Hilbert Series and Operator Counting on the Higgs Effective Field Theory

We present a systematic procedure for determining the Hilbert series that counts the number of independent operators in the Higgs effective field theory. After removing the redundancies from equation-of-motion and integration-by-part, we provide an algorithm of treating the redundancy from the operators involving in spurion fields parametrizing the custodial symmetry breaking. Furthermore, we utilize the outer automorphism of the Lorentz and internal symmetries to separate operators with different CP properties. With these new implements, the Hilbert series up to chiral dimension 10 are obtained, and CP-even and CP-odd operators can be further divided. Extensions to all orders are straightforward.

==> HEFTD10.txt <==
d_3
 Hilbert =
      nf^2*h^3*u*LR*LRd + nf^2*h^3*u*LL*LLd + nf^2*h^3*u*QR*QRd + nf^2*h^3*u*
      QL*QLd + 2*nf^2*T*h^3*u*LR*LRd + 2*nf^2*T*h^3*u*LL*LLd + 2*nf^2*T*h^3*u*
      QR*QRd + 2*nf^2*T*h^3*u*QL*QLd + nf^2*T^2*h^3*u*LR*LRd + nf^2*T^2*h^3*u*
      LL*LLd + nf^2*T^2*h^3*u*QR*QRd + nf^2*T^2*h^3*u*QL*QLd;

d_4
Hilbert =
      2*h^4*G^2 + 2*h^4*W^2 + 2*h^4*B^2 + h^4*p^4 + 2*h^4*u^2*W + 2*h^4*u^2*
      p^2 + 2*h^4*u^4 + 2*T*h^4*B*W + T*h^4*u*p^3 + 2*T*h^4*u^2*W + 2*T*h^4*
      u^2*B + 2*T*h^4*u^3*p + 2*T^2*h^4*W^2 + 2*T^2*h^4*u^2*W + 2*T^2*h^4*u^2*
      p^2 + T^2*h^4*u^3*p + 2*T^2*h^4*u^4 + T^3*h^4*u^3*p + T^4*h^4*u^4 + 1/2*
      nf^2*h^4*LR^2*LRd^2 + nf^2*h^4*LLd^2*LR^2 + nf^2*h^4*LL^2*LRd^2 + 1/2*
      nf^2*h^4*LL^2*LLd^2 + 1/3*nf^2*h^4*QRd^3*LRd + nf^2*h^4*QR^2*QRd^2 + 1/3
      *nf^2*h^4*QR^3*LR + 2*nf^2*h^4*QLd^2*QR^2 + 1/3*nf^2*h^4*QLd^3*LLd + 2*
      nf^2*h^4*QL^2*QRd^2 + nf^2*h^4*QL^2*QLd^2 + 1/3*nf^2*h^4*QL^3*LL + nf^2*
      h^4*G*QLd*QR + nf^2*h^4*G*QL*QRd + nf^2*h^4*W*LLd*LR + nf^2*h^4*W*LL*LRd
       + nf^2*h^4*W*QLd*QR + nf^2*h^4*W*QL*QRd + nf^2*h^4*B*LLd*LR + nf^2*h^4*
      B*LL*LRd + nf^2*h^4*B*QLd*QR + nf^2*h^4*B*QL*QRd + nf^2*h^4*p^2*LLd*LR
       + nf^2*h^4*p^2*LL*LRd + nf^2*h^4*p^2*QLd*QR + nf^2*h^4*p^2*QL*QRd + 2*
      nf^2*h^4*u*p*LLd*LR + 2*nf^2*h^4*u*p*LL*LRd + 2*nf^2*h^4*u*p*QLd*QR + 2*
      nf^2*h^4*u*p*QL*QRd + 2*nf^2*h^4*u^2*LLd*LR + 2*nf^2*h^4*u^2*LL*LRd + 2*
      nf^2*h^4*u^2*QLd*QR + 2*nf^2*h^4*u^2*QL*QRd - 1/4*nf^2*T*h^4*LR^2*LRd^2
       - 1/2*nf^2*T*h^4*LLd^2*LR^2 - 1/2*nf^2*T*h^4*LL^2*LRd^2 - 1/4*nf^2*T*
      h^4*LL^2*LLd^2 - 1/2*nf^2*T*h^4*QR^2*QRd^2 - nf^2*T*h^4*QLd^2*QR^2 -
      nf^2*T*h^4*QL^2*QRd^2 - 1/2*nf^2*T*h^4*QL^2*QLd^2 + nf^2*T*h^4*G*QLd*QR
       + nf^2*T*h^4*G*QL*QRd + 2*nf^2*T*h^4*W*LLd*LR + 2*nf^2*T*h^4*W*LL*LRd
       + 2*nf^2*T*h^4*W*QLd*QR + 2*nf^2*T*h^4*W*QL*QRd + nf^2*T*h^4*B*LLd*LR
       + nf^2*T*h^4*B*LL*LRd + nf^2*T*h^4*B*QLd*QR + nf^2*T*h^4*B*QL*QRd +
      nf^2*T*h^4*p^2*LLd*LR + nf^2*T*h^4*p^2*LL*LRd + nf^2*T*h^4*p^2*QLd*QR +
      nf^2*T*h^4*p^2*QL*QRd + 4*nf^2*T*h^4*u*p*LLd*LR + 4*nf^2*T*h^4*u*p*LL*
      LRd + 4*nf^2*T*h^4*u*p*QLd*QR + 4*nf^2*T*h^4*u*p*QL*QRd + 4*nf^2*T*h^4*
      u^2*LLd*LR + 4*nf^2*T*h^4*u^2*LL*LRd + 4*nf^2*T*h^4*u^2*QLd*QR + 4*nf^2*
      T*h^4*u^2*QL*QRd + 1/4*nf^2*T^2*h^4*LR^2*LRd^2 + 1/2*nf^2*T^2*h^4*LLd^2*
      LR^2 + 1/2*nf^2*T^2*h^4*LL^2*LRd^2 + 1/4*nf^2*T^2*h^4*LL^2*LLd^2 - 1/3*
      nf^2*T^2*h^4*QRd^3*LRd + 1/2*nf^2*T^2*h^4*QR^2*QRd^2 - 1/3*nf^2*T^2*h^4*
      QR^3*LR + nf^2*T^2*h^4*QLd^2*QR^2 - 1/3*nf^2*T^2*h^4*QLd^3*LLd + nf^2*
      T^2*h^4*QL^2*QRd^2 + 1/2*nf^2*T^2*h^4*QL^2*QLd^2 - 1/3*nf^2*T^2*h^4*QL^3
      *LL + nf^2*T^2*h^4*W*LLd*LR + nf^2*T^2*h^4*W*LL*LRd + nf^2*T^2*h^4*W*QLd
      *QR + nf^2*T^2*h^4*W*QL*QRd + 2*nf^2*T^2*h^4*u*p*LLd*LR + 2*nf^2*T^2*h^4
      *u*p*LL*LRd + 2*nf^2*T^2*h^4*u*p*QLd*QR + 2*nf^2*T^2*h^4*u*p*QL*QRd + 3*
      nf^2*T^2*h^4*u^2*LLd*LR + 3*nf^2*T^2*h^4*u^2*LL*LRd + 3*nf^2*T^2*h^4*u^2
      *QLd*QR + 3*nf^2*T^2*h^4*u^2*QL*QRd + nf^2*T^3*h^4*u^2*LLd*LR + nf^2*T^3
      *h^4*u^2*LL*LRd + nf^2*T^3*h^4*u^2*QLd*QR + nf^2*T^3*h^4*u^2*QL*QRd + 1/
      2*nf^3*T*h^4*LR^2*LRd^2 + 1/2*nf^3*T*h^4*LL^2*LLd^2 - 1/2*nf^3*T*h^4*QLd
      *QRd^2*LLd - 1/2*nf^3*T*h^4*QLd^2*QRd*LRd - 1/2*nf^3*T*h^4*QL*QR^2*LL -
      1/2*nf^3*T*h^4*QL^2*QR*LR + 1/2*nf^3*T^2*h^4*LR^2*LRd^2 + 1/2*nf^3*T^2*
      h^4*LL^2*LLd^2 - 1/2*nf^3*T^2*h^4*QLd*QRd^2*LLd - 1/2*nf^3*T^2*h^4*QLd^2
      *QRd*LRd - 1/2*nf^3*T^2*h^4*QL*QR^2*LL - 1/2*nf^3*T^2*h^4*QL^2*QR*LR + 1/
      2*nf^4*h^4*LR^2*LRd^2 + nf^4*h^4*LLd^2*LR^2 + 2*nf^4*h^4*LL*LLd*LR*LRd
       + nf^4*h^4*LL^2*LRd^2 + 1/2*nf^4*h^4*LL^2*LLd^2 + 2/3*nf^4*h^4*QRd^3*
      LRd + 2*nf^4*h^4*QR*QRd*LR*LRd + 2*nf^4*h^4*QR*QRd*LL*LLd + nf^4*h^4*
      QR^2*QRd^2 + 2/3*nf^4*h^4*QR^3*LR + nf^4*h^4*QLd*QRd^2*LLd + 4*nf^4*h^4*
      QLd*QR*LLd*LR + 2*nf^4*h^4*QLd*QR*LL*LRd + nf^4*h^4*QLd^2*QRd*LRd + 2*
      nf^4*h^4*QLd^2*QR^2 + 2/3*nf^4*h^4*QLd^3*LLd + 2*nf^4*h^4*QL*QRd*LLd*LR
       + 4*nf^4*h^4*QL*QRd*LL*LRd + nf^4*h^4*QL*QR^2*LL + 2*nf^4*h^4*QL*QLd*LR
      *LRd + 2*nf^4*h^4*QL*QLd*LL*LLd + 4*nf^4*h^4*QL*QLd*QR*QRd + 2*nf^4*h^4*
      QL^2*QRd^2 + nf^4*h^4*QL^2*QR*LR + nf^4*h^4*QL^2*QLd^2 + 2/3*nf^4*h^4*
      QL^3*LL + 3/4*nf^4*T*h^4*LR^2*LRd^2 + 3/2*nf^4*T*h^4*LLd^2*LR^2 + 3*nf^4
      *T*h^4*LL*LLd*LR*LRd + 3/2*nf^4*T*h^4*LL^2*LRd^2 + 3/4*nf^4*T*h^4*LL^2*
      LLd^2 + nf^4*T*h^4*QRd^3*LRd + 3*nf^4*T*h^4*QR*QRd*LR*LRd + 3*nf^4*T*h^4
      *QR*QRd*LL*LLd + 3/2*nf^4*T*h^4*QR^2*QRd^2 + nf^4*T*h^4*QR^3*LR + 3/2*
      nf^4*T*h^4*QLd*QRd^2*LLd + 6*nf^4*T*h^4*QLd*QR*LLd*LR + 3*nf^4*T*h^4*QLd
      *QR*LL*LRd + 3/2*nf^4*T*h^4*QLd^2*QRd*LRd + 3*nf^4*T*h^4*QLd^2*QR^2 +
      nf^4*T*h^4*QLd^3*LLd + 3*nf^4*T*h^4*QL*QRd*LLd*LR + 6*nf^4*T*h^4*QL*QRd*
      LL*LRd + 3/2*nf^4*T*h^4*QL*QR^2*LL + 3*nf^4*T*h^4*QL*QLd*LR*LRd + 3*nf^4
      *T*h^4*QL*QLd*LL*LLd + 6*nf^4*T*h^4*QL*QLd*QR*QRd + 3*nf^4*T*h^4*QL^2*
      QRd^2 + 3/2*nf^4*T*h^4*QL^2*QR*LR + 3/2*nf^4*T*h^4*QL^2*QLd^2 + nf^4*T*
      h^4*QL^3*LL + 1/4*nf^4*T^2*h^4*LR^2*LRd^2 + 1/2*nf^4*T^2*h^4*LLd^2*LR^2
       + nf^4*T^2*h^4*LL*LLd*LR*LRd + 1/2*nf^4*T^2*h^4*LL^2*LRd^2 + 1/4*nf^4*
      T^2*h^4*LL^2*LLd^2 + 1/3*nf^4*T^2*h^4*QRd^3*LRd + nf^4*T^2*h^4*QR*QRd*LR
      *LRd + nf^4*T^2*h^4*QR*QRd*LL*LLd + 1/2*nf^4*T^2*h^4*QR^2*QRd^2 + 1/3*
      nf^4*T^2*h^4*QR^3*LR + 1/2*nf^4*T^2*h^4*QLd*QRd^2*LLd + 2*nf^4*T^2*h^4*
      QLd*QR*LLd*LR + nf^4*T^2*h^4*QLd*QR*LL*LRd + 1/2*nf^4*T^2*h^4*QLd^2*QRd*
      LRd + nf^4*T^2*h^4*QLd^2*QR^2 + 1/3*nf^4*T^2*h^4*QLd^3*LLd + nf^4*T^2*
      h^4*QL*QRd*LLd*LR + 2*nf^4*T^2*h^4*QL*QRd*LL*LRd + 1/2*nf^4*T^2*h^4*QL*
      QR^2*LL + nf^4*T^2*h^4*QL*QLd*LR*LRd + nf^4*T^2*h^4*QL*QLd*LL*LLd + 2*
      nf^4*T^2*h^4*QL*QLd*QR*QRd + nf^4*T^2*h^4*QL^2*QRd^2 + 1/2*nf^4*T^2*h^4*
      QL^2*QR*LR + 1/2*nf^4*T^2*h^4*QL^2*QLd^2 + 1/3*nf^4*T^2*h^4*QL^3*LL;

d_5
Hilbert =
      2*nf^2*h^5*p*G*QR*QRd + 2*nf^2*h^5*p*G*QL*QLd + 2*nf^2*h^5*p*W*LR*LRd +
      2*nf^2*h^5*p*W*LL*LLd + 2*nf^2*h^5*p*W*QR*QRd + 2*nf^2*h^5*p*W*QL*QLd +
      2*nf^2*h^5*p*B*LR*LRd + 2*nf^2*h^5*p*B*LL*LLd + 2*nf^2*h^5*p*B*QR*QRd +
      2*nf^2*h^5*p*B*QL*QLd + 2*nf^2*h^5*p^3*LR*LRd + 2*nf^2*h^5*p^3*LL*LLd +
      2*nf^2*h^5*p^3*QR*QRd + 2*nf^2*h^5*p^3*QL*QLd + 2*nf^2*h^5*u*G*QR*QRd +
      2*nf^2*h^5*u*G*QL*QLd + 4*nf^2*h^5*u*W*LR*LRd + 4*nf^2*h^5*u*W*LL*LLd +
      4*nf^2*h^5*u*W*QR*QRd + 4*nf^2*h^5*u*W*QL*QLd + 2*nf^2*h^5*u*B*LR*LRd +
      2*nf^2*h^5*u*B*LL*LLd + 2*nf^2*h^5*u*B*QR*QRd + 2*nf^2*h^5*u*B*QL*QLd +
      4*nf^2*h^5*u*p^2*LR*LRd + 4*nf^2*h^5*u*p^2*LL*LLd + 4*nf^2*h^5*u*p^2*QR*
      QRd + 4*nf^2*h^5*u*p^2*QL*QLd + 6*nf^2*h^5*u^2*p*LR*LRd + 6*nf^2*h^5*u^2
      *p*LL*LLd + 6*nf^2*h^5*u^2*p*QR*QRd + 6*nf^2*h^5*u^2*p*QL*QLd + 3*nf^2*
      h^5*u^3*LR*LRd + 3*nf^2*h^5*u^3*LL*LLd + 3*nf^2*h^5*u^3*QR*QRd + 3*nf^2*
      h^5*u^3*QL*QLd + 2*nf^2*T*h^5*p*G*QR*QRd + 2*nf^2*T*h^5*p*G*QL*QLd + 4*
      nf^2*T*h^5*p*W*LR*LRd + 4*nf^2*T*h^5*p*W*LL*LLd + 4*nf^2*T*h^5*p*W*QR*
      QRd + 4*nf^2*T*h^5*p*W*QL*QLd + 2*nf^2*T*h^5*p*B*LR*LRd + 2*nf^2*T*h^5*p
      *B*LL*LLd + 2*nf^2*T*h^5*p*B*QR*QRd + 2*nf^2*T*h^5*p*B*QL*QLd + 2*nf^2*T
      *h^5*p^3*LR*LRd + 2*nf^2*T*h^5*p^3*LL*LLd + 2*nf^2*T*h^5*p^3*QR*QRd + 2*
      nf^2*T*h^5*p^3*QL*QLd + 4*nf^2*T*h^5*u*G*QR*QRd + 4*nf^2*T*h^5*u*G*QL*
      QLd + 8*nf^2*T*h^5*u*W*LR*LRd + 8*nf^2*T*h^5*u*W*LL*LLd + 8*nf^2*T*h^5*u
      *W*QR*QRd + 8*nf^2*T*h^5*u*W*QL*QLd + 4*nf^2*T*h^5*u*B*LR*LRd + 4*nf^2*T
      *h^5*u*B*LL*LLd + 4*nf^2*T*h^5*u*B*QR*QRd + 4*nf^2*T*h^5*u*B*QL*QLd + 8*
      nf^2*T*h^5*u*p^2*LR*LRd + 8*nf^2*T*h^5*u*p^2*LL*LLd + 8*nf^2*T*h^5*u*p^2
      *QR*QRd + 8*nf^2*T*h^5*u*p^2*QL*QLd + 12*nf^2*T*h^5*u^2*p*LR*LRd + 12*
      nf^2*T*h^5*u^2*p*LL*LLd + 12*nf^2*T*h^5*u^2*p*QR*QRd + 12*nf^2*T*h^5*u^2
      *p*QL*QLd + 6*nf^2*T*h^5*u^3*LR*LRd + 6*nf^2*T*h^5*u^3*LL*LLd + 6*nf^2*T
      *h^5*u^3*QR*QRd + 6*nf^2*T*h^5*u^3*QL*QLd + 2*nf^2*T^2*h^5*p*W*LR*LRd +
      2*nf^2*T^2*h^5*p*W*LL*LLd + 2*nf^2*T^2*h^5*p*W*QR*QRd + 2*nf^2*T^2*h^5*p
      *W*QL*QLd - 1/3*nf^2*T^2*h^5*u*QRd^3*LLd - 1/3*nf^2*T^2*h^5*u*QR^3*LL -
      1/3*nf^2*T^2*h^5*u*QLd^3*LRd - 1/3*nf^2*T^2*h^5*u*QL^3*LR + 2*nf^2*T^2*
      h^5*u*G*QR*QRd + 2*nf^2*T^2*h^5*u*G*QL*QLd + 6*nf^2*T^2*h^5*u*W*LR*LRd
       + 6*nf^2*T^2*h^5*u*W*LL*LLd + 6*nf^2*T^2*h^5*u*W*QR*QRd + 6*nf^2*T^2*
      h^5*u*W*QL*QLd + 2*nf^2*T^2*h^5*u*B*LR*LRd + 2*nf^2*T^2*h^5*u*B*LL*LLd
       + 2*nf^2*T^2*h^5*u*B*QR*QRd + 2*nf^2*T^2*h^5*u*B*QL*QLd + 4*nf^2*T^2*
      h^5*u*p^2*LR*LRd + 4*nf^2*T^2*h^5*u*p^2*LL*LLd + 4*nf^2*T^2*h^5*u*p^2*QR
      *QRd + 4*nf^2*T^2*h^5*u*p^2*QL*QLd + 9*nf^2*T^2*h^5*u^2*p*LR*LRd + 9*
      nf^2*T^2*h^5*u^2*p*LL*LLd + 9*nf^2*T^2*h^5*u^2*p*QR*QRd + 9*nf^2*T^2*h^5
      *u^2*p*QL*QLd + 5*nf^2*T^2*h^5*u^3*LR*LRd + 5*nf^2*T^2*h^5*u^3*LL*LLd +
      5*nf^2*T^2*h^5*u^3*QR*QRd + 5*nf^2*T^2*h^5*u^3*QL*QLd - 1/3*nf^2*T^3*h^5
      *u*QRd^3*LLd - 1/3*nf^2*T^3*h^5*u*QR^3*LL - 1/3*nf^2*T^3*h^5*u*QLd^3*LRd
       - 1/3*nf^2*T^3*h^5*u*QL^3*LR + 2*nf^2*T^3*h^5*u*W*LR*LRd + 2*nf^2*T^3*
      h^5*u*W*LL*LLd + 2*nf^2*T^3*h^5*u*W*QR*QRd + 2*nf^2*T^3*h^5*u*W*QL*QLd
       + 3*nf^2*T^3*h^5*u^2*p*LR*LRd + 3*nf^2*T^3*h^5*u^2*p*LL*LLd + 3*nf^2*
      T^3*h^5*u^2*p*QR*QRd + 3*nf^2*T^3*h^5*u^2*p*QL*QLd + 3*nf^2*T^3*h^5*u^3*
      LR*LRd + 3*nf^2*T^3*h^5*u^3*LL*LLd + 3*nf^2*T^3*h^5*u^3*QR*QRd + 3*nf^2*
      T^3*h^5*u^3*QL*QLd + nf^2*T^4*h^5*u^3*LR*LRd + nf^2*T^4*h^5*u^3*LL*LLd
       + nf^2*T^4*h^5*u^3*QR*QRd + nf^2*T^4*h^5*u^3*QL*QLd - 1/2*nf^3*T*h^5*p*
      LLd*LR^2*LRd - 1/2*nf^3*T*h^5*p*LL*LR*LRd^2 - 1/2*nf^3*T*h^5*p*LL*LLd^2*
      LR - 1/2*nf^3*T*h^5*p*LL^2*LLd*LRd + 1/2*nf^3*T*h^5*p*QRd^3*LLd + 1/2*
      nf^3*T*h^5*p*QR^3*LL + 1/2*nf^3*T*h^5*p*QLd*QRd^2*LRd + 1/2*nf^3*T*h^5*p
      *QLd^2*QRd*LLd + 1/2*nf^3*T*h^5*p*QLd^3*LRd + 1/2*nf^3*T*h^5*p*QL*QR^2*
      LR + 1/2*nf^3*T*h^5*p*QL^2*QR*LL + 1/2*nf^3*T*h^5*p*QL^3*LR - 1/2*nf^3*
      T^2*h^5*p*LLd*LR^2*LRd - 1/2*nf^3*T^2*h^5*p*LL*LR*LRd^2 - 1/2*nf^3*T^2*
      h^5*p*LL*LLd^2*LR - 1/2*nf^3*T^2*h^5*p*LL^2*LLd*LRd + 1/2*nf^3*T^2*h^5*p
      *QRd^3*LLd + 1/2*nf^3*T^2*h^5*p*QR^3*LL + 1/2*nf^3*T^2*h^5*p*QLd*QRd^2*
      LRd + 1/2*nf^3*T^2*h^5*p*QLd^2*QRd*LLd + 1/2*nf^3*T^2*h^5*p*QLd^3*LRd +
      1/2*nf^3*T^2*h^5*p*QL*QR^2*LR + 1/2*nf^3*T^2*h^5*p*QL^2*QR*LL + 1/2*nf^3
      *T^2*h^5*p*QL^3*LR + 3*nf^4*h^5*p*LLd*LR^2*LRd + 3*nf^4*h^5*p*LL*LR*
      LRd^2 + 3*nf^4*h^5*p*LL*LLd^2*LR + 3*nf^4*h^5*p*LL^2*LLd*LRd + nf^4*h^5*
      p*QRd^3*LLd + 6*nf^4*h^5*p*QR*QRd*LLd*LR + 6*nf^4*h^5*p*QR*QRd*LL*LRd +
      nf^4*h^5*p*QR^3*LL + 3*nf^4*h^5*p*QLd*QRd^2*LRd + 6*nf^4*h^5*p*QLd*QR*LR
      *LRd + 6*nf^4*h^5*p*QLd*QR*LL*LLd + 6*nf^4*h^5*p*QLd*QR^2*QRd + 3*nf^4*
      h^5*p*QLd^2*QRd*LLd + nf^4*h^5*p*QLd^3*LRd + 6*nf^4*h^5*p*QL*QRd*LR*LRd
       + 6*nf^4*h^5*p*QL*QRd*LL*LLd + 6*nf^4*h^5*p*QL*QR*QRd^2 + 3*nf^4*h^5*p*
      QL*QR^2*LR + 6*nf^4*h^5*p*QL*QLd*LLd*LR + 6*nf^4*h^5*p*QL*QLd*LL*LRd + 6
      *nf^4*h^5*p*QL*QLd^2*QR + 3*nf^4*h^5*p*QL^2*QR*LL + 6*nf^4*h^5*p*QL^2*
      QLd*QRd + nf^4*h^5*p*QL^3*LR + 3*nf^4*h^5*u*LLd*LR^2*LRd + 3*nf^4*h^5*u*
      LL*LR*LRd^2 + 3*nf^4*h^5*u*LL*LLd^2*LR + 3*nf^4*h^5*u*LL^2*LLd*LRd +
      nf^4*h^5*u*QRd^3*LLd + 6*nf^4*h^5*u*QR*QRd*LLd*LR + 6*nf^4*h^5*u*QR*QRd*
      LL*LRd + nf^4*h^5*u*QR^3*LL + 3*nf^4*h^5*u*QLd*QRd^2*LRd + 6*nf^4*h^5*u*
      QLd*QR*LR*LRd + 6*nf^4*h^5*u*QLd*QR*LL*LLd + 6*nf^4*h^5*u*QLd*QR^2*QRd
       + 3*nf^4*h^5*u*QLd^2*QRd*LLd + nf^4*h^5*u*QLd^3*LRd + 6*nf^4*h^5*u*QL*
      QRd*LR*LRd + 6*nf^4*h^5*u*QL*QRd*LL*LLd + 6*nf^4*h^5*u*QL*QR*QRd^2 + 3*
      nf^4*h^5*u*QL*QR^2*LR + 6*nf^4*h^5*u*QL*QLd*LLd*LR + 6*nf^4*h^5*u*QL*QLd
      *LL*LRd + 6*nf^4*h^5*u*QL*QLd^2*QR + 3*nf^4*h^5*u*QL^2*QR*LL + 6*nf^4*
      h^5*u*QL^2*QLd*QRd + nf^4*h^5*u*QL^3*LR + 9/2*nf^4*T*h^5*p*LLd*LR^2*LRd
       + 9/2*nf^4*T*h^5*p*LL*LR*LRd^2 + 9/2*nf^4*T*h^5*p*LL*LLd^2*LR + 9/2*
      nf^4*T*h^5*p*LL^2*LLd*LRd + 3/2*nf^4*T*h^5*p*QRd^3*LLd + 9*nf^4*T*h^5*p*
      QR*QRd*LLd*LR + 9*nf^4*T*h^5*p*QR*QRd*LL*LRd + 3/2*nf^4*T*h^5*p*QR^3*LL
       + 9/2*nf^4*T*h^5*p*QLd*QRd^2*LRd + 9*nf^4*T*h^5*p*QLd*QR*LR*LRd + 9*
      nf^4*T*h^5*p*QLd*QR*LL*LLd + 9*nf^4*T*h^5*p*QLd*QR^2*QRd + 9/2*nf^4*T*
      h^5*p*QLd^2*QRd*LLd + 3/2*nf^4*T*h^5*p*QLd^3*LRd + 9*nf^4*T*h^5*p*QL*QRd
      *LR*LRd + 9*nf^4*T*h^5*p*QL*QRd*LL*LLd + 9*nf^4*T*h^5*p*QL*QR*QRd^2 + 9/
      2*nf^4*T*h^5*p*QL*QR^2*LR + 9*nf^4*T*h^5*p*QL*QLd*LLd*LR + 9*nf^4*T*h^5*
      p*QL*QLd*LL*LRd + 9*nf^4*T*h^5*p*QL*QLd^2*QR + 9/2*nf^4*T*h^5*p*QL^2*QR*
      LL + 9*nf^4*T*h^5*p*QL^2*QLd*QRd + 3/2*nf^4*T*h^5*p*QL^3*LR + 6*nf^4*T*
      h^5*u*LLd*LR^2*LRd + 6*nf^4*T*h^5*u*LL*LR*LRd^2 + 6*nf^4*T*h^5*u*LL*
      LLd^2*LR + 6*nf^4*T*h^5*u*LL^2*LLd*LRd + 2*nf^4*T*h^5*u*QRd^3*LLd + 12*
      nf^4*T*h^5*u*QR*QRd*LLd*LR + 12*nf^4*T*h^5*u*QR*QRd*LL*LRd + 2*nf^4*T*
      h^5*u*QR^3*LL + 6*nf^4*T*h^5*u*QLd*QRd^2*LRd + 12*nf^4*T*h^5*u*QLd*QR*LR
      *LRd + 12*nf^4*T*h^5*u*QLd*QR*LL*LLd + 12*nf^4*T*h^5*u*QLd*QR^2*QRd + 6*
      nf^4*T*h^5*u*QLd^2*QRd*LLd + 2*nf^4*T*h^5*u*QLd^3*LRd + 12*nf^4*T*h^5*u*
      QL*QRd*LR*LRd + 12*nf^4*T*h^5*u*QL*QRd*LL*LLd + 12*nf^4*T*h^5*u*QL*QR*
      QRd^2 + 6*nf^4*T*h^5*u*QL*QR^2*LR + 12*nf^4*T*h^5*u*QL*QLd*LLd*LR + 12*
      nf^4*T*h^5*u*QL*QLd*LL*LRd + 12*nf^4*T*h^5*u*QL*QLd^2*QR + 6*nf^4*T*h^5*
      u*QL^2*QR*LL + 12*nf^4*T*h^5*u*QL^2*QLd*QRd + 2*nf^4*T*h^5*u*QL^3*LR + 3/
      2*nf^4*T^2*h^5*p*LLd*LR^2*LRd + 3/2*nf^4*T^2*h^5*p*LL*LR*LRd^2 + 3/2*
      nf^4*T^2*h^5*p*LL*LLd^2*LR + 3/2*nf^4*T^2*h^5*p*LL^2*LLd*LRd + 1/2*nf^4*
      T^2*h^5*p*QRd^3*LLd + 3*nf^4*T^2*h^5*p*QR*QRd*LLd*LR + 3*nf^4*T^2*h^5*p*
      QR*QRd*LL*LRd + 1/2*nf^4*T^2*h^5*p*QR^3*LL + 3/2*nf^4*T^2*h^5*p*QLd*
      QRd^2*LRd + 3*nf^4*T^2*h^5*p*QLd*QR*LR*LRd + 3*nf^4*T^2*h^5*p*QLd*QR*LL*
      LLd + 3*nf^4*T^2*h^5*p*QLd*QR^2*QRd + 3/2*nf^4*T^2*h^5*p*QLd^2*QRd*LLd
       + 1/2*nf^4*T^2*h^5*p*QLd^3*LRd + 3*nf^4*T^2*h^5*p*QL*QRd*LR*LRd + 3*
      nf^4*T^2*h^5*p*QL*QRd*LL*LLd + 3*nf^4*T^2*h^5*p*QL*QR*QRd^2 + 3/2*nf^4*
      T^2*h^5*p*QL*QR^2*LR + 3*nf^4*T^2*h^5*p*QL*QLd*LLd*LR + 3*nf^4*T^2*h^5*p
      *QL*QLd*LL*LRd + 3*nf^4*T^2*h^5*p*QL*QLd^2*QR + 3/2*nf^4*T^2*h^5*p*QL^2*
      QR*LL + 3*nf^4*T^2*h^5*p*QL^2*QLd*QRd + 1/2*nf^4*T^2*h^5*p*QL^3*LR + 4*
      nf^4*T^2*h^5*u*LLd*LR^2*LRd + 4*nf^4*T^2*h^5*u*LL*LR*LRd^2 + 4*nf^4*T^2*
      h^5*u*LL*LLd^2*LR + 4*nf^4*T^2*h^5*u*LL^2*LLd*LRd + 4/3*nf^4*T^2*h^5*u*
      QRd^3*LLd + 8*nf^4*T^2*h^5*u*QR*QRd*LLd*LR + 8*nf^4*T^2*h^5*u*QR*QRd*LL*
      LRd + 4/3*nf^4*T^2*h^5*u*QR^3*LL + 4*nf^4*T^2*h^5*u*QLd*QRd^2*LRd + 8*
      nf^4*T^2*h^5*u*QLd*QR*LR*LRd + 8*nf^4*T^2*h^5*u*QLd*QR*LL*LLd + 8*nf^4*
      T^2*h^5*u*QLd*QR^2*QRd + 4*nf^4*T^2*h^5*u*QLd^2*QRd*LLd + 4/3*nf^4*T^2*
      h^5*u*QLd^3*LRd + 8*nf^4*T^2*h^5*u*QL*QRd*LR*LRd + 8*nf^4*T^2*h^5*u*QL*
      QRd*LL*LLd + 8*nf^4*T^2*h^5*u*QL*QR*QRd^2 + 4*nf^4*T^2*h^5*u*QL*QR^2*LR
       + 8*nf^4*T^2*h^5*u*QL*QLd*LLd*LR + 8*nf^4*T^2*h^5*u*QL*QLd*LL*LRd + 8*
      nf^4*T^2*h^5*u*QL*QLd^2*QR + 4*nf^4*T^2*h^5*u*QL^2*QR*LL + 8*nf^4*T^2*
      h^5*u*QL^2*QLd*QRd + 4/3*nf^4*T^2*h^5*u*QL^3*LR + nf^4*T^3*h^5*u*LLd*
      LR^2*LRd + nf^4*T^3*h^5*u*LL*LR*LRd^2 + nf^4*T^3*h^5*u*LL*LLd^2*LR +
      nf^4*T^3*h^5*u*LL^2*LLd*LRd + 1/3*nf^4*T^3*h^5*u*QRd^3*LLd + 2*nf^4*T^3*
      h^5*u*QR*QRd*LLd*LR + 2*nf^4*T^3*h^5*u*QR*QRd*LL*LRd + 1/3*nf^4*T^3*h^5*
      u*QR^3*LL + nf^4*T^3*h^5*u*QLd*QRd^2*LRd + 2*nf^4*T^3*h^5*u*QLd*QR*LR*
      LRd + 2*nf^4*T^3*h^5*u*QLd*QR*LL*LLd + 2*nf^4*T^3*h^5*u*QLd*QR^2*QRd +
      nf^4*T^3*h^5*u*QLd^2*QRd*LLd + 1/3*nf^4*T^3*h^5*u*QLd^3*LRd + 2*nf^4*T^3
      *h^5*u*QL*QRd*LR*LRd + 2*nf^4*T^3*h^5*u*QL*QRd*LL*LLd + 2*nf^4*T^3*h^5*u
      *QL*QR*QRd^2 + nf^4*T^3*h^5*u*QL*QR^2*LR + 2*nf^4*T^3*h^5*u*QL*QLd*LLd*
      LR + 2*nf^4*T^3*h^5*u*QL*QLd*LL*LRd + 2*nf^4*T^3*h^5*u*QL*QLd^2*QR +
      nf^4*T^3*h^5*u*QL^2*QR*LL + 2*nf^4*T^3*h^5*u*QL^2*QLd*QRd + 1/3*nf^4*T^3
      *h^5*u*QL^3*LR;

d_6
Hilbert =
      2*h^6*G^3 + 2*h^6*W^3 + 3*h^6*p^2*G^2 + 3*h^6*p^2*W^2 + 3*h^6*p^2*B^2 +
      2*h^6*p^6 + 3*h^6*u*p*W^2 + 6*h^6*u*p*B*W + 4*h^6*u*p^3*W + 3*h^6*u^2*
      G^2 + 8*h^6*u^2*W^2 + 2*h^6*u^2*B*W + 3*h^6*u^2*B^2 + 6*h^6*u^2*p^2*W +
      4*h^6*u^2*p^2*B + 6*h^6*u^2*p^4 + 8*h^6*u^3*p*W + 2*h^6*u^3*p*B + 3*h^6*
      u^3*p^3 + 4*h^6*u^4*W + 9*h^6*u^4*p^2 + 2*h^6*u^5*p + 3*h^6*u^6 + 2*T*
      h^6*B*W^2 + T*h^6*p^2*W^2 + 4*T*h^6*p^2*B*W + 3*T*h^6*u*p*G^2 + 9*T*h^6*
      u*p*W^2 + 6*T*h^6*u*p*B*W + 3*T*h^6*u*p*B^2 + 4*T*h^6*u*p^3*W + 4*T*h^6*
      u*p^3*B + 3*T*h^6*u*p^5 + 7*T*h^6*u^2*W^2 + 10*T*h^6*u^2*B*W + 14*T*h^6*
      u^2*p^2*W + 6*T*h^6*u^2*p^2*B + 2*T*h^6*u^2*p^4 + 16*T*h^6*u^3*p*W + 8*T
      *h^6*u^3*p*B + 11*T*h^6*u^3*p^3 + 6*T*h^6*u^4*W + 4*T*h^6*u^4*B + 7*T*
      h^6*u^4*p^2 + 7*T*h^6*u^5*p + 3*T^2*h^6*p^2*W^2 + 6*T^2*h^6*u*p*W^2 + 6*
      T^2*h^6*u*p*B*W + 4*T^2*h^6*u*p^3*W + 3*T^2*h^6*u^2*G^2 + 12*T^2*h^6*u^2
      *W^2 + 6*T^2*h^6*u^2*B*W + 3*T^2*h^6*u^2*B^2 + 10*T^2*h^6*u^2*p^2*W + 4*
      T^2*h^6*u^2*p^2*B + 6*T^2*h^6*u^2*p^4 + 16*T^2*h^6*u^3*p*W + 6*T^2*h^6*
      u^3*p*B + 6*T^2*h^6*u^3*p^3 + 8*T^2*h^6*u^4*W + 2*T^2*h^6*u^4*B + 13*T^2
      *h^6*u^4*p^2 + 6*T^2*h^6*u^5*p + 3*T^2*h^6*u^6 + 3*T^3*h^6*u*p*W^2 + 4*
      T^3*h^6*u^2*W^2 + 4*T^3*h^6*u^2*B*W + 4*T^3*h^6*u^2*p^2*W + 8*T^3*h^6*
      u^3*p*W + 2*T^3*h^6*u^3*p*B + 5*T^3*h^6*u^3*p^3 + 4*T^3*h^6*u^4*W + 2*
      T^3*h^6*u^4*B + 4*T^3*h^6*u^4*p^2 + 5*T^3*h^6*u^5*p + T^3*h^6*u^6 + 3*
      T^4*h^6*u^2*W^2 + 2*T^4*h^6*u^3*p*W + 2*T^4*h^6*u^4*W + 4*T^4*h^6*u^4*
      p^2 + 2*T^4*h^6*u^5*p + 2*T^4*h^6*u^6 + T^5*h^6*u^5*p + T^6*h^6*u^6 + 4/
      9*nf^2*h^6*LLd^3*LR^3 + 4/9*nf^2*h^6*LL^3*LRd^3 + 4/3*nf^2*h^6*QLd^3*
      QR^3 + 4/3*nf^2*h^6*QL^3*QRd^3 + 2*nf^2*h^6*G^2*LLd*LR + 2*nf^2*h^6*G^2*
      LL*LRd + 5*nf^2*h^6*G^2*QLd*QR + 5*nf^2*h^6*G^2*QL*QRd + 1/2*nf^2*h^6*W*
      LR^2*LRd^2 + 1/4*nf^2*h^6*W*LLd^2*LR^2 + 1/4*nf^2*h^6*W*LL^2*LRd^2 + 1/2
      *nf^2*h^6*W*LL^2*LLd^2 + nf^2*h^6*W*QR^2*QRd^2 + 1/2*nf^2*h^6*W*QLd^2*
      QR^2 + 1/2*nf^2*h^6*W*QL^2*QRd^2 + nf^2*h^6*W*QL^2*QLd^2 + 3*nf^2*h^6*W*
      G*QLd*QR + 3*nf^2*h^6*W*G*QL*QRd + 3*nf^2*h^6*W^2*LLd*LR + 3*nf^2*h^6*
      W^2*LL*LRd + 3*nf^2*h^6*W^2*QLd*QR + 3*nf^2*h^6*W^2*QL*QRd - nf^2*h^6*B*
      LR^2*LRd^2 - 1/2*nf^2*h^6*B*LLd^2*LR^2 - 1/2*nf^2*h^6*B*LL^2*LRd^2 -
      nf^2*h^6*B*LL^2*LLd^2 - 2*nf^2*h^6*B*QR^2*QRd^2 - nf^2*h^6*B*QLd^2*QR^2
       - nf^2*h^6*B*QL^2*QRd^2 - 2*nf^2*h^6*B*QL^2*QLd^2 + 3*nf^2*h^6*B*G*QLd*
      QR + 3*nf^2*h^6*B*G*QL*QRd + 3*nf^2*h^6*B*W*LLd*LR + 3*nf^2*h^6*B*W*LL*
      LRd + 3*nf^2*h^6*B*W*QLd*QR + 3*nf^2*h^6*B*W*QL*QRd + 2*nf^2*h^6*B^2*LLd
      *LR + 2*nf^2*h^6*B^2*LL*LRd + 2*nf^2*h^6*B^2*QLd*QR + 2*nf^2*h^6*B^2*QL*
      QRd + 5/2*nf^2*h^6*p^2*LR^2*LRd^2 + 2*nf^2*h^6*p^2*LLd^2*LR^2 + 2*nf^2*
      h^6*p^2*LL^2*LRd^2 + 5/2*nf^2*h^6*p^2*LL^2*LLd^2 + 5*nf^2*h^6*p^2*QR^2*
      QRd^2 + 4*nf^2*h^6*p^2*QLd^2*QR^2 + 4*nf^2*h^6*p^2*QL^2*QRd^2 + 5*nf^2*
      h^6*p^2*QL^2*QLd^2 + 5*nf^2*h^6*p^2*G*QLd*QR + 5*nf^2*h^6*p^2*G*QL*QRd
       + 5*nf^2*h^6*p^2*W*LLd*LR + 5*nf^2*h^6*p^2*W*LL*LRd + 5*nf^2*h^6*p^2*W*
      QLd*QR + 5*nf^2*h^6*p^2*W*QL*QRd + 5*nf^2*h^6*p^2*B*LLd*LR + 5*nf^2*h^6*
      p^2*B*LL*LRd + 5*nf^2*h^6*p^2*B*QLd*QR + 5*nf^2*h^6*p^2*B*QL*QRd + 5*
      nf^2*h^6*p^4*LLd*LR + 5*nf^2*h^6*p^4*LL*LRd + 5*nf^2*h^6*p^4*QLd*QR + 5*
      nf^2*h^6*p^4*QL*QRd - 1/4*nf^2*h^6*u*p*LR^2*LRd^2 - 1/4*nf^2*h^6*u*p*
      LL^2*LLd^2 - 1/2*nf^2*h^6*u*p*QR^2*QRd^2 - 1/2*nf^2*h^6*u*p*QL^2*QLd^2
       + 8*nf^2*h^6*u*p*G*QLd*QR + 8*nf^2*h^6*u*p*G*QL*QRd + 16*nf^2*h^6*u*p*W
      *LLd*LR + 16*nf^2*h^6*u*p*W*LL*LRd + 16*nf^2*h^6*u*p*W*QLd*QR + 16*nf^2*
      h^6*u*p*W*QL*QRd + 8*nf^2*h^6*u*p*B*LLd*LR + 8*nf^2*h^6*u*p*B*LL*LRd + 8
      *nf^2*h^6*u*p*B*QLd*QR + 8*nf^2*h^6*u*p*B*QL*QRd + 11*nf^2*h^6*u*p^3*LLd
      *LR + 11*nf^2*h^6*u*p^3*LL*LRd + 11*nf^2*h^6*u*p^3*QLd*QR + 11*nf^2*h^6*
      u*p^3*QL*QRd + 2*nf^2*h^6*u^2*LR^2*LRd^2 + 7/4*nf^2*h^6*u^2*LLd^2*LR^2
       + 7/4*nf^2*h^6*u^2*LL^2*LRd^2 + 2*nf^2*h^6*u^2*LL^2*LLd^2 + 4*nf^2*h^6*
      u^2*QR^2*QRd^2 + 7/2*nf^2*h^6*u^2*QLd^2*QR^2 + 7/2*nf^2*h^6*u^2*QL^2*
      QRd^2 + 4*nf^2*h^6*u^2*QL^2*QLd^2 + 5*nf^2*h^6*u^2*G*QLd*QR + 5*nf^2*h^6
      *u^2*G*QL*QRd + 10*nf^2*h^6*u^2*W*LLd*LR + 10*nf^2*h^6*u^2*W*LL*LRd + 10
      *nf^2*h^6*u^2*W*QLd*QR + 10*nf^2*h^6*u^2*W*QL*QRd + 5*nf^2*h^6*u^2*B*LLd
      *LR + 5*nf^2*h^6*u^2*B*LL*LRd + 5*nf^2*h^6*u^2*B*QLd*QR + 5*nf^2*h^6*u^2
      *B*QL*QRd + 19*nf^2*h^6*u^2*p^2*LLd*LR + 19*nf^2*h^6*u^2*p^2*LL*LRd + 19
      *nf^2*h^6*u^2*p^2*QLd*QR + 19*nf^2*h^6*u^2*p^2*QL*QRd + 14*nf^2*h^6*u^3*
      p*LLd*LR + 14*nf^2*h^6*u^3*p*LL*LRd + 14*nf^2*h^6*u^3*p*QLd*QR + 14*nf^2
      *h^6*u^3*p*QL*QRd + 4*nf^2*h^6*u^4*LLd*LR + 4*nf^2*h^6*u^4*LL*LRd + 4*
      nf^2*h^6*u^4*QLd*QR + 4*nf^2*h^6*u^4*QL*QRd + 2*nf^2*T*h^6*G^2*LLd*LR +
      2*nf^2*T*h^6*G^2*LL*LRd + 5*nf^2*T*h^6*G^2*QLd*QR + 5*nf^2*T*h^6*G^2*QL*
      QRd - nf^2*T*h^6*W*LR^2*LRd^2 - 1/2*nf^2*T*h^6*W*LLd^2*LR^2 - 1/2*nf^2*T
      *h^6*W*LL^2*LRd^2 - nf^2*T*h^6*W*LL^2*LLd^2 - 2*nf^2*T*h^6*W*QR^2*QRd^2
       - nf^2*T*h^6*W*QLd^2*QR^2 - nf^2*T*h^6*W*QL^2*QRd^2 - 2*nf^2*T*h^6*W*
      QL^2*QLd^2 + 6*nf^2*T*h^6*W*G*QLd*QR + 6*nf^2*T*h^6*W*G*QL*QRd + 6*nf^2*
      T*h^6*W^2*LLd*LR + 6*nf^2*T*h^6*W^2*LL*LRd + 6*nf^2*T*h^6*W^2*QLd*QR + 6
      *nf^2*T*h^6*W^2*QL*QRd + 1/2*nf^2*T*h^6*B*LR^2*LRd^2 + 1/4*nf^2*T*h^6*B*
      LLd^2*LR^2 + 1/4*nf^2*T*h^6*B*LL^2*LRd^2 + 1/2*nf^2*T*h^6*B*LL^2*LLd^2
       + nf^2*T*h^6*B*QR^2*QRd^2 + 1/2*nf^2*T*h^6*B*QLd^2*QR^2 + 1/2*nf^2*T*
      h^6*B*QL^2*QRd^2 + nf^2*T*h^6*B*QL^2*QLd^2 + 3*nf^2*T*h^6*B*G*QLd*QR + 3
      *nf^2*T*h^6*B*G*QL*QRd + 6*nf^2*T*h^6*B*W*LLd*LR + 6*nf^2*T*h^6*B*W*LL*
      LRd + 6*nf^2*T*h^6*B*W*QLd*QR + 6*nf^2*T*h^6*B*W*QL*QRd + 2*nf^2*T*h^6*
      B^2*LLd*LR + 2*nf^2*T*h^6*B^2*LL*LRd + 2*nf^2*T*h^6*B^2*QLd*QR + 2*nf^2*
      T*h^6*B^2*QL*QRd - 5/4*nf^2*T*h^6*p^2*LR^2*LRd^2 - nf^2*T*h^6*p^2*LLd^2*
      LR^2 - nf^2*T*h^6*p^2*LL^2*LRd^2 - 5/4*nf^2*T*h^6*p^2*LL^2*LLd^2 - 5/2*
      nf^2*T*h^6*p^2*QR^2*QRd^2 - 2*nf^2*T*h^6*p^2*QLd^2*QR^2 - 2*nf^2*T*h^6*
      p^2*QL^2*QRd^2 - 5/2*nf^2*T*h^6*p^2*QL^2*QLd^2 + 5*nf^2*T*h^6*p^2*G*QLd*
      QR + 5*nf^2*T*h^6*p^2*G*QL*QRd + 10*nf^2*T*h^6*p^2*W*LLd*LR + 10*nf^2*T*
      h^6*p^2*W*LL*LRd + 10*nf^2*T*h^6*p^2*W*QLd*QR + 10*nf^2*T*h^6*p^2*W*QL*
      QRd + 5*nf^2*T*h^6*p^2*B*LLd*LR + 5*nf^2*T*h^6*p^2*B*LL*LRd + 5*nf^2*T*
      h^6*p^2*B*QLd*QR + 5*nf^2*T*h^6*p^2*B*QL*QRd + 5*nf^2*T*h^6*p^4*LLd*LR
       + 5*nf^2*T*h^6*p^4*LL*LRd + 5*nf^2*T*h^6*p^4*QLd*QR + 5*nf^2*T*h^6*p^4*
      QL*QRd + 1/2*nf^2*T*h^6*u*p*LR^2*LRd^2 + 1/2*nf^2*T*h^6*u*p*LL^2*LLd^2
       + nf^2*T*h^6*u*p*QR^2*QRd^2 + nf^2*T*h^6*u*p*QL^2*QLd^2 + 16*nf^2*T*h^6
      *u*p*G*QLd*QR + 16*nf^2*T*h^6*u*p*G*QL*QRd + 32*nf^2*T*h^6*u*p*W*LLd*LR
       + 32*nf^2*T*h^6*u*p*W*LL*LRd + 32*nf^2*T*h^6*u*p*W*QLd*QR + 32*nf^2*T*
      h^6*u*p*W*QL*QRd + 16*nf^2*T*h^6*u*p*B*LLd*LR + 16*nf^2*T*h^6*u*p*B*LL*
      LRd + 16*nf^2*T*h^6*u*p*B*QLd*QR + 16*nf^2*T*h^6*u*p*B*QL*QRd + 22*nf^2*
      T*h^6*u*p^3*LLd*LR + 22*nf^2*T*h^6*u*p^3*LL*LRd + 22*nf^2*T*h^6*u*p^3*
      QLd*QR + 22*nf^2*T*h^6*u*p^3*QL*QRd - 3/2*nf^2*T*h^6*u^2*LR^2*LRd^2 -
      nf^2*T*h^6*u^2*LLd^2*LR^2 - nf^2*T*h^6*u^2*LL^2*LRd^2 - 3/2*nf^2*T*h^6*
      u^2*LL^2*LLd^2 - 1/3*nf^2*T*h^6*u^2*QRd^3*LRd - 3*nf^2*T*h^6*u^2*QR^2*
      QRd^2 - 1/3*nf^2*T*h^6*u^2*QR^3*LR - 2*nf^2*T*h^6*u^2*QLd^2*QR^2 - 1/3*
      nf^2*T*h^6*u^2*QLd^3*LLd - 2*nf^2*T*h^6*u^2*QL^2*QRd^2 - 3*nf^2*T*h^6*
      u^2*QL^2*QLd^2 - 1/3*nf^2*T*h^6*u^2*QL^3*LL + 10*nf^2*T*h^6*u^2*G*QLd*QR
       + 10*nf^2*T*h^6*u^2*G*QL*QRd + 22*nf^2*T*h^6*u^2*W*LLd*LR + 22*nf^2*T*
      h^6*u^2*W*LL*LRd + 22*nf^2*T*h^6*u^2*W*QLd*QR + 22*nf^2*T*h^6*u^2*W*QL*
      QRd + 10*nf^2*T*h^6*u^2*B*LLd*LR + 10*nf^2*T*h^6*u^2*B*LL*LRd + 10*nf^2*
      T*h^6*u^2*B*QLd*QR + 10*nf^2*T*h^6*u^2*B*QL*QRd + 38*nf^2*T*h^6*u^2*p^2*
      LLd*LR + 38*nf^2*T*h^6*u^2*p^2*LL*LRd + 38*nf^2*T*h^6*u^2*p^2*QLd*QR +
      38*nf^2*T*h^6*u^2*p^2*QL*QRd + 32*nf^2*T*h^6*u^3*p*LLd*LR + 32*nf^2*T*
      h^6*u^3*p*LL*LRd + 32*nf^2*T*h^6*u^3*p*QLd*QR + 32*nf^2*T*h^6*u^3*p*QL*
      QRd + 9*nf^2*T*h^6*u^4*LLd*LR + 9*nf^2*T*h^6*u^4*LL*LRd + 9*nf^2*T*h^6*
      u^4*QLd*QR + 9*nf^2*T*h^6*u^4*QL*QRd - 2/9*nf^2*T^2*h^6*LLd^3*LR^3 - 2/9
      *nf^2*T^2*h^6*LL^3*LRd^3 - 2/3*nf^2*T^2*h^6*QLd^3*QR^3 - 2/3*nf^2*T^2*
      h^6*QL^3*QRd^3 + 3*nf^2*T^2*h^6*W*G*QLd*QR + 3*nf^2*T^2*h^6*W*G*QL*QRd
       + 5*nf^2*T^2*h^6*W^2*LLd*LR + 5*nf^2*T^2*h^6*W^2*LL*LRd + 5*nf^2*T^2*
      h^6*W^2*QLd*QR + 5*nf^2*T^2*h^6*W^2*QL*QRd - 1/2*nf^2*T^2*h^6*B*LR^2*
      LRd^2 - 1/4*nf^2*T^2*h^6*B*LLd^2*LR^2 - 1/4*nf^2*T^2*h^6*B*LL^2*LRd^2 -
      1/2*nf^2*T^2*h^6*B*LL^2*LLd^2 - nf^2*T^2*h^6*B*QR^2*QRd^2 - 1/2*nf^2*T^2
      *h^6*B*QLd^2*QR^2 - 1/2*nf^2*T^2*h^6*B*QL^2*QRd^2 - nf^2*T^2*h^6*B*QL^2*
      QLd^2 + 3*nf^2*T^2*h^6*B*W*LLd*LR + 3*nf^2*T^2*h^6*B*W*LL*LRd + 3*nf^2*
      T^2*h^6*B*W*QLd*QR + 3*nf^2*T^2*h^6*B*W*QL*QRd + 5/4*nf^2*T^2*h^6*p^2*
      LR^2*LRd^2 + nf^2*T^2*h^6*p^2*LLd^2*LR^2 + nf^2*T^2*h^6*p^2*LL^2*LRd^2
       + 5/4*nf^2*T^2*h^6*p^2*LL^2*LLd^2 + 5/2*nf^2*T^2*h^6*p^2*QR^2*QRd^2 + 2
      *nf^2*T^2*h^6*p^2*QLd^2*QR^2 + 2*nf^2*T^2*h^6*p^2*QL^2*QRd^2 + 5/2*nf^2*
      T^2*h^6*p^2*QL^2*QLd^2 + 5*nf^2*T^2*h^6*p^2*W*LLd*LR + 5*nf^2*T^2*h^6*
      p^2*W*LL*LRd + 5*nf^2*T^2*h^6*p^2*W*QLd*QR + 5*nf^2*T^2*h^6*p^2*W*QL*QRd
       + 8*nf^2*T^2*h^6*u*p*G*QLd*QR + 8*nf^2*T^2*h^6*u*p*G*QL*QRd + 24*nf^2*
      T^2*h^6*u*p*W*LLd*LR + 24*nf^2*T^2*h^6*u*p*W*LL*LRd + 24*nf^2*T^2*h^6*u*
      p*W*QLd*QR + 24*nf^2*T^2*h^6*u*p*W*QL*QRd + 8*nf^2*T^2*h^6*u*p*B*LLd*LR
       + 8*nf^2*T^2*h^6*u*p*B*LL*LRd + 8*nf^2*T^2*h^6*u*p*B*QLd*QR + 8*nf^2*
      T^2*h^6*u*p*B*QL*QRd + 11*nf^2*T^2*h^6*u*p^3*LLd*LR + 11*nf^2*T^2*h^6*u*
      p^3*LL*LRd + 11*nf^2*T^2*h^6*u*p^3*QLd*QR + 11*nf^2*T^2*h^6*u*p^3*QL*QRd
       + 3/2*nf^2*T^2*h^6*u^2*LR^2*LRd^2 + 3/2*nf^2*T^2*h^6*u^2*LLd^2*LR^2 + 3/
      2*nf^2*T^2*h^6*u^2*LL^2*LRd^2 + 3/2*nf^2*T^2*h^6*u^2*LL^2*LLd^2 - 1/3*
      nf^2*T^2*h^6*u^2*QRd^3*LRd + 3*nf^2*T^2*h^6*u^2*QR^2*QRd^2 - 1/3*nf^2*
      T^2*h^6*u^2*QR^3*LR + 3*nf^2*T^2*h^6*u^2*QLd^2*QR^2 - 1/3*nf^2*T^2*h^6*
      u^2*QLd^3*LLd + 3*nf^2*T^2*h^6*u^2*QL^2*QRd^2 + 3*nf^2*T^2*h^6*u^2*QL^2*
      QLd^2 - 1/3*nf^2*T^2*h^6*u^2*QL^3*LL + 7*nf^2*T^2*h^6*u^2*G*QLd*QR + 7*
      nf^2*T^2*h^6*u^2*G*QL*QRd + 19*nf^2*T^2*h^6*u^2*W*LLd*LR + 19*nf^2*T^2*
      h^6*u^2*W*LL*LRd + 19*nf^2*T^2*h^6*u^2*W*QLd*QR + 19*nf^2*T^2*h^6*u^2*W*
      QL*QRd + 7*nf^2*T^2*h^6*u^2*B*LLd*LR + 7*nf^2*T^2*h^6*u^2*B*LL*LRd + 7*
      nf^2*T^2*h^6*u^2*B*QLd*QR + 7*nf^2*T^2*h^6*u^2*B*QL*QRd + 30*nf^2*T^2*
      h^6*u^2*p^2*LLd*LR + 30*nf^2*T^2*h^6*u^2*p^2*LL*LRd + 30*nf^2*T^2*h^6*
      u^2*p^2*QLd*QR + 30*nf^2*T^2*h^6*u^2*p^2*QL*QRd + 29*nf^2*T^2*h^6*u^3*p*
      LLd*LR + 29*nf^2*T^2*h^6*u^3*p*LL*LRd + 29*nf^2*T^2*h^6*u^3*p*QLd*QR +
      29*nf^2*T^2*h^6*u^3*p*QL*QRd + 9*nf^2*T^2*h^6*u^4*LLd*LR + 9*nf^2*T^2*
      h^6*u^4*LL*LRd + 9*nf^2*T^2*h^6*u^4*QLd*QR + 9*nf^2*T^2*h^6*u^4*QL*QRd
       + 2/9*nf^2*T^3*h^6*LLd^3*LR^3 + 2/9*nf^2*T^3*h^6*LL^3*LRd^3 + 2/3*nf^2*
      T^3*h^6*QLd^3*QR^3 + 2/3*nf^2*T^3*h^6*QL^3*QRd^3 - 1/2*nf^2*T^3*h^6*W*
      LR^2*LRd^2 - 1/4*nf^2*T^3*h^6*W*LLd^2*LR^2 - 1/4*nf^2*T^3*h^6*W*LL^2*
      LRd^2 - 1/2*nf^2*T^3*h^6*W*LL^2*LLd^2 - nf^2*T^3*h^6*W*QR^2*QRd^2 - 1/2*
      nf^2*T^3*h^6*W*QLd^2*QR^2 - 1/2*nf^2*T^3*h^6*W*QL^2*QRd^2 - nf^2*T^3*h^6
      *W*QL^2*QLd^2 + 2*nf^2*T^3*h^6*W^2*LLd*LR + 2*nf^2*T^3*h^6*W^2*LL*LRd +
      2*nf^2*T^3*h^6*W^2*QLd*QR + 2*nf^2*T^3*h^6*W^2*QL*QRd + 1/4*nf^2*T^3*h^6
      *u*p*LR^2*LRd^2 + 1/4*nf^2*T^3*h^6*u*p*LL^2*LLd^2 + 1/2*nf^2*T^3*h^6*u*p
      *QR^2*QRd^2 + 1/2*nf^2*T^3*h^6*u*p*QL^2*QLd^2 + 8*nf^2*T^3*h^6*u*p*W*LLd
      *LR + 8*nf^2*T^3*h^6*u*p*W*LL*LRd + 8*nf^2*T^3*h^6*u*p*W*QLd*QR + 8*nf^2
      *T^3*h^6*u*p*W*QL*QRd - 1/2*nf^2*T^3*h^6*u^2*LR^2*LRd^2 - 1/4*nf^2*T^3*
      h^6*u^2*LLd^2*LR^2 - 1/4*nf^2*T^3*h^6*u^2*LL^2*LRd^2 - 1/2*nf^2*T^3*h^6*
      u^2*LL^2*LLd^2 - 1/3*nf^2*T^3*h^6*u^2*QRd^3*LRd - nf^2*T^3*h^6*u^2*QR^2*
      QRd^2 - 1/3*nf^2*T^3*h^6*u^2*QR^3*LR - 1/2*nf^2*T^3*h^6*u^2*QLd^2*QR^2
       - 1/3*nf^2*T^3*h^6*u^2*QLd^3*LLd - 1/2*nf^2*T^3*h^6*u^2*QL^2*QRd^2 -
      nf^2*T^3*h^6*u^2*QL^2*QLd^2 - 1/3*nf^2*T^3*h^6*u^2*QL^3*LL + 2*nf^2*T^3*
      h^6*u^2*G*QLd*QR + 2*nf^2*T^3*h^6*u^2*G*QL*QRd + 9*nf^2*T^3*h^6*u^2*W*
      LLd*LR + 9*nf^2*T^3*h^6*u^2*W*LL*LRd + 9*nf^2*T^3*h^6*u^2*W*QLd*QR + 9*
      nf^2*T^3*h^6*u^2*W*QL*QRd + 2*nf^2*T^3*h^6*u^2*B*LLd*LR + 2*nf^2*T^3*h^6
      *u^2*B*LL*LRd + 2*nf^2*T^3*h^6*u^2*B*QLd*QR + 2*nf^2*T^3*h^6*u^2*B*QL*
      QRd + 11*nf^2*T^3*h^6*u^2*p^2*LLd*LR + 11*nf^2*T^3*h^6*u^2*p^2*LL*LRd +
      11*nf^2*T^3*h^6*u^2*p^2*QLd*QR + 11*nf^2*T^3*h^6*u^2*p^2*QL*QRd + 15*
      nf^2*T^3*h^6*u^3*p*LLd*LR + 15*nf^2*T^3*h^6*u^3*p*LL*LRd + 15*nf^2*T^3*
      h^6*u^3*p*QLd*QR + 15*nf^2*T^3*h^6*u^3*p*QL*QRd + 6*nf^2*T^3*h^6*u^4*LLd
      *LR + 6*nf^2*T^3*h^6*u^4*LL*LRd + 6*nf^2*T^3*h^6*u^4*QLd*QR + 6*nf^2*T^3
      *h^6*u^4*QL*QRd + 1/2*nf^2*T^4*h^6*u^2*LR^2*LRd^2 + 1/2*nf^2*T^4*h^6*u^2
      *LLd^2*LR^2 + 1/2*nf^2*T^4*h^6*u^2*LL^2*LRd^2 + 1/2*nf^2*T^4*h^6*u^2*
      LL^2*LLd^2 - 1/3*nf^2*T^4*h^6*u^2*QRd^3*LRd + nf^2*T^4*h^6*u^2*QR^2*
      QRd^2 - 1/3*nf^2*T^4*h^6*u^2*QR^3*LR + nf^2*T^4*h^6*u^2*QLd^2*QR^2 - 1/3
      *nf^2*T^4*h^6*u^2*QLd^3*LLd + nf^2*T^4*h^6*u^2*QL^2*QRd^2 + nf^2*T^4*h^6
      *u^2*QL^2*QLd^2 - 1/3*nf^2*T^4*h^6*u^2*QL^3*LL + 2*nf^2*T^4*h^6*u^2*W*
      LLd*LR + 2*nf^2*T^4*h^6*u^2*W*LL*LRd + 2*nf^2*T^4*h^6*u^2*W*QLd*QR + 2*
      nf^2*T^4*h^6*u^2*W*QL*QRd + 4*nf^2*T^4*h^6*u^3*p*LLd*LR + 4*nf^2*T^4*h^6
      *u^3*p*LL*LRd + 4*nf^2*T^4*h^6*u^3*p*QLd*QR + 4*nf^2*T^4*h^6*u^3*p*QL*
      QRd + 3*nf^2*T^4*h^6*u^4*LLd*LR + 3*nf^2*T^4*h^6*u^4*LL*LRd + 3*nf^2*T^4
      *h^6*u^4*QLd*QR + 3*nf^2*T^4*h^6*u^4*QL*QRd + nf^2*T^5*h^6*u^4*LLd*LR +
      nf^2*T^5*h^6*u^4*LL*LRd + nf^2*T^5*h^6*u^4*QLd*QR + nf^2*T^5*h^6*u^4*QL*
      QRd - 1/6*nf^3*h^6*LLd*LR^3*LRd^2 - 1/3*nf^3*h^6*LLd^3*LR^3 - 1/6*nf^3*
      h^6*LL*LR^2*LRd^3 - 1/6*nf^3*h^6*LL^2*LLd^3*LR - 1/3*nf^3*h^6*LL^3*LRd^3
       - 1/6*nf^3*h^6*LL^3*LLd^2*LRd - 1/6*nf^3*h^6*QRd^3*LL*LRd^2 - 1/6*nf^3*
      h^6*QRd^3*LL*LLd^2 - 1/6*nf^3*h^6*QR^3*LLd*LR^2 - 1/6*nf^3*h^6*QR^3*LL^2
      *LLd - 1/4*nf^3*h^6*QLd*QR^4*LR - 1/6*nf^3*h^6*QLd^3*LR*LRd^2 - 1/6*nf^3
      *h^6*QLd^3*LLd^2*LR - 1/4*nf^3*h^6*QLd^4*QR*LLd - 1/4*nf^3*h^6*QL*QRd^4*
      LRd - 1/6*nf^3*h^6*QL^3*LR^2*LRd - 1/6*nf^3*h^6*QL^3*LL^2*LRd - 1/4*nf^3
      *h^6*QL^4*QRd*LL - 1/2*nf^3*h^6*W*LLd^2*LR^2 - 1/2*nf^3*h^6*W*LL^2*LRd^2
       + 1/2*nf^3*h^6*W*QRd^3*LRd + 1/2*nf^3*h^6*W*QR^3*LR + 1/2*nf^3*h^6*W*
      QLd^3*LLd + 1/2*nf^3*h^6*W*QL^3*LL - 1/2*nf^3*h^6*u*p*LR^2*LRd^2 - nf^3*
      h^6*u*p*LLd^2*LR^2 - nf^3*h^6*u*p*LL^2*LRd^2 - 1/2*nf^3*h^6*u*p*LL^2*
      LLd^2 + nf^3*h^6*u*p*QRd^3*LRd + nf^3*h^6*u*p*QR^3*LR + 1/2*nf^3*h^6*u*p
      *QLd*QRd^2*LLd + 1/2*nf^3*h^6*u*p*QLd^2*QRd*LRd + nf^3*h^6*u*p*QLd^3*LLd
       + 1/2*nf^3*h^6*u*p*QL*QR^2*LL + 1/2*nf^3*h^6*u*p*QL^2*QR*LR + nf^3*h^6*
      u*p*QL^3*LL - 1/2*nf^3*h^6*u^2*LLd^2*LR^2 - 1/2*nf^3*h^6*u^2*LL^2*LRd^2
       + 1/2*nf^3*h^6*u^2*QRd^3*LRd + 1/2*nf^3*h^6*u^2*QR^3*LR + 1/2*nf^3*h^6*
      u^2*QLd^3*LLd + 1/2*nf^3*h^6*u^2*QL^3*LL - 1/4*nf^3*T*h^6*QLd*QR^4*LR -
      1/4*nf^3*T*h^6*QLd^4*QR*LLd - 1/4*nf^3*T*h^6*QL*QRd^4*LRd - 1/4*nf^3*T*
      h^6*QL^4*QRd*LL - nf^3*T*h^6*W*LLd^2*LR^2 - nf^3*T*h^6*W*LL^2*LRd^2 +
      nf^3*T*h^6*W*QRd^3*LRd + nf^3*T*h^6*W*QR^3*LR + nf^3*T*h^6*W*QLd^3*LLd
       + nf^3*T*h^6*W*QL^3*LL - 1/2*nf^3*T*h^6*B*LLd^2*LR^2 - 1/2*nf^3*T*h^6*B
      *LL^2*LRd^2 + 1/2*nf^3*T*h^6*B*QRd^3*LRd + 1/2*nf^3*T*h^6*B*QR^3*LR + 1/
      2*nf^3*T*h^6*B*QLd^3*LLd + 1/2*nf^3*T*h^6*B*QL^3*LL - 1/2*nf^3*T*h^6*p^2
      *LR^2*LRd^2 - 1/2*nf^3*T*h^6*p^2*LL^2*LLd^2 + 1/2*nf^3*T*h^6*p^2*QLd*
      QRd^2*LLd + 1/2*nf^3*T*h^6*p^2*QLd^2*QRd*LRd + 1/2*nf^3*T*h^6*p^2*QL*
      QR^2*LL + 1/2*nf^3*T*h^6*p^2*QL^2*QR*LR - nf^3*T*h^6*u*p*LR^2*LRd^2 - 2*
      nf^3*T*h^6*u*p*LLd^2*LR^2 - 2*nf^3*T*h^6*u*p*LL^2*LRd^2 - nf^3*T*h^6*u*p
      *LL^2*LLd^2 + 2*nf^3*T*h^6*u*p*QRd^3*LRd + 2*nf^3*T*h^6*u*p*QR^3*LR +
      nf^3*T*h^6*u*p*QLd*QRd^2*LLd + nf^3*T*h^6*u*p*QLd^2*QRd*LRd + 2*nf^3*T*
      h^6*u*p*QLd^3*LLd + nf^3*T*h^6*u*p*QL*QR^2*LL + nf^3*T*h^6*u*p*QL^2*QR*
      LR + 2*nf^3*T*h^6*u*p*QL^3*LL - nf^3*T*h^6*u^2*LLd^2*LR^2 - nf^3*T*h^6*
      u^2*LL^2*LRd^2 + nf^3*T*h^6*u^2*QRd^3*LRd + nf^3*T*h^6*u^2*QR^3*LR +
      nf^3*T*h^6*u^2*QLd^3*LLd + nf^3*T*h^6*u^2*QL^3*LL + 1/4*nf^3*T^2*h^6*QLd
      *QR^4*LR + 1/4*nf^3*T^2*h^6*QLd^4*QR*LLd + 1/4*nf^3*T^2*h^6*QL*QRd^4*LRd
       + 1/4*nf^3*T^2*h^6*QL^4*QRd*LL - nf^3*T^2*h^6*W*LLd^2*LR^2 - nf^3*T^2*
      h^6*W*LL^2*LRd^2 + nf^3*T^2*h^6*W*QRd^3*LRd + nf^3*T^2*h^6*W*QR^3*LR +
      nf^3*T^2*h^6*W*QLd^3*LLd + nf^3*T^2*h^6*W*QL^3*LL - 1/2*nf^3*T^2*h^6*B*
      LLd^2*LR^2 - 1/2*nf^3*T^2*h^6*B*LL^2*LRd^2 + 1/2*nf^3*T^2*h^6*B*QRd^3*
      LRd + 1/2*nf^3*T^2*h^6*B*QR^3*LR + 1/2*nf^3*T^2*h^6*B*QLd^3*LLd + 1/2*
      nf^3*T^2*h^6*B*QL^3*LL - 1/2*nf^3*T^2*h^6*p^2*LR^2*LRd^2 - 1/2*nf^3*T^2*
      h^6*p^2*LL^2*LLd^2 + 1/2*nf^3*T^2*h^6*p^2*QLd*QRd^2*LLd + 1/2*nf^3*T^2*
      h^6*p^2*QLd^2*QRd*LRd + 1/2*nf^3*T^2*h^6*p^2*QL*QR^2*LL + 1/2*nf^3*T^2*
      h^6*p^2*QL^2*QR*LR - nf^3*T^2*h^6*u*p*LR^2*LRd^2 - 2*nf^3*T^2*h^6*u*p*
      LLd^2*LR^2 - 2*nf^3*T^2*h^6*u*p*LL^2*LRd^2 - nf^3*T^2*h^6*u*p*LL^2*LLd^2
       + 2*nf^3*T^2*h^6*u*p*QRd^3*LRd + 2*nf^3*T^2*h^6*u*p*QR^3*LR + nf^3*T^2*
      h^6*u*p*QLd*QRd^2*LLd + nf^3*T^2*h^6*u*p*QLd^2*QRd*LRd + 2*nf^3*T^2*h^6*
      u*p*QLd^3*LLd + nf^3*T^2*h^6*u*p*QL*QR^2*LL + nf^3*T^2*h^6*u*p*QL^2*QR*
      LR + 2*nf^3*T^2*h^6*u*p*QL^3*LL - nf^3*T^2*h^6*u^2*LLd^2*LR^2 - nf^3*T^2
      *h^6*u^2*LL^2*LRd^2 + nf^3*T^2*h^6*u^2*QRd^3*LRd + nf^3*T^2*h^6*u^2*QR^3
      *LR + nf^3*T^2*h^6*u^2*QLd^3*LLd + nf^3*T^2*h^6*u^2*QL^3*LL - 1/6*nf^3*
      T^3*h^6*LLd*LR^3*LRd^2 - 1/3*nf^3*T^3*h^6*LLd^3*LR^3 - 1/6*nf^3*T^3*h^6*
      LL*LR^2*LRd^3 - 1/6*nf^3*T^3*h^6*LL^2*LLd^3*LR - 1/3*nf^3*T^3*h^6*LL^3*
      LRd^3 - 1/6*nf^3*T^3*h^6*LL^3*LLd^2*LRd - 1/6*nf^3*T^3*h^6*QRd^3*LL*
      LRd^2 - 1/6*nf^3*T^3*h^6*QRd^3*LL*LLd^2 - 1/6*nf^3*T^3*h^6*QR^3*LLd*LR^2
       - 1/6*nf^3*T^3*h^6*QR^3*LL^2*LLd + 1/4*nf^3*T^3*h^6*QLd*QR^4*LR - 1/6*
      nf^3*T^3*h^6*QLd^3*LR*LRd^2 - 1/6*nf^3*T^3*h^6*QLd^3*LLd^2*LR + 1/4*nf^3
      *T^3*h^6*QLd^4*QR*LLd + 1/4*nf^3*T^3*h^6*QL*QRd^4*LRd - 1/6*nf^3*T^3*h^6
      *QL^3*LR^2*LRd - 1/6*nf^3*T^3*h^6*QL^3*LL^2*LRd + 1/4*nf^3*T^3*h^6*QL^4*
      QRd*LL - 1/2*nf^3*T^3*h^6*W*LLd^2*LR^2 - 1/2*nf^3*T^3*h^6*W*LL^2*LRd^2
       + 1/2*nf^3*T^3*h^6*W*QRd^3*LRd + 1/2*nf^3*T^3*h^6*W*QR^3*LR + 1/2*nf^3*
      T^3*h^6*W*QLd^3*LLd + 1/2*nf^3*T^3*h^6*W*QL^3*LL - 1/2*nf^3*T^3*h^6*u*p*
      LR^2*LRd^2 - nf^3*T^3*h^6*u*p*LLd^2*LR^2 - nf^3*T^3*h^6*u*p*LL^2*LRd^2
       - 1/2*nf^3*T^3*h^6*u*p*LL^2*LLd^2 + nf^3*T^3*h^6*u*p*QRd^3*LRd + nf^3*
      T^3*h^6*u*p*QR^3*LR + 1/2*nf^3*T^3*h^6*u*p*QLd*QRd^2*LLd + 1/2*nf^3*T^3*
      h^6*u*p*QLd^2*QRd*LRd + nf^3*T^3*h^6*u*p*QLd^3*LLd + 1/2*nf^3*T^3*h^6*u*
      p*QL*QR^2*LL + 1/2*nf^3*T^3*h^6*u*p*QL^2*QR*LR + nf^3*T^3*h^6*u*p*QL^3*
      LL - 1/2*nf^3*T^3*h^6*u^2*LLd^2*LR^2 - 1/2*nf^3*T^3*h^6*u^2*LL^2*LRd^2
       + 1/2*nf^3*T^3*h^6*u^2*QRd^3*LRd + 1/2*nf^3*T^3*h^6*u^2*QR^3*LR + 1/2*
      nf^3*T^3*h^6*u^2*QLd^3*LLd + 1/2*nf^3*T^3*h^6*u^2*QL^3*LL + 1/6*nf^4*h^6
      *LLd*LR^3*LRd^2 + 13/36*nf^4*h^6*LLd^3*LR^3 + 1/6*nf^4*h^6*LL*LR^2*LRd^3
       + 1/2*nf^4*h^6*LL*LLd^2*LR^2*LRd + 1/2*nf^4*h^6*LL^2*LLd*LR*LRd^2 + 1/6
      *nf^4*h^6*LL^2*LLd^3*LR + 13/36*nf^4*h^6*LL^3*LRd^3 + 1/6*nf^4*h^6*LL^3*
      LLd^2*LRd + 1/3*nf^4*h^6*QRd^3*LLd*LR*LRd - 1/12*nf^4*h^6*QRd^3*LL*LRd^2
       + 1/6*nf^4*h^6*QRd^3*LL*LLd^2 - 1/4*nf^4*h^6*QR*QRd^4*LLd - 1/12*nf^4*
      h^6*QR^3*LLd*LR^2 + 1/3*nf^4*h^6*QR^3*LL*LR*LRd + 1/6*nf^4*h^6*QR^3*LL^2
      *LLd - 1/4*nf^4*h^6*QR^4*QRd*LL - 1/2*nf^4*h^6*QLd*QRd^2*LR*LRd^2 + 1/4*
      nf^4*h^6*QLd*QR*LLd^2*LR^2 + 1/2*nf^4*h^6*QLd*QR*LL^2*LRd^2 - 1/8*nf^4*
      h^6*QLd*QR^4*LR - 1/2*nf^4*h^6*QLd^2*QRd*LL*LLd^2 + 1/2*nf^4*h^6*QLd^2*
      QR^2*LLd*LR + nf^4*h^6*QLd^2*QR^2*LL*LRd + 1/6*nf^4*h^6*QLd^3*LR*LRd^2
       - 1/12*nf^4*h^6*QLd^3*LLd^2*LR + 1/3*nf^4*h^6*QLd^3*LL*LLd*LRd + 1/2*
      nf^4*h^6*QLd^3*QR^3 - 1/8*nf^4*h^6*QLd^4*QR*LLd + 1/2*nf^4*h^6*QL*QRd*
      LLd^2*LR^2 + 1/4*nf^4*h^6*QL*QRd*LL^2*LRd^2 - 1/8*nf^4*h^6*QL*QRd^4*LRd
       - 1/2*nf^4*h^6*QL*QR^2*LR^2*LRd + nf^4*h^6*QL*QLd^2*QR^2*QRd - 1/4*nf^4
      *h^6*QL*QLd^4*LRd + nf^4*h^6*QL^2*QRd^2*LLd*LR + 1/2*nf^4*h^6*QL^2*QRd^2
      *LL*LRd - 1/2*nf^4*h^6*QL^2*QR*LL^2*LLd + nf^4*h^6*QL^2*QLd*QR*QRd^2 + 1/
      6*nf^4*h^6*QL^3*LR^2*LRd + 1/3*nf^4*h^6*QL^3*LL*LLd*LR - 1/12*nf^4*h^6*
      QL^3*LL^2*LRd + 1/2*nf^4*h^6*QL^3*QRd^3 - 1/8*nf^4*h^6*QL^4*QRd*LL - 1/4
      *nf^4*h^6*QL^4*QLd*LR + 2*nf^4*h^6*G*QRd^3*LRd + 4*nf^4*h^6*G*QR*QRd*LR*
      LRd + 4*nf^4*h^6*G*QR*QRd*LL*LLd + 4*nf^4*h^6*G*QR^2*QRd^2 + 2*nf^4*h^6*
      G*QR^3*LR + 4*nf^4*h^6*G*QLd*QRd^2*LLd + 6*nf^4*h^6*G*QLd*QR*LLd*LR + 4*
      nf^4*h^6*G*QLd*QR*LL*LRd + 4*nf^4*h^6*G*QLd^2*QRd*LRd + 6*nf^4*h^6*G*
      QLd^2*QR^2 + 2*nf^4*h^6*G*QLd^3*LLd + 4*nf^4*h^6*G*QL*QRd*LLd*LR + 6*
      nf^4*h^6*G*QL*QRd*LL*LRd + 4*nf^4*h^6*G*QL*QR^2*LL + 4*nf^4*h^6*G*QL*QLd
      *LR*LRd + 4*nf^4*h^6*G*QL*QLd*LL*LLd + 16*nf^4*h^6*G*QL*QLd*QR*QRd + 6*
      nf^4*h^6*G*QL^2*QRd^2 + 4*nf^4*h^6*G*QL^2*QR*LR + 4*nf^4*h^6*G*QL^2*
      QLd^2 + 2*nf^4*h^6*G*QL^3*LL + 3/2*nf^4*h^6*W*LR^2*LRd^2 + 9/4*nf^4*h^6*
      W*LLd^2*LR^2 + 6*nf^4*h^6*W*LL*LLd*LR*LRd + 9/4*nf^4*h^6*W*LL^2*LRd^2 +
      3/2*nf^4*h^6*W*LL^2*LLd^2 + 3/2*nf^4*h^6*W*QRd^3*LRd + 6*nf^4*h^6*W*QR*
      QRd*LR*LRd + 6*nf^4*h^6*W*QR*QRd*LL*LLd + 3*nf^4*h^6*W*QR^2*QRd^2 + 3/2*
      nf^4*h^6*W*QR^3*LR + 3*nf^4*h^6*W*QLd*QRd^2*LLd + 9*nf^4*h^6*W*QLd*QR*
      LLd*LR + 6*nf^4*h^6*W*QLd*QR*LL*LRd + 3*nf^4*h^6*W*QLd^2*QRd*LRd + 9/2*
      nf^4*h^6*W*QLd^2*QR^2 + 3/2*nf^4*h^6*W*QLd^3*LLd + 6*nf^4*h^6*W*QL*QRd*
      LLd*LR + 9*nf^4*h^6*W*QL*QRd*LL*LRd + 3*nf^4*h^6*W*QL*QR^2*LL + 6*nf^4*
      h^6*W*QL*QLd*LR*LRd + 6*nf^4*h^6*W*QL*QLd*LL*LLd + 12*nf^4*h^6*W*QL*QLd*
      QR*QRd + 9/2*nf^4*h^6*W*QL^2*QRd^2 + 3*nf^4*h^6*W*QL^2*QR*LR + 3*nf^4*
      h^6*W*QL^2*QLd^2 + 3/2*nf^4*h^6*W*QL^3*LL + nf^4*h^6*B*LR^2*LRd^2 + 3/2*
      nf^4*h^6*B*LLd^2*LR^2 + 4*nf^4*h^6*B*LL*LLd*LR*LRd + 3/2*nf^4*h^6*B*LL^2
      *LRd^2 + nf^4*h^6*B*LL^2*LLd^2 + nf^4*h^6*B*QRd^3*LRd + 4*nf^4*h^6*B*QR*
      QRd*LR*LRd + 4*nf^4*h^6*B*QR*QRd*LL*LLd + 2*nf^4*h^6*B*QR^2*QRd^2 + nf^4
      *h^6*B*QR^3*LR + 2*nf^4*h^6*B*QLd*QRd^2*LLd + 6*nf^4*h^6*B*QLd*QR*LLd*LR
       + 4*nf^4*h^6*B*QLd*QR*LL*LRd + 2*nf^4*h^6*B*QLd^2*QRd*LRd + 3*nf^4*h^6*
      B*QLd^2*QR^2 + nf^4*h^6*B*QLd^3*LLd + 4*nf^4*h^6*B*QL*QRd*LLd*LR + 6*
      nf^4*h^6*B*QL*QRd*LL*LRd + 2*nf^4*h^6*B*QL*QR^2*LL + 4*nf^4*h^6*B*QL*QLd
      *LR*LRd + 4*nf^4*h^6*B*QL*QLd*LL*LLd + 8*nf^4*h^6*B*QL*QLd*QR*QRd + 3*
      nf^4*h^6*B*QL^2*QRd^2 + 2*nf^4*h^6*B*QL^2*QR*LR + 2*nf^4*h^6*B*QL^2*
      QLd^2 + nf^4*h^6*B*QL^3*LL + 9/2*nf^4*h^6*p^2*LR^2*LRd^2 + 6*nf^4*h^6*
      p^2*LLd^2*LR^2 + 18*nf^4*h^6*p^2*LL*LLd*LR*LRd + 6*nf^4*h^6*p^2*LL^2*
      LRd^2 + 9/2*nf^4*h^6*p^2*LL^2*LLd^2 + 4*nf^4*h^6*p^2*QRd^3*LRd + 18*nf^4
      *h^6*p^2*QR*QRd*LR*LRd + 18*nf^4*h^6*p^2*QR*QRd*LL*LLd + 9*nf^4*h^6*p^2*
      QR^2*QRd^2 + 4*nf^4*h^6*p^2*QR^3*LR + 9*nf^4*h^6*p^2*QLd*QRd^2*LLd + 24*
      nf^4*h^6*p^2*QLd*QR*LLd*LR + 18*nf^4*h^6*p^2*QLd*QR*LL*LRd + 9*nf^4*h^6*
      p^2*QLd^2*QRd*LRd + 12*nf^4*h^6*p^2*QLd^2*QR^2 + 4*nf^4*h^6*p^2*QLd^3*
      LLd + 18*nf^4*h^6*p^2*QL*QRd*LLd*LR + 24*nf^4*h^6*p^2*QL*QRd*LL*LRd + 9*
      nf^4*h^6*p^2*QL*QR^2*LL + 18*nf^4*h^6*p^2*QL*QLd*LR*LRd + 18*nf^4*h^6*
      p^2*QL*QLd*LL*LLd + 36*nf^4*h^6*p^2*QL*QLd*QR*QRd + 12*nf^4*h^6*p^2*QL^2
      *QRd^2 + 9*nf^4*h^6*p^2*QL^2*QR*LR + 9*nf^4*h^6*p^2*QL^2*QLd^2 + 4*nf^4*
      h^6*p^2*QL^3*LL + 27/4*nf^4*h^6*u*p*LR^2*LRd^2 + 9*nf^4*h^6*u*p*LLd^2*
      LR^2 + 27*nf^4*h^6*u*p*LL*LLd*LR*LRd + 9*nf^4*h^6*u*p*LL^2*LRd^2 + 27/4*
      nf^4*h^6*u*p*LL^2*LLd^2 + 6*nf^4*h^6*u*p*QRd^3*LRd + 27*nf^4*h^6*u*p*QR*
      QRd*LR*LRd + 27*nf^4*h^6*u*p*QR*QRd*LL*LLd + 27/2*nf^4*h^6*u*p*QR^2*
      QRd^2 + 6*nf^4*h^6*u*p*QR^3*LR + 27/2*nf^4*h^6*u*p*QLd*QRd^2*LLd + 36*
      nf^4*h^6*u*p*QLd*QR*LLd*LR + 27*nf^4*h^6*u*p*QLd*QR*LL*LRd + 27/2*nf^4*
      h^6*u*p*QLd^2*QRd*LRd + 18*nf^4*h^6*u*p*QLd^2*QR^2 + 6*nf^4*h^6*u*p*
      QLd^3*LLd + 27*nf^4*h^6*u*p*QL*QRd*LLd*LR + 36*nf^4*h^6*u*p*QL*QRd*LL*
      LRd + 27/2*nf^4*h^6*u*p*QL*QR^2*LL + 27*nf^4*h^6*u*p*QL*QLd*LR*LRd + 27*
      nf^4*h^6*u*p*QL*QLd*LL*LLd + 54*nf^4*h^6*u*p*QL*QLd*QR*QRd + 18*nf^4*h^6
      *u*p*QL^2*QRd^2 + 27/2*nf^4*h^6*u*p*QL^2*QR*LR + 27/2*nf^4*h^6*u*p*QL^2*
      QLd^2 + 6*nf^4*h^6*u*p*QL^3*LL + 3*nf^4*h^6*u^2*LR^2*LRd^2 + 15/4*nf^4*
      h^6*u^2*LLd^2*LR^2 + 12*nf^4*h^6*u^2*LL*LLd*LR*LRd + 15/4*nf^4*h^6*u^2*
      LL^2*LRd^2 + 3*nf^4*h^6*u^2*LL^2*LLd^2 + 5/2*nf^4*h^6*u^2*QRd^3*LRd + 12
      *nf^4*h^6*u^2*QR*QRd*LR*LRd + 12*nf^4*h^6*u^2*QR*QRd*LL*LLd + 6*nf^4*h^6
      *u^2*QR^2*QRd^2 + 5/2*nf^4*h^6*u^2*QR^3*LR + 6*nf^4*h^6*u^2*QLd*QRd^2*
      LLd + 15*nf^4*h^6*u^2*QLd*QR*LLd*LR + 12*nf^4*h^6*u^2*QLd*QR*LL*LRd + 6*
      nf^4*h^6*u^2*QLd^2*QRd*LRd + 15/2*nf^4*h^6*u^2*QLd^2*QR^2 + 5/2*nf^4*h^6
      *u^2*QLd^3*LLd + 12*nf^4*h^6*u^2*QL*QRd*LLd*LR + 15*nf^4*h^6*u^2*QL*QRd*
      LL*LRd + 6*nf^4*h^6*u^2*QL*QR^2*LL + 12*nf^4*h^6*u^2*QL*QLd*LR*LRd + 12*
      nf^4*h^6*u^2*QL*QLd*LL*LLd + 24*nf^4*h^6*u^2*QL*QLd*QR*QRd + 15/2*nf^4*
      h^6*u^2*QL^2*QRd^2 + 6*nf^4*h^6*u^2*QL^2*QR*LR + 6*nf^4*h^6*u^2*QL^2*
      QLd^2 + 5/2*nf^4*h^6*u^2*QL^3*LL + 1/4*nf^4*T*h^6*LLd^3*LR^3 + 1/2*nf^4*
      T*h^6*LL*LLd^2*LR^2*LRd + 1/2*nf^4*T*h^6*LL^2*LLd*LR*LRd^2 + 1/4*nf^4*T*
      h^6*LL^3*LRd^3 - 1/4*nf^4*T*h^6*QRd^3*LL*LRd^2 - 1/4*nf^4*T*h^6*QR*QRd^4
      *LLd - 1/4*nf^4*T*h^6*QR^3*LLd*LR^2 - 1/4*nf^4*T*h^6*QR^4*QRd*LL - 1/2*
      nf^4*T*h^6*QLd*QRd^2*LR*LRd^2 + 1/4*nf^4*T*h^6*QLd*QR*LLd^2*LR^2 + 1/2*
      nf^4*T*h^6*QLd*QR*LL^2*LRd^2 - 1/8*nf^4*T*h^6*QLd*QR^4*LR - 1/2*nf^4*T*
      h^6*QLd^2*QRd*LL*LLd^2 + 1/2*nf^4*T*h^6*QLd^2*QR^2*LLd*LR + nf^4*T*h^6*
      QLd^2*QR^2*LL*LRd - 1/4*nf^4*T*h^6*QLd^3*LLd^2*LR + 1/2*nf^4*T*h^6*QLd^3
      *QR^3 - 1/8*nf^4*T*h^6*QLd^4*QR*LLd + 1/2*nf^4*T*h^6*QL*QRd*LLd^2*LR^2
       + 1/4*nf^4*T*h^6*QL*QRd*LL^2*LRd^2 - 1/8*nf^4*T*h^6*QL*QRd^4*LRd - 1/2*
      nf^4*T*h^6*QL*QR^2*LR^2*LRd + nf^4*T*h^6*QL*QLd^2*QR^2*QRd - 1/4*nf^4*T*
      h^6*QL*QLd^4*LRd + nf^4*T*h^6*QL^2*QRd^2*LLd*LR + 1/2*nf^4*T*h^6*QL^2*
      QRd^2*LL*LRd - 1/2*nf^4*T*h^6*QL^2*QR*LL^2*LLd + nf^4*T*h^6*QL^2*QLd*QR*
      QRd^2 - 1/4*nf^4*T*h^6*QL^3*LL^2*LRd + 1/2*nf^4*T*h^6*QL^3*QRd^3 - 1/8*
      nf^4*T*h^6*QL^4*QRd*LL - 1/4*nf^4*T*h^6*QL^4*QLd*LR + 3*nf^4*T*h^6*G*
      QRd^3*LRd + 6*nf^4*T*h^6*G*QR*QRd*LR*LRd + 6*nf^4*T*h^6*G*QR*QRd*LL*LLd
       + 6*nf^4*T*h^6*G*QR^2*QRd^2 + 3*nf^4*T*h^6*G*QR^3*LR + 6*nf^4*T*h^6*G*
      QLd*QRd^2*LLd + 9*nf^4*T*h^6*G*QLd*QR*LLd*LR + 6*nf^4*T*h^6*G*QLd*QR*LL*
      LRd + 6*nf^4*T*h^6*G*QLd^2*QRd*LRd + 9*nf^4*T*h^6*G*QLd^2*QR^2 + 3*nf^4*
      T*h^6*G*QLd^3*LLd + 6*nf^4*T*h^6*G*QL*QRd*LLd*LR + 9*nf^4*T*h^6*G*QL*QRd
      *LL*LRd + 6*nf^4*T*h^6*G*QL*QR^2*LL + 6*nf^4*T*h^6*G*QL*QLd*LR*LRd + 6*
      nf^4*T*h^6*G*QL*QLd*LL*LLd + 24*nf^4*T*h^6*G*QL*QLd*QR*QRd + 9*nf^4*T*
      h^6*G*QL^2*QRd^2 + 6*nf^4*T*h^6*G*QL^2*QR*LR + 6*nf^4*T*h^6*G*QL^2*QLd^2
       + 3*nf^4*T*h^6*G*QL^3*LL + 3*nf^4*T*h^6*W*LR^2*LRd^2 + 9/2*nf^4*T*h^6*W
      *LLd^2*LR^2 + 12*nf^4*T*h^6*W*LL*LLd*LR*LRd + 9/2*nf^4*T*h^6*W*LL^2*
      LRd^2 + 3*nf^4*T*h^6*W*LL^2*LLd^2 + 3*nf^4*T*h^6*W*QRd^3*LRd + 12*nf^4*T
      *h^6*W*QR*QRd*LR*LRd + 12*nf^4*T*h^6*W*QR*QRd*LL*LLd + 6*nf^4*T*h^6*W*
      QR^2*QRd^2 + 3*nf^4*T*h^6*W*QR^3*LR + 6*nf^4*T*h^6*W*QLd*QRd^2*LLd + 18*
      nf^4*T*h^6*W*QLd*QR*LLd*LR + 12*nf^4*T*h^6*W*QLd*QR*LL*LRd + 6*nf^4*T*
      h^6*W*QLd^2*QRd*LRd + 9*nf^4*T*h^6*W*QLd^2*QR^2 + 3*nf^4*T*h^6*W*QLd^3*
      LLd + 12*nf^4*T*h^6*W*QL*QRd*LLd*LR + 18*nf^4*T*h^6*W*QL*QRd*LL*LRd + 6*
      nf^4*T*h^6*W*QL*QR^2*LL + 12*nf^4*T*h^6*W*QL*QLd*LR*LRd + 12*nf^4*T*h^6*
      W*QL*QLd*LL*LLd + 24*nf^4*T*h^6*W*QL*QLd*QR*QRd + 9*nf^4*T*h^6*W*QL^2*
      QRd^2 + 6*nf^4*T*h^6*W*QL^2*QR*LR + 6*nf^4*T*h^6*W*QL^2*QLd^2 + 3*nf^4*T
      *h^6*W*QL^3*LL + 3/2*nf^4*T*h^6*B*LR^2*LRd^2 + 9/4*nf^4*T*h^6*B*LLd^2*
      LR^2 + 6*nf^4*T*h^6*B*LL*LLd*LR*LRd + 9/4*nf^4*T*h^6*B*LL^2*LRd^2 + 3/2*
      nf^4*T*h^6*B*LL^2*LLd^2 + 3/2*nf^4*T*h^6*B*QRd^3*LRd + 6*nf^4*T*h^6*B*QR
      *QRd*LR*LRd + 6*nf^4*T*h^6*B*QR*QRd*LL*LLd + 3*nf^4*T*h^6*B*QR^2*QRd^2
       + 3/2*nf^4*T*h^6*B*QR^3*LR + 3*nf^4*T*h^6*B*QLd*QRd^2*LLd + 9*nf^4*T*
      h^6*B*QLd*QR*LLd*LR + 6*nf^4*T*h^6*B*QLd*QR*LL*LRd + 3*nf^4*T*h^6*B*
      QLd^2*QRd*LRd + 9/2*nf^4*T*h^6*B*QLd^2*QR^2 + 3/2*nf^4*T*h^6*B*QLd^3*LLd
       + 6*nf^4*T*h^6*B*QL*QRd*LLd*LR + 9*nf^4*T*h^6*B*QL*QRd*LL*LRd + 3*nf^4*
      T*h^6*B*QL*QR^2*LL + 6*nf^4*T*h^6*B*QL*QLd*LR*LRd + 6*nf^4*T*h^6*B*QL*
      QLd*LL*LLd + 12*nf^4*T*h^6*B*QL*QLd*QR*QRd + 9/2*nf^4*T*h^6*B*QL^2*QRd^2
       + 3*nf^4*T*h^6*B*QL^2*QR*LR + 3*nf^4*T*h^6*B*QL^2*QLd^2 + 3/2*nf^4*T*
      h^6*B*QL^3*LL + 27/4*nf^4*T*h^6*p^2*LR^2*LRd^2 + 9*nf^4*T*h^6*p^2*LLd^2*
      LR^2 + 27*nf^4*T*h^6*p^2*LL*LLd*LR*LRd + 9*nf^4*T*h^6*p^2*LL^2*LRd^2 +
      27/4*nf^4*T*h^6*p^2*LL^2*LLd^2 + 6*nf^4*T*h^6*p^2*QRd^3*LRd + 27*nf^4*T*
      h^6*p^2*QR*QRd*LR*LRd + 27*nf^4*T*h^6*p^2*QR*QRd*LL*LLd + 27/2*nf^4*T*
      h^6*p^2*QR^2*QRd^2 + 6*nf^4*T*h^6*p^2*QR^3*LR + 27/2*nf^4*T*h^6*p^2*QLd*
      QRd^2*LLd + 36*nf^4*T*h^6*p^2*QLd*QR*LLd*LR + 27*nf^4*T*h^6*p^2*QLd*QR*
      LL*LRd + 27/2*nf^4*T*h^6*p^2*QLd^2*QRd*LRd + 18*nf^4*T*h^6*p^2*QLd^2*
      QR^2 + 6*nf^4*T*h^6*p^2*QLd^3*LLd + 27*nf^4*T*h^6*p^2*QL*QRd*LLd*LR + 36
      *nf^4*T*h^6*p^2*QL*QRd*LL*LRd + 27/2*nf^4*T*h^6*p^2*QL*QR^2*LL + 27*nf^4
      *T*h^6*p^2*QL*QLd*LR*LRd + 27*nf^4*T*h^6*p^2*QL*QLd*LL*LLd + 54*nf^4*T*
      h^6*p^2*QL*QLd*QR*QRd + 18*nf^4*T*h^6*p^2*QL^2*QRd^2 + 27/2*nf^4*T*h^6*
      p^2*QL^2*QR*LR + 27/2*nf^4*T*h^6*p^2*QL^2*QLd^2 + 6*nf^4*T*h^6*p^2*QL^3*
      LL + 27/2*nf^4*T*h^6*u*p*LR^2*LRd^2 + 18*nf^4*T*h^6*u*p*LLd^2*LR^2 + 54*
      nf^4*T*h^6*u*p*LL*LLd*LR*LRd + 18*nf^4*T*h^6*u*p*LL^2*LRd^2 + 27/2*nf^4*
      T*h^6*u*p*LL^2*LLd^2 + 12*nf^4*T*h^6*u*p*QRd^3*LRd + 54*nf^4*T*h^6*u*p*
      QR*QRd*LR*LRd + 54*nf^4*T*h^6*u*p*QR*QRd*LL*LLd + 27*nf^4*T*h^6*u*p*QR^2
      *QRd^2 + 12*nf^4*T*h^6*u*p*QR^3*LR + 27*nf^4*T*h^6*u*p*QLd*QRd^2*LLd +
      72*nf^4*T*h^6*u*p*QLd*QR*LLd*LR + 54*nf^4*T*h^6*u*p*QLd*QR*LL*LRd + 27*
      nf^4*T*h^6*u*p*QLd^2*QRd*LRd + 36*nf^4*T*h^6*u*p*QLd^2*QR^2 + 12*nf^4*T*
      h^6*u*p*QLd^3*LLd + 54*nf^4*T*h^6*u*p*QL*QRd*LLd*LR + 72*nf^4*T*h^6*u*p*
      QL*QRd*LL*LRd + 27*nf^4*T*h^6*u*p*QL*QR^2*LL + 54*nf^4*T*h^6*u*p*QL*QLd*
      LR*LRd + 54*nf^4*T*h^6*u*p*QL*QLd*LL*LLd + 108*nf^4*T*h^6*u*p*QL*QLd*QR*
      QRd + 36*nf^4*T*h^6*u*p*QL^2*QRd^2 + 27*nf^4*T*h^6*u*p*QL^2*QR*LR + 27*
      nf^4*T*h^6*u*p*QL^2*QLd^2 + 12*nf^4*T*h^6*u*p*QL^3*LL + 13/2*nf^4*T*h^6*
      u^2*LR^2*LRd^2 + 8*nf^4*T*h^6*u^2*LLd^2*LR^2 + 26*nf^4*T*h^6*u^2*LL*LLd*
      LR*LRd + 8*nf^4*T*h^6*u^2*LL^2*LRd^2 + 13/2*nf^4*T*h^6*u^2*LL^2*LLd^2 +
      16/3*nf^4*T*h^6*u^2*QRd^3*LRd + 26*nf^4*T*h^6*u^2*QR*QRd*LR*LRd + 26*
      nf^4*T*h^6*u^2*QR*QRd*LL*LLd + 13*nf^4*T*h^6*u^2*QR^2*QRd^2 + 16/3*nf^4*
      T*h^6*u^2*QR^3*LR + 13*nf^4*T*h^6*u^2*QLd*QRd^2*LLd + 32*nf^4*T*h^6*u^2*
      QLd*QR*LLd*LR + 26*nf^4*T*h^6*u^2*QLd*QR*LL*LRd + 13*nf^4*T*h^6*u^2*
      QLd^2*QRd*LRd + 16*nf^4*T*h^6*u^2*QLd^2*QR^2 + 16/3*nf^4*T*h^6*u^2*QLd^3
      *LLd + 26*nf^4*T*h^6*u^2*QL*QRd*LLd*LR + 32*nf^4*T*h^6*u^2*QL*QRd*LL*LRd
       + 13*nf^4*T*h^6*u^2*QL*QR^2*LL + 26*nf^4*T*h^6*u^2*QL*QLd*LR*LRd + 26*
      nf^4*T*h^6*u^2*QL*QLd*LL*LLd + 52*nf^4*T*h^6*u^2*QL*QLd*QR*QRd + 16*nf^4
      *T*h^6*u^2*QL^2*QRd^2 + 13*nf^4*T*h^6*u^2*QL^2*QR*LR + 13*nf^4*T*h^6*u^2
      *QL^2*QLd^2 + 16/3*nf^4*T*h^6*u^2*QL^3*LL - 1/3*nf^4*T^2*h^6*LLd*LR^3*
      LRd^2 + 1/36*nf^4*T^2*h^6*LLd^3*LR^3 - 1/3*nf^4*T^2*h^6*LL*LR^2*LRd^3 +
      1/2*nf^4*T^2*h^6*LL*LLd^2*LR^2*LRd + 1/2*nf^4*T^2*h^6*LL^2*LLd*LR*LRd^2
       - 1/3*nf^4*T^2*h^6*LL^2*LLd^3*LR + 1/36*nf^4*T^2*h^6*LL^3*LRd^3 - 1/3*
      nf^4*T^2*h^6*LL^3*LLd^2*LRd - 2/3*nf^4*T^2*h^6*QRd^3*LLd*LR*LRd - 7/12*
      nf^4*T^2*h^6*QRd^3*LL*LRd^2 - 1/3*nf^4*T^2*h^6*QRd^3*LL*LLd^2 - 1/4*nf^4
      *T^2*h^6*QR*QRd^4*LLd - 7/12*nf^4*T^2*h^6*QR^3*LLd*LR^2 - 2/3*nf^4*T^2*
      h^6*QR^3*LL*LR*LRd - 1/3*nf^4*T^2*h^6*QR^3*LL^2*LLd - 1/4*nf^4*T^2*h^6*
      QR^4*QRd*LL - 1/2*nf^4*T^2*h^6*QLd*QRd^2*LR*LRd^2 + 1/4*nf^4*T^2*h^6*QLd
      *QR*LLd^2*LR^2 + 1/2*nf^4*T^2*h^6*QLd*QR*LL^2*LRd^2 - 1/8*nf^4*T^2*h^6*
      QLd*QR^4*LR - 1/2*nf^4*T^2*h^6*QLd^2*QRd*LL*LLd^2 + 1/2*nf^4*T^2*h^6*
      QLd^2*QR^2*LLd*LR + nf^4*T^2*h^6*QLd^2*QR^2*LL*LRd - 1/3*nf^4*T^2*h^6*
      QLd^3*LR*LRd^2 - 7/12*nf^4*T^2*h^6*QLd^3*LLd^2*LR - 2/3*nf^4*T^2*h^6*
      QLd^3*LL*LLd*LRd + 1/2*nf^4*T^2*h^6*QLd^3*QR^3 - 1/8*nf^4*T^2*h^6*QLd^4*
      QR*LLd + 1/2*nf^4*T^2*h^6*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*T^2*h^6*QL*QRd*
      LL^2*LRd^2 - 1/8*nf^4*T^2*h^6*QL*QRd^4*LRd - 1/2*nf^4*T^2*h^6*QL*QR^2*
      LR^2*LRd + nf^4*T^2*h^6*QL*QLd^2*QR^2*QRd - 1/4*nf^4*T^2*h^6*QL*QLd^4*
      LRd + nf^4*T^2*h^6*QL^2*QRd^2*LLd*LR + 1/2*nf^4*T^2*h^6*QL^2*QRd^2*LL*
      LRd - 1/2*nf^4*T^2*h^6*QL^2*QR*LL^2*LLd + nf^4*T^2*h^6*QL^2*QLd*QR*QRd^2
       - 1/3*nf^4*T^2*h^6*QL^3*LR^2*LRd - 2/3*nf^4*T^2*h^6*QL^3*LL*LLd*LR - 7/
      12*nf^4*T^2*h^6*QL^3*LL^2*LRd + 1/2*nf^4*T^2*h^6*QL^3*QRd^3 - 1/8*nf^4*
      T^2*h^6*QL^4*QRd*LL - 1/4*nf^4*T^2*h^6*QL^4*QLd*LR + nf^4*T^2*h^6*G*
      QRd^3*LRd + 2*nf^4*T^2*h^6*G*QR*QRd*LR*LRd + 2*nf^4*T^2*h^6*G*QR*QRd*LL*
      LLd + 2*nf^4*T^2*h^6*G*QR^2*QRd^2 + nf^4*T^2*h^6*G*QR^3*LR + 2*nf^4*T^2*
      h^6*G*QLd*QRd^2*LLd + 3*nf^4*T^2*h^6*G*QLd*QR*LLd*LR + 2*nf^4*T^2*h^6*G*
      QLd*QR*LL*LRd + 2*nf^4*T^2*h^6*G*QLd^2*QRd*LRd + 3*nf^4*T^2*h^6*G*QLd^2*
      QR^2 + nf^4*T^2*h^6*G*QLd^3*LLd + 2*nf^4*T^2*h^6*G*QL*QRd*LLd*LR + 3*
      nf^4*T^2*h^6*G*QL*QRd*LL*LRd + 2*nf^4*T^2*h^6*G*QL*QR^2*LL + 2*nf^4*T^2*
      h^6*G*QL*QLd*LR*LRd + 2*nf^4*T^2*h^6*G*QL*QLd*LL*LLd + 8*nf^4*T^2*h^6*G*
      QL*QLd*QR*QRd + 3*nf^4*T^2*h^6*G*QL^2*QRd^2 + 2*nf^4*T^2*h^6*G*QL^2*QR*
      LR + 2*nf^4*T^2*h^6*G*QL^2*QLd^2 + nf^4*T^2*h^6*G*QL^3*LL + 2*nf^4*T^2*
      h^6*W*LR^2*LRd^2 + 3*nf^4*T^2*h^6*W*LLd^2*LR^2 + 8*nf^4*T^2*h^6*W*LL*LLd
      *LR*LRd + 3*nf^4*T^2*h^6*W*LL^2*LRd^2 + 2*nf^4*T^2*h^6*W*LL^2*LLd^2 + 2*
      nf^4*T^2*h^6*W*QRd^3*LRd + 8*nf^4*T^2*h^6*W*QR*QRd*LR*LRd + 8*nf^4*T^2*
      h^6*W*QR*QRd*LL*LLd + 4*nf^4*T^2*h^6*W*QR^2*QRd^2 + 2*nf^4*T^2*h^6*W*
      QR^3*LR + 4*nf^4*T^2*h^6*W*QLd*QRd^2*LLd + 12*nf^4*T^2*h^6*W*QLd*QR*LLd*
      LR + 8*nf^4*T^2*h^6*W*QLd*QR*LL*LRd + 4*nf^4*T^2*h^6*W*QLd^2*QRd*LRd + 6
      *nf^4*T^2*h^6*W*QLd^2*QR^2 + 2*nf^4*T^2*h^6*W*QLd^3*LLd + 8*nf^4*T^2*h^6
      *W*QL*QRd*LLd*LR + 12*nf^4*T^2*h^6*W*QL*QRd*LL*LRd + 4*nf^4*T^2*h^6*W*QL
      *QR^2*LL + 8*nf^4*T^2*h^6*W*QL*QLd*LR*LRd + 8*nf^4*T^2*h^6*W*QL*QLd*LL*
      LLd + 16*nf^4*T^2*h^6*W*QL*QLd*QR*QRd + 6*nf^4*T^2*h^6*W*QL^2*QRd^2 + 4*
      nf^4*T^2*h^6*W*QL^2*QR*LR + 4*nf^4*T^2*h^6*W*QL^2*QLd^2 + 2*nf^4*T^2*h^6
      *W*QL^3*LL + 1/2*nf^4*T^2*h^6*B*LR^2*LRd^2 + 3/4*nf^4*T^2*h^6*B*LLd^2*
      LR^2 + 2*nf^4*T^2*h^6*B*LL*LLd*LR*LRd + 3/4*nf^4*T^2*h^6*B*LL^2*LRd^2 +
      1/2*nf^4*T^2*h^6*B*LL^2*LLd^2 + 1/2*nf^4*T^2*h^6*B*QRd^3*LRd + 2*nf^4*
      T^2*h^6*B*QR*QRd*LR*LRd + 2*nf^4*T^2*h^6*B*QR*QRd*LL*LLd + nf^4*T^2*h^6*
      B*QR^2*QRd^2 + 1/2*nf^4*T^2*h^6*B*QR^3*LR + nf^4*T^2*h^6*B*QLd*QRd^2*LLd
       + 3*nf^4*T^2*h^6*B*QLd*QR*LLd*LR + 2*nf^4*T^2*h^6*B*QLd*QR*LL*LRd +
      nf^4*T^2*h^6*B*QLd^2*QRd*LRd + 3/2*nf^4*T^2*h^6*B*QLd^2*QR^2 + 1/2*nf^4*
      T^2*h^6*B*QLd^3*LLd + 2*nf^4*T^2*h^6*B*QL*QRd*LLd*LR + 3*nf^4*T^2*h^6*B*
      QL*QRd*LL*LRd + nf^4*T^2*h^6*B*QL*QR^2*LL + 2*nf^4*T^2*h^6*B*QL*QLd*LR*
      LRd + 2*nf^4*T^2*h^6*B*QL*QLd*LL*LLd + 4*nf^4*T^2*h^6*B*QL*QLd*QR*QRd +
      3/2*nf^4*T^2*h^6*B*QL^2*QRd^2 + nf^4*T^2*h^6*B*QL^2*QR*LR + nf^4*T^2*h^6
      *B*QL^2*QLd^2 + 1/2*nf^4*T^2*h^6*B*QL^3*LL + 9/4*nf^4*T^2*h^6*p^2*LR^2*
      LRd^2 + 3*nf^4*T^2*h^6*p^2*LLd^2*LR^2 + 9*nf^4*T^2*h^6*p^2*LL*LLd*LR*LRd
       + 3*nf^4*T^2*h^6*p^2*LL^2*LRd^2 + 9/4*nf^4*T^2*h^6*p^2*LL^2*LLd^2 + 2*
      nf^4*T^2*h^6*p^2*QRd^3*LRd + 9*nf^4*T^2*h^6*p^2*QR*QRd*LR*LRd + 9*nf^4*
      T^2*h^6*p^2*QR*QRd*LL*LLd + 9/2*nf^4*T^2*h^6*p^2*QR^2*QRd^2 + 2*nf^4*T^2
      *h^6*p^2*QR^3*LR + 9/2*nf^4*T^2*h^6*p^2*QLd*QRd^2*LLd + 12*nf^4*T^2*h^6*
      p^2*QLd*QR*LLd*LR + 9*nf^4*T^2*h^6*p^2*QLd*QR*LL*LRd + 9/2*nf^4*T^2*h^6*
      p^2*QLd^2*QRd*LRd + 6*nf^4*T^2*h^6*p^2*QLd^2*QR^2 + 2*nf^4*T^2*h^6*p^2*
      QLd^3*LLd + 9*nf^4*T^2*h^6*p^2*QL*QRd*LLd*LR + 12*nf^4*T^2*h^6*p^2*QL*
      QRd*LL*LRd + 9/2*nf^4*T^2*h^6*p^2*QL*QR^2*LL + 9*nf^4*T^2*h^6*p^2*QL*QLd
      *LR*LRd + 9*nf^4*T^2*h^6*p^2*QL*QLd*LL*LLd + 18*nf^4*T^2*h^6*p^2*QL*QLd*
      QR*QRd + 6*nf^4*T^2*h^6*p^2*QL^2*QRd^2 + 9/2*nf^4*T^2*h^6*p^2*QL^2*QR*LR
       + 9/2*nf^4*T^2*h^6*p^2*QL^2*QLd^2 + 2*nf^4*T^2*h^6*p^2*QL^3*LL + 9*nf^4
      *T^2*h^6*u*p*LR^2*LRd^2 + 12*nf^4*T^2*h^6*u*p*LLd^2*LR^2 + 36*nf^4*T^2*
      h^6*u*p*LL*LLd*LR*LRd + 12*nf^4*T^2*h^6*u*p*LL^2*LRd^2 + 9*nf^4*T^2*h^6*
      u*p*LL^2*LLd^2 + 8*nf^4*T^2*h^6*u*p*QRd^3*LRd + 36*nf^4*T^2*h^6*u*p*QR*
      QRd*LR*LRd + 36*nf^4*T^2*h^6*u*p*QR*QRd*LL*LLd + 18*nf^4*T^2*h^6*u*p*
      QR^2*QRd^2 + 8*nf^4*T^2*h^6*u*p*QR^3*LR + 18*nf^4*T^2*h^6*u*p*QLd*QRd^2*
      LLd + 48*nf^4*T^2*h^6*u*p*QLd*QR*LLd*LR + 36*nf^4*T^2*h^6*u*p*QLd*QR*LL*
      LRd + 18*nf^4*T^2*h^6*u*p*QLd^2*QRd*LRd + 24*nf^4*T^2*h^6*u*p*QLd^2*QR^2
       + 8*nf^4*T^2*h^6*u*p*QLd^3*LLd + 36*nf^4*T^2*h^6*u*p*QL*QRd*LLd*LR + 48
      *nf^4*T^2*h^6*u*p*QL*QRd*LL*LRd + 18*nf^4*T^2*h^6*u*p*QL*QR^2*LL + 36*
      nf^4*T^2*h^6*u*p*QL*QLd*LR*LRd + 36*nf^4*T^2*h^6*u*p*QL*QLd*LL*LLd + 72*
      nf^4*T^2*h^6*u*p*QL*QLd*QR*QRd + 24*nf^4*T^2*h^6*u*p*QL^2*QRd^2 + 18*
      nf^4*T^2*h^6*u*p*QL^2*QR*LR + 18*nf^4*T^2*h^6*u*p*QL^2*QLd^2 + 8*nf^4*
      T^2*h^6*u*p*QL^3*LL + 11/2*nf^4*T^2*h^6*u^2*LR^2*LRd^2 + 13/2*nf^4*T^2*
      h^6*u^2*LLd^2*LR^2 + 22*nf^4*T^2*h^6*u^2*LL*LLd*LR*LRd + 13/2*nf^4*T^2*
      h^6*u^2*LL^2*LRd^2 + 11/2*nf^4*T^2*h^6*u^2*LL^2*LLd^2 + 13/3*nf^4*T^2*
      h^6*u^2*QRd^3*LRd + 22*nf^4*T^2*h^6*u^2*QR*QRd*LR*LRd + 22*nf^4*T^2*h^6*
      u^2*QR*QRd*LL*LLd + 11*nf^4*T^2*h^6*u^2*QR^2*QRd^2 + 13/3*nf^4*T^2*h^6*
      u^2*QR^3*LR + 11*nf^4*T^2*h^6*u^2*QLd*QRd^2*LLd + 26*nf^4*T^2*h^6*u^2*
      QLd*QR*LLd*LR + 22*nf^4*T^2*h^6*u^2*QLd*QR*LL*LRd + 11*nf^4*T^2*h^6*u^2*
      QLd^2*QRd*LRd + 13*nf^4*T^2*h^6*u^2*QLd^2*QR^2 + 13/3*nf^4*T^2*h^6*u^2*
      QLd^3*LLd + 22*nf^4*T^2*h^6*u^2*QL*QRd*LLd*LR + 26*nf^4*T^2*h^6*u^2*QL*
      QRd*LL*LRd + 11*nf^4*T^2*h^6*u^2*QL*QR^2*LL + 22*nf^4*T^2*h^6*u^2*QL*QLd
      *LR*LRd + 22*nf^4*T^2*h^6*u^2*QL*QLd*LL*LLd + 44*nf^4*T^2*h^6*u^2*QL*QLd
      *QR*QRd + 13*nf^4*T^2*h^6*u^2*QL^2*QRd^2 + 11*nf^4*T^2*h^6*u^2*QL^2*QR*
      LR + 11*nf^4*T^2*h^6*u^2*QL^2*QLd^2 + 13/3*nf^4*T^2*h^6*u^2*QL^3*LL - 1/
      6*nf^4*T^3*h^6*LLd*LR^3*LRd^2 + 5/36*nf^4*T^3*h^6*LLd^3*LR^3 - 1/6*nf^4*
      T^3*h^6*LL*LR^2*LRd^3 + 1/2*nf^4*T^3*h^6*LL*LLd^2*LR^2*LRd + 1/2*nf^4*
      T^3*h^6*LL^2*LLd*LR*LRd^2 - 1/6*nf^4*T^3*h^6*LL^2*LLd^3*LR + 5/36*nf^4*
      T^3*h^6*LL^3*LRd^3 - 1/6*nf^4*T^3*h^6*LL^3*LLd^2*LRd - 1/3*nf^4*T^3*h^6*
      QRd^3*LLd*LR*LRd - 5/12*nf^4*T^3*h^6*QRd^3*LL*LRd^2 - 1/6*nf^4*T^3*h^6*
      QRd^3*LL*LLd^2 - 1/4*nf^4*T^3*h^6*QR*QRd^4*LLd - 5/12*nf^4*T^3*h^6*QR^3*
      LLd*LR^2 - 1/3*nf^4*T^3*h^6*QR^3*LL*LR*LRd - 1/6*nf^4*T^3*h^6*QR^3*LL^2*
      LLd - 1/4*nf^4*T^3*h^6*QR^4*QRd*LL - 1/2*nf^4*T^3*h^6*QLd*QRd^2*LR*LRd^2
       + 1/4*nf^4*T^3*h^6*QLd*QR*LLd^2*LR^2 + 1/2*nf^4*T^3*h^6*QLd*QR*LL^2*
      LRd^2 - 1/8*nf^4*T^3*h^6*QLd*QR^4*LR - 1/2*nf^4*T^3*h^6*QLd^2*QRd*LL*
      LLd^2 + 1/2*nf^4*T^3*h^6*QLd^2*QR^2*LLd*LR + nf^4*T^3*h^6*QLd^2*QR^2*LL*
      LRd - 1/6*nf^4*T^3*h^6*QLd^3*LR*LRd^2 - 5/12*nf^4*T^3*h^6*QLd^3*LLd^2*LR
       - 1/3*nf^4*T^3*h^6*QLd^3*LL*LLd*LRd + 1/2*nf^4*T^3*h^6*QLd^3*QR^3 - 1/8
      *nf^4*T^3*h^6*QLd^4*QR*LLd + 1/2*nf^4*T^3*h^6*QL*QRd*LLd^2*LR^2 + 1/4*
      nf^4*T^3*h^6*QL*QRd*LL^2*LRd^2 - 1/8*nf^4*T^3*h^6*QL*QRd^4*LRd - 1/2*
      nf^4*T^3*h^6*QL*QR^2*LR^2*LRd + nf^4*T^3*h^6*QL*QLd^2*QR^2*QRd - 1/4*
      nf^4*T^3*h^6*QL*QLd^4*LRd + nf^4*T^3*h^6*QL^2*QRd^2*LLd*LR + 1/2*nf^4*
      T^3*h^6*QL^2*QRd^2*LL*LRd - 1/2*nf^4*T^3*h^6*QL^2*QR*LL^2*LLd + nf^4*T^3
      *h^6*QL^2*QLd*QR*QRd^2 - 1/6*nf^4*T^3*h^6*QL^3*LR^2*LRd - 1/3*nf^4*T^3*
      h^6*QL^3*LL*LLd*LR - 5/12*nf^4*T^3*h^6*QL^3*LL^2*LRd + 1/2*nf^4*T^3*h^6*
      QL^3*QRd^3 - 1/8*nf^4*T^3*h^6*QL^4*QRd*LL - 1/4*nf^4*T^3*h^6*QL^4*QLd*LR
       + 1/2*nf^4*T^3*h^6*W*LR^2*LRd^2 + 3/4*nf^4*T^3*h^6*W*LLd^2*LR^2 + 2*
      nf^4*T^3*h^6*W*LL*LLd*LR*LRd + 3/4*nf^4*T^3*h^6*W*LL^2*LRd^2 + 1/2*nf^4*
      T^3*h^6*W*LL^2*LLd^2 + 1/2*nf^4*T^3*h^6*W*QRd^3*LRd + 2*nf^4*T^3*h^6*W*
      QR*QRd*LR*LRd + 2*nf^4*T^3*h^6*W*QR*QRd*LL*LLd + nf^4*T^3*h^6*W*QR^2*
      QRd^2 + 1/2*nf^4*T^3*h^6*W*QR^3*LR + nf^4*T^3*h^6*W*QLd*QRd^2*LLd + 3*
      nf^4*T^3*h^6*W*QLd*QR*LLd*LR + 2*nf^4*T^3*h^6*W*QLd*QR*LL*LRd + nf^4*T^3
      *h^6*W*QLd^2*QRd*LRd + 3/2*nf^4*T^3*h^6*W*QLd^2*QR^2 + 1/2*nf^4*T^3*h^6*
      W*QLd^3*LLd + 2*nf^4*T^3*h^6*W*QL*QRd*LLd*LR + 3*nf^4*T^3*h^6*W*QL*QRd*
      LL*LRd + nf^4*T^3*h^6*W*QL*QR^2*LL + 2*nf^4*T^3*h^6*W*QL*QLd*LR*LRd + 2*
      nf^4*T^3*h^6*W*QL*QLd*LL*LLd + 4*nf^4*T^3*h^6*W*QL*QLd*QR*QRd + 3/2*nf^4
      *T^3*h^6*W*QL^2*QRd^2 + nf^4*T^3*h^6*W*QL^2*QR*LR + nf^4*T^3*h^6*W*QL^2*
      QLd^2 + 1/2*nf^4*T^3*h^6*W*QL^3*LL + 9/4*nf^4*T^3*h^6*u*p*LR^2*LRd^2 + 3
      *nf^4*T^3*h^6*u*p*LLd^2*LR^2 + 9*nf^4*T^3*h^6*u*p*LL*LLd*LR*LRd + 3*nf^4
      *T^3*h^6*u*p*LL^2*LRd^2 + 9/4*nf^4*T^3*h^6*u*p*LL^2*LLd^2 + 2*nf^4*T^3*
      h^6*u*p*QRd^3*LRd + 9*nf^4*T^3*h^6*u*p*QR*QRd*LR*LRd + 9*nf^4*T^3*h^6*u*
      p*QR*QRd*LL*LLd + 9/2*nf^4*T^3*h^6*u*p*QR^2*QRd^2 + 2*nf^4*T^3*h^6*u*p*
      QR^3*LR + 9/2*nf^4*T^3*h^6*u*p*QLd*QRd^2*LLd + 12*nf^4*T^3*h^6*u*p*QLd*
      QR*LLd*LR + 9*nf^4*T^3*h^6*u*p*QLd*QR*LL*LRd + 9/2*nf^4*T^3*h^6*u*p*
      QLd^2*QRd*LRd + 6*nf^4*T^3*h^6*u*p*QLd^2*QR^2 + 2*nf^4*T^3*h^6*u*p*QLd^3
      *LLd + 9*nf^4*T^3*h^6*u*p*QL*QRd*LLd*LR + 12*nf^4*T^3*h^6*u*p*QL*QRd*LL*
      LRd + 9/2*nf^4*T^3*h^6*u*p*QL*QR^2*LL + 9*nf^4*T^3*h^6*u*p*QL*QLd*LR*LRd
       + 9*nf^4*T^3*h^6*u*p*QL*QLd*LL*LLd + 18*nf^4*T^3*h^6*u*p*QL*QLd*QR*QRd
       + 6*nf^4*T^3*h^6*u*p*QL^2*QRd^2 + 9/2*nf^4*T^3*h^6*u*p*QL^2*QR*LR + 9/2
      *nf^4*T^3*h^6*u*p*QL^2*QLd^2 + 2*nf^4*T^3*h^6*u*p*QL^3*LL + 5/2*nf^4*T^3
      *h^6*u^2*LR^2*LRd^2 + 11/4*nf^4*T^3*h^6*u^2*LLd^2*LR^2 + 10*nf^4*T^3*h^6
      *u^2*LL*LLd*LR*LRd + 11/4*nf^4*T^3*h^6*u^2*LL^2*LRd^2 + 5/2*nf^4*T^3*h^6
      *u^2*LL^2*LLd^2 + 11/6*nf^4*T^3*h^6*u^2*QRd^3*LRd + 10*nf^4*T^3*h^6*u^2*
      QR*QRd*LR*LRd + 10*nf^4*T^3*h^6*u^2*QR*QRd*LL*LLd + 5*nf^4*T^3*h^6*u^2*
      QR^2*QRd^2 + 11/6*nf^4*T^3*h^6*u^2*QR^3*LR + 5*nf^4*T^3*h^6*u^2*QLd*
      QRd^2*LLd + 11*nf^4*T^3*h^6*u^2*QLd*QR*LLd*LR + 10*nf^4*T^3*h^6*u^2*QLd*
      QR*LL*LRd + 5*nf^4*T^3*h^6*u^2*QLd^2*QRd*LRd + 11/2*nf^4*T^3*h^6*u^2*
      QLd^2*QR^2 + 11/6*nf^4*T^3*h^6*u^2*QLd^3*LLd + 10*nf^4*T^3*h^6*u^2*QL*
      QRd*LLd*LR + 11*nf^4*T^3*h^6*u^2*QL*QRd*LL*LRd + 5*nf^4*T^3*h^6*u^2*QL*
      QR^2*LL + 10*nf^4*T^3*h^6*u^2*QL*QLd*LR*LRd + 10*nf^4*T^3*h^6*u^2*QL*QLd
      *LL*LLd + 20*nf^4*T^3*h^6*u^2*QL*QLd*QR*QRd + 11/2*nf^4*T^3*h^6*u^2*QL^2
      *QRd^2 + 5*nf^4*T^3*h^6*u^2*QL^2*QR*LR + 5*nf^4*T^3*h^6*u^2*QL^2*QLd^2
       + 11/6*nf^4*T^3*h^6*u^2*QL^3*LL + 1/2*nf^4*T^4*h^6*u^2*LR^2*LRd^2 + 1/2
      *nf^4*T^4*h^6*u^2*LLd^2*LR^2 + 2*nf^4*T^4*h^6*u^2*LL*LLd*LR*LRd + 1/2*
      nf^4*T^4*h^6*u^2*LL^2*LRd^2 + 1/2*nf^4*T^4*h^6*u^2*LL^2*LLd^2 + 1/3*nf^4
      *T^4*h^6*u^2*QRd^3*LRd + 2*nf^4*T^4*h^6*u^2*QR*QRd*LR*LRd + 2*nf^4*T^4*
      h^6*u^2*QR*QRd*LL*LLd + nf^4*T^4*h^6*u^2*QR^2*QRd^2 + 1/3*nf^4*T^4*h^6*
      u^2*QR^3*LR + nf^4*T^4*h^6*u^2*QLd*QRd^2*LLd + 2*nf^4*T^4*h^6*u^2*QLd*QR
      *LLd*LR + 2*nf^4*T^4*h^6*u^2*QLd*QR*LL*LRd + nf^4*T^4*h^6*u^2*QLd^2*QRd*
      LRd + nf^4*T^4*h^6*u^2*QLd^2*QR^2 + 1/3*nf^4*T^4*h^6*u^2*QLd^3*LLd + 2*
      nf^4*T^4*h^6*u^2*QL*QRd*LLd*LR + 2*nf^4*T^4*h^6*u^2*QL*QRd*LL*LRd + nf^4
      *T^4*h^6*u^2*QL*QR^2*LL + 2*nf^4*T^4*h^6*u^2*QL*QLd*LR*LRd + 2*nf^4*T^4*
      h^6*u^2*QL*QLd*LL*LLd + 4*nf^4*T^4*h^6*u^2*QL*QLd*QR*QRd + nf^4*T^4*h^6*
      u^2*QL^2*QRd^2 + nf^4*T^4*h^6*u^2*QL^2*QR*LR + nf^4*T^4*h^6*u^2*QL^2*
      QLd^2 + 1/3*nf^4*T^4*h^6*u^2*QL^3*LL + 1/6*nf^5*h^6*LLd*LR^3*LRd^2 - 1/6
      *nf^5*h^6*LLd^3*LR^3 + 1/6*nf^5*h^6*LL*LR^2*LRd^3 + 1/6*nf^5*h^6*LL^2*
      LLd^3*LR - 1/6*nf^5*h^6*LL^3*LRd^3 + 1/6*nf^5*h^6*LL^3*LLd^2*LRd + 1/6*
      nf^5*h^6*QRd^3*LL*LRd^2 + 1/6*nf^5*h^6*QRd^3*LL*LLd^2 + 1/6*nf^5*h^6*
      QR^3*LLd*LR^2 + 1/6*nf^5*h^6*QR^3*LL^2*LLd - 1/2*nf^5*h^6*QLd*QRd^2*
      LLd^2*LR + 1/2*nf^5*h^6*QLd*QR*LR^2*LRd^2 - 1/2*nf^5*h^6*QLd*QR*LLd^2*
      LR^2 + 1/2*nf^5*h^6*QLd*QR*LL^2*LLd^2 + 1/4*nf^5*h^6*QLd*QR^4*LR - 1/2*
      nf^5*h^6*QLd^2*QRd*LL*LRd^2 - 1/2*nf^5*h^6*QLd^2*QR*QRd^2*LLd + 1/6*nf^5
      *h^6*QLd^3*LR*LRd^2 + 1/6*nf^5*h^6*QLd^3*LLd^2*LR + 1/4*nf^5*h^6*QLd^4*
      QR*LLd + 1/2*nf^5*h^6*QL*QRd*LR^2*LRd^2 - 1/2*nf^5*h^6*QL*QRd*LL^2*LRd^2
       + 1/2*nf^5*h^6*QL*QRd*LL^2*LLd^2 + 1/4*nf^5*h^6*QL*QRd^4*LRd - 1/2*nf^5
      *h^6*QL*QR^2*LL^2*LRd - 1/2*nf^5*h^6*QL*QLd^2*QRd^2*LRd - 1/2*nf^5*h^6*
      QL^2*QR*LLd*LR^2 - 1/2*nf^5*h^6*QL^2*QR^2*QRd*LL - 1/2*nf^5*h^6*QL^2*QLd
      *QR^2*LR + 1/6*nf^5*h^6*QL^3*LR^2*LRd + 1/6*nf^5*h^6*QL^3*LL^2*LRd + 1/4
      *nf^5*h^6*QL^4*QRd*LL + 1/2*nf^5*T*h^6*LLd*LR^3*LRd^2 - 1/2*nf^5*T*h^6*
      LLd^3*LR^3 + 1/2*nf^5*T*h^6*LL*LR^2*LRd^3 + 1/2*nf^5*T*h^6*LL^2*LLd^3*LR
       - 1/2*nf^5*T*h^6*LL^3*LRd^3 + 1/2*nf^5*T*h^6*LL^3*LLd^2*LRd + 1/2*nf^5*
      T*h^6*QRd^3*LL*LRd^2 + 1/2*nf^5*T*h^6*QRd^3*LL*LLd^2 + 1/2*nf^5*T*h^6*
      QR^3*LLd*LR^2 + 1/2*nf^5*T*h^6*QR^3*LL^2*LLd - 3/2*nf^5*T*h^6*QLd*QRd^2*
      LLd^2*LR + 3/2*nf^5*T*h^6*QLd*QR*LR^2*LRd^2 - 3/2*nf^5*T*h^6*QLd*QR*
      LLd^2*LR^2 + 3/2*nf^5*T*h^6*QLd*QR*LL^2*LLd^2 + 3/4*nf^5*T*h^6*QLd*QR^4*
      LR - 3/2*nf^5*T*h^6*QLd^2*QRd*LL*LRd^2 - 3/2*nf^5*T*h^6*QLd^2*QR*QRd^2*
      LLd + 1/2*nf^5*T*h^6*QLd^3*LR*LRd^2 + 1/2*nf^5*T*h^6*QLd^3*LLd^2*LR + 3/
      4*nf^5*T*h^6*QLd^4*QR*LLd + 3/2*nf^5*T*h^6*QL*QRd*LR^2*LRd^2 - 3/2*nf^5*
      T*h^6*QL*QRd*LL^2*LRd^2 + 3/2*nf^5*T*h^6*QL*QRd*LL^2*LLd^2 + 3/4*nf^5*T*
      h^6*QL*QRd^4*LRd - 3/2*nf^5*T*h^6*QL*QR^2*LL^2*LRd - 3/2*nf^5*T*h^6*QL*
      QLd^2*QRd^2*LRd - 3/2*nf^5*T*h^6*QL^2*QR*LLd*LR^2 - 3/2*nf^5*T*h^6*QL^2*
      QR^2*QRd*LL - 3/2*nf^5*T*h^6*QL^2*QLd*QR^2*LR + 1/2*nf^5*T*h^6*QL^3*LR^2
      *LRd + 1/2*nf^5*T*h^6*QL^3*LL^2*LRd + 3/4*nf^5*T*h^6*QL^4*QRd*LL + 1/2*
      nf^5*T^2*h^6*LLd*LR^3*LRd^2 - 1/2*nf^5*T^2*h^6*LLd^3*LR^3 + 1/2*nf^5*T^2
      *h^6*LL*LR^2*LRd^3 + 1/2*nf^5*T^2*h^6*LL^2*LLd^3*LR - 1/2*nf^5*T^2*h^6*
      LL^3*LRd^3 + 1/2*nf^5*T^2*h^6*LL^3*LLd^2*LRd + 1/2*nf^5*T^2*h^6*QRd^3*LL
      *LRd^2 + 1/2*nf^5*T^2*h^6*QRd^3*LL*LLd^2 + 1/2*nf^5*T^2*h^6*QR^3*LLd*
      LR^2 + 1/2*nf^5*T^2*h^6*QR^3*LL^2*LLd - 3/2*nf^5*T^2*h^6*QLd*QRd^2*LLd^2
      *LR + 3/2*nf^5*T^2*h^6*QLd*QR*LR^2*LRd^2 - 3/2*nf^5*T^2*h^6*QLd*QR*LLd^2
      *LR^2 + 3/2*nf^5*T^2*h^6*QLd*QR*LL^2*LLd^2 + 3/4*nf^5*T^2*h^6*QLd*QR^4*
      LR - 3/2*nf^5*T^2*h^6*QLd^2*QRd*LL*LRd^2 - 3/2*nf^5*T^2*h^6*QLd^2*QR*
      QRd^2*LLd + 1/2*nf^5*T^2*h^6*QLd^3*LR*LRd^2 + 1/2*nf^5*T^2*h^6*QLd^3*
      LLd^2*LR + 3/4*nf^5*T^2*h^6*QLd^4*QR*LLd + 3/2*nf^5*T^2*h^6*QL*QRd*LR^2*
      LRd^2 - 3/2*nf^5*T^2*h^6*QL*QRd*LL^2*LRd^2 + 3/2*nf^5*T^2*h^6*QL*QRd*
      LL^2*LLd^2 + 3/4*nf^5*T^2*h^6*QL*QRd^4*LRd - 3/2*nf^5*T^2*h^6*QL*QR^2*
      LL^2*LRd - 3/2*nf^5*T^2*h^6*QL*QLd^2*QRd^2*LRd - 3/2*nf^5*T^2*h^6*QL^2*
      QR*LLd*LR^2 - 3/2*nf^5*T^2*h^6*QL^2*QR^2*QRd*LL - 3/2*nf^5*T^2*h^6*QL^2*
      QLd*QR^2*LR + 1/2*nf^5*T^2*h^6*QL^3*LR^2*LRd + 1/2*nf^5*T^2*h^6*QL^3*
      LL^2*LRd + 3/4*nf^5*T^2*h^6*QL^4*QRd*LL + 1/6*nf^5*T^3*h^6*LLd*LR^3*
      LRd^2 - 1/6*nf^5*T^3*h^6*LLd^3*LR^3 + 1/6*nf^5*T^3*h^6*LL*LR^2*LRd^3 + 1/
      6*nf^5*T^3*h^6*LL^2*LLd^3*LR - 1/6*nf^5*T^3*h^6*LL^3*LRd^3 + 1/6*nf^5*
      T^3*h^6*LL^3*LLd^2*LRd + 1/6*nf^5*T^3*h^6*QRd^3*LL*LRd^2 + 1/6*nf^5*T^3*
      h^6*QRd^3*LL*LLd^2 + 1/6*nf^5*T^3*h^6*QR^3*LLd*LR^2 + 1/6*nf^5*T^3*h^6*
      QR^3*LL^2*LLd - 1/2*nf^5*T^3*h^6*QLd*QRd^2*LLd^2*LR + 1/2*nf^5*T^3*h^6*
      QLd*QR*LR^2*LRd^2 - 1/2*nf^5*T^3*h^6*QLd*QR*LLd^2*LR^2 + 1/2*nf^5*T^3*
      h^6*QLd*QR*LL^2*LLd^2 + 1/4*nf^5*T^3*h^6*QLd*QR^4*LR - 1/2*nf^5*T^3*h^6*
      QLd^2*QRd*LL*LRd^2 - 1/2*nf^5*T^3*h^6*QLd^2*QR*QRd^2*LLd + 1/6*nf^5*T^3*
      h^6*QLd^3*LR*LRd^2 + 1/6*nf^5*T^3*h^6*QLd^3*LLd^2*LR + 1/4*nf^5*T^3*h^6*
      QLd^4*QR*LLd + 1/2*nf^5*T^3*h^6*QL*QRd*LR^2*LRd^2 - 1/2*nf^5*T^3*h^6*QL*
      QRd*LL^2*LRd^2 + 1/2*nf^5*T^3*h^6*QL*QRd*LL^2*LLd^2 + 1/4*nf^5*T^3*h^6*
      QL*QRd^4*LRd - 1/2*nf^5*T^3*h^6*QL*QR^2*LL^2*LRd - 1/2*nf^5*T^3*h^6*QL*
      QLd^2*QRd^2*LRd - 1/2*nf^5*T^3*h^6*QL^2*QR*LLd*LR^2 - 1/2*nf^5*T^3*h^6*
      QL^2*QR^2*QRd*LL - 1/2*nf^5*T^3*h^6*QL^2*QLd*QR^2*LR + 1/6*nf^5*T^3*h^6*
      QL^3*LR^2*LRd + 1/6*nf^5*T^3*h^6*QL^3*LL^2*LRd + 1/4*nf^5*T^3*h^6*QL^4*
      QRd*LL + 5/6*nf^6*h^6*LLd*LR^3*LRd^2 + 25/36*nf^6*h^6*LLd^3*LR^3 + 5/6*
      nf^6*h^6*LL*LR^2*LRd^3 + 5/2*nf^6*h^6*LL*LLd^2*LR^2*LRd + 5/2*nf^6*h^6*
      LL^2*LLd*LR*LRd^2 + 5/6*nf^6*h^6*LL^2*LLd^3*LR + 25/36*nf^6*h^6*LL^3*
      LRd^3 + 5/6*nf^6*h^6*LL^3*LLd^2*LRd + 5/3*nf^6*h^6*QRd^3*LLd*LR*LRd + 25/
      12*nf^6*h^6*QRd^3*LL*LRd^2 + 5/6*nf^6*h^6*QRd^3*LL*LLd^2 + 5*nf^6*h^6*QR
      *QRd*LLd*LR^2*LRd + 5*nf^6*h^6*QR*QRd*LL*LR*LRd^2 + 5*nf^6*h^6*QR*QRd*LL
      *LLd^2*LR + 5*nf^6*h^6*QR*QRd*LL^2*LLd*LRd + 5/4*nf^6*h^6*QR*QRd^4*LLd
       + 5*nf^6*h^6*QR^2*QRd^2*LLd*LR + 5*nf^6*h^6*QR^2*QRd^2*LL*LRd + 25/12*
      nf^6*h^6*QR^3*LLd*LR^2 + 5/3*nf^6*h^6*QR^3*LL*LR*LRd + 5/6*nf^6*h^6*QR^3
      *LL^2*LLd + 5/4*nf^6*h^6*QR^4*QRd*LL + 5/2*nf^6*h^6*QLd*QRd^2*LR*LRd^2
       + 5/2*nf^6*h^6*QLd*QRd^2*LLd^2*LR + 5*nf^6*h^6*QLd*QRd^2*LL*LLd*LRd + 5/
      2*nf^6*h^6*QLd*QR*LR^2*LRd^2 + 25/4*nf^6*h^6*QLd*QR*LLd^2*LR^2 + 10*nf^6
      *h^6*QLd*QR*LL*LLd*LR*LRd + 5/2*nf^6*h^6*QLd*QR*LL^2*LRd^2 + 5/2*nf^6*
      h^6*QLd*QR*LL^2*LLd^2 + 5*nf^6*h^6*QLd*QR*QRd^3*LRd + 10*nf^6*h^6*QLd*
      QR^2*QRd*LR*LRd + 10*nf^6*h^6*QLd*QR^2*QRd*LL*LLd + 5*nf^6*h^6*QLd*QR^3*
      QRd^2 + 25/8*nf^6*h^6*QLd*QR^4*LR + 5*nf^6*h^6*QLd^2*QRd*LLd*LR*LRd + 5/
      2*nf^6*h^6*QLd^2*QRd*LL*LRd^2 + 5/2*nf^6*h^6*QLd^2*QRd*LL*LLd^2 + 15/2*
      nf^6*h^6*QLd^2*QR*QRd^2*LLd + 25/2*nf^6*h^6*QLd^2*QR^2*LLd*LR + 5*nf^6*
      h^6*QLd^2*QR^2*LL*LRd + 5/6*nf^6*h^6*QLd^3*LR*LRd^2 + 25/12*nf^6*h^6*
      QLd^3*LLd^2*LR + 5/3*nf^6*h^6*QLd^3*LL*LLd*LRd + 5*nf^6*h^6*QLd^3*QR*QRd
      *LRd + 25/6*nf^6*h^6*QLd^3*QR^3 + 25/8*nf^6*h^6*QLd^4*QR*LLd + 5/2*nf^6*
      h^6*QL*QRd*LR^2*LRd^2 + 5/2*nf^6*h^6*QL*QRd*LLd^2*LR^2 + 10*nf^6*h^6*QL*
      QRd*LL*LLd*LR*LRd + 25/4*nf^6*h^6*QL*QRd*LL^2*LRd^2 + 5/2*nf^6*h^6*QL*
      QRd*LL^2*LLd^2 + 25/8*nf^6*h^6*QL*QRd^4*LRd + 10*nf^6*h^6*QL*QR*QRd^2*LR
      *LRd + 10*nf^6*h^6*QL*QR*QRd^2*LL*LLd + 5/2*nf^6*h^6*QL*QR^2*LR^2*LRd +
      5*nf^6*h^6*QL*QR^2*LL*LLd*LR + 5/2*nf^6*h^6*QL*QR^2*LL^2*LRd + 5*nf^6*
      h^6*QL*QR^2*QRd^3 + 5*nf^6*h^6*QL*QR^3*QRd*LR + 5*nf^6*h^6*QL*QLd*LLd*
      LR^2*LRd + 5*nf^6*h^6*QL*QLd*LL*LR*LRd^2 + 5*nf^6*h^6*QL*QLd*LL*LLd^2*LR
       + 5*nf^6*h^6*QL*QLd*LL^2*LLd*LRd + 5*nf^6*h^6*QL*QLd*QRd^3*LLd + 20*
      nf^6*h^6*QL*QLd*QR*QRd*LLd*LR + 20*nf^6*h^6*QL*QLd*QR*QRd*LL*LRd + 5*
      nf^6*h^6*QL*QLd*QR^3*LL + 15/2*nf^6*h^6*QL*QLd^2*QRd^2*LRd + 10*nf^6*h^6
      *QL*QLd^2*QR*LR*LRd + 10*nf^6*h^6*QL*QLd^2*QR*LL*LLd + 15*nf^6*h^6*QL*
      QLd^2*QR^2*QRd + 5*nf^6*h^6*QL*QLd^3*QRd*LLd + 5/4*nf^6*h^6*QL*QLd^4*LRd
       + 5*nf^6*h^6*QL^2*QRd^2*LLd*LR + 25/2*nf^6*h^6*QL^2*QRd^2*LL*LRd + 5/2*
      nf^6*h^6*QL^2*QR*LLd*LR^2 + 5*nf^6*h^6*QL^2*QR*LL*LR*LRd + 5/2*nf^6*h^6*
      QL^2*QR*LL^2*LLd + 15/2*nf^6*h^6*QL^2*QR^2*QRd*LL + 10*nf^6*h^6*QL^2*QLd
      *QRd*LR*LRd + 10*nf^6*h^6*QL^2*QLd*QRd*LL*LLd + 15*nf^6*h^6*QL^2*QLd*QR*
      QRd^2 + 15/2*nf^6*h^6*QL^2*QLd*QR^2*LR + 5*nf^6*h^6*QL^2*QLd^2*LLd*LR +
      5*nf^6*h^6*QL^2*QLd^2*LL*LRd + 5*nf^6*h^6*QL^2*QLd^3*QR + 5/6*nf^6*h^6*
      QL^3*LR^2*LRd + 5/3*nf^6*h^6*QL^3*LL*LLd*LR + 25/12*nf^6*h^6*QL^3*LL^2*
      LRd + 25/6*nf^6*h^6*QL^3*QRd^3 + 5*nf^6*h^6*QL^3*QR*QRd*LR + 5*nf^6*h^6*
      QL^3*QLd*QR*LL + 5*nf^6*h^6*QL^3*QLd^2*QRd + 25/8*nf^6*h^6*QL^4*QRd*LL
       + 5/4*nf^6*h^6*QL^4*QLd*LR + 3/2*nf^6*T*h^6*LLd*LR^3*LRd^2 + 5/4*nf^6*T
      *h^6*LLd^3*LR^3 + 3/2*nf^6*T*h^6*LL*LR^2*LRd^3 + 9/2*nf^6*T*h^6*LL*LLd^2
      *LR^2*LRd + 9/2*nf^6*T*h^6*LL^2*LLd*LR*LRd^2 + 3/2*nf^6*T*h^6*LL^2*LLd^3
      *LR + 5/4*nf^6*T*h^6*LL^3*LRd^3 + 3/2*nf^6*T*h^6*LL^3*LLd^2*LRd + 3*nf^6
      *T*h^6*QRd^3*LLd*LR*LRd + 15/4*nf^6*T*h^6*QRd^3*LL*LRd^2 + 3/2*nf^6*T*
      h^6*QRd^3*LL*LLd^2 + 9*nf^6*T*h^6*QR*QRd*LLd*LR^2*LRd + 9*nf^6*T*h^6*QR*
      QRd*LL*LR*LRd^2 + 9*nf^6*T*h^6*QR*QRd*LL*LLd^2*LR + 9*nf^6*T*h^6*QR*QRd*
      LL^2*LLd*LRd + 9/4*nf^6*T*h^6*QR*QRd^4*LLd + 9*nf^6*T*h^6*QR^2*QRd^2*LLd
      *LR + 9*nf^6*T*h^6*QR^2*QRd^2*LL*LRd + 15/4*nf^6*T*h^6*QR^3*LLd*LR^2 + 3
      *nf^6*T*h^6*QR^3*LL*LR*LRd + 3/2*nf^6*T*h^6*QR^3*LL^2*LLd + 9/4*nf^6*T*
      h^6*QR^4*QRd*LL + 9/2*nf^6*T*h^6*QLd*QRd^2*LR*LRd^2 + 9/2*nf^6*T*h^6*QLd
      *QRd^2*LLd^2*LR + 9*nf^6*T*h^6*QLd*QRd^2*LL*LLd*LRd + 9/2*nf^6*T*h^6*QLd
      *QR*LR^2*LRd^2 + 45/4*nf^6*T*h^6*QLd*QR*LLd^2*LR^2 + 18*nf^6*T*h^6*QLd*
      QR*LL*LLd*LR*LRd + 9/2*nf^6*T*h^6*QLd*QR*LL^2*LRd^2 + 9/2*nf^6*T*h^6*QLd
      *QR*LL^2*LLd^2 + 9*nf^6*T*h^6*QLd*QR*QRd^3*LRd + 18*nf^6*T*h^6*QLd*QR^2*
      QRd*LR*LRd + 18*nf^6*T*h^6*QLd*QR^2*QRd*LL*LLd + 9*nf^6*T*h^6*QLd*QR^3*
      QRd^2 + 45/8*nf^6*T*h^6*QLd*QR^4*LR + 9*nf^6*T*h^6*QLd^2*QRd*LLd*LR*LRd
       + 9/2*nf^6*T*h^6*QLd^2*QRd*LL*LRd^2 + 9/2*nf^6*T*h^6*QLd^2*QRd*LL*LLd^2
       + 27/2*nf^6*T*h^6*QLd^2*QR*QRd^2*LLd + 45/2*nf^6*T*h^6*QLd^2*QR^2*LLd*
      LR + 9*nf^6*T*h^6*QLd^2*QR^2*LL*LRd + 3/2*nf^6*T*h^6*QLd^3*LR*LRd^2 + 15/
      4*nf^6*T*h^6*QLd^3*LLd^2*LR + 3*nf^6*T*h^6*QLd^3*LL*LLd*LRd + 9*nf^6*T*
      h^6*QLd^3*QR*QRd*LRd + 15/2*nf^6*T*h^6*QLd^3*QR^3 + 45/8*nf^6*T*h^6*
      QLd^4*QR*LLd + 9/2*nf^6*T*h^6*QL*QRd*LR^2*LRd^2 + 9/2*nf^6*T*h^6*QL*QRd*
      LLd^2*LR^2 + 18*nf^6*T*h^6*QL*QRd*LL*LLd*LR*LRd + 45/4*nf^6*T*h^6*QL*QRd
      *LL^2*LRd^2 + 9/2*nf^6*T*h^6*QL*QRd*LL^2*LLd^2 + 45/8*nf^6*T*h^6*QL*
      QRd^4*LRd + 18*nf^6*T*h^6*QL*QR*QRd^2*LR*LRd + 18*nf^6*T*h^6*QL*QR*QRd^2
      *LL*LLd + 9/2*nf^6*T*h^6*QL*QR^2*LR^2*LRd + 9*nf^6*T*h^6*QL*QR^2*LL*LLd*
      LR + 9/2*nf^6*T*h^6*QL*QR^2*LL^2*LRd + 9*nf^6*T*h^6*QL*QR^2*QRd^3 + 9*
      nf^6*T*h^6*QL*QR^3*QRd*LR + 9*nf^6*T*h^6*QL*QLd*LLd*LR^2*LRd + 9*nf^6*T*
      h^6*QL*QLd*LL*LR*LRd^2 + 9*nf^6*T*h^6*QL*QLd*LL*LLd^2*LR + 9*nf^6*T*h^6*
      QL*QLd*LL^2*LLd*LRd + 9*nf^6*T*h^6*QL*QLd*QRd^3*LLd + 36*nf^6*T*h^6*QL*
      QLd*QR*QRd*LLd*LR + 36*nf^6*T*h^6*QL*QLd*QR*QRd*LL*LRd + 9*nf^6*T*h^6*QL
      *QLd*QR^3*LL + 27/2*nf^6*T*h^6*QL*QLd^2*QRd^2*LRd + 18*nf^6*T*h^6*QL*
      QLd^2*QR*LR*LRd + 18*nf^6*T*h^6*QL*QLd^2*QR*LL*LLd + 27*nf^6*T*h^6*QL*
      QLd^2*QR^2*QRd + 9*nf^6*T*h^6*QL*QLd^3*QRd*LLd + 9/4*nf^6*T*h^6*QL*QLd^4
      *LRd + 9*nf^6*T*h^6*QL^2*QRd^2*LLd*LR + 45/2*nf^6*T*h^6*QL^2*QRd^2*LL*
      LRd + 9/2*nf^6*T*h^6*QL^2*QR*LLd*LR^2 + 9*nf^6*T*h^6*QL^2*QR*LL*LR*LRd
       + 9/2*nf^6*T*h^6*QL^2*QR*LL^2*LLd + 27/2*nf^6*T*h^6*QL^2*QR^2*QRd*LL +
      18*nf^6*T*h^6*QL^2*QLd*QRd*LR*LRd + 18*nf^6*T*h^6*QL^2*QLd*QRd*LL*LLd +
      27*nf^6*T*h^6*QL^2*QLd*QR*QRd^2 + 27/2*nf^6*T*h^6*QL^2*QLd*QR^2*LR + 9*
      nf^6*T*h^6*QL^2*QLd^2*LLd*LR + 9*nf^6*T*h^6*QL^2*QLd^2*LL*LRd + 9*nf^6*T
      *h^6*QL^2*QLd^3*QR + 3/2*nf^6*T*h^6*QL^3*LR^2*LRd + 3*nf^6*T*h^6*QL^3*LL
      *LLd*LR + 15/4*nf^6*T*h^6*QL^3*LL^2*LRd + 15/2*nf^6*T*h^6*QL^3*QRd^3 + 9
      *nf^6*T*h^6*QL^3*QR*QRd*LR + 9*nf^6*T*h^6*QL^3*QLd*QR*LL + 9*nf^6*T*h^6*
      QL^3*QLd^2*QRd + 45/8*nf^6*T*h^6*QL^4*QRd*LL + 9/4*nf^6*T*h^6*QL^4*QLd*
      LR + 5/6*nf^6*T^2*h^6*LLd*LR^3*LRd^2 + 25/36*nf^6*T^2*h^6*LLd^3*LR^3 + 5/
      6*nf^6*T^2*h^6*LL*LR^2*LRd^3 + 5/2*nf^6*T^2*h^6*LL*LLd^2*LR^2*LRd + 5/2*
      nf^6*T^2*h^6*LL^2*LLd*LR*LRd^2 + 5/6*nf^6*T^2*h^6*LL^2*LLd^3*LR + 25/36*
      nf^6*T^2*h^6*LL^3*LRd^3 + 5/6*nf^6*T^2*h^6*LL^3*LLd^2*LRd + 5/3*nf^6*T^2
      *h^6*QRd^3*LLd*LR*LRd + 25/12*nf^6*T^2*h^6*QRd^3*LL*LRd^2 + 5/6*nf^6*T^2
      *h^6*QRd^3*LL*LLd^2 + 5*nf^6*T^2*h^6*QR*QRd*LLd*LR^2*LRd + 5*nf^6*T^2*
      h^6*QR*QRd*LL*LR*LRd^2 + 5*nf^6*T^2*h^6*QR*QRd*LL*LLd^2*LR + 5*nf^6*T^2*
      h^6*QR*QRd*LL^2*LLd*LRd + 5/4*nf^6*T^2*h^6*QR*QRd^4*LLd + 5*nf^6*T^2*h^6
      *QR^2*QRd^2*LLd*LR + 5*nf^6*T^2*h^6*QR^2*QRd^2*LL*LRd + 25/12*nf^6*T^2*
      h^6*QR^3*LLd*LR^2 + 5/3*nf^6*T^2*h^6*QR^3*LL*LR*LRd + 5/6*nf^6*T^2*h^6*
      QR^3*LL^2*LLd + 5/4*nf^6*T^2*h^6*QR^4*QRd*LL + 5/2*nf^6*T^2*h^6*QLd*
      QRd^2*LR*LRd^2 + 5/2*nf^6*T^2*h^6*QLd*QRd^2*LLd^2*LR + 5*nf^6*T^2*h^6*
      QLd*QRd^2*LL*LLd*LRd + 5/2*nf^6*T^2*h^6*QLd*QR*LR^2*LRd^2 + 25/4*nf^6*
      T^2*h^6*QLd*QR*LLd^2*LR^2 + 10*nf^6*T^2*h^6*QLd*QR*LL*LLd*LR*LRd + 5/2*
      nf^6*T^2*h^6*QLd*QR*LL^2*LRd^2 + 5/2*nf^6*T^2*h^6*QLd*QR*LL^2*LLd^2 + 5*
      nf^6*T^2*h^6*QLd*QR*QRd^3*LRd + 10*nf^6*T^2*h^6*QLd*QR^2*QRd*LR*LRd + 10
      *nf^6*T^2*h^6*QLd*QR^2*QRd*LL*LLd + 5*nf^6*T^2*h^6*QLd*QR^3*QRd^2 + 25/8
      *nf^6*T^2*h^6*QLd*QR^4*LR + 5*nf^6*T^2*h^6*QLd^2*QRd*LLd*LR*LRd + 5/2*
      nf^6*T^2*h^6*QLd^2*QRd*LL*LRd^2 + 5/2*nf^6*T^2*h^6*QLd^2*QRd*LL*LLd^2 +
      15/2*nf^6*T^2*h^6*QLd^2*QR*QRd^2*LLd + 25/2*nf^6*T^2*h^6*QLd^2*QR^2*LLd*
      LR + 5*nf^6*T^2*h^6*QLd^2*QR^2*LL*LRd + 5/6*nf^6*T^2*h^6*QLd^3*LR*LRd^2
       + 25/12*nf^6*T^2*h^6*QLd^3*LLd^2*LR + 5/3*nf^6*T^2*h^6*QLd^3*LL*LLd*LRd
       + 5*nf^6*T^2*h^6*QLd^3*QR*QRd*LRd + 25/6*nf^6*T^2*h^6*QLd^3*QR^3 + 25/8
      *nf^6*T^2*h^6*QLd^4*QR*LLd + 5/2*nf^6*T^2*h^6*QL*QRd*LR^2*LRd^2 + 5/2*
      nf^6*T^2*h^6*QL*QRd*LLd^2*LR^2 + 10*nf^6*T^2*h^6*QL*QRd*LL*LLd*LR*LRd +
      25/4*nf^6*T^2*h^6*QL*QRd*LL^2*LRd^2 + 5/2*nf^6*T^2*h^6*QL*QRd*LL^2*LLd^2
       + 25/8*nf^6*T^2*h^6*QL*QRd^4*LRd + 10*nf^6*T^2*h^6*QL*QR*QRd^2*LR*LRd
       + 10*nf^6*T^2*h^6*QL*QR*QRd^2*LL*LLd + 5/2*nf^6*T^2*h^6*QL*QR^2*LR^2*
      LRd + 5*nf^6*T^2*h^6*QL*QR^2*LL*LLd*LR + 5/2*nf^6*T^2*h^6*QL*QR^2*LL^2*
      LRd + 5*nf^6*T^2*h^6*QL*QR^2*QRd^3 + 5*nf^6*T^2*h^6*QL*QR^3*QRd*LR + 5*
      nf^6*T^2*h^6*QL*QLd*LLd*LR^2*LRd + 5*nf^6*T^2*h^6*QL*QLd*LL*LR*LRd^2 + 5
      *nf^6*T^2*h^6*QL*QLd*LL*LLd^2*LR + 5*nf^6*T^2*h^6*QL*QLd*LL^2*LLd*LRd +
      5*nf^6*T^2*h^6*QL*QLd*QRd^3*LLd + 20*nf^6*T^2*h^6*QL*QLd*QR*QRd*LLd*LR
       + 20*nf^6*T^2*h^6*QL*QLd*QR*QRd*LL*LRd + 5*nf^6*T^2*h^6*QL*QLd*QR^3*LL
       + 15/2*nf^6*T^2*h^6*QL*QLd^2*QRd^2*LRd + 10*nf^6*T^2*h^6*QL*QLd^2*QR*LR
      *LRd + 10*nf^6*T^2*h^6*QL*QLd^2*QR*LL*LLd + 15*nf^6*T^2*h^6*QL*QLd^2*
      QR^2*QRd + 5*nf^6*T^2*h^6*QL*QLd^3*QRd*LLd + 5/4*nf^6*T^2*h^6*QL*QLd^4*
      LRd + 5*nf^6*T^2*h^6*QL^2*QRd^2*LLd*LR + 25/2*nf^6*T^2*h^6*QL^2*QRd^2*LL
      *LRd + 5/2*nf^6*T^2*h^6*QL^2*QR*LLd*LR^2 + 5*nf^6*T^2*h^6*QL^2*QR*LL*LR*
      LRd + 5/2*nf^6*T^2*h^6*QL^2*QR*LL^2*LLd + 15/2*nf^6*T^2*h^6*QL^2*QR^2*
      QRd*LL + 10*nf^6*T^2*h^6*QL^2*QLd*QRd*LR*LRd + 10*nf^6*T^2*h^6*QL^2*QLd*
      QRd*LL*LLd + 15*nf^6*T^2*h^6*QL^2*QLd*QR*QRd^2 + 15/2*nf^6*T^2*h^6*QL^2*
      QLd*QR^2*LR + 5*nf^6*T^2*h^6*QL^2*QLd^2*LLd*LR + 5*nf^6*T^2*h^6*QL^2*
      QLd^2*LL*LRd + 5*nf^6*T^2*h^6*QL^2*QLd^3*QR + 5/6*nf^6*T^2*h^6*QL^3*LR^2
      *LRd + 5/3*nf^6*T^2*h^6*QL^3*LL*LLd*LR + 25/12*nf^6*T^2*h^6*QL^3*LL^2*
      LRd + 25/6*nf^6*T^2*h^6*QL^3*QRd^3 + 5*nf^6*T^2*h^6*QL^3*QR*QRd*LR + 5*
      nf^6*T^2*h^6*QL^3*QLd*QR*LL + 5*nf^6*T^2*h^6*QL^3*QLd^2*QRd + 25/8*nf^6*
      T^2*h^6*QL^4*QRd*LL + 5/4*nf^6*T^2*h^6*QL^4*QLd*LR + 1/6*nf^6*T^3*h^6*
      LLd*LR^3*LRd^2 + 5/36*nf^6*T^3*h^6*LLd^3*LR^3 + 1/6*nf^6*T^3*h^6*LL*LR^2
      *LRd^3 + 1/2*nf^6*T^3*h^6*LL*LLd^2*LR^2*LRd + 1/2*nf^6*T^3*h^6*LL^2*LLd*
      LR*LRd^2 + 1/6*nf^6*T^3*h^6*LL^2*LLd^3*LR + 5/36*nf^6*T^3*h^6*LL^3*LRd^3
       + 1/6*nf^6*T^3*h^6*LL^3*LLd^2*LRd + 1/3*nf^6*T^3*h^6*QRd^3*LLd*LR*LRd
       + 5/12*nf^6*T^3*h^6*QRd^3*LL*LRd^2 + 1/6*nf^6*T^3*h^6*QRd^3*LL*LLd^2 +
      nf^6*T^3*h^6*QR*QRd*LLd*LR^2*LRd + nf^6*T^3*h^6*QR*QRd*LL*LR*LRd^2 +
      nf^6*T^3*h^6*QR*QRd*LL*LLd^2*LR + nf^6*T^3*h^6*QR*QRd*LL^2*LLd*LRd + 1/4
      *nf^6*T^3*h^6*QR*QRd^4*LLd + nf^6*T^3*h^6*QR^2*QRd^2*LLd*LR + nf^6*T^3*
      h^6*QR^2*QRd^2*LL*LRd + 5/12*nf^6*T^3*h^6*QR^3*LLd*LR^2 + 1/3*nf^6*T^3*
      h^6*QR^3*LL*LR*LRd + 1/6*nf^6*T^3*h^6*QR^3*LL^2*LLd + 1/4*nf^6*T^3*h^6*
      QR^4*QRd*LL + 1/2*nf^6*T^3*h^6*QLd*QRd^2*LR*LRd^2 + 1/2*nf^6*T^3*h^6*QLd
      *QRd^2*LLd^2*LR + nf^6*T^3*h^6*QLd*QRd^2*LL*LLd*LRd + 1/2*nf^6*T^3*h^6*
      QLd*QR*LR^2*LRd^2 + 5/4*nf^6*T^3*h^6*QLd*QR*LLd^2*LR^2 + 2*nf^6*T^3*h^6*
      QLd*QR*LL*LLd*LR*LRd + 1/2*nf^6*T^3*h^6*QLd*QR*LL^2*LRd^2 + 1/2*nf^6*T^3
      *h^6*QLd*QR*LL^2*LLd^2 + nf^6*T^3*h^6*QLd*QR*QRd^3*LRd + 2*nf^6*T^3*h^6*
      QLd*QR^2*QRd*LR*LRd + 2*nf^6*T^3*h^6*QLd*QR^2*QRd*LL*LLd + nf^6*T^3*h^6*
      QLd*QR^3*QRd^2 + 5/8*nf^6*T^3*h^6*QLd*QR^4*LR + nf^6*T^3*h^6*QLd^2*QRd*
      LLd*LR*LRd + 1/2*nf^6*T^3*h^6*QLd^2*QRd*LL*LRd^2 + 1/2*nf^6*T^3*h^6*
      QLd^2*QRd*LL*LLd^2 + 3/2*nf^6*T^3*h^6*QLd^2*QR*QRd^2*LLd + 5/2*nf^6*T^3*
      h^6*QLd^2*QR^2*LLd*LR + nf^6*T^3*h^6*QLd^2*QR^2*LL*LRd + 1/6*nf^6*T^3*
      h^6*QLd^3*LR*LRd^2 + 5/12*nf^6*T^3*h^6*QLd^3*LLd^2*LR + 1/3*nf^6*T^3*h^6
      *QLd^3*LL*LLd*LRd + nf^6*T^3*h^6*QLd^3*QR*QRd*LRd + 5/6*nf^6*T^3*h^6*
      QLd^3*QR^3 + 5/8*nf^6*T^3*h^6*QLd^4*QR*LLd + 1/2*nf^6*T^3*h^6*QL*QRd*
      LR^2*LRd^2 + 1/2*nf^6*T^3*h^6*QL*QRd*LLd^2*LR^2 + 2*nf^6*T^3*h^6*QL*QRd*
      LL*LLd*LR*LRd + 5/4*nf^6*T^3*h^6*QL*QRd*LL^2*LRd^2 + 1/2*nf^6*T^3*h^6*QL
      *QRd*LL^2*LLd^2 + 5/8*nf^6*T^3*h^6*QL*QRd^4*LRd + 2*nf^6*T^3*h^6*QL*QR*
      QRd^2*LR*LRd + 2*nf^6*T^3*h^6*QL*QR*QRd^2*LL*LLd + 1/2*nf^6*T^3*h^6*QL*
      QR^2*LR^2*LRd + nf^6*T^3*h^6*QL*QR^2*LL*LLd*LR + 1/2*nf^6*T^3*h^6*QL*
      QR^2*LL^2*LRd + nf^6*T^3*h^6*QL*QR^2*QRd^3 + nf^6*T^3*h^6*QL*QR^3*QRd*LR
       + nf^6*T^3*h^6*QL*QLd*LLd*LR^2*LRd + nf^6*T^3*h^6*QL*QLd*LL*LR*LRd^2 +
      nf^6*T^3*h^6*QL*QLd*LL*LLd^2*LR + nf^6*T^3*h^6*QL*QLd*LL^2*LLd*LRd +
      nf^6*T^3*h^6*QL*QLd*QRd^3*LLd + 4*nf^6*T^3*h^6*QL*QLd*QR*QRd*LLd*LR + 4*
      nf^6*T^3*h^6*QL*QLd*QR*QRd*LL*LRd + nf^6*T^3*h^6*QL*QLd*QR^3*LL + 3/2*
      nf^6*T^3*h^6*QL*QLd^2*QRd^2*LRd + 2*nf^6*T^3*h^6*QL*QLd^2*QR*LR*LRd + 2*
      nf^6*T^3*h^6*QL*QLd^2*QR*LL*LLd + 3*nf^6*T^3*h^6*QL*QLd^2*QR^2*QRd +
      nf^6*T^3*h^6*QL*QLd^3*QRd*LLd + 1/4*nf^6*T^3*h^6*QL*QLd^4*LRd + nf^6*T^3
      *h^6*QL^2*QRd^2*LLd*LR + 5/2*nf^6*T^3*h^6*QL^2*QRd^2*LL*LRd + 1/2*nf^6*
      T^3*h^6*QL^2*QR*LLd*LR^2 + nf^6*T^3*h^6*QL^2*QR*LL*LR*LRd + 1/2*nf^6*T^3
      *h^6*QL^2*QR*LL^2*LLd + 3/2*nf^6*T^3*h^6*QL^2*QR^2*QRd*LL + 2*nf^6*T^3*
      h^6*QL^2*QLd*QRd*LR*LRd + 2*nf^6*T^3*h^6*QL^2*QLd*QRd*LL*LLd + 3*nf^6*
      T^3*h^6*QL^2*QLd*QR*QRd^2 + 3/2*nf^6*T^3*h^6*QL^2*QLd*QR^2*LR + nf^6*T^3
      *h^6*QL^2*QLd^2*LLd*LR + nf^6*T^3*h^6*QL^2*QLd^2*LL*LRd + nf^6*T^3*h^6*
      QL^2*QLd^3*QR + 1/6*nf^6*T^3*h^6*QL^3*LR^2*LRd + 1/3*nf^6*T^3*h^6*QL^3*
      LL*LLd*LR + 5/12*nf^6*T^3*h^6*QL^3*LL^2*LRd + 5/6*nf^6*T^3*h^6*QL^3*
      QRd^3 + nf^6*T^3*h^6*QL^3*QR*QRd*LR + nf^6*T^3*h^6*QL^3*QLd*QR*LL + nf^6
      *T^3*h^6*QL^3*QLd^2*QRd + 5/8*nf^6*T^3*h^6*QL^4*QRd*LL + 1/4*nf^6*T^3*
      h^6*QL^4*QLd*LR;

d_7
Hilbert =
      4*nf^2*h^7*p*G^2*LR*LRd + 4*nf^2*h^7*p*G^2*LL*LLd + 14*nf^2*h^7*p*G^2*QR
      *QRd + 14*nf^2*h^7*p*G^2*QL*QLd + 10*nf^2*h^7*p*W*G*QR*QRd + 10*nf^2*h^7
      *p*W*G*QL*QLd + 10*nf^2*h^7*p*W^2*LR*LRd + 10*nf^2*h^7*p*W^2*LL*LLd + 10
      *nf^2*h^7*p*W^2*QR*QRd + 10*nf^2*h^7*p*W^2*QL*QLd + 10*nf^2*h^7*p*B*G*QR
      *QRd + 10*nf^2*h^7*p*B*G*QL*QLd + 10*nf^2*h^7*p*B*W*LR*LRd + 10*nf^2*h^7
      *p*B*W*LL*LLd + 10*nf^2*h^7*p*B*W*QR*QRd + 10*nf^2*h^7*p*B*W*QL*QLd + 4*
      nf^2*h^7*p*B^2*LR*LRd + 4*nf^2*h^7*p*B^2*LL*LLd + 4*nf^2*h^7*p*B^2*QR*
      QRd + 4*nf^2*h^7*p*B^2*QL*QLd + 1/3*nf^2*h^7*p^3*QRd^3*LLd + 1/3*nf^2*
      h^7*p^3*QR^3*LL + 1/3*nf^2*h^7*p^3*QLd^3*LRd + 1/3*nf^2*h^7*p^3*QL^3*LR
       + 14*nf^2*h^7*p^3*G*QR*QRd + 14*nf^2*h^7*p^3*G*QL*QLd + 14*nf^2*h^7*p^3
      *W*LR*LRd + 14*nf^2*h^7*p^3*W*LL*LLd + 14*nf^2*h^7*p^3*W*QR*QRd + 14*
      nf^2*h^7*p^3*W*QL*QLd + 14*nf^2*h^7*p^3*B*LR*LRd + 14*nf^2*h^7*p^3*B*LL*
      LLd + 14*nf^2*h^7*p^3*B*QR*QRd + 14*nf^2*h^7*p^3*B*QL*QLd + 8*nf^2*h^7*
      p^5*LR*LRd + 8*nf^2*h^7*p^5*LL*LLd + 8*nf^2*h^7*p^5*QR*QRd + 8*nf^2*h^7*
      p^5*QL*QLd + 3*nf^2*h^7*u*G^2*LR*LRd + 3*nf^2*h^7*u*G^2*LL*LLd + 9*nf^2*
      h^7*u*G^2*QR*QRd + 9*nf^2*h^7*u*G^2*QL*QLd + 12*nf^2*h^7*u*W*G*QR*QRd +
      12*nf^2*h^7*u*W*G*QL*QLd + 12*nf^2*h^7*u*W^2*LR*LRd + 12*nf^2*h^7*u*W^2*
      LL*LLd + 12*nf^2*h^7*u*W^2*QR*QRd + 12*nf^2*h^7*u*W^2*QL*QLd + 6*nf^2*
      h^7*u*B*G*QR*QRd + 6*nf^2*h^7*u*B*G*QL*QLd + 12*nf^2*h^7*u*B*W*LR*LRd +
      12*nf^2*h^7*u*B*W*LL*LLd + 12*nf^2*h^7*u*B*W*QR*QRd + 12*nf^2*h^7*u*B*W*
      QL*QLd + 3*nf^2*h^7*u*B^2*LR*LRd + 3*nf^2*h^7*u*B^2*LL*LLd + 3*nf^2*h^7*
      u*B^2*QR*QRd + 3*nf^2*h^7*u*B^2*QL*QLd + 24*nf^2*h^7*u*p^2*G*QR*QRd + 24
      *nf^2*h^7*u*p^2*G*QL*QLd + 48*nf^2*h^7*u*p^2*W*LR*LRd + 48*nf^2*h^7*u*
      p^2*W*LL*LLd + 48*nf^2*h^7*u*p^2*W*QR*QRd + 48*nf^2*h^7*u*p^2*W*QL*QLd
       + 24*nf^2*h^7*u*p^2*B*LR*LRd + 24*nf^2*h^7*u*p^2*B*LL*LLd + 24*nf^2*h^7
      *u*p^2*B*QR*QRd + 24*nf^2*h^7*u*p^2*B*QL*QLd + 24*nf^2*h^7*u*p^4*LR*LRd
       + 24*nf^2*h^7*u*p^4*LL*LLd + 24*nf^2*h^7*u*p^4*QR*QRd + 24*nf^2*h^7*u*
      p^4*QL*QLd + 26*nf^2*h^7*u^2*p*G*QR*QRd + 26*nf^2*h^7*u^2*p*G*QL*QLd +
      52*nf^2*h^7*u^2*p*W*LR*LRd + 52*nf^2*h^7*u^2*p*W*LL*LLd + 52*nf^2*h^7*
      u^2*p*W*QR*QRd + 52*nf^2*h^7*u^2*p*W*QL*QLd + 26*nf^2*h^7*u^2*p*B*LR*LRd
       + 26*nf^2*h^7*u^2*p*B*LL*LLd + 26*nf^2*h^7*u^2*p*B*QR*QRd + 26*nf^2*h^7
      *u^2*p*B*QL*QLd + 51*nf^2*h^7*u^2*p^3*LR*LRd + 51*nf^2*h^7*u^2*p^3*LL*
      LLd + 51*nf^2*h^7*u^2*p^3*QR*QRd + 51*nf^2*h^7*u^2*p^3*QL*QLd + 1/3*nf^2
      *h^7*u^3*QRd^3*LLd + 1/3*nf^2*h^7*u^3*QR^3*LL + 1/3*nf^2*h^7*u^3*QLd^3*
      LRd + 1/3*nf^2*h^7*u^3*QL^3*LR + 8*nf^2*h^7*u^3*G*QR*QRd + 8*nf^2*h^7*
      u^3*G*QL*QLd + 18*nf^2*h^7*u^3*W*LR*LRd + 18*nf^2*h^7*u^3*W*LL*LLd + 18*
      nf^2*h^7*u^3*W*QR*QRd + 18*nf^2*h^7*u^3*W*QL*QLd + 8*nf^2*h^7*u^3*B*LR*
      LRd + 8*nf^2*h^7*u^3*B*LL*LLd + 8*nf^2*h^7*u^3*B*QR*QRd + 8*nf^2*h^7*u^3
      *B*QL*QLd + 50*nf^2*h^7*u^3*p^2*LR*LRd + 50*nf^2*h^7*u^3*p^2*LL*LLd + 50
      *nf^2*h^7*u^3*p^2*QR*QRd + 50*nf^2*h^7*u^3*p^2*QL*QLd + 26*nf^2*h^7*u^4*
      p*LR*LRd + 26*nf^2*h^7*u^4*p*LL*LLd + 26*nf^2*h^7*u^4*p*QR*QRd + 26*nf^2
      *h^7*u^4*p*QL*QLd + 5*nf^2*h^7*u^5*LR*LRd + 5*nf^2*h^7*u^5*LL*LLd + 5*
      nf^2*h^7*u^5*QR*QRd + 5*nf^2*h^7*u^5*QL*QLd + 4*nf^2*T*h^7*p*G^2*LR*LRd
       + 4*nf^2*T*h^7*p*G^2*LL*LLd + 14*nf^2*T*h^7*p*G^2*QR*QRd + 14*nf^2*T*
      h^7*p*G^2*QL*QLd + 20*nf^2*T*h^7*p*W*G*QR*QRd + 20*nf^2*T*h^7*p*W*G*QL*
      QLd + 20*nf^2*T*h^7*p*W^2*LR*LRd + 20*nf^2*T*h^7*p*W^2*LL*LLd + 20*nf^2*
      T*h^7*p*W^2*QR*QRd + 20*nf^2*T*h^7*p*W^2*QL*QLd + 10*nf^2*T*h^7*p*B*G*QR
      *QRd + 10*nf^2*T*h^7*p*B*G*QL*QLd + 20*nf^2*T*h^7*p*B*W*LR*LRd + 20*nf^2
      *T*h^7*p*B*W*LL*LLd + 20*nf^2*T*h^7*p*B*W*QR*QRd + 20*nf^2*T*h^7*p*B*W*
      QL*QLd + 4*nf^2*T*h^7*p*B^2*LR*LRd + 4*nf^2*T*h^7*p*B^2*LL*LLd + 4*nf^2*
      T*h^7*p*B^2*QR*QRd + 4*nf^2*T*h^7*p*B^2*QL*QLd + 14*nf^2*T*h^7*p^3*G*QR*
      QRd + 14*nf^2*T*h^7*p^3*G*QL*QLd + 28*nf^2*T*h^7*p^3*W*LR*LRd + 28*nf^2*
      T*h^7*p^3*W*LL*LLd + 28*nf^2*T*h^7*p^3*W*QR*QRd + 28*nf^2*T*h^7*p^3*W*QL
      *QLd + 14*nf^2*T*h^7*p^3*B*LR*LRd + 14*nf^2*T*h^7*p^3*B*LL*LLd + 14*nf^2
      *T*h^7*p^3*B*QR*QRd + 14*nf^2*T*h^7*p^3*B*QL*QLd + 8*nf^2*T*h^7*p^5*LR*
      LRd + 8*nf^2*T*h^7*p^5*LL*LLd + 8*nf^2*T*h^7*p^5*QR*QRd + 8*nf^2*T*h^7*
      p^5*QL*QLd + 1/9*nf^2*T*h^7*u*LR^3*LRd^3 + 1/9*nf^2*T*h^7*u*LL^3*LLd^3
       + 1/3*nf^2*T*h^7*u*QR^3*QRd^3 + 1/3*nf^2*T*h^7*u*QL^3*QLd^3 + 6*nf^2*T*
      h^7*u*G^2*LR*LRd + 6*nf^2*T*h^7*u*G^2*LL*LLd + 18*nf^2*T*h^7*u*G^2*QR*
      QRd + 18*nf^2*T*h^7*u*G^2*QL*QLd - 1/3*nf^2*T*h^7*u*W*QRd^3*LLd - 1/3*
      nf^2*T*h^7*u*W*QR^3*LL - 1/3*nf^2*T*h^7*u*W*QLd^3*LRd - 1/3*nf^2*T*h^7*u
      *W*QL^3*LR + 24*nf^2*T*h^7*u*W*G*QR*QRd + 24*nf^2*T*h^7*u*W*G*QL*QLd +
      27*nf^2*T*h^7*u*W^2*LR*LRd + 27*nf^2*T*h^7*u*W^2*LL*LLd + 27*nf^2*T*h^7*
      u*W^2*QR*QRd + 27*nf^2*T*h^7*u*W^2*QL*QLd + 12*nf^2*T*h^7*u*B*G*QR*QRd
       + 12*nf^2*T*h^7*u*B*G*QL*QLd + 24*nf^2*T*h^7*u*B*W*LR*LRd + 24*nf^2*T*
      h^7*u*B*W*LL*LLd + 24*nf^2*T*h^7*u*B*W*QR*QRd + 24*nf^2*T*h^7*u*B*W*QL*
      QLd + 6*nf^2*T*h^7*u*B^2*LR*LRd + 6*nf^2*T*h^7*u*B^2*LL*LLd + 6*nf^2*T*
      h^7*u*B^2*QR*QRd + 6*nf^2*T*h^7*u*B^2*QL*QLd + 48*nf^2*T*h^7*u*p^2*G*QR*
      QRd + 48*nf^2*T*h^7*u*p^2*G*QL*QLd + 96*nf^2*T*h^7*u*p^2*W*LR*LRd + 96*
      nf^2*T*h^7*u*p^2*W*LL*LLd + 96*nf^2*T*h^7*u*p^2*W*QR*QRd + 96*nf^2*T*h^7
      *u*p^2*W*QL*QLd + 48*nf^2*T*h^7*u*p^2*B*LR*LRd + 48*nf^2*T*h^7*u*p^2*B*
      LL*LLd + 48*nf^2*T*h^7*u*p^2*B*QR*QRd + 48*nf^2*T*h^7*u*p^2*B*QL*QLd +
      48*nf^2*T*h^7*u*p^4*LR*LRd + 48*nf^2*T*h^7*u*p^4*LL*LLd + 48*nf^2*T*h^7*
      u*p^4*QR*QRd + 48*nf^2*T*h^7*u*p^4*QL*QLd + 52*nf^2*T*h^7*u^2*p*G*QR*QRd
       + 52*nf^2*T*h^7*u^2*p*G*QL*QLd + 118*nf^2*T*h^7*u^2*p*W*LR*LRd + 118*
      nf^2*T*h^7*u^2*p*W*LL*LLd + 118*nf^2*T*h^7*u^2*p*W*QR*QRd + 118*nf^2*T*
      h^7*u^2*p*W*QL*QLd + 52*nf^2*T*h^7*u^2*p*B*LR*LRd + 52*nf^2*T*h^7*u^2*p*
      B*LL*LLd + 52*nf^2*T*h^7*u^2*p*B*QR*QRd + 52*nf^2*T*h^7*u^2*p*B*QL*QLd
       + 102*nf^2*T*h^7*u^2*p^3*LR*LRd + 102*nf^2*T*h^7*u^2*p^3*LL*LLd + 102*
      nf^2*T*h^7*u^2*p^3*QR*QRd + 102*nf^2*T*h^7*u^2*p^3*QL*QLd - 1/3*nf^2*T*
      h^7*u^3*QRd^3*LLd - 1/3*nf^2*T*h^7*u^3*QR^3*LL - 1/3*nf^2*T*h^7*u^3*
      QLd^3*LRd - 1/3*nf^2*T*h^7*u^3*QL^3*LR + 18*nf^2*T*h^7*u^3*G*QR*QRd + 18
      *nf^2*T*h^7*u^3*G*QL*QLd + 42*nf^2*T*h^7*u^3*W*LR*LRd + 42*nf^2*T*h^7*
      u^3*W*LL*LLd + 42*nf^2*T*h^7*u^3*W*QR*QRd + 42*nf^2*T*h^7*u^3*W*QL*QLd
       + 18*nf^2*T*h^7*u^3*B*LR*LRd + 18*nf^2*T*h^7*u^3*B*LL*LLd + 18*nf^2*T*
      h^7*u^3*B*QR*QRd + 18*nf^2*T*h^7*u^3*B*QL*QLd + 115*nf^2*T*h^7*u^3*p^2*
      LR*LRd + 115*nf^2*T*h^7*u^3*p^2*LL*LLd + 115*nf^2*T*h^7*u^3*p^2*QR*QRd
       + 115*nf^2*T*h^7*u^3*p^2*QL*QLd + 61*nf^2*T*h^7*u^4*p*LR*LRd + 61*nf^2*
      T*h^7*u^4*p*LL*LLd + 61*nf^2*T*h^7*u^4*p*QR*QRd + 61*nf^2*T*h^7*u^4*p*QL
      *QLd + 12*nf^2*T*h^7*u^5*LR*LRd + 12*nf^2*T*h^7*u^5*LL*LLd + 12*nf^2*T*
      h^7*u^5*QR*QRd + 12*nf^2*T*h^7*u^5*QL*QLd + 10*nf^2*T^2*h^7*p*W*G*QR*QRd
       + 10*nf^2*T^2*h^7*p*W*G*QL*QLd + 14*nf^2*T^2*h^7*p*W^2*LR*LRd + 14*nf^2
      *T^2*h^7*p*W^2*LL*LLd + 14*nf^2*T^2*h^7*p*W^2*QR*QRd + 14*nf^2*T^2*h^7*p
      *W^2*QL*QLd + 10*nf^2*T^2*h^7*p*B*W*LR*LRd + 10*nf^2*T^2*h^7*p*B*W*LL*
      LLd + 10*nf^2*T^2*h^7*p*B*W*QR*QRd + 10*nf^2*T^2*h^7*p*B*W*QL*QLd - 1/3*
      nf^2*T^2*h^7*p^3*QRd^3*LLd - 1/3*nf^2*T^2*h^7*p^3*QR^3*LL - 1/3*nf^2*T^2
      *h^7*p^3*QLd^3*LRd - 1/3*nf^2*T^2*h^7*p^3*QL^3*LR + 14*nf^2*T^2*h^7*p^3*
      W*LR*LRd + 14*nf^2*T^2*h^7*p^3*W*LL*LLd + 14*nf^2*T^2*h^7*p^3*W*QR*QRd
       + 14*nf^2*T^2*h^7*p^3*W*QL*QLd + 1/3*nf^2*T^2*h^7*u*G*QRd^3*LLd + 1/3*
      nf^2*T^2*h^7*u*G*QR^3*LL + 1/3*nf^2*T^2*h^7*u*G*QLd^3*LRd + 1/3*nf^2*T^2
      *h^7*u*G*QL^3*LR + 3*nf^2*T^2*h^7*u*G^2*LR*LRd + 3*nf^2*T^2*h^7*u*G^2*LL
      *LLd + 9*nf^2*T^2*h^7*u*G^2*QR*QRd + 9*nf^2*T^2*h^7*u*G^2*QL*QLd - 2/3*
      nf^2*T^2*h^7*u*W*QRd^3*LLd - 2/3*nf^2*T^2*h^7*u*W*QR^3*LL - 2/3*nf^2*T^2
      *h^7*u*W*QLd^3*LRd - 2/3*nf^2*T^2*h^7*u*W*QL^3*LR + 18*nf^2*T^2*h^7*u*W*
      G*QR*QRd + 18*nf^2*T^2*h^7*u*W*G*QL*QLd + 24*nf^2*T^2*h^7*u*W^2*LR*LRd
       + 24*nf^2*T^2*h^7*u*W^2*LL*LLd + 24*nf^2*T^2*h^7*u*W^2*QR*QRd + 24*nf^2
      *T^2*h^7*u*W^2*QL*QLd - 1/3*nf^2*T^2*h^7*u*B*QRd^3*LLd - 1/3*nf^2*T^2*
      h^7*u*B*QR^3*LL - 1/3*nf^2*T^2*h^7*u*B*QLd^3*LRd - 1/3*nf^2*T^2*h^7*u*B*
      QL^3*LR + 6*nf^2*T^2*h^7*u*B*G*QR*QRd + 6*nf^2*T^2*h^7*u*B*G*QL*QLd + 18
      *nf^2*T^2*h^7*u*B*W*LR*LRd + 18*nf^2*T^2*h^7*u*B*W*LL*LLd + 18*nf^2*T^2*
      h^7*u*B*W*QR*QRd + 18*nf^2*T^2*h^7*u*B*W*QL*QLd + 3*nf^2*T^2*h^7*u*B^2*
      LR*LRd + 3*nf^2*T^2*h^7*u*B^2*LL*LLd + 3*nf^2*T^2*h^7*u*B^2*QR*QRd + 3*
      nf^2*T^2*h^7*u*B^2*QL*QLd + 24*nf^2*T^2*h^7*u*p^2*G*QR*QRd + 24*nf^2*T^2
      *h^7*u*p^2*G*QL*QLd + 72*nf^2*T^2*h^7*u*p^2*W*LR*LRd + 72*nf^2*T^2*h^7*u
      *p^2*W*LL*LLd + 72*nf^2*T^2*h^7*u*p^2*W*QR*QRd + 72*nf^2*T^2*h^7*u*p^2*W
      *QL*QLd + 24*nf^2*T^2*h^7*u*p^2*B*LR*LRd + 24*nf^2*T^2*h^7*u*p^2*B*LL*
      LLd + 24*nf^2*T^2*h^7*u*p^2*B*QR*QRd + 24*nf^2*T^2*h^7*u*p^2*B*QL*QLd +
      24*nf^2*T^2*h^7*u*p^4*LR*LRd + 24*nf^2*T^2*h^7*u*p^4*LL*LLd + 24*nf^2*
      T^2*h^7*u*p^4*QR*QRd + 24*nf^2*T^2*h^7*u*p^4*QL*QLd - 1/3*nf^2*T^2*h^7*
      u^2*p*QRd^3*LLd - 1/3*nf^2*T^2*h^7*u^2*p*QR^3*LL - 1/3*nf^2*T^2*h^7*u^2*
      p*QLd^3*LRd - 1/3*nf^2*T^2*h^7*u^2*p*QL^3*LR + 40*nf^2*T^2*h^7*u^2*p*G*
      QR*QRd + 40*nf^2*T^2*h^7*u^2*p*G*QL*QLd + 106*nf^2*T^2*h^7*u^2*p*W*LR*
      LRd + 106*nf^2*T^2*h^7*u^2*p*W*LL*LLd + 106*nf^2*T^2*h^7*u^2*p*W*QR*QRd
       + 106*nf^2*T^2*h^7*u^2*p*W*QL*QLd + 40*nf^2*T^2*h^7*u^2*p*B*LR*LRd + 40
      *nf^2*T^2*h^7*u^2*p*B*LL*LLd + 40*nf^2*T^2*h^7*u^2*p*B*QR*QRd + 40*nf^2*
      T^2*h^7*u^2*p*B*QL*QLd + 77*nf^2*T^2*h^7*u^2*p^3*LR*LRd + 77*nf^2*T^2*
      h^7*u^2*p^3*LL*LLd + 77*nf^2*T^2*h^7*u^2*p^3*QR*QRd + 77*nf^2*T^2*h^7*
      u^2*p^3*QL*QLd - nf^2*T^2*h^7*u^3*QRd^3*LLd - nf^2*T^2*h^7*u^3*QR^3*LL
       - nf^2*T^2*h^7*u^3*QLd^3*LRd - nf^2*T^2*h^7*u^3*QL^3*LR + 16*nf^2*T^2*
      h^7*u^3*G*QR*QRd + 16*nf^2*T^2*h^7*u^3*G*QL*QLd + 42*nf^2*T^2*h^7*u^3*W*
      LR*LRd + 42*nf^2*T^2*h^7*u^3*W*LL*LLd + 42*nf^2*T^2*h^7*u^3*W*QR*QRd +
      42*nf^2*T^2*h^7*u^3*W*QL*QLd + 16*nf^2*T^2*h^7*u^3*B*LR*LRd + 16*nf^2*
      T^2*h^7*u^3*B*LL*LLd + 16*nf^2*T^2*h^7*u^3*B*QR*QRd + 16*nf^2*T^2*h^7*
      u^3*B*QL*QLd + 105*nf^2*T^2*h^7*u^3*p^2*LR*LRd + 105*nf^2*T^2*h^7*u^3*
      p^2*LL*LLd + 105*nf^2*T^2*h^7*u^3*p^2*QR*QRd + 105*nf^2*T^2*h^7*u^3*p^2*
      QL*QLd + 62*nf^2*T^2*h^7*u^4*p*LR*LRd + 62*nf^2*T^2*h^7*u^4*p*LL*LLd +
      62*nf^2*T^2*h^7*u^4*p*QR*QRd + 62*nf^2*T^2*h^7*u^4*p*QL*QLd + 13*nf^2*
      T^2*h^7*u^5*LR*LRd + 13*nf^2*T^2*h^7*u^5*LL*LLd + 13*nf^2*T^2*h^7*u^5*QR
      *QRd + 13*nf^2*T^2*h^7*u^5*QL*QLd + 4*nf^2*T^3*h^7*p*W^2*LR*LRd + 4*nf^2
      *T^3*h^7*p*W^2*LL*LLd + 4*nf^2*T^3*h^7*p*W^2*QR*QRd + 4*nf^2*T^3*h^7*p*
      W^2*QL*QLd + 1/3*nf^2*T^3*h^7*u*G*QRd^3*LLd + 1/3*nf^2*T^3*h^7*u*G*QR^3*
      LL + 1/3*nf^2*T^3*h^7*u*G*QLd^3*LRd + 1/3*nf^2*T^3*h^7*u*G*QL^3*LR - 2/3
      *nf^2*T^3*h^7*u*W*QRd^3*LLd - 2/3*nf^2*T^3*h^7*u*W*QR^3*LL - 2/3*nf^2*
      T^3*h^7*u*W*QLd^3*LRd - 2/3*nf^2*T^3*h^7*u*W*QL^3*LR + 6*nf^2*T^3*h^7*u*
      W*G*QR*QRd + 6*nf^2*T^3*h^7*u*W*G*QL*QLd + 12*nf^2*T^3*h^7*u*W^2*LR*LRd
       + 12*nf^2*T^3*h^7*u*W^2*LL*LLd + 12*nf^2*T^3*h^7*u*W^2*QR*QRd + 12*nf^2
      *T^3*h^7*u*W^2*QL*QLd - 1/3*nf^2*T^3*h^7*u*B*QRd^3*LLd - 1/3*nf^2*T^3*
      h^7*u*B*QR^3*LL - 1/3*nf^2*T^3*h^7*u*B*QLd^3*LRd - 1/3*nf^2*T^3*h^7*u*B*
      QL^3*LR + 6*nf^2*T^3*h^7*u*B*W*LR*LRd + 6*nf^2*T^3*h^7*u*B*W*LL*LLd + 6*
      nf^2*T^3*h^7*u*B*W*QR*QRd + 6*nf^2*T^3*h^7*u*B*W*QL*QLd + 24*nf^2*T^3*
      h^7*u*p^2*W*LR*LRd + 24*nf^2*T^3*h^7*u*p^2*W*LL*LLd + 24*nf^2*T^3*h^7*u*
      p^2*W*QR*QRd + 24*nf^2*T^3*h^7*u*p^2*W*QL*QLd - 1/3*nf^2*T^3*h^7*u^2*p*
      QRd^3*LLd - 1/3*nf^2*T^3*h^7*u^2*p*QR^3*LL - 1/3*nf^2*T^3*h^7*u^2*p*
      QLd^3*LRd - 1/3*nf^2*T^3*h^7*u^2*p*QL^3*LR + 14*nf^2*T^3*h^7*u^2*p*G*QR*
      QRd + 14*nf^2*T^3*h^7*u^2*p*G*QL*QLd + 54*nf^2*T^3*h^7*u^2*p*W*LR*LRd +
      54*nf^2*T^3*h^7*u^2*p*W*LL*LLd + 54*nf^2*T^3*h^7*u^2*p*W*QR*QRd + 54*
      nf^2*T^3*h^7*u^2*p*W*QL*QLd + 14*nf^2*T^3*h^7*u^2*p*B*LR*LRd + 14*nf^2*
      T^3*h^7*u^2*p*B*LL*LLd + 14*nf^2*T^3*h^7*u^2*p*B*QR*QRd + 14*nf^2*T^3*
      h^7*u^2*p*B*QL*QLd + 26*nf^2*T^3*h^7*u^2*p^3*LR*LRd + 26*nf^2*T^3*h^7*
      u^2*p^3*LL*LLd + 26*nf^2*T^3*h^7*u^2*p^3*QR*QRd + 26*nf^2*T^3*h^7*u^2*
      p^3*QL*QLd - 1/3*nf^2*T^3*h^7*u^3*QRd^3*LLd - 1/3*nf^2*T^3*h^7*u^3*QR^3*
      LL - 1/3*nf^2*T^3*h^7*u^3*QLd^3*LRd - 1/3*nf^2*T^3*h^7*u^3*QL^3*LR + 8*
      nf^2*T^3*h^7*u^3*G*QR*QRd + 8*nf^2*T^3*h^7*u^3*G*QL*QLd + 26*nf^2*T^3*
      h^7*u^3*W*LR*LRd + 26*nf^2*T^3*h^7*u^3*W*LL*LLd + 26*nf^2*T^3*h^7*u^3*W*
      QR*QRd + 26*nf^2*T^3*h^7*u^3*W*QL*QLd + 8*nf^2*T^3*h^7*u^3*B*LR*LRd + 8*
      nf^2*T^3*h^7*u^3*B*LL*LLd + 8*nf^2*T^3*h^7*u^3*B*QR*QRd + 8*nf^2*T^3*h^7
      *u^3*B*QL*QLd + 55*nf^2*T^3*h^7*u^3*p^2*LR*LRd + 55*nf^2*T^3*h^7*u^3*p^2
      *LL*LLd + 55*nf^2*T^3*h^7*u^3*p^2*QR*QRd + 55*nf^2*T^3*h^7*u^3*p^2*QL*
      QLd + 40*nf^2*T^3*h^7*u^4*p*LR*LRd + 40*nf^2*T^3*h^7*u^4*p*LL*LLd + 40*
      nf^2*T^3*h^7*u^4*p*QR*QRd + 40*nf^2*T^3*h^7*u^4*p*QL*QLd + 10*nf^2*T^3*
      h^7*u^5*LR*LRd + 10*nf^2*T^3*h^7*u^5*LL*LLd + 10*nf^2*T^3*h^7*u^5*QR*QRd
       + 10*nf^2*T^3*h^7*u^5*QL*QLd + 1/9*nf^2*T^4*h^7*u*LR^3*LRd^3 + 1/9*nf^2
      *T^4*h^7*u*LL^3*LLd^3 + 1/3*nf^2*T^4*h^7*u*QR^3*QRd^3 + 1/3*nf^2*T^4*h^7
      *u*QL^3*QLd^3 - 1/3*nf^2*T^4*h^7*u*W*QRd^3*LLd - 1/3*nf^2*T^4*h^7*u*W*
      QR^3*LL - 1/3*nf^2*T^4*h^7*u*W*QLd^3*LRd - 1/3*nf^2*T^4*h^7*u*W*QL^3*LR
       + 3*nf^2*T^4*h^7*u*W^2*LR*LRd + 3*nf^2*T^4*h^7*u*W^2*LL*LLd + 3*nf^2*
      T^4*h^7*u*W^2*QR*QRd + 3*nf^2*T^4*h^7*u*W^2*QL*QLd + 14*nf^2*T^4*h^7*u^2
      *p*W*LR*LRd + 14*nf^2*T^4*h^7*u^2*p*W*LL*LLd + 14*nf^2*T^4*h^7*u^2*p*W*
      QR*QRd + 14*nf^2*T^4*h^7*u^2*p*W*QL*QLd - 1/3*nf^2*T^4*h^7*u^3*QRd^3*LLd
       - 1/3*nf^2*T^4*h^7*u^3*QR^3*LL - 1/3*nf^2*T^4*h^7*u^3*QLd^3*LRd - 1/3*
      nf^2*T^4*h^7*u^3*QL^3*LR + 2*nf^2*T^4*h^7*u^3*G*QR*QRd + 2*nf^2*T^4*h^7*
      u^3*G*QL*QLd + 10*nf^2*T^4*h^7*u^3*W*LR*LRd + 10*nf^2*T^4*h^7*u^3*W*LL*
      LLd + 10*nf^2*T^4*h^7*u^3*W*QR*QRd + 10*nf^2*T^4*h^7*u^3*W*QL*QLd + 2*
      nf^2*T^4*h^7*u^3*B*LR*LRd + 2*nf^2*T^4*h^7*u^3*B*LL*LLd + 2*nf^2*T^4*h^7
      *u^3*B*QR*QRd + 2*nf^2*T^4*h^7*u^3*B*QL*QLd + 15*nf^2*T^4*h^7*u^3*p^2*LR
      *LRd + 15*nf^2*T^4*h^7*u^3*p^2*LL*LLd + 15*nf^2*T^4*h^7*u^3*p^2*QR*QRd
       + 15*nf^2*T^4*h^7*u^3*p^2*QL*QLd + 17*nf^2*T^4*h^7*u^4*p*LR*LRd + 17*
      nf^2*T^4*h^7*u^4*p*LL*LLd + 17*nf^2*T^4*h^7*u^4*p*QR*QRd + 17*nf^2*T^4*
      h^7*u^4*p*QL*QLd + 6*nf^2*T^4*h^7*u^5*LR*LRd + 6*nf^2*T^4*h^7*u^5*LL*LLd
       + 6*nf^2*T^4*h^7*u^5*QR*QRd + 6*nf^2*T^4*h^7*u^5*QL*QLd - 1/3*nf^2*T^5*
      h^7*u^3*QRd^3*LLd - 1/3*nf^2*T^5*h^7*u^3*QR^3*LL - 1/3*nf^2*T^5*h^7*u^3*
      QLd^3*LRd - 1/3*nf^2*T^5*h^7*u^3*QL^3*LR + 2*nf^2*T^5*h^7*u^3*W*LR*LRd
       + 2*nf^2*T^5*h^7*u^3*W*LL*LLd + 2*nf^2*T^5*h^7*u^3*W*QR*QRd + 2*nf^2*
      T^5*h^7*u^3*W*QL*QLd + 4*nf^2*T^5*h^7*u^4*p*LR*LRd + 4*nf^2*T^5*h^7*u^4*
      p*LL*LLd + 4*nf^2*T^5*h^7*u^4*p*QR*QRd + 4*nf^2*T^5*h^7*u^4*p*QL*QLd + 3
      *nf^2*T^5*h^7*u^5*LR*LRd + 3*nf^2*T^5*h^7*u^5*LL*LLd + 3*nf^2*T^5*h^7*
      u^5*QR*QRd + 3*nf^2*T^5*h^7*u^5*QL*QLd + nf^2*T^6*h^7*u^5*LR*LRd + nf^2*
      T^6*h^7*u^5*LL*LLd + nf^2*T^6*h^7*u^5*QR*QRd + nf^2*T^6*h^7*u^5*QL*QLd
       + 1/3*nf^3*h^7*p*LR^3*LRd^3 + 1/3*nf^3*h^7*p*LL^3*LLd^3 + 1/6*nf^3*h^7*
      p*QRd^3*LLd^2*LR - 1/4*nf^3*h^7*p*QR*QRd^4*LRd + 1/6*nf^3*h^7*p*QR^3*
      LL^2*LRd - 1/4*nf^3*h^7*p*QR^4*QRd*LR - 1/4*nf^3*h^7*p*QLd*QR^4*LL + 1/6
      *nf^3*h^7*p*QLd^3*LL*LRd^2 - 1/4*nf^3*h^7*p*QLd^4*QR*LRd - 1/4*nf^3*h^7*
      p*QL*QRd^4*LLd - 1/4*nf^3*h^7*p*QL*QLd^4*LLd + 1/6*nf^3*h^7*p*QL^3*LLd*
      LR^2 - 1/4*nf^3*h^7*p*QL^4*QRd*LR - 1/4*nf^3*h^7*p*QL^4*QLd*LL - nf^3*
      h^7*p*W*LLd*LR^2*LRd - nf^3*h^7*p*W*LL*LR*LRd^2 - nf^3*h^7*p*W*LL*LLd^2*
      LR - nf^3*h^7*p*W*LL^2*LLd*LRd + nf^3*h^7*p*W*QRd^3*LLd + nf^3*h^7*p*W*
      QR^3*LL + nf^3*h^7*p*W*QLd*QRd^2*LRd + nf^3*h^7*p*W*QLd^2*QRd*LLd + nf^3
      *h^7*p*W*QLd^3*LRd + nf^3*h^7*p*W*QL*QR^2*LR + nf^3*h^7*p*W*QL^2*QR*LL
       + nf^3*h^7*p*W*QL^3*LR - 1/4*nf^3*h^7*u*QR*QRd^4*LRd - 1/4*nf^3*h^7*u*
      QR^4*QRd*LR - 1/4*nf^3*h^7*u*QLd*QR^4*LL - 1/4*nf^3*h^7*u*QLd^4*QR*LRd
       - 1/4*nf^3*h^7*u*QL*QRd^4*LLd - 1/4*nf^3*h^7*u*QL*QLd^4*LLd - 1/4*nf^3*
      h^7*u*QL^4*QRd*LR - 1/4*nf^3*h^7*u*QL^4*QLd*LL - nf^3*h^7*u*W*LLd*LR^2*
      LRd - nf^3*h^7*u*W*LL*LR*LRd^2 - nf^3*h^7*u*W*LL*LLd^2*LR - nf^3*h^7*u*W
      *LL^2*LLd*LRd + nf^3*h^7*u*W*QRd^3*LLd + nf^3*h^7*u*W*QR^3*LL + nf^3*h^7
      *u*W*QLd*QRd^2*LRd + nf^3*h^7*u*W*QLd^2*QRd*LLd + nf^3*h^7*u*W*QLd^3*LRd
       + nf^3*h^7*u*W*QL*QR^2*LR + nf^3*h^7*u*W*QL^2*QR*LL + nf^3*h^7*u*W*QL^3
      *LR - 1/2*nf^3*h^7*u*B*LLd*LR^2*LRd - 1/2*nf^3*h^7*u*B*LL*LR*LRd^2 - 1/2
      *nf^3*h^7*u*B*LL*LLd^2*LR - 1/2*nf^3*h^7*u*B*LL^2*LLd*LRd + 1/2*nf^3*h^7
      *u*B*QRd^3*LLd + 1/2*nf^3*h^7*u*B*QR^3*LL + 1/2*nf^3*h^7*u*B*QLd*QRd^2*
      LRd + 1/2*nf^3*h^7*u*B*QLd^2*QRd*LLd + 1/2*nf^3*h^7*u*B*QLd^3*LRd + 1/2*
      nf^3*h^7*u*B*QL*QR^2*LR + 1/2*nf^3*h^7*u*B*QL^2*QR*LL + 1/2*nf^3*h^7*u*B
      *QL^3*LR - 2*nf^3*h^7*u*p^2*LLd*LR^2*LRd - 2*nf^3*h^7*u*p^2*LL*LR*LRd^2
       - 2*nf^3*h^7*u*p^2*LL*LLd^2*LR - 2*nf^3*h^7*u*p^2*LL^2*LLd*LRd + 2*nf^3
      *h^7*u*p^2*QRd^3*LLd + 2*nf^3*h^7*u*p^2*QR^3*LL + 2*nf^3*h^7*u*p^2*QLd*
      QRd^2*LRd + 2*nf^3*h^7*u*p^2*QLd^2*QRd*LLd + 2*nf^3*h^7*u*p^2*QLd^3*LRd
       + 2*nf^3*h^7*u*p^2*QL*QR^2*LR + 2*nf^3*h^7*u*p^2*QL^2*QR*LL + 2*nf^3*
      h^7*u*p^2*QL^3*LR - 5/2*nf^3*h^7*u^2*p*LLd*LR^2*LRd - 5/2*nf^3*h^7*u^2*p
      *LL*LR*LRd^2 - 5/2*nf^3*h^7*u^2*p*LL*LLd^2*LR - 5/2*nf^3*h^7*u^2*p*LL^2*
      LLd*LRd + 5/2*nf^3*h^7*u^2*p*QRd^3*LLd + 5/2*nf^3*h^7*u^2*p*QR^3*LL + 5/
      2*nf^3*h^7*u^2*p*QLd*QRd^2*LRd + 5/2*nf^3*h^7*u^2*p*QLd^2*QRd*LLd + 5/2*
      nf^3*h^7*u^2*p*QLd^3*LRd + 5/2*nf^3*h^7*u^2*p*QL*QR^2*LR + 5/2*nf^3*h^7*
      u^2*p*QL^2*QR*LL + 5/2*nf^3*h^7*u^2*p*QL^3*LR - nf^3*h^7*u^3*LLd*LR^2*
      LRd - nf^3*h^7*u^3*LL*LR*LRd^2 - nf^3*h^7*u^3*LL*LLd^2*LR - nf^3*h^7*u^3
      *LL^2*LLd*LRd + nf^3*h^7*u^3*QRd^3*LLd + nf^3*h^7*u^3*QR^3*LL + nf^3*h^7
      *u^3*QLd*QRd^2*LRd + nf^3*h^7*u^3*QLd^2*QRd*LLd + nf^3*h^7*u^3*QLd^3*LRd
       + nf^3*h^7*u^3*QL*QR^2*LR + nf^3*h^7*u^3*QL^2*QR*LL + nf^3*h^7*u^3*QL^3
      *LR - 1/4*nf^3*T*h^7*p*QR*QRd^4*LRd - 1/4*nf^3*T*h^7*p*QR^4*QRd*LR - 1/4
      *nf^3*T*h^7*p*QLd*QR^4*LL - 1/4*nf^3*T*h^7*p*QLd^4*QR*LRd - 1/4*nf^3*T*
      h^7*p*QL*QRd^4*LLd - 1/4*nf^3*T*h^7*p*QL*QLd^4*LLd - 1/4*nf^3*T*h^7*p*
      QL^4*QRd*LR - 1/4*nf^3*T*h^7*p*QL^4*QLd*LL - 2*nf^3*T*h^7*p*W*LLd*LR^2*
      LRd - 2*nf^3*T*h^7*p*W*LL*LR*LRd^2 - 2*nf^3*T*h^7*p*W*LL*LLd^2*LR - 2*
      nf^3*T*h^7*p*W*LL^2*LLd*LRd + 2*nf^3*T*h^7*p*W*QRd^3*LLd + 2*nf^3*T*h^7*
      p*W*QR^3*LL + 2*nf^3*T*h^7*p*W*QLd*QRd^2*LRd + 2*nf^3*T*h^7*p*W*QLd^2*
      QRd*LLd + 2*nf^3*T*h^7*p*W*QLd^3*LRd + 2*nf^3*T*h^7*p*W*QL*QR^2*LR + 2*
      nf^3*T*h^7*p*W*QL^2*QR*LL + 2*nf^3*T*h^7*p*W*QL^3*LR - nf^3*T*h^7*p*B*
      LLd*LR^2*LRd - nf^3*T*h^7*p*B*LL*LR*LRd^2 - nf^3*T*h^7*p*B*LL*LLd^2*LR
       - nf^3*T*h^7*p*B*LL^2*LLd*LRd + nf^3*T*h^7*p*B*QRd^3*LLd + nf^3*T*h^7*p
      *B*QR^3*LL + nf^3*T*h^7*p*B*QLd*QRd^2*LRd + nf^3*T*h^7*p*B*QLd^2*QRd*LLd
       + nf^3*T*h^7*p*B*QLd^3*LRd + nf^3*T*h^7*p*B*QL*QR^2*LR + nf^3*T*h^7*p*B
      *QL^2*QR*LL + nf^3*T*h^7*p*B*QL^3*LR - nf^3*T*h^7*p^3*LLd*LR^2*LRd -
      nf^3*T*h^7*p^3*LL*LR*LRd^2 - nf^3*T*h^7*p^3*LL*LLd^2*LR - nf^3*T*h^7*p^3
      *LL^2*LLd*LRd + nf^3*T*h^7*p^3*QRd^3*LLd + nf^3*T*h^7*p^3*QR^3*LL + nf^3
      *T*h^7*p^3*QLd*QRd^2*LRd + nf^3*T*h^7*p^3*QLd^2*QRd*LLd + nf^3*T*h^7*p^3
      *QLd^3*LRd + nf^3*T*h^7*p^3*QL*QR^2*LR + nf^3*T*h^7*p^3*QL^2*QR*LL +
      nf^3*T*h^7*p^3*QL^3*LR - 1/6*nf^3*T*h^7*u*LLd^2*LR^3*LRd - 1/6*nf^3*T*
      h^7*u*LL*LLd^3*LR^2 - 1/6*nf^3*T*h^7*u*LL^2*LR*LRd^3 - 1/6*nf^3*T*h^7*u*
      LL^3*LLd*LRd^2 - 1/6*nf^3*T*h^7*u*QRd^3*LR*LRd^2 - 1/4*nf^3*T*h^7*u*QR*
      QRd^4*LRd - 1/6*nf^3*T*h^7*u*QR^3*LR^2*LRd - 1/4*nf^3*T*h^7*u*QR^4*QRd*
      LR - 1/4*nf^3*T*h^7*u*QLd*QR^4*LL - 1/6*nf^3*T*h^7*u*QLd^3*LL*LLd^2 - 1/
      4*nf^3*T*h^7*u*QLd^4*QR*LRd - 1/4*nf^3*T*h^7*u*QL*QRd^4*LLd - 1/4*nf^3*T
      *h^7*u*QL*QLd^4*LLd - 1/6*nf^3*T*h^7*u*QL^3*LL^2*LLd - 1/4*nf^3*T*h^7*u*
      QL^4*QRd*LR - 1/4*nf^3*T*h^7*u*QL^4*QLd*LL - 5/2*nf^3*T*h^7*u*W*LLd*LR^2
      *LRd - 5/2*nf^3*T*h^7*u*W*LL*LR*LRd^2 - 5/2*nf^3*T*h^7*u*W*LL*LLd^2*LR
       - 5/2*nf^3*T*h^7*u*W*LL^2*LLd*LRd + 5/2*nf^3*T*h^7*u*W*QRd^3*LLd + 5/2*
      nf^3*T*h^7*u*W*QR^3*LL + 5/2*nf^3*T*h^7*u*W*QLd*QRd^2*LRd + 5/2*nf^3*T*
      h^7*u*W*QLd^2*QRd*LLd + 5/2*nf^3*T*h^7*u*W*QLd^3*LRd + 5/2*nf^3*T*h^7*u*
      W*QL*QR^2*LR + 5/2*nf^3*T*h^7*u*W*QL^2*QR*LL + 5/2*nf^3*T*h^7*u*W*QL^3*
      LR - nf^3*T*h^7*u*B*LLd*LR^2*LRd - nf^3*T*h^7*u*B*LL*LR*LRd^2 - nf^3*T*
      h^7*u*B*LL*LLd^2*LR - nf^3*T*h^7*u*B*LL^2*LLd*LRd + nf^3*T*h^7*u*B*QRd^3
      *LLd + nf^3*T*h^7*u*B*QR^3*LL + nf^3*T*h^7*u*B*QLd*QRd^2*LRd + nf^3*T*
      h^7*u*B*QLd^2*QRd*LLd + nf^3*T*h^7*u*B*QLd^3*LRd + nf^3*T*h^7*u*B*QL*
      QR^2*LR + nf^3*T*h^7*u*B*QL^2*QR*LL + nf^3*T*h^7*u*B*QL^3*LR - 4*nf^3*T*
      h^7*u*p^2*LLd*LR^2*LRd - 4*nf^3*T*h^7*u*p^2*LL*LR*LRd^2 - 4*nf^3*T*h^7*u
      *p^2*LL*LLd^2*LR - 4*nf^3*T*h^7*u*p^2*LL^2*LLd*LRd + 4*nf^3*T*h^7*u*p^2*
      QRd^3*LLd + 4*nf^3*T*h^7*u*p^2*QR^3*LL + 4*nf^3*T*h^7*u*p^2*QLd*QRd^2*
      LRd + 4*nf^3*T*h^7*u*p^2*QLd^2*QRd*LLd + 4*nf^3*T*h^7*u*p^2*QLd^3*LRd +
      4*nf^3*T*h^7*u*p^2*QL*QR^2*LR + 4*nf^3*T*h^7*u*p^2*QL^2*QR*LL + 4*nf^3*T
      *h^7*u*p^2*QL^3*LR - 13/2*nf^3*T*h^7*u^2*p*LLd*LR^2*LRd - 13/2*nf^3*T*
      h^7*u^2*p*LL*LR*LRd^2 - 13/2*nf^3*T*h^7*u^2*p*LL*LLd^2*LR - 13/2*nf^3*T*
      h^7*u^2*p*LL^2*LLd*LRd + 13/2*nf^3*T*h^7*u^2*p*QRd^3*LLd + 13/2*nf^3*T*
      h^7*u^2*p*QR^3*LL + 13/2*nf^3*T*h^7*u^2*p*QLd*QRd^2*LRd + 13/2*nf^3*T*
      h^7*u^2*p*QLd^2*QRd*LLd + 13/2*nf^3*T*h^7*u^2*p*QLd^3*LRd + 13/2*nf^3*T*
      h^7*u^2*p*QL*QR^2*LR + 13/2*nf^3*T*h^7*u^2*p*QL^2*QR*LL + 13/2*nf^3*T*
      h^7*u^2*p*QL^3*LR - 2*nf^3*T*h^7*u^3*LLd*LR^2*LRd - 2*nf^3*T*h^7*u^3*LL*
      LR*LRd^2 - 2*nf^3*T*h^7*u^3*LL*LLd^2*LR - 2*nf^3*T*h^7*u^3*LL^2*LLd*LRd
       + 2*nf^3*T*h^7*u^3*QRd^3*LLd + 2*nf^3*T*h^7*u^3*QR^3*LL + 2*nf^3*T*h^7*
      u^3*QLd*QRd^2*LRd + 2*nf^3*T*h^7*u^3*QLd^2*QRd*LLd + 2*nf^3*T*h^7*u^3*
      QLd^3*LRd + 2*nf^3*T*h^7*u^3*QL*QR^2*LR + 2*nf^3*T*h^7*u^3*QL^2*QR*LL +
      2*nf^3*T*h^7*u^3*QL^3*LR + 1/4*nf^3*T^2*h^7*p*QR*QRd^4*LRd + 1/4*nf^3*
      T^2*h^7*p*QR^4*QRd*LR + 1/4*nf^3*T^2*h^7*p*QLd*QR^4*LL + 1/4*nf^3*T^2*
      h^7*p*QLd^4*QR*LRd + 1/4*nf^3*T^2*h^7*p*QL*QRd^4*LLd + 1/4*nf^3*T^2*h^7*
      p*QL*QLd^4*LLd + 1/4*nf^3*T^2*h^7*p*QL^4*QRd*LR + 1/4*nf^3*T^2*h^7*p*
      QL^4*QLd*LL - 2*nf^3*T^2*h^7*p*W*LLd*LR^2*LRd - 2*nf^3*T^2*h^7*p*W*LL*LR
      *LRd^2 - 2*nf^3*T^2*h^7*p*W*LL*LLd^2*LR - 2*nf^3*T^2*h^7*p*W*LL^2*LLd*
      LRd + 2*nf^3*T^2*h^7*p*W*QRd^3*LLd + 2*nf^3*T^2*h^7*p*W*QR^3*LL + 2*nf^3
      *T^2*h^7*p*W*QLd*QRd^2*LRd + 2*nf^3*T^2*h^7*p*W*QLd^2*QRd*LLd + 2*nf^3*
      T^2*h^7*p*W*QLd^3*LRd + 2*nf^3*T^2*h^7*p*W*QL*QR^2*LR + 2*nf^3*T^2*h^7*p
      *W*QL^2*QR*LL + 2*nf^3*T^2*h^7*p*W*QL^3*LR - nf^3*T^2*h^7*p*B*LLd*LR^2*
      LRd - nf^3*T^2*h^7*p*B*LL*LR*LRd^2 - nf^3*T^2*h^7*p*B*LL*LLd^2*LR - nf^3
      *T^2*h^7*p*B*LL^2*LLd*LRd + nf^3*T^2*h^7*p*B*QRd^3*LLd + nf^3*T^2*h^7*p*
      B*QR^3*LL + nf^3*T^2*h^7*p*B*QLd*QRd^2*LRd + nf^3*T^2*h^7*p*B*QLd^2*QRd*
      LLd + nf^3*T^2*h^7*p*B*QLd^3*LRd + nf^3*T^2*h^7*p*B*QL*QR^2*LR + nf^3*
      T^2*h^7*p*B*QL^2*QR*LL + nf^3*T^2*h^7*p*B*QL^3*LR - nf^3*T^2*h^7*p^3*LLd
      *LR^2*LRd - nf^3*T^2*h^7*p^3*LL*LR*LRd^2 - nf^3*T^2*h^7*p^3*LL*LLd^2*LR
       - nf^3*T^2*h^7*p^3*LL^2*LLd*LRd + nf^3*T^2*h^7*p^3*QRd^3*LLd + nf^3*T^2
      *h^7*p^3*QR^3*LL + nf^3*T^2*h^7*p^3*QLd*QRd^2*LRd + nf^3*T^2*h^7*p^3*
      QLd^2*QRd*LLd + nf^3*T^2*h^7*p^3*QLd^3*LRd + nf^3*T^2*h^7*p^3*QL*QR^2*LR
       + nf^3*T^2*h^7*p^3*QL^2*QR*LL + nf^3*T^2*h^7*p^3*QL^3*LR - 1/6*nf^3*T^2
      *h^7*u*LLd^2*LR^3*LRd - 1/6*nf^3*T^2*h^7*u*LL*LLd^3*LR^2 - 1/6*nf^3*T^2*
      h^7*u*LL^2*LR*LRd^3 - 1/6*nf^3*T^2*h^7*u*LL^3*LLd*LRd^2 - 1/6*nf^3*T^2*
      h^7*u*QRd^3*LR*LRd^2 + 1/4*nf^3*T^2*h^7*u*QR*QRd^4*LRd - 1/6*nf^3*T^2*
      h^7*u*QR^3*LR^2*LRd + 1/4*nf^3*T^2*h^7*u*QR^4*QRd*LR + 1/4*nf^3*T^2*h^7*
      u*QLd*QR^4*LL - 1/6*nf^3*T^2*h^7*u*QLd^3*LL*LLd^2 + 1/4*nf^3*T^2*h^7*u*
      QLd^4*QR*LRd + 1/4*nf^3*T^2*h^7*u*QL*QRd^4*LLd + 1/4*nf^3*T^2*h^7*u*QL*
      QLd^4*LLd - 1/6*nf^3*T^2*h^7*u*QL^3*LL^2*LLd + 1/4*nf^3*T^2*h^7*u*QL^4*
      QRd*LR + 1/4*nf^3*T^2*h^7*u*QL^4*QLd*LL - 5/2*nf^3*T^2*h^7*u*W*LLd*LR^2*
      LRd - 5/2*nf^3*T^2*h^7*u*W*LL*LR*LRd^2 - 5/2*nf^3*T^2*h^7*u*W*LL*LLd^2*
      LR - 5/2*nf^3*T^2*h^7*u*W*LL^2*LLd*LRd + 5/2*nf^3*T^2*h^7*u*W*QRd^3*LLd
       + 5/2*nf^3*T^2*h^7*u*W*QR^3*LL + 5/2*nf^3*T^2*h^7*u*W*QLd*QRd^2*LRd + 5/
      2*nf^3*T^2*h^7*u*W*QLd^2*QRd*LLd + 5/2*nf^3*T^2*h^7*u*W*QLd^3*LRd + 5/2*
      nf^3*T^2*h^7*u*W*QL*QR^2*LR + 5/2*nf^3*T^2*h^7*u*W*QL^2*QR*LL + 5/2*nf^3
      *T^2*h^7*u*W*QL^3*LR - nf^3*T^2*h^7*u*B*LLd*LR^2*LRd - nf^3*T^2*h^7*u*B*
      LL*LR*LRd^2 - nf^3*T^2*h^7*u*B*LL*LLd^2*LR - nf^3*T^2*h^7*u*B*LL^2*LLd*
      LRd + nf^3*T^2*h^7*u*B*QRd^3*LLd + nf^3*T^2*h^7*u*B*QR^3*LL + nf^3*T^2*
      h^7*u*B*QLd*QRd^2*LRd + nf^3*T^2*h^7*u*B*QLd^2*QRd*LLd + nf^3*T^2*h^7*u*
      B*QLd^3*LRd + nf^3*T^2*h^7*u*B*QL*QR^2*LR + nf^3*T^2*h^7*u*B*QL^2*QR*LL
       + nf^3*T^2*h^7*u*B*QL^3*LR - 4*nf^3*T^2*h^7*u*p^2*LLd*LR^2*LRd - 4*nf^3
      *T^2*h^7*u*p^2*LL*LR*LRd^2 - 4*nf^3*T^2*h^7*u*p^2*LL*LLd^2*LR - 4*nf^3*
      T^2*h^7*u*p^2*LL^2*LLd*LRd + 4*nf^3*T^2*h^7*u*p^2*QRd^3*LLd + 4*nf^3*T^2
      *h^7*u*p^2*QR^3*LL + 4*nf^3*T^2*h^7*u*p^2*QLd*QRd^2*LRd + 4*nf^3*T^2*h^7
      *u*p^2*QLd^2*QRd*LLd + 4*nf^3*T^2*h^7*u*p^2*QLd^3*LRd + 4*nf^3*T^2*h^7*u
      *p^2*QL*QR^2*LR + 4*nf^3*T^2*h^7*u*p^2*QL^2*QR*LL + 4*nf^3*T^2*h^7*u*p^2
      *QL^3*LR - 13/2*nf^3*T^2*h^7*u^2*p*LLd*LR^2*LRd - 13/2*nf^3*T^2*h^7*u^2*
      p*LL*LR*LRd^2 - 13/2*nf^3*T^2*h^7*u^2*p*LL*LLd^2*LR - 13/2*nf^3*T^2*h^7*
      u^2*p*LL^2*LLd*LRd + 13/2*nf^3*T^2*h^7*u^2*p*QRd^3*LLd + 13/2*nf^3*T^2*
      h^7*u^2*p*QR^3*LL + 13/2*nf^3*T^2*h^7*u^2*p*QLd*QRd^2*LRd + 13/2*nf^3*
      T^2*h^7*u^2*p*QLd^2*QRd*LLd + 13/2*nf^3*T^2*h^7*u^2*p*QLd^3*LRd + 13/2*
      nf^3*T^2*h^7*u^2*p*QL*QR^2*LR + 13/2*nf^3*T^2*h^7*u^2*p*QL^2*QR*LL + 13/
      2*nf^3*T^2*h^7*u^2*p*QL^3*LR - 2*nf^3*T^2*h^7*u^3*LLd*LR^2*LRd - 2*nf^3*
      T^2*h^7*u^3*LL*LR*LRd^2 - 2*nf^3*T^2*h^7*u^3*LL*LLd^2*LR - 2*nf^3*T^2*
      h^7*u^3*LL^2*LLd*LRd + 2*nf^3*T^2*h^7*u^3*QRd^3*LLd + 2*nf^3*T^2*h^7*u^3
      *QR^3*LL + 2*nf^3*T^2*h^7*u^3*QLd*QRd^2*LRd + 2*nf^3*T^2*h^7*u^3*QLd^2*
      QRd*LLd + 2*nf^3*T^2*h^7*u^3*QLd^3*LRd + 2*nf^3*T^2*h^7*u^3*QL*QR^2*LR
       + 2*nf^3*T^2*h^7*u^3*QL^2*QR*LL + 2*nf^3*T^2*h^7*u^3*QL^3*LR + 1/3*nf^3
      *T^3*h^7*p*LR^3*LRd^3 + 1/3*nf^3*T^3*h^7*p*LL^3*LLd^3 + 1/6*nf^3*T^3*h^7
      *p*QRd^3*LLd^2*LR + 1/4*nf^3*T^3*h^7*p*QR*QRd^4*LRd + 1/6*nf^3*T^3*h^7*p
      *QR^3*LL^2*LRd + 1/4*nf^3*T^3*h^7*p*QR^4*QRd*LR + 1/4*nf^3*T^3*h^7*p*QLd
      *QR^4*LL + 1/6*nf^3*T^3*h^7*p*QLd^3*LL*LRd^2 + 1/4*nf^3*T^3*h^7*p*QLd^4*
      QR*LRd + 1/4*nf^3*T^3*h^7*p*QL*QRd^4*LLd + 1/4*nf^3*T^3*h^7*p*QL*QLd^4*
      LLd + 1/6*nf^3*T^3*h^7*p*QL^3*LLd*LR^2 + 1/4*nf^3*T^3*h^7*p*QL^4*QRd*LR
       + 1/4*nf^3*T^3*h^7*p*QL^4*QLd*LL - nf^3*T^3*h^7*p*W*LLd*LR^2*LRd - nf^3
      *T^3*h^7*p*W*LL*LR*LRd^2 - nf^3*T^3*h^7*p*W*LL*LLd^2*LR - nf^3*T^3*h^7*p
      *W*LL^2*LLd*LRd + nf^3*T^3*h^7*p*W*QRd^3*LLd + nf^3*T^3*h^7*p*W*QR^3*LL
       + nf^3*T^3*h^7*p*W*QLd*QRd^2*LRd + nf^3*T^3*h^7*p*W*QLd^2*QRd*LLd +
      nf^3*T^3*h^7*p*W*QLd^3*LRd + nf^3*T^3*h^7*p*W*QL*QR^2*LR + nf^3*T^3*h^7*
      p*W*QL^2*QR*LL + nf^3*T^3*h^7*p*W*QL^3*LR - 1/6*nf^3*T^3*h^7*u*LLd^2*
      LR^3*LRd - 1/6*nf^3*T^3*h^7*u*LL*LLd^3*LR^2 - 1/6*nf^3*T^3*h^7*u*LL^2*LR
      *LRd^3 - 1/6*nf^3*T^3*h^7*u*LL^3*LLd*LRd^2 - 1/6*nf^3*T^3*h^7*u*QRd^3*LR
      *LRd^2 + 1/2*nf^3*T^3*h^7*u*QR*QRd^4*LRd - 1/6*nf^3*T^3*h^7*u*QR^3*LR^2*
      LRd + 1/2*nf^3*T^3*h^7*u*QR^4*QRd*LR + 1/2*nf^3*T^3*h^7*u*QLd*QR^4*LL -
      1/6*nf^3*T^3*h^7*u*QLd^3*LL*LLd^2 + 1/2*nf^3*T^3*h^7*u*QLd^4*QR*LRd + 1/
      2*nf^3*T^3*h^7*u*QL*QRd^4*LLd + 1/2*nf^3*T^3*h^7*u*QL*QLd^4*LLd - 1/6*
      nf^3*T^3*h^7*u*QL^3*LL^2*LLd + 1/2*nf^3*T^3*h^7*u*QL^4*QRd*LR + 1/2*nf^3
      *T^3*h^7*u*QL^4*QLd*LL - 3/2*nf^3*T^3*h^7*u*W*LLd*LR^2*LRd - 3/2*nf^3*
      T^3*h^7*u*W*LL*LR*LRd^2 - 3/2*nf^3*T^3*h^7*u*W*LL*LLd^2*LR - 3/2*nf^3*
      T^3*h^7*u*W*LL^2*LLd*LRd + 3/2*nf^3*T^3*h^7*u*W*QRd^3*LLd + 3/2*nf^3*T^3
      *h^7*u*W*QR^3*LL + 3/2*nf^3*T^3*h^7*u*W*QLd*QRd^2*LRd + 3/2*nf^3*T^3*h^7
      *u*W*QLd^2*QRd*LLd + 3/2*nf^3*T^3*h^7*u*W*QLd^3*LRd + 3/2*nf^3*T^3*h^7*u
      *W*QL*QR^2*LR + 3/2*nf^3*T^3*h^7*u*W*QL^2*QR*LL + 3/2*nf^3*T^3*h^7*u*W*
      QL^3*LR - 1/2*nf^3*T^3*h^7*u*B*LLd*LR^2*LRd - 1/2*nf^3*T^3*h^7*u*B*LL*LR
      *LRd^2 - 1/2*nf^3*T^3*h^7*u*B*LL*LLd^2*LR - 1/2*nf^3*T^3*h^7*u*B*LL^2*
      LLd*LRd + 1/2*nf^3*T^3*h^7*u*B*QRd^3*LLd + 1/2*nf^3*T^3*h^7*u*B*QR^3*LL
       + 1/2*nf^3*T^3*h^7*u*B*QLd*QRd^2*LRd + 1/2*nf^3*T^3*h^7*u*B*QLd^2*QRd*
      LLd + 1/2*nf^3*T^3*h^7*u*B*QLd^3*LRd + 1/2*nf^3*T^3*h^7*u*B*QL*QR^2*LR
       + 1/2*nf^3*T^3*h^7*u*B*QL^2*QR*LL + 1/2*nf^3*T^3*h^7*u*B*QL^3*LR - 2*
      nf^3*T^3*h^7*u*p^2*LLd*LR^2*LRd - 2*nf^3*T^3*h^7*u*p^2*LL*LR*LRd^2 - 2*
      nf^3*T^3*h^7*u*p^2*LL*LLd^2*LR - 2*nf^3*T^3*h^7*u*p^2*LL^2*LLd*LRd + 2*
      nf^3*T^3*h^7*u*p^2*QRd^3*LLd + 2*nf^3*T^3*h^7*u*p^2*QR^3*LL + 2*nf^3*T^3
      *h^7*u*p^2*QLd*QRd^2*LRd + 2*nf^3*T^3*h^7*u*p^2*QLd^2*QRd*LLd + 2*nf^3*
      T^3*h^7*u*p^2*QLd^3*LRd + 2*nf^3*T^3*h^7*u*p^2*QL*QR^2*LR + 2*nf^3*T^3*
      h^7*u*p^2*QL^2*QR*LL + 2*nf^3*T^3*h^7*u*p^2*QL^3*LR - 4*nf^3*T^3*h^7*u^2
      *p*LLd*LR^2*LRd - 4*nf^3*T^3*h^7*u^2*p*LL*LR*LRd^2 - 4*nf^3*T^3*h^7*u^2*
      p*LL*LLd^2*LR - 4*nf^3*T^3*h^7*u^2*p*LL^2*LLd*LRd + 4*nf^3*T^3*h^7*u^2*p
      *QRd^3*LLd + 4*nf^3*T^3*h^7*u^2*p*QR^3*LL + 4*nf^3*T^3*h^7*u^2*p*QLd*
      QRd^2*LRd + 4*nf^3*T^3*h^7*u^2*p*QLd^2*QRd*LLd + 4*nf^3*T^3*h^7*u^2*p*
      QLd^3*LRd + 4*nf^3*T^3*h^7*u^2*p*QL*QR^2*LR + 4*nf^3*T^3*h^7*u^2*p*QL^2*
      QR*LL + 4*nf^3*T^3*h^7*u^2*p*QL^3*LR - 3/2*nf^3*T^3*h^7*u^3*LLd*LR^2*LRd
       - 3/2*nf^3*T^3*h^7*u^3*LL*LR*LRd^2 - 3/2*nf^3*T^3*h^7*u^3*LL*LLd^2*LR
       - 3/2*nf^3*T^3*h^7*u^3*LL^2*LLd*LRd + 3/2*nf^3*T^3*h^7*u^3*QRd^3*LLd +
      3/2*nf^3*T^3*h^7*u^3*QR^3*LL + 3/2*nf^3*T^3*h^7*u^3*QLd*QRd^2*LRd + 3/2*
      nf^3*T^3*h^7*u^3*QLd^2*QRd*LLd + 3/2*nf^3*T^3*h^7*u^3*QLd^3*LRd + 3/2*
      nf^3*T^3*h^7*u^3*QL*QR^2*LR + 3/2*nf^3*T^3*h^7*u^3*QL^2*QR*LL + 3/2*nf^3
      *T^3*h^7*u^3*QL^3*LR - 1/6*nf^3*T^4*h^7*u*LLd^2*LR^3*LRd - 1/6*nf^3*T^4*
      h^7*u*LL*LLd^3*LR^2 - 1/6*nf^3*T^4*h^7*u*LL^2*LR*LRd^3 - 1/6*nf^3*T^4*
      h^7*u*LL^3*LLd*LRd^2 - 1/6*nf^3*T^4*h^7*u*QRd^3*LR*LRd^2 + 1/4*nf^3*T^4*
      h^7*u*QR*QRd^4*LRd - 1/6*nf^3*T^4*h^7*u*QR^3*LR^2*LRd + 1/4*nf^3*T^4*h^7
      *u*QR^4*QRd*LR + 1/4*nf^3*T^4*h^7*u*QLd*QR^4*LL - 1/6*nf^3*T^4*h^7*u*
      QLd^3*LL*LLd^2 + 1/4*nf^3*T^4*h^7*u*QLd^4*QR*LRd + 1/4*nf^3*T^4*h^7*u*QL
      *QRd^4*LLd + 1/4*nf^3*T^4*h^7*u*QL*QLd^4*LLd - 1/6*nf^3*T^4*h^7*u*QL^3*
      LL^2*LLd + 1/4*nf^3*T^4*h^7*u*QL^4*QRd*LR + 1/4*nf^3*T^4*h^7*u*QL^4*QLd*
      LL - 1/2*nf^3*T^4*h^7*u*W*LLd*LR^2*LRd - 1/2*nf^3*T^4*h^7*u*W*LL*LR*
      LRd^2 - 1/2*nf^3*T^4*h^7*u*W*LL*LLd^2*LR - 1/2*nf^3*T^4*h^7*u*W*LL^2*LLd
      *LRd + 1/2*nf^3*T^4*h^7*u*W*QRd^3*LLd + 1/2*nf^3*T^4*h^7*u*W*QR^3*LL + 1/
      2*nf^3*T^4*h^7*u*W*QLd*QRd^2*LRd + 1/2*nf^3*T^4*h^7*u*W*QLd^2*QRd*LLd +
      1/2*nf^3*T^4*h^7*u*W*QLd^3*LRd + 1/2*nf^3*T^4*h^7*u*W*QL*QR^2*LR + 1/2*
      nf^3*T^4*h^7*u*W*QL^2*QR*LL + 1/2*nf^3*T^4*h^7*u*W*QL^3*LR - 3/2*nf^3*
      T^4*h^7*u^2*p*LLd*LR^2*LRd - 3/2*nf^3*T^4*h^7*u^2*p*LL*LR*LRd^2 - 3/2*
      nf^3*T^4*h^7*u^2*p*LL*LLd^2*LR - 3/2*nf^3*T^4*h^7*u^2*p*LL^2*LLd*LRd + 3/
      2*nf^3*T^4*h^7*u^2*p*QRd^3*LLd + 3/2*nf^3*T^4*h^7*u^2*p*QR^3*LL + 3/2*
      nf^3*T^4*h^7*u^2*p*QLd*QRd^2*LRd + 3/2*nf^3*T^4*h^7*u^2*p*QLd^2*QRd*LLd
       + 3/2*nf^3*T^4*h^7*u^2*p*QLd^3*LRd + 3/2*nf^3*T^4*h^7*u^2*p*QL*QR^2*LR
       + 3/2*nf^3*T^4*h^7*u^2*p*QL^2*QR*LL + 3/2*nf^3*T^4*h^7*u^2*p*QL^3*LR -
      1/2*nf^3*T^4*h^7*u^3*LLd*LR^2*LRd - 1/2*nf^3*T^4*h^7*u^3*LL*LR*LRd^2 - 1/
      2*nf^3*T^4*h^7*u^3*LL*LLd^2*LR - 1/2*nf^3*T^4*h^7*u^3*LL^2*LLd*LRd + 1/2
      *nf^3*T^4*h^7*u^3*QRd^3*LLd + 1/2*nf^3*T^4*h^7*u^3*QR^3*LL + 1/2*nf^3*
      T^4*h^7*u^3*QLd*QRd^2*LRd + 1/2*nf^3*T^4*h^7*u^3*QLd^2*QRd*LLd + 1/2*
      nf^3*T^4*h^7*u^3*QLd^3*LRd + 1/2*nf^3*T^4*h^7*u^3*QL*QR^2*LR + 1/2*nf^3*
      T^4*h^7*u^3*QL^2*QR*LL + 1/2*nf^3*T^4*h^7*u^3*QL^3*LR + 1/3*nf^4*h^7*p*
      LR^3*LRd^3 - 1/4*nf^4*h^7*p*LLd^2*LR^3*LRd - 1/4*nf^4*h^7*p*LL*LLd^3*
      LR^2 - 1/4*nf^4*h^7*p*LL^2*LR*LRd^3 - 1/4*nf^4*h^7*p*LL^3*LLd*LRd^2 + 1/
      3*nf^4*h^7*p*LL^3*LLd^3 + 1/4*nf^4*h^7*p*QRd^3*LR*LRd^2 + 1/2*nf^4*h^7*p
      *QRd^3*LLd^2*LR - 1/4*nf^4*h^7*p*QR*QRd*LLd^2*LR^2 - 1/4*nf^4*h^7*p*QR*
      QRd*LL^2*LRd^2 + 1/8*nf^4*h^7*p*QR*QRd^4*LRd + 1/4*nf^4*h^7*p*QR^3*LR^2*
      LRd + 1/2*nf^4*h^7*p*QR^3*LL^2*LRd + 1/8*nf^4*h^7*p*QR^4*QRd*LR + 1/4*
      nf^4*h^7*p*QLd*QRd^2*LL*LRd^2 + 1/8*nf^4*h^7*p*QLd*QR^4*LL + 1/4*nf^4*
      h^7*p*QLd^2*QRd*LLd^2*LR - 1/2*nf^4*h^7*p*QLd^2*QR^2*LR*LRd - 1/2*nf^4*
      h^7*p*QLd^2*QR^2*LL*LLd - 1/2*nf^4*h^7*p*QLd^2*QR^3*QRd + 1/2*nf^4*h^7*p
      *QLd^3*LL*LRd^2 + 1/4*nf^4*h^7*p*QLd^3*LL*LLd^2 + 1/8*nf^4*h^7*p*QLd^4*
      QR*LRd + 1/8*nf^4*h^7*p*QL*QRd^4*LLd + 1/4*nf^4*h^7*p*QL*QR^2*LLd*LR^2
       - 1/4*nf^4*h^7*p*QL*QLd*LLd^2*LR^2 - 1/4*nf^4*h^7*p*QL*QLd*LL^2*LRd^2
       - 1/2*nf^4*h^7*p*QL*QLd^3*QR^2 + 1/8*nf^4*h^7*p*QL*QLd^4*LLd - 1/2*nf^4
      *h^7*p*QL^2*QRd^2*LR*LRd - 1/2*nf^4*h^7*p*QL^2*QRd^2*LL*LLd + 1/4*nf^4*
      h^7*p*QL^2*QR*LL^2*LRd - 1/2*nf^4*h^7*p*QL^2*QR*QRd^3 + 1/2*nf^4*h^7*p*
      QL^3*LLd*LR^2 + 1/4*nf^4*h^7*p*QL^3*LL^2*LLd - 1/2*nf^4*h^7*p*QL^3*QLd*
      QRd^2 + 1/8*nf^4*h^7*p*QL^4*QRd*LR + 1/8*nf^4*h^7*p*QL^4*QLd*LL + 8*nf^4
      *h^7*p*G*QRd^3*LLd + 24*nf^4*h^7*p*G*QR*QRd*LLd*LR + 24*nf^4*h^7*p*G*QR*
      QRd*LL*LRd + 8*nf^4*h^7*p*G*QR^3*LL + 24*nf^4*h^7*p*G*QLd*QRd^2*LRd + 24
      *nf^4*h^7*p*G*QLd*QR*LR*LRd + 24*nf^4*h^7*p*G*QLd*QR*LL*LLd + 48*nf^4*
      h^7*p*G*QLd*QR^2*QRd + 24*nf^4*h^7*p*G*QLd^2*QRd*LLd + 8*nf^4*h^7*p*G*
      QLd^3*LRd + 24*nf^4*h^7*p*G*QL*QRd*LR*LRd + 24*nf^4*h^7*p*G*QL*QRd*LL*
      LLd + 48*nf^4*h^7*p*G*QL*QR*QRd^2 + 24*nf^4*h^7*p*G*QL*QR^2*LR + 24*nf^4
      *h^7*p*G*QL*QLd*LLd*LR + 24*nf^4*h^7*p*G*QL*QLd*LL*LRd + 48*nf^4*h^7*p*G
      *QL*QLd^2*QR + 24*nf^4*h^7*p*G*QL^2*QR*LL + 48*nf^4*h^7*p*G*QL^2*QLd*QRd
       + 8*nf^4*h^7*p*G*QL^3*LR + 18*nf^4*h^7*p*W*LLd*LR^2*LRd + 18*nf^4*h^7*p
      *W*LL*LR*LRd^2 + 18*nf^4*h^7*p*W*LL*LLd^2*LR + 18*nf^4*h^7*p*W*LL^2*LLd*
      LRd + 6*nf^4*h^7*p*W*QRd^3*LLd + 36*nf^4*h^7*p*W*QR*QRd*LLd*LR + 36*nf^4
      *h^7*p*W*QR*QRd*LL*LRd + 6*nf^4*h^7*p*W*QR^3*LL + 18*nf^4*h^7*p*W*QLd*
      QRd^2*LRd + 36*nf^4*h^7*p*W*QLd*QR*LR*LRd + 36*nf^4*h^7*p*W*QLd*QR*LL*
      LLd + 36*nf^4*h^7*p*W*QLd*QR^2*QRd + 18*nf^4*h^7*p*W*QLd^2*QRd*LLd + 6*
      nf^4*h^7*p*W*QLd^3*LRd + 36*nf^4*h^7*p*W*QL*QRd*LR*LRd + 36*nf^4*h^7*p*W
      *QL*QRd*LL*LLd + 36*nf^4*h^7*p*W*QL*QR*QRd^2 + 18*nf^4*h^7*p*W*QL*QR^2*
      LR + 36*nf^4*h^7*p*W*QL*QLd*LLd*LR + 36*nf^4*h^7*p*W*QL*QLd*LL*LRd + 36*
      nf^4*h^7*p*W*QL*QLd^2*QR + 18*nf^4*h^7*p*W*QL^2*QR*LL + 36*nf^4*h^7*p*W*
      QL^2*QLd*QRd + 6*nf^4*h^7*p*W*QL^3*LR + 12*nf^4*h^7*p*B*LLd*LR^2*LRd +
      12*nf^4*h^7*p*B*LL*LR*LRd^2 + 12*nf^4*h^7*p*B*LL*LLd^2*LR + 12*nf^4*h^7*
      p*B*LL^2*LLd*LRd + 4*nf^4*h^7*p*B*QRd^3*LLd + 24*nf^4*h^7*p*B*QR*QRd*LLd
      *LR + 24*nf^4*h^7*p*B*QR*QRd*LL*LRd + 4*nf^4*h^7*p*B*QR^3*LL + 12*nf^4*
      h^7*p*B*QLd*QRd^2*LRd + 24*nf^4*h^7*p*B*QLd*QR*LR*LRd + 24*nf^4*h^7*p*B*
      QLd*QR*LL*LLd + 24*nf^4*h^7*p*B*QLd*QR^2*QRd + 12*nf^4*h^7*p*B*QLd^2*QRd
      *LLd + 4*nf^4*h^7*p*B*QLd^3*LRd + 24*nf^4*h^7*p*B*QL*QRd*LR*LRd + 24*
      nf^4*h^7*p*B*QL*QRd*LL*LLd + 24*nf^4*h^7*p*B*QL*QR*QRd^2 + 12*nf^4*h^7*p
      *B*QL*QR^2*LR + 24*nf^4*h^7*p*B*QL*QLd*LLd*LR + 24*nf^4*h^7*p*B*QL*QLd*
      LL*LRd + 24*nf^4*h^7*p*B*QL*QLd^2*QR + 12*nf^4*h^7*p*B*QL^2*QR*LL + 24*
      nf^4*h^7*p*B*QL^2*QLd*QRd + 4*nf^4*h^7*p*B*QL^3*LR + 26*nf^4*h^7*p^3*LLd
      *LR^2*LRd + 26*nf^4*h^7*p^3*LL*LR*LRd^2 + 26*nf^4*h^7*p^3*LL*LLd^2*LR +
      26*nf^4*h^7*p^3*LL^2*LLd*LRd + 26/3*nf^4*h^7*p^3*QRd^3*LLd + 52*nf^4*h^7
      *p^3*QR*QRd*LLd*LR + 52*nf^4*h^7*p^3*QR*QRd*LL*LRd + 26/3*nf^4*h^7*p^3*
      QR^3*LL + 26*nf^4*h^7*p^3*QLd*QRd^2*LRd + 52*nf^4*h^7*p^3*QLd*QR*LR*LRd
       + 52*nf^4*h^7*p^3*QLd*QR*LL*LLd + 52*nf^4*h^7*p^3*QLd*QR^2*QRd + 26*
      nf^4*h^7*p^3*QLd^2*QRd*LLd + 26/3*nf^4*h^7*p^3*QLd^3*LRd + 52*nf^4*h^7*
      p^3*QL*QRd*LR*LRd + 52*nf^4*h^7*p^3*QL*QRd*LL*LLd + 52*nf^4*h^7*p^3*QL*
      QR*QRd^2 + 26*nf^4*h^7*p^3*QL*QR^2*LR + 52*nf^4*h^7*p^3*QL*QLd*LLd*LR +
      52*nf^4*h^7*p^3*QL*QLd*LL*LRd + 52*nf^4*h^7*p^3*QL*QLd^2*QR + 26*nf^4*
      h^7*p^3*QL^2*QR*LL + 52*nf^4*h^7*p^3*QL^2*QLd*QRd + 26/3*nf^4*h^7*p^3*
      QL^3*LR + 1/4*nf^4*h^7*u*LLd^2*LR^3*LRd + 1/4*nf^4*h^7*u*LL*LLd^3*LR^2
       + 1/4*nf^4*h^7*u*LL^2*LR*LRd^3 + 1/4*nf^4*h^7*u*LL^3*LLd*LRd^2 - 1/4*
      nf^4*h^7*u*QRd^3*LR*LRd^2 + 1/4*nf^4*h^7*u*QR*QRd*LLd^2*LR^2 + 1/4*nf^4*
      h^7*u*QR*QRd*LL^2*LRd^2 - 1/8*nf^4*h^7*u*QR*QRd^4*LRd - 1/4*nf^4*h^7*u*
      QR^3*LR^2*LRd - 1/8*nf^4*h^7*u*QR^4*QRd*LR - 1/4*nf^4*h^7*u*QLd*QRd^2*LL
      *LRd^2 - 1/8*nf^4*h^7*u*QLd*QR^4*LL - 1/4*nf^4*h^7*u*QLd^2*QRd*LLd^2*LR
       + 1/2*nf^4*h^7*u*QLd^2*QR^2*LR*LRd + 1/2*nf^4*h^7*u*QLd^2*QR^2*LL*LLd
       + 1/2*nf^4*h^7*u*QLd^2*QR^3*QRd - 1/4*nf^4*h^7*u*QLd^3*LL*LLd^2 - 1/8*
      nf^4*h^7*u*QLd^4*QR*LRd - 1/8*nf^4*h^7*u*QL*QRd^4*LLd - 1/4*nf^4*h^7*u*
      QL*QR^2*LLd*LR^2 + 1/4*nf^4*h^7*u*QL*QLd*LLd^2*LR^2 + 1/4*nf^4*h^7*u*QL*
      QLd*LL^2*LRd^2 + 1/2*nf^4*h^7*u*QL*QLd^3*QR^2 - 1/8*nf^4*h^7*u*QL*QLd^4*
      LLd + 1/2*nf^4*h^7*u*QL^2*QRd^2*LR*LRd + 1/2*nf^4*h^7*u*QL^2*QRd^2*LL*
      LLd - 1/4*nf^4*h^7*u*QL^2*QR*LL^2*LRd + 1/2*nf^4*h^7*u*QL^2*QR*QRd^3 - 1/
      4*nf^4*h^7*u*QL^3*LL^2*LLd + 1/2*nf^4*h^7*u*QL^3*QLd*QRd^2 - 1/8*nf^4*
      h^7*u*QL^4*QRd*LR - 1/8*nf^4*h^7*u*QL^4*QLd*LL + 5*nf^4*h^7*u*G*QRd^3*
      LLd + 15*nf^4*h^7*u*G*QR*QRd*LLd*LR + 15*nf^4*h^7*u*G*QR*QRd*LL*LRd + 5*
      nf^4*h^7*u*G*QR^3*LL + 15*nf^4*h^7*u*G*QLd*QRd^2*LRd + 15*nf^4*h^7*u*G*
      QLd*QR*LR*LRd + 15*nf^4*h^7*u*G*QLd*QR*LL*LLd + 30*nf^4*h^7*u*G*QLd*QR^2
      *QRd + 15*nf^4*h^7*u*G*QLd^2*QRd*LLd + 5*nf^4*h^7*u*G*QLd^3*LRd + 15*
      nf^4*h^7*u*G*QL*QRd*LR*LRd + 15*nf^4*h^7*u*G*QL*QRd*LL*LLd + 30*nf^4*h^7
      *u*G*QL*QR*QRd^2 + 15*nf^4*h^7*u*G*QL*QR^2*LR + 15*nf^4*h^7*u*G*QL*QLd*
      LLd*LR + 15*nf^4*h^7*u*G*QL*QLd*LL*LRd + 30*nf^4*h^7*u*G*QL*QLd^2*QR +
      15*nf^4*h^7*u*G*QL^2*QR*LL + 30*nf^4*h^7*u*G*QL^2*QLd*QRd + 5*nf^4*h^7*u
      *G*QL^3*LR + 15*nf^4*h^7*u*W*LLd*LR^2*LRd + 15*nf^4*h^7*u*W*LL*LR*LRd^2
       + 15*nf^4*h^7*u*W*LL*LLd^2*LR + 15*nf^4*h^7*u*W*LL^2*LLd*LRd + 5*nf^4*
      h^7*u*W*QRd^3*LLd + 30*nf^4*h^7*u*W*QR*QRd*LLd*LR + 30*nf^4*h^7*u*W*QR*
      QRd*LL*LRd + 5*nf^4*h^7*u*W*QR^3*LL + 15*nf^4*h^7*u*W*QLd*QRd^2*LRd + 30
      *nf^4*h^7*u*W*QLd*QR*LR*LRd + 30*nf^4*h^7*u*W*QLd*QR*LL*LLd + 30*nf^4*
      h^7*u*W*QLd*QR^2*QRd + 15*nf^4*h^7*u*W*QLd^2*QRd*LLd + 5*nf^4*h^7*u*W*
      QLd^3*LRd + 30*nf^4*h^7*u*W*QL*QRd*LR*LRd + 30*nf^4*h^7*u*W*QL*QRd*LL*
      LLd + 30*nf^4*h^7*u*W*QL*QR*QRd^2 + 15*nf^4*h^7*u*W*QL*QR^2*LR + 30*nf^4
      *h^7*u*W*QL*QLd*LLd*LR + 30*nf^4*h^7*u*W*QL*QLd*LL*LRd + 30*nf^4*h^7*u*W
      *QL*QLd^2*QR + 15*nf^4*h^7*u*W*QL^2*QR*LL + 30*nf^4*h^7*u*W*QL^2*QLd*QRd
       + 5*nf^4*h^7*u*W*QL^3*LR + 15/2*nf^4*h^7*u*B*LLd*LR^2*LRd + 15/2*nf^4*
      h^7*u*B*LL*LR*LRd^2 + 15/2*nf^4*h^7*u*B*LL*LLd^2*LR + 15/2*nf^4*h^7*u*B*
      LL^2*LLd*LRd + 5/2*nf^4*h^7*u*B*QRd^3*LLd + 15*nf^4*h^7*u*B*QR*QRd*LLd*
      LR + 15*nf^4*h^7*u*B*QR*QRd*LL*LRd + 5/2*nf^4*h^7*u*B*QR^3*LL + 15/2*
      nf^4*h^7*u*B*QLd*QRd^2*LRd + 15*nf^4*h^7*u*B*QLd*QR*LR*LRd + 15*nf^4*h^7
      *u*B*QLd*QR*LL*LLd + 15*nf^4*h^7*u*B*QLd*QR^2*QRd + 15/2*nf^4*h^7*u*B*
      QLd^2*QRd*LLd + 5/2*nf^4*h^7*u*B*QLd^3*LRd + 15*nf^4*h^7*u*B*QL*QRd*LR*
      LRd + 15*nf^4*h^7*u*B*QL*QRd*LL*LLd + 15*nf^4*h^7*u*B*QL*QR*QRd^2 + 15/2
      *nf^4*h^7*u*B*QL*QR^2*LR + 15*nf^4*h^7*u*B*QL*QLd*LLd*LR + 15*nf^4*h^7*u
      *B*QL*QLd*LL*LRd + 15*nf^4*h^7*u*B*QL*QLd^2*QR + 15/2*nf^4*h^7*u*B*QL^2*
      QR*LL + 15*nf^4*h^7*u*B*QL^2*QLd*QRd + 5/2*nf^4*h^7*u*B*QL^3*LR + 54*
      nf^4*h^7*u*p^2*LLd*LR^2*LRd + 54*nf^4*h^7*u*p^2*LL*LR*LRd^2 + 54*nf^4*
      h^7*u*p^2*LL*LLd^2*LR + 54*nf^4*h^7*u*p^2*LL^2*LLd*LRd + 18*nf^4*h^7*u*
      p^2*QRd^3*LLd + 108*nf^4*h^7*u*p^2*QR*QRd*LLd*LR + 108*nf^4*h^7*u*p^2*QR
      *QRd*LL*LRd + 18*nf^4*h^7*u*p^2*QR^3*LL + 54*nf^4*h^7*u*p^2*QLd*QRd^2*
      LRd + 108*nf^4*h^7*u*p^2*QLd*QR*LR*LRd + 108*nf^4*h^7*u*p^2*QLd*QR*LL*
      LLd + 108*nf^4*h^7*u*p^2*QLd*QR^2*QRd + 54*nf^4*h^7*u*p^2*QLd^2*QRd*LLd
       + 18*nf^4*h^7*u*p^2*QLd^3*LRd + 108*nf^4*h^7*u*p^2*QL*QRd*LR*LRd + 108*
      nf^4*h^7*u*p^2*QL*QRd*LL*LLd + 108*nf^4*h^7*u*p^2*QL*QR*QRd^2 + 54*nf^4*
      h^7*u*p^2*QL*QR^2*LR + 108*nf^4*h^7*u*p^2*QL*QLd*LLd*LR + 108*nf^4*h^7*u
      *p^2*QL*QLd*LL*LRd + 108*nf^4*h^7*u*p^2*QL*QLd^2*QR + 54*nf^4*h^7*u*p^2*
      QL^2*QR*LL + 108*nf^4*h^7*u*p^2*QL^2*QLd*QRd + 18*nf^4*h^7*u*p^2*QL^3*LR
       + 87/2*nf^4*h^7*u^2*p*LLd*LR^2*LRd + 87/2*nf^4*h^7*u^2*p*LL*LR*LRd^2 +
      87/2*nf^4*h^7*u^2*p*LL*LLd^2*LR + 87/2*nf^4*h^7*u^2*p*LL^2*LLd*LRd + 29/
      2*nf^4*h^7*u^2*p*QRd^3*LLd + 87*nf^4*h^7*u^2*p*QR*QRd*LLd*LR + 87*nf^4*
      h^7*u^2*p*QR*QRd*LL*LRd + 29/2*nf^4*h^7*u^2*p*QR^3*LL + 87/2*nf^4*h^7*
      u^2*p*QLd*QRd^2*LRd + 87*nf^4*h^7*u^2*p*QLd*QR*LR*LRd + 87*nf^4*h^7*u^2*
      p*QLd*QR*LL*LLd + 87*nf^4*h^7*u^2*p*QLd*QR^2*QRd + 87/2*nf^4*h^7*u^2*p*
      QLd^2*QRd*LLd + 29/2*nf^4*h^7*u^2*p*QLd^3*LRd + 87*nf^4*h^7*u^2*p*QL*QRd
      *LR*LRd + 87*nf^4*h^7*u^2*p*QL*QRd*LL*LLd + 87*nf^4*h^7*u^2*p*QL*QR*
      QRd^2 + 87/2*nf^4*h^7*u^2*p*QL*QR^2*LR + 87*nf^4*h^7*u^2*p*QL*QLd*LLd*LR
       + 87*nf^4*h^7*u^2*p*QL*QLd*LL*LRd + 87*nf^4*h^7*u^2*p*QL*QLd^2*QR + 87/
      2*nf^4*h^7*u^2*p*QL^2*QR*LL + 87*nf^4*h^7*u^2*p*QL^2*QLd*QRd + 29/2*nf^4
      *h^7*u^2*p*QL^3*LR + 11*nf^4*h^7*u^3*LLd*LR^2*LRd + 11*nf^4*h^7*u^3*LL*
      LR*LRd^2 + 11*nf^4*h^7*u^3*LL*LLd^2*LR + 11*nf^4*h^7*u^3*LL^2*LLd*LRd +
      11/3*nf^4*h^7*u^3*QRd^3*LLd + 22*nf^4*h^7*u^3*QR*QRd*LLd*LR + 22*nf^4*
      h^7*u^3*QR*QRd*LL*LRd + 11/3*nf^4*h^7*u^3*QR^3*LL + 11*nf^4*h^7*u^3*QLd*
      QRd^2*LRd + 22*nf^4*h^7*u^3*QLd*QR*LR*LRd + 22*nf^4*h^7*u^3*QLd*QR*LL*
      LLd + 22*nf^4*h^7*u^3*QLd*QR^2*QRd + 11*nf^4*h^7*u^3*QLd^2*QRd*LLd + 11/
      3*nf^4*h^7*u^3*QLd^3*LRd + 22*nf^4*h^7*u^3*QL*QRd*LR*LRd + 22*nf^4*h^7*
      u^3*QL*QRd*LL*LLd + 22*nf^4*h^7*u^3*QL*QR*QRd^2 + 11*nf^4*h^7*u^3*QL*
      QR^2*LR + 22*nf^4*h^7*u^3*QL*QLd*LLd*LR + 22*nf^4*h^7*u^3*QL*QLd*LL*LRd
       + 22*nf^4*h^7*u^3*QL*QLd^2*QR + 11*nf^4*h^7*u^3*QL^2*QR*LL + 22*nf^4*
      h^7*u^3*QL^2*QLd*QRd + 11/3*nf^4*h^7*u^3*QL^3*LR - 1/4*nf^4*T*h^7*p*
      LLd^2*LR^3*LRd - 1/4*nf^4*T*h^7*p*LL*LLd^3*LR^2 - 1/4*nf^4*T*h^7*p*LL^2*
      LR*LRd^3 - 1/4*nf^4*T*h^7*p*LL^3*LLd*LRd^2 + 1/4*nf^4*T*h^7*p*QRd^3*LR*
      LRd^2 - 1/4*nf^4*T*h^7*p*QR*QRd*LLd^2*LR^2 - 1/4*nf^4*T*h^7*p*QR*QRd*
      LL^2*LRd^2 + 1/8*nf^4*T*h^7*p*QR*QRd^4*LRd + 1/4*nf^4*T*h^7*p*QR^3*LR^2*
      LRd + 1/8*nf^4*T*h^7*p*QR^4*QRd*LR + 1/4*nf^4*T*h^7*p*QLd*QRd^2*LL*LRd^2
       + 1/8*nf^4*T*h^7*p*QLd*QR^4*LL + 1/4*nf^4*T*h^7*p*QLd^2*QRd*LLd^2*LR -
      1/2*nf^4*T*h^7*p*QLd^2*QR^2*LR*LRd - 1/2*nf^4*T*h^7*p*QLd^2*QR^2*LL*LLd
       - 1/2*nf^4*T*h^7*p*QLd^2*QR^3*QRd + 1/4*nf^4*T*h^7*p*QLd^3*LL*LLd^2 + 1/
      8*nf^4*T*h^7*p*QLd^4*QR*LRd + 1/8*nf^4*T*h^7*p*QL*QRd^4*LLd + 1/4*nf^4*T
      *h^7*p*QL*QR^2*LLd*LR^2 - 1/4*nf^4*T*h^7*p*QL*QLd*LLd^2*LR^2 - 1/4*nf^4*
      T*h^7*p*QL*QLd*LL^2*LRd^2 - 1/2*nf^4*T*h^7*p*QL*QLd^3*QR^2 + 1/8*nf^4*T*
      h^7*p*QL*QLd^4*LLd - 1/2*nf^4*T*h^7*p*QL^2*QRd^2*LR*LRd - 1/2*nf^4*T*h^7
      *p*QL^2*QRd^2*LL*LLd + 1/4*nf^4*T*h^7*p*QL^2*QR*LL^2*LRd - 1/2*nf^4*T*
      h^7*p*QL^2*QR*QRd^3 + 1/4*nf^4*T*h^7*p*QL^3*LL^2*LLd - 1/2*nf^4*T*h^7*p*
      QL^3*QLd*QRd^2 + 1/8*nf^4*T*h^7*p*QL^4*QRd*LR + 1/8*nf^4*T*h^7*p*QL^4*
      QLd*LL + 12*nf^4*T*h^7*p*G*QRd^3*LLd + 36*nf^4*T*h^7*p*G*QR*QRd*LLd*LR
       + 36*nf^4*T*h^7*p*G*QR*QRd*LL*LRd + 12*nf^4*T*h^7*p*G*QR^3*LL + 36*nf^4
      *T*h^7*p*G*QLd*QRd^2*LRd + 36*nf^4*T*h^7*p*G*QLd*QR*LR*LRd + 36*nf^4*T*
      h^7*p*G*QLd*QR*LL*LLd + 72*nf^4*T*h^7*p*G*QLd*QR^2*QRd + 36*nf^4*T*h^7*p
      *G*QLd^2*QRd*LLd + 12*nf^4*T*h^7*p*G*QLd^3*LRd + 36*nf^4*T*h^7*p*G*QL*
      QRd*LR*LRd + 36*nf^4*T*h^7*p*G*QL*QRd*LL*LLd + 72*nf^4*T*h^7*p*G*QL*QR*
      QRd^2 + 36*nf^4*T*h^7*p*G*QL*QR^2*LR + 36*nf^4*T*h^7*p*G*QL*QLd*LLd*LR
       + 36*nf^4*T*h^7*p*G*QL*QLd*LL*LRd + 72*nf^4*T*h^7*p*G*QL*QLd^2*QR + 36*
      nf^4*T*h^7*p*G*QL^2*QR*LL + 72*nf^4*T*h^7*p*G*QL^2*QLd*QRd + 12*nf^4*T*
      h^7*p*G*QL^3*LR + 36*nf^4*T*h^7*p*W*LLd*LR^2*LRd + 36*nf^4*T*h^7*p*W*LL*
      LR*LRd^2 + 36*nf^4*T*h^7*p*W*LL*LLd^2*LR + 36*nf^4*T*h^7*p*W*LL^2*LLd*
      LRd + 12*nf^4*T*h^7*p*W*QRd^3*LLd + 72*nf^4*T*h^7*p*W*QR*QRd*LLd*LR + 72
      *nf^4*T*h^7*p*W*QR*QRd*LL*LRd + 12*nf^4*T*h^7*p*W*QR^3*LL + 36*nf^4*T*
      h^7*p*W*QLd*QRd^2*LRd + 72*nf^4*T*h^7*p*W*QLd*QR*LR*LRd + 72*nf^4*T*h^7*
      p*W*QLd*QR*LL*LLd + 72*nf^4*T*h^7*p*W*QLd*QR^2*QRd + 36*nf^4*T*h^7*p*W*
      QLd^2*QRd*LLd + 12*nf^4*T*h^7*p*W*QLd^3*LRd + 72*nf^4*T*h^7*p*W*QL*QRd*
      LR*LRd + 72*nf^4*T*h^7*p*W*QL*QRd*LL*LLd + 72*nf^4*T*h^7*p*W*QL*QR*QRd^2
       + 36*nf^4*T*h^7*p*W*QL*QR^2*LR + 72*nf^4*T*h^7*p*W*QL*QLd*LLd*LR + 72*
      nf^4*T*h^7*p*W*QL*QLd*LL*LRd + 72*nf^4*T*h^7*p*W*QL*QLd^2*QR + 36*nf^4*T
      *h^7*p*W*QL^2*QR*LL + 72*nf^4*T*h^7*p*W*QL^2*QLd*QRd + 12*nf^4*T*h^7*p*W
      *QL^3*LR + 18*nf^4*T*h^7*p*B*LLd*LR^2*LRd + 18*nf^4*T*h^7*p*B*LL*LR*
      LRd^2 + 18*nf^4*T*h^7*p*B*LL*LLd^2*LR + 18*nf^4*T*h^7*p*B*LL^2*LLd*LRd
       + 6*nf^4*T*h^7*p*B*QRd^3*LLd + 36*nf^4*T*h^7*p*B*QR*QRd*LLd*LR + 36*
      nf^4*T*h^7*p*B*QR*QRd*LL*LRd + 6*nf^4*T*h^7*p*B*QR^3*LL + 18*nf^4*T*h^7*
      p*B*QLd*QRd^2*LRd + 36*nf^4*T*h^7*p*B*QLd*QR*LR*LRd + 36*nf^4*T*h^7*p*B*
      QLd*QR*LL*LLd + 36*nf^4*T*h^7*p*B*QLd*QR^2*QRd + 18*nf^4*T*h^7*p*B*QLd^2
      *QRd*LLd + 6*nf^4*T*h^7*p*B*QLd^3*LRd + 36*nf^4*T*h^7*p*B*QL*QRd*LR*LRd
       + 36*nf^4*T*h^7*p*B*QL*QRd*LL*LLd + 36*nf^4*T*h^7*p*B*QL*QR*QRd^2 + 18*
      nf^4*T*h^7*p*B*QL*QR^2*LR + 36*nf^4*T*h^7*p*B*QL*QLd*LLd*LR + 36*nf^4*T*
      h^7*p*B*QL*QLd*LL*LRd + 36*nf^4*T*h^7*p*B*QL*QLd^2*QR + 18*nf^4*T*h^7*p*
      B*QL^2*QR*LL + 36*nf^4*T*h^7*p*B*QL^2*QLd*QRd + 6*nf^4*T*h^7*p*B*QL^3*LR
       + 39*nf^4*T*h^7*p^3*LLd*LR^2*LRd + 39*nf^4*T*h^7*p^3*LL*LR*LRd^2 + 39*
      nf^4*T*h^7*p^3*LL*LLd^2*LR + 39*nf^4*T*h^7*p^3*LL^2*LLd*LRd + 13*nf^4*T*
      h^7*p^3*QRd^3*LLd + 78*nf^4*T*h^7*p^3*QR*QRd*LLd*LR + 78*nf^4*T*h^7*p^3*
      QR*QRd*LL*LRd + 13*nf^4*T*h^7*p^3*QR^3*LL + 39*nf^4*T*h^7*p^3*QLd*QRd^2*
      LRd + 78*nf^4*T*h^7*p^3*QLd*QR*LR*LRd + 78*nf^4*T*h^7*p^3*QLd*QR*LL*LLd
       + 78*nf^4*T*h^7*p^3*QLd*QR^2*QRd + 39*nf^4*T*h^7*p^3*QLd^2*QRd*LLd + 13
      *nf^4*T*h^7*p^3*QLd^3*LRd + 78*nf^4*T*h^7*p^3*QL*QRd*LR*LRd + 78*nf^4*T*
      h^7*p^3*QL*QRd*LL*LLd + 78*nf^4*T*h^7*p^3*QL*QR*QRd^2 + 39*nf^4*T*h^7*
      p^3*QL*QR^2*LR + 78*nf^4*T*h^7*p^3*QL*QLd*LLd*LR + 78*nf^4*T*h^7*p^3*QL*
      QLd*LL*LRd + 78*nf^4*T*h^7*p^3*QL*QLd^2*QR + 39*nf^4*T*h^7*p^3*QL^2*QR*
      LL + 78*nf^4*T*h^7*p^3*QL^2*QLd*QRd + 13*nf^4*T*h^7*p^3*QL^3*LR - 2/9*
      nf^4*T*h^7*u*LR^3*LRd^3 + 7/12*nf^4*T*h^7*u*LLd^2*LR^3*LRd + 7/12*nf^4*T
      *h^7*u*LL*LLd^3*LR^2 + 7/12*nf^4*T*h^7*u*LL^2*LR*LRd^3 + 7/12*nf^4*T*h^7
      *u*LL^3*LLd*LRd^2 - 2/9*nf^4*T*h^7*u*LL^3*LLd^3 - 11/12*nf^4*T*h^7*u*
      QRd^3*LR*LRd^2 - 1/3*nf^4*T*h^7*u*QRd^3*LLd^2*LR - 1/3*nf^4*T*h^7*u*
      QRd^3*LL*LLd*LRd + 3/4*nf^4*T*h^7*u*QR*QRd*LLd^2*LR^2 + 3/4*nf^4*T*h^7*u
      *QR*QRd*LL^2*LRd^2 - 3/8*nf^4*T*h^7*u*QR*QRd^4*LRd - 11/12*nf^4*T*h^7*u*
      QR^3*LR^2*LRd - 1/3*nf^4*T*h^7*u*QR^3*LL*LLd*LR - 1/3*nf^4*T*h^7*u*QR^3*
      LL^2*LRd - 3/8*nf^4*T*h^7*u*QR^4*QRd*LR - 3/4*nf^4*T*h^7*u*QLd*QRd^2*LL*
      LRd^2 - 3/8*nf^4*T*h^7*u*QLd*QR^4*LL - 3/4*nf^4*T*h^7*u*QLd^2*QRd*LLd^2*
      LR + 3/2*nf^4*T*h^7*u*QLd^2*QR^2*LR*LRd + 3/2*nf^4*T*h^7*u*QLd^2*QR^2*LL
      *LLd + 3/2*nf^4*T*h^7*u*QLd^2*QR^3*QRd - 1/3*nf^4*T*h^7*u*QLd^3*LLd*LR*
      LRd - 1/3*nf^4*T*h^7*u*QLd^3*LL*LRd^2 - 11/12*nf^4*T*h^7*u*QLd^3*LL*
      LLd^2 - 3/8*nf^4*T*h^7*u*QLd^4*QR*LRd - 3/8*nf^4*T*h^7*u*QL*QRd^4*LLd -
      3/4*nf^4*T*h^7*u*QL*QR^2*LLd*LR^2 + 3/4*nf^4*T*h^7*u*QL*QLd*LLd^2*LR^2
       + 3/4*nf^4*T*h^7*u*QL*QLd*LL^2*LRd^2 + 3/2*nf^4*T*h^7*u*QL*QLd^3*QR^2
       - 3/8*nf^4*T*h^7*u*QL*QLd^4*LLd + 3/2*nf^4*T*h^7*u*QL^2*QRd^2*LR*LRd +
      3/2*nf^4*T*h^7*u*QL^2*QRd^2*LL*LLd - 3/4*nf^4*T*h^7*u*QL^2*QR*LL^2*LRd
       + 3/2*nf^4*T*h^7*u*QL^2*QR*QRd^3 - 1/3*nf^4*T*h^7*u*QL^3*LLd*LR^2 - 1/3
      *nf^4*T*h^7*u*QL^3*LL*LR*LRd - 11/12*nf^4*T*h^7*u*QL^3*LL^2*LLd + 3/2*
      nf^4*T*h^7*u*QL^3*QLd*QRd^2 - 3/8*nf^4*T*h^7*u*QL^4*QRd*LR - 3/8*nf^4*T*
      h^7*u*QL^4*QLd*LL + 10*nf^4*T*h^7*u*G*QRd^3*LLd + 30*nf^4*T*h^7*u*G*QR*
      QRd*LLd*LR + 30*nf^4*T*h^7*u*G*QR*QRd*LL*LRd + 10*nf^4*T*h^7*u*G*QR^3*LL
       + 30*nf^4*T*h^7*u*G*QLd*QRd^2*LRd + 30*nf^4*T*h^7*u*G*QLd*QR*LR*LRd +
      30*nf^4*T*h^7*u*G*QLd*QR*LL*LLd + 60*nf^4*T*h^7*u*G*QLd*QR^2*QRd + 30*
      nf^4*T*h^7*u*G*QLd^2*QRd*LLd + 10*nf^4*T*h^7*u*G*QLd^3*LRd + 30*nf^4*T*
      h^7*u*G*QL*QRd*LR*LRd + 30*nf^4*T*h^7*u*G*QL*QRd*LL*LLd + 60*nf^4*T*h^7*
      u*G*QL*QR*QRd^2 + 30*nf^4*T*h^7*u*G*QL*QR^2*LR + 30*nf^4*T*h^7*u*G*QL*
      QLd*LLd*LR + 30*nf^4*T*h^7*u*G*QL*QLd*LL*LRd + 60*nf^4*T*h^7*u*G*QL*
      QLd^2*QR + 30*nf^4*T*h^7*u*G*QL^2*QR*LL + 60*nf^4*T*h^7*u*G*QL^2*QLd*QRd
       + 10*nf^4*T*h^7*u*G*QL^3*LR + 65/2*nf^4*T*h^7*u*W*LLd*LR^2*LRd + 65/2*
      nf^4*T*h^7*u*W*LL*LR*LRd^2 + 65/2*nf^4*T*h^7*u*W*LL*LLd^2*LR + 65/2*nf^4
      *T*h^7*u*W*LL^2*LLd*LRd + 65/6*nf^4*T*h^7*u*W*QRd^3*LLd + 65*nf^4*T*h^7*
      u*W*QR*QRd*LLd*LR + 65*nf^4*T*h^7*u*W*QR*QRd*LL*LRd + 65/6*nf^4*T*h^7*u*
      W*QR^3*LL + 65/2*nf^4*T*h^7*u*W*QLd*QRd^2*LRd + 65*nf^4*T*h^7*u*W*QLd*QR
      *LR*LRd + 65*nf^4*T*h^7*u*W*QLd*QR*LL*LLd + 65*nf^4*T*h^7*u*W*QLd*QR^2*
      QRd + 65/2*nf^4*T*h^7*u*W*QLd^2*QRd*LLd + 65/6*nf^4*T*h^7*u*W*QLd^3*LRd
       + 65*nf^4*T*h^7*u*W*QL*QRd*LR*LRd + 65*nf^4*T*h^7*u*W*QL*QRd*LL*LLd +
      65*nf^4*T*h^7*u*W*QL*QR*QRd^2 + 65/2*nf^4*T*h^7*u*W*QL*QR^2*LR + 65*nf^4
      *T*h^7*u*W*QL*QLd*LLd*LR + 65*nf^4*T*h^7*u*W*QL*QLd*LL*LRd + 65*nf^4*T*
      h^7*u*W*QL*QLd^2*QR + 65/2*nf^4*T*h^7*u*W*QL^2*QR*LL + 65*nf^4*T*h^7*u*W
      *QL^2*QLd*QRd + 65/6*nf^4*T*h^7*u*W*QL^3*LR + 15*nf^4*T*h^7*u*B*LLd*LR^2
      *LRd + 15*nf^4*T*h^7*u*B*LL*LR*LRd^2 + 15*nf^4*T*h^7*u*B*LL*LLd^2*LR +
      15*nf^4*T*h^7*u*B*LL^2*LLd*LRd + 5*nf^4*T*h^7*u*B*QRd^3*LLd + 30*nf^4*T*
      h^7*u*B*QR*QRd*LLd*LR + 30*nf^4*T*h^7*u*B*QR*QRd*LL*LRd + 5*nf^4*T*h^7*u
      *B*QR^3*LL + 15*nf^4*T*h^7*u*B*QLd*QRd^2*LRd + 30*nf^4*T*h^7*u*B*QLd*QR*
      LR*LRd + 30*nf^4*T*h^7*u*B*QLd*QR*LL*LLd + 30*nf^4*T*h^7*u*B*QLd*QR^2*
      QRd + 15*nf^4*T*h^7*u*B*QLd^2*QRd*LLd + 5*nf^4*T*h^7*u*B*QLd^3*LRd + 30*
      nf^4*T*h^7*u*B*QL*QRd*LR*LRd + 30*nf^4*T*h^7*u*B*QL*QRd*LL*LLd + 30*nf^4
      *T*h^7*u*B*QL*QR*QRd^2 + 15*nf^4*T*h^7*u*B*QL*QR^2*LR + 30*nf^4*T*h^7*u*
      B*QL*QLd*LLd*LR + 30*nf^4*T*h^7*u*B*QL*QLd*LL*LRd + 30*nf^4*T*h^7*u*B*QL
      *QLd^2*QR + 15*nf^4*T*h^7*u*B*QL^2*QR*LL + 30*nf^4*T*h^7*u*B*QL^2*QLd*
      QRd + 5*nf^4*T*h^7*u*B*QL^3*LR + 108*nf^4*T*h^7*u*p^2*LLd*LR^2*LRd + 108
      *nf^4*T*h^7*u*p^2*LL*LR*LRd^2 + 108*nf^4*T*h^7*u*p^2*LL*LLd^2*LR + 108*
      nf^4*T*h^7*u*p^2*LL^2*LLd*LRd + 36*nf^4*T*h^7*u*p^2*QRd^3*LLd + 216*nf^4
      *T*h^7*u*p^2*QR*QRd*LLd*LR + 216*nf^4*T*h^7*u*p^2*QR*QRd*LL*LRd + 36*
      nf^4*T*h^7*u*p^2*QR^3*LL + 108*nf^4*T*h^7*u*p^2*QLd*QRd^2*LRd + 216*nf^4
      *T*h^7*u*p^2*QLd*QR*LR*LRd + 216*nf^4*T*h^7*u*p^2*QLd*QR*LL*LLd + 216*
      nf^4*T*h^7*u*p^2*QLd*QR^2*QRd + 108*nf^4*T*h^7*u*p^2*QLd^2*QRd*LLd + 36*
      nf^4*T*h^7*u*p^2*QLd^3*LRd + 216*nf^4*T*h^7*u*p^2*QL*QRd*LR*LRd + 216*
      nf^4*T*h^7*u*p^2*QL*QRd*LL*LLd + 216*nf^4*T*h^7*u*p^2*QL*QR*QRd^2 + 108*
      nf^4*T*h^7*u*p^2*QL*QR^2*LR + 216*nf^4*T*h^7*u*p^2*QL*QLd*LLd*LR + 216*
      nf^4*T*h^7*u*p^2*QL*QLd*LL*LRd + 216*nf^4*T*h^7*u*p^2*QL*QLd^2*QR + 108*
      nf^4*T*h^7*u*p^2*QL^2*QR*LL + 216*nf^4*T*h^7*u*p^2*QL^2*QLd*QRd + 36*
      nf^4*T*h^7*u*p^2*QL^3*LR + 189/2*nf^4*T*h^7*u^2*p*LLd*LR^2*LRd + 189/2*
      nf^4*T*h^7*u^2*p*LL*LR*LRd^2 + 189/2*nf^4*T*h^7*u^2*p*LL*LLd^2*LR + 189/
      2*nf^4*T*h^7*u^2*p*LL^2*LLd*LRd + 63/2*nf^4*T*h^7*u^2*p*QRd^3*LLd + 189*
      nf^4*T*h^7*u^2*p*QR*QRd*LLd*LR + 189*nf^4*T*h^7*u^2*p*QR*QRd*LL*LRd + 63/
      2*nf^4*T*h^7*u^2*p*QR^3*LL + 189/2*nf^4*T*h^7*u^2*p*QLd*QRd^2*LRd + 189*
      nf^4*T*h^7*u^2*p*QLd*QR*LR*LRd + 189*nf^4*T*h^7*u^2*p*QLd*QR*LL*LLd +
      189*nf^4*T*h^7*u^2*p*QLd*QR^2*QRd + 189/2*nf^4*T*h^7*u^2*p*QLd^2*QRd*LLd
       + 63/2*nf^4*T*h^7*u^2*p*QLd^3*LRd + 189*nf^4*T*h^7*u^2*p*QL*QRd*LR*LRd
       + 189*nf^4*T*h^7*u^2*p*QL*QRd*LL*LLd + 189*nf^4*T*h^7*u^2*p*QL*QR*QRd^2
       + 189/2*nf^4*T*h^7*u^2*p*QL*QR^2*LR + 189*nf^4*T*h^7*u^2*p*QL*QLd*LLd*
      LR + 189*nf^4*T*h^7*u^2*p*QL*QLd*LL*LRd + 189*nf^4*T*h^7*u^2*p*QL*QLd^2*
      QR + 189/2*nf^4*T*h^7*u^2*p*QL^2*QR*LL + 189*nf^4*T*h^7*u^2*p*QL^2*QLd*
      QRd + 63/2*nf^4*T*h^7*u^2*p*QL^3*LR + 25*nf^4*T*h^7*u^3*LLd*LR^2*LRd +
      25*nf^4*T*h^7*u^3*LL*LR*LRd^2 + 25*nf^4*T*h^7*u^3*LL*LLd^2*LR + 25*nf^4*
      T*h^7*u^3*LL^2*LLd*LRd + 25/3*nf^4*T*h^7*u^3*QRd^3*LLd + 50*nf^4*T*h^7*
      u^3*QR*QRd*LLd*LR + 50*nf^4*T*h^7*u^3*QR*QRd*LL*LRd + 25/3*nf^4*T*h^7*
      u^3*QR^3*LL + 25*nf^4*T*h^7*u^3*QLd*QRd^2*LRd + 50*nf^4*T*h^7*u^3*QLd*QR
      *LR*LRd + 50*nf^4*T*h^7*u^3*QLd*QR*LL*LLd + 50*nf^4*T*h^7*u^3*QLd*QR^2*
      QRd + 25*nf^4*T*h^7*u^3*QLd^2*QRd*LLd + 25/3*nf^4*T*h^7*u^3*QLd^3*LRd +
      50*nf^4*T*h^7*u^3*QL*QRd*LR*LRd + 50*nf^4*T*h^7*u^3*QL*QRd*LL*LLd + 50*
      nf^4*T*h^7*u^3*QL*QR*QRd^2 + 25*nf^4*T*h^7*u^3*QL*QR^2*LR + 50*nf^4*T*
      h^7*u^3*QL*QLd*LLd*LR + 50*nf^4*T*h^7*u^3*QL*QLd*LL*LRd + 50*nf^4*T*h^7*
      u^3*QL*QLd^2*QR + 25*nf^4*T*h^7*u^3*QL^2*QR*LL + 50*nf^4*T*h^7*u^3*QL^2*
      QLd*QRd + 25/3*nf^4*T*h^7*u^3*QL^3*LR - 2/3*nf^4*T^2*h^7*p*LR^3*LRd^3 -
      1/4*nf^4*T^2*h^7*p*LLd^2*LR^3*LRd - 1/4*nf^4*T^2*h^7*p*LL*LLd^3*LR^2 - 1/
      4*nf^4*T^2*h^7*p*LL^2*LR*LRd^3 - 1/4*nf^4*T^2*h^7*p*LL^3*LLd*LRd^2 - 2/3
      *nf^4*T^2*h^7*p*LL^3*LLd^3 + 1/4*nf^4*T^2*h^7*p*QRd^3*LR*LRd^2 - nf^4*
      T^2*h^7*p*QRd^3*LLd^2*LR - 1/4*nf^4*T^2*h^7*p*QR*QRd*LLd^2*LR^2 - 1/4*
      nf^4*T^2*h^7*p*QR*QRd*LL^2*LRd^2 + 1/8*nf^4*T^2*h^7*p*QR*QRd^4*LRd + 1/4
      *nf^4*T^2*h^7*p*QR^3*LR^2*LRd - nf^4*T^2*h^7*p*QR^3*LL^2*LRd + 1/8*nf^4*
      T^2*h^7*p*QR^4*QRd*LR + 1/4*nf^4*T^2*h^7*p*QLd*QRd^2*LL*LRd^2 + 1/8*nf^4
      *T^2*h^7*p*QLd*QR^4*LL + 1/4*nf^4*T^2*h^7*p*QLd^2*QRd*LLd^2*LR - 1/2*
      nf^4*T^2*h^7*p*QLd^2*QR^2*LR*LRd - 1/2*nf^4*T^2*h^7*p*QLd^2*QR^2*LL*LLd
       - 1/2*nf^4*T^2*h^7*p*QLd^2*QR^3*QRd - nf^4*T^2*h^7*p*QLd^3*LL*LRd^2 + 1/
      4*nf^4*T^2*h^7*p*QLd^3*LL*LLd^2 + 1/8*nf^4*T^2*h^7*p*QLd^4*QR*LRd + 1/8*
      nf^4*T^2*h^7*p*QL*QRd^4*LLd + 1/4*nf^4*T^2*h^7*p*QL*QR^2*LLd*LR^2 - 1/4*
      nf^4*T^2*h^7*p*QL*QLd*LLd^2*LR^2 - 1/4*nf^4*T^2*h^7*p*QL*QLd*LL^2*LRd^2
       - 1/2*nf^4*T^2*h^7*p*QL*QLd^3*QR^2 + 1/8*nf^4*T^2*h^7*p*QL*QLd^4*LLd -
      1/2*nf^4*T^2*h^7*p*QL^2*QRd^2*LR*LRd - 1/2*nf^4*T^2*h^7*p*QL^2*QRd^2*LL*
      LLd + 1/4*nf^4*T^2*h^7*p*QL^2*QR*LL^2*LRd - 1/2*nf^4*T^2*h^7*p*QL^2*QR*
      QRd^3 - nf^4*T^2*h^7*p*QL^3*LLd*LR^2 + 1/4*nf^4*T^2*h^7*p*QL^3*LL^2*LLd
       - 1/2*nf^4*T^2*h^7*p*QL^3*QLd*QRd^2 + 1/8*nf^4*T^2*h^7*p*QL^4*QRd*LR +
      1/8*nf^4*T^2*h^7*p*QL^4*QLd*LL + 4*nf^4*T^2*h^7*p*G*QRd^3*LLd + 12*nf^4*
      T^2*h^7*p*G*QR*QRd*LLd*LR + 12*nf^4*T^2*h^7*p*G*QR*QRd*LL*LRd + 4*nf^4*
      T^2*h^7*p*G*QR^3*LL + 12*nf^4*T^2*h^7*p*G*QLd*QRd^2*LRd + 12*nf^4*T^2*
      h^7*p*G*QLd*QR*LR*LRd + 12*nf^4*T^2*h^7*p*G*QLd*QR*LL*LLd + 24*nf^4*T^2*
      h^7*p*G*QLd*QR^2*QRd + 12*nf^4*T^2*h^7*p*G*QLd^2*QRd*LLd + 4*nf^4*T^2*
      h^7*p*G*QLd^3*LRd + 12*nf^4*T^2*h^7*p*G*QL*QRd*LR*LRd + 12*nf^4*T^2*h^7*
      p*G*QL*QRd*LL*LLd + 24*nf^4*T^2*h^7*p*G*QL*QR*QRd^2 + 12*nf^4*T^2*h^7*p*
      G*QL*QR^2*LR + 12*nf^4*T^2*h^7*p*G*QL*QLd*LLd*LR + 12*nf^4*T^2*h^7*p*G*
      QL*QLd*LL*LRd + 24*nf^4*T^2*h^7*p*G*QL*QLd^2*QR + 12*nf^4*T^2*h^7*p*G*
      QL^2*QR*LL + 24*nf^4*T^2*h^7*p*G*QL^2*QLd*QRd + 4*nf^4*T^2*h^7*p*G*QL^3*
      LR + 24*nf^4*T^2*h^7*p*W*LLd*LR^2*LRd + 24*nf^4*T^2*h^7*p*W*LL*LR*LRd^2
       + 24*nf^4*T^2*h^7*p*W*LL*LLd^2*LR + 24*nf^4*T^2*h^7*p*W*LL^2*LLd*LRd +
      8*nf^4*T^2*h^7*p*W*QRd^3*LLd + 48*nf^4*T^2*h^7*p*W*QR*QRd*LLd*LR + 48*
      nf^4*T^2*h^7*p*W*QR*QRd*LL*LRd + 8*nf^4*T^2*h^7*p*W*QR^3*LL + 24*nf^4*
      T^2*h^7*p*W*QLd*QRd^2*LRd + 48*nf^4*T^2*h^7*p*W*QLd*QR*LR*LRd + 48*nf^4*
      T^2*h^7*p*W*QLd*QR*LL*LLd + 48*nf^4*T^2*h^7*p*W*QLd*QR^2*QRd + 24*nf^4*
      T^2*h^7*p*W*QLd^2*QRd*LLd + 8*nf^4*T^2*h^7*p*W*QLd^3*LRd + 48*nf^4*T^2*
      h^7*p*W*QL*QRd*LR*LRd + 48*nf^4*T^2*h^7*p*W*QL*QRd*LL*LLd + 48*nf^4*T^2*
      h^7*p*W*QL*QR*QRd^2 + 24*nf^4*T^2*h^7*p*W*QL*QR^2*LR + 48*nf^4*T^2*h^7*p
      *W*QL*QLd*LLd*LR + 48*nf^4*T^2*h^7*p*W*QL*QLd*LL*LRd + 48*nf^4*T^2*h^7*p
      *W*QL*QLd^2*QR + 24*nf^4*T^2*h^7*p*W*QL^2*QR*LL + 48*nf^4*T^2*h^7*p*W*
      QL^2*QLd*QRd + 8*nf^4*T^2*h^7*p*W*QL^3*LR + 6*nf^4*T^2*h^7*p*B*LLd*LR^2*
      LRd + 6*nf^4*T^2*h^7*p*B*LL*LR*LRd^2 + 6*nf^4*T^2*h^7*p*B*LL*LLd^2*LR +
      6*nf^4*T^2*h^7*p*B*LL^2*LLd*LRd + 2*nf^4*T^2*h^7*p*B*QRd^3*LLd + 12*nf^4
      *T^2*h^7*p*B*QR*QRd*LLd*LR + 12*nf^4*T^2*h^7*p*B*QR*QRd*LL*LRd + 2*nf^4*
      T^2*h^7*p*B*QR^3*LL + 6*nf^4*T^2*h^7*p*B*QLd*QRd^2*LRd + 12*nf^4*T^2*h^7
      *p*B*QLd*QR*LR*LRd + 12*nf^4*T^2*h^7*p*B*QLd*QR*LL*LLd + 12*nf^4*T^2*h^7
      *p*B*QLd*QR^2*QRd + 6*nf^4*T^2*h^7*p*B*QLd^2*QRd*LLd + 2*nf^4*T^2*h^7*p*
      B*QLd^3*LRd + 12*nf^4*T^2*h^7*p*B*QL*QRd*LR*LRd + 12*nf^4*T^2*h^7*p*B*QL
      *QRd*LL*LLd + 12*nf^4*T^2*h^7*p*B*QL*QR*QRd^2 + 6*nf^4*T^2*h^7*p*B*QL*
      QR^2*LR + 12*nf^4*T^2*h^7*p*B*QL*QLd*LLd*LR + 12*nf^4*T^2*h^7*p*B*QL*QLd
      *LL*LRd + 12*nf^4*T^2*h^7*p*B*QL*QLd^2*QR + 6*nf^4*T^2*h^7*p*B*QL^2*QR*
      LL + 12*nf^4*T^2*h^7*p*B*QL^2*QLd*QRd + 2*nf^4*T^2*h^7*p*B*QL^3*LR + 13*
      nf^4*T^2*h^7*p^3*LLd*LR^2*LRd + 13*nf^4*T^2*h^7*p^3*LL*LR*LRd^2 + 13*
      nf^4*T^2*h^7*p^3*LL*LLd^2*LR + 13*nf^4*T^2*h^7*p^3*LL^2*LLd*LRd + 13/3*
      nf^4*T^2*h^7*p^3*QRd^3*LLd + 26*nf^4*T^2*h^7*p^3*QR*QRd*LLd*LR + 26*nf^4
      *T^2*h^7*p^3*QR*QRd*LL*LRd + 13/3*nf^4*T^2*h^7*p^3*QR^3*LL + 13*nf^4*T^2
      *h^7*p^3*QLd*QRd^2*LRd + 26*nf^4*T^2*h^7*p^3*QLd*QR*LR*LRd + 26*nf^4*T^2
      *h^7*p^3*QLd*QR*LL*LLd + 26*nf^4*T^2*h^7*p^3*QLd*QR^2*QRd + 13*nf^4*T^2*
      h^7*p^3*QLd^2*QRd*LLd + 13/3*nf^4*T^2*h^7*p^3*QLd^3*LRd + 26*nf^4*T^2*
      h^7*p^3*QL*QRd*LR*LRd + 26*nf^4*T^2*h^7*p^3*QL*QRd*LL*LLd + 26*nf^4*T^2*
      h^7*p^3*QL*QR*QRd^2 + 13*nf^4*T^2*h^7*p^3*QL*QR^2*LR + 26*nf^4*T^2*h^7*
      p^3*QL*QLd*LLd*LR + 26*nf^4*T^2*h^7*p^3*QL*QLd*LL*LRd + 26*nf^4*T^2*h^7*
      p^3*QL*QLd^2*QR + 13*nf^4*T^2*h^7*p^3*QL^2*QR*LL + 26*nf^4*T^2*h^7*p^3*
      QL^2*QLd*QRd + 13/3*nf^4*T^2*h^7*p^3*QL^3*LR - 2/3*nf^4*T^2*h^7*u*LR^3*
      LRd^3 + 1/4*nf^4*T^2*h^7*u*LLd^2*LR^3*LRd + 1/4*nf^4*T^2*h^7*u*LL*LLd^3*
      LR^2 + 1/4*nf^4*T^2*h^7*u*LL^2*LR*LRd^3 + 1/4*nf^4*T^2*h^7*u*LL^3*LLd*
      LRd^2 - 2/3*nf^4*T^2*h^7*u*LL^3*LLd^3 - 5/4*nf^4*T^2*h^7*u*QRd^3*LR*
      LRd^2 - nf^4*T^2*h^7*u*QRd^3*LLd^2*LR - nf^4*T^2*h^7*u*QRd^3*LL*LLd*LRd
       + 3/4*nf^4*T^2*h^7*u*QR*QRd*LLd^2*LR^2 + 3/4*nf^4*T^2*h^7*u*QR*QRd*LL^2
      *LRd^2 - 3/8*nf^4*T^2*h^7*u*QR*QRd^4*LRd - 5/4*nf^4*T^2*h^7*u*QR^3*LR^2*
      LRd - nf^4*T^2*h^7*u*QR^3*LL*LLd*LR - nf^4*T^2*h^7*u*QR^3*LL^2*LRd - 3/8
      *nf^4*T^2*h^7*u*QR^4*QRd*LR - 3/4*nf^4*T^2*h^7*u*QLd*QRd^2*LL*LRd^2 - 3/
      8*nf^4*T^2*h^7*u*QLd*QR^4*LL - 3/4*nf^4*T^2*h^7*u*QLd^2*QRd*LLd^2*LR + 3/
      2*nf^4*T^2*h^7*u*QLd^2*QR^2*LR*LRd + 3/2*nf^4*T^2*h^7*u*QLd^2*QR^2*LL*
      LLd + 3/2*nf^4*T^2*h^7*u*QLd^2*QR^3*QRd - nf^4*T^2*h^7*u*QLd^3*LLd*LR*
      LRd - nf^4*T^2*h^7*u*QLd^3*LL*LRd^2 - 5/4*nf^4*T^2*h^7*u*QLd^3*LL*LLd^2
       - 3/8*nf^4*T^2*h^7*u*QLd^4*QR*LRd - 3/8*nf^4*T^2*h^7*u*QL*QRd^4*LLd - 3/
      4*nf^4*T^2*h^7*u*QL*QR^2*LLd*LR^2 + 3/4*nf^4*T^2*h^7*u*QL*QLd*LLd^2*LR^2
       + 3/4*nf^4*T^2*h^7*u*QL*QLd*LL^2*LRd^2 + 3/2*nf^4*T^2*h^7*u*QL*QLd^3*
      QR^2 - 3/8*nf^4*T^2*h^7*u*QL*QLd^4*LLd + 3/2*nf^4*T^2*h^7*u*QL^2*QRd^2*
      LR*LRd + 3/2*nf^4*T^2*h^7*u*QL^2*QRd^2*LL*LLd - 3/4*nf^4*T^2*h^7*u*QL^2*
      QR*LL^2*LRd + 3/2*nf^4*T^2*h^7*u*QL^2*QR*QRd^3 - nf^4*T^2*h^7*u*QL^3*LLd
      *LR^2 - nf^4*T^2*h^7*u*QL^3*LL*LR*LRd - 5/4*nf^4*T^2*h^7*u*QL^3*LL^2*LLd
       + 3/2*nf^4*T^2*h^7*u*QL^3*QLd*QRd^2 - 3/8*nf^4*T^2*h^7*u*QL^4*QRd*LR -
      3/8*nf^4*T^2*h^7*u*QL^4*QLd*LL + 20/3*nf^4*T^2*h^7*u*G*QRd^3*LLd + 20*
      nf^4*T^2*h^7*u*G*QR*QRd*LLd*LR + 20*nf^4*T^2*h^7*u*G*QR*QRd*LL*LRd + 20/
      3*nf^4*T^2*h^7*u*G*QR^3*LL + 20*nf^4*T^2*h^7*u*G*QLd*QRd^2*LRd + 20*nf^4
      *T^2*h^7*u*G*QLd*QR*LR*LRd + 20*nf^4*T^2*h^7*u*G*QLd*QR*LL*LLd + 40*nf^4
      *T^2*h^7*u*G*QLd*QR^2*QRd + 20*nf^4*T^2*h^7*u*G*QLd^2*QRd*LLd + 20/3*
      nf^4*T^2*h^7*u*G*QLd^3*LRd + 20*nf^4*T^2*h^7*u*G*QL*QRd*LR*LRd + 20*nf^4
      *T^2*h^7*u*G*QL*QRd*LL*LLd + 40*nf^4*T^2*h^7*u*G*QL*QR*QRd^2 + 20*nf^4*
      T^2*h^7*u*G*QL*QR^2*LR + 20*nf^4*T^2*h^7*u*G*QL*QLd*LLd*LR + 20*nf^4*T^2
      *h^7*u*G*QL*QLd*LL*LRd + 40*nf^4*T^2*h^7*u*G*QL*QLd^2*QR + 20*nf^4*T^2*
      h^7*u*G*QL^2*QR*LL + 40*nf^4*T^2*h^7*u*G*QL^2*QLd*QRd + 20/3*nf^4*T^2*
      h^7*u*G*QL^3*LR + 55/2*nf^4*T^2*h^7*u*W*LLd*LR^2*LRd + 55/2*nf^4*T^2*h^7
      *u*W*LL*LR*LRd^2 + 55/2*nf^4*T^2*h^7*u*W*LL*LLd^2*LR + 55/2*nf^4*T^2*h^7
      *u*W*LL^2*LLd*LRd + 55/6*nf^4*T^2*h^7*u*W*QRd^3*LLd + 55*nf^4*T^2*h^7*u*
      W*QR*QRd*LLd*LR + 55*nf^4*T^2*h^7*u*W*QR*QRd*LL*LRd + 55/6*nf^4*T^2*h^7*
      u*W*QR^3*LL + 55/2*nf^4*T^2*h^7*u*W*QLd*QRd^2*LRd + 55*nf^4*T^2*h^7*u*W*
      QLd*QR*LR*LRd + 55*nf^4*T^2*h^7*u*W*QLd*QR*LL*LLd + 55*nf^4*T^2*h^7*u*W*
      QLd*QR^2*QRd + 55/2*nf^4*T^2*h^7*u*W*QLd^2*QRd*LLd + 55/6*nf^4*T^2*h^7*u
      *W*QLd^3*LRd + 55*nf^4*T^2*h^7*u*W*QL*QRd*LR*LRd + 55*nf^4*T^2*h^7*u*W*
      QL*QRd*LL*LLd + 55*nf^4*T^2*h^7*u*W*QL*QR*QRd^2 + 55/2*nf^4*T^2*h^7*u*W*
      QL*QR^2*LR + 55*nf^4*T^2*h^7*u*W*QL*QLd*LLd*LR + 55*nf^4*T^2*h^7*u*W*QL*
      QLd*LL*LRd + 55*nf^4*T^2*h^7*u*W*QL*QLd^2*QR + 55/2*nf^4*T^2*h^7*u*W*
      QL^2*QR*LL + 55*nf^4*T^2*h^7*u*W*QL^2*QLd*QRd + 55/6*nf^4*T^2*h^7*u*W*
      QL^3*LR + 10*nf^4*T^2*h^7*u*B*LLd*LR^2*LRd + 10*nf^4*T^2*h^7*u*B*LL*LR*
      LRd^2 + 10*nf^4*T^2*h^7*u*B*LL*LLd^2*LR + 10*nf^4*T^2*h^7*u*B*LL^2*LLd*
      LRd + 10/3*nf^4*T^2*h^7*u*B*QRd^3*LLd + 20*nf^4*T^2*h^7*u*B*QR*QRd*LLd*
      LR + 20*nf^4*T^2*h^7*u*B*QR*QRd*LL*LRd + 10/3*nf^4*T^2*h^7*u*B*QR^3*LL
       + 10*nf^4*T^2*h^7*u*B*QLd*QRd^2*LRd + 20*nf^4*T^2*h^7*u*B*QLd*QR*LR*LRd
       + 20*nf^4*T^2*h^7*u*B*QLd*QR*LL*LLd + 20*nf^4*T^2*h^7*u*B*QLd*QR^2*QRd
       + 10*nf^4*T^2*h^7*u*B*QLd^2*QRd*LLd + 10/3*nf^4*T^2*h^7*u*B*QLd^3*LRd
       + 20*nf^4*T^2*h^7*u*B*QL*QRd*LR*LRd + 20*nf^4*T^2*h^7*u*B*QL*QRd*LL*LLd
       + 20*nf^4*T^2*h^7*u*B*QL*QR*QRd^2 + 10*nf^4*T^2*h^7*u*B*QL*QR^2*LR + 20
      *nf^4*T^2*h^7*u*B*QL*QLd*LLd*LR + 20*nf^4*T^2*h^7*u*B*QL*QLd*LL*LRd + 20
      *nf^4*T^2*h^7*u*B*QL*QLd^2*QR + 10*nf^4*T^2*h^7*u*B*QL^2*QR*LL + 20*nf^4
      *T^2*h^7*u*B*QL^2*QLd*QRd + 10/3*nf^4*T^2*h^7*u*B*QL^3*LR + 72*nf^4*T^2*
      h^7*u*p^2*LLd*LR^2*LRd + 72*nf^4*T^2*h^7*u*p^2*LL*LR*LRd^2 + 72*nf^4*T^2
      *h^7*u*p^2*LL*LLd^2*LR + 72*nf^4*T^2*h^7*u*p^2*LL^2*LLd*LRd + 24*nf^4*
      T^2*h^7*u*p^2*QRd^3*LLd + 144*nf^4*T^2*h^7*u*p^2*QR*QRd*LLd*LR + 144*
      nf^4*T^2*h^7*u*p^2*QR*QRd*LL*LRd + 24*nf^4*T^2*h^7*u*p^2*QR^3*LL + 72*
      nf^4*T^2*h^7*u*p^2*QLd*QRd^2*LRd + 144*nf^4*T^2*h^7*u*p^2*QLd*QR*LR*LRd
       + 144*nf^4*T^2*h^7*u*p^2*QLd*QR*LL*LLd + 144*nf^4*T^2*h^7*u*p^2*QLd*
      QR^2*QRd + 72*nf^4*T^2*h^7*u*p^2*QLd^2*QRd*LLd + 24*nf^4*T^2*h^7*u*p^2*
      QLd^3*LRd + 144*nf^4*T^2*h^7*u*p^2*QL*QRd*LR*LRd + 144*nf^4*T^2*h^7*u*
      p^2*QL*QRd*LL*LLd + 144*nf^4*T^2*h^7*u*p^2*QL*QR*QRd^2 + 72*nf^4*T^2*h^7
      *u*p^2*QL*QR^2*LR + 144*nf^4*T^2*h^7*u*p^2*QL*QLd*LLd*LR + 144*nf^4*T^2*
      h^7*u*p^2*QL*QLd*LL*LRd + 144*nf^4*T^2*h^7*u*p^2*QL*QLd^2*QR + 72*nf^4*
      T^2*h^7*u*p^2*QL^2*QR*LL + 144*nf^4*T^2*h^7*u*p^2*QL^2*QLd*QRd + 24*nf^4
      *T^2*h^7*u*p^2*QL^3*LR + 161/2*nf^4*T^2*h^7*u^2*p*LLd*LR^2*LRd + 161/2*
      nf^4*T^2*h^7*u^2*p*LL*LR*LRd^2 + 161/2*nf^4*T^2*h^7*u^2*p*LL*LLd^2*LR +
      161/2*nf^4*T^2*h^7*u^2*p*LL^2*LLd*LRd + 161/6*nf^4*T^2*h^7*u^2*p*QRd^3*
      LLd + 161*nf^4*T^2*h^7*u^2*p*QR*QRd*LLd*LR + 161*nf^4*T^2*h^7*u^2*p*QR*
      QRd*LL*LRd + 161/6*nf^4*T^2*h^7*u^2*p*QR^3*LL + 161/2*nf^4*T^2*h^7*u^2*p
      *QLd*QRd^2*LRd + 161*nf^4*T^2*h^7*u^2*p*QLd*QR*LR*LRd + 161*nf^4*T^2*h^7
      *u^2*p*QLd*QR*LL*LLd + 161*nf^4*T^2*h^7*u^2*p*QLd*QR^2*QRd + 161/2*nf^4*
      T^2*h^7*u^2*p*QLd^2*QRd*LLd + 161/6*nf^4*T^2*h^7*u^2*p*QLd^3*LRd + 161*
      nf^4*T^2*h^7*u^2*p*QL*QRd*LR*LRd + 161*nf^4*T^2*h^7*u^2*p*QL*QRd*LL*LLd
       + 161*nf^4*T^2*h^7*u^2*p*QL*QR*QRd^2 + 161/2*nf^4*T^2*h^7*u^2*p*QL*QR^2
      *LR + 161*nf^4*T^2*h^7*u^2*p*QL*QLd*LLd*LR + 161*nf^4*T^2*h^7*u^2*p*QL*
      QLd*LL*LRd + 161*nf^4*T^2*h^7*u^2*p*QL*QLd^2*QR + 161/2*nf^4*T^2*h^7*u^2
      *p*QL^2*QR*LL + 161*nf^4*T^2*h^7*u^2*p*QL^2*QLd*QRd + 161/6*nf^4*T^2*h^7
      *u^2*p*QL^3*LR + 24*nf^4*T^2*h^7*u^3*LLd*LR^2*LRd + 24*nf^4*T^2*h^7*u^3*
      LL*LR*LRd^2 + 24*nf^4*T^2*h^7*u^3*LL*LLd^2*LR + 24*nf^4*T^2*h^7*u^3*LL^2
      *LLd*LRd + 8*nf^4*T^2*h^7*u^3*QRd^3*LLd + 48*nf^4*T^2*h^7*u^3*QR*QRd*LLd
      *LR + 48*nf^4*T^2*h^7*u^3*QR*QRd*LL*LRd + 8*nf^4*T^2*h^7*u^3*QR^3*LL +
      24*nf^4*T^2*h^7*u^3*QLd*QRd^2*LRd + 48*nf^4*T^2*h^7*u^3*QLd*QR*LR*LRd +
      48*nf^4*T^2*h^7*u^3*QLd*QR*LL*LLd + 48*nf^4*T^2*h^7*u^3*QLd*QR^2*QRd +
      24*nf^4*T^2*h^7*u^3*QLd^2*QRd*LLd + 8*nf^4*T^2*h^7*u^3*QLd^3*LRd + 48*
      nf^4*T^2*h^7*u^3*QL*QRd*LR*LRd + 48*nf^4*T^2*h^7*u^3*QL*QRd*LL*LLd + 48*
      nf^4*T^2*h^7*u^3*QL*QR*QRd^2 + 24*nf^4*T^2*h^7*u^3*QL*QR^2*LR + 48*nf^4*
      T^2*h^7*u^3*QL*QLd*LLd*LR + 48*nf^4*T^2*h^7*u^3*QL*QLd*LL*LRd + 48*nf^4*
      T^2*h^7*u^3*QL*QLd^2*QR + 24*nf^4*T^2*h^7*u^3*QL^2*QR*LL + 48*nf^4*T^2*
      h^7*u^3*QL^2*QLd*QRd + 8*nf^4*T^2*h^7*u^3*QL^3*LR - 1/3*nf^4*T^3*h^7*p*
      LR^3*LRd^3 - 1/4*nf^4*T^3*h^7*p*LLd^2*LR^3*LRd - 1/4*nf^4*T^3*h^7*p*LL*
      LLd^3*LR^2 - 1/4*nf^4*T^3*h^7*p*LL^2*LR*LRd^3 - 1/4*nf^4*T^3*h^7*p*LL^3*
      LLd*LRd^2 - 1/3*nf^4*T^3*h^7*p*LL^3*LLd^3 + 1/4*nf^4*T^3*h^7*p*QRd^3*LR*
      LRd^2 - 1/2*nf^4*T^3*h^7*p*QRd^3*LLd^2*LR - 1/4*nf^4*T^3*h^7*p*QR*QRd*
      LLd^2*LR^2 - 1/4*nf^4*T^3*h^7*p*QR*QRd*LL^2*LRd^2 + 1/8*nf^4*T^3*h^7*p*
      QR*QRd^4*LRd + 1/4*nf^4*T^3*h^7*p*QR^3*LR^2*LRd - 1/2*nf^4*T^3*h^7*p*
      QR^3*LL^2*LRd + 1/8*nf^4*T^3*h^7*p*QR^4*QRd*LR + 1/4*nf^4*T^3*h^7*p*QLd*
      QRd^2*LL*LRd^2 + 1/8*nf^4*T^3*h^7*p*QLd*QR^4*LL + 1/4*nf^4*T^3*h^7*p*
      QLd^2*QRd*LLd^2*LR - 1/2*nf^4*T^3*h^7*p*QLd^2*QR^2*LR*LRd - 1/2*nf^4*T^3
      *h^7*p*QLd^2*QR^2*LL*LLd - 1/2*nf^4*T^3*h^7*p*QLd^2*QR^3*QRd - 1/2*nf^4*
      T^3*h^7*p*QLd^3*LL*LRd^2 + 1/4*nf^4*T^3*h^7*p*QLd^3*LL*LLd^2 + 1/8*nf^4*
      T^3*h^7*p*QLd^4*QR*LRd + 1/8*nf^4*T^3*h^7*p*QL*QRd^4*LLd + 1/4*nf^4*T^3*
      h^7*p*QL*QR^2*LLd*LR^2 - 1/4*nf^4*T^3*h^7*p*QL*QLd*LLd^2*LR^2 - 1/4*nf^4
      *T^3*h^7*p*QL*QLd*LL^2*LRd^2 - 1/2*nf^4*T^3*h^7*p*QL*QLd^3*QR^2 + 1/8*
      nf^4*T^3*h^7*p*QL*QLd^4*LLd - 1/2*nf^4*T^3*h^7*p*QL^2*QRd^2*LR*LRd - 1/2
      *nf^4*T^3*h^7*p*QL^2*QRd^2*LL*LLd + 1/4*nf^4*T^3*h^7*p*QL^2*QR*LL^2*LRd
       - 1/2*nf^4*T^3*h^7*p*QL^2*QR*QRd^3 - 1/2*nf^4*T^3*h^7*p*QL^3*LLd*LR^2
       + 1/4*nf^4*T^3*h^7*p*QL^3*LL^2*LLd - 1/2*nf^4*T^3*h^7*p*QL^3*QLd*QRd^2
       + 1/8*nf^4*T^3*h^7*p*QL^4*QRd*LR + 1/8*nf^4*T^3*h^7*p*QL^4*QLd*LL + 6*
      nf^4*T^3*h^7*p*W*LLd*LR^2*LRd + 6*nf^4*T^3*h^7*p*W*LL*LR*LRd^2 + 6*nf^4*
      T^3*h^7*p*W*LL*LLd^2*LR + 6*nf^4*T^3*h^7*p*W*LL^2*LLd*LRd + 2*nf^4*T^3*
      h^7*p*W*QRd^3*LLd + 12*nf^4*T^3*h^7*p*W*QR*QRd*LLd*LR + 12*nf^4*T^3*h^7*
      p*W*QR*QRd*LL*LRd + 2*nf^4*T^3*h^7*p*W*QR^3*LL + 6*nf^4*T^3*h^7*p*W*QLd*
      QRd^2*LRd + 12*nf^4*T^3*h^7*p*W*QLd*QR*LR*LRd + 12*nf^4*T^3*h^7*p*W*QLd*
      QR*LL*LLd + 12*nf^4*T^3*h^7*p*W*QLd*QR^2*QRd + 6*nf^4*T^3*h^7*p*W*QLd^2*
      QRd*LLd + 2*nf^4*T^3*h^7*p*W*QLd^3*LRd + 12*nf^4*T^3*h^7*p*W*QL*QRd*LR*
      LRd + 12*nf^4*T^3*h^7*p*W*QL*QRd*LL*LLd + 12*nf^4*T^3*h^7*p*W*QL*QR*
      QRd^2 + 6*nf^4*T^3*h^7*p*W*QL*QR^2*LR + 12*nf^4*T^3*h^7*p*W*QL*QLd*LLd*
      LR + 12*nf^4*T^3*h^7*p*W*QL*QLd*LL*LRd + 12*nf^4*T^3*h^7*p*W*QL*QLd^2*QR
       + 6*nf^4*T^3*h^7*p*W*QL^2*QR*LL + 12*nf^4*T^3*h^7*p*W*QL^2*QLd*QRd + 2*
      nf^4*T^3*h^7*p*W*QL^3*LR - 2/3*nf^4*T^3*h^7*u*LR^3*LRd^3 - 2/3*nf^4*T^3*
      h^7*u*LL^3*LLd^3 - nf^4*T^3*h^7*u*QRd^3*LR*LRd^2 - nf^4*T^3*h^7*u*QRd^3*
      LLd^2*LR - nf^4*T^3*h^7*u*QRd^3*LL*LLd*LRd + 1/2*nf^4*T^3*h^7*u*QR*QRd*
      LLd^2*LR^2 + 1/2*nf^4*T^3*h^7*u*QR*QRd*LL^2*LRd^2 - 1/4*nf^4*T^3*h^7*u*
      QR*QRd^4*LRd - nf^4*T^3*h^7*u*QR^3*LR^2*LRd - nf^4*T^3*h^7*u*QR^3*LL*LLd
      *LR - nf^4*T^3*h^7*u*QR^3*LL^2*LRd - 1/4*nf^4*T^3*h^7*u*QR^4*QRd*LR - 1/
      2*nf^4*T^3*h^7*u*QLd*QRd^2*LL*LRd^2 - 1/4*nf^4*T^3*h^7*u*QLd*QR^4*LL - 1/
      2*nf^4*T^3*h^7*u*QLd^2*QRd*LLd^2*LR + nf^4*T^3*h^7*u*QLd^2*QR^2*LR*LRd
       + nf^4*T^3*h^7*u*QLd^2*QR^2*LL*LLd + nf^4*T^3*h^7*u*QLd^2*QR^3*QRd -
      nf^4*T^3*h^7*u*QLd^3*LLd*LR*LRd - nf^4*T^3*h^7*u*QLd^3*LL*LRd^2 - nf^4*
      T^3*h^7*u*QLd^3*LL*LLd^2 - 1/4*nf^4*T^3*h^7*u*QLd^4*QR*LRd - 1/4*nf^4*
      T^3*h^7*u*QL*QRd^4*LLd - 1/2*nf^4*T^3*h^7*u*QL*QR^2*LLd*LR^2 + 1/2*nf^4*
      T^3*h^7*u*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T^3*h^7*u*QL*QLd*LL^2*LRd^2 +
      nf^4*T^3*h^7*u*QL*QLd^3*QR^2 - 1/4*nf^4*T^3*h^7*u*QL*QLd^4*LLd + nf^4*
      T^3*h^7*u*QL^2*QRd^2*LR*LRd + nf^4*T^3*h^7*u*QL^2*QRd^2*LL*LLd - 1/2*
      nf^4*T^3*h^7*u*QL^2*QR*LL^2*LRd + nf^4*T^3*h^7*u*QL^2*QR*QRd^3 - nf^4*
      T^3*h^7*u*QL^3*LLd*LR^2 - nf^4*T^3*h^7*u*QL^3*LL*LR*LRd - nf^4*T^3*h^7*u
      *QL^3*LL^2*LLd + nf^4*T^3*h^7*u*QL^3*QLd*QRd^2 - 1/4*nf^4*T^3*h^7*u*QL^4
      *QRd*LR - 1/4*nf^4*T^3*h^7*u*QL^4*QLd*LL + 5/3*nf^4*T^3*h^7*u*G*QRd^3*
      LLd + 5*nf^4*T^3*h^7*u*G*QR*QRd*LLd*LR + 5*nf^4*T^3*h^7*u*G*QR*QRd*LL*
      LRd + 5/3*nf^4*T^3*h^7*u*G*QR^3*LL + 5*nf^4*T^3*h^7*u*G*QLd*QRd^2*LRd +
      5*nf^4*T^3*h^7*u*G*QLd*QR*LR*LRd + 5*nf^4*T^3*h^7*u*G*QLd*QR*LL*LLd + 10
      *nf^4*T^3*h^7*u*G*QLd*QR^2*QRd + 5*nf^4*T^3*h^7*u*G*QLd^2*QRd*LLd + 5/3*
      nf^4*T^3*h^7*u*G*QLd^3*LRd + 5*nf^4*T^3*h^7*u*G*QL*QRd*LR*LRd + 5*nf^4*
      T^3*h^7*u*G*QL*QRd*LL*LLd + 10*nf^4*T^3*h^7*u*G*QL*QR*QRd^2 + 5*nf^4*T^3
      *h^7*u*G*QL*QR^2*LR + 5*nf^4*T^3*h^7*u*G*QL*QLd*LLd*LR + 5*nf^4*T^3*h^7*
      u*G*QL*QLd*LL*LRd + 10*nf^4*T^3*h^7*u*G*QL*QLd^2*QR + 5*nf^4*T^3*h^7*u*G
      *QL^2*QR*LL + 10*nf^4*T^3*h^7*u*G*QL^2*QLd*QRd + 5/3*nf^4*T^3*h^7*u*G*
      QL^3*LR + 25/2*nf^4*T^3*h^7*u*W*LLd*LR^2*LRd + 25/2*nf^4*T^3*h^7*u*W*LL*
      LR*LRd^2 + 25/2*nf^4*T^3*h^7*u*W*LL*LLd^2*LR + 25/2*nf^4*T^3*h^7*u*W*
      LL^2*LLd*LRd + 25/6*nf^4*T^3*h^7*u*W*QRd^3*LLd + 25*nf^4*T^3*h^7*u*W*QR*
      QRd*LLd*LR + 25*nf^4*T^3*h^7*u*W*QR*QRd*LL*LRd + 25/6*nf^4*T^3*h^7*u*W*
      QR^3*LL + 25/2*nf^4*T^3*h^7*u*W*QLd*QRd^2*LRd + 25*nf^4*T^3*h^7*u*W*QLd*
      QR*LR*LRd + 25*nf^4*T^3*h^7*u*W*QLd*QR*LL*LLd + 25*nf^4*T^3*h^7*u*W*QLd*
      QR^2*QRd + 25/2*nf^4*T^3*h^7*u*W*QLd^2*QRd*LLd + 25/6*nf^4*T^3*h^7*u*W*
      QLd^3*LRd + 25*nf^4*T^3*h^7*u*W*QL*QRd*LR*LRd + 25*nf^4*T^3*h^7*u*W*QL*
      QRd*LL*LLd + 25*nf^4*T^3*h^7*u*W*QL*QR*QRd^2 + 25/2*nf^4*T^3*h^7*u*W*QL*
      QR^2*LR + 25*nf^4*T^3*h^7*u*W*QL*QLd*LLd*LR + 25*nf^4*T^3*h^7*u*W*QL*QLd
      *LL*LRd + 25*nf^4*T^3*h^7*u*W*QL*QLd^2*QR + 25/2*nf^4*T^3*h^7*u*W*QL^2*
      QR*LL + 25*nf^4*T^3*h^7*u*W*QL^2*QLd*QRd + 25/6*nf^4*T^3*h^7*u*W*QL^3*LR
       + 5/2*nf^4*T^3*h^7*u*B*LLd*LR^2*LRd + 5/2*nf^4*T^3*h^7*u*B*LL*LR*LRd^2
       + 5/2*nf^4*T^3*h^7*u*B*LL*LLd^2*LR + 5/2*nf^4*T^3*h^7*u*B*LL^2*LLd*LRd
       + 5/6*nf^4*T^3*h^7*u*B*QRd^3*LLd + 5*nf^4*T^3*h^7*u*B*QR*QRd*LLd*LR + 5
      *nf^4*T^3*h^7*u*B*QR*QRd*LL*LRd + 5/6*nf^4*T^3*h^7*u*B*QR^3*LL + 5/2*
      nf^4*T^3*h^7*u*B*QLd*QRd^2*LRd + 5*nf^4*T^3*h^7*u*B*QLd*QR*LR*LRd + 5*
      nf^4*T^3*h^7*u*B*QLd*QR*LL*LLd + 5*nf^4*T^3*h^7*u*B*QLd*QR^2*QRd + 5/2*
      nf^4*T^3*h^7*u*B*QLd^2*QRd*LLd + 5/6*nf^4*T^3*h^7*u*B*QLd^3*LRd + 5*nf^4
      *T^3*h^7*u*B*QL*QRd*LR*LRd + 5*nf^4*T^3*h^7*u*B*QL*QRd*LL*LLd + 5*nf^4*
      T^3*h^7*u*B*QL*QR*QRd^2 + 5/2*nf^4*T^3*h^7*u*B*QL*QR^2*LR + 5*nf^4*T^3*
      h^7*u*B*QL*QLd*LLd*LR + 5*nf^4*T^3*h^7*u*B*QL*QLd*LL*LRd + 5*nf^4*T^3*
      h^7*u*B*QL*QLd^2*QR + 5/2*nf^4*T^3*h^7*u*B*QL^2*QR*LL + 5*nf^4*T^3*h^7*u
      *B*QL^2*QLd*QRd + 5/6*nf^4*T^3*h^7*u*B*QL^3*LR + 18*nf^4*T^3*h^7*u*p^2*
      LLd*LR^2*LRd + 18*nf^4*T^3*h^7*u*p^2*LL*LR*LRd^2 + 18*nf^4*T^3*h^7*u*p^2
      *LL*LLd^2*LR + 18*nf^4*T^3*h^7*u*p^2*LL^2*LLd*LRd + 6*nf^4*T^3*h^7*u*p^2
      *QRd^3*LLd + 36*nf^4*T^3*h^7*u*p^2*QR*QRd*LLd*LR + 36*nf^4*T^3*h^7*u*p^2
      *QR*QRd*LL*LRd + 6*nf^4*T^3*h^7*u*p^2*QR^3*LL + 18*nf^4*T^3*h^7*u*p^2*
      QLd*QRd^2*LRd + 36*nf^4*T^3*h^7*u*p^2*QLd*QR*LR*LRd + 36*nf^4*T^3*h^7*u*
      p^2*QLd*QR*LL*LLd + 36*nf^4*T^3*h^7*u*p^2*QLd*QR^2*QRd + 18*nf^4*T^3*h^7
      *u*p^2*QLd^2*QRd*LLd + 6*nf^4*T^3*h^7*u*p^2*QLd^3*LRd + 36*nf^4*T^3*h^7*
      u*p^2*QL*QRd*LR*LRd + 36*nf^4*T^3*h^7*u*p^2*QL*QRd*LL*LLd + 36*nf^4*T^3*
      h^7*u*p^2*QL*QR*QRd^2 + 18*nf^4*T^3*h^7*u*p^2*QL*QR^2*LR + 36*nf^4*T^3*
      h^7*u*p^2*QL*QLd*LLd*LR + 36*nf^4*T^3*h^7*u*p^2*QL*QLd*LL*LRd + 36*nf^4*
      T^3*h^7*u*p^2*QL*QLd^2*QR + 18*nf^4*T^3*h^7*u*p^2*QL^2*QR*LL + 36*nf^4*
      T^3*h^7*u*p^2*QL^2*QLd*QRd + 6*nf^4*T^3*h^7*u*p^2*QL^3*LR + 37*nf^4*T^3*
      h^7*u^2*p*LLd*LR^2*LRd + 37*nf^4*T^3*h^7*u^2*p*LL*LR*LRd^2 + 37*nf^4*T^3
      *h^7*u^2*p*LL*LLd^2*LR + 37*nf^4*T^3*h^7*u^2*p*LL^2*LLd*LRd + 37/3*nf^4*
      T^3*h^7*u^2*p*QRd^3*LLd + 74*nf^4*T^3*h^7*u^2*p*QR*QRd*LLd*LR + 74*nf^4*
      T^3*h^7*u^2*p*QR*QRd*LL*LRd + 37/3*nf^4*T^3*h^7*u^2*p*QR^3*LL + 37*nf^4*
      T^3*h^7*u^2*p*QLd*QRd^2*LRd + 74*nf^4*T^3*h^7*u^2*p*QLd*QR*LR*LRd + 74*
      nf^4*T^3*h^7*u^2*p*QLd*QR*LL*LLd + 74*nf^4*T^3*h^7*u^2*p*QLd*QR^2*QRd +
      37*nf^4*T^3*h^7*u^2*p*QLd^2*QRd*LLd + 37/3*nf^4*T^3*h^7*u^2*p*QLd^3*LRd
       + 74*nf^4*T^3*h^7*u^2*p*QL*QRd*LR*LRd + 74*nf^4*T^3*h^7*u^2*p*QL*QRd*LL
      *LLd + 74*nf^4*T^3*h^7*u^2*p*QL*QR*QRd^2 + 37*nf^4*T^3*h^7*u^2*p*QL*QR^2
      *LR + 74*nf^4*T^3*h^7*u^2*p*QL*QLd*LLd*LR + 74*nf^4*T^3*h^7*u^2*p*QL*QLd
      *LL*LRd + 74*nf^4*T^3*h^7*u^2*p*QL*QLd^2*QR + 37*nf^4*T^3*h^7*u^2*p*QL^2
      *QR*LL + 74*nf^4*T^3*h^7*u^2*p*QL^2*QLd*QRd + 37/3*nf^4*T^3*h^7*u^2*p*
      QL^3*LR + 29/2*nf^4*T^3*h^7*u^3*LLd*LR^2*LRd + 29/2*nf^4*T^3*h^7*u^3*LL*
      LR*LRd^2 + 29/2*nf^4*T^3*h^7*u^3*LL*LLd^2*LR + 29/2*nf^4*T^3*h^7*u^3*
      LL^2*LLd*LRd + 29/6*nf^4*T^3*h^7*u^3*QRd^3*LLd + 29*nf^4*T^3*h^7*u^3*QR*
      QRd*LLd*LR + 29*nf^4*T^3*h^7*u^3*QR*QRd*LL*LRd + 29/6*nf^4*T^3*h^7*u^3*
      QR^3*LL + 29/2*nf^4*T^3*h^7*u^3*QLd*QRd^2*LRd + 29*nf^4*T^3*h^7*u^3*QLd*
      QR*LR*LRd + 29*nf^4*T^3*h^7*u^3*QLd*QR*LL*LLd + 29*nf^4*T^3*h^7*u^3*QLd*
      QR^2*QRd + 29/2*nf^4*T^3*h^7*u^3*QLd^2*QRd*LLd + 29/6*nf^4*T^3*h^7*u^3*
      QLd^3*LRd + 29*nf^4*T^3*h^7*u^3*QL*QRd*LR*LRd + 29*nf^4*T^3*h^7*u^3*QL*
      QRd*LL*LLd + 29*nf^4*T^3*h^7*u^3*QL*QR*QRd^2 + 29/2*nf^4*T^3*h^7*u^3*QL*
      QR^2*LR + 29*nf^4*T^3*h^7*u^3*QL*QLd*LLd*LR + 29*nf^4*T^3*h^7*u^3*QL*QLd
      *LL*LRd + 29*nf^4*T^3*h^7*u^3*QL*QLd^2*QR + 29/2*nf^4*T^3*h^7*u^3*QL^2*
      QR*LL + 29*nf^4*T^3*h^7*u^3*QL^2*QLd*QRd + 29/6*nf^4*T^3*h^7*u^3*QL^3*LR
       - 2/9*nf^4*T^4*h^7*u*LR^3*LRd^3 + 1/12*nf^4*T^4*h^7*u*LLd^2*LR^3*LRd +
      1/12*nf^4*T^4*h^7*u*LL*LLd^3*LR^2 + 1/12*nf^4*T^4*h^7*u*LL^2*LR*LRd^3 +
      1/12*nf^4*T^4*h^7*u*LL^3*LLd*LRd^2 - 2/9*nf^4*T^4*h^7*u*LL^3*LLd^3 - 5/
      12*nf^4*T^4*h^7*u*QRd^3*LR*LRd^2 - 1/3*nf^4*T^4*h^7*u*QRd^3*LLd^2*LR - 1/
      3*nf^4*T^4*h^7*u*QRd^3*LL*LLd*LRd + 1/4*nf^4*T^4*h^7*u*QR*QRd*LLd^2*LR^2
       + 1/4*nf^4*T^4*h^7*u*QR*QRd*LL^2*LRd^2 - 1/8*nf^4*T^4*h^7*u*QR*QRd^4*
      LRd - 5/12*nf^4*T^4*h^7*u*QR^3*LR^2*LRd - 1/3*nf^4*T^4*h^7*u*QR^3*LL*LLd
      *LR - 1/3*nf^4*T^4*h^7*u*QR^3*LL^2*LRd - 1/8*nf^4*T^4*h^7*u*QR^4*QRd*LR
       - 1/4*nf^4*T^4*h^7*u*QLd*QRd^2*LL*LRd^2 - 1/8*nf^4*T^4*h^7*u*QLd*QR^4*
      LL - 1/4*nf^4*T^4*h^7*u*QLd^2*QRd*LLd^2*LR + 1/2*nf^4*T^4*h^7*u*QLd^2*
      QR^2*LR*LRd + 1/2*nf^4*T^4*h^7*u*QLd^2*QR^2*LL*LLd + 1/2*nf^4*T^4*h^7*u*
      QLd^2*QR^3*QRd - 1/3*nf^4*T^4*h^7*u*QLd^3*LLd*LR*LRd - 1/3*nf^4*T^4*h^7*
      u*QLd^3*LL*LRd^2 - 5/12*nf^4*T^4*h^7*u*QLd^3*LL*LLd^2 - 1/8*nf^4*T^4*h^7
      *u*QLd^4*QR*LRd - 1/8*nf^4*T^4*h^7*u*QL*QRd^4*LLd - 1/4*nf^4*T^4*h^7*u*
      QL*QR^2*LLd*LR^2 + 1/4*nf^4*T^4*h^7*u*QL*QLd*LLd^2*LR^2 + 1/4*nf^4*T^4*
      h^7*u*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*T^4*h^7*u*QL*QLd^3*QR^2 - 1/8*nf^4*
      T^4*h^7*u*QL*QLd^4*LLd + 1/2*nf^4*T^4*h^7*u*QL^2*QRd^2*LR*LRd + 1/2*nf^4
      *T^4*h^7*u*QL^2*QRd^2*LL*LLd - 1/4*nf^4*T^4*h^7*u*QL^2*QR*LL^2*LRd + 1/2
      *nf^4*T^4*h^7*u*QL^2*QR*QRd^3 - 1/3*nf^4*T^4*h^7*u*QL^3*LLd*LR^2 - 1/3*
      nf^4*T^4*h^7*u*QL^3*LL*LR*LRd - 5/12*nf^4*T^4*h^7*u*QL^3*LL^2*LLd + 1/2*
      nf^4*T^4*h^7*u*QL^3*QLd*QRd^2 - 1/8*nf^4*T^4*h^7*u*QL^4*QRd*LR - 1/8*
      nf^4*T^4*h^7*u*QL^4*QLd*LL + 5/2*nf^4*T^4*h^7*u*W*LLd*LR^2*LRd + 5/2*
      nf^4*T^4*h^7*u*W*LL*LR*LRd^2 + 5/2*nf^4*T^4*h^7*u*W*LL*LLd^2*LR + 5/2*
      nf^4*T^4*h^7*u*W*LL^2*LLd*LRd + 5/6*nf^4*T^4*h^7*u*W*QRd^3*LLd + 5*nf^4*
      T^4*h^7*u*W*QR*QRd*LLd*LR + 5*nf^4*T^4*h^7*u*W*QR*QRd*LL*LRd + 5/6*nf^4*
      T^4*h^7*u*W*QR^3*LL + 5/2*nf^4*T^4*h^7*u*W*QLd*QRd^2*LRd + 5*nf^4*T^4*
      h^7*u*W*QLd*QR*LR*LRd + 5*nf^4*T^4*h^7*u*W*QLd*QR*LL*LLd + 5*nf^4*T^4*
      h^7*u*W*QLd*QR^2*QRd + 5/2*nf^4*T^4*h^7*u*W*QLd^2*QRd*LLd + 5/6*nf^4*T^4
      *h^7*u*W*QLd^3*LRd + 5*nf^4*T^4*h^7*u*W*QL*QRd*LR*LRd + 5*nf^4*T^4*h^7*u
      *W*QL*QRd*LL*LLd + 5*nf^4*T^4*h^7*u*W*QL*QR*QRd^2 + 5/2*nf^4*T^4*h^7*u*W
      *QL*QR^2*LR + 5*nf^4*T^4*h^7*u*W*QL*QLd*LLd*LR + 5*nf^4*T^4*h^7*u*W*QL*
      QLd*LL*LRd + 5*nf^4*T^4*h^7*u*W*QL*QLd^2*QR + 5/2*nf^4*T^4*h^7*u*W*QL^2*
      QR*LL + 5*nf^4*T^4*h^7*u*W*QL^2*QLd*QRd + 5/6*nf^4*T^4*h^7*u*W*QL^3*LR
       + 15/2*nf^4*T^4*h^7*u^2*p*LLd*LR^2*LRd + 15/2*nf^4*T^4*h^7*u^2*p*LL*LR*
      LRd^2 + 15/2*nf^4*T^4*h^7*u^2*p*LL*LLd^2*LR + 15/2*nf^4*T^4*h^7*u^2*p*
      LL^2*LLd*LRd + 5/2*nf^4*T^4*h^7*u^2*p*QRd^3*LLd + 15*nf^4*T^4*h^7*u^2*p*
      QR*QRd*LLd*LR + 15*nf^4*T^4*h^7*u^2*p*QR*QRd*LL*LRd + 5/2*nf^4*T^4*h^7*
      u^2*p*QR^3*LL + 15/2*nf^4*T^4*h^7*u^2*p*QLd*QRd^2*LRd + 15*nf^4*T^4*h^7*
      u^2*p*QLd*QR*LR*LRd + 15*nf^4*T^4*h^7*u^2*p*QLd*QR*LL*LLd + 15*nf^4*T^4*
      h^7*u^2*p*QLd*QR^2*QRd + 15/2*nf^4*T^4*h^7*u^2*p*QLd^2*QRd*LLd + 5/2*
      nf^4*T^4*h^7*u^2*p*QLd^3*LRd + 15*nf^4*T^4*h^7*u^2*p*QL*QRd*LR*LRd + 15*
      nf^4*T^4*h^7*u^2*p*QL*QRd*LL*LLd + 15*nf^4*T^4*h^7*u^2*p*QL*QR*QRd^2 +
      15/2*nf^4*T^4*h^7*u^2*p*QL*QR^2*LR + 15*nf^4*T^4*h^7*u^2*p*QL*QLd*LLd*LR
       + 15*nf^4*T^4*h^7*u^2*p*QL*QLd*LL*LRd + 15*nf^4*T^4*h^7*u^2*p*QL*QLd^2*
      QR + 15/2*nf^4*T^4*h^7*u^2*p*QL^2*QR*LL + 15*nf^4*T^4*h^7*u^2*p*QL^2*QLd
      *QRd + 5/2*nf^4*T^4*h^7*u^2*p*QL^3*LR + 11/2*nf^4*T^4*h^7*u^3*LLd*LR^2*
      LRd + 11/2*nf^4*T^4*h^7*u^3*LL*LR*LRd^2 + 11/2*nf^4*T^4*h^7*u^3*LL*LLd^2
      *LR + 11/2*nf^4*T^4*h^7*u^3*LL^2*LLd*LRd + 11/6*nf^4*T^4*h^7*u^3*QRd^3*
      LLd + 11*nf^4*T^4*h^7*u^3*QR*QRd*LLd*LR + 11*nf^4*T^4*h^7*u^3*QR*QRd*LL*
      LRd + 11/6*nf^4*T^4*h^7*u^3*QR^3*LL + 11/2*nf^4*T^4*h^7*u^3*QLd*QRd^2*
      LRd + 11*nf^4*T^4*h^7*u^3*QLd*QR*LR*LRd + 11*nf^4*T^4*h^7*u^3*QLd*QR*LL*
      LLd + 11*nf^4*T^4*h^7*u^3*QLd*QR^2*QRd + 11/2*nf^4*T^4*h^7*u^3*QLd^2*QRd
      *LLd + 11/6*nf^4*T^4*h^7*u^3*QLd^3*LRd + 11*nf^4*T^4*h^7*u^3*QL*QRd*LR*
      LRd + 11*nf^4*T^4*h^7*u^3*QL*QRd*LL*LLd + 11*nf^4*T^4*h^7*u^3*QL*QR*
      QRd^2 + 11/2*nf^4*T^4*h^7*u^3*QL*QR^2*LR + 11*nf^4*T^4*h^7*u^3*QL*QLd*
      LLd*LR + 11*nf^4*T^4*h^7*u^3*QL*QLd*LL*LRd + 11*nf^4*T^4*h^7*u^3*QL*
      QLd^2*QR + 11/2*nf^4*T^4*h^7*u^3*QL^2*QR*LL + 11*nf^4*T^4*h^7*u^3*QL^2*
      QLd*QRd + 11/6*nf^4*T^4*h^7*u^3*QL^3*LR + nf^4*T^5*h^7*u^3*LLd*LR^2*LRd
       + nf^4*T^5*h^7*u^3*LL*LR*LRd^2 + nf^4*T^5*h^7*u^3*LL*LLd^2*LR + nf^4*
      T^5*h^7*u^3*LL^2*LLd*LRd + 1/3*nf^4*T^5*h^7*u^3*QRd^3*LLd + 2*nf^4*T^5*
      h^7*u^3*QR*QRd*LLd*LR + 2*nf^4*T^5*h^7*u^3*QR*QRd*LL*LRd + 1/3*nf^4*T^5*
      h^7*u^3*QR^3*LL + nf^4*T^5*h^7*u^3*QLd*QRd^2*LRd + 2*nf^4*T^5*h^7*u^3*
      QLd*QR*LR*LRd + 2*nf^4*T^5*h^7*u^3*QLd*QR*LL*LLd + 2*nf^4*T^5*h^7*u^3*
      QLd*QR^2*QRd + nf^4*T^5*h^7*u^3*QLd^2*QRd*LLd + 1/3*nf^4*T^5*h^7*u^3*
      QLd^3*LRd + 2*nf^4*T^5*h^7*u^3*QL*QRd*LR*LRd + 2*nf^4*T^5*h^7*u^3*QL*QRd
      *LL*LLd + 2*nf^4*T^5*h^7*u^3*QL*QR*QRd^2 + nf^4*T^5*h^7*u^3*QL*QR^2*LR
       + 2*nf^4*T^5*h^7*u^3*QL*QLd*LLd*LR + 2*nf^4*T^5*h^7*u^3*QL*QLd*LL*LRd
       + 2*nf^4*T^5*h^7*u^3*QL*QLd^2*QR + nf^4*T^5*h^7*u^3*QL^2*QR*LL + 2*nf^4
      *T^5*h^7*u^3*QL^2*QLd*QRd + 1/3*nf^4*T^5*h^7*u^3*QL^3*LR - 1/3*nf^5*h^7*
      p*LR^3*LRd^3 - nf^5*h^7*p*LLd^2*LR^3*LRd - nf^5*h^7*p*LL*LLd*LR^2*LRd^2
       - nf^5*h^7*p*LL*LLd^3*LR^2 - nf^5*h^7*p*LL^2*LR*LRd^3 - nf^5*h^7*p*LL^2
      *LLd^2*LR*LRd - nf^5*h^7*p*LL^3*LLd*LRd^2 - 1/3*nf^5*h^7*p*LL^3*LLd^3 +
      1/2*nf^5*h^7*p*QRd^3*LR*LRd^2 + 1/3*nf^5*h^7*p*QRd^3*LLd^2*LR + 3/2*nf^5
      *h^7*p*QRd^3*LL*LLd*LRd - nf^5*h^7*p*QR*QRd*LR^2*LRd^2 - 3/2*nf^5*h^7*p*
      QR*QRd*LLd^2*LR^2 - 3/2*nf^5*h^7*p*QR*QRd*LL^2*LRd^2 - nf^5*h^7*p*QR*QRd
      *LL^2*LLd^2 + 3/4*nf^5*h^7*p*QR*QRd^4*LRd + 1/2*nf^5*h^7*p*QR^3*LR^2*LRd
       + 3/2*nf^5*h^7*p*QR^3*LL*LLd*LR + 1/3*nf^5*h^7*p*QR^3*LL^2*LRd + 3/4*
      nf^5*h^7*p*QR^4*QRd*LR + nf^5*h^7*p*QLd*QRd^2*LLd*LR*LRd - 3/2*nf^5*h^7*
      p*QLd*QR*LLd*LR^2*LRd - nf^5*h^7*p*QLd*QR*LL*LR*LRd^2 - 3/2*nf^5*h^7*p*
      QLd*QR*LL*LLd^2*LR - nf^5*h^7*p*QLd*QR*LL^2*LLd*LRd + nf^5*h^7*p*QLd*QR*
      QRd^3*LLd + 3/4*nf^5*h^7*p*QLd*QR^4*LL + nf^5*h^7*p*QLd^2*QRd*LL*LLd*LRd
       + nf^5*h^7*p*QLd^2*QR*QRd^2*LRd + 3/2*nf^5*h^7*p*QLd^3*LLd*LR*LRd + 1/3
      *nf^5*h^7*p*QLd^3*LL*LRd^2 + 1/2*nf^5*h^7*p*QLd^3*LL*LLd^2 + 3/2*nf^5*
      h^7*p*QLd^3*QR*QRd*LLd + 3/4*nf^5*h^7*p*QLd^4*QR*LRd - nf^5*h^7*p*QL*QRd
      *LLd*LR^2*LRd - 3/2*nf^5*h^7*p*QL*QRd*LL*LR*LRd^2 - nf^5*h^7*p*QL*QRd*LL
      *LLd^2*LR - 3/2*nf^5*h^7*p*QL*QRd*LL^2*LLd*LRd + 3/4*nf^5*h^7*p*QL*QRd^4
      *LLd + nf^5*h^7*p*QL*QR^2*LL*LR*LRd + nf^5*h^7*p*QL*QR^3*QRd*LL - nf^5*
      h^7*p*QL*QLd*LR^2*LRd^2 - 3/2*nf^5*h^7*p*QL*QLd*LLd^2*LR^2 - 3/2*nf^5*
      h^7*p*QL*QLd*LL^2*LRd^2 - nf^5*h^7*p*QL*QLd*LL^2*LLd^2 + 3/2*nf^5*h^7*p*
      QL*QLd*QRd^3*LRd + 3/2*nf^5*h^7*p*QL*QLd*QR^3*LR + nf^5*h^7*p*QL*QLd^2*
      QRd^2*LLd + nf^5*h^7*p*QL*QLd^3*QRd*LRd + 3/4*nf^5*h^7*p*QL*QLd^4*LLd +
      nf^5*h^7*p*QL^2*QR*LL*LLd*LR + nf^5*h^7*p*QL^2*QR^2*QRd*LR + nf^5*h^7*p*
      QL^2*QLd*QR^2*LL + 1/3*nf^5*h^7*p*QL^3*LLd*LR^2 + 3/2*nf^5*h^7*p*QL^3*LL
      *LR*LRd + 1/2*nf^5*h^7*p*QL^3*LL^2*LLd + 3/2*nf^5*h^7*p*QL^3*QR*QRd*LL
       + nf^5*h^7*p*QL^3*QLd*QR*LR + 3/4*nf^5*h^7*p*QL^4*QRd*LR + 3/4*nf^5*h^7
      *p*QL^4*QLd*LL - nf^5*h^7*u*LLd^2*LR^3*LRd - nf^5*h^7*u*LL*LLd^3*LR^2 -
      nf^5*h^7*u*LL^2*LR*LRd^3 - nf^5*h^7*u*LL^3*LLd*LRd^2 + 1/2*nf^5*h^7*u*
      QRd^3*LR*LRd^2 + 3/2*nf^5*h^7*u*QRd^3*LL*LLd*LRd - 3/2*nf^5*h^7*u*QR*QRd
      *LLd^2*LR^2 - 3/2*nf^5*h^7*u*QR*QRd*LL^2*LRd^2 + 3/4*nf^5*h^7*u*QR*QRd^4
      *LRd + 1/2*nf^5*h^7*u*QR^3*LR^2*LRd + 3/2*nf^5*h^7*u*QR^3*LL*LLd*LR + 3/
      4*nf^5*h^7*u*QR^4*QRd*LR - 3/2*nf^5*h^7*u*QLd*QR*LLd*LR^2*LRd - 3/2*nf^5
      *h^7*u*QLd*QR*LL*LLd^2*LR + 3/4*nf^5*h^7*u*QLd*QR^4*LL + 3/2*nf^5*h^7*u*
      QLd^3*LLd*LR*LRd + 1/2*nf^5*h^7*u*QLd^3*LL*LLd^2 + 3/2*nf^5*h^7*u*QLd^3*
      QR*QRd*LLd + 3/4*nf^5*h^7*u*QLd^4*QR*LRd - 3/2*nf^5*h^7*u*QL*QRd*LL*LR*
      LRd^2 - 3/2*nf^5*h^7*u*QL*QRd*LL^2*LLd*LRd + 3/4*nf^5*h^7*u*QL*QRd^4*LLd
       - 3/2*nf^5*h^7*u*QL*QLd*LLd^2*LR^2 - 3/2*nf^5*h^7*u*QL*QLd*LL^2*LRd^2
       + 3/2*nf^5*h^7*u*QL*QLd*QRd^3*LRd + 3/2*nf^5*h^7*u*QL*QLd*QR^3*LR + 3/4
      *nf^5*h^7*u*QL*QLd^4*LLd + 3/2*nf^5*h^7*u*QL^3*LL*LR*LRd + 1/2*nf^5*h^7*
      u*QL^3*LL^2*LLd + 3/2*nf^5*h^7*u*QL^3*QR*QRd*LL + 3/4*nf^5*h^7*u*QL^4*
      QRd*LR + 3/4*nf^5*h^7*u*QL^4*QLd*LL - nf^5*T*h^7*p*LR^3*LRd^3 - 3*nf^5*T
      *h^7*p*LLd^2*LR^3*LRd - 3*nf^5*T*h^7*p*LL*LLd*LR^2*LRd^2 - 3*nf^5*T*h^7*
      p*LL*LLd^3*LR^2 - 3*nf^5*T*h^7*p*LL^2*LR*LRd^3 - 3*nf^5*T*h^7*p*LL^2*
      LLd^2*LR*LRd - 3*nf^5*T*h^7*p*LL^3*LLd*LRd^2 - nf^5*T*h^7*p*LL^3*LLd^3
       + 3/2*nf^5*T*h^7*p*QRd^3*LR*LRd^2 + nf^5*T*h^7*p*QRd^3*LLd^2*LR + 9/2*
      nf^5*T*h^7*p*QRd^3*LL*LLd*LRd - 3*nf^5*T*h^7*p*QR*QRd*LR^2*LRd^2 - 9/2*
      nf^5*T*h^7*p*QR*QRd*LLd^2*LR^2 - 9/2*nf^5*T*h^7*p*QR*QRd*LL^2*LRd^2 - 3*
      nf^5*T*h^7*p*QR*QRd*LL^2*LLd^2 + 9/4*nf^5*T*h^7*p*QR*QRd^4*LRd + 3/2*
      nf^5*T*h^7*p*QR^3*LR^2*LRd + 9/2*nf^5*T*h^7*p*QR^3*LL*LLd*LR + nf^5*T*
      h^7*p*QR^3*LL^2*LRd + 9/4*nf^5*T*h^7*p*QR^4*QRd*LR + 3*nf^5*T*h^7*p*QLd*
      QRd^2*LLd*LR*LRd - 9/2*nf^5*T*h^7*p*QLd*QR*LLd*LR^2*LRd - 3*nf^5*T*h^7*p
      *QLd*QR*LL*LR*LRd^2 - 9/2*nf^5*T*h^7*p*QLd*QR*LL*LLd^2*LR - 3*nf^5*T*h^7
      *p*QLd*QR*LL^2*LLd*LRd + 3*nf^5*T*h^7*p*QLd*QR*QRd^3*LLd + 9/4*nf^5*T*
      h^7*p*QLd*QR^4*LL + 3*nf^5*T*h^7*p*QLd^2*QRd*LL*LLd*LRd + 3*nf^5*T*h^7*p
      *QLd^2*QR*QRd^2*LRd + 9/2*nf^5*T*h^7*p*QLd^3*LLd*LR*LRd + nf^5*T*h^7*p*
      QLd^3*LL*LRd^2 + 3/2*nf^5*T*h^7*p*QLd^3*LL*LLd^2 + 9/2*nf^5*T*h^7*p*
      QLd^3*QR*QRd*LLd + 9/4*nf^5*T*h^7*p*QLd^4*QR*LRd - 3*nf^5*T*h^7*p*QL*QRd
      *LLd*LR^2*LRd - 9/2*nf^5*T*h^7*p*QL*QRd*LL*LR*LRd^2 - 3*nf^5*T*h^7*p*QL*
      QRd*LL*LLd^2*LR - 9/2*nf^5*T*h^7*p*QL*QRd*LL^2*LLd*LRd + 9/4*nf^5*T*h^7*
      p*QL*QRd^4*LLd + 3*nf^5*T*h^7*p*QL*QR^2*LL*LR*LRd + 3*nf^5*T*h^7*p*QL*
      QR^3*QRd*LL - 3*nf^5*T*h^7*p*QL*QLd*LR^2*LRd^2 - 9/2*nf^5*T*h^7*p*QL*QLd
      *LLd^2*LR^2 - 9/2*nf^5*T*h^7*p*QL*QLd*LL^2*LRd^2 - 3*nf^5*T*h^7*p*QL*QLd
      *LL^2*LLd^2 + 9/2*nf^5*T*h^7*p*QL*QLd*QRd^3*LRd + 9/2*nf^5*T*h^7*p*QL*
      QLd*QR^3*LR + 3*nf^5*T*h^7*p*QL*QLd^2*QRd^2*LLd + 3*nf^5*T*h^7*p*QL*
      QLd^3*QRd*LRd + 9/4*nf^5*T*h^7*p*QL*QLd^4*LLd + 3*nf^5*T*h^7*p*QL^2*QR*
      LL*LLd*LR + 3*nf^5*T*h^7*p*QL^2*QR^2*QRd*LR + 3*nf^5*T*h^7*p*QL^2*QLd*
      QR^2*LL + nf^5*T*h^7*p*QL^3*LLd*LR^2 + 9/2*nf^5*T*h^7*p*QL^3*LL*LR*LRd
       + 3/2*nf^5*T*h^7*p*QL^3*LL^2*LLd + 9/2*nf^5*T*h^7*p*QL^3*QR*QRd*LL + 3*
      nf^5*T*h^7*p*QL^3*QLd*QR*LR + 9/4*nf^5*T*h^7*p*QL^4*QRd*LR + 9/4*nf^5*T*
      h^7*p*QL^4*QLd*LL - 7/3*nf^5*T*h^7*u*LLd^2*LR^3*LRd - 7/3*nf^5*T*h^7*u*
      LL*LLd^3*LR^2 - 7/3*nf^5*T*h^7*u*LL^2*LR*LRd^3 - 7/3*nf^5*T*h^7*u*LL^3*
      LLd*LRd^2 + 7/6*nf^5*T*h^7*u*QRd^3*LR*LRd^2 + 7/2*nf^5*T*h^7*u*QRd^3*LL*
      LLd*LRd - 7/2*nf^5*T*h^7*u*QR*QRd*LLd^2*LR^2 - 7/2*nf^5*T*h^7*u*QR*QRd*
      LL^2*LRd^2 + 7/4*nf^5*T*h^7*u*QR*QRd^4*LRd + 7/6*nf^5*T*h^7*u*QR^3*LR^2*
      LRd + 7/2*nf^5*T*h^7*u*QR^3*LL*LLd*LR + 7/4*nf^5*T*h^7*u*QR^4*QRd*LR - 7/
      2*nf^5*T*h^7*u*QLd*QR*LLd*LR^2*LRd - 7/2*nf^5*T*h^7*u*QLd*QR*LL*LLd^2*LR
       + 7/4*nf^5*T*h^7*u*QLd*QR^4*LL + 7/2*nf^5*T*h^7*u*QLd^3*LLd*LR*LRd + 7/
      6*nf^5*T*h^7*u*QLd^3*LL*LLd^2 + 7/2*nf^5*T*h^7*u*QLd^3*QR*QRd*LLd + 7/4*
      nf^5*T*h^7*u*QLd^4*QR*LRd - 7/2*nf^5*T*h^7*u*QL*QRd*LL*LR*LRd^2 - 7/2*
      nf^5*T*h^7*u*QL*QRd*LL^2*LLd*LRd + 7/4*nf^5*T*h^7*u*QL*QRd^4*LLd - 7/2*
      nf^5*T*h^7*u*QL*QLd*LLd^2*LR^2 - 7/2*nf^5*T*h^7*u*QL*QLd*LL^2*LRd^2 + 7/
      2*nf^5*T*h^7*u*QL*QLd*QRd^3*LRd + 7/2*nf^5*T*h^7*u*QL*QLd*QR^3*LR + 7/4*
      nf^5*T*h^7*u*QL*QLd^4*LLd + 7/2*nf^5*T*h^7*u*QL^3*LL*LR*LRd + 7/6*nf^5*T
      *h^7*u*QL^3*LL^2*LLd + 7/2*nf^5*T*h^7*u*QL^3*QR*QRd*LL + 7/4*nf^5*T*h^7*
      u*QL^4*QRd*LR + 7/4*nf^5*T*h^7*u*QL^4*QLd*LL - nf^5*T^2*h^7*p*LR^3*LRd^3
       - 3*nf^5*T^2*h^7*p*LLd^2*LR^3*LRd - 3*nf^5*T^2*h^7*p*LL*LLd*LR^2*LRd^2
       - 3*nf^5*T^2*h^7*p*LL*LLd^3*LR^2 - 3*nf^5*T^2*h^7*p*LL^2*LR*LRd^3 - 3*
      nf^5*T^2*h^7*p*LL^2*LLd^2*LR*LRd - 3*nf^5*T^2*h^7*p*LL^3*LLd*LRd^2 -
      nf^5*T^2*h^7*p*LL^3*LLd^3 + 3/2*nf^5*T^2*h^7*p*QRd^3*LR*LRd^2 + nf^5*T^2
      *h^7*p*QRd^3*LLd^2*LR + 9/2*nf^5*T^2*h^7*p*QRd^3*LL*LLd*LRd - 3*nf^5*T^2
      *h^7*p*QR*QRd*LR^2*LRd^2 - 9/2*nf^5*T^2*h^7*p*QR*QRd*LLd^2*LR^2 - 9/2*
      nf^5*T^2*h^7*p*QR*QRd*LL^2*LRd^2 - 3*nf^5*T^2*h^7*p*QR*QRd*LL^2*LLd^2 +
      9/4*nf^5*T^2*h^7*p*QR*QRd^4*LRd + 3/2*nf^5*T^2*h^7*p*QR^3*LR^2*LRd + 9/2
      *nf^5*T^2*h^7*p*QR^3*LL*LLd*LR + nf^5*T^2*h^7*p*QR^3*LL^2*LRd + 9/4*nf^5
      *T^2*h^7*p*QR^4*QRd*LR + 3*nf^5*T^2*h^7*p*QLd*QRd^2*LLd*LR*LRd - 9/2*
      nf^5*T^2*h^7*p*QLd*QR*LLd*LR^2*LRd - 3*nf^5*T^2*h^7*p*QLd*QR*LL*LR*LRd^2
       - 9/2*nf^5*T^2*h^7*p*QLd*QR*LL*LLd^2*LR - 3*nf^5*T^2*h^7*p*QLd*QR*LL^2*
      LLd*LRd + 3*nf^5*T^2*h^7*p*QLd*QR*QRd^3*LLd + 9/4*nf^5*T^2*h^7*p*QLd*
      QR^4*LL + 3*nf^5*T^2*h^7*p*QLd^2*QRd*LL*LLd*LRd + 3*nf^5*T^2*h^7*p*QLd^2
      *QR*QRd^2*LRd + 9/2*nf^5*T^2*h^7*p*QLd^3*LLd*LR*LRd + nf^5*T^2*h^7*p*
      QLd^3*LL*LRd^2 + 3/2*nf^5*T^2*h^7*p*QLd^3*LL*LLd^2 + 9/2*nf^5*T^2*h^7*p*
      QLd^3*QR*QRd*LLd + 9/4*nf^5*T^2*h^7*p*QLd^4*QR*LRd - 3*nf^5*T^2*h^7*p*QL
      *QRd*LLd*LR^2*LRd - 9/2*nf^5*T^2*h^7*p*QL*QRd*LL*LR*LRd^2 - 3*nf^5*T^2*
      h^7*p*QL*QRd*LL*LLd^2*LR - 9/2*nf^5*T^2*h^7*p*QL*QRd*LL^2*LLd*LRd + 9/4*
      nf^5*T^2*h^7*p*QL*QRd^4*LLd + 3*nf^5*T^2*h^7*p*QL*QR^2*LL*LR*LRd + 3*
      nf^5*T^2*h^7*p*QL*QR^3*QRd*LL - 3*nf^5*T^2*h^7*p*QL*QLd*LR^2*LRd^2 - 9/2
      *nf^5*T^2*h^7*p*QL*QLd*LLd^2*LR^2 - 9/2*nf^5*T^2*h^7*p*QL*QLd*LL^2*LRd^2
       - 3*nf^5*T^2*h^7*p*QL*QLd*LL^2*LLd^2 + 9/2*nf^5*T^2*h^7*p*QL*QLd*QRd^3*
      LRd + 9/2*nf^5*T^2*h^7*p*QL*QLd*QR^3*LR + 3*nf^5*T^2*h^7*p*QL*QLd^2*
      QRd^2*LLd + 3*nf^5*T^2*h^7*p*QL*QLd^3*QRd*LRd + 9/4*nf^5*T^2*h^7*p*QL*
      QLd^4*LLd + 3*nf^5*T^2*h^7*p*QL^2*QR*LL*LLd*LR + 3*nf^5*T^2*h^7*p*QL^2*
      QR^2*QRd*LR + 3*nf^5*T^2*h^7*p*QL^2*QLd*QR^2*LL + nf^5*T^2*h^7*p*QL^3*
      LLd*LR^2 + 9/2*nf^5*T^2*h^7*p*QL^3*LL*LR*LRd + 3/2*nf^5*T^2*h^7*p*QL^3*
      LL^2*LLd + 9/2*nf^5*T^2*h^7*p*QL^3*QR*QRd*LL + 3*nf^5*T^2*h^7*p*QL^3*QLd
      *QR*LR + 9/4*nf^5*T^2*h^7*p*QL^4*QRd*LR + 9/4*nf^5*T^2*h^7*p*QL^4*QLd*LL
       - 7/3*nf^5*T^2*h^7*u*LLd^2*LR^3*LRd - 7/3*nf^5*T^2*h^7*u*LL*LLd^3*LR^2
       - 7/3*nf^5*T^2*h^7*u*LL^2*LR*LRd^3 - 7/3*nf^5*T^2*h^7*u*LL^3*LLd*LRd^2
       + 7/6*nf^5*T^2*h^7*u*QRd^3*LR*LRd^2 + 7/2*nf^5*T^2*h^7*u*QRd^3*LL*LLd*
      LRd - 7/2*nf^5*T^2*h^7*u*QR*QRd*LLd^2*LR^2 - 7/2*nf^5*T^2*h^7*u*QR*QRd*
      LL^2*LRd^2 + 7/4*nf^5*T^2*h^7*u*QR*QRd^4*LRd + 7/6*nf^5*T^2*h^7*u*QR^3*
      LR^2*LRd + 7/2*nf^5*T^2*h^7*u*QR^3*LL*LLd*LR + 7/4*nf^5*T^2*h^7*u*QR^4*
      QRd*LR - 7/2*nf^5*T^2*h^7*u*QLd*QR*LLd*LR^2*LRd - 7/2*nf^5*T^2*h^7*u*QLd
      *QR*LL*LLd^2*LR + 7/4*nf^5*T^2*h^7*u*QLd*QR^4*LL + 7/2*nf^5*T^2*h^7*u*
      QLd^3*LLd*LR*LRd + 7/6*nf^5*T^2*h^7*u*QLd^3*LL*LLd^2 + 7/2*nf^5*T^2*h^7*
      u*QLd^3*QR*QRd*LLd + 7/4*nf^5*T^2*h^7*u*QLd^4*QR*LRd - 7/2*nf^5*T^2*h^7*
      u*QL*QRd*LL*LR*LRd^2 - 7/2*nf^5*T^2*h^7*u*QL*QRd*LL^2*LLd*LRd + 7/4*nf^5
      *T^2*h^7*u*QL*QRd^4*LLd - 7/2*nf^5*T^2*h^7*u*QL*QLd*LLd^2*LR^2 - 7/2*
      nf^5*T^2*h^7*u*QL*QLd*LL^2*LRd^2 + 7/2*nf^5*T^2*h^7*u*QL*QLd*QRd^3*LRd
       + 7/2*nf^5*T^2*h^7*u*QL*QLd*QR^3*LR + 7/4*nf^5*T^2*h^7*u*QL*QLd^4*LLd
       + 7/2*nf^5*T^2*h^7*u*QL^3*LL*LR*LRd + 7/6*nf^5*T^2*h^7*u*QL^3*LL^2*LLd
       + 7/2*nf^5*T^2*h^7*u*QL^3*QR*QRd*LL + 7/4*nf^5*T^2*h^7*u*QL^4*QRd*LR +
      7/4*nf^5*T^2*h^7*u*QL^4*QLd*LL - 1/3*nf^5*T^3*h^7*p*LR^3*LRd^3 - nf^5*
      T^3*h^7*p*LLd^2*LR^3*LRd - nf^5*T^3*h^7*p*LL*LLd*LR^2*LRd^2 - nf^5*T^3*
      h^7*p*LL*LLd^3*LR^2 - nf^5*T^3*h^7*p*LL^2*LR*LRd^3 - nf^5*T^3*h^7*p*LL^2
      *LLd^2*LR*LRd - nf^5*T^3*h^7*p*LL^3*LLd*LRd^2 - 1/3*nf^5*T^3*h^7*p*LL^3*
      LLd^3 + 1/2*nf^5*T^3*h^7*p*QRd^3*LR*LRd^2 + 1/3*nf^5*T^3*h^7*p*QRd^3*
      LLd^2*LR + 3/2*nf^5*T^3*h^7*p*QRd^3*LL*LLd*LRd - nf^5*T^3*h^7*p*QR*QRd*
      LR^2*LRd^2 - 3/2*nf^5*T^3*h^7*p*QR*QRd*LLd^2*LR^2 - 3/2*nf^5*T^3*h^7*p*
      QR*QRd*LL^2*LRd^2 - nf^5*T^3*h^7*p*QR*QRd*LL^2*LLd^2 + 3/4*nf^5*T^3*h^7*
      p*QR*QRd^4*LRd + 1/2*nf^5*T^3*h^7*p*QR^3*LR^2*LRd + 3/2*nf^5*T^3*h^7*p*
      QR^3*LL*LLd*LR + 1/3*nf^5*T^3*h^7*p*QR^3*LL^2*LRd + 3/4*nf^5*T^3*h^7*p*
      QR^4*QRd*LR + nf^5*T^3*h^7*p*QLd*QRd^2*LLd*LR*LRd - 3/2*nf^5*T^3*h^7*p*
      QLd*QR*LLd*LR^2*LRd - nf^5*T^3*h^7*p*QLd*QR*LL*LR*LRd^2 - 3/2*nf^5*T^3*
      h^7*p*QLd*QR*LL*LLd^2*LR - nf^5*T^3*h^7*p*QLd*QR*LL^2*LLd*LRd + nf^5*T^3
      *h^7*p*QLd*QR*QRd^3*LLd + 3/4*nf^5*T^3*h^7*p*QLd*QR^4*LL + nf^5*T^3*h^7*
      p*QLd^2*QRd*LL*LLd*LRd + nf^5*T^3*h^7*p*QLd^2*QR*QRd^2*LRd + 3/2*nf^5*
      T^3*h^7*p*QLd^3*LLd*LR*LRd + 1/3*nf^5*T^3*h^7*p*QLd^3*LL*LRd^2 + 1/2*
      nf^5*T^3*h^7*p*QLd^3*LL*LLd^2 + 3/2*nf^5*T^3*h^7*p*QLd^3*QR*QRd*LLd + 3/
      4*nf^5*T^3*h^7*p*QLd^4*QR*LRd - nf^5*T^3*h^7*p*QL*QRd*LLd*LR^2*LRd - 3/2
      *nf^5*T^3*h^7*p*QL*QRd*LL*LR*LRd^2 - nf^5*T^3*h^7*p*QL*QRd*LL*LLd^2*LR
       - 3/2*nf^5*T^3*h^7*p*QL*QRd*LL^2*LLd*LRd + 3/4*nf^5*T^3*h^7*p*QL*QRd^4*
      LLd + nf^5*T^3*h^7*p*QL*QR^2*LL*LR*LRd + nf^5*T^3*h^7*p*QL*QR^3*QRd*LL
       - nf^5*T^3*h^7*p*QL*QLd*LR^2*LRd^2 - 3/2*nf^5*T^3*h^7*p*QL*QLd*LLd^2*
      LR^2 - 3/2*nf^5*T^3*h^7*p*QL*QLd*LL^2*LRd^2 - nf^5*T^3*h^7*p*QL*QLd*LL^2
      *LLd^2 + 3/2*nf^5*T^3*h^7*p*QL*QLd*QRd^3*LRd + 3/2*nf^5*T^3*h^7*p*QL*QLd
      *QR^3*LR + nf^5*T^3*h^7*p*QL*QLd^2*QRd^2*LLd + nf^5*T^3*h^7*p*QL*QLd^3*
      QRd*LRd + 3/4*nf^5*T^3*h^7*p*QL*QLd^4*LLd + nf^5*T^3*h^7*p*QL^2*QR*LL*
      LLd*LR + nf^5*T^3*h^7*p*QL^2*QR^2*QRd*LR + nf^5*T^3*h^7*p*QL^2*QLd*QR^2*
      LL + 1/3*nf^5*T^3*h^7*p*QL^3*LLd*LR^2 + 3/2*nf^5*T^3*h^7*p*QL^3*LL*LR*
      LRd + 1/2*nf^5*T^3*h^7*p*QL^3*LL^2*LLd + 3/2*nf^5*T^3*h^7*p*QL^3*QR*QRd*
      LL + nf^5*T^3*h^7*p*QL^3*QLd*QR*LR + 3/4*nf^5*T^3*h^7*p*QL^4*QRd*LR + 3/
      4*nf^5*T^3*h^7*p*QL^4*QLd*LL - 4/3*nf^5*T^3*h^7*u*LLd^2*LR^3*LRd - 4/3*
      nf^5*T^3*h^7*u*LL*LLd^3*LR^2 - 4/3*nf^5*T^3*h^7*u*LL^2*LR*LRd^3 - 4/3*
      nf^5*T^3*h^7*u*LL^3*LLd*LRd^2 + 2/3*nf^5*T^3*h^7*u*QRd^3*LR*LRd^2 + 2*
      nf^5*T^3*h^7*u*QRd^3*LL*LLd*LRd - 2*nf^5*T^3*h^7*u*QR*QRd*LLd^2*LR^2 - 2
      *nf^5*T^3*h^7*u*QR*QRd*LL^2*LRd^2 + nf^5*T^3*h^7*u*QR*QRd^4*LRd + 2/3*
      nf^5*T^3*h^7*u*QR^3*LR^2*LRd + 2*nf^5*T^3*h^7*u*QR^3*LL*LLd*LR + nf^5*
      T^3*h^7*u*QR^4*QRd*LR - 2*nf^5*T^3*h^7*u*QLd*QR*LLd*LR^2*LRd - 2*nf^5*
      T^3*h^7*u*QLd*QR*LL*LLd^2*LR + nf^5*T^3*h^7*u*QLd*QR^4*LL + 2*nf^5*T^3*
      h^7*u*QLd^3*LLd*LR*LRd + 2/3*nf^5*T^3*h^7*u*QLd^3*LL*LLd^2 + 2*nf^5*T^3*
      h^7*u*QLd^3*QR*QRd*LLd + nf^5*T^3*h^7*u*QLd^4*QR*LRd - 2*nf^5*T^3*h^7*u*
      QL*QRd*LL*LR*LRd^2 - 2*nf^5*T^3*h^7*u*QL*QRd*LL^2*LLd*LRd + nf^5*T^3*h^7
      *u*QL*QRd^4*LLd - 2*nf^5*T^3*h^7*u*QL*QLd*LLd^2*LR^2 - 2*nf^5*T^3*h^7*u*
      QL*QLd*LL^2*LRd^2 + 2*nf^5*T^3*h^7*u*QL*QLd*QRd^3*LRd + 2*nf^5*T^3*h^7*u
      *QL*QLd*QR^3*LR + nf^5*T^3*h^7*u*QL*QLd^4*LLd + 2*nf^5*T^3*h^7*u*QL^3*LL
      *LR*LRd + 2/3*nf^5*T^3*h^7*u*QL^3*LL^2*LLd + 2*nf^5*T^3*h^7*u*QL^3*QR*
      QRd*LL + nf^5*T^3*h^7*u*QL^4*QRd*LR + nf^5*T^3*h^7*u*QL^4*QLd*LL - 1/3*
      nf^5*T^4*h^7*u*LLd^2*LR^3*LRd - 1/3*nf^5*T^4*h^7*u*LL*LLd^3*LR^2 - 1/3*
      nf^5*T^4*h^7*u*LL^2*LR*LRd^3 - 1/3*nf^5*T^4*h^7*u*LL^3*LLd*LRd^2 + 1/6*
      nf^5*T^4*h^7*u*QRd^3*LR*LRd^2 + 1/2*nf^5*T^4*h^7*u*QRd^3*LL*LLd*LRd - 1/
      2*nf^5*T^4*h^7*u*QR*QRd*LLd^2*LR^2 - 1/2*nf^5*T^4*h^7*u*QR*QRd*LL^2*
      LRd^2 + 1/4*nf^5*T^4*h^7*u*QR*QRd^4*LRd + 1/6*nf^5*T^4*h^7*u*QR^3*LR^2*
      LRd + 1/2*nf^5*T^4*h^7*u*QR^3*LL*LLd*LR + 1/4*nf^5*T^4*h^7*u*QR^4*QRd*LR
       - 1/2*nf^5*T^4*h^7*u*QLd*QR*LLd*LR^2*LRd - 1/2*nf^5*T^4*h^7*u*QLd*QR*LL
      *LLd^2*LR + 1/4*nf^5*T^4*h^7*u*QLd*QR^4*LL + 1/2*nf^5*T^4*h^7*u*QLd^3*
      LLd*LR*LRd + 1/6*nf^5*T^4*h^7*u*QLd^3*LL*LLd^2 + 1/2*nf^5*T^4*h^7*u*
      QLd^3*QR*QRd*LLd + 1/4*nf^5*T^4*h^7*u*QLd^4*QR*LRd - 1/2*nf^5*T^4*h^7*u*
      QL*QRd*LL*LR*LRd^2 - 1/2*nf^5*T^4*h^7*u*QL*QRd*LL^2*LLd*LRd + 1/4*nf^5*
      T^4*h^7*u*QL*QRd^4*LLd - 1/2*nf^5*T^4*h^7*u*QL*QLd*LLd^2*LR^2 - 1/2*nf^5
      *T^4*h^7*u*QL*QLd*LL^2*LRd^2 + 1/2*nf^5*T^4*h^7*u*QL*QLd*QRd^3*LRd + 1/2
      *nf^5*T^4*h^7*u*QL*QLd*QR^3*LR + 1/4*nf^5*T^4*h^7*u*QL*QLd^4*LLd + 1/2*
      nf^5*T^4*h^7*u*QL^3*LL*LR*LRd + 1/6*nf^5*T^4*h^7*u*QL^3*LL^2*LLd + 1/2*
      nf^5*T^4*h^7*u*QL^3*QR*QRd*LL + 1/4*nf^5*T^4*h^7*u*QL^4*QRd*LR + 1/4*
      nf^5*T^4*h^7*u*QL^4*QLd*LL + 5/3*nf^6*h^7*p*LR^3*LRd^3 + 25/4*nf^6*h^7*p
      *LLd^2*LR^3*LRd + 15*nf^6*h^7*p*LL*LLd*LR^2*LRd^2 + 25/4*nf^6*h^7*p*LL*
      LLd^3*LR^2 + 25/4*nf^6*h^7*p*LL^2*LR*LRd^3 + 15*nf^6*h^7*p*LL^2*LLd^2*LR
      *LRd + 25/4*nf^6*h^7*p*LL^3*LLd*LRd^2 + 5/3*nf^6*h^7*p*LL^3*LLd^3 + 25/4
      *nf^6*h^7*p*QRd^3*LR*LRd^2 + 5*nf^6*h^7*p*QRd^3*LLd^2*LR + 25/2*nf^6*h^7
      *p*QRd^3*LL*LLd*LRd + 15*nf^6*h^7*p*QR*QRd*LR^2*LRd^2 + 75/4*nf^6*h^7*p*
      QR*QRd*LLd^2*LR^2 + 60*nf^6*h^7*p*QR*QRd*LL*LLd*LR*LRd + 75/4*nf^6*h^7*p
      *QR*QRd*LL^2*LRd^2 + 15*nf^6*h^7*p*QR*QRd*LL^2*LLd^2 + 75/8*nf^6*h^7*p*
      QR*QRd^4*LRd + 30*nf^6*h^7*p*QR^2*QRd^2*LR*LRd + 30*nf^6*h^7*p*QR^2*
      QRd^2*LL*LLd + 25/4*nf^6*h^7*p*QR^3*LR^2*LRd + 25/2*nf^6*h^7*p*QR^3*LL*
      LLd*LR + 5*nf^6*h^7*p*QR^3*LL^2*LRd + 10*nf^6*h^7*p*QR^3*QRd^3 + 75/8*
      nf^6*h^7*p*QR^4*QRd*LR + 30*nf^6*h^7*p*QLd*QRd^2*LLd*LR*LRd + 75/4*nf^6*
      h^7*p*QLd*QRd^2*LL*LRd^2 + 15*nf^6*h^7*p*QLd*QRd^2*LL*LLd^2 + 75/2*nf^6*
      h^7*p*QLd*QR*LLd*LR^2*LRd + 30*nf^6*h^7*p*QLd*QR*LL*LR*LRd^2 + 75/2*nf^6
      *h^7*p*QLd*QR*LL*LLd^2*LR + 30*nf^6*h^7*p*QLd*QR*LL^2*LLd*LRd + 30*nf^6*
      h^7*p*QLd*QR*QRd^3*LLd + 75*nf^6*h^7*p*QLd*QR^2*QRd*LLd*LR + 60*nf^6*h^7
      *p*QLd*QR^2*QRd*LL*LRd + 75/8*nf^6*h^7*p*QLd*QR^4*LL + 15*nf^6*h^7*p*
      QLd^2*QRd*LR*LRd^2 + 75/4*nf^6*h^7*p*QLd^2*QRd*LLd^2*LR + 30*nf^6*h^7*p*
      QLd^2*QRd*LL*LLd*LRd + 45*nf^6*h^7*p*QLd^2*QR*QRd^2*LRd + 75/2*nf^6*h^7*
      p*QLd^2*QR^2*LR*LRd + 75/2*nf^6*h^7*p*QLd^2*QR^2*LL*LLd + 75/2*nf^6*h^7*
      p*QLd^2*QR^3*QRd + 25/2*nf^6*h^7*p*QLd^3*LLd*LR*LRd + 5*nf^6*h^7*p*QLd^3
      *LL*LRd^2 + 25/4*nf^6*h^7*p*QLd^3*LL*LLd^2 + 75/2*nf^6*h^7*p*QLd^3*QR*
      QRd*LLd + 75/8*nf^6*h^7*p*QLd^4*QR*LRd + 30*nf^6*h^7*p*QL*QRd*LLd*LR^2*
      LRd + 75/2*nf^6*h^7*p*QL*QRd*LL*LR*LRd^2 + 30*nf^6*h^7*p*QL*QRd*LL*LLd^2
      *LR + 75/2*nf^6*h^7*p*QL*QRd*LL^2*LLd*LRd + 75/8*nf^6*h^7*p*QL*QRd^4*LLd
       + 60*nf^6*h^7*p*QL*QR*QRd^2*LLd*LR + 75*nf^6*h^7*p*QL*QR*QRd^2*LL*LRd
       + 75/4*nf^6*h^7*p*QL*QR^2*LLd*LR^2 + 30*nf^6*h^7*p*QL*QR^2*LL*LR*LRd +
      15*nf^6*h^7*p*QL*QR^2*LL^2*LLd + 30*nf^6*h^7*p*QL*QR^3*QRd*LL + 15*nf^6*
      h^7*p*QL*QLd*LR^2*LRd^2 + 75/4*nf^6*h^7*p*QL*QLd*LLd^2*LR^2 + 60*nf^6*
      h^7*p*QL*QLd*LL*LLd*LR*LRd + 75/4*nf^6*h^7*p*QL*QLd*LL^2*LRd^2 + 15*nf^6
      *h^7*p*QL*QLd*LL^2*LLd^2 + 75/2*nf^6*h^7*p*QL*QLd*QRd^3*LRd + 120*nf^6*
      h^7*p*QL*QLd*QR*QRd*LR*LRd + 120*nf^6*h^7*p*QL*QLd*QR*QRd*LL*LLd + 90*
      nf^6*h^7*p*QL*QLd*QR^2*QRd^2 + 75/2*nf^6*h^7*p*QL*QLd*QR^3*LR + 45*nf^6*
      h^7*p*QL*QLd^2*QRd^2*LLd + 75*nf^6*h^7*p*QL*QLd^2*QR*LLd*LR + 60*nf^6*
      h^7*p*QL*QLd^2*QR*LL*LRd + 30*nf^6*h^7*p*QL*QLd^3*QRd*LRd + 75/2*nf^6*
      h^7*p*QL*QLd^3*QR^2 + 75/8*nf^6*h^7*p*QL*QLd^4*LLd + 75/2*nf^6*h^7*p*
      QL^2*QRd^2*LR*LRd + 75/2*nf^6*h^7*p*QL^2*QRd^2*LL*LLd + 15*nf^6*h^7*p*
      QL^2*QR*LR^2*LRd + 30*nf^6*h^7*p*QL^2*QR*LL*LLd*LR + 75/4*nf^6*h^7*p*
      QL^2*QR*LL^2*LRd + 75/2*nf^6*h^7*p*QL^2*QR*QRd^3 + 45*nf^6*h^7*p*QL^2*
      QR^2*QRd*LR + 60*nf^6*h^7*p*QL^2*QLd*QRd*LLd*LR + 75*nf^6*h^7*p*QL^2*QLd
      *QRd*LL*LRd + 45*nf^6*h^7*p*QL^2*QLd*QR^2*LL + 30*nf^6*h^7*p*QL^2*QLd^2*
      LR*LRd + 30*nf^6*h^7*p*QL^2*QLd^2*LL*LLd + 90*nf^6*h^7*p*QL^2*QLd^2*QR*
      QRd + 5*nf^6*h^7*p*QL^3*LLd*LR^2 + 25/2*nf^6*h^7*p*QL^3*LL*LR*LRd + 25/4
      *nf^6*h^7*p*QL^3*LL^2*LLd + 75/2*nf^6*h^7*p*QL^3*QR*QRd*LL + 75/2*nf^6*
      h^7*p*QL^3*QLd*QRd^2 + 30*nf^6*h^7*p*QL^3*QLd*QR*LR + 10*nf^6*h^7*p*QL^3
      *QLd^3 + 75/8*nf^6*h^7*p*QL^4*QRd*LR + 75/8*nf^6*h^7*p*QL^4*QLd*LL +
      nf^6*h^7*u*LR^3*LRd^3 + 15/4*nf^6*h^7*u*LLd^2*LR^3*LRd + 9*nf^6*h^7*u*LL
      *LLd*LR^2*LRd^2 + 15/4*nf^6*h^7*u*LL*LLd^3*LR^2 + 15/4*nf^6*h^7*u*LL^2*
      LR*LRd^3 + 9*nf^6*h^7*u*LL^2*LLd^2*LR*LRd + 15/4*nf^6*h^7*u*LL^3*LLd*
      LRd^2 + nf^6*h^7*u*LL^3*LLd^3 + 15/4*nf^6*h^7*u*QRd^3*LR*LRd^2 + 3*nf^6*
      h^7*u*QRd^3*LLd^2*LR + 15/2*nf^6*h^7*u*QRd^3*LL*LLd*LRd + 9*nf^6*h^7*u*
      QR*QRd*LR^2*LRd^2 + 45/4*nf^6*h^7*u*QR*QRd*LLd^2*LR^2 + 36*nf^6*h^7*u*QR
      *QRd*LL*LLd*LR*LRd + 45/4*nf^6*h^7*u*QR*QRd*LL^2*LRd^2 + 9*nf^6*h^7*u*QR
      *QRd*LL^2*LLd^2 + 45/8*nf^6*h^7*u*QR*QRd^4*LRd + 18*nf^6*h^7*u*QR^2*
      QRd^2*LR*LRd + 18*nf^6*h^7*u*QR^2*QRd^2*LL*LLd + 15/4*nf^6*h^7*u*QR^3*
      LR^2*LRd + 15/2*nf^6*h^7*u*QR^3*LL*LLd*LR + 3*nf^6*h^7*u*QR^3*LL^2*LRd
       + 6*nf^6*h^7*u*QR^3*QRd^3 + 45/8*nf^6*h^7*u*QR^4*QRd*LR + 18*nf^6*h^7*u
      *QLd*QRd^2*LLd*LR*LRd + 45/4*nf^6*h^7*u*QLd*QRd^2*LL*LRd^2 + 9*nf^6*h^7*
      u*QLd*QRd^2*LL*LLd^2 + 45/2*nf^6*h^7*u*QLd*QR*LLd*LR^2*LRd + 18*nf^6*h^7
      *u*QLd*QR*LL*LR*LRd^2 + 45/2*nf^6*h^7*u*QLd*QR*LL*LLd^2*LR + 18*nf^6*h^7
      *u*QLd*QR*LL^2*LLd*LRd + 18*nf^6*h^7*u*QLd*QR*QRd^3*LLd + 45*nf^6*h^7*u*
      QLd*QR^2*QRd*LLd*LR + 36*nf^6*h^7*u*QLd*QR^2*QRd*LL*LRd + 45/8*nf^6*h^7*
      u*QLd*QR^4*LL + 9*nf^6*h^7*u*QLd^2*QRd*LR*LRd^2 + 45/4*nf^6*h^7*u*QLd^2*
      QRd*LLd^2*LR + 18*nf^6*h^7*u*QLd^2*QRd*LL*LLd*LRd + 27*nf^6*h^7*u*QLd^2*
      QR*QRd^2*LRd + 45/2*nf^6*h^7*u*QLd^2*QR^2*LR*LRd + 45/2*nf^6*h^7*u*QLd^2
      *QR^2*LL*LLd + 45/2*nf^6*h^7*u*QLd^2*QR^3*QRd + 15/2*nf^6*h^7*u*QLd^3*
      LLd*LR*LRd + 3*nf^6*h^7*u*QLd^3*LL*LRd^2 + 15/4*nf^6*h^7*u*QLd^3*LL*
      LLd^2 + 45/2*nf^6*h^7*u*QLd^3*QR*QRd*LLd + 45/8*nf^6*h^7*u*QLd^4*QR*LRd
       + 18*nf^6*h^7*u*QL*QRd*LLd*LR^2*LRd + 45/2*nf^6*h^7*u*QL*QRd*LL*LR*
      LRd^2 + 18*nf^6*h^7*u*QL*QRd*LL*LLd^2*LR + 45/2*nf^6*h^7*u*QL*QRd*LL^2*
      LLd*LRd + 45/8*nf^6*h^7*u*QL*QRd^4*LLd + 36*nf^6*h^7*u*QL*QR*QRd^2*LLd*
      LR + 45*nf^6*h^7*u*QL*QR*QRd^2*LL*LRd + 45/4*nf^6*h^7*u*QL*QR^2*LLd*LR^2
       + 18*nf^6*h^7*u*QL*QR^2*LL*LR*LRd + 9*nf^6*h^7*u*QL*QR^2*LL^2*LLd + 18*
      nf^6*h^7*u*QL*QR^3*QRd*LL + 9*nf^6*h^7*u*QL*QLd*LR^2*LRd^2 + 45/4*nf^6*
      h^7*u*QL*QLd*LLd^2*LR^2 + 36*nf^6*h^7*u*QL*QLd*LL*LLd*LR*LRd + 45/4*nf^6
      *h^7*u*QL*QLd*LL^2*LRd^2 + 9*nf^6*h^7*u*QL*QLd*LL^2*LLd^2 + 45/2*nf^6*
      h^7*u*QL*QLd*QRd^3*LRd + 72*nf^6*h^7*u*QL*QLd*QR*QRd*LR*LRd + 72*nf^6*
      h^7*u*QL*QLd*QR*QRd*LL*LLd + 54*nf^6*h^7*u*QL*QLd*QR^2*QRd^2 + 45/2*nf^6
      *h^7*u*QL*QLd*QR^3*LR + 27*nf^6*h^7*u*QL*QLd^2*QRd^2*LLd + 45*nf^6*h^7*u
      *QL*QLd^2*QR*LLd*LR + 36*nf^6*h^7*u*QL*QLd^2*QR*LL*LRd + 18*nf^6*h^7*u*
      QL*QLd^3*QRd*LRd + 45/2*nf^6*h^7*u*QL*QLd^3*QR^2 + 45/8*nf^6*h^7*u*QL*
      QLd^4*LLd + 45/2*nf^6*h^7*u*QL^2*QRd^2*LR*LRd + 45/2*nf^6*h^7*u*QL^2*
      QRd^2*LL*LLd + 9*nf^6*h^7*u*QL^2*QR*LR^2*LRd + 18*nf^6*h^7*u*QL^2*QR*LL*
      LLd*LR + 45/4*nf^6*h^7*u*QL^2*QR*LL^2*LRd + 45/2*nf^6*h^7*u*QL^2*QR*
      QRd^3 + 27*nf^6*h^7*u*QL^2*QR^2*QRd*LR + 36*nf^6*h^7*u*QL^2*QLd*QRd*LLd*
      LR + 45*nf^6*h^7*u*QL^2*QLd*QRd*LL*LRd + 27*nf^6*h^7*u*QL^2*QLd*QR^2*LL
       + 18*nf^6*h^7*u*QL^2*QLd^2*LR*LRd + 18*nf^6*h^7*u*QL^2*QLd^2*LL*LLd +
      54*nf^6*h^7*u*QL^2*QLd^2*QR*QRd + 3*nf^6*h^7*u*QL^3*LLd*LR^2 + 15/2*nf^6
      *h^7*u*QL^3*LL*LR*LRd + 15/4*nf^6*h^7*u*QL^3*LL^2*LLd + 45/2*nf^6*h^7*u*
      QL^3*QR*QRd*LL + 45/2*nf^6*h^7*u*QL^3*QLd*QRd^2 + 18*nf^6*h^7*u*QL^3*QLd
      *QR*LR + 6*nf^6*h^7*u*QL^3*QLd^3 + 45/8*nf^6*h^7*u*QL^4*QRd*LR + 45/8*
      nf^6*h^7*u*QL^4*QLd*LL + 3*nf^6*T*h^7*p*LR^3*LRd^3 + 45/4*nf^6*T*h^7*p*
      LLd^2*LR^3*LRd + 27*nf^6*T*h^7*p*LL*LLd*LR^2*LRd^2 + 45/4*nf^6*T*h^7*p*
      LL*LLd^3*LR^2 + 45/4*nf^6*T*h^7*p*LL^2*LR*LRd^3 + 27*nf^6*T*h^7*p*LL^2*
      LLd^2*LR*LRd + 45/4*nf^6*T*h^7*p*LL^3*LLd*LRd^2 + 3*nf^6*T*h^7*p*LL^3*
      LLd^3 + 45/4*nf^6*T*h^7*p*QRd^3*LR*LRd^2 + 9*nf^6*T*h^7*p*QRd^3*LLd^2*LR
       + 45/2*nf^6*T*h^7*p*QRd^3*LL*LLd*LRd + 27*nf^6*T*h^7*p*QR*QRd*LR^2*
      LRd^2 + 135/4*nf^6*T*h^7*p*QR*QRd*LLd^2*LR^2 + 108*nf^6*T*h^7*p*QR*QRd*
      LL*LLd*LR*LRd + 135/4*nf^6*T*h^7*p*QR*QRd*LL^2*LRd^2 + 27*nf^6*T*h^7*p*
      QR*QRd*LL^2*LLd^2 + 135/8*nf^6*T*h^7*p*QR*QRd^4*LRd + 54*nf^6*T*h^7*p*
      QR^2*QRd^2*LR*LRd + 54*nf^6*T*h^7*p*QR^2*QRd^2*LL*LLd + 45/4*nf^6*T*h^7*
      p*QR^3*LR^2*LRd + 45/2*nf^6*T*h^7*p*QR^3*LL*LLd*LR + 9*nf^6*T*h^7*p*QR^3
      *LL^2*LRd + 18*nf^6*T*h^7*p*QR^3*QRd^3 + 135/8*nf^6*T*h^7*p*QR^4*QRd*LR
       + 54*nf^6*T*h^7*p*QLd*QRd^2*LLd*LR*LRd + 135/4*nf^6*T*h^7*p*QLd*QRd^2*
      LL*LRd^2 + 27*nf^6*T*h^7*p*QLd*QRd^2*LL*LLd^2 + 135/2*nf^6*T*h^7*p*QLd*
      QR*LLd*LR^2*LRd + 54*nf^6*T*h^7*p*QLd*QR*LL*LR*LRd^2 + 135/2*nf^6*T*h^7*
      p*QLd*QR*LL*LLd^2*LR + 54*nf^6*T*h^7*p*QLd*QR*LL^2*LLd*LRd + 54*nf^6*T*
      h^7*p*QLd*QR*QRd^3*LLd + 135*nf^6*T*h^7*p*QLd*QR^2*QRd*LLd*LR + 108*nf^6
      *T*h^7*p*QLd*QR^2*QRd*LL*LRd + 135/8*nf^6*T*h^7*p*QLd*QR^4*LL + 27*nf^6*
      T*h^7*p*QLd^2*QRd*LR*LRd^2 + 135/4*nf^6*T*h^7*p*QLd^2*QRd*LLd^2*LR + 54*
      nf^6*T*h^7*p*QLd^2*QRd*LL*LLd*LRd + 81*nf^6*T*h^7*p*QLd^2*QR*QRd^2*LRd
       + 135/2*nf^6*T*h^7*p*QLd^2*QR^2*LR*LRd + 135/2*nf^6*T*h^7*p*QLd^2*QR^2*
      LL*LLd + 135/2*nf^6*T*h^7*p*QLd^2*QR^3*QRd + 45/2*nf^6*T*h^7*p*QLd^3*LLd
      *LR*LRd + 9*nf^6*T*h^7*p*QLd^3*LL*LRd^2 + 45/4*nf^6*T*h^7*p*QLd^3*LL*
      LLd^2 + 135/2*nf^6*T*h^7*p*QLd^3*QR*QRd*LLd + 135/8*nf^6*T*h^7*p*QLd^4*
      QR*LRd + 54*nf^6*T*h^7*p*QL*QRd*LLd*LR^2*LRd + 135/2*nf^6*T*h^7*p*QL*QRd
      *LL*LR*LRd^2 + 54*nf^6*T*h^7*p*QL*QRd*LL*LLd^2*LR + 135/2*nf^6*T*h^7*p*
      QL*QRd*LL^2*LLd*LRd + 135/8*nf^6*T*h^7*p*QL*QRd^4*LLd + 108*nf^6*T*h^7*p
      *QL*QR*QRd^2*LLd*LR + 135*nf^6*T*h^7*p*QL*QR*QRd^2*LL*LRd + 135/4*nf^6*T
      *h^7*p*QL*QR^2*LLd*LR^2 + 54*nf^6*T*h^7*p*QL*QR^2*LL*LR*LRd + 27*nf^6*T*
      h^7*p*QL*QR^2*LL^2*LLd + 54*nf^6*T*h^7*p*QL*QR^3*QRd*LL + 27*nf^6*T*h^7*
      p*QL*QLd*LR^2*LRd^2 + 135/4*nf^6*T*h^7*p*QL*QLd*LLd^2*LR^2 + 108*nf^6*T*
      h^7*p*QL*QLd*LL*LLd*LR*LRd + 135/4*nf^6*T*h^7*p*QL*QLd*LL^2*LRd^2 + 27*
      nf^6*T*h^7*p*QL*QLd*LL^2*LLd^2 + 135/2*nf^6*T*h^7*p*QL*QLd*QRd^3*LRd +
      216*nf^6*T*h^7*p*QL*QLd*QR*QRd*LR*LRd + 216*nf^6*T*h^7*p*QL*QLd*QR*QRd*
      LL*LLd + 162*nf^6*T*h^7*p*QL*QLd*QR^2*QRd^2 + 135/2*nf^6*T*h^7*p*QL*QLd*
      QR^3*LR + 81*nf^6*T*h^7*p*QL*QLd^2*QRd^2*LLd + 135*nf^6*T*h^7*p*QL*QLd^2
      *QR*LLd*LR + 108*nf^6*T*h^7*p*QL*QLd^2*QR*LL*LRd + 54*nf^6*T*h^7*p*QL*
      QLd^3*QRd*LRd + 135/2*nf^6*T*h^7*p*QL*QLd^3*QR^2 + 135/8*nf^6*T*h^7*p*QL
      *QLd^4*LLd + 135/2*nf^6*T*h^7*p*QL^2*QRd^2*LR*LRd + 135/2*nf^6*T*h^7*p*
      QL^2*QRd^2*LL*LLd + 27*nf^6*T*h^7*p*QL^2*QR*LR^2*LRd + 54*nf^6*T*h^7*p*
      QL^2*QR*LL*LLd*LR + 135/4*nf^6*T*h^7*p*QL^2*QR*LL^2*LRd + 135/2*nf^6*T*
      h^7*p*QL^2*QR*QRd^3 + 81*nf^6*T*h^7*p*QL^2*QR^2*QRd*LR + 108*nf^6*T*h^7*
      p*QL^2*QLd*QRd*LLd*LR + 135*nf^6*T*h^7*p*QL^2*QLd*QRd*LL*LRd + 81*nf^6*T
      *h^7*p*QL^2*QLd*QR^2*LL + 54*nf^6*T*h^7*p*QL^2*QLd^2*LR*LRd + 54*nf^6*T*
      h^7*p*QL^2*QLd^2*LL*LLd + 162*nf^6*T*h^7*p*QL^2*QLd^2*QR*QRd + 9*nf^6*T*
      h^7*p*QL^3*LLd*LR^2 + 45/2*nf^6*T*h^7*p*QL^3*LL*LR*LRd + 45/4*nf^6*T*h^7
      *p*QL^3*LL^2*LLd + 135/2*nf^6*T*h^7*p*QL^3*QR*QRd*LL + 135/2*nf^6*T*h^7*
      p*QL^3*QLd*QRd^2 + 54*nf^6*T*h^7*p*QL^3*QLd*QR*LR + 18*nf^6*T*h^7*p*QL^3
      *QLd^3 + 135/8*nf^6*T*h^7*p*QL^4*QRd*LR + 135/8*nf^6*T*h^7*p*QL^4*QLd*LL
       + 19/9*nf^6*T*h^7*u*LR^3*LRd^3 + 95/12*nf^6*T*h^7*u*LLd^2*LR^3*LRd + 19
      *nf^6*T*h^7*u*LL*LLd*LR^2*LRd^2 + 95/12*nf^6*T*h^7*u*LL*LLd^3*LR^2 + 95/
      12*nf^6*T*h^7*u*LL^2*LR*LRd^3 + 19*nf^6*T*h^7*u*LL^2*LLd^2*LR*LRd + 95/
      12*nf^6*T*h^7*u*LL^3*LLd*LRd^2 + 19/9*nf^6*T*h^7*u*LL^3*LLd^3 + 95/12*
      nf^6*T*h^7*u*QRd^3*LR*LRd^2 + 19/3*nf^6*T*h^7*u*QRd^3*LLd^2*LR + 95/6*
      nf^6*T*h^7*u*QRd^3*LL*LLd*LRd + 19*nf^6*T*h^7*u*QR*QRd*LR^2*LRd^2 + 95/4
      *nf^6*T*h^7*u*QR*QRd*LLd^2*LR^2 + 76*nf^6*T*h^7*u*QR*QRd*LL*LLd*LR*LRd
       + 95/4*nf^6*T*h^7*u*QR*QRd*LL^2*LRd^2 + 19*nf^6*T*h^7*u*QR*QRd*LL^2*
      LLd^2 + 95/8*nf^6*T*h^7*u*QR*QRd^4*LRd + 38*nf^6*T*h^7*u*QR^2*QRd^2*LR*
      LRd + 38*nf^6*T*h^7*u*QR^2*QRd^2*LL*LLd + 95/12*nf^6*T*h^7*u*QR^3*LR^2*
      LRd + 95/6*nf^6*T*h^7*u*QR^3*LL*LLd*LR + 19/3*nf^6*T*h^7*u*QR^3*LL^2*LRd
       + 38/3*nf^6*T*h^7*u*QR^3*QRd^3 + 95/8*nf^6*T*h^7*u*QR^4*QRd*LR + 38*
      nf^6*T*h^7*u*QLd*QRd^2*LLd*LR*LRd + 95/4*nf^6*T*h^7*u*QLd*QRd^2*LL*LRd^2
       + 19*nf^6*T*h^7*u*QLd*QRd^2*LL*LLd^2 + 95/2*nf^6*T*h^7*u*QLd*QR*LLd*
      LR^2*LRd + 38*nf^6*T*h^7*u*QLd*QR*LL*LR*LRd^2 + 95/2*nf^6*T*h^7*u*QLd*QR
      *LL*LLd^2*LR + 38*nf^6*T*h^7*u*QLd*QR*LL^2*LLd*LRd + 38*nf^6*T*h^7*u*QLd
      *QR*QRd^3*LLd + 95*nf^6*T*h^7*u*QLd*QR^2*QRd*LLd*LR + 76*nf^6*T*h^7*u*
      QLd*QR^2*QRd*LL*LRd + 95/8*nf^6*T*h^7*u*QLd*QR^4*LL + 19*nf^6*T*h^7*u*
      QLd^2*QRd*LR*LRd^2 + 95/4*nf^6*T*h^7*u*QLd^2*QRd*LLd^2*LR + 38*nf^6*T*
      h^7*u*QLd^2*QRd*LL*LLd*LRd + 57*nf^6*T*h^7*u*QLd^2*QR*QRd^2*LRd + 95/2*
      nf^6*T*h^7*u*QLd^2*QR^2*LR*LRd + 95/2*nf^6*T*h^7*u*QLd^2*QR^2*LL*LLd +
      95/2*nf^6*T*h^7*u*QLd^2*QR^3*QRd + 95/6*nf^6*T*h^7*u*QLd^3*LLd*LR*LRd +
      19/3*nf^6*T*h^7*u*QLd^3*LL*LRd^2 + 95/12*nf^6*T*h^7*u*QLd^3*LL*LLd^2 +
      95/2*nf^6*T*h^7*u*QLd^3*QR*QRd*LLd + 95/8*nf^6*T*h^7*u*QLd^4*QR*LRd + 38
      *nf^6*T*h^7*u*QL*QRd*LLd*LR^2*LRd + 95/2*nf^6*T*h^7*u*QL*QRd*LL*LR*LRd^2
       + 38*nf^6*T*h^7*u*QL*QRd*LL*LLd^2*LR + 95/2*nf^6*T*h^7*u*QL*QRd*LL^2*
      LLd*LRd + 95/8*nf^6*T*h^7*u*QL*QRd^4*LLd + 76*nf^6*T*h^7*u*QL*QR*QRd^2*
      LLd*LR + 95*nf^6*T*h^7*u*QL*QR*QRd^2*LL*LRd + 95/4*nf^6*T*h^7*u*QL*QR^2*
      LLd*LR^2 + 38*nf^6*T*h^7*u*QL*QR^2*LL*LR*LRd + 19*nf^6*T*h^7*u*QL*QR^2*
      LL^2*LLd + 38*nf^6*T*h^7*u*QL*QR^3*QRd*LL + 19*nf^6*T*h^7*u*QL*QLd*LR^2*
      LRd^2 + 95/4*nf^6*T*h^7*u*QL*QLd*LLd^2*LR^2 + 76*nf^6*T*h^7*u*QL*QLd*LL*
      LLd*LR*LRd + 95/4*nf^6*T*h^7*u*QL*QLd*LL^2*LRd^2 + 19*nf^6*T*h^7*u*QL*
      QLd*LL^2*LLd^2 + 95/2*nf^6*T*h^7*u*QL*QLd*QRd^3*LRd + 152*nf^6*T*h^7*u*
      QL*QLd*QR*QRd*LR*LRd + 152*nf^6*T*h^7*u*QL*QLd*QR*QRd*LL*LLd + 114*nf^6*
      T*h^7*u*QL*QLd*QR^2*QRd^2 + 95/2*nf^6*T*h^7*u*QL*QLd*QR^3*LR + 57*nf^6*T
      *h^7*u*QL*QLd^2*QRd^2*LLd + 95*nf^6*T*h^7*u*QL*QLd^2*QR*LLd*LR + 76*nf^6
      *T*h^7*u*QL*QLd^2*QR*LL*LRd + 38*nf^6*T*h^7*u*QL*QLd^3*QRd*LRd + 95/2*
      nf^6*T*h^7*u*QL*QLd^3*QR^2 + 95/8*nf^6*T*h^7*u*QL*QLd^4*LLd + 95/2*nf^6*
      T*h^7*u*QL^2*QRd^2*LR*LRd + 95/2*nf^6*T*h^7*u*QL^2*QRd^2*LL*LLd + 19*
      nf^6*T*h^7*u*QL^2*QR*LR^2*LRd + 38*nf^6*T*h^7*u*QL^2*QR*LL*LLd*LR + 95/4
      *nf^6*T*h^7*u*QL^2*QR*LL^2*LRd + 95/2*nf^6*T*h^7*u*QL^2*QR*QRd^3 + 57*
      nf^6*T*h^7*u*QL^2*QR^2*QRd*LR + 76*nf^6*T*h^7*u*QL^2*QLd*QRd*LLd*LR + 95
      *nf^6*T*h^7*u*QL^2*QLd*QRd*LL*LRd + 57*nf^6*T*h^7*u*QL^2*QLd*QR^2*LL +
      38*nf^6*T*h^7*u*QL^2*QLd^2*LR*LRd + 38*nf^6*T*h^7*u*QL^2*QLd^2*LL*LLd +
      114*nf^6*T*h^7*u*QL^2*QLd^2*QR*QRd + 19/3*nf^6*T*h^7*u*QL^3*LLd*LR^2 +
      95/6*nf^6*T*h^7*u*QL^3*LL*LR*LRd + 95/12*nf^6*T*h^7*u*QL^3*LL^2*LLd + 95/
      2*nf^6*T*h^7*u*QL^3*QR*QRd*LL + 95/2*nf^6*T*h^7*u*QL^3*QLd*QRd^2 + 38*
      nf^6*T*h^7*u*QL^3*QLd*QR*LR + 38/3*nf^6*T*h^7*u*QL^3*QLd^3 + 95/8*nf^6*T
      *h^7*u*QL^4*QRd*LR + 95/8*nf^6*T*h^7*u*QL^4*QLd*LL + 5/3*nf^6*T^2*h^7*p*
      LR^3*LRd^3 + 25/4*nf^6*T^2*h^7*p*LLd^2*LR^3*LRd + 15*nf^6*T^2*h^7*p*LL*
      LLd*LR^2*LRd^2 + 25/4*nf^6*T^2*h^7*p*LL*LLd^3*LR^2 + 25/4*nf^6*T^2*h^7*p
      *LL^2*LR*LRd^3 + 15*nf^6*T^2*h^7*p*LL^2*LLd^2*LR*LRd + 25/4*nf^6*T^2*h^7
      *p*LL^3*LLd*LRd^2 + 5/3*nf^6*T^2*h^7*p*LL^3*LLd^3 + 25/4*nf^6*T^2*h^7*p*
      QRd^3*LR*LRd^2 + 5*nf^6*T^2*h^7*p*QRd^3*LLd^2*LR + 25/2*nf^6*T^2*h^7*p*
      QRd^3*LL*LLd*LRd + 15*nf^6*T^2*h^7*p*QR*QRd*LR^2*LRd^2 + 75/4*nf^6*T^2*
      h^7*p*QR*QRd*LLd^2*LR^2 + 60*nf^6*T^2*h^7*p*QR*QRd*LL*LLd*LR*LRd + 75/4*
      nf^6*T^2*h^7*p*QR*QRd*LL^2*LRd^2 + 15*nf^6*T^2*h^7*p*QR*QRd*LL^2*LLd^2
       + 75/8*nf^6*T^2*h^7*p*QR*QRd^4*LRd + 30*nf^6*T^2*h^7*p*QR^2*QRd^2*LR*
      LRd + 30*nf^6*T^2*h^7*p*QR^2*QRd^2*LL*LLd + 25/4*nf^6*T^2*h^7*p*QR^3*
      LR^2*LRd + 25/2*nf^6*T^2*h^7*p*QR^3*LL*LLd*LR + 5*nf^6*T^2*h^7*p*QR^3*
      LL^2*LRd + 10*nf^6*T^2*h^7*p*QR^3*QRd^3 + 75/8*nf^6*T^2*h^7*p*QR^4*QRd*
      LR + 30*nf^6*T^2*h^7*p*QLd*QRd^2*LLd*LR*LRd + 75/4*nf^6*T^2*h^7*p*QLd*
      QRd^2*LL*LRd^2 + 15*nf^6*T^2*h^7*p*QLd*QRd^2*LL*LLd^2 + 75/2*nf^6*T^2*
      h^7*p*QLd*QR*LLd*LR^2*LRd + 30*nf^6*T^2*h^7*p*QLd*QR*LL*LR*LRd^2 + 75/2*
      nf^6*T^2*h^7*p*QLd*QR*LL*LLd^2*LR + 30*nf^6*T^2*h^7*p*QLd*QR*LL^2*LLd*
      LRd + 30*nf^6*T^2*h^7*p*QLd*QR*QRd^3*LLd + 75*nf^6*T^2*h^7*p*QLd*QR^2*
      QRd*LLd*LR + 60*nf^6*T^2*h^7*p*QLd*QR^2*QRd*LL*LRd + 75/8*nf^6*T^2*h^7*p
      *QLd*QR^4*LL + 15*nf^6*T^2*h^7*p*QLd^2*QRd*LR*LRd^2 + 75/4*nf^6*T^2*h^7*
      p*QLd^2*QRd*LLd^2*LR + 30*nf^6*T^2*h^7*p*QLd^2*QRd*LL*LLd*LRd + 45*nf^6*
      T^2*h^7*p*QLd^2*QR*QRd^2*LRd + 75/2*nf^6*T^2*h^7*p*QLd^2*QR^2*LR*LRd +
      75/2*nf^6*T^2*h^7*p*QLd^2*QR^2*LL*LLd + 75/2*nf^6*T^2*h^7*p*QLd^2*QR^3*
      QRd + 25/2*nf^6*T^2*h^7*p*QLd^3*LLd*LR*LRd + 5*nf^6*T^2*h^7*p*QLd^3*LL*
      LRd^2 + 25/4*nf^6*T^2*h^7*p*QLd^3*LL*LLd^2 + 75/2*nf^6*T^2*h^7*p*QLd^3*
      QR*QRd*LLd + 75/8*nf^6*T^2*h^7*p*QLd^4*QR*LRd + 30*nf^6*T^2*h^7*p*QL*QRd
      *LLd*LR^2*LRd + 75/2*nf^6*T^2*h^7*p*QL*QRd*LL*LR*LRd^2 + 30*nf^6*T^2*h^7
      *p*QL*QRd*LL*LLd^2*LR + 75/2*nf^6*T^2*h^7*p*QL*QRd*LL^2*LLd*LRd + 75/8*
      nf^6*T^2*h^7*p*QL*QRd^4*LLd + 60*nf^6*T^2*h^7*p*QL*QR*QRd^2*LLd*LR + 75*
      nf^6*T^2*h^7*p*QL*QR*QRd^2*LL*LRd + 75/4*nf^6*T^2*h^7*p*QL*QR^2*LLd*LR^2
       + 30*nf^6*T^2*h^7*p*QL*QR^2*LL*LR*LRd + 15*nf^6*T^2*h^7*p*QL*QR^2*LL^2*
      LLd + 30*nf^6*T^2*h^7*p*QL*QR^3*QRd*LL + 15*nf^6*T^2*h^7*p*QL*QLd*LR^2*
      LRd^2 + 75/4*nf^6*T^2*h^7*p*QL*QLd*LLd^2*LR^2 + 60*nf^6*T^2*h^7*p*QL*QLd
      *LL*LLd*LR*LRd + 75/4*nf^6*T^2*h^7*p*QL*QLd*LL^2*LRd^2 + 15*nf^6*T^2*h^7
      *p*QL*QLd*LL^2*LLd^2 + 75/2*nf^6*T^2*h^7*p*QL*QLd*QRd^3*LRd + 120*nf^6*
      T^2*h^7*p*QL*QLd*QR*QRd*LR*LRd + 120*nf^6*T^2*h^7*p*QL*QLd*QR*QRd*LL*LLd
       + 90*nf^6*T^2*h^7*p*QL*QLd*QR^2*QRd^2 + 75/2*nf^6*T^2*h^7*p*QL*QLd*QR^3
      *LR + 45*nf^6*T^2*h^7*p*QL*QLd^2*QRd^2*LLd + 75*nf^6*T^2*h^7*p*QL*QLd^2*
      QR*LLd*LR + 60*nf^6*T^2*h^7*p*QL*QLd^2*QR*LL*LRd + 30*nf^6*T^2*h^7*p*QL*
      QLd^3*QRd*LRd + 75/2*nf^6*T^2*h^7*p*QL*QLd^3*QR^2 + 75/8*nf^6*T^2*h^7*p*
      QL*QLd^4*LLd + 75/2*nf^6*T^2*h^7*p*QL^2*QRd^2*LR*LRd + 75/2*nf^6*T^2*h^7
      *p*QL^2*QRd^2*LL*LLd + 15*nf^6*T^2*h^7*p*QL^2*QR*LR^2*LRd + 30*nf^6*T^2*
      h^7*p*QL^2*QR*LL*LLd*LR + 75/4*nf^6*T^2*h^7*p*QL^2*QR*LL^2*LRd + 75/2*
      nf^6*T^2*h^7*p*QL^2*QR*QRd^3 + 45*nf^6*T^2*h^7*p*QL^2*QR^2*QRd*LR + 60*
      nf^6*T^2*h^7*p*QL^2*QLd*QRd*LLd*LR + 75*nf^6*T^2*h^7*p*QL^2*QLd*QRd*LL*
      LRd + 45*nf^6*T^2*h^7*p*QL^2*QLd*QR^2*LL + 30*nf^6*T^2*h^7*p*QL^2*QLd^2*
      LR*LRd + 30*nf^6*T^2*h^7*p*QL^2*QLd^2*LL*LLd + 90*nf^6*T^2*h^7*p*QL^2*
      QLd^2*QR*QRd + 5*nf^6*T^2*h^7*p*QL^3*LLd*LR^2 + 25/2*nf^6*T^2*h^7*p*QL^3
      *LL*LR*LRd + 25/4*nf^6*T^2*h^7*p*QL^3*LL^2*LLd + 75/2*nf^6*T^2*h^7*p*
      QL^3*QR*QRd*LL + 75/2*nf^6*T^2*h^7*p*QL^3*QLd*QRd^2 + 30*nf^6*T^2*h^7*p*
      QL^3*QLd*QR*LR + 10*nf^6*T^2*h^7*p*QL^3*QLd^3 + 75/8*nf^6*T^2*h^7*p*QL^4
      *QRd*LR + 75/8*nf^6*T^2*h^7*p*QL^4*QLd*LL + 5/3*nf^6*T^2*h^7*u*LR^3*
      LRd^3 + 25/4*nf^6*T^2*h^7*u*LLd^2*LR^3*LRd + 15*nf^6*T^2*h^7*u*LL*LLd*
      LR^2*LRd^2 + 25/4*nf^6*T^2*h^7*u*LL*LLd^3*LR^2 + 25/4*nf^6*T^2*h^7*u*
      LL^2*LR*LRd^3 + 15*nf^6*T^2*h^7*u*LL^2*LLd^2*LR*LRd + 25/4*nf^6*T^2*h^7*
      u*LL^3*LLd*LRd^2 + 5/3*nf^6*T^2*h^7*u*LL^3*LLd^3 + 25/4*nf^6*T^2*h^7*u*
      QRd^3*LR*LRd^2 + 5*nf^6*T^2*h^7*u*QRd^3*LLd^2*LR + 25/2*nf^6*T^2*h^7*u*
      QRd^3*LL*LLd*LRd + 15*nf^6*T^2*h^7*u*QR*QRd*LR^2*LRd^2 + 75/4*nf^6*T^2*
      h^7*u*QR*QRd*LLd^2*LR^2 + 60*nf^6*T^2*h^7*u*QR*QRd*LL*LLd*LR*LRd + 75/4*
      nf^6*T^2*h^7*u*QR*QRd*LL^2*LRd^2 + 15*nf^6*T^2*h^7*u*QR*QRd*LL^2*LLd^2
       + 75/8*nf^6*T^2*h^7*u*QR*QRd^4*LRd + 30*nf^6*T^2*h^7*u*QR^2*QRd^2*LR*
      LRd + 30*nf^6*T^2*h^7*u*QR^2*QRd^2*LL*LLd + 25/4*nf^6*T^2*h^7*u*QR^3*
      LR^2*LRd + 25/2*nf^6*T^2*h^7*u*QR^3*LL*LLd*LR + 5*nf^6*T^2*h^7*u*QR^3*
      LL^2*LRd + 10*nf^6*T^2*h^7*u*QR^3*QRd^3 + 75/8*nf^6*T^2*h^7*u*QR^4*QRd*
      LR + 30*nf^6*T^2*h^7*u*QLd*QRd^2*LLd*LR*LRd + 75/4*nf^6*T^2*h^7*u*QLd*
      QRd^2*LL*LRd^2 + 15*nf^6*T^2*h^7*u*QLd*QRd^2*LL*LLd^2 + 75/2*nf^6*T^2*
      h^7*u*QLd*QR*LLd*LR^2*LRd + 30*nf^6*T^2*h^7*u*QLd*QR*LL*LR*LRd^2 + 75/2*
      nf^6*T^2*h^7*u*QLd*QR*LL*LLd^2*LR + 30*nf^6*T^2*h^7*u*QLd*QR*LL^2*LLd*
      LRd + 30*nf^6*T^2*h^7*u*QLd*QR*QRd^3*LLd + 75*nf^6*T^2*h^7*u*QLd*QR^2*
      QRd*LLd*LR + 60*nf^6*T^2*h^7*u*QLd*QR^2*QRd*LL*LRd + 75/8*nf^6*T^2*h^7*u
      *QLd*QR^4*LL + 15*nf^6*T^2*h^7*u*QLd^2*QRd*LR*LRd^2 + 75/4*nf^6*T^2*h^7*
      u*QLd^2*QRd*LLd^2*LR + 30*nf^6*T^2*h^7*u*QLd^2*QRd*LL*LLd*LRd + 45*nf^6*
      T^2*h^7*u*QLd^2*QR*QRd^2*LRd + 75/2*nf^6*T^2*h^7*u*QLd^2*QR^2*LR*LRd +
      75/2*nf^6*T^2*h^7*u*QLd^2*QR^2*LL*LLd + 75/2*nf^6*T^2*h^7*u*QLd^2*QR^3*
      QRd + 25/2*nf^6*T^2*h^7*u*QLd^3*LLd*LR*LRd + 5*nf^6*T^2*h^7*u*QLd^3*LL*
      LRd^2 + 25/4*nf^6*T^2*h^7*u*QLd^3*LL*LLd^2 + 75/2*nf^6*T^2*h^7*u*QLd^3*
      QR*QRd*LLd + 75/8*nf^6*T^2*h^7*u*QLd^4*QR*LRd + 30*nf^6*T^2*h^7*u*QL*QRd
      *LLd*LR^2*LRd + 75/2*nf^6*T^2*h^7*u*QL*QRd*LL*LR*LRd^2 + 30*nf^6*T^2*h^7
      *u*QL*QRd*LL*LLd^2*LR + 75/2*nf^6*T^2*h^7*u*QL*QRd*LL^2*LLd*LRd + 75/8*
      nf^6*T^2*h^7*u*QL*QRd^4*LLd + 60*nf^6*T^2*h^7*u*QL*QR*QRd^2*LLd*LR + 75*
      nf^6*T^2*h^7*u*QL*QR*QRd^2*LL*LRd + 75/4*nf^6*T^2*h^7*u*QL*QR^2*LLd*LR^2
       + 30*nf^6*T^2*h^7*u*QL*QR^2*LL*LR*LRd + 15*nf^6*T^2*h^7*u*QL*QR^2*LL^2*
      LLd + 30*nf^6*T^2*h^7*u*QL*QR^3*QRd*LL + 15*nf^6*T^2*h^7*u*QL*QLd*LR^2*
      LRd^2 + 75/4*nf^6*T^2*h^7*u*QL*QLd*LLd^2*LR^2 + 60*nf^6*T^2*h^7*u*QL*QLd
      *LL*LLd*LR*LRd + 75/4*nf^6*T^2*h^7*u*QL*QLd*LL^2*LRd^2 + 15*nf^6*T^2*h^7
      *u*QL*QLd*LL^2*LLd^2 + 75/2*nf^6*T^2*h^7*u*QL*QLd*QRd^3*LRd + 120*nf^6*
      T^2*h^7*u*QL*QLd*QR*QRd*LR*LRd + 120*nf^6*T^2*h^7*u*QL*QLd*QR*QRd*LL*LLd
       + 90*nf^6*T^2*h^7*u*QL*QLd*QR^2*QRd^2 + 75/2*nf^6*T^2*h^7*u*QL*QLd*QR^3
      *LR + 45*nf^6*T^2*h^7*u*QL*QLd^2*QRd^2*LLd + 75*nf^6*T^2*h^7*u*QL*QLd^2*
      QR*LLd*LR + 60*nf^6*T^2*h^7*u*QL*QLd^2*QR*LL*LRd + 30*nf^6*T^2*h^7*u*QL*
      QLd^3*QRd*LRd + 75/2*nf^6*T^2*h^7*u*QL*QLd^3*QR^2 + 75/8*nf^6*T^2*h^7*u*
      QL*QLd^4*LLd + 75/2*nf^6*T^2*h^7*u*QL^2*QRd^2*LR*LRd + 75/2*nf^6*T^2*h^7
      *u*QL^2*QRd^2*LL*LLd + 15*nf^6*T^2*h^7*u*QL^2*QR*LR^2*LRd + 30*nf^6*T^2*
      h^7*u*QL^2*QR*LL*LLd*LR + 75/4*nf^6*T^2*h^7*u*QL^2*QR*LL^2*LRd + 75/2*
      nf^6*T^2*h^7*u*QL^2*QR*QRd^3 + 45*nf^6*T^2*h^7*u*QL^2*QR^2*QRd*LR + 60*
      nf^6*T^2*h^7*u*QL^2*QLd*QRd*LLd*LR + 75*nf^6*T^2*h^7*u*QL^2*QLd*QRd*LL*
      LRd + 45*nf^6*T^2*h^7*u*QL^2*QLd*QR^2*LL + 30*nf^6*T^2*h^7*u*QL^2*QLd^2*
      LR*LRd + 30*nf^6*T^2*h^7*u*QL^2*QLd^2*LL*LLd + 90*nf^6*T^2*h^7*u*QL^2*
      QLd^2*QR*QRd + 5*nf^6*T^2*h^7*u*QL^3*LLd*LR^2 + 25/2*nf^6*T^2*h^7*u*QL^3
      *LL*LR*LRd + 25/4*nf^6*T^2*h^7*u*QL^3*LL^2*LLd + 75/2*nf^6*T^2*h^7*u*
      QL^3*QR*QRd*LL + 75/2*nf^6*T^2*h^7*u*QL^3*QLd*QRd^2 + 30*nf^6*T^2*h^7*u*
      QL^3*QLd*QR*LR + 10*nf^6*T^2*h^7*u*QL^3*QLd^3 + 75/8*nf^6*T^2*h^7*u*QL^4
      *QRd*LR + 75/8*nf^6*T^2*h^7*u*QL^4*QLd*LL + 1/3*nf^6*T^3*h^7*p*LR^3*
      LRd^3 + 5/4*nf^6*T^3*h^7*p*LLd^2*LR^3*LRd + 3*nf^6*T^3*h^7*p*LL*LLd*LR^2
      *LRd^2 + 5/4*nf^6*T^3*h^7*p*LL*LLd^3*LR^2 + 5/4*nf^6*T^3*h^7*p*LL^2*LR*
      LRd^3 + 3*nf^6*T^3*h^7*p*LL^2*LLd^2*LR*LRd + 5/4*nf^6*T^3*h^7*p*LL^3*LLd
      *LRd^2 + 1/3*nf^6*T^3*h^7*p*LL^3*LLd^3 + 5/4*nf^6*T^3*h^7*p*QRd^3*LR*
      LRd^2 + nf^6*T^3*h^7*p*QRd^3*LLd^2*LR + 5/2*nf^6*T^3*h^7*p*QRd^3*LL*LLd*
      LRd + 3*nf^6*T^3*h^7*p*QR*QRd*LR^2*LRd^2 + 15/4*nf^6*T^3*h^7*p*QR*QRd*
      LLd^2*LR^2 + 12*nf^6*T^3*h^7*p*QR*QRd*LL*LLd*LR*LRd + 15/4*nf^6*T^3*h^7*
      p*QR*QRd*LL^2*LRd^2 + 3*nf^6*T^3*h^7*p*QR*QRd*LL^2*LLd^2 + 15/8*nf^6*T^3
      *h^7*p*QR*QRd^4*LRd + 6*nf^6*T^3*h^7*p*QR^2*QRd^2*LR*LRd + 6*nf^6*T^3*
      h^7*p*QR^2*QRd^2*LL*LLd + 5/4*nf^6*T^3*h^7*p*QR^3*LR^2*LRd + 5/2*nf^6*
      T^3*h^7*p*QR^3*LL*LLd*LR + nf^6*T^3*h^7*p*QR^3*LL^2*LRd + 2*nf^6*T^3*h^7
      *p*QR^3*QRd^3 + 15/8*nf^6*T^3*h^7*p*QR^4*QRd*LR + 6*nf^6*T^3*h^7*p*QLd*
      QRd^2*LLd*LR*LRd + 15/4*nf^6*T^3*h^7*p*QLd*QRd^2*LL*LRd^2 + 3*nf^6*T^3*
      h^7*p*QLd*QRd^2*LL*LLd^2 + 15/2*nf^6*T^3*h^7*p*QLd*QR*LLd*LR^2*LRd + 6*
      nf^6*T^3*h^7*p*QLd*QR*LL*LR*LRd^2 + 15/2*nf^6*T^3*h^7*p*QLd*QR*LL*LLd^2*
      LR + 6*nf^6*T^3*h^7*p*QLd*QR*LL^2*LLd*LRd + 6*nf^6*T^3*h^7*p*QLd*QR*
      QRd^3*LLd + 15*nf^6*T^3*h^7*p*QLd*QR^2*QRd*LLd*LR + 12*nf^6*T^3*h^7*p*
      QLd*QR^2*QRd*LL*LRd + 15/8*nf^6*T^3*h^7*p*QLd*QR^4*LL + 3*nf^6*T^3*h^7*p
      *QLd^2*QRd*LR*LRd^2 + 15/4*nf^6*T^3*h^7*p*QLd^2*QRd*LLd^2*LR + 6*nf^6*
      T^3*h^7*p*QLd^2*QRd*LL*LLd*LRd + 9*nf^6*T^3*h^7*p*QLd^2*QR*QRd^2*LRd +
      15/2*nf^6*T^3*h^7*p*QLd^2*QR^2*LR*LRd + 15/2*nf^6*T^3*h^7*p*QLd^2*QR^2*
      LL*LLd + 15/2*nf^6*T^3*h^7*p*QLd^2*QR^3*QRd + 5/2*nf^6*T^3*h^7*p*QLd^3*
      LLd*LR*LRd + nf^6*T^3*h^7*p*QLd^3*LL*LRd^2 + 5/4*nf^6*T^3*h^7*p*QLd^3*LL
      *LLd^2 + 15/2*nf^6*T^3*h^7*p*QLd^3*QR*QRd*LLd + 15/8*nf^6*T^3*h^7*p*
      QLd^4*QR*LRd + 6*nf^6*T^3*h^7*p*QL*QRd*LLd*LR^2*LRd + 15/2*nf^6*T^3*h^7*
      p*QL*QRd*LL*LR*LRd^2 + 6*nf^6*T^3*h^7*p*QL*QRd*LL*LLd^2*LR + 15/2*nf^6*
      T^3*h^7*p*QL*QRd*LL^2*LLd*LRd + 15/8*nf^6*T^3*h^7*p*QL*QRd^4*LLd + 12*
      nf^6*T^3*h^7*p*QL*QR*QRd^2*LLd*LR + 15*nf^6*T^3*h^7*p*QL*QR*QRd^2*LL*LRd
       + 15/4*nf^6*T^3*h^7*p*QL*QR^2*LLd*LR^2 + 6*nf^6*T^3*h^7*p*QL*QR^2*LL*LR
      *LRd + 3*nf^6*T^3*h^7*p*QL*QR^2*LL^2*LLd + 6*nf^6*T^3*h^7*p*QL*QR^3*QRd*
      LL + 3*nf^6*T^3*h^7*p*QL*QLd*LR^2*LRd^2 + 15/4*nf^6*T^3*h^7*p*QL*QLd*
      LLd^2*LR^2 + 12*nf^6*T^3*h^7*p*QL*QLd*LL*LLd*LR*LRd + 15/4*nf^6*T^3*h^7*
      p*QL*QLd*LL^2*LRd^2 + 3*nf^6*T^3*h^7*p*QL*QLd*LL^2*LLd^2 + 15/2*nf^6*T^3
      *h^7*p*QL*QLd*QRd^3*LRd + 24*nf^6*T^3*h^7*p*QL*QLd*QR*QRd*LR*LRd + 24*
      nf^6*T^3*h^7*p*QL*QLd*QR*QRd*LL*LLd + 18*nf^6*T^3*h^7*p*QL*QLd*QR^2*
      QRd^2 + 15/2*nf^6*T^3*h^7*p*QL*QLd*QR^3*LR + 9*nf^6*T^3*h^7*p*QL*QLd^2*
      QRd^2*LLd + 15*nf^6*T^3*h^7*p*QL*QLd^2*QR*LLd*LR + 12*nf^6*T^3*h^7*p*QL*
      QLd^2*QR*LL*LRd + 6*nf^6*T^3*h^7*p*QL*QLd^3*QRd*LRd + 15/2*nf^6*T^3*h^7*
      p*QL*QLd^3*QR^2 + 15/8*nf^6*T^3*h^7*p*QL*QLd^4*LLd + 15/2*nf^6*T^3*h^7*p
      *QL^2*QRd^2*LR*LRd + 15/2*nf^6*T^3*h^7*p*QL^2*QRd^2*LL*LLd + 3*nf^6*T^3*
      h^7*p*QL^2*QR*LR^2*LRd + 6*nf^6*T^3*h^7*p*QL^2*QR*LL*LLd*LR + 15/4*nf^6*
      T^3*h^7*p*QL^2*QR*LL^2*LRd + 15/2*nf^6*T^3*h^7*p*QL^2*QR*QRd^3 + 9*nf^6*
      T^3*h^7*p*QL^2*QR^2*QRd*LR + 12*nf^6*T^3*h^7*p*QL^2*QLd*QRd*LLd*LR + 15*
      nf^6*T^3*h^7*p*QL^2*QLd*QRd*LL*LRd + 9*nf^6*T^3*h^7*p*QL^2*QLd*QR^2*LL
       + 6*nf^6*T^3*h^7*p*QL^2*QLd^2*LR*LRd + 6*nf^6*T^3*h^7*p*QL^2*QLd^2*LL*
      LLd + 18*nf^6*T^3*h^7*p*QL^2*QLd^2*QR*QRd + nf^6*T^3*h^7*p*QL^3*LLd*LR^2
       + 5/2*nf^6*T^3*h^7*p*QL^3*LL*LR*LRd + 5/4*nf^6*T^3*h^7*p*QL^3*LL^2*LLd
       + 15/2*nf^6*T^3*h^7*p*QL^3*QR*QRd*LL + 15/2*nf^6*T^3*h^7*p*QL^3*QLd*
      QRd^2 + 6*nf^6*T^3*h^7*p*QL^3*QLd*QR*LR + 2*nf^6*T^3*h^7*p*QL^3*QLd^3 +
      15/8*nf^6*T^3*h^7*p*QL^4*QRd*LR + 15/8*nf^6*T^3*h^7*p*QL^4*QLd*LL + 2/3*
      nf^6*T^3*h^7*u*LR^3*LRd^3 + 5/2*nf^6*T^3*h^7*u*LLd^2*LR^3*LRd + 6*nf^6*
      T^3*h^7*u*LL*LLd*LR^2*LRd^2 + 5/2*nf^6*T^3*h^7*u*LL*LLd^3*LR^2 + 5/2*
      nf^6*T^3*h^7*u*LL^2*LR*LRd^3 + 6*nf^6*T^3*h^7*u*LL^2*LLd^2*LR*LRd + 5/2*
      nf^6*T^3*h^7*u*LL^3*LLd*LRd^2 + 2/3*nf^6*T^3*h^7*u*LL^3*LLd^3 + 5/2*nf^6
      *T^3*h^7*u*QRd^3*LR*LRd^2 + 2*nf^6*T^3*h^7*u*QRd^3*LLd^2*LR + 5*nf^6*T^3
      *h^7*u*QRd^3*LL*LLd*LRd + 6*nf^6*T^3*h^7*u*QR*QRd*LR^2*LRd^2 + 15/2*nf^6
      *T^3*h^7*u*QR*QRd*LLd^2*LR^2 + 24*nf^6*T^3*h^7*u*QR*QRd*LL*LLd*LR*LRd +
      15/2*nf^6*T^3*h^7*u*QR*QRd*LL^2*LRd^2 + 6*nf^6*T^3*h^7*u*QR*QRd*LL^2*
      LLd^2 + 15/4*nf^6*T^3*h^7*u*QR*QRd^4*LRd + 12*nf^6*T^3*h^7*u*QR^2*QRd^2*
      LR*LRd + 12*nf^6*T^3*h^7*u*QR^2*QRd^2*LL*LLd + 5/2*nf^6*T^3*h^7*u*QR^3*
      LR^2*LRd + 5*nf^6*T^3*h^7*u*QR^3*LL*LLd*LR + 2*nf^6*T^3*h^7*u*QR^3*LL^2*
      LRd + 4*nf^6*T^3*h^7*u*QR^3*QRd^3 + 15/4*nf^6*T^3*h^7*u*QR^4*QRd*LR + 12
      *nf^6*T^3*h^7*u*QLd*QRd^2*LLd*LR*LRd + 15/2*nf^6*T^3*h^7*u*QLd*QRd^2*LL*
      LRd^2 + 6*nf^6*T^3*h^7*u*QLd*QRd^2*LL*LLd^2 + 15*nf^6*T^3*h^7*u*QLd*QR*
      LLd*LR^2*LRd + 12*nf^6*T^3*h^7*u*QLd*QR*LL*LR*LRd^2 + 15*nf^6*T^3*h^7*u*
      QLd*QR*LL*LLd^2*LR + 12*nf^6*T^3*h^7*u*QLd*QR*LL^2*LLd*LRd + 12*nf^6*T^3
      *h^7*u*QLd*QR*QRd^3*LLd + 30*nf^6*T^3*h^7*u*QLd*QR^2*QRd*LLd*LR + 24*
      nf^6*T^3*h^7*u*QLd*QR^2*QRd*LL*LRd + 15/4*nf^6*T^3*h^7*u*QLd*QR^4*LL + 6
      *nf^6*T^3*h^7*u*QLd^2*QRd*LR*LRd^2 + 15/2*nf^6*T^3*h^7*u*QLd^2*QRd*LLd^2
      *LR + 12*nf^6*T^3*h^7*u*QLd^2*QRd*LL*LLd*LRd + 18*nf^6*T^3*h^7*u*QLd^2*
      QR*QRd^2*LRd + 15*nf^6*T^3*h^7*u*QLd^2*QR^2*LR*LRd + 15*nf^6*T^3*h^7*u*
      QLd^2*QR^2*LL*LLd + 15*nf^6*T^3*h^7*u*QLd^2*QR^3*QRd + 5*nf^6*T^3*h^7*u*
      QLd^3*LLd*LR*LRd + 2*nf^6*T^3*h^7*u*QLd^3*LL*LRd^2 + 5/2*nf^6*T^3*h^7*u*
      QLd^3*LL*LLd^2 + 15*nf^6*T^3*h^7*u*QLd^3*QR*QRd*LLd + 15/4*nf^6*T^3*h^7*
      u*QLd^4*QR*LRd + 12*nf^6*T^3*h^7*u*QL*QRd*LLd*LR^2*LRd + 15*nf^6*T^3*h^7
      *u*QL*QRd*LL*LR*LRd^2 + 12*nf^6*T^3*h^7*u*QL*QRd*LL*LLd^2*LR + 15*nf^6*
      T^3*h^7*u*QL*QRd*LL^2*LLd*LRd + 15/4*nf^6*T^3*h^7*u*QL*QRd^4*LLd + 24*
      nf^6*T^3*h^7*u*QL*QR*QRd^2*LLd*LR + 30*nf^6*T^3*h^7*u*QL*QR*QRd^2*LL*LRd
       + 15/2*nf^6*T^3*h^7*u*QL*QR^2*LLd*LR^2 + 12*nf^6*T^3*h^7*u*QL*QR^2*LL*
      LR*LRd + 6*nf^6*T^3*h^7*u*QL*QR^2*LL^2*LLd + 12*nf^6*T^3*h^7*u*QL*QR^3*
      QRd*LL + 6*nf^6*T^3*h^7*u*QL*QLd*LR^2*LRd^2 + 15/2*nf^6*T^3*h^7*u*QL*QLd
      *LLd^2*LR^2 + 24*nf^6*T^3*h^7*u*QL*QLd*LL*LLd*LR*LRd + 15/2*nf^6*T^3*h^7
      *u*QL*QLd*LL^2*LRd^2 + 6*nf^6*T^3*h^7*u*QL*QLd*LL^2*LLd^2 + 15*nf^6*T^3*
      h^7*u*QL*QLd*QRd^3*LRd + 48*nf^6*T^3*h^7*u*QL*QLd*QR*QRd*LR*LRd + 48*
      nf^6*T^3*h^7*u*QL*QLd*QR*QRd*LL*LLd + 36*nf^6*T^3*h^7*u*QL*QLd*QR^2*
      QRd^2 + 15*nf^6*T^3*h^7*u*QL*QLd*QR^3*LR + 18*nf^6*T^3*h^7*u*QL*QLd^2*
      QRd^2*LLd + 30*nf^6*T^3*h^7*u*QL*QLd^2*QR*LLd*LR + 24*nf^6*T^3*h^7*u*QL*
      QLd^2*QR*LL*LRd + 12*nf^6*T^3*h^7*u*QL*QLd^3*QRd*LRd + 15*nf^6*T^3*h^7*u
      *QL*QLd^3*QR^2 + 15/4*nf^6*T^3*h^7*u*QL*QLd^4*LLd + 15*nf^6*T^3*h^7*u*
      QL^2*QRd^2*LR*LRd + 15*nf^6*T^3*h^7*u*QL^2*QRd^2*LL*LLd + 6*nf^6*T^3*h^7
      *u*QL^2*QR*LR^2*LRd + 12*nf^6*T^3*h^7*u*QL^2*QR*LL*LLd*LR + 15/2*nf^6*
      T^3*h^7*u*QL^2*QR*LL^2*LRd + 15*nf^6*T^3*h^7*u*QL^2*QR*QRd^3 + 18*nf^6*
      T^3*h^7*u*QL^2*QR^2*QRd*LR + 24*nf^6*T^3*h^7*u*QL^2*QLd*QRd*LLd*LR + 30*
      nf^6*T^3*h^7*u*QL^2*QLd*QRd*LL*LRd + 18*nf^6*T^3*h^7*u*QL^2*QLd*QR^2*LL
       + 12*nf^6*T^3*h^7*u*QL^2*QLd^2*LR*LRd + 12*nf^6*T^3*h^7*u*QL^2*QLd^2*LL
      *LLd + 36*nf^6*T^3*h^7*u*QL^2*QLd^2*QR*QRd + 2*nf^6*T^3*h^7*u*QL^3*LLd*
      LR^2 + 5*nf^6*T^3*h^7*u*QL^3*LL*LR*LRd + 5/2*nf^6*T^3*h^7*u*QL^3*LL^2*
      LLd + 15*nf^6*T^3*h^7*u*QL^3*QR*QRd*LL + 15*nf^6*T^3*h^7*u*QL^3*QLd*
      QRd^2 + 12*nf^6*T^3*h^7*u*QL^3*QLd*QR*LR + 4*nf^6*T^3*h^7*u*QL^3*QLd^3
       + 15/4*nf^6*T^3*h^7*u*QL^4*QRd*LR + 15/4*nf^6*T^3*h^7*u*QL^4*QLd*LL + 1/
      9*nf^6*T^4*h^7*u*LR^3*LRd^3 + 5/12*nf^6*T^4*h^7*u*LLd^2*LR^3*LRd + nf^6*
      T^4*h^7*u*LL*LLd*LR^2*LRd^2 + 5/12*nf^6*T^4*h^7*u*LL*LLd^3*LR^2 + 5/12*
      nf^6*T^4*h^7*u*LL^2*LR*LRd^3 + nf^6*T^4*h^7*u*LL^2*LLd^2*LR*LRd + 5/12*
      nf^6*T^4*h^7*u*LL^3*LLd*LRd^2 + 1/9*nf^6*T^4*h^7*u*LL^3*LLd^3 + 5/12*
      nf^6*T^4*h^7*u*QRd^3*LR*LRd^2 + 1/3*nf^6*T^4*h^7*u*QRd^3*LLd^2*LR + 5/6*
      nf^6*T^4*h^7*u*QRd^3*LL*LLd*LRd + nf^6*T^4*h^7*u*QR*QRd*LR^2*LRd^2 + 5/4
      *nf^6*T^4*h^7*u*QR*QRd*LLd^2*LR^2 + 4*nf^6*T^4*h^7*u*QR*QRd*LL*LLd*LR*
      LRd + 5/4*nf^6*T^4*h^7*u*QR*QRd*LL^2*LRd^2 + nf^6*T^4*h^7*u*QR*QRd*LL^2*
      LLd^2 + 5/8*nf^6*T^4*h^7*u*QR*QRd^4*LRd + 2*nf^6*T^4*h^7*u*QR^2*QRd^2*LR
      *LRd + 2*nf^6*T^4*h^7*u*QR^2*QRd^2*LL*LLd + 5/12*nf^6*T^4*h^7*u*QR^3*
      LR^2*LRd + 5/6*nf^6*T^4*h^7*u*QR^3*LL*LLd*LR + 1/3*nf^6*T^4*h^7*u*QR^3*
      LL^2*LRd + 2/3*nf^6*T^4*h^7*u*QR^3*QRd^3 + 5/8*nf^6*T^4*h^7*u*QR^4*QRd*
      LR + 2*nf^6*T^4*h^7*u*QLd*QRd^2*LLd*LR*LRd + 5/4*nf^6*T^4*h^7*u*QLd*
      QRd^2*LL*LRd^2 + nf^6*T^4*h^7*u*QLd*QRd^2*LL*LLd^2 + 5/2*nf^6*T^4*h^7*u*
      QLd*QR*LLd*LR^2*LRd + 2*nf^6*T^4*h^7*u*QLd*QR*LL*LR*LRd^2 + 5/2*nf^6*T^4
      *h^7*u*QLd*QR*LL*LLd^2*LR + 2*nf^6*T^4*h^7*u*QLd*QR*LL^2*LLd*LRd + 2*
      nf^6*T^4*h^7*u*QLd*QR*QRd^3*LLd + 5*nf^6*T^4*h^7*u*QLd*QR^2*QRd*LLd*LR
       + 4*nf^6*T^4*h^7*u*QLd*QR^2*QRd*LL*LRd + 5/8*nf^6*T^4*h^7*u*QLd*QR^4*LL
       + nf^6*T^4*h^7*u*QLd^2*QRd*LR*LRd^2 + 5/4*nf^6*T^4*h^7*u*QLd^2*QRd*
      LLd^2*LR + 2*nf^6*T^4*h^7*u*QLd^2*QRd*LL*LLd*LRd + 3*nf^6*T^4*h^7*u*
      QLd^2*QR*QRd^2*LRd + 5/2*nf^6*T^4*h^7*u*QLd^2*QR^2*LR*LRd + 5/2*nf^6*T^4
      *h^7*u*QLd^2*QR^2*LL*LLd + 5/2*nf^6*T^4*h^7*u*QLd^2*QR^3*QRd + 5/6*nf^6*
      T^4*h^7*u*QLd^3*LLd*LR*LRd + 1/3*nf^6*T^4*h^7*u*QLd^3*LL*LRd^2 + 5/12*
      nf^6*T^4*h^7*u*QLd^3*LL*LLd^2 + 5/2*nf^6*T^4*h^7*u*QLd^3*QR*QRd*LLd + 5/
      8*nf^6*T^4*h^7*u*QLd^4*QR*LRd + 2*nf^6*T^4*h^7*u*QL*QRd*LLd*LR^2*LRd + 5/
      2*nf^6*T^4*h^7*u*QL*QRd*LL*LR*LRd^2 + 2*nf^6*T^4*h^7*u*QL*QRd*LL*LLd^2*
      LR + 5/2*nf^6*T^4*h^7*u*QL*QRd*LL^2*LLd*LRd + 5/8*nf^6*T^4*h^7*u*QL*
      QRd^4*LLd + 4*nf^6*T^4*h^7*u*QL*QR*QRd^2*LLd*LR + 5*nf^6*T^4*h^7*u*QL*QR
      *QRd^2*LL*LRd + 5/4*nf^6*T^4*h^7*u*QL*QR^2*LLd*LR^2 + 2*nf^6*T^4*h^7*u*
      QL*QR^2*LL*LR*LRd + nf^6*T^4*h^7*u*QL*QR^2*LL^2*LLd + 2*nf^6*T^4*h^7*u*
      QL*QR^3*QRd*LL + nf^6*T^4*h^7*u*QL*QLd*LR^2*LRd^2 + 5/4*nf^6*T^4*h^7*u*
      QL*QLd*LLd^2*LR^2 + 4*nf^6*T^4*h^7*u*QL*QLd*LL*LLd*LR*LRd + 5/4*nf^6*T^4
      *h^7*u*QL*QLd*LL^2*LRd^2 + nf^6*T^4*h^7*u*QL*QLd*LL^2*LLd^2 + 5/2*nf^6*
      T^4*h^7*u*QL*QLd*QRd^3*LRd + 8*nf^6*T^4*h^7*u*QL*QLd*QR*QRd*LR*LRd + 8*
      nf^6*T^4*h^7*u*QL*QLd*QR*QRd*LL*LLd + 6*nf^6*T^4*h^7*u*QL*QLd*QR^2*QRd^2
       + 5/2*nf^6*T^4*h^7*u*QL*QLd*QR^3*LR + 3*nf^6*T^4*h^7*u*QL*QLd^2*QRd^2*
      LLd + 5*nf^6*T^4*h^7*u*QL*QLd^2*QR*LLd*LR + 4*nf^6*T^4*h^7*u*QL*QLd^2*QR
      *LL*LRd + 2*nf^6*T^4*h^7*u*QL*QLd^3*QRd*LRd + 5/2*nf^6*T^4*h^7*u*QL*
      QLd^3*QR^2 + 5/8*nf^6*T^4*h^7*u*QL*QLd^4*LLd + 5/2*nf^6*T^4*h^7*u*QL^2*
      QRd^2*LR*LRd + 5/2*nf^6*T^4*h^7*u*QL^2*QRd^2*LL*LLd + nf^6*T^4*h^7*u*
      QL^2*QR*LR^2*LRd + 2*nf^6*T^4*h^7*u*QL^2*QR*LL*LLd*LR + 5/4*nf^6*T^4*h^7
      *u*QL^2*QR*LL^2*LRd + 5/2*nf^6*T^4*h^7*u*QL^2*QR*QRd^3 + 3*nf^6*T^4*h^7*
      u*QL^2*QR^2*QRd*LR + 4*nf^6*T^4*h^7*u*QL^2*QLd*QRd*LLd*LR + 5*nf^6*T^4*
      h^7*u*QL^2*QLd*QRd*LL*LRd + 3*nf^6*T^4*h^7*u*QL^2*QLd*QR^2*LL + 2*nf^6*
      T^4*h^7*u*QL^2*QLd^2*LR*LRd + 2*nf^6*T^4*h^7*u*QL^2*QLd^2*LL*LLd + 6*
      nf^6*T^4*h^7*u*QL^2*QLd^2*QR*QRd + 1/3*nf^6*T^4*h^7*u*QL^3*LLd*LR^2 + 5/
      6*nf^6*T^4*h^7*u*QL^3*LL*LR*LRd + 5/12*nf^6*T^4*h^7*u*QL^3*LL^2*LLd + 5/
      2*nf^6*T^4*h^7*u*QL^3*QR*QRd*LL + 5/2*nf^6*T^4*h^7*u*QL^3*QLd*QRd^2 + 2*
      nf^6*T^4*h^7*u*QL^3*QLd*QR*LR + 2/3*nf^6*T^4*h^7*u*QL^3*QLd^3 + 5/8*nf^6
      *T^4*h^7*u*QL^4*QRd*LR + 5/8*nf^6*T^4*h^7*u*QL^4*QLd*LL;

d_8
   Hilbert =
      9*h^8*G^4 + 7*h^8*W^2*G^2 + 6*h^8*W^4 + 4*h^8*B*G^3 + 7*h^8*B^2*G^2 + 7*
      h^8*B^2*W^2 + 3*h^8*B^4 + 6*h^8*p^2*G^3 + 6*h^8*p^2*W^3 + 6*h^8*p^2*B*
      G^2 + 6*h^8*p^2*B*W^2 + 14*h^8*p^4*G^2 + 14*h^8*p^4*W^2 + 14*h^8*p^4*B^2
       + 2*h^8*p^6*B + 5*h^8*p^8 + 14*h^8*u*p*W*G^2 + 14*h^8*u*p*W^3 + 16*h^8*
      u*p*B*W^2 + 14*h^8*u*p*B^2*W + 19*h^8*u*p^3*W^2 + 42*h^8*u*p^3*B*W + 20*
      h^8*u*p^5*W + 4*h^8*u^2*G^3 + 8*h^8*u^2*W*G^2 + 14*h^8*u^2*W^3 + 2*h^8*
      u^2*B*G^2 + 8*h^8*u^2*B*W^2 + 8*h^8*u^2*B^2*W + 27*h^8*u^2*p^2*G^2 + 73*
      h^8*u^2*p^2*W^2 + 30*h^8*u^2*p^2*B*W + 27*h^8*u^2*p^2*B^2 + 38*h^8*u^2*
      p^4*W + 28*h^8*u^2*p^4*B + 24*h^8*u^2*p^6 + 4*h^8*u^3*p*G^2 + 40*h^8*u^3
      *p*W^2 + 46*h^8*u^3*p*B*W + 4*h^8*u^3*p*B^2 + 76*h^8*u^3*p^3*W + 24*h^8*
      u^3*p^3*B + 13*h^8*u^3*p^5 + 8*h^8*u^4*G^2 + 23*h^8*u^4*W^2 + 8*h^8*u^4*
      B*W + 8*h^8*u^4*B^2 + 64*h^8*u^4*p^2*W + 24*h^8*u^4*p^2*B + 53*h^8*u^4*
      p^4 + 30*h^8*u^5*p*W + 12*h^8*u^5*p*B + 24*h^8*u^5*p^3 + 8*h^8*u^6*W +
      28*h^8*u^6*p^2 + 4*h^8*u^7*p + 4*h^8*u^8 + 4*T*h^8*W*G^3 + T*h^8*W^2*G^2
       + T*h^8*W^4 + 8*T*h^8*B*W*G^2 + 8*T*h^8*B*W^3 + T*h^8*B^2*W^2 + 4*T*h^8
      *B^3*W + 6*T*h^8*p^2*W*G^2 + 6*T*h^8*p^2*W^3 + 12*T*h^8*p^2*B*W^2 + 6*T*
      h^8*p^2*B^2*W + 6*T*h^8*p^4*W^2 + 20*T*h^8*p^4*B*W + 2*T*h^8*p^6*W + 10*
      T*h^8*u*p*G^3 + 14*T*h^8*u*p*W*G^2 + 30*T*h^8*u*p*W^3 + 14*T*h^8*u*p*B*
      G^2 + 44*T*h^8*u*p*B*W^2 + 14*T*h^8*u*p*B^2*W + 4*T*h^8*u*p*B^3 + 23*T*
      h^8*u*p^3*G^2 + 65*T*h^8*u*p^3*W^2 + 42*T*h^8*u*p^3*B*W + 23*T*h^8*u*p^3
      *B^2 + 20*T*h^8*u*p^5*W + 20*T*h^8*u*p^5*B + 10*T*h^8*u*p^7 + 4*T*h^8*
      u^2*G^3 + 12*T*h^8*u^2*W*G^2 + 18*T*h^8*u^2*W^3 + 8*T*h^8*u^2*B*G^2 + 34
      *T*h^8*u^2*B*W^2 + 12*T*h^8*u^2*B^2*W + 4*T*h^8*u^2*B^3 + 11*T*h^8*u^2*
      p^2*G^2 + 102*T*h^8*u^2*p^2*W^2 + 118*T*h^8*u^2*p^2*B*W + 11*T*h^8*u^2*
      p^2*B^2 + 94*T*h^8*u^2*p^4*W + 38*T*h^8*u^2*p^4*B + 10*T*h^8*u^2*p^6 +
      24*T*h^8*u^3*p*G^2 + 114*T*h^8*u^3*p*W^2 + 84*T*h^8*u^3*p*B*W + 24*T*h^8
      *u^3*p*B^2 + 150*T*h^8*u^3*p^3*W + 76*T*h^8*u^3*p^3*B + 59*T*h^8*u^3*p^5
       + 2*T*h^8*u^4*G^2 + 27*T*h^8*u^4*W^2 + 32*T*h^8*u^4*B*W + 2*T*h^8*u^4*
      B^2 + 148*T*h^8*u^4*p^2*W + 64*T*h^8*u^4*p^2*B + 61*T*h^8*u^4*p^4 + 74*T
      *h^8*u^5*p*W + 30*T*h^8*u^5*p*B + 80*T*h^8*u^5*p^3 + 12*T*h^8*u^6*W + 8*
      T*h^8*u^6*B + 34*T*h^8*u^6*p^2 + 16*T*h^8*u^7*p + 7*T^2*h^8*W^2*G^2 + 7*
      T^2*h^8*W^4 + 4*T^2*h^8*B*W^3 + 7*T^2*h^8*B^2*W^2 + 6*T^2*h^8*p^2*W^3 +
      6*T^2*h^8*p^2*B*W^2 + 14*T^2*h^8*p^4*W^2 + 14*T^2*h^8*u*p*W*G^2 + 28*T^2
      *h^8*u*p*W^3 + 30*T^2*h^8*u*p*B*W^2 + 14*T^2*h^8*u*p*B^2*W + 42*T^2*h^8*
      u*p^3*W^2 + 42*T^2*h^8*u*p^3*B*W + 20*T^2*h^8*u*p^5*W + 4*T^2*h^8*u^2*
      G^3 + 10*T^2*h^8*u^2*W*G^2 + 26*T^2*h^8*u^2*W^3 + 2*T^2*h^8*u^2*B*G^2 +
      24*T^2*h^8*u^2*B*W^2 + 10*T^2*h^8*u^2*B^2*W + 27*T^2*h^8*u^2*p^2*G^2 +
      128*T^2*h^8*u^2*p^2*W^2 + 74*T^2*h^8*u^2*p^2*B*W + 27*T^2*h^8*u^2*p^2*
      B^2 + 66*T^2*h^8*u^2*p^4*W + 28*T^2*h^8*u^2*p^4*B + 24*T^2*h^8*u^2*p^6
       + 14*T^2*h^8*u^3*p*G^2 + 110*T^2*h^8*u^3*p*W^2 + 92*T^2*h^8*u^3*p*B*W
       + 14*T^2*h^8*u^3*p*B^2 + 152*T^2*h^8*u^3*p^3*W + 50*T^2*h^8*u^3*p^3*B
       + 36*T^2*h^8*u^3*p^5 + 9*T^2*h^8*u^4*G^2 + 46*T^2*h^8*u^4*W^2 + 26*T^2*
      h^8*u^4*B*W + 9*T^2*h^8*u^4*B^2 + 160*T^2*h^8*u^4*p^2*W + 60*T^2*h^8*u^4
      *p^2*B + 86*T^2*h^8*u^4*p^4 + 84*T^2*h^8*u^5*p*W + 32*T^2*h^8*u^5*p*B +
      73*T^2*h^8*u^5*p^3 + 18*T^2*h^8*u^6*W + 4*T^2*h^8*u^6*B + 60*T^2*h^8*u^6
      *p^2 + 16*T^2*h^8*u^7*p + 5*T^2*h^8*u^8 + T^3*h^8*W^4 + 4*T^3*h^8*B*W^3
       + 14*T^3*h^8*u*p*W^3 + 14*T^3*h^8*u*p*B*W^2 + 23*T^3*h^8*u*p^3*W^2 + 2*
      T^3*h^8*u^2*W*G^2 + 12*T^3*h^8*u^2*W^3 + 16*T^3*h^8*u^2*B*W^2 + 2*T^3*
      h^8*u^2*B^2*W + 55*T^3*h^8*u^2*p^2*W^2 + 44*T^3*h^8*u^2*p^2*B*W + 28*T^3
      *h^8*u^2*p^4*W + 10*T^3*h^8*u^3*p*G^2 + 80*T^3*h^8*u^3*p*W^2 + 46*T^3*
      h^8*u^3*p*B*W + 10*T^3*h^8*u^3*p*B^2 + 76*T^3*h^8*u^3*p^3*W + 26*T^3*h^8
      *u^3*p^3*B + 23*T^3*h^8*u^3*p^5 + T^3*h^8*u^4*G^2 + 25*T^3*h^8*u^4*W^2
       + 22*T^3*h^8*u^4*B*W + T^3*h^8*u^4*B^2 + 106*T^3*h^8*u^4*p^2*W + 36*T^3
      *h^8*u^4*p^2*B + 33*T^3*h^8*u^4*p^4 + 64*T^3*h^8*u^5*p*W + 22*T^3*h^8*
      u^5*p*B + 59*T^3*h^8*u^5*p^3 + 12*T^3*h^8*u^6*W + 6*T^3*h^8*u^6*B + 34*
      T^3*h^8*u^6*p^2 + 16*T^3*h^8*u^7*p + T^3*h^8*u^8 + 3*T^4*h^8*W^4 + 4*T^4
      *h^8*u*p*W^3 + 6*T^4*h^8*u^2*W^3 + 2*T^4*h^8*u^2*B*W^2 + 27*T^4*h^8*u^2*
      p^2*W^2 + 32*T^4*h^8*u^3*p*W^2 + 18*T^4*h^8*u^3*p*B*W + 26*T^4*h^8*u^3*
      p^3*W + 3*T^4*h^8*u^4*G^2 + 20*T^4*h^8*u^4*W^2 + 8*T^4*h^8*u^4*B*W + 3*
      T^4*h^8*u^4*B^2 + 46*T^4*h^8*u^4*p^2*W + 10*T^4*h^8*u^4*p^2*B + 21*T^4*
      h^8*u^4*p^4 + 34*T^4*h^8*u^5*p*W + 10*T^4*h^8*u^5*p*B + 23*T^4*h^8*u^5*
      p^3 + 10*T^4*h^8*u^6*W + 2*T^4*h^8*u^6*B + 28*T^4*h^8*u^6*p^2 + 9*T^4*
      h^8*u^7*p + 4*T^4*h^8*u^8 + 10*T^5*h^8*u^3*p*W^2 + 5*T^5*h^8*u^4*W^2 + 4
      *T^5*h^8*u^4*B*W + 10*T^5*h^8*u^4*p^2*W + 12*T^5*h^8*u^5*p*W + 2*T^5*h^8
      *u^5*p*B + 10*T^5*h^8*u^5*p^3 + 4*T^5*h^8*u^6*W + 2*T^5*h^8*u^6*B + 7*
      T^5*h^8*u^6*p^2 + 6*T^5*h^8*u^7*p + T^5*h^8*u^8 + 3*T^6*h^8*u^4*W^2 + 2*
      T^6*h^8*u^5*p*W + 2*T^6*h^8*u^6*W + 5*T^6*h^8*u^6*p^2 + 2*T^6*h^8*u^7*p
       + 2*T^6*h^8*u^8 + T^7*h^8*u^7*p + T^8*h^8*u^8 + 1/4*nf^2*h^8*LLd^4*LR^4
       + 1/4*nf^2*h^8*LL^4*LRd^4 + 3/4*nf^2*h^8*QLd^4*QR^4 + 3/4*nf^2*h^8*QL^4
      *QRd^4 + 3/2*nf^2*h^8*G^2*LR^2*LRd^2 + 5/2*nf^2*h^8*G^2*LLd^2*LR^2 + 5/2
      *nf^2*h^8*G^2*LL^2*LRd^2 + 3/2*nf^2*h^8*G^2*LL^2*LLd^2 + 11/2*nf^2*h^8*
      G^2*QR^2*QRd^2 + 17/2*nf^2*h^8*G^2*QLd^2*QR^2 + 17/2*nf^2*h^8*G^2*QL^2*
      QRd^2 + 11/2*nf^2*h^8*G^2*QL^2*QLd^2 + 4*nf^2*h^8*G^3*LLd*LR + 4*nf^2*
      h^8*G^3*LL*LRd + 14*nf^2*h^8*G^3*QLd*QR + 14*nf^2*h^8*G^3*QL*QRd + 4*
      nf^2*h^8*W*G^2*LLd*LR + 4*nf^2*h^8*W*G^2*LL*LRd + 12*nf^2*h^8*W*G^2*QLd*
      QR + 12*nf^2*h^8*W*G^2*QL*QRd + 5/2*nf^2*h^8*W^2*LR^2*LRd^2 + 4*nf^2*h^8
      *W^2*LLd^2*LR^2 + 4*nf^2*h^8*W^2*LL^2*LRd^2 + 5/2*nf^2*h^8*W^2*LL^2*
      LLd^2 + 5*nf^2*h^8*W^2*QR^2*QRd^2 + 8*nf^2*h^8*W^2*QLd^2*QR^2 + 8*nf^2*
      h^8*W^2*QL^2*QRd^2 + 5*nf^2*h^8*W^2*QL^2*QLd^2 + 8*nf^2*h^8*W^2*G*QLd*QR
       + 8*nf^2*h^8*W^2*G*QL*QRd + 6*nf^2*h^8*W^3*LLd*LR + 6*nf^2*h^8*W^3*LL*
      LRd + 6*nf^2*h^8*W^3*QLd*QR + 6*nf^2*h^8*W^3*QL*QRd - 1/3*nf^2*h^8*B*G*
      QRd^3*LRd - 1/3*nf^2*h^8*B*G*QR^3*LR - 1/3*nf^2*h^8*B*G*QLd^3*LLd - 1/3*
      nf^2*h^8*B*G*QL^3*LL + 4*nf^2*h^8*B*G^2*LLd*LR + 4*nf^2*h^8*B*G^2*LL*LRd
       + 12*nf^2*h^8*B*G^2*QLd*QR + 12*nf^2*h^8*B*G^2*QL*QRd - 1/2*nf^2*h^8*B*
      W*LR^2*LRd^2 - nf^2*h^8*B*W*LLd^2*LR^2 - nf^2*h^8*B*W*LL^2*LRd^2 - 1/2*
      nf^2*h^8*B*W*LL^2*LLd^2 - nf^2*h^8*B*W*QR^2*QRd^2 - 2*nf^2*h^8*B*W*QLd^2
      *QR^2 - 2*nf^2*h^8*B*W*QL^2*QRd^2 - nf^2*h^8*B*W*QL^2*QLd^2 + 8*nf^2*h^8
      *B*W*G*QLd*QR + 8*nf^2*h^8*B*W*G*QL*QRd + 8*nf^2*h^8*B*W^2*LLd*LR + 8*
      nf^2*h^8*B*W^2*LL*LRd + 8*nf^2*h^8*B*W^2*QLd*QR + 8*nf^2*h^8*B*W^2*QL*
      QRd + 3/2*nf^2*h^8*B^2*LR^2*LRd^2 + 5/2*nf^2*h^8*B^2*LLd^2*LR^2 + 5/2*
      nf^2*h^8*B^2*LL^2*LRd^2 + 3/2*nf^2*h^8*B^2*LL^2*LLd^2 + 1/3*nf^2*h^8*B^2
      *QRd^3*LRd + 3*nf^2*h^8*B^2*QR^2*QRd^2 + 1/3*nf^2*h^8*B^2*QR^3*LR + 5*
      nf^2*h^8*B^2*QLd^2*QR^2 + 1/3*nf^2*h^8*B^2*QLd^3*LLd + 5*nf^2*h^8*B^2*
      QL^2*QRd^2 + 3*nf^2*h^8*B^2*QL^2*QLd^2 + 1/3*nf^2*h^8*B^2*QL^3*LL + 4*
      nf^2*h^8*B^2*G*QLd*QR + 4*nf^2*h^8*B^2*G*QL*QRd + 4*nf^2*h^8*B^2*W*LLd*
      LR + 4*nf^2*h^8*B^2*W*LL*LRd + 4*nf^2*h^8*B^2*W*QLd*QR + 4*nf^2*h^8*B^2*
      W*QL*QRd + 2*nf^2*h^8*B^3*LLd*LR + 2*nf^2*h^8*B^3*LL*LRd + 2*nf^2*h^8*
      B^3*QLd*QR + 2*nf^2*h^8*B^3*QL*QRd + 1/3*nf^2*h^8*p^2*G*QRd^3*LRd + 1/3*
      nf^2*h^8*p^2*G*QR^3*LR + 1/3*nf^2*h^8*p^2*G*QLd^3*LLd + 1/3*nf^2*h^8*p^2
      *G*QL^3*LL + 18*nf^2*h^8*p^2*G^2*LLd*LR + 18*nf^2*h^8*p^2*G^2*LL*LRd +
      54*nf^2*h^8*p^2*G^2*QLd*QR + 54*nf^2*h^8*p^2*G^2*QL*QRd + 3/2*nf^2*h^8*
      p^2*W*LR^2*LRd^2 + 9/4*nf^2*h^8*p^2*W*LLd^2*LR^2 + 9/4*nf^2*h^8*p^2*W*
      LL^2*LRd^2 + 3/2*nf^2*h^8*p^2*W*LL^2*LLd^2 + 3*nf^2*h^8*p^2*W*QR^2*QRd^2
       + 9/2*nf^2*h^8*p^2*W*QLd^2*QR^2 + 9/2*nf^2*h^8*p^2*W*QL^2*QRd^2 + 3*
      nf^2*h^8*p^2*W*QL^2*QLd^2 + 36*nf^2*h^8*p^2*W*G*QLd*QR + 36*nf^2*h^8*p^2
      *W*G*QL*QRd + 36*nf^2*h^8*p^2*W^2*LLd*LR + 36*nf^2*h^8*p^2*W^2*LL*LRd +
      36*nf^2*h^8*p^2*W^2*QLd*QR + 36*nf^2*h^8*p^2*W^2*QL*QRd - 3*nf^2*h^8*p^2
      *B*LR^2*LRd^2 - 9/2*nf^2*h^8*p^2*B*LLd^2*LR^2 - 9/2*nf^2*h^8*p^2*B*LL^2*
      LRd^2 - 3*nf^2*h^8*p^2*B*LL^2*LLd^2 - 1/3*nf^2*h^8*p^2*B*QRd^3*LRd - 6*
      nf^2*h^8*p^2*B*QR^2*QRd^2 - 1/3*nf^2*h^8*p^2*B*QR^3*LR - 9*nf^2*h^8*p^2*
      B*QLd^2*QR^2 - 1/3*nf^2*h^8*p^2*B*QLd^3*LLd - 9*nf^2*h^8*p^2*B*QL^2*
      QRd^2 - 6*nf^2*h^8*p^2*B*QL^2*QLd^2 - 1/3*nf^2*h^8*p^2*B*QL^3*LL + 36*
      nf^2*h^8*p^2*B*G*QLd*QR + 36*nf^2*h^8*p^2*B*G*QL*QRd + 36*nf^2*h^8*p^2*B
      *W*LLd*LR + 36*nf^2*h^8*p^2*B*W*LL*LRd + 36*nf^2*h^8*p^2*B*W*QLd*QR + 36
      *nf^2*h^8*p^2*B*W*QL*QRd + 18*nf^2*h^8*p^2*B^2*LLd*LR + 18*nf^2*h^8*p^2*
      B^2*LL*LRd + 18*nf^2*h^8*p^2*B^2*QLd*QR + 18*nf^2*h^8*p^2*B^2*QL*QRd + 6
      *nf^2*h^8*p^4*LR^2*LRd^2 + 17/2*nf^2*h^8*p^4*LLd^2*LR^2 + 17/2*nf^2*h^8*
      p^4*LL^2*LRd^2 + 6*nf^2*h^8*p^4*LL^2*LLd^2 + 12*nf^2*h^8*p^4*QR^2*QRd^2
       + 17*nf^2*h^8*p^4*QLd^2*QR^2 + 17*nf^2*h^8*p^4*QL^2*QRd^2 + 12*nf^2*h^8
      *p^4*QL^2*QLd^2 + 35*nf^2*h^8*p^4*G*QLd*QR + 35*nf^2*h^8*p^4*G*QL*QRd +
      35*nf^2*h^8*p^4*W*LLd*LR + 35*nf^2*h^8*p^4*W*LL*LRd + 35*nf^2*h^8*p^4*W*
      QLd*QR + 35*nf^2*h^8*p^4*W*QL*QRd + 35*nf^2*h^8*p^4*B*LLd*LR + 35*nf^2*
      h^8*p^4*B*LL*LRd + 35*nf^2*h^8*p^4*B*QLd*QR + 35*nf^2*h^8*p^4*B*QL*QRd
       + 19*nf^2*h^8*p^6*LLd*LR + 19*nf^2*h^8*p^6*LL*LRd + 19*nf^2*h^8*p^6*QLd
      *QR + 19*nf^2*h^8*p^6*QL*QRd + 18*nf^2*h^8*u*p*G^2*LLd*LR + 18*nf^2*h^8*
      u*p*G^2*LL*LRd + 55*nf^2*h^8*u*p*G^2*QLd*QR + 55*nf^2*h^8*u*p*G^2*QL*QRd
       - 1/2*nf^2*h^8*u*p*W*LLd^2*LR^2 - 1/2*nf^2*h^8*u*p*W*LL^2*LRd^2 - nf^2*
      h^8*u*p*W*QLd^2*QR^2 - nf^2*h^8*u*p*W*QL^2*QRd^2 + 74*nf^2*h^8*u*p*W*G*
      QLd*QR + 74*nf^2*h^8*u*p*W*G*QL*QRd + 74*nf^2*h^8*u*p*W^2*LLd*LR + 74*
      nf^2*h^8*u*p*W^2*LL*LRd + 74*nf^2*h^8*u*p*W^2*QLd*QR + 74*nf^2*h^8*u*p*
      W^2*QL*QRd + 1/4*nf^2*h^8*u*p*B*LLd^2*LR^2 + 1/4*nf^2*h^8*u*p*B*LL^2*
      LRd^2 + 1/2*nf^2*h^8*u*p*B*QLd^2*QR^2 + 1/2*nf^2*h^8*u*p*B*QL^2*QRd^2 +
      37*nf^2*h^8*u*p*B*G*QLd*QR + 37*nf^2*h^8*u*p*B*G*QL*QRd + 74*nf^2*h^8*u*
      p*B*W*LLd*LR + 74*nf^2*h^8*u*p*B*W*LL*LRd + 74*nf^2*h^8*u*p*B*W*QLd*QR
       + 74*nf^2*h^8*u*p*B*W*QL*QRd + 18*nf^2*h^8*u*p*B^2*LLd*LR + 18*nf^2*h^8
      *u*p*B^2*LL*LRd + 18*nf^2*h^8*u*p*B^2*QLd*QR + 18*nf^2*h^8*u*p*B^2*QL*
      QRd - 3/4*nf^2*h^8*u*p^3*LR^2*LRd^2 - 3/2*nf^2*h^8*u*p^3*LLd^2*LR^2 - 3/
      2*nf^2*h^8*u*p^3*LL^2*LRd^2 - 3/4*nf^2*h^8*u*p^3*LL^2*LLd^2 - 3/2*nf^2*
      h^8*u*p^3*QR^2*QRd^2 - 3*nf^2*h^8*u*p^3*QLd^2*QR^2 - 3*nf^2*h^8*u*p^3*
      QL^2*QRd^2 - 3/2*nf^2*h^8*u*p^3*QL^2*QLd^2 + 74*nf^2*h^8*u*p^3*G*QLd*QR
       + 74*nf^2*h^8*u*p^3*G*QL*QRd + 148*nf^2*h^8*u*p^3*W*LLd*LR + 148*nf^2*
      h^8*u*p^3*W*LL*LRd + 148*nf^2*h^8*u*p^3*W*QLd*QR + 148*nf^2*h^8*u*p^3*W*
      QL*QRd + 74*nf^2*h^8*u*p^3*B*LLd*LR + 74*nf^2*h^8*u*p^3*B*LL*LRd + 74*
      nf^2*h^8*u*p^3*B*QLd*QR + 74*nf^2*h^8*u*p^3*B*QL*QRd + 58*nf^2*h^8*u*p^5
      *LLd*LR + 58*nf^2*h^8*u*p^5*LL*LRd + 58*nf^2*h^8*u*p^5*QLd*QR + 58*nf^2*
      h^8*u*p^5*QL*QRd + 2/9*nf^2*h^8*u^2*LLd^3*LR^3 + 2/9*nf^2*h^8*u^2*LL^3*
      LRd^3 + 2/3*nf^2*h^8*u^2*QLd^3*QR^3 + 2/3*nf^2*h^8*u^2*QL^3*QRd^3 + 8*
      nf^2*h^8*u^2*G^2*LLd*LR + 8*nf^2*h^8*u^2*G^2*LL*LRd + 24*nf^2*h^8*u^2*
      G^2*QLd*QR + 24*nf^2*h^8*u^2*G^2*QL*QRd + 3/2*nf^2*h^8*u^2*W*LR^2*LRd^2
       + 5/2*nf^2*h^8*u^2*W*LLd^2*LR^2 + 5/2*nf^2*h^8*u^2*W*LL^2*LRd^2 + 3/2*
      nf^2*h^8*u^2*W*LL^2*LLd^2 + 3*nf^2*h^8*u^2*W*QR^2*QRd^2 + 5*nf^2*h^8*u^2
      *W*QLd^2*QR^2 + 5*nf^2*h^8*u^2*W*QL^2*QRd^2 + 3*nf^2*h^8*u^2*W*QL^2*
      QLd^2 + 32*nf^2*h^8*u^2*W*G*QLd*QR + 32*nf^2*h^8*u^2*W*G*QL*QRd + 36*
      nf^2*h^8*u^2*W^2*LLd*LR + 36*nf^2*h^8*u^2*W^2*LL*LRd + 36*nf^2*h^8*u^2*
      W^2*QLd*QR + 36*nf^2*h^8*u^2*W^2*QL*QRd - 2*nf^2*h^8*u^2*B*LR^2*LRd^2 -
      5/2*nf^2*h^8*u^2*B*LLd^2*LR^2 - 5/2*nf^2*h^8*u^2*B*LL^2*LRd^2 - 2*nf^2*
      h^8*u^2*B*LL^2*LLd^2 - 4*nf^2*h^8*u^2*B*QR^2*QRd^2 - 5*nf^2*h^8*u^2*B*
      QLd^2*QR^2 - 5*nf^2*h^8*u^2*B*QL^2*QRd^2 - 4*nf^2*h^8*u^2*B*QL^2*QLd^2
       + 16*nf^2*h^8*u^2*B*G*QLd*QR + 16*nf^2*h^8*u^2*B*G*QL*QRd + 32*nf^2*h^8
      *u^2*B*W*LLd*LR + 32*nf^2*h^8*u^2*B*W*LL*LRd + 32*nf^2*h^8*u^2*B*W*QLd*
      QR + 32*nf^2*h^8*u^2*B*W*QL*QRd + 8*nf^2*h^8*u^2*B^2*LLd*LR + 8*nf^2*h^8
      *u^2*B^2*LL*LRd + 8*nf^2*h^8*u^2*B^2*QLd*QR + 8*nf^2*h^8*u^2*B^2*QL*QRd
       + 37/4*nf^2*h^8*u^2*p^2*LR^2*LRd^2 + 49/4*nf^2*h^8*u^2*p^2*LLd^2*LR^2
       + 49/4*nf^2*h^8*u^2*p^2*LL^2*LRd^2 + 37/4*nf^2*h^8*u^2*p^2*LL^2*LLd^2
       + 37/2*nf^2*h^8*u^2*p^2*QR^2*QRd^2 + 49/2*nf^2*h^8*u^2*p^2*QLd^2*QR^2
       + 49/2*nf^2*h^8*u^2*p^2*QL^2*QRd^2 + 37/2*nf^2*h^8*u^2*p^2*QL^2*QLd^2
       + 107*nf^2*h^8*u^2*p^2*G*QLd*QR + 107*nf^2*h^8*u^2*p^2*G*QL*QRd + 214*
      nf^2*h^8*u^2*p^2*W*LLd*LR + 214*nf^2*h^8*u^2*p^2*W*LL*LRd + 214*nf^2*h^8
      *u^2*p^2*W*QLd*QR + 214*nf^2*h^8*u^2*p^2*W*QL*QRd + 107*nf^2*h^8*u^2*p^2
      *B*LLd*LR + 107*nf^2*h^8*u^2*p^2*B*LL*LRd + 107*nf^2*h^8*u^2*p^2*B*QLd*
      QR + 107*nf^2*h^8*u^2*p^2*B*QL*QRd + 142*nf^2*h^8*u^2*p^4*LLd*LR + 142*
      nf^2*h^8*u^2*p^4*LL*LRd + 142*nf^2*h^8*u^2*p^4*QLd*QR + 142*nf^2*h^8*u^2
      *p^4*QL*QRd - 1/4*nf^2*h^8*u^3*p*LR^2*LRd^2 - nf^2*h^8*u^3*p*LLd^2*LR^2
       - nf^2*h^8*u^3*p*LL^2*LRd^2 - 1/4*nf^2*h^8*u^3*p*LL^2*LLd^2 - 1/2*nf^2*
      h^8*u^3*p*QR^2*QRd^2 - 2*nf^2*h^8*u^3*p*QLd^2*QR^2 - 2*nf^2*h^8*u^3*p*
      QL^2*QRd^2 - 1/2*nf^2*h^8*u^3*p*QL^2*QLd^2 + 60*nf^2*h^8*u^3*p*G*QLd*QR
       + 60*nf^2*h^8*u^3*p*G*QL*QRd + 139*nf^2*h^8*u^3*p*W*LLd*LR + 139*nf^2*
      h^8*u^3*p*W*LL*LRd + 139*nf^2*h^8*u^3*p*W*QLd*QR + 139*nf^2*h^8*u^3*p*W*
      QL*QRd + 60*nf^2*h^8*u^3*p*B*LLd*LR + 60*nf^2*h^8*u^3*p*B*LL*LRd + 60*
      nf^2*h^8*u^3*p*B*QLd*QR + 60*nf^2*h^8*u^3*p*B*QL*QRd + 172*nf^2*h^8*u^3*
      p^3*LLd*LR + 172*nf^2*h^8*u^3*p^3*LL*LRd + 172*nf^2*h^8*u^3*p^3*QLd*QR
       + 172*nf^2*h^8*u^3*p^3*QL*QRd + 13/4*nf^2*h^8*u^4*LR^2*LRd^2 + 4*nf^2*
      h^8*u^4*LLd^2*LR^2 + 4*nf^2*h^8*u^4*LL^2*LRd^2 + 13/4*nf^2*h^8*u^4*LL^2*
      LLd^2 + 13/2*nf^2*h^8*u^4*QR^2*QRd^2 + 8*nf^2*h^8*u^4*QLd^2*QR^2 + 8*
      nf^2*h^8*u^4*QL^2*QRd^2 + 13/2*nf^2*h^8*u^4*QL^2*QLd^2 + 13*nf^2*h^8*u^4
      *G*QLd*QR + 13*nf^2*h^8*u^4*G*QL*QRd + 30*nf^2*h^8*u^4*W*LLd*LR + 30*
      nf^2*h^8*u^4*W*LL*LRd + 30*nf^2*h^8*u^4*W*QLd*QR + 30*nf^2*h^8*u^4*W*QL*
      QRd + 13*nf^2*h^8*u^4*B*LLd*LR + 13*nf^2*h^8*u^4*B*LL*LRd + 13*nf^2*h^8*
      u^4*B*QLd*QR + 13*nf^2*h^8*u^4*B*QL*QRd + 123*nf^2*h^8*u^4*p^2*LLd*LR +
      123*nf^2*h^8*u^4*p^2*LL*LRd + 123*nf^2*h^8*u^4*p^2*QLd*QR + 123*nf^2*h^8
      *u^4*p^2*QL*QRd + 44*nf^2*h^8*u^5*p*LLd*LR + 44*nf^2*h^8*u^5*p*LL*LRd +
      44*nf^2*h^8*u^5*p*QLd*QR + 44*nf^2*h^8*u^5*p*QL*QRd + 7*nf^2*h^8*u^6*LLd
      *LR + 7*nf^2*h^8*u^6*LL*LRd + 7*nf^2*h^8*u^6*QLd*QR + 7*nf^2*h^8*u^6*QL*
      QRd - 3/4*nf^2*T*h^8*G^2*LR^2*LRd^2 - 5/4*nf^2*T*h^8*G^2*LLd^2*LR^2 - 5/
      4*nf^2*T*h^8*G^2*LL^2*LRd^2 - 3/4*nf^2*T*h^8*G^2*LL^2*LLd^2 - 11/4*nf^2*
      T*h^8*G^2*QR^2*QRd^2 - 17/4*nf^2*T*h^8*G^2*QLd^2*QR^2 - 17/4*nf^2*T*h^8*
      G^2*QL^2*QRd^2 - 11/4*nf^2*T*h^8*G^2*QL^2*QLd^2 + 4*nf^2*T*h^8*G^3*LLd*
      LR + 4*nf^2*T*h^8*G^3*LL*LRd + 14*nf^2*T*h^8*G^3*QLd*QR + 14*nf^2*T*h^8*
      G^3*QL*QRd + 8*nf^2*T*h^8*W*G^2*LLd*LR + 8*nf^2*T*h^8*W*G^2*LL*LRd + 24*
      nf^2*T*h^8*W*G^2*QLd*QR + 24*nf^2*T*h^8*W*G^2*QL*QRd - 5/4*nf^2*T*h^8*
      W^2*LR^2*LRd^2 - 7/4*nf^2*T*h^8*W^2*LLd^2*LR^2 - 7/4*nf^2*T*h^8*W^2*LL^2
      *LRd^2 - 5/4*nf^2*T*h^8*W^2*LL^2*LLd^2 - 1/3*nf^2*T*h^8*W^2*QRd^3*LRd -
      5/2*nf^2*T*h^8*W^2*QR^2*QRd^2 - 1/3*nf^2*T*h^8*W^2*QR^3*LR - 7/2*nf^2*T*
      h^8*W^2*QLd^2*QR^2 - 1/3*nf^2*T*h^8*W^2*QLd^3*LLd - 7/2*nf^2*T*h^8*W^2*
      QL^2*QRd^2 - 5/2*nf^2*T*h^8*W^2*QL^2*QLd^2 - 1/3*nf^2*T*h^8*W^2*QL^3*LL
       + 16*nf^2*T*h^8*W^2*G*QLd*QR + 16*nf^2*T*h^8*W^2*G*QL*QRd + 12*nf^2*T*
      h^8*W^3*LLd*LR + 12*nf^2*T*h^8*W^3*LL*LRd + 12*nf^2*T*h^8*W^3*QLd*QR +
      12*nf^2*T*h^8*W^3*QL*QRd + 4*nf^2*T*h^8*B*G^2*LLd*LR + 4*nf^2*T*h^8*B*
      G^2*LL*LRd + 12*nf^2*T*h^8*B*G^2*QLd*QR + 12*nf^2*T*h^8*B*G^2*QL*QRd +
      nf^2*T*h^8*B*W*LR^2*LRd^2 + 2*nf^2*T*h^8*B*W*LLd^2*LR^2 + 2*nf^2*T*h^8*B
      *W*LL^2*LRd^2 + nf^2*T*h^8*B*W*LL^2*LLd^2 + 2*nf^2*T*h^8*B*W*QR^2*QRd^2
       + 4*nf^2*T*h^8*B*W*QLd^2*QR^2 + 4*nf^2*T*h^8*B*W*QL^2*QRd^2 + 2*nf^2*T*
      h^8*B*W*QL^2*QLd^2 + 16*nf^2*T*h^8*B*W*G*QLd*QR + 16*nf^2*T*h^8*B*W*G*QL
      *QRd + 16*nf^2*T*h^8*B*W^2*LLd*LR + 16*nf^2*T*h^8*B*W^2*LL*LRd + 16*nf^2
      *T*h^8*B*W^2*QLd*QR + 16*nf^2*T*h^8*B*W^2*QL*QRd - 3/4*nf^2*T*h^8*B^2*
      LR^2*LRd^2 - 5/4*nf^2*T*h^8*B^2*LLd^2*LR^2 - 5/4*nf^2*T*h^8*B^2*LL^2*
      LRd^2 - 3/4*nf^2*T*h^8*B^2*LL^2*LLd^2 - 3/2*nf^2*T*h^8*B^2*QR^2*QRd^2 -
      5/2*nf^2*T*h^8*B^2*QLd^2*QR^2 - 5/2*nf^2*T*h^8*B^2*QL^2*QRd^2 - 3/2*nf^2
      *T*h^8*B^2*QL^2*QLd^2 + 4*nf^2*T*h^8*B^2*G*QLd*QR + 4*nf^2*T*h^8*B^2*G*
      QL*QRd + 8*nf^2*T*h^8*B^2*W*LLd*LR + 8*nf^2*T*h^8*B^2*W*LL*LRd + 8*nf^2*
      T*h^8*B^2*W*QLd*QR + 8*nf^2*T*h^8*B^2*W*QL*QRd + 2*nf^2*T*h^8*B^3*LLd*LR
       + 2*nf^2*T*h^8*B^3*LL*LRd + 2*nf^2*T*h^8*B^3*QLd*QR + 2*nf^2*T*h^8*B^3*
      QL*QRd + 18*nf^2*T*h^8*p^2*G^2*LLd*LR + 18*nf^2*T*h^8*p^2*G^2*LL*LRd +
      54*nf^2*T*h^8*p^2*G^2*QLd*QR + 54*nf^2*T*h^8*p^2*G^2*QL*QRd - 3*nf^2*T*
      h^8*p^2*W*LR^2*LRd^2 - 9/2*nf^2*T*h^8*p^2*W*LLd^2*LR^2 - 9/2*nf^2*T*h^8*
      p^2*W*LL^2*LRd^2 - 3*nf^2*T*h^8*p^2*W*LL^2*LLd^2 - 6*nf^2*T*h^8*p^2*W*
      QR^2*QRd^2 - 9*nf^2*T*h^8*p^2*W*QLd^2*QR^2 - 9*nf^2*T*h^8*p^2*W*QL^2*
      QRd^2 - 6*nf^2*T*h^8*p^2*W*QL^2*QLd^2 + 72*nf^2*T*h^8*p^2*W*G*QLd*QR +
      72*nf^2*T*h^8*p^2*W*G*QL*QRd + 72*nf^2*T*h^8*p^2*W^2*LLd*LR + 72*nf^2*T*
      h^8*p^2*W^2*LL*LRd + 72*nf^2*T*h^8*p^2*W^2*QLd*QR + 72*nf^2*T*h^8*p^2*
      W^2*QL*QRd + 3/2*nf^2*T*h^8*p^2*B*LR^2*LRd^2 + 9/4*nf^2*T*h^8*p^2*B*
      LLd^2*LR^2 + 9/4*nf^2*T*h^8*p^2*B*LL^2*LRd^2 + 3/2*nf^2*T*h^8*p^2*B*LL^2
      *LLd^2 + 3*nf^2*T*h^8*p^2*B*QR^2*QRd^2 + 9/2*nf^2*T*h^8*p^2*B*QLd^2*QR^2
       + 9/2*nf^2*T*h^8*p^2*B*QL^2*QRd^2 + 3*nf^2*T*h^8*p^2*B*QL^2*QLd^2 + 36*
      nf^2*T*h^8*p^2*B*G*QLd*QR + 36*nf^2*T*h^8*p^2*B*G*QL*QRd + 72*nf^2*T*h^8
      *p^2*B*W*LLd*LR + 72*nf^2*T*h^8*p^2*B*W*LL*LRd + 72*nf^2*T*h^8*p^2*B*W*
      QLd*QR + 72*nf^2*T*h^8*p^2*B*W*QL*QRd + 18*nf^2*T*h^8*p^2*B^2*LLd*LR +
      18*nf^2*T*h^8*p^2*B^2*LL*LRd + 18*nf^2*T*h^8*p^2*B^2*QLd*QR + 18*nf^2*T*
      h^8*p^2*B^2*QL*QRd - 3*nf^2*T*h^8*p^4*LR^2*LRd^2 - 17/4*nf^2*T*h^8*p^4*
      LLd^2*LR^2 - 17/4*nf^2*T*h^8*p^4*LL^2*LRd^2 - 3*nf^2*T*h^8*p^4*LL^2*
      LLd^2 - 6*nf^2*T*h^8*p^4*QR^2*QRd^2 - 17/2*nf^2*T*h^8*p^4*QLd^2*QR^2 -
      17/2*nf^2*T*h^8*p^4*QL^2*QRd^2 - 6*nf^2*T*h^8*p^4*QL^2*QLd^2 + 35*nf^2*T
      *h^8*p^4*G*QLd*QR + 35*nf^2*T*h^8*p^4*G*QL*QRd + 70*nf^2*T*h^8*p^4*W*LLd
      *LR + 70*nf^2*T*h^8*p^4*W*LL*LRd + 70*nf^2*T*h^8*p^4*W*QLd*QR + 70*nf^2*
      T*h^8*p^4*W*QL*QRd + 35*nf^2*T*h^8*p^4*B*LLd*LR + 35*nf^2*T*h^8*p^4*B*LL
      *LRd + 35*nf^2*T*h^8*p^4*B*QLd*QR + 35*nf^2*T*h^8*p^4*B*QL*QRd + 19*nf^2
      *T*h^8*p^6*LLd*LR + 19*nf^2*T*h^8*p^6*LL*LRd + 19*nf^2*T*h^8*p^6*QLd*QR
       + 19*nf^2*T*h^8*p^6*QL*QRd + 36*nf^2*T*h^8*u*p*G^2*LLd*LR + 36*nf^2*T*
      h^8*u*p*G^2*LL*LRd + 110*nf^2*T*h^8*u*p*G^2*QLd*QR + 110*nf^2*T*h^8*u*p*
      G^2*QL*QRd - 1/4*nf^2*T*h^8*u*p*W*LLd^2*LR^2 - 1/4*nf^2*T*h^8*u*p*W*LL^2
      *LRd^2 + 1/3*nf^2*T*h^8*u*p*W*QRd^3*LRd + 1/3*nf^2*T*h^8*u*p*W*QR^3*LR
       - 1/2*nf^2*T*h^8*u*p*W*QLd^2*QR^2 + 1/3*nf^2*T*h^8*u*p*W*QLd^3*LLd - 1/
      2*nf^2*T*h^8*u*p*W*QL^2*QRd^2 + 1/3*nf^2*T*h^8*u*p*W*QL^3*LL + 148*nf^2*
      T*h^8*u*p*W*G*QLd*QR + 148*nf^2*T*h^8*u*p*W*G*QL*QRd + 166*nf^2*T*h^8*u*
      p*W^2*LLd*LR + 166*nf^2*T*h^8*u*p*W^2*LL*LRd + 166*nf^2*T*h^8*u*p*W^2*
      QLd*QR + 166*nf^2*T*h^8*u*p*W^2*QL*QRd - 1/2*nf^2*T*h^8*u*p*B*LLd^2*LR^2
       - 1/2*nf^2*T*h^8*u*p*B*LL^2*LRd^2 - nf^2*T*h^8*u*p*B*QLd^2*QR^2 - nf^2*
      T*h^8*u*p*B*QL^2*QRd^2 + 74*nf^2*T*h^8*u*p*B*G*QLd*QR + 74*nf^2*T*h^8*u*
      p*B*G*QL*QRd + 148*nf^2*T*h^8*u*p*B*W*LLd*LR + 148*nf^2*T*h^8*u*p*B*W*LL
      *LRd + 148*nf^2*T*h^8*u*p*B*W*QLd*QR + 148*nf^2*T*h^8*u*p*B*W*QL*QRd +
      36*nf^2*T*h^8*u*p*B^2*LLd*LR + 36*nf^2*T*h^8*u*p*B^2*LL*LRd + 36*nf^2*T*
      h^8*u*p*B^2*QLd*QR + 36*nf^2*T*h^8*u*p*B^2*QL*QRd + 3/2*nf^2*T*h^8*u*p^3
      *LR^2*LRd^2 + 3*nf^2*T*h^8*u*p^3*LLd^2*LR^2 + 3*nf^2*T*h^8*u*p^3*LL^2*
      LRd^2 + 3/2*nf^2*T*h^8*u*p^3*LL^2*LLd^2 + 3*nf^2*T*h^8*u*p^3*QR^2*QRd^2
       + 6*nf^2*T*h^8*u*p^3*QLd^2*QR^2 + 6*nf^2*T*h^8*u*p^3*QL^2*QRd^2 + 3*
      nf^2*T*h^8*u*p^3*QL^2*QLd^2 + 148*nf^2*T*h^8*u*p^3*G*QLd*QR + 148*nf^2*T
      *h^8*u*p^3*G*QL*QRd + 296*nf^2*T*h^8*u*p^3*W*LLd*LR + 296*nf^2*T*h^8*u*
      p^3*W*LL*LRd + 296*nf^2*T*h^8*u*p^3*W*QLd*QR + 296*nf^2*T*h^8*u*p^3*W*QL
      *QRd + 148*nf^2*T*h^8*u*p^3*B*LLd*LR + 148*nf^2*T*h^8*u*p^3*B*LL*LRd +
      148*nf^2*T*h^8*u*p^3*B*QLd*QR + 148*nf^2*T*h^8*u*p^3*B*QL*QRd + 116*nf^2
      *T*h^8*u*p^5*LLd*LR + 116*nf^2*T*h^8*u*p^5*LL*LRd + 116*nf^2*T*h^8*u*p^5
      *QLd*QR + 116*nf^2*T*h^8*u*p^5*QL*QRd + 16*nf^2*T*h^8*u^2*G^2*LLd*LR +
      16*nf^2*T*h^8*u^2*G^2*LL*LRd + 48*nf^2*T*h^8*u^2*G^2*QLd*QR + 48*nf^2*T*
      h^8*u^2*G^2*QL*QRd - 2*nf^2*T*h^8*u^2*W*LR^2*LRd^2 - 3/2*nf^2*T*h^8*u^2*
      W*LLd^2*LR^2 - 3/2*nf^2*T*h^8*u^2*W*LL^2*LRd^2 - 2*nf^2*T*h^8*u^2*W*LL^2
      *LLd^2 - 1/3*nf^2*T*h^8*u^2*W*QRd^3*LRd - 4*nf^2*T*h^8*u^2*W*QR^2*QRd^2
       - 1/3*nf^2*T*h^8*u^2*W*QR^3*LR - 3*nf^2*T*h^8*u^2*W*QLd^2*QR^2 - 1/3*
      nf^2*T*h^8*u^2*W*QLd^3*LLd - 3*nf^2*T*h^8*u^2*W*QL^2*QRd^2 - 4*nf^2*T*
      h^8*u^2*W*QL^2*QLd^2 - 1/3*nf^2*T*h^8*u^2*W*QL^3*LL + 72*nf^2*T*h^8*u^2*
      W*G*QLd*QR + 72*nf^2*T*h^8*u^2*W*G*QL*QRd + 84*nf^2*T*h^8*u^2*W^2*LLd*LR
       + 84*nf^2*T*h^8*u^2*W^2*LL*LRd + 84*nf^2*T*h^8*u^2*W^2*QLd*QR + 84*nf^2
      *T*h^8*u^2*W^2*QL*QRd + 3/2*nf^2*T*h^8*u^2*B*LR^2*LRd^2 + 5/2*nf^2*T*h^8
      *u^2*B*LLd^2*LR^2 + 5/2*nf^2*T*h^8*u^2*B*LL^2*LRd^2 + 3/2*nf^2*T*h^8*u^2
      *B*LL^2*LLd^2 + 3*nf^2*T*h^8*u^2*B*QR^2*QRd^2 + 5*nf^2*T*h^8*u^2*B*QLd^2
      *QR^2 + 5*nf^2*T*h^8*u^2*B*QL^2*QRd^2 + 3*nf^2*T*h^8*u^2*B*QL^2*QLd^2 +
      32*nf^2*T*h^8*u^2*B*G*QLd*QR + 32*nf^2*T*h^8*u^2*B*G*QL*QRd + 72*nf^2*T*
      h^8*u^2*B*W*LLd*LR + 72*nf^2*T*h^8*u^2*B*W*LL*LRd + 72*nf^2*T*h^8*u^2*B*
      W*QLd*QR + 72*nf^2*T*h^8*u^2*B*W*QL*QRd + 16*nf^2*T*h^8*u^2*B^2*LLd*LR
       + 16*nf^2*T*h^8*u^2*B^2*LL*LRd + 16*nf^2*T*h^8*u^2*B^2*QLd*QR + 16*nf^2
      *T*h^8*u^2*B^2*QL*QRd - 6*nf^2*T*h^8*u^2*p^2*LR^2*LRd^2 - 33/4*nf^2*T*
      h^8*u^2*p^2*LLd^2*LR^2 - 33/4*nf^2*T*h^8*u^2*p^2*LL^2*LRd^2 - 6*nf^2*T*
      h^8*u^2*p^2*LL^2*LLd^2 - 12*nf^2*T*h^8*u^2*p^2*QR^2*QRd^2 - 33/2*nf^2*T*
      h^8*u^2*p^2*QLd^2*QR^2 - 33/2*nf^2*T*h^8*u^2*p^2*QL^2*QRd^2 - 12*nf^2*T*
      h^8*u^2*p^2*QL^2*QLd^2 + 214*nf^2*T*h^8*u^2*p^2*G*QLd*QR + 214*nf^2*T*
      h^8*u^2*p^2*G*QL*QRd + 485*nf^2*T*h^8*u^2*p^2*W*LLd*LR + 485*nf^2*T*h^8*
      u^2*p^2*W*LL*LRd + 485*nf^2*T*h^8*u^2*p^2*W*QLd*QR + 485*nf^2*T*h^8*u^2*
      p^2*W*QL*QRd + 214*nf^2*T*h^8*u^2*p^2*B*LLd*LR + 214*nf^2*T*h^8*u^2*p^2*
      B*LL*LRd + 214*nf^2*T*h^8*u^2*p^2*B*QLd*QR + 214*nf^2*T*h^8*u^2*p^2*B*QL
      *QRd + 284*nf^2*T*h^8*u^2*p^4*LLd*LR + 284*nf^2*T*h^8*u^2*p^4*LL*LRd +
      284*nf^2*T*h^8*u^2*p^4*QLd*QR + 284*nf^2*T*h^8*u^2*p^4*QL*QRd + 5/4*nf^2
      *T*h^8*u^3*p*LR^2*LRd^2 + 9/4*nf^2*T*h^8*u^3*p*LLd^2*LR^2 + 9/4*nf^2*T*
      h^8*u^3*p*LL^2*LRd^2 + 5/4*nf^2*T*h^8*u^3*p*LL^2*LLd^2 + 5/2*nf^2*T*h^8*
      u^3*p*QR^2*QRd^2 + 9/2*nf^2*T*h^8*u^3*p*QLd^2*QR^2 + 9/2*nf^2*T*h^8*u^3*
      p*QL^2*QRd^2 + 5/2*nf^2*T*h^8*u^3*p*QL^2*QLd^2 + 139*nf^2*T*h^8*u^3*p*G*
      QLd*QR + 139*nf^2*T*h^8*u^3*p*G*QL*QRd + 326*nf^2*T*h^8*u^3*p*W*LLd*LR
       + 326*nf^2*T*h^8*u^3*p*W*LL*LRd + 326*nf^2*T*h^8*u^3*p*W*QLd*QR + 326*
      nf^2*T*h^8*u^3*p*W*QL*QRd + 139*nf^2*T*h^8*u^3*p*B*LLd*LR + 139*nf^2*T*
      h^8*u^3*p*B*LL*LRd + 139*nf^2*T*h^8*u^3*p*B*QLd*QR + 139*nf^2*T*h^8*u^3*
      p*B*QL*QRd + 391*nf^2*T*h^8*u^3*p^3*LLd*LR + 391*nf^2*T*h^8*u^3*p^3*LL*
      LRd + 391*nf^2*T*h^8*u^3*p^3*QLd*QR + 391*nf^2*T*h^8*u^3*p^3*QL*QRd - 9/
      4*nf^2*T*h^8*u^4*LR^2*LRd^2 - 5/2*nf^2*T*h^8*u^4*LLd^2*LR^2 - 5/2*nf^2*T
      *h^8*u^4*LL^2*LRd^2 - 9/4*nf^2*T*h^8*u^4*LL^2*LLd^2 - 1/3*nf^2*T*h^8*u^4
      *QRd^3*LRd - 9/2*nf^2*T*h^8*u^4*QR^2*QRd^2 - 1/3*nf^2*T*h^8*u^4*QR^3*LR
       - 5*nf^2*T*h^8*u^4*QLd^2*QR^2 - 1/3*nf^2*T*h^8*u^4*QLd^3*LLd - 5*nf^2*T
      *h^8*u^4*QL^2*QRd^2 - 9/2*nf^2*T*h^8*u^4*QL^2*QLd^2 - 1/3*nf^2*T*h^8*u^4
      *QL^3*LL + 30*nf^2*T*h^8*u^4*G*QLd*QR + 30*nf^2*T*h^8*u^4*G*QL*QRd + 73*
      nf^2*T*h^8*u^4*W*LLd*LR + 73*nf^2*T*h^8*u^4*W*LL*LRd + 73*nf^2*T*h^8*u^4
      *W*QLd*QR + 73*nf^2*T*h^8*u^4*W*QL*QRd + 30*nf^2*T*h^8*u^4*B*LLd*LR + 30
      *nf^2*T*h^8*u^4*B*LL*LRd + 30*nf^2*T*h^8*u^4*B*QLd*QR + 30*nf^2*T*h^8*
      u^4*B*QL*QRd + 290*nf^2*T*h^8*u^4*p^2*LLd*LR + 290*nf^2*T*h^8*u^4*p^2*LL
      *LRd + 290*nf^2*T*h^8*u^4*p^2*QLd*QR + 290*nf^2*T*h^8*u^4*p^2*QL*QRd +
      108*nf^2*T*h^8*u^5*p*LLd*LR + 108*nf^2*T*h^8*u^5*p*LL*LRd + 108*nf^2*T*
      h^8*u^5*p*QLd*QR + 108*nf^2*T*h^8*u^5*p*QL*QRd + 16*nf^2*T*h^8*u^6*LLd*
      LR + 16*nf^2*T*h^8*u^6*LL*LRd + 16*nf^2*T*h^8*u^6*QLd*QR + 16*nf^2*T*h^8
      *u^6*QL*QRd + 3/4*nf^2*T^2*h^8*G^2*LR^2*LRd^2 + 5/4*nf^2*T^2*h^8*G^2*
      LLd^2*LR^2 + 5/4*nf^2*T^2*h^8*G^2*LL^2*LRd^2 + 3/4*nf^2*T^2*h^8*G^2*LL^2
      *LLd^2 + 11/4*nf^2*T^2*h^8*G^2*QR^2*QRd^2 + 17/4*nf^2*T^2*h^8*G^2*QLd^2*
      QR^2 + 17/4*nf^2*T^2*h^8*G^2*QL^2*QRd^2 + 11/4*nf^2*T^2*h^8*G^2*QL^2*
      QLd^2 + 1/3*nf^2*T^2*h^8*W*G*QRd^3*LRd + 1/3*nf^2*T^2*h^8*W*G*QR^3*LR +
      1/3*nf^2*T^2*h^8*W*G*QLd^3*LLd + 1/3*nf^2*T^2*h^8*W*G*QL^3*LL + 4*nf^2*
      T^2*h^8*W*G^2*LLd*LR + 4*nf^2*T^2*h^8*W*G^2*LL*LRd + 12*nf^2*T^2*h^8*W*
      G^2*QLd*QR + 12*nf^2*T^2*h^8*W*G^2*QL*QRd + 9/4*nf^2*T^2*h^8*W^2*LR^2*
      LRd^2 + 15/4*nf^2*T^2*h^8*W^2*LLd^2*LR^2 + 15/4*nf^2*T^2*h^8*W^2*LL^2*
      LRd^2 + 9/4*nf^2*T^2*h^8*W^2*LL^2*LLd^2 - 1/3*nf^2*T^2*h^8*W^2*QRd^3*LRd
       + 9/2*nf^2*T^2*h^8*W^2*QR^2*QRd^2 - 1/3*nf^2*T^2*h^8*W^2*QR^3*LR + 15/2
      *nf^2*T^2*h^8*W^2*QLd^2*QR^2 - 1/3*nf^2*T^2*h^8*W^2*QLd^3*LLd + 15/2*
      nf^2*T^2*h^8*W^2*QL^2*QRd^2 + 9/2*nf^2*T^2*h^8*W^2*QL^2*QLd^2 - 1/3*nf^2
      *T^2*h^8*W^2*QL^3*LL + 12*nf^2*T^2*h^8*W^2*G*QLd*QR + 12*nf^2*T^2*h^8*
      W^2*G*QL*QRd + 10*nf^2*T^2*h^8*W^3*LLd*LR + 10*nf^2*T^2*h^8*W^3*LL*LRd
       + 10*nf^2*T^2*h^8*W^3*QLd*QR + 10*nf^2*T^2*h^8*W^3*QL*QRd + 1/3*nf^2*
      T^2*h^8*B*G*QRd^3*LRd + 1/3*nf^2*T^2*h^8*B*G*QR^3*LR + 1/3*nf^2*T^2*h^8*
      B*G*QLd^3*LLd + 1/3*nf^2*T^2*h^8*B*G*QL^3*LL - 1/3*nf^2*T^2*h^8*B*W*
      QRd^3*LRd - 1/3*nf^2*T^2*h^8*B*W*QR^3*LR - 1/3*nf^2*T^2*h^8*B*W*QLd^3*
      LLd - 1/3*nf^2*T^2*h^8*B*W*QL^3*LL + 8*nf^2*T^2*h^8*B*W*G*QLd*QR + 8*
      nf^2*T^2*h^8*B*W*G*QL*QRd + 12*nf^2*T^2*h^8*B*W^2*LLd*LR + 12*nf^2*T^2*
      h^8*B*W^2*LL*LRd + 12*nf^2*T^2*h^8*B*W^2*QLd*QR + 12*nf^2*T^2*h^8*B*W^2*
      QL*QRd + 3/4*nf^2*T^2*h^8*B^2*LR^2*LRd^2 + 5/4*nf^2*T^2*h^8*B^2*LLd^2*
      LR^2 + 5/4*nf^2*T^2*h^8*B^2*LL^2*LRd^2 + 3/4*nf^2*T^2*h^8*B^2*LL^2*LLd^2
       - 1/3*nf^2*T^2*h^8*B^2*QRd^3*LRd + 3/2*nf^2*T^2*h^8*B^2*QR^2*QRd^2 - 1/
      3*nf^2*T^2*h^8*B^2*QR^3*LR + 5/2*nf^2*T^2*h^8*B^2*QLd^2*QR^2 - 1/3*nf^2*
      T^2*h^8*B^2*QLd^3*LLd + 5/2*nf^2*T^2*h^8*B^2*QL^2*QRd^2 + 3/2*nf^2*T^2*
      h^8*B^2*QL^2*QLd^2 - 1/3*nf^2*T^2*h^8*B^2*QL^3*LL + 4*nf^2*T^2*h^8*B^2*W
      *LLd*LR + 4*nf^2*T^2*h^8*B^2*W*LL*LRd + 4*nf^2*T^2*h^8*B^2*W*QLd*QR + 4*
      nf^2*T^2*h^8*B^2*W*QL*QRd - 1/3*nf^2*T^2*h^8*p^2*G*QRd^3*LRd - 1/3*nf^2*
      T^2*h^8*p^2*G*QR^3*LR - 1/3*nf^2*T^2*h^8*p^2*G*QLd^3*LLd - 1/3*nf^2*T^2*
      h^8*p^2*G*QL^3*LL + 1/3*nf^2*T^2*h^8*p^2*W*QRd^3*LRd + 1/3*nf^2*T^2*h^8*
      p^2*W*QR^3*LR + 1/3*nf^2*T^2*h^8*p^2*W*QLd^3*LLd + 1/3*nf^2*T^2*h^8*p^2*
      W*QL^3*LL + 36*nf^2*T^2*h^8*p^2*W*G*QLd*QR + 36*nf^2*T^2*h^8*p^2*W*G*QL*
      QRd + 54*nf^2*T^2*h^8*p^2*W^2*LLd*LR + 54*nf^2*T^2*h^8*p^2*W^2*LL*LRd +
      54*nf^2*T^2*h^8*p^2*W^2*QLd*QR + 54*nf^2*T^2*h^8*p^2*W^2*QL*QRd - 3/2*
      nf^2*T^2*h^8*p^2*B*LR^2*LRd^2 - 9/4*nf^2*T^2*h^8*p^2*B*LLd^2*LR^2 - 9/4*
      nf^2*T^2*h^8*p^2*B*LL^2*LRd^2 - 3/2*nf^2*T^2*h^8*p^2*B*LL^2*LLd^2 + 1/3*
      nf^2*T^2*h^8*p^2*B*QRd^3*LRd - 3*nf^2*T^2*h^8*p^2*B*QR^2*QRd^2 + 1/3*
      nf^2*T^2*h^8*p^2*B*QR^3*LR - 9/2*nf^2*T^2*h^8*p^2*B*QLd^2*QR^2 + 1/3*
      nf^2*T^2*h^8*p^2*B*QLd^3*LLd - 9/2*nf^2*T^2*h^8*p^2*B*QL^2*QRd^2 - 3*
      nf^2*T^2*h^8*p^2*B*QL^2*QLd^2 + 1/3*nf^2*T^2*h^8*p^2*B*QL^3*LL + 36*nf^2
      *T^2*h^8*p^2*B*W*LLd*LR + 36*nf^2*T^2*h^8*p^2*B*W*LL*LRd + 36*nf^2*T^2*
      h^8*p^2*B*W*QLd*QR + 36*nf^2*T^2*h^8*p^2*B*W*QL*QRd + 3*nf^2*T^2*h^8*p^4
      *LR^2*LRd^2 + 17/4*nf^2*T^2*h^8*p^4*LLd^2*LR^2 + 17/4*nf^2*T^2*h^8*p^4*
      LL^2*LRd^2 + 3*nf^2*T^2*h^8*p^4*LL^2*LLd^2 + 6*nf^2*T^2*h^8*p^4*QR^2*
      QRd^2 + 17/2*nf^2*T^2*h^8*p^4*QLd^2*QR^2 + 17/2*nf^2*T^2*h^8*p^4*QL^2*
      QRd^2 + 6*nf^2*T^2*h^8*p^4*QL^2*QLd^2 + 35*nf^2*T^2*h^8*p^4*W*LLd*LR +
      35*nf^2*T^2*h^8*p^4*W*LL*LRd + 35*nf^2*T^2*h^8*p^4*W*QLd*QR + 35*nf^2*
      T^2*h^8*p^4*W*QL*QRd - 1/3*nf^2*T^2*h^8*u*p*G*QRd^3*LRd - 1/3*nf^2*T^2*
      h^8*u*p*G*QR^3*LR - 1/3*nf^2*T^2*h^8*u*p*G*QLd^3*LLd - 1/3*nf^2*T^2*h^8*
      u*p*G*QL^3*LL + 18*nf^2*T^2*h^8*u*p*G^2*LLd*LR + 18*nf^2*T^2*h^8*u*p*G^2
      *LL*LRd + 55*nf^2*T^2*h^8*u*p*G^2*QLd*QR + 55*nf^2*T^2*h^8*u*p*G^2*QL*
      QRd - 3/4*nf^2*T^2*h^8*u*p*W*LLd^2*LR^2 - 3/4*nf^2*T^2*h^8*u*p*W*LL^2*
      LRd^2 + 2/3*nf^2*T^2*h^8*u*p*W*QRd^3*LRd + 2/3*nf^2*T^2*h^8*u*p*W*QR^3*
      LR - 3/2*nf^2*T^2*h^8*u*p*W*QLd^2*QR^2 + 2/3*nf^2*T^2*h^8*u*p*W*QLd^3*
      LLd - 3/2*nf^2*T^2*h^8*u*p*W*QL^2*QRd^2 + 2/3*nf^2*T^2*h^8*u*p*W*QL^3*LL
       + 111*nf^2*T^2*h^8*u*p*W*G*QLd*QR + 111*nf^2*T^2*h^8*u*p*W*G*QL*QRd +
      147*nf^2*T^2*h^8*u*p*W^2*LLd*LR + 147*nf^2*T^2*h^8*u*p*W^2*LL*LRd + 147*
      nf^2*T^2*h^8*u*p*W^2*QLd*QR + 147*nf^2*T^2*h^8*u*p*W^2*QL*QRd + 1/3*nf^2
      *T^2*h^8*u*p*B*QRd^3*LRd + 1/3*nf^2*T^2*h^8*u*p*B*QR^3*LR + 1/3*nf^2*T^2
      *h^8*u*p*B*QLd^3*LLd + 1/3*nf^2*T^2*h^8*u*p*B*QL^3*LL + 37*nf^2*T^2*h^8*
      u*p*B*G*QLd*QR + 37*nf^2*T^2*h^8*u*p*B*G*QL*QRd + 111*nf^2*T^2*h^8*u*p*B
      *W*LLd*LR + 111*nf^2*T^2*h^8*u*p*B*W*LL*LRd + 111*nf^2*T^2*h^8*u*p*B*W*
      QLd*QR + 111*nf^2*T^2*h^8*u*p*B*W*QL*QRd + 18*nf^2*T^2*h^8*u*p*B^2*LLd*
      LR + 18*nf^2*T^2*h^8*u*p*B^2*LL*LRd + 18*nf^2*T^2*h^8*u*p*B^2*QLd*QR +
      18*nf^2*T^2*h^8*u*p*B^2*QL*QRd - 1/3*nf^2*T^2*h^8*u*p^3*QRd^3*LRd - 1/3*
      nf^2*T^2*h^8*u*p^3*QR^3*LR - 1/3*nf^2*T^2*h^8*u*p^3*QLd^3*LLd - 1/3*nf^2
      *T^2*h^8*u*p^3*QL^3*LL + 74*nf^2*T^2*h^8*u*p^3*G*QLd*QR + 74*nf^2*T^2*
      h^8*u*p^3*G*QL*QRd + 222*nf^2*T^2*h^8*u*p^3*W*LLd*LR + 222*nf^2*T^2*h^8*
      u*p^3*W*LL*LRd + 222*nf^2*T^2*h^8*u*p^3*W*QLd*QR + 222*nf^2*T^2*h^8*u*
      p^3*W*QL*QRd + 74*nf^2*T^2*h^8*u*p^3*B*LLd*LR + 74*nf^2*T^2*h^8*u*p^3*B*
      LL*LRd + 74*nf^2*T^2*h^8*u*p^3*B*QLd*QR + 74*nf^2*T^2*h^8*u*p^3*B*QL*QRd
       + 58*nf^2*T^2*h^8*u*p^5*LLd*LR + 58*nf^2*T^2*h^8*u*p^5*LL*LRd + 58*nf^2
      *T^2*h^8*u*p^5*QLd*QR + 58*nf^2*T^2*h^8*u*p^5*QL*QRd + 2/9*nf^2*T^2*h^8*
      u^2*LLd^3*LR^3 + 2/9*nf^2*T^2*h^8*u^2*LL^3*LRd^3 + 2/3*nf^2*T^2*h^8*u^2*
      QLd^3*QR^3 + 2/3*nf^2*T^2*h^8*u^2*QL^3*QRd^3 + 1/3*nf^2*T^2*h^8*u^2*G*
      QRd^3*LRd + 1/3*nf^2*T^2*h^8*u^2*G*QR^3*LR + 1/3*nf^2*T^2*h^8*u^2*G*
      QLd^3*LLd + 1/3*nf^2*T^2*h^8*u^2*G*QL^3*LL + 12*nf^2*T^2*h^8*u^2*G^2*LLd
      *LR + 12*nf^2*T^2*h^8*u^2*G^2*LL*LRd + 36*nf^2*T^2*h^8*u^2*G^2*QLd*QR +
      36*nf^2*T^2*h^8*u^2*G^2*QL*QRd + 1/2*nf^2*T^2*h^8*u^2*W*LR^2*LRd^2 + 2*
      nf^2*T^2*h^8*u^2*W*LLd^2*LR^2 + 2*nf^2*T^2*h^8*u^2*W*LL^2*LRd^2 + 1/2*
      nf^2*T^2*h^8*u^2*W*LL^2*LLd^2 - 2/3*nf^2*T^2*h^8*u^2*W*QRd^3*LRd + nf^2*
      T^2*h^8*u^2*W*QR^2*QRd^2 - 2/3*nf^2*T^2*h^8*u^2*W*QR^3*LR + 4*nf^2*T^2*
      h^8*u^2*W*QLd^2*QR^2 - 2/3*nf^2*T^2*h^8*u^2*W*QLd^3*LLd + 4*nf^2*T^2*h^8
      *u^2*W*QL^2*QRd^2 + nf^2*T^2*h^8*u^2*W*QL^2*QLd^2 - 2/3*nf^2*T^2*h^8*u^2
      *W*QL^3*LL + 64*nf^2*T^2*h^8*u^2*W*G*QLd*QR + 64*nf^2*T^2*h^8*u^2*W*G*QL
      *QRd + 84*nf^2*T^2*h^8*u^2*W^2*LLd*LR + 84*nf^2*T^2*h^8*u^2*W^2*LL*LRd
       + 84*nf^2*T^2*h^8*u^2*W^2*QLd*QR + 84*nf^2*T^2*h^8*u^2*W^2*QL*QRd - 3/2
      *nf^2*T^2*h^8*u^2*B*LR^2*LRd^2 - 3/2*nf^2*T^2*h^8*u^2*B*LLd^2*LR^2 - 3/2
      *nf^2*T^2*h^8*u^2*B*LL^2*LRd^2 - 3/2*nf^2*T^2*h^8*u^2*B*LL^2*LLd^2 - 1/3
      *nf^2*T^2*h^8*u^2*B*QRd^3*LRd - 3*nf^2*T^2*h^8*u^2*B*QR^2*QRd^2 - 1/3*
      nf^2*T^2*h^8*u^2*B*QR^3*LR - 3*nf^2*T^2*h^8*u^2*B*QLd^2*QR^2 - 1/3*nf^2*
      T^2*h^8*u^2*B*QLd^3*LLd - 3*nf^2*T^2*h^8*u^2*B*QL^2*QRd^2 - 3*nf^2*T^2*
      h^8*u^2*B*QL^2*QLd^2 - 1/3*nf^2*T^2*h^8*u^2*B*QL^3*LL + 24*nf^2*T^2*h^8*
      u^2*B*G*QLd*QR + 24*nf^2*T^2*h^8*u^2*B*G*QL*QRd + 64*nf^2*T^2*h^8*u^2*B*
      W*LLd*LR + 64*nf^2*T^2*h^8*u^2*B*W*LL*LRd + 64*nf^2*T^2*h^8*u^2*B*W*QLd*
      QR + 64*nf^2*T^2*h^8*u^2*B*W*QL*QRd + 12*nf^2*T^2*h^8*u^2*B^2*LLd*LR +
      12*nf^2*T^2*h^8*u^2*B^2*LL*LRd + 12*nf^2*T^2*h^8*u^2*B^2*QLd*QR + 12*
      nf^2*T^2*h^8*u^2*B^2*QL*QRd + 15/2*nf^2*T^2*h^8*u^2*p^2*LR^2*LRd^2 + 39/
      4*nf^2*T^2*h^8*u^2*p^2*LLd^2*LR^2 + 39/4*nf^2*T^2*h^8*u^2*p^2*LL^2*LRd^2
       + 15/2*nf^2*T^2*h^8*u^2*p^2*LL^2*LLd^2 + 1/3*nf^2*T^2*h^8*u^2*p^2*QRd^3
      *LRd + 15*nf^2*T^2*h^8*u^2*p^2*QR^2*QRd^2 + 1/3*nf^2*T^2*h^8*u^2*p^2*
      QR^3*LR + 39/2*nf^2*T^2*h^8*u^2*p^2*QLd^2*QR^2 + 1/3*nf^2*T^2*h^8*u^2*
      p^2*QLd^3*LLd + 39/2*nf^2*T^2*h^8*u^2*p^2*QL^2*QRd^2 + 15*nf^2*T^2*h^8*
      u^2*p^2*QL^2*QLd^2 + 1/3*nf^2*T^2*h^8*u^2*p^2*QL^3*LL + 164*nf^2*T^2*h^8
      *u^2*p^2*G*QLd*QR + 164*nf^2*T^2*h^8*u^2*p^2*G*QL*QRd + 435*nf^2*T^2*h^8
      *u^2*p^2*W*LLd*LR + 435*nf^2*T^2*h^8*u^2*p^2*W*LL*LRd + 435*nf^2*T^2*h^8
      *u^2*p^2*W*QLd*QR + 435*nf^2*T^2*h^8*u^2*p^2*W*QL*QRd + 164*nf^2*T^2*h^8
      *u^2*p^2*B*LLd*LR + 164*nf^2*T^2*h^8*u^2*p^2*B*LL*LRd + 164*nf^2*T^2*h^8
      *u^2*p^2*B*QLd*QR + 164*nf^2*T^2*h^8*u^2*p^2*B*QL*QRd + 216*nf^2*T^2*h^8
      *u^2*p^4*LLd*LR + 216*nf^2*T^2*h^8*u^2*p^4*LL*LRd + 216*nf^2*T^2*h^8*u^2
      *p^4*QLd*QR + 216*nf^2*T^2*h^8*u^2*p^4*QL*QRd + 1/2*nf^2*T^2*h^8*u^3*p*
      LR^2*LRd^2 + 1/4*nf^2*T^2*h^8*u^3*p*LLd^2*LR^2 + 1/4*nf^2*T^2*h^8*u^3*p*
      LL^2*LRd^2 + 1/2*nf^2*T^2*h^8*u^3*p*LL^2*LLd^2 + nf^2*T^2*h^8*u^3*p*QR^2
      *QRd^2 + 1/2*nf^2*T^2*h^8*u^3*p*QLd^2*QR^2 + 1/2*nf^2*T^2*h^8*u^3*p*QL^2
      *QRd^2 + nf^2*T^2*h^8*u^3*p*QL^2*QLd^2 + 127*nf^2*T^2*h^8*u^3*p*G*QLd*QR
       + 127*nf^2*T^2*h^8*u^3*p*G*QL*QRd + 331*nf^2*T^2*h^8*u^3*p*W*LLd*LR +
      331*nf^2*T^2*h^8*u^3*p*W*LL*LRd + 331*nf^2*T^2*h^8*u^3*p*W*QLd*QR + 331*
      nf^2*T^2*h^8*u^3*p*W*QL*QRd + 127*nf^2*T^2*h^8*u^3*p*B*LLd*LR + 127*nf^2
      *T^2*h^8*u^3*p*B*LL*LRd + 127*nf^2*T^2*h^8*u^3*p*B*QLd*QR + 127*nf^2*T^2
      *h^8*u^3*p*B*QL*QRd + 354*nf^2*T^2*h^8*u^3*p^3*LLd*LR + 354*nf^2*T^2*h^8
      *u^3*p^3*LL*LRd + 354*nf^2*T^2*h^8*u^3*p^3*QLd*QR + 354*nf^2*T^2*h^8*u^3
      *p^3*QL*QRd + 3*nf^2*T^2*h^8*u^4*LR^2*LRd^2 + 15/4*nf^2*T^2*h^8*u^4*
      LLd^2*LR^2 + 15/4*nf^2*T^2*h^8*u^4*LL^2*LRd^2 + 3*nf^2*T^2*h^8*u^4*LL^2*
      LLd^2 - 2/3*nf^2*T^2*h^8*u^4*QRd^3*LRd + 6*nf^2*T^2*h^8*u^4*QR^2*QRd^2
       - 2/3*nf^2*T^2*h^8*u^4*QR^3*LR + 15/2*nf^2*T^2*h^8*u^4*QLd^2*QR^2 - 2/3
      *nf^2*T^2*h^8*u^4*QLd^3*LLd + 15/2*nf^2*T^2*h^8*u^4*QL^2*QRd^2 + 6*nf^2*
      T^2*h^8*u^4*QL^2*QLd^2 - 2/3*nf^2*T^2*h^8*u^4*QL^3*LL + 30*nf^2*T^2*h^8*
      u^4*G*QLd*QR + 30*nf^2*T^2*h^8*u^4*G*QL*QRd + 79*nf^2*T^2*h^8*u^4*W*LLd*
      LR + 79*nf^2*T^2*h^8*u^4*W*LL*LRd + 79*nf^2*T^2*h^8*u^4*W*QLd*QR + 79*
      nf^2*T^2*h^8*u^4*W*QL*QRd + 30*nf^2*T^2*h^8*u^4*B*LLd*LR + 30*nf^2*T^2*
      h^8*u^4*B*LL*LRd + 30*nf^2*T^2*h^8*u^4*B*QLd*QR + 30*nf^2*T^2*h^8*u^4*B*
      QL*QRd + 300*nf^2*T^2*h^8*u^4*p^2*LLd*LR + 300*nf^2*T^2*h^8*u^4*p^2*LL*
      LRd + 300*nf^2*T^2*h^8*u^4*p^2*QLd*QR + 300*nf^2*T^2*h^8*u^4*p^2*QL*QRd
       + 119*nf^2*T^2*h^8*u^5*p*LLd*LR + 119*nf^2*T^2*h^8*u^5*p*LL*LRd + 119*
      nf^2*T^2*h^8*u^5*p*QLd*QR + 119*nf^2*T^2*h^8*u^5*p*QL*QRd + 18*nf^2*T^2*
      h^8*u^6*LLd*LR + 18*nf^2*T^2*h^8*u^6*LL*LRd + 18*nf^2*T^2*h^8*u^6*QLd*QR
       + 18*nf^2*T^2*h^8*u^6*QL*QRd - 1/8*nf^2*T^3*h^8*LLd^4*LR^4 - 1/8*nf^2*
      T^3*h^8*LL^4*LRd^4 - 3/8*nf^2*T^3*h^8*QLd^4*QR^4 - 3/8*nf^2*T^3*h^8*QL^4
      *QRd^4 + 1/3*nf^2*T^3*h^8*W*G*QRd^3*LRd + 1/3*nf^2*T^3*h^8*W*G*QR^3*LR
       + 1/3*nf^2*T^3*h^8*W*G*QLd^3*LLd + 1/3*nf^2*T^3*h^8*W*G*QL^3*LL - 1/4*
      nf^2*T^3*h^8*W^2*LR^2*LRd^2 - 1/4*nf^2*T^3*h^8*W^2*LLd^2*LR^2 - 1/4*nf^2
      *T^3*h^8*W^2*LL^2*LRd^2 - 1/4*nf^2*T^3*h^8*W^2*LL^2*LLd^2 - 1/3*nf^2*T^3
      *h^8*W^2*QRd^3*LRd - 1/2*nf^2*T^3*h^8*W^2*QR^2*QRd^2 - 1/3*nf^2*T^3*h^8*
      W^2*QR^3*LR - 1/2*nf^2*T^3*h^8*W^2*QLd^2*QR^2 - 1/3*nf^2*T^3*h^8*W^2*
      QLd^3*LLd - 1/2*nf^2*T^3*h^8*W^2*QL^2*QRd^2 - 1/2*nf^2*T^3*h^8*W^2*QL^2*
      QLd^2 - 1/3*nf^2*T^3*h^8*W^2*QL^3*LL + 4*nf^2*T^3*h^8*W^2*G*QLd*QR + 4*
      nf^2*T^3*h^8*W^2*G*QL*QRd + 6*nf^2*T^3*h^8*W^3*LLd*LR + 6*nf^2*T^3*h^8*
      W^3*LL*LRd + 6*nf^2*T^3*h^8*W^3*QLd*QR + 6*nf^2*T^3*h^8*W^3*QL*QRd + 1/2
      *nf^2*T^3*h^8*B*W*LR^2*LRd^2 + nf^2*T^3*h^8*B*W*LLd^2*LR^2 + nf^2*T^3*
      h^8*B*W*LL^2*LRd^2 + 1/2*nf^2*T^3*h^8*B*W*LL^2*LLd^2 - 1/3*nf^2*T^3*h^8*
      B*W*QRd^3*LRd + nf^2*T^3*h^8*B*W*QR^2*QRd^2 - 1/3*nf^2*T^3*h^8*B*W*QR^3*
      LR + 2*nf^2*T^3*h^8*B*W*QLd^2*QR^2 - 1/3*nf^2*T^3*h^8*B*W*QLd^3*LLd + 2*
      nf^2*T^3*h^8*B*W*QL^2*QRd^2 + nf^2*T^3*h^8*B*W*QL^2*QLd^2 - 1/3*nf^2*T^3
      *h^8*B*W*QL^3*LL + 4*nf^2*T^3*h^8*B*W^2*LLd*LR + 4*nf^2*T^3*h^8*B*W^2*LL
      *LRd + 4*nf^2*T^3*h^8*B*W^2*QLd*QR + 4*nf^2*T^3*h^8*B*W^2*QL*QRd - 3/2*
      nf^2*T^3*h^8*p^2*W*LR^2*LRd^2 - 9/4*nf^2*T^3*h^8*p^2*W*LLd^2*LR^2 - 9/4*
      nf^2*T^3*h^8*p^2*W*LL^2*LRd^2 - 3/2*nf^2*T^3*h^8*p^2*W*LL^2*LLd^2 + 1/3*
      nf^2*T^3*h^8*p^2*W*QRd^3*LRd - 3*nf^2*T^3*h^8*p^2*W*QR^2*QRd^2 + 1/3*
      nf^2*T^3*h^8*p^2*W*QR^3*LR - 9/2*nf^2*T^3*h^8*p^2*W*QLd^2*QR^2 + 1/3*
      nf^2*T^3*h^8*p^2*W*QLd^3*LLd - 9/2*nf^2*T^3*h^8*p^2*W*QL^2*QRd^2 - 3*
      nf^2*T^3*h^8*p^2*W*QL^2*QLd^2 + 1/3*nf^2*T^3*h^8*p^2*W*QL^3*LL + 18*nf^2
      *T^3*h^8*p^2*W^2*LLd*LR + 18*nf^2*T^3*h^8*p^2*W^2*LL*LRd + 18*nf^2*T^3*
      h^8*p^2*W^2*QLd*QR + 18*nf^2*T^3*h^8*p^2*W^2*QL*QRd - 1/3*nf^2*T^3*h^8*u
      *p*G*QRd^3*LRd - 1/3*nf^2*T^3*h^8*u*p*G*QR^3*LR - 1/3*nf^2*T^3*h^8*u*p*G
      *QLd^3*LLd - 1/3*nf^2*T^3*h^8*u*p*G*QL^3*LL - 1/4*nf^2*T^3*h^8*u*p*W*
      LLd^2*LR^2 - 1/4*nf^2*T^3*h^8*u*p*W*LL^2*LRd^2 + 2/3*nf^2*T^3*h^8*u*p*W*
      QRd^3*LRd + 2/3*nf^2*T^3*h^8*u*p*W*QR^3*LR - 1/2*nf^2*T^3*h^8*u*p*W*
      QLd^2*QR^2 + 2/3*nf^2*T^3*h^8*u*p*W*QLd^3*LLd - 1/2*nf^2*T^3*h^8*u*p*W*
      QL^2*QRd^2 + 2/3*nf^2*T^3*h^8*u*p*W*QL^3*LL + 37*nf^2*T^3*h^8*u*p*W*G*
      QLd*QR + 37*nf^2*T^3*h^8*u*p*W*G*QL*QRd + 73*nf^2*T^3*h^8*u*p*W^2*LLd*LR
       + 73*nf^2*T^3*h^8*u*p*W^2*LL*LRd + 73*nf^2*T^3*h^8*u*p*W^2*QLd*QR + 73*
      nf^2*T^3*h^8*u*p*W^2*QL*QRd - 1/4*nf^2*T^3*h^8*u*p*B*LLd^2*LR^2 - 1/4*
      nf^2*T^3*h^8*u*p*B*LL^2*LRd^2 + 1/3*nf^2*T^3*h^8*u*p*B*QRd^3*LRd + 1/3*
      nf^2*T^3*h^8*u*p*B*QR^3*LR - 1/2*nf^2*T^3*h^8*u*p*B*QLd^2*QR^2 + 1/3*
      nf^2*T^3*h^8*u*p*B*QLd^3*LLd - 1/2*nf^2*T^3*h^8*u*p*B*QL^2*QRd^2 + 1/3*
      nf^2*T^3*h^8*u*p*B*QL^3*LL + 37*nf^2*T^3*h^8*u*p*B*W*LLd*LR + 37*nf^2*
      T^3*h^8*u*p*B*W*LL*LRd + 37*nf^2*T^3*h^8*u*p*B*W*QLd*QR + 37*nf^2*T^3*
      h^8*u*p*B*W*QL*QRd + 3/4*nf^2*T^3*h^8*u*p^3*LR^2*LRd^2 + 3/2*nf^2*T^3*
      h^8*u*p^3*LLd^2*LR^2 + 3/2*nf^2*T^3*h^8*u*p^3*LL^2*LRd^2 + 3/4*nf^2*T^3*
      h^8*u*p^3*LL^2*LLd^2 - 1/3*nf^2*T^3*h^8*u*p^3*QRd^3*LRd + 3/2*nf^2*T^3*
      h^8*u*p^3*QR^2*QRd^2 - 1/3*nf^2*T^3*h^8*u*p^3*QR^3*LR + 3*nf^2*T^3*h^8*u
      *p^3*QLd^2*QR^2 - 1/3*nf^2*T^3*h^8*u*p^3*QLd^3*LLd + 3*nf^2*T^3*h^8*u*
      p^3*QL^2*QRd^2 + 3/2*nf^2*T^3*h^8*u*p^3*QL^2*QLd^2 - 1/3*nf^2*T^3*h^8*u*
      p^3*QL^3*LL + 74*nf^2*T^3*h^8*u*p^3*W*LLd*LR + 74*nf^2*T^3*h^8*u*p^3*W*
      LL*LRd + 74*nf^2*T^3*h^8*u*p^3*W*QLd*QR + 74*nf^2*T^3*h^8*u*p^3*W*QL*QRd
       + 2/9*nf^2*T^3*h^8*u^2*LLd^3*LR^3 + 2/9*nf^2*T^3*h^8*u^2*LL^3*LRd^3 + 2/
      3*nf^2*T^3*h^8*u^2*QLd^3*QR^3 + 2/3*nf^2*T^3*h^8*u^2*QL^3*QRd^3 + 1/3*
      nf^2*T^3*h^8*u^2*G*QRd^3*LRd + 1/3*nf^2*T^3*h^8*u^2*G*QR^3*LR + 1/3*nf^2
      *T^3*h^8*u^2*G*QLd^3*LLd + 1/3*nf^2*T^3*h^8*u^2*G*QL^3*LL + 4*nf^2*T^3*
      h^8*u^2*G^2*LLd*LR + 4*nf^2*T^3*h^8*u^2*G^2*LL*LRd + 12*nf^2*T^3*h^8*u^2
      *G^2*QLd*QR + 12*nf^2*T^3*h^8*u^2*G^2*QL*QRd - 3/2*nf^2*T^3*h^8*u^2*W*
      LR^2*LRd^2 - nf^2*T^3*h^8*u^2*W*LLd^2*LR^2 - nf^2*T^3*h^8*u^2*W*LL^2*
      LRd^2 - 3/2*nf^2*T^3*h^8*u^2*W*LL^2*LLd^2 - 2/3*nf^2*T^3*h^8*u^2*W*QRd^3
      *LRd - 3*nf^2*T^3*h^8*u^2*W*QR^2*QRd^2 - 2/3*nf^2*T^3*h^8*u^2*W*QR^3*LR
       - 2*nf^2*T^3*h^8*u^2*W*QLd^2*QR^2 - 2/3*nf^2*T^3*h^8*u^2*W*QLd^3*LLd -
      2*nf^2*T^3*h^8*u^2*W*QL^2*QRd^2 - 3*nf^2*T^3*h^8*u^2*W*QL^2*QLd^2 - 2/3*
      nf^2*T^3*h^8*u^2*W*QL^3*LL + 32*nf^2*T^3*h^8*u^2*W*G*QLd*QR + 32*nf^2*
      T^3*h^8*u^2*W*G*QL*QRd + 52*nf^2*T^3*h^8*u^2*W^2*LLd*LR + 52*nf^2*T^3*
      h^8*u^2*W^2*LL*LRd + 52*nf^2*T^3*h^8*u^2*W^2*QLd*QR + 52*nf^2*T^3*h^8*
      u^2*W^2*QL*QRd + 1/2*nf^2*T^3*h^8*u^2*B*LR^2*LRd^2 + nf^2*T^3*h^8*u^2*B*
      LLd^2*LR^2 + nf^2*T^3*h^8*u^2*B*LL^2*LRd^2 + 1/2*nf^2*T^3*h^8*u^2*B*LL^2
      *LLd^2 - 1/3*nf^2*T^3*h^8*u^2*B*QRd^3*LRd + nf^2*T^3*h^8*u^2*B*QR^2*
      QRd^2 - 1/3*nf^2*T^3*h^8*u^2*B*QR^3*LR + 2*nf^2*T^3*h^8*u^2*B*QLd^2*QR^2
       - 1/3*nf^2*T^3*h^8*u^2*B*QLd^3*LLd + 2*nf^2*T^3*h^8*u^2*B*QL^2*QRd^2 +
      nf^2*T^3*h^8*u^2*B*QL^2*QLd^2 - 1/3*nf^2*T^3*h^8*u^2*B*QL^3*LL + 8*nf^2*
      T^3*h^8*u^2*B*G*QLd*QR + 8*nf^2*T^3*h^8*u^2*B*G*QL*QRd + 32*nf^2*T^3*h^8
      *u^2*B*W*LLd*LR + 32*nf^2*T^3*h^8*u^2*B*W*LL*LRd + 32*nf^2*T^3*h^8*u^2*B
      *W*QLd*QR + 32*nf^2*T^3*h^8*u^2*B*W*QL*QRd + 4*nf^2*T^3*h^8*u^2*B^2*LLd*
      LR + 4*nf^2*T^3*h^8*u^2*B^2*LL*LRd + 4*nf^2*T^3*h^8*u^2*B^2*QLd*QR + 4*
      nf^2*T^3*h^8*u^2*B^2*QL*QRd - 7/4*nf^2*T^3*h^8*u^2*p^2*LR^2*LRd^2 - 5/2*
      nf^2*T^3*h^8*u^2*p^2*LLd^2*LR^2 - 5/2*nf^2*T^3*h^8*u^2*p^2*LL^2*LRd^2 -
      7/4*nf^2*T^3*h^8*u^2*p^2*LL^2*LLd^2 + 1/3*nf^2*T^3*h^8*u^2*p^2*QRd^3*LRd
       - 7/2*nf^2*T^3*h^8*u^2*p^2*QR^2*QRd^2 + 1/3*nf^2*T^3*h^8*u^2*p^2*QR^3*
      LR - 5*nf^2*T^3*h^8*u^2*p^2*QLd^2*QR^2 + 1/3*nf^2*T^3*h^8*u^2*p^2*QLd^3*
      LLd - 5*nf^2*T^3*h^8*u^2*p^2*QL^2*QRd^2 - 7/2*nf^2*T^3*h^8*u^2*p^2*QL^2*
      QLd^2 + 1/3*nf^2*T^3*h^8*u^2*p^2*QL^3*LL + 57*nf^2*T^3*h^8*u^2*p^2*G*QLd
      *QR + 57*nf^2*T^3*h^8*u^2*p^2*G*QL*QRd + 221*nf^2*T^3*h^8*u^2*p^2*W*LLd*
      LR + 221*nf^2*T^3*h^8*u^2*p^2*W*LL*LRd + 221*nf^2*T^3*h^8*u^2*p^2*W*QLd*
      QR + 221*nf^2*T^3*h^8*u^2*p^2*W*QL*QRd + 57*nf^2*T^3*h^8*u^2*p^2*B*LLd*
      LR + 57*nf^2*T^3*h^8*u^2*p^2*B*LL*LRd + 57*nf^2*T^3*h^8*u^2*p^2*B*QLd*QR
       + 57*nf^2*T^3*h^8*u^2*p^2*B*QL*QRd + 74*nf^2*T^3*h^8*u^2*p^4*LLd*LR +
      74*nf^2*T^3*h^8*u^2*p^4*LL*LRd + 74*nf^2*T^3*h^8*u^2*p^4*QLd*QR + 74*
      nf^2*T^3*h^8*u^2*p^4*QL*QRd + nf^2*T^3*h^8*u^3*p*LR^2*LRd^2 + 7/4*nf^2*
      T^3*h^8*u^3*p*LLd^2*LR^2 + 7/4*nf^2*T^3*h^8*u^3*p*LL^2*LRd^2 + nf^2*T^3*
      h^8*u^3*p*LL^2*LLd^2 + 2*nf^2*T^3*h^8*u^3*p*QR^2*QRd^2 + 7/2*nf^2*T^3*
      h^8*u^3*p*QLd^2*QR^2 + 7/2*nf^2*T^3*h^8*u^3*p*QL^2*QRd^2 + 2*nf^2*T^3*
      h^8*u^3*p*QL^2*QLd^2 + 65*nf^2*T^3*h^8*u^3*p*G*QLd*QR + 65*nf^2*T^3*h^8*
      u^3*p*G*QL*QRd + 209*nf^2*T^3*h^8*u^3*p*W*LLd*LR + 209*nf^2*T^3*h^8*u^3*
      p*W*LL*LRd + 209*nf^2*T^3*h^8*u^3*p*W*QLd*QR + 209*nf^2*T^3*h^8*u^3*p*W*
      QL*QRd + 65*nf^2*T^3*h^8*u^3*p*B*LLd*LR + 65*nf^2*T^3*h^8*u^3*p*B*LL*LRd
       + 65*nf^2*T^3*h^8*u^3*p*B*QLd*QR + 65*nf^2*T^3*h^8*u^3*p*B*QL*QRd + 186
      *nf^2*T^3*h^8*u^3*p^3*LLd*LR + 186*nf^2*T^3*h^8*u^3*p^3*LL*LRd + 186*
      nf^2*T^3*h^8*u^3*p^3*QLd*QR + 186*nf^2*T^3*h^8*u^3*p^3*QL*QRd - nf^2*T^3
      *h^8*u^4*LR^2*LRd^2 - nf^2*T^3*h^8*u^4*LLd^2*LR^2 - nf^2*T^3*h^8*u^4*
      LL^2*LRd^2 - nf^2*T^3*h^8*u^4*LL^2*LLd^2 - 2/3*nf^2*T^3*h^8*u^4*QRd^3*
      LRd - 2*nf^2*T^3*h^8*u^4*QR^2*QRd^2 - 2/3*nf^2*T^3*h^8*u^4*QR^3*LR - 2*
      nf^2*T^3*h^8*u^4*QLd^2*QR^2 - 2/3*nf^2*T^3*h^8*u^4*QLd^3*LLd - 2*nf^2*
      T^3*h^8*u^4*QL^2*QRd^2 - 2*nf^2*T^3*h^8*u^4*QL^2*QLd^2 - 2/3*nf^2*T^3*
      h^8*u^4*QL^3*LL + 19*nf^2*T^3*h^8*u^4*G*QLd*QR + 19*nf^2*T^3*h^8*u^4*G*
      QL*QRd + 57*nf^2*T^3*h^8*u^4*W*LLd*LR + 57*nf^2*T^3*h^8*u^4*W*LL*LRd +
      57*nf^2*T^3*h^8*u^4*W*QLd*QR + 57*nf^2*T^3*h^8*u^4*W*QL*QRd + 19*nf^2*
      T^3*h^8*u^4*B*LLd*LR + 19*nf^2*T^3*h^8*u^4*B*LL*LRd + 19*nf^2*T^3*h^8*
      u^4*B*QLd*QR + 19*nf^2*T^3*h^8*u^4*B*QL*QRd + 196*nf^2*T^3*h^8*u^4*p^2*
      LLd*LR + 196*nf^2*T^3*h^8*u^4*p^2*LL*LRd + 196*nf^2*T^3*h^8*u^4*p^2*QLd*
      QR + 196*nf^2*T^3*h^8*u^4*p^2*QL*QRd + 89*nf^2*T^3*h^8*u^5*p*LLd*LR + 89
      *nf^2*T^3*h^8*u^5*p*LL*LRd + 89*nf^2*T^3*h^8*u^5*p*QLd*QR + 89*nf^2*T^3*
      h^8*u^5*p*QL*QRd + 16*nf^2*T^3*h^8*u^6*LLd*LR + 16*nf^2*T^3*h^8*u^6*LL*
      LRd + 16*nf^2*T^3*h^8*u^6*QLd*QR + 16*nf^2*T^3*h^8*u^6*QL*QRd + 1/8*nf^2
      *T^4*h^8*LLd^4*LR^4 + 1/8*nf^2*T^4*h^8*LL^4*LRd^4 + 3/8*nf^2*T^4*h^8*
      QLd^4*QR^4 + 3/8*nf^2*T^4*h^8*QL^4*QRd^4 + 3/4*nf^2*T^4*h^8*W^2*LR^2*
      LRd^2 + 5/4*nf^2*T^4*h^8*W^2*LLd^2*LR^2 + 5/4*nf^2*T^4*h^8*W^2*LL^2*
      LRd^2 + 3/4*nf^2*T^4*h^8*W^2*LL^2*LLd^2 - 1/3*nf^2*T^4*h^8*W^2*QRd^3*LRd
       + 3/2*nf^2*T^4*h^8*W^2*QR^2*QRd^2 - 1/3*nf^2*T^4*h^8*W^2*QR^3*LR + 5/2*
      nf^2*T^4*h^8*W^2*QLd^2*QR^2 - 1/3*nf^2*T^4*h^8*W^2*QLd^3*LLd + 5/2*nf^2*
      T^4*h^8*W^2*QL^2*QRd^2 + 3/2*nf^2*T^4*h^8*W^2*QL^2*QLd^2 - 1/3*nf^2*T^4*
      h^8*W^2*QL^3*LL + 2*nf^2*T^4*h^8*W^3*LLd*LR + 2*nf^2*T^4*h^8*W^3*LL*LRd
       + 2*nf^2*T^4*h^8*W^3*QLd*QR + 2*nf^2*T^4*h^8*W^3*QL*QRd - 1/4*nf^2*T^4*
      h^8*u*p*W*LLd^2*LR^2 - 1/4*nf^2*T^4*h^8*u*p*W*LL^2*LRd^2 + 1/3*nf^2*T^4*
      h^8*u*p*W*QRd^3*LRd + 1/3*nf^2*T^4*h^8*u*p*W*QR^3*LR - 1/2*nf^2*T^4*h^8*
      u*p*W*QLd^2*QR^2 + 1/3*nf^2*T^4*h^8*u*p*W*QLd^3*LLd - 1/2*nf^2*T^4*h^8*u
      *p*W*QL^2*QRd^2 + 1/3*nf^2*T^4*h^8*u*p*W*QL^3*LL + 18*nf^2*T^4*h^8*u*p*
      W^2*LLd*LR + 18*nf^2*T^4*h^8*u*p*W^2*LL*LRd + 18*nf^2*T^4*h^8*u*p*W^2*
      QLd*QR + 18*nf^2*T^4*h^8*u*p*W^2*QL*QRd + 1/2*nf^2*T^4*h^8*u^2*W*LLd^2*
      LR^2 + 1/2*nf^2*T^4*h^8*u^2*W*LL^2*LRd^2 - 1/3*nf^2*T^4*h^8*u^2*W*QRd^3*
      LRd - 1/3*nf^2*T^4*h^8*u^2*W*QR^3*LR + nf^2*T^4*h^8*u^2*W*QLd^2*QR^2 - 1/
      3*nf^2*T^4*h^8*u^2*W*QLd^3*LLd + nf^2*T^4*h^8*u^2*W*QL^2*QRd^2 - 1/3*
      nf^2*T^4*h^8*u^2*W*QL^3*LL + 8*nf^2*T^4*h^8*u^2*W*G*QLd*QR + 8*nf^2*T^4*
      h^8*u^2*W*G*QL*QRd + 20*nf^2*T^4*h^8*u^2*W^2*LLd*LR + 20*nf^2*T^4*h^8*
      u^2*W^2*LL*LRd + 20*nf^2*T^4*h^8*u^2*W^2*QLd*QR + 20*nf^2*T^4*h^8*u^2*
      W^2*QL*QRd - 1/2*nf^2*T^4*h^8*u^2*B*LR^2*LRd^2 - 1/2*nf^2*T^4*h^8*u^2*B*
      LLd^2*LR^2 - 1/2*nf^2*T^4*h^8*u^2*B*LL^2*LRd^2 - 1/2*nf^2*T^4*h^8*u^2*B*
      LL^2*LLd^2 - nf^2*T^4*h^8*u^2*B*QR^2*QRd^2 - nf^2*T^4*h^8*u^2*B*QLd^2*
      QR^2 - nf^2*T^4*h^8*u^2*B*QL^2*QRd^2 - nf^2*T^4*h^8*u^2*B*QL^2*QLd^2 + 8
      *nf^2*T^4*h^8*u^2*B*W*LLd*LR + 8*nf^2*T^4*h^8*u^2*B*W*LL*LRd + 8*nf^2*
      T^4*h^8*u^2*B*W*QLd*QR + 8*nf^2*T^4*h^8*u^2*B*W*QL*QRd + 5/2*nf^2*T^4*
      h^8*u^2*p^2*LR^2*LRd^2 + 13/4*nf^2*T^4*h^8*u^2*p^2*LLd^2*LR^2 + 13/4*
      nf^2*T^4*h^8*u^2*p^2*LL^2*LRd^2 + 5/2*nf^2*T^4*h^8*u^2*p^2*LL^2*LLd^2 +
      5*nf^2*T^4*h^8*u^2*p^2*QR^2*QRd^2 + 13/2*nf^2*T^4*h^8*u^2*p^2*QLd^2*QR^2
       + 13/2*nf^2*T^4*h^8*u^2*p^2*QL^2*QRd^2 + 5*nf^2*T^4*h^8*u^2*p^2*QL^2*
      QLd^2 + 57*nf^2*T^4*h^8*u^2*p^2*W*LLd*LR + 57*nf^2*T^4*h^8*u^2*p^2*W*LL*
      LRd + 57*nf^2*T^4*h^8*u^2*p^2*W*QLd*QR + 57*nf^2*T^4*h^8*u^2*p^2*W*QL*
      QRd + 1/4*nf^2*T^4*h^8*u^3*p*LR^2*LRd^2 + 1/4*nf^2*T^4*h^8*u^3*p*LLd^2*
      LR^2 + 1/4*nf^2*T^4*h^8*u^3*p*LL^2*LRd^2 + 1/4*nf^2*T^4*h^8*u^3*p*LL^2*
      LLd^2 + 1/2*nf^2*T^4*h^8*u^3*p*QR^2*QRd^2 + 1/2*nf^2*T^4*h^8*u^3*p*QLd^2
      *QR^2 + 1/2*nf^2*T^4*h^8*u^3*p*QL^2*QRd^2 + 1/2*nf^2*T^4*h^8*u^3*p*QL^2*
      QLd^2 + 17*nf^2*T^4*h^8*u^3*p*G*QLd*QR + 17*nf^2*T^4*h^8*u^3*p*G*QL*QRd
       + 82*nf^2*T^4*h^8*u^3*p*W*LLd*LR + 82*nf^2*T^4*h^8*u^3*p*W*LL*LRd + 82*
      nf^2*T^4*h^8*u^3*p*W*QLd*QR + 82*nf^2*T^4*h^8*u^3*p*W*QL*QRd + 17*nf^2*
      T^4*h^8*u^3*p*B*LLd*LR + 17*nf^2*T^4*h^8*u^3*p*B*LL*LRd + 17*nf^2*T^4*
      h^8*u^3*p*B*QLd*QR + 17*nf^2*T^4*h^8*u^3*p*B*QL*QRd + 51*nf^2*T^4*h^8*
      u^3*p^3*LLd*LR + 51*nf^2*T^4*h^8*u^3*p^3*LL*LRd + 51*nf^2*T^4*h^8*u^3*
      p^3*QLd*QR + 51*nf^2*T^4*h^8*u^3*p^3*QL*QRd + 7/4*nf^2*T^4*h^8*u^4*LR^2*
      LRd^2 + 2*nf^2*T^4*h^8*u^4*LLd^2*LR^2 + 2*nf^2*T^4*h^8*u^4*LL^2*LRd^2 +
      7/4*nf^2*T^4*h^8*u^4*LL^2*LLd^2 - 1/3*nf^2*T^4*h^8*u^4*QRd^3*LRd + 7/2*
      nf^2*T^4*h^8*u^4*QR^2*QRd^2 - 1/3*nf^2*T^4*h^8*u^4*QR^3*LR + 4*nf^2*T^4*
      h^8*u^4*QLd^2*QR^2 - 1/3*nf^2*T^4*h^8*u^4*QLd^3*LLd + 4*nf^2*T^4*h^8*u^4
      *QL^2*QRd^2 + 7/2*nf^2*T^4*h^8*u^4*QL^2*QLd^2 - 1/3*nf^2*T^4*h^8*u^4*
      QL^3*LL + 8*nf^2*T^4*h^8*u^4*G*QLd*QR + 8*nf^2*T^4*h^8*u^4*G*QL*QRd + 29
      *nf^2*T^4*h^8*u^4*W*LLd*LR + 29*nf^2*T^4*h^8*u^4*W*LL*LRd + 29*nf^2*T^4*
      h^8*u^4*W*QLd*QR + 29*nf^2*T^4*h^8*u^4*W*QL*QRd + 8*nf^2*T^4*h^8*u^4*B*
      LLd*LR + 8*nf^2*T^4*h^8*u^4*B*LL*LRd + 8*nf^2*T^4*h^8*u^4*B*QLd*QR + 8*
      nf^2*T^4*h^8*u^4*B*QL*QRd + 82*nf^2*T^4*h^8*u^4*p^2*LLd*LR + 82*nf^2*T^4
      *h^8*u^4*p^2*LL*LRd + 82*nf^2*T^4*h^8*u^4*p^2*QLd*QR + 82*nf^2*T^4*h^8*
      u^4*p^2*QL*QRd + 48*nf^2*T^4*h^8*u^5*p*LLd*LR + 48*nf^2*T^4*h^8*u^5*p*LL
      *LRd + 48*nf^2*T^4*h^8*u^5*p*QLd*QR + 48*nf^2*T^4*h^8*u^5*p*QL*QRd + 11*
      nf^2*T^4*h^8*u^6*LLd*LR + 11*nf^2*T^4*h^8*u^6*LL*LRd + 11*nf^2*T^4*h^8*
      u^6*QLd*QR + 11*nf^2*T^4*h^8*u^6*QL*QRd + 2/9*nf^2*T^5*h^8*u^2*LLd^3*
      LR^3 + 2/9*nf^2*T^5*h^8*u^2*LL^3*LRd^3 + 2/3*nf^2*T^5*h^8*u^2*QLd^3*QR^3
       + 2/3*nf^2*T^5*h^8*u^2*QL^3*QRd^3 - 1/2*nf^2*T^5*h^8*u^2*W*LR^2*LRd^2
       - 1/2*nf^2*T^5*h^8*u^2*W*LLd^2*LR^2 - 1/2*nf^2*T^5*h^8*u^2*W*LL^2*LRd^2
       - 1/2*nf^2*T^5*h^8*u^2*W*LL^2*LLd^2 - nf^2*T^5*h^8*u^2*W*QR^2*QRd^2 -
      nf^2*T^5*h^8*u^2*W*QLd^2*QR^2 - nf^2*T^5*h^8*u^2*W*QL^2*QRd^2 - nf^2*T^5
      *h^8*u^2*W*QL^2*QLd^2 + 4*nf^2*T^5*h^8*u^2*W^2*LLd*LR + 4*nf^2*T^5*h^8*
      u^2*W^2*LL*LRd + 4*nf^2*T^5*h^8*u^2*W^2*QLd*QR + 4*nf^2*T^5*h^8*u^2*W^2*
      QL*QRd + 1/4*nf^2*T^5*h^8*u^3*p*LR^2*LRd^2 + 1/2*nf^2*T^5*h^8*u^3*p*
      LLd^2*LR^2 + 1/2*nf^2*T^5*h^8*u^3*p*LL^2*LRd^2 + 1/4*nf^2*T^5*h^8*u^3*p*
      LL^2*LLd^2 + 1/2*nf^2*T^5*h^8*u^3*p*QR^2*QRd^2 + nf^2*T^5*h^8*u^3*p*
      QLd^2*QR^2 + nf^2*T^5*h^8*u^3*p*QL^2*QRd^2 + 1/2*nf^2*T^5*h^8*u^3*p*QL^2
      *QLd^2 + 17*nf^2*T^5*h^8*u^3*p*W*LLd*LR + 17*nf^2*T^5*h^8*u^3*p*W*LL*LRd
       + 17*nf^2*T^5*h^8*u^3*p*W*QLd*QR + 17*nf^2*T^5*h^8*u^3*p*W*QL*QRd - 1/4
      *nf^2*T^5*h^8*u^4*LR^2*LRd^2 - 1/4*nf^2*T^5*h^8*u^4*LLd^2*LR^2 - 1/4*
      nf^2*T^5*h^8*u^4*LL^2*LRd^2 - 1/4*nf^2*T^5*h^8*u^4*LL^2*LLd^2 - 1/3*nf^2
      *T^5*h^8*u^4*QRd^3*LRd - 1/2*nf^2*T^5*h^8*u^4*QR^2*QRd^2 - 1/3*nf^2*T^5*
      h^8*u^4*QR^3*LR - 1/2*nf^2*T^5*h^8*u^4*QLd^2*QR^2 - 1/3*nf^2*T^5*h^8*u^4
      *QLd^3*LLd - 1/2*nf^2*T^5*h^8*u^4*QL^2*QRd^2 - 1/2*nf^2*T^5*h^8*u^4*QL^2
      *QLd^2 - 1/3*nf^2*T^5*h^8*u^4*QL^3*LL + 2*nf^2*T^5*h^8*u^4*G*QLd*QR + 2*
      nf^2*T^5*h^8*u^4*G*QL*QRd + 10*nf^2*T^5*h^8*u^4*W*LLd*LR + 10*nf^2*T^5*
      h^8*u^4*W*LL*LRd + 10*nf^2*T^5*h^8*u^4*W*QLd*QR + 10*nf^2*T^5*h^8*u^4*W*
      QL*QRd + 2*nf^2*T^5*h^8*u^4*B*LLd*LR + 2*nf^2*T^5*h^8*u^4*B*LL*LRd + 2*
      nf^2*T^5*h^8*u^4*B*QLd*QR + 2*nf^2*T^5*h^8*u^4*B*QL*QRd + 19*nf^2*T^5*
      h^8*u^4*p^2*LLd*LR + 19*nf^2*T^5*h^8*u^4*p^2*LL*LRd + 19*nf^2*T^5*h^8*
      u^4*p^2*QLd*QR + 19*nf^2*T^5*h^8*u^4*p^2*QL*QRd + 18*nf^2*T^5*h^8*u^5*p*
      LLd*LR + 18*nf^2*T^5*h^8*u^5*p*LL*LRd + 18*nf^2*T^5*h^8*u^5*p*QLd*QR +
      18*nf^2*T^5*h^8*u^5*p*QL*QRd + 6*nf^2*T^5*h^8*u^6*LLd*LR + 6*nf^2*T^5*
      h^8*u^6*LL*LRd + 6*nf^2*T^5*h^8*u^6*QLd*QR + 6*nf^2*T^5*h^8*u^6*QL*QRd
       + 1/2*nf^2*T^6*h^8*u^4*LR^2*LRd^2 + 1/2*nf^2*T^6*h^8*u^4*LLd^2*LR^2 + 1/
      2*nf^2*T^6*h^8*u^4*LL^2*LRd^2 + 1/2*nf^2*T^6*h^8*u^4*LL^2*LLd^2 - 1/3*
      nf^2*T^6*h^8*u^4*QRd^3*LRd + nf^2*T^6*h^8*u^4*QR^2*QRd^2 - 1/3*nf^2*T^6*
      h^8*u^4*QR^3*LR + nf^2*T^6*h^8*u^4*QLd^2*QR^2 - 1/3*nf^2*T^6*h^8*u^4*
      QLd^3*LLd + nf^2*T^6*h^8*u^4*QL^2*QRd^2 + nf^2*T^6*h^8*u^4*QL^2*QLd^2 -
      1/3*nf^2*T^6*h^8*u^4*QL^3*LL + 2*nf^2*T^6*h^8*u^4*W*LLd*LR + 2*nf^2*T^6*
      h^8*u^4*W*LL*LRd + 2*nf^2*T^6*h^8*u^4*W*QLd*QR + 2*nf^2*T^6*h^8*u^4*W*QL
      *QRd + 4*nf^2*T^6*h^8*u^5*p*LLd*LR + 4*nf^2*T^6*h^8*u^5*p*LL*LRd + 4*
      nf^2*T^6*h^8*u^5*p*QLd*QR + 4*nf^2*T^6*h^8*u^5*p*QL*QRd + 3*nf^2*T^6*h^8
      *u^6*LLd*LR + 3*nf^2*T^6*h^8*u^6*LL*LRd + 3*nf^2*T^6*h^8*u^6*QLd*QR + 3*
      nf^2*T^6*h^8*u^6*QL*QRd + nf^2*T^7*h^8*u^6*LLd*LR + nf^2*T^7*h^8*u^6*LL*
      LRd + nf^2*T^7*h^8*u^6*QLd*QR + nf^2*T^7*h^8*u^6*QL*QRd - 1/8*nf^3*h^8*
      LLd^2*LR^4*LRd^2 - 5/12*nf^3*h^8*LLd^4*LR^4 - 1/8*nf^3*h^8*LL^2*LR^2*
      LRd^4 - 1/8*nf^3*h^8*LL^2*LLd^4*LR^2 - 5/12*nf^3*h^8*LL^4*LRd^4 - 1/8*
      nf^3*h^8*LL^4*LLd^2*LRd^2 - 2/9*nf^3*h^8*QRd^3*LR^2*LRd^3 - 2/9*nf^3*h^8
      *QRd^3*LL^2*LRd^3 + 1/36*nf^3*h^8*QRd^6*LRd^2 - 7/72*nf^3*h^8*QRd^6*
      LLd^2 - 2/9*nf^3*h^8*QR^3*LR^3*LRd^2 - 2/9*nf^3*h^8*QR^3*LLd^2*LR^3 + 1/
      36*nf^3*h^8*QR^6*LR^2 - 7/72*nf^3*h^8*QR^6*LL^2 + 1/8*nf^3*h^8*QLd^2*
      QRd^4*LRd^2 - 1/8*nf^3*h^8*QLd^2*QR^4*QRd^2 - 1/10*nf^3*h^8*QLd^2*QR^5*
      LR - 2/9*nf^3*h^8*QLd^3*LLd^3*LR^2 - 2/9*nf^3*h^8*QLd^3*LL^2*LLd^3 + 1/8
      *nf^3*h^8*QLd^4*QRd^2*LLd^2 - 5/12*nf^3*h^8*QLd^4*QR^4 - 1/10*nf^3*h^8*
      QLd^5*QR^2*LLd - 7/72*nf^3*h^8*QLd^6*LRd^2 + 1/36*nf^3*h^8*QLd^6*LLd^2
       - 1/10*nf^3*h^8*QL^2*QRd^5*LRd - 1/8*nf^3*h^8*QL^2*QR^2*QRd^4 + 1/8*
      nf^3*h^8*QL^2*QR^4*LR^2 - 1/8*nf^3*h^8*QL^2*QLd^4*QR^2 - 2/9*nf^3*h^8*
      QL^3*LL^3*LRd^2 - 2/9*nf^3*h^8*QL^3*LL^3*LLd^2 - 5/12*nf^3*h^8*QL^4*
      QRd^4 + 1/8*nf^3*h^8*QL^4*QR^2*LL^2 - 1/8*nf^3*h^8*QL^4*QLd^2*QRd^2 - 1/
      10*nf^3*h^8*QL^5*QRd^2*LL - 7/72*nf^3*h^8*QL^6*LR^2 + 1/36*nf^3*h^8*QL^6
      *LL^2 - 1/6*nf^3*h^8*G*QRd^3*LL*LLd^2 - 1/6*nf^3*h^8*G*QR^3*LL^2*LLd + 1/
      6*nf^3*h^8*G*QLd*QR^3*QRd^2 - 1/6*nf^3*h^8*G*QLd^3*LR*LRd^2 + 1/6*nf^3*
      h^8*G*QL*QR^2*QRd^3 + 1/6*nf^3*h^8*G*QL^2*QLd^3*QR - 1/6*nf^3*h^8*G*QL^3
      *LR^2*LRd + 1/6*nf^3*h^8*G*QL^3*QLd^2*QRd - 1/4*nf^3*h^8*W*QR*QRd^4*LLd
       - 1/4*nf^3*h^8*W*QR^4*QRd*LL - 1/4*nf^3*h^8*W*QLd*QR^4*LR - 1/4*nf^3*
      h^8*W*QLd^4*QR*LLd - 1/4*nf^3*h^8*W*QL*QRd^4*LRd - 1/4*nf^3*h^8*W*QL*
      QLd^4*LRd - 1/4*nf^3*h^8*W*QL^4*QRd*LL - 1/4*nf^3*h^8*W*QL^4*QLd*LR -
      nf^3*h^8*W^2*LLd^2*LR^2 - nf^3*h^8*W^2*LL^2*LRd^2 + nf^3*h^8*W^2*QRd^3*
      LRd + nf^3*h^8*W^2*QR^3*LR + nf^3*h^8*W^2*QLd^3*LLd + nf^3*h^8*W^2*QL^3*
      LL + 1/6*nf^3*h^8*B*LLd*LR^3*LRd^2 + 1/6*nf^3*h^8*B*LL*LR^2*LRd^3 + 1/6*
      nf^3*h^8*B*LL^2*LLd^3*LR + 1/6*nf^3*h^8*B*LL^3*LLd^2*LRd + 1/6*nf^3*h^8*
      B*QRd^3*LL*LLd^2 - 1/4*nf^3*h^8*B*QR*QRd^4*LLd + 1/6*nf^3*h^8*B*QR^3*
      LL^2*LLd - 1/4*nf^3*h^8*B*QR^4*QRd*LL - 1/4*nf^3*h^8*B*QLd*QR^4*LR + 1/6
      *nf^3*h^8*B*QLd^3*LR*LRd^2 - 1/4*nf^3*h^8*B*QLd^4*QR*LLd - 1/4*nf^3*h^8*
      B*QL*QRd^4*LRd - 1/4*nf^3*h^8*B*QL*QLd^4*LRd + 1/6*nf^3*h^8*B*QL^3*LR^2*
      LRd - 1/4*nf^3*h^8*B*QL^4*QRd*LL - 1/4*nf^3*h^8*B*QL^4*QLd*LR - nf^3*h^8
      *B*W*LLd^2*LR^2 - nf^3*h^8*B*W*LL^2*LRd^2 + nf^3*h^8*B*W*QRd^3*LRd +
      nf^3*h^8*B*W*QR^3*LR + nf^3*h^8*B*W*QLd^3*LLd + nf^3*h^8*B*W*QL^3*LL - 1/
      3*nf^3*h^8*p^2*LLd*LR^3*LRd^2 - 1/3*nf^3*h^8*p^2*LL*LR^2*LRd^3 - 1/3*
      nf^3*h^8*p^2*LL^2*LLd^3*LR - 1/3*nf^3*h^8*p^2*LL^3*LLd^2*LRd - 1/3*nf^3*
      h^8*p^2*QRd^3*LL*LLd^2 - 1/2*nf^3*h^8*p^2*QR*QRd^4*LLd - 1/3*nf^3*h^8*
      p^2*QR^3*LL^2*LLd - 1/2*nf^3*h^8*p^2*QR^4*QRd*LL - 1/3*nf^3*h^8*p^2*
      QLd^3*LR*LRd^2 - 1/2*nf^3*h^8*p^2*QL*QLd^4*LRd - 1/3*nf^3*h^8*p^2*QL^3*
      LR^2*LRd - 1/2*nf^3*h^8*p^2*QL^4*QLd*LR - 4*nf^3*h^8*p^2*W*LR^2*LRd^2 -
      7/2*nf^3*h^8*p^2*W*LLd^2*LR^2 - 7/2*nf^3*h^8*p^2*W*LL^2*LRd^2 - 4*nf^3*
      h^8*p^2*W*LL^2*LLd^2 + 7/2*nf^3*h^8*p^2*W*QRd^3*LRd + 7/2*nf^3*h^8*p^2*W
      *QR^3*LR + 4*nf^3*h^8*p^2*W*QLd*QRd^2*LLd + 4*nf^3*h^8*p^2*W*QLd^2*QRd*
      LRd + 7/2*nf^3*h^8*p^2*W*QLd^3*LLd + 4*nf^3*h^8*p^2*W*QL*QR^2*LL + 4*
      nf^3*h^8*p^2*W*QL^2*QR*LR + 7/2*nf^3*h^8*p^2*W*QL^3*LL - 3/4*nf^3*h^8*u*
      p*QR*QRd^4*LLd - 3/4*nf^3*h^8*u*p*QR^4*QRd*LL - 1/2*nf^3*h^8*u*p*QLd*
      QR^4*LR - 1/2*nf^3*h^8*u*p*QLd^4*QR*LLd - 1/2*nf^3*h^8*u*p*QL*QRd^4*LRd
       - 3/4*nf^3*h^8*u*p*QL*QLd^4*LRd - 1/2*nf^3*h^8*u*p*QL^4*QRd*LL - 3/4*
      nf^3*h^8*u*p*QL^4*QLd*LR - 6*nf^3*h^8*u*p*W*LR^2*LRd^2 - 9*nf^3*h^8*u*p*
      W*LLd^2*LR^2 - 9*nf^3*h^8*u*p*W*LL^2*LRd^2 - 6*nf^3*h^8*u*p*W*LL^2*LLd^2
       + 9*nf^3*h^8*u*p*W*QRd^3*LRd + 9*nf^3*h^8*u*p*W*QR^3*LR + 6*nf^3*h^8*u*
      p*W*QLd*QRd^2*LLd + 6*nf^3*h^8*u*p*W*QLd^2*QRd*LRd + 9*nf^3*h^8*u*p*W*
      QLd^3*LLd + 6*nf^3*h^8*u*p*W*QL*QR^2*LL + 6*nf^3*h^8*u*p*W*QL^2*QR*LR +
      9*nf^3*h^8*u*p*W*QL^3*LL - 3*nf^3*h^8*u*p*B*LR^2*LRd^2 - 9/2*nf^3*h^8*u*
      p*B*LLd^2*LR^2 - 9/2*nf^3*h^8*u*p*B*LL^2*LRd^2 - 3*nf^3*h^8*u*p*B*LL^2*
      LLd^2 + 9/2*nf^3*h^8*u*p*B*QRd^3*LRd + 9/2*nf^3*h^8*u*p*B*QR^3*LR + 3*
      nf^3*h^8*u*p*B*QLd*QRd^2*LLd + 3*nf^3*h^8*u*p*B*QLd^2*QRd*LRd + 9/2*nf^3
      *h^8*u*p*B*QLd^3*LLd + 3*nf^3*h^8*u*p*B*QL*QR^2*LL + 3*nf^3*h^8*u*p*B*
      QL^2*QR*LR + 9/2*nf^3*h^8*u*p*B*QL^3*LL - 9/2*nf^3*h^8*u*p^3*LR^2*LRd^2
       - 6*nf^3*h^8*u*p^3*LLd^2*LR^2 - 6*nf^3*h^8*u*p^3*LL^2*LRd^2 - 9/2*nf^3*
      h^8*u*p^3*LL^2*LLd^2 + 6*nf^3*h^8*u*p^3*QRd^3*LRd + 6*nf^3*h^8*u*p^3*
      QR^3*LR + 9/2*nf^3*h^8*u*p^3*QLd*QRd^2*LLd + 9/2*nf^3*h^8*u*p^3*QLd^2*
      QRd*LRd + 6*nf^3*h^8*u*p^3*QLd^3*LLd + 9/2*nf^3*h^8*u*p^3*QL*QR^2*LL + 9/
      2*nf^3*h^8*u*p^3*QL^2*QR*LR + 6*nf^3*h^8*u*p^3*QL^3*LL - 1/6*nf^3*h^8*
      u^2*LLd*LR^3*LRd^2 - 1/3*nf^3*h^8*u^2*LLd^3*LR^3 - 1/6*nf^3*h^8*u^2*LL*
      LR^2*LRd^3 - 1/6*nf^3*h^8*u^2*LL^2*LLd^3*LR - 1/3*nf^3*h^8*u^2*LL^3*
      LRd^3 - 1/6*nf^3*h^8*u^2*LL^3*LLd^2*LRd - 1/6*nf^3*h^8*u^2*QRd^3*LL*
      LRd^2 - 1/6*nf^3*h^8*u^2*QRd^3*LL*LLd^2 - 1/4*nf^3*h^8*u^2*QR*QRd^4*LLd
       - 1/6*nf^3*h^8*u^2*QR^3*LLd*LR^2 - 1/6*nf^3*h^8*u^2*QR^3*LL^2*LLd - 1/4
      *nf^3*h^8*u^2*QR^4*QRd*LL - 1/4*nf^3*h^8*u^2*QLd*QR^4*LR - 1/6*nf^3*h^8*
      u^2*QLd^3*LR*LRd^2 - 1/6*nf^3*h^8*u^2*QLd^3*LLd^2*LR - 1/4*nf^3*h^8*u^2*
      QLd^4*QR*LLd - 1/4*nf^3*h^8*u^2*QL*QRd^4*LRd - 1/4*nf^3*h^8*u^2*QL*QLd^4
      *LRd - 1/6*nf^3*h^8*u^2*QL^3*LR^2*LRd - 1/6*nf^3*h^8*u^2*QL^3*LL^2*LRd
       - 1/4*nf^3*h^8*u^2*QL^4*QRd*LL - 1/4*nf^3*h^8*u^2*QL^4*QLd*LR - 3*nf^3*
      h^8*u^2*W*LR^2*LRd^2 - 5*nf^3*h^8*u^2*W*LLd^2*LR^2 - 5*nf^3*h^8*u^2*W*
      LL^2*LRd^2 - 3*nf^3*h^8*u^2*W*LL^2*LLd^2 + 5*nf^3*h^8*u^2*W*QRd^3*LRd +
      5*nf^3*h^8*u^2*W*QR^3*LR + 3*nf^3*h^8*u^2*W*QLd*QRd^2*LLd + 3*nf^3*h^8*
      u^2*W*QLd^2*QRd*LRd + 5*nf^3*h^8*u^2*W*QLd^3*LLd + 3*nf^3*h^8*u^2*W*QL*
      QR^2*LL + 3*nf^3*h^8*u^2*W*QL^2*QR*LR + 5*nf^3*h^8*u^2*W*QL^3*LL - nf^3*
      h^8*u^2*B*LR^2*LRd^2 - 2*nf^3*h^8*u^2*B*LLd^2*LR^2 - 2*nf^3*h^8*u^2*B*
      LL^2*LRd^2 - nf^3*h^8*u^2*B*LL^2*LLd^2 + 2*nf^3*h^8*u^2*B*QRd^3*LRd + 2*
      nf^3*h^8*u^2*B*QR^3*LR + nf^3*h^8*u^2*B*QLd*QRd^2*LLd + nf^3*h^8*u^2*B*
      QLd^2*QRd*LRd + 2*nf^3*h^8*u^2*B*QLd^3*LLd + nf^3*h^8*u^2*B*QL*QR^2*LL
       + nf^3*h^8*u^2*B*QL^2*QR*LR + 2*nf^3*h^8*u^2*B*QL^3*LL - 17/2*nf^3*h^8*
      u^2*p^2*LR^2*LRd^2 - 21/2*nf^3*h^8*u^2*p^2*LLd^2*LR^2 - 21/2*nf^3*h^8*
      u^2*p^2*LL^2*LRd^2 - 17/2*nf^3*h^8*u^2*p^2*LL^2*LLd^2 + 21/2*nf^3*h^8*
      u^2*p^2*QRd^3*LRd + 21/2*nf^3*h^8*u^2*p^2*QR^3*LR + 17/2*nf^3*h^8*u^2*
      p^2*QLd*QRd^2*LLd + 17/2*nf^3*h^8*u^2*p^2*QLd^2*QRd*LRd + 21/2*nf^3*h^8*
      u^2*p^2*QLd^3*LLd + 17/2*nf^3*h^8*u^2*p^2*QL*QR^2*LL + 17/2*nf^3*h^8*u^2
      *p^2*QL^2*QR*LR + 21/2*nf^3*h^8*u^2*p^2*QL^3*LL - 13/2*nf^3*h^8*u^3*p*
      LR^2*LRd^2 - 9*nf^3*h^8*u^3*p*LLd^2*LR^2 - 9*nf^3*h^8*u^3*p*LL^2*LRd^2
       - 13/2*nf^3*h^8*u^3*p*LL^2*LLd^2 + 9*nf^3*h^8*u^3*p*QRd^3*LRd + 9*nf^3*
      h^8*u^3*p*QR^3*LR + 13/2*nf^3*h^8*u^3*p*QLd*QRd^2*LLd + 13/2*nf^3*h^8*
      u^3*p*QLd^2*QRd*LRd + 9*nf^3*h^8*u^3*p*QLd^3*LLd + 13/2*nf^3*h^8*u^3*p*
      QL*QR^2*LL + 13/2*nf^3*h^8*u^3*p*QL^2*QR*LR + 9*nf^3*h^8*u^3*p*QL^3*LL
       - 3/2*nf^3*h^8*u^4*LR^2*LRd^2 - 2*nf^3*h^8*u^4*LLd^2*LR^2 - 2*nf^3*h^8*
      u^4*LL^2*LRd^2 - 3/2*nf^3*h^8*u^4*LL^2*LLd^2 + 2*nf^3*h^8*u^4*QRd^3*LRd
       + 2*nf^3*h^8*u^4*QR^3*LR + 3/2*nf^3*h^8*u^4*QLd*QRd^2*LLd + 3/2*nf^3*
      h^8*u^4*QLd^2*QRd*LRd + 2*nf^3*h^8*u^4*QLd^3*LLd + 3/2*nf^3*h^8*u^4*QL*
      QR^2*LL + 3/2*nf^3*h^8*u^4*QL^2*QR*LR + 2*nf^3*h^8*u^4*QL^3*LL + 1/8*
      nf^3*T*h^8*LLd^2*LR^4*LRd^2 + 1/12*nf^3*T*h^8*LLd^4*LR^4 + 1/8*nf^3*T*
      h^8*LL^2*LR^2*LRd^4 + 1/8*nf^3*T*h^8*LL^2*LLd^4*LR^2 + 1/12*nf^3*T*h^8*
      LL^4*LRd^4 + 1/8*nf^3*T*h^8*LL^4*LLd^2*LRd^2 + 1/9*nf^3*T*h^8*QRd^3*LR^2
      *LRd^3 + 1/9*nf^3*T*h^8*QRd^3*LL^2*LRd^3 - 5/36*nf^3*T*h^8*QRd^6*LRd^2
       - 1/72*nf^3*T*h^8*QRd^6*LLd^2 + 1/9*nf^3*T*h^8*QR^3*LR^3*LRd^2 + 1/9*
      nf^3*T*h^8*QR^3*LLd^2*LR^3 - 5/36*nf^3*T*h^8*QR^6*LR^2 - 1/72*nf^3*T*h^8
      *QR^6*LL^2 - 1/8*nf^3*T*h^8*QLd^2*QRd^4*LRd^2 + 1/8*nf^3*T*h^8*QLd^2*
      QR^4*QRd^2 + 1/9*nf^3*T*h^8*QLd^3*LLd^3*LR^2 + 1/9*nf^3*T*h^8*QLd^3*LL^2
      *LLd^3 - 1/8*nf^3*T*h^8*QLd^4*QRd^2*LLd^2 + 1/12*nf^3*T*h^8*QLd^4*QR^4
       - 1/72*nf^3*T*h^8*QLd^6*LRd^2 - 5/36*nf^3*T*h^8*QLd^6*LLd^2 + 1/8*nf^3*
      T*h^8*QL^2*QR^2*QRd^4 - 1/8*nf^3*T*h^8*QL^2*QR^4*LR^2 + 1/8*nf^3*T*h^8*
      QL^2*QLd^4*QR^2 + 1/9*nf^3*T*h^8*QL^3*LL^3*LRd^2 + 1/9*nf^3*T*h^8*QL^3*
      LL^3*LLd^2 + 1/12*nf^3*T*h^8*QL^4*QRd^4 - 1/8*nf^3*T*h^8*QL^4*QR^2*LL^2
       + 1/8*nf^3*T*h^8*QL^4*QLd^2*QRd^2 - 1/72*nf^3*T*h^8*QL^6*LR^2 - 5/36*
      nf^3*T*h^8*QL^6*LL^2 + 1/2*nf^3*T*h^8*G^2*LR^2*LRd^2 - 1/2*nf^3*T*h^8*
      G^2*LLd^2*LR^2 - 1/2*nf^3*T*h^8*G^2*LL^2*LRd^2 + 1/2*nf^3*T*h^8*G^2*LL^2
      *LLd^2 + 1/2*nf^3*T*h^8*G^2*QR^2*QRd^2 - nf^3*T*h^8*G^2*QLd*QRd^2*LLd -
      nf^3*T*h^8*G^2*QLd^2*QRd*LRd - 1/2*nf^3*T*h^8*G^2*QLd^2*QR^2 - nf^3*T*
      h^8*G^2*QL*QR^2*LL - 1/2*nf^3*T*h^8*G^2*QL^2*QRd^2 - nf^3*T*h^8*G^2*QL^2
      *QR*LR + 1/2*nf^3*T*h^8*G^2*QL^2*QLd^2 + 1/6*nf^3*T*h^8*W*LLd*LR^3*LRd^2
       + 1/6*nf^3*T*h^8*W*LL*LR^2*LRd^3 + 1/6*nf^3*T*h^8*W*LL^2*LLd^3*LR + 1/6
      *nf^3*T*h^8*W*LL^3*LLd^2*LRd + 1/6*nf^3*T*h^8*W*QRd^3*LL*LLd^2 - 1/4*
      nf^3*T*h^8*W*QR*QRd^4*LLd + 1/6*nf^3*T*h^8*W*QR^3*LL^2*LLd - 1/4*nf^3*T*
      h^8*W*QR^4*QRd*LL - 1/4*nf^3*T*h^8*W*QLd*QR^4*LR + 1/6*nf^3*T*h^8*W*
      QLd^3*LR*LRd^2 - 1/4*nf^3*T*h^8*W*QLd^4*QR*LLd - 1/4*nf^3*T*h^8*W*QL*
      QRd^4*LRd - 1/4*nf^3*T*h^8*W*QL*QLd^4*LRd + 1/6*nf^3*T*h^8*W*QL^3*LR^2*
      LRd - 1/4*nf^3*T*h^8*W*QL^4*QRd*LL - 1/4*nf^3*T*h^8*W*QL^4*QLd*LR + 1/2*
      nf^3*T*h^8*W^2*LR^2*LRd^2 - 5/2*nf^3*T*h^8*W^2*LLd^2*LR^2 - 5/2*nf^3*T*
      h^8*W^2*LL^2*LRd^2 + 1/2*nf^3*T*h^8*W^2*LL^2*LLd^2 + 5/2*nf^3*T*h^8*W^2*
      QRd^3*LRd + 5/2*nf^3*T*h^8*W^2*QR^3*LR - 1/2*nf^3*T*h^8*W^2*QLd*QRd^2*
      LLd - 1/2*nf^3*T*h^8*W^2*QLd^2*QRd*LRd + 5/2*nf^3*T*h^8*W^2*QLd^3*LLd -
      1/2*nf^3*T*h^8*W^2*QL*QR^2*LL - 1/2*nf^3*T*h^8*W^2*QL^2*QR*LR + 5/2*nf^3
      *T*h^8*W^2*QL^3*LL - 1/4*nf^3*T*h^8*B*QR*QRd^4*LLd - 1/4*nf^3*T*h^8*B*
      QR^4*QRd*LL - 1/4*nf^3*T*h^8*B*QLd*QR^4*LR - 1/4*nf^3*T*h^8*B*QLd^4*QR*
      LLd - 1/4*nf^3*T*h^8*B*QL*QRd^4*LRd - 1/4*nf^3*T*h^8*B*QL*QLd^4*LRd - 1/
      4*nf^3*T*h^8*B*QL^4*QRd*LL - 1/4*nf^3*T*h^8*B*QL^4*QLd*LR - 2*nf^3*T*h^8
      *B*W*LLd^2*LR^2 - 2*nf^3*T*h^8*B*W*LL^2*LRd^2 + 2*nf^3*T*h^8*B*W*QRd^3*
      LRd + 2*nf^3*T*h^8*B*W*QR^3*LR + 2*nf^3*T*h^8*B*W*QLd^3*LLd + 2*nf^3*T*
      h^8*B*W*QL^3*LL + 1/2*nf^3*T*h^8*B^2*LR^2*LRd^2 - 1/2*nf^3*T*h^8*B^2*
      LLd^2*LR^2 - 1/2*nf^3*T*h^8*B^2*LL^2*LRd^2 + 1/2*nf^3*T*h^8*B^2*LL^2*
      LLd^2 + 1/2*nf^3*T*h^8*B^2*QRd^3*LRd + 1/2*nf^3*T*h^8*B^2*QR^3*LR - 1/2*
      nf^3*T*h^8*B^2*QLd*QRd^2*LLd - 1/2*nf^3*T*h^8*B^2*QLd^2*QRd*LRd + 1/2*
      nf^3*T*h^8*B^2*QLd^3*LLd - 1/2*nf^3*T*h^8*B^2*QL*QR^2*LL - 1/2*nf^3*T*
      h^8*B^2*QL^2*QR*LR + 1/2*nf^3*T*h^8*B^2*QL^3*LL - 1/2*nf^3*T*h^8*p^2*QR*
      QRd^4*LLd - 1/2*nf^3*T*h^8*p^2*QR^4*QRd*LL - 1/2*nf^3*T*h^8*p^2*QL*QLd^4
      *LRd - 1/2*nf^3*T*h^8*p^2*QL^4*QLd*LR - 8*nf^3*T*h^8*p^2*W*LR^2*LRd^2 -
      7*nf^3*T*h^8*p^2*W*LLd^2*LR^2 - 7*nf^3*T*h^8*p^2*W*LL^2*LRd^2 - 8*nf^3*T
      *h^8*p^2*W*LL^2*LLd^2 + 7*nf^3*T*h^8*p^2*W*QRd^3*LRd + 7*nf^3*T*h^8*p^2*
      W*QR^3*LR + 8*nf^3*T*h^8*p^2*W*QLd*QRd^2*LLd + 8*nf^3*T*h^8*p^2*W*QLd^2*
      QRd*LRd + 7*nf^3*T*h^8*p^2*W*QLd^3*LLd + 8*nf^3*T*h^8*p^2*W*QL*QR^2*LL
       + 8*nf^3*T*h^8*p^2*W*QL^2*QR*LR + 7*nf^3*T*h^8*p^2*W*QL^3*LL - 4*nf^3*T
      *h^8*p^2*B*LR^2*LRd^2 - 7/2*nf^3*T*h^8*p^2*B*LLd^2*LR^2 - 7/2*nf^3*T*h^8
      *p^2*B*LL^2*LRd^2 - 4*nf^3*T*h^8*p^2*B*LL^2*LLd^2 + 7/2*nf^3*T*h^8*p^2*B
      *QRd^3*LRd + 7/2*nf^3*T*h^8*p^2*B*QR^3*LR + 4*nf^3*T*h^8*p^2*B*QLd*QRd^2
      *LLd + 4*nf^3*T*h^8*p^2*B*QLd^2*QRd*LRd + 7/2*nf^3*T*h^8*p^2*B*QLd^3*LLd
       + 4*nf^3*T*h^8*p^2*B*QL*QR^2*LL + 4*nf^3*T*h^8*p^2*B*QL^2*QR*LR + 7/2*
      nf^3*T*h^8*p^2*B*QL^3*LL - 5/2*nf^3*T*h^8*p^4*LLd^2*LR^2 - 5/2*nf^3*T*
      h^8*p^4*LL^2*LRd^2 + 5/2*nf^3*T*h^8*p^4*QRd^3*LRd + 5/2*nf^3*T*h^8*p^4*
      QR^3*LR + 5/2*nf^3*T*h^8*p^4*QLd^3*LLd + 5/2*nf^3*T*h^8*p^4*QL^3*LL - 3/
      4*nf^3*T*h^8*u*p*QR*QRd^4*LLd - 3/4*nf^3*T*h^8*u*p*QR^4*QRd*LL - 1/2*
      nf^3*T*h^8*u*p*QLd*QR^4*LR - 1/2*nf^3*T*h^8*u*p*QLd^4*QR*LLd - 1/2*nf^3*
      T*h^8*u*p*QL*QRd^4*LRd - 3/4*nf^3*T*h^8*u*p*QL*QLd^4*LRd - 1/2*nf^3*T*
      h^8*u*p*QL^4*QRd*LL - 3/4*nf^3*T*h^8*u*p*QL^4*QLd*LR - 15*nf^3*T*h^8*u*p
      *W*LR^2*LRd^2 - 45/2*nf^3*T*h^8*u*p*W*LLd^2*LR^2 - 45/2*nf^3*T*h^8*u*p*W
      *LL^2*LRd^2 - 15*nf^3*T*h^8*u*p*W*LL^2*LLd^2 + 45/2*nf^3*T*h^8*u*p*W*
      QRd^3*LRd + 45/2*nf^3*T*h^8*u*p*W*QR^3*LR + 15*nf^3*T*h^8*u*p*W*QLd*
      QRd^2*LLd + 15*nf^3*T*h^8*u*p*W*QLd^2*QRd*LRd + 45/2*nf^3*T*h^8*u*p*W*
      QLd^3*LLd + 15*nf^3*T*h^8*u*p*W*QL*QR^2*LL + 15*nf^3*T*h^8*u*p*W*QL^2*QR
      *LR + 45/2*nf^3*T*h^8*u*p*W*QL^3*LL - 6*nf^3*T*h^8*u*p*B*LR^2*LRd^2 - 9*
      nf^3*T*h^8*u*p*B*LLd^2*LR^2 - 9*nf^3*T*h^8*u*p*B*LL^2*LRd^2 - 6*nf^3*T*
      h^8*u*p*B*LL^2*LLd^2 + 9*nf^3*T*h^8*u*p*B*QRd^3*LRd + 9*nf^3*T*h^8*u*p*B
      *QR^3*LR + 6*nf^3*T*h^8*u*p*B*QLd*QRd^2*LLd + 6*nf^3*T*h^8*u*p*B*QLd^2*
      QRd*LRd + 9*nf^3*T*h^8*u*p*B*QLd^3*LLd + 6*nf^3*T*h^8*u*p*B*QL*QR^2*LL
       + 6*nf^3*T*h^8*u*p*B*QL^2*QR*LR + 9*nf^3*T*h^8*u*p*B*QL^3*LL - 9*nf^3*T
      *h^8*u*p^3*LR^2*LRd^2 - 12*nf^3*T*h^8*u*p^3*LLd^2*LR^2 - 12*nf^3*T*h^8*u
      *p^3*LL^2*LRd^2 - 9*nf^3*T*h^8*u*p^3*LL^2*LLd^2 + 12*nf^3*T*h^8*u*p^3*
      QRd^3*LRd + 12*nf^3*T*h^8*u*p^3*QR^3*LR + 9*nf^3*T*h^8*u*p^3*QLd*QRd^2*
      LLd + 9*nf^3*T*h^8*u*p^3*QLd^2*QRd*LRd + 12*nf^3*T*h^8*u*p^3*QLd^3*LLd
       + 9*nf^3*T*h^8*u*p^3*QL*QR^2*LL + 9*nf^3*T*h^8*u*p^3*QL^2*QR*LR + 12*
      nf^3*T*h^8*u*p^3*QL^3*LL - 1/3*nf^3*T*h^8*u^2*LLd^3*LR^3 - 1/3*nf^3*T*
      h^8*u^2*LL^3*LRd^3 - 1/6*nf^3*T*h^8*u^2*QRd^3*LL*LRd^2 - 1/4*nf^3*T*h^8*
      u^2*QR*QRd^4*LLd - 1/6*nf^3*T*h^8*u^2*QR^3*LLd*LR^2 - 1/4*nf^3*T*h^8*u^2
      *QR^4*QRd*LL - 1/4*nf^3*T*h^8*u^2*QLd*QR^4*LR - 1/6*nf^3*T*h^8*u^2*QLd^3
      *LLd^2*LR - 1/4*nf^3*T*h^8*u^2*QLd^4*QR*LLd - 1/4*nf^3*T*h^8*u^2*QL*
      QRd^4*LRd - 1/4*nf^3*T*h^8*u^2*QL*QLd^4*LRd - 1/6*nf^3*T*h^8*u^2*QL^3*
      LL^2*LRd - 1/4*nf^3*T*h^8*u^2*QL^4*QRd*LL - 1/4*nf^3*T*h^8*u^2*QL^4*QLd*
      LR - 7*nf^3*T*h^8*u^2*W*LR^2*LRd^2 - 12*nf^3*T*h^8*u^2*W*LLd^2*LR^2 - 12
      *nf^3*T*h^8*u^2*W*LL^2*LRd^2 - 7*nf^3*T*h^8*u^2*W*LL^2*LLd^2 + 12*nf^3*T
      *h^8*u^2*W*QRd^3*LRd + 12*nf^3*T*h^8*u^2*W*QR^3*LR + 7*nf^3*T*h^8*u^2*W*
      QLd*QRd^2*LLd + 7*nf^3*T*h^8*u^2*W*QLd^2*QRd*LRd + 12*nf^3*T*h^8*u^2*W*
      QLd^3*LLd + 7*nf^3*T*h^8*u^2*W*QL*QR^2*LL + 7*nf^3*T*h^8*u^2*W*QL^2*QR*
      LR + 12*nf^3*T*h^8*u^2*W*QL^3*LL - 3*nf^3*T*h^8*u^2*B*LR^2*LRd^2 - 5*
      nf^3*T*h^8*u^2*B*LLd^2*LR^2 - 5*nf^3*T*h^8*u^2*B*LL^2*LRd^2 - 3*nf^3*T*
      h^8*u^2*B*LL^2*LLd^2 + 5*nf^3*T*h^8*u^2*B*QRd^3*LRd + 5*nf^3*T*h^8*u^2*B
      *QR^3*LR + 3*nf^3*T*h^8*u^2*B*QLd*QRd^2*LLd + 3*nf^3*T*h^8*u^2*B*QLd^2*
      QRd*LRd + 5*nf^3*T*h^8*u^2*B*QLd^3*LLd + 3*nf^3*T*h^8*u^2*B*QL*QR^2*LL
       + 3*nf^3*T*h^8*u^2*B*QL^2*QR*LR + 5*nf^3*T*h^8*u^2*B*QL^3*LL - 20*nf^3*
      T*h^8*u^2*p^2*LR^2*LRd^2 - 53/2*nf^3*T*h^8*u^2*p^2*LLd^2*LR^2 - 53/2*
      nf^3*T*h^8*u^2*p^2*LL^2*LRd^2 - 20*nf^3*T*h^8*u^2*p^2*LL^2*LLd^2 + 53/2*
      nf^3*T*h^8*u^2*p^2*QRd^3*LRd + 53/2*nf^3*T*h^8*u^2*p^2*QR^3*LR + 20*nf^3
      *T*h^8*u^2*p^2*QLd*QRd^2*LLd + 20*nf^3*T*h^8*u^2*p^2*QLd^2*QRd*LRd + 53/
      2*nf^3*T*h^8*u^2*p^2*QLd^3*LLd + 20*nf^3*T*h^8*u^2*p^2*QL*QR^2*LL + 20*
      nf^3*T*h^8*u^2*p^2*QL^2*QR*LR + 53/2*nf^3*T*h^8*u^2*p^2*QL^3*LL - 31/2*
      nf^3*T*h^8*u^3*p*LR^2*LRd^2 - 43/2*nf^3*T*h^8*u^3*p*LLd^2*LR^2 - 43/2*
      nf^3*T*h^8*u^3*p*LL^2*LRd^2 - 31/2*nf^3*T*h^8*u^3*p*LL^2*LLd^2 + 43/2*
      nf^3*T*h^8*u^3*p*QRd^3*LRd + 43/2*nf^3*T*h^8*u^3*p*QR^3*LR + 31/2*nf^3*T
      *h^8*u^3*p*QLd*QRd^2*LLd + 31/2*nf^3*T*h^8*u^3*p*QLd^2*QRd*LRd + 43/2*
      nf^3*T*h^8*u^3*p*QLd^3*LLd + 31/2*nf^3*T*h^8*u^3*p*QL*QR^2*LL + 31/2*
      nf^3*T*h^8*u^3*p*QL^2*QR*LR + 43/2*nf^3*T*h^8*u^3*p*QL^3*LL - 7/2*nf^3*T
      *h^8*u^4*LR^2*LRd^2 - 5*nf^3*T*h^8*u^4*LLd^2*LR^2 - 5*nf^3*T*h^8*u^4*
      LL^2*LRd^2 - 7/2*nf^3*T*h^8*u^4*LL^2*LLd^2 + 5*nf^3*T*h^8*u^4*QRd^3*LRd
       + 5*nf^3*T*h^8*u^4*QR^3*LR + 7/2*nf^3*T*h^8*u^4*QLd*QRd^2*LLd + 7/2*
      nf^3*T*h^8*u^4*QLd^2*QRd*LRd + 5*nf^3*T*h^8*u^4*QLd^3*LLd + 7/2*nf^3*T*
      h^8*u^4*QL*QR^2*LL + 7/2*nf^3*T*h^8*u^4*QL^2*QR*LR + 5*nf^3*T*h^8*u^4*
      QL^3*LL - 1/8*nf^3*T^2*h^8*LLd^2*LR^4*LRd^2 - 1/12*nf^3*T^2*h^8*LLd^4*
      LR^4 - 1/8*nf^3*T^2*h^8*LL^2*LR^2*LRd^4 - 1/8*nf^3*T^2*h^8*LL^2*LLd^4*
      LR^2 - 1/12*nf^3*T^2*h^8*LL^4*LRd^4 - 1/8*nf^3*T^2*h^8*LL^4*LLd^2*LRd^2
       + 1/9*nf^3*T^2*h^8*QRd^3*LR^2*LRd^3 + 1/9*nf^3*T^2*h^8*QRd^3*LL^2*LRd^3
       + 13/36*nf^3*T^2*h^8*QRd^6*LRd^2 + 17/72*nf^3*T^2*h^8*QRd^6*LLd^2 + 1/9
      *nf^3*T^2*h^8*QR^3*LR^3*LRd^2 + 1/9*nf^3*T^2*h^8*QR^3*LLd^2*LR^3 + 13/36
      *nf^3*T^2*h^8*QR^6*LR^2 + 17/72*nf^3*T^2*h^8*QR^6*LL^2 + 1/8*nf^3*T^2*
      h^8*QLd^2*QRd^4*LRd^2 - 1/8*nf^3*T^2*h^8*QLd^2*QR^4*QRd^2 + 1/9*nf^3*T^2
      *h^8*QLd^3*LLd^3*LR^2 + 1/9*nf^3*T^2*h^8*QLd^3*LL^2*LLd^3 + 1/8*nf^3*T^2
      *h^8*QLd^4*QRd^2*LLd^2 - 1/12*nf^3*T^2*h^8*QLd^4*QR^4 + 17/72*nf^3*T^2*
      h^8*QLd^6*LRd^2 + 13/36*nf^3*T^2*h^8*QLd^6*LLd^2 - 1/8*nf^3*T^2*h^8*QL^2
      *QR^2*QRd^4 + 1/8*nf^3*T^2*h^8*QL^2*QR^4*LR^2 - 1/8*nf^3*T^2*h^8*QL^2*
      QLd^4*QR^2 + 1/9*nf^3*T^2*h^8*QL^3*LL^3*LRd^2 + 1/9*nf^3*T^2*h^8*QL^3*
      LL^3*LLd^2 - 1/12*nf^3*T^2*h^8*QL^4*QRd^4 + 1/8*nf^3*T^2*h^8*QL^4*QR^2*
      LL^2 - 1/8*nf^3*T^2*h^8*QL^4*QLd^2*QRd^2 + 17/72*nf^3*T^2*h^8*QL^6*LR^2
       + 13/36*nf^3*T^2*h^8*QL^6*LL^2 + 1/2*nf^3*T^2*h^8*G^2*LR^2*LRd^2 - 1/2*
      nf^3*T^2*h^8*G^2*LLd^2*LR^2 - 1/2*nf^3*T^2*h^8*G^2*LL^2*LRd^2 + 1/2*nf^3
      *T^2*h^8*G^2*LL^2*LLd^2 + 1/2*nf^3*T^2*h^8*G^2*QR^2*QRd^2 - nf^3*T^2*h^8
      *G^2*QLd*QRd^2*LLd - nf^3*T^2*h^8*G^2*QLd^2*QRd*LRd - 1/2*nf^3*T^2*h^8*
      G^2*QLd^2*QR^2 - nf^3*T^2*h^8*G^2*QL*QR^2*LL - 1/2*nf^3*T^2*h^8*G^2*QL^2
      *QRd^2 - nf^3*T^2*h^8*G^2*QL^2*QR*LR + 1/2*nf^3*T^2*h^8*G^2*QL^2*QLd^2
       + 1/6*nf^3*T^2*h^8*W*LLd*LR^3*LRd^2 + 1/6*nf^3*T^2*h^8*W*LL*LR^2*LRd^3
       + 1/6*nf^3*T^2*h^8*W*LL^2*LLd^3*LR + 1/6*nf^3*T^2*h^8*W*LL^3*LLd^2*LRd
       + 1/6*nf^3*T^2*h^8*W*QRd^3*LL*LLd^2 + 1/4*nf^3*T^2*h^8*W*QR*QRd^4*LLd
       + 1/6*nf^3*T^2*h^8*W*QR^3*LL^2*LLd + 1/4*nf^3*T^2*h^8*W*QR^4*QRd*LL + 1/
      4*nf^3*T^2*h^8*W*QLd*QR^4*LR + 1/6*nf^3*T^2*h^8*W*QLd^3*LR*LRd^2 + 1/4*
      nf^3*T^2*h^8*W*QLd^4*QR*LLd + 1/4*nf^3*T^2*h^8*W*QL*QRd^4*LRd + 1/4*nf^3
      *T^2*h^8*W*QL*QLd^4*LRd + 1/6*nf^3*T^2*h^8*W*QL^3*LR^2*LRd + 1/4*nf^3*
      T^2*h^8*W*QL^4*QRd*LL + 1/4*nf^3*T^2*h^8*W*QL^4*QLd*LR + 1/2*nf^3*T^2*
      h^8*W^2*LR^2*LRd^2 - 5/2*nf^3*T^2*h^8*W^2*LLd^2*LR^2 - 5/2*nf^3*T^2*h^8*
      W^2*LL^2*LRd^2 + 1/2*nf^3*T^2*h^8*W^2*LL^2*LLd^2 + 5/2*nf^3*T^2*h^8*W^2*
      QRd^3*LRd + 5/2*nf^3*T^2*h^8*W^2*QR^3*LR - 1/2*nf^3*T^2*h^8*W^2*QLd*
      QRd^2*LLd - 1/2*nf^3*T^2*h^8*W^2*QLd^2*QRd*LRd + 5/2*nf^3*T^2*h^8*W^2*
      QLd^3*LLd - 1/2*nf^3*T^2*h^8*W^2*QL*QR^2*LL - 1/2*nf^3*T^2*h^8*W^2*QL^2*
      QR*LR + 5/2*nf^3*T^2*h^8*W^2*QL^3*LL + 1/4*nf^3*T^2*h^8*B*QR*QRd^4*LLd
       + 1/4*nf^3*T^2*h^8*B*QR^4*QRd*LL + 1/4*nf^3*T^2*h^8*B*QLd*QR^4*LR + 1/4
      *nf^3*T^2*h^8*B*QLd^4*QR*LLd + 1/4*nf^3*T^2*h^8*B*QL*QRd^4*LRd + 1/4*
      nf^3*T^2*h^8*B*QL*QLd^4*LRd + 1/4*nf^3*T^2*h^8*B*QL^4*QRd*LL + 1/4*nf^3*
      T^2*h^8*B*QL^4*QLd*LR - 2*nf^3*T^2*h^8*B*W*LLd^2*LR^2 - 2*nf^3*T^2*h^8*B
      *W*LL^2*LRd^2 + 2*nf^3*T^2*h^8*B*W*QRd^3*LRd + 2*nf^3*T^2*h^8*B*W*QR^3*
      LR + 2*nf^3*T^2*h^8*B*W*QLd^3*LLd + 2*nf^3*T^2*h^8*B*W*QL^3*LL + 1/2*
      nf^3*T^2*h^8*B^2*LR^2*LRd^2 - 1/2*nf^3*T^2*h^8*B^2*LLd^2*LR^2 - 1/2*nf^3
      *T^2*h^8*B^2*LL^2*LRd^2 + 1/2*nf^3*T^2*h^8*B^2*LL^2*LLd^2 + 1/2*nf^3*T^2
      *h^8*B^2*QRd^3*LRd + 1/2*nf^3*T^2*h^8*B^2*QR^3*LR - 1/2*nf^3*T^2*h^8*B^2
      *QLd*QRd^2*LLd - 1/2*nf^3*T^2*h^8*B^2*QLd^2*QRd*LRd + 1/2*nf^3*T^2*h^8*
      B^2*QLd^3*LLd - 1/2*nf^3*T^2*h^8*B^2*QL*QR^2*LL - 1/2*nf^3*T^2*h^8*B^2*
      QL^2*QR*LR + 1/2*nf^3*T^2*h^8*B^2*QL^3*LL + 1/2*nf^3*T^2*h^8*p^2*QR*
      QRd^4*LLd + 1/2*nf^3*T^2*h^8*p^2*QR^4*QRd*LL + 1/2*nf^3*T^2*h^8*p^2*QL*
      QLd^4*LRd + 1/2*nf^3*T^2*h^8*p^2*QL^4*QLd*LR - 8*nf^3*T^2*h^8*p^2*W*LR^2
      *LRd^2 - 7*nf^3*T^2*h^8*p^2*W*LLd^2*LR^2 - 7*nf^3*T^2*h^8*p^2*W*LL^2*
      LRd^2 - 8*nf^3*T^2*h^8*p^2*W*LL^2*LLd^2 + 7*nf^3*T^2*h^8*p^2*W*QRd^3*LRd
       + 7*nf^3*T^2*h^8*p^2*W*QR^3*LR + 8*nf^3*T^2*h^8*p^2*W*QLd*QRd^2*LLd + 8
      *nf^3*T^2*h^8*p^2*W*QLd^2*QRd*LRd + 7*nf^3*T^2*h^8*p^2*W*QLd^3*LLd + 8*
      nf^3*T^2*h^8*p^2*W*QL*QR^2*LL + 8*nf^3*T^2*h^8*p^2*W*QL^2*QR*LR + 7*nf^3
      *T^2*h^8*p^2*W*QL^3*LL - 4*nf^3*T^2*h^8*p^2*B*LR^2*LRd^2 - 7/2*nf^3*T^2*
      h^8*p^2*B*LLd^2*LR^2 - 7/2*nf^3*T^2*h^8*p^2*B*LL^2*LRd^2 - 4*nf^3*T^2*
      h^8*p^2*B*LL^2*LLd^2 + 7/2*nf^3*T^2*h^8*p^2*B*QRd^3*LRd + 7/2*nf^3*T^2*
      h^8*p^2*B*QR^3*LR + 4*nf^3*T^2*h^8*p^2*B*QLd*QRd^2*LLd + 4*nf^3*T^2*h^8*
      p^2*B*QLd^2*QRd*LRd + 7/2*nf^3*T^2*h^8*p^2*B*QLd^3*LLd + 4*nf^3*T^2*h^8*
      p^2*B*QL*QR^2*LL + 4*nf^3*T^2*h^8*p^2*B*QL^2*QR*LR + 7/2*nf^3*T^2*h^8*
      p^2*B*QL^3*LL - 5/2*nf^3*T^2*h^8*p^4*LLd^2*LR^2 - 5/2*nf^3*T^2*h^8*p^4*
      LL^2*LRd^2 + 5/2*nf^3*T^2*h^8*p^4*QRd^3*LRd + 5/2*nf^3*T^2*h^8*p^4*QR^3*
      LR + 5/2*nf^3*T^2*h^8*p^4*QLd^3*LLd + 5/2*nf^3*T^2*h^8*p^4*QL^3*LL + 3/4
      *nf^3*T^2*h^8*u*p*QR*QRd^4*LLd + 3/4*nf^3*T^2*h^8*u*p*QR^4*QRd*LL + 1/2*
      nf^3*T^2*h^8*u*p*QLd*QR^4*LR + 1/2*nf^3*T^2*h^8*u*p*QLd^4*QR*LLd + 1/2*
      nf^3*T^2*h^8*u*p*QL*QRd^4*LRd + 3/4*nf^3*T^2*h^8*u*p*QL*QLd^4*LRd + 1/2*
      nf^3*T^2*h^8*u*p*QL^4*QRd*LL + 3/4*nf^3*T^2*h^8*u*p*QL^4*QLd*LR - 15*
      nf^3*T^2*h^8*u*p*W*LR^2*LRd^2 - 45/2*nf^3*T^2*h^8*u*p*W*LLd^2*LR^2 - 45/
      2*nf^3*T^2*h^8*u*p*W*LL^2*LRd^2 - 15*nf^3*T^2*h^8*u*p*W*LL^2*LLd^2 + 45/
      2*nf^3*T^2*h^8*u*p*W*QRd^3*LRd + 45/2*nf^3*T^2*h^8*u*p*W*QR^3*LR + 15*
      nf^3*T^2*h^8*u*p*W*QLd*QRd^2*LLd + 15*nf^3*T^2*h^8*u*p*W*QLd^2*QRd*LRd
       + 45/2*nf^3*T^2*h^8*u*p*W*QLd^3*LLd + 15*nf^3*T^2*h^8*u*p*W*QL*QR^2*LL
       + 15*nf^3*T^2*h^8*u*p*W*QL^2*QR*LR + 45/2*nf^3*T^2*h^8*u*p*W*QL^3*LL -
      6*nf^3*T^2*h^8*u*p*B*LR^2*LRd^2 - 9*nf^3*T^2*h^8*u*p*B*LLd^2*LR^2 - 9*
      nf^3*T^2*h^8*u*p*B*LL^2*LRd^2 - 6*nf^3*T^2*h^8*u*p*B*LL^2*LLd^2 + 9*nf^3
      *T^2*h^8*u*p*B*QRd^3*LRd + 9*nf^3*T^2*h^8*u*p*B*QR^3*LR + 6*nf^3*T^2*h^8
      *u*p*B*QLd*QRd^2*LLd + 6*nf^3*T^2*h^8*u*p*B*QLd^2*QRd*LRd + 9*nf^3*T^2*
      h^8*u*p*B*QLd^3*LLd + 6*nf^3*T^2*h^8*u*p*B*QL*QR^2*LL + 6*nf^3*T^2*h^8*u
      *p*B*QL^2*QR*LR + 9*nf^3*T^2*h^8*u*p*B*QL^3*LL - 9*nf^3*T^2*h^8*u*p^3*
      LR^2*LRd^2 - 12*nf^3*T^2*h^8*u*p^3*LLd^2*LR^2 - 12*nf^3*T^2*h^8*u*p^3*
      LL^2*LRd^2 - 9*nf^3*T^2*h^8*u*p^3*LL^2*LLd^2 + 12*nf^3*T^2*h^8*u*p^3*
      QRd^3*LRd + 12*nf^3*T^2*h^8*u*p^3*QR^3*LR + 9*nf^3*T^2*h^8*u*p^3*QLd*
      QRd^2*LLd + 9*nf^3*T^2*h^8*u*p^3*QLd^2*QRd*LRd + 12*nf^3*T^2*h^8*u*p^3*
      QLd^3*LLd + 9*nf^3*T^2*h^8*u*p^3*QL*QR^2*LL + 9*nf^3*T^2*h^8*u*p^3*QL^2*
      QR*LR + 12*nf^3*T^2*h^8*u*p^3*QL^3*LL - 1/6*nf^3*T^2*h^8*u^2*LLd*LR^3*
      LRd^2 - 2/3*nf^3*T^2*h^8*u^2*LLd^3*LR^3 - 1/6*nf^3*T^2*h^8*u^2*LL*LR^2*
      LRd^3 - 1/6*nf^3*T^2*h^8*u^2*LL^2*LLd^3*LR - 2/3*nf^3*T^2*h^8*u^2*LL^3*
      LRd^3 - 1/6*nf^3*T^2*h^8*u^2*LL^3*LLd^2*LRd - 1/3*nf^3*T^2*h^8*u^2*QRd^3
      *LL*LRd^2 - 1/6*nf^3*T^2*h^8*u^2*QRd^3*LL*LLd^2 + 1/2*nf^3*T^2*h^8*u^2*
      QR*QRd^4*LLd - 1/3*nf^3*T^2*h^8*u^2*QR^3*LLd*LR^2 - 1/6*nf^3*T^2*h^8*u^2
      *QR^3*LL^2*LLd + 1/2*nf^3*T^2*h^8*u^2*QR^4*QRd*LL + 1/2*nf^3*T^2*h^8*u^2
      *QLd*QR^4*LR - 1/6*nf^3*T^2*h^8*u^2*QLd^3*LR*LRd^2 - 1/3*nf^3*T^2*h^8*
      u^2*QLd^3*LLd^2*LR + 1/2*nf^3*T^2*h^8*u^2*QLd^4*QR*LLd + 1/2*nf^3*T^2*
      h^8*u^2*QL*QRd^4*LRd + 1/2*nf^3*T^2*h^8*u^2*QL*QLd^4*LRd - 1/6*nf^3*T^2*
      h^8*u^2*QL^3*LR^2*LRd - 1/3*nf^3*T^2*h^8*u^2*QL^3*LL^2*LRd + 1/2*nf^3*
      T^2*h^8*u^2*QL^4*QRd*LL + 1/2*nf^3*T^2*h^8*u^2*QL^4*QLd*LR - 8*nf^3*T^2*
      h^8*u^2*W*LR^2*LRd^2 - 13*nf^3*T^2*h^8*u^2*W*LLd^2*LR^2 - 13*nf^3*T^2*
      h^8*u^2*W*LL^2*LRd^2 - 8*nf^3*T^2*h^8*u^2*W*LL^2*LLd^2 + 13*nf^3*T^2*h^8
      *u^2*W*QRd^3*LRd + 13*nf^3*T^2*h^8*u^2*W*QR^3*LR + 8*nf^3*T^2*h^8*u^2*W*
      QLd*QRd^2*LLd + 8*nf^3*T^2*h^8*u^2*W*QLd^2*QRd*LRd + 13*nf^3*T^2*h^8*u^2
      *W*QLd^3*LLd + 8*nf^3*T^2*h^8*u^2*W*QL*QR^2*LL + 8*nf^3*T^2*h^8*u^2*W*
      QL^2*QR*LR + 13*nf^3*T^2*h^8*u^2*W*QL^3*LL - 3*nf^3*T^2*h^8*u^2*B*LR^2*
      LRd^2 - 5*nf^3*T^2*h^8*u^2*B*LLd^2*LR^2 - 5*nf^3*T^2*h^8*u^2*B*LL^2*
      LRd^2 - 3*nf^3*T^2*h^8*u^2*B*LL^2*LLd^2 + 5*nf^3*T^2*h^8*u^2*B*QRd^3*LRd
       + 5*nf^3*T^2*h^8*u^2*B*QR^3*LR + 3*nf^3*T^2*h^8*u^2*B*QLd*QRd^2*LLd + 3
      *nf^3*T^2*h^8*u^2*B*QLd^2*QRd*LRd + 5*nf^3*T^2*h^8*u^2*B*QLd^3*LLd + 3*
      nf^3*T^2*h^8*u^2*B*QL*QR^2*LL + 3*nf^3*T^2*h^8*u^2*B*QL^2*QR*LR + 5*nf^3
      *T^2*h^8*u^2*B*QL^3*LL - 20*nf^3*T^2*h^8*u^2*p^2*LR^2*LRd^2 - 53/2*nf^3*
      T^2*h^8*u^2*p^2*LLd^2*LR^2 - 53/2*nf^3*T^2*h^8*u^2*p^2*LL^2*LRd^2 - 20*
      nf^3*T^2*h^8*u^2*p^2*LL^2*LLd^2 + 53/2*nf^3*T^2*h^8*u^2*p^2*QRd^3*LRd +
      53/2*nf^3*T^2*h^8*u^2*p^2*QR^3*LR + 20*nf^3*T^2*h^8*u^2*p^2*QLd*QRd^2*
      LLd + 20*nf^3*T^2*h^8*u^2*p^2*QLd^2*QRd*LRd + 53/2*nf^3*T^2*h^8*u^2*p^2*
      QLd^3*LLd + 20*nf^3*T^2*h^8*u^2*p^2*QL*QR^2*LL + 20*nf^3*T^2*h^8*u^2*p^2
      *QL^2*QR*LR + 53/2*nf^3*T^2*h^8*u^2*p^2*QL^3*LL - 17*nf^3*T^2*h^8*u^3*p*
      LR^2*LRd^2 - 47/2*nf^3*T^2*h^8*u^3*p*LLd^2*LR^2 - 47/2*nf^3*T^2*h^8*u^3*
      p*LL^2*LRd^2 - 17*nf^3*T^2*h^8*u^3*p*LL^2*LLd^2 + 47/2*nf^3*T^2*h^8*u^3*
      p*QRd^3*LRd + 47/2*nf^3*T^2*h^8*u^3*p*QR^3*LR + 17*nf^3*T^2*h^8*u^3*p*
      QLd*QRd^2*LLd + 17*nf^3*T^2*h^8*u^3*p*QLd^2*QRd*LRd + 47/2*nf^3*T^2*h^8*
      u^3*p*QLd^3*LLd + 17*nf^3*T^2*h^8*u^3*p*QL*QR^2*LL + 17*nf^3*T^2*h^8*u^3
      *p*QL^2*QR*LR + 47/2*nf^3*T^2*h^8*u^3*p*QL^3*LL - 4*nf^3*T^2*h^8*u^4*
      LR^2*LRd^2 - 11/2*nf^3*T^2*h^8*u^4*LLd^2*LR^2 - 11/2*nf^3*T^2*h^8*u^4*
      LL^2*LRd^2 - 4*nf^3*T^2*h^8*u^4*LL^2*LLd^2 + 11/2*nf^3*T^2*h^8*u^4*QRd^3
      *LRd + 11/2*nf^3*T^2*h^8*u^4*QR^3*LR + 4*nf^3*T^2*h^8*u^4*QLd*QRd^2*LLd
       + 4*nf^3*T^2*h^8*u^4*QLd^2*QRd*LRd + 11/2*nf^3*T^2*h^8*u^4*QLd^3*LLd +
      4*nf^3*T^2*h^8*u^4*QL*QR^2*LL + 4*nf^3*T^2*h^8*u^4*QL^2*QR*LR + 11/2*
      nf^3*T^2*h^8*u^4*QL^3*LL + 1/16*nf^3*T^3*h^8*LLd^2*LR^4*LRd^2 + 1/8*nf^3
      *T^3*h^8*LLd^4*LR^4 + 1/16*nf^3*T^3*h^8*LL^2*LR^2*LRd^4 + 1/16*nf^3*T^3*
      h^8*LL^2*LLd^4*LR^2 + 1/8*nf^3*T^3*h^8*LL^4*LRd^4 + 1/16*nf^3*T^3*h^8*
      LL^4*LLd^2*LRd^2 - 1/9*nf^3*T^3*h^8*QRd^3*LR^2*LRd^3 - 1/9*nf^3*T^3*h^8*
      QRd^3*LL^2*LRd^3 - 17/72*nf^3*T^3*h^8*QRd^6*LRd^2 - 25/144*nf^3*T^3*h^8*
      QRd^6*LLd^2 - 1/9*nf^3*T^3*h^8*QR^3*LR^3*LRd^2 - 1/9*nf^3*T^3*h^8*QR^3*
      LLd^2*LR^3 - 17/72*nf^3*T^3*h^8*QR^6*LR^2 - 25/144*nf^3*T^3*h^8*QR^6*
      LL^2 - 1/16*nf^3*T^3*h^8*QLd^2*QRd^4*LRd^2 + 1/16*nf^3*T^3*h^8*QLd^2*
      QR^4*QRd^2 - 1/9*nf^3*T^3*h^8*QLd^3*LLd^3*LR^2 - 1/9*nf^3*T^3*h^8*QLd^3*
      LL^2*LLd^3 - 1/16*nf^3*T^3*h^8*QLd^4*QRd^2*LLd^2 + 1/8*nf^3*T^3*h^8*
      QLd^4*QR^4 - 25/144*nf^3*T^3*h^8*QLd^6*LRd^2 - 17/72*nf^3*T^3*h^8*QLd^6*
      LLd^2 + 1/16*nf^3*T^3*h^8*QL^2*QR^2*QRd^4 - 1/16*nf^3*T^3*h^8*QL^2*QR^4*
      LR^2 + 1/16*nf^3*T^3*h^8*QL^2*QLd^4*QR^2 - 1/9*nf^3*T^3*h^8*QL^3*LL^3*
      LRd^2 - 1/9*nf^3*T^3*h^8*QL^3*LL^3*LLd^2 + 1/8*nf^3*T^3*h^8*QL^4*QRd^4
       - 1/16*nf^3*T^3*h^8*QL^4*QR^2*LL^2 + 1/16*nf^3*T^3*h^8*QL^4*QLd^2*QRd^2
       - 25/144*nf^3*T^3*h^8*QL^6*LR^2 - 17/72*nf^3*T^3*h^8*QL^6*LL^2 - 1/6*
      nf^3*T^3*h^8*G*QRd^3*LL*LLd^2 - 1/6*nf^3*T^3*h^8*G*QR^3*LL^2*LLd + 1/6*
      nf^3*T^3*h^8*G*QLd*QR^3*QRd^2 - 1/6*nf^3*T^3*h^8*G*QLd^3*LR*LRd^2 + 1/6*
      nf^3*T^3*h^8*G*QL*QR^2*QRd^3 + 1/6*nf^3*T^3*h^8*G*QL^2*QLd^3*QR - 1/6*
      nf^3*T^3*h^8*G*QL^3*LR^2*LRd + 1/6*nf^3*T^3*h^8*G*QL^3*QLd^2*QRd + 1/6*
      nf^3*T^3*h^8*W*LLd*LR^3*LRd^2 + 1/6*nf^3*T^3*h^8*W*LL*LR^2*LRd^3 + 1/6*
      nf^3*T^3*h^8*W*LL^2*LLd^3*LR + 1/6*nf^3*T^3*h^8*W*LL^3*LLd^2*LRd + 1/6*
      nf^3*T^3*h^8*W*QRd^3*LL*LLd^2 + 1/2*nf^3*T^3*h^8*W*QR*QRd^4*LLd + 1/6*
      nf^3*T^3*h^8*W*QR^3*LL^2*LLd + 1/2*nf^3*T^3*h^8*W*QR^4*QRd*LL + 1/2*nf^3
      *T^3*h^8*W*QLd*QR^4*LR + 1/6*nf^3*T^3*h^8*W*QLd^3*LR*LRd^2 + 1/2*nf^3*
      T^3*h^8*W*QLd^4*QR*LLd + 1/2*nf^3*T^3*h^8*W*QL*QRd^4*LRd + 1/2*nf^3*T^3*
      h^8*W*QL*QLd^4*LRd + 1/6*nf^3*T^3*h^8*W*QL^3*LR^2*LRd + 1/2*nf^3*T^3*h^8
      *W*QL^4*QRd*LL + 1/2*nf^3*T^3*h^8*W*QL^4*QLd*LR + 1/2*nf^3*T^3*h^8*W^2*
      LR^2*LRd^2 - 3/2*nf^3*T^3*h^8*W^2*LLd^2*LR^2 - 3/2*nf^3*T^3*h^8*W^2*LL^2
      *LRd^2 + 1/2*nf^3*T^3*h^8*W^2*LL^2*LLd^2 + 3/2*nf^3*T^3*h^8*W^2*QRd^3*
      LRd + 3/2*nf^3*T^3*h^8*W^2*QR^3*LR - 1/2*nf^3*T^3*h^8*W^2*QLd*QRd^2*LLd
       - 1/2*nf^3*T^3*h^8*W^2*QLd^2*QRd*LRd + 3/2*nf^3*T^3*h^8*W^2*QLd^3*LLd
       - 1/2*nf^3*T^3*h^8*W^2*QL*QR^2*LL - 1/2*nf^3*T^3*h^8*W^2*QL^2*QR*LR + 3/
      2*nf^3*T^3*h^8*W^2*QL^3*LL + 1/6*nf^3*T^3*h^8*B*LLd*LR^3*LRd^2 + 1/6*
      nf^3*T^3*h^8*B*LL*LR^2*LRd^3 + 1/6*nf^3*T^3*h^8*B*LL^2*LLd^3*LR + 1/6*
      nf^3*T^3*h^8*B*LL^3*LLd^2*LRd + 1/6*nf^3*T^3*h^8*B*QRd^3*LL*LLd^2 + 1/4*
      nf^3*T^3*h^8*B*QR*QRd^4*LLd + 1/6*nf^3*T^3*h^8*B*QR^3*LL^2*LLd + 1/4*
      nf^3*T^3*h^8*B*QR^4*QRd*LL + 1/4*nf^3*T^3*h^8*B*QLd*QR^4*LR + 1/6*nf^3*
      T^3*h^8*B*QLd^3*LR*LRd^2 + 1/4*nf^3*T^3*h^8*B*QLd^4*QR*LLd + 1/4*nf^3*
      T^3*h^8*B*QL*QRd^4*LRd + 1/4*nf^3*T^3*h^8*B*QL*QLd^4*LRd + 1/6*nf^3*T^3*
      h^8*B*QL^3*LR^2*LRd + 1/4*nf^3*T^3*h^8*B*QL^4*QRd*LL + 1/4*nf^3*T^3*h^8*
      B*QL^4*QLd*LR - nf^3*T^3*h^8*B*W*LLd^2*LR^2 - nf^3*T^3*h^8*B*W*LL^2*
      LRd^2 + nf^3*T^3*h^8*B*W*QRd^3*LRd + nf^3*T^3*h^8*B*W*QR^3*LR + nf^3*T^3
      *h^8*B*W*QLd^3*LLd + nf^3*T^3*h^8*B*W*QL^3*LL - 1/3*nf^3*T^3*h^8*p^2*LLd
      *LR^3*LRd^2 - 1/3*nf^3*T^3*h^8*p^2*LL*LR^2*LRd^3 - 1/3*nf^3*T^3*h^8*p^2*
      LL^2*LLd^3*LR - 1/3*nf^3*T^3*h^8*p^2*LL^3*LLd^2*LRd - 1/3*nf^3*T^3*h^8*
      p^2*QRd^3*LL*LLd^2 + 1/2*nf^3*T^3*h^8*p^2*QR*QRd^4*LLd - 1/3*nf^3*T^3*
      h^8*p^2*QR^3*LL^2*LLd + 1/2*nf^3*T^3*h^8*p^2*QR^4*QRd*LL - 1/3*nf^3*T^3*
      h^8*p^2*QLd^3*LR*LRd^2 + 1/2*nf^3*T^3*h^8*p^2*QL*QLd^4*LRd - 1/3*nf^3*
      T^3*h^8*p^2*QL^3*LR^2*LRd + 1/2*nf^3*T^3*h^8*p^2*QL^4*QLd*LR - 4*nf^3*
      T^3*h^8*p^2*W*LR^2*LRd^2 - 7/2*nf^3*T^3*h^8*p^2*W*LLd^2*LR^2 - 7/2*nf^3*
      T^3*h^8*p^2*W*LL^2*LRd^2 - 4*nf^3*T^3*h^8*p^2*W*LL^2*LLd^2 + 7/2*nf^3*
      T^3*h^8*p^2*W*QRd^3*LRd + 7/2*nf^3*T^3*h^8*p^2*W*QR^3*LR + 4*nf^3*T^3*
      h^8*p^2*W*QLd*QRd^2*LLd + 4*nf^3*T^3*h^8*p^2*W*QLd^2*QRd*LRd + 7/2*nf^3*
      T^3*h^8*p^2*W*QLd^3*LLd + 4*nf^3*T^3*h^8*p^2*W*QL*QR^2*LL + 4*nf^3*T^3*
      h^8*p^2*W*QL^2*QR*LR + 7/2*nf^3*T^3*h^8*p^2*W*QL^3*LL + 3/2*nf^3*T^3*h^8
      *u*p*QR*QRd^4*LLd + 3/2*nf^3*T^3*h^8*u*p*QR^4*QRd*LL + nf^3*T^3*h^8*u*p*
      QLd*QR^4*LR + nf^3*T^3*h^8*u*p*QLd^4*QR*LLd + nf^3*T^3*h^8*u*p*QL*QRd^4*
      LRd + 3/2*nf^3*T^3*h^8*u*p*QL*QLd^4*LRd + nf^3*T^3*h^8*u*p*QL^4*QRd*LL
       + 3/2*nf^3*T^3*h^8*u*p*QL^4*QLd*LR - 9*nf^3*T^3*h^8*u*p*W*LR^2*LRd^2 -
      27/2*nf^3*T^3*h^8*u*p*W*LLd^2*LR^2 - 27/2*nf^3*T^3*h^8*u*p*W*LL^2*LRd^2
       - 9*nf^3*T^3*h^8*u*p*W*LL^2*LLd^2 + 27/2*nf^3*T^3*h^8*u*p*W*QRd^3*LRd
       + 27/2*nf^3*T^3*h^8*u*p*W*QR^3*LR + 9*nf^3*T^3*h^8*u*p*W*QLd*QRd^2*LLd
       + 9*nf^3*T^3*h^8*u*p*W*QLd^2*QRd*LRd + 27/2*nf^3*T^3*h^8*u*p*W*QLd^3*
      LLd + 9*nf^3*T^3*h^8*u*p*W*QL*QR^2*LL + 9*nf^3*T^3*h^8*u*p*W*QL^2*QR*LR
       + 27/2*nf^3*T^3*h^8*u*p*W*QL^3*LL - 3*nf^3*T^3*h^8*u*p*B*LR^2*LRd^2 - 9/
      2*nf^3*T^3*h^8*u*p*B*LLd^2*LR^2 - 9/2*nf^3*T^3*h^8*u*p*B*LL^2*LRd^2 - 3*
      nf^3*T^3*h^8*u*p*B*LL^2*LLd^2 + 9/2*nf^3*T^3*h^8*u*p*B*QRd^3*LRd + 9/2*
      nf^3*T^3*h^8*u*p*B*QR^3*LR + 3*nf^3*T^3*h^8*u*p*B*QLd*QRd^2*LLd + 3*nf^3
      *T^3*h^8*u*p*B*QLd^2*QRd*LRd + 9/2*nf^3*T^3*h^8*u*p*B*QLd^3*LLd + 3*nf^3
      *T^3*h^8*u*p*B*QL*QR^2*LL + 3*nf^3*T^3*h^8*u*p*B*QL^2*QR*LR + 9/2*nf^3*
      T^3*h^8*u*p*B*QL^3*LL - 9/2*nf^3*T^3*h^8*u*p^3*LR^2*LRd^2 - 6*nf^3*T^3*
      h^8*u*p^3*LLd^2*LR^2 - 6*nf^3*T^3*h^8*u*p^3*LL^2*LRd^2 - 9/2*nf^3*T^3*
      h^8*u*p^3*LL^2*LLd^2 + 6*nf^3*T^3*h^8*u*p^3*QRd^3*LRd + 6*nf^3*T^3*h^8*u
      *p^3*QR^3*LR + 9/2*nf^3*T^3*h^8*u*p^3*QLd*QRd^2*LLd + 9/2*nf^3*T^3*h^8*u
      *p^3*QLd^2*QRd*LRd + 6*nf^3*T^3*h^8*u*p^3*QLd^3*LLd + 9/2*nf^3*T^3*h^8*u
      *p^3*QL*QR^2*LL + 9/2*nf^3*T^3*h^8*u*p^3*QL^2*QR*LR + 6*nf^3*T^3*h^8*u*
      p^3*QL^3*LL - 1/6*nf^3*T^3*h^8*u^2*LLd*LR^3*LRd^2 - 2/3*nf^3*T^3*h^8*u^2
      *LLd^3*LR^3 - 1/6*nf^3*T^3*h^8*u^2*LL*LR^2*LRd^3 - 1/6*nf^3*T^3*h^8*u^2*
      LL^2*LLd^3*LR - 2/3*nf^3*T^3*h^8*u^2*LL^3*LRd^3 - 1/6*nf^3*T^3*h^8*u^2*
      LL^3*LLd^2*LRd - 1/3*nf^3*T^3*h^8*u^2*QRd^3*LL*LRd^2 - 1/6*nf^3*T^3*h^8*
      u^2*QRd^3*LL*LLd^2 + nf^3*T^3*h^8*u^2*QR*QRd^4*LLd - 1/3*nf^3*T^3*h^8*
      u^2*QR^3*LLd*LR^2 - 1/6*nf^3*T^3*h^8*u^2*QR^3*LL^2*LLd + nf^3*T^3*h^8*
      u^2*QR^4*QRd*LL + nf^3*T^3*h^8*u^2*QLd*QR^4*LR - 1/6*nf^3*T^3*h^8*u^2*
      QLd^3*LR*LRd^2 - 1/3*nf^3*T^3*h^8*u^2*QLd^3*LLd^2*LR + nf^3*T^3*h^8*u^2*
      QLd^4*QR*LLd + nf^3*T^3*h^8*u^2*QL*QRd^4*LRd + nf^3*T^3*h^8*u^2*QL*QLd^4
      *LRd - 1/6*nf^3*T^3*h^8*u^2*QL^3*LR^2*LRd - 1/3*nf^3*T^3*h^8*u^2*QL^3*
      LL^2*LRd + nf^3*T^3*h^8*u^2*QL^4*QRd*LL + nf^3*T^3*h^8*u^2*QL^4*QLd*LR
       - 6*nf^3*T^3*h^8*u^2*W*LR^2*LRd^2 - 9*nf^3*T^3*h^8*u^2*W*LLd^2*LR^2 - 9
      *nf^3*T^3*h^8*u^2*W*LL^2*LRd^2 - 6*nf^3*T^3*h^8*u^2*W*LL^2*LLd^2 + 9*
      nf^3*T^3*h^8*u^2*W*QRd^3*LRd + 9*nf^3*T^3*h^8*u^2*W*QR^3*LR + 6*nf^3*T^3
      *h^8*u^2*W*QLd*QRd^2*LLd + 6*nf^3*T^3*h^8*u^2*W*QLd^2*QRd*LRd + 9*nf^3*
      T^3*h^8*u^2*W*QLd^3*LLd + 6*nf^3*T^3*h^8*u^2*W*QL*QR^2*LL + 6*nf^3*T^3*
      h^8*u^2*W*QL^2*QR*LR + 9*nf^3*T^3*h^8*u^2*W*QL^3*LL - 2*nf^3*T^3*h^8*u^2
      *B*LR^2*LRd^2 - 3*nf^3*T^3*h^8*u^2*B*LLd^2*LR^2 - 3*nf^3*T^3*h^8*u^2*B*
      LL^2*LRd^2 - 2*nf^3*T^3*h^8*u^2*B*LL^2*LLd^2 + 3*nf^3*T^3*h^8*u^2*B*
      QRd^3*LRd + 3*nf^3*T^3*h^8*u^2*B*QR^3*LR + 2*nf^3*T^3*h^8*u^2*B*QLd*
      QRd^2*LLd + 2*nf^3*T^3*h^8*u^2*B*QLd^2*QRd*LRd + 3*nf^3*T^3*h^8*u^2*B*
      QLd^3*LLd + 2*nf^3*T^3*h^8*u^2*B*QL*QR^2*LL + 2*nf^3*T^3*h^8*u^2*B*QL^2*
      QR*LR + 3*nf^3*T^3*h^8*u^2*B*QL^3*LL - 23/2*nf^3*T^3*h^8*u^2*p^2*LR^2*
      LRd^2 - 16*nf^3*T^3*h^8*u^2*p^2*LLd^2*LR^2 - 16*nf^3*T^3*h^8*u^2*p^2*
      LL^2*LRd^2 - 23/2*nf^3*T^3*h^8*u^2*p^2*LL^2*LLd^2 + 16*nf^3*T^3*h^8*u^2*
      p^2*QRd^3*LRd + 16*nf^3*T^3*h^8*u^2*p^2*QR^3*LR + 23/2*nf^3*T^3*h^8*u^2*
      p^2*QLd*QRd^2*LLd + 23/2*nf^3*T^3*h^8*u^2*p^2*QLd^2*QRd*LRd + 16*nf^3*
      T^3*h^8*u^2*p^2*QLd^3*LLd + 23/2*nf^3*T^3*h^8*u^2*p^2*QL*QR^2*LL + 23/2*
      nf^3*T^3*h^8*u^2*p^2*QL^2*QR*LR + 16*nf^3*T^3*h^8*u^2*p^2*QL^3*LL - 12*
      nf^3*T^3*h^8*u^3*p*LR^2*LRd^2 - 33/2*nf^3*T^3*h^8*u^3*p*LLd^2*LR^2 - 33/
      2*nf^3*T^3*h^8*u^3*p*LL^2*LRd^2 - 12*nf^3*T^3*h^8*u^3*p*LL^2*LLd^2 + 33/
      2*nf^3*T^3*h^8*u^3*p*QRd^3*LRd + 33/2*nf^3*T^3*h^8*u^3*p*QR^3*LR + 12*
      nf^3*T^3*h^8*u^3*p*QLd*QRd^2*LLd + 12*nf^3*T^3*h^8*u^3*p*QLd^2*QRd*LRd
       + 33/2*nf^3*T^3*h^8*u^3*p*QLd^3*LLd + 12*nf^3*T^3*h^8*u^3*p*QL*QR^2*LL
       + 12*nf^3*T^3*h^8*u^3*p*QL^2*QR*LR + 33/2*nf^3*T^3*h^8*u^3*p*QL^3*LL -
      3*nf^3*T^3*h^8*u^4*LR^2*LRd^2 - 4*nf^3*T^3*h^8*u^4*LLd^2*LR^2 - 4*nf^3*
      T^3*h^8*u^4*LL^2*LRd^2 - 3*nf^3*T^3*h^8*u^4*LL^2*LLd^2 + 4*nf^3*T^3*h^8*
      u^4*QRd^3*LRd + 4*nf^3*T^3*h^8*u^4*QR^3*LR + 3*nf^3*T^3*h^8*u^4*QLd*
      QRd^2*LLd + 3*nf^3*T^3*h^8*u^4*QLd^2*QRd*LRd + 4*nf^3*T^3*h^8*u^4*QLd^3*
      LLd + 3*nf^3*T^3*h^8*u^4*QL*QR^2*LL + 3*nf^3*T^3*h^8*u^4*QL^2*QR*LR + 4*
      nf^3*T^3*h^8*u^4*QL^3*LL - 1/16*nf^3*T^4*h^8*LLd^2*LR^4*LRd^2 - 7/24*
      nf^3*T^4*h^8*LLd^4*LR^4 - 1/16*nf^3*T^4*h^8*LL^2*LR^2*LRd^4 - 1/16*nf^3*
      T^4*h^8*LL^2*LLd^4*LR^2 - 7/24*nf^3*T^4*h^8*LL^4*LRd^4 - 1/16*nf^3*T^4*
      h^8*LL^4*LLd^2*LRd^2 + 1/9*nf^3*T^4*h^8*QRd^3*LR^2*LRd^3 + 1/9*nf^3*T^4*
      h^8*QRd^3*LL^2*LRd^3 + 17/72*nf^3*T^4*h^8*QRd^6*LRd^2 + 25/144*nf^3*T^4*
      h^8*QRd^6*LLd^2 + 1/9*nf^3*T^4*h^8*QR^3*LR^3*LRd^2 + 1/9*nf^3*T^4*h^8*
      QR^3*LLd^2*LR^3 + 17/72*nf^3*T^4*h^8*QR^6*LR^2 + 25/144*nf^3*T^4*h^8*
      QR^6*LL^2 + 1/16*nf^3*T^4*h^8*QLd^2*QRd^4*LRd^2 - 1/16*nf^3*T^4*h^8*
      QLd^2*QR^4*QRd^2 + 1/10*nf^3*T^4*h^8*QLd^2*QR^5*LR + 1/9*nf^3*T^4*h^8*
      QLd^3*LLd^3*LR^2 + 1/9*nf^3*T^4*h^8*QLd^3*LL^2*LLd^3 + 1/16*nf^3*T^4*h^8
      *QLd^4*QRd^2*LLd^2 - 7/24*nf^3*T^4*h^8*QLd^4*QR^4 + 1/10*nf^3*T^4*h^8*
      QLd^5*QR^2*LLd + 25/144*nf^3*T^4*h^8*QLd^6*LRd^2 + 17/72*nf^3*T^4*h^8*
      QLd^6*LLd^2 + 1/10*nf^3*T^4*h^8*QL^2*QRd^5*LRd - 1/16*nf^3*T^4*h^8*QL^2*
      QR^2*QRd^4 + 1/16*nf^3*T^4*h^8*QL^2*QR^4*LR^2 - 1/16*nf^3*T^4*h^8*QL^2*
      QLd^4*QR^2 + 1/9*nf^3*T^4*h^8*QL^3*LL^3*LRd^2 + 1/9*nf^3*T^4*h^8*QL^3*
      LL^3*LLd^2 - 7/24*nf^3*T^4*h^8*QL^4*QRd^4 + 1/16*nf^3*T^4*h^8*QL^4*QR^2*
      LL^2 - 1/16*nf^3*T^4*h^8*QL^4*QLd^2*QRd^2 + 1/10*nf^3*T^4*h^8*QL^5*QRd^2
      *LL + 25/144*nf^3*T^4*h^8*QL^6*LR^2 + 17/72*nf^3*T^4*h^8*QL^6*LL^2 + 1/6
      *nf^3*T^4*h^8*W*LLd*LR^3*LRd^2 + 1/6*nf^3*T^4*h^8*W*LL*LR^2*LRd^3 + 1/6*
      nf^3*T^4*h^8*W*LL^2*LLd^3*LR + 1/6*nf^3*T^4*h^8*W*LL^3*LLd^2*LRd + 1/6*
      nf^3*T^4*h^8*W*QRd^3*LL*LLd^2 + 1/4*nf^3*T^4*h^8*W*QR*QRd^4*LLd + 1/6*
      nf^3*T^4*h^8*W*QR^3*LL^2*LLd + 1/4*nf^3*T^4*h^8*W*QR^4*QRd*LL + 1/4*nf^3
      *T^4*h^8*W*QLd*QR^4*LR + 1/6*nf^3*T^4*h^8*W*QLd^3*LR*LRd^2 + 1/4*nf^3*
      T^4*h^8*W*QLd^4*QR*LLd + 1/4*nf^3*T^4*h^8*W*QL*QRd^4*LRd + 1/4*nf^3*T^4*
      h^8*W*QL*QLd^4*LRd + 1/6*nf^3*T^4*h^8*W*QL^3*LR^2*LRd + 1/4*nf^3*T^4*h^8
      *W*QL^4*QRd*LL + 1/4*nf^3*T^4*h^8*W*QL^4*QLd*LR + 1/2*nf^3*T^4*h^8*W^2*
      LR^2*LRd^2 - 1/2*nf^3*T^4*h^8*W^2*LLd^2*LR^2 - 1/2*nf^3*T^4*h^8*W^2*LL^2
      *LRd^2 + 1/2*nf^3*T^4*h^8*W^2*LL^2*LLd^2 + 1/2*nf^3*T^4*h^8*W^2*QRd^3*
      LRd + 1/2*nf^3*T^4*h^8*W^2*QR^3*LR - 1/2*nf^3*T^4*h^8*W^2*QLd*QRd^2*LLd
       - 1/2*nf^3*T^4*h^8*W^2*QLd^2*QRd*LRd + 1/2*nf^3*T^4*h^8*W^2*QLd^3*LLd
       - 1/2*nf^3*T^4*h^8*W^2*QL*QR^2*LL - 1/2*nf^3*T^4*h^8*W^2*QL^2*QR*LR + 1/
      2*nf^3*T^4*h^8*W^2*QL^3*LL + 3/4*nf^3*T^4*h^8*u*p*QR*QRd^4*LLd + 3/4*
      nf^3*T^4*h^8*u*p*QR^4*QRd*LL + 1/2*nf^3*T^4*h^8*u*p*QLd*QR^4*LR + 1/2*
      nf^3*T^4*h^8*u*p*QLd^4*QR*LLd + 1/2*nf^3*T^4*h^8*u*p*QL*QRd^4*LRd + 3/4*
      nf^3*T^4*h^8*u*p*QL*QLd^4*LRd + 1/2*nf^3*T^4*h^8*u*p*QL^4*QRd*LL + 3/4*
      nf^3*T^4*h^8*u*p*QL^4*QLd*LR - 3*nf^3*T^4*h^8*u*p*W*LR^2*LRd^2 - 9/2*
      nf^3*T^4*h^8*u*p*W*LLd^2*LR^2 - 9/2*nf^3*T^4*h^8*u*p*W*LL^2*LRd^2 - 3*
      nf^3*T^4*h^8*u*p*W*LL^2*LLd^2 + 9/2*nf^3*T^4*h^8*u*p*W*QRd^3*LRd + 9/2*
      nf^3*T^4*h^8*u*p*W*QR^3*LR + 3*nf^3*T^4*h^8*u*p*W*QLd*QRd^2*LLd + 3*nf^3
      *T^4*h^8*u*p*W*QLd^2*QRd*LRd + 9/2*nf^3*T^4*h^8*u*p*W*QLd^3*LLd + 3*nf^3
      *T^4*h^8*u*p*W*QL*QR^2*LL + 3*nf^3*T^4*h^8*u*p*W*QL^2*QR*LR + 9/2*nf^3*
      T^4*h^8*u*p*W*QL^3*LL - 1/3*nf^3*T^4*h^8*u^2*LLd^3*LR^3 - 1/3*nf^3*T^4*
      h^8*u^2*LL^3*LRd^3 - 1/6*nf^3*T^4*h^8*u^2*QRd^3*LL*LRd^2 + 3/4*nf^3*T^4*
      h^8*u^2*QR*QRd^4*LLd - 1/6*nf^3*T^4*h^8*u^2*QR^3*LLd*LR^2 + 3/4*nf^3*T^4
      *h^8*u^2*QR^4*QRd*LL + 3/4*nf^3*T^4*h^8*u^2*QLd*QR^4*LR - 1/6*nf^3*T^4*
      h^8*u^2*QLd^3*LLd^2*LR + 3/4*nf^3*T^4*h^8*u^2*QLd^4*QR*LLd + 3/4*nf^3*
      T^4*h^8*u^2*QL*QRd^4*LRd + 3/4*nf^3*T^4*h^8*u^2*QL*QLd^4*LRd - 1/6*nf^3*
      T^4*h^8*u^2*QL^3*LL^2*LRd + 3/4*nf^3*T^4*h^8*u^2*QL^4*QRd*LL + 3/4*nf^3*
      T^4*h^8*u^2*QL^4*QLd*LR - 3*nf^3*T^4*h^8*u^2*W*LR^2*LRd^2 - 4*nf^3*T^4*
      h^8*u^2*W*LLd^2*LR^2 - 4*nf^3*T^4*h^8*u^2*W*LL^2*LRd^2 - 3*nf^3*T^4*h^8*
      u^2*W*LL^2*LLd^2 + 4*nf^3*T^4*h^8*u^2*W*QRd^3*LRd + 4*nf^3*T^4*h^8*u^2*W
      *QR^3*LR + 3*nf^3*T^4*h^8*u^2*W*QLd*QRd^2*LLd + 3*nf^3*T^4*h^8*u^2*W*
      QLd^2*QRd*LRd + 4*nf^3*T^4*h^8*u^2*W*QLd^3*LLd + 3*nf^3*T^4*h^8*u^2*W*QL
      *QR^2*LL + 3*nf^3*T^4*h^8*u^2*W*QL^2*QR*LR + 4*nf^3*T^4*h^8*u^2*W*QL^3*
      LL - nf^3*T^4*h^8*u^2*B*LR^2*LRd^2 - nf^3*T^4*h^8*u^2*B*LLd^2*LR^2 -
      nf^3*T^4*h^8*u^2*B*LL^2*LRd^2 - nf^3*T^4*h^8*u^2*B*LL^2*LLd^2 + nf^3*T^4
      *h^8*u^2*B*QRd^3*LRd + nf^3*T^4*h^8*u^2*B*QR^3*LR + nf^3*T^4*h^8*u^2*B*
      QLd*QRd^2*LLd + nf^3*T^4*h^8*u^2*B*QLd^2*QRd*LRd + nf^3*T^4*h^8*u^2*B*
      QLd^3*LLd + nf^3*T^4*h^8*u^2*B*QL*QR^2*LL + nf^3*T^4*h^8*u^2*B*QL^2*QR*
      LR + nf^3*T^4*h^8*u^2*B*QL^3*LL - 3*nf^3*T^4*h^8*u^2*p^2*LR^2*LRd^2 - 11/
      2*nf^3*T^4*h^8*u^2*p^2*LLd^2*LR^2 - 11/2*nf^3*T^4*h^8*u^2*p^2*LL^2*LRd^2
       - 3*nf^3*T^4*h^8*u^2*p^2*LL^2*LLd^2 + 11/2*nf^3*T^4*h^8*u^2*p^2*QRd^3*
      LRd + 11/2*nf^3*T^4*h^8*u^2*p^2*QR^3*LR + 3*nf^3*T^4*h^8*u^2*p^2*QLd*
      QRd^2*LLd + 3*nf^3*T^4*h^8*u^2*p^2*QLd^2*QRd*LRd + 11/2*nf^3*T^4*h^8*u^2
      *p^2*QLd^3*LLd + 3*nf^3*T^4*h^8*u^2*p^2*QL*QR^2*LL + 3*nf^3*T^4*h^8*u^2*
      p^2*QL^2*QR*LR + 11/2*nf^3*T^4*h^8*u^2*p^2*QL^3*LL - 11/2*nf^3*T^4*h^8*
      u^3*p*LR^2*LRd^2 - 15/2*nf^3*T^4*h^8*u^3*p*LLd^2*LR^2 - 15/2*nf^3*T^4*
      h^8*u^3*p*LL^2*LRd^2 - 11/2*nf^3*T^4*h^8*u^3*p*LL^2*LLd^2 + 15/2*nf^3*
      T^4*h^8*u^3*p*QRd^3*LRd + 15/2*nf^3*T^4*h^8*u^3*p*QR^3*LR + 11/2*nf^3*
      T^4*h^8*u^3*p*QLd*QRd^2*LLd + 11/2*nf^3*T^4*h^8*u^3*p*QLd^2*QRd*LRd + 15/
      2*nf^3*T^4*h^8*u^3*p*QLd^3*LLd + 11/2*nf^3*T^4*h^8*u^3*p*QL*QR^2*LL + 11/
      2*nf^3*T^4*h^8*u^3*p*QL^2*QR*LR + 15/2*nf^3*T^4*h^8*u^3*p*QL^3*LL - 3/2*
      nf^3*T^4*h^8*u^4*LR^2*LRd^2 - 2*nf^3*T^4*h^8*u^4*LLd^2*LR^2 - 2*nf^3*T^4
      *h^8*u^4*LL^2*LRd^2 - 3/2*nf^3*T^4*h^8*u^4*LL^2*LLd^2 + 2*nf^3*T^4*h^8*
      u^4*QRd^3*LRd + 2*nf^3*T^4*h^8*u^4*QR^3*LR + 3/2*nf^3*T^4*h^8*u^4*QLd*
      QRd^2*LLd + 3/2*nf^3*T^4*h^8*u^4*QLd^2*QRd*LRd + 2*nf^3*T^4*h^8*u^4*
      QLd^3*LLd + 3/2*nf^3*T^4*h^8*u^4*QL*QR^2*LL + 3/2*nf^3*T^4*h^8*u^4*QL^2*
      QR*LR + 2*nf^3*T^4*h^8*u^4*QL^3*LL - 1/6*nf^3*T^5*h^8*u^2*LLd*LR^3*LRd^2
       - 1/3*nf^3*T^5*h^8*u^2*LLd^3*LR^3 - 1/6*nf^3*T^5*h^8*u^2*LL*LR^2*LRd^3
       - 1/6*nf^3*T^5*h^8*u^2*LL^2*LLd^3*LR - 1/3*nf^3*T^5*h^8*u^2*LL^3*LRd^3
       - 1/6*nf^3*T^5*h^8*u^2*LL^3*LLd^2*LRd - 1/6*nf^3*T^5*h^8*u^2*QRd^3*LL*
      LRd^2 - 1/6*nf^3*T^5*h^8*u^2*QRd^3*LL*LLd^2 + 1/4*nf^3*T^5*h^8*u^2*QR*
      QRd^4*LLd - 1/6*nf^3*T^5*h^8*u^2*QR^3*LLd*LR^2 - 1/6*nf^3*T^5*h^8*u^2*
      QR^3*LL^2*LLd + 1/4*nf^3*T^5*h^8*u^2*QR^4*QRd*LL + 1/4*nf^3*T^5*h^8*u^2*
      QLd*QR^4*LR - 1/6*nf^3*T^5*h^8*u^2*QLd^3*LR*LRd^2 - 1/6*nf^3*T^5*h^8*u^2
      *QLd^3*LLd^2*LR + 1/4*nf^3*T^5*h^8*u^2*QLd^4*QR*LLd + 1/4*nf^3*T^5*h^8*
      u^2*QL*QRd^4*LRd + 1/4*nf^3*T^5*h^8*u^2*QL*QLd^4*LRd - 1/6*nf^3*T^5*h^8*
      u^2*QL^3*LR^2*LRd - 1/6*nf^3*T^5*h^8*u^2*QL^3*LL^2*LRd + 1/4*nf^3*T^5*
      h^8*u^2*QL^4*QRd*LL + 1/4*nf^3*T^5*h^8*u^2*QL^4*QLd*LR - nf^3*T^5*h^8*
      u^2*W*LR^2*LRd^2 - nf^3*T^5*h^8*u^2*W*LLd^2*LR^2 - nf^3*T^5*h^8*u^2*W*
      LL^2*LRd^2 - nf^3*T^5*h^8*u^2*W*LL^2*LLd^2 + nf^3*T^5*h^8*u^2*W*QRd^3*
      LRd + nf^3*T^5*h^8*u^2*W*QR^3*LR + nf^3*T^5*h^8*u^2*W*QLd*QRd^2*LLd +
      nf^3*T^5*h^8*u^2*W*QLd^2*QRd*LRd + nf^3*T^5*h^8*u^2*W*QLd^3*LLd + nf^3*
      T^5*h^8*u^2*W*QL*QR^2*LL + nf^3*T^5*h^8*u^2*W*QL^2*QR*LR + nf^3*T^5*h^8*
      u^2*W*QL^3*LL - 3/2*nf^3*T^5*h^8*u^3*p*LR^2*LRd^2 - 2*nf^3*T^5*h^8*u^3*p
      *LLd^2*LR^2 - 2*nf^3*T^5*h^8*u^3*p*LL^2*LRd^2 - 3/2*nf^3*T^5*h^8*u^3*p*
      LL^2*LLd^2 + 2*nf^3*T^5*h^8*u^3*p*QRd^3*LRd + 2*nf^3*T^5*h^8*u^3*p*QR^3*
      LR + 3/2*nf^3*T^5*h^8*u^3*p*QLd*QRd^2*LLd + 3/2*nf^3*T^5*h^8*u^3*p*QLd^2
      *QRd*LRd + 2*nf^3*T^5*h^8*u^3*p*QLd^3*LLd + 3/2*nf^3*T^5*h^8*u^3*p*QL*
      QR^2*LL + 3/2*nf^3*T^5*h^8*u^3*p*QL^2*QR*LR + 2*nf^3*T^5*h^8*u^3*p*QL^3*
      LL - 1/2*nf^3*T^5*h^8*u^4*LR^2*LRd^2 - 1/2*nf^3*T^5*h^8*u^4*LLd^2*LR^2
       - 1/2*nf^3*T^5*h^8*u^4*LL^2*LRd^2 - 1/2*nf^3*T^5*h^8*u^4*LL^2*LLd^2 + 1/
      2*nf^3*T^5*h^8*u^4*QRd^3*LRd + 1/2*nf^3*T^5*h^8*u^4*QR^3*LR + 1/2*nf^3*
      T^5*h^8*u^4*QLd*QRd^2*LLd + 1/2*nf^3*T^5*h^8*u^4*QLd^2*QRd*LRd + 1/2*
      nf^3*T^5*h^8*u^4*QLd^3*LLd + 1/2*nf^3*T^5*h^8*u^4*QL*QR^2*LL + 1/2*nf^3*
      T^5*h^8*u^4*QL^2*QR*LR + 1/2*nf^3*T^5*h^8*u^4*QL^3*LL + 55/72*nf^4*h^8*
      LR^4*LRd^4 + 31/48*nf^4*h^8*LLd^2*LR^4*LRd^2 + 157/144*nf^4*h^8*LLd^4*
      LR^4 + 2/9*nf^4*h^8*LL*LLd*LR^3*LRd^3 + 4/9*nf^4*h^8*LL*LLd^3*LR^3*LRd
       + 31/48*nf^4*h^8*LL^2*LR^2*LRd^4 + 3/2*nf^4*h^8*LL^2*LLd^2*LR^2*LRd^2
       + 31/48*nf^4*h^8*LL^2*LLd^4*LR^2 + 4/9*nf^4*h^8*LL^3*LLd*LR*LRd^3 + 2/9
      *nf^4*h^8*LL^3*LLd^3*LR*LRd + 157/144*nf^4*h^8*LL^4*LRd^4 + 31/48*nf^4*
      h^8*LL^4*LLd^2*LRd^2 + 55/72*nf^4*h^8*LL^4*LLd^4 + 2/9*nf^4*h^8*QRd^3*
      LR^2*LRd^3 + 1/6*nf^4*h^8*QRd^3*LLd^2*LR^2*LRd + 2/9*nf^4*h^8*QRd^3*LL*
      LLd^3*LR + 2/9*nf^4*h^8*QRd^3*LL^2*LRd^3 + 1/12*nf^4*h^8*QRd^3*LL^2*
      LLd^2*LRd + 91/72*nf^4*h^8*QRd^6*LRd^2 + 101/144*nf^4*h^8*QRd^6*LLd^2 +
      2/9*nf^4*h^8*QR*QRd*LR^3*LRd^3 + 2/9*nf^4*h^8*QR*QRd*LL^3*LLd^3 + 3*nf^4
      *h^8*QR^2*QRd^2*LR^2*LRd^2 + 9/4*nf^4*h^8*QR^2*QRd^2*LLd^2*LR^2 + 9/4*
      nf^4*h^8*QR^2*QRd^2*LL^2*LRd^2 + 3*nf^4*h^8*QR^2*QRd^2*LL^2*LLd^2 + 1/12
      *nf^4*h^8*QR^2*QRd^5*LRd + 2/9*nf^4*h^8*QR^3*LR^3*LRd^2 + 2/9*nf^4*h^8*
      QR^3*LLd^2*LR^3 + 1/6*nf^4*h^8*QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*h^8*QR^3*
      LL^2*LLd^2*LR + 2/9*nf^4*h^8*QR^3*LL^3*LLd*LRd + 2/3*nf^4*h^8*QR^3*QRd^3
      *LR*LRd + 2/3*nf^4*h^8*QR^3*QRd^3*LL*LLd + 209/72*nf^4*h^8*QR^4*QRd^4 +
      1/12*nf^4*h^8*QR^5*QRd^2*LR + 91/72*nf^4*h^8*QR^6*LR^2 + 101/144*nf^4*
      h^8*QR^6*LL^2 - 1/12*nf^4*h^8*QLd*QRd^2*LLd^3*LR^2 - 1/6*nf^4*h^8*QLd*
      QRd^2*LL^2*LLd^3 + 4/9*nf^4*h^8*QLd*QR*LLd^3*LR^3 + 4/9*nf^4*h^8*QLd*QR*
      LL^3*LRd^3 - 1/6*nf^4*h^8*QLd^2*QRd*LR^2*LRd^3 - 1/12*nf^4*h^8*QLd^2*QRd
      *LL^2*LRd^3 + 77/48*nf^4*h^8*QLd^2*QRd^4*LRd^2 + 25/12*nf^4*h^8*QLd^2*
      QRd^4*LLd^2 + 9/4*nf^4*h^8*QLd^2*QR^2*LR^2*LRd^2 + 9/2*nf^4*h^8*QLd^2*
      QR^2*LLd^2*LR^2 + 3*nf^4*h^8*QLd^2*QR^2*LL^2*LRd^2 + 9/4*nf^4*h^8*QLd^2*
      QR^2*LL^2*LLd^2 + 1/6*nf^4*h^8*QLd^2*QR^2*QRd^3*LRd + 185/48*nf^4*h^8*
      QLd^2*QR^4*QRd^2 + 11/60*nf^4*h^8*QLd^2*QR^5*LR + 1/12*nf^4*h^8*QLd^3*
      LLd*LR^2*LRd^2 + 2/9*nf^4*h^8*QLd^3*LLd^3*LR^2 + 2/9*nf^4*h^8*QLd^3*LL*
      LR*LRd^3 + 1/6*nf^4*h^8*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^4*h^8*QLd^3*LL^2*
      LLd^3 + 4/9*nf^4*h^8*QLd^3*QRd^3*LLd*LRd + 1/12*nf^4*h^8*QLd^3*QR^2*
      QRd^2*LLd + 4/3*nf^4*h^8*QLd^3*QR^3*LLd*LR + 4/3*nf^4*h^8*QLd^3*QR^3*LL*
      LRd + 25/12*nf^4*h^8*QLd^4*QRd^2*LRd^2 + 77/48*nf^4*h^8*QLd^4*QRd^2*
      LLd^2 + 683/144*nf^4*h^8*QLd^4*QR^4 + 11/60*nf^4*h^8*QLd^5*QR^2*LLd +
      101/144*nf^4*h^8*QLd^6*LRd^2 + 91/72*nf^4*h^8*QLd^6*LLd^2 + 4/9*nf^4*h^8
      *QL*QRd*LLd^3*LR^3 + 4/9*nf^4*h^8*QL*QRd*LL^3*LRd^3 - 1/12*nf^4*h^8*QL*
      QR^2*LL^3*LRd^2 - 1/6*nf^4*h^8*QL*QR^2*LL^3*LLd^2 + 2/9*nf^4*h^8*QL*QLd*
      LR^3*LRd^3 + 2/9*nf^4*h^8*QL*QLd*LL^3*LLd^3 + 4/9*nf^4*h^8*QL*QLd*QR^3*
      QRd^3 + 8/9*nf^4*h^8*QL*QLd^3*QR^3*QRd + 9/4*nf^4*h^8*QL^2*QRd^2*LR^2*
      LRd^2 + 3*nf^4*h^8*QL^2*QRd^2*LLd^2*LR^2 + 9/2*nf^4*h^8*QL^2*QRd^2*LL^2*
      LRd^2 + 9/4*nf^4*h^8*QL^2*QRd^2*LL^2*LLd^2 + 11/60*nf^4*h^8*QL^2*QRd^5*
      LRd - 1/6*nf^4*h^8*QL^2*QR*LR^3*LRd^2 - 1/12*nf^4*h^8*QL^2*QR*LLd^2*LR^3
       + 185/48*nf^4*h^8*QL^2*QR^2*QRd^4 + 1/6*nf^4*h^8*QL^2*QR^3*QRd^2*LR +
      77/48*nf^4*h^8*QL^2*QR^4*LR^2 + 25/12*nf^4*h^8*QL^2*QR^4*LL^2 + 3*nf^4*
      h^8*QL^2*QLd^2*LR^2*LRd^2 + 9/4*nf^4*h^8*QL^2*QLd^2*LLd^2*LR^2 + 9/4*
      nf^4*h^8*QL^2*QLd^2*LL^2*LRd^2 + 3*nf^4*h^8*QL^2*QLd^2*LL^2*LLd^2 + 1/12
      *nf^4*h^8*QL^2*QLd^2*QRd^3*LRd + 21/2*nf^4*h^8*QL^2*QLd^2*QR^2*QRd^2 + 1/
      12*nf^4*h^8*QL^2*QLd^2*QR^3*LR + 1/6*nf^4*h^8*QL^2*QLd^3*QRd^2*LLd + 185/
      48*nf^4*h^8*QL^2*QLd^4*QR^2 + 1/12*nf^4*h^8*QL^2*QLd^5*LLd + 2/9*nf^4*
      h^8*QL^3*LLd*LR^3*LRd + 1/12*nf^4*h^8*QL^3*LL*LR^2*LRd^2 + 1/6*nf^4*h^8*
      QL^3*LL*LLd^2*LR^2 + 2/9*nf^4*h^8*QL^3*LL^3*LRd^2 + 2/9*nf^4*h^8*QL^3*
      LL^3*LLd^2 + 4/3*nf^4*h^8*QL^3*QRd^3*LLd*LR + 4/3*nf^4*h^8*QL^3*QRd^3*LL
      *LRd + 1/12*nf^4*h^8*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*h^8*QL^3*QR^3*LL*LR
       + 8/9*nf^4*h^8*QL^3*QLd*QR*QRd^3 + 1/6*nf^4*h^8*QL^3*QLd^2*QR^2*LL + 2/
      3*nf^4*h^8*QL^3*QLd^3*LR*LRd + 2/3*nf^4*h^8*QL^3*QLd^3*LL*LLd + 4/9*nf^4
      *h^8*QL^3*QLd^3*QR*QRd + 683/144*nf^4*h^8*QL^4*QRd^4 + 25/12*nf^4*h^8*
      QL^4*QR^2*LR^2 + 77/48*nf^4*h^8*QL^4*QR^2*LL^2 + 185/48*nf^4*h^8*QL^4*
      QLd^2*QRd^2 + 209/72*nf^4*h^8*QL^4*QLd^4 + 11/60*nf^4*h^8*QL^5*QRd^2*LL
       + 1/12*nf^4*h^8*QL^5*QLd^2*LL + 101/144*nf^4*h^8*QL^6*LR^2 + 91/72*nf^4
      *h^8*QL^6*LL^2 - 1/3*nf^4*h^8*G*QRd^3*LLd*LR*LRd - 1/6*nf^4*h^8*G*QRd^3*
      LL*LLd^2 - 1/3*nf^4*h^8*G*QR*QRd^4*LLd - 1/3*nf^4*h^8*G*QR^3*LL*LR*LRd
       - 1/6*nf^4*h^8*G*QR^3*LL^2*LLd - 1/3*nf^4*h^8*G*QR^4*QRd*LL - 1/4*nf^4*
      h^8*G*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*h^8*G*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*
      h^8*G*QLd*QR*LL^2*LRd^2 - 1/4*nf^4*h^8*G*QLd*QR*LL^2*LLd^2 - 1/3*nf^4*
      h^8*G*QLd*QR*QRd^3*LRd - 5/12*nf^4*h^8*G*QLd*QR^3*QRd^2 - 1/6*nf^4*h^8*G
      *QLd^3*LR*LRd^2 - 1/3*nf^4*h^8*G*QLd^3*LL*LLd*LRd - 1/3*nf^4*h^8*G*QLd^3
      *QR*QRd*LRd + 1/4*nf^4*h^8*G*QLd^3*QR^3 - 1/4*nf^4*h^8*G*QL*QRd*LR^2*
      LRd^2 + 1/4*nf^4*h^8*G*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*h^8*G*QL*QRd*LL^2*
      LRd^2 - 1/4*nf^4*h^8*G*QL*QRd*LL^2*LLd^2 - 5/12*nf^4*h^8*G*QL*QR^2*QRd^3
       - 1/3*nf^4*h^8*G*QL*QR^3*QRd*LR - 1/3*nf^4*h^8*G*QL*QLd*QRd^3*LLd - 1/3
      *nf^4*h^8*G*QL*QLd*QR^3*LL + 1/4*nf^4*h^8*G*QL*QLd^2*QR^2*QRd - 1/3*nf^4
      *h^8*G*QL*QLd^3*QRd*LLd - 1/3*nf^4*h^8*G*QL*QLd^4*LRd + 1/4*nf^4*h^8*G*
      QL^2*QLd*QR*QRd^2 - 5/12*nf^4*h^8*G*QL^2*QLd^3*QR - 1/6*nf^4*h^8*G*QL^3*
      LR^2*LRd - 1/3*nf^4*h^8*G*QL^3*LL*LLd*LR + 1/4*nf^4*h^8*G*QL^3*QRd^3 - 1/
      3*nf^4*h^8*G*QL^3*QR*QRd*LR - 1/3*nf^4*h^8*G*QL^3*QLd*QR*LL - 5/12*nf^4*
      h^8*G*QL^3*QLd^2*QRd - 1/3*nf^4*h^8*G*QL^4*QLd*LR + 3/2*nf^4*h^8*G^2*
      LR^2*LRd^2 + 5/2*nf^4*h^8*G^2*LLd^2*LR^2 + 6*nf^4*h^8*G^2*LL*LLd*LR*LRd
       + 5/2*nf^4*h^8*G^2*LL^2*LRd^2 + 3/2*nf^4*h^8*G^2*LL^2*LLd^2 + 8*nf^4*
      h^8*G^2*QRd^3*LRd + 18*nf^4*h^8*G^2*QR*QRd*LR*LRd + 18*nf^4*h^8*G^2*QR*
      QRd*LL*LLd + 39/2*nf^4*h^8*G^2*QR^2*QRd^2 + 8*nf^4*h^8*G^2*QR^3*LR + 18*
      nf^4*h^8*G^2*QLd*QRd^2*LLd + 26*nf^4*h^8*G^2*QLd*QR*LLd*LR + 18*nf^4*h^8
      *G^2*QLd*QR*LL*LRd + 18*nf^4*h^8*G^2*QLd^2*QRd*LRd + 53/2*nf^4*h^8*G^2*
      QLd^2*QR^2 + 8*nf^4*h^8*G^2*QLd^3*LLd + 18*nf^4*h^8*G^2*QL*QRd*LLd*LR +
      26*nf^4*h^8*G^2*QL*QRd*LL*LRd + 18*nf^4*h^8*G^2*QL*QR^2*LL + 18*nf^4*h^8
      *G^2*QL*QLd*LR*LRd + 18*nf^4*h^8*G^2*QL*QLd*LL*LLd + 78*nf^4*h^8*G^2*QL*
      QLd*QR*QRd + 53/2*nf^4*h^8*G^2*QL^2*QRd^2 + 18*nf^4*h^8*G^2*QL^2*QR*LR
       + 39/2*nf^4*h^8*G^2*QL^2*QLd^2 + 8*nf^4*h^8*G^2*QL^3*LL - 1/4*nf^4*h^8*
      W*LLd*LR^3*LRd^2 + 1/4*nf^4*h^8*W*LLd^3*LR^3 - 1/4*nf^4*h^8*W*LL*LR^2*
      LRd^3 + 1/4*nf^4*h^8*W*LL*LLd^2*LR^2*LRd + 1/4*nf^4*h^8*W*LL^2*LLd*LR*
      LRd^2 - 1/4*nf^4*h^8*W*LL^2*LLd^3*LR + 1/4*nf^4*h^8*W*LL^3*LRd^3 - 1/4*
      nf^4*h^8*W*LL^3*LLd^2*LRd - 1/4*nf^4*h^8*W*QRd^3*LL*LRd^2 + 1/4*nf^4*h^8
      *W*QRd^3*LL*LLd^2 - 1/8*nf^4*h^8*W*QR*QRd^4*LLd - 1/2*nf^4*h^8*W*QR^2*
      QRd^2*LLd*LR - 1/2*nf^4*h^8*W*QR^2*QRd^2*LL*LRd - 1/4*nf^4*h^8*W*QR^3*
      LLd*LR^2 + 1/4*nf^4*h^8*W*QR^3*LL^2*LLd - 1/8*nf^4*h^8*W*QR^4*QRd*LL - 1/
      4*nf^4*h^8*W*QLd*QRd^2*LR*LRd^2 + 1/4*nf^4*h^8*W*QLd*QRd^2*LLd^2*LR - 1/
      4*nf^4*h^8*W*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*h^8*W*QLd*QR*LLd^2*LR^2 + 1/4*
      nf^4*h^8*W*QLd*QR*LL^2*LRd^2 - 1/4*nf^4*h^8*W*QLd*QR*LL^2*LLd^2 - 1/2*
      nf^4*h^8*W*QLd*QR^3*QRd^2 - 1/8*nf^4*h^8*W*QLd*QR^4*LR + 1/4*nf^4*h^8*W*
      QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*h^8*W*QLd^2*QRd*LL*LLd^2 + 1/4*nf^4*h^8*W*
      QLd^2*QR*QRd^2*LLd + 1/2*nf^4*h^8*W*QLd^2*QR^2*LLd*LR + 1/2*nf^4*h^8*W*
      QLd^2*QR^2*LL*LRd + 1/4*nf^4*h^8*W*QLd^3*LR*LRd^2 - 1/4*nf^4*h^8*W*QLd^3
      *LLd^2*LR + 1/2*nf^4*h^8*W*QLd^3*QR^3 - 1/8*nf^4*h^8*W*QLd^4*QR*LLd - 1/
      4*nf^4*h^8*W*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*h^8*W*QL*QRd*LLd^2*LR^2 + 1/4*
      nf^4*h^8*W*QL*QRd*LL^2*LRd^2 - 1/4*nf^4*h^8*W*QL*QRd*LL^2*LLd^2 - 1/8*
      nf^4*h^8*W*QL*QRd^4*LRd - 1/4*nf^4*h^8*W*QL*QR^2*LR^2*LRd + 1/4*nf^4*h^8
      *W*QL*QR^2*LL^2*LRd - 1/2*nf^4*h^8*W*QL*QR^2*QRd^3 + 1/4*nf^4*h^8*W*QL*
      QLd^2*QRd^2*LRd + 1/2*nf^4*h^8*W*QL*QLd^2*QR^2*QRd - 1/8*nf^4*h^8*W*QL*
      QLd^4*LRd + 1/2*nf^4*h^8*W*QL^2*QRd^2*LLd*LR + 1/2*nf^4*h^8*W*QL^2*QRd^2
      *LL*LRd + 1/4*nf^4*h^8*W*QL^2*QR*LLd*LR^2 - 1/4*nf^4*h^8*W*QL^2*QR*LL^2*
      LLd + 1/4*nf^4*h^8*W*QL^2*QR^2*QRd*LL + 1/2*nf^4*h^8*W*QL^2*QLd*QR*QRd^2
       + 1/4*nf^4*h^8*W*QL^2*QLd*QR^2*LR - 1/2*nf^4*h^8*W*QL^2*QLd^2*LLd*LR -
      1/2*nf^4*h^8*W*QL^2*QLd^2*LL*LRd - 1/2*nf^4*h^8*W*QL^2*QLd^3*QR + 1/4*
      nf^4*h^8*W*QL^3*LR^2*LRd - 1/4*nf^4*h^8*W*QL^3*LL^2*LRd + 1/2*nf^4*h^8*W
      *QL^3*QRd^3 - 1/2*nf^4*h^8*W*QL^3*QLd^2*QRd - 1/8*nf^4*h^8*W*QL^4*QRd*LL
       - 1/8*nf^4*h^8*W*QL^4*QLd*LR + 8*nf^4*h^8*W*G*QRd^3*LRd + 18*nf^4*h^8*W
      *G*QR*QRd*LR*LRd + 18*nf^4*h^8*W*G*QR*QRd*LL*LLd + 18*nf^4*h^8*W*G*QR^2*
      QRd^2 + 8*nf^4*h^8*W*G*QR^3*LR + 18*nf^4*h^8*W*G*QLd*QRd^2*LLd + 24*nf^4
      *h^8*W*G*QLd*QR*LLd*LR + 18*nf^4*h^8*W*G*QLd*QR*LL*LRd + 18*nf^4*h^8*W*G
      *QLd^2*QRd*LRd + 24*nf^4*h^8*W*G*QLd^2*QR^2 + 8*nf^4*h^8*W*G*QLd^3*LLd
       + 18*nf^4*h^8*W*G*QL*QRd*LLd*LR + 24*nf^4*h^8*W*G*QL*QRd*LL*LRd + 18*
      nf^4*h^8*W*G*QL*QR^2*LL + 18*nf^4*h^8*W*G*QL*QLd*LR*LRd + 18*nf^4*h^8*W*
      G*QL*QLd*LL*LLd + 72*nf^4*h^8*W*G*QL*QLd*QR*QRd + 24*nf^4*h^8*W*G*QL^2*
      QRd^2 + 18*nf^4*h^8*W*G*QL^2*QR*LR + 18*nf^4*h^8*W*G*QL^2*QLd^2 + 8*nf^4
      *h^8*W*G*QL^3*LL + 9/2*nf^4*h^8*W^2*LR^2*LRd^2 + 6*nf^4*h^8*W^2*LLd^2*
      LR^2 + 18*nf^4*h^8*W^2*LL*LLd*LR*LRd + 6*nf^4*h^8*W^2*LL^2*LRd^2 + 9/2*
      nf^4*h^8*W^2*LL^2*LLd^2 + 4*nf^4*h^8*W^2*QRd^3*LRd + 18*nf^4*h^8*W^2*QR*
      QRd*LR*LRd + 18*nf^4*h^8*W^2*QR*QRd*LL*LLd + 9*nf^4*h^8*W^2*QR^2*QRd^2
       + 4*nf^4*h^8*W^2*QR^3*LR + 9*nf^4*h^8*W^2*QLd*QRd^2*LLd + 24*nf^4*h^8*
      W^2*QLd*QR*LLd*LR + 18*nf^4*h^8*W^2*QLd*QR*LL*LRd + 9*nf^4*h^8*W^2*QLd^2
      *QRd*LRd + 12*nf^4*h^8*W^2*QLd^2*QR^2 + 4*nf^4*h^8*W^2*QLd^3*LLd + 18*
      nf^4*h^8*W^2*QL*QRd*LLd*LR + 24*nf^4*h^8*W^2*QL*QRd*LL*LRd + 9*nf^4*h^8*
      W^2*QL*QR^2*LL + 18*nf^4*h^8*W^2*QL*QLd*LR*LRd + 18*nf^4*h^8*W^2*QL*QLd*
      LL*LLd + 36*nf^4*h^8*W^2*QL*QLd*QR*QRd + 12*nf^4*h^8*W^2*QL^2*QRd^2 + 9*
      nf^4*h^8*W^2*QL^2*QR*LR + 9*nf^4*h^8*W^2*QL^2*QLd^2 + 4*nf^4*h^8*W^2*
      QL^3*LL - 1/12*nf^4*h^8*B*LLd*LR^3*LRd^2 + 1/4*nf^4*h^8*B*LLd^3*LR^3 - 1/
      12*nf^4*h^8*B*LL*LR^2*LRd^3 + 1/4*nf^4*h^8*B*LL*LLd^2*LR^2*LRd + 1/4*
      nf^4*h^8*B*LL^2*LLd*LR*LRd^2 - 1/12*nf^4*h^8*B*LL^2*LLd^3*LR + 1/4*nf^4*
      h^8*B*LL^3*LRd^3 - 1/12*nf^4*h^8*B*LL^3*LLd^2*LRd + 1/3*nf^4*h^8*B*QRd^3
      *LLd*LR*LRd - 1/4*nf^4*h^8*B*QRd^3*LL*LRd^2 + 5/12*nf^4*h^8*B*QRd^3*LL*
      LLd^2 - 1/8*nf^4*h^8*B*QR*QRd^4*LLd - 1/2*nf^4*h^8*B*QR^2*QRd^2*LLd*LR
       - 1/2*nf^4*h^8*B*QR^2*QRd^2*LL*LRd - 1/4*nf^4*h^8*B*QR^3*LLd*LR^2 + 1/3
      *nf^4*h^8*B*QR^3*LL*LR*LRd + 5/12*nf^4*h^8*B*QR^3*LL^2*LLd - 1/8*nf^4*
      h^8*B*QR^4*QRd*LL - 1/4*nf^4*h^8*B*QLd*QRd^2*LR*LRd^2 + 1/4*nf^4*h^8*B*
      QLd*QRd^2*LLd^2*LR - 1/4*nf^4*h^8*B*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*h^8*B*
      QLd*QR*LLd^2*LR^2 + 1/4*nf^4*h^8*B*QLd*QR*LL^2*LRd^2 - 1/4*nf^4*h^8*B*
      QLd*QR*LL^2*LLd^2 - 1/2*nf^4*h^8*B*QLd*QR^3*QRd^2 - 1/8*nf^4*h^8*B*QLd*
      QR^4*LR + 1/4*nf^4*h^8*B*QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*h^8*B*QLd^2*QRd*
      LL*LLd^2 + 1/4*nf^4*h^8*B*QLd^2*QR*QRd^2*LLd + 1/2*nf^4*h^8*B*QLd^2*QR^2
      *LLd*LR + 1/2*nf^4*h^8*B*QLd^2*QR^2*LL*LRd + 5/12*nf^4*h^8*B*QLd^3*LR*
      LRd^2 - 1/4*nf^4*h^8*B*QLd^3*LLd^2*LR + 1/3*nf^4*h^8*B*QLd^3*LL*LLd*LRd
       + 1/2*nf^4*h^8*B*QLd^3*QR^3 - 1/8*nf^4*h^8*B*QLd^4*QR*LLd - 1/4*nf^4*
      h^8*B*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*h^8*B*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*
      h^8*B*QL*QRd*LL^2*LRd^2 - 1/4*nf^4*h^8*B*QL*QRd*LL^2*LLd^2 - 1/8*nf^4*
      h^8*B*QL*QRd^4*LRd - 1/4*nf^4*h^8*B*QL*QR^2*LR^2*LRd + 1/4*nf^4*h^8*B*QL
      *QR^2*LL^2*LRd - 1/2*nf^4*h^8*B*QL*QR^2*QRd^3 + 1/4*nf^4*h^8*B*QL*QLd^2*
      QRd^2*LRd + 1/2*nf^4*h^8*B*QL*QLd^2*QR^2*QRd - 1/8*nf^4*h^8*B*QL*QLd^4*
      LRd + 1/2*nf^4*h^8*B*QL^2*QRd^2*LLd*LR + 1/2*nf^4*h^8*B*QL^2*QRd^2*LL*
      LRd + 1/4*nf^4*h^8*B*QL^2*QR*LLd*LR^2 - 1/4*nf^4*h^8*B*QL^2*QR*LL^2*LLd
       + 1/4*nf^4*h^8*B*QL^2*QR^2*QRd*LL + 1/2*nf^4*h^8*B*QL^2*QLd*QR*QRd^2 +
      1/4*nf^4*h^8*B*QL^2*QLd*QR^2*LR - 1/2*nf^4*h^8*B*QL^2*QLd^2*LLd*LR - 1/2
      *nf^4*h^8*B*QL^2*QLd^2*LL*LRd - 1/2*nf^4*h^8*B*QL^2*QLd^3*QR + 5/12*nf^4
      *h^8*B*QL^3*LR^2*LRd + 1/3*nf^4*h^8*B*QL^3*LL*LLd*LR - 1/4*nf^4*h^8*B*
      QL^3*LL^2*LRd + 1/2*nf^4*h^8*B*QL^3*QRd^3 - 1/2*nf^4*h^8*B*QL^3*QLd^2*
      QRd - 1/8*nf^4*h^8*B*QL^4*QRd*LL - 1/8*nf^4*h^8*B*QL^4*QLd*LR + 16/3*
      nf^4*h^8*B*G*QRd^3*LRd + 12*nf^4*h^8*B*G*QR*QRd*LR*LRd + 12*nf^4*h^8*B*G
      *QR*QRd*LL*LLd + 12*nf^4*h^8*B*G*QR^2*QRd^2 + 16/3*nf^4*h^8*B*G*QR^3*LR
       + 12*nf^4*h^8*B*G*QLd*QRd^2*LLd + 16*nf^4*h^8*B*G*QLd*QR*LLd*LR + 12*
      nf^4*h^8*B*G*QLd*QR*LL*LRd + 12*nf^4*h^8*B*G*QLd^2*QRd*LRd + 16*nf^4*h^8
      *B*G*QLd^2*QR^2 + 16/3*nf^4*h^8*B*G*QLd^3*LLd + 12*nf^4*h^8*B*G*QL*QRd*
      LLd*LR + 16*nf^4*h^8*B*G*QL*QRd*LL*LRd + 12*nf^4*h^8*B*G*QL*QR^2*LL + 12
      *nf^4*h^8*B*G*QL*QLd*LR*LRd + 12*nf^4*h^8*B*G*QL*QLd*LL*LLd + 48*nf^4*
      h^8*B*G*QL*QLd*QR*QRd + 16*nf^4*h^8*B*G*QL^2*QRd^2 + 12*nf^4*h^8*B*G*
      QL^2*QR*LR + 12*nf^4*h^8*B*G*QL^2*QLd^2 + 16/3*nf^4*h^8*B*G*QL^3*LL + 9/
      2*nf^4*h^8*B*W*LR^2*LRd^2 + 6*nf^4*h^8*B*W*LLd^2*LR^2 + 18*nf^4*h^8*B*W*
      LL*LLd*LR*LRd + 6*nf^4*h^8*B*W*LL^2*LRd^2 + 9/2*nf^4*h^8*B*W*LL^2*LLd^2
       + 4*nf^4*h^8*B*W*QRd^3*LRd + 18*nf^4*h^8*B*W*QR*QRd*LR*LRd + 18*nf^4*
      h^8*B*W*QR*QRd*LL*LLd + 9*nf^4*h^8*B*W*QR^2*QRd^2 + 4*nf^4*h^8*B*W*QR^3*
      LR + 9*nf^4*h^8*B*W*QLd*QRd^2*LLd + 24*nf^4*h^8*B*W*QLd*QR*LLd*LR + 18*
      nf^4*h^8*B*W*QLd*QR*LL*LRd + 9*nf^4*h^8*B*W*QLd^2*QRd*LRd + 12*nf^4*h^8*
      B*W*QLd^2*QR^2 + 4*nf^4*h^8*B*W*QLd^3*LLd + 18*nf^4*h^8*B*W*QL*QRd*LLd*
      LR + 24*nf^4*h^8*B*W*QL*QRd*LL*LRd + 9*nf^4*h^8*B*W*QL*QR^2*LL + 18*nf^4
      *h^8*B*W*QL*QLd*LR*LRd + 18*nf^4*h^8*B*W*QL*QLd*LL*LLd + 36*nf^4*h^8*B*W
      *QL*QLd*QR*QRd + 12*nf^4*h^8*B*W*QL^2*QRd^2 + 9*nf^4*h^8*B*W*QL^2*QR*LR
       + 9*nf^4*h^8*B*W*QL^2*QLd^2 + 4*nf^4*h^8*B*W*QL^3*LL + 3/2*nf^4*h^8*B^2
      *LR^2*LRd^2 + 5/2*nf^4*h^8*B^2*LLd^2*LR^2 + 6*nf^4*h^8*B^2*LL*LLd*LR*LRd
       + 5/2*nf^4*h^8*B^2*LL^2*LRd^2 + 3/2*nf^4*h^8*B^2*LL^2*LLd^2 + 5/3*nf^4*
      h^8*B^2*QRd^3*LRd + 6*nf^4*h^8*B^2*QR*QRd*LR*LRd + 6*nf^4*h^8*B^2*QR*QRd
      *LL*LLd + 3*nf^4*h^8*B^2*QR^2*QRd^2 + 5/3*nf^4*h^8*B^2*QR^3*LR + 3*nf^4*
      h^8*B^2*QLd*QRd^2*LLd + 10*nf^4*h^8*B^2*QLd*QR*LLd*LR + 6*nf^4*h^8*B^2*
      QLd*QR*LL*LRd + 3*nf^4*h^8*B^2*QLd^2*QRd*LRd + 5*nf^4*h^8*B^2*QLd^2*QR^2
       + 5/3*nf^4*h^8*B^2*QLd^3*LLd + 6*nf^4*h^8*B^2*QL*QRd*LLd*LR + 10*nf^4*
      h^8*B^2*QL*QRd*LL*LRd + 3*nf^4*h^8*B^2*QL*QR^2*LL + 6*nf^4*h^8*B^2*QL*
      QLd*LR*LRd + 6*nf^4*h^8*B^2*QL*QLd*LL*LLd + 12*nf^4*h^8*B^2*QL*QLd*QR*
      QRd + 5*nf^4*h^8*B^2*QL^2*QRd^2 + 3*nf^4*h^8*B^2*QL^2*QR*LR + 3*nf^4*h^8
      *B^2*QL^2*QLd^2 + 5/3*nf^4*h^8*B^2*QL^3*LL + nf^4*h^8*p^2*LLd*LR^3*LRd^2
       + 1/2*nf^4*h^8*p^2*LLd^3*LR^3 + nf^4*h^8*p^2*LL*LR^2*LRd^3 + nf^4*h^8*
      p^2*LL^2*LLd^3*LR + 1/2*nf^4*h^8*p^2*LL^3*LRd^3 + nf^4*h^8*p^2*LL^3*
      LLd^2*LRd - 1/2*nf^4*h^8*p^2*QRd^3*LL*LRd^2 - nf^4*h^8*p^2*QRd^3*LL*
      LLd^2 + 2*nf^4*h^8*p^2*QR^2*QRd^2*LLd*LR + 2*nf^4*h^8*p^2*QR^2*QRd^2*LL*
      LRd - 1/2*nf^4*h^8*p^2*QR^3*LLd*LR^2 - nf^4*h^8*p^2*QR^3*LL^2*LLd - nf^4
      *h^8*p^2*QLd*QRd^2*LLd^2*LR + nf^4*h^8*p^2*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*
      h^8*p^2*QLd*QR*LLd^2*LR^2 + nf^4*h^8*p^2*QLd*QR*LL^2*LLd^2 + 2*nf^4*h^8*
      p^2*QLd*QR^3*QRd^2 - 1/4*nf^4*h^8*p^2*QLd*QR^4*LR - nf^4*h^8*p^2*QLd^2*
      QRd*LL*LRd^2 - nf^4*h^8*p^2*QLd^2*QR*QRd^2*LLd + nf^4*h^8*p^2*QLd^2*QR^2
      *LLd*LR - nf^4*h^8*p^2*QLd^3*LR*LRd^2 - 1/2*nf^4*h^8*p^2*QLd^3*LLd^2*LR
       + nf^4*h^8*p^2*QLd^3*QR^3 - 1/4*nf^4*h^8*p^2*QLd^4*QR*LLd + nf^4*h^8*
      p^2*QL*QRd*LR^2*LRd^2 + 1/2*nf^4*h^8*p^2*QL*QRd*LL^2*LRd^2 + nf^4*h^8*
      p^2*QL*QRd*LL^2*LLd^2 - 1/4*nf^4*h^8*p^2*QL*QRd^4*LRd - nf^4*h^8*p^2*QL*
      QR^2*LL^2*LRd + 2*nf^4*h^8*p^2*QL*QR^2*QRd^3 - nf^4*h^8*p^2*QL*QLd^2*
      QRd^2*LRd + nf^4*h^8*p^2*QL^2*QRd^2*LL*LRd - nf^4*h^8*p^2*QL^2*QR*LLd*
      LR^2 - nf^4*h^8*p^2*QL^2*QR^2*QRd*LL - nf^4*h^8*p^2*QL^2*QLd*QR^2*LR + 2
      *nf^4*h^8*p^2*QL^2*QLd^2*LLd*LR + 2*nf^4*h^8*p^2*QL^2*QLd^2*LL*LRd + 2*
      nf^4*h^8*p^2*QL^2*QLd^3*QR - nf^4*h^8*p^2*QL^3*LR^2*LRd - 1/2*nf^4*h^8*
      p^2*QL^3*LL^2*LRd + nf^4*h^8*p^2*QL^3*QRd^3 + 2*nf^4*h^8*p^2*QL^3*QLd^2*
      QRd - 1/4*nf^4*h^8*p^2*QL^4*QRd*LL + 110/3*nf^4*h^8*p^2*G*QRd^3*LRd + 92
      *nf^4*h^8*p^2*G*QR*QRd*LR*LRd + 92*nf^4*h^8*p^2*G*QR*QRd*LL*LLd + 92*
      nf^4*h^8*p^2*G*QR^2*QRd^2 + 110/3*nf^4*h^8*p^2*G*QR^3*LR + 92*nf^4*h^8*
      p^2*G*QLd*QRd^2*LLd + 110*nf^4*h^8*p^2*G*QLd*QR*LLd*LR + 92*nf^4*h^8*p^2
      *G*QLd*QR*LL*LRd + 92*nf^4*h^8*p^2*G*QLd^2*QRd*LRd + 110*nf^4*h^8*p^2*G*
      QLd^2*QR^2 + 110/3*nf^4*h^8*p^2*G*QLd^3*LLd + 92*nf^4*h^8*p^2*G*QL*QRd*
      LLd*LR + 110*nf^4*h^8*p^2*G*QL*QRd*LL*LRd + 92*nf^4*h^8*p^2*G*QL*QR^2*LL
       + 92*nf^4*h^8*p^2*G*QL*QLd*LR*LRd + 92*nf^4*h^8*p^2*G*QL*QLd*LL*LLd +
      368*nf^4*h^8*p^2*G*QL*QLd*QR*QRd + 110*nf^4*h^8*p^2*G*QL^2*QRd^2 + 92*
      nf^4*h^8*p^2*G*QL^2*QR*LR + 92*nf^4*h^8*p^2*G*QL^2*QLd^2 + 110/3*nf^4*
      h^8*p^2*G*QL^3*LL + 69/2*nf^4*h^8*p^2*W*LR^2*LRd^2 + 165/4*nf^4*h^8*p^2*
      W*LLd^2*LR^2 + 138*nf^4*h^8*p^2*W*LL*LLd*LR*LRd + 165/4*nf^4*h^8*p^2*W*
      LL^2*LRd^2 + 69/2*nf^4*h^8*p^2*W*LL^2*LLd^2 + 55/2*nf^4*h^8*p^2*W*QRd^3*
      LRd + 138*nf^4*h^8*p^2*W*QR*QRd*LR*LRd + 138*nf^4*h^8*p^2*W*QR*QRd*LL*
      LLd + 69*nf^4*h^8*p^2*W*QR^2*QRd^2 + 55/2*nf^4*h^8*p^2*W*QR^3*LR + 69*
      nf^4*h^8*p^2*W*QLd*QRd^2*LLd + 165*nf^4*h^8*p^2*W*QLd*QR*LLd*LR + 138*
      nf^4*h^8*p^2*W*QLd*QR*LL*LRd + 69*nf^4*h^8*p^2*W*QLd^2*QRd*LRd + 165/2*
      nf^4*h^8*p^2*W*QLd^2*QR^2 + 55/2*nf^4*h^8*p^2*W*QLd^3*LLd + 138*nf^4*h^8
      *p^2*W*QL*QRd*LLd*LR + 165*nf^4*h^8*p^2*W*QL*QRd*LL*LRd + 69*nf^4*h^8*
      p^2*W*QL*QR^2*LL + 138*nf^4*h^8*p^2*W*QL*QLd*LR*LRd + 138*nf^4*h^8*p^2*W
      *QL*QLd*LL*LLd + 276*nf^4*h^8*p^2*W*QL*QLd*QR*QRd + 165/2*nf^4*h^8*p^2*W
      *QL^2*QRd^2 + 69*nf^4*h^8*p^2*W*QL^2*QR*LR + 69*nf^4*h^8*p^2*W*QL^2*
      QLd^2 + 55/2*nf^4*h^8*p^2*W*QL^3*LL + 23*nf^4*h^8*p^2*B*LR^2*LRd^2 + 55/
      2*nf^4*h^8*p^2*B*LLd^2*LR^2 + 92*nf^4*h^8*p^2*B*LL*LLd*LR*LRd + 55/2*
      nf^4*h^8*p^2*B*LL^2*LRd^2 + 23*nf^4*h^8*p^2*B*LL^2*LLd^2 + 55/3*nf^4*h^8
      *p^2*B*QRd^3*LRd + 92*nf^4*h^8*p^2*B*QR*QRd*LR*LRd + 92*nf^4*h^8*p^2*B*
      QR*QRd*LL*LLd + 46*nf^4*h^8*p^2*B*QR^2*QRd^2 + 55/3*nf^4*h^8*p^2*B*QR^3*
      LR + 46*nf^4*h^8*p^2*B*QLd*QRd^2*LLd + 110*nf^4*h^8*p^2*B*QLd*QR*LLd*LR
       + 92*nf^4*h^8*p^2*B*QLd*QR*LL*LRd + 46*nf^4*h^8*p^2*B*QLd^2*QRd*LRd +
      55*nf^4*h^8*p^2*B*QLd^2*QR^2 + 55/3*nf^4*h^8*p^2*B*QLd^3*LLd + 92*nf^4*
      h^8*p^2*B*QL*QRd*LLd*LR + 110*nf^4*h^8*p^2*B*QL*QRd*LL*LRd + 46*nf^4*h^8
      *p^2*B*QL*QR^2*LL + 92*nf^4*h^8*p^2*B*QL*QLd*LR*LRd + 92*nf^4*h^8*p^2*B*
      QL*QLd*LL*LLd + 184*nf^4*h^8*p^2*B*QL*QLd*QR*QRd + 55*nf^4*h^8*p^2*B*
      QL^2*QRd^2 + 46*nf^4*h^8*p^2*B*QL^2*QR*LR + 46*nf^4*h^8*p^2*B*QL^2*QLd^2
       + 55/3*nf^4*h^8*p^2*B*QL^3*LL + 34*nf^4*h^8*p^4*LR^2*LRd^2 + 81/2*nf^4*
      h^8*p^4*LLd^2*LR^2 + 136*nf^4*h^8*p^4*LL*LLd*LR*LRd + 81/2*nf^4*h^8*p^4*
      LL^2*LRd^2 + 34*nf^4*h^8*p^4*LL^2*LLd^2 + 27*nf^4*h^8*p^4*QRd^3*LRd +
      136*nf^4*h^8*p^4*QR*QRd*LR*LRd + 136*nf^4*h^8*p^4*QR*QRd*LL*LLd + 68*
      nf^4*h^8*p^4*QR^2*QRd^2 + 27*nf^4*h^8*p^4*QR^3*LR + 68*nf^4*h^8*p^4*QLd*
      QRd^2*LLd + 162*nf^4*h^8*p^4*QLd*QR*LLd*LR + 136*nf^4*h^8*p^4*QLd*QR*LL*
      LRd + 68*nf^4*h^8*p^4*QLd^2*QRd*LRd + 81*nf^4*h^8*p^4*QLd^2*QR^2 + 27*
      nf^4*h^8*p^4*QLd^3*LLd + 136*nf^4*h^8*p^4*QL*QRd*LLd*LR + 162*nf^4*h^8*
      p^4*QL*QRd*LL*LRd + 68*nf^4*h^8*p^4*QL*QR^2*LL + 136*nf^4*h^8*p^4*QL*QLd
      *LR*LRd + 136*nf^4*h^8*p^4*QL*QLd*LL*LLd + 272*nf^4*h^8*p^4*QL*QLd*QR*
      QRd + 81*nf^4*h^8*p^4*QL^2*QRd^2 + 68*nf^4*h^8*p^4*QL^2*QR*LR + 68*nf^4*
      h^8*p^4*QL^2*QLd^2 + 27*nf^4*h^8*p^4*QL^3*LL + 1/4*nf^4*h^8*u*p*LLd*LR^3
      *LRd^2 + 1/2*nf^4*h^8*u*p*LLd^3*LR^3 + 1/4*nf^4*h^8*u*p*LL*LR^2*LRd^3 +
      1/4*nf^4*h^8*u*p*LL*LLd^2*LR^2*LRd + 1/4*nf^4*h^8*u*p*LL^2*LLd*LR*LRd^2
       + 1/4*nf^4*h^8*u*p*LL^2*LLd^3*LR + 1/2*nf^4*h^8*u*p*LL^3*LRd^3 + 1/4*
      nf^4*h^8*u*p*LL^3*LLd^2*LRd - 1/2*nf^4*h^8*u*p*QRd^3*LL*LRd^2 - 1/4*nf^4
      *h^8*u*p*QRd^3*LL*LLd^2 - 1/8*nf^4*h^8*u*p*QR*QRd^4*LLd + 1/2*nf^4*h^8*u
      *p*QR^2*QRd^2*LLd*LR + 1/2*nf^4*h^8*u*p*QR^2*QRd^2*LL*LRd - 1/2*nf^4*h^8
      *u*p*QR^3*LLd*LR^2 - 1/4*nf^4*h^8*u*p*QR^3*LL^2*LLd - 1/8*nf^4*h^8*u*p*
      QR^4*QRd*LL - 1/4*nf^4*h^8*u*p*QLd*QRd^2*LR*LRd^2 - 1/4*nf^4*h^8*u*p*QLd
      *QRd^2*LLd^2*LR + 1/4*nf^4*h^8*u*p*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*h^8*u*p*
      QLd*QR*LLd^2*LR^2 + 1/4*nf^4*h^8*u*p*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*h^8*u*
      p*QLd*QR*LL^2*LLd^2 + 1/2*nf^4*h^8*u*p*QLd*QR^3*QRd^2 - 1/4*nf^4*h^8*u*p
      *QLd*QR^4*LR - 1/4*nf^4*h^8*u*p*QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*h^8*u*p*
      QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*h^8*u*p*QLd^2*QR*QRd^2*LLd + nf^4*h^8*u*p*
      QLd^2*QR^2*LLd*LR + 1/2*nf^4*h^8*u*p*QLd^2*QR^2*LL*LRd - 1/4*nf^4*h^8*u*
      p*QLd^3*LR*LRd^2 - 1/2*nf^4*h^8*u*p*QLd^3*LLd^2*LR + nf^4*h^8*u*p*QLd^3*
      QR^3 - 1/4*nf^4*h^8*u*p*QLd^4*QR*LLd + 1/4*nf^4*h^8*u*p*QL*QRd*LR^2*
      LRd^2 + 1/4*nf^4*h^8*u*p*QL*QRd*LLd^2*LR^2 + 1/2*nf^4*h^8*u*p*QL*QRd*
      LL^2*LRd^2 + 1/4*nf^4*h^8*u*p*QL*QRd*LL^2*LLd^2 - 1/4*nf^4*h^8*u*p*QL*
      QRd^4*LRd - 1/4*nf^4*h^8*u*p*QL*QR^2*LR^2*LRd - 1/4*nf^4*h^8*u*p*QL*QR^2
      *LL^2*LRd + 1/2*nf^4*h^8*u*p*QL*QR^2*QRd^3 - 1/4*nf^4*h^8*u*p*QL*QLd^2*
      QRd^2*LRd + 1/2*nf^4*h^8*u*p*QL*QLd^2*QR^2*QRd - 1/8*nf^4*h^8*u*p*QL*
      QLd^4*LRd + 1/2*nf^4*h^8*u*p*QL^2*QRd^2*LLd*LR + nf^4*h^8*u*p*QL^2*QRd^2
      *LL*LRd - 1/4*nf^4*h^8*u*p*QL^2*QR*LLd*LR^2 - 1/4*nf^4*h^8*u*p*QL^2*QR*
      LL^2*LLd - 1/4*nf^4*h^8*u*p*QL^2*QR^2*QRd*LL + 1/2*nf^4*h^8*u*p*QL^2*QLd
      *QR*QRd^2 - 1/4*nf^4*h^8*u*p*QL^2*QLd*QR^2*LR + 1/2*nf^4*h^8*u*p*QL^2*
      QLd^2*LLd*LR + 1/2*nf^4*h^8*u*p*QL^2*QLd^2*LL*LRd + 1/2*nf^4*h^8*u*p*
      QL^2*QLd^3*QR - 1/4*nf^4*h^8*u*p*QL^3*LR^2*LRd - 1/2*nf^4*h^8*u*p*QL^3*
      LL^2*LRd + nf^4*h^8*u*p*QL^3*QRd^3 + 1/2*nf^4*h^8*u*p*QL^3*QLd^2*QRd - 1/
      4*nf^4*h^8*u*p*QL^4*QRd*LL - 1/8*nf^4*h^8*u*p*QL^4*QLd*LR + 43*nf^4*h^8*
      u*p*G*QRd^3*LRd + 108*nf^4*h^8*u*p*G*QR*QRd*LR*LRd + 108*nf^4*h^8*u*p*G*
      QR*QRd*LL*LLd + 108*nf^4*h^8*u*p*G*QR^2*QRd^2 + 43*nf^4*h^8*u*p*G*QR^3*
      LR + 108*nf^4*h^8*u*p*G*QLd*QRd^2*LLd + 129*nf^4*h^8*u*p*G*QLd*QR*LLd*LR
       + 108*nf^4*h^8*u*p*G*QLd*QR*LL*LRd + 108*nf^4*h^8*u*p*G*QLd^2*QRd*LRd
       + 129*nf^4*h^8*u*p*G*QLd^2*QR^2 + 43*nf^4*h^8*u*p*G*QLd^3*LLd + 108*
      nf^4*h^8*u*p*G*QL*QRd*LLd*LR + 129*nf^4*h^8*u*p*G*QL*QRd*LL*LRd + 108*
      nf^4*h^8*u*p*G*QL*QR^2*LL + 108*nf^4*h^8*u*p*G*QL*QLd*LR*LRd + 108*nf^4*
      h^8*u*p*G*QL*QLd*LL*LLd + 432*nf^4*h^8*u*p*G*QL*QLd*QR*QRd + 129*nf^4*
      h^8*u*p*G*QL^2*QRd^2 + 108*nf^4*h^8*u*p*G*QL^2*QR*LR + 108*nf^4*h^8*u*p*
      G*QL^2*QLd^2 + 43*nf^4*h^8*u*p*G*QL^3*LL + 54*nf^4*h^8*u*p*W*LR^2*LRd^2
       + 129/2*nf^4*h^8*u*p*W*LLd^2*LR^2 + 216*nf^4*h^8*u*p*W*LL*LLd*LR*LRd +
      129/2*nf^4*h^8*u*p*W*LL^2*LRd^2 + 54*nf^4*h^8*u*p*W*LL^2*LLd^2 + 43*nf^4
      *h^8*u*p*W*QRd^3*LRd + 216*nf^4*h^8*u*p*W*QR*QRd*LR*LRd + 216*nf^4*h^8*u
      *p*W*QR*QRd*LL*LLd + 108*nf^4*h^8*u*p*W*QR^2*QRd^2 + 43*nf^4*h^8*u*p*W*
      QR^3*LR + 108*nf^4*h^8*u*p*W*QLd*QRd^2*LLd + 258*nf^4*h^8*u*p*W*QLd*QR*
      LLd*LR + 216*nf^4*h^8*u*p*W*QLd*QR*LL*LRd + 108*nf^4*h^8*u*p*W*QLd^2*QRd
      *LRd + 129*nf^4*h^8*u*p*W*QLd^2*QR^2 + 43*nf^4*h^8*u*p*W*QLd^3*LLd + 216
      *nf^4*h^8*u*p*W*QL*QRd*LLd*LR + 258*nf^4*h^8*u*p*W*QL*QRd*LL*LRd + 108*
      nf^4*h^8*u*p*W*QL*QR^2*LL + 216*nf^4*h^8*u*p*W*QL*QLd*LR*LRd + 216*nf^4*
      h^8*u*p*W*QL*QLd*LL*LLd + 432*nf^4*h^8*u*p*W*QL*QLd*QR*QRd + 129*nf^4*
      h^8*u*p*W*QL^2*QRd^2 + 108*nf^4*h^8*u*p*W*QL^2*QR*LR + 108*nf^4*h^8*u*p*
      W*QL^2*QLd^2 + 43*nf^4*h^8*u*p*W*QL^3*LL + 27*nf^4*h^8*u*p*B*LR^2*LRd^2
       + 129/4*nf^4*h^8*u*p*B*LLd^2*LR^2 + 108*nf^4*h^8*u*p*B*LL*LLd*LR*LRd +
      129/4*nf^4*h^8*u*p*B*LL^2*LRd^2 + 27*nf^4*h^8*u*p*B*LL^2*LLd^2 + 43/2*
      nf^4*h^8*u*p*B*QRd^3*LRd + 108*nf^4*h^8*u*p*B*QR*QRd*LR*LRd + 108*nf^4*
      h^8*u*p*B*QR*QRd*LL*LLd + 54*nf^4*h^8*u*p*B*QR^2*QRd^2 + 43/2*nf^4*h^8*u
      *p*B*QR^3*LR + 54*nf^4*h^8*u*p*B*QLd*QRd^2*LLd + 129*nf^4*h^8*u*p*B*QLd*
      QR*LLd*LR + 108*nf^4*h^8*u*p*B*QLd*QR*LL*LRd + 54*nf^4*h^8*u*p*B*QLd^2*
      QRd*LRd + 129/2*nf^4*h^8*u*p*B*QLd^2*QR^2 + 43/2*nf^4*h^8*u*p*B*QLd^3*
      LLd + 108*nf^4*h^8*u*p*B*QL*QRd*LLd*LR + 129*nf^4*h^8*u*p*B*QL*QRd*LL*
      LRd + 54*nf^4*h^8*u*p*B*QL*QR^2*LL + 108*nf^4*h^8*u*p*B*QL*QLd*LR*LRd +
      108*nf^4*h^8*u*p*B*QL*QLd*LL*LLd + 216*nf^4*h^8*u*p*B*QL*QLd*QR*QRd +
      129/2*nf^4*h^8*u*p*B*QL^2*QRd^2 + 54*nf^4*h^8*u*p*B*QL^2*QR*LR + 54*nf^4
      *h^8*u*p*B*QL^2*QLd^2 + 43/2*nf^4*h^8*u*p*B*QL^3*LL + 345/4*nf^4*h^8*u*
      p^3*LR^2*LRd^2 + 201/2*nf^4*h^8*u*p^3*LLd^2*LR^2 + 345*nf^4*h^8*u*p^3*LL
      *LLd*LR*LRd + 201/2*nf^4*h^8*u*p^3*LL^2*LRd^2 + 345/4*nf^4*h^8*u*p^3*
      LL^2*LLd^2 + 67*nf^4*h^8*u*p^3*QRd^3*LRd + 345*nf^4*h^8*u*p^3*QR*QRd*LR*
      LRd + 345*nf^4*h^8*u*p^3*QR*QRd*LL*LLd + 345/2*nf^4*h^8*u*p^3*QR^2*QRd^2
       + 67*nf^4*h^8*u*p^3*QR^3*LR + 345/2*nf^4*h^8*u*p^3*QLd*QRd^2*LLd + 402*
      nf^4*h^8*u*p^3*QLd*QR*LLd*LR + 345*nf^4*h^8*u*p^3*QLd*QR*LL*LRd + 345/2*
      nf^4*h^8*u*p^3*QLd^2*QRd*LRd + 201*nf^4*h^8*u*p^3*QLd^2*QR^2 + 67*nf^4*
      h^8*u*p^3*QLd^3*LLd + 345*nf^4*h^8*u*p^3*QL*QRd*LLd*LR + 402*nf^4*h^8*u*
      p^3*QL*QRd*LL*LRd + 345/2*nf^4*h^8*u*p^3*QL*QR^2*LL + 345*nf^4*h^8*u*p^3
      *QL*QLd*LR*LRd + 345*nf^4*h^8*u*p^3*QL*QLd*LL*LLd + 690*nf^4*h^8*u*p^3*
      QL*QLd*QR*QRd + 201*nf^4*h^8*u*p^3*QL^2*QRd^2 + 345/2*nf^4*h^8*u*p^3*
      QL^2*QR*LR + 345/2*nf^4*h^8*u*p^3*QL^2*QLd^2 + 67*nf^4*h^8*u*p^3*QL^3*LL
       + 1/12*nf^4*h^8*u^2*LLd*LR^3*LRd^2 + 23/36*nf^4*h^8*u^2*LLd^3*LR^3 + 1/
      12*nf^4*h^8*u^2*LL*LR^2*LRd^3 + 3/4*nf^4*h^8*u^2*LL*LLd^2*LR^2*LRd + 3/4
      *nf^4*h^8*u^2*LL^2*LLd*LR*LRd^2 + 1/12*nf^4*h^8*u^2*LL^2*LLd^3*LR + 23/
      36*nf^4*h^8*u^2*LL^3*LRd^3 + 1/12*nf^4*h^8*u^2*LL^3*LLd^2*LRd - 1/3*nf^4
      *h^8*u^2*QRd^3*LLd*LR*LRd - 11/12*nf^4*h^8*u^2*QRd^3*LL*LRd^2 - 5/12*
      nf^4*h^8*u^2*QRd^3*LL*LLd^2 - 3/8*nf^4*h^8*u^2*QR*QRd^4*LLd + 1/2*nf^4*
      h^8*u^2*QR^2*QRd^2*LLd*LR + 1/2*nf^4*h^8*u^2*QR^2*QRd^2*LL*LRd - 11/12*
      nf^4*h^8*u^2*QR^3*LLd*LR^2 - 1/3*nf^4*h^8*u^2*QR^3*LL*LR*LRd - 5/12*nf^4
      *h^8*u^2*QR^3*LL^2*LLd - 3/8*nf^4*h^8*u^2*QR^4*QRd*LL - 3/4*nf^4*h^8*u^2
      *QLd*QRd^2*LR*LRd^2 - 1/4*nf^4*h^8*u^2*QLd*QRd^2*LLd^2*LR + 1/4*nf^4*h^8
      *u^2*QLd*QR*LR^2*LRd^2 + 3/4*nf^4*h^8*u^2*QLd*QR*LLd^2*LR^2 + 3/4*nf^4*
      h^8*u^2*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*h^8*u^2*QLd*QR*LL^2*LLd^2 + 1/2*
      nf^4*h^8*u^2*QLd*QR^3*QRd^2 - 3/8*nf^4*h^8*u^2*QLd*QR^4*LR - 1/4*nf^4*
      h^8*u^2*QLd^2*QRd*LL*LRd^2 - 3/4*nf^4*h^8*u^2*QLd^2*QRd*LL*LLd^2 - 1/4*
      nf^4*h^8*u^2*QLd^2*QR*QRd^2*LLd + 3/2*nf^4*h^8*u^2*QLd^2*QR^2*LLd*LR + 3/
      2*nf^4*h^8*u^2*QLd^2*QR^2*LL*LRd - 5/12*nf^4*h^8*u^2*QLd^3*LR*LRd^2 - 11/
      12*nf^4*h^8*u^2*QLd^3*LLd^2*LR - 1/3*nf^4*h^8*u^2*QLd^3*LL*LLd*LRd + 3/2
      *nf^4*h^8*u^2*QLd^3*QR^3 - 3/8*nf^4*h^8*u^2*QLd^4*QR*LLd + 1/4*nf^4*h^8*
      u^2*QL*QRd*LR^2*LRd^2 + 3/4*nf^4*h^8*u^2*QL*QRd*LLd^2*LR^2 + 3/4*nf^4*
      h^8*u^2*QL*QRd*LL^2*LRd^2 + 1/4*nf^4*h^8*u^2*QL*QRd*LL^2*LLd^2 - 3/8*
      nf^4*h^8*u^2*QL*QRd^4*LRd - 3/4*nf^4*h^8*u^2*QL*QR^2*LR^2*LRd - 1/4*nf^4
      *h^8*u^2*QL*QR^2*LL^2*LRd + 1/2*nf^4*h^8*u^2*QL*QR^2*QRd^3 - 1/4*nf^4*
      h^8*u^2*QL*QLd^2*QRd^2*LRd + 3/2*nf^4*h^8*u^2*QL*QLd^2*QR^2*QRd - 3/8*
      nf^4*h^8*u^2*QL*QLd^4*LRd + 3/2*nf^4*h^8*u^2*QL^2*QRd^2*LLd*LR + 3/2*
      nf^4*h^8*u^2*QL^2*QRd^2*LL*LRd - 1/4*nf^4*h^8*u^2*QL^2*QR*LLd*LR^2 - 3/4
      *nf^4*h^8*u^2*QL^2*QR*LL^2*LLd - 1/4*nf^4*h^8*u^2*QL^2*QR^2*QRd*LL + 3/2
      *nf^4*h^8*u^2*QL^2*QLd*QR*QRd^2 - 1/4*nf^4*h^8*u^2*QL^2*QLd*QR^2*LR + 1/
      2*nf^4*h^8*u^2*QL^2*QLd^2*LLd*LR + 1/2*nf^4*h^8*u^2*QL^2*QLd^2*LL*LRd +
      1/2*nf^4*h^8*u^2*QL^2*QLd^3*QR - 5/12*nf^4*h^8*u^2*QL^3*LR^2*LRd - 1/3*
      nf^4*h^8*u^2*QL^3*LL*LLd*LR - 11/12*nf^4*h^8*u^2*QL^3*LL^2*LRd + 3/2*
      nf^4*h^8*u^2*QL^3*QRd^3 + 1/2*nf^4*h^8*u^2*QL^3*QLd^2*QRd - 3/8*nf^4*h^8
      *u^2*QL^4*QRd*LL - 3/8*nf^4*h^8*u^2*QL^4*QLd*LR + 14*nf^4*h^8*u^2*G*
      QRd^3*LRd + 36*nf^4*h^8*u^2*G*QR*QRd*LR*LRd + 36*nf^4*h^8*u^2*G*QR*QRd*
      LL*LLd + 36*nf^4*h^8*u^2*G*QR^2*QRd^2 + 14*nf^4*h^8*u^2*G*QR^3*LR + 36*
      nf^4*h^8*u^2*G*QLd*QRd^2*LLd + 42*nf^4*h^8*u^2*G*QLd*QR*LLd*LR + 36*nf^4
      *h^8*u^2*G*QLd*QR*LL*LRd + 36*nf^4*h^8*u^2*G*QLd^2*QRd*LRd + 42*nf^4*h^8
      *u^2*G*QLd^2*QR^2 + 14*nf^4*h^8*u^2*G*QLd^3*LLd + 36*nf^4*h^8*u^2*G*QL*
      QRd*LLd*LR + 42*nf^4*h^8*u^2*G*QL*QRd*LL*LRd + 36*nf^4*h^8*u^2*G*QL*QR^2
      *LL + 36*nf^4*h^8*u^2*G*QL*QLd*LR*LRd + 36*nf^4*h^8*u^2*G*QL*QLd*LL*LLd
       + 144*nf^4*h^8*u^2*G*QL*QLd*QR*QRd + 42*nf^4*h^8*u^2*G*QL^2*QRd^2 + 36*
      nf^4*h^8*u^2*G*QL^2*QR*LR + 36*nf^4*h^8*u^2*G*QL^2*QLd^2 + 14*nf^4*h^8*
      u^2*G*QL^3*LL + 39/2*nf^4*h^8*u^2*W*LR^2*LRd^2 + 45/2*nf^4*h^8*u^2*W*
      LLd^2*LR^2 + 78*nf^4*h^8*u^2*W*LL*LLd*LR*LRd + 45/2*nf^4*h^8*u^2*W*LL^2*
      LRd^2 + 39/2*nf^4*h^8*u^2*W*LL^2*LLd^2 + 15*nf^4*h^8*u^2*W*QRd^3*LRd +
      78*nf^4*h^8*u^2*W*QR*QRd*LR*LRd + 78*nf^4*h^8*u^2*W*QR*QRd*LL*LLd + 39*
      nf^4*h^8*u^2*W*QR^2*QRd^2 + 15*nf^4*h^8*u^2*W*QR^3*LR + 39*nf^4*h^8*u^2*
      W*QLd*QRd^2*LLd + 90*nf^4*h^8*u^2*W*QLd*QR*LLd*LR + 78*nf^4*h^8*u^2*W*
      QLd*QR*LL*LRd + 39*nf^4*h^8*u^2*W*QLd^2*QRd*LRd + 45*nf^4*h^8*u^2*W*
      QLd^2*QR^2 + 15*nf^4*h^8*u^2*W*QLd^3*LLd + 78*nf^4*h^8*u^2*W*QL*QRd*LLd*
      LR + 90*nf^4*h^8*u^2*W*QL*QRd*LL*LRd + 39*nf^4*h^8*u^2*W*QL*QR^2*LL + 78
      *nf^4*h^8*u^2*W*QL*QLd*LR*LRd + 78*nf^4*h^8*u^2*W*QL*QLd*LL*LLd + 156*
      nf^4*h^8*u^2*W*QL*QLd*QR*QRd + 45*nf^4*h^8*u^2*W*QL^2*QRd^2 + 39*nf^4*
      h^8*u^2*W*QL^2*QR*LR + 39*nf^4*h^8*u^2*W*QL^2*QLd^2 + 15*nf^4*h^8*u^2*W*
      QL^3*LL + 9*nf^4*h^8*u^2*B*LR^2*LRd^2 + 21/2*nf^4*h^8*u^2*B*LLd^2*LR^2
       + 36*nf^4*h^8*u^2*B*LL*LLd*LR*LRd + 21/2*nf^4*h^8*u^2*B*LL^2*LRd^2 + 9*
      nf^4*h^8*u^2*B*LL^2*LLd^2 + 7*nf^4*h^8*u^2*B*QRd^3*LRd + 36*nf^4*h^8*u^2
      *B*QR*QRd*LR*LRd + 36*nf^4*h^8*u^2*B*QR*QRd*LL*LLd + 18*nf^4*h^8*u^2*B*
      QR^2*QRd^2 + 7*nf^4*h^8*u^2*B*QR^3*LR + 18*nf^4*h^8*u^2*B*QLd*QRd^2*LLd
       + 42*nf^4*h^8*u^2*B*QLd*QR*LLd*LR + 36*nf^4*h^8*u^2*B*QLd*QR*LL*LRd +
      18*nf^4*h^8*u^2*B*QLd^2*QRd*LRd + 21*nf^4*h^8*u^2*B*QLd^2*QR^2 + 7*nf^4*
      h^8*u^2*B*QLd^3*LLd + 36*nf^4*h^8*u^2*B*QL*QRd*LLd*LR + 42*nf^4*h^8*u^2*
      B*QL*QRd*LL*LRd + 18*nf^4*h^8*u^2*B*QL*QR^2*LL + 36*nf^4*h^8*u^2*B*QL*
      QLd*LR*LRd + 36*nf^4*h^8*u^2*B*QL*QLd*LL*LLd + 72*nf^4*h^8*u^2*B*QL*QLd*
      QR*QRd + 21*nf^4*h^8*u^2*B*QL^2*QRd^2 + 18*nf^4*h^8*u^2*B*QL^2*QR*LR +
      18*nf^4*h^8*u^2*B*QL^2*QLd^2 + 7*nf^4*h^8*u^2*B*QL^3*LL + 393/4*nf^4*h^8
      *u^2*p^2*LR^2*LRd^2 + 453/4*nf^4*h^8*u^2*p^2*LLd^2*LR^2 + 393*nf^4*h^8*
      u^2*p^2*LL*LLd*LR*LRd + 453/4*nf^4*h^8*u^2*p^2*LL^2*LRd^2 + 393/4*nf^4*
      h^8*u^2*p^2*LL^2*LLd^2 + 151/2*nf^4*h^8*u^2*p^2*QRd^3*LRd + 393*nf^4*h^8
      *u^2*p^2*QR*QRd*LR*LRd + 393*nf^4*h^8*u^2*p^2*QR*QRd*LL*LLd + 393/2*nf^4
      *h^8*u^2*p^2*QR^2*QRd^2 + 151/2*nf^4*h^8*u^2*p^2*QR^3*LR + 393/2*nf^4*
      h^8*u^2*p^2*QLd*QRd^2*LLd + 453*nf^4*h^8*u^2*p^2*QLd*QR*LLd*LR + 393*
      nf^4*h^8*u^2*p^2*QLd*QR*LL*LRd + 393/2*nf^4*h^8*u^2*p^2*QLd^2*QRd*LRd +
      453/2*nf^4*h^8*u^2*p^2*QLd^2*QR^2 + 151/2*nf^4*h^8*u^2*p^2*QLd^3*LLd +
      393*nf^4*h^8*u^2*p^2*QL*QRd*LLd*LR + 453*nf^4*h^8*u^2*p^2*QL*QRd*LL*LRd
       + 393/2*nf^4*h^8*u^2*p^2*QL*QR^2*LL + 393*nf^4*h^8*u^2*p^2*QL*QLd*LR*
      LRd + 393*nf^4*h^8*u^2*p^2*QL*QLd*LL*LLd + 786*nf^4*h^8*u^2*p^2*QL*QLd*
      QR*QRd + 453/2*nf^4*h^8*u^2*p^2*QL^2*QRd^2 + 393/2*nf^4*h^8*u^2*p^2*QL^2
      *QR*LR + 393/2*nf^4*h^8*u^2*p^2*QL^2*QLd^2 + 151/2*nf^4*h^8*u^2*p^2*QL^3
      *LL + 191/4*nf^4*h^8*u^3*p*LR^2*LRd^2 + 54*nf^4*h^8*u^3*p*LLd^2*LR^2 +
      191*nf^4*h^8*u^3*p*LL*LLd*LR*LRd + 54*nf^4*h^8*u^3*p*LL^2*LRd^2 + 191/4*
      nf^4*h^8*u^3*p*LL^2*LLd^2 + 36*nf^4*h^8*u^3*p*QRd^3*LRd + 191*nf^4*h^8*
      u^3*p*QR*QRd*LR*LRd + 191*nf^4*h^8*u^3*p*QR*QRd*LL*LLd + 191/2*nf^4*h^8*
      u^3*p*QR^2*QRd^2 + 36*nf^4*h^8*u^3*p*QR^3*LR + 191/2*nf^4*h^8*u^3*p*QLd*
      QRd^2*LLd + 216*nf^4*h^8*u^3*p*QLd*QR*LLd*LR + 191*nf^4*h^8*u^3*p*QLd*QR
      *LL*LRd + 191/2*nf^4*h^8*u^3*p*QLd^2*QRd*LRd + 108*nf^4*h^8*u^3*p*QLd^2*
      QR^2 + 36*nf^4*h^8*u^3*p*QLd^3*LLd + 191*nf^4*h^8*u^3*p*QL*QRd*LLd*LR +
      216*nf^4*h^8*u^3*p*QL*QRd*LL*LRd + 191/2*nf^4*h^8*u^3*p*QL*QR^2*LL + 191
      *nf^4*h^8*u^3*p*QL*QLd*LR*LRd + 191*nf^4*h^8*u^3*p*QL*QLd*LL*LLd + 382*
      nf^4*h^8*u^3*p*QL*QLd*QR*QRd + 108*nf^4*h^8*u^3*p*QL^2*QRd^2 + 191/2*
      nf^4*h^8*u^3*p*QL^2*QR*LR + 191/2*nf^4*h^8*u^3*p*QL^2*QLd^2 + 36*nf^4*
      h^8*u^3*p*QL^3*LL + 33/4*nf^4*h^8*u^4*LR^2*LRd^2 + 9*nf^4*h^8*u^4*LLd^2*
      LR^2 + 33*nf^4*h^8*u^4*LL*LLd*LR*LRd + 9*nf^4*h^8*u^4*LL^2*LRd^2 + 33/4*
      nf^4*h^8*u^4*LL^2*LLd^2 + 6*nf^4*h^8*u^4*QRd^3*LRd + 33*nf^4*h^8*u^4*QR*
      QRd*LR*LRd + 33*nf^4*h^8*u^4*QR*QRd*LL*LLd + 33/2*nf^4*h^8*u^4*QR^2*
      QRd^2 + 6*nf^4*h^8*u^4*QR^3*LR + 33/2*nf^4*h^8*u^4*QLd*QRd^2*LLd + 36*
      nf^4*h^8*u^4*QLd*QR*LLd*LR + 33*nf^4*h^8*u^4*QLd*QR*LL*LRd + 33/2*nf^4*
      h^8*u^4*QLd^2*QRd*LRd + 18*nf^4*h^8*u^4*QLd^2*QR^2 + 6*nf^4*h^8*u^4*
      QLd^3*LLd + 33*nf^4*h^8*u^4*QL*QRd*LLd*LR + 36*nf^4*h^8*u^4*QL*QRd*LL*
      LRd + 33/2*nf^4*h^8*u^4*QL*QR^2*LL + 33*nf^4*h^8*u^4*QL*QLd*LR*LRd + 33*
      nf^4*h^8*u^4*QL*QLd*LL*LLd + 66*nf^4*h^8*u^4*QL*QLd*QR*QRd + 18*nf^4*h^8
      *u^4*QL^2*QRd^2 + 33/2*nf^4*h^8*u^4*QL^2*QR*LR + 33/2*nf^4*h^8*u^4*QL^2*
      QLd^2 + 6*nf^4*h^8*u^4*QL^3*LL - 11/36*nf^4*T*h^8*LR^4*LRd^4 - 11/24*
      nf^4*T*h^8*LLd^2*LR^4*LRd^2 - 17/72*nf^4*T*h^8*LLd^4*LR^4 + 1/9*nf^4*T*
      h^8*LL*LLd*LR^3*LRd^3 + 2/9*nf^4*T*h^8*LL*LLd^3*LR^3*LRd - 11/24*nf^4*T*
      h^8*LL^2*LR^2*LRd^4 - nf^4*T*h^8*LL^2*LLd^2*LR^2*LRd^2 - 11/24*nf^4*T*
      h^8*LL^2*LLd^4*LR^2 + 2/9*nf^4*T*h^8*LL^3*LLd*LR*LRd^3 + 1/9*nf^4*T*h^8*
      LL^3*LLd^3*LR*LRd - 17/72*nf^4*T*h^8*LL^4*LRd^4 - 11/24*nf^4*T*h^8*LL^4*
      LLd^2*LRd^2 - 11/36*nf^4*T*h^8*LL^4*LLd^4 + 1/9*nf^4*T*h^8*QRd^3*LR^2*
      LRd^3 - 1/6*nf^4*T*h^8*QRd^3*LLd^2*LR^2*LRd + 1/9*nf^4*T*h^8*QRd^3*LL*
      LLd^3*LR + 1/9*nf^4*T*h^8*QRd^3*LL^2*LRd^3 - 1/12*nf^4*T*h^8*QRd^3*LL^2*
      LLd^2*LRd - 5/9*nf^4*T*h^8*QRd^6*LRd^2 - 13/72*nf^4*T*h^8*QRd^6*LLd^2 +
      1/9*nf^4*T*h^8*QR*QRd*LR^3*LRd^3 + 1/9*nf^4*T*h^8*QR*QRd*LL^3*LLd^3 - 2*
      nf^4*T*h^8*QR^2*QRd^2*LR^2*LRd^2 - 3/2*nf^4*T*h^8*QR^2*QRd^2*LLd^2*LR^2
       - 3/2*nf^4*T*h^8*QR^2*QRd^2*LL^2*LRd^2 - 2*nf^4*T*h^8*QR^2*QRd^2*LL^2*
      LLd^2 - 1/12*nf^4*T*h^8*QR^2*QRd^5*LRd + 1/9*nf^4*T*h^8*QR^3*LR^3*LRd^2
       + 1/9*nf^4*T*h^8*QR^3*LLd^2*LR^3 - 1/6*nf^4*T*h^8*QR^3*LL^2*LR*LRd^2 -
      1/12*nf^4*T*h^8*QR^3*LL^2*LLd^2*LR + 1/9*nf^4*T*h^8*QR^3*LL^3*LLd*LRd +
      1/3*nf^4*T*h^8*QR^3*QRd^3*LR*LRd + 1/3*nf^4*T*h^8*QR^3*QRd^3*LL*LLd - 49/
      36*nf^4*T*h^8*QR^4*QRd^4 - 1/12*nf^4*T*h^8*QR^5*QRd^2*LR - 5/9*nf^4*T*
      h^8*QR^6*LR^2 - 13/72*nf^4*T*h^8*QR^6*LL^2 + 1/12*nf^4*T*h^8*QLd*QRd^2*
      LLd^3*LR^2 + 1/6*nf^4*T*h^8*QLd*QRd^2*LL^2*LLd^3 + 2/9*nf^4*T*h^8*QLd*QR
      *LLd^3*LR^3 + 2/9*nf^4*T*h^8*QLd*QR*LL^3*LRd^3 + 1/6*nf^4*T*h^8*QLd^2*
      QRd*LR^2*LRd^3 + 1/12*nf^4*T*h^8*QLd^2*QRd*LL^2*LRd^3 - 25/24*nf^4*T*h^8
      *QLd^2*QRd^4*LRd^2 - 4/3*nf^4*T*h^8*QLd^2*QRd^4*LLd^2 - 3/2*nf^4*T*h^8*
      QLd^2*QR^2*LR^2*LRd^2 - 3*nf^4*T*h^8*QLd^2*QR^2*LLd^2*LR^2 - 2*nf^4*T*
      h^8*QLd^2*QR^2*LL^2*LRd^2 - 3/2*nf^4*T*h^8*QLd^2*QR^2*LL^2*LLd^2 - 1/6*
      nf^4*T*h^8*QLd^2*QR^2*QRd^3*LRd - 61/24*nf^4*T*h^8*QLd^2*QR^4*QRd^2 + 7/
      60*nf^4*T*h^8*QLd^2*QR^5*LR - 1/12*nf^4*T*h^8*QLd^3*LLd*LR^2*LRd^2 + 1/9
      *nf^4*T*h^8*QLd^3*LLd^3*LR^2 + 1/9*nf^4*T*h^8*QLd^3*LL*LR*LRd^3 - 1/6*
      nf^4*T*h^8*QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*T*h^8*QLd^3*LL^2*LLd^3 + 2/9*
      nf^4*T*h^8*QLd^3*QRd^3*LLd*LRd - 1/12*nf^4*T*h^8*QLd^3*QR^2*QRd^2*LLd +
      2/3*nf^4*T*h^8*QLd^3*QR^3*LLd*LR + 2/3*nf^4*T*h^8*QLd^3*QR^3*LL*LRd - 4/
      3*nf^4*T*h^8*QLd^4*QRd^2*LRd^2 - 25/24*nf^4*T*h^8*QLd^4*QRd^2*LLd^2 -
      151/72*nf^4*T*h^8*QLd^4*QR^4 + 7/60*nf^4*T*h^8*QLd^5*QR^2*LLd - 13/72*
      nf^4*T*h^8*QLd^6*LRd^2 - 5/9*nf^4*T*h^8*QLd^6*LLd^2 + 2/9*nf^4*T*h^8*QL*
      QRd*LLd^3*LR^3 + 2/9*nf^4*T*h^8*QL*QRd*LL^3*LRd^3 + 1/12*nf^4*T*h^8*QL*
      QR^2*LL^3*LRd^2 + 1/6*nf^4*T*h^8*QL*QR^2*LL^3*LLd^2 + 1/9*nf^4*T*h^8*QL*
      QLd*LR^3*LRd^3 + 1/9*nf^4*T*h^8*QL*QLd*LL^3*LLd^3 + 2/9*nf^4*T*h^8*QL*
      QLd*QR^3*QRd^3 + 4/9*nf^4*T*h^8*QL*QLd^3*QR^3*QRd - 3/2*nf^4*T*h^8*QL^2*
      QRd^2*LR^2*LRd^2 - 2*nf^4*T*h^8*QL^2*QRd^2*LLd^2*LR^2 - 3*nf^4*T*h^8*
      QL^2*QRd^2*LL^2*LRd^2 - 3/2*nf^4*T*h^8*QL^2*QRd^2*LL^2*LLd^2 + 7/60*nf^4
      *T*h^8*QL^2*QRd^5*LRd + 1/6*nf^4*T*h^8*QL^2*QR*LR^3*LRd^2 + 1/12*nf^4*T*
      h^8*QL^2*QR*LLd^2*LR^3 - 61/24*nf^4*T*h^8*QL^2*QR^2*QRd^4 - 1/6*nf^4*T*
      h^8*QL^2*QR^3*QRd^2*LR - 25/24*nf^4*T*h^8*QL^2*QR^4*LR^2 - 4/3*nf^4*T*
      h^8*QL^2*QR^4*LL^2 - 2*nf^4*T*h^8*QL^2*QLd^2*LR^2*LRd^2 - 3/2*nf^4*T*h^8
      *QL^2*QLd^2*LLd^2*LR^2 - 3/2*nf^4*T*h^8*QL^2*QLd^2*LL^2*LRd^2 - 2*nf^4*T
      *h^8*QL^2*QLd^2*LL^2*LLd^2 - 1/12*nf^4*T*h^8*QL^2*QLd^2*QRd^3*LRd - 7*
      nf^4*T*h^8*QL^2*QLd^2*QR^2*QRd^2 - 1/12*nf^4*T*h^8*QL^2*QLd^2*QR^3*LR -
      1/6*nf^4*T*h^8*QL^2*QLd^3*QRd^2*LLd - 61/24*nf^4*T*h^8*QL^2*QLd^4*QR^2
       - 1/12*nf^4*T*h^8*QL^2*QLd^5*LLd + 1/9*nf^4*T*h^8*QL^3*LLd*LR^3*LRd - 1/
      12*nf^4*T*h^8*QL^3*LL*LR^2*LRd^2 - 1/6*nf^4*T*h^8*QL^3*LL*LLd^2*LR^2 + 1/
      9*nf^4*T*h^8*QL^3*LL^3*LRd^2 + 1/9*nf^4*T*h^8*QL^3*LL^3*LLd^2 + 2/3*nf^4
      *T*h^8*QL^3*QRd^3*LLd*LR + 2/3*nf^4*T*h^8*QL^3*QRd^3*LL*LRd - 1/12*nf^4*
      T*h^8*QL^3*QR^2*QRd^2*LL + 2/9*nf^4*T*h^8*QL^3*QR^3*LL*LR + 4/9*nf^4*T*
      h^8*QL^3*QLd*QR*QRd^3 - 1/6*nf^4*T*h^8*QL^3*QLd^2*QR^2*LL + 1/3*nf^4*T*
      h^8*QL^3*QLd^3*LR*LRd + 1/3*nf^4*T*h^8*QL^3*QLd^3*LL*LLd + 2/9*nf^4*T*
      h^8*QL^3*QLd^3*QR*QRd - 151/72*nf^4*T*h^8*QL^4*QRd^4 - 4/3*nf^4*T*h^8*
      QL^4*QR^2*LR^2 - 25/24*nf^4*T*h^8*QL^4*QR^2*LL^2 - 61/24*nf^4*T*h^8*QL^4
      *QLd^2*QRd^2 - 49/36*nf^4*T*h^8*QL^4*QLd^4 + 7/60*nf^4*T*h^8*QL^5*QRd^2*
      LL - 1/12*nf^4*T*h^8*QL^5*QLd^2*LL - 13/72*nf^4*T*h^8*QL^6*LR^2 - 5/9*
      nf^4*T*h^8*QL^6*LL^2 - 1/4*nf^4*T*h^8*G*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*T*
      h^8*G*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*T*h^8*G*QLd*QR*LL^2*LRd^2 - 1/4*nf^4*
      T*h^8*G*QLd*QR*LL^2*LLd^2 - 1/4*nf^4*T*h^8*G*QLd*QR^3*QRd^2 + 1/4*nf^4*T
      *h^8*G*QLd^3*QR^3 - 1/4*nf^4*T*h^8*G*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*T*h^8*
      G*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*T*h^8*G*QL*QRd*LL^2*LRd^2 - 1/4*nf^4*T*
      h^8*G*QL*QRd*LL^2*LLd^2 - 1/4*nf^4*T*h^8*G*QL*QR^2*QRd^3 + 1/4*nf^4*T*
      h^8*G*QL*QLd^2*QR^2*QRd + 1/4*nf^4*T*h^8*G*QL^2*QLd*QR*QRd^2 - 1/4*nf^4*
      T*h^8*G*QL^2*QLd^3*QR + 1/4*nf^4*T*h^8*G*QL^3*QRd^3 - 1/4*nf^4*T*h^8*G*
      QL^3*QLd^2*QRd + 9/4*nf^4*T*h^8*G^2*LR^2*LRd^2 + 15/4*nf^4*T*h^8*G^2*
      LLd^2*LR^2 + 9*nf^4*T*h^8*G^2*LL*LLd*LR*LRd + 15/4*nf^4*T*h^8*G^2*LL^2*
      LRd^2 + 9/4*nf^4*T*h^8*G^2*LL^2*LLd^2 + 12*nf^4*T*h^8*G^2*QRd^3*LRd + 27
      *nf^4*T*h^8*G^2*QR*QRd*LR*LRd + 27*nf^4*T*h^8*G^2*QR*QRd*LL*LLd + 117/4*
      nf^4*T*h^8*G^2*QR^2*QRd^2 + 12*nf^4*T*h^8*G^2*QR^3*LR + 27*nf^4*T*h^8*
      G^2*QLd*QRd^2*LLd + 39*nf^4*T*h^8*G^2*QLd*QR*LLd*LR + 27*nf^4*T*h^8*G^2*
      QLd*QR*LL*LRd + 27*nf^4*T*h^8*G^2*QLd^2*QRd*LRd + 159/4*nf^4*T*h^8*G^2*
      QLd^2*QR^2 + 12*nf^4*T*h^8*G^2*QLd^3*LLd + 27*nf^4*T*h^8*G^2*QL*QRd*LLd*
      LR + 39*nf^4*T*h^8*G^2*QL*QRd*LL*LRd + 27*nf^4*T*h^8*G^2*QL*QR^2*LL + 27
      *nf^4*T*h^8*G^2*QL*QLd*LR*LRd + 27*nf^4*T*h^8*G^2*QL*QLd*LL*LLd + 117*
      nf^4*T*h^8*G^2*QL*QLd*QR*QRd + 159/4*nf^4*T*h^8*G^2*QL^2*QRd^2 + 27*nf^4
      *T*h^8*G^2*QL^2*QR*LR + 117/4*nf^4*T*h^8*G^2*QL^2*QLd^2 + 12*nf^4*T*h^8*
      G^2*QL^3*LL - 11/12*nf^4*T*h^8*W*LLd*LR^3*LRd^2 + 3/4*nf^4*T*h^8*W*LLd^3
      *LR^3 - 11/12*nf^4*T*h^8*W*LL*LR^2*LRd^3 + 3/4*nf^4*T*h^8*W*LL*LLd^2*
      LR^2*LRd + 3/4*nf^4*T*h^8*W*LL^2*LLd*LR*LRd^2 - 11/12*nf^4*T*h^8*W*LL^2*
      LLd^3*LR + 3/4*nf^4*T*h^8*W*LL^3*LRd^3 - 11/12*nf^4*T*h^8*W*LL^3*LLd^2*
      LRd - 1/3*nf^4*T*h^8*W*QRd^3*LLd*LR*LRd - 3/4*nf^4*T*h^8*W*QRd^3*LL*
      LRd^2 + 7/12*nf^4*T*h^8*W*QRd^3*LL*LLd^2 - 3/8*nf^4*T*h^8*W*QR*QRd^4*LLd
       - 3/2*nf^4*T*h^8*W*QR^2*QRd^2*LLd*LR - 3/2*nf^4*T*h^8*W*QR^2*QRd^2*LL*
      LRd - 3/4*nf^4*T*h^8*W*QR^3*LLd*LR^2 - 1/3*nf^4*T*h^8*W*QR^3*LL*LR*LRd
       + 7/12*nf^4*T*h^8*W*QR^3*LL^2*LLd - 3/8*nf^4*T*h^8*W*QR^4*QRd*LL - 3/4*
      nf^4*T*h^8*W*QLd*QRd^2*LR*LRd^2 + 3/4*nf^4*T*h^8*W*QLd*QRd^2*LLd^2*LR -
      3/4*nf^4*T*h^8*W*QLd*QR*LR^2*LRd^2 + 3/4*nf^4*T*h^8*W*QLd*QR*LLd^2*LR^2
       + 3/4*nf^4*T*h^8*W*QLd*QR*LL^2*LRd^2 - 3/4*nf^4*T*h^8*W*QLd*QR*LL^2*
      LLd^2 - 3/2*nf^4*T*h^8*W*QLd*QR^3*QRd^2 - 3/8*nf^4*T*h^8*W*QLd*QR^4*LR
       + 3/4*nf^4*T*h^8*W*QLd^2*QRd*LL*LRd^2 - 3/4*nf^4*T*h^8*W*QLd^2*QRd*LL*
      LLd^2 + 3/4*nf^4*T*h^8*W*QLd^2*QR*QRd^2*LLd + 3/2*nf^4*T*h^8*W*QLd^2*
      QR^2*LLd*LR + 3/2*nf^4*T*h^8*W*QLd^2*QR^2*LL*LRd + 7/12*nf^4*T*h^8*W*
      QLd^3*LR*LRd^2 - 3/4*nf^4*T*h^8*W*QLd^3*LLd^2*LR - 1/3*nf^4*T*h^8*W*
      QLd^3*LL*LLd*LRd + 3/2*nf^4*T*h^8*W*QLd^3*QR^3 - 3/8*nf^4*T*h^8*W*QLd^4*
      QR*LLd - 3/4*nf^4*T*h^8*W*QL*QRd*LR^2*LRd^2 + 3/4*nf^4*T*h^8*W*QL*QRd*
      LLd^2*LR^2 + 3/4*nf^4*T*h^8*W*QL*QRd*LL^2*LRd^2 - 3/4*nf^4*T*h^8*W*QL*
      QRd*LL^2*LLd^2 - 3/8*nf^4*T*h^8*W*QL*QRd^4*LRd - 3/4*nf^4*T*h^8*W*QL*
      QR^2*LR^2*LRd + 3/4*nf^4*T*h^8*W*QL*QR^2*LL^2*LRd - 3/2*nf^4*T*h^8*W*QL*
      QR^2*QRd^3 + 3/4*nf^4*T*h^8*W*QL*QLd^2*QRd^2*LRd + 3/2*nf^4*T*h^8*W*QL*
      QLd^2*QR^2*QRd - 3/8*nf^4*T*h^8*W*QL*QLd^4*LRd + 3/2*nf^4*T*h^8*W*QL^2*
      QRd^2*LLd*LR + 3/2*nf^4*T*h^8*W*QL^2*QRd^2*LL*LRd + 3/4*nf^4*T*h^8*W*
      QL^2*QR*LLd*LR^2 - 3/4*nf^4*T*h^8*W*QL^2*QR*LL^2*LLd + 3/4*nf^4*T*h^8*W*
      QL^2*QR^2*QRd*LL + 3/2*nf^4*T*h^8*W*QL^2*QLd*QR*QRd^2 + 3/4*nf^4*T*h^8*W
      *QL^2*QLd*QR^2*LR - 3/2*nf^4*T*h^8*W*QL^2*QLd^2*LLd*LR - 3/2*nf^4*T*h^8*
      W*QL^2*QLd^2*LL*LRd - 3/2*nf^4*T*h^8*W*QL^2*QLd^3*QR + 7/12*nf^4*T*h^8*W
      *QL^3*LR^2*LRd - 1/3*nf^4*T*h^8*W*QL^3*LL*LLd*LR - 3/4*nf^4*T*h^8*W*QL^3
      *LL^2*LRd + 3/2*nf^4*T*h^8*W*QL^3*QRd^3 - 3/2*nf^4*T*h^8*W*QL^3*QLd^2*
      QRd - 3/8*nf^4*T*h^8*W*QL^4*QRd*LL - 3/8*nf^4*T*h^8*W*QL^4*QLd*LR + 16*
      nf^4*T*h^8*W*G*QRd^3*LRd + 36*nf^4*T*h^8*W*G*QR*QRd*LR*LRd + 36*nf^4*T*
      h^8*W*G*QR*QRd*LL*LLd + 36*nf^4*T*h^8*W*G*QR^2*QRd^2 + 16*nf^4*T*h^8*W*G
      *QR^3*LR + 36*nf^4*T*h^8*W*G*QLd*QRd^2*LLd + 48*nf^4*T*h^8*W*G*QLd*QR*
      LLd*LR + 36*nf^4*T*h^8*W*G*QLd*QR*LL*LRd + 36*nf^4*T*h^8*W*G*QLd^2*QRd*
      LRd + 48*nf^4*T*h^8*W*G*QLd^2*QR^2 + 16*nf^4*T*h^8*W*G*QLd^3*LLd + 36*
      nf^4*T*h^8*W*G*QL*QRd*LLd*LR + 48*nf^4*T*h^8*W*G*QL*QRd*LL*LRd + 36*nf^4
      *T*h^8*W*G*QL*QR^2*LL + 36*nf^4*T*h^8*W*G*QL*QLd*LR*LRd + 36*nf^4*T*h^8*
      W*G*QL*QLd*LL*LLd + 144*nf^4*T*h^8*W*G*QL*QLd*QR*QRd + 48*nf^4*T*h^8*W*G
      *QL^2*QRd^2 + 36*nf^4*T*h^8*W*G*QL^2*QR*LR + 36*nf^4*T*h^8*W*G*QL^2*
      QLd^2 + 16*nf^4*T*h^8*W*G*QL^3*LL + 39/4*nf^4*T*h^8*W^2*LR^2*LRd^2 + 53/
      4*nf^4*T*h^8*W^2*LLd^2*LR^2 + 39*nf^4*T*h^8*W^2*LL*LLd*LR*LRd + 53/4*
      nf^4*T*h^8*W^2*LL^2*LRd^2 + 39/4*nf^4*T*h^8*W^2*LL^2*LLd^2 + 53/6*nf^4*T
      *h^8*W^2*QRd^3*LRd + 39*nf^4*T*h^8*W^2*QR*QRd*LR*LRd + 39*nf^4*T*h^8*W^2
      *QR*QRd*LL*LLd + 39/2*nf^4*T*h^8*W^2*QR^2*QRd^2 + 53/6*nf^4*T*h^8*W^2*
      QR^3*LR + 39/2*nf^4*T*h^8*W^2*QLd*QRd^2*LLd + 53*nf^4*T*h^8*W^2*QLd*QR*
      LLd*LR + 39*nf^4*T*h^8*W^2*QLd*QR*LL*LRd + 39/2*nf^4*T*h^8*W^2*QLd^2*QRd
      *LRd + 53/2*nf^4*T*h^8*W^2*QLd^2*QR^2 + 53/6*nf^4*T*h^8*W^2*QLd^3*LLd +
      39*nf^4*T*h^8*W^2*QL*QRd*LLd*LR + 53*nf^4*T*h^8*W^2*QL*QRd*LL*LRd + 39/2
      *nf^4*T*h^8*W^2*QL*QR^2*LL + 39*nf^4*T*h^8*W^2*QL*QLd*LR*LRd + 39*nf^4*T
      *h^8*W^2*QL*QLd*LL*LLd + 78*nf^4*T*h^8*W^2*QL*QLd*QR*QRd + 53/2*nf^4*T*
      h^8*W^2*QL^2*QRd^2 + 39/2*nf^4*T*h^8*W^2*QL^2*QR*LR + 39/2*nf^4*T*h^8*
      W^2*QL^2*QLd^2 + 53/6*nf^4*T*h^8*W^2*QL^3*LL - 1/4*nf^4*T*h^8*B*LLd*LR^3
      *LRd^2 + 1/4*nf^4*T*h^8*B*LLd^3*LR^3 - 1/4*nf^4*T*h^8*B*LL*LR^2*LRd^3 +
      1/4*nf^4*T*h^8*B*LL*LLd^2*LR^2*LRd + 1/4*nf^4*T*h^8*B*LL^2*LLd*LR*LRd^2
       - 1/4*nf^4*T*h^8*B*LL^2*LLd^3*LR + 1/4*nf^4*T*h^8*B*LL^3*LRd^3 - 1/4*
      nf^4*T*h^8*B*LL^3*LLd^2*LRd - 1/4*nf^4*T*h^8*B*QRd^3*LL*LRd^2 + 1/4*nf^4
      *T*h^8*B*QRd^3*LL*LLd^2 - 1/8*nf^4*T*h^8*B*QR*QRd^4*LLd - 1/2*nf^4*T*h^8
      *B*QR^2*QRd^2*LLd*LR - 1/2*nf^4*T*h^8*B*QR^2*QRd^2*LL*LRd - 1/4*nf^4*T*
      h^8*B*QR^3*LLd*LR^2 + 1/4*nf^4*T*h^8*B*QR^3*LL^2*LLd - 1/8*nf^4*T*h^8*B*
      QR^4*QRd*LL - 1/4*nf^4*T*h^8*B*QLd*QRd^2*LR*LRd^2 + 1/4*nf^4*T*h^8*B*QLd
      *QRd^2*LLd^2*LR - 1/4*nf^4*T*h^8*B*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*T*h^8*B*
      QLd*QR*LLd^2*LR^2 + 1/4*nf^4*T*h^8*B*QLd*QR*LL^2*LRd^2 - 1/4*nf^4*T*h^8*
      B*QLd*QR*LL^2*LLd^2 - 1/2*nf^4*T*h^8*B*QLd*QR^3*QRd^2 - 1/8*nf^4*T*h^8*B
      *QLd*QR^4*LR + 1/4*nf^4*T*h^8*B*QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*T*h^8*B*
      QLd^2*QRd*LL*LLd^2 + 1/4*nf^4*T*h^8*B*QLd^2*QR*QRd^2*LLd + 1/2*nf^4*T*
      h^8*B*QLd^2*QR^2*LLd*LR + 1/2*nf^4*T*h^8*B*QLd^2*QR^2*LL*LRd + 1/4*nf^4*
      T*h^8*B*QLd^3*LR*LRd^2 - 1/4*nf^4*T*h^8*B*QLd^3*LLd^2*LR + 1/2*nf^4*T*
      h^8*B*QLd^3*QR^3 - 1/8*nf^4*T*h^8*B*QLd^4*QR*LLd - 1/4*nf^4*T*h^8*B*QL*
      QRd*LR^2*LRd^2 + 1/4*nf^4*T*h^8*B*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*T*h^8*B*
      QL*QRd*LL^2*LRd^2 - 1/4*nf^4*T*h^8*B*QL*QRd*LL^2*LLd^2 - 1/8*nf^4*T*h^8*
      B*QL*QRd^4*LRd - 1/4*nf^4*T*h^8*B*QL*QR^2*LR^2*LRd + 1/4*nf^4*T*h^8*B*QL
      *QR^2*LL^2*LRd - 1/2*nf^4*T*h^8*B*QL*QR^2*QRd^3 + 1/4*nf^4*T*h^8*B*QL*
      QLd^2*QRd^2*LRd + 1/2*nf^4*T*h^8*B*QL*QLd^2*QR^2*QRd - 1/8*nf^4*T*h^8*B*
      QL*QLd^4*LRd + 1/2*nf^4*T*h^8*B*QL^2*QRd^2*LLd*LR + 1/2*nf^4*T*h^8*B*
      QL^2*QRd^2*LL*LRd + 1/4*nf^4*T*h^8*B*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T*h^8*B
      *QL^2*QR*LL^2*LLd + 1/4*nf^4*T*h^8*B*QL^2*QR^2*QRd*LL + 1/2*nf^4*T*h^8*B
      *QL^2*QLd*QR*QRd^2 + 1/4*nf^4*T*h^8*B*QL^2*QLd*QR^2*LR - 1/2*nf^4*T*h^8*
      B*QL^2*QLd^2*LLd*LR - 1/2*nf^4*T*h^8*B*QL^2*QLd^2*LL*LRd - 1/2*nf^4*T*
      h^8*B*QL^2*QLd^3*QR + 1/4*nf^4*T*h^8*B*QL^3*LR^2*LRd - 1/4*nf^4*T*h^8*B*
      QL^3*LL^2*LRd + 1/2*nf^4*T*h^8*B*QL^3*QRd^3 - 1/2*nf^4*T*h^8*B*QL^3*
      QLd^2*QRd - 1/8*nf^4*T*h^8*B*QL^4*QRd*LL - 1/8*nf^4*T*h^8*B*QL^4*QLd*LR
       + 8*nf^4*T*h^8*B*G*QRd^3*LRd + 18*nf^4*T*h^8*B*G*QR*QRd*LR*LRd + 18*
      nf^4*T*h^8*B*G*QR*QRd*LL*LLd + 18*nf^4*T*h^8*B*G*QR^2*QRd^2 + 8*nf^4*T*
      h^8*B*G*QR^3*LR + 18*nf^4*T*h^8*B*G*QLd*QRd^2*LLd + 24*nf^4*T*h^8*B*G*
      QLd*QR*LLd*LR + 18*nf^4*T*h^8*B*G*QLd*QR*LL*LRd + 18*nf^4*T*h^8*B*G*
      QLd^2*QRd*LRd + 24*nf^4*T*h^8*B*G*QLd^2*QR^2 + 8*nf^4*T*h^8*B*G*QLd^3*
      LLd + 18*nf^4*T*h^8*B*G*QL*QRd*LLd*LR + 24*nf^4*T*h^8*B*G*QL*QRd*LL*LRd
       + 18*nf^4*T*h^8*B*G*QL*QR^2*LL + 18*nf^4*T*h^8*B*G*QL*QLd*LR*LRd + 18*
      nf^4*T*h^8*B*G*QL*QLd*LL*LLd + 72*nf^4*T*h^8*B*G*QL*QLd*QR*QRd + 24*nf^4
      *T*h^8*B*G*QL^2*QRd^2 + 18*nf^4*T*h^8*B*G*QL^2*QR*LR + 18*nf^4*T*h^8*B*G
      *QL^2*QLd^2 + 8*nf^4*T*h^8*B*G*QL^3*LL + 9*nf^4*T*h^8*B*W*LR^2*LRd^2 +
      12*nf^4*T*h^8*B*W*LLd^2*LR^2 + 36*nf^4*T*h^8*B*W*LL*LLd*LR*LRd + 12*nf^4
      *T*h^8*B*W*LL^2*LRd^2 + 9*nf^4*T*h^8*B*W*LL^2*LLd^2 + 8*nf^4*T*h^8*B*W*
      QRd^3*LRd + 36*nf^4*T*h^8*B*W*QR*QRd*LR*LRd + 36*nf^4*T*h^8*B*W*QR*QRd*
      LL*LLd + 18*nf^4*T*h^8*B*W*QR^2*QRd^2 + 8*nf^4*T*h^8*B*W*QR^3*LR + 18*
      nf^4*T*h^8*B*W*QLd*QRd^2*LLd + 48*nf^4*T*h^8*B*W*QLd*QR*LLd*LR + 36*nf^4
      *T*h^8*B*W*QLd*QR*LL*LRd + 18*nf^4*T*h^8*B*W*QLd^2*QRd*LRd + 24*nf^4*T*
      h^8*B*W*QLd^2*QR^2 + 8*nf^4*T*h^8*B*W*QLd^3*LLd + 36*nf^4*T*h^8*B*W*QL*
      QRd*LLd*LR + 48*nf^4*T*h^8*B*W*QL*QRd*LL*LRd + 18*nf^4*T*h^8*B*W*QL*QR^2
      *LL + 36*nf^4*T*h^8*B*W*QL*QLd*LR*LRd + 36*nf^4*T*h^8*B*W*QL*QLd*LL*LLd
       + 72*nf^4*T*h^8*B*W*QL*QLd*QR*QRd + 24*nf^4*T*h^8*B*W*QL^2*QRd^2 + 18*
      nf^4*T*h^8*B*W*QL^2*QR*LR + 18*nf^4*T*h^8*B*W*QL^2*QLd^2 + 8*nf^4*T*h^8*
      B*W*QL^3*LL + 9/4*nf^4*T*h^8*B^2*LR^2*LRd^2 + 15/4*nf^4*T*h^8*B^2*LLd^2*
      LR^2 + 9*nf^4*T*h^8*B^2*LL*LLd*LR*LRd + 15/4*nf^4*T*h^8*B^2*LL^2*LRd^2
       + 9/4*nf^4*T*h^8*B^2*LL^2*LLd^2 + 5/2*nf^4*T*h^8*B^2*QRd^3*LRd + 9*nf^4
      *T*h^8*B^2*QR*QRd*LR*LRd + 9*nf^4*T*h^8*B^2*QR*QRd*LL*LLd + 9/2*nf^4*T*
      h^8*B^2*QR^2*QRd^2 + 5/2*nf^4*T*h^8*B^2*QR^3*LR + 9/2*nf^4*T*h^8*B^2*QLd
      *QRd^2*LLd + 15*nf^4*T*h^8*B^2*QLd*QR*LLd*LR + 9*nf^4*T*h^8*B^2*QLd*QR*
      LL*LRd + 9/2*nf^4*T*h^8*B^2*QLd^2*QRd*LRd + 15/2*nf^4*T*h^8*B^2*QLd^2*
      QR^2 + 5/2*nf^4*T*h^8*B^2*QLd^3*LLd + 9*nf^4*T*h^8*B^2*QL*QRd*LLd*LR +
      15*nf^4*T*h^8*B^2*QL*QRd*LL*LRd + 9/2*nf^4*T*h^8*B^2*QL*QR^2*LL + 9*nf^4
      *T*h^8*B^2*QL*QLd*LR*LRd + 9*nf^4*T*h^8*B^2*QL*QLd*LL*LLd + 18*nf^4*T*
      h^8*B^2*QL*QLd*QR*QRd + 15/2*nf^4*T*h^8*B^2*QL^2*QRd^2 + 9/2*nf^4*T*h^8*
      B^2*QL^2*QR*LR + 9/2*nf^4*T*h^8*B^2*QL^2*QLd^2 + 5/2*nf^4*T*h^8*B^2*QL^3
      *LL + nf^4*T*h^8*p^2*LLd*LR^3*LRd^2 + 1/2*nf^4*T*h^8*p^2*LLd^3*LR^3 +
      nf^4*T*h^8*p^2*LL*LR^2*LRd^3 + nf^4*T*h^8*p^2*LL^2*LLd^3*LR + 1/2*nf^4*T
      *h^8*p^2*LL^3*LRd^3 + nf^4*T*h^8*p^2*LL^3*LLd^2*LRd - 1/2*nf^4*T*h^8*p^2
      *QRd^3*LL*LRd^2 - nf^4*T*h^8*p^2*QRd^3*LL*LLd^2 + 2*nf^4*T*h^8*p^2*QR^2*
      QRd^2*LLd*LR + 2*nf^4*T*h^8*p^2*QR^2*QRd^2*LL*LRd - 1/2*nf^4*T*h^8*p^2*
      QR^3*LLd*LR^2 - nf^4*T*h^8*p^2*QR^3*LL^2*LLd - nf^4*T*h^8*p^2*QLd*QRd^2*
      LLd^2*LR + nf^4*T*h^8*p^2*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*T*h^8*p^2*QLd*QR*
      LLd^2*LR^2 + nf^4*T*h^8*p^2*QLd*QR*LL^2*LLd^2 + 2*nf^4*T*h^8*p^2*QLd*
      QR^3*QRd^2 - 1/4*nf^4*T*h^8*p^2*QLd*QR^4*LR - nf^4*T*h^8*p^2*QLd^2*QRd*
      LL*LRd^2 - nf^4*T*h^8*p^2*QLd^2*QR*QRd^2*LLd + nf^4*T*h^8*p^2*QLd^2*QR^2
      *LLd*LR - nf^4*T*h^8*p^2*QLd^3*LR*LRd^2 - 1/2*nf^4*T*h^8*p^2*QLd^3*LLd^2
      *LR + nf^4*T*h^8*p^2*QLd^3*QR^3 - 1/4*nf^4*T*h^8*p^2*QLd^4*QR*LLd + nf^4
      *T*h^8*p^2*QL*QRd*LR^2*LRd^2 + 1/2*nf^4*T*h^8*p^2*QL*QRd*LL^2*LRd^2 +
      nf^4*T*h^8*p^2*QL*QRd*LL^2*LLd^2 - 1/4*nf^4*T*h^8*p^2*QL*QRd^4*LRd -
      nf^4*T*h^8*p^2*QL*QR^2*LL^2*LRd + 2*nf^4*T*h^8*p^2*QL*QR^2*QRd^3 - nf^4*
      T*h^8*p^2*QL*QLd^2*QRd^2*LRd + nf^4*T*h^8*p^2*QL^2*QRd^2*LL*LRd - nf^4*T
      *h^8*p^2*QL^2*QR*LLd*LR^2 - nf^4*T*h^8*p^2*QL^2*QR^2*QRd*LL - nf^4*T*h^8
      *p^2*QL^2*QLd*QR^2*LR + 2*nf^4*T*h^8*p^2*QL^2*QLd^2*LLd*LR + 2*nf^4*T*
      h^8*p^2*QL^2*QLd^2*LL*LRd + 2*nf^4*T*h^8*p^2*QL^2*QLd^3*QR - nf^4*T*h^8*
      p^2*QL^3*LR^2*LRd - 1/2*nf^4*T*h^8*p^2*QL^3*LL^2*LRd + nf^4*T*h^8*p^2*
      QL^3*QRd^3 + 2*nf^4*T*h^8*p^2*QL^3*QLd^2*QRd - 1/4*nf^4*T*h^8*p^2*QL^4*
      QRd*LL + 55*nf^4*T*h^8*p^2*G*QRd^3*LRd + 138*nf^4*T*h^8*p^2*G*QR*QRd*LR*
      LRd + 138*nf^4*T*h^8*p^2*G*QR*QRd*LL*LLd + 138*nf^4*T*h^8*p^2*G*QR^2*
      QRd^2 + 55*nf^4*T*h^8*p^2*G*QR^3*LR + 138*nf^4*T*h^8*p^2*G*QLd*QRd^2*LLd
       + 165*nf^4*T*h^8*p^2*G*QLd*QR*LLd*LR + 138*nf^4*T*h^8*p^2*G*QLd*QR*LL*
      LRd + 138*nf^4*T*h^8*p^2*G*QLd^2*QRd*LRd + 165*nf^4*T*h^8*p^2*G*QLd^2*
      QR^2 + 55*nf^4*T*h^8*p^2*G*QLd^3*LLd + 138*nf^4*T*h^8*p^2*G*QL*QRd*LLd*
      LR + 165*nf^4*T*h^8*p^2*G*QL*QRd*LL*LRd + 138*nf^4*T*h^8*p^2*G*QL*QR^2*
      LL + 138*nf^4*T*h^8*p^2*G*QL*QLd*LR*LRd + 138*nf^4*T*h^8*p^2*G*QL*QLd*LL
      *LLd + 552*nf^4*T*h^8*p^2*G*QL*QLd*QR*QRd + 165*nf^4*T*h^8*p^2*G*QL^2*
      QRd^2 + 138*nf^4*T*h^8*p^2*G*QL^2*QR*LR + 138*nf^4*T*h^8*p^2*G*QL^2*
      QLd^2 + 55*nf^4*T*h^8*p^2*G*QL^3*LL + 69*nf^4*T*h^8*p^2*W*LR^2*LRd^2 +
      165/2*nf^4*T*h^8*p^2*W*LLd^2*LR^2 + 276*nf^4*T*h^8*p^2*W*LL*LLd*LR*LRd
       + 165/2*nf^4*T*h^8*p^2*W*LL^2*LRd^2 + 69*nf^4*T*h^8*p^2*W*LL^2*LLd^2 +
      55*nf^4*T*h^8*p^2*W*QRd^3*LRd + 276*nf^4*T*h^8*p^2*W*QR*QRd*LR*LRd + 276
      *nf^4*T*h^8*p^2*W*QR*QRd*LL*LLd + 138*nf^4*T*h^8*p^2*W*QR^2*QRd^2 + 55*
      nf^4*T*h^8*p^2*W*QR^3*LR + 138*nf^4*T*h^8*p^2*W*QLd*QRd^2*LLd + 330*nf^4
      *T*h^8*p^2*W*QLd*QR*LLd*LR + 276*nf^4*T*h^8*p^2*W*QLd*QR*LL*LRd + 138*
      nf^4*T*h^8*p^2*W*QLd^2*QRd*LRd + 165*nf^4*T*h^8*p^2*W*QLd^2*QR^2 + 55*
      nf^4*T*h^8*p^2*W*QLd^3*LLd + 276*nf^4*T*h^8*p^2*W*QL*QRd*LLd*LR + 330*
      nf^4*T*h^8*p^2*W*QL*QRd*LL*LRd + 138*nf^4*T*h^8*p^2*W*QL*QR^2*LL + 276*
      nf^4*T*h^8*p^2*W*QL*QLd*LR*LRd + 276*nf^4*T*h^8*p^2*W*QL*QLd*LL*LLd +
      552*nf^4*T*h^8*p^2*W*QL*QLd*QR*QRd + 165*nf^4*T*h^8*p^2*W*QL^2*QRd^2 +
      138*nf^4*T*h^8*p^2*W*QL^2*QR*LR + 138*nf^4*T*h^8*p^2*W*QL^2*QLd^2 + 55*
      nf^4*T*h^8*p^2*W*QL^3*LL + 69/2*nf^4*T*h^8*p^2*B*LR^2*LRd^2 + 165/4*nf^4
      *T*h^8*p^2*B*LLd^2*LR^2 + 138*nf^4*T*h^8*p^2*B*LL*LLd*LR*LRd + 165/4*
      nf^4*T*h^8*p^2*B*LL^2*LRd^2 + 69/2*nf^4*T*h^8*p^2*B*LL^2*LLd^2 + 55/2*
      nf^4*T*h^8*p^2*B*QRd^3*LRd + 138*nf^4*T*h^8*p^2*B*QR*QRd*LR*LRd + 138*
      nf^4*T*h^8*p^2*B*QR*QRd*LL*LLd + 69*nf^4*T*h^8*p^2*B*QR^2*QRd^2 + 55/2*
      nf^4*T*h^8*p^2*B*QR^3*LR + 69*nf^4*T*h^8*p^2*B*QLd*QRd^2*LLd + 165*nf^4*
      T*h^8*p^2*B*QLd*QR*LLd*LR + 138*nf^4*T*h^8*p^2*B*QLd*QR*LL*LRd + 69*nf^4
      *T*h^8*p^2*B*QLd^2*QRd*LRd + 165/2*nf^4*T*h^8*p^2*B*QLd^2*QR^2 + 55/2*
      nf^4*T*h^8*p^2*B*QLd^3*LLd + 138*nf^4*T*h^8*p^2*B*QL*QRd*LLd*LR + 165*
      nf^4*T*h^8*p^2*B*QL*QRd*LL*LRd + 69*nf^4*T*h^8*p^2*B*QL*QR^2*LL + 138*
      nf^4*T*h^8*p^2*B*QL*QLd*LR*LRd + 138*nf^4*T*h^8*p^2*B*QL*QLd*LL*LLd +
      276*nf^4*T*h^8*p^2*B*QL*QLd*QR*QRd + 165/2*nf^4*T*h^8*p^2*B*QL^2*QRd^2
       + 69*nf^4*T*h^8*p^2*B*QL^2*QR*LR + 69*nf^4*T*h^8*p^2*B*QL^2*QLd^2 + 55/
      2*nf^4*T*h^8*p^2*B*QL^3*LL + 51*nf^4*T*h^8*p^4*LR^2*LRd^2 + 243/4*nf^4*T
      *h^8*p^4*LLd^2*LR^2 + 204*nf^4*T*h^8*p^4*LL*LLd*LR*LRd + 243/4*nf^4*T*
      h^8*p^4*LL^2*LRd^2 + 51*nf^4*T*h^8*p^4*LL^2*LLd^2 + 81/2*nf^4*T*h^8*p^4*
      QRd^3*LRd + 204*nf^4*T*h^8*p^4*QR*QRd*LR*LRd + 204*nf^4*T*h^8*p^4*QR*QRd
      *LL*LLd + 102*nf^4*T*h^8*p^4*QR^2*QRd^2 + 81/2*nf^4*T*h^8*p^4*QR^3*LR +
      102*nf^4*T*h^8*p^4*QLd*QRd^2*LLd + 243*nf^4*T*h^8*p^4*QLd*QR*LLd*LR +
      204*nf^4*T*h^8*p^4*QLd*QR*LL*LRd + 102*nf^4*T*h^8*p^4*QLd^2*QRd*LRd +
      243/2*nf^4*T*h^8*p^4*QLd^2*QR^2 + 81/2*nf^4*T*h^8*p^4*QLd^3*LLd + 204*
      nf^4*T*h^8*p^4*QL*QRd*LLd*LR + 243*nf^4*T*h^8*p^4*QL*QRd*LL*LRd + 102*
      nf^4*T*h^8*p^4*QL*QR^2*LL + 204*nf^4*T*h^8*p^4*QL*QLd*LR*LRd + 204*nf^4*
      T*h^8*p^4*QL*QLd*LL*LLd + 408*nf^4*T*h^8*p^4*QL*QLd*QR*QRd + 243/2*nf^4*
      T*h^8*p^4*QL^2*QRd^2 + 102*nf^4*T*h^8*p^4*QL^2*QR*LR + 102*nf^4*T*h^8*
      p^4*QL^2*QLd^2 + 81/2*nf^4*T*h^8*p^4*QL^3*LL + 5/12*nf^4*T*h^8*u*p*LLd*
      LR^3*LRd^2 + 3/2*nf^4*T*h^8*u*p*LLd^3*LR^3 + 5/12*nf^4*T*h^8*u*p*LL*LR^2
      *LRd^3 + 3/4*nf^4*T*h^8*u*p*LL*LLd^2*LR^2*LRd + 3/4*nf^4*T*h^8*u*p*LL^2*
      LLd*LR*LRd^2 + 5/12*nf^4*T*h^8*u*p*LL^2*LLd^3*LR + 3/2*nf^4*T*h^8*u*p*
      LL^3*LRd^3 + 5/12*nf^4*T*h^8*u*p*LL^3*LLd^2*LRd - 2/3*nf^4*T*h^8*u*p*
      QRd^3*LLd*LR*LRd - 3/2*nf^4*T*h^8*u*p*QRd^3*LL*LRd^2 - 13/12*nf^4*T*h^8*
      u*p*QRd^3*LL*LLd^2 - 3/8*nf^4*T*h^8*u*p*QR*QRd^4*LLd + 3/2*nf^4*T*h^8*u*
      p*QR^2*QRd^2*LLd*LR + 3/2*nf^4*T*h^8*u*p*QR^2*QRd^2*LL*LRd - 3/2*nf^4*T*
      h^8*u*p*QR^3*LLd*LR^2 - 2/3*nf^4*T*h^8*u*p*QR^3*LL*LR*LRd - 13/12*nf^4*T
      *h^8*u*p*QR^3*LL^2*LLd - 3/8*nf^4*T*h^8*u*p*QR^4*QRd*LL - 3/4*nf^4*T*h^8
      *u*p*QLd*QRd^2*LR*LRd^2 - 3/4*nf^4*T*h^8*u*p*QLd*QRd^2*LLd^2*LR + 3/4*
      nf^4*T*h^8*u*p*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*T*h^8*u*p*QLd*QR*LLd^2*LR^2
       + 3/4*nf^4*T*h^8*u*p*QLd*QR*LL^2*LRd^2 + 3/4*nf^4*T*h^8*u*p*QLd*QR*LL^2
      *LLd^2 + 3/2*nf^4*T*h^8*u*p*QLd*QR^3*QRd^2 - 3/4*nf^4*T*h^8*u*p*QLd*QR^4
      *LR - 3/4*nf^4*T*h^8*u*p*QLd^2*QRd*LL*LRd^2 - 3/4*nf^4*T*h^8*u*p*QLd^2*
      QRd*LL*LLd^2 - 3/4*nf^4*T*h^8*u*p*QLd^2*QR*QRd^2*LLd + 3*nf^4*T*h^8*u*p*
      QLd^2*QR^2*LLd*LR + 3/2*nf^4*T*h^8*u*p*QLd^2*QR^2*LL*LRd - 13/12*nf^4*T*
      h^8*u*p*QLd^3*LR*LRd^2 - 3/2*nf^4*T*h^8*u*p*QLd^3*LLd^2*LR - 2/3*nf^4*T*
      h^8*u*p*QLd^3*LL*LLd*LRd + 3*nf^4*T*h^8*u*p*QLd^3*QR^3 - 3/4*nf^4*T*h^8*
      u*p*QLd^4*QR*LLd + 3/4*nf^4*T*h^8*u*p*QL*QRd*LR^2*LRd^2 + 3/4*nf^4*T*h^8
      *u*p*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T*h^8*u*p*QL*QRd*LL^2*LRd^2 + 3/4*nf^4
      *T*h^8*u*p*QL*QRd*LL^2*LLd^2 - 3/4*nf^4*T*h^8*u*p*QL*QRd^4*LRd - 3/4*
      nf^4*T*h^8*u*p*QL*QR^2*LR^2*LRd - 3/4*nf^4*T*h^8*u*p*QL*QR^2*LL^2*LRd +
      3/2*nf^4*T*h^8*u*p*QL*QR^2*QRd^3 - 3/4*nf^4*T*h^8*u*p*QL*QLd^2*QRd^2*LRd
       + 3/2*nf^4*T*h^8*u*p*QL*QLd^2*QR^2*QRd - 3/8*nf^4*T*h^8*u*p*QL*QLd^4*
      LRd + 3/2*nf^4*T*h^8*u*p*QL^2*QRd^2*LLd*LR + 3*nf^4*T*h^8*u*p*QL^2*QRd^2
      *LL*LRd - 3/4*nf^4*T*h^8*u*p*QL^2*QR*LLd*LR^2 - 3/4*nf^4*T*h^8*u*p*QL^2*
      QR*LL^2*LLd - 3/4*nf^4*T*h^8*u*p*QL^2*QR^2*QRd*LL + 3/2*nf^4*T*h^8*u*p*
      QL^2*QLd*QR*QRd^2 - 3/4*nf^4*T*h^8*u*p*QL^2*QLd*QR^2*LR + 3/2*nf^4*T*h^8
      *u*p*QL^2*QLd^2*LLd*LR + 3/2*nf^4*T*h^8*u*p*QL^2*QLd^2*LL*LRd + 3/2*nf^4
      *T*h^8*u*p*QL^2*QLd^3*QR - 13/12*nf^4*T*h^8*u*p*QL^3*LR^2*LRd - 2/3*nf^4
      *T*h^8*u*p*QL^3*LL*LLd*LR - 3/2*nf^4*T*h^8*u*p*QL^3*LL^2*LRd + 3*nf^4*T*
      h^8*u*p*QL^3*QRd^3 + 3/2*nf^4*T*h^8*u*p*QL^3*QLd^2*QRd - 3/4*nf^4*T*h^8*
      u*p*QL^4*QRd*LL - 3/8*nf^4*T*h^8*u*p*QL^4*QLd*LR + 86*nf^4*T*h^8*u*p*G*
      QRd^3*LRd + 216*nf^4*T*h^8*u*p*G*QR*QRd*LR*LRd + 216*nf^4*T*h^8*u*p*G*QR
      *QRd*LL*LLd + 216*nf^4*T*h^8*u*p*G*QR^2*QRd^2 + 86*nf^4*T*h^8*u*p*G*QR^3
      *LR + 216*nf^4*T*h^8*u*p*G*QLd*QRd^2*LLd + 258*nf^4*T*h^8*u*p*G*QLd*QR*
      LLd*LR + 216*nf^4*T*h^8*u*p*G*QLd*QR*LL*LRd + 216*nf^4*T*h^8*u*p*G*QLd^2
      *QRd*LRd + 258*nf^4*T*h^8*u*p*G*QLd^2*QR^2 + 86*nf^4*T*h^8*u*p*G*QLd^3*
      LLd + 216*nf^4*T*h^8*u*p*G*QL*QRd*LLd*LR + 258*nf^4*T*h^8*u*p*G*QL*QRd*
      LL*LRd + 216*nf^4*T*h^8*u*p*G*QL*QR^2*LL + 216*nf^4*T*h^8*u*p*G*QL*QLd*
      LR*LRd + 216*nf^4*T*h^8*u*p*G*QL*QLd*LL*LLd + 864*nf^4*T*h^8*u*p*G*QL*
      QLd*QR*QRd + 258*nf^4*T*h^8*u*p*G*QL^2*QRd^2 + 216*nf^4*T*h^8*u*p*G*QL^2
      *QR*LR + 216*nf^4*T*h^8*u*p*G*QL^2*QLd^2 + 86*nf^4*T*h^8*u*p*G*QL^3*LL
       + 117*nf^4*T*h^8*u*p*W*LR^2*LRd^2 + 559/4*nf^4*T*h^8*u*p*W*LLd^2*LR^2
       + 468*nf^4*T*h^8*u*p*W*LL*LLd*LR*LRd + 559/4*nf^4*T*h^8*u*p*W*LL^2*
      LRd^2 + 117*nf^4*T*h^8*u*p*W*LL^2*LLd^2 + 559/6*nf^4*T*h^8*u*p*W*QRd^3*
      LRd + 468*nf^4*T*h^8*u*p*W*QR*QRd*LR*LRd + 468*nf^4*T*h^8*u*p*W*QR*QRd*
      LL*LLd + 234*nf^4*T*h^8*u*p*W*QR^2*QRd^2 + 559/6*nf^4*T*h^8*u*p*W*QR^3*
      LR + 234*nf^4*T*h^8*u*p*W*QLd*QRd^2*LLd + 559*nf^4*T*h^8*u*p*W*QLd*QR*
      LLd*LR + 468*nf^4*T*h^8*u*p*W*QLd*QR*LL*LRd + 234*nf^4*T*h^8*u*p*W*QLd^2
      *QRd*LRd + 559/2*nf^4*T*h^8*u*p*W*QLd^2*QR^2 + 559/6*nf^4*T*h^8*u*p*W*
      QLd^3*LLd + 468*nf^4*T*h^8*u*p*W*QL*QRd*LLd*LR + 559*nf^4*T*h^8*u*p*W*QL
      *QRd*LL*LRd + 234*nf^4*T*h^8*u*p*W*QL*QR^2*LL + 468*nf^4*T*h^8*u*p*W*QL*
      QLd*LR*LRd + 468*nf^4*T*h^8*u*p*W*QL*QLd*LL*LLd + 936*nf^4*T*h^8*u*p*W*
      QL*QLd*QR*QRd + 559/2*nf^4*T*h^8*u*p*W*QL^2*QRd^2 + 234*nf^4*T*h^8*u*p*W
      *QL^2*QR*LR + 234*nf^4*T*h^8*u*p*W*QL^2*QLd^2 + 559/6*nf^4*T*h^8*u*p*W*
      QL^3*LL + 54*nf^4*T*h^8*u*p*B*LR^2*LRd^2 + 129/2*nf^4*T*h^8*u*p*B*LLd^2*
      LR^2 + 216*nf^4*T*h^8*u*p*B*LL*LLd*LR*LRd + 129/2*nf^4*T*h^8*u*p*B*LL^2*
      LRd^2 + 54*nf^4*T*h^8*u*p*B*LL^2*LLd^2 + 43*nf^4*T*h^8*u*p*B*QRd^3*LRd
       + 216*nf^4*T*h^8*u*p*B*QR*QRd*LR*LRd + 216*nf^4*T*h^8*u*p*B*QR*QRd*LL*
      LLd + 108*nf^4*T*h^8*u*p*B*QR^2*QRd^2 + 43*nf^4*T*h^8*u*p*B*QR^3*LR +
      108*nf^4*T*h^8*u*p*B*QLd*QRd^2*LLd + 258*nf^4*T*h^8*u*p*B*QLd*QR*LLd*LR
       + 216*nf^4*T*h^8*u*p*B*QLd*QR*LL*LRd + 108*nf^4*T*h^8*u*p*B*QLd^2*QRd*
      LRd + 129*nf^4*T*h^8*u*p*B*QLd^2*QR^2 + 43*nf^4*T*h^8*u*p*B*QLd^3*LLd +
      216*nf^4*T*h^8*u*p*B*QL*QRd*LLd*LR + 258*nf^4*T*h^8*u*p*B*QL*QRd*LL*LRd
       + 108*nf^4*T*h^8*u*p*B*QL*QR^2*LL + 216*nf^4*T*h^8*u*p*B*QL*QLd*LR*LRd
       + 216*nf^4*T*h^8*u*p*B*QL*QLd*LL*LLd + 432*nf^4*T*h^8*u*p*B*QL*QLd*QR*
      QRd + 129*nf^4*T*h^8*u*p*B*QL^2*QRd^2 + 108*nf^4*T*h^8*u*p*B*QL^2*QR*LR
       + 108*nf^4*T*h^8*u*p*B*QL^2*QLd^2 + 43*nf^4*T*h^8*u*p*B*QL^3*LL + 345/2
      *nf^4*T*h^8*u*p^3*LR^2*LRd^2 + 201*nf^4*T*h^8*u*p^3*LLd^2*LR^2 + 690*
      nf^4*T*h^8*u*p^3*LL*LLd*LR*LRd + 201*nf^4*T*h^8*u*p^3*LL^2*LRd^2 + 345/2
      *nf^4*T*h^8*u*p^3*LL^2*LLd^2 + 134*nf^4*T*h^8*u*p^3*QRd^3*LRd + 690*nf^4
      *T*h^8*u*p^3*QR*QRd*LR*LRd + 690*nf^4*T*h^8*u*p^3*QR*QRd*LL*LLd + 345*
      nf^4*T*h^8*u*p^3*QR^2*QRd^2 + 134*nf^4*T*h^8*u*p^3*QR^3*LR + 345*nf^4*T*
      h^8*u*p^3*QLd*QRd^2*LLd + 804*nf^4*T*h^8*u*p^3*QLd*QR*LLd*LR + 690*nf^4*
      T*h^8*u*p^3*QLd*QR*LL*LRd + 345*nf^4*T*h^8*u*p^3*QLd^2*QRd*LRd + 402*
      nf^4*T*h^8*u*p^3*QLd^2*QR^2 + 134*nf^4*T*h^8*u*p^3*QLd^3*LLd + 690*nf^4*
      T*h^8*u*p^3*QL*QRd*LLd*LR + 804*nf^4*T*h^8*u*p^3*QL*QRd*LL*LRd + 345*
      nf^4*T*h^8*u*p^3*QL*QR^2*LL + 690*nf^4*T*h^8*u*p^3*QL*QLd*LR*LRd + 690*
      nf^4*T*h^8*u*p^3*QL*QLd*LL*LLd + 1380*nf^4*T*h^8*u*p^3*QL*QLd*QR*QRd +
      402*nf^4*T*h^8*u*p^3*QL^2*QRd^2 + 345*nf^4*T*h^8*u*p^3*QL^2*QR*LR + 345*
      nf^4*T*h^8*u*p^3*QL^2*QLd^2 + 134*nf^4*T*h^8*u*p^3*QL^3*LL - 5/12*nf^4*T
      *h^8*u^2*LLd*LR^3*LRd^2 + 17/12*nf^4*T*h^8*u^2*LLd^3*LR^3 - 5/12*nf^4*T*
      h^8*u^2*LL*LR^2*LRd^3 + 7/4*nf^4*T*h^8*u^2*LL*LLd^2*LR^2*LRd + 7/4*nf^4*
      T*h^8*u^2*LL^2*LLd*LR*LRd^2 - 5/12*nf^4*T*h^8*u^2*LL^2*LLd^3*LR + 17/12*
      nf^4*T*h^8*u^2*LL^3*LRd^3 - 5/12*nf^4*T*h^8*u^2*LL^3*LLd^2*LRd - 4/3*
      nf^4*T*h^8*u^2*QRd^3*LLd*LR*LRd - 9/4*nf^4*T*h^8*u^2*QRd^3*LL*LRd^2 - 11/
      12*nf^4*T*h^8*u^2*QRd^3*LL*LLd^2 - 7/8*nf^4*T*h^8*u^2*QR*QRd^4*LLd + 1/2
      *nf^4*T*h^8*u^2*QR^2*QRd^2*LLd*LR + 1/2*nf^4*T*h^8*u^2*QR^2*QRd^2*LL*LRd
       - 9/4*nf^4*T*h^8*u^2*QR^3*LLd*LR^2 - 4/3*nf^4*T*h^8*u^2*QR^3*LL*LR*LRd
       - 11/12*nf^4*T*h^8*u^2*QR^3*LL^2*LLd - 7/8*nf^4*T*h^8*u^2*QR^4*QRd*LL
       - 7/4*nf^4*T*h^8*u^2*QLd*QRd^2*LR*LRd^2 - 1/4*nf^4*T*h^8*u^2*QLd*QRd^2*
      LLd^2*LR + 1/4*nf^4*T*h^8*u^2*QLd*QR*LR^2*LRd^2 + 7/4*nf^4*T*h^8*u^2*QLd
      *QR*LLd^2*LR^2 + 7/4*nf^4*T*h^8*u^2*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*T*h^8*
      u^2*QLd*QR*LL^2*LLd^2 + 1/2*nf^4*T*h^8*u^2*QLd*QR^3*QRd^2 - 7/8*nf^4*T*
      h^8*u^2*QLd*QR^4*LR - 1/4*nf^4*T*h^8*u^2*QLd^2*QRd*LL*LRd^2 - 7/4*nf^4*T
      *h^8*u^2*QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*T*h^8*u^2*QLd^2*QR*QRd^2*LLd + 7/
      2*nf^4*T*h^8*u^2*QLd^2*QR^2*LLd*LR + 7/2*nf^4*T*h^8*u^2*QLd^2*QR^2*LL*
      LRd - 11/12*nf^4*T*h^8*u^2*QLd^3*LR*LRd^2 - 9/4*nf^4*T*h^8*u^2*QLd^3*
      LLd^2*LR - 4/3*nf^4*T*h^8*u^2*QLd^3*LL*LLd*LRd + 7/2*nf^4*T*h^8*u^2*
      QLd^3*QR^3 - 7/8*nf^4*T*h^8*u^2*QLd^4*QR*LLd + 1/4*nf^4*T*h^8*u^2*QL*QRd
      *LR^2*LRd^2 + 7/4*nf^4*T*h^8*u^2*QL*QRd*LLd^2*LR^2 + 7/4*nf^4*T*h^8*u^2*
      QL*QRd*LL^2*LRd^2 + 1/4*nf^4*T*h^8*u^2*QL*QRd*LL^2*LLd^2 - 7/8*nf^4*T*
      h^8*u^2*QL*QRd^4*LRd - 7/4*nf^4*T*h^8*u^2*QL*QR^2*LR^2*LRd - 1/4*nf^4*T*
      h^8*u^2*QL*QR^2*LL^2*LRd + 1/2*nf^4*T*h^8*u^2*QL*QR^2*QRd^3 - 1/4*nf^4*T
      *h^8*u^2*QL*QLd^2*QRd^2*LRd + 7/2*nf^4*T*h^8*u^2*QL*QLd^2*QR^2*QRd - 7/8
      *nf^4*T*h^8*u^2*QL*QLd^4*LRd + 7/2*nf^4*T*h^8*u^2*QL^2*QRd^2*LLd*LR + 7/
      2*nf^4*T*h^8*u^2*QL^2*QRd^2*LL*LRd - 1/4*nf^4*T*h^8*u^2*QL^2*QR*LLd*LR^2
       - 7/4*nf^4*T*h^8*u^2*QL^2*QR*LL^2*LLd - 1/4*nf^4*T*h^8*u^2*QL^2*QR^2*
      QRd*LL + 7/2*nf^4*T*h^8*u^2*QL^2*QLd*QR*QRd^2 - 1/4*nf^4*T*h^8*u^2*QL^2*
      QLd*QR^2*LR + 1/2*nf^4*T*h^8*u^2*QL^2*QLd^2*LLd*LR + 1/2*nf^4*T*h^8*u^2*
      QL^2*QLd^2*LL*LRd + 1/2*nf^4*T*h^8*u^2*QL^2*QLd^3*QR - 11/12*nf^4*T*h^8*
      u^2*QL^3*LR^2*LRd - 4/3*nf^4*T*h^8*u^2*QL^3*LL*LLd*LR - 9/4*nf^4*T*h^8*
      u^2*QL^3*LL^2*LRd + 7/2*nf^4*T*h^8*u^2*QL^3*QRd^3 + 1/2*nf^4*T*h^8*u^2*
      QL^3*QLd^2*QRd - 7/8*nf^4*T*h^8*u^2*QL^4*QRd*LL - 7/8*nf^4*T*h^8*u^2*
      QL^4*QLd*LR + 30*nf^4*T*h^8*u^2*G*QRd^3*LRd + 78*nf^4*T*h^8*u^2*G*QR*QRd
      *LR*LRd + 78*nf^4*T*h^8*u^2*G*QR*QRd*LL*LLd + 78*nf^4*T*h^8*u^2*G*QR^2*
      QRd^2 + 30*nf^4*T*h^8*u^2*G*QR^3*LR + 78*nf^4*T*h^8*u^2*G*QLd*QRd^2*LLd
       + 90*nf^4*T*h^8*u^2*G*QLd*QR*LLd*LR + 78*nf^4*T*h^8*u^2*G*QLd*QR*LL*LRd
       + 78*nf^4*T*h^8*u^2*G*QLd^2*QRd*LRd + 90*nf^4*T*h^8*u^2*G*QLd^2*QR^2 +
      30*nf^4*T*h^8*u^2*G*QLd^3*LLd + 78*nf^4*T*h^8*u^2*G*QL*QRd*LLd*LR + 90*
      nf^4*T*h^8*u^2*G*QL*QRd*LL*LRd + 78*nf^4*T*h^8*u^2*G*QL*QR^2*LL + 78*
      nf^4*T*h^8*u^2*G*QL*QLd*LR*LRd + 78*nf^4*T*h^8*u^2*G*QL*QLd*LL*LLd + 312
      *nf^4*T*h^8*u^2*G*QL*QLd*QR*QRd + 90*nf^4*T*h^8*u^2*G*QL^2*QRd^2 + 78*
      nf^4*T*h^8*u^2*G*QL^2*QR*LR + 78*nf^4*T*h^8*u^2*G*QL^2*QLd^2 + 30*nf^4*T
      *h^8*u^2*G*QL^3*LL + 45*nf^4*T*h^8*u^2*W*LR^2*LRd^2 + 103/2*nf^4*T*h^8*
      u^2*W*LLd^2*LR^2 + 180*nf^4*T*h^8*u^2*W*LL*LLd*LR*LRd + 103/2*nf^4*T*h^8
      *u^2*W*LL^2*LRd^2 + 45*nf^4*T*h^8*u^2*W*LL^2*LLd^2 + 103/3*nf^4*T*h^8*
      u^2*W*QRd^3*LRd + 180*nf^4*T*h^8*u^2*W*QR*QRd*LR*LRd + 180*nf^4*T*h^8*
      u^2*W*QR*QRd*LL*LLd + 90*nf^4*T*h^8*u^2*W*QR^2*QRd^2 + 103/3*nf^4*T*h^8*
      u^2*W*QR^3*LR + 90*nf^4*T*h^8*u^2*W*QLd*QRd^2*LLd + 206*nf^4*T*h^8*u^2*W
      *QLd*QR*LLd*LR + 180*nf^4*T*h^8*u^2*W*QLd*QR*LL*LRd + 90*nf^4*T*h^8*u^2*
      W*QLd^2*QRd*LRd + 103*nf^4*T*h^8*u^2*W*QLd^2*QR^2 + 103/3*nf^4*T*h^8*u^2
      *W*QLd^3*LLd + 180*nf^4*T*h^8*u^2*W*QL*QRd*LLd*LR + 206*nf^4*T*h^8*u^2*W
      *QL*QRd*LL*LRd + 90*nf^4*T*h^8*u^2*W*QL*QR^2*LL + 180*nf^4*T*h^8*u^2*W*
      QL*QLd*LR*LRd + 180*nf^4*T*h^8*u^2*W*QL*QLd*LL*LLd + 360*nf^4*T*h^8*u^2*
      W*QL*QLd*QR*QRd + 103*nf^4*T*h^8*u^2*W*QL^2*QRd^2 + 90*nf^4*T*h^8*u^2*W*
      QL^2*QR*LR + 90*nf^4*T*h^8*u^2*W*QL^2*QLd^2 + 103/3*nf^4*T*h^8*u^2*W*
      QL^3*LL + 39/2*nf^4*T*h^8*u^2*B*LR^2*LRd^2 + 45/2*nf^4*T*h^8*u^2*B*LLd^2
      *LR^2 + 78*nf^4*T*h^8*u^2*B*LL*LLd*LR*LRd + 45/2*nf^4*T*h^8*u^2*B*LL^2*
      LRd^2 + 39/2*nf^4*T*h^8*u^2*B*LL^2*LLd^2 + 15*nf^4*T*h^8*u^2*B*QRd^3*LRd
       + 78*nf^4*T*h^8*u^2*B*QR*QRd*LR*LRd + 78*nf^4*T*h^8*u^2*B*QR*QRd*LL*LLd
       + 39*nf^4*T*h^8*u^2*B*QR^2*QRd^2 + 15*nf^4*T*h^8*u^2*B*QR^3*LR + 39*
      nf^4*T*h^8*u^2*B*QLd*QRd^2*LLd + 90*nf^4*T*h^8*u^2*B*QLd*QR*LLd*LR + 78*
      nf^4*T*h^8*u^2*B*QLd*QR*LL*LRd + 39*nf^4*T*h^8*u^2*B*QLd^2*QRd*LRd + 45*
      nf^4*T*h^8*u^2*B*QLd^2*QR^2 + 15*nf^4*T*h^8*u^2*B*QLd^3*LLd + 78*nf^4*T*
      h^8*u^2*B*QL*QRd*LLd*LR + 90*nf^4*T*h^8*u^2*B*QL*QRd*LL*LRd + 39*nf^4*T*
      h^8*u^2*B*QL*QR^2*LL + 78*nf^4*T*h^8*u^2*B*QL*QLd*LR*LRd + 78*nf^4*T*h^8
      *u^2*B*QL*QLd*LL*LLd + 156*nf^4*T*h^8*u^2*B*QL*QLd*QR*QRd + 45*nf^4*T*
      h^8*u^2*B*QL^2*QRd^2 + 39*nf^4*T*h^8*u^2*B*QL^2*QR*LR + 39*nf^4*T*h^8*
      u^2*B*QL^2*QLd^2 + 15*nf^4*T*h^8*u^2*B*QL^3*LL + 214*nf^4*T*h^8*u^2*p^2*
      LR^2*LRd^2 + 987/4*nf^4*T*h^8*u^2*p^2*LLd^2*LR^2 + 856*nf^4*T*h^8*u^2*
      p^2*LL*LLd*LR*LRd + 987/4*nf^4*T*h^8*u^2*p^2*LL^2*LRd^2 + 214*nf^4*T*h^8
      *u^2*p^2*LL^2*LLd^2 + 329/2*nf^4*T*h^8*u^2*p^2*QRd^3*LRd + 856*nf^4*T*
      h^8*u^2*p^2*QR*QRd*LR*LRd + 856*nf^4*T*h^8*u^2*p^2*QR*QRd*LL*LLd + 428*
      nf^4*T*h^8*u^2*p^2*QR^2*QRd^2 + 329/2*nf^4*T*h^8*u^2*p^2*QR^3*LR + 428*
      nf^4*T*h^8*u^2*p^2*QLd*QRd^2*LLd + 987*nf^4*T*h^8*u^2*p^2*QLd*QR*LLd*LR
       + 856*nf^4*T*h^8*u^2*p^2*QLd*QR*LL*LRd + 428*nf^4*T*h^8*u^2*p^2*QLd^2*
      QRd*LRd + 987/2*nf^4*T*h^8*u^2*p^2*QLd^2*QR^2 + 329/2*nf^4*T*h^8*u^2*p^2
      *QLd^3*LLd + 856*nf^4*T*h^8*u^2*p^2*QL*QRd*LLd*LR + 987*nf^4*T*h^8*u^2*
      p^2*QL*QRd*LL*LRd + 428*nf^4*T*h^8*u^2*p^2*QL*QR^2*LL + 856*nf^4*T*h^8*
      u^2*p^2*QL*QLd*LR*LRd + 856*nf^4*T*h^8*u^2*p^2*QL*QLd*LL*LLd + 1712*nf^4
      *T*h^8*u^2*p^2*QL*QLd*QR*QRd + 987/2*nf^4*T*h^8*u^2*p^2*QL^2*QRd^2 + 428
      *nf^4*T*h^8*u^2*p^2*QL^2*QR*LR + 428*nf^4*T*h^8*u^2*p^2*QL^2*QLd^2 + 329/
      2*nf^4*T*h^8*u^2*p^2*QL^3*LL + 445/4*nf^4*T*h^8*u^3*p*LR^2*LRd^2 + 501/4
      *nf^4*T*h^8*u^3*p*LLd^2*LR^2 + 445*nf^4*T*h^8*u^3*p*LL*LLd*LR*LRd + 501/
      4*nf^4*T*h^8*u^3*p*LL^2*LRd^2 + 445/4*nf^4*T*h^8*u^3*p*LL^2*LLd^2 + 167/
      2*nf^4*T*h^8*u^3*p*QRd^3*LRd + 445*nf^4*T*h^8*u^3*p*QR*QRd*LR*LRd + 445*
      nf^4*T*h^8*u^3*p*QR*QRd*LL*LLd + 445/2*nf^4*T*h^8*u^3*p*QR^2*QRd^2 + 167/
      2*nf^4*T*h^8*u^3*p*QR^3*LR + 445/2*nf^4*T*h^8*u^3*p*QLd*QRd^2*LLd + 501*
      nf^4*T*h^8*u^3*p*QLd*QR*LLd*LR + 445*nf^4*T*h^8*u^3*p*QLd*QR*LL*LRd +
      445/2*nf^4*T*h^8*u^3*p*QLd^2*QRd*LRd + 501/2*nf^4*T*h^8*u^3*p*QLd^2*QR^2
       + 167/2*nf^4*T*h^8*u^3*p*QLd^3*LLd + 445*nf^4*T*h^8*u^3*p*QL*QRd*LLd*LR
       + 501*nf^4*T*h^8*u^3*p*QL*QRd*LL*LRd + 445/2*nf^4*T*h^8*u^3*p*QL*QR^2*
      LL + 445*nf^4*T*h^8*u^3*p*QL*QLd*LR*LRd + 445*nf^4*T*h^8*u^3*p*QL*QLd*LL
      *LLd + 890*nf^4*T*h^8*u^3*p*QL*QLd*QR*QRd + 501/2*nf^4*T*h^8*u^3*p*QL^2*
      QRd^2 + 445/2*nf^4*T*h^8*u^3*p*QL^2*QR*LR + 445/2*nf^4*T*h^8*u^3*p*QL^2*
      QLd^2 + 167/2*nf^4*T*h^8*u^3*p*QL^3*LL + 79/4*nf^4*T*h^8*u^4*LR^2*LRd^2
       + 43/2*nf^4*T*h^8*u^4*LLd^2*LR^2 + 79*nf^4*T*h^8*u^4*LL*LLd*LR*LRd + 43/
      2*nf^4*T*h^8*u^4*LL^2*LRd^2 + 79/4*nf^4*T*h^8*u^4*LL^2*LLd^2 + 43/3*nf^4
      *T*h^8*u^4*QRd^3*LRd + 79*nf^4*T*h^8*u^4*QR*QRd*LR*LRd + 79*nf^4*T*h^8*
      u^4*QR*QRd*LL*LLd + 79/2*nf^4*T*h^8*u^4*QR^2*QRd^2 + 43/3*nf^4*T*h^8*u^4
      *QR^3*LR + 79/2*nf^4*T*h^8*u^4*QLd*QRd^2*LLd + 86*nf^4*T*h^8*u^4*QLd*QR*
      LLd*LR + 79*nf^4*T*h^8*u^4*QLd*QR*LL*LRd + 79/2*nf^4*T*h^8*u^4*QLd^2*QRd
      *LRd + 43*nf^4*T*h^8*u^4*QLd^2*QR^2 + 43/3*nf^4*T*h^8*u^4*QLd^3*LLd + 79
      *nf^4*T*h^8*u^4*QL*QRd*LLd*LR + 86*nf^4*T*h^8*u^4*QL*QRd*LL*LRd + 79/2*
      nf^4*T*h^8*u^4*QL*QR^2*LL + 79*nf^4*T*h^8*u^4*QL*QLd*LR*LRd + 79*nf^4*T*
      h^8*u^4*QL*QLd*LL*LLd + 158*nf^4*T*h^8*u^4*QL*QLd*QR*QRd + 43*nf^4*T*h^8
      *u^4*QL^2*QRd^2 + 79/2*nf^4*T*h^8*u^4*QL^2*QR*LR + 79/2*nf^4*T*h^8*u^4*
      QL^2*QLd^2 + 43/3*nf^4*T*h^8*u^4*QL^3*LL - 1/36*nf^4*T^2*h^8*LR^4*LRd^4
       + 7/24*nf^4*T^2*h^8*LLd^2*LR^4*LRd^2 + 5/72*nf^4*T^2*h^8*LLd^4*LR^4 - 1/
      9*nf^4*T^2*h^8*LL*LLd*LR^3*LRd^3 - 2/9*nf^4*T^2*h^8*LL*LLd^3*LR^3*LRd +
      7/24*nf^4*T^2*h^8*LL^2*LR^2*LRd^4 + nf^4*T^2*h^8*LL^2*LLd^2*LR^2*LRd^2
       + 7/24*nf^4*T^2*h^8*LL^2*LLd^4*LR^2 - 2/9*nf^4*T^2*h^8*LL^3*LLd*LR*
      LRd^3 - 1/9*nf^4*T^2*h^8*LL^3*LLd^3*LR*LRd + 5/72*nf^4*T^2*h^8*LL^4*
      LRd^4 + 7/24*nf^4*T^2*h^8*LL^4*LLd^2*LRd^2 - 1/36*nf^4*T^2*h^8*LL^4*
      LLd^4 - 1/9*nf^4*T^2*h^8*QRd^3*LR^2*LRd^3 - 1/6*nf^4*T^2*h^8*QRd^3*LLd^2
      *LR^2*LRd - 1/9*nf^4*T^2*h^8*QRd^3*LL*LLd^3*LR - 1/9*nf^4*T^2*h^8*QRd^3*
      LL^2*LRd^3 - 1/12*nf^4*T^2*h^8*QRd^3*LL^2*LLd^2*LRd + 13/18*nf^4*T^2*h^8
      *QRd^6*LRd^2 + 25/72*nf^4*T^2*h^8*QRd^6*LLd^2 - 1/9*nf^4*T^2*h^8*QR*QRd*
      LR^3*LRd^3 - 1/9*nf^4*T^2*h^8*QR*QRd*LL^3*LLd^3 + 2*nf^4*T^2*h^8*QR^2*
      QRd^2*LR^2*LRd^2 + 3/2*nf^4*T^2*h^8*QR^2*QRd^2*LLd^2*LR^2 + 3/2*nf^4*T^2
      *h^8*QR^2*QRd^2*LL^2*LRd^2 + 2*nf^4*T^2*h^8*QR^2*QRd^2*LL^2*LLd^2 - 1/12
      *nf^4*T^2*h^8*QR^2*QRd^5*LRd - 1/9*nf^4*T^2*h^8*QR^3*LR^3*LRd^2 - 1/9*
      nf^4*T^2*h^8*QR^3*LLd^2*LR^3 - 1/6*nf^4*T^2*h^8*QR^3*LL^2*LR*LRd^2 - 1/
      12*nf^4*T^2*h^8*QR^3*LL^2*LLd^2*LR - 1/9*nf^4*T^2*h^8*QR^3*LL^3*LLd*LRd
       - 1/3*nf^4*T^2*h^8*QR^3*QRd^3*LR*LRd - 1/3*nf^4*T^2*h^8*QR^3*QRd^3*LL*
      LLd + 61/36*nf^4*T^2*h^8*QR^4*QRd^4 - 1/12*nf^4*T^2*h^8*QR^5*QRd^2*LR +
      13/18*nf^4*T^2*h^8*QR^6*LR^2 + 25/72*nf^4*T^2*h^8*QR^6*LL^2 + 1/12*nf^4*
      T^2*h^8*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^4*T^2*h^8*QLd*QRd^2*LL^2*LLd^3 - 2/
      9*nf^4*T^2*h^8*QLd*QR*LLd^3*LR^3 - 2/9*nf^4*T^2*h^8*QLd*QR*LL^3*LRd^3 +
      1/6*nf^4*T^2*h^8*QLd^2*QRd*LR^2*LRd^3 + 1/12*nf^4*T^2*h^8*QLd^2*QRd*LL^2
      *LRd^3 + 29/24*nf^4*T^2*h^8*QLd^2*QRd^4*LRd^2 + 5/3*nf^4*T^2*h^8*QLd^2*
      QRd^4*LLd^2 + 3/2*nf^4*T^2*h^8*QLd^2*QR^2*LR^2*LRd^2 + 3*nf^4*T^2*h^8*
      QLd^2*QR^2*LLd^2*LR^2 + 2*nf^4*T^2*h^8*QLd^2*QR^2*LL^2*LRd^2 + 3/2*nf^4*
      T^2*h^8*QLd^2*QR^2*LL^2*LLd^2 - 1/6*nf^4*T^2*h^8*QLd^2*QR^2*QRd^3*LRd +
      65/24*nf^4*T^2*h^8*QLd^2*QR^4*QRd^2 - 1/12*nf^4*T^2*h^8*QLd^2*QR^5*LR -
      1/12*nf^4*T^2*h^8*QLd^3*LLd*LR^2*LRd^2 - 1/9*nf^4*T^2*h^8*QLd^3*LLd^3*
      LR^2 - 1/9*nf^4*T^2*h^8*QLd^3*LL*LR*LRd^3 - 1/6*nf^4*T^2*h^8*QLd^3*LL^2*
      LLd*LRd^2 - 1/9*nf^4*T^2*h^8*QLd^3*LL^2*LLd^3 - 2/9*nf^4*T^2*h^8*QLd^3*
      QRd^3*LLd*LRd - 1/12*nf^4*T^2*h^8*QLd^3*QR^2*QRd^2*LLd - 2/3*nf^4*T^2*
      h^8*QLd^3*QR^3*LLd*LR - 2/3*nf^4*T^2*h^8*QLd^3*QR^3*LL*LRd + 5/3*nf^4*
      T^2*h^8*QLd^4*QRd^2*LRd^2 + 29/24*nf^4*T^2*h^8*QLd^4*QRd^2*LLd^2 + 163/
      72*nf^4*T^2*h^8*QLd^4*QR^4 - 1/12*nf^4*T^2*h^8*QLd^5*QR^2*LLd + 25/72*
      nf^4*T^2*h^8*QLd^6*LRd^2 + 13/18*nf^4*T^2*h^8*QLd^6*LLd^2 - 2/9*nf^4*T^2
      *h^8*QL*QRd*LLd^3*LR^3 - 2/9*nf^4*T^2*h^8*QL*QRd*LL^3*LRd^3 + 1/12*nf^4*
      T^2*h^8*QL*QR^2*LL^3*LRd^2 + 1/6*nf^4*T^2*h^8*QL*QR^2*LL^3*LLd^2 - 1/9*
      nf^4*T^2*h^8*QL*QLd*LR^3*LRd^3 - 1/9*nf^4*T^2*h^8*QL*QLd*LL^3*LLd^3 - 2/
      9*nf^4*T^2*h^8*QL*QLd*QR^3*QRd^3 - 4/9*nf^4*T^2*h^8*QL*QLd^3*QR^3*QRd +
      3/2*nf^4*T^2*h^8*QL^2*QRd^2*LR^2*LRd^2 + 2*nf^4*T^2*h^8*QL^2*QRd^2*LLd^2
      *LR^2 + 3*nf^4*T^2*h^8*QL^2*QRd^2*LL^2*LRd^2 + 3/2*nf^4*T^2*h^8*QL^2*
      QRd^2*LL^2*LLd^2 - 1/12*nf^4*T^2*h^8*QL^2*QRd^5*LRd + 1/6*nf^4*T^2*h^8*
      QL^2*QR*LR^3*LRd^2 + 1/12*nf^4*T^2*h^8*QL^2*QR*LLd^2*LR^3 + 65/24*nf^4*
      T^2*h^8*QL^2*QR^2*QRd^4 - 1/6*nf^4*T^2*h^8*QL^2*QR^3*QRd^2*LR + 29/24*
      nf^4*T^2*h^8*QL^2*QR^4*LR^2 + 5/3*nf^4*T^2*h^8*QL^2*QR^4*LL^2 + 2*nf^4*
      T^2*h^8*QL^2*QLd^2*LR^2*LRd^2 + 3/2*nf^4*T^2*h^8*QL^2*QLd^2*LLd^2*LR^2
       + 3/2*nf^4*T^2*h^8*QL^2*QLd^2*LL^2*LRd^2 + 2*nf^4*T^2*h^8*QL^2*QLd^2*
      LL^2*LLd^2 - 1/12*nf^4*T^2*h^8*QL^2*QLd^2*QRd^3*LRd + 7*nf^4*T^2*h^8*
      QL^2*QLd^2*QR^2*QRd^2 - 1/12*nf^4*T^2*h^8*QL^2*QLd^2*QR^3*LR - 1/6*nf^4*
      T^2*h^8*QL^2*QLd^3*QRd^2*LLd + 65/24*nf^4*T^2*h^8*QL^2*QLd^4*QR^2 - 1/12
      *nf^4*T^2*h^8*QL^2*QLd^5*LLd - 1/9*nf^4*T^2*h^8*QL^3*LLd*LR^3*LRd - 1/12
      *nf^4*T^2*h^8*QL^3*LL*LR^2*LRd^2 - 1/6*nf^4*T^2*h^8*QL^3*LL*LLd^2*LR^2
       - 1/9*nf^4*T^2*h^8*QL^3*LL^3*LRd^2 - 1/9*nf^4*T^2*h^8*QL^3*LL^3*LLd^2
       - 2/3*nf^4*T^2*h^8*QL^3*QRd^3*LLd*LR - 2/3*nf^4*T^2*h^8*QL^3*QRd^3*LL*
      LRd - 1/12*nf^4*T^2*h^8*QL^3*QR^2*QRd^2*LL - 2/9*nf^4*T^2*h^8*QL^3*QR^3*
      LL*LR - 4/9*nf^4*T^2*h^8*QL^3*QLd*QR*QRd^3 - 1/6*nf^4*T^2*h^8*QL^3*QLd^2
      *QR^2*LL - 1/3*nf^4*T^2*h^8*QL^3*QLd^3*LR*LRd - 1/3*nf^4*T^2*h^8*QL^3*
      QLd^3*LL*LLd - 2/9*nf^4*T^2*h^8*QL^3*QLd^3*QR*QRd + 163/72*nf^4*T^2*h^8*
      QL^4*QRd^4 + 5/3*nf^4*T^2*h^8*QL^4*QR^2*LR^2 + 29/24*nf^4*T^2*h^8*QL^4*
      QR^2*LL^2 + 65/24*nf^4*T^2*h^8*QL^4*QLd^2*QRd^2 + 61/36*nf^4*T^2*h^8*
      QL^4*QLd^4 - 1/12*nf^4*T^2*h^8*QL^5*QRd^2*LL - 1/12*nf^4*T^2*h^8*QL^5*
      QLd^2*LL + 25/72*nf^4*T^2*h^8*QL^6*LR^2 + 13/18*nf^4*T^2*h^8*QL^6*LL^2
       + 2/3*nf^4*T^2*h^8*G*QRd^3*LLd*LR*LRd + 1/3*nf^4*T^2*h^8*G*QRd^3*LL*
      LLd^2 + 2/3*nf^4*T^2*h^8*G*QR*QRd^4*LLd + 2/3*nf^4*T^2*h^8*G*QR^3*LL*LR*
      LRd + 1/3*nf^4*T^2*h^8*G*QR^3*LL^2*LLd + 2/3*nf^4*T^2*h^8*G*QR^4*QRd*LL
       - 1/4*nf^4*T^2*h^8*G*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*T^2*h^8*G*QLd*QR*
      LLd^2*LR^2 + 1/4*nf^4*T^2*h^8*G*QLd*QR*LL^2*LRd^2 - 1/4*nf^4*T^2*h^8*G*
      QLd*QR*LL^2*LLd^2 + 2/3*nf^4*T^2*h^8*G*QLd*QR*QRd^3*LRd + 1/12*nf^4*T^2*
      h^8*G*QLd*QR^3*QRd^2 + 1/3*nf^4*T^2*h^8*G*QLd^3*LR*LRd^2 + 2/3*nf^4*T^2*
      h^8*G*QLd^3*LL*LLd*LRd + 2/3*nf^4*T^2*h^8*G*QLd^3*QR*QRd*LRd + 1/4*nf^4*
      T^2*h^8*G*QLd^3*QR^3 - 1/4*nf^4*T^2*h^8*G*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*
      T^2*h^8*G*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*T^2*h^8*G*QL*QRd*LL^2*LRd^2 - 1/4
      *nf^4*T^2*h^8*G*QL*QRd*LL^2*LLd^2 + 1/12*nf^4*T^2*h^8*G*QL*QR^2*QRd^3 +
      2/3*nf^4*T^2*h^8*G*QL*QR^3*QRd*LR + 2/3*nf^4*T^2*h^8*G*QL*QLd*QRd^3*LLd
       + 2/3*nf^4*T^2*h^8*G*QL*QLd*QR^3*LL + 1/4*nf^4*T^2*h^8*G*QL*QLd^2*QR^2*
      QRd + 2/3*nf^4*T^2*h^8*G*QL*QLd^3*QRd*LLd + 2/3*nf^4*T^2*h^8*G*QL*QLd^4*
      LRd + 1/4*nf^4*T^2*h^8*G*QL^2*QLd*QR*QRd^2 + 1/12*nf^4*T^2*h^8*G*QL^2*
      QLd^3*QR + 1/3*nf^4*T^2*h^8*G*QL^3*LR^2*LRd + 2/3*nf^4*T^2*h^8*G*QL^3*LL
      *LLd*LR + 1/4*nf^4*T^2*h^8*G*QL^3*QRd^3 + 2/3*nf^4*T^2*h^8*G*QL^3*QR*QRd
      *LR + 2/3*nf^4*T^2*h^8*G*QL^3*QLd*QR*LL + 1/12*nf^4*T^2*h^8*G*QL^3*QLd^2
      *QRd + 2/3*nf^4*T^2*h^8*G*QL^4*QLd*LR + 3/4*nf^4*T^2*h^8*G^2*LR^2*LRd^2
       + 5/4*nf^4*T^2*h^8*G^2*LLd^2*LR^2 + 3*nf^4*T^2*h^8*G^2*LL*LLd*LR*LRd +
      5/4*nf^4*T^2*h^8*G^2*LL^2*LRd^2 + 3/4*nf^4*T^2*h^8*G^2*LL^2*LLd^2 + 4*
      nf^4*T^2*h^8*G^2*QRd^3*LRd + 9*nf^4*T^2*h^8*G^2*QR*QRd*LR*LRd + 9*nf^4*
      T^2*h^8*G^2*QR*QRd*LL*LLd + 39/4*nf^4*T^2*h^8*G^2*QR^2*QRd^2 + 4*nf^4*
      T^2*h^8*G^2*QR^3*LR + 9*nf^4*T^2*h^8*G^2*QLd*QRd^2*LLd + 13*nf^4*T^2*h^8
      *G^2*QLd*QR*LLd*LR + 9*nf^4*T^2*h^8*G^2*QLd*QR*LL*LRd + 9*nf^4*T^2*h^8*
      G^2*QLd^2*QRd*LRd + 53/4*nf^4*T^2*h^8*G^2*QLd^2*QR^2 + 4*nf^4*T^2*h^8*
      G^2*QLd^3*LLd + 9*nf^4*T^2*h^8*G^2*QL*QRd*LLd*LR + 13*nf^4*T^2*h^8*G^2*
      QL*QRd*LL*LRd + 9*nf^4*T^2*h^8*G^2*QL*QR^2*LL + 9*nf^4*T^2*h^8*G^2*QL*
      QLd*LR*LRd + 9*nf^4*T^2*h^8*G^2*QL*QLd*LL*LLd + 39*nf^4*T^2*h^8*G^2*QL*
      QLd*QR*QRd + 53/4*nf^4*T^2*h^8*G^2*QL^2*QRd^2 + 9*nf^4*T^2*h^8*G^2*QL^2*
      QR*LR + 39/4*nf^4*T^2*h^8*G^2*QL^2*QLd^2 + 4*nf^4*T^2*h^8*G^2*QL^3*LL -
      5/4*nf^4*T^2*h^8*W*LLd*LR^3*LRd^2 + 3/4*nf^4*T^2*h^8*W*LLd^3*LR^3 - 5/4*
      nf^4*T^2*h^8*W*LL*LR^2*LRd^3 + 3/4*nf^4*T^2*h^8*W*LL*LLd^2*LR^2*LRd + 3/
      4*nf^4*T^2*h^8*W*LL^2*LLd*LR*LRd^2 - 5/4*nf^4*T^2*h^8*W*LL^2*LLd^3*LR +
      3/4*nf^4*T^2*h^8*W*LL^3*LRd^3 - 5/4*nf^4*T^2*h^8*W*LL^3*LLd^2*LRd - nf^4
      *T^2*h^8*W*QRd^3*LLd*LR*LRd - 3/4*nf^4*T^2*h^8*W*QRd^3*LL*LRd^2 + 1/4*
      nf^4*T^2*h^8*W*QRd^3*LL*LLd^2 - 3/8*nf^4*T^2*h^8*W*QR*QRd^4*LLd - 3/2*
      nf^4*T^2*h^8*W*QR^2*QRd^2*LLd*LR - 3/2*nf^4*T^2*h^8*W*QR^2*QRd^2*LL*LRd
       - 3/4*nf^4*T^2*h^8*W*QR^3*LLd*LR^2 - nf^4*T^2*h^8*W*QR^3*LL*LR*LRd + 1/
      4*nf^4*T^2*h^8*W*QR^3*LL^2*LLd - 3/8*nf^4*T^2*h^8*W*QR^4*QRd*LL - 3/4*
      nf^4*T^2*h^8*W*QLd*QRd^2*LR*LRd^2 + 3/4*nf^4*T^2*h^8*W*QLd*QRd^2*LLd^2*
      LR - 3/4*nf^4*T^2*h^8*W*QLd*QR*LR^2*LRd^2 + 3/4*nf^4*T^2*h^8*W*QLd*QR*
      LLd^2*LR^2 + 3/4*nf^4*T^2*h^8*W*QLd*QR*LL^2*LRd^2 - 3/4*nf^4*T^2*h^8*W*
      QLd*QR*LL^2*LLd^2 - 3/2*nf^4*T^2*h^8*W*QLd*QR^3*QRd^2 - 3/8*nf^4*T^2*h^8
      *W*QLd*QR^4*LR + 3/4*nf^4*T^2*h^8*W*QLd^2*QRd*LL*LRd^2 - 3/4*nf^4*T^2*
      h^8*W*QLd^2*QRd*LL*LLd^2 + 3/4*nf^4*T^2*h^8*W*QLd^2*QR*QRd^2*LLd + 3/2*
      nf^4*T^2*h^8*W*QLd^2*QR^2*LLd*LR + 3/2*nf^4*T^2*h^8*W*QLd^2*QR^2*LL*LRd
       + 1/4*nf^4*T^2*h^8*W*QLd^3*LR*LRd^2 - 3/4*nf^4*T^2*h^8*W*QLd^3*LLd^2*LR
       - nf^4*T^2*h^8*W*QLd^3*LL*LLd*LRd + 3/2*nf^4*T^2*h^8*W*QLd^3*QR^3 - 3/8
      *nf^4*T^2*h^8*W*QLd^4*QR*LLd - 3/4*nf^4*T^2*h^8*W*QL*QRd*LR^2*LRd^2 + 3/
      4*nf^4*T^2*h^8*W*QL*QRd*LLd^2*LR^2 + 3/4*nf^4*T^2*h^8*W*QL*QRd*LL^2*
      LRd^2 - 3/4*nf^4*T^2*h^8*W*QL*QRd*LL^2*LLd^2 - 3/8*nf^4*T^2*h^8*W*QL*
      QRd^4*LRd - 3/4*nf^4*T^2*h^8*W*QL*QR^2*LR^2*LRd + 3/4*nf^4*T^2*h^8*W*QL*
      QR^2*LL^2*LRd - 3/2*nf^4*T^2*h^8*W*QL*QR^2*QRd^3 + 3/4*nf^4*T^2*h^8*W*QL
      *QLd^2*QRd^2*LRd + 3/2*nf^4*T^2*h^8*W*QL*QLd^2*QR^2*QRd - 3/8*nf^4*T^2*
      h^8*W*QL*QLd^4*LRd + 3/2*nf^4*T^2*h^8*W*QL^2*QRd^2*LLd*LR + 3/2*nf^4*T^2
      *h^8*W*QL^2*QRd^2*LL*LRd + 3/4*nf^4*T^2*h^8*W*QL^2*QR*LLd*LR^2 - 3/4*
      nf^4*T^2*h^8*W*QL^2*QR*LL^2*LLd + 3/4*nf^4*T^2*h^8*W*QL^2*QR^2*QRd*LL +
      3/2*nf^4*T^2*h^8*W*QL^2*QLd*QR*QRd^2 + 3/4*nf^4*T^2*h^8*W*QL^2*QLd*QR^2*
      LR - 3/2*nf^4*T^2*h^8*W*QL^2*QLd^2*LLd*LR - 3/2*nf^4*T^2*h^8*W*QL^2*
      QLd^2*LL*LRd - 3/2*nf^4*T^2*h^8*W*QL^2*QLd^3*QR + 1/4*nf^4*T^2*h^8*W*
      QL^3*LR^2*LRd - nf^4*T^2*h^8*W*QL^3*LL*LLd*LR - 3/4*nf^4*T^2*h^8*W*QL^3*
      LL^2*LRd + 3/2*nf^4*T^2*h^8*W*QL^3*QRd^3 - 3/2*nf^4*T^2*h^8*W*QL^3*QLd^2
      *QRd - 3/8*nf^4*T^2*h^8*W*QL^4*QRd*LL - 3/8*nf^4*T^2*h^8*W*QL^4*QLd*LR
       + 32/3*nf^4*T^2*h^8*W*G*QRd^3*LRd + 24*nf^4*T^2*h^8*W*G*QR*QRd*LR*LRd
       + 24*nf^4*T^2*h^8*W*G*QR*QRd*LL*LLd + 24*nf^4*T^2*h^8*W*G*QR^2*QRd^2 +
      32/3*nf^4*T^2*h^8*W*G*QR^3*LR + 24*nf^4*T^2*h^8*W*G*QLd*QRd^2*LLd + 32*
      nf^4*T^2*h^8*W*G*QLd*QR*LLd*LR + 24*nf^4*T^2*h^8*W*G*QLd*QR*LL*LRd + 24*
      nf^4*T^2*h^8*W*G*QLd^2*QRd*LRd + 32*nf^4*T^2*h^8*W*G*QLd^2*QR^2 + 32/3*
      nf^4*T^2*h^8*W*G*QLd^3*LLd + 24*nf^4*T^2*h^8*W*G*QL*QRd*LLd*LR + 32*nf^4
      *T^2*h^8*W*G*QL*QRd*LL*LRd + 24*nf^4*T^2*h^8*W*G*QL*QR^2*LL + 24*nf^4*
      T^2*h^8*W*G*QL*QLd*LR*LRd + 24*nf^4*T^2*h^8*W*G*QL*QLd*LL*LLd + 96*nf^4*
      T^2*h^8*W*G*QL*QLd*QR*QRd + 32*nf^4*T^2*h^8*W*G*QL^2*QRd^2 + 24*nf^4*T^2
      *h^8*W*G*QL^2*QR*LR + 24*nf^4*T^2*h^8*W*G*QL^2*QLd^2 + 32/3*nf^4*T^2*h^8
      *W*G*QL^3*LL + 33/4*nf^4*T^2*h^8*W^2*LR^2*LRd^2 + 47/4*nf^4*T^2*h^8*W^2*
      LLd^2*LR^2 + 33*nf^4*T^2*h^8*W^2*LL*LLd*LR*LRd + 47/4*nf^4*T^2*h^8*W^2*
      LL^2*LRd^2 + 33/4*nf^4*T^2*h^8*W^2*LL^2*LLd^2 + 47/6*nf^4*T^2*h^8*W^2*
      QRd^3*LRd + 33*nf^4*T^2*h^8*W^2*QR*QRd*LR*LRd + 33*nf^4*T^2*h^8*W^2*QR*
      QRd*LL*LLd + 33/2*nf^4*T^2*h^8*W^2*QR^2*QRd^2 + 47/6*nf^4*T^2*h^8*W^2*
      QR^3*LR + 33/2*nf^4*T^2*h^8*W^2*QLd*QRd^2*LLd + 47*nf^4*T^2*h^8*W^2*QLd*
      QR*LLd*LR + 33*nf^4*T^2*h^8*W^2*QLd*QR*LL*LRd + 33/2*nf^4*T^2*h^8*W^2*
      QLd^2*QRd*LRd + 47/2*nf^4*T^2*h^8*W^2*QLd^2*QR^2 + 47/6*nf^4*T^2*h^8*W^2
      *QLd^3*LLd + 33*nf^4*T^2*h^8*W^2*QL*QRd*LLd*LR + 47*nf^4*T^2*h^8*W^2*QL*
      QRd*LL*LRd + 33/2*nf^4*T^2*h^8*W^2*QL*QR^2*LL + 33*nf^4*T^2*h^8*W^2*QL*
      QLd*LR*LRd + 33*nf^4*T^2*h^8*W^2*QL*QLd*LL*LLd + 66*nf^4*T^2*h^8*W^2*QL*
      QLd*QR*QRd + 47/2*nf^4*T^2*h^8*W^2*QL^2*QRd^2 + 33/2*nf^4*T^2*h^8*W^2*
      QL^2*QR*LR + 33/2*nf^4*T^2*h^8*W^2*QL^2*QLd^2 + 47/6*nf^4*T^2*h^8*W^2*
      QL^3*LL - 7/12*nf^4*T^2*h^8*B*LLd*LR^3*LRd^2 + 1/4*nf^4*T^2*h^8*B*LLd^3*
      LR^3 - 7/12*nf^4*T^2*h^8*B*LL*LR^2*LRd^3 + 1/4*nf^4*T^2*h^8*B*LL*LLd^2*
      LR^2*LRd + 1/4*nf^4*T^2*h^8*B*LL^2*LLd*LR*LRd^2 - 7/12*nf^4*T^2*h^8*B*
      LL^2*LLd^3*LR + 1/4*nf^4*T^2*h^8*B*LL^3*LRd^3 - 7/12*nf^4*T^2*h^8*B*LL^3
      *LLd^2*LRd - 2/3*nf^4*T^2*h^8*B*QRd^3*LLd*LR*LRd - 1/4*nf^4*T^2*h^8*B*
      QRd^3*LL*LRd^2 - 1/12*nf^4*T^2*h^8*B*QRd^3*LL*LLd^2 - 1/8*nf^4*T^2*h^8*B
      *QR*QRd^4*LLd - 1/2*nf^4*T^2*h^8*B*QR^2*QRd^2*LLd*LR - 1/2*nf^4*T^2*h^8*
      B*QR^2*QRd^2*LL*LRd - 1/4*nf^4*T^2*h^8*B*QR^3*LLd*LR^2 - 2/3*nf^4*T^2*
      h^8*B*QR^3*LL*LR*LRd - 1/12*nf^4*T^2*h^8*B*QR^3*LL^2*LLd - 1/8*nf^4*T^2*
      h^8*B*QR^4*QRd*LL - 1/4*nf^4*T^2*h^8*B*QLd*QRd^2*LR*LRd^2 + 1/4*nf^4*T^2
      *h^8*B*QLd*QRd^2*LLd^2*LR - 1/4*nf^4*T^2*h^8*B*QLd*QR*LR^2*LRd^2 + 1/4*
      nf^4*T^2*h^8*B*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*T^2*h^8*B*QLd*QR*LL^2*LRd^2
       - 1/4*nf^4*T^2*h^8*B*QLd*QR*LL^2*LLd^2 - 1/2*nf^4*T^2*h^8*B*QLd*QR^3*
      QRd^2 - 1/8*nf^4*T^2*h^8*B*QLd*QR^4*LR + 1/4*nf^4*T^2*h^8*B*QLd^2*QRd*LL
      *LRd^2 - 1/4*nf^4*T^2*h^8*B*QLd^2*QRd*LL*LLd^2 + 1/4*nf^4*T^2*h^8*B*
      QLd^2*QR*QRd^2*LLd + 1/2*nf^4*T^2*h^8*B*QLd^2*QR^2*LLd*LR + 1/2*nf^4*T^2
      *h^8*B*QLd^2*QR^2*LL*LRd - 1/12*nf^4*T^2*h^8*B*QLd^3*LR*LRd^2 - 1/4*nf^4
      *T^2*h^8*B*QLd^3*LLd^2*LR - 2/3*nf^4*T^2*h^8*B*QLd^3*LL*LLd*LRd + 1/2*
      nf^4*T^2*h^8*B*QLd^3*QR^3 - 1/8*nf^4*T^2*h^8*B*QLd^4*QR*LLd - 1/4*nf^4*
      T^2*h^8*B*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*T^2*h^8*B*QL*QRd*LLd^2*LR^2 + 1/4
      *nf^4*T^2*h^8*B*QL*QRd*LL^2*LRd^2 - 1/4*nf^4*T^2*h^8*B*QL*QRd*LL^2*LLd^2
       - 1/8*nf^4*T^2*h^8*B*QL*QRd^4*LRd - 1/4*nf^4*T^2*h^8*B*QL*QR^2*LR^2*LRd
       + 1/4*nf^4*T^2*h^8*B*QL*QR^2*LL^2*LRd - 1/2*nf^4*T^2*h^8*B*QL*QR^2*
      QRd^3 + 1/4*nf^4*T^2*h^8*B*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^2*h^8*B*QL*
      QLd^2*QR^2*QRd - 1/8*nf^4*T^2*h^8*B*QL*QLd^4*LRd + 1/2*nf^4*T^2*h^8*B*
      QL^2*QRd^2*LLd*LR + 1/2*nf^4*T^2*h^8*B*QL^2*QRd^2*LL*LRd + 1/4*nf^4*T^2*
      h^8*B*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T^2*h^8*B*QL^2*QR*LL^2*LLd + 1/4*nf^4*
      T^2*h^8*B*QL^2*QR^2*QRd*LL + 1/2*nf^4*T^2*h^8*B*QL^2*QLd*QR*QRd^2 + 1/4*
      nf^4*T^2*h^8*B*QL^2*QLd*QR^2*LR - 1/2*nf^4*T^2*h^8*B*QL^2*QLd^2*LLd*LR
       - 1/2*nf^4*T^2*h^8*B*QL^2*QLd^2*LL*LRd - 1/2*nf^4*T^2*h^8*B*QL^2*QLd^3*
      QR - 1/12*nf^4*T^2*h^8*B*QL^3*LR^2*LRd - 2/3*nf^4*T^2*h^8*B*QL^3*LL*LLd*
      LR - 1/4*nf^4*T^2*h^8*B*QL^3*LL^2*LRd + 1/2*nf^4*T^2*h^8*B*QL^3*QRd^3 -
      1/2*nf^4*T^2*h^8*B*QL^3*QLd^2*QRd - 1/8*nf^4*T^2*h^8*B*QL^4*QRd*LL - 1/8
      *nf^4*T^2*h^8*B*QL^4*QLd*LR + 8/3*nf^4*T^2*h^8*B*G*QRd^3*LRd + 6*nf^4*
      T^2*h^8*B*G*QR*QRd*LR*LRd + 6*nf^4*T^2*h^8*B*G*QR*QRd*LL*LLd + 6*nf^4*
      T^2*h^8*B*G*QR^2*QRd^2 + 8/3*nf^4*T^2*h^8*B*G*QR^3*LR + 6*nf^4*T^2*h^8*B
      *G*QLd*QRd^2*LLd + 8*nf^4*T^2*h^8*B*G*QLd*QR*LLd*LR + 6*nf^4*T^2*h^8*B*G
      *QLd*QR*LL*LRd + 6*nf^4*T^2*h^8*B*G*QLd^2*QRd*LRd + 8*nf^4*T^2*h^8*B*G*
      QLd^2*QR^2 + 8/3*nf^4*T^2*h^8*B*G*QLd^3*LLd + 6*nf^4*T^2*h^8*B*G*QL*QRd*
      LLd*LR + 8*nf^4*T^2*h^8*B*G*QL*QRd*LL*LRd + 6*nf^4*T^2*h^8*B*G*QL*QR^2*
      LL + 6*nf^4*T^2*h^8*B*G*QL*QLd*LR*LRd + 6*nf^4*T^2*h^8*B*G*QL*QLd*LL*LLd
       + 24*nf^4*T^2*h^8*B*G*QL*QLd*QR*QRd + 8*nf^4*T^2*h^8*B*G*QL^2*QRd^2 + 6
      *nf^4*T^2*h^8*B*G*QL^2*QR*LR + 6*nf^4*T^2*h^8*B*G*QL^2*QLd^2 + 8/3*nf^4*
      T^2*h^8*B*G*QL^3*LL + 6*nf^4*T^2*h^8*B*W*LR^2*LRd^2 + 8*nf^4*T^2*h^8*B*W
      *LLd^2*LR^2 + 24*nf^4*T^2*h^8*B*W*LL*LLd*LR*LRd + 8*nf^4*T^2*h^8*B*W*
      LL^2*LRd^2 + 6*nf^4*T^2*h^8*B*W*LL^2*LLd^2 + 16/3*nf^4*T^2*h^8*B*W*QRd^3
      *LRd + 24*nf^4*T^2*h^8*B*W*QR*QRd*LR*LRd + 24*nf^4*T^2*h^8*B*W*QR*QRd*LL
      *LLd + 12*nf^4*T^2*h^8*B*W*QR^2*QRd^2 + 16/3*nf^4*T^2*h^8*B*W*QR^3*LR +
      12*nf^4*T^2*h^8*B*W*QLd*QRd^2*LLd + 32*nf^4*T^2*h^8*B*W*QLd*QR*LLd*LR +
      24*nf^4*T^2*h^8*B*W*QLd*QR*LL*LRd + 12*nf^4*T^2*h^8*B*W*QLd^2*QRd*LRd +
      16*nf^4*T^2*h^8*B*W*QLd^2*QR^2 + 16/3*nf^4*T^2*h^8*B*W*QLd^3*LLd + 24*
      nf^4*T^2*h^8*B*W*QL*QRd*LLd*LR + 32*nf^4*T^2*h^8*B*W*QL*QRd*LL*LRd + 12*
      nf^4*T^2*h^8*B*W*QL*QR^2*LL + 24*nf^4*T^2*h^8*B*W*QL*QLd*LR*LRd + 24*
      nf^4*T^2*h^8*B*W*QL*QLd*LL*LLd + 48*nf^4*T^2*h^8*B*W*QL*QLd*QR*QRd + 16*
      nf^4*T^2*h^8*B*W*QL^2*QRd^2 + 12*nf^4*T^2*h^8*B*W*QL^2*QR*LR + 12*nf^4*
      T^2*h^8*B*W*QL^2*QLd^2 + 16/3*nf^4*T^2*h^8*B*W*QL^3*LL + 3/4*nf^4*T^2*
      h^8*B^2*LR^2*LRd^2 + 5/4*nf^4*T^2*h^8*B^2*LLd^2*LR^2 + 3*nf^4*T^2*h^8*
      B^2*LL*LLd*LR*LRd + 5/4*nf^4*T^2*h^8*B^2*LL^2*LRd^2 + 3/4*nf^4*T^2*h^8*
      B^2*LL^2*LLd^2 + 5/6*nf^4*T^2*h^8*B^2*QRd^3*LRd + 3*nf^4*T^2*h^8*B^2*QR*
      QRd*LR*LRd + 3*nf^4*T^2*h^8*B^2*QR*QRd*LL*LLd + 3/2*nf^4*T^2*h^8*B^2*
      QR^2*QRd^2 + 5/6*nf^4*T^2*h^8*B^2*QR^3*LR + 3/2*nf^4*T^2*h^8*B^2*QLd*
      QRd^2*LLd + 5*nf^4*T^2*h^8*B^2*QLd*QR*LLd*LR + 3*nf^4*T^2*h^8*B^2*QLd*QR
      *LL*LRd + 3/2*nf^4*T^2*h^8*B^2*QLd^2*QRd*LRd + 5/2*nf^4*T^2*h^8*B^2*
      QLd^2*QR^2 + 5/6*nf^4*T^2*h^8*B^2*QLd^3*LLd + 3*nf^4*T^2*h^8*B^2*QL*QRd*
      LLd*LR + 5*nf^4*T^2*h^8*B^2*QL*QRd*LL*LRd + 3/2*nf^4*T^2*h^8*B^2*QL*QR^2
      *LL + 3*nf^4*T^2*h^8*B^2*QL*QLd*LR*LRd + 3*nf^4*T^2*h^8*B^2*QL*QLd*LL*
      LLd + 6*nf^4*T^2*h^8*B^2*QL*QLd*QR*QRd + 5/2*nf^4*T^2*h^8*B^2*QL^2*QRd^2
       + 3/2*nf^4*T^2*h^8*B^2*QL^2*QR*LR + 3/2*nf^4*T^2*h^8*B^2*QL^2*QLd^2 + 5/
      6*nf^4*T^2*h^8*B^2*QL^3*LL + nf^4*T^2*h^8*p^2*LLd*LR^3*LRd^2 + 1/2*nf^4*
      T^2*h^8*p^2*LLd^3*LR^3 + nf^4*T^2*h^8*p^2*LL*LR^2*LRd^3 + nf^4*T^2*h^8*
      p^2*LL^2*LLd^3*LR + 1/2*nf^4*T^2*h^8*p^2*LL^3*LRd^3 + nf^4*T^2*h^8*p^2*
      LL^3*LLd^2*LRd - 1/2*nf^4*T^2*h^8*p^2*QRd^3*LL*LRd^2 - nf^4*T^2*h^8*p^2*
      QRd^3*LL*LLd^2 + 2*nf^4*T^2*h^8*p^2*QR^2*QRd^2*LLd*LR + 2*nf^4*T^2*h^8*
      p^2*QR^2*QRd^2*LL*LRd - 1/2*nf^4*T^2*h^8*p^2*QR^3*LLd*LR^2 - nf^4*T^2*
      h^8*p^2*QR^3*LL^2*LLd - nf^4*T^2*h^8*p^2*QLd*QRd^2*LLd^2*LR + nf^4*T^2*
      h^8*p^2*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*T^2*h^8*p^2*QLd*QR*LLd^2*LR^2 +
      nf^4*T^2*h^8*p^2*QLd*QR*LL^2*LLd^2 + 2*nf^4*T^2*h^8*p^2*QLd*QR^3*QRd^2
       - 1/4*nf^4*T^2*h^8*p^2*QLd*QR^4*LR - nf^4*T^2*h^8*p^2*QLd^2*QRd*LL*
      LRd^2 - nf^4*T^2*h^8*p^2*QLd^2*QR*QRd^2*LLd + nf^4*T^2*h^8*p^2*QLd^2*
      QR^2*LLd*LR - nf^4*T^2*h^8*p^2*QLd^3*LR*LRd^2 - 1/2*nf^4*T^2*h^8*p^2*
      QLd^3*LLd^2*LR + nf^4*T^2*h^8*p^2*QLd^3*QR^3 - 1/4*nf^4*T^2*h^8*p^2*
      QLd^4*QR*LLd + nf^4*T^2*h^8*p^2*QL*QRd*LR^2*LRd^2 + 1/2*nf^4*T^2*h^8*p^2
      *QL*QRd*LL^2*LRd^2 + nf^4*T^2*h^8*p^2*QL*QRd*LL^2*LLd^2 - 1/4*nf^4*T^2*
      h^8*p^2*QL*QRd^4*LRd - nf^4*T^2*h^8*p^2*QL*QR^2*LL^2*LRd + 2*nf^4*T^2*
      h^8*p^2*QL*QR^2*QRd^3 - nf^4*T^2*h^8*p^2*QL*QLd^2*QRd^2*LRd + nf^4*T^2*
      h^8*p^2*QL^2*QRd^2*LL*LRd - nf^4*T^2*h^8*p^2*QL^2*QR*LLd*LR^2 - nf^4*T^2
      *h^8*p^2*QL^2*QR^2*QRd*LL - nf^4*T^2*h^8*p^2*QL^2*QLd*QR^2*LR + 2*nf^4*
      T^2*h^8*p^2*QL^2*QLd^2*LLd*LR + 2*nf^4*T^2*h^8*p^2*QL^2*QLd^2*LL*LRd + 2
      *nf^4*T^2*h^8*p^2*QL^2*QLd^3*QR - nf^4*T^2*h^8*p^2*QL^3*LR^2*LRd - 1/2*
      nf^4*T^2*h^8*p^2*QL^3*LL^2*LRd + nf^4*T^2*h^8*p^2*QL^3*QRd^3 + 2*nf^4*
      T^2*h^8*p^2*QL^3*QLd^2*QRd - 1/4*nf^4*T^2*h^8*p^2*QL^4*QRd*LL + 55/3*
      nf^4*T^2*h^8*p^2*G*QRd^3*LRd + 46*nf^4*T^2*h^8*p^2*G*QR*QRd*LR*LRd + 46*
      nf^4*T^2*h^8*p^2*G*QR*QRd*LL*LLd + 46*nf^4*T^2*h^8*p^2*G*QR^2*QRd^2 + 55/
      3*nf^4*T^2*h^8*p^2*G*QR^3*LR + 46*nf^4*T^2*h^8*p^2*G*QLd*QRd^2*LLd + 55*
      nf^4*T^2*h^8*p^2*G*QLd*QR*LLd*LR + 46*nf^4*T^2*h^8*p^2*G*QLd*QR*LL*LRd
       + 46*nf^4*T^2*h^8*p^2*G*QLd^2*QRd*LRd + 55*nf^4*T^2*h^8*p^2*G*QLd^2*
      QR^2 + 55/3*nf^4*T^2*h^8*p^2*G*QLd^3*LLd + 46*nf^4*T^2*h^8*p^2*G*QL*QRd*
      LLd*LR + 55*nf^4*T^2*h^8*p^2*G*QL*QRd*LL*LRd + 46*nf^4*T^2*h^8*p^2*G*QL*
      QR^2*LL + 46*nf^4*T^2*h^8*p^2*G*QL*QLd*LR*LRd + 46*nf^4*T^2*h^8*p^2*G*QL
      *QLd*LL*LLd + 184*nf^4*T^2*h^8*p^2*G*QL*QLd*QR*QRd + 55*nf^4*T^2*h^8*p^2
      *G*QL^2*QRd^2 + 46*nf^4*T^2*h^8*p^2*G*QL^2*QR*LR + 46*nf^4*T^2*h^8*p^2*G
      *QL^2*QLd^2 + 55/3*nf^4*T^2*h^8*p^2*G*QL^3*LL + 46*nf^4*T^2*h^8*p^2*W*
      LR^2*LRd^2 + 55*nf^4*T^2*h^8*p^2*W*LLd^2*LR^2 + 184*nf^4*T^2*h^8*p^2*W*
      LL*LLd*LR*LRd + 55*nf^4*T^2*h^8*p^2*W*LL^2*LRd^2 + 46*nf^4*T^2*h^8*p^2*W
      *LL^2*LLd^2 + 110/3*nf^4*T^2*h^8*p^2*W*QRd^3*LRd + 184*nf^4*T^2*h^8*p^2*
      W*QR*QRd*LR*LRd + 184*nf^4*T^2*h^8*p^2*W*QR*QRd*LL*LLd + 92*nf^4*T^2*h^8
      *p^2*W*QR^2*QRd^2 + 110/3*nf^4*T^2*h^8*p^2*W*QR^3*LR + 92*nf^4*T^2*h^8*
      p^2*W*QLd*QRd^2*LLd + 220*nf^4*T^2*h^8*p^2*W*QLd*QR*LLd*LR + 184*nf^4*
      T^2*h^8*p^2*W*QLd*QR*LL*LRd + 92*nf^4*T^2*h^8*p^2*W*QLd^2*QRd*LRd + 110*
      nf^4*T^2*h^8*p^2*W*QLd^2*QR^2 + 110/3*nf^4*T^2*h^8*p^2*W*QLd^3*LLd + 184
      *nf^4*T^2*h^8*p^2*W*QL*QRd*LLd*LR + 220*nf^4*T^2*h^8*p^2*W*QL*QRd*LL*LRd
       + 92*nf^4*T^2*h^8*p^2*W*QL*QR^2*LL + 184*nf^4*T^2*h^8*p^2*W*QL*QLd*LR*
      LRd + 184*nf^4*T^2*h^8*p^2*W*QL*QLd*LL*LLd + 368*nf^4*T^2*h^8*p^2*W*QL*
      QLd*QR*QRd + 110*nf^4*T^2*h^8*p^2*W*QL^2*QRd^2 + 92*nf^4*T^2*h^8*p^2*W*
      QL^2*QR*LR + 92*nf^4*T^2*h^8*p^2*W*QL^2*QLd^2 + 110/3*nf^4*T^2*h^8*p^2*W
      *QL^3*LL + 23/2*nf^4*T^2*h^8*p^2*B*LR^2*LRd^2 + 55/4*nf^4*T^2*h^8*p^2*B*
      LLd^2*LR^2 + 46*nf^4*T^2*h^8*p^2*B*LL*LLd*LR*LRd + 55/4*nf^4*T^2*h^8*p^2
      *B*LL^2*LRd^2 + 23/2*nf^4*T^2*h^8*p^2*B*LL^2*LLd^2 + 55/6*nf^4*T^2*h^8*
      p^2*B*QRd^3*LRd + 46*nf^4*T^2*h^8*p^2*B*QR*QRd*LR*LRd + 46*nf^4*T^2*h^8*
      p^2*B*QR*QRd*LL*LLd + 23*nf^4*T^2*h^8*p^2*B*QR^2*QRd^2 + 55/6*nf^4*T^2*
      h^8*p^2*B*QR^3*LR + 23*nf^4*T^2*h^8*p^2*B*QLd*QRd^2*LLd + 55*nf^4*T^2*
      h^8*p^2*B*QLd*QR*LLd*LR + 46*nf^4*T^2*h^8*p^2*B*QLd*QR*LL*LRd + 23*nf^4*
      T^2*h^8*p^2*B*QLd^2*QRd*LRd + 55/2*nf^4*T^2*h^8*p^2*B*QLd^2*QR^2 + 55/6*
      nf^4*T^2*h^8*p^2*B*QLd^3*LLd + 46*nf^4*T^2*h^8*p^2*B*QL*QRd*LLd*LR + 55*
      nf^4*T^2*h^8*p^2*B*QL*QRd*LL*LRd + 23*nf^4*T^2*h^8*p^2*B*QL*QR^2*LL + 46
      *nf^4*T^2*h^8*p^2*B*QL*QLd*LR*LRd + 46*nf^4*T^2*h^8*p^2*B*QL*QLd*LL*LLd
       + 92*nf^4*T^2*h^8*p^2*B*QL*QLd*QR*QRd + 55/2*nf^4*T^2*h^8*p^2*B*QL^2*
      QRd^2 + 23*nf^4*T^2*h^8*p^2*B*QL^2*QR*LR + 23*nf^4*T^2*h^8*p^2*B*QL^2*
      QLd^2 + 55/6*nf^4*T^2*h^8*p^2*B*QL^3*LL + 17*nf^4*T^2*h^8*p^4*LR^2*LRd^2
       + 81/4*nf^4*T^2*h^8*p^4*LLd^2*LR^2 + 68*nf^4*T^2*h^8*p^4*LL*LLd*LR*LRd
       + 81/4*nf^4*T^2*h^8*p^4*LL^2*LRd^2 + 17*nf^4*T^2*h^8*p^4*LL^2*LLd^2 +
      27/2*nf^4*T^2*h^8*p^4*QRd^3*LRd + 68*nf^4*T^2*h^8*p^4*QR*QRd*LR*LRd + 68
      *nf^4*T^2*h^8*p^4*QR*QRd*LL*LLd + 34*nf^4*T^2*h^8*p^4*QR^2*QRd^2 + 27/2*
      nf^4*T^2*h^8*p^4*QR^3*LR + 34*nf^4*T^2*h^8*p^4*QLd*QRd^2*LLd + 81*nf^4*
      T^2*h^8*p^4*QLd*QR*LLd*LR + 68*nf^4*T^2*h^8*p^4*QLd*QR*LL*LRd + 34*nf^4*
      T^2*h^8*p^4*QLd^2*QRd*LRd + 81/2*nf^4*T^2*h^8*p^4*QLd^2*QR^2 + 27/2*nf^4
      *T^2*h^8*p^4*QLd^3*LLd + 68*nf^4*T^2*h^8*p^4*QL*QRd*LLd*LR + 81*nf^4*T^2
      *h^8*p^4*QL*QRd*LL*LRd + 34*nf^4*T^2*h^8*p^4*QL*QR^2*LL + 68*nf^4*T^2*
      h^8*p^4*QL*QLd*LR*LRd + 68*nf^4*T^2*h^8*p^4*QL*QLd*LL*LLd + 136*nf^4*T^2
      *h^8*p^4*QL*QLd*QR*QRd + 81/2*nf^4*T^2*h^8*p^4*QL^2*QRd^2 + 34*nf^4*T^2*
      h^8*p^4*QL^2*QR*LR + 34*nf^4*T^2*h^8*p^4*QL^2*QLd^2 + 27/2*nf^4*T^2*h^8*
      p^4*QL^3*LL - 1/4*nf^4*T^2*h^8*u*p*LLd*LR^3*LRd^2 + 3/2*nf^4*T^2*h^8*u*p
      *LLd^3*LR^3 - 1/4*nf^4*T^2*h^8*u*p*LL*LR^2*LRd^3 + 3/4*nf^4*T^2*h^8*u*p*
      LL*LLd^2*LR^2*LRd + 3/4*nf^4*T^2*h^8*u*p*LL^2*LLd*LR*LRd^2 - 1/4*nf^4*
      T^2*h^8*u*p*LL^2*LLd^3*LR + 3/2*nf^4*T^2*h^8*u*p*LL^3*LRd^3 - 1/4*nf^4*
      T^2*h^8*u*p*LL^3*LLd^2*LRd - 2*nf^4*T^2*h^8*u*p*QRd^3*LLd*LR*LRd - 3/2*
      nf^4*T^2*h^8*u*p*QRd^3*LL*LRd^2 - 7/4*nf^4*T^2*h^8*u*p*QRd^3*LL*LLd^2 -
      3/8*nf^4*T^2*h^8*u*p*QR*QRd^4*LLd + 3/2*nf^4*T^2*h^8*u*p*QR^2*QRd^2*LLd*
      LR + 3/2*nf^4*T^2*h^8*u*p*QR^2*QRd^2*LL*LRd - 3/2*nf^4*T^2*h^8*u*p*QR^3*
      LLd*LR^2 - 2*nf^4*T^2*h^8*u*p*QR^3*LL*LR*LRd - 7/4*nf^4*T^2*h^8*u*p*QR^3
      *LL^2*LLd - 3/8*nf^4*T^2*h^8*u*p*QR^4*QRd*LL - 3/4*nf^4*T^2*h^8*u*p*QLd*
      QRd^2*LR*LRd^2 - 3/4*nf^4*T^2*h^8*u*p*QLd*QRd^2*LLd^2*LR + 3/4*nf^4*T^2*
      h^8*u*p*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*T^2*h^8*u*p*QLd*QR*LLd^2*LR^2 + 3/4
      *nf^4*T^2*h^8*u*p*QLd*QR*LL^2*LRd^2 + 3/4*nf^4*T^2*h^8*u*p*QLd*QR*LL^2*
      LLd^2 + 3/2*nf^4*T^2*h^8*u*p*QLd*QR^3*QRd^2 - 3/4*nf^4*T^2*h^8*u*p*QLd*
      QR^4*LR - 3/4*nf^4*T^2*h^8*u*p*QLd^2*QRd*LL*LRd^2 - 3/4*nf^4*T^2*h^8*u*p
      *QLd^2*QRd*LL*LLd^2 - 3/4*nf^4*T^2*h^8*u*p*QLd^2*QR*QRd^2*LLd + 3*nf^4*
      T^2*h^8*u*p*QLd^2*QR^2*LLd*LR + 3/2*nf^4*T^2*h^8*u*p*QLd^2*QR^2*LL*LRd
       - 7/4*nf^4*T^2*h^8*u*p*QLd^3*LR*LRd^2 - 3/2*nf^4*T^2*h^8*u*p*QLd^3*
      LLd^2*LR - 2*nf^4*T^2*h^8*u*p*QLd^3*LL*LLd*LRd + 3*nf^4*T^2*h^8*u*p*
      QLd^3*QR^3 - 3/4*nf^4*T^2*h^8*u*p*QLd^4*QR*LLd + 3/4*nf^4*T^2*h^8*u*p*QL
      *QRd*LR^2*LRd^2 + 3/4*nf^4*T^2*h^8*u*p*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T^2*
      h^8*u*p*QL*QRd*LL^2*LRd^2 + 3/4*nf^4*T^2*h^8*u*p*QL*QRd*LL^2*LLd^2 - 3/4
      *nf^4*T^2*h^8*u*p*QL*QRd^4*LRd - 3/4*nf^4*T^2*h^8*u*p*QL*QR^2*LR^2*LRd
       - 3/4*nf^4*T^2*h^8*u*p*QL*QR^2*LL^2*LRd + 3/2*nf^4*T^2*h^8*u*p*QL*QR^2*
      QRd^3 - 3/4*nf^4*T^2*h^8*u*p*QL*QLd^2*QRd^2*LRd + 3/2*nf^4*T^2*h^8*u*p*
      QL*QLd^2*QR^2*QRd - 3/8*nf^4*T^2*h^8*u*p*QL*QLd^4*LRd + 3/2*nf^4*T^2*h^8
      *u*p*QL^2*QRd^2*LLd*LR + 3*nf^4*T^2*h^8*u*p*QL^2*QRd^2*LL*LRd - 3/4*nf^4
      *T^2*h^8*u*p*QL^2*QR*LLd*LR^2 - 3/4*nf^4*T^2*h^8*u*p*QL^2*QR*LL^2*LLd -
      3/4*nf^4*T^2*h^8*u*p*QL^2*QR^2*QRd*LL + 3/2*nf^4*T^2*h^8*u*p*QL^2*QLd*QR
      *QRd^2 - 3/4*nf^4*T^2*h^8*u*p*QL^2*QLd*QR^2*LR + 3/2*nf^4*T^2*h^8*u*p*
      QL^2*QLd^2*LLd*LR + 3/2*nf^4*T^2*h^8*u*p*QL^2*QLd^2*LL*LRd + 3/2*nf^4*
      T^2*h^8*u*p*QL^2*QLd^3*QR - 7/4*nf^4*T^2*h^8*u*p*QL^3*LR^2*LRd - 2*nf^4*
      T^2*h^8*u*p*QL^3*LL*LLd*LR - 3/2*nf^4*T^2*h^8*u*p*QL^3*LL^2*LRd + 3*nf^4
      *T^2*h^8*u*p*QL^3*QRd^3 + 3/2*nf^4*T^2*h^8*u*p*QL^3*QLd^2*QRd - 3/4*nf^4
      *T^2*h^8*u*p*QL^4*QRd*LL - 3/8*nf^4*T^2*h^8*u*p*QL^4*QLd*LR + 172/3*nf^4
      *T^2*h^8*u*p*G*QRd^3*LRd + 144*nf^4*T^2*h^8*u*p*G*QR*QRd*LR*LRd + 144*
      nf^4*T^2*h^8*u*p*G*QR*QRd*LL*LLd + 144*nf^4*T^2*h^8*u*p*G*QR^2*QRd^2 +
      172/3*nf^4*T^2*h^8*u*p*G*QR^3*LR + 144*nf^4*T^2*h^8*u*p*G*QLd*QRd^2*LLd
       + 172*nf^4*T^2*h^8*u*p*G*QLd*QR*LLd*LR + 144*nf^4*T^2*h^8*u*p*G*QLd*QR*
      LL*LRd + 144*nf^4*T^2*h^8*u*p*G*QLd^2*QRd*LRd + 172*nf^4*T^2*h^8*u*p*G*
      QLd^2*QR^2 + 172/3*nf^4*T^2*h^8*u*p*G*QLd^3*LLd + 144*nf^4*T^2*h^8*u*p*G
      *QL*QRd*LLd*LR + 172*nf^4*T^2*h^8*u*p*G*QL*QRd*LL*LRd + 144*nf^4*T^2*h^8
      *u*p*G*QL*QR^2*LL + 144*nf^4*T^2*h^8*u*p*G*QL*QLd*LR*LRd + 144*nf^4*T^2*
      h^8*u*p*G*QL*QLd*LL*LLd + 576*nf^4*T^2*h^8*u*p*G*QL*QLd*QR*QRd + 172*
      nf^4*T^2*h^8*u*p*G*QL^2*QRd^2 + 144*nf^4*T^2*h^8*u*p*G*QL^2*QR*LR + 144*
      nf^4*T^2*h^8*u*p*G*QL^2*QLd^2 + 172/3*nf^4*T^2*h^8*u*p*G*QL^3*LL + 99*
      nf^4*T^2*h^8*u*p*W*LR^2*LRd^2 + 473/4*nf^4*T^2*h^8*u*p*W*LLd^2*LR^2 +
      396*nf^4*T^2*h^8*u*p*W*LL*LLd*LR*LRd + 473/4*nf^4*T^2*h^8*u*p*W*LL^2*
      LRd^2 + 99*nf^4*T^2*h^8*u*p*W*LL^2*LLd^2 + 473/6*nf^4*T^2*h^8*u*p*W*
      QRd^3*LRd + 396*nf^4*T^2*h^8*u*p*W*QR*QRd*LR*LRd + 396*nf^4*T^2*h^8*u*p*
      W*QR*QRd*LL*LLd + 198*nf^4*T^2*h^8*u*p*W*QR^2*QRd^2 + 473/6*nf^4*T^2*h^8
      *u*p*W*QR^3*LR + 198*nf^4*T^2*h^8*u*p*W*QLd*QRd^2*LLd + 473*nf^4*T^2*h^8
      *u*p*W*QLd*QR*LLd*LR + 396*nf^4*T^2*h^8*u*p*W*QLd*QR*LL*LRd + 198*nf^4*
      T^2*h^8*u*p*W*QLd^2*QRd*LRd + 473/2*nf^4*T^2*h^8*u*p*W*QLd^2*QR^2 + 473/
      6*nf^4*T^2*h^8*u*p*W*QLd^3*LLd + 396*nf^4*T^2*h^8*u*p*W*QL*QRd*LLd*LR +
      473*nf^4*T^2*h^8*u*p*W*QL*QRd*LL*LRd + 198*nf^4*T^2*h^8*u*p*W*QL*QR^2*LL
       + 396*nf^4*T^2*h^8*u*p*W*QL*QLd*LR*LRd + 396*nf^4*T^2*h^8*u*p*W*QL*QLd*
      LL*LLd + 792*nf^4*T^2*h^8*u*p*W*QL*QLd*QR*QRd + 473/2*nf^4*T^2*h^8*u*p*W
      *QL^2*QRd^2 + 198*nf^4*T^2*h^8*u*p*W*QL^2*QR*LR + 198*nf^4*T^2*h^8*u*p*W
      *QL^2*QLd^2 + 473/6*nf^4*T^2*h^8*u*p*W*QL^3*LL + 36*nf^4*T^2*h^8*u*p*B*
      LR^2*LRd^2 + 43*nf^4*T^2*h^8*u*p*B*LLd^2*LR^2 + 144*nf^4*T^2*h^8*u*p*B*
      LL*LLd*LR*LRd + 43*nf^4*T^2*h^8*u*p*B*LL^2*LRd^2 + 36*nf^4*T^2*h^8*u*p*B
      *LL^2*LLd^2 + 86/3*nf^4*T^2*h^8*u*p*B*QRd^3*LRd + 144*nf^4*T^2*h^8*u*p*B
      *QR*QRd*LR*LRd + 144*nf^4*T^2*h^8*u*p*B*QR*QRd*LL*LLd + 72*nf^4*T^2*h^8*
      u*p*B*QR^2*QRd^2 + 86/3*nf^4*T^2*h^8*u*p*B*QR^3*LR + 72*nf^4*T^2*h^8*u*p
      *B*QLd*QRd^2*LLd + 172*nf^4*T^2*h^8*u*p*B*QLd*QR*LLd*LR + 144*nf^4*T^2*
      h^8*u*p*B*QLd*QR*LL*LRd + 72*nf^4*T^2*h^8*u*p*B*QLd^2*QRd*LRd + 86*nf^4*
      T^2*h^8*u*p*B*QLd^2*QR^2 + 86/3*nf^4*T^2*h^8*u*p*B*QLd^3*LLd + 144*nf^4*
      T^2*h^8*u*p*B*QL*QRd*LLd*LR + 172*nf^4*T^2*h^8*u*p*B*QL*QRd*LL*LRd + 72*
      nf^4*T^2*h^8*u*p*B*QL*QR^2*LL + 144*nf^4*T^2*h^8*u*p*B*QL*QLd*LR*LRd +
      144*nf^4*T^2*h^8*u*p*B*QL*QLd*LL*LLd + 288*nf^4*T^2*h^8*u*p*B*QL*QLd*QR*
      QRd + 86*nf^4*T^2*h^8*u*p*B*QL^2*QRd^2 + 72*nf^4*T^2*h^8*u*p*B*QL^2*QR*
      LR + 72*nf^4*T^2*h^8*u*p*B*QL^2*QLd^2 + 86/3*nf^4*T^2*h^8*u*p*B*QL^3*LL
       + 115*nf^4*T^2*h^8*u*p^3*LR^2*LRd^2 + 134*nf^4*T^2*h^8*u*p^3*LLd^2*LR^2
       + 460*nf^4*T^2*h^8*u*p^3*LL*LLd*LR*LRd + 134*nf^4*T^2*h^8*u*p^3*LL^2*
      LRd^2 + 115*nf^4*T^2*h^8*u*p^3*LL^2*LLd^2 + 268/3*nf^4*T^2*h^8*u*p^3*
      QRd^3*LRd + 460*nf^4*T^2*h^8*u*p^3*QR*QRd*LR*LRd + 460*nf^4*T^2*h^8*u*
      p^3*QR*QRd*LL*LLd + 230*nf^4*T^2*h^8*u*p^3*QR^2*QRd^2 + 268/3*nf^4*T^2*
      h^8*u*p^3*QR^3*LR + 230*nf^4*T^2*h^8*u*p^3*QLd*QRd^2*LLd + 536*nf^4*T^2*
      h^8*u*p^3*QLd*QR*LLd*LR + 460*nf^4*T^2*h^8*u*p^3*QLd*QR*LL*LRd + 230*
      nf^4*T^2*h^8*u*p^3*QLd^2*QRd*LRd + 268*nf^4*T^2*h^8*u*p^3*QLd^2*QR^2 +
      268/3*nf^4*T^2*h^8*u*p^3*QLd^3*LLd + 460*nf^4*T^2*h^8*u*p^3*QL*QRd*LLd*
      LR + 536*nf^4*T^2*h^8*u*p^3*QL*QRd*LL*LRd + 230*nf^4*T^2*h^8*u*p^3*QL*
      QR^2*LL + 460*nf^4*T^2*h^8*u*p^3*QL*QLd*LR*LRd + 460*nf^4*T^2*h^8*u*p^3*
      QL*QLd*LL*LLd + 920*nf^4*T^2*h^8*u*p^3*QL*QLd*QR*QRd + 268*nf^4*T^2*h^8*
      u*p^3*QL^2*QRd^2 + 230*nf^4*T^2*h^8*u*p^3*QL^2*QR*LR + 230*nf^4*T^2*h^8*
      u*p^3*QL^2*QLd^2 + 268/3*nf^4*T^2*h^8*u*p^3*QL^3*LL - 2/3*nf^4*T^2*h^8*
      u^2*LLd*LR^3*LRd^2 + 14/9*nf^4*T^2*h^8*u^2*LLd^3*LR^3 - 2/3*nf^4*T^2*h^8
      *u^2*LL*LR^2*LRd^3 + 2*nf^4*T^2*h^8*u^2*LL*LLd^2*LR^2*LRd + 2*nf^4*T^2*
      h^8*u^2*LL^2*LLd*LR*LRd^2 - 2/3*nf^4*T^2*h^8*u^2*LL^2*LLd^3*LR + 14/9*
      nf^4*T^2*h^8*u^2*LL^3*LRd^3 - 2/3*nf^4*T^2*h^8*u^2*LL^3*LLd^2*LRd - 7/3*
      nf^4*T^2*h^8*u^2*QRd^3*LLd*LR*LRd - 8/3*nf^4*T^2*h^8*u^2*QRd^3*LL*LRd^2
       - 5/3*nf^4*T^2*h^8*u^2*QRd^3*LL*LLd^2 - nf^4*T^2*h^8*u^2*QR*QRd^4*LLd
       + nf^4*T^2*h^8*u^2*QR^2*QRd^2*LLd*LR + nf^4*T^2*h^8*u^2*QR^2*QRd^2*LL*
      LRd - 8/3*nf^4*T^2*h^8*u^2*QR^3*LLd*LR^2 - 7/3*nf^4*T^2*h^8*u^2*QR^3*LL*
      LR*LRd - 5/3*nf^4*T^2*h^8*u^2*QR^3*LL^2*LLd - nf^4*T^2*h^8*u^2*QR^4*QRd*
      LL - 2*nf^4*T^2*h^8*u^2*QLd*QRd^2*LR*LRd^2 - 1/2*nf^4*T^2*h^8*u^2*QLd*
      QRd^2*LLd^2*LR + 1/2*nf^4*T^2*h^8*u^2*QLd*QR*LR^2*LRd^2 + 2*nf^4*T^2*h^8
      *u^2*QLd*QR*LLd^2*LR^2 + 2*nf^4*T^2*h^8*u^2*QLd*QR*LL^2*LRd^2 + 1/2*nf^4
      *T^2*h^8*u^2*QLd*QR*LL^2*LLd^2 + nf^4*T^2*h^8*u^2*QLd*QR^3*QRd^2 - nf^4*
      T^2*h^8*u^2*QLd*QR^4*LR - 1/2*nf^4*T^2*h^8*u^2*QLd^2*QRd*LL*LRd^2 - 2*
      nf^4*T^2*h^8*u^2*QLd^2*QRd*LL*LLd^2 - 1/2*nf^4*T^2*h^8*u^2*QLd^2*QR*
      QRd^2*LLd + 4*nf^4*T^2*h^8*u^2*QLd^2*QR^2*LLd*LR + 4*nf^4*T^2*h^8*u^2*
      QLd^2*QR^2*LL*LRd - 5/3*nf^4*T^2*h^8*u^2*QLd^3*LR*LRd^2 - 8/3*nf^4*T^2*
      h^8*u^2*QLd^3*LLd^2*LR - 7/3*nf^4*T^2*h^8*u^2*QLd^3*LL*LLd*LRd + 4*nf^4*
      T^2*h^8*u^2*QLd^3*QR^3 - nf^4*T^2*h^8*u^2*QLd^4*QR*LLd + 1/2*nf^4*T^2*
      h^8*u^2*QL*QRd*LR^2*LRd^2 + 2*nf^4*T^2*h^8*u^2*QL*QRd*LLd^2*LR^2 + 2*
      nf^4*T^2*h^8*u^2*QL*QRd*LL^2*LRd^2 + 1/2*nf^4*T^2*h^8*u^2*QL*QRd*LL^2*
      LLd^2 - nf^4*T^2*h^8*u^2*QL*QRd^4*LRd - 2*nf^4*T^2*h^8*u^2*QL*QR^2*LR^2*
      LRd - 1/2*nf^4*T^2*h^8*u^2*QL*QR^2*LL^2*LRd + nf^4*T^2*h^8*u^2*QL*QR^2*
      QRd^3 - 1/2*nf^4*T^2*h^8*u^2*QL*QLd^2*QRd^2*LRd + 4*nf^4*T^2*h^8*u^2*QL*
      QLd^2*QR^2*QRd - nf^4*T^2*h^8*u^2*QL*QLd^4*LRd + 4*nf^4*T^2*h^8*u^2*QL^2
      *QRd^2*LLd*LR + 4*nf^4*T^2*h^8*u^2*QL^2*QRd^2*LL*LRd - 1/2*nf^4*T^2*h^8*
      u^2*QL^2*QR*LLd*LR^2 - 2*nf^4*T^2*h^8*u^2*QL^2*QR*LL^2*LLd - 1/2*nf^4*
      T^2*h^8*u^2*QL^2*QR^2*QRd*LL + 4*nf^4*T^2*h^8*u^2*QL^2*QLd*QR*QRd^2 - 1/
      2*nf^4*T^2*h^8*u^2*QL^2*QLd*QR^2*LR + nf^4*T^2*h^8*u^2*QL^2*QLd^2*LLd*LR
       + nf^4*T^2*h^8*u^2*QL^2*QLd^2*LL*LRd + nf^4*T^2*h^8*u^2*QL^2*QLd^3*QR
       - 5/3*nf^4*T^2*h^8*u^2*QL^3*LR^2*LRd - 7/3*nf^4*T^2*h^8*u^2*QL^3*LL*LLd
      *LR - 8/3*nf^4*T^2*h^8*u^2*QL^3*LL^2*LRd + 4*nf^4*T^2*h^8*u^2*QL^3*QRd^3
       + nf^4*T^2*h^8*u^2*QL^3*QLd^2*QRd - nf^4*T^2*h^8*u^2*QL^4*QRd*LL - nf^4
      *T^2*h^8*u^2*QL^4*QLd*LR + 74/3*nf^4*T^2*h^8*u^2*G*QRd^3*LRd + 66*nf^4*
      T^2*h^8*u^2*G*QR*QRd*LR*LRd + 66*nf^4*T^2*h^8*u^2*G*QR*QRd*LL*LLd + 66*
      nf^4*T^2*h^8*u^2*G*QR^2*QRd^2 + 74/3*nf^4*T^2*h^8*u^2*G*QR^3*LR + 66*
      nf^4*T^2*h^8*u^2*G*QLd*QRd^2*LLd + 74*nf^4*T^2*h^8*u^2*G*QLd*QR*LLd*LR
       + 66*nf^4*T^2*h^8*u^2*G*QLd*QR*LL*LRd + 66*nf^4*T^2*h^8*u^2*G*QLd^2*QRd
      *LRd + 74*nf^4*T^2*h^8*u^2*G*QLd^2*QR^2 + 74/3*nf^4*T^2*h^8*u^2*G*QLd^3*
      LLd + 66*nf^4*T^2*h^8*u^2*G*QL*QRd*LLd*LR + 74*nf^4*T^2*h^8*u^2*G*QL*QRd
      *LL*LRd + 66*nf^4*T^2*h^8*u^2*G*QL*QR^2*LL + 66*nf^4*T^2*h^8*u^2*G*QL*
      QLd*LR*LRd + 66*nf^4*T^2*h^8*u^2*G*QL*QLd*LL*LLd + 264*nf^4*T^2*h^8*u^2*
      G*QL*QLd*QR*QRd + 74*nf^4*T^2*h^8*u^2*G*QL^2*QRd^2 + 66*nf^4*T^2*h^8*u^2
      *G*QL^2*QR*LR + 66*nf^4*T^2*h^8*u^2*G*QL^2*QLd^2 + 74/3*nf^4*T^2*h^8*u^2
      *G*QL^3*LL + 87/2*nf^4*T^2*h^8*u^2*W*LR^2*LRd^2 + 49*nf^4*T^2*h^8*u^2*W*
      LLd^2*LR^2 + 174*nf^4*T^2*h^8*u^2*W*LL*LLd*LR*LRd + 49*nf^4*T^2*h^8*u^2*
      W*LL^2*LRd^2 + 87/2*nf^4*T^2*h^8*u^2*W*LL^2*LLd^2 + 98/3*nf^4*T^2*h^8*
      u^2*W*QRd^3*LRd + 174*nf^4*T^2*h^8*u^2*W*QR*QRd*LR*LRd + 174*nf^4*T^2*
      h^8*u^2*W*QR*QRd*LL*LLd + 87*nf^4*T^2*h^8*u^2*W*QR^2*QRd^2 + 98/3*nf^4*
      T^2*h^8*u^2*W*QR^3*LR + 87*nf^4*T^2*h^8*u^2*W*QLd*QRd^2*LLd + 196*nf^4*
      T^2*h^8*u^2*W*QLd*QR*LLd*LR + 174*nf^4*T^2*h^8*u^2*W*QLd*QR*LL*LRd + 87*
      nf^4*T^2*h^8*u^2*W*QLd^2*QRd*LRd + 98*nf^4*T^2*h^8*u^2*W*QLd^2*QR^2 + 98/
      3*nf^4*T^2*h^8*u^2*W*QLd^3*LLd + 174*nf^4*T^2*h^8*u^2*W*QL*QRd*LLd*LR +
      196*nf^4*T^2*h^8*u^2*W*QL*QRd*LL*LRd + 87*nf^4*T^2*h^8*u^2*W*QL*QR^2*LL
       + 174*nf^4*T^2*h^8*u^2*W*QL*QLd*LR*LRd + 174*nf^4*T^2*h^8*u^2*W*QL*QLd*
      LL*LLd + 348*nf^4*T^2*h^8*u^2*W*QL*QLd*QR*QRd + 98*nf^4*T^2*h^8*u^2*W*
      QL^2*QRd^2 + 87*nf^4*T^2*h^8*u^2*W*QL^2*QR*LR + 87*nf^4*T^2*h^8*u^2*W*
      QL^2*QLd^2 + 98/3*nf^4*T^2*h^8*u^2*W*QL^3*LL + 33/2*nf^4*T^2*h^8*u^2*B*
      LR^2*LRd^2 + 37/2*nf^4*T^2*h^8*u^2*B*LLd^2*LR^2 + 66*nf^4*T^2*h^8*u^2*B*
      LL*LLd*LR*LRd + 37/2*nf^4*T^2*h^8*u^2*B*LL^2*LRd^2 + 33/2*nf^4*T^2*h^8*
      u^2*B*LL^2*LLd^2 + 37/3*nf^4*T^2*h^8*u^2*B*QRd^3*LRd + 66*nf^4*T^2*h^8*
      u^2*B*QR*QRd*LR*LRd + 66*nf^4*T^2*h^8*u^2*B*QR*QRd*LL*LLd + 33*nf^4*T^2*
      h^8*u^2*B*QR^2*QRd^2 + 37/3*nf^4*T^2*h^8*u^2*B*QR^3*LR + 33*nf^4*T^2*h^8
      *u^2*B*QLd*QRd^2*LLd + 74*nf^4*T^2*h^8*u^2*B*QLd*QR*LLd*LR + 66*nf^4*T^2
      *h^8*u^2*B*QLd*QR*LL*LRd + 33*nf^4*T^2*h^8*u^2*B*QLd^2*QRd*LRd + 37*nf^4
      *T^2*h^8*u^2*B*QLd^2*QR^2 + 37/3*nf^4*T^2*h^8*u^2*B*QLd^3*LLd + 66*nf^4*
      T^2*h^8*u^2*B*QL*QRd*LLd*LR + 74*nf^4*T^2*h^8*u^2*B*QL*QRd*LL*LRd + 33*
      nf^4*T^2*h^8*u^2*B*QL*QR^2*LL + 66*nf^4*T^2*h^8*u^2*B*QL*QLd*LR*LRd + 66
      *nf^4*T^2*h^8*u^2*B*QL*QLd*LL*LLd + 132*nf^4*T^2*h^8*u^2*B*QL*QLd*QR*QRd
       + 37*nf^4*T^2*h^8*u^2*B*QL^2*QRd^2 + 33*nf^4*T^2*h^8*u^2*B*QL^2*QR*LR
       + 33*nf^4*T^2*h^8*u^2*B*QL^2*QLd^2 + 37/3*nf^4*T^2*h^8*u^2*B*QL^3*LL +
      367/2*nf^4*T^2*h^8*u^2*p^2*LR^2*LRd^2 + 847/4*nf^4*T^2*h^8*u^2*p^2*LLd^2
      *LR^2 + 734*nf^4*T^2*h^8*u^2*p^2*LL*LLd*LR*LRd + 847/4*nf^4*T^2*h^8*u^2*
      p^2*LL^2*LRd^2 + 367/2*nf^4*T^2*h^8*u^2*p^2*LL^2*LLd^2 + 847/6*nf^4*T^2*
      h^8*u^2*p^2*QRd^3*LRd + 734*nf^4*T^2*h^8*u^2*p^2*QR*QRd*LR*LRd + 734*
      nf^4*T^2*h^8*u^2*p^2*QR*QRd*LL*LLd + 367*nf^4*T^2*h^8*u^2*p^2*QR^2*QRd^2
       + 847/6*nf^4*T^2*h^8*u^2*p^2*QR^3*LR + 367*nf^4*T^2*h^8*u^2*p^2*QLd*
      QRd^2*LLd + 847*nf^4*T^2*h^8*u^2*p^2*QLd*QR*LLd*LR + 734*nf^4*T^2*h^8*
      u^2*p^2*QLd*QR*LL*LRd + 367*nf^4*T^2*h^8*u^2*p^2*QLd^2*QRd*LRd + 847/2*
      nf^4*T^2*h^8*u^2*p^2*QLd^2*QR^2 + 847/6*nf^4*T^2*h^8*u^2*p^2*QLd^3*LLd
       + 734*nf^4*T^2*h^8*u^2*p^2*QL*QRd*LLd*LR + 847*nf^4*T^2*h^8*u^2*p^2*QL*
      QRd*LL*LRd + 367*nf^4*T^2*h^8*u^2*p^2*QL*QR^2*LL + 734*nf^4*T^2*h^8*u^2*
      p^2*QL*QLd*LR*LRd + 734*nf^4*T^2*h^8*u^2*p^2*QL*QLd*LL*LLd + 1468*nf^4*
      T^2*h^8*u^2*p^2*QL*QLd*QR*QRd + 847/2*nf^4*T^2*h^8*u^2*p^2*QL^2*QRd^2 +
      367*nf^4*T^2*h^8*u^2*p^2*QL^2*QR*LR + 367*nf^4*T^2*h^8*u^2*p^2*QL^2*
      QLd^2 + 847/6*nf^4*T^2*h^8*u^2*p^2*QL^3*LL + 219/2*nf^4*T^2*h^8*u^3*p*
      LR^2*LRd^2 + 489/4*nf^4*T^2*h^8*u^3*p*LLd^2*LR^2 + 438*nf^4*T^2*h^8*u^3*
      p*LL*LLd*LR*LRd + 489/4*nf^4*T^2*h^8*u^3*p*LL^2*LRd^2 + 219/2*nf^4*T^2*
      h^8*u^3*p*LL^2*LLd^2 + 163/2*nf^4*T^2*h^8*u^3*p*QRd^3*LRd + 438*nf^4*T^2
      *h^8*u^3*p*QR*QRd*LR*LRd + 438*nf^4*T^2*h^8*u^3*p*QR*QRd*LL*LLd + 219*
      nf^4*T^2*h^8*u^3*p*QR^2*QRd^2 + 163/2*nf^4*T^2*h^8*u^3*p*QR^3*LR + 219*
      nf^4*T^2*h^8*u^3*p*QLd*QRd^2*LLd + 489*nf^4*T^2*h^8*u^3*p*QLd*QR*LLd*LR
       + 438*nf^4*T^2*h^8*u^3*p*QLd*QR*LL*LRd + 219*nf^4*T^2*h^8*u^3*p*QLd^2*
      QRd*LRd + 489/2*nf^4*T^2*h^8*u^3*p*QLd^2*QR^2 + 163/2*nf^4*T^2*h^8*u^3*p
      *QLd^3*LLd + 438*nf^4*T^2*h^8*u^3*p*QL*QRd*LLd*LR + 489*nf^4*T^2*h^8*u^3
      *p*QL*QRd*LL*LRd + 219*nf^4*T^2*h^8*u^3*p*QL*QR^2*LL + 438*nf^4*T^2*h^8*
      u^3*p*QL*QLd*LR*LRd + 438*nf^4*T^2*h^8*u^3*p*QL*QLd*LL*LLd + 876*nf^4*
      T^2*h^8*u^3*p*QL*QLd*QR*QRd + 489/2*nf^4*T^2*h^8*u^3*p*QL^2*QRd^2 + 219*
      nf^4*T^2*h^8*u^3*p*QL^2*QR*LR + 219*nf^4*T^2*h^8*u^3*p*QL^2*QLd^2 + 163/
      2*nf^4*T^2*h^8*u^3*p*QL^3*LL + 21*nf^4*T^2*h^8*u^4*LR^2*LRd^2 + 91/4*
      nf^4*T^2*h^8*u^4*LLd^2*LR^2 + 84*nf^4*T^2*h^8*u^4*LL*LLd*LR*LRd + 91/4*
      nf^4*T^2*h^8*u^4*LL^2*LRd^2 + 21*nf^4*T^2*h^8*u^4*LL^2*LLd^2 + 91/6*nf^4
      *T^2*h^8*u^4*QRd^3*LRd + 84*nf^4*T^2*h^8*u^4*QR*QRd*LR*LRd + 84*nf^4*T^2
      *h^8*u^4*QR*QRd*LL*LLd + 42*nf^4*T^2*h^8*u^4*QR^2*QRd^2 + 91/6*nf^4*T^2*
      h^8*u^4*QR^3*LR + 42*nf^4*T^2*h^8*u^4*QLd*QRd^2*LLd + 91*nf^4*T^2*h^8*
      u^4*QLd*QR*LLd*LR + 84*nf^4*T^2*h^8*u^4*QLd*QR*LL*LRd + 42*nf^4*T^2*h^8*
      u^4*QLd^2*QRd*LRd + 91/2*nf^4*T^2*h^8*u^4*QLd^2*QR^2 + 91/6*nf^4*T^2*h^8
      *u^4*QLd^3*LLd + 84*nf^4*T^2*h^8*u^4*QL*QRd*LLd*LR + 91*nf^4*T^2*h^8*u^4
      *QL*QRd*LL*LRd + 42*nf^4*T^2*h^8*u^4*QL*QR^2*LL + 84*nf^4*T^2*h^8*u^4*QL
      *QLd*LR*LRd + 84*nf^4*T^2*h^8*u^4*QL*QLd*LL*LLd + 168*nf^4*T^2*h^8*u^4*
      QL*QLd*QR*QRd + 91/2*nf^4*T^2*h^8*u^4*QL^2*QRd^2 + 42*nf^4*T^2*h^8*u^4*
      QL^2*QR*LR + 42*nf^4*T^2*h^8*u^4*QL^2*QLd^2 + 91/6*nf^4*T^2*h^8*u^4*QL^3
      *LL + 7/144*nf^4*T^3*h^8*LR^4*LRd^4 - 3/32*nf^4*T^3*h^8*LLd^2*LR^4*LRd^2
       + 37/288*nf^4*T^3*h^8*LLd^4*LR^4 + 1/9*nf^4*T^3*h^8*LL*LLd*LR^3*LRd^3
       + 2/9*nf^4*T^3*h^8*LL*LLd^3*LR^3*LRd - 3/32*nf^4*T^3*h^8*LL^2*LR^2*
      LRd^4 - 1/4*nf^4*T^3*h^8*LL^2*LLd^2*LR^2*LRd^2 - 3/32*nf^4*T^3*h^8*LL^2*
      LLd^4*LR^2 + 2/9*nf^4*T^3*h^8*LL^3*LLd*LR*LRd^3 + 1/9*nf^4*T^3*h^8*LL^3*
      LLd^3*LR*LRd + 37/288*nf^4*T^3*h^8*LL^4*LRd^4 - 3/32*nf^4*T^3*h^8*LL^4*
      LLd^2*LRd^2 + 7/144*nf^4*T^3*h^8*LL^4*LLd^4 + 1/9*nf^4*T^3*h^8*QRd^3*
      LR^2*LRd^3 + 1/9*nf^4*T^3*h^8*QRd^3*LL*LLd^3*LR + 1/9*nf^4*T^3*h^8*QRd^3
      *LL^2*LRd^3 - 11/144*nf^4*T^3*h^8*QRd^6*LRd^2 + 41/288*nf^4*T^3*h^8*
      QRd^6*LLd^2 + 1/9*nf^4*T^3*h^8*QR*QRd*LR^3*LRd^3 + 1/9*nf^4*T^3*h^8*QR*
      QRd*LL^3*LLd^3 - 1/8*nf^4*T^3*h^8*QR*QRd^4*LR*LRd^2 - 1/2*nf^4*T^3*h^8*
      QR^2*QRd^2*LR^2*LRd^2 - 3/8*nf^4*T^3*h^8*QR^2*QRd^2*LLd^2*LR^2 - 3/8*
      nf^4*T^3*h^8*QR^2*QRd^2*LL^2*LRd^2 - 1/2*nf^4*T^3*h^8*QR^2*QRd^2*LL^2*
      LLd^2 - 1/8*nf^4*T^3*h^8*QR^2*QRd^5*LRd + 1/9*nf^4*T^3*h^8*QR^3*LR^3*
      LRd^2 + 1/9*nf^4*T^3*h^8*QR^3*LLd^2*LR^3 + 1/9*nf^4*T^3*h^8*QR^3*LL^3*
      LLd*LRd + 1/3*nf^4*T^3*h^8*QR^3*QRd^3*LR*LRd + 1/3*nf^4*T^3*h^8*QR^3*
      QRd^3*LL*LLd - 1/8*nf^4*T^3*h^8*QR^4*QRd*LR^2*LRd - 31/144*nf^4*T^3*h^8*
      QR^4*QRd^4 - 1/8*nf^4*T^3*h^8*QR^5*QRd^2*LR - 11/144*nf^4*T^3*h^8*QR^6*
      LR^2 + 41/288*nf^4*T^3*h^8*QR^6*LL^2 + 2/9*nf^4*T^3*h^8*QLd*QR*LLd^3*
      LR^3 + 2/9*nf^4*T^3*h^8*QLd*QR*LL^3*LRd^3 + 1/8*nf^4*T^3*h^8*QLd*QR^4*
      LL^2*LLd - 13/32*nf^4*T^3*h^8*QLd^2*QRd^4*LRd^2 - 3/8*nf^4*T^3*h^8*QLd^2
      *QRd^4*LLd^2 - 3/8*nf^4*T^3*h^8*QLd^2*QR^2*LR^2*LRd^2 - 3/4*nf^4*T^3*h^8
      *QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^4*T^3*h^8*QLd^2*QR^2*LL^2*LRd^2 - 3/8*
      nf^4*T^3*h^8*QLd^2*QR^2*LL^2*LLd^2 - 21/32*nf^4*T^3*h^8*QLd^2*QR^4*QRd^2
       - 1/5*nf^4*T^3*h^8*QLd^2*QR^5*LR + 1/9*nf^4*T^3*h^8*QLd^3*LLd^3*LR^2 +
      1/9*nf^4*T^3*h^8*QLd^3*LL*LR*LRd^3 + 1/9*nf^4*T^3*h^8*QLd^3*LL^2*LLd^3
       + 2/9*nf^4*T^3*h^8*QLd^3*QRd^3*LLd*LRd + 2/3*nf^4*T^3*h^8*QLd^3*QR^3*
      LLd*LR + 2/3*nf^4*T^3*h^8*QLd^3*QR^3*LL*LRd - 3/8*nf^4*T^3*h^8*QLd^4*
      QRd^2*LRd^2 - 13/32*nf^4*T^3*h^8*QLd^4*QRd^2*LLd^2 + 1/8*nf^4*T^3*h^8*
      QLd^4*QR*LR*LRd^2 + 1/8*nf^4*T^3*h^8*QLd^4*QR^2*QRd*LRd - 61/288*nf^4*
      T^3*h^8*QLd^4*QR^4 - 1/5*nf^4*T^3*h^8*QLd^5*QR^2*LLd + 41/288*nf^4*T^3*
      h^8*QLd^6*LRd^2 - 11/144*nf^4*T^3*h^8*QLd^6*LLd^2 + 2/9*nf^4*T^3*h^8*QL*
      QRd*LLd^3*LR^3 + 2/9*nf^4*T^3*h^8*QL*QRd*LL^3*LRd^3 + 1/8*nf^4*T^3*h^8*
      QL*QRd^4*LL*LLd^2 + 1/9*nf^4*T^3*h^8*QL*QLd*LR^3*LRd^3 + 1/9*nf^4*T^3*
      h^8*QL*QLd*LL^3*LLd^3 + 2/9*nf^4*T^3*h^8*QL*QLd*QR^3*QRd^3 + 1/8*nf^4*
      T^3*h^8*QL*QLd^2*QR^4*LL + 4/9*nf^4*T^3*h^8*QL*QLd^3*QR^3*QRd - 1/8*nf^4
      *T^3*h^8*QL*QLd^4*LL*LLd^2 - 3/8*nf^4*T^3*h^8*QL^2*QRd^2*LR^2*LRd^2 - 1/
      2*nf^4*T^3*h^8*QL^2*QRd^2*LLd^2*LR^2 - 3/4*nf^4*T^3*h^8*QL^2*QRd^2*LL^2*
      LRd^2 - 3/8*nf^4*T^3*h^8*QL^2*QRd^2*LL^2*LLd^2 - 1/5*nf^4*T^3*h^8*QL^2*
      QRd^5*LRd - 21/32*nf^4*T^3*h^8*QL^2*QR^2*QRd^4 - 13/32*nf^4*T^3*h^8*QL^2
      *QR^4*LR^2 - 3/8*nf^4*T^3*h^8*QL^2*QR^4*LL^2 + 1/8*nf^4*T^3*h^8*QL^2*QLd
      *QRd^4*LLd - 1/2*nf^4*T^3*h^8*QL^2*QLd^2*LR^2*LRd^2 - 3/8*nf^4*T^3*h^8*
      QL^2*QLd^2*LLd^2*LR^2 - 3/8*nf^4*T^3*h^8*QL^2*QLd^2*LL^2*LRd^2 - 1/2*
      nf^4*T^3*h^8*QL^2*QLd^2*LL^2*LLd^2 - 7/4*nf^4*T^3*h^8*QL^2*QLd^2*QR^2*
      QRd^2 - 21/32*nf^4*T^3*h^8*QL^2*QLd^4*QR^2 - 1/8*nf^4*T^3*h^8*QL^2*QLd^5
      *LLd + 1/9*nf^4*T^3*h^8*QL^3*LLd*LR^3*LRd + 1/9*nf^4*T^3*h^8*QL^3*LL^3*
      LRd^2 + 1/9*nf^4*T^3*h^8*QL^3*LL^3*LLd^2 + 2/3*nf^4*T^3*h^8*QL^3*QRd^3*
      LLd*LR + 2/3*nf^4*T^3*h^8*QL^3*QRd^3*LL*LRd + 2/9*nf^4*T^3*h^8*QL^3*QR^3
      *LL*LR + 4/9*nf^4*T^3*h^8*QL^3*QLd*QR*QRd^3 + 1/3*nf^4*T^3*h^8*QL^3*
      QLd^3*LR*LRd + 1/3*nf^4*T^3*h^8*QL^3*QLd^3*LL*LLd + 2/9*nf^4*T^3*h^8*
      QL^3*QLd^3*QR*QRd + 1/8*nf^4*T^3*h^8*QL^4*QRd*LR^2*LRd - 61/288*nf^4*T^3
      *h^8*QL^4*QRd^4 + 1/8*nf^4*T^3*h^8*QL^4*QR*QRd^2*LR - 3/8*nf^4*T^3*h^8*
      QL^4*QR^2*LR^2 - 13/32*nf^4*T^3*h^8*QL^4*QR^2*LL^2 - 1/8*nf^4*T^3*h^8*
      QL^4*QLd*LL^2*LLd - 21/32*nf^4*T^3*h^8*QL^4*QLd^2*QRd^2 - 31/144*nf^4*
      T^3*h^8*QL^4*QLd^4 - 1/5*nf^4*T^3*h^8*QL^5*QRd^2*LL - 1/8*nf^4*T^3*h^8*
      QL^5*QLd^2*LL + 41/288*nf^4*T^3*h^8*QL^6*LR^2 - 11/144*nf^4*T^3*h^8*QL^6
      *LL^2 + 1/3*nf^4*T^3*h^8*G*QRd^3*LLd*LR*LRd + 1/6*nf^4*T^3*h^8*G*QRd^3*
      LL*LLd^2 + 1/3*nf^4*T^3*h^8*G*QR*QRd^4*LLd + 1/3*nf^4*T^3*h^8*G*QR^3*LL*
      LR*LRd + 1/6*nf^4*T^3*h^8*G*QR^3*LL^2*LLd + 1/3*nf^4*T^3*h^8*G*QR^4*QRd*
      LL - 1/4*nf^4*T^3*h^8*G*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*T^3*h^8*G*QLd*QR*
      LLd^2*LR^2 + 1/4*nf^4*T^3*h^8*G*QLd*QR*LL^2*LRd^2 - 1/4*nf^4*T^3*h^8*G*
      QLd*QR*LL^2*LLd^2 + 1/3*nf^4*T^3*h^8*G*QLd*QR*QRd^3*LRd - 1/12*nf^4*T^3*
      h^8*G*QLd*QR^3*QRd^2 + 1/6*nf^4*T^3*h^8*G*QLd^3*LR*LRd^2 + 1/3*nf^4*T^3*
      h^8*G*QLd^3*LL*LLd*LRd + 1/3*nf^4*T^3*h^8*G*QLd^3*QR*QRd*LRd + 1/4*nf^4*
      T^3*h^8*G*QLd^3*QR^3 - 1/4*nf^4*T^3*h^8*G*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*
      T^3*h^8*G*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*T^3*h^8*G*QL*QRd*LL^2*LRd^2 - 1/4
      *nf^4*T^3*h^8*G*QL*QRd*LL^2*LLd^2 - 1/12*nf^4*T^3*h^8*G*QL*QR^2*QRd^3 +
      1/3*nf^4*T^3*h^8*G*QL*QR^3*QRd*LR + 1/3*nf^4*T^3*h^8*G*QL*QLd*QRd^3*LLd
       + 1/3*nf^4*T^3*h^8*G*QL*QLd*QR^3*LL + 1/4*nf^4*T^3*h^8*G*QL*QLd^2*QR^2*
      QRd + 1/3*nf^4*T^3*h^8*G*QL*QLd^3*QRd*LLd + 1/3*nf^4*T^3*h^8*G*QL*QLd^4*
      LRd + 1/4*nf^4*T^3*h^8*G*QL^2*QLd*QR*QRd^2 - 1/12*nf^4*T^3*h^8*G*QL^2*
      QLd^3*QR + 1/6*nf^4*T^3*h^8*G*QL^3*LR^2*LRd + 1/3*nf^4*T^3*h^8*G*QL^3*LL
      *LLd*LR + 1/4*nf^4*T^3*h^8*G*QL^3*QRd^3 + 1/3*nf^4*T^3*h^8*G*QL^3*QR*QRd
      *LR + 1/3*nf^4*T^3*h^8*G*QL^3*QLd*QR*LL - 1/12*nf^4*T^3*h^8*G*QL^3*QLd^2
      *QRd + 1/3*nf^4*T^3*h^8*G*QL^4*QLd*LR - nf^4*T^3*h^8*W*LLd*LR^3*LRd^2 +
      1/2*nf^4*T^3*h^8*W*LLd^3*LR^3 - nf^4*T^3*h^8*W*LL*LR^2*LRd^3 + 1/2*nf^4*
      T^3*h^8*W*LL*LLd^2*LR^2*LRd + 1/2*nf^4*T^3*h^8*W*LL^2*LLd*LR*LRd^2 -
      nf^4*T^3*h^8*W*LL^2*LLd^3*LR + 1/2*nf^4*T^3*h^8*W*LL^3*LRd^3 - nf^4*T^3*
      h^8*W*LL^3*LLd^2*LRd - nf^4*T^3*h^8*W*QRd^3*LLd*LR*LRd - 1/2*nf^4*T^3*
      h^8*W*QRd^3*LL*LRd^2 - 1/4*nf^4*T^3*h^8*W*QR*QRd^4*LLd - nf^4*T^3*h^8*W*
      QR^2*QRd^2*LLd*LR - nf^4*T^3*h^8*W*QR^2*QRd^2*LL*LRd - 1/2*nf^4*T^3*h^8*
      W*QR^3*LLd*LR^2 - nf^4*T^3*h^8*W*QR^3*LL*LR*LRd - 1/4*nf^4*T^3*h^8*W*
      QR^4*QRd*LL - 1/2*nf^4*T^3*h^8*W*QLd*QRd^2*LR*LRd^2 + 1/2*nf^4*T^3*h^8*W
      *QLd*QRd^2*LLd^2*LR - 1/2*nf^4*T^3*h^8*W*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*
      T^3*h^8*W*QLd*QR*LLd^2*LR^2 + 1/2*nf^4*T^3*h^8*W*QLd*QR*LL^2*LRd^2 - 1/2
      *nf^4*T^3*h^8*W*QLd*QR*LL^2*LLd^2 - nf^4*T^3*h^8*W*QLd*QR^3*QRd^2 - 1/4*
      nf^4*T^3*h^8*W*QLd*QR^4*LR + 1/2*nf^4*T^3*h^8*W*QLd^2*QRd*LL*LRd^2 - 1/2
      *nf^4*T^3*h^8*W*QLd^2*QRd*LL*LLd^2 + 1/2*nf^4*T^3*h^8*W*QLd^2*QR*QRd^2*
      LLd + nf^4*T^3*h^8*W*QLd^2*QR^2*LLd*LR + nf^4*T^3*h^8*W*QLd^2*QR^2*LL*
      LRd - 1/2*nf^4*T^3*h^8*W*QLd^3*LLd^2*LR - nf^4*T^3*h^8*W*QLd^3*LL*LLd*
      LRd + nf^4*T^3*h^8*W*QLd^3*QR^3 - 1/4*nf^4*T^3*h^8*W*QLd^4*QR*LLd - 1/2*
      nf^4*T^3*h^8*W*QL*QRd*LR^2*LRd^2 + 1/2*nf^4*T^3*h^8*W*QL*QRd*LLd^2*LR^2
       + 1/2*nf^4*T^3*h^8*W*QL*QRd*LL^2*LRd^2 - 1/2*nf^4*T^3*h^8*W*QL*QRd*LL^2
      *LLd^2 - 1/4*nf^4*T^3*h^8*W*QL*QRd^4*LRd - 1/2*nf^4*T^3*h^8*W*QL*QR^2*
      LR^2*LRd + 1/2*nf^4*T^3*h^8*W*QL*QR^2*LL^2*LRd - nf^4*T^3*h^8*W*QL*QR^2*
      QRd^3 + 1/2*nf^4*T^3*h^8*W*QL*QLd^2*QRd^2*LRd + nf^4*T^3*h^8*W*QL*QLd^2*
      QR^2*QRd - 1/4*nf^4*T^3*h^8*W*QL*QLd^4*LRd + nf^4*T^3*h^8*W*QL^2*QRd^2*
      LLd*LR + nf^4*T^3*h^8*W*QL^2*QRd^2*LL*LRd + 1/2*nf^4*T^3*h^8*W*QL^2*QR*
      LLd*LR^2 - 1/2*nf^4*T^3*h^8*W*QL^2*QR*LL^2*LLd + 1/2*nf^4*T^3*h^8*W*QL^2
      *QR^2*QRd*LL + nf^4*T^3*h^8*W*QL^2*QLd*QR*QRd^2 + 1/2*nf^4*T^3*h^8*W*
      QL^2*QLd*QR^2*LR - nf^4*T^3*h^8*W*QL^2*QLd^2*LLd*LR - nf^4*T^3*h^8*W*
      QL^2*QLd^2*LL*LRd - nf^4*T^3*h^8*W*QL^2*QLd^3*QR - nf^4*T^3*h^8*W*QL^3*
      LL*LLd*LR - 1/2*nf^4*T^3*h^8*W*QL^3*LL^2*LRd + nf^4*T^3*h^8*W*QL^3*QRd^3
       - nf^4*T^3*h^8*W*QL^3*QLd^2*QRd - 1/4*nf^4*T^3*h^8*W*QL^4*QRd*LL - 1/4*
      nf^4*T^3*h^8*W*QL^4*QLd*LR + 8/3*nf^4*T^3*h^8*W*G*QRd^3*LRd + 6*nf^4*T^3
      *h^8*W*G*QR*QRd*LR*LRd + 6*nf^4*T^3*h^8*W*G*QR*QRd*LL*LLd + 6*nf^4*T^3*
      h^8*W*G*QR^2*QRd^2 + 8/3*nf^4*T^3*h^8*W*G*QR^3*LR + 6*nf^4*T^3*h^8*W*G*
      QLd*QRd^2*LLd + 8*nf^4*T^3*h^8*W*G*QLd*QR*LLd*LR + 6*nf^4*T^3*h^8*W*G*
      QLd*QR*LL*LRd + 6*nf^4*T^3*h^8*W*G*QLd^2*QRd*LRd + 8*nf^4*T^3*h^8*W*G*
      QLd^2*QR^2 + 8/3*nf^4*T^3*h^8*W*G*QLd^3*LLd + 6*nf^4*T^3*h^8*W*G*QL*QRd*
      LLd*LR + 8*nf^4*T^3*h^8*W*G*QL*QRd*LL*LRd + 6*nf^4*T^3*h^8*W*G*QL*QR^2*
      LL + 6*nf^4*T^3*h^8*W*G*QL*QLd*LR*LRd + 6*nf^4*T^3*h^8*W*G*QL*QLd*LL*LLd
       + 24*nf^4*T^3*h^8*W*G*QL*QLd*QR*QRd + 8*nf^4*T^3*h^8*W*G*QL^2*QRd^2 + 6
      *nf^4*T^3*h^8*W*G*QL^2*QR*LR + 6*nf^4*T^3*h^8*W*G*QL^2*QLd^2 + 8/3*nf^4*
      T^3*h^8*W*G*QL^3*LL + 15/4*nf^4*T^3*h^8*W^2*LR^2*LRd^2 + 23/4*nf^4*T^3*
      h^8*W^2*LLd^2*LR^2 + 15*nf^4*T^3*h^8*W^2*LL*LLd*LR*LRd + 23/4*nf^4*T^3*
      h^8*W^2*LL^2*LRd^2 + 15/4*nf^4*T^3*h^8*W^2*LL^2*LLd^2 + 23/6*nf^4*T^3*
      h^8*W^2*QRd^3*LRd + 15*nf^4*T^3*h^8*W^2*QR*QRd*LR*LRd + 15*nf^4*T^3*h^8*
      W^2*QR*QRd*LL*LLd + 15/2*nf^4*T^3*h^8*W^2*QR^2*QRd^2 + 23/6*nf^4*T^3*h^8
      *W^2*QR^3*LR + 15/2*nf^4*T^3*h^8*W^2*QLd*QRd^2*LLd + 23*nf^4*T^3*h^8*W^2
      *QLd*QR*LLd*LR + 15*nf^4*T^3*h^8*W^2*QLd*QR*LL*LRd + 15/2*nf^4*T^3*h^8*
      W^2*QLd^2*QRd*LRd + 23/2*nf^4*T^3*h^8*W^2*QLd^2*QR^2 + 23/6*nf^4*T^3*h^8
      *W^2*QLd^3*LLd + 15*nf^4*T^3*h^8*W^2*QL*QRd*LLd*LR + 23*nf^4*T^3*h^8*W^2
      *QL*QRd*LL*LRd + 15/2*nf^4*T^3*h^8*W^2*QL*QR^2*LL + 15*nf^4*T^3*h^8*W^2*
      QL*QLd*LR*LRd + 15*nf^4*T^3*h^8*W^2*QL*QLd*LL*LLd + 30*nf^4*T^3*h^8*W^2*
      QL*QLd*QR*QRd + 23/2*nf^4*T^3*h^8*W^2*QL^2*QRd^2 + 15/2*nf^4*T^3*h^8*W^2
      *QL^2*QR*LR + 15/2*nf^4*T^3*h^8*W^2*QL^2*QLd^2 + 23/6*nf^4*T^3*h^8*W^2*
      QL^3*LL - 5/12*nf^4*T^3*h^8*B*LLd*LR^3*LRd^2 + 1/4*nf^4*T^3*h^8*B*LLd^3*
      LR^3 - 5/12*nf^4*T^3*h^8*B*LL*LR^2*LRd^3 + 1/4*nf^4*T^3*h^8*B*LL*LLd^2*
      LR^2*LRd + 1/4*nf^4*T^3*h^8*B*LL^2*LLd*LR*LRd^2 - 5/12*nf^4*T^3*h^8*B*
      LL^2*LLd^3*LR + 1/4*nf^4*T^3*h^8*B*LL^3*LRd^3 - 5/12*nf^4*T^3*h^8*B*LL^3
      *LLd^2*LRd - 1/3*nf^4*T^3*h^8*B*QRd^3*LLd*LR*LRd - 1/4*nf^4*T^3*h^8*B*
      QRd^3*LL*LRd^2 + 1/12*nf^4*T^3*h^8*B*QRd^3*LL*LLd^2 - 1/8*nf^4*T^3*h^8*B
      *QR*QRd^4*LLd - 1/2*nf^4*T^3*h^8*B*QR^2*QRd^2*LLd*LR - 1/2*nf^4*T^3*h^8*
      B*QR^2*QRd^2*LL*LRd - 1/4*nf^4*T^3*h^8*B*QR^3*LLd*LR^2 - 1/3*nf^4*T^3*
      h^8*B*QR^3*LL*LR*LRd + 1/12*nf^4*T^3*h^8*B*QR^3*LL^2*LLd - 1/8*nf^4*T^3*
      h^8*B*QR^4*QRd*LL - 1/4*nf^4*T^3*h^8*B*QLd*QRd^2*LR*LRd^2 + 1/4*nf^4*T^3
      *h^8*B*QLd*QRd^2*LLd^2*LR - 1/4*nf^4*T^3*h^8*B*QLd*QR*LR^2*LRd^2 + 1/4*
      nf^4*T^3*h^8*B*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*T^3*h^8*B*QLd*QR*LL^2*LRd^2
       - 1/4*nf^4*T^3*h^8*B*QLd*QR*LL^2*LLd^2 - 1/2*nf^4*T^3*h^8*B*QLd*QR^3*
      QRd^2 - 1/8*nf^4*T^3*h^8*B*QLd*QR^4*LR + 1/4*nf^4*T^3*h^8*B*QLd^2*QRd*LL
      *LRd^2 - 1/4*nf^4*T^3*h^8*B*QLd^2*QRd*LL*LLd^2 + 1/4*nf^4*T^3*h^8*B*
      QLd^2*QR*QRd^2*LLd + 1/2*nf^4*T^3*h^8*B*QLd^2*QR^2*LLd*LR + 1/2*nf^4*T^3
      *h^8*B*QLd^2*QR^2*LL*LRd + 1/12*nf^4*T^3*h^8*B*QLd^3*LR*LRd^2 - 1/4*nf^4
      *T^3*h^8*B*QLd^3*LLd^2*LR - 1/3*nf^4*T^3*h^8*B*QLd^3*LL*LLd*LRd + 1/2*
      nf^4*T^3*h^8*B*QLd^3*QR^3 - 1/8*nf^4*T^3*h^8*B*QLd^4*QR*LLd - 1/4*nf^4*
      T^3*h^8*B*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*T^3*h^8*B*QL*QRd*LLd^2*LR^2 + 1/4
      *nf^4*T^3*h^8*B*QL*QRd*LL^2*LRd^2 - 1/4*nf^4*T^3*h^8*B*QL*QRd*LL^2*LLd^2
       - 1/8*nf^4*T^3*h^8*B*QL*QRd^4*LRd - 1/4*nf^4*T^3*h^8*B*QL*QR^2*LR^2*LRd
       + 1/4*nf^4*T^3*h^8*B*QL*QR^2*LL^2*LRd - 1/2*nf^4*T^3*h^8*B*QL*QR^2*
      QRd^3 + 1/4*nf^4*T^3*h^8*B*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^3*h^8*B*QL*
      QLd^2*QR^2*QRd - 1/8*nf^4*T^3*h^8*B*QL*QLd^4*LRd + 1/2*nf^4*T^3*h^8*B*
      QL^2*QRd^2*LLd*LR + 1/2*nf^4*T^3*h^8*B*QL^2*QRd^2*LL*LRd + 1/4*nf^4*T^3*
      h^8*B*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T^3*h^8*B*QL^2*QR*LL^2*LLd + 1/4*nf^4*
      T^3*h^8*B*QL^2*QR^2*QRd*LL + 1/2*nf^4*T^3*h^8*B*QL^2*QLd*QR*QRd^2 + 1/4*
      nf^4*T^3*h^8*B*QL^2*QLd*QR^2*LR - 1/2*nf^4*T^3*h^8*B*QL^2*QLd^2*LLd*LR
       - 1/2*nf^4*T^3*h^8*B*QL^2*QLd^2*LL*LRd - 1/2*nf^4*T^3*h^8*B*QL^2*QLd^3*
      QR + 1/12*nf^4*T^3*h^8*B*QL^3*LR^2*LRd - 1/3*nf^4*T^3*h^8*B*QL^3*LL*LLd*
      LR - 1/4*nf^4*T^3*h^8*B*QL^3*LL^2*LRd + 1/2*nf^4*T^3*h^8*B*QL^3*QRd^3 -
      1/2*nf^4*T^3*h^8*B*QL^3*QLd^2*QRd - 1/8*nf^4*T^3*h^8*B*QL^4*QRd*LL - 1/8
      *nf^4*T^3*h^8*B*QL^4*QLd*LR + 3/2*nf^4*T^3*h^8*B*W*LR^2*LRd^2 + 2*nf^4*
      T^3*h^8*B*W*LLd^2*LR^2 + 6*nf^4*T^3*h^8*B*W*LL*LLd*LR*LRd + 2*nf^4*T^3*
      h^8*B*W*LL^2*LRd^2 + 3/2*nf^4*T^3*h^8*B*W*LL^2*LLd^2 + 4/3*nf^4*T^3*h^8*
      B*W*QRd^3*LRd + 6*nf^4*T^3*h^8*B*W*QR*QRd*LR*LRd + 6*nf^4*T^3*h^8*B*W*QR
      *QRd*LL*LLd + 3*nf^4*T^3*h^8*B*W*QR^2*QRd^2 + 4/3*nf^4*T^3*h^8*B*W*QR^3*
      LR + 3*nf^4*T^3*h^8*B*W*QLd*QRd^2*LLd + 8*nf^4*T^3*h^8*B*W*QLd*QR*LLd*LR
       + 6*nf^4*T^3*h^8*B*W*QLd*QR*LL*LRd + 3*nf^4*T^3*h^8*B*W*QLd^2*QRd*LRd
       + 4*nf^4*T^3*h^8*B*W*QLd^2*QR^2 + 4/3*nf^4*T^3*h^8*B*W*QLd^3*LLd + 6*
      nf^4*T^3*h^8*B*W*QL*QRd*LLd*LR + 8*nf^4*T^3*h^8*B*W*QL*QRd*LL*LRd + 3*
      nf^4*T^3*h^8*B*W*QL*QR^2*LL + 6*nf^4*T^3*h^8*B*W*QL*QLd*LR*LRd + 6*nf^4*
      T^3*h^8*B*W*QL*QLd*LL*LLd + 12*nf^4*T^3*h^8*B*W*QL*QLd*QR*QRd + 4*nf^4*
      T^3*h^8*B*W*QL^2*QRd^2 + 3*nf^4*T^3*h^8*B*W*QL^2*QR*LR + 3*nf^4*T^3*h^8*
      B*W*QL^2*QLd^2 + 4/3*nf^4*T^3*h^8*B*W*QL^3*LL + nf^4*T^3*h^8*p^2*LLd*
      LR^3*LRd^2 + 1/2*nf^4*T^3*h^8*p^2*LLd^3*LR^3 + nf^4*T^3*h^8*p^2*LL*LR^2*
      LRd^3 + nf^4*T^3*h^8*p^2*LL^2*LLd^3*LR + 1/2*nf^4*T^3*h^8*p^2*LL^3*LRd^3
       + nf^4*T^3*h^8*p^2*LL^3*LLd^2*LRd - 1/2*nf^4*T^3*h^8*p^2*QRd^3*LL*LRd^2
       - nf^4*T^3*h^8*p^2*QRd^3*LL*LLd^2 + 2*nf^4*T^3*h^8*p^2*QR^2*QRd^2*LLd*
      LR + 2*nf^4*T^3*h^8*p^2*QR^2*QRd^2*LL*LRd - 1/2*nf^4*T^3*h^8*p^2*QR^3*
      LLd*LR^2 - nf^4*T^3*h^8*p^2*QR^3*LL^2*LLd - nf^4*T^3*h^8*p^2*QLd*QRd^2*
      LLd^2*LR + nf^4*T^3*h^8*p^2*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*T^3*h^8*p^2*QLd
      *QR*LLd^2*LR^2 + nf^4*T^3*h^8*p^2*QLd*QR*LL^2*LLd^2 + 2*nf^4*T^3*h^8*p^2
      *QLd*QR^3*QRd^2 - 1/4*nf^4*T^3*h^8*p^2*QLd*QR^4*LR - nf^4*T^3*h^8*p^2*
      QLd^2*QRd*LL*LRd^2 - nf^4*T^3*h^8*p^2*QLd^2*QR*QRd^2*LLd + nf^4*T^3*h^8*
      p^2*QLd^2*QR^2*LLd*LR - nf^4*T^3*h^8*p^2*QLd^3*LR*LRd^2 - 1/2*nf^4*T^3*
      h^8*p^2*QLd^3*LLd^2*LR + nf^4*T^3*h^8*p^2*QLd^3*QR^3 - 1/4*nf^4*T^3*h^8*
      p^2*QLd^4*QR*LLd + nf^4*T^3*h^8*p^2*QL*QRd*LR^2*LRd^2 + 1/2*nf^4*T^3*h^8
      *p^2*QL*QRd*LL^2*LRd^2 + nf^4*T^3*h^8*p^2*QL*QRd*LL^2*LLd^2 - 1/4*nf^4*
      T^3*h^8*p^2*QL*QRd^4*LRd - nf^4*T^3*h^8*p^2*QL*QR^2*LL^2*LRd + 2*nf^4*
      T^3*h^8*p^2*QL*QR^2*QRd^3 - nf^4*T^3*h^8*p^2*QL*QLd^2*QRd^2*LRd + nf^4*
      T^3*h^8*p^2*QL^2*QRd^2*LL*LRd - nf^4*T^3*h^8*p^2*QL^2*QR*LLd*LR^2 - nf^4
      *T^3*h^8*p^2*QL^2*QR^2*QRd*LL - nf^4*T^3*h^8*p^2*QL^2*QLd*QR^2*LR + 2*
      nf^4*T^3*h^8*p^2*QL^2*QLd^2*LLd*LR + 2*nf^4*T^3*h^8*p^2*QL^2*QLd^2*LL*
      LRd + 2*nf^4*T^3*h^8*p^2*QL^2*QLd^3*QR - nf^4*T^3*h^8*p^2*QL^3*LR^2*LRd
       - 1/2*nf^4*T^3*h^8*p^2*QL^3*LL^2*LRd + nf^4*T^3*h^8*p^2*QL^3*QRd^3 + 2*
      nf^4*T^3*h^8*p^2*QL^3*QLd^2*QRd - 1/4*nf^4*T^3*h^8*p^2*QL^4*QRd*LL + 23/
      2*nf^4*T^3*h^8*p^2*W*LR^2*LRd^2 + 55/4*nf^4*T^3*h^8*p^2*W*LLd^2*LR^2 +
      46*nf^4*T^3*h^8*p^2*W*LL*LLd*LR*LRd + 55/4*nf^4*T^3*h^8*p^2*W*LL^2*LRd^2
       + 23/2*nf^4*T^3*h^8*p^2*W*LL^2*LLd^2 + 55/6*nf^4*T^3*h^8*p^2*W*QRd^3*
      LRd + 46*nf^4*T^3*h^8*p^2*W*QR*QRd*LR*LRd + 46*nf^4*T^3*h^8*p^2*W*QR*QRd
      *LL*LLd + 23*nf^4*T^3*h^8*p^2*W*QR^2*QRd^2 + 55/6*nf^4*T^3*h^8*p^2*W*
      QR^3*LR + 23*nf^4*T^3*h^8*p^2*W*QLd*QRd^2*LLd + 55*nf^4*T^3*h^8*p^2*W*
      QLd*QR*LLd*LR + 46*nf^4*T^3*h^8*p^2*W*QLd*QR*LL*LRd + 23*nf^4*T^3*h^8*
      p^2*W*QLd^2*QRd*LRd + 55/2*nf^4*T^3*h^8*p^2*W*QLd^2*QR^2 + 55/6*nf^4*T^3
      *h^8*p^2*W*QLd^3*LLd + 46*nf^4*T^3*h^8*p^2*W*QL*QRd*LLd*LR + 55*nf^4*T^3
      *h^8*p^2*W*QL*QRd*LL*LRd + 23*nf^4*T^3*h^8*p^2*W*QL*QR^2*LL + 46*nf^4*
      T^3*h^8*p^2*W*QL*QLd*LR*LRd + 46*nf^4*T^3*h^8*p^2*W*QL*QLd*LL*LLd + 92*
      nf^4*T^3*h^8*p^2*W*QL*QLd*QR*QRd + 55/2*nf^4*T^3*h^8*p^2*W*QL^2*QRd^2 +
      23*nf^4*T^3*h^8*p^2*W*QL^2*QR*LR + 23*nf^4*T^3*h^8*p^2*W*QL^2*QLd^2 + 55/
      6*nf^4*T^3*h^8*p^2*W*QL^3*LL - 1/2*nf^4*T^3*h^8*u*p*LLd*LR^3*LRd^2 +
      nf^4*T^3*h^8*u*p*LLd^3*LR^3 - 1/2*nf^4*T^3*h^8*u*p*LL*LR^2*LRd^3 + 1/2*
      nf^4*T^3*h^8*u*p*LL*LLd^2*LR^2*LRd + 1/2*nf^4*T^3*h^8*u*p*LL^2*LLd*LR*
      LRd^2 - 1/2*nf^4*T^3*h^8*u*p*LL^2*LLd^3*LR + nf^4*T^3*h^8*u*p*LL^3*LRd^3
       - 1/2*nf^4*T^3*h^8*u*p*LL^3*LLd^2*LRd - 2*nf^4*T^3*h^8*u*p*QRd^3*LLd*LR
      *LRd - nf^4*T^3*h^8*u*p*QRd^3*LL*LRd^2 - 3/2*nf^4*T^3*h^8*u*p*QRd^3*LL*
      LLd^2 - 1/4*nf^4*T^3*h^8*u*p*QR*QRd^4*LLd + nf^4*T^3*h^8*u*p*QR^2*QRd^2*
      LLd*LR + nf^4*T^3*h^8*u*p*QR^2*QRd^2*LL*LRd - nf^4*T^3*h^8*u*p*QR^3*LLd*
      LR^2 - 2*nf^4*T^3*h^8*u*p*QR^3*LL*LR*LRd - 3/2*nf^4*T^3*h^8*u*p*QR^3*
      LL^2*LLd - 1/4*nf^4*T^3*h^8*u*p*QR^4*QRd*LL - 1/2*nf^4*T^3*h^8*u*p*QLd*
      QRd^2*LR*LRd^2 - 1/2*nf^4*T^3*h^8*u*p*QLd*QRd^2*LLd^2*LR + 1/2*nf^4*T^3*
      h^8*u*p*QLd*QR*LR^2*LRd^2 + nf^4*T^3*h^8*u*p*QLd*QR*LLd^2*LR^2 + 1/2*
      nf^4*T^3*h^8*u*p*QLd*QR*LL^2*LRd^2 + 1/2*nf^4*T^3*h^8*u*p*QLd*QR*LL^2*
      LLd^2 + nf^4*T^3*h^8*u*p*QLd*QR^3*QRd^2 - 1/2*nf^4*T^3*h^8*u*p*QLd*QR^4*
      LR - 1/2*nf^4*T^3*h^8*u*p*QLd^2*QRd*LL*LRd^2 - 1/2*nf^4*T^3*h^8*u*p*
      QLd^2*QRd*LL*LLd^2 - 1/2*nf^4*T^3*h^8*u*p*QLd^2*QR*QRd^2*LLd + 2*nf^4*
      T^3*h^8*u*p*QLd^2*QR^2*LLd*LR + nf^4*T^3*h^8*u*p*QLd^2*QR^2*LL*LRd - 3/2
      *nf^4*T^3*h^8*u*p*QLd^3*LR*LRd^2 - nf^4*T^3*h^8*u*p*QLd^3*LLd^2*LR - 2*
      nf^4*T^3*h^8*u*p*QLd^3*LL*LLd*LRd + 2*nf^4*T^3*h^8*u*p*QLd^3*QR^3 - 1/2*
      nf^4*T^3*h^8*u*p*QLd^4*QR*LLd + 1/2*nf^4*T^3*h^8*u*p*QL*QRd*LR^2*LRd^2
       + 1/2*nf^4*T^3*h^8*u*p*QL*QRd*LLd^2*LR^2 + nf^4*T^3*h^8*u*p*QL*QRd*LL^2
      *LRd^2 + 1/2*nf^4*T^3*h^8*u*p*QL*QRd*LL^2*LLd^2 - 1/2*nf^4*T^3*h^8*u*p*
      QL*QRd^4*LRd - 1/2*nf^4*T^3*h^8*u*p*QL*QR^2*LR^2*LRd - 1/2*nf^4*T^3*h^8*
      u*p*QL*QR^2*LL^2*LRd + nf^4*T^3*h^8*u*p*QL*QR^2*QRd^3 - 1/2*nf^4*T^3*h^8
      *u*p*QL*QLd^2*QRd^2*LRd + nf^4*T^3*h^8*u*p*QL*QLd^2*QR^2*QRd - 1/4*nf^4*
      T^3*h^8*u*p*QL*QLd^4*LRd + nf^4*T^3*h^8*u*p*QL^2*QRd^2*LLd*LR + 2*nf^4*
      T^3*h^8*u*p*QL^2*QRd^2*LL*LRd - 1/2*nf^4*T^3*h^8*u*p*QL^2*QR*LLd*LR^2 -
      1/2*nf^4*T^3*h^8*u*p*QL^2*QR*LL^2*LLd - 1/2*nf^4*T^3*h^8*u*p*QL^2*QR^2*
      QRd*LL + nf^4*T^3*h^8*u*p*QL^2*QLd*QR*QRd^2 - 1/2*nf^4*T^3*h^8*u*p*QL^2*
      QLd*QR^2*LR + nf^4*T^3*h^8*u*p*QL^2*QLd^2*LLd*LR + nf^4*T^3*h^8*u*p*QL^2
      *QLd^2*LL*LRd + nf^4*T^3*h^8*u*p*QL^2*QLd^3*QR - 3/2*nf^4*T^3*h^8*u*p*
      QL^3*LR^2*LRd - 2*nf^4*T^3*h^8*u*p*QL^3*LL*LLd*LR - nf^4*T^3*h^8*u*p*
      QL^3*LL^2*LRd + 2*nf^4*T^3*h^8*u*p*QL^3*QRd^3 + nf^4*T^3*h^8*u*p*QL^3*
      QLd^2*QRd - 1/2*nf^4*T^3*h^8*u*p*QL^4*QRd*LL - 1/4*nf^4*T^3*h^8*u*p*QL^4
      *QLd*LR + 43/3*nf^4*T^3*h^8*u*p*G*QRd^3*LRd + 36*nf^4*T^3*h^8*u*p*G*QR*
      QRd*LR*LRd + 36*nf^4*T^3*h^8*u*p*G*QR*QRd*LL*LLd + 36*nf^4*T^3*h^8*u*p*G
      *QR^2*QRd^2 + 43/3*nf^4*T^3*h^8*u*p*G*QR^3*LR + 36*nf^4*T^3*h^8*u*p*G*
      QLd*QRd^2*LLd + 43*nf^4*T^3*h^8*u*p*G*QLd*QR*LLd*LR + 36*nf^4*T^3*h^8*u*
      p*G*QLd*QR*LL*LRd + 36*nf^4*T^3*h^8*u*p*G*QLd^2*QRd*LRd + 43*nf^4*T^3*
      h^8*u*p*G*QLd^2*QR^2 + 43/3*nf^4*T^3*h^8*u*p*G*QLd^3*LLd + 36*nf^4*T^3*
      h^8*u*p*G*QL*QRd*LLd*LR + 43*nf^4*T^3*h^8*u*p*G*QL*QRd*LL*LRd + 36*nf^4*
      T^3*h^8*u*p*G*QL*QR^2*LL + 36*nf^4*T^3*h^8*u*p*G*QL*QLd*LR*LRd + 36*nf^4
      *T^3*h^8*u*p*G*QL*QLd*LL*LLd + 144*nf^4*T^3*h^8*u*p*G*QL*QLd*QR*QRd + 43
      *nf^4*T^3*h^8*u*p*G*QL^2*QRd^2 + 36*nf^4*T^3*h^8*u*p*G*QL^2*QR*LR + 36*
      nf^4*T^3*h^8*u*p*G*QL^2*QLd^2 + 43/3*nf^4*T^3*h^8*u*p*G*QL^3*LL + 45*
      nf^4*T^3*h^8*u*p*W*LR^2*LRd^2 + 215/4*nf^4*T^3*h^8*u*p*W*LLd^2*LR^2 +
      180*nf^4*T^3*h^8*u*p*W*LL*LLd*LR*LRd + 215/4*nf^4*T^3*h^8*u*p*W*LL^2*
      LRd^2 + 45*nf^4*T^3*h^8*u*p*W*LL^2*LLd^2 + 215/6*nf^4*T^3*h^8*u*p*W*
      QRd^3*LRd + 180*nf^4*T^3*h^8*u*p*W*QR*QRd*LR*LRd + 180*nf^4*T^3*h^8*u*p*
      W*QR*QRd*LL*LLd + 90*nf^4*T^3*h^8*u*p*W*QR^2*QRd^2 + 215/6*nf^4*T^3*h^8*
      u*p*W*QR^3*LR + 90*nf^4*T^3*h^8*u*p*W*QLd*QRd^2*LLd + 215*nf^4*T^3*h^8*u
      *p*W*QLd*QR*LLd*LR + 180*nf^4*T^3*h^8*u*p*W*QLd*QR*LL*LRd + 90*nf^4*T^3*
      h^8*u*p*W*QLd^2*QRd*LRd + 215/2*nf^4*T^3*h^8*u*p*W*QLd^2*QR^2 + 215/6*
      nf^4*T^3*h^8*u*p*W*QLd^3*LLd + 180*nf^4*T^3*h^8*u*p*W*QL*QRd*LLd*LR +
      215*nf^4*T^3*h^8*u*p*W*QL*QRd*LL*LRd + 90*nf^4*T^3*h^8*u*p*W*QL*QR^2*LL
       + 180*nf^4*T^3*h^8*u*p*W*QL*QLd*LR*LRd + 180*nf^4*T^3*h^8*u*p*W*QL*QLd*
      LL*LLd + 360*nf^4*T^3*h^8*u*p*W*QL*QLd*QR*QRd + 215/2*nf^4*T^3*h^8*u*p*W
      *QL^2*QRd^2 + 90*nf^4*T^3*h^8*u*p*W*QL^2*QR*LR + 90*nf^4*T^3*h^8*u*p*W*
      QL^2*QLd^2 + 215/6*nf^4*T^3*h^8*u*p*W*QL^3*LL + 9*nf^4*T^3*h^8*u*p*B*
      LR^2*LRd^2 + 43/4*nf^4*T^3*h^8*u*p*B*LLd^2*LR^2 + 36*nf^4*T^3*h^8*u*p*B*
      LL*LLd*LR*LRd + 43/4*nf^4*T^3*h^8*u*p*B*LL^2*LRd^2 + 9*nf^4*T^3*h^8*u*p*
      B*LL^2*LLd^2 + 43/6*nf^4*T^3*h^8*u*p*B*QRd^3*LRd + 36*nf^4*T^3*h^8*u*p*B
      *QR*QRd*LR*LRd + 36*nf^4*T^3*h^8*u*p*B*QR*QRd*LL*LLd + 18*nf^4*T^3*h^8*u
      *p*B*QR^2*QRd^2 + 43/6*nf^4*T^3*h^8*u*p*B*QR^3*LR + 18*nf^4*T^3*h^8*u*p*
      B*QLd*QRd^2*LLd + 43*nf^4*T^3*h^8*u*p*B*QLd*QR*LLd*LR + 36*nf^4*T^3*h^8*
      u*p*B*QLd*QR*LL*LRd + 18*nf^4*T^3*h^8*u*p*B*QLd^2*QRd*LRd + 43/2*nf^4*
      T^3*h^8*u*p*B*QLd^2*QR^2 + 43/6*nf^4*T^3*h^8*u*p*B*QLd^3*LLd + 36*nf^4*
      T^3*h^8*u*p*B*QL*QRd*LLd*LR + 43*nf^4*T^3*h^8*u*p*B*QL*QRd*LL*LRd + 18*
      nf^4*T^3*h^8*u*p*B*QL*QR^2*LL + 36*nf^4*T^3*h^8*u*p*B*QL*QLd*LR*LRd + 36
      *nf^4*T^3*h^8*u*p*B*QL*QLd*LL*LLd + 72*nf^4*T^3*h^8*u*p*B*QL*QLd*QR*QRd
       + 43/2*nf^4*T^3*h^8*u*p*B*QL^2*QRd^2 + 18*nf^4*T^3*h^8*u*p*B*QL^2*QR*LR
       + 18*nf^4*T^3*h^8*u*p*B*QL^2*QLd^2 + 43/6*nf^4*T^3*h^8*u*p*B*QL^3*LL +
      115/4*nf^4*T^3*h^8*u*p^3*LR^2*LRd^2 + 67/2*nf^4*T^3*h^8*u*p^3*LLd^2*LR^2
       + 115*nf^4*T^3*h^8*u*p^3*LL*LLd*LR*LRd + 67/2*nf^4*T^3*h^8*u*p^3*LL^2*
      LRd^2 + 115/4*nf^4*T^3*h^8*u*p^3*LL^2*LLd^2 + 67/3*nf^4*T^3*h^8*u*p^3*
      QRd^3*LRd + 115*nf^4*T^3*h^8*u*p^3*QR*QRd*LR*LRd + 115*nf^4*T^3*h^8*u*
      p^3*QR*QRd*LL*LLd + 115/2*nf^4*T^3*h^8*u*p^3*QR^2*QRd^2 + 67/3*nf^4*T^3*
      h^8*u*p^3*QR^3*LR + 115/2*nf^4*T^3*h^8*u*p^3*QLd*QRd^2*LLd + 134*nf^4*
      T^3*h^8*u*p^3*QLd*QR*LLd*LR + 115*nf^4*T^3*h^8*u*p^3*QLd*QR*LL*LRd + 115/
      2*nf^4*T^3*h^8*u*p^3*QLd^2*QRd*LRd + 67*nf^4*T^3*h^8*u*p^3*QLd^2*QR^2 +
      67/3*nf^4*T^3*h^8*u*p^3*QLd^3*LLd + 115*nf^4*T^3*h^8*u*p^3*QL*QRd*LLd*LR
       + 134*nf^4*T^3*h^8*u*p^3*QL*QRd*LL*LRd + 115/2*nf^4*T^3*h^8*u*p^3*QL*
      QR^2*LL + 115*nf^4*T^3*h^8*u*p^3*QL*QLd*LR*LRd + 115*nf^4*T^3*h^8*u*p^3*
      QL*QLd*LL*LLd + 230*nf^4*T^3*h^8*u*p^3*QL*QLd*QR*QRd + 67*nf^4*T^3*h^8*u
      *p^3*QL^2*QRd^2 + 115/2*nf^4*T^3*h^8*u*p^3*QL^2*QR*LR + 115/2*nf^4*T^3*
      h^8*u*p^3*QL^2*QLd^2 + 67/3*nf^4*T^3*h^8*u*p^3*QL^3*LL - 2/3*nf^4*T^3*
      h^8*u^2*LLd*LR^3*LRd^2 + 19/18*nf^4*T^3*h^8*u^2*LLd^3*LR^3 - 2/3*nf^4*
      T^3*h^8*u^2*LL*LR^2*LRd^3 + 3/2*nf^4*T^3*h^8*u^2*LL*LLd^2*LR^2*LRd + 3/2
      *nf^4*T^3*h^8*u^2*LL^2*LLd*LR*LRd^2 - 2/3*nf^4*T^3*h^8*u^2*LL^2*LLd^3*LR
       + 19/18*nf^4*T^3*h^8*u^2*LL^3*LRd^3 - 2/3*nf^4*T^3*h^8*u^2*LL^3*LLd^2*
      LRd - 7/3*nf^4*T^3*h^8*u^2*QRd^3*LLd*LR*LRd - 13/6*nf^4*T^3*h^8*u^2*
      QRd^3*LL*LRd^2 - 5/3*nf^4*T^3*h^8*u^2*QRd^3*LL*LLd^2 - 3/4*nf^4*T^3*h^8*
      u^2*QR*QRd^4*LLd + nf^4*T^3*h^8*u^2*QR^2*QRd^2*LLd*LR + nf^4*T^3*h^8*u^2
      *QR^2*QRd^2*LL*LRd - 13/6*nf^4*T^3*h^8*u^2*QR^3*LLd*LR^2 - 7/3*nf^4*T^3*
      h^8*u^2*QR^3*LL*LR*LRd - 5/3*nf^4*T^3*h^8*u^2*QR^3*LL^2*LLd - 3/4*nf^4*
      T^3*h^8*u^2*QR^4*QRd*LL - 3/2*nf^4*T^3*h^8*u^2*QLd*QRd^2*LR*LRd^2 - 1/2*
      nf^4*T^3*h^8*u^2*QLd*QRd^2*LLd^2*LR + 1/2*nf^4*T^3*h^8*u^2*QLd*QR*LR^2*
      LRd^2 + 3/2*nf^4*T^3*h^8*u^2*QLd*QR*LLd^2*LR^2 + 3/2*nf^4*T^3*h^8*u^2*
      QLd*QR*LL^2*LRd^2 + 1/2*nf^4*T^3*h^8*u^2*QLd*QR*LL^2*LLd^2 + nf^4*T^3*
      h^8*u^2*QLd*QR^3*QRd^2 - 3/4*nf^4*T^3*h^8*u^2*QLd*QR^4*LR - 1/2*nf^4*T^3
      *h^8*u^2*QLd^2*QRd*LL*LRd^2 - 3/2*nf^4*T^3*h^8*u^2*QLd^2*QRd*LL*LLd^2 -
      1/2*nf^4*T^3*h^8*u^2*QLd^2*QR*QRd^2*LLd + 3*nf^4*T^3*h^8*u^2*QLd^2*QR^2*
      LLd*LR + 3*nf^4*T^3*h^8*u^2*QLd^2*QR^2*LL*LRd - 5/3*nf^4*T^3*h^8*u^2*
      QLd^3*LR*LRd^2 - 13/6*nf^4*T^3*h^8*u^2*QLd^3*LLd^2*LR - 7/3*nf^4*T^3*h^8
      *u^2*QLd^3*LL*LLd*LRd + 3*nf^4*T^3*h^8*u^2*QLd^3*QR^3 - 3/4*nf^4*T^3*h^8
      *u^2*QLd^4*QR*LLd + 1/2*nf^4*T^3*h^8*u^2*QL*QRd*LR^2*LRd^2 + 3/2*nf^4*
      T^3*h^8*u^2*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T^3*h^8*u^2*QL*QRd*LL^2*LRd^2
       + 1/2*nf^4*T^3*h^8*u^2*QL*QRd*LL^2*LLd^2 - 3/4*nf^4*T^3*h^8*u^2*QL*
      QRd^4*LRd - 3/2*nf^4*T^3*h^8*u^2*QL*QR^2*LR^2*LRd - 1/2*nf^4*T^3*h^8*u^2
      *QL*QR^2*LL^2*LRd + nf^4*T^3*h^8*u^2*QL*QR^2*QRd^3 - 1/2*nf^4*T^3*h^8*
      u^2*QL*QLd^2*QRd^2*LRd + 3*nf^4*T^3*h^8*u^2*QL*QLd^2*QR^2*QRd - 3/4*nf^4
      *T^3*h^8*u^2*QL*QLd^4*LRd + 3*nf^4*T^3*h^8*u^2*QL^2*QRd^2*LLd*LR + 3*
      nf^4*T^3*h^8*u^2*QL^2*QRd^2*LL*LRd - 1/2*nf^4*T^3*h^8*u^2*QL^2*QR*LLd*
      LR^2 - 3/2*nf^4*T^3*h^8*u^2*QL^2*QR*LL^2*LLd - 1/2*nf^4*T^3*h^8*u^2*QL^2
      *QR^2*QRd*LL + 3*nf^4*T^3*h^8*u^2*QL^2*QLd*QR*QRd^2 - 1/2*nf^4*T^3*h^8*
      u^2*QL^2*QLd*QR^2*LR + nf^4*T^3*h^8*u^2*QL^2*QLd^2*LLd*LR + nf^4*T^3*h^8
      *u^2*QL^2*QLd^2*LL*LRd + nf^4*T^3*h^8*u^2*QL^2*QLd^3*QR - 5/3*nf^4*T^3*
      h^8*u^2*QL^3*LR^2*LRd - 7/3*nf^4*T^3*h^8*u^2*QL^3*LL*LLd*LR - 13/6*nf^4*
      T^3*h^8*u^2*QL^3*LL^2*LRd + 3*nf^4*T^3*h^8*u^2*QL^3*QRd^3 + nf^4*T^3*h^8
      *u^2*QL^3*QLd^2*QRd - 3/4*nf^4*T^3*h^8*u^2*QL^4*QRd*LL - 3/4*nf^4*T^3*
      h^8*u^2*QL^4*QLd*LR + 32/3*nf^4*T^3*h^8*u^2*G*QRd^3*LRd + 30*nf^4*T^3*
      h^8*u^2*G*QR*QRd*LR*LRd + 30*nf^4*T^3*h^8*u^2*G*QR*QRd*LL*LLd + 30*nf^4*
      T^3*h^8*u^2*G*QR^2*QRd^2 + 32/3*nf^4*T^3*h^8*u^2*G*QR^3*LR + 30*nf^4*T^3
      *h^8*u^2*G*QLd*QRd^2*LLd + 32*nf^4*T^3*h^8*u^2*G*QLd*QR*LLd*LR + 30*nf^4
      *T^3*h^8*u^2*G*QLd*QR*LL*LRd + 30*nf^4*T^3*h^8*u^2*G*QLd^2*QRd*LRd + 32*
      nf^4*T^3*h^8*u^2*G*QLd^2*QR^2 + 32/3*nf^4*T^3*h^8*u^2*G*QLd^3*LLd + 30*
      nf^4*T^3*h^8*u^2*G*QL*QRd*LLd*LR + 32*nf^4*T^3*h^8*u^2*G*QL*QRd*LL*LRd
       + 30*nf^4*T^3*h^8*u^2*G*QL*QR^2*LL + 30*nf^4*T^3*h^8*u^2*G*QL*QLd*LR*
      LRd + 30*nf^4*T^3*h^8*u^2*G*QL*QLd*LL*LLd + 120*nf^4*T^3*h^8*u^2*G*QL*
      QLd*QR*QRd + 32*nf^4*T^3*h^8*u^2*G*QL^2*QRd^2 + 30*nf^4*T^3*h^8*u^2*G*
      QL^2*QR*LR + 30*nf^4*T^3*h^8*u^2*G*QL^2*QLd^2 + 32/3*nf^4*T^3*h^8*u^2*G*
      QL^3*LL + 51/2*nf^4*T^3*h^8*u^2*W*LR^2*LRd^2 + 28*nf^4*T^3*h^8*u^2*W*
      LLd^2*LR^2 + 102*nf^4*T^3*h^8*u^2*W*LL*LLd*LR*LRd + 28*nf^4*T^3*h^8*u^2*
      W*LL^2*LRd^2 + 51/2*nf^4*T^3*h^8*u^2*W*LL^2*LLd^2 + 56/3*nf^4*T^3*h^8*
      u^2*W*QRd^3*LRd + 102*nf^4*T^3*h^8*u^2*W*QR*QRd*LR*LRd + 102*nf^4*T^3*
      h^8*u^2*W*QR*QRd*LL*LLd + 51*nf^4*T^3*h^8*u^2*W*QR^2*QRd^2 + 56/3*nf^4*
      T^3*h^8*u^2*W*QR^3*LR + 51*nf^4*T^3*h^8*u^2*W*QLd*QRd^2*LLd + 112*nf^4*
      T^3*h^8*u^2*W*QLd*QR*LLd*LR + 102*nf^4*T^3*h^8*u^2*W*QLd*QR*LL*LRd + 51*
      nf^4*T^3*h^8*u^2*W*QLd^2*QRd*LRd + 56*nf^4*T^3*h^8*u^2*W*QLd^2*QR^2 + 56/
      3*nf^4*T^3*h^8*u^2*W*QLd^3*LLd + 102*nf^4*T^3*h^8*u^2*W*QL*QRd*LLd*LR +
      112*nf^4*T^3*h^8*u^2*W*QL*QRd*LL*LRd + 51*nf^4*T^3*h^8*u^2*W*QL*QR^2*LL
       + 102*nf^4*T^3*h^8*u^2*W*QL*QLd*LR*LRd + 102*nf^4*T^3*h^8*u^2*W*QL*QLd*
      LL*LLd + 204*nf^4*T^3*h^8*u^2*W*QL*QLd*QR*QRd + 56*nf^4*T^3*h^8*u^2*W*
      QL^2*QRd^2 + 51*nf^4*T^3*h^8*u^2*W*QL^2*QR*LR + 51*nf^4*T^3*h^8*u^2*W*
      QL^2*QLd^2 + 56/3*nf^4*T^3*h^8*u^2*W*QL^3*LL + 15/2*nf^4*T^3*h^8*u^2*B*
      LR^2*LRd^2 + 8*nf^4*T^3*h^8*u^2*B*LLd^2*LR^2 + 30*nf^4*T^3*h^8*u^2*B*LL*
      LLd*LR*LRd + 8*nf^4*T^3*h^8*u^2*B*LL^2*LRd^2 + 15/2*nf^4*T^3*h^8*u^2*B*
      LL^2*LLd^2 + 16/3*nf^4*T^3*h^8*u^2*B*QRd^3*LRd + 30*nf^4*T^3*h^8*u^2*B*
      QR*QRd*LR*LRd + 30*nf^4*T^3*h^8*u^2*B*QR*QRd*LL*LLd + 15*nf^4*T^3*h^8*
      u^2*B*QR^2*QRd^2 + 16/3*nf^4*T^3*h^8*u^2*B*QR^3*LR + 15*nf^4*T^3*h^8*u^2
      *B*QLd*QRd^2*LLd + 32*nf^4*T^3*h^8*u^2*B*QLd*QR*LLd*LR + 30*nf^4*T^3*h^8
      *u^2*B*QLd*QR*LL*LRd + 15*nf^4*T^3*h^8*u^2*B*QLd^2*QRd*LRd + 16*nf^4*T^3
      *h^8*u^2*B*QLd^2*QR^2 + 16/3*nf^4*T^3*h^8*u^2*B*QLd^3*LLd + 30*nf^4*T^3*
      h^8*u^2*B*QL*QRd*LLd*LR + 32*nf^4*T^3*h^8*u^2*B*QL*QRd*LL*LRd + 15*nf^4*
      T^3*h^8*u^2*B*QL*QR^2*LL + 30*nf^4*T^3*h^8*u^2*B*QL*QLd*LR*LRd + 30*nf^4
      *T^3*h^8*u^2*B*QL*QLd*LL*LLd + 60*nf^4*T^3*h^8*u^2*B*QL*QLd*QR*QRd + 16*
      nf^4*T^3*h^8*u^2*B*QL^2*QRd^2 + 15*nf^4*T^3*h^8*u^2*B*QL^2*QR*LR + 15*
      nf^4*T^3*h^8*u^2*B*QL^2*QLd^2 + 16/3*nf^4*T^3*h^8*u^2*B*QL^3*LL + 341/4*
      nf^4*T^3*h^8*u^2*p^2*LR^2*LRd^2 + 197/2*nf^4*T^3*h^8*u^2*p^2*LLd^2*LR^2
       + 341*nf^4*T^3*h^8*u^2*p^2*LL*LLd*LR*LRd + 197/2*nf^4*T^3*h^8*u^2*p^2*
      LL^2*LRd^2 + 341/4*nf^4*T^3*h^8*u^2*p^2*LL^2*LLd^2 + 197/3*nf^4*T^3*h^8*
      u^2*p^2*QRd^3*LRd + 341*nf^4*T^3*h^8*u^2*p^2*QR*QRd*LR*LRd + 341*nf^4*
      T^3*h^8*u^2*p^2*QR*QRd*LL*LLd + 341/2*nf^4*T^3*h^8*u^2*p^2*QR^2*QRd^2 +
      197/3*nf^4*T^3*h^8*u^2*p^2*QR^3*LR + 341/2*nf^4*T^3*h^8*u^2*p^2*QLd*
      QRd^2*LLd + 394*nf^4*T^3*h^8*u^2*p^2*QLd*QR*LLd*LR + 341*nf^4*T^3*h^8*
      u^2*p^2*QLd*QR*LL*LRd + 341/2*nf^4*T^3*h^8*u^2*p^2*QLd^2*QRd*LRd + 197*
      nf^4*T^3*h^8*u^2*p^2*QLd^2*QR^2 + 197/3*nf^4*T^3*h^8*u^2*p^2*QLd^3*LLd
       + 341*nf^4*T^3*h^8*u^2*p^2*QL*QRd*LLd*LR + 394*nf^4*T^3*h^8*u^2*p^2*QL*
      QRd*LL*LRd + 341/2*nf^4*T^3*h^8*u^2*p^2*QL*QR^2*LL + 341*nf^4*T^3*h^8*
      u^2*p^2*QL*QLd*LR*LRd + 341*nf^4*T^3*h^8*u^2*p^2*QL*QLd*LL*LLd + 682*
      nf^4*T^3*h^8*u^2*p^2*QL*QLd*QR*QRd + 197*nf^4*T^3*h^8*u^2*p^2*QL^2*QRd^2
       + 341/2*nf^4*T^3*h^8*u^2*p^2*QL^2*QR*LR + 341/2*nf^4*T^3*h^8*u^2*p^2*
      QL^2*QLd^2 + 197/3*nf^4*T^3*h^8*u^2*p^2*QL^3*LL + 66*nf^4*T^3*h^8*u^3*p*
      LR^2*LRd^2 + 291/4*nf^4*T^3*h^8*u^3*p*LLd^2*LR^2 + 264*nf^4*T^3*h^8*u^3*
      p*LL*LLd*LR*LRd + 291/4*nf^4*T^3*h^8*u^3*p*LL^2*LRd^2 + 66*nf^4*T^3*h^8*
      u^3*p*LL^2*LLd^2 + 97/2*nf^4*T^3*h^8*u^3*p*QRd^3*LRd + 264*nf^4*T^3*h^8*
      u^3*p*QR*QRd*LR*LRd + 264*nf^4*T^3*h^8*u^3*p*QR*QRd*LL*LLd + 132*nf^4*
      T^3*h^8*u^3*p*QR^2*QRd^2 + 97/2*nf^4*T^3*h^8*u^3*p*QR^3*LR + 132*nf^4*
      T^3*h^8*u^3*p*QLd*QRd^2*LLd + 291*nf^4*T^3*h^8*u^3*p*QLd*QR*LLd*LR + 264
      *nf^4*T^3*h^8*u^3*p*QLd*QR*LL*LRd + 132*nf^4*T^3*h^8*u^3*p*QLd^2*QRd*LRd
       + 291/2*nf^4*T^3*h^8*u^3*p*QLd^2*QR^2 + 97/2*nf^4*T^3*h^8*u^3*p*QLd^3*
      LLd + 264*nf^4*T^3*h^8*u^3*p*QL*QRd*LLd*LR + 291*nf^4*T^3*h^8*u^3*p*QL*
      QRd*LL*LRd + 132*nf^4*T^3*h^8*u^3*p*QL*QR^2*LL + 264*nf^4*T^3*h^8*u^3*p*
      QL*QLd*LR*LRd + 264*nf^4*T^3*h^8*u^3*p*QL*QLd*LL*LLd + 528*nf^4*T^3*h^8*
      u^3*p*QL*QLd*QR*QRd + 291/2*nf^4*T^3*h^8*u^3*p*QL^2*QRd^2 + 132*nf^4*T^3
      *h^8*u^3*p*QL^2*QR*LR + 132*nf^4*T^3*h^8*u^3*p*QL^2*QLd^2 + 97/2*nf^4*
      T^3*h^8*u^3*p*QL^3*LL + 15*nf^4*T^3*h^8*u^4*LR^2*LRd^2 + 16*nf^4*T^3*h^8
      *u^4*LLd^2*LR^2 + 60*nf^4*T^3*h^8*u^4*LL*LLd*LR*LRd + 16*nf^4*T^3*h^8*
      u^4*LL^2*LRd^2 + 15*nf^4*T^3*h^8*u^4*LL^2*LLd^2 + 32/3*nf^4*T^3*h^8*u^4*
      QRd^3*LRd + 60*nf^4*T^3*h^8*u^4*QR*QRd*LR*LRd + 60*nf^4*T^3*h^8*u^4*QR*
      QRd*LL*LLd + 30*nf^4*T^3*h^8*u^4*QR^2*QRd^2 + 32/3*nf^4*T^3*h^8*u^4*QR^3
      *LR + 30*nf^4*T^3*h^8*u^4*QLd*QRd^2*LLd + 64*nf^4*T^3*h^8*u^4*QLd*QR*LLd
      *LR + 60*nf^4*T^3*h^8*u^4*QLd*QR*LL*LRd + 30*nf^4*T^3*h^8*u^4*QLd^2*QRd*
      LRd + 32*nf^4*T^3*h^8*u^4*QLd^2*QR^2 + 32/3*nf^4*T^3*h^8*u^4*QLd^3*LLd
       + 60*nf^4*T^3*h^8*u^4*QL*QRd*LLd*LR + 64*nf^4*T^3*h^8*u^4*QL*QRd*LL*LRd
       + 30*nf^4*T^3*h^8*u^4*QL*QR^2*LL + 60*nf^4*T^3*h^8*u^4*QL*QLd*LR*LRd +
      60*nf^4*T^3*h^8*u^4*QL*QLd*LL*LLd + 120*nf^4*T^3*h^8*u^4*QL*QLd*QR*QRd
       + 32*nf^4*T^3*h^8*u^4*QL^2*QRd^2 + 30*nf^4*T^3*h^8*u^4*QL^2*QR*LR + 30*
      nf^4*T^3*h^8*u^4*QL^2*QLd^2 + 32/3*nf^4*T^3*h^8*u^4*QL^3*LL + 1/144*nf^4
      *T^4*h^8*LR^4*LRd^4 + 1/96*nf^4*T^4*h^8*LLd^2*LR^4*LRd^2 + 67/288*nf^4*
      T^4*h^8*LLd^4*LR^4 + 1/9*nf^4*T^4*h^8*LL*LLd*LR^3*LRd^3 + 2/9*nf^4*T^4*
      h^8*LL*LLd^3*LR^3*LRd + 1/96*nf^4*T^4*h^8*LL^2*LR^2*LRd^4 + 1/4*nf^4*T^4
      *h^8*LL^2*LLd^2*LR^2*LRd^2 + 1/96*nf^4*T^4*h^8*LL^2*LLd^4*LR^2 + 2/9*
      nf^4*T^4*h^8*LL^3*LLd*LR*LRd^3 + 1/9*nf^4*T^4*h^8*LL^3*LLd^3*LR*LRd + 67/
      288*nf^4*T^4*h^8*LL^4*LRd^4 + 1/96*nf^4*T^4*h^8*LL^4*LLd^2*LRd^2 + 1/144
      *nf^4*T^4*h^8*LL^4*LLd^4 + 1/9*nf^4*T^4*h^8*QRd^3*LR^2*LRd^3 - 1/6*nf^4*
      T^4*h^8*QRd^3*LLd^2*LR^2*LRd + 1/9*nf^4*T^4*h^8*QRd^3*LL*LLd^3*LR + 1/9*
      nf^4*T^4*h^8*QRd^3*LL^2*LRd^3 - 1/12*nf^4*T^4*h^8*QRd^3*LL^2*LLd^2*LRd
       + 55/144*nf^4*T^4*h^8*QRd^6*LRd^2 + 119/288*nf^4*T^4*h^8*QRd^6*LLd^2 +
      1/9*nf^4*T^4*h^8*QR*QRd*LR^3*LRd^3 + 1/9*nf^4*T^4*h^8*QR*QRd*LL^3*LLd^3
       - 1/8*nf^4*T^4*h^8*QR*QRd^4*LR*LRd^2 + 1/2*nf^4*T^4*h^8*QR^2*QRd^2*LR^2
      *LRd^2 + 3/8*nf^4*T^4*h^8*QR^2*QRd^2*LLd^2*LR^2 + 3/8*nf^4*T^4*h^8*QR^2*
      QRd^2*LL^2*LRd^2 + 1/2*nf^4*T^4*h^8*QR^2*QRd^2*LL^2*LLd^2 - 5/24*nf^4*
      T^4*h^8*QR^2*QRd^5*LRd + 1/9*nf^4*T^4*h^8*QR^3*LR^3*LRd^2 + 1/9*nf^4*T^4
      *h^8*QR^3*LLd^2*LR^3 - 1/6*nf^4*T^4*h^8*QR^3*LL^2*LR*LRd^2 - 1/12*nf^4*
      T^4*h^8*QR^3*LL^2*LLd^2*LR + 1/9*nf^4*T^4*h^8*QR^3*LL^3*LLd*LRd + 1/3*
      nf^4*T^4*h^8*QR^3*QRd^3*LR*LRd + 1/3*nf^4*T^4*h^8*QR^3*QRd^3*LL*LLd - 1/
      8*nf^4*T^4*h^8*QR^4*QRd*LR^2*LRd + 119/144*nf^4*T^4*h^8*QR^4*QRd^4 - 5/
      24*nf^4*T^4*h^8*QR^5*QRd^2*LR + 55/144*nf^4*T^4*h^8*QR^6*LR^2 + 119/288*
      nf^4*T^4*h^8*QR^6*LL^2 + 1/12*nf^4*T^4*h^8*QLd*QRd^2*LLd^3*LR^2 + 1/6*
      nf^4*T^4*h^8*QLd*QRd^2*LL^2*LLd^3 + 2/9*nf^4*T^4*h^8*QLd*QR*LLd^3*LR^3
       + 2/9*nf^4*T^4*h^8*QLd*QR*LL^3*LRd^3 + 1/8*nf^4*T^4*h^8*QLd*QR^4*LL^2*
      LLd + 1/6*nf^4*T^4*h^8*QLd^2*QRd*LR^2*LRd^3 + 1/12*nf^4*T^4*h^8*QLd^2*
      QRd*LL^2*LRd^3 + 23/96*nf^4*T^4*h^8*QLd^2*QRd^4*LRd^2 + 13/24*nf^4*T^4*
      h^8*QLd^2*QRd^4*LLd^2 + 3/8*nf^4*T^4*h^8*QLd^2*QR^2*LR^2*LRd^2 + 3/4*
      nf^4*T^4*h^8*QLd^2*QR^2*LLd^2*LR^2 + 1/2*nf^4*T^4*h^8*QLd^2*QR^2*LL^2*
      LRd^2 + 3/8*nf^4*T^4*h^8*QLd^2*QR^2*LL^2*LLd^2 - 1/6*nf^4*T^4*h^8*QLd^2*
      QR^2*QRd^3*LRd + 71/96*nf^4*T^4*h^8*QLd^2*QR^4*QRd^2 - 11/60*nf^4*T^4*
      h^8*QLd^2*QR^5*LR - 1/12*nf^4*T^4*h^8*QLd^3*LLd*LR^2*LRd^2 + 1/9*nf^4*
      T^4*h^8*QLd^3*LLd^3*LR^2 + 1/9*nf^4*T^4*h^8*QLd^3*LL*LR*LRd^3 - 1/6*nf^4
      *T^4*h^8*QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*T^4*h^8*QLd^3*LL^2*LLd^3 + 2/9*
      nf^4*T^4*h^8*QLd^3*QRd^3*LLd*LRd - 1/12*nf^4*T^4*h^8*QLd^3*QR^2*QRd^2*
      LLd + 2/3*nf^4*T^4*h^8*QLd^3*QR^3*LLd*LR + 2/3*nf^4*T^4*h^8*QLd^3*QR^3*
      LL*LRd + 13/24*nf^4*T^4*h^8*QLd^4*QRd^2*LRd^2 + 23/96*nf^4*T^4*h^8*QLd^4
      *QRd^2*LLd^2 + 1/8*nf^4*T^4*h^8*QLd^4*QR*LR*LRd^2 + 1/8*nf^4*T^4*h^8*
      QLd^4*QR^2*QRd*LRd + 341/288*nf^4*T^4*h^8*QLd^4*QR^4 - 11/60*nf^4*T^4*
      h^8*QLd^5*QR^2*LLd + 119/288*nf^4*T^4*h^8*QLd^6*LRd^2 + 55/144*nf^4*T^4*
      h^8*QLd^6*LLd^2 + 2/9*nf^4*T^4*h^8*QL*QRd*LLd^3*LR^3 + 2/9*nf^4*T^4*h^8*
      QL*QRd*LL^3*LRd^3 + 1/8*nf^4*T^4*h^8*QL*QRd^4*LL*LLd^2 + 1/12*nf^4*T^4*
      h^8*QL*QR^2*LL^3*LRd^2 + 1/6*nf^4*T^4*h^8*QL*QR^2*LL^3*LLd^2 + 1/9*nf^4*
      T^4*h^8*QL*QLd*LR^3*LRd^3 + 1/9*nf^4*T^4*h^8*QL*QLd*LL^3*LLd^3 + 2/9*
      nf^4*T^4*h^8*QL*QLd*QR^3*QRd^3 + 1/8*nf^4*T^4*h^8*QL*QLd^2*QR^4*LL + 4/9
      *nf^4*T^4*h^8*QL*QLd^3*QR^3*QRd - 1/8*nf^4*T^4*h^8*QL*QLd^4*LL*LLd^2 + 3/
      8*nf^4*T^4*h^8*QL^2*QRd^2*LR^2*LRd^2 + 1/2*nf^4*T^4*h^8*QL^2*QRd^2*LLd^2
      *LR^2 + 3/4*nf^4*T^4*h^8*QL^2*QRd^2*LL^2*LRd^2 + 3/8*nf^4*T^4*h^8*QL^2*
      QRd^2*LL^2*LLd^2 - 11/60*nf^4*T^4*h^8*QL^2*QRd^5*LRd + 1/6*nf^4*T^4*h^8*
      QL^2*QR*LR^3*LRd^2 + 1/12*nf^4*T^4*h^8*QL^2*QR*LLd^2*LR^3 + 71/96*nf^4*
      T^4*h^8*QL^2*QR^2*QRd^4 - 1/6*nf^4*T^4*h^8*QL^2*QR^3*QRd^2*LR + 23/96*
      nf^4*T^4*h^8*QL^2*QR^4*LR^2 + 13/24*nf^4*T^4*h^8*QL^2*QR^4*LL^2 + 1/8*
      nf^4*T^4*h^8*QL^2*QLd*QRd^4*LLd + 1/2*nf^4*T^4*h^8*QL^2*QLd^2*LR^2*LRd^2
       + 3/8*nf^4*T^4*h^8*QL^2*QLd^2*LLd^2*LR^2 + 3/8*nf^4*T^4*h^8*QL^2*QLd^2*
      LL^2*LRd^2 + 1/2*nf^4*T^4*h^8*QL^2*QLd^2*LL^2*LLd^2 - 1/12*nf^4*T^4*h^8*
      QL^2*QLd^2*QRd^3*LRd + 7/4*nf^4*T^4*h^8*QL^2*QLd^2*QR^2*QRd^2 - 1/12*
      nf^4*T^4*h^8*QL^2*QLd^2*QR^3*LR - 1/6*nf^4*T^4*h^8*QL^2*QLd^3*QRd^2*LLd
       + 71/96*nf^4*T^4*h^8*QL^2*QLd^4*QR^2 - 5/24*nf^4*T^4*h^8*QL^2*QLd^5*LLd
       + 1/9*nf^4*T^4*h^8*QL^3*LLd*LR^3*LRd - 1/12*nf^4*T^4*h^8*QL^3*LL*LR^2*
      LRd^2 - 1/6*nf^4*T^4*h^8*QL^3*LL*LLd^2*LR^2 + 1/9*nf^4*T^4*h^8*QL^3*LL^3
      *LRd^2 + 1/9*nf^4*T^4*h^8*QL^3*LL^3*LLd^2 + 2/3*nf^4*T^4*h^8*QL^3*QRd^3*
      LLd*LR + 2/3*nf^4*T^4*h^8*QL^3*QRd^3*LL*LRd - 1/12*nf^4*T^4*h^8*QL^3*
      QR^2*QRd^2*LL + 2/9*nf^4*T^4*h^8*QL^3*QR^3*LL*LR + 4/9*nf^4*T^4*h^8*QL^3
      *QLd*QR*QRd^3 - 1/6*nf^4*T^4*h^8*QL^3*QLd^2*QR^2*LL + 1/3*nf^4*T^4*h^8*
      QL^3*QLd^3*LR*LRd + 1/3*nf^4*T^4*h^8*QL^3*QLd^3*LL*LLd + 2/9*nf^4*T^4*
      h^8*QL^3*QLd^3*QR*QRd + 1/8*nf^4*T^4*h^8*QL^4*QRd*LR^2*LRd + 341/288*
      nf^4*T^4*h^8*QL^4*QRd^4 + 1/8*nf^4*T^4*h^8*QL^4*QR*QRd^2*LR + 13/24*nf^4
      *T^4*h^8*QL^4*QR^2*LR^2 + 23/96*nf^4*T^4*h^8*QL^4*QR^2*LL^2 - 1/8*nf^4*
      T^4*h^8*QL^4*QLd*LL^2*LLd + 71/96*nf^4*T^4*h^8*QL^4*QLd^2*QRd^2 + 119/
      144*nf^4*T^4*h^8*QL^4*QLd^4 - 11/60*nf^4*T^4*h^8*QL^5*QRd^2*LL - 5/24*
      nf^4*T^4*h^8*QL^5*QLd^2*LL + 119/288*nf^4*T^4*h^8*QL^6*LR^2 + 55/144*
      nf^4*T^4*h^8*QL^6*LL^2 - 5/12*nf^4*T^4*h^8*W*LLd*LR^3*LRd^2 + 1/4*nf^4*
      T^4*h^8*W*LLd^3*LR^3 - 5/12*nf^4*T^4*h^8*W*LL*LR^2*LRd^3 + 1/4*nf^4*T^4*
      h^8*W*LL*LLd^2*LR^2*LRd + 1/4*nf^4*T^4*h^8*W*LL^2*LLd*LR*LRd^2 - 5/12*
      nf^4*T^4*h^8*W*LL^2*LLd^3*LR + 1/4*nf^4*T^4*h^8*W*LL^3*LRd^3 - 5/12*nf^4
      *T^4*h^8*W*LL^3*LLd^2*LRd - 1/3*nf^4*T^4*h^8*W*QRd^3*LLd*LR*LRd - 1/4*
      nf^4*T^4*h^8*W*QRd^3*LL*LRd^2 + 1/12*nf^4*T^4*h^8*W*QRd^3*LL*LLd^2 - 1/8
      *nf^4*T^4*h^8*W*QR*QRd^4*LLd - 1/2*nf^4*T^4*h^8*W*QR^2*QRd^2*LLd*LR - 1/
      2*nf^4*T^4*h^8*W*QR^2*QRd^2*LL*LRd - 1/4*nf^4*T^4*h^8*W*QR^3*LLd*LR^2 -
      1/3*nf^4*T^4*h^8*W*QR^3*LL*LR*LRd + 1/12*nf^4*T^4*h^8*W*QR^3*LL^2*LLd -
      1/8*nf^4*T^4*h^8*W*QR^4*QRd*LL - 1/4*nf^4*T^4*h^8*W*QLd*QRd^2*LR*LRd^2
       + 1/4*nf^4*T^4*h^8*W*QLd*QRd^2*LLd^2*LR - 1/4*nf^4*T^4*h^8*W*QLd*QR*
      LR^2*LRd^2 + 1/4*nf^4*T^4*h^8*W*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*T^4*h^8*W*
      QLd*QR*LL^2*LRd^2 - 1/4*nf^4*T^4*h^8*W*QLd*QR*LL^2*LLd^2 - 1/2*nf^4*T^4*
      h^8*W*QLd*QR^3*QRd^2 - 1/8*nf^4*T^4*h^8*W*QLd*QR^4*LR + 1/4*nf^4*T^4*h^8
      *W*QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*T^4*h^8*W*QLd^2*QRd*LL*LLd^2 + 1/4*nf^4
      *T^4*h^8*W*QLd^2*QR*QRd^2*LLd + 1/2*nf^4*T^4*h^8*W*QLd^2*QR^2*LLd*LR + 1/
      2*nf^4*T^4*h^8*W*QLd^2*QR^2*LL*LRd + 1/12*nf^4*T^4*h^8*W*QLd^3*LR*LRd^2
       - 1/4*nf^4*T^4*h^8*W*QLd^3*LLd^2*LR - 1/3*nf^4*T^4*h^8*W*QLd^3*LL*LLd*
      LRd + 1/2*nf^4*T^4*h^8*W*QLd^3*QR^3 - 1/8*nf^4*T^4*h^8*W*QLd^4*QR*LLd -
      1/4*nf^4*T^4*h^8*W*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*T^4*h^8*W*QL*QRd*LLd^2*
      LR^2 + 1/4*nf^4*T^4*h^8*W*QL*QRd*LL^2*LRd^2 - 1/4*nf^4*T^4*h^8*W*QL*QRd*
      LL^2*LLd^2 - 1/8*nf^4*T^4*h^8*W*QL*QRd^4*LRd - 1/4*nf^4*T^4*h^8*W*QL*
      QR^2*LR^2*LRd + 1/4*nf^4*T^4*h^8*W*QL*QR^2*LL^2*LRd - 1/2*nf^4*T^4*h^8*W
      *QL*QR^2*QRd^3 + 1/4*nf^4*T^4*h^8*W*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^4*
      h^8*W*QL*QLd^2*QR^2*QRd - 1/8*nf^4*T^4*h^8*W*QL*QLd^4*LRd + 1/2*nf^4*T^4
      *h^8*W*QL^2*QRd^2*LLd*LR + 1/2*nf^4*T^4*h^8*W*QL^2*QRd^2*LL*LRd + 1/4*
      nf^4*T^4*h^8*W*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T^4*h^8*W*QL^2*QR*LL^2*LLd +
      1/4*nf^4*T^4*h^8*W*QL^2*QR^2*QRd*LL + 1/2*nf^4*T^4*h^8*W*QL^2*QLd*QR*
      QRd^2 + 1/4*nf^4*T^4*h^8*W*QL^2*QLd*QR^2*LR - 1/2*nf^4*T^4*h^8*W*QL^2*
      QLd^2*LLd*LR - 1/2*nf^4*T^4*h^8*W*QL^2*QLd^2*LL*LRd - 1/2*nf^4*T^4*h^8*W
      *QL^2*QLd^3*QR + 1/12*nf^4*T^4*h^8*W*QL^3*LR^2*LRd - 1/3*nf^4*T^4*h^8*W*
      QL^3*LL*LLd*LR - 1/4*nf^4*T^4*h^8*W*QL^3*LL^2*LRd + 1/2*nf^4*T^4*h^8*W*
      QL^3*QRd^3 - 1/2*nf^4*T^4*h^8*W*QL^3*QLd^2*QRd - 1/8*nf^4*T^4*h^8*W*QL^4
      *QRd*LL - 1/8*nf^4*T^4*h^8*W*QL^4*QLd*LR + 3/4*nf^4*T^4*h^8*W^2*LR^2*
      LRd^2 + 5/4*nf^4*T^4*h^8*W^2*LLd^2*LR^2 + 3*nf^4*T^4*h^8*W^2*LL*LLd*LR*
      LRd + 5/4*nf^4*T^4*h^8*W^2*LL^2*LRd^2 + 3/4*nf^4*T^4*h^8*W^2*LL^2*LLd^2
       + 5/6*nf^4*T^4*h^8*W^2*QRd^3*LRd + 3*nf^4*T^4*h^8*W^2*QR*QRd*LR*LRd + 3
      *nf^4*T^4*h^8*W^2*QR*QRd*LL*LLd + 3/2*nf^4*T^4*h^8*W^2*QR^2*QRd^2 + 5/6*
      nf^4*T^4*h^8*W^2*QR^3*LR + 3/2*nf^4*T^4*h^8*W^2*QLd*QRd^2*LLd + 5*nf^4*
      T^4*h^8*W^2*QLd*QR*LLd*LR + 3*nf^4*T^4*h^8*W^2*QLd*QR*LL*LRd + 3/2*nf^4*
      T^4*h^8*W^2*QLd^2*QRd*LRd + 5/2*nf^4*T^4*h^8*W^2*QLd^2*QR^2 + 5/6*nf^4*
      T^4*h^8*W^2*QLd^3*LLd + 3*nf^4*T^4*h^8*W^2*QL*QRd*LLd*LR + 5*nf^4*T^4*
      h^8*W^2*QL*QRd*LL*LRd + 3/2*nf^4*T^4*h^8*W^2*QL*QR^2*LL + 3*nf^4*T^4*h^8
      *W^2*QL*QLd*LR*LRd + 3*nf^4*T^4*h^8*W^2*QL*QLd*LL*LLd + 6*nf^4*T^4*h^8*
      W^2*QL*QLd*QR*QRd + 5/2*nf^4*T^4*h^8*W^2*QL^2*QRd^2 + 3/2*nf^4*T^4*h^8*
      W^2*QL^2*QR*LR + 3/2*nf^4*T^4*h^8*W^2*QL^2*QLd^2 + 5/6*nf^4*T^4*h^8*W^2*
      QL^3*LL - 1/12*nf^4*T^4*h^8*u*p*LLd*LR^3*LRd^2 + 1/2*nf^4*T^4*h^8*u*p*
      LLd^3*LR^3 - 1/12*nf^4*T^4*h^8*u*p*LL*LR^2*LRd^3 + 1/4*nf^4*T^4*h^8*u*p*
      LL*LLd^2*LR^2*LRd + 1/4*nf^4*T^4*h^8*u*p*LL^2*LLd*LR*LRd^2 - 1/12*nf^4*
      T^4*h^8*u*p*LL^2*LLd^3*LR + 1/2*nf^4*T^4*h^8*u*p*LL^3*LRd^3 - 1/12*nf^4*
      T^4*h^8*u*p*LL^3*LLd^2*LRd - 2/3*nf^4*T^4*h^8*u*p*QRd^3*LLd*LR*LRd - 1/2
      *nf^4*T^4*h^8*u*p*QRd^3*LL*LRd^2 - 7/12*nf^4*T^4*h^8*u*p*QRd^3*LL*LLd^2
       - 1/8*nf^4*T^4*h^8*u*p*QR*QRd^4*LLd + 1/2*nf^4*T^4*h^8*u*p*QR^2*QRd^2*
      LLd*LR + 1/2*nf^4*T^4*h^8*u*p*QR^2*QRd^2*LL*LRd - 1/2*nf^4*T^4*h^8*u*p*
      QR^3*LLd*LR^2 - 2/3*nf^4*T^4*h^8*u*p*QR^3*LL*LR*LRd - 7/12*nf^4*T^4*h^8*
      u*p*QR^3*LL^2*LLd - 1/8*nf^4*T^4*h^8*u*p*QR^4*QRd*LL - 1/4*nf^4*T^4*h^8*
      u*p*QLd*QRd^2*LR*LRd^2 - 1/4*nf^4*T^4*h^8*u*p*QLd*QRd^2*LLd^2*LR + 1/4*
      nf^4*T^4*h^8*u*p*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*T^4*h^8*u*p*QLd*QR*LLd^2*
      LR^2 + 1/4*nf^4*T^4*h^8*u*p*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*T^4*h^8*u*p*QLd
      *QR*LL^2*LLd^2 + 1/2*nf^4*T^4*h^8*u*p*QLd*QR^3*QRd^2 - 1/4*nf^4*T^4*h^8*
      u*p*QLd*QR^4*LR - 1/4*nf^4*T^4*h^8*u*p*QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*T^4
      *h^8*u*p*QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*T^4*h^8*u*p*QLd^2*QR*QRd^2*LLd +
      nf^4*T^4*h^8*u*p*QLd^2*QR^2*LLd*LR + 1/2*nf^4*T^4*h^8*u*p*QLd^2*QR^2*LL*
      LRd - 7/12*nf^4*T^4*h^8*u*p*QLd^3*LR*LRd^2 - 1/2*nf^4*T^4*h^8*u*p*QLd^3*
      LLd^2*LR - 2/3*nf^4*T^4*h^8*u*p*QLd^3*LL*LLd*LRd + nf^4*T^4*h^8*u*p*
      QLd^3*QR^3 - 1/4*nf^4*T^4*h^8*u*p*QLd^4*QR*LLd + 1/4*nf^4*T^4*h^8*u*p*QL
      *QRd*LR^2*LRd^2 + 1/4*nf^4*T^4*h^8*u*p*QL*QRd*LLd^2*LR^2 + 1/2*nf^4*T^4*
      h^8*u*p*QL*QRd*LL^2*LRd^2 + 1/4*nf^4*T^4*h^8*u*p*QL*QRd*LL^2*LLd^2 - 1/4
      *nf^4*T^4*h^8*u*p*QL*QRd^4*LRd - 1/4*nf^4*T^4*h^8*u*p*QL*QR^2*LR^2*LRd
       - 1/4*nf^4*T^4*h^8*u*p*QL*QR^2*LL^2*LRd + 1/2*nf^4*T^4*h^8*u*p*QL*QR^2*
      QRd^3 - 1/4*nf^4*T^4*h^8*u*p*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^4*h^8*u*p*
      QL*QLd^2*QR^2*QRd - 1/8*nf^4*T^4*h^8*u*p*QL*QLd^4*LRd + 1/2*nf^4*T^4*h^8
      *u*p*QL^2*QRd^2*LLd*LR + nf^4*T^4*h^8*u*p*QL^2*QRd^2*LL*LRd - 1/4*nf^4*
      T^4*h^8*u*p*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T^4*h^8*u*p*QL^2*QR*LL^2*LLd - 1/
      4*nf^4*T^4*h^8*u*p*QL^2*QR^2*QRd*LL + 1/2*nf^4*T^4*h^8*u*p*QL^2*QLd*QR*
      QRd^2 - 1/4*nf^4*T^4*h^8*u*p*QL^2*QLd*QR^2*LR + 1/2*nf^4*T^4*h^8*u*p*
      QL^2*QLd^2*LLd*LR + 1/2*nf^4*T^4*h^8*u*p*QL^2*QLd^2*LL*LRd + 1/2*nf^4*
      T^4*h^8*u*p*QL^2*QLd^3*QR - 7/12*nf^4*T^4*h^8*u*p*QL^3*LR^2*LRd - 2/3*
      nf^4*T^4*h^8*u*p*QL^3*LL*LLd*LR - 1/2*nf^4*T^4*h^8*u*p*QL^3*LL^2*LRd +
      nf^4*T^4*h^8*u*p*QL^3*QRd^3 + 1/2*nf^4*T^4*h^8*u*p*QL^3*QLd^2*QRd - 1/4*
      nf^4*T^4*h^8*u*p*QL^4*QRd*LL - 1/8*nf^4*T^4*h^8*u*p*QL^4*QLd*LR + 9*nf^4
      *T^4*h^8*u*p*W*LR^2*LRd^2 + 43/4*nf^4*T^4*h^8*u*p*W*LLd^2*LR^2 + 36*nf^4
      *T^4*h^8*u*p*W*LL*LLd*LR*LRd + 43/4*nf^4*T^4*h^8*u*p*W*LL^2*LRd^2 + 9*
      nf^4*T^4*h^8*u*p*W*LL^2*LLd^2 + 43/6*nf^4*T^4*h^8*u*p*W*QRd^3*LRd + 36*
      nf^4*T^4*h^8*u*p*W*QR*QRd*LR*LRd + 36*nf^4*T^4*h^8*u*p*W*QR*QRd*LL*LLd
       + 18*nf^4*T^4*h^8*u*p*W*QR^2*QRd^2 + 43/6*nf^4*T^4*h^8*u*p*W*QR^3*LR +
      18*nf^4*T^4*h^8*u*p*W*QLd*QRd^2*LLd + 43*nf^4*T^4*h^8*u*p*W*QLd*QR*LLd*
      LR + 36*nf^4*T^4*h^8*u*p*W*QLd*QR*LL*LRd + 18*nf^4*T^4*h^8*u*p*W*QLd^2*
      QRd*LRd + 43/2*nf^4*T^4*h^8*u*p*W*QLd^2*QR^2 + 43/6*nf^4*T^4*h^8*u*p*W*
      QLd^3*LLd + 36*nf^4*T^4*h^8*u*p*W*QL*QRd*LLd*LR + 43*nf^4*T^4*h^8*u*p*W*
      QL*QRd*LL*LRd + 18*nf^4*T^4*h^8*u*p*W*QL*QR^2*LL + 36*nf^4*T^4*h^8*u*p*W
      *QL*QLd*LR*LRd + 36*nf^4*T^4*h^8*u*p*W*QL*QLd*LL*LLd + 72*nf^4*T^4*h^8*u
      *p*W*QL*QLd*QR*QRd + 43/2*nf^4*T^4*h^8*u*p*W*QL^2*QRd^2 + 18*nf^4*T^4*
      h^8*u*p*W*QL^2*QR*LR + 18*nf^4*T^4*h^8*u*p*W*QL^2*QLd^2 + 43/6*nf^4*T^4*
      h^8*u*p*W*QL^3*LL - 5/12*nf^4*T^4*h^8*u^2*LLd*LR^3*LRd^2 + 5/12*nf^4*T^4
      *h^8*u^2*LLd^3*LR^3 - 5/12*nf^4*T^4*h^8*u^2*LL*LR^2*LRd^3 + 3/4*nf^4*T^4
      *h^8*u^2*LL*LLd^2*LR^2*LRd + 3/4*nf^4*T^4*h^8*u^2*LL^2*LLd*LR*LRd^2 - 5/
      12*nf^4*T^4*h^8*u^2*LL^2*LLd^3*LR + 5/12*nf^4*T^4*h^8*u^2*LL^3*LRd^3 - 5/
      12*nf^4*T^4*h^8*u^2*LL^3*LLd^2*LRd - 4/3*nf^4*T^4*h^8*u^2*QRd^3*LLd*LR*
      LRd - 5/4*nf^4*T^4*h^8*u^2*QRd^3*LL*LRd^2 - 11/12*nf^4*T^4*h^8*u^2*QRd^3
      *LL*LLd^2 - 3/8*nf^4*T^4*h^8*u^2*QR*QRd^4*LLd + 1/2*nf^4*T^4*h^8*u^2*
      QR^2*QRd^2*LLd*LR + 1/2*nf^4*T^4*h^8*u^2*QR^2*QRd^2*LL*LRd - 5/4*nf^4*
      T^4*h^8*u^2*QR^3*LLd*LR^2 - 4/3*nf^4*T^4*h^8*u^2*QR^3*LL*LR*LRd - 11/12*
      nf^4*T^4*h^8*u^2*QR^3*LL^2*LLd - 3/8*nf^4*T^4*h^8*u^2*QR^4*QRd*LL - 3/4*
      nf^4*T^4*h^8*u^2*QLd*QRd^2*LR*LRd^2 - 1/4*nf^4*T^4*h^8*u^2*QLd*QRd^2*
      LLd^2*LR + 1/4*nf^4*T^4*h^8*u^2*QLd*QR*LR^2*LRd^2 + 3/4*nf^4*T^4*h^8*u^2
      *QLd*QR*LLd^2*LR^2 + 3/4*nf^4*T^4*h^8*u^2*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*
      T^4*h^8*u^2*QLd*QR*LL^2*LLd^2 + 1/2*nf^4*T^4*h^8*u^2*QLd*QR^3*QRd^2 - 3/
      8*nf^4*T^4*h^8*u^2*QLd*QR^4*LR - 1/4*nf^4*T^4*h^8*u^2*QLd^2*QRd*LL*LRd^2
       - 3/4*nf^4*T^4*h^8*u^2*QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*T^4*h^8*u^2*QLd^2*
      QR*QRd^2*LLd + 3/2*nf^4*T^4*h^8*u^2*QLd^2*QR^2*LLd*LR + 3/2*nf^4*T^4*h^8
      *u^2*QLd^2*QR^2*LL*LRd - 11/12*nf^4*T^4*h^8*u^2*QLd^3*LR*LRd^2 - 5/4*
      nf^4*T^4*h^8*u^2*QLd^3*LLd^2*LR - 4/3*nf^4*T^4*h^8*u^2*QLd^3*LL*LLd*LRd
       + 3/2*nf^4*T^4*h^8*u^2*QLd^3*QR^3 - 3/8*nf^4*T^4*h^8*u^2*QLd^4*QR*LLd
       + 1/4*nf^4*T^4*h^8*u^2*QL*QRd*LR^2*LRd^2 + 3/4*nf^4*T^4*h^8*u^2*QL*QRd*
      LLd^2*LR^2 + 3/4*nf^4*T^4*h^8*u^2*QL*QRd*LL^2*LRd^2 + 1/4*nf^4*T^4*h^8*
      u^2*QL*QRd*LL^2*LLd^2 - 3/8*nf^4*T^4*h^8*u^2*QL*QRd^4*LRd - 3/4*nf^4*T^4
      *h^8*u^2*QL*QR^2*LR^2*LRd - 1/4*nf^4*T^4*h^8*u^2*QL*QR^2*LL^2*LRd + 1/2*
      nf^4*T^4*h^8*u^2*QL*QR^2*QRd^3 - 1/4*nf^4*T^4*h^8*u^2*QL*QLd^2*QRd^2*LRd
       + 3/2*nf^4*T^4*h^8*u^2*QL*QLd^2*QR^2*QRd - 3/8*nf^4*T^4*h^8*u^2*QL*
      QLd^4*LRd + 3/2*nf^4*T^4*h^8*u^2*QL^2*QRd^2*LLd*LR + 3/2*nf^4*T^4*h^8*
      u^2*QL^2*QRd^2*LL*LRd - 1/4*nf^4*T^4*h^8*u^2*QL^2*QR*LLd*LR^2 - 3/4*nf^4
      *T^4*h^8*u^2*QL^2*QR*LL^2*LLd - 1/4*nf^4*T^4*h^8*u^2*QL^2*QR^2*QRd*LL +
      3/2*nf^4*T^4*h^8*u^2*QL^2*QLd*QR*QRd^2 - 1/4*nf^4*T^4*h^8*u^2*QL^2*QLd*
      QR^2*LR + 1/2*nf^4*T^4*h^8*u^2*QL^2*QLd^2*LLd*LR + 1/2*nf^4*T^4*h^8*u^2*
      QL^2*QLd^2*LL*LRd + 1/2*nf^4*T^4*h^8*u^2*QL^2*QLd^3*QR - 11/12*nf^4*T^4*
      h^8*u^2*QL^3*LR^2*LRd - 4/3*nf^4*T^4*h^8*u^2*QL^3*LL*LLd*LR - 5/4*nf^4*
      T^4*h^8*u^2*QL^3*LL^2*LRd + 3/2*nf^4*T^4*h^8*u^2*QL^3*QRd^3 + 1/2*nf^4*
      T^4*h^8*u^2*QL^3*QLd^2*QRd - 3/8*nf^4*T^4*h^8*u^2*QL^4*QRd*LL - 3/8*nf^4
      *T^4*h^8*u^2*QL^4*QLd*LR + 2*nf^4*T^4*h^8*u^2*G*QRd^3*LRd + 6*nf^4*T^4*
      h^8*u^2*G*QR*QRd*LR*LRd + 6*nf^4*T^4*h^8*u^2*G*QR*QRd*LL*LLd + 6*nf^4*
      T^4*h^8*u^2*G*QR^2*QRd^2 + 2*nf^4*T^4*h^8*u^2*G*QR^3*LR + 6*nf^4*T^4*h^8
      *u^2*G*QLd*QRd^2*LLd + 6*nf^4*T^4*h^8*u^2*G*QLd*QR*LLd*LR + 6*nf^4*T^4*
      h^8*u^2*G*QLd*QR*LL*LRd + 6*nf^4*T^4*h^8*u^2*G*QLd^2*QRd*LRd + 6*nf^4*
      T^4*h^8*u^2*G*QLd^2*QR^2 + 2*nf^4*T^4*h^8*u^2*G*QLd^3*LLd + 6*nf^4*T^4*
      h^8*u^2*G*QL*QRd*LLd*LR + 6*nf^4*T^4*h^8*u^2*G*QL*QRd*LL*LRd + 6*nf^4*
      T^4*h^8*u^2*G*QL*QR^2*LL + 6*nf^4*T^4*h^8*u^2*G*QL*QLd*LR*LRd + 6*nf^4*
      T^4*h^8*u^2*G*QL*QLd*LL*LLd + 24*nf^4*T^4*h^8*u^2*G*QL*QLd*QR*QRd + 6*
      nf^4*T^4*h^8*u^2*G*QL^2*QRd^2 + 6*nf^4*T^4*h^8*u^2*G*QL^2*QR*LR + 6*nf^4
      *T^4*h^8*u^2*G*QL^2*QLd^2 + 2*nf^4*T^4*h^8*u^2*G*QL^3*LL + 9*nf^4*T^4*
      h^8*u^2*W*LR^2*LRd^2 + 19/2*nf^4*T^4*h^8*u^2*W*LLd^2*LR^2 + 36*nf^4*T^4*
      h^8*u^2*W*LL*LLd*LR*LRd + 19/2*nf^4*T^4*h^8*u^2*W*LL^2*LRd^2 + 9*nf^4*
      T^4*h^8*u^2*W*LL^2*LLd^2 + 19/3*nf^4*T^4*h^8*u^2*W*QRd^3*LRd + 36*nf^4*
      T^4*h^8*u^2*W*QR*QRd*LR*LRd + 36*nf^4*T^4*h^8*u^2*W*QR*QRd*LL*LLd + 18*
      nf^4*T^4*h^8*u^2*W*QR^2*QRd^2 + 19/3*nf^4*T^4*h^8*u^2*W*QR^3*LR + 18*
      nf^4*T^4*h^8*u^2*W*QLd*QRd^2*LLd + 38*nf^4*T^4*h^8*u^2*W*QLd*QR*LLd*LR
       + 36*nf^4*T^4*h^8*u^2*W*QLd*QR*LL*LRd + 18*nf^4*T^4*h^8*u^2*W*QLd^2*QRd
      *LRd + 19*nf^4*T^4*h^8*u^2*W*QLd^2*QR^2 + 19/3*nf^4*T^4*h^8*u^2*W*QLd^3*
      LLd + 36*nf^4*T^4*h^8*u^2*W*QL*QRd*LLd*LR + 38*nf^4*T^4*h^8*u^2*W*QL*QRd
      *LL*LRd + 18*nf^4*T^4*h^8*u^2*W*QL*QR^2*LL + 36*nf^4*T^4*h^8*u^2*W*QL*
      QLd*LR*LRd + 36*nf^4*T^4*h^8*u^2*W*QL*QLd*LL*LLd + 72*nf^4*T^4*h^8*u^2*W
      *QL*QLd*QR*QRd + 19*nf^4*T^4*h^8*u^2*W*QL^2*QRd^2 + 18*nf^4*T^4*h^8*u^2*
      W*QL^2*QR*LR + 18*nf^4*T^4*h^8*u^2*W*QL^2*QLd^2 + 19/3*nf^4*T^4*h^8*u^2*
      W*QL^3*LL + 3/2*nf^4*T^4*h^8*u^2*B*LR^2*LRd^2 + 3/2*nf^4*T^4*h^8*u^2*B*
      LLd^2*LR^2 + 6*nf^4*T^4*h^8*u^2*B*LL*LLd*LR*LRd + 3/2*nf^4*T^4*h^8*u^2*B
      *LL^2*LRd^2 + 3/2*nf^4*T^4*h^8*u^2*B*LL^2*LLd^2 + nf^4*T^4*h^8*u^2*B*
      QRd^3*LRd + 6*nf^4*T^4*h^8*u^2*B*QR*QRd*LR*LRd + 6*nf^4*T^4*h^8*u^2*B*QR
      *QRd*LL*LLd + 3*nf^4*T^4*h^8*u^2*B*QR^2*QRd^2 + nf^4*T^4*h^8*u^2*B*QR^3*
      LR + 3*nf^4*T^4*h^8*u^2*B*QLd*QRd^2*LLd + 6*nf^4*T^4*h^8*u^2*B*QLd*QR*
      LLd*LR + 6*nf^4*T^4*h^8*u^2*B*QLd*QR*LL*LRd + 3*nf^4*T^4*h^8*u^2*B*QLd^2
      *QRd*LRd + 3*nf^4*T^4*h^8*u^2*B*QLd^2*QR^2 + nf^4*T^4*h^8*u^2*B*QLd^3*
      LLd + 6*nf^4*T^4*h^8*u^2*B*QL*QRd*LLd*LR + 6*nf^4*T^4*h^8*u^2*B*QL*QRd*
      LL*LRd + 3*nf^4*T^4*h^8*u^2*B*QL*QR^2*LL + 6*nf^4*T^4*h^8*u^2*B*QL*QLd*
      LR*LRd + 6*nf^4*T^4*h^8*u^2*B*QL*QLd*LL*LLd + 12*nf^4*T^4*h^8*u^2*B*QL*
      QLd*QR*QRd + 3*nf^4*T^4*h^8*u^2*B*QL^2*QRd^2 + 3*nf^4*T^4*h^8*u^2*B*QL^2
      *QR*LR + 3*nf^4*T^4*h^8*u^2*B*QL^2*QLd^2 + nf^4*T^4*h^8*u^2*B*QL^3*LL +
      35/2*nf^4*T^4*h^8*u^2*p^2*LR^2*LRd^2 + 81/4*nf^4*T^4*h^8*u^2*p^2*LLd^2*
      LR^2 + 70*nf^4*T^4*h^8*u^2*p^2*LL*LLd*LR*LRd + 81/4*nf^4*T^4*h^8*u^2*p^2
      *LL^2*LRd^2 + 35/2*nf^4*T^4*h^8*u^2*p^2*LL^2*LLd^2 + 27/2*nf^4*T^4*h^8*
      u^2*p^2*QRd^3*LRd + 70*nf^4*T^4*h^8*u^2*p^2*QR*QRd*LR*LRd + 70*nf^4*T^4*
      h^8*u^2*p^2*QR*QRd*LL*LLd + 35*nf^4*T^4*h^8*u^2*p^2*QR^2*QRd^2 + 27/2*
      nf^4*T^4*h^8*u^2*p^2*QR^3*LR + 35*nf^4*T^4*h^8*u^2*p^2*QLd*QRd^2*LLd +
      81*nf^4*T^4*h^8*u^2*p^2*QLd*QR*LLd*LR + 70*nf^4*T^4*h^8*u^2*p^2*QLd*QR*
      LL*LRd + 35*nf^4*T^4*h^8*u^2*p^2*QLd^2*QRd*LRd + 81/2*nf^4*T^4*h^8*u^2*
      p^2*QLd^2*QR^2 + 27/2*nf^4*T^4*h^8*u^2*p^2*QLd^3*LLd + 70*nf^4*T^4*h^8*
      u^2*p^2*QL*QRd*LLd*LR + 81*nf^4*T^4*h^8*u^2*p^2*QL*QRd*LL*LRd + 35*nf^4*
      T^4*h^8*u^2*p^2*QL*QR^2*LL + 70*nf^4*T^4*h^8*u^2*p^2*QL*QLd*LR*LRd + 70*
      nf^4*T^4*h^8*u^2*p^2*QL*QLd*LL*LLd + 140*nf^4*T^4*h^8*u^2*p^2*QL*QLd*QR*
      QRd + 81/2*nf^4*T^4*h^8*u^2*p^2*QL^2*QRd^2 + 35*nf^4*T^4*h^8*u^2*p^2*
      QL^2*QR*LR + 35*nf^4*T^4*h^8*u^2*p^2*QL^2*QLd^2 + 27/2*nf^4*T^4*h^8*u^2*
      p^2*QL^3*LL + 97/4*nf^4*T^4*h^8*u^3*p*LR^2*LRd^2 + 105/4*nf^4*T^4*h^8*
      u^3*p*LLd^2*LR^2 + 97*nf^4*T^4*h^8*u^3*p*LL*LLd*LR*LRd + 105/4*nf^4*T^4*
      h^8*u^3*p*LL^2*LRd^2 + 97/4*nf^4*T^4*h^8*u^3*p*LL^2*LLd^2 + 35/2*nf^4*
      T^4*h^8*u^3*p*QRd^3*LRd + 97*nf^4*T^4*h^8*u^3*p*QR*QRd*LR*LRd + 97*nf^4*
      T^4*h^8*u^3*p*QR*QRd*LL*LLd + 97/2*nf^4*T^4*h^8*u^3*p*QR^2*QRd^2 + 35/2*
      nf^4*T^4*h^8*u^3*p*QR^3*LR + 97/2*nf^4*T^4*h^8*u^3*p*QLd*QRd^2*LLd + 105
      *nf^4*T^4*h^8*u^3*p*QLd*QR*LLd*LR + 97*nf^4*T^4*h^8*u^3*p*QLd*QR*LL*LRd
       + 97/2*nf^4*T^4*h^8*u^3*p*QLd^2*QRd*LRd + 105/2*nf^4*T^4*h^8*u^3*p*
      QLd^2*QR^2 + 35/2*nf^4*T^4*h^8*u^3*p*QLd^3*LLd + 97*nf^4*T^4*h^8*u^3*p*
      QL*QRd*LLd*LR + 105*nf^4*T^4*h^8*u^3*p*QL*QRd*LL*LRd + 97/2*nf^4*T^4*h^8
      *u^3*p*QL*QR^2*LL + 97*nf^4*T^4*h^8*u^3*p*QL*QLd*LR*LRd + 97*nf^4*T^4*
      h^8*u^3*p*QL*QLd*LL*LLd + 194*nf^4*T^4*h^8*u^3*p*QL*QLd*QR*QRd + 105/2*
      nf^4*T^4*h^8*u^3*p*QL^2*QRd^2 + 97/2*nf^4*T^4*h^8*u^3*p*QL^2*QR*LR + 97/
      2*nf^4*T^4*h^8*u^3*p*QL^2*QLd^2 + 35/2*nf^4*T^4*h^8*u^3*p*QL^3*LL + 31/4
      *nf^4*T^4*h^8*u^4*LR^2*LRd^2 + 8*nf^4*T^4*h^8*u^4*LLd^2*LR^2 + 31*nf^4*
      T^4*h^8*u^4*LL*LLd*LR*LRd + 8*nf^4*T^4*h^8*u^4*LL^2*LRd^2 + 31/4*nf^4*
      T^4*h^8*u^4*LL^2*LLd^2 + 16/3*nf^4*T^4*h^8*u^4*QRd^3*LRd + 31*nf^4*T^4*
      h^8*u^4*QR*QRd*LR*LRd + 31*nf^4*T^4*h^8*u^4*QR*QRd*LL*LLd + 31/2*nf^4*
      T^4*h^8*u^4*QR^2*QRd^2 + 16/3*nf^4*T^4*h^8*u^4*QR^3*LR + 31/2*nf^4*T^4*
      h^8*u^4*QLd*QRd^2*LLd + 32*nf^4*T^4*h^8*u^4*QLd*QR*LLd*LR + 31*nf^4*T^4*
      h^8*u^4*QLd*QR*LL*LRd + 31/2*nf^4*T^4*h^8*u^4*QLd^2*QRd*LRd + 16*nf^4*
      T^4*h^8*u^4*QLd^2*QR^2 + 16/3*nf^4*T^4*h^8*u^4*QLd^3*LLd + 31*nf^4*T^4*
      h^8*u^4*QL*QRd*LLd*LR + 32*nf^4*T^4*h^8*u^4*QL*QRd*LL*LRd + 31/2*nf^4*
      T^4*h^8*u^4*QL*QR^2*LL + 31*nf^4*T^4*h^8*u^4*QL*QLd*LR*LRd + 31*nf^4*T^4
      *h^8*u^4*QL*QLd*LL*LLd + 62*nf^4*T^4*h^8*u^4*QL*QLd*QR*QRd + 16*nf^4*T^4
      *h^8*u^4*QL^2*QRd^2 + 31/2*nf^4*T^4*h^8*u^4*QL^2*QR*LR + 31/2*nf^4*T^4*
      h^8*u^4*QL^2*QLd^2 + 16/3*nf^4*T^4*h^8*u^4*QL^3*LL + 1/12*nf^4*T^5*h^8*
      u^2*LLd*LR^3*LRd^2 + 5/36*nf^4*T^5*h^8*u^2*LLd^3*LR^3 + 1/12*nf^4*T^5*
      h^8*u^2*LL*LR^2*LRd^3 + 1/4*nf^4*T^5*h^8*u^2*LL*LLd^2*LR^2*LRd + 1/4*
      nf^4*T^5*h^8*u^2*LL^2*LLd*LR*LRd^2 + 1/12*nf^4*T^5*h^8*u^2*LL^2*LLd^3*LR
       + 5/36*nf^4*T^5*h^8*u^2*LL^3*LRd^3 + 1/12*nf^4*T^5*h^8*u^2*LL^3*LLd^2*
      LRd - 1/3*nf^4*T^5*h^8*u^2*QRd^3*LLd*LR*LRd - 5/12*nf^4*T^5*h^8*u^2*
      QRd^3*LL*LRd^2 - 5/12*nf^4*T^5*h^8*u^2*QRd^3*LL*LLd^2 - 1/8*nf^4*T^5*h^8
      *u^2*QR*QRd^4*LLd + 1/2*nf^4*T^5*h^8*u^2*QR^2*QRd^2*LLd*LR + 1/2*nf^4*
      T^5*h^8*u^2*QR^2*QRd^2*LL*LRd - 5/12*nf^4*T^5*h^8*u^2*QR^3*LLd*LR^2 - 1/
      3*nf^4*T^5*h^8*u^2*QR^3*LL*LR*LRd - 5/12*nf^4*T^5*h^8*u^2*QR^3*LL^2*LLd
       - 1/8*nf^4*T^5*h^8*u^2*QR^4*QRd*LL - 1/4*nf^4*T^5*h^8*u^2*QLd*QRd^2*LR*
      LRd^2 - 1/4*nf^4*T^5*h^8*u^2*QLd*QRd^2*LLd^2*LR + 1/4*nf^4*T^5*h^8*u^2*
      QLd*QR*LR^2*LRd^2 + 1/4*nf^4*T^5*h^8*u^2*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*
      T^5*h^8*u^2*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*T^5*h^8*u^2*QLd*QR*LL^2*LLd^2
       + 1/2*nf^4*T^5*h^8*u^2*QLd*QR^3*QRd^2 - 1/8*nf^4*T^5*h^8*u^2*QLd*QR^4*
      LR - 1/4*nf^4*T^5*h^8*u^2*QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*T^5*h^8*u^2*
      QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*T^5*h^8*u^2*QLd^2*QR*QRd^2*LLd + 1/2*nf^4*
      T^5*h^8*u^2*QLd^2*QR^2*LLd*LR + 1/2*nf^4*T^5*h^8*u^2*QLd^2*QR^2*LL*LRd
       - 5/12*nf^4*T^5*h^8*u^2*QLd^3*LR*LRd^2 - 5/12*nf^4*T^5*h^8*u^2*QLd^3*
      LLd^2*LR - 1/3*nf^4*T^5*h^8*u^2*QLd^3*LL*LLd*LRd + 1/2*nf^4*T^5*h^8*u^2*
      QLd^3*QR^3 - 1/8*nf^4*T^5*h^8*u^2*QLd^4*QR*LLd + 1/4*nf^4*T^5*h^8*u^2*QL
      *QRd*LR^2*LRd^2 + 1/4*nf^4*T^5*h^8*u^2*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*T^5*
      h^8*u^2*QL*QRd*LL^2*LRd^2 + 1/4*nf^4*T^5*h^8*u^2*QL*QRd*LL^2*LLd^2 - 1/8
      *nf^4*T^5*h^8*u^2*QL*QRd^4*LRd - 1/4*nf^4*T^5*h^8*u^2*QL*QR^2*LR^2*LRd
       - 1/4*nf^4*T^5*h^8*u^2*QL*QR^2*LL^2*LRd + 1/2*nf^4*T^5*h^8*u^2*QL*QR^2*
      QRd^3 - 1/4*nf^4*T^5*h^8*u^2*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^5*h^8*u^2*
      QL*QLd^2*QR^2*QRd - 1/8*nf^4*T^5*h^8*u^2*QL*QLd^4*LRd + 1/2*nf^4*T^5*h^8
      *u^2*QL^2*QRd^2*LLd*LR + 1/2*nf^4*T^5*h^8*u^2*QL^2*QRd^2*LL*LRd - 1/4*
      nf^4*T^5*h^8*u^2*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T^5*h^8*u^2*QL^2*QR*LL^2*
      LLd - 1/4*nf^4*T^5*h^8*u^2*QL^2*QR^2*QRd*LL + 1/2*nf^4*T^5*h^8*u^2*QL^2*
      QLd*QR*QRd^2 - 1/4*nf^4*T^5*h^8*u^2*QL^2*QLd*QR^2*LR + 1/2*nf^4*T^5*h^8*
      u^2*QL^2*QLd^2*LLd*LR + 1/2*nf^4*T^5*h^8*u^2*QL^2*QLd^2*LL*LRd + 1/2*
      nf^4*T^5*h^8*u^2*QL^2*QLd^3*QR - 5/12*nf^4*T^5*h^8*u^2*QL^3*LR^2*LRd - 1/
      3*nf^4*T^5*h^8*u^2*QL^3*LL*LLd*LR - 5/12*nf^4*T^5*h^8*u^2*QL^3*LL^2*LRd
       + 1/2*nf^4*T^5*h^8*u^2*QL^3*QRd^3 + 1/2*nf^4*T^5*h^8*u^2*QL^3*QLd^2*QRd
       - 1/8*nf^4*T^5*h^8*u^2*QL^4*QRd*LL - 1/8*nf^4*T^5*h^8*u^2*QL^4*QLd*LR
       + 3/2*nf^4*T^5*h^8*u^2*W*LR^2*LRd^2 + 3/2*nf^4*T^5*h^8*u^2*W*LLd^2*LR^2
       + 6*nf^4*T^5*h^8*u^2*W*LL*LLd*LR*LRd + 3/2*nf^4*T^5*h^8*u^2*W*LL^2*
      LRd^2 + 3/2*nf^4*T^5*h^8*u^2*W*LL^2*LLd^2 + nf^4*T^5*h^8*u^2*W*QRd^3*LRd
       + 6*nf^4*T^5*h^8*u^2*W*QR*QRd*LR*LRd + 6*nf^4*T^5*h^8*u^2*W*QR*QRd*LL*
      LLd + 3*nf^4*T^5*h^8*u^2*W*QR^2*QRd^2 + nf^4*T^5*h^8*u^2*W*QR^3*LR + 3*
      nf^4*T^5*h^8*u^2*W*QLd*QRd^2*LLd + 6*nf^4*T^5*h^8*u^2*W*QLd*QR*LLd*LR +
      6*nf^4*T^5*h^8*u^2*W*QLd*QR*LL*LRd + 3*nf^4*T^5*h^8*u^2*W*QLd^2*QRd*LRd
       + 3*nf^4*T^5*h^8*u^2*W*QLd^2*QR^2 + nf^4*T^5*h^8*u^2*W*QLd^3*LLd + 6*
      nf^4*T^5*h^8*u^2*W*QL*QRd*LLd*LR + 6*nf^4*T^5*h^8*u^2*W*QL*QRd*LL*LRd +
      3*nf^4*T^5*h^8*u^2*W*QL*QR^2*LL + 6*nf^4*T^5*h^8*u^2*W*QL*QLd*LR*LRd + 6
      *nf^4*T^5*h^8*u^2*W*QL*QLd*LL*LLd + 12*nf^4*T^5*h^8*u^2*W*QL*QLd*QR*QRd
       + 3*nf^4*T^5*h^8*u^2*W*QL^2*QRd^2 + 3*nf^4*T^5*h^8*u^2*W*QL^2*QR*LR + 3
      *nf^4*T^5*h^8*u^2*W*QL^2*QLd^2 + nf^4*T^5*h^8*u^2*W*QL^3*LL + 17/4*nf^4*
      T^5*h^8*u^3*p*LR^2*LRd^2 + 9/2*nf^4*T^5*h^8*u^3*p*LLd^2*LR^2 + 17*nf^4*
      T^5*h^8*u^3*p*LL*LLd*LR*LRd + 9/2*nf^4*T^5*h^8*u^3*p*LL^2*LRd^2 + 17/4*
      nf^4*T^5*h^8*u^3*p*LL^2*LLd^2 + 3*nf^4*T^5*h^8*u^3*p*QRd^3*LRd + 17*nf^4
      *T^5*h^8*u^3*p*QR*QRd*LR*LRd + 17*nf^4*T^5*h^8*u^3*p*QR*QRd*LL*LLd + 17/
      2*nf^4*T^5*h^8*u^3*p*QR^2*QRd^2 + 3*nf^4*T^5*h^8*u^3*p*QR^3*LR + 17/2*
      nf^4*T^5*h^8*u^3*p*QLd*QRd^2*LLd + 18*nf^4*T^5*h^8*u^3*p*QLd*QR*LLd*LR
       + 17*nf^4*T^5*h^8*u^3*p*QLd*QR*LL*LRd + 17/2*nf^4*T^5*h^8*u^3*p*QLd^2*
      QRd*LRd + 9*nf^4*T^5*h^8*u^3*p*QLd^2*QR^2 + 3*nf^4*T^5*h^8*u^3*p*QLd^3*
      LLd + 17*nf^4*T^5*h^8*u^3*p*QL*QRd*LLd*LR + 18*nf^4*T^5*h^8*u^3*p*QL*QRd
      *LL*LRd + 17/2*nf^4*T^5*h^8*u^3*p*QL*QR^2*LL + 17*nf^4*T^5*h^8*u^3*p*QL*
      QLd*LR*LRd + 17*nf^4*T^5*h^8*u^3*p*QL*QLd*LL*LLd + 34*nf^4*T^5*h^8*u^3*p
      *QL*QLd*QR*QRd + 9*nf^4*T^5*h^8*u^3*p*QL^2*QRd^2 + 17/2*nf^4*T^5*h^8*u^3
      *p*QL^2*QR*LR + 17/2*nf^4*T^5*h^8*u^3*p*QL^2*QLd^2 + 3*nf^4*T^5*h^8*u^3*
      p*QL^3*LL + 11/4*nf^4*T^5*h^8*u^4*LR^2*LRd^2 + 11/4*nf^4*T^5*h^8*u^4*
      LLd^2*LR^2 + 11*nf^4*T^5*h^8*u^4*LL*LLd*LR*LRd + 11/4*nf^4*T^5*h^8*u^4*
      LL^2*LRd^2 + 11/4*nf^4*T^5*h^8*u^4*LL^2*LLd^2 + 11/6*nf^4*T^5*h^8*u^4*
      QRd^3*LRd + 11*nf^4*T^5*h^8*u^4*QR*QRd*LR*LRd + 11*nf^4*T^5*h^8*u^4*QR*
      QRd*LL*LLd + 11/2*nf^4*T^5*h^8*u^4*QR^2*QRd^2 + 11/6*nf^4*T^5*h^8*u^4*
      QR^3*LR + 11/2*nf^4*T^5*h^8*u^4*QLd*QRd^2*LLd + 11*nf^4*T^5*h^8*u^4*QLd*
      QR*LLd*LR + 11*nf^4*T^5*h^8*u^4*QLd*QR*LL*LRd + 11/2*nf^4*T^5*h^8*u^4*
      QLd^2*QRd*LRd + 11/2*nf^4*T^5*h^8*u^4*QLd^2*QR^2 + 11/6*nf^4*T^5*h^8*u^4
      *QLd^3*LLd + 11*nf^4*T^5*h^8*u^4*QL*QRd*LLd*LR + 11*nf^4*T^5*h^8*u^4*QL*
      QRd*LL*LRd + 11/2*nf^4*T^5*h^8*u^4*QL*QR^2*LL + 11*nf^4*T^5*h^8*u^4*QL*
      QLd*LR*LRd + 11*nf^4*T^5*h^8*u^4*QL*QLd*LL*LLd + 22*nf^4*T^5*h^8*u^4*QL*
      QLd*QR*QRd + 11/2*nf^4*T^5*h^8*u^4*QL^2*QRd^2 + 11/2*nf^4*T^5*h^8*u^4*
      QL^2*QR*LR + 11/2*nf^4*T^5*h^8*u^4*QL^2*QLd^2 + 11/6*nf^4*T^5*h^8*u^4*
      QL^3*LL + 1/2*nf^4*T^6*h^8*u^4*LR^2*LRd^2 + 1/2*nf^4*T^6*h^8*u^4*LLd^2*
      LR^2 + 2*nf^4*T^6*h^8*u^4*LL*LLd*LR*LRd + 1/2*nf^4*T^6*h^8*u^4*LL^2*
      LRd^2 + 1/2*nf^4*T^6*h^8*u^4*LL^2*LLd^2 + 1/3*nf^4*T^6*h^8*u^4*QRd^3*LRd
       + 2*nf^4*T^6*h^8*u^4*QR*QRd*LR*LRd + 2*nf^4*T^6*h^8*u^4*QR*QRd*LL*LLd
       + nf^4*T^6*h^8*u^4*QR^2*QRd^2 + 1/3*nf^4*T^6*h^8*u^4*QR^3*LR + nf^4*T^6
      *h^8*u^4*QLd*QRd^2*LLd + 2*nf^4*T^6*h^8*u^4*QLd*QR*LLd*LR + 2*nf^4*T^6*
      h^8*u^4*QLd*QR*LL*LRd + nf^4*T^6*h^8*u^4*QLd^2*QRd*LRd + nf^4*T^6*h^8*
      u^4*QLd^2*QR^2 + 1/3*nf^4*T^6*h^8*u^4*QLd^3*LLd + 2*nf^4*T^6*h^8*u^4*QL*
      QRd*LLd*LR + 2*nf^4*T^6*h^8*u^4*QL*QRd*LL*LRd + nf^4*T^6*h^8*u^4*QL*QR^2
      *LL + 2*nf^4*T^6*h^8*u^4*QL*QLd*LR*LRd + 2*nf^4*T^6*h^8*u^4*QL*QLd*LL*
      LLd + 4*nf^4*T^6*h^8*u^4*QL*QLd*QR*QRd + nf^4*T^6*h^8*u^4*QL^2*QRd^2 +
      nf^4*T^6*h^8*u^4*QL^2*QR*LR + nf^4*T^6*h^8*u^4*QL^2*QLd^2 + 1/3*nf^4*T^6
      *h^8*u^4*QL^3*LL - 7/24*nf^5*h^8*LLd^2*LR^4*LRd^2 - 1/4*nf^5*h^8*LLd^4*
      LR^4 - 1/3*nf^5*h^8*LL*LLd^3*LR^3*LRd - 7/24*nf^5*h^8*LL^2*LR^2*LRd^4 -
      7/24*nf^5*h^8*LL^2*LLd^4*LR^2 - 1/3*nf^5*h^8*LL^3*LLd*LR*LRd^3 - 1/4*
      nf^5*h^8*LL^4*LRd^4 - 7/24*nf^5*h^8*LL^4*LLd^2*LRd^2 - 1/18*nf^5*h^8*
      QRd^3*LR^2*LRd^3 - 1/6*nf^5*h^8*QRd^3*LL*LLd*LR*LRd^2 - 1/18*nf^5*h^8*
      QRd^3*LL^2*LRd^3 - 1/6*nf^5*h^8*QRd^3*LL^2*LLd^2*LRd - 5/36*nf^5*h^8*
      QRd^6*LRd^2 - 1/72*nf^5*h^8*QRd^6*LLd^2 - 1/6*nf^5*h^8*QR*QRd*LLd^2*LR^3
      *LRd - 1/6*nf^5*h^8*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*h^8*QR*QRd*LL^2*LR*
      LRd^3 - 1/6*nf^5*h^8*QR*QRd*LL^3*LLd*LRd^2 - 1/4*nf^5*h^8*QR*QRd^4*LR*
      LRd^2 - 1/2*nf^5*h^8*QR*QRd^4*LL*LLd*LRd - 1/4*nf^5*h^8*QR^2*QRd^5*LRd
       - 1/18*nf^5*h^8*QR^3*LR^3*LRd^2 - 1/18*nf^5*h^8*QR^3*LLd^2*LR^3 - 1/6*
      nf^5*h^8*QR^3*LL*LLd*LR^2*LRd - 1/6*nf^5*h^8*QR^3*LL^2*LLd^2*LR - 1/4*
      nf^5*h^8*QR^4*QRd*LR^2*LRd - 1/2*nf^5*h^8*QR^4*QRd*LL*LLd*LR - 1/4*nf^5*
      h^8*QR^5*QRd^2*LR - 5/36*nf^5*h^8*QR^6*LR^2 - 1/72*nf^5*h^8*QR^6*LL^2 +
      1/6*nf^5*h^8*QLd*QRd^2*LL*LR*LRd^3 - 1/3*nf^5*h^8*QLd*QRd^5*LLd*LRd - 1/
      6*nf^5*h^8*QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*h^8*QLd*QR*LLd^3*LR^3 - 1/6*
      nf^5*h^8*QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*h^8*QLd*QR*LL^3*LRd^3 - 1/2*
      nf^5*h^8*QLd*QR^4*LLd*LR^2 - 1/2*nf^5*h^8*QLd*QR^4*LL*LR*LRd - 1/4*nf^5*
      h^8*QLd*QR^4*LL^2*LLd - 1/3*nf^5*h^8*QLd*QR^5*QRd*LL + 1/6*nf^5*h^8*
      QLd^2*QRd*LL*LLd^3*LR + 1/24*nf^5*h^8*QLd^2*QRd^4*LRd^2 - 7/24*nf^5*h^8*
      QLd^2*QR^4*QRd^2 - 1/2*nf^5*h^8*QLd^2*QR^5*LR - 1/6*nf^5*h^8*QLd^3*LLd*
      LR^2*LRd^2 - 1/18*nf^5*h^8*QLd^3*LLd^3*LR^2 - 1/6*nf^5*h^8*QLd^3*LL*
      LLd^2*LR*LRd - 1/18*nf^5*h^8*QLd^3*LL^2*LLd^3 + 1/24*nf^5*h^8*QLd^4*
      QRd^2*LLd^2 - 1/4*nf^5*h^8*QLd^4*QR*LR*LRd^2 - 1/2*nf^5*h^8*QLd^4*QR*
      LLd^2*LR - 1/2*nf^5*h^8*QLd^4*QR*LL*LLd*LRd - 5/12*nf^5*h^8*QLd^4*QR^2*
      QRd*LRd - 1/4*nf^5*h^8*QLd^4*QR^4 - 1/3*nf^5*h^8*QLd^5*QRd*LLd*LRd - 1/2
      *nf^5*h^8*QLd^5*QR^2*LLd - 1/72*nf^5*h^8*QLd^6*LRd^2 - 5/36*nf^5*h^8*
      QLd^6*LLd^2 - 1/3*nf^5*h^8*QL*QRd*LLd^3*LR^3 - 1/6*nf^5*h^8*QL*QRd*LL*
      LR^2*LRd^3 - 1/3*nf^5*h^8*QL*QRd*LL^3*LRd^3 - 1/6*nf^5*h^8*QL*QRd*LL^3*
      LLd^2*LRd - 1/2*nf^5*h^8*QL*QRd^4*LLd*LR*LRd - 1/2*nf^5*h^8*QL*QRd^4*LL*
      LRd^2 - 1/4*nf^5*h^8*QL*QRd^4*LL*LLd^2 - 1/3*nf^5*h^8*QL*QR*QRd^5*LLd +
      1/6*nf^5*h^8*QL*QR^2*LLd*LR^3*LRd - 1/3*nf^5*h^8*QL*QR^5*LL*LR - 1/6*
      nf^5*h^8*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*h^8*QL*QLd*LL*LLd^3*LR^2 - 1/6
      *nf^5*h^8*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*h^8*QL*QLd*LL^3*LLd*LRd^2 - 1/
      2*nf^5*h^8*QL*QLd*QR*QRd^4*LRd - 1/2*nf^5*h^8*QL*QLd*QR^4*QRd*LR - 5/12*
      nf^5*h^8*QL*QLd^2*QR^4*LL - 1/3*nf^5*h^8*QL*QLd^3*QR^3*QRd - 1/2*nf^5*
      h^8*QL*QLd^4*LLd*LR*LRd - 1/4*nf^5*h^8*QL*QLd^4*LL*LLd^2 - 1/2*nf^5*h^8*
      QL*QLd^4*QR*QRd*LLd - 1/3*nf^5*h^8*QL*QLd^5*QR*LRd - 1/2*nf^5*h^8*QL^2*
      QRd^5*LRd + 1/6*nf^5*h^8*QL^2*QR*LL^3*LLd*LRd - 7/24*nf^5*h^8*QL^2*QR^2*
      QRd^4 + 1/24*nf^5*h^8*QL^2*QR^4*LR^2 - 5/12*nf^5*h^8*QL^2*QLd*QRd^4*LLd
       - 7/24*nf^5*h^8*QL^2*QLd^4*QR^2 - 1/4*nf^5*h^8*QL^2*QLd^5*LLd - 1/6*
      nf^5*h^8*QL^3*LL*LR^2*LRd^2 - 1/6*nf^5*h^8*QL^3*LL^2*LLd*LR*LRd - 1/18*
      nf^5*h^8*QL^3*LL^3*LRd^2 - 1/18*nf^5*h^8*QL^3*LL^3*LLd^2 - 1/3*nf^5*h^8*
      QL^3*QLd*QR*QRd^3 - 1/4*nf^5*h^8*QL^4*QRd*LR^2*LRd - 1/2*nf^5*h^8*QL^4*
      QRd*LL*LLd*LR - 1/2*nf^5*h^8*QL^4*QRd*LL^2*LRd - 1/4*nf^5*h^8*QL^4*QRd^4
       - 5/12*nf^5*h^8*QL^4*QR*QRd^2*LR + 1/24*nf^5*h^8*QL^4*QR^2*LL^2 - 1/2*
      nf^5*h^8*QL^4*QLd*LL*LR*LRd - 1/4*nf^5*h^8*QL^4*QLd*LL^2*LLd - 1/2*nf^5*
      h^8*QL^4*QLd*QR*QRd*LL - 7/24*nf^5*h^8*QL^4*QLd^2*QRd^2 - 1/2*nf^5*h^8*
      QL^5*QRd^2*LL - 1/3*nf^5*h^8*QL^5*QR*LL*LR - 1/3*nf^5*h^8*QL^5*QLd*QRd*
      LR - 1/4*nf^5*h^8*QL^5*QLd^2*LL - 1/72*nf^5*h^8*QL^6*LR^2 - 5/36*nf^5*
      h^8*QL^6*LL^2 - 1/2*nf^5*h^8*G*QRd^3*LL*LRd^2 + 1/6*nf^5*h^8*G*QRd^3*LL*
      LLd^2 - 1/2*nf^5*h^8*G*QR*QRd*LLd*LR^2*LRd - 1/2*nf^5*h^8*G*QR*QRd*LL*LR
      *LRd^2 - 1/2*nf^5*h^8*G*QR*QRd*LL*LLd^2*LR - 1/2*nf^5*h^8*G*QR*QRd*LL^2*
      LLd*LRd - 1/2*nf^5*h^8*G*QR^3*LLd*LR^2 + 1/6*nf^5*h^8*G*QR^3*LL^2*LLd -
      1/2*nf^5*h^8*G*QLd*QRd^2*LR*LRd^2 - 1/2*nf^5*h^8*G*QLd*QRd^2*LLd^2*LR -
      3/2*nf^5*h^8*G*QLd*QR*LLd^2*LR^2 - 1/2*nf^5*h^8*G*QLd*QR*LL^2*LRd^2 - 1/
      6*nf^5*h^8*G*QLd*QR^3*QRd^2 - 1/2*nf^5*h^8*G*QLd^2*QRd*LL*LRd^2 - 1/2*
      nf^5*h^8*G*QLd^2*QRd*LL*LLd^2 + 1/6*nf^5*h^8*G*QLd^3*LR*LRd^2 - 1/2*nf^5
      *h^8*G*QLd^3*LLd^2*LR - 1/2*nf^5*h^8*G*QLd^3*QR^3 - 1/2*nf^5*h^8*G*QL*
      QRd*LLd^2*LR^2 - 3/2*nf^5*h^8*G*QL*QRd*LL^2*LRd^2 - 1/2*nf^5*h^8*G*QL*
      QR^2*LR^2*LRd - 1/2*nf^5*h^8*G*QL*QR^2*LL^2*LRd - 1/6*nf^5*h^8*G*QL*QR^2
      *QRd^3 - 1/2*nf^5*h^8*G*QL*QLd*LLd*LR^2*LRd - 1/2*nf^5*h^8*G*QL*QLd*LL*
      LR*LRd^2 - 1/2*nf^5*h^8*G*QL*QLd*LL*LLd^2*LR - 1/2*nf^5*h^8*G*QL*QLd*
      LL^2*LLd*LRd - 1/2*nf^5*h^8*G*QL*QLd^2*QR^2*QRd - 1/2*nf^5*h^8*G*QL^2*QR
      *LLd*LR^2 - 1/2*nf^5*h^8*G*QL^2*QR*LL^2*LLd - 1/2*nf^5*h^8*G*QL^2*QLd*QR
      *QRd^2 - 1/6*nf^5*h^8*G*QL^2*QLd^3*QR + 1/6*nf^5*h^8*G*QL^3*LR^2*LRd - 1/
      2*nf^5*h^8*G*QL^3*LL^2*LRd - 1/2*nf^5*h^8*G*QL^3*QRd^3 - 1/6*nf^5*h^8*G*
      QL^3*QLd^2*QRd - 1/2*nf^5*h^8*W*LLd*LR^3*LRd^2 - 3/2*nf^5*h^8*W*LLd^3*
      LR^3 - 1/2*nf^5*h^8*W*LL*LR^2*LRd^3 - 3/2*nf^5*h^8*W*LL*LLd^2*LR^2*LRd
       - 3/2*nf^5*h^8*W*LL^2*LLd*LR*LRd^2 - 1/2*nf^5*h^8*W*LL^2*LLd^3*LR - 3/2
      *nf^5*h^8*W*LL^3*LRd^3 - 1/2*nf^5*h^8*W*LL^3*LLd^2*LRd + 3/2*nf^5*h^8*W*
      QRd^3*LLd*LR*LRd + 3/2*nf^5*h^8*W*QRd^3*LL*LRd^2 + nf^5*h^8*W*QRd^3*LL*
      LLd^2 - 3/2*nf^5*h^8*W*QR*QRd*LLd*LR^2*LRd - 3/2*nf^5*h^8*W*QR*QRd*LL*LR
      *LRd^2 - 3/2*nf^5*h^8*W*QR*QRd*LL*LLd^2*LR - 3/2*nf^5*h^8*W*QR*QRd*LL^2*
      LLd*LRd + 3/4*nf^5*h^8*W*QR*QRd^4*LLd + 3/2*nf^5*h^8*W*QR^3*LLd*LR^2 + 3/
      2*nf^5*h^8*W*QR^3*LL*LR*LRd + nf^5*h^8*W*QR^3*LL^2*LLd + 3/4*nf^5*h^8*W*
      QR^4*QRd*LL - 3/2*nf^5*h^8*W*QLd*QRd^2*LLd^2*LR + 3/2*nf^5*h^8*W*QLd*
      QRd^2*LL*LLd*LRd - 9/2*nf^5*h^8*W*QLd*QR*LLd^2*LR^2 - 3/2*nf^5*h^8*W*QLd
      *QR*LL^2*LRd^2 + 3/2*nf^5*h^8*W*QLd*QR*QRd^3*LRd + 9/4*nf^5*h^8*W*QLd*
      QR^4*LR + 3/2*nf^5*h^8*W*QLd^2*QRd*LLd*LR*LRd - 3/2*nf^5*h^8*W*QLd^2*QRd
      *LL*LRd^2 + nf^5*h^8*W*QLd^3*LR*LRd^2 + 3/2*nf^5*h^8*W*QLd^3*LLd^2*LR +
      3/2*nf^5*h^8*W*QLd^3*LL*LLd*LRd + 3/2*nf^5*h^8*W*QLd^3*QR*QRd*LRd + 9/4*
      nf^5*h^8*W*QLd^4*QR*LLd - 3/2*nf^5*h^8*W*QL*QRd*LLd^2*LR^2 - 9/2*nf^5*
      h^8*W*QL*QRd*LL^2*LRd^2 + 9/4*nf^5*h^8*W*QL*QRd^4*LRd + 3/2*nf^5*h^8*W*
      QL*QR^2*LL*LLd*LR - 3/2*nf^5*h^8*W*QL*QR^2*LL^2*LRd + 3/2*nf^5*h^8*W*QL*
      QR^3*QRd*LR - 3/2*nf^5*h^8*W*QL*QLd*LLd*LR^2*LRd - 3/2*nf^5*h^8*W*QL*QLd
      *LL*LR*LRd^2 - 3/2*nf^5*h^8*W*QL*QLd*LL*LLd^2*LR - 3/2*nf^5*h^8*W*QL*QLd
      *LL^2*LLd*LRd + 3/2*nf^5*h^8*W*QL*QLd*QRd^3*LLd + 3/2*nf^5*h^8*W*QL*QLd*
      QR^3*LL + 3/2*nf^5*h^8*W*QL*QLd^3*QRd*LLd + 3/4*nf^5*h^8*W*QL*QLd^4*LRd
       - 3/2*nf^5*h^8*W*QL^2*QR*LLd*LR^2 + 3/2*nf^5*h^8*W*QL^2*QR*LL*LR*LRd +
      nf^5*h^8*W*QL^3*LR^2*LRd + 3/2*nf^5*h^8*W*QL^3*LL*LLd*LR + 3/2*nf^5*h^8*
      W*QL^3*LL^2*LRd + 3/2*nf^5*h^8*W*QL^3*QR*QRd*LR + 3/2*nf^5*h^8*W*QL^3*
      QLd*QR*LL + 9/4*nf^5*h^8*W*QL^4*QRd*LL + 3/4*nf^5*h^8*W*QL^4*QLd*LR - 1/
      6*nf^5*h^8*B*LLd*LR^3*LRd^2 - 1/2*nf^5*h^8*B*LLd^3*LR^3 - 1/6*nf^5*h^8*B
      *LL*LR^2*LRd^3 - 1/2*nf^5*h^8*B*LL*LLd^2*LR^2*LRd - 1/2*nf^5*h^8*B*LL^2*
      LLd*LR*LRd^2 - 1/6*nf^5*h^8*B*LL^2*LLd^3*LR - 1/2*nf^5*h^8*B*LL^3*LRd^3
       - 1/6*nf^5*h^8*B*LL^3*LLd^2*LRd + 1/2*nf^5*h^8*B*QRd^3*LLd*LR*LRd + 1/2
      *nf^5*h^8*B*QRd^3*LL*LRd^2 + 1/3*nf^5*h^8*B*QRd^3*LL*LLd^2 - 1/2*nf^5*
      h^8*B*QR*QRd*LLd*LR^2*LRd - 1/2*nf^5*h^8*B*QR*QRd*LL*LR*LRd^2 - 1/2*nf^5
      *h^8*B*QR*QRd*LL*LLd^2*LR - 1/2*nf^5*h^8*B*QR*QRd*LL^2*LLd*LRd + 1/4*
      nf^5*h^8*B*QR*QRd^4*LLd + 1/2*nf^5*h^8*B*QR^3*LLd*LR^2 + 1/2*nf^5*h^8*B*
      QR^3*LL*LR*LRd + 1/3*nf^5*h^8*B*QR^3*LL^2*LLd + 1/4*nf^5*h^8*B*QR^4*QRd*
      LL - 1/2*nf^5*h^8*B*QLd*QRd^2*LLd^2*LR + 1/2*nf^5*h^8*B*QLd*QRd^2*LL*LLd
      *LRd - 3/2*nf^5*h^8*B*QLd*QR*LLd^2*LR^2 - 1/2*nf^5*h^8*B*QLd*QR*LL^2*
      LRd^2 + 1/2*nf^5*h^8*B*QLd*QR*QRd^3*LRd + 3/4*nf^5*h^8*B*QLd*QR^4*LR + 1/
      2*nf^5*h^8*B*QLd^2*QRd*LLd*LR*LRd - 1/2*nf^5*h^8*B*QLd^2*QRd*LL*LRd^2 +
      1/3*nf^5*h^8*B*QLd^3*LR*LRd^2 + 1/2*nf^5*h^8*B*QLd^3*LLd^2*LR + 1/2*nf^5
      *h^8*B*QLd^3*LL*LLd*LRd + 1/2*nf^5*h^8*B*QLd^3*QR*QRd*LRd + 3/4*nf^5*h^8
      *B*QLd^4*QR*LLd - 1/2*nf^5*h^8*B*QL*QRd*LLd^2*LR^2 - 3/2*nf^5*h^8*B*QL*
      QRd*LL^2*LRd^2 + 3/4*nf^5*h^8*B*QL*QRd^4*LRd + 1/2*nf^5*h^8*B*QL*QR^2*LL
      *LLd*LR - 1/2*nf^5*h^8*B*QL*QR^2*LL^2*LRd + 1/2*nf^5*h^8*B*QL*QR^3*QRd*
      LR - 1/2*nf^5*h^8*B*QL*QLd*LLd*LR^2*LRd - 1/2*nf^5*h^8*B*QL*QLd*LL*LR*
      LRd^2 - 1/2*nf^5*h^8*B*QL*QLd*LL*LLd^2*LR - 1/2*nf^5*h^8*B*QL*QLd*LL^2*
      LLd*LRd + 1/2*nf^5*h^8*B*QL*QLd*QRd^3*LLd + 1/2*nf^5*h^8*B*QL*QLd*QR^3*
      LL + 1/2*nf^5*h^8*B*QL*QLd^3*QRd*LLd + 1/4*nf^5*h^8*B*QL*QLd^4*LRd - 1/2
      *nf^5*h^8*B*QL^2*QR*LLd*LR^2 + 1/2*nf^5*h^8*B*QL^2*QR*LL*LR*LRd + 1/3*
      nf^5*h^8*B*QL^3*LR^2*LRd + 1/2*nf^5*h^8*B*QL^3*LL*LLd*LR + 1/2*nf^5*h^8*
      B*QL^3*LL^2*LRd + 1/2*nf^5*h^8*B*QL^3*QR*QRd*LR + 1/2*nf^5*h^8*B*QL^3*
      QLd*QR*LL + 3/4*nf^5*h^8*B*QL^4*QRd*LL + 1/4*nf^5*h^8*B*QL^4*QLd*LR - 8/
      3*nf^5*h^8*p^2*LLd*LR^3*LRd^2 - 2*nf^5*h^8*p^2*LLd^3*LR^3 - 8/3*nf^5*h^8
      *p^2*LL*LR^2*LRd^3 - 4*nf^5*h^8*p^2*LL*LLd^2*LR^2*LRd - 4*nf^5*h^8*p^2*
      LL^2*LLd*LR*LRd^2 - 8/3*nf^5*h^8*p^2*LL^2*LLd^3*LR - 2*nf^5*h^8*p^2*LL^3
      *LRd^3 - 8/3*nf^5*h^8*p^2*LL^3*LLd^2*LRd + 4*nf^5*h^8*p^2*QRd^3*LLd*LR*
      LRd + 2*nf^5*h^8*p^2*QRd^3*LL*LRd^2 + 4/3*nf^5*h^8*p^2*QRd^3*LL*LLd^2 -
      4*nf^5*h^8*p^2*QR*QRd*LLd*LR^2*LRd - 4*nf^5*h^8*p^2*QR*QRd*LL*LR*LRd^2
       - 4*nf^5*h^8*p^2*QR*QRd*LL*LLd^2*LR - 4*nf^5*h^8*p^2*QR*QRd*LL^2*LLd*
      LRd + 2*nf^5*h^8*p^2*QR*QRd^4*LLd + 2*nf^5*h^8*p^2*QR^3*LLd*LR^2 + 4*
      nf^5*h^8*p^2*QR^3*LL*LR*LRd + 4/3*nf^5*h^8*p^2*QR^3*LL^2*LLd + 2*nf^5*
      h^8*p^2*QR^4*QRd*LL + 4*nf^5*h^8*p^2*QLd*QRd^2*LL*LLd*LRd - 4*nf^5*h^8*
      p^2*QLd*QR*LR^2*LRd^2 - 6*nf^5*h^8*p^2*QLd*QR*LLd^2*LR^2 - 4*nf^5*h^8*
      p^2*QLd*QR*LL^2*LRd^2 - 4*nf^5*h^8*p^2*QLd*QR*LL^2*LLd^2 + 4*nf^5*h^8*
      p^2*QLd*QR*QRd^3*LRd + 3*nf^5*h^8*p^2*QLd*QR^4*LR + 4*nf^5*h^8*p^2*QLd^2
      *QRd*LLd*LR*LRd + 4*nf^5*h^8*p^2*QLd^2*QR*QRd^2*LLd + 4/3*nf^5*h^8*p^2*
      QLd^3*LR*LRd^2 + 2*nf^5*h^8*p^2*QLd^3*LLd^2*LR + 4*nf^5*h^8*p^2*QLd^3*LL
      *LLd*LRd + 4*nf^5*h^8*p^2*QLd^3*QR*QRd*LRd + 3*nf^5*h^8*p^2*QLd^4*QR*LLd
       - 4*nf^5*h^8*p^2*QL*QRd*LR^2*LRd^2 - 4*nf^5*h^8*p^2*QL*QRd*LLd^2*LR^2
       - 6*nf^5*h^8*p^2*QL*QRd*LL^2*LRd^2 - 4*nf^5*h^8*p^2*QL*QRd*LL^2*LLd^2
       + 3*nf^5*h^8*p^2*QL*QRd^4*LRd + 4*nf^5*h^8*p^2*QL*QR^2*LL*LLd*LR + 4*
      nf^5*h^8*p^2*QL*QR^3*QRd*LR - 4*nf^5*h^8*p^2*QL*QLd*LLd*LR^2*LRd - 4*
      nf^5*h^8*p^2*QL*QLd*LL*LR*LRd^2 - 4*nf^5*h^8*p^2*QL*QLd*LL*LLd^2*LR - 4*
      nf^5*h^8*p^2*QL*QLd*LL^2*LLd*LRd + 4*nf^5*h^8*p^2*QL*QLd*QRd^3*LLd + 4*
      nf^5*h^8*p^2*QL*QLd*QR^3*LL + 4*nf^5*h^8*p^2*QL*QLd^2*QRd^2*LRd + 4*nf^5
      *h^8*p^2*QL*QLd^3*QRd*LLd + 2*nf^5*h^8*p^2*QL*QLd^4*LRd + 4*nf^5*h^8*p^2
      *QL^2*QR*LL*LR*LRd + 4*nf^5*h^8*p^2*QL^2*QR^2*QRd*LL + 4*nf^5*h^8*p^2*
      QL^2*QLd*QR^2*LR + 4/3*nf^5*h^8*p^2*QL^3*LR^2*LRd + 4*nf^5*h^8*p^2*QL^3*
      LL*LLd*LR + 2*nf^5*h^8*p^2*QL^3*LL^2*LRd + 4*nf^5*h^8*p^2*QL^3*QR*QRd*LR
       + 4*nf^5*h^8*p^2*QL^3*QLd*QR*LL + 3*nf^5*h^8*p^2*QL^4*QRd*LL + 2*nf^5*
      h^8*p^2*QL^4*QLd*LR - 6*nf^5*h^8*u*p*LLd*LR^3*LRd^2 - 6*nf^5*h^8*u*p*
      LLd^3*LR^3 - 6*nf^5*h^8*u*p*LL*LR^2*LRd^3 - 21/2*nf^5*h^8*u*p*LL*LLd^2*
      LR^2*LRd - 21/2*nf^5*h^8*u*p*LL^2*LLd*LR*LRd^2 - 6*nf^5*h^8*u*p*LL^2*
      LLd^3*LR - 6*nf^5*h^8*u*p*LL^3*LRd^3 - 6*nf^5*h^8*u*p*LL^3*LLd^2*LRd +
      21/2*nf^5*h^8*u*p*QRd^3*LLd*LR*LRd + 6*nf^5*h^8*u*p*QRd^3*LL*LRd^2 + 9/2
      *nf^5*h^8*u*p*QRd^3*LL*LLd^2 - 21/2*nf^5*h^8*u*p*QR*QRd*LLd*LR^2*LRd -
      21/2*nf^5*h^8*u*p*QR*QRd*LL*LR*LRd^2 - 21/2*nf^5*h^8*u*p*QR*QRd*LL*LLd^2
      *LR - 21/2*nf^5*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 21/4*nf^5*h^8*u*p*QR*QRd^4
      *LLd + 6*nf^5*h^8*u*p*QR^3*LLd*LR^2 + 21/2*nf^5*h^8*u*p*QR^3*LL*LR*LRd
       + 9/2*nf^5*h^8*u*p*QR^3*LL^2*LLd + 21/4*nf^5*h^8*u*p*QR^4*QRd*LL - 3*
      nf^5*h^8*u*p*QLd*QRd^2*LLd^2*LR + 21/2*nf^5*h^8*u*p*QLd*QRd^2*LL*LLd*LRd
       - 15/2*nf^5*h^8*u*p*QLd*QR*LR^2*LRd^2 - 18*nf^5*h^8*u*p*QLd*QR*LLd^2*
      LR^2 - 21/2*nf^5*h^8*u*p*QLd*QR*LL^2*LRd^2 - 15/2*nf^5*h^8*u*p*QLd*QR*
      LL^2*LLd^2 + 21/2*nf^5*h^8*u*p*QLd*QR*QRd^3*LRd + 9*nf^5*h^8*u*p*QLd*
      QR^4*LR + 21/2*nf^5*h^8*u*p*QLd^2*QRd*LLd*LR*LRd - 3*nf^5*h^8*u*p*QLd^2*
      QRd*LL*LRd^2 + 15/2*nf^5*h^8*u*p*QLd^2*QR*QRd^2*LLd + 9/2*nf^5*h^8*u*p*
      QLd^3*LR*LRd^2 + 6*nf^5*h^8*u*p*QLd^3*LLd^2*LR + 21/2*nf^5*h^8*u*p*QLd^3
      *LL*LLd*LRd + 21/2*nf^5*h^8*u*p*QLd^3*QR*QRd*LRd + 9*nf^5*h^8*u*p*QLd^4*
      QR*LLd - 15/2*nf^5*h^8*u*p*QL*QRd*LR^2*LRd^2 - 21/2*nf^5*h^8*u*p*QL*QRd*
      LLd^2*LR^2 - 18*nf^5*h^8*u*p*QL*QRd*LL^2*LRd^2 - 15/2*nf^5*h^8*u*p*QL*
      QRd*LL^2*LLd^2 + 9*nf^5*h^8*u*p*QL*QRd^4*LRd + 21/2*nf^5*h^8*u*p*QL*QR^2
      *LL*LLd*LR - 3*nf^5*h^8*u*p*QL*QR^2*LL^2*LRd + 21/2*nf^5*h^8*u*p*QL*QR^3
      *QRd*LR - 21/2*nf^5*h^8*u*p*QL*QLd*LLd*LR^2*LRd - 21/2*nf^5*h^8*u*p*QL*
      QLd*LL*LR*LRd^2 - 21/2*nf^5*h^8*u*p*QL*QLd*LL*LLd^2*LR - 21/2*nf^5*h^8*u
      *p*QL*QLd*LL^2*LLd*LRd + 21/2*nf^5*h^8*u*p*QL*QLd*QRd^3*LLd + 21/2*nf^5*
      h^8*u*p*QL*QLd*QR^3*LL + 15/2*nf^5*h^8*u*p*QL*QLd^2*QRd^2*LRd + 21/2*
      nf^5*h^8*u*p*QL*QLd^3*QRd*LLd + 21/4*nf^5*h^8*u*p*QL*QLd^4*LRd - 3*nf^5*
      h^8*u*p*QL^2*QR*LLd*LR^2 + 21/2*nf^5*h^8*u*p*QL^2*QR*LL*LR*LRd + 15/2*
      nf^5*h^8*u*p*QL^2*QR^2*QRd*LL + 15/2*nf^5*h^8*u*p*QL^2*QLd*QR^2*LR + 9/2
      *nf^5*h^8*u*p*QL^3*LR^2*LRd + 21/2*nf^5*h^8*u*p*QL^3*LL*LLd*LR + 6*nf^5*
      h^8*u*p*QL^3*LL^2*LRd + 21/2*nf^5*h^8*u*p*QL^3*QR*QRd*LR + 21/2*nf^5*h^8
      *u*p*QL^3*QLd*QR*LL + 9*nf^5*h^8*u*p*QL^4*QRd*LL + 21/4*nf^5*h^8*u*p*
      QL^4*QLd*LR - 11/6*nf^5*h^8*u^2*LLd*LR^3*LRd^2 - 13/6*nf^5*h^8*u^2*LLd^3
      *LR^3 - 11/6*nf^5*h^8*u^2*LL*LR^2*LRd^3 - 7/2*nf^5*h^8*u^2*LL*LLd^2*LR^2
      *LRd - 7/2*nf^5*h^8*u^2*LL^2*LLd*LR*LRd^2 - 11/6*nf^5*h^8*u^2*LL^2*LLd^3
      *LR - 13/6*nf^5*h^8*u^2*LL^3*LRd^3 - 11/6*nf^5*h^8*u^2*LL^3*LLd^2*LRd +
      7/2*nf^5*h^8*u^2*QRd^3*LLd*LR*LRd + 13/6*nf^5*h^8*u^2*QRd^3*LL*LRd^2 + 5/
      3*nf^5*h^8*u^2*QRd^3*LL*LLd^2 - 7/2*nf^5*h^8*u^2*QR*QRd*LLd*LR^2*LRd - 7/
      2*nf^5*h^8*u^2*QR*QRd*LL*LR*LRd^2 - 7/2*nf^5*h^8*u^2*QR*QRd*LL*LLd^2*LR
       - 7/2*nf^5*h^8*u^2*QR*QRd*LL^2*LLd*LRd + 7/4*nf^5*h^8*u^2*QR*QRd^4*LLd
       + 13/6*nf^5*h^8*u^2*QR^3*LLd*LR^2 + 7/2*nf^5*h^8*u^2*QR^3*LL*LR*LRd + 5/
      3*nf^5*h^8*u^2*QR^3*LL^2*LLd + 7/4*nf^5*h^8*u^2*QR^4*QRd*LL - 3/2*nf^5*
      h^8*u^2*QLd*QRd^2*LLd^2*LR + 7/2*nf^5*h^8*u^2*QLd*QRd^2*LL*LLd*LRd - 2*
      nf^5*h^8*u^2*QLd*QR*LR^2*LRd^2 - 13/2*nf^5*h^8*u^2*QLd*QR*LLd^2*LR^2 - 7/
      2*nf^5*h^8*u^2*QLd*QR*LL^2*LRd^2 - 2*nf^5*h^8*u^2*QLd*QR*LL^2*LLd^2 + 7/
      2*nf^5*h^8*u^2*QLd*QR*QRd^3*LRd + 13/4*nf^5*h^8*u^2*QLd*QR^4*LR + 7/2*
      nf^5*h^8*u^2*QLd^2*QRd*LLd*LR*LRd - 3/2*nf^5*h^8*u^2*QLd^2*QRd*LL*LRd^2
       + 2*nf^5*h^8*u^2*QLd^2*QR*QRd^2*LLd + 5/3*nf^5*h^8*u^2*QLd^3*LR*LRd^2
       + 13/6*nf^5*h^8*u^2*QLd^3*LLd^2*LR + 7/2*nf^5*h^8*u^2*QLd^3*LL*LLd*LRd
       + 7/2*nf^5*h^8*u^2*QLd^3*QR*QRd*LRd + 13/4*nf^5*h^8*u^2*QLd^4*QR*LLd -
      2*nf^5*h^8*u^2*QL*QRd*LR^2*LRd^2 - 7/2*nf^5*h^8*u^2*QL*QRd*LLd^2*LR^2 -
      13/2*nf^5*h^8*u^2*QL*QRd*LL^2*LRd^2 - 2*nf^5*h^8*u^2*QL*QRd*LL^2*LLd^2
       + 13/4*nf^5*h^8*u^2*QL*QRd^4*LRd + 7/2*nf^5*h^8*u^2*QL*QR^2*LL*LLd*LR
       - 3/2*nf^5*h^8*u^2*QL*QR^2*LL^2*LRd + 7/2*nf^5*h^8*u^2*QL*QR^3*QRd*LR
       - 7/2*nf^5*h^8*u^2*QL*QLd*LLd*LR^2*LRd - 7/2*nf^5*h^8*u^2*QL*QLd*LL*LR*
      LRd^2 - 7/2*nf^5*h^8*u^2*QL*QLd*LL*LLd^2*LR - 7/2*nf^5*h^8*u^2*QL*QLd*
      LL^2*LLd*LRd + 7/2*nf^5*h^8*u^2*QL*QLd*QRd^3*LLd + 7/2*nf^5*h^8*u^2*QL*
      QLd*QR^3*LL + 2*nf^5*h^8*u^2*QL*QLd^2*QRd^2*LRd + 7/2*nf^5*h^8*u^2*QL*
      QLd^3*QRd*LLd + 7/4*nf^5*h^8*u^2*QL*QLd^4*LRd - 3/2*nf^5*h^8*u^2*QL^2*QR
      *LLd*LR^2 + 7/2*nf^5*h^8*u^2*QL^2*QR*LL*LR*LRd + 2*nf^5*h^8*u^2*QL^2*
      QR^2*QRd*LL + 2*nf^5*h^8*u^2*QL^2*QLd*QR^2*LR + 5/3*nf^5*h^8*u^2*QL^3*
      LR^2*LRd + 7/2*nf^5*h^8*u^2*QL^3*LL*LLd*LR + 13/6*nf^5*h^8*u^2*QL^3*LL^2
      *LRd + 7/2*nf^5*h^8*u^2*QL^3*QR*QRd*LR + 7/2*nf^5*h^8*u^2*QL^3*QLd*QR*LL
       + 13/4*nf^5*h^8*u^2*QL^4*QRd*LL + 7/4*nf^5*h^8*u^2*QL^4*QLd*LR + 1/12*
      nf^5*T*h^8*LLd^2*LR^4*LRd^2 - 1/4*nf^5*T*h^8*LLd^4*LR^4 - 1/3*nf^5*T*h^8
      *LL*LLd^3*LR^3*LRd + 1/12*nf^5*T*h^8*LL^2*LR^2*LRd^4 + 1/12*nf^5*T*h^8*
      LL^2*LLd^4*LR^2 - 1/3*nf^5*T*h^8*LL^3*LLd*LR*LRd^3 - 1/4*nf^5*T*h^8*LL^4
      *LRd^4 + 1/12*nf^5*T*h^8*LL^4*LLd^2*LRd^2 - 11/36*nf^5*T*h^8*QRd^3*LR^2*
      LRd^3 - 1/6*nf^5*T*h^8*QRd^3*LL*LLd*LR*LRd^2 - 1/18*nf^5*T*h^8*QRd^3*
      LL^2*LRd^3 - 5/12*nf^5*T*h^8*QRd^3*LL^2*LLd^2*LRd - 5/36*nf^5*T*h^8*
      QRd^6*LRd^2 + 17/72*nf^5*T*h^8*QRd^6*LLd^2 - 1/6*nf^5*T*h^8*QR*QRd*LLd^2
      *LR^3*LRd - 1/6*nf^5*T*h^8*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T*h^8*QR*QRd*
      LL^2*LR*LRd^3 - 1/6*nf^5*T*h^8*QR*QRd*LL^3*LLd*LRd^2 - 5/8*nf^5*T*h^8*QR
      *QRd^4*LR*LRd^2 - 1/2*nf^5*T*h^8*QR*QRd^4*LL*LLd*LRd + 1/2*nf^5*T*h^8*
      QR^2*QRd^2*LLd^2*LR^2 + 1/2*nf^5*T*h^8*QR^2*QRd^2*LL^2*LRd^2 - 5/8*nf^5*
      T*h^8*QR^2*QRd^5*LRd - 11/36*nf^5*T*h^8*QR^3*LR^3*LRd^2 - 1/18*nf^5*T*
      h^8*QR^3*LLd^2*LR^3 - 1/6*nf^5*T*h^8*QR^3*LL*LLd*LR^2*LRd - 5/12*nf^5*T*
      h^8*QR^3*LL^2*LLd^2*LR - 5/8*nf^5*T*h^8*QR^4*QRd*LR^2*LRd - 1/2*nf^5*T*
      h^8*QR^4*QRd*LL*LLd*LR - 5/8*nf^5*T*h^8*QR^5*QRd^2*LR - 5/36*nf^5*T*h^8*
      QR^6*LR^2 + 17/72*nf^5*T*h^8*QR^6*LL^2 - 1/4*nf^5*T*h^8*QLd*QRd^2*LLd^3*
      LR^2 + 1/6*nf^5*T*h^8*QLd*QRd^2*LL*LR*LRd^3 - 3/4*nf^5*T*h^8*QLd*QRd^2*
      LL^2*LLd*LRd^2 - 1/3*nf^5*T*h^8*QLd*QRd^5*LLd*LRd - 1/6*nf^5*T*h^8*QLd*
      QR*LLd*LR^3*LRd^2 - 1/3*nf^5*T*h^8*QLd*QR*LLd^3*LR^3 - 1/6*nf^5*T*h^8*
      QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*T*h^8*QLd*QR*LL^3*LRd^3 - 1/2*nf^5*T*h^8
      *QLd*QR^4*LLd*LR^2 - 1/2*nf^5*T*h^8*QLd*QR^4*LL*LR*LRd - 3/8*nf^5*T*h^8*
      QLd*QR^4*LL^2*LLd - 1/3*nf^5*T*h^8*QLd*QR^5*QRd*LL - 3/4*nf^5*T*h^8*
      QLd^2*QRd*LLd^2*LR^2*LRd + 1/6*nf^5*T*h^8*QLd^2*QRd*LL*LLd^3*LR - 1/4*
      nf^5*T*h^8*QLd^2*QRd*LL^2*LRd^3 + 13/24*nf^5*T*h^8*QLd^2*QRd^4*LRd^2 - 1/
      4*nf^5*T*h^8*QLd^2*QR*QRd^2*LLd^2*LR + nf^5*T*h^8*QLd^2*QR^2*LR^2*LRd^2
       + nf^5*T*h^8*QLd^2*QR^2*LL^2*LLd^2 + 1/12*nf^5*T*h^8*QLd^2*QR^4*QRd^2
       - 1/2*nf^5*T*h^8*QLd^2*QR^5*LR - 5/12*nf^5*T*h^8*QLd^3*LLd*LR^2*LRd^2
       - 1/18*nf^5*T*h^8*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T*h^8*QLd^3*LL*LLd^2*LR*
      LRd - 11/36*nf^5*T*h^8*QLd^3*LL^2*LLd^3 - 3/4*nf^5*T*h^8*QLd^3*QR^2*
      QRd^2*LLd + 13/24*nf^5*T*h^8*QLd^4*QRd^2*LLd^2 - 3/8*nf^5*T*h^8*QLd^4*QR
      *LR*LRd^2 - 1/2*nf^5*T*h^8*QLd^4*QR*LLd^2*LR - 1/2*nf^5*T*h^8*QLd^4*QR*
      LL*LLd*LRd - 37/24*nf^5*T*h^8*QLd^4*QR^2*QRd*LRd - 1/4*nf^5*T*h^8*QLd^4*
      QR^4 - 1/3*nf^5*T*h^8*QLd^5*QRd*LLd*LRd - 1/2*nf^5*T*h^8*QLd^5*QR^2*LLd
       + 17/72*nf^5*T*h^8*QLd^6*LRd^2 - 5/36*nf^5*T*h^8*QLd^6*LLd^2 - 1/3*nf^5
      *T*h^8*QL*QRd*LLd^3*LR^3 - 1/6*nf^5*T*h^8*QL*QRd*LL*LR^2*LRd^3 - 1/3*
      nf^5*T*h^8*QL*QRd*LL^3*LRd^3 - 1/6*nf^5*T*h^8*QL*QRd*LL^3*LLd^2*LRd - 1/
      2*nf^5*T*h^8*QL*QRd^4*LLd*LR*LRd - 1/2*nf^5*T*h^8*QL*QRd^4*LL*LRd^2 - 3/
      8*nf^5*T*h^8*QL*QRd^4*LL*LLd^2 - 1/3*nf^5*T*h^8*QL*QR*QRd^5*LLd + 1/6*
      nf^5*T*h^8*QL*QR^2*LLd*LR^3*LRd - 3/4*nf^5*T*h^8*QL*QR^2*LL*LLd^2*LR^2
       - 1/4*nf^5*T*h^8*QL*QR^2*LL^3*LRd^2 - 1/3*nf^5*T*h^8*QL*QR^5*LL*LR - 1/
      6*nf^5*T*h^8*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T*h^8*QL*QLd*LL*LLd^3*LR^2
       - 1/6*nf^5*T*h^8*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*T*h^8*QL*QLd*LL^3*LLd*
      LRd^2 - 1/2*nf^5*T*h^8*QL*QLd*QR*QRd^4*LRd - 1/2*nf^5*T*h^8*QL*QLd*QR^4*
      QRd*LR - 1/4*nf^5*T*h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 37/24*nf^5*T*h^8*QL*
      QLd^2*QR^4*LL - 1/3*nf^5*T*h^8*QL*QLd^3*QR^3*QRd - 1/2*nf^5*T*h^8*QL*
      QLd^4*LLd*LR*LRd - 5/8*nf^5*T*h^8*QL*QLd^4*LL*LLd^2 - 1/2*nf^5*T*h^8*QL*
      QLd^4*QR*QRd*LLd - 1/3*nf^5*T*h^8*QL*QLd^5*QR*LRd + nf^5*T*h^8*QL^2*
      QRd^2*LR^2*LRd^2 + nf^5*T*h^8*QL^2*QRd^2*LL^2*LLd^2 - 1/2*nf^5*T*h^8*
      QL^2*QRd^5*LRd - 1/4*nf^5*T*h^8*QL^2*QR*LLd^2*LR^3 - 3/4*nf^5*T*h^8*QL^2
      *QR*LL^2*LR*LRd^2 + 1/6*nf^5*T*h^8*QL^2*QR*LL^3*LLd*LRd - 1/4*nf^5*T*h^8
      *QL^2*QR^2*QRd*LL^2*LRd + 1/12*nf^5*T*h^8*QL^2*QR^2*QRd^4 + 13/24*nf^5*T
      *h^8*QL^2*QR^4*LR^2 - 37/24*nf^5*T*h^8*QL^2*QLd*QRd^4*LLd - 1/4*nf^5*T*
      h^8*QL^2*QLd*QR^2*LLd*LR^2 + 1/2*nf^5*T*h^8*QL^2*QLd^2*LLd^2*LR^2 + 1/2*
      nf^5*T*h^8*QL^2*QLd^2*LL^2*LRd^2 - 3/4*nf^5*T*h^8*QL^2*QLd^2*QRd^3*LRd
       - 3/4*nf^5*T*h^8*QL^2*QLd^2*QR^3*LR + 1/12*nf^5*T*h^8*QL^2*QLd^4*QR^2
       - 5/8*nf^5*T*h^8*QL^2*QLd^5*LLd - 5/12*nf^5*T*h^8*QL^3*LL*LR^2*LRd^2 -
      1/6*nf^5*T*h^8*QL^3*LL^2*LLd*LR*LRd - 1/18*nf^5*T*h^8*QL^3*LL^3*LRd^2 -
      11/36*nf^5*T*h^8*QL^3*LL^3*LLd^2 - 3/4*nf^5*T*h^8*QL^3*QR^2*QRd^2*LL - 1/
      3*nf^5*T*h^8*QL^3*QLd*QR*QRd^3 - 3/8*nf^5*T*h^8*QL^4*QRd*LR^2*LRd - 1/2*
      nf^5*T*h^8*QL^4*QRd*LL*LLd*LR - 1/2*nf^5*T*h^8*QL^4*QRd*LL^2*LRd - 1/4*
      nf^5*T*h^8*QL^4*QRd^4 - 37/24*nf^5*T*h^8*QL^4*QR*QRd^2*LR + 13/24*nf^5*T
      *h^8*QL^4*QR^2*LL^2 - 1/2*nf^5*T*h^8*QL^4*QLd*LL*LR*LRd - 5/8*nf^5*T*h^8
      *QL^4*QLd*LL^2*LLd - 1/2*nf^5*T*h^8*QL^4*QLd*QR*QRd*LL + 1/12*nf^5*T*h^8
      *QL^4*QLd^2*QRd^2 - 1/2*nf^5*T*h^8*QL^5*QRd^2*LL - 1/3*nf^5*T*h^8*QL^5*
      QR*LL*LR - 1/3*nf^5*T*h^8*QL^5*QLd*QRd*LR - 5/8*nf^5*T*h^8*QL^5*QLd^2*LL
       + 17/72*nf^5*T*h^8*QL^6*LR^2 - 5/36*nf^5*T*h^8*QL^6*LL^2 - 3/2*nf^5*T*
      h^8*G*QRd^3*LL*LRd^2 + 1/2*nf^5*T*h^8*G*QRd^3*LL*LLd^2 - 3/2*nf^5*T*h^8*
      G*QR*QRd*LLd*LR^2*LRd - 3/2*nf^5*T*h^8*G*QR*QRd*LL*LR*LRd^2 - 3/2*nf^5*T
      *h^8*G*QR*QRd*LL*LLd^2*LR - 3/2*nf^5*T*h^8*G*QR*QRd*LL^2*LLd*LRd - 3/2*
      nf^5*T*h^8*G*QR^3*LLd*LR^2 + 1/2*nf^5*T*h^8*G*QR^3*LL^2*LLd - 3/2*nf^5*T
      *h^8*G*QLd*QRd^2*LR*LRd^2 - 3/2*nf^5*T*h^8*G*QLd*QRd^2*LLd^2*LR - 9/2*
      nf^5*T*h^8*G*QLd*QR*LLd^2*LR^2 - 3/2*nf^5*T*h^8*G*QLd*QR*LL^2*LRd^2 - 1/
      2*nf^5*T*h^8*G*QLd*QR^3*QRd^2 - 3/2*nf^5*T*h^8*G*QLd^2*QRd*LL*LRd^2 - 3/
      2*nf^5*T*h^8*G*QLd^2*QRd*LL*LLd^2 + 1/2*nf^5*T*h^8*G*QLd^3*LR*LRd^2 - 3/
      2*nf^5*T*h^8*G*QLd^3*LLd^2*LR - 3/2*nf^5*T*h^8*G*QLd^3*QR^3 - 3/2*nf^5*T
      *h^8*G*QL*QRd*LLd^2*LR^2 - 9/2*nf^5*T*h^8*G*QL*QRd*LL^2*LRd^2 - 3/2*nf^5
      *T*h^8*G*QL*QR^2*LR^2*LRd - 3/2*nf^5*T*h^8*G*QL*QR^2*LL^2*LRd - 1/2*nf^5
      *T*h^8*G*QL*QR^2*QRd^3 - 3/2*nf^5*T*h^8*G*QL*QLd*LLd*LR^2*LRd - 3/2*nf^5
      *T*h^8*G*QL*QLd*LL*LR*LRd^2 - 3/2*nf^5*T*h^8*G*QL*QLd*LL*LLd^2*LR - 3/2*
      nf^5*T*h^8*G*QL*QLd*LL^2*LLd*LRd - 3/2*nf^5*T*h^8*G*QL*QLd^2*QR^2*QRd -
      3/2*nf^5*T*h^8*G*QL^2*QR*LLd*LR^2 - 3/2*nf^5*T*h^8*G*QL^2*QR*LL^2*LLd -
      3/2*nf^5*T*h^8*G*QL^2*QLd*QR*QRd^2 - 1/2*nf^5*T*h^8*G*QL^2*QLd^3*QR + 1/
      2*nf^5*T*h^8*G*QL^3*LR^2*LRd - 3/2*nf^5*T*h^8*G*QL^3*LL^2*LRd - 3/2*nf^5
      *T*h^8*G*QL^3*QRd^3 - 1/2*nf^5*T*h^8*G*QL^3*QLd^2*QRd - 7/6*nf^5*T*h^8*W
      *LLd*LR^3*LRd^2 - 7/2*nf^5*T*h^8*W*LLd^3*LR^3 - 7/6*nf^5*T*h^8*W*LL*LR^2
      *LRd^3 - 7/2*nf^5*T*h^8*W*LL*LLd^2*LR^2*LRd - 7/2*nf^5*T*h^8*W*LL^2*LLd*
      LR*LRd^2 - 7/6*nf^5*T*h^8*W*LL^2*LLd^3*LR - 7/2*nf^5*T*h^8*W*LL^3*LRd^3
       - 7/6*nf^5*T*h^8*W*LL^3*LLd^2*LRd + 7/2*nf^5*T*h^8*W*QRd^3*LLd*LR*LRd
       + 7/2*nf^5*T*h^8*W*QRd^3*LL*LRd^2 + 7/3*nf^5*T*h^8*W*QRd^3*LL*LLd^2 - 7/
      2*nf^5*T*h^8*W*QR*QRd*LLd*LR^2*LRd - 7/2*nf^5*T*h^8*W*QR*QRd*LL*LR*LRd^2
       - 7/2*nf^5*T*h^8*W*QR*QRd*LL*LLd^2*LR - 7/2*nf^5*T*h^8*W*QR*QRd*LL^2*
      LLd*LRd + 7/4*nf^5*T*h^8*W*QR*QRd^4*LLd + 7/2*nf^5*T*h^8*W*QR^3*LLd*LR^2
       + 7/2*nf^5*T*h^8*W*QR^3*LL*LR*LRd + 7/3*nf^5*T*h^8*W*QR^3*LL^2*LLd + 7/
      4*nf^5*T*h^8*W*QR^4*QRd*LL - 7/2*nf^5*T*h^8*W*QLd*QRd^2*LLd^2*LR + 7/2*
      nf^5*T*h^8*W*QLd*QRd^2*LL*LLd*LRd - 21/2*nf^5*T*h^8*W*QLd*QR*LLd^2*LR^2
       - 7/2*nf^5*T*h^8*W*QLd*QR*LL^2*LRd^2 + 7/2*nf^5*T*h^8*W*QLd*QR*QRd^3*
      LRd + 21/4*nf^5*T*h^8*W*QLd*QR^4*LR + 7/2*nf^5*T*h^8*W*QLd^2*QRd*LLd*LR*
      LRd - 7/2*nf^5*T*h^8*W*QLd^2*QRd*LL*LRd^2 + 7/3*nf^5*T*h^8*W*QLd^3*LR*
      LRd^2 + 7/2*nf^5*T*h^8*W*QLd^3*LLd^2*LR + 7/2*nf^5*T*h^8*W*QLd^3*LL*LLd*
      LRd + 7/2*nf^5*T*h^8*W*QLd^3*QR*QRd*LRd + 21/4*nf^5*T*h^8*W*QLd^4*QR*LLd
       - 7/2*nf^5*T*h^8*W*QL*QRd*LLd^2*LR^2 - 21/2*nf^5*T*h^8*W*QL*QRd*LL^2*
      LRd^2 + 21/4*nf^5*T*h^8*W*QL*QRd^4*LRd + 7/2*nf^5*T*h^8*W*QL*QR^2*LL*LLd
      *LR - 7/2*nf^5*T*h^8*W*QL*QR^2*LL^2*LRd + 7/2*nf^5*T*h^8*W*QL*QR^3*QRd*
      LR - 7/2*nf^5*T*h^8*W*QL*QLd*LLd*LR^2*LRd - 7/2*nf^5*T*h^8*W*QL*QLd*LL*
      LR*LRd^2 - 7/2*nf^5*T*h^8*W*QL*QLd*LL*LLd^2*LR - 7/2*nf^5*T*h^8*W*QL*QLd
      *LL^2*LLd*LRd + 7/2*nf^5*T*h^8*W*QL*QLd*QRd^3*LLd + 7/2*nf^5*T*h^8*W*QL*
      QLd*QR^3*LL + 7/2*nf^5*T*h^8*W*QL*QLd^3*QRd*LLd + 7/4*nf^5*T*h^8*W*QL*
      QLd^4*LRd - 7/2*nf^5*T*h^8*W*QL^2*QR*LLd*LR^2 + 7/2*nf^5*T*h^8*W*QL^2*QR
      *LL*LR*LRd + 7/3*nf^5*T*h^8*W*QL^3*LR^2*LRd + 7/2*nf^5*T*h^8*W*QL^3*LL*
      LLd*LR + 7/2*nf^5*T*h^8*W*QL^3*LL^2*LRd + 7/2*nf^5*T*h^8*W*QL^3*QR*QRd*
      LR + 7/2*nf^5*T*h^8*W*QL^3*QLd*QR*LL + 21/4*nf^5*T*h^8*W*QL^4*QRd*LL + 7/
      4*nf^5*T*h^8*W*QL^4*QLd*LR - 1/2*nf^5*T*h^8*B*LLd*LR^3*LRd^2 - 3/2*nf^5*
      T*h^8*B*LLd^3*LR^3 - 1/2*nf^5*T*h^8*B*LL*LR^2*LRd^3 - 3/2*nf^5*T*h^8*B*
      LL*LLd^2*LR^2*LRd - 3/2*nf^5*T*h^8*B*LL^2*LLd*LR*LRd^2 - 1/2*nf^5*T*h^8*
      B*LL^2*LLd^3*LR - 3/2*nf^5*T*h^8*B*LL^3*LRd^3 - 1/2*nf^5*T*h^8*B*LL^3*
      LLd^2*LRd + 3/2*nf^5*T*h^8*B*QRd^3*LLd*LR*LRd + 3/2*nf^5*T*h^8*B*QRd^3*
      LL*LRd^2 + nf^5*T*h^8*B*QRd^3*LL*LLd^2 - 3/2*nf^5*T*h^8*B*QR*QRd*LLd*
      LR^2*LRd - 3/2*nf^5*T*h^8*B*QR*QRd*LL*LR*LRd^2 - 3/2*nf^5*T*h^8*B*QR*QRd
      *LL*LLd^2*LR - 3/2*nf^5*T*h^8*B*QR*QRd*LL^2*LLd*LRd + 3/4*nf^5*T*h^8*B*
      QR*QRd^4*LLd + 3/2*nf^5*T*h^8*B*QR^3*LLd*LR^2 + 3/2*nf^5*T*h^8*B*QR^3*LL
      *LR*LRd + nf^5*T*h^8*B*QR^3*LL^2*LLd + 3/4*nf^5*T*h^8*B*QR^4*QRd*LL - 3/
      2*nf^5*T*h^8*B*QLd*QRd^2*LLd^2*LR + 3/2*nf^5*T*h^8*B*QLd*QRd^2*LL*LLd*
      LRd - 9/2*nf^5*T*h^8*B*QLd*QR*LLd^2*LR^2 - 3/2*nf^5*T*h^8*B*QLd*QR*LL^2*
      LRd^2 + 3/2*nf^5*T*h^8*B*QLd*QR*QRd^3*LRd + 9/4*nf^5*T*h^8*B*QLd*QR^4*LR
       + 3/2*nf^5*T*h^8*B*QLd^2*QRd*LLd*LR*LRd - 3/2*nf^5*T*h^8*B*QLd^2*QRd*LL
      *LRd^2 + nf^5*T*h^8*B*QLd^3*LR*LRd^2 + 3/2*nf^5*T*h^8*B*QLd^3*LLd^2*LR
       + 3/2*nf^5*T*h^8*B*QLd^3*LL*LLd*LRd + 3/2*nf^5*T*h^8*B*QLd^3*QR*QRd*LRd
       + 9/4*nf^5*T*h^8*B*QLd^4*QR*LLd - 3/2*nf^5*T*h^8*B*QL*QRd*LLd^2*LR^2 -
      9/2*nf^5*T*h^8*B*QL*QRd*LL^2*LRd^2 + 9/4*nf^5*T*h^8*B*QL*QRd^4*LRd + 3/2
      *nf^5*T*h^8*B*QL*QR^2*LL*LLd*LR - 3/2*nf^5*T*h^8*B*QL*QR^2*LL^2*LRd + 3/
      2*nf^5*T*h^8*B*QL*QR^3*QRd*LR - 3/2*nf^5*T*h^8*B*QL*QLd*LLd*LR^2*LRd - 3/
      2*nf^5*T*h^8*B*QL*QLd*LL*LR*LRd^2 - 3/2*nf^5*T*h^8*B*QL*QLd*LL*LLd^2*LR
       - 3/2*nf^5*T*h^8*B*QL*QLd*LL^2*LLd*LRd + 3/2*nf^5*T*h^8*B*QL*QLd*QRd^3*
      LLd + 3/2*nf^5*T*h^8*B*QL*QLd*QR^3*LL + 3/2*nf^5*T*h^8*B*QL*QLd^3*QRd*
      LLd + 3/4*nf^5*T*h^8*B*QL*QLd^4*LRd - 3/2*nf^5*T*h^8*B*QL^2*QR*LLd*LR^2
       + 3/2*nf^5*T*h^8*B*QL^2*QR*LL*LR*LRd + nf^5*T*h^8*B*QL^3*LR^2*LRd + 3/2
      *nf^5*T*h^8*B*QL^3*LL*LLd*LR + 3/2*nf^5*T*h^8*B*QL^3*LL^2*LRd + 3/2*nf^5
      *T*h^8*B*QL^3*QR*QRd*LR + 3/2*nf^5*T*h^8*B*QL^3*QLd*QR*LL + 9/4*nf^5*T*
      h^8*B*QL^4*QRd*LL + 3/4*nf^5*T*h^8*B*QL^4*QLd*LR - 8*nf^5*T*h^8*p^2*LLd*
      LR^3*LRd^2 - 6*nf^5*T*h^8*p^2*LLd^3*LR^3 - 8*nf^5*T*h^8*p^2*LL*LR^2*
      LRd^3 - 12*nf^5*T*h^8*p^2*LL*LLd^2*LR^2*LRd - 12*nf^5*T*h^8*p^2*LL^2*LLd
      *LR*LRd^2 - 8*nf^5*T*h^8*p^2*LL^2*LLd^3*LR - 6*nf^5*T*h^8*p^2*LL^3*LRd^3
       - 8*nf^5*T*h^8*p^2*LL^3*LLd^2*LRd + 12*nf^5*T*h^8*p^2*QRd^3*LLd*LR*LRd
       + 6*nf^5*T*h^8*p^2*QRd^3*LL*LRd^2 + 4*nf^5*T*h^8*p^2*QRd^3*LL*LLd^2 -
      12*nf^5*T*h^8*p^2*QR*QRd*LLd*LR^2*LRd - 12*nf^5*T*h^8*p^2*QR*QRd*LL*LR*
      LRd^2 - 12*nf^5*T*h^8*p^2*QR*QRd*LL*LLd^2*LR - 12*nf^5*T*h^8*p^2*QR*QRd*
      LL^2*LLd*LRd + 6*nf^5*T*h^8*p^2*QR*QRd^4*LLd + 6*nf^5*T*h^8*p^2*QR^3*LLd
      *LR^2 + 12*nf^5*T*h^8*p^2*QR^3*LL*LR*LRd + 4*nf^5*T*h^8*p^2*QR^3*LL^2*
      LLd + 6*nf^5*T*h^8*p^2*QR^4*QRd*LL + 12*nf^5*T*h^8*p^2*QLd*QRd^2*LL*LLd*
      LRd - 12*nf^5*T*h^8*p^2*QLd*QR*LR^2*LRd^2 - 18*nf^5*T*h^8*p^2*QLd*QR*
      LLd^2*LR^2 - 12*nf^5*T*h^8*p^2*QLd*QR*LL^2*LRd^2 - 12*nf^5*T*h^8*p^2*QLd
      *QR*LL^2*LLd^2 + 12*nf^5*T*h^8*p^2*QLd*QR*QRd^3*LRd + 9*nf^5*T*h^8*p^2*
      QLd*QR^4*LR + 12*nf^5*T*h^8*p^2*QLd^2*QRd*LLd*LR*LRd + 12*nf^5*T*h^8*p^2
      *QLd^2*QR*QRd^2*LLd + 4*nf^5*T*h^8*p^2*QLd^3*LR*LRd^2 + 6*nf^5*T*h^8*p^2
      *QLd^3*LLd^2*LR + 12*nf^5*T*h^8*p^2*QLd^3*LL*LLd*LRd + 12*nf^5*T*h^8*p^2
      *QLd^3*QR*QRd*LRd + 9*nf^5*T*h^8*p^2*QLd^4*QR*LLd - 12*nf^5*T*h^8*p^2*QL
      *QRd*LR^2*LRd^2 - 12*nf^5*T*h^8*p^2*QL*QRd*LLd^2*LR^2 - 18*nf^5*T*h^8*
      p^2*QL*QRd*LL^2*LRd^2 - 12*nf^5*T*h^8*p^2*QL*QRd*LL^2*LLd^2 + 9*nf^5*T*
      h^8*p^2*QL*QRd^4*LRd + 12*nf^5*T*h^8*p^2*QL*QR^2*LL*LLd*LR + 12*nf^5*T*
      h^8*p^2*QL*QR^3*QRd*LR - 12*nf^5*T*h^8*p^2*QL*QLd*LLd*LR^2*LRd - 12*nf^5
      *T*h^8*p^2*QL*QLd*LL*LR*LRd^2 - 12*nf^5*T*h^8*p^2*QL*QLd*LL*LLd^2*LR -
      12*nf^5*T*h^8*p^2*QL*QLd*LL^2*LLd*LRd + 12*nf^5*T*h^8*p^2*QL*QLd*QRd^3*
      LLd + 12*nf^5*T*h^8*p^2*QL*QLd*QR^3*LL + 12*nf^5*T*h^8*p^2*QL*QLd^2*
      QRd^2*LRd + 12*nf^5*T*h^8*p^2*QL*QLd^3*QRd*LLd + 6*nf^5*T*h^8*p^2*QL*
      QLd^4*LRd + 12*nf^5*T*h^8*p^2*QL^2*QR*LL*LR*LRd + 12*nf^5*T*h^8*p^2*QL^2
      *QR^2*QRd*LL + 12*nf^5*T*h^8*p^2*QL^2*QLd*QR^2*LR + 4*nf^5*T*h^8*p^2*
      QL^3*LR^2*LRd + 12*nf^5*T*h^8*p^2*QL^3*LL*LLd*LR + 6*nf^5*T*h^8*p^2*QL^3
      *LL^2*LRd + 12*nf^5*T*h^8*p^2*QL^3*QR*QRd*LR + 12*nf^5*T*h^8*p^2*QL^3*
      QLd*QR*LL + 9*nf^5*T*h^8*p^2*QL^4*QRd*LL + 6*nf^5*T*h^8*p^2*QL^4*QLd*LR
       - 14*nf^5*T*h^8*u*p*LLd*LR^3*LRd^2 - 14*nf^5*T*h^8*u*p*LLd^3*LR^3 - 14*
      nf^5*T*h^8*u*p*LL*LR^2*LRd^3 - 49/2*nf^5*T*h^8*u*p*LL*LLd^2*LR^2*LRd -
      49/2*nf^5*T*h^8*u*p*LL^2*LLd*LR*LRd^2 - 14*nf^5*T*h^8*u*p*LL^2*LLd^3*LR
       - 14*nf^5*T*h^8*u*p*LL^3*LRd^3 - 14*nf^5*T*h^8*u*p*LL^3*LLd^2*LRd + 49/
      2*nf^5*T*h^8*u*p*QRd^3*LLd*LR*LRd + 14*nf^5*T*h^8*u*p*QRd^3*LL*LRd^2 +
      21/2*nf^5*T*h^8*u*p*QRd^3*LL*LLd^2 - 49/2*nf^5*T*h^8*u*p*QR*QRd*LLd*LR^2
      *LRd - 49/2*nf^5*T*h^8*u*p*QR*QRd*LL*LR*LRd^2 - 49/2*nf^5*T*h^8*u*p*QR*
      QRd*LL*LLd^2*LR - 49/2*nf^5*T*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 49/4*nf^5*T*
      h^8*u*p*QR*QRd^4*LLd + 14*nf^5*T*h^8*u*p*QR^3*LLd*LR^2 + 49/2*nf^5*T*h^8
      *u*p*QR^3*LL*LR*LRd + 21/2*nf^5*T*h^8*u*p*QR^3*LL^2*LLd + 49/4*nf^5*T*
      h^8*u*p*QR^4*QRd*LL - 7*nf^5*T*h^8*u*p*QLd*QRd^2*LLd^2*LR + 49/2*nf^5*T*
      h^8*u*p*QLd*QRd^2*LL*LLd*LRd - 35/2*nf^5*T*h^8*u*p*QLd*QR*LR^2*LRd^2 -
      42*nf^5*T*h^8*u*p*QLd*QR*LLd^2*LR^2 - 49/2*nf^5*T*h^8*u*p*QLd*QR*LL^2*
      LRd^2 - 35/2*nf^5*T*h^8*u*p*QLd*QR*LL^2*LLd^2 + 49/2*nf^5*T*h^8*u*p*QLd*
      QR*QRd^3*LRd + 21*nf^5*T*h^8*u*p*QLd*QR^4*LR + 49/2*nf^5*T*h^8*u*p*QLd^2
      *QRd*LLd*LR*LRd - 7*nf^5*T*h^8*u*p*QLd^2*QRd*LL*LRd^2 + 35/2*nf^5*T*h^8*
      u*p*QLd^2*QR*QRd^2*LLd + 21/2*nf^5*T*h^8*u*p*QLd^3*LR*LRd^2 + 14*nf^5*T*
      h^8*u*p*QLd^3*LLd^2*LR + 49/2*nf^5*T*h^8*u*p*QLd^3*LL*LLd*LRd + 49/2*
      nf^5*T*h^8*u*p*QLd^3*QR*QRd*LRd + 21*nf^5*T*h^8*u*p*QLd^4*QR*LLd - 35/2*
      nf^5*T*h^8*u*p*QL*QRd*LR^2*LRd^2 - 49/2*nf^5*T*h^8*u*p*QL*QRd*LLd^2*LR^2
       - 42*nf^5*T*h^8*u*p*QL*QRd*LL^2*LRd^2 - 35/2*nf^5*T*h^8*u*p*QL*QRd*LL^2
      *LLd^2 + 21*nf^5*T*h^8*u*p*QL*QRd^4*LRd + 49/2*nf^5*T*h^8*u*p*QL*QR^2*LL
      *LLd*LR - 7*nf^5*T*h^8*u*p*QL*QR^2*LL^2*LRd + 49/2*nf^5*T*h^8*u*p*QL*
      QR^3*QRd*LR - 49/2*nf^5*T*h^8*u*p*QL*QLd*LLd*LR^2*LRd - 49/2*nf^5*T*h^8*
      u*p*QL*QLd*LL*LR*LRd^2 - 49/2*nf^5*T*h^8*u*p*QL*QLd*LL*LLd^2*LR - 49/2*
      nf^5*T*h^8*u*p*QL*QLd*LL^2*LLd*LRd + 49/2*nf^5*T*h^8*u*p*QL*QLd*QRd^3*
      LLd + 49/2*nf^5*T*h^8*u*p*QL*QLd*QR^3*LL + 35/2*nf^5*T*h^8*u*p*QL*QLd^2*
      QRd^2*LRd + 49/2*nf^5*T*h^8*u*p*QL*QLd^3*QRd*LLd + 49/4*nf^5*T*h^8*u*p*
      QL*QLd^4*LRd - 7*nf^5*T*h^8*u*p*QL^2*QR*LLd*LR^2 + 49/2*nf^5*T*h^8*u*p*
      QL^2*QR*LL*LR*LRd + 35/2*nf^5*T*h^8*u*p*QL^2*QR^2*QRd*LL + 35/2*nf^5*T*
      h^8*u*p*QL^2*QLd*QR^2*LR + 21/2*nf^5*T*h^8*u*p*QL^3*LR^2*LRd + 49/2*nf^5
      *T*h^8*u*p*QL^3*LL*LLd*LR + 14*nf^5*T*h^8*u*p*QL^3*LL^2*LRd + 49/2*nf^5*
      T*h^8*u*p*QL^3*QR*QRd*LR + 49/2*nf^5*T*h^8*u*p*QL^3*QLd*QR*LL + 21*nf^5*
      T*h^8*u*p*QL^4*QRd*LL + 49/4*nf^5*T*h^8*u*p*QL^4*QLd*LR - 9/2*nf^5*T*h^8
      *u^2*LLd*LR^3*LRd^2 - 31/6*nf^5*T*h^8*u^2*LLd^3*LR^3 - 9/2*nf^5*T*h^8*
      u^2*LL*LR^2*LRd^3 - 17/2*nf^5*T*h^8*u^2*LL*LLd^2*LR^2*LRd - 17/2*nf^5*T*
      h^8*u^2*LL^2*LLd*LR*LRd^2 - 9/2*nf^5*T*h^8*u^2*LL^2*LLd^3*LR - 31/6*nf^5
      *T*h^8*u^2*LL^3*LRd^3 - 9/2*nf^5*T*h^8*u^2*LL^3*LLd^2*LRd + 17/2*nf^5*T*
      h^8*u^2*QRd^3*LLd*LR*LRd + 31/6*nf^5*T*h^8*u^2*QRd^3*LL*LRd^2 + 4*nf^5*T
      *h^8*u^2*QRd^3*LL*LLd^2 - 17/2*nf^5*T*h^8*u^2*QR*QRd*LLd*LR^2*LRd - 17/2
      *nf^5*T*h^8*u^2*QR*QRd*LL*LR*LRd^2 - 17/2*nf^5*T*h^8*u^2*QR*QRd*LL*LLd^2
      *LR - 17/2*nf^5*T*h^8*u^2*QR*QRd*LL^2*LLd*LRd + 17/4*nf^5*T*h^8*u^2*QR*
      QRd^4*LLd + 31/6*nf^5*T*h^8*u^2*QR^3*LLd*LR^2 + 17/2*nf^5*T*h^8*u^2*QR^3
      *LL*LR*LRd + 4*nf^5*T*h^8*u^2*QR^3*LL^2*LLd + 17/4*nf^5*T*h^8*u^2*QR^4*
      QRd*LL - 7/2*nf^5*T*h^8*u^2*QLd*QRd^2*LLd^2*LR + 17/2*nf^5*T*h^8*u^2*QLd
      *QRd^2*LL*LLd*LRd - 5*nf^5*T*h^8*u^2*QLd*QR*LR^2*LRd^2 - 31/2*nf^5*T*h^8
      *u^2*QLd*QR*LLd^2*LR^2 - 17/2*nf^5*T*h^8*u^2*QLd*QR*LL^2*LRd^2 - 5*nf^5*
      T*h^8*u^2*QLd*QR*LL^2*LLd^2 + 17/2*nf^5*T*h^8*u^2*QLd*QR*QRd^3*LRd + 31/
      4*nf^5*T*h^8*u^2*QLd*QR^4*LR + 17/2*nf^5*T*h^8*u^2*QLd^2*QRd*LLd*LR*LRd
       - 7/2*nf^5*T*h^8*u^2*QLd^2*QRd*LL*LRd^2 + 5*nf^5*T*h^8*u^2*QLd^2*QR*
      QRd^2*LLd + 4*nf^5*T*h^8*u^2*QLd^3*LR*LRd^2 + 31/6*nf^5*T*h^8*u^2*QLd^3*
      LLd^2*LR + 17/2*nf^5*T*h^8*u^2*QLd^3*LL*LLd*LRd + 17/2*nf^5*T*h^8*u^2*
      QLd^3*QR*QRd*LRd + 31/4*nf^5*T*h^8*u^2*QLd^4*QR*LLd - 5*nf^5*T*h^8*u^2*
      QL*QRd*LR^2*LRd^2 - 17/2*nf^5*T*h^8*u^2*QL*QRd*LLd^2*LR^2 - 31/2*nf^5*T*
      h^8*u^2*QL*QRd*LL^2*LRd^2 - 5*nf^5*T*h^8*u^2*QL*QRd*LL^2*LLd^2 + 31/4*
      nf^5*T*h^8*u^2*QL*QRd^4*LRd + 17/2*nf^5*T*h^8*u^2*QL*QR^2*LL*LLd*LR - 7/
      2*nf^5*T*h^8*u^2*QL*QR^2*LL^2*LRd + 17/2*nf^5*T*h^8*u^2*QL*QR^3*QRd*LR
       - 17/2*nf^5*T*h^8*u^2*QL*QLd*LLd*LR^2*LRd - 17/2*nf^5*T*h^8*u^2*QL*QLd*
      LL*LR*LRd^2 - 17/2*nf^5*T*h^8*u^2*QL*QLd*LL*LLd^2*LR - 17/2*nf^5*T*h^8*
      u^2*QL*QLd*LL^2*LLd*LRd + 17/2*nf^5*T*h^8*u^2*QL*QLd*QRd^3*LLd + 17/2*
      nf^5*T*h^8*u^2*QL*QLd*QR^3*LL + 5*nf^5*T*h^8*u^2*QL*QLd^2*QRd^2*LRd + 17/
      2*nf^5*T*h^8*u^2*QL*QLd^3*QRd*LLd + 17/4*nf^5*T*h^8*u^2*QL*QLd^4*LRd - 7/
      2*nf^5*T*h^8*u^2*QL^2*QR*LLd*LR^2 + 17/2*nf^5*T*h^8*u^2*QL^2*QR*LL*LR*
      LRd + 5*nf^5*T*h^8*u^2*QL^2*QR^2*QRd*LL + 5*nf^5*T*h^8*u^2*QL^2*QLd*QR^2
      *LR + 4*nf^5*T*h^8*u^2*QL^3*LR^2*LRd + 17/2*nf^5*T*h^8*u^2*QL^3*LL*LLd*
      LR + 31/6*nf^5*T*h^8*u^2*QL^3*LL^2*LRd + 17/2*nf^5*T*h^8*u^2*QL^3*QR*QRd
      *LR + 17/2*nf^5*T*h^8*u^2*QL^3*QLd*QR*LL + 31/4*nf^5*T*h^8*u^2*QL^4*QRd*
      LL + 17/4*nf^5*T*h^8*u^2*QL^4*QLd*LR + 1/3*nf^5*T^2*h^8*LLd^2*LR^4*LRd^2
       - 1/12*nf^5*T^2*h^8*LLd^4*LR^4 - 1/3*nf^5*T^2*h^8*LL*LLd^3*LR^3*LRd + 1/
      3*nf^5*T^2*h^8*LL^2*LR^2*LRd^4 + 1/3*nf^5*T^2*h^8*LL^2*LLd^4*LR^2 - 1/3*
      nf^5*T^2*h^8*LL^3*LLd*LR*LRd^3 - 1/12*nf^5*T^2*h^8*LL^4*LRd^4 + 1/3*nf^5
      *T^2*h^8*LL^4*LLd^2*LRd^2 - 11/36*nf^5*T^2*h^8*QRd^3*LR^2*LRd^3 - 1/6*
      nf^5*T^2*h^8*QRd^3*LL*LLd*LR*LRd^2 - 1/18*nf^5*T^2*h^8*QRd^3*LL^2*LRd^3
       - 5/12*nf^5*T^2*h^8*QRd^3*LL^2*LLd^2*LRd + 13/36*nf^5*T^2*h^8*QRd^6*
      LRd^2 + 35/72*nf^5*T^2*h^8*QRd^6*LLd^2 - 1/6*nf^5*T^2*h^8*QR*QRd*LLd^2*
      LR^3*LRd - 1/6*nf^5*T^2*h^8*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T^2*h^8*QR*
      QRd*LL^2*LR*LRd^3 - 1/6*nf^5*T^2*h^8*QR*QRd*LL^3*LLd*LRd^2 - 1/8*nf^5*
      T^2*h^8*QR*QRd^4*LR*LRd^2 + 1/2*nf^5*T^2*h^8*QR*QRd^4*LL*LLd*LRd + 1/2*
      nf^5*T^2*h^8*QR^2*QRd^2*LLd^2*LR^2 + 1/2*nf^5*T^2*h^8*QR^2*QRd^2*LL^2*
      LRd^2 - 1/8*nf^5*T^2*h^8*QR^2*QRd^5*LRd - 11/36*nf^5*T^2*h^8*QR^3*LR^3*
      LRd^2 - 1/18*nf^5*T^2*h^8*QR^3*LLd^2*LR^3 - 1/6*nf^5*T^2*h^8*QR^3*LL*LLd
      *LR^2*LRd - 5/12*nf^5*T^2*h^8*QR^3*LL^2*LLd^2*LR - 1/8*nf^5*T^2*h^8*QR^4
      *QRd*LR^2*LRd + 1/2*nf^5*T^2*h^8*QR^4*QRd*LL*LLd*LR - 1/8*nf^5*T^2*h^8*
      QR^5*QRd^2*LR + 13/36*nf^5*T^2*h^8*QR^6*LR^2 + 35/72*nf^5*T^2*h^8*QR^6*
      LL^2 - 1/4*nf^5*T^2*h^8*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*T^2*h^8*QLd*
      QRd^2*LL*LR*LRd^3 - 3/4*nf^5*T^2*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 + 2/3*nf^5
      *T^2*h^8*QLd*QRd^5*LLd*LRd - 1/6*nf^5*T^2*h^8*QLd*QR*LLd*LR^3*LRd^2 - 1/
      3*nf^5*T^2*h^8*QLd*QR*LLd^3*LR^3 - 1/6*nf^5*T^2*h^8*QLd*QR*LL^2*LLd^3*LR
       - 1/3*nf^5*T^2*h^8*QLd*QR*LL^3*LRd^3 + 1/2*nf^5*T^2*h^8*QLd*QR^4*LLd*
      LR^2 + 1/2*nf^5*T^2*h^8*QLd*QR^4*LL*LR*LRd + 1/8*nf^5*T^2*h^8*QLd*QR^4*
      LL^2*LLd + 2/3*nf^5*T^2*h^8*QLd*QR^5*QRd*LL - 3/4*nf^5*T^2*h^8*QLd^2*QRd
      *LLd^2*LR^2*LRd + 1/6*nf^5*T^2*h^8*QLd^2*QRd*LL*LLd^3*LR - 1/4*nf^5*T^2*
      h^8*QLd^2*QRd*LL^2*LRd^3 + 19/24*nf^5*T^2*h^8*QLd^2*QRd^4*LRd^2 - 1/4*
      nf^5*T^2*h^8*QLd^2*QR*QRd^2*LLd^2*LR + nf^5*T^2*h^8*QLd^2*QR^2*LR^2*
      LRd^2 + nf^5*T^2*h^8*QLd^2*QR^2*LL^2*LLd^2 + 1/3*nf^5*T^2*h^8*QLd^2*QR^4
      *QRd^2 + 1/2*nf^5*T^2*h^8*QLd^2*QR^5*LR - 5/12*nf^5*T^2*h^8*QLd^3*LLd*
      LR^2*LRd^2 - 1/18*nf^5*T^2*h^8*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T^2*h^8*QLd^3
      *LL*LLd^2*LR*LRd - 11/36*nf^5*T^2*h^8*QLd^3*LL^2*LLd^3 - 3/4*nf^5*T^2*
      h^8*QLd^3*QR^2*QRd^2*LLd + 19/24*nf^5*T^2*h^8*QLd^4*QRd^2*LLd^2 + 1/8*
      nf^5*T^2*h^8*QLd^4*QR*LR*LRd^2 + 1/2*nf^5*T^2*h^8*QLd^4*QR*LLd^2*LR + 1/
      2*nf^5*T^2*h^8*QLd^4*QR*LL*LLd*LRd - 25/24*nf^5*T^2*h^8*QLd^4*QR^2*QRd*
      LRd - 1/12*nf^5*T^2*h^8*QLd^4*QR^4 + 2/3*nf^5*T^2*h^8*QLd^5*QRd*LLd*LRd
       + 1/2*nf^5*T^2*h^8*QLd^5*QR^2*LLd + 35/72*nf^5*T^2*h^8*QLd^6*LRd^2 + 13/
      36*nf^5*T^2*h^8*QLd^6*LLd^2 - 1/3*nf^5*T^2*h^8*QL*QRd*LLd^3*LR^3 - 1/6*
      nf^5*T^2*h^8*QL*QRd*LL*LR^2*LRd^3 - 1/3*nf^5*T^2*h^8*QL*QRd*LL^3*LRd^3
       - 1/6*nf^5*T^2*h^8*QL*QRd*LL^3*LLd^2*LRd + 1/2*nf^5*T^2*h^8*QL*QRd^4*
      LLd*LR*LRd + 1/2*nf^5*T^2*h^8*QL*QRd^4*LL*LRd^2 + 1/8*nf^5*T^2*h^8*QL*
      QRd^4*LL*LLd^2 + 2/3*nf^5*T^2*h^8*QL*QR*QRd^5*LLd + 1/6*nf^5*T^2*h^8*QL*
      QR^2*LLd*LR^3*LRd - 3/4*nf^5*T^2*h^8*QL*QR^2*LL*LLd^2*LR^2 - 1/4*nf^5*
      T^2*h^8*QL*QR^2*LL^3*LRd^2 + 2/3*nf^5*T^2*h^8*QL*QR^5*LL*LR - 1/6*nf^5*
      T^2*h^8*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T^2*h^8*QL*QLd*LL*LLd^3*LR^2 -
      1/6*nf^5*T^2*h^8*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*T^2*h^8*QL*QLd*LL^3*LLd
      *LRd^2 + 1/2*nf^5*T^2*h^8*QL*QLd*QR*QRd^4*LRd + 1/2*nf^5*T^2*h^8*QL*QLd*
      QR^4*QRd*LR - 1/4*nf^5*T^2*h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 25/24*nf^5*T^2*
      h^8*QL*QLd^2*QR^4*LL - 1/3*nf^5*T^2*h^8*QL*QLd^3*QR^3*QRd + 1/2*nf^5*T^2
      *h^8*QL*QLd^4*LLd*LR*LRd - 1/8*nf^5*T^2*h^8*QL*QLd^4*LL*LLd^2 + 1/2*nf^5
      *T^2*h^8*QL*QLd^4*QR*QRd*LLd + 2/3*nf^5*T^2*h^8*QL*QLd^5*QR*LRd + nf^5*
      T^2*h^8*QL^2*QRd^2*LR^2*LRd^2 + nf^5*T^2*h^8*QL^2*QRd^2*LL^2*LLd^2 + 1/2
      *nf^5*T^2*h^8*QL^2*QRd^5*LRd - 1/4*nf^5*T^2*h^8*QL^2*QR*LLd^2*LR^3 - 3/4
      *nf^5*T^2*h^8*QL^2*QR*LL^2*LR*LRd^2 + 1/6*nf^5*T^2*h^8*QL^2*QR*LL^3*LLd*
      LRd - 1/4*nf^5*T^2*h^8*QL^2*QR^2*QRd*LL^2*LRd + 1/3*nf^5*T^2*h^8*QL^2*
      QR^2*QRd^4 + 19/24*nf^5*T^2*h^8*QL^2*QR^4*LR^2 - 25/24*nf^5*T^2*h^8*QL^2
      *QLd*QRd^4*LLd - 1/4*nf^5*T^2*h^8*QL^2*QLd*QR^2*LLd*LR^2 + 1/2*nf^5*T^2*
      h^8*QL^2*QLd^2*LLd^2*LR^2 + 1/2*nf^5*T^2*h^8*QL^2*QLd^2*LL^2*LRd^2 - 3/4
      *nf^5*T^2*h^8*QL^2*QLd^2*QRd^3*LRd - 3/4*nf^5*T^2*h^8*QL^2*QLd^2*QR^3*LR
       + 1/3*nf^5*T^2*h^8*QL^2*QLd^4*QR^2 - 1/8*nf^5*T^2*h^8*QL^2*QLd^5*LLd -
      5/12*nf^5*T^2*h^8*QL^3*LL*LR^2*LRd^2 - 1/6*nf^5*T^2*h^8*QL^3*LL^2*LLd*LR
      *LRd - 1/18*nf^5*T^2*h^8*QL^3*LL^3*LRd^2 - 11/36*nf^5*T^2*h^8*QL^3*LL^3*
      LLd^2 - 3/4*nf^5*T^2*h^8*QL^3*QR^2*QRd^2*LL - 1/3*nf^5*T^2*h^8*QL^3*QLd*
      QR*QRd^3 + 1/8*nf^5*T^2*h^8*QL^4*QRd*LR^2*LRd + 1/2*nf^5*T^2*h^8*QL^4*
      QRd*LL*LLd*LR + 1/2*nf^5*T^2*h^8*QL^4*QRd*LL^2*LRd - 1/12*nf^5*T^2*h^8*
      QL^4*QRd^4 - 25/24*nf^5*T^2*h^8*QL^4*QR*QRd^2*LR + 19/24*nf^5*T^2*h^8*
      QL^4*QR^2*LL^2 + 1/2*nf^5*T^2*h^8*QL^4*QLd*LL*LR*LRd - 1/8*nf^5*T^2*h^8*
      QL^4*QLd*LL^2*LLd + 1/2*nf^5*T^2*h^8*QL^4*QLd*QR*QRd*LL + 1/3*nf^5*T^2*
      h^8*QL^4*QLd^2*QRd^2 + 1/2*nf^5*T^2*h^8*QL^5*QRd^2*LL + 2/3*nf^5*T^2*h^8
      *QL^5*QR*LL*LR + 2/3*nf^5*T^2*h^8*QL^5*QLd*QRd*LR - 1/8*nf^5*T^2*h^8*
      QL^5*QLd^2*LL + 35/72*nf^5*T^2*h^8*QL^6*LR^2 + 13/36*nf^5*T^2*h^8*QL^6*
      LL^2 - 3/2*nf^5*T^2*h^8*G*QRd^3*LL*LRd^2 + 1/2*nf^5*T^2*h^8*G*QRd^3*LL*
      LLd^2 - 3/2*nf^5*T^2*h^8*G*QR*QRd*LLd*LR^2*LRd - 3/2*nf^5*T^2*h^8*G*QR*
      QRd*LL*LR*LRd^2 - 3/2*nf^5*T^2*h^8*G*QR*QRd*LL*LLd^2*LR - 3/2*nf^5*T^2*
      h^8*G*QR*QRd*LL^2*LLd*LRd - 3/2*nf^5*T^2*h^8*G*QR^3*LLd*LR^2 + 1/2*nf^5*
      T^2*h^8*G*QR^3*LL^2*LLd - 3/2*nf^5*T^2*h^8*G*QLd*QRd^2*LR*LRd^2 - 3/2*
      nf^5*T^2*h^8*G*QLd*QRd^2*LLd^2*LR - 9/2*nf^5*T^2*h^8*G*QLd*QR*LLd^2*LR^2
       - 3/2*nf^5*T^2*h^8*G*QLd*QR*LL^2*LRd^2 - 1/2*nf^5*T^2*h^8*G*QLd*QR^3*
      QRd^2 - 3/2*nf^5*T^2*h^8*G*QLd^2*QRd*LL*LRd^2 - 3/2*nf^5*T^2*h^8*G*QLd^2
      *QRd*LL*LLd^2 + 1/2*nf^5*T^2*h^8*G*QLd^3*LR*LRd^2 - 3/2*nf^5*T^2*h^8*G*
      QLd^3*LLd^2*LR - 3/2*nf^5*T^2*h^8*G*QLd^3*QR^3 - 3/2*nf^5*T^2*h^8*G*QL*
      QRd*LLd^2*LR^2 - 9/2*nf^5*T^2*h^8*G*QL*QRd*LL^2*LRd^2 - 3/2*nf^5*T^2*h^8
      *G*QL*QR^2*LR^2*LRd - 3/2*nf^5*T^2*h^8*G*QL*QR^2*LL^2*LRd - 1/2*nf^5*T^2
      *h^8*G*QL*QR^2*QRd^3 - 3/2*nf^5*T^2*h^8*G*QL*QLd*LLd*LR^2*LRd - 3/2*nf^5
      *T^2*h^8*G*QL*QLd*LL*LR*LRd^2 - 3/2*nf^5*T^2*h^8*G*QL*QLd*LL*LLd^2*LR -
      3/2*nf^5*T^2*h^8*G*QL*QLd*LL^2*LLd*LRd - 3/2*nf^5*T^2*h^8*G*QL*QLd^2*
      QR^2*QRd - 3/2*nf^5*T^2*h^8*G*QL^2*QR*LLd*LR^2 - 3/2*nf^5*T^2*h^8*G*QL^2
      *QR*LL^2*LLd - 3/2*nf^5*T^2*h^8*G*QL^2*QLd*QR*QRd^2 - 1/2*nf^5*T^2*h^8*G
      *QL^2*QLd^3*QR + 1/2*nf^5*T^2*h^8*G*QL^3*LR^2*LRd - 3/2*nf^5*T^2*h^8*G*
      QL^3*LL^2*LRd - 3/2*nf^5*T^2*h^8*G*QL^3*QRd^3 - 1/2*nf^5*T^2*h^8*G*QL^3*
      QLd^2*QRd - 7/6*nf^5*T^2*h^8*W*LLd*LR^3*LRd^2 - 7/2*nf^5*T^2*h^8*W*LLd^3
      *LR^3 - 7/6*nf^5*T^2*h^8*W*LL*LR^2*LRd^3 - 7/2*nf^5*T^2*h^8*W*LL*LLd^2*
      LR^2*LRd - 7/2*nf^5*T^2*h^8*W*LL^2*LLd*LR*LRd^2 - 7/6*nf^5*T^2*h^8*W*
      LL^2*LLd^3*LR - 7/2*nf^5*T^2*h^8*W*LL^3*LRd^3 - 7/6*nf^5*T^2*h^8*W*LL^3*
      LLd^2*LRd + 7/2*nf^5*T^2*h^8*W*QRd^3*LLd*LR*LRd + 7/2*nf^5*T^2*h^8*W*
      QRd^3*LL*LRd^2 + 7/3*nf^5*T^2*h^8*W*QRd^3*LL*LLd^2 - 7/2*nf^5*T^2*h^8*W*
      QR*QRd*LLd*LR^2*LRd - 7/2*nf^5*T^2*h^8*W*QR*QRd*LL*LR*LRd^2 - 7/2*nf^5*
      T^2*h^8*W*QR*QRd*LL*LLd^2*LR - 7/2*nf^5*T^2*h^8*W*QR*QRd*LL^2*LLd*LRd +
      7/4*nf^5*T^2*h^8*W*QR*QRd^4*LLd + 7/2*nf^5*T^2*h^8*W*QR^3*LLd*LR^2 + 7/2
      *nf^5*T^2*h^8*W*QR^3*LL*LR*LRd + 7/3*nf^5*T^2*h^8*W*QR^3*LL^2*LLd + 7/4*
      nf^5*T^2*h^8*W*QR^4*QRd*LL - 7/2*nf^5*T^2*h^8*W*QLd*QRd^2*LLd^2*LR + 7/2
      *nf^5*T^2*h^8*W*QLd*QRd^2*LL*LLd*LRd - 21/2*nf^5*T^2*h^8*W*QLd*QR*LLd^2*
      LR^2 - 7/2*nf^5*T^2*h^8*W*QLd*QR*LL^2*LRd^2 + 7/2*nf^5*T^2*h^8*W*QLd*QR*
      QRd^3*LRd + 21/4*nf^5*T^2*h^8*W*QLd*QR^4*LR + 7/2*nf^5*T^2*h^8*W*QLd^2*
      QRd*LLd*LR*LRd - 7/2*nf^5*T^2*h^8*W*QLd^2*QRd*LL*LRd^2 + 7/3*nf^5*T^2*
      h^8*W*QLd^3*LR*LRd^2 + 7/2*nf^5*T^2*h^8*W*QLd^3*LLd^2*LR + 7/2*nf^5*T^2*
      h^8*W*QLd^3*LL*LLd*LRd + 7/2*nf^5*T^2*h^8*W*QLd^3*QR*QRd*LRd + 21/4*nf^5
      *T^2*h^8*W*QLd^4*QR*LLd - 7/2*nf^5*T^2*h^8*W*QL*QRd*LLd^2*LR^2 - 21/2*
      nf^5*T^2*h^8*W*QL*QRd*LL^2*LRd^2 + 21/4*nf^5*T^2*h^8*W*QL*QRd^4*LRd + 7/
      2*nf^5*T^2*h^8*W*QL*QR^2*LL*LLd*LR - 7/2*nf^5*T^2*h^8*W*QL*QR^2*LL^2*LRd
       + 7/2*nf^5*T^2*h^8*W*QL*QR^3*QRd*LR - 7/2*nf^5*T^2*h^8*W*QL*QLd*LLd*
      LR^2*LRd - 7/2*nf^5*T^2*h^8*W*QL*QLd*LL*LR*LRd^2 - 7/2*nf^5*T^2*h^8*W*QL
      *QLd*LL*LLd^2*LR - 7/2*nf^5*T^2*h^8*W*QL*QLd*LL^2*LLd*LRd + 7/2*nf^5*T^2
      *h^8*W*QL*QLd*QRd^3*LLd + 7/2*nf^5*T^2*h^8*W*QL*QLd*QR^3*LL + 7/2*nf^5*
      T^2*h^8*W*QL*QLd^3*QRd*LLd + 7/4*nf^5*T^2*h^8*W*QL*QLd^4*LRd - 7/2*nf^5*
      T^2*h^8*W*QL^2*QR*LLd*LR^2 + 7/2*nf^5*T^2*h^8*W*QL^2*QR*LL*LR*LRd + 7/3*
      nf^5*T^2*h^8*W*QL^3*LR^2*LRd + 7/2*nf^5*T^2*h^8*W*QL^3*LL*LLd*LR + 7/2*
      nf^5*T^2*h^8*W*QL^3*LL^2*LRd + 7/2*nf^5*T^2*h^8*W*QL^3*QR*QRd*LR + 7/2*
      nf^5*T^2*h^8*W*QL^3*QLd*QR*LL + 21/4*nf^5*T^2*h^8*W*QL^4*QRd*LL + 7/4*
      nf^5*T^2*h^8*W*QL^4*QLd*LR - 1/2*nf^5*T^2*h^8*B*LLd*LR^3*LRd^2 - 3/2*
      nf^5*T^2*h^8*B*LLd^3*LR^3 - 1/2*nf^5*T^2*h^8*B*LL*LR^2*LRd^3 - 3/2*nf^5*
      T^2*h^8*B*LL*LLd^2*LR^2*LRd - 3/2*nf^5*T^2*h^8*B*LL^2*LLd*LR*LRd^2 - 1/2
      *nf^5*T^2*h^8*B*LL^2*LLd^3*LR - 3/2*nf^5*T^2*h^8*B*LL^3*LRd^3 - 1/2*nf^5
      *T^2*h^8*B*LL^3*LLd^2*LRd + 3/2*nf^5*T^2*h^8*B*QRd^3*LLd*LR*LRd + 3/2*
      nf^5*T^2*h^8*B*QRd^3*LL*LRd^2 + nf^5*T^2*h^8*B*QRd^3*LL*LLd^2 - 3/2*nf^5
      *T^2*h^8*B*QR*QRd*LLd*LR^2*LRd - 3/2*nf^5*T^2*h^8*B*QR*QRd*LL*LR*LRd^2
       - 3/2*nf^5*T^2*h^8*B*QR*QRd*LL*LLd^2*LR - 3/2*nf^5*T^2*h^8*B*QR*QRd*
      LL^2*LLd*LRd + 3/4*nf^5*T^2*h^8*B*QR*QRd^4*LLd + 3/2*nf^5*T^2*h^8*B*QR^3
      *LLd*LR^2 + 3/2*nf^5*T^2*h^8*B*QR^3*LL*LR*LRd + nf^5*T^2*h^8*B*QR^3*LL^2
      *LLd + 3/4*nf^5*T^2*h^8*B*QR^4*QRd*LL - 3/2*nf^5*T^2*h^8*B*QLd*QRd^2*
      LLd^2*LR + 3/2*nf^5*T^2*h^8*B*QLd*QRd^2*LL*LLd*LRd - 9/2*nf^5*T^2*h^8*B*
      QLd*QR*LLd^2*LR^2 - 3/2*nf^5*T^2*h^8*B*QLd*QR*LL^2*LRd^2 + 3/2*nf^5*T^2*
      h^8*B*QLd*QR*QRd^3*LRd + 9/4*nf^5*T^2*h^8*B*QLd*QR^4*LR + 3/2*nf^5*T^2*
      h^8*B*QLd^2*QRd*LLd*LR*LRd - 3/2*nf^5*T^2*h^8*B*QLd^2*QRd*LL*LRd^2 +
      nf^5*T^2*h^8*B*QLd^3*LR*LRd^2 + 3/2*nf^5*T^2*h^8*B*QLd^3*LLd^2*LR + 3/2*
      nf^5*T^2*h^8*B*QLd^3*LL*LLd*LRd + 3/2*nf^5*T^2*h^8*B*QLd^3*QR*QRd*LRd +
      9/4*nf^5*T^2*h^8*B*QLd^4*QR*LLd - 3/2*nf^5*T^2*h^8*B*QL*QRd*LLd^2*LR^2
       - 9/2*nf^5*T^2*h^8*B*QL*QRd*LL^2*LRd^2 + 9/4*nf^5*T^2*h^8*B*QL*QRd^4*
      LRd + 3/2*nf^5*T^2*h^8*B*QL*QR^2*LL*LLd*LR - 3/2*nf^5*T^2*h^8*B*QL*QR^2*
      LL^2*LRd + 3/2*nf^5*T^2*h^8*B*QL*QR^3*QRd*LR - 3/2*nf^5*T^2*h^8*B*QL*QLd
      *LLd*LR^2*LRd - 3/2*nf^5*T^2*h^8*B*QL*QLd*LL*LR*LRd^2 - 3/2*nf^5*T^2*h^8
      *B*QL*QLd*LL*LLd^2*LR - 3/2*nf^5*T^2*h^8*B*QL*QLd*LL^2*LLd*LRd + 3/2*
      nf^5*T^2*h^8*B*QL*QLd*QRd^3*LLd + 3/2*nf^5*T^2*h^8*B*QL*QLd*QR^3*LL + 3/
      2*nf^5*T^2*h^8*B*QL*QLd^3*QRd*LLd + 3/4*nf^5*T^2*h^8*B*QL*QLd^4*LRd - 3/
      2*nf^5*T^2*h^8*B*QL^2*QR*LLd*LR^2 + 3/2*nf^5*T^2*h^8*B*QL^2*QR*LL*LR*LRd
       + nf^5*T^2*h^8*B*QL^3*LR^2*LRd + 3/2*nf^5*T^2*h^8*B*QL^3*LL*LLd*LR + 3/
      2*nf^5*T^2*h^8*B*QL^3*LL^2*LRd + 3/2*nf^5*T^2*h^8*B*QL^3*QR*QRd*LR + 3/2
      *nf^5*T^2*h^8*B*QL^3*QLd*QR*LL + 9/4*nf^5*T^2*h^8*B*QL^4*QRd*LL + 3/4*
      nf^5*T^2*h^8*B*QL^4*QLd*LR - 8*nf^5*T^2*h^8*p^2*LLd*LR^3*LRd^2 - 6*nf^5*
      T^2*h^8*p^2*LLd^3*LR^3 - 8*nf^5*T^2*h^8*p^2*LL*LR^2*LRd^3 - 12*nf^5*T^2*
      h^8*p^2*LL*LLd^2*LR^2*LRd - 12*nf^5*T^2*h^8*p^2*LL^2*LLd*LR*LRd^2 - 8*
      nf^5*T^2*h^8*p^2*LL^2*LLd^3*LR - 6*nf^5*T^2*h^8*p^2*LL^3*LRd^3 - 8*nf^5*
      T^2*h^8*p^2*LL^3*LLd^2*LRd + 12*nf^5*T^2*h^8*p^2*QRd^3*LLd*LR*LRd + 6*
      nf^5*T^2*h^8*p^2*QRd^3*LL*LRd^2 + 4*nf^5*T^2*h^8*p^2*QRd^3*LL*LLd^2 - 12
      *nf^5*T^2*h^8*p^2*QR*QRd*LLd*LR^2*LRd - 12*nf^5*T^2*h^8*p^2*QR*QRd*LL*LR
      *LRd^2 - 12*nf^5*T^2*h^8*p^2*QR*QRd*LL*LLd^2*LR - 12*nf^5*T^2*h^8*p^2*QR
      *QRd*LL^2*LLd*LRd + 6*nf^5*T^2*h^8*p^2*QR*QRd^4*LLd + 6*nf^5*T^2*h^8*p^2
      *QR^3*LLd*LR^2 + 12*nf^5*T^2*h^8*p^2*QR^3*LL*LR*LRd + 4*nf^5*T^2*h^8*p^2
      *QR^3*LL^2*LLd + 6*nf^5*T^2*h^8*p^2*QR^4*QRd*LL + 12*nf^5*T^2*h^8*p^2*
      QLd*QRd^2*LL*LLd*LRd - 12*nf^5*T^2*h^8*p^2*QLd*QR*LR^2*LRd^2 - 18*nf^5*
      T^2*h^8*p^2*QLd*QR*LLd^2*LR^2 - 12*nf^5*T^2*h^8*p^2*QLd*QR*LL^2*LRd^2 -
      12*nf^5*T^2*h^8*p^2*QLd*QR*LL^2*LLd^2 + 12*nf^5*T^2*h^8*p^2*QLd*QR*QRd^3
      *LRd + 9*nf^5*T^2*h^8*p^2*QLd*QR^4*LR + 12*nf^5*T^2*h^8*p^2*QLd^2*QRd*
      LLd*LR*LRd + 12*nf^5*T^2*h^8*p^2*QLd^2*QR*QRd^2*LLd + 4*nf^5*T^2*h^8*p^2
      *QLd^3*LR*LRd^2 + 6*nf^5*T^2*h^8*p^2*QLd^3*LLd^2*LR + 12*nf^5*T^2*h^8*
      p^2*QLd^3*LL*LLd*LRd + 12*nf^5*T^2*h^8*p^2*QLd^3*QR*QRd*LRd + 9*nf^5*T^2
      *h^8*p^2*QLd^4*QR*LLd - 12*nf^5*T^2*h^8*p^2*QL*QRd*LR^2*LRd^2 - 12*nf^5*
      T^2*h^8*p^2*QL*QRd*LLd^2*LR^2 - 18*nf^5*T^2*h^8*p^2*QL*QRd*LL^2*LRd^2 -
      12*nf^5*T^2*h^8*p^2*QL*QRd*LL^2*LLd^2 + 9*nf^5*T^2*h^8*p^2*QL*QRd^4*LRd
       + 12*nf^5*T^2*h^8*p^2*QL*QR^2*LL*LLd*LR + 12*nf^5*T^2*h^8*p^2*QL*QR^3*
      QRd*LR - 12*nf^5*T^2*h^8*p^2*QL*QLd*LLd*LR^2*LRd - 12*nf^5*T^2*h^8*p^2*
      QL*QLd*LL*LR*LRd^2 - 12*nf^5*T^2*h^8*p^2*QL*QLd*LL*LLd^2*LR - 12*nf^5*
      T^2*h^8*p^2*QL*QLd*LL^2*LLd*LRd + 12*nf^5*T^2*h^8*p^2*QL*QLd*QRd^3*LLd
       + 12*nf^5*T^2*h^8*p^2*QL*QLd*QR^3*LL + 12*nf^5*T^2*h^8*p^2*QL*QLd^2*
      QRd^2*LRd + 12*nf^5*T^2*h^8*p^2*QL*QLd^3*QRd*LLd + 6*nf^5*T^2*h^8*p^2*QL
      *QLd^4*LRd + 12*nf^5*T^2*h^8*p^2*QL^2*QR*LL*LR*LRd + 12*nf^5*T^2*h^8*p^2
      *QL^2*QR^2*QRd*LL + 12*nf^5*T^2*h^8*p^2*QL^2*QLd*QR^2*LR + 4*nf^5*T^2*
      h^8*p^2*QL^3*LR^2*LRd + 12*nf^5*T^2*h^8*p^2*QL^3*LL*LLd*LR + 6*nf^5*T^2*
      h^8*p^2*QL^3*LL^2*LRd + 12*nf^5*T^2*h^8*p^2*QL^3*QR*QRd*LR + 12*nf^5*T^2
      *h^8*p^2*QL^3*QLd*QR*LL + 9*nf^5*T^2*h^8*p^2*QL^4*QRd*LL + 6*nf^5*T^2*
      h^8*p^2*QL^4*QLd*LR - 14*nf^5*T^2*h^8*u*p*LLd*LR^3*LRd^2 - 14*nf^5*T^2*
      h^8*u*p*LLd^3*LR^3 - 14*nf^5*T^2*h^8*u*p*LL*LR^2*LRd^3 - 49/2*nf^5*T^2*
      h^8*u*p*LL*LLd^2*LR^2*LRd - 49/2*nf^5*T^2*h^8*u*p*LL^2*LLd*LR*LRd^2 - 14
      *nf^5*T^2*h^8*u*p*LL^2*LLd^3*LR - 14*nf^5*T^2*h^8*u*p*LL^3*LRd^3 - 14*
      nf^5*T^2*h^8*u*p*LL^3*LLd^2*LRd + 49/2*nf^5*T^2*h^8*u*p*QRd^3*LLd*LR*LRd
       + 14*nf^5*T^2*h^8*u*p*QRd^3*LL*LRd^2 + 21/2*nf^5*T^2*h^8*u*p*QRd^3*LL*
      LLd^2 - 49/2*nf^5*T^2*h^8*u*p*QR*QRd*LLd*LR^2*LRd - 49/2*nf^5*T^2*h^8*u*
      p*QR*QRd*LL*LR*LRd^2 - 49/2*nf^5*T^2*h^8*u*p*QR*QRd*LL*LLd^2*LR - 49/2*
      nf^5*T^2*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 49/4*nf^5*T^2*h^8*u*p*QR*QRd^4*
      LLd + 14*nf^5*T^2*h^8*u*p*QR^3*LLd*LR^2 + 49/2*nf^5*T^2*h^8*u*p*QR^3*LL*
      LR*LRd + 21/2*nf^5*T^2*h^8*u*p*QR^3*LL^2*LLd + 49/4*nf^5*T^2*h^8*u*p*
      QR^4*QRd*LL - 7*nf^5*T^2*h^8*u*p*QLd*QRd^2*LLd^2*LR + 49/2*nf^5*T^2*h^8*
      u*p*QLd*QRd^2*LL*LLd*LRd - 35/2*nf^5*T^2*h^8*u*p*QLd*QR*LR^2*LRd^2 - 42*
      nf^5*T^2*h^8*u*p*QLd*QR*LLd^2*LR^2 - 49/2*nf^5*T^2*h^8*u*p*QLd*QR*LL^2*
      LRd^2 - 35/2*nf^5*T^2*h^8*u*p*QLd*QR*LL^2*LLd^2 + 49/2*nf^5*T^2*h^8*u*p*
      QLd*QR*QRd^3*LRd + 21*nf^5*T^2*h^8*u*p*QLd*QR^4*LR + 49/2*nf^5*T^2*h^8*u
      *p*QLd^2*QRd*LLd*LR*LRd - 7*nf^5*T^2*h^8*u*p*QLd^2*QRd*LL*LRd^2 + 35/2*
      nf^5*T^2*h^8*u*p*QLd^2*QR*QRd^2*LLd + 21/2*nf^5*T^2*h^8*u*p*QLd^3*LR*
      LRd^2 + 14*nf^5*T^2*h^8*u*p*QLd^3*LLd^2*LR + 49/2*nf^5*T^2*h^8*u*p*QLd^3
      *LL*LLd*LRd + 49/2*nf^5*T^2*h^8*u*p*QLd^3*QR*QRd*LRd + 21*nf^5*T^2*h^8*u
      *p*QLd^4*QR*LLd - 35/2*nf^5*T^2*h^8*u*p*QL*QRd*LR^2*LRd^2 - 49/2*nf^5*
      T^2*h^8*u*p*QL*QRd*LLd^2*LR^2 - 42*nf^5*T^2*h^8*u*p*QL*QRd*LL^2*LRd^2 -
      35/2*nf^5*T^2*h^8*u*p*QL*QRd*LL^2*LLd^2 + 21*nf^5*T^2*h^8*u*p*QL*QRd^4*
      LRd + 49/2*nf^5*T^2*h^8*u*p*QL*QR^2*LL*LLd*LR - 7*nf^5*T^2*h^8*u*p*QL*
      QR^2*LL^2*LRd + 49/2*nf^5*T^2*h^8*u*p*QL*QR^3*QRd*LR - 49/2*nf^5*T^2*h^8
      *u*p*QL*QLd*LLd*LR^2*LRd - 49/2*nf^5*T^2*h^8*u*p*QL*QLd*LL*LR*LRd^2 - 49/
      2*nf^5*T^2*h^8*u*p*QL*QLd*LL*LLd^2*LR - 49/2*nf^5*T^2*h^8*u*p*QL*QLd*
      LL^2*LLd*LRd + 49/2*nf^5*T^2*h^8*u*p*QL*QLd*QRd^3*LLd + 49/2*nf^5*T^2*
      h^8*u*p*QL*QLd*QR^3*LL + 35/2*nf^5*T^2*h^8*u*p*QL*QLd^2*QRd^2*LRd + 49/2
      *nf^5*T^2*h^8*u*p*QL*QLd^3*QRd*LLd + 49/4*nf^5*T^2*h^8*u*p*QL*QLd^4*LRd
       - 7*nf^5*T^2*h^8*u*p*QL^2*QR*LLd*LR^2 + 49/2*nf^5*T^2*h^8*u*p*QL^2*QR*
      LL*LR*LRd + 35/2*nf^5*T^2*h^8*u*p*QL^2*QR^2*QRd*LL + 35/2*nf^5*T^2*h^8*u
      *p*QL^2*QLd*QR^2*LR + 21/2*nf^5*T^2*h^8*u*p*QL^3*LR^2*LRd + 49/2*nf^5*
      T^2*h^8*u*p*QL^3*LL*LLd*LR + 14*nf^5*T^2*h^8*u*p*QL^3*LL^2*LRd + 49/2*
      nf^5*T^2*h^8*u*p*QL^3*QR*QRd*LR + 49/2*nf^5*T^2*h^8*u*p*QL^3*QLd*QR*LL
       + 21*nf^5*T^2*h^8*u*p*QL^4*QRd*LL + 49/4*nf^5*T^2*h^8*u*p*QL^4*QLd*LR
       - 29/6*nf^5*T^2*h^8*u^2*LLd*LR^3*LRd^2 - 16/3*nf^5*T^2*h^8*u^2*LLd^3*
      LR^3 - 29/6*nf^5*T^2*h^8*u^2*LL*LR^2*LRd^3 - 9*nf^5*T^2*h^8*u^2*LL*LLd^2
      *LR^2*LRd - 9*nf^5*T^2*h^8*u^2*LL^2*LLd*LR*LRd^2 - 29/6*nf^5*T^2*h^8*u^2
      *LL^2*LLd^3*LR - 16/3*nf^5*T^2*h^8*u^2*LL^3*LRd^3 - 29/6*nf^5*T^2*h^8*
      u^2*LL^3*LLd^2*LRd + 9*nf^5*T^2*h^8*u^2*QRd^3*LLd*LR*LRd + 16/3*nf^5*T^2
      *h^8*u^2*QRd^3*LL*LRd^2 + 25/6*nf^5*T^2*h^8*u^2*QRd^3*LL*LLd^2 - 9*nf^5*
      T^2*h^8*u^2*QR*QRd*LLd*LR^2*LRd - 9*nf^5*T^2*h^8*u^2*QR*QRd*LL*LR*LRd^2
       - 9*nf^5*T^2*h^8*u^2*QR*QRd*LL*LLd^2*LR - 9*nf^5*T^2*h^8*u^2*QR*QRd*
      LL^2*LLd*LRd + 9/2*nf^5*T^2*h^8*u^2*QR*QRd^4*LLd + 16/3*nf^5*T^2*h^8*u^2
      *QR^3*LLd*LR^2 + 9*nf^5*T^2*h^8*u^2*QR^3*LL*LR*LRd + 25/6*nf^5*T^2*h^8*
      u^2*QR^3*LL^2*LLd + 9/2*nf^5*T^2*h^8*u^2*QR^4*QRd*LL - 7/2*nf^5*T^2*h^8*
      u^2*QLd*QRd^2*LLd^2*LR + 9*nf^5*T^2*h^8*u^2*QLd*QRd^2*LL*LLd*LRd - 11/2*
      nf^5*T^2*h^8*u^2*QLd*QR*LR^2*LRd^2 - 16*nf^5*T^2*h^8*u^2*QLd*QR*LLd^2*
      LR^2 - 9*nf^5*T^2*h^8*u^2*QLd*QR*LL^2*LRd^2 - 11/2*nf^5*T^2*h^8*u^2*QLd*
      QR*LL^2*LLd^2 + 9*nf^5*T^2*h^8*u^2*QLd*QR*QRd^3*LRd + 8*nf^5*T^2*h^8*u^2
      *QLd*QR^4*LR + 9*nf^5*T^2*h^8*u^2*QLd^2*QRd*LLd*LR*LRd - 7/2*nf^5*T^2*
      h^8*u^2*QLd^2*QRd*LL*LRd^2 + 11/2*nf^5*T^2*h^8*u^2*QLd^2*QR*QRd^2*LLd +
      25/6*nf^5*T^2*h^8*u^2*QLd^3*LR*LRd^2 + 16/3*nf^5*T^2*h^8*u^2*QLd^3*LLd^2
      *LR + 9*nf^5*T^2*h^8*u^2*QLd^3*LL*LLd*LRd + 9*nf^5*T^2*h^8*u^2*QLd^3*QR*
      QRd*LRd + 8*nf^5*T^2*h^8*u^2*QLd^4*QR*LLd - 11/2*nf^5*T^2*h^8*u^2*QL*QRd
      *LR^2*LRd^2 - 9*nf^5*T^2*h^8*u^2*QL*QRd*LLd^2*LR^2 - 16*nf^5*T^2*h^8*u^2
      *QL*QRd*LL^2*LRd^2 - 11/2*nf^5*T^2*h^8*u^2*QL*QRd*LL^2*LLd^2 + 8*nf^5*
      T^2*h^8*u^2*QL*QRd^4*LRd + 9*nf^5*T^2*h^8*u^2*QL*QR^2*LL*LLd*LR - 7/2*
      nf^5*T^2*h^8*u^2*QL*QR^2*LL^2*LRd + 9*nf^5*T^2*h^8*u^2*QL*QR^3*QRd*LR -
      9*nf^5*T^2*h^8*u^2*QL*QLd*LLd*LR^2*LRd - 9*nf^5*T^2*h^8*u^2*QL*QLd*LL*LR
      *LRd^2 - 9*nf^5*T^2*h^8*u^2*QL*QLd*LL*LLd^2*LR - 9*nf^5*T^2*h^8*u^2*QL*
      QLd*LL^2*LLd*LRd + 9*nf^5*T^2*h^8*u^2*QL*QLd*QRd^3*LLd + 9*nf^5*T^2*h^8*
      u^2*QL*QLd*QR^3*LL + 11/2*nf^5*T^2*h^8*u^2*QL*QLd^2*QRd^2*LRd + 9*nf^5*
      T^2*h^8*u^2*QL*QLd^3*QRd*LLd + 9/2*nf^5*T^2*h^8*u^2*QL*QLd^4*LRd - 7/2*
      nf^5*T^2*h^8*u^2*QL^2*QR*LLd*LR^2 + 9*nf^5*T^2*h^8*u^2*QL^2*QR*LL*LR*LRd
       + 11/2*nf^5*T^2*h^8*u^2*QL^2*QR^2*QRd*LL + 11/2*nf^5*T^2*h^8*u^2*QL^2*
      QLd*QR^2*LR + 25/6*nf^5*T^2*h^8*u^2*QL^3*LR^2*LRd + 9*nf^5*T^2*h^8*u^2*
      QL^3*LL*LLd*LR + 16/3*nf^5*T^2*h^8*u^2*QL^3*LL^2*LRd + 9*nf^5*T^2*h^8*
      u^2*QL^3*QR*QRd*LR + 9*nf^5*T^2*h^8*u^2*QL^3*QLd*QR*LL + 8*nf^5*T^2*h^8*
      u^2*QL^4*QRd*LL + 9/2*nf^5*T^2*h^8*u^2*QL^4*QLd*LR + 1/24*nf^5*T^3*h^8*
      LLd^2*LR^4*LRd^2 - 5/24*nf^5*T^3*h^8*LLd^4*LR^4 - 2/3*nf^5*T^3*h^8*LL*
      LLd^3*LR^3*LRd + 1/24*nf^5*T^3*h^8*LL^2*LR^2*LRd^4 + 1/24*nf^5*T^3*h^8*
      LL^2*LLd^4*LR^2 - 2/3*nf^5*T^3*h^8*LL^3*LLd*LR*LRd^3 - 5/24*nf^5*T^3*h^8
      *LL^4*LRd^4 + 1/24*nf^5*T^3*h^8*LL^4*LLd^2*LRd^2 - 17/72*nf^5*T^3*h^8*
      QRd^3*LR^2*LRd^3 - 1/3*nf^5*T^3*h^8*QRd^3*LL*LLd*LR*LRd^2 - 1/9*nf^5*T^3
      *h^8*QRd^3*LL^2*LRd^3 - 11/24*nf^5*T^3*h^8*QRd^3*LL^2*LLd^2*LRd + 43/72*
      nf^5*T^3*h^8*QRd^6*LRd^2 + 77/144*nf^5*T^3*h^8*QRd^6*LLd^2 - 1/3*nf^5*
      T^3*h^8*QR*QRd*LLd^2*LR^3*LRd - 1/3*nf^5*T^3*h^8*QR*QRd*LL*LLd^3*LR^2 -
      1/3*nf^5*T^3*h^8*QR*QRd*LL^2*LR*LRd^3 - 1/3*nf^5*T^3*h^8*QR*QRd*LL^3*LLd
      *LRd^2 + 3/16*nf^5*T^3*h^8*QR*QRd^4*LR*LRd^2 + 3/4*nf^5*T^3*h^8*QR*QRd^4
      *LL*LLd*LRd + 1/4*nf^5*T^3*h^8*QR^2*QRd^2*LLd^2*LR^2 + 1/4*nf^5*T^3*h^8*
      QR^2*QRd^2*LL^2*LRd^2 + 3/16*nf^5*T^3*h^8*QR^2*QRd^5*LRd - 17/72*nf^5*
      T^3*h^8*QR^3*LR^3*LRd^2 - 1/9*nf^5*T^3*h^8*QR^3*LLd^2*LR^3 - 1/3*nf^5*
      T^3*h^8*QR^3*LL*LLd*LR^2*LRd - 11/24*nf^5*T^3*h^8*QR^3*LL^2*LLd^2*LR + 3/
      16*nf^5*T^3*h^8*QR^4*QRd*LR^2*LRd + 3/4*nf^5*T^3*h^8*QR^4*QRd*LL*LLd*LR
       + 3/16*nf^5*T^3*h^8*QR^5*QRd^2*LR + 43/72*nf^5*T^3*h^8*QR^6*LR^2 + 77/
      144*nf^5*T^3*h^8*QR^6*LL^2 - 1/8*nf^5*T^3*h^8*QLd*QRd^2*LLd^3*LR^2 + 1/3
      *nf^5*T^3*h^8*QLd*QRd^2*LL*LR*LRd^3 - 3/8*nf^5*T^3*h^8*QLd*QRd^2*LL^2*
      LLd*LRd^2 + 13/12*nf^5*T^3*h^8*QLd*QRd^5*LLd*LRd - 1/3*nf^5*T^3*h^8*QLd*
      QR*LLd*LR^3*LRd^2 - 2/3*nf^5*T^3*h^8*QLd*QR*LLd^3*LR^3 - 1/3*nf^5*T^3*
      h^8*QLd*QR*LL^2*LLd^3*LR - 2/3*nf^5*T^3*h^8*QLd*QR*LL^3*LRd^3 + 3/4*nf^5
      *T^3*h^8*QLd*QR^4*LLd*LR^2 + 3/4*nf^5*T^3*h^8*QLd*QR^4*LL*LR*LRd + 5/16*
      nf^5*T^3*h^8*QLd*QR^4*LL^2*LLd + 13/12*nf^5*T^3*h^8*QLd*QR^5*QRd*LL - 3/
      8*nf^5*T^3*h^8*QLd^2*QRd*LLd^2*LR^2*LRd + 1/3*nf^5*T^3*h^8*QLd^2*QRd*LL*
      LLd^3*LR - 1/8*nf^5*T^3*h^8*QLd^2*QRd*LL^2*LRd^3 + 37/48*nf^5*T^3*h^8*
      QLd^2*QRd^4*LRd^2 - 1/8*nf^5*T^3*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 1/2*nf^5*
      T^3*h^8*QLd^2*QR^2*LR^2*LRd^2 + 1/2*nf^5*T^3*h^8*QLd^2*QR^2*LL^2*LLd^2
       + 1/24*nf^5*T^3*h^8*QLd^2*QR^4*QRd^2 + 3/4*nf^5*T^3*h^8*QLd^2*QR^5*LR
       - 11/24*nf^5*T^3*h^8*QLd^3*LLd*LR^2*LRd^2 - 1/9*nf^5*T^3*h^8*QLd^3*
      LLd^3*LR^2 - 1/3*nf^5*T^3*h^8*QLd^3*LL*LLd^2*LR*LRd - 17/72*nf^5*T^3*h^8
      *QLd^3*LL^2*LLd^3 - 3/8*nf^5*T^3*h^8*QLd^3*QR^2*QRd^2*LLd + 37/48*nf^5*
      T^3*h^8*QLd^4*QRd^2*LLd^2 + 5/16*nf^5*T^3*h^8*QLd^4*QR*LR*LRd^2 + 3/4*
      nf^5*T^3*h^8*QLd^4*QR*LLd^2*LR + 3/4*nf^5*T^3*h^8*QLd^4*QR*LL*LLd*LRd -
      25/48*nf^5*T^3*h^8*QLd^4*QR^2*QRd*LRd - 5/24*nf^5*T^3*h^8*QLd^4*QR^4 +
      13/12*nf^5*T^3*h^8*QLd^5*QRd*LLd*LRd + 3/4*nf^5*T^3*h^8*QLd^5*QR^2*LLd
       + 77/144*nf^5*T^3*h^8*QLd^6*LRd^2 + 43/72*nf^5*T^3*h^8*QLd^6*LLd^2 - 2/
      3*nf^5*T^3*h^8*QL*QRd*LLd^3*LR^3 - 1/3*nf^5*T^3*h^8*QL*QRd*LL*LR^2*LRd^3
       - 2/3*nf^5*T^3*h^8*QL*QRd*LL^3*LRd^3 - 1/3*nf^5*T^3*h^8*QL*QRd*LL^3*
      LLd^2*LRd + 3/4*nf^5*T^3*h^8*QL*QRd^4*LLd*LR*LRd + 3/4*nf^5*T^3*h^8*QL*
      QRd^4*LL*LRd^2 + 5/16*nf^5*T^3*h^8*QL*QRd^4*LL*LLd^2 + 13/12*nf^5*T^3*
      h^8*QL*QR*QRd^5*LLd + 1/3*nf^5*T^3*h^8*QL*QR^2*LLd*LR^3*LRd - 3/8*nf^5*
      T^3*h^8*QL*QR^2*LL*LLd^2*LR^2 - 1/8*nf^5*T^3*h^8*QL*QR^2*LL^3*LRd^2 + 13/
      12*nf^5*T^3*h^8*QL*QR^5*LL*LR - 1/3*nf^5*T^3*h^8*QL*QLd*LLd^2*LR^3*LRd
       - 1/3*nf^5*T^3*h^8*QL*QLd*LL*LLd^3*LR^2 - 1/3*nf^5*T^3*h^8*QL*QLd*LL^2*
      LR*LRd^3 - 1/3*nf^5*T^3*h^8*QL*QLd*LL^3*LLd*LRd^2 + 3/4*nf^5*T^3*h^8*QL*
      QLd*QR*QRd^4*LRd + 3/4*nf^5*T^3*h^8*QL*QLd*QR^4*QRd*LR - 1/8*nf^5*T^3*
      h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 25/48*nf^5*T^3*h^8*QL*QLd^2*QR^4*LL - 2/3*
      nf^5*T^3*h^8*QL*QLd^3*QR^3*QRd + 3/4*nf^5*T^3*h^8*QL*QLd^4*LLd*LR*LRd +
      3/16*nf^5*T^3*h^8*QL*QLd^4*LL*LLd^2 + 3/4*nf^5*T^3*h^8*QL*QLd^4*QR*QRd*
      LLd + 13/12*nf^5*T^3*h^8*QL*QLd^5*QR*LRd + 1/2*nf^5*T^3*h^8*QL^2*QRd^2*
      LR^2*LRd^2 + 1/2*nf^5*T^3*h^8*QL^2*QRd^2*LL^2*LLd^2 + 3/4*nf^5*T^3*h^8*
      QL^2*QRd^5*LRd - 1/8*nf^5*T^3*h^8*QL^2*QR*LLd^2*LR^3 - 3/8*nf^5*T^3*h^8*
      QL^2*QR*LL^2*LR*LRd^2 + 1/3*nf^5*T^3*h^8*QL^2*QR*LL^3*LLd*LRd - 1/8*nf^5
      *T^3*h^8*QL^2*QR^2*QRd*LL^2*LRd + 1/24*nf^5*T^3*h^8*QL^2*QR^2*QRd^4 + 37/
      48*nf^5*T^3*h^8*QL^2*QR^4*LR^2 - 25/48*nf^5*T^3*h^8*QL^2*QLd*QRd^4*LLd
       - 1/8*nf^5*T^3*h^8*QL^2*QLd*QR^2*LLd*LR^2 + 1/4*nf^5*T^3*h^8*QL^2*QLd^2
      *LLd^2*LR^2 + 1/4*nf^5*T^3*h^8*QL^2*QLd^2*LL^2*LRd^2 - 3/8*nf^5*T^3*h^8*
      QL^2*QLd^2*QRd^3*LRd - 3/8*nf^5*T^3*h^8*QL^2*QLd^2*QR^3*LR + 1/24*nf^5*
      T^3*h^8*QL^2*QLd^4*QR^2 + 3/16*nf^5*T^3*h^8*QL^2*QLd^5*LLd - 11/24*nf^5*
      T^3*h^8*QL^3*LL*LR^2*LRd^2 - 1/3*nf^5*T^3*h^8*QL^3*LL^2*LLd*LR*LRd - 1/9
      *nf^5*T^3*h^8*QL^3*LL^3*LRd^2 - 17/72*nf^5*T^3*h^8*QL^3*LL^3*LLd^2 - 3/8
      *nf^5*T^3*h^8*QL^3*QR^2*QRd^2*LL - 2/3*nf^5*T^3*h^8*QL^3*QLd*QR*QRd^3 +
      5/16*nf^5*T^3*h^8*QL^4*QRd*LR^2*LRd + 3/4*nf^5*T^3*h^8*QL^4*QRd*LL*LLd*
      LR + 3/4*nf^5*T^3*h^8*QL^4*QRd*LL^2*LRd - 5/24*nf^5*T^3*h^8*QL^4*QRd^4
       - 25/48*nf^5*T^3*h^8*QL^4*QR*QRd^2*LR + 37/48*nf^5*T^3*h^8*QL^4*QR^2*
      LL^2 + 3/4*nf^5*T^3*h^8*QL^4*QLd*LL*LR*LRd + 3/16*nf^5*T^3*h^8*QL^4*QLd*
      LL^2*LLd + 3/4*nf^5*T^3*h^8*QL^4*QLd*QR*QRd*LL + 1/24*nf^5*T^3*h^8*QL^4*
      QLd^2*QRd^2 + 3/4*nf^5*T^3*h^8*QL^5*QRd^2*LL + 13/12*nf^5*T^3*h^8*QL^5*
      QR*LL*LR + 13/12*nf^5*T^3*h^8*QL^5*QLd*QRd*LR + 3/16*nf^5*T^3*h^8*QL^5*
      QLd^2*LL + 77/144*nf^5*T^3*h^8*QL^6*LR^2 + 43/72*nf^5*T^3*h^8*QL^6*LL^2
       - 1/2*nf^5*T^3*h^8*G*QRd^3*LL*LRd^2 + 1/6*nf^5*T^3*h^8*G*QRd^3*LL*LLd^2
       - 1/2*nf^5*T^3*h^8*G*QR*QRd*LLd*LR^2*LRd - 1/2*nf^5*T^3*h^8*G*QR*QRd*LL
      *LR*LRd^2 - 1/2*nf^5*T^3*h^8*G*QR*QRd*LL*LLd^2*LR - 1/2*nf^5*T^3*h^8*G*
      QR*QRd*LL^2*LLd*LRd - 1/2*nf^5*T^3*h^8*G*QR^3*LLd*LR^2 + 1/6*nf^5*T^3*
      h^8*G*QR^3*LL^2*LLd - 1/2*nf^5*T^3*h^8*G*QLd*QRd^2*LR*LRd^2 - 1/2*nf^5*
      T^3*h^8*G*QLd*QRd^2*LLd^2*LR - 3/2*nf^5*T^3*h^8*G*QLd*QR*LLd^2*LR^2 - 1/
      2*nf^5*T^3*h^8*G*QLd*QR*LL^2*LRd^2 - 1/6*nf^5*T^3*h^8*G*QLd*QR^3*QRd^2
       - 1/2*nf^5*T^3*h^8*G*QLd^2*QRd*LL*LRd^2 - 1/2*nf^5*T^3*h^8*G*QLd^2*QRd*
      LL*LLd^2 + 1/6*nf^5*T^3*h^8*G*QLd^3*LR*LRd^2 - 1/2*nf^5*T^3*h^8*G*QLd^3*
      LLd^2*LR - 1/2*nf^5*T^3*h^8*G*QLd^3*QR^3 - 1/2*nf^5*T^3*h^8*G*QL*QRd*
      LLd^2*LR^2 - 3/2*nf^5*T^3*h^8*G*QL*QRd*LL^2*LRd^2 - 1/2*nf^5*T^3*h^8*G*
      QL*QR^2*LR^2*LRd - 1/2*nf^5*T^3*h^8*G*QL*QR^2*LL^2*LRd - 1/6*nf^5*T^3*
      h^8*G*QL*QR^2*QRd^3 - 1/2*nf^5*T^3*h^8*G*QL*QLd*LLd*LR^2*LRd - 1/2*nf^5*
      T^3*h^8*G*QL*QLd*LL*LR*LRd^2 - 1/2*nf^5*T^3*h^8*G*QL*QLd*LL*LLd^2*LR - 1/
      2*nf^5*T^3*h^8*G*QL*QLd*LL^2*LLd*LRd - 1/2*nf^5*T^3*h^8*G*QL*QLd^2*QR^2*
      QRd - 1/2*nf^5*T^3*h^8*G*QL^2*QR*LLd*LR^2 - 1/2*nf^5*T^3*h^8*G*QL^2*QR*
      LL^2*LLd - 1/2*nf^5*T^3*h^8*G*QL^2*QLd*QR*QRd^2 - 1/6*nf^5*T^3*h^8*G*
      QL^2*QLd^3*QR + 1/6*nf^5*T^3*h^8*G*QL^3*LR^2*LRd - 1/2*nf^5*T^3*h^8*G*
      QL^3*LL^2*LRd - 1/2*nf^5*T^3*h^8*G*QL^3*QRd^3 - 1/6*nf^5*T^3*h^8*G*QL^3*
      QLd^2*QRd - 2/3*nf^5*T^3*h^8*W*LLd*LR^3*LRd^2 - 2*nf^5*T^3*h^8*W*LLd^3*
      LR^3 - 2/3*nf^5*T^3*h^8*W*LL*LR^2*LRd^3 - 2*nf^5*T^3*h^8*W*LL*LLd^2*LR^2
      *LRd - 2*nf^5*T^3*h^8*W*LL^2*LLd*LR*LRd^2 - 2/3*nf^5*T^3*h^8*W*LL^2*
      LLd^3*LR - 2*nf^5*T^3*h^8*W*LL^3*LRd^3 - 2/3*nf^5*T^3*h^8*W*LL^3*LLd^2*
      LRd + 2*nf^5*T^3*h^8*W*QRd^3*LLd*LR*LRd + 2*nf^5*T^3*h^8*W*QRd^3*LL*
      LRd^2 + 4/3*nf^5*T^3*h^8*W*QRd^3*LL*LLd^2 - 2*nf^5*T^3*h^8*W*QR*QRd*LLd*
      LR^2*LRd - 2*nf^5*T^3*h^8*W*QR*QRd*LL*LR*LRd^2 - 2*nf^5*T^3*h^8*W*QR*QRd
      *LL*LLd^2*LR - 2*nf^5*T^3*h^8*W*QR*QRd*LL^2*LLd*LRd + nf^5*T^3*h^8*W*QR*
      QRd^4*LLd + 2*nf^5*T^3*h^8*W*QR^3*LLd*LR^2 + 2*nf^5*T^3*h^8*W*QR^3*LL*LR
      *LRd + 4/3*nf^5*T^3*h^8*W*QR^3*LL^2*LLd + nf^5*T^3*h^8*W*QR^4*QRd*LL - 2
      *nf^5*T^3*h^8*W*QLd*QRd^2*LLd^2*LR + 2*nf^5*T^3*h^8*W*QLd*QRd^2*LL*LLd*
      LRd - 6*nf^5*T^3*h^8*W*QLd*QR*LLd^2*LR^2 - 2*nf^5*T^3*h^8*W*QLd*QR*LL^2*
      LRd^2 + 2*nf^5*T^3*h^8*W*QLd*QR*QRd^3*LRd + 3*nf^5*T^3*h^8*W*QLd*QR^4*LR
       + 2*nf^5*T^3*h^8*W*QLd^2*QRd*LLd*LR*LRd - 2*nf^5*T^3*h^8*W*QLd^2*QRd*LL
      *LRd^2 + 4/3*nf^5*T^3*h^8*W*QLd^3*LR*LRd^2 + 2*nf^5*T^3*h^8*W*QLd^3*
      LLd^2*LR + 2*nf^5*T^3*h^8*W*QLd^3*LL*LLd*LRd + 2*nf^5*T^3*h^8*W*QLd^3*QR
      *QRd*LRd + 3*nf^5*T^3*h^8*W*QLd^4*QR*LLd - 2*nf^5*T^3*h^8*W*QL*QRd*LLd^2
      *LR^2 - 6*nf^5*T^3*h^8*W*QL*QRd*LL^2*LRd^2 + 3*nf^5*T^3*h^8*W*QL*QRd^4*
      LRd + 2*nf^5*T^3*h^8*W*QL*QR^2*LL*LLd*LR - 2*nf^5*T^3*h^8*W*QL*QR^2*LL^2
      *LRd + 2*nf^5*T^3*h^8*W*QL*QR^3*QRd*LR - 2*nf^5*T^3*h^8*W*QL*QLd*LLd*
      LR^2*LRd - 2*nf^5*T^3*h^8*W*QL*QLd*LL*LR*LRd^2 - 2*nf^5*T^3*h^8*W*QL*QLd
      *LL*LLd^2*LR - 2*nf^5*T^3*h^8*W*QL*QLd*LL^2*LLd*LRd + 2*nf^5*T^3*h^8*W*
      QL*QLd*QRd^3*LLd + 2*nf^5*T^3*h^8*W*QL*QLd*QR^3*LL + 2*nf^5*T^3*h^8*W*QL
      *QLd^3*QRd*LLd + nf^5*T^3*h^8*W*QL*QLd^4*LRd - 2*nf^5*T^3*h^8*W*QL^2*QR*
      LLd*LR^2 + 2*nf^5*T^3*h^8*W*QL^2*QR*LL*LR*LRd + 4/3*nf^5*T^3*h^8*W*QL^3*
      LR^2*LRd + 2*nf^5*T^3*h^8*W*QL^3*LL*LLd*LR + 2*nf^5*T^3*h^8*W*QL^3*LL^2*
      LRd + 2*nf^5*T^3*h^8*W*QL^3*QR*QRd*LR + 2*nf^5*T^3*h^8*W*QL^3*QLd*QR*LL
       + 3*nf^5*T^3*h^8*W*QL^4*QRd*LL + nf^5*T^3*h^8*W*QL^4*QLd*LR - 1/6*nf^5*
      T^3*h^8*B*LLd*LR^3*LRd^2 - 1/2*nf^5*T^3*h^8*B*LLd^3*LR^3 - 1/6*nf^5*T^3*
      h^8*B*LL*LR^2*LRd^3 - 1/2*nf^5*T^3*h^8*B*LL*LLd^2*LR^2*LRd - 1/2*nf^5*
      T^3*h^8*B*LL^2*LLd*LR*LRd^2 - 1/6*nf^5*T^3*h^8*B*LL^2*LLd^3*LR - 1/2*
      nf^5*T^3*h^8*B*LL^3*LRd^3 - 1/6*nf^5*T^3*h^8*B*LL^3*LLd^2*LRd + 1/2*nf^5
      *T^3*h^8*B*QRd^3*LLd*LR*LRd + 1/2*nf^5*T^3*h^8*B*QRd^3*LL*LRd^2 + 1/3*
      nf^5*T^3*h^8*B*QRd^3*LL*LLd^2 - 1/2*nf^5*T^3*h^8*B*QR*QRd*LLd*LR^2*LRd
       - 1/2*nf^5*T^3*h^8*B*QR*QRd*LL*LR*LRd^2 - 1/2*nf^5*T^3*h^8*B*QR*QRd*LL*
      LLd^2*LR - 1/2*nf^5*T^3*h^8*B*QR*QRd*LL^2*LLd*LRd + 1/4*nf^5*T^3*h^8*B*
      QR*QRd^4*LLd + 1/2*nf^5*T^3*h^8*B*QR^3*LLd*LR^2 + 1/2*nf^5*T^3*h^8*B*
      QR^3*LL*LR*LRd + 1/3*nf^5*T^3*h^8*B*QR^3*LL^2*LLd + 1/4*nf^5*T^3*h^8*B*
      QR^4*QRd*LL - 1/2*nf^5*T^3*h^8*B*QLd*QRd^2*LLd^2*LR + 1/2*nf^5*T^3*h^8*B
      *QLd*QRd^2*LL*LLd*LRd - 3/2*nf^5*T^3*h^8*B*QLd*QR*LLd^2*LR^2 - 1/2*nf^5*
      T^3*h^8*B*QLd*QR*LL^2*LRd^2 + 1/2*nf^5*T^3*h^8*B*QLd*QR*QRd^3*LRd + 3/4*
      nf^5*T^3*h^8*B*QLd*QR^4*LR + 1/2*nf^5*T^3*h^8*B*QLd^2*QRd*LLd*LR*LRd - 1/
      2*nf^5*T^3*h^8*B*QLd^2*QRd*LL*LRd^2 + 1/3*nf^5*T^3*h^8*B*QLd^3*LR*LRd^2
       + 1/2*nf^5*T^3*h^8*B*QLd^3*LLd^2*LR + 1/2*nf^5*T^3*h^8*B*QLd^3*LL*LLd*
      LRd + 1/2*nf^5*T^3*h^8*B*QLd^3*QR*QRd*LRd + 3/4*nf^5*T^3*h^8*B*QLd^4*QR*
      LLd - 1/2*nf^5*T^3*h^8*B*QL*QRd*LLd^2*LR^2 - 3/2*nf^5*T^3*h^8*B*QL*QRd*
      LL^2*LRd^2 + 3/4*nf^5*T^3*h^8*B*QL*QRd^4*LRd + 1/2*nf^5*T^3*h^8*B*QL*
      QR^2*LL*LLd*LR - 1/2*nf^5*T^3*h^8*B*QL*QR^2*LL^2*LRd + 1/2*nf^5*T^3*h^8*
      B*QL*QR^3*QRd*LR - 1/2*nf^5*T^3*h^8*B*QL*QLd*LLd*LR^2*LRd - 1/2*nf^5*T^3
      *h^8*B*QL*QLd*LL*LR*LRd^2 - 1/2*nf^5*T^3*h^8*B*QL*QLd*LL*LLd^2*LR - 1/2*
      nf^5*T^3*h^8*B*QL*QLd*LL^2*LLd*LRd + 1/2*nf^5*T^3*h^8*B*QL*QLd*QRd^3*LLd
       + 1/2*nf^5*T^3*h^8*B*QL*QLd*QR^3*LL + 1/2*nf^5*T^3*h^8*B*QL*QLd^3*QRd*
      LLd + 1/4*nf^5*T^3*h^8*B*QL*QLd^4*LRd - 1/2*nf^5*T^3*h^8*B*QL^2*QR*LLd*
      LR^2 + 1/2*nf^5*T^3*h^8*B*QL^2*QR*LL*LR*LRd + 1/3*nf^5*T^3*h^8*B*QL^3*
      LR^2*LRd + 1/2*nf^5*T^3*h^8*B*QL^3*LL*LLd*LR + 1/2*nf^5*T^3*h^8*B*QL^3*
      LL^2*LRd + 1/2*nf^5*T^3*h^8*B*QL^3*QR*QRd*LR + 1/2*nf^5*T^3*h^8*B*QL^3*
      QLd*QR*LL + 3/4*nf^5*T^3*h^8*B*QL^4*QRd*LL + 1/4*nf^5*T^3*h^8*B*QL^4*QLd
      *LR - 8/3*nf^5*T^3*h^8*p^2*LLd*LR^3*LRd^2 - 2*nf^5*T^3*h^8*p^2*LLd^3*
      LR^3 - 8/3*nf^5*T^3*h^8*p^2*LL*LR^2*LRd^3 - 4*nf^5*T^3*h^8*p^2*LL*LLd^2*
      LR^2*LRd - 4*nf^5*T^3*h^8*p^2*LL^2*LLd*LR*LRd^2 - 8/3*nf^5*T^3*h^8*p^2*
      LL^2*LLd^3*LR - 2*nf^5*T^3*h^8*p^2*LL^3*LRd^3 - 8/3*nf^5*T^3*h^8*p^2*
      LL^3*LLd^2*LRd + 4*nf^5*T^3*h^8*p^2*QRd^3*LLd*LR*LRd + 2*nf^5*T^3*h^8*
      p^2*QRd^3*LL*LRd^2 + 4/3*nf^5*T^3*h^8*p^2*QRd^3*LL*LLd^2 - 4*nf^5*T^3*
      h^8*p^2*QR*QRd*LLd*LR^2*LRd - 4*nf^5*T^3*h^8*p^2*QR*QRd*LL*LR*LRd^2 - 4*
      nf^5*T^3*h^8*p^2*QR*QRd*LL*LLd^2*LR - 4*nf^5*T^3*h^8*p^2*QR*QRd*LL^2*LLd
      *LRd + 2*nf^5*T^3*h^8*p^2*QR*QRd^4*LLd + 2*nf^5*T^3*h^8*p^2*QR^3*LLd*
      LR^2 + 4*nf^5*T^3*h^8*p^2*QR^3*LL*LR*LRd + 4/3*nf^5*T^3*h^8*p^2*QR^3*
      LL^2*LLd + 2*nf^5*T^3*h^8*p^2*QR^4*QRd*LL + 4*nf^5*T^3*h^8*p^2*QLd*QRd^2
      *LL*LLd*LRd - 4*nf^5*T^3*h^8*p^2*QLd*QR*LR^2*LRd^2 - 6*nf^5*T^3*h^8*p^2*
      QLd*QR*LLd^2*LR^2 - 4*nf^5*T^3*h^8*p^2*QLd*QR*LL^2*LRd^2 - 4*nf^5*T^3*
      h^8*p^2*QLd*QR*LL^2*LLd^2 + 4*nf^5*T^3*h^8*p^2*QLd*QR*QRd^3*LRd + 3*nf^5
      *T^3*h^8*p^2*QLd*QR^4*LR + 4*nf^5*T^3*h^8*p^2*QLd^2*QRd*LLd*LR*LRd + 4*
      nf^5*T^3*h^8*p^2*QLd^2*QR*QRd^2*LLd + 4/3*nf^5*T^3*h^8*p^2*QLd^3*LR*
      LRd^2 + 2*nf^5*T^3*h^8*p^2*QLd^3*LLd^2*LR + 4*nf^5*T^3*h^8*p^2*QLd^3*LL*
      LLd*LRd + 4*nf^5*T^3*h^8*p^2*QLd^3*QR*QRd*LRd + 3*nf^5*T^3*h^8*p^2*QLd^4
      *QR*LLd - 4*nf^5*T^3*h^8*p^2*QL*QRd*LR^2*LRd^2 - 4*nf^5*T^3*h^8*p^2*QL*
      QRd*LLd^2*LR^2 - 6*nf^5*T^3*h^8*p^2*QL*QRd*LL^2*LRd^2 - 4*nf^5*T^3*h^8*
      p^2*QL*QRd*LL^2*LLd^2 + 3*nf^5*T^3*h^8*p^2*QL*QRd^4*LRd + 4*nf^5*T^3*h^8
      *p^2*QL*QR^2*LL*LLd*LR + 4*nf^5*T^3*h^8*p^2*QL*QR^3*QRd*LR - 4*nf^5*T^3*
      h^8*p^2*QL*QLd*LLd*LR^2*LRd - 4*nf^5*T^3*h^8*p^2*QL*QLd*LL*LR*LRd^2 - 4*
      nf^5*T^3*h^8*p^2*QL*QLd*LL*LLd^2*LR - 4*nf^5*T^3*h^8*p^2*QL*QLd*LL^2*LLd
      *LRd + 4*nf^5*T^3*h^8*p^2*QL*QLd*QRd^3*LLd + 4*nf^5*T^3*h^8*p^2*QL*QLd*
      QR^3*LL + 4*nf^5*T^3*h^8*p^2*QL*QLd^2*QRd^2*LRd + 4*nf^5*T^3*h^8*p^2*QL*
      QLd^3*QRd*LLd + 2*nf^5*T^3*h^8*p^2*QL*QLd^4*LRd + 4*nf^5*T^3*h^8*p^2*
      QL^2*QR*LL*LR*LRd + 4*nf^5*T^3*h^8*p^2*QL^2*QR^2*QRd*LL + 4*nf^5*T^3*h^8
      *p^2*QL^2*QLd*QR^2*LR + 4/3*nf^5*T^3*h^8*p^2*QL^3*LR^2*LRd + 4*nf^5*T^3*
      h^8*p^2*QL^3*LL*LLd*LR + 2*nf^5*T^3*h^8*p^2*QL^3*LL^2*LRd + 4*nf^5*T^3*
      h^8*p^2*QL^3*QR*QRd*LR + 4*nf^5*T^3*h^8*p^2*QL^3*QLd*QR*LL + 3*nf^5*T^3*
      h^8*p^2*QL^4*QRd*LL + 2*nf^5*T^3*h^8*p^2*QL^4*QLd*LR - 8*nf^5*T^3*h^8*u*
      p*LLd*LR^3*LRd^2 - 8*nf^5*T^3*h^8*u*p*LLd^3*LR^3 - 8*nf^5*T^3*h^8*u*p*LL
      *LR^2*LRd^3 - 14*nf^5*T^3*h^8*u*p*LL*LLd^2*LR^2*LRd - 14*nf^5*T^3*h^8*u*
      p*LL^2*LLd*LR*LRd^2 - 8*nf^5*T^3*h^8*u*p*LL^2*LLd^3*LR - 8*nf^5*T^3*h^8*
      u*p*LL^3*LRd^3 - 8*nf^5*T^3*h^8*u*p*LL^3*LLd^2*LRd + 14*nf^5*T^3*h^8*u*p
      *QRd^3*LLd*LR*LRd + 8*nf^5*T^3*h^8*u*p*QRd^3*LL*LRd^2 + 6*nf^5*T^3*h^8*u
      *p*QRd^3*LL*LLd^2 - 14*nf^5*T^3*h^8*u*p*QR*QRd*LLd*LR^2*LRd - 14*nf^5*
      T^3*h^8*u*p*QR*QRd*LL*LR*LRd^2 - 14*nf^5*T^3*h^8*u*p*QR*QRd*LL*LLd^2*LR
       - 14*nf^5*T^3*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 7*nf^5*T^3*h^8*u*p*QR*QRd^4
      *LLd + 8*nf^5*T^3*h^8*u*p*QR^3*LLd*LR^2 + 14*nf^5*T^3*h^8*u*p*QR^3*LL*LR
      *LRd + 6*nf^5*T^3*h^8*u*p*QR^3*LL^2*LLd + 7*nf^5*T^3*h^8*u*p*QR^4*QRd*LL
       - 4*nf^5*T^3*h^8*u*p*QLd*QRd^2*LLd^2*LR + 14*nf^5*T^3*h^8*u*p*QLd*QRd^2
      *LL*LLd*LRd - 10*nf^5*T^3*h^8*u*p*QLd*QR*LR^2*LRd^2 - 24*nf^5*T^3*h^8*u*
      p*QLd*QR*LLd^2*LR^2 - 14*nf^5*T^3*h^8*u*p*QLd*QR*LL^2*LRd^2 - 10*nf^5*
      T^3*h^8*u*p*QLd*QR*LL^2*LLd^2 + 14*nf^5*T^3*h^8*u*p*QLd*QR*QRd^3*LRd +
      12*nf^5*T^3*h^8*u*p*QLd*QR^4*LR + 14*nf^5*T^3*h^8*u*p*QLd^2*QRd*LLd*LR*
      LRd - 4*nf^5*T^3*h^8*u*p*QLd^2*QRd*LL*LRd^2 + 10*nf^5*T^3*h^8*u*p*QLd^2*
      QR*QRd^2*LLd + 6*nf^5*T^3*h^8*u*p*QLd^3*LR*LRd^2 + 8*nf^5*T^3*h^8*u*p*
      QLd^3*LLd^2*LR + 14*nf^5*T^3*h^8*u*p*QLd^3*LL*LLd*LRd + 14*nf^5*T^3*h^8*
      u*p*QLd^3*QR*QRd*LRd + 12*nf^5*T^3*h^8*u*p*QLd^4*QR*LLd - 10*nf^5*T^3*
      h^8*u*p*QL*QRd*LR^2*LRd^2 - 14*nf^5*T^3*h^8*u*p*QL*QRd*LLd^2*LR^2 - 24*
      nf^5*T^3*h^8*u*p*QL*QRd*LL^2*LRd^2 - 10*nf^5*T^3*h^8*u*p*QL*QRd*LL^2*
      LLd^2 + 12*nf^5*T^3*h^8*u*p*QL*QRd^4*LRd + 14*nf^5*T^3*h^8*u*p*QL*QR^2*
      LL*LLd*LR - 4*nf^5*T^3*h^8*u*p*QL*QR^2*LL^2*LRd + 14*nf^5*T^3*h^8*u*p*QL
      *QR^3*QRd*LR - 14*nf^5*T^3*h^8*u*p*QL*QLd*LLd*LR^2*LRd - 14*nf^5*T^3*h^8
      *u*p*QL*QLd*LL*LR*LRd^2 - 14*nf^5*T^3*h^8*u*p*QL*QLd*LL*LLd^2*LR - 14*
      nf^5*T^3*h^8*u*p*QL*QLd*LL^2*LLd*LRd + 14*nf^5*T^3*h^8*u*p*QL*QLd*QRd^3*
      LLd + 14*nf^5*T^3*h^8*u*p*QL*QLd*QR^3*LL + 10*nf^5*T^3*h^8*u*p*QL*QLd^2*
      QRd^2*LRd + 14*nf^5*T^3*h^8*u*p*QL*QLd^3*QRd*LLd + 7*nf^5*T^3*h^8*u*p*QL
      *QLd^4*LRd - 4*nf^5*T^3*h^8*u*p*QL^2*QR*LLd*LR^2 + 14*nf^5*T^3*h^8*u*p*
      QL^2*QR*LL*LR*LRd + 10*nf^5*T^3*h^8*u*p*QL^2*QR^2*QRd*LL + 10*nf^5*T^3*
      h^8*u*p*QL^2*QLd*QR^2*LR + 6*nf^5*T^3*h^8*u*p*QL^3*LR^2*LRd + 14*nf^5*
      T^3*h^8*u*p*QL^3*LL*LLd*LR + 8*nf^5*T^3*h^8*u*p*QL^3*LL^2*LRd + 14*nf^5*
      T^3*h^8*u*p*QL^3*QR*QRd*LR + 14*nf^5*T^3*h^8*u*p*QL^3*QLd*QR*LL + 12*
      nf^5*T^3*h^8*u*p*QL^4*QRd*LL + 7*nf^5*T^3*h^8*u*p*QL^4*QLd*LR - 10/3*
      nf^5*T^3*h^8*u^2*LLd*LR^3*LRd^2 - 10/3*nf^5*T^3*h^8*u^2*LLd^3*LR^3 - 10/
      3*nf^5*T^3*h^8*u^2*LL*LR^2*LRd^3 - 6*nf^5*T^3*h^8*u^2*LL*LLd^2*LR^2*LRd
       - 6*nf^5*T^3*h^8*u^2*LL^2*LLd*LR*LRd^2 - 10/3*nf^5*T^3*h^8*u^2*LL^2*
      LLd^3*LR - 10/3*nf^5*T^3*h^8*u^2*LL^3*LRd^3 - 10/3*nf^5*T^3*h^8*u^2*LL^3
      *LLd^2*LRd + 6*nf^5*T^3*h^8*u^2*QRd^3*LLd*LR*LRd + 10/3*nf^5*T^3*h^8*u^2
      *QRd^3*LL*LRd^2 + 8/3*nf^5*T^3*h^8*u^2*QRd^3*LL*LLd^2 - 6*nf^5*T^3*h^8*
      u^2*QR*QRd*LLd*LR^2*LRd - 6*nf^5*T^3*h^8*u^2*QR*QRd*LL*LR*LRd^2 - 6*nf^5
      *T^3*h^8*u^2*QR*QRd*LL*LLd^2*LR - 6*nf^5*T^3*h^8*u^2*QR*QRd*LL^2*LLd*LRd
       + 3*nf^5*T^3*h^8*u^2*QR*QRd^4*LLd + 10/3*nf^5*T^3*h^8*u^2*QR^3*LLd*LR^2
       + 6*nf^5*T^3*h^8*u^2*QR^3*LL*LR*LRd + 8/3*nf^5*T^3*h^8*u^2*QR^3*LL^2*
      LLd + 3*nf^5*T^3*h^8*u^2*QR^4*QRd*LL - 2*nf^5*T^3*h^8*u^2*QLd*QRd^2*
      LLd^2*LR + 6*nf^5*T^3*h^8*u^2*QLd*QRd^2*LL*LLd*LRd - 4*nf^5*T^3*h^8*u^2*
      QLd*QR*LR^2*LRd^2 - 10*nf^5*T^3*h^8*u^2*QLd*QR*LLd^2*LR^2 - 6*nf^5*T^3*
      h^8*u^2*QLd*QR*LL^2*LRd^2 - 4*nf^5*T^3*h^8*u^2*QLd*QR*LL^2*LLd^2 + 6*
      nf^5*T^3*h^8*u^2*QLd*QR*QRd^3*LRd + 5*nf^5*T^3*h^8*u^2*QLd*QR^4*LR + 6*
      nf^5*T^3*h^8*u^2*QLd^2*QRd*LLd*LR*LRd - 2*nf^5*T^3*h^8*u^2*QLd^2*QRd*LL*
      LRd^2 + 4*nf^5*T^3*h^8*u^2*QLd^2*QR*QRd^2*LLd + 8/3*nf^5*T^3*h^8*u^2*
      QLd^3*LR*LRd^2 + 10/3*nf^5*T^3*h^8*u^2*QLd^3*LLd^2*LR + 6*nf^5*T^3*h^8*
      u^2*QLd^3*LL*LLd*LRd + 6*nf^5*T^3*h^8*u^2*QLd^3*QR*QRd*LRd + 5*nf^5*T^3*
      h^8*u^2*QLd^4*QR*LLd - 4*nf^5*T^3*h^8*u^2*QL*QRd*LR^2*LRd^2 - 6*nf^5*T^3
      *h^8*u^2*QL*QRd*LLd^2*LR^2 - 10*nf^5*T^3*h^8*u^2*QL*QRd*LL^2*LRd^2 - 4*
      nf^5*T^3*h^8*u^2*QL*QRd*LL^2*LLd^2 + 5*nf^5*T^3*h^8*u^2*QL*QRd^4*LRd + 6
      *nf^5*T^3*h^8*u^2*QL*QR^2*LL*LLd*LR - 2*nf^5*T^3*h^8*u^2*QL*QR^2*LL^2*
      LRd + 6*nf^5*T^3*h^8*u^2*QL*QR^3*QRd*LR - 6*nf^5*T^3*h^8*u^2*QL*QLd*LLd*
      LR^2*LRd - 6*nf^5*T^3*h^8*u^2*QL*QLd*LL*LR*LRd^2 - 6*nf^5*T^3*h^8*u^2*QL
      *QLd*LL*LLd^2*LR - 6*nf^5*T^3*h^8*u^2*QL*QLd*LL^2*LLd*LRd + 6*nf^5*T^3*
      h^8*u^2*QL*QLd*QRd^3*LLd + 6*nf^5*T^3*h^8*u^2*QL*QLd*QR^3*LL + 4*nf^5*
      T^3*h^8*u^2*QL*QLd^2*QRd^2*LRd + 6*nf^5*T^3*h^8*u^2*QL*QLd^3*QRd*LLd + 3
      *nf^5*T^3*h^8*u^2*QL*QLd^4*LRd - 2*nf^5*T^3*h^8*u^2*QL^2*QR*LLd*LR^2 + 6
      *nf^5*T^3*h^8*u^2*QL^2*QR*LL*LR*LRd + 4*nf^5*T^3*h^8*u^2*QL^2*QR^2*QRd*
      LL + 4*nf^5*T^3*h^8*u^2*QL^2*QLd*QR^2*LR + 8/3*nf^5*T^3*h^8*u^2*QL^3*
      LR^2*LRd + 6*nf^5*T^3*h^8*u^2*QL^3*LL*LLd*LR + 10/3*nf^5*T^3*h^8*u^2*
      QL^3*LL^2*LRd + 6*nf^5*T^3*h^8*u^2*QL^3*QR*QRd*LR + 6*nf^5*T^3*h^8*u^2*
      QL^3*QLd*QR*LL + 5*nf^5*T^3*h^8*u^2*QL^4*QRd*LL + 3*nf^5*T^3*h^8*u^2*
      QL^4*QLd*LR + 1/12*nf^5*T^4*h^8*LLd^2*LR^4*LRd^2 - 1/8*nf^5*T^4*h^8*
      LLd^4*LR^4 - 1/3*nf^5*T^4*h^8*LL*LLd^3*LR^3*LRd + 1/12*nf^5*T^4*h^8*LL^2
      *LR^2*LRd^4 + 1/12*nf^5*T^4*h^8*LL^2*LLd^4*LR^2 - 1/3*nf^5*T^4*h^8*LL^3*
      LLd*LR*LRd^3 - 1/8*nf^5*T^4*h^8*LL^4*LRd^4 + 1/12*nf^5*T^4*h^8*LL^4*
      LLd^2*LRd^2 - 13/72*nf^5*T^4*h^8*QRd^3*LR^2*LRd^3 - 1/6*nf^5*T^4*h^8*
      QRd^3*LL*LLd*LR*LRd^2 - 1/18*nf^5*T^4*h^8*QRd^3*LL^2*LRd^3 - 7/24*nf^5*
      T^4*h^8*QRd^3*LL^2*LLd^2*LRd + 17/72*nf^5*T^4*h^8*QRd^6*LRd^2 + 43/144*
      nf^5*T^4*h^8*QRd^6*LLd^2 - 1/6*nf^5*T^4*h^8*QR*QRd*LLd^2*LR^3*LRd - 1/6*
      nf^5*T^4*h^8*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T^4*h^8*QR*QRd*LL^2*LR*
      LRd^3 - 1/6*nf^5*T^4*h^8*QR*QRd*LL^3*LLd*LRd^2 - 1/16*nf^5*T^4*h^8*QR*
      QRd^4*LR*LRd^2 + 1/4*nf^5*T^4*h^8*QR*QRd^4*LL*LLd*LRd + 1/4*nf^5*T^4*h^8
      *QR^2*QRd^2*LLd^2*LR^2 + 1/4*nf^5*T^4*h^8*QR^2*QRd^2*LL^2*LRd^2 - 1/16*
      nf^5*T^4*h^8*QR^2*QRd^5*LRd - 13/72*nf^5*T^4*h^8*QR^3*LR^3*LRd^2 - 1/18*
      nf^5*T^4*h^8*QR^3*LLd^2*LR^3 - 1/6*nf^5*T^4*h^8*QR^3*LL*LLd*LR^2*LRd - 7/
      24*nf^5*T^4*h^8*QR^3*LL^2*LLd^2*LR - 1/16*nf^5*T^4*h^8*QR^4*QRd*LR^2*LRd
       + 1/4*nf^5*T^4*h^8*QR^4*QRd*LL*LLd*LR - 1/16*nf^5*T^4*h^8*QR^5*QRd^2*LR
       + 17/72*nf^5*T^4*h^8*QR^6*LR^2 + 43/144*nf^5*T^4*h^8*QR^6*LL^2 - 1/8*
      nf^5*T^4*h^8*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*T^4*h^8*QLd*QRd^2*LL*LR*
      LRd^3 - 3/8*nf^5*T^4*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 + 5/12*nf^5*T^4*h^8*
      QLd*QRd^5*LLd*LRd - 1/6*nf^5*T^4*h^8*QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*
      T^4*h^8*QLd*QR*LLd^3*LR^3 - 1/6*nf^5*T^4*h^8*QLd*QR*LL^2*LLd^3*LR - 1/3*
      nf^5*T^4*h^8*QLd*QR*LL^3*LRd^3 + 1/4*nf^5*T^4*h^8*QLd*QR^4*LLd*LR^2 + 1/
      4*nf^5*T^4*h^8*QLd*QR^4*LL*LR*LRd + 1/16*nf^5*T^4*h^8*QLd*QR^4*LL^2*LLd
       + 5/12*nf^5*T^4*h^8*QLd*QR^5*QRd*LL - 3/8*nf^5*T^4*h^8*QLd^2*QRd*LLd^2*
      LR^2*LRd + 1/6*nf^5*T^4*h^8*QLd^2*QRd*LL*LLd^3*LR - 1/8*nf^5*T^4*h^8*
      QLd^2*QRd*LL^2*LRd^3 + 23/48*nf^5*T^4*h^8*QLd^2*QRd^4*LRd^2 - 1/8*nf^5*
      T^4*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 1/2*nf^5*T^4*h^8*QLd^2*QR^2*LR^2*LRd^2
       + 1/2*nf^5*T^4*h^8*QLd^2*QR^2*LL^2*LLd^2 + 1/12*nf^5*T^4*h^8*QLd^2*QR^4
      *QRd^2 + 1/4*nf^5*T^4*h^8*QLd^2*QR^5*LR - 7/24*nf^5*T^4*h^8*QLd^3*LLd*
      LR^2*LRd^2 - 1/18*nf^5*T^4*h^8*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T^4*h^8*QLd^3
      *LL*LLd^2*LR*LRd - 13/72*nf^5*T^4*h^8*QLd^3*LL^2*LLd^3 - 3/8*nf^5*T^4*
      h^8*QLd^3*QR^2*QRd^2*LLd + 23/48*nf^5*T^4*h^8*QLd^4*QRd^2*LLd^2 + 1/16*
      nf^5*T^4*h^8*QLd^4*QR*LR*LRd^2 + 1/4*nf^5*T^4*h^8*QLd^4*QR*LLd^2*LR + 1/
      4*nf^5*T^4*h^8*QLd^4*QR*LL*LLd*LRd - 29/48*nf^5*T^4*h^8*QLd^4*QR^2*QRd*
      LRd - 1/8*nf^5*T^4*h^8*QLd^4*QR^4 + 5/12*nf^5*T^4*h^8*QLd^5*QRd*LLd*LRd
       + 1/4*nf^5*T^4*h^8*QLd^5*QR^2*LLd + 43/144*nf^5*T^4*h^8*QLd^6*LRd^2 +
      17/72*nf^5*T^4*h^8*QLd^6*LLd^2 - 1/3*nf^5*T^4*h^8*QL*QRd*LLd^3*LR^3 - 1/
      6*nf^5*T^4*h^8*QL*QRd*LL*LR^2*LRd^3 - 1/3*nf^5*T^4*h^8*QL*QRd*LL^3*LRd^3
       - 1/6*nf^5*T^4*h^8*QL*QRd*LL^3*LLd^2*LRd + 1/4*nf^5*T^4*h^8*QL*QRd^4*
      LLd*LR*LRd + 1/4*nf^5*T^4*h^8*QL*QRd^4*LL*LRd^2 + 1/16*nf^5*T^4*h^8*QL*
      QRd^4*LL*LLd^2 + 5/12*nf^5*T^4*h^8*QL*QR*QRd^5*LLd + 1/6*nf^5*T^4*h^8*QL
      *QR^2*LLd*LR^3*LRd - 3/8*nf^5*T^4*h^8*QL*QR^2*LL*LLd^2*LR^2 - 1/8*nf^5*
      T^4*h^8*QL*QR^2*LL^3*LRd^2 + 5/12*nf^5*T^4*h^8*QL*QR^5*LL*LR - 1/6*nf^5*
      T^4*h^8*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T^4*h^8*QL*QLd*LL*LLd^3*LR^2 -
      1/6*nf^5*T^4*h^8*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*T^4*h^8*QL*QLd*LL^3*LLd
      *LRd^2 + 1/4*nf^5*T^4*h^8*QL*QLd*QR*QRd^4*LRd + 1/4*nf^5*T^4*h^8*QL*QLd*
      QR^4*QRd*LR - 1/8*nf^5*T^4*h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 29/48*nf^5*T^4*
      h^8*QL*QLd^2*QR^4*LL - 1/3*nf^5*T^4*h^8*QL*QLd^3*QR^3*QRd + 1/4*nf^5*T^4
      *h^8*QL*QLd^4*LLd*LR*LRd - 1/16*nf^5*T^4*h^8*QL*QLd^4*LL*LLd^2 + 1/4*
      nf^5*T^4*h^8*QL*QLd^4*QR*QRd*LLd + 5/12*nf^5*T^4*h^8*QL*QLd^5*QR*LRd + 1/
      2*nf^5*T^4*h^8*QL^2*QRd^2*LR^2*LRd^2 + 1/2*nf^5*T^4*h^8*QL^2*QRd^2*LL^2*
      LLd^2 + 1/4*nf^5*T^4*h^8*QL^2*QRd^5*LRd - 1/8*nf^5*T^4*h^8*QL^2*QR*LLd^2
      *LR^3 - 3/8*nf^5*T^4*h^8*QL^2*QR*LL^2*LR*LRd^2 + 1/6*nf^5*T^4*h^8*QL^2*
      QR*LL^3*LLd*LRd - 1/8*nf^5*T^4*h^8*QL^2*QR^2*QRd*LL^2*LRd + 1/12*nf^5*
      T^4*h^8*QL^2*QR^2*QRd^4 + 23/48*nf^5*T^4*h^8*QL^2*QR^4*LR^2 - 29/48*nf^5
      *T^4*h^8*QL^2*QLd*QRd^4*LLd - 1/8*nf^5*T^4*h^8*QL^2*QLd*QR^2*LLd*LR^2 +
      1/4*nf^5*T^4*h^8*QL^2*QLd^2*LLd^2*LR^2 + 1/4*nf^5*T^4*h^8*QL^2*QLd^2*
      LL^2*LRd^2 - 3/8*nf^5*T^4*h^8*QL^2*QLd^2*QRd^3*LRd - 3/8*nf^5*T^4*h^8*
      QL^2*QLd^2*QR^3*LR + 1/12*nf^5*T^4*h^8*QL^2*QLd^4*QR^2 - 1/16*nf^5*T^4*
      h^8*QL^2*QLd^5*LLd - 7/24*nf^5*T^4*h^8*QL^3*LL*LR^2*LRd^2 - 1/6*nf^5*T^4
      *h^8*QL^3*LL^2*LLd*LR*LRd - 1/18*nf^5*T^4*h^8*QL^3*LL^3*LRd^2 - 13/72*
      nf^5*T^4*h^8*QL^3*LL^3*LLd^2 - 3/8*nf^5*T^4*h^8*QL^3*QR^2*QRd^2*LL - 1/3
      *nf^5*T^4*h^8*QL^3*QLd*QR*QRd^3 + 1/16*nf^5*T^4*h^8*QL^4*QRd*LR^2*LRd +
      1/4*nf^5*T^4*h^8*QL^4*QRd*LL*LLd*LR + 1/4*nf^5*T^4*h^8*QL^4*QRd*LL^2*LRd
       - 1/8*nf^5*T^4*h^8*QL^4*QRd^4 - 29/48*nf^5*T^4*h^8*QL^4*QR*QRd^2*LR +
      23/48*nf^5*T^4*h^8*QL^4*QR^2*LL^2 + 1/4*nf^5*T^4*h^8*QL^4*QLd*LL*LR*LRd
       - 1/16*nf^5*T^4*h^8*QL^4*QLd*LL^2*LLd + 1/4*nf^5*T^4*h^8*QL^4*QLd*QR*
      QRd*LL + 1/12*nf^5*T^4*h^8*QL^4*QLd^2*QRd^2 + 1/4*nf^5*T^4*h^8*QL^5*
      QRd^2*LL + 5/12*nf^5*T^4*h^8*QL^5*QR*LL*LR + 5/12*nf^5*T^4*h^8*QL^5*QLd*
      QRd*LR - 1/16*nf^5*T^4*h^8*QL^5*QLd^2*LL + 43/144*nf^5*T^4*h^8*QL^6*LR^2
       + 17/72*nf^5*T^4*h^8*QL^6*LL^2 - 1/6*nf^5*T^4*h^8*W*LLd*LR^3*LRd^2 - 1/
      2*nf^5*T^4*h^8*W*LLd^3*LR^3 - 1/6*nf^5*T^4*h^8*W*LL*LR^2*LRd^3 - 1/2*
      nf^5*T^4*h^8*W*LL*LLd^2*LR^2*LRd - 1/2*nf^5*T^4*h^8*W*LL^2*LLd*LR*LRd^2
       - 1/6*nf^5*T^4*h^8*W*LL^2*LLd^3*LR - 1/2*nf^5*T^4*h^8*W*LL^3*LRd^3 - 1/
      6*nf^5*T^4*h^8*W*LL^3*LLd^2*LRd + 1/2*nf^5*T^4*h^8*W*QRd^3*LLd*LR*LRd +
      1/2*nf^5*T^4*h^8*W*QRd^3*LL*LRd^2 + 1/3*nf^5*T^4*h^8*W*QRd^3*LL*LLd^2 -
      1/2*nf^5*T^4*h^8*W*QR*QRd*LLd*LR^2*LRd - 1/2*nf^5*T^4*h^8*W*QR*QRd*LL*LR
      *LRd^2 - 1/2*nf^5*T^4*h^8*W*QR*QRd*LL*LLd^2*LR - 1/2*nf^5*T^4*h^8*W*QR*
      QRd*LL^2*LLd*LRd + 1/4*nf^5*T^4*h^8*W*QR*QRd^4*LLd + 1/2*nf^5*T^4*h^8*W*
      QR^3*LLd*LR^2 + 1/2*nf^5*T^4*h^8*W*QR^3*LL*LR*LRd + 1/3*nf^5*T^4*h^8*W*
      QR^3*LL^2*LLd + 1/4*nf^5*T^4*h^8*W*QR^4*QRd*LL - 1/2*nf^5*T^4*h^8*W*QLd*
      QRd^2*LLd^2*LR + 1/2*nf^5*T^4*h^8*W*QLd*QRd^2*LL*LLd*LRd - 3/2*nf^5*T^4*
      h^8*W*QLd*QR*LLd^2*LR^2 - 1/2*nf^5*T^4*h^8*W*QLd*QR*LL^2*LRd^2 + 1/2*
      nf^5*T^4*h^8*W*QLd*QR*QRd^3*LRd + 3/4*nf^5*T^4*h^8*W*QLd*QR^4*LR + 1/2*
      nf^5*T^4*h^8*W*QLd^2*QRd*LLd*LR*LRd - 1/2*nf^5*T^4*h^8*W*QLd^2*QRd*LL*
      LRd^2 + 1/3*nf^5*T^4*h^8*W*QLd^3*LR*LRd^2 + 1/2*nf^5*T^4*h^8*W*QLd^3*
      LLd^2*LR + 1/2*nf^5*T^4*h^8*W*QLd^3*LL*LLd*LRd + 1/2*nf^5*T^4*h^8*W*
      QLd^3*QR*QRd*LRd + 3/4*nf^5*T^4*h^8*W*QLd^4*QR*LLd - 1/2*nf^5*T^4*h^8*W*
      QL*QRd*LLd^2*LR^2 - 3/2*nf^5*T^4*h^8*W*QL*QRd*LL^2*LRd^2 + 3/4*nf^5*T^4*
      h^8*W*QL*QRd^4*LRd + 1/2*nf^5*T^4*h^8*W*QL*QR^2*LL*LLd*LR - 1/2*nf^5*T^4
      *h^8*W*QL*QR^2*LL^2*LRd + 1/2*nf^5*T^4*h^8*W*QL*QR^3*QRd*LR - 1/2*nf^5*
      T^4*h^8*W*QL*QLd*LLd*LR^2*LRd - 1/2*nf^5*T^4*h^8*W*QL*QLd*LL*LR*LRd^2 -
      1/2*nf^5*T^4*h^8*W*QL*QLd*LL*LLd^2*LR - 1/2*nf^5*T^4*h^8*W*QL*QLd*LL^2*
      LLd*LRd + 1/2*nf^5*T^4*h^8*W*QL*QLd*QRd^3*LLd + 1/2*nf^5*T^4*h^8*W*QL*
      QLd*QR^3*LL + 1/2*nf^5*T^4*h^8*W*QL*QLd^3*QRd*LLd + 1/4*nf^5*T^4*h^8*W*
      QL*QLd^4*LRd - 1/2*nf^5*T^4*h^8*W*QL^2*QR*LLd*LR^2 + 1/2*nf^5*T^4*h^8*W*
      QL^2*QR*LL*LR*LRd + 1/3*nf^5*T^4*h^8*W*QL^3*LR^2*LRd + 1/2*nf^5*T^4*h^8*
      W*QL^3*LL*LLd*LR + 1/2*nf^5*T^4*h^8*W*QL^3*LL^2*LRd + 1/2*nf^5*T^4*h^8*W
      *QL^3*QR*QRd*LR + 1/2*nf^5*T^4*h^8*W*QL^3*QLd*QR*LL + 3/4*nf^5*T^4*h^8*W
      *QL^4*QRd*LL + 1/4*nf^5*T^4*h^8*W*QL^4*QLd*LR - 2*nf^5*T^4*h^8*u*p*LLd*
      LR^3*LRd^2 - 2*nf^5*T^4*h^8*u*p*LLd^3*LR^3 - 2*nf^5*T^4*h^8*u*p*LL*LR^2*
      LRd^3 - 7/2*nf^5*T^4*h^8*u*p*LL*LLd^2*LR^2*LRd - 7/2*nf^5*T^4*h^8*u*p*
      LL^2*LLd*LR*LRd^2 - 2*nf^5*T^4*h^8*u*p*LL^2*LLd^3*LR - 2*nf^5*T^4*h^8*u*
      p*LL^3*LRd^3 - 2*nf^5*T^4*h^8*u*p*LL^3*LLd^2*LRd + 7/2*nf^5*T^4*h^8*u*p*
      QRd^3*LLd*LR*LRd + 2*nf^5*T^4*h^8*u*p*QRd^3*LL*LRd^2 + 3/2*nf^5*T^4*h^8*
      u*p*QRd^3*LL*LLd^2 - 7/2*nf^5*T^4*h^8*u*p*QR*QRd*LLd*LR^2*LRd - 7/2*nf^5
      *T^4*h^8*u*p*QR*QRd*LL*LR*LRd^2 - 7/2*nf^5*T^4*h^8*u*p*QR*QRd*LL*LLd^2*
      LR - 7/2*nf^5*T^4*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 7/4*nf^5*T^4*h^8*u*p*QR*
      QRd^4*LLd + 2*nf^5*T^4*h^8*u*p*QR^3*LLd*LR^2 + 7/2*nf^5*T^4*h^8*u*p*QR^3
      *LL*LR*LRd + 3/2*nf^5*T^4*h^8*u*p*QR^3*LL^2*LLd + 7/4*nf^5*T^4*h^8*u*p*
      QR^4*QRd*LL - nf^5*T^4*h^8*u*p*QLd*QRd^2*LLd^2*LR + 7/2*nf^5*T^4*h^8*u*p
      *QLd*QRd^2*LL*LLd*LRd - 5/2*nf^5*T^4*h^8*u*p*QLd*QR*LR^2*LRd^2 - 6*nf^5*
      T^4*h^8*u*p*QLd*QR*LLd^2*LR^2 - 7/2*nf^5*T^4*h^8*u*p*QLd*QR*LL^2*LRd^2
       - 5/2*nf^5*T^4*h^8*u*p*QLd*QR*LL^2*LLd^2 + 7/2*nf^5*T^4*h^8*u*p*QLd*QR*
      QRd^3*LRd + 3*nf^5*T^4*h^8*u*p*QLd*QR^4*LR + 7/2*nf^5*T^4*h^8*u*p*QLd^2*
      QRd*LLd*LR*LRd - nf^5*T^4*h^8*u*p*QLd^2*QRd*LL*LRd^2 + 5/2*nf^5*T^4*h^8*
      u*p*QLd^2*QR*QRd^2*LLd + 3/2*nf^5*T^4*h^8*u*p*QLd^3*LR*LRd^2 + 2*nf^5*
      T^4*h^8*u*p*QLd^3*LLd^2*LR + 7/2*nf^5*T^4*h^8*u*p*QLd^3*LL*LLd*LRd + 7/2
      *nf^5*T^4*h^8*u*p*QLd^3*QR*QRd*LRd + 3*nf^5*T^4*h^8*u*p*QLd^4*QR*LLd - 5/
      2*nf^5*T^4*h^8*u*p*QL*QRd*LR^2*LRd^2 - 7/2*nf^5*T^4*h^8*u*p*QL*QRd*LLd^2
      *LR^2 - 6*nf^5*T^4*h^8*u*p*QL*QRd*LL^2*LRd^2 - 5/2*nf^5*T^4*h^8*u*p*QL*
      QRd*LL^2*LLd^2 + 3*nf^5*T^4*h^8*u*p*QL*QRd^4*LRd + 7/2*nf^5*T^4*h^8*u*p*
      QL*QR^2*LL*LLd*LR - nf^5*T^4*h^8*u*p*QL*QR^2*LL^2*LRd + 7/2*nf^5*T^4*h^8
      *u*p*QL*QR^3*QRd*LR - 7/2*nf^5*T^4*h^8*u*p*QL*QLd*LLd*LR^2*LRd - 7/2*
      nf^5*T^4*h^8*u*p*QL*QLd*LL*LR*LRd^2 - 7/2*nf^5*T^4*h^8*u*p*QL*QLd*LL*
      LLd^2*LR - 7/2*nf^5*T^4*h^8*u*p*QL*QLd*LL^2*LLd*LRd + 7/2*nf^5*T^4*h^8*u
      *p*QL*QLd*QRd^3*LLd + 7/2*nf^5*T^4*h^8*u*p*QL*QLd*QR^3*LL + 5/2*nf^5*T^4
      *h^8*u*p*QL*QLd^2*QRd^2*LRd + 7/2*nf^5*T^4*h^8*u*p*QL*QLd^3*QRd*LLd + 7/
      4*nf^5*T^4*h^8*u*p*QL*QLd^4*LRd - nf^5*T^4*h^8*u*p*QL^2*QR*LLd*LR^2 + 7/
      2*nf^5*T^4*h^8*u*p*QL^2*QR*LL*LR*LRd + 5/2*nf^5*T^4*h^8*u*p*QL^2*QR^2*
      QRd*LL + 5/2*nf^5*T^4*h^8*u*p*QL^2*QLd*QR^2*LR + 3/2*nf^5*T^4*h^8*u*p*
      QL^3*LR^2*LRd + 7/2*nf^5*T^4*h^8*u*p*QL^3*LL*LLd*LR + 2*nf^5*T^4*h^8*u*p
      *QL^3*LL^2*LRd + 7/2*nf^5*T^4*h^8*u*p*QL^3*QR*QRd*LR + 7/2*nf^5*T^4*h^8*
      u*p*QL^3*QLd*QR*LL + 3*nf^5*T^4*h^8*u*p*QL^4*QRd*LL + 7/4*nf^5*T^4*h^8*u
      *p*QL^4*QLd*LR - 3/2*nf^5*T^4*h^8*u^2*LLd*LR^3*LRd^2 - 7/6*nf^5*T^4*h^8*
      u^2*LLd^3*LR^3 - 3/2*nf^5*T^4*h^8*u^2*LL*LR^2*LRd^3 - 5/2*nf^5*T^4*h^8*
      u^2*LL*LLd^2*LR^2*LRd - 5/2*nf^5*T^4*h^8*u^2*LL^2*LLd*LR*LRd^2 - 3/2*
      nf^5*T^4*h^8*u^2*LL^2*LLd^3*LR - 7/6*nf^5*T^4*h^8*u^2*LL^3*LRd^3 - 3/2*
      nf^5*T^4*h^8*u^2*LL^3*LLd^2*LRd + 5/2*nf^5*T^4*h^8*u^2*QRd^3*LLd*LR*LRd
       + 7/6*nf^5*T^4*h^8*u^2*QRd^3*LL*LRd^2 + nf^5*T^4*h^8*u^2*QRd^3*LL*LLd^2
       - 5/2*nf^5*T^4*h^8*u^2*QR*QRd*LLd*LR^2*LRd - 5/2*nf^5*T^4*h^8*u^2*QR*
      QRd*LL*LR*LRd^2 - 5/2*nf^5*T^4*h^8*u^2*QR*QRd*LL*LLd^2*LR - 5/2*nf^5*T^4
      *h^8*u^2*QR*QRd*LL^2*LLd*LRd + 5/4*nf^5*T^4*h^8*u^2*QR*QRd^4*LLd + 7/6*
      nf^5*T^4*h^8*u^2*QR^3*LLd*LR^2 + 5/2*nf^5*T^4*h^8*u^2*QR^3*LL*LR*LRd +
      nf^5*T^4*h^8*u^2*QR^3*LL^2*LLd + 5/4*nf^5*T^4*h^8*u^2*QR^4*QRd*LL - 1/2*
      nf^5*T^4*h^8*u^2*QLd*QRd^2*LLd^2*LR + 5/2*nf^5*T^4*h^8*u^2*QLd*QRd^2*LL*
      LLd*LRd - 2*nf^5*T^4*h^8*u^2*QLd*QR*LR^2*LRd^2 - 7/2*nf^5*T^4*h^8*u^2*
      QLd*QR*LLd^2*LR^2 - 5/2*nf^5*T^4*h^8*u^2*QLd*QR*LL^2*LRd^2 - 2*nf^5*T^4*
      h^8*u^2*QLd*QR*LL^2*LLd^2 + 5/2*nf^5*T^4*h^8*u^2*QLd*QR*QRd^3*LRd + 7/4*
      nf^5*T^4*h^8*u^2*QLd*QR^4*LR + 5/2*nf^5*T^4*h^8*u^2*QLd^2*QRd*LLd*LR*LRd
       - 1/2*nf^5*T^4*h^8*u^2*QLd^2*QRd*LL*LRd^2 + 2*nf^5*T^4*h^8*u^2*QLd^2*QR
      *QRd^2*LLd + nf^5*T^4*h^8*u^2*QLd^3*LR*LRd^2 + 7/6*nf^5*T^4*h^8*u^2*
      QLd^3*LLd^2*LR + 5/2*nf^5*T^4*h^8*u^2*QLd^3*LL*LLd*LRd + 5/2*nf^5*T^4*
      h^8*u^2*QLd^3*QR*QRd*LRd + 7/4*nf^5*T^4*h^8*u^2*QLd^4*QR*LLd - 2*nf^5*
      T^4*h^8*u^2*QL*QRd*LR^2*LRd^2 - 5/2*nf^5*T^4*h^8*u^2*QL*QRd*LLd^2*LR^2
       - 7/2*nf^5*T^4*h^8*u^2*QL*QRd*LL^2*LRd^2 - 2*nf^5*T^4*h^8*u^2*QL*QRd*
      LL^2*LLd^2 + 7/4*nf^5*T^4*h^8*u^2*QL*QRd^4*LRd + 5/2*nf^5*T^4*h^8*u^2*QL
      *QR^2*LL*LLd*LR - 1/2*nf^5*T^4*h^8*u^2*QL*QR^2*LL^2*LRd + 5/2*nf^5*T^4*
      h^8*u^2*QL*QR^3*QRd*LR - 5/2*nf^5*T^4*h^8*u^2*QL*QLd*LLd*LR^2*LRd - 5/2*
      nf^5*T^4*h^8*u^2*QL*QLd*LL*LR*LRd^2 - 5/2*nf^5*T^4*h^8*u^2*QL*QLd*LL*
      LLd^2*LR - 5/2*nf^5*T^4*h^8*u^2*QL*QLd*LL^2*LLd*LRd + 5/2*nf^5*T^4*h^8*
      u^2*QL*QLd*QRd^3*LLd + 5/2*nf^5*T^4*h^8*u^2*QL*QLd*QR^3*LL + 2*nf^5*T^4*
      h^8*u^2*QL*QLd^2*QRd^2*LRd + 5/2*nf^5*T^4*h^8*u^2*QL*QLd^3*QRd*LLd + 5/4
      *nf^5*T^4*h^8*u^2*QL*QLd^4*LRd - 1/2*nf^5*T^4*h^8*u^2*QL^2*QR*LLd*LR^2
       + 5/2*nf^5*T^4*h^8*u^2*QL^2*QR*LL*LR*LRd + 2*nf^5*T^4*h^8*u^2*QL^2*QR^2
      *QRd*LL + 2*nf^5*T^4*h^8*u^2*QL^2*QLd*QR^2*LR + nf^5*T^4*h^8*u^2*QL^3*
      LR^2*LRd + 5/2*nf^5*T^4*h^8*u^2*QL^3*LL*LLd*LR + 7/6*nf^5*T^4*h^8*u^2*
      QL^3*LL^2*LRd + 5/2*nf^5*T^4*h^8*u^2*QL^3*QR*QRd*LR + 5/2*nf^5*T^4*h^8*
      u^2*QL^3*QLd*QR*LL + 7/4*nf^5*T^4*h^8*u^2*QL^4*QRd*LL + 5/4*nf^5*T^4*h^8
      *u^2*QL^4*QLd*LR - 1/3*nf^5*T^5*h^8*u^2*LLd*LR^3*LRd^2 - 1/6*nf^5*T^5*
      h^8*u^2*LLd^3*LR^3 - 1/3*nf^5*T^5*h^8*u^2*LL*LR^2*LRd^3 - 1/2*nf^5*T^5*
      h^8*u^2*LL*LLd^2*LR^2*LRd - 1/2*nf^5*T^5*h^8*u^2*LL^2*LLd*LR*LRd^2 - 1/3
      *nf^5*T^5*h^8*u^2*LL^2*LLd^3*LR - 1/6*nf^5*T^5*h^8*u^2*LL^3*LRd^3 - 1/3*
      nf^5*T^5*h^8*u^2*LL^3*LLd^2*LRd + 1/2*nf^5*T^5*h^8*u^2*QRd^3*LLd*LR*LRd
       + 1/6*nf^5*T^5*h^8*u^2*QRd^3*LL*LRd^2 + 1/6*nf^5*T^5*h^8*u^2*QRd^3*LL*
      LLd^2 - 1/2*nf^5*T^5*h^8*u^2*QR*QRd*LLd*LR^2*LRd - 1/2*nf^5*T^5*h^8*u^2*
      QR*QRd*LL*LR*LRd^2 - 1/2*nf^5*T^5*h^8*u^2*QR*QRd*LL*LLd^2*LR - 1/2*nf^5*
      T^5*h^8*u^2*QR*QRd*LL^2*LLd*LRd + 1/4*nf^5*T^5*h^8*u^2*QR*QRd^4*LLd + 1/
      6*nf^5*T^5*h^8*u^2*QR^3*LLd*LR^2 + 1/2*nf^5*T^5*h^8*u^2*QR^3*LL*LR*LRd
       + 1/6*nf^5*T^5*h^8*u^2*QR^3*LL^2*LLd + 1/4*nf^5*T^5*h^8*u^2*QR^4*QRd*LL
       + 1/2*nf^5*T^5*h^8*u^2*QLd*QRd^2*LL*LLd*LRd - 1/2*nf^5*T^5*h^8*u^2*QLd*
      QR*LR^2*LRd^2 - 1/2*nf^5*T^5*h^8*u^2*QLd*QR*LLd^2*LR^2 - 1/2*nf^5*T^5*
      h^8*u^2*QLd*QR*LL^2*LRd^2 - 1/2*nf^5*T^5*h^8*u^2*QLd*QR*LL^2*LLd^2 + 1/2
      *nf^5*T^5*h^8*u^2*QLd*QR*QRd^3*LRd + 1/4*nf^5*T^5*h^8*u^2*QLd*QR^4*LR +
      1/2*nf^5*T^5*h^8*u^2*QLd^2*QRd*LLd*LR*LRd + 1/2*nf^5*T^5*h^8*u^2*QLd^2*
      QR*QRd^2*LLd + 1/6*nf^5*T^5*h^8*u^2*QLd^3*LR*LRd^2 + 1/6*nf^5*T^5*h^8*
      u^2*QLd^3*LLd^2*LR + 1/2*nf^5*T^5*h^8*u^2*QLd^3*LL*LLd*LRd + 1/2*nf^5*
      T^5*h^8*u^2*QLd^3*QR*QRd*LRd + 1/4*nf^5*T^5*h^8*u^2*QLd^4*QR*LLd - 1/2*
      nf^5*T^5*h^8*u^2*QL*QRd*LR^2*LRd^2 - 1/2*nf^5*T^5*h^8*u^2*QL*QRd*LLd^2*
      LR^2 - 1/2*nf^5*T^5*h^8*u^2*QL*QRd*LL^2*LRd^2 - 1/2*nf^5*T^5*h^8*u^2*QL*
      QRd*LL^2*LLd^2 + 1/4*nf^5*T^5*h^8*u^2*QL*QRd^4*LRd + 1/2*nf^5*T^5*h^8*
      u^2*QL*QR^2*LL*LLd*LR + 1/2*nf^5*T^5*h^8*u^2*QL*QR^3*QRd*LR - 1/2*nf^5*
      T^5*h^8*u^2*QL*QLd*LLd*LR^2*LRd - 1/2*nf^5*T^5*h^8*u^2*QL*QLd*LL*LR*
      LRd^2 - 1/2*nf^5*T^5*h^8*u^2*QL*QLd*LL*LLd^2*LR - 1/2*nf^5*T^5*h^8*u^2*
      QL*QLd*LL^2*LLd*LRd + 1/2*nf^5*T^5*h^8*u^2*QL*QLd*QRd^3*LLd + 1/2*nf^5*
      T^5*h^8*u^2*QL*QLd*QR^3*LL + 1/2*nf^5*T^5*h^8*u^2*QL*QLd^2*QRd^2*LRd + 1/
      2*nf^5*T^5*h^8*u^2*QL*QLd^3*QRd*LLd + 1/4*nf^5*T^5*h^8*u^2*QL*QLd^4*LRd
       + 1/2*nf^5*T^5*h^8*u^2*QL^2*QR*LL*LR*LRd + 1/2*nf^5*T^5*h^8*u^2*QL^2*
      QR^2*QRd*LL + 1/2*nf^5*T^5*h^8*u^2*QL^2*QLd*QR^2*LR + 1/6*nf^5*T^5*h^8*
      u^2*QL^3*LR^2*LRd + 1/2*nf^5*T^5*h^8*u^2*QL^3*LL*LLd*LR + 1/6*nf^5*T^5*
      h^8*u^2*QL^3*LL^2*LRd + 1/2*nf^5*T^5*h^8*u^2*QL^3*QR*QRd*LR + 1/2*nf^5*
      T^5*h^8*u^2*QL^3*QLd*QR*LL + 1/4*nf^5*T^5*h^8*u^2*QL^4*QRd*LL + 1/4*nf^5
      *T^5*h^8*u^2*QL^4*QLd*LR + 5/36*nf^6*h^8*LR^4*LRd^4 + 1/8*nf^6*h^8*LLd^2
      *LR^4*LRd^2 + 23/72*nf^6*h^8*LLd^4*LR^4 + 2/9*nf^6*h^8*LL*LLd*LR^3*LRd^3
       + 11/18*nf^6*h^8*LL*LLd^3*LR^3*LRd + 1/8*nf^6*h^8*LL^2*LR^2*LRd^4 +
      nf^6*h^8*LL^2*LLd^2*LR^2*LRd^2 + 1/8*nf^6*h^8*LL^2*LLd^4*LR^2 + 11/18*
      nf^6*h^8*LL^3*LLd*LR*LRd^3 + 2/9*nf^6*h^8*LL^3*LLd^3*LR*LRd + 23/72*nf^6
      *h^8*LL^4*LRd^4 + 1/8*nf^6*h^8*LL^4*LLd^2*LRd^2 + 5/36*nf^6*h^8*LL^4*
      LLd^4 - 7/36*nf^6*h^8*QRd^3*LR^2*LRd^3 + 1/2*nf^6*h^8*QRd^3*LLd^2*LR^2*
      LRd - 1/3*nf^6*h^8*QRd^3*LL*LLd*LR*LRd^2 + 2/9*nf^6*h^8*QRd^3*LL*LLd^3*
      LR - 4/9*nf^6*h^8*QRd^3*LL^2*LRd^3 + 1/18*nf^6*h^8*QRd^6*LRd^2 + 1/18*
      nf^6*h^8*QRd^6*LLd^2 + 2/9*nf^6*h^8*QR*QRd*LR^3*LRd^3 + 2/3*nf^6*h^8*QR*
      QRd*LLd^2*LR^3*LRd + 2/3*nf^6*h^8*QR*QRd*LL*LLd^3*LR^2 + 2/3*nf^6*h^8*QR
      *QRd*LL^2*LR*LRd^3 + 2/3*nf^6*h^8*QR*QRd*LL^3*LLd*LRd^2 + 2/9*nf^6*h^8*
      QR*QRd*LL^3*LLd^3 - 3/8*nf^6*h^8*QR*QRd^4*LR*LRd^2 - 1/2*nf^6*h^8*QR*
      QRd^4*LLd^2*LR - 1/4*nf^6*h^8*QR*QRd^4*LL*LLd*LRd - 7/24*nf^6*h^8*QR^2*
      QRd^5*LRd - 7/36*nf^6*h^8*QR^3*LR^3*LRd^2 - 4/9*nf^6*h^8*QR^3*LLd^2*LR^3
       - 1/3*nf^6*h^8*QR^3*LL*LLd*LR^2*LRd + 1/2*nf^6*h^8*QR^3*LL^2*LR*LRd^2
       + 2/9*nf^6*h^8*QR^3*LL^3*LLd*LRd - 3/8*nf^6*h^8*QR^4*QRd*LR^2*LRd - 1/4
      *nf^6*h^8*QR^4*QRd*LL*LLd*LR - 1/2*nf^6*h^8*QR^4*QRd*LL^2*LRd - 5/36*
      nf^6*h^8*QR^4*QRd^4 - 7/24*nf^6*h^8*QR^5*QRd^2*LR + 1/18*nf^6*h^8*QR^6*
      LR^2 + 1/18*nf^6*h^8*QR^6*LL^2 - nf^6*h^8*QLd*QRd^2*LLd*LR^2*LRd^2 + 2/3
      *nf^6*h^8*QLd*QRd^2*LLd^3*LR^2 - 1/3*nf^6*h^8*QLd*QRd^2*LL*LR*LRd^3 - 1/
      4*nf^6*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 - 1/6*nf^6*h^8*QLd*QRd^2*LL^2*LLd^3
       + 1/12*nf^6*h^8*QLd*QRd^5*LLd*LRd - 1/3*nf^6*h^8*QLd*QR*LLd*LR^3*LRd^2
       + 10/9*nf^6*h^8*QLd*QR*LLd^3*LR^3 + 1/3*nf^6*h^8*QLd*QR*LL*LR^2*LRd^3
       + 1/2*nf^6*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + 2*nf^6*h^8*QLd*QR*LL^2*LLd*LR
      *LRd^2 - 1/3*nf^6*h^8*QLd*QR*LL^2*LLd^3*LR + 11/18*nf^6*h^8*QLd*QR*LL^3*
      LRd^3 + 1/3*nf^6*h^8*QLd*QR*LL^3*LLd^2*LRd - 1/2*nf^6*h^8*QLd*QR*QRd^3*
      LL*LRd^2 - 5/6*nf^6*h^8*QLd*QR^2*QRd^4*LLd - nf^6*h^8*QLd*QR^3*QRd^2*LLd
      *LR - 3/4*nf^6*h^8*QLd*QR^4*LLd*LR^2 - 1/4*nf^6*h^8*QLd*QR^4*LL*LR*LRd
       + 1/8*nf^6*h^8*QLd*QR^4*LL^2*LLd - 5/12*nf^6*h^8*QLd*QR^5*QRd*LL - 1/6*
      nf^6*h^8*QLd^2*QRd*LR^2*LRd^3 - 1/4*nf^6*h^8*QLd^2*QRd*LLd^2*LR^2*LRd -
      1/3*nf^6*h^8*QLd^2*QRd*LL*LLd^3*LR + 2/3*nf^6*h^8*QLd^2*QRd*LL^2*LRd^3
       - nf^6*h^8*QLd^2*QRd*LL^2*LLd^2*LRd - 1/4*nf^6*h^8*QLd^2*QRd^4*LRd^2 -
      nf^6*h^8*QLd^2*QR*QRd^2*LR*LRd^2 + 1/4*nf^6*h^8*QLd^2*QR*QRd^2*LLd^2*LR
       + nf^6*h^8*QLd^2*QR^2*LLd^2*LR^2 + nf^6*h^8*QLd^2*QR^2*LL*LLd*LR*LRd +
      2*nf^6*h^8*QLd^2*QR^2*LL^2*LRd^2 + 1/6*nf^6*h^8*QLd^2*QR^2*QRd^3*LRd +
      nf^6*h^8*QLd^2*QR^3*QRd*LR*LRd + nf^6*h^8*QLd^2*QR^3*QRd*LL*LLd - 1/8*
      nf^6*h^8*QLd^2*QR^4*QRd^2 - 1/6*nf^6*h^8*QLd^2*QR^5*LR - 4/9*nf^6*h^8*
      QLd^3*LLd^3*LR^2 + 2/9*nf^6*h^8*QLd^3*LL*LR*LRd^3 - 1/3*nf^6*h^8*QLd^3*
      LL*LLd^2*LR*LRd + 1/2*nf^6*h^8*QLd^3*LL^2*LLd*LRd^2 - 7/36*nf^6*h^8*
      QLd^3*LL^2*LLd^3 - 2/9*nf^6*h^8*QLd^3*QRd^3*LLd*LRd - 1/2*nf^6*h^8*QLd^3
      *QR*QRd*LL*LLd^2 + 1/3*nf^6*h^8*QLd^3*QR^2*QRd^2*LLd + 2*nf^6*h^8*QLd^3*
      QR^3*LLd*LR + nf^6*h^8*QLd^3*QR^3*LL*LRd - 1/4*nf^6*h^8*QLd^4*QRd^2*
      LLd^2 + 1/8*nf^6*h^8*QLd^4*QR*LR*LRd^2 - 3/4*nf^6*h^8*QLd^4*QR*LLd^2*LR
       - 1/4*nf^6*h^8*QLd^4*QR*LL*LLd*LRd - 1/24*nf^6*h^8*QLd^4*QR^2*QRd*LRd
       + 49/72*nf^6*h^8*QLd^4*QR^4 + 1/12*nf^6*h^8*QLd^5*QRd*LLd*LRd - 1/6*
      nf^6*h^8*QLd^5*QR^2*LLd + 1/18*nf^6*h^8*QLd^6*LRd^2 + 1/18*nf^6*h^8*
      QLd^6*LLd^2 + 1/3*nf^6*h^8*QL*QRd*LLd*LR^3*LRd^2 + 11/18*nf^6*h^8*QL*QRd
      *LLd^3*LR^3 - 1/3*nf^6*h^8*QL*QRd*LL*LR^2*LRd^3 + 2*nf^6*h^8*QL*QRd*LL*
      LLd^2*LR^2*LRd + 1/2*nf^6*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 + 1/3*nf^6*h^8*QL
      *QRd*LL^2*LLd^3*LR + 10/9*nf^6*h^8*QL*QRd*LL^3*LRd^3 - 1/3*nf^6*h^8*QL*
      QRd*LL^3*LLd^2*LRd - 1/4*nf^6*h^8*QL*QRd^4*LLd*LR*LRd - 3/4*nf^6*h^8*QL*
      QRd^4*LL*LRd^2 + 1/8*nf^6*h^8*QL*QRd^4*LL*LLd^2 - 5/12*nf^6*h^8*QL*QR*
      QRd^5*LLd - 1/3*nf^6*h^8*QL*QR^2*LLd*LR^3*LRd - nf^6*h^8*QL*QR^2*LL*LR^2
      *LRd^2 - 1/4*nf^6*h^8*QL*QR^2*LL*LLd^2*LR^2 + 2/3*nf^6*h^8*QL*QR^2*LL^3*
      LRd^2 - 1/6*nf^6*h^8*QL*QR^2*LL^3*LLd^2 - nf^6*h^8*QL*QR^2*QRd^3*LL*LRd
       - 1/2*nf^6*h^8*QL*QR^3*QRd*LLd*LR^2 - 5/6*nf^6*h^8*QL*QR^4*QRd^2*LL + 1/
      12*nf^6*h^8*QL*QR^5*LL*LR + 2/9*nf^6*h^8*QL*QLd*LR^3*LRd^3 + 2/3*nf^6*
      h^8*QL*QLd*LLd^2*LR^3*LRd + 2/3*nf^6*h^8*QL*QLd*LL*LLd^3*LR^2 + 2/3*nf^6
      *h^8*QL*QLd*LL^2*LR*LRd^3 + 2/3*nf^6*h^8*QL*QLd*LL^3*LLd*LRd^2 + 2/9*
      nf^6*h^8*QL*QLd*LL^3*LLd^3 - 1/2*nf^6*h^8*QL*QLd*QRd^3*LR*LRd^2 + nf^6*
      h^8*QL*QLd*QR*QRd*LLd^2*LR^2 + nf^6*h^8*QL*QLd*QR*QRd*LL^2*LRd^2 - 7/12*
      nf^6*h^8*QL*QLd*QR*QRd^4*LRd - 1/2*nf^6*h^8*QL*QLd*QR^3*LR^2*LRd - 2/9*
      nf^6*h^8*QL*QLd*QR^3*QRd^3 - 7/12*nf^6*h^8*QL*QLd*QR^4*QRd*LR + 1/4*nf^6
      *h^8*QL*QLd^2*QRd^2*LL*LRd^2 - nf^6*h^8*QL*QLd^2*QRd^2*LL*LLd^2 - 1/3*
      nf^6*h^8*QL*QLd^2*QR*QRd^3*LLd + nf^6*h^8*QL*QLd^2*QR^2*QRd*LLd*LR + 4*
      nf^6*h^8*QL*QLd^2*QR^2*QRd*LL*LRd - 1/24*nf^6*h^8*QL*QLd^2*QR^4*LL - 1/2
      *nf^6*h^8*QL*QLd^3*QRd*LLd^2*LR - 1/3*nf^6*h^8*QL*QLd^3*QR*QRd^2*LRd +
      nf^6*h^8*QL*QLd^3*QR^2*LR*LRd + nf^6*h^8*QL*QLd^3*QR^2*LL*LLd + 25/18*
      nf^6*h^8*QL*QLd^3*QR^3*QRd - 1/4*nf^6*h^8*QL*QLd^4*LLd*LR*LRd - 1/2*nf^6
      *h^8*QL*QLd^4*LL*LRd^2 - 3/8*nf^6*h^8*QL*QLd^4*LL*LLd^2 - 7/12*nf^6*h^8*
      QL*QLd^4*QR*QRd*LLd - 5/12*nf^6*h^8*QL*QLd^5*QR*LRd + 2*nf^6*h^8*QL^2*
      QRd^2*LLd^2*LR^2 + nf^6*h^8*QL^2*QRd^2*LL*LLd*LR*LRd + nf^6*h^8*QL^2*
      QRd^2*LL^2*LRd^2 - 1/6*nf^6*h^8*QL^2*QRd^5*LRd - 1/6*nf^6*h^8*QL^2*QR*
      LR^3*LRd^2 + 2/3*nf^6*h^8*QL^2*QR*LLd^2*LR^3 - 1/4*nf^6*h^8*QL^2*QR*LL^2
      *LR*LRd^2 - nf^6*h^8*QL^2*QR*LL^2*LLd^2*LR - 1/3*nf^6*h^8*QL^2*QR*LL^3*
      LLd*LRd + nf^6*h^8*QL^2*QR*QRd^3*LR*LRd + nf^6*h^8*QL^2*QR*QRd^3*LL*LLd
       - nf^6*h^8*QL^2*QR^2*QRd*LR^2*LRd + 1/4*nf^6*h^8*QL^2*QR^2*QRd*LL^2*LRd
       - 1/8*nf^6*h^8*QL^2*QR^2*QRd^4 + 1/6*nf^6*h^8*QL^2*QR^3*QRd^2*LR - 1/4*
      nf^6*h^8*QL^2*QR^4*LR^2 - 1/24*nf^6*h^8*QL^2*QLd*QRd^4*LLd + 4*nf^6*h^8*
      QL^2*QLd*QR*QRd^2*LLd*LR + nf^6*h^8*QL^2*QLd*QR*QRd^2*LL*LRd + 1/4*nf^6*
      h^8*QL^2*QLd*QR^2*LLd*LR^2 - nf^6*h^8*QL^2*QLd*QR^2*LL^2*LLd - 1/3*nf^6*
      h^8*QL^2*QLd*QR^3*QRd*LL + 1/3*nf^6*h^8*QL^2*QLd^2*QRd^3*LRd + 3*nf^6*
      h^8*QL^2*QLd^2*QR^2*QRd^2 + 1/3*nf^6*h^8*QL^2*QLd^2*QR^3*LR + 1/6*nf^6*
      h^8*QL^2*QLd^3*QRd^2*LLd - nf^6*h^8*QL^2*QLd^3*QR*LLd*LR - 5/6*nf^6*h^8*
      QL^2*QLd^4*QRd*LRd - 1/8*nf^6*h^8*QL^2*QLd^4*QR^2 - 7/24*nf^6*h^8*QL^2*
      QLd^5*LLd + 2/9*nf^6*h^8*QL^3*LLd*LR^3*LRd + 1/2*nf^6*h^8*QL^3*LL*LLd^2*
      LR^2 - 1/3*nf^6*h^8*QL^3*LL^2*LLd*LR*LRd - 4/9*nf^6*h^8*QL^3*LL^3*LRd^2
       - 7/36*nf^6*h^8*QL^3*LL^3*LLd^2 + nf^6*h^8*QL^3*QRd^3*LLd*LR + 2*nf^6*
      h^8*QL^3*QRd^3*LL*LRd - 1/2*nf^6*h^8*QL^3*QR*QRd*LL^2*LLd + 1/3*nf^6*h^8
      *QL^3*QR^2*QRd^2*LL - 2/9*nf^6*h^8*QL^3*QR^3*LL*LR + nf^6*h^8*QL^3*QLd*
      QRd^2*LR*LRd + nf^6*h^8*QL^3*QLd*QRd^2*LL*LLd - 1/2*nf^6*h^8*QL^3*QLd*QR
      *LL^2*LRd + 25/18*nf^6*h^8*QL^3*QLd*QR*QRd^3 - 1/3*nf^6*h^8*QL^3*QLd*
      QR^2*QRd*LR - nf^6*h^8*QL^3*QLd^2*QRd*LL*LRd + 1/6*nf^6*h^8*QL^3*QLd^2*
      QR^2*LL - 2/9*nf^6*h^8*QL^3*QLd^3*QR*QRd + 1/8*nf^6*h^8*QL^4*QRd*LR^2*
      LRd - 1/4*nf^6*h^8*QL^4*QRd*LL*LLd*LR - 3/4*nf^6*h^8*QL^4*QRd*LL^2*LRd
       + 49/72*nf^6*h^8*QL^4*QRd^4 - 1/24*nf^6*h^8*QL^4*QR*QRd^2*LR - 1/4*nf^6
      *h^8*QL^4*QR^2*LL^2 - 1/2*nf^6*h^8*QL^4*QLd*LLd*LR^2 - 1/4*nf^6*h^8*QL^4
      *QLd*LL*LR*LRd - 3/8*nf^6*h^8*QL^4*QLd*LL^2*LLd - 7/12*nf^6*h^8*QL^4*QLd
      *QR*QRd*LL - 1/8*nf^6*h^8*QL^4*QLd^2*QRd^2 - 5/6*nf^6*h^8*QL^4*QLd^2*QR*
      LR - 5/36*nf^6*h^8*QL^4*QLd^4 - 1/6*nf^6*h^8*QL^5*QRd^2*LL + 1/12*nf^6*
      h^8*QL^5*QR*LL*LR - 5/12*nf^6*h^8*QL^5*QLd*QRd*LR - 7/24*nf^6*h^8*QL^5*
      QLd^2*LL + 1/18*nf^6*h^8*QL^6*LR^2 + 1/18*nf^6*h^8*QL^6*LL^2 + 25/3*nf^6
      *h^8*G*QRd^3*LLd*LR*LRd + 15/2*nf^6*h^8*G*QRd^3*LL*LRd^2 + 25/6*nf^6*h^8
      *G*QRd^3*LL*LLd^2 + 25/2*nf^6*h^8*G*QR*QRd*LLd*LR^2*LRd + 25/2*nf^6*h^8*
      G*QR*QRd*LL*LR*LRd^2 + 25/2*nf^6*h^8*G*QR*QRd*LL*LLd^2*LR + 25/2*nf^6*
      h^8*G*QR*QRd*LL^2*LLd*LRd + 25/3*nf^6*h^8*G*QR*QRd^4*LLd + 25*nf^6*h^8*G
      *QR^2*QRd^2*LLd*LR + 25*nf^6*h^8*G*QR^2*QRd^2*LL*LRd + 15/2*nf^6*h^8*G*
      QR^3*LLd*LR^2 + 25/3*nf^6*h^8*G*QR^3*LL*LR*LRd + 25/6*nf^6*h^8*G*QR^3*
      LL^2*LLd + 25/3*nf^6*h^8*G*QR^4*QRd*LL + 25/2*nf^6*h^8*G*QLd*QRd^2*LR*
      LRd^2 + 25/2*nf^6*h^8*G*QLd*QRd^2*LLd^2*LR + 25*nf^6*h^8*G*QLd*QRd^2*LL*
      LLd*LRd + 25/4*nf^6*h^8*G*QLd*QR*LR^2*LRd^2 + 45/4*nf^6*h^8*G*QLd*QR*
      LLd^2*LR^2 + 25*nf^6*h^8*G*QLd*QR*LL*LLd*LR*LRd + 25/4*nf^6*h^8*G*QLd*QR
      *LL^2*LRd^2 + 25/4*nf^6*h^8*G*QLd*QR*LL^2*LLd^2 + 100/3*nf^6*h^8*G*QLd*
      QR*QRd^3*LRd + 50*nf^6*h^8*G*QLd*QR^2*QRd*LR*LRd + 50*nf^6*h^8*G*QLd*
      QR^2*QRd*LL*LLd + 425/12*nf^6*h^8*G*QLd*QR^3*QRd^2 + 15*nf^6*h^8*G*QLd*
      QR^4*LR + 25*nf^6*h^8*G*QLd^2*QRd*LLd*LR*LRd + 25/2*nf^6*h^8*G*QLd^2*QRd
      *LL*LRd^2 + 25/2*nf^6*h^8*G*QLd^2*QRd*LL*LLd^2 + 50*nf^6*h^8*G*QLd^2*QR*
      QRd^2*LLd + 45*nf^6*h^8*G*QLd^2*QR^2*LLd*LR + 25*nf^6*h^8*G*QLd^2*QR^2*
      LL*LRd + 25/6*nf^6*h^8*G*QLd^3*LR*LRd^2 + 15/2*nf^6*h^8*G*QLd^3*LLd^2*LR
       + 25/3*nf^6*h^8*G*QLd^3*LL*LLd*LRd + 100/3*nf^6*h^8*G*QLd^3*QR*QRd*LRd
       + 85/4*nf^6*h^8*G*QLd^3*QR^3 + 15*nf^6*h^8*G*QLd^4*QR*LLd + 25/4*nf^6*
      h^8*G*QL*QRd*LR^2*LRd^2 + 25/4*nf^6*h^8*G*QL*QRd*LLd^2*LR^2 + 25*nf^6*
      h^8*G*QL*QRd*LL*LLd*LR*LRd + 45/4*nf^6*h^8*G*QL*QRd*LL^2*LRd^2 + 25/4*
      nf^6*h^8*G*QL*QRd*LL^2*LLd^2 + 15*nf^6*h^8*G*QL*QRd^4*LRd + 50*nf^6*h^8*
      G*QL*QR*QRd^2*LR*LRd + 50*nf^6*h^8*G*QL*QR*QRd^2*LL*LLd + 25/2*nf^6*h^8*
      G*QL*QR^2*LR^2*LRd + 25*nf^6*h^8*G*QL*QR^2*LL*LLd*LR + 25/2*nf^6*h^8*G*
      QL*QR^2*LL^2*LRd + 425/12*nf^6*h^8*G*QL*QR^2*QRd^3 + 100/3*nf^6*h^8*G*QL
      *QR^3*QRd*LR + 25/2*nf^6*h^8*G*QL*QLd*LLd*LR^2*LRd + 25/2*nf^6*h^8*G*QL*
      QLd*LL*LR*LRd^2 + 25/2*nf^6*h^8*G*QL*QLd*LL*LLd^2*LR + 25/2*nf^6*h^8*G*
      QL*QLd*LL^2*LLd*LRd + 100/3*nf^6*h^8*G*QL*QLd*QRd^3*LLd + 100*nf^6*h^8*G
      *QL*QLd*QR*QRd*LLd*LR + 100*nf^6*h^8*G*QL*QLd*QR*QRd*LL*LRd + 100/3*nf^6
      *h^8*G*QL*QLd*QR^3*LL + 50*nf^6*h^8*G*QL*QLd^2*QRd^2*LRd + 50*nf^6*h^8*G
      *QL*QLd^2*QR*LR*LRd + 50*nf^6*h^8*G*QL*QLd^2*QR*LL*LLd + 425/4*nf^6*h^8*
      G*QL*QLd^2*QR^2*QRd + 100/3*nf^6*h^8*G*QL*QLd^3*QRd*LLd + 25/3*nf^6*h^8*
      G*QL*QLd^4*LRd + 25*nf^6*h^8*G*QL^2*QRd^2*LLd*LR + 45*nf^6*h^8*G*QL^2*
      QRd^2*LL*LRd + 25/2*nf^6*h^8*G*QL^2*QR*LLd*LR^2 + 25*nf^6*h^8*G*QL^2*QR*
      LL*LR*LRd + 25/2*nf^6*h^8*G*QL^2*QR*LL^2*LLd + 50*nf^6*h^8*G*QL^2*QR^2*
      QRd*LL + 50*nf^6*h^8*G*QL^2*QLd*QRd*LR*LRd + 50*nf^6*h^8*G*QL^2*QLd*QRd*
      LL*LLd + 425/4*nf^6*h^8*G*QL^2*QLd*QR*QRd^2 + 50*nf^6*h^8*G*QL^2*QLd*
      QR^2*LR + 25*nf^6*h^8*G*QL^2*QLd^2*LLd*LR + 25*nf^6*h^8*G*QL^2*QLd^2*LL*
      LRd + 425/12*nf^6*h^8*G*QL^2*QLd^3*QR + 25/6*nf^6*h^8*G*QL^3*LR^2*LRd +
      25/3*nf^6*h^8*G*QL^3*LL*LLd*LR + 15/2*nf^6*h^8*G*QL^3*LL^2*LRd + 85/4*
      nf^6*h^8*G*QL^3*QRd^3 + 100/3*nf^6*h^8*G*QL^3*QR*QRd*LR + 100/3*nf^6*h^8
      *G*QL^3*QLd*QR*LL + 425/12*nf^6*h^8*G*QL^3*QLd^2*QRd + 15*nf^6*h^8*G*
      QL^4*QRd*LL + 25/3*nf^6*h^8*G*QL^4*QLd*LR + 15/4*nf^6*h^8*W*LLd*LR^3*
      LRd^2 + 9/4*nf^6*h^8*W*LLd^3*LR^3 + 15/4*nf^6*h^8*W*LL*LR^2*LRd^3 + 45/4
      *nf^6*h^8*W*LL*LLd^2*LR^2*LRd + 45/4*nf^6*h^8*W*LL^2*LLd*LR*LRd^2 + 15/4
      *nf^6*h^8*W*LL^2*LLd^3*LR + 9/4*nf^6*h^8*W*LL^3*LRd^3 + 15/4*nf^6*h^8*W*
      LL^3*LLd^2*LRd + 15/2*nf^6*h^8*W*QRd^3*LLd*LR*LRd + 27/4*nf^6*h^8*W*
      QRd^3*LL*LRd^2 + 15/4*nf^6*h^8*W*QRd^3*LL*LLd^2 + 45/2*nf^6*h^8*W*QR*QRd
      *LLd*LR^2*LRd + 45/2*nf^6*h^8*W*QR*QRd*LL*LR*LRd^2 + 45/2*nf^6*h^8*W*QR*
      QRd*LL*LLd^2*LR + 45/2*nf^6*h^8*W*QR*QRd*LL^2*LLd*LRd + 45/8*nf^6*h^8*W*
      QR*QRd^4*LLd + 45/2*nf^6*h^8*W*QR^2*QRd^2*LLd*LR + 45/2*nf^6*h^8*W*QR^2*
      QRd^2*LL*LRd + 27/4*nf^6*h^8*W*QR^3*LLd*LR^2 + 15/2*nf^6*h^8*W*QR^3*LL*
      LR*LRd + 15/4*nf^6*h^8*W*QR^3*LL^2*LLd + 45/8*nf^6*h^8*W*QR^4*QRd*LL +
      45/4*nf^6*h^8*W*QLd*QRd^2*LR*LRd^2 + 45/4*nf^6*h^8*W*QLd*QRd^2*LLd^2*LR
       + 45/2*nf^6*h^8*W*QLd*QRd^2*LL*LLd*LRd + 45/4*nf^6*h^8*W*QLd*QR*LR^2*
      LRd^2 + 81/4*nf^6*h^8*W*QLd*QR*LLd^2*LR^2 + 45*nf^6*h^8*W*QLd*QR*LL*LLd*
      LR*LRd + 45/4*nf^6*h^8*W*QLd*QR*LL^2*LRd^2 + 45/4*nf^6*h^8*W*QLd*QR*LL^2
      *LLd^2 + 45/2*nf^6*h^8*W*QLd*QR*QRd^3*LRd + 45*nf^6*h^8*W*QLd*QR^2*QRd*
      LR*LRd + 45*nf^6*h^8*W*QLd*QR^2*QRd*LL*LLd + 45/2*nf^6*h^8*W*QLd*QR^3*
      QRd^2 + 81/8*nf^6*h^8*W*QLd*QR^4*LR + 45/2*nf^6*h^8*W*QLd^2*QRd*LLd*LR*
      LRd + 45/4*nf^6*h^8*W*QLd^2*QRd*LL*LRd^2 + 45/4*nf^6*h^8*W*QLd^2*QRd*LL*
      LLd^2 + 135/4*nf^6*h^8*W*QLd^2*QR*QRd^2*LLd + 81/2*nf^6*h^8*W*QLd^2*QR^2
      *LLd*LR + 45/2*nf^6*h^8*W*QLd^2*QR^2*LL*LRd + 15/4*nf^6*h^8*W*QLd^3*LR*
      LRd^2 + 27/4*nf^6*h^8*W*QLd^3*LLd^2*LR + 15/2*nf^6*h^8*W*QLd^3*LL*LLd*
      LRd + 45/2*nf^6*h^8*W*QLd^3*QR*QRd*LRd + 27/2*nf^6*h^8*W*QLd^3*QR^3 + 81/
      8*nf^6*h^8*W*QLd^4*QR*LLd + 45/4*nf^6*h^8*W*QL*QRd*LR^2*LRd^2 + 45/4*
      nf^6*h^8*W*QL*QRd*LLd^2*LR^2 + 45*nf^6*h^8*W*QL*QRd*LL*LLd*LR*LRd + 81/4
      *nf^6*h^8*W*QL*QRd*LL^2*LRd^2 + 45/4*nf^6*h^8*W*QL*QRd*LL^2*LLd^2 + 81/8
      *nf^6*h^8*W*QL*QRd^4*LRd + 45*nf^6*h^8*W*QL*QR*QRd^2*LR*LRd + 45*nf^6*
      h^8*W*QL*QR*QRd^2*LL*LLd + 45/4*nf^6*h^8*W*QL*QR^2*LR^2*LRd + 45/2*nf^6*
      h^8*W*QL*QR^2*LL*LLd*LR + 45/4*nf^6*h^8*W*QL*QR^2*LL^2*LRd + 45/2*nf^6*
      h^8*W*QL*QR^2*QRd^3 + 45/2*nf^6*h^8*W*QL*QR^3*QRd*LR + 45/2*nf^6*h^8*W*
      QL*QLd*LLd*LR^2*LRd + 45/2*nf^6*h^8*W*QL*QLd*LL*LR*LRd^2 + 45/2*nf^6*h^8
      *W*QL*QLd*LL*LLd^2*LR + 45/2*nf^6*h^8*W*QL*QLd*LL^2*LLd*LRd + 45/2*nf^6*
      h^8*W*QL*QLd*QRd^3*LLd + 90*nf^6*h^8*W*QL*QLd*QR*QRd*LLd*LR + 90*nf^6*
      h^8*W*QL*QLd*QR*QRd*LL*LRd + 45/2*nf^6*h^8*W*QL*QLd*QR^3*LL + 135/4*nf^6
      *h^8*W*QL*QLd^2*QRd^2*LRd + 45*nf^6*h^8*W*QL*QLd^2*QR*LR*LRd + 45*nf^6*
      h^8*W*QL*QLd^2*QR*LL*LLd + 135/2*nf^6*h^8*W*QL*QLd^2*QR^2*QRd + 45/2*
      nf^6*h^8*W*QL*QLd^3*QRd*LLd + 45/8*nf^6*h^8*W*QL*QLd^4*LRd + 45/2*nf^6*
      h^8*W*QL^2*QRd^2*LLd*LR + 81/2*nf^6*h^8*W*QL^2*QRd^2*LL*LRd + 45/4*nf^6*
      h^8*W*QL^2*QR*LLd*LR^2 + 45/2*nf^6*h^8*W*QL^2*QR*LL*LR*LRd + 45/4*nf^6*
      h^8*W*QL^2*QR*LL^2*LLd + 135/4*nf^6*h^8*W*QL^2*QR^2*QRd*LL + 45*nf^6*h^8
      *W*QL^2*QLd*QRd*LR*LRd + 45*nf^6*h^8*W*QL^2*QLd*QRd*LL*LLd + 135/2*nf^6*
      h^8*W*QL^2*QLd*QR*QRd^2 + 135/4*nf^6*h^8*W*QL^2*QLd*QR^2*LR + 45/2*nf^6*
      h^8*W*QL^2*QLd^2*LLd*LR + 45/2*nf^6*h^8*W*QL^2*QLd^2*LL*LRd + 45/2*nf^6*
      h^8*W*QL^2*QLd^3*QR + 15/4*nf^6*h^8*W*QL^3*LR^2*LRd + 15/2*nf^6*h^8*W*
      QL^3*LL*LLd*LR + 27/4*nf^6*h^8*W*QL^3*LL^2*LRd + 27/2*nf^6*h^8*W*QL^3*
      QRd^3 + 45/2*nf^6*h^8*W*QL^3*QR*QRd*LR + 45/2*nf^6*h^8*W*QL^3*QLd*QR*LL
       + 45/2*nf^6*h^8*W*QL^3*QLd^2*QRd + 81/8*nf^6*h^8*W*QL^4*QRd*LL + 45/8*
      nf^6*h^8*W*QL^4*QLd*LR + 25/12*nf^6*h^8*B*LLd*LR^3*LRd^2 + 5/4*nf^6*h^8*
      B*LLd^3*LR^3 + 25/12*nf^6*h^8*B*LL*LR^2*LRd^3 + 25/4*nf^6*h^8*B*LL*LLd^2
      *LR^2*LRd + 25/4*nf^6*h^8*B*LL^2*LLd*LR*LRd^2 + 25/12*nf^6*h^8*B*LL^2*
      LLd^3*LR + 5/4*nf^6*h^8*B*LL^3*LRd^3 + 25/12*nf^6*h^8*B*LL^3*LLd^2*LRd
       + 25/6*nf^6*h^8*B*QRd^3*LLd*LR*LRd + 15/4*nf^6*h^8*B*QRd^3*LL*LRd^2 +
      25/12*nf^6*h^8*B*QRd^3*LL*LLd^2 + 25/2*nf^6*h^8*B*QR*QRd*LLd*LR^2*LRd +
      25/2*nf^6*h^8*B*QR*QRd*LL*LR*LRd^2 + 25/2*nf^6*h^8*B*QR*QRd*LL*LLd^2*LR
       + 25/2*nf^6*h^8*B*QR*QRd*LL^2*LLd*LRd + 25/8*nf^6*h^8*B*QR*QRd^4*LLd +
      25/2*nf^6*h^8*B*QR^2*QRd^2*LLd*LR + 25/2*nf^6*h^8*B*QR^2*QRd^2*LL*LRd +
      15/4*nf^6*h^8*B*QR^3*LLd*LR^2 + 25/6*nf^6*h^8*B*QR^3*LL*LR*LRd + 25/12*
      nf^6*h^8*B*QR^3*LL^2*LLd + 25/8*nf^6*h^8*B*QR^4*QRd*LL + 25/4*nf^6*h^8*B
      *QLd*QRd^2*LR*LRd^2 + 25/4*nf^6*h^8*B*QLd*QRd^2*LLd^2*LR + 25/2*nf^6*h^8
      *B*QLd*QRd^2*LL*LLd*LRd + 25/4*nf^6*h^8*B*QLd*QR*LR^2*LRd^2 + 45/4*nf^6*
      h^8*B*QLd*QR*LLd^2*LR^2 + 25*nf^6*h^8*B*QLd*QR*LL*LLd*LR*LRd + 25/4*nf^6
      *h^8*B*QLd*QR*LL^2*LRd^2 + 25/4*nf^6*h^8*B*QLd*QR*LL^2*LLd^2 + 25/2*nf^6
      *h^8*B*QLd*QR*QRd^3*LRd + 25*nf^6*h^8*B*QLd*QR^2*QRd*LR*LRd + 25*nf^6*
      h^8*B*QLd*QR^2*QRd*LL*LLd + 25/2*nf^6*h^8*B*QLd*QR^3*QRd^2 + 45/8*nf^6*
      h^8*B*QLd*QR^4*LR + 25/2*nf^6*h^8*B*QLd^2*QRd*LLd*LR*LRd + 25/4*nf^6*h^8
      *B*QLd^2*QRd*LL*LRd^2 + 25/4*nf^6*h^8*B*QLd^2*QRd*LL*LLd^2 + 75/4*nf^6*
      h^8*B*QLd^2*QR*QRd^2*LLd + 45/2*nf^6*h^8*B*QLd^2*QR^2*LLd*LR + 25/2*nf^6
      *h^8*B*QLd^2*QR^2*LL*LRd + 25/12*nf^6*h^8*B*QLd^3*LR*LRd^2 + 15/4*nf^6*
      h^8*B*QLd^3*LLd^2*LR + 25/6*nf^6*h^8*B*QLd^3*LL*LLd*LRd + 25/2*nf^6*h^8*
      B*QLd^3*QR*QRd*LRd + 15/2*nf^6*h^8*B*QLd^3*QR^3 + 45/8*nf^6*h^8*B*QLd^4*
      QR*LLd + 25/4*nf^6*h^8*B*QL*QRd*LR^2*LRd^2 + 25/4*nf^6*h^8*B*QL*QRd*
      LLd^2*LR^2 + 25*nf^6*h^8*B*QL*QRd*LL*LLd*LR*LRd + 45/4*nf^6*h^8*B*QL*QRd
      *LL^2*LRd^2 + 25/4*nf^6*h^8*B*QL*QRd*LL^2*LLd^2 + 45/8*nf^6*h^8*B*QL*
      QRd^4*LRd + 25*nf^6*h^8*B*QL*QR*QRd^2*LR*LRd + 25*nf^6*h^8*B*QL*QR*QRd^2
      *LL*LLd + 25/4*nf^6*h^8*B*QL*QR^2*LR^2*LRd + 25/2*nf^6*h^8*B*QL*QR^2*LL*
      LLd*LR + 25/4*nf^6*h^8*B*QL*QR^2*LL^2*LRd + 25/2*nf^6*h^8*B*QL*QR^2*
      QRd^3 + 25/2*nf^6*h^8*B*QL*QR^3*QRd*LR + 25/2*nf^6*h^8*B*QL*QLd*LLd*LR^2
      *LRd + 25/2*nf^6*h^8*B*QL*QLd*LL*LR*LRd^2 + 25/2*nf^6*h^8*B*QL*QLd*LL*
      LLd^2*LR + 25/2*nf^6*h^8*B*QL*QLd*LL^2*LLd*LRd + 25/2*nf^6*h^8*B*QL*QLd*
      QRd^3*LLd + 50*nf^6*h^8*B*QL*QLd*QR*QRd*LLd*LR + 50*nf^6*h^8*B*QL*QLd*QR
      *QRd*LL*LRd + 25/2*nf^6*h^8*B*QL*QLd*QR^3*LL + 75/4*nf^6*h^8*B*QL*QLd^2*
      QRd^2*LRd + 25*nf^6*h^8*B*QL*QLd^2*QR*LR*LRd + 25*nf^6*h^8*B*QL*QLd^2*QR
      *LL*LLd + 75/2*nf^6*h^8*B*QL*QLd^2*QR^2*QRd + 25/2*nf^6*h^8*B*QL*QLd^3*
      QRd*LLd + 25/8*nf^6*h^8*B*QL*QLd^4*LRd + 25/2*nf^6*h^8*B*QL^2*QRd^2*LLd*
      LR + 45/2*nf^6*h^8*B*QL^2*QRd^2*LL*LRd + 25/4*nf^6*h^8*B*QL^2*QR*LLd*
      LR^2 + 25/2*nf^6*h^8*B*QL^2*QR*LL*LR*LRd + 25/4*nf^6*h^8*B*QL^2*QR*LL^2*
      LLd + 75/4*nf^6*h^8*B*QL^2*QR^2*QRd*LL + 25*nf^6*h^8*B*QL^2*QLd*QRd*LR*
      LRd + 25*nf^6*h^8*B*QL^2*QLd*QRd*LL*LLd + 75/2*nf^6*h^8*B*QL^2*QLd*QR*
      QRd^2 + 75/4*nf^6*h^8*B*QL^2*QLd*QR^2*LR + 25/2*nf^6*h^8*B*QL^2*QLd^2*
      LLd*LR + 25/2*nf^6*h^8*B*QL^2*QLd^2*LL*LRd + 25/2*nf^6*h^8*B*QL^2*QLd^3*
      QR + 25/12*nf^6*h^8*B*QL^3*LR^2*LRd + 25/6*nf^6*h^8*B*QL^3*LL*LLd*LR +
      15/4*nf^6*h^8*B*QL^3*LL^2*LRd + 15/2*nf^6*h^8*B*QL^3*QRd^3 + 25/2*nf^6*
      h^8*B*QL^3*QR*QRd*LR + 25/2*nf^6*h^8*B*QL^3*QLd*QR*LL + 25/2*nf^6*h^8*B*
      QL^3*QLd^2*QRd + 45/8*nf^6*h^8*B*QL^4*QRd*LL + 25/8*nf^6*h^8*B*QL^4*QLd*
      LR + 25*nf^6*h^8*p^2*LLd*LR^3*LRd^2 + 25/2*nf^6*h^8*p^2*LLd^3*LR^3 + 25*
      nf^6*h^8*p^2*LL*LR^2*LRd^3 + 75*nf^6*h^8*p^2*LL*LLd^2*LR^2*LRd + 75*nf^6
      *h^8*p^2*LL^2*LLd*LR*LRd^2 + 25*nf^6*h^8*p^2*LL^2*LLd^3*LR + 25/2*nf^6*
      h^8*p^2*LL^3*LRd^3 + 25*nf^6*h^8*p^2*LL^3*LLd^2*LRd + 50*nf^6*h^8*p^2*
      QRd^3*LLd*LR*LRd + 75/2*nf^6*h^8*p^2*QRd^3*LL*LRd^2 + 25*nf^6*h^8*p^2*
      QRd^3*LL*LLd^2 + 150*nf^6*h^8*p^2*QR*QRd*LLd*LR^2*LRd + 150*nf^6*h^8*p^2
      *QR*QRd*LL*LR*LRd^2 + 150*nf^6*h^8*p^2*QR*QRd*LL*LLd^2*LR + 150*nf^6*h^8
      *p^2*QR*QRd*LL^2*LLd*LRd + 75/2*nf^6*h^8*p^2*QR*QRd^4*LLd + 150*nf^6*h^8
      *p^2*QR^2*QRd^2*LLd*LR + 150*nf^6*h^8*p^2*QR^2*QRd^2*LL*LRd + 75/2*nf^6*
      h^8*p^2*QR^3*LLd*LR^2 + 50*nf^6*h^8*p^2*QR^3*LL*LR*LRd + 25*nf^6*h^8*p^2
      *QR^3*LL^2*LLd + 75/2*nf^6*h^8*p^2*QR^4*QRd*LL + 75*nf^6*h^8*p^2*QLd*
      QRd^2*LR*LRd^2 + 75*nf^6*h^8*p^2*QLd*QRd^2*LLd^2*LR + 150*nf^6*h^8*p^2*
      QLd*QRd^2*LL*LLd*LRd + 75*nf^6*h^8*p^2*QLd*QR*LR^2*LRd^2 + 225/2*nf^6*
      h^8*p^2*QLd*QR*LLd^2*LR^2 + 300*nf^6*h^8*p^2*QLd*QR*LL*LLd*LR*LRd + 75*
      nf^6*h^8*p^2*QLd*QR*LL^2*LRd^2 + 75*nf^6*h^8*p^2*QLd*QR*LL^2*LLd^2 + 150
      *nf^6*h^8*p^2*QLd*QR*QRd^3*LRd + 300*nf^6*h^8*p^2*QLd*QR^2*QRd*LR*LRd +
      300*nf^6*h^8*p^2*QLd*QR^2*QRd*LL*LLd + 150*nf^6*h^8*p^2*QLd*QR^3*QRd^2
       + 225/4*nf^6*h^8*p^2*QLd*QR^4*LR + 150*nf^6*h^8*p^2*QLd^2*QRd*LLd*LR*
      LRd + 75*nf^6*h^8*p^2*QLd^2*QRd*LL*LRd^2 + 75*nf^6*h^8*p^2*QLd^2*QRd*LL*
      LLd^2 + 225*nf^6*h^8*p^2*QLd^2*QR*QRd^2*LLd + 225*nf^6*h^8*p^2*QLd^2*
      QR^2*LLd*LR + 150*nf^6*h^8*p^2*QLd^2*QR^2*LL*LRd + 25*nf^6*h^8*p^2*QLd^3
      *LR*LRd^2 + 75/2*nf^6*h^8*p^2*QLd^3*LLd^2*LR + 50*nf^6*h^8*p^2*QLd^3*LL*
      LLd*LRd + 150*nf^6*h^8*p^2*QLd^3*QR*QRd*LRd + 75*nf^6*h^8*p^2*QLd^3*QR^3
       + 225/4*nf^6*h^8*p^2*QLd^4*QR*LLd + 75*nf^6*h^8*p^2*QL*QRd*LR^2*LRd^2
       + 75*nf^6*h^8*p^2*QL*QRd*LLd^2*LR^2 + 300*nf^6*h^8*p^2*QL*QRd*LL*LLd*LR
      *LRd + 225/2*nf^6*h^8*p^2*QL*QRd*LL^2*LRd^2 + 75*nf^6*h^8*p^2*QL*QRd*
      LL^2*LLd^2 + 225/4*nf^6*h^8*p^2*QL*QRd^4*LRd + 300*nf^6*h^8*p^2*QL*QR*
      QRd^2*LR*LRd + 300*nf^6*h^8*p^2*QL*QR*QRd^2*LL*LLd + 75*nf^6*h^8*p^2*QL*
      QR^2*LR^2*LRd + 150*nf^6*h^8*p^2*QL*QR^2*LL*LLd*LR + 75*nf^6*h^8*p^2*QL*
      QR^2*LL^2*LRd + 150*nf^6*h^8*p^2*QL*QR^2*QRd^3 + 150*nf^6*h^8*p^2*QL*
      QR^3*QRd*LR + 150*nf^6*h^8*p^2*QL*QLd*LLd*LR^2*LRd + 150*nf^6*h^8*p^2*QL
      *QLd*LL*LR*LRd^2 + 150*nf^6*h^8*p^2*QL*QLd*LL*LLd^2*LR + 150*nf^6*h^8*
      p^2*QL*QLd*LL^2*LLd*LRd + 150*nf^6*h^8*p^2*QL*QLd*QRd^3*LLd + 600*nf^6*
      h^8*p^2*QL*QLd*QR*QRd*LLd*LR + 600*nf^6*h^8*p^2*QL*QLd*QR*QRd*LL*LRd +
      150*nf^6*h^8*p^2*QL*QLd*QR^3*LL + 225*nf^6*h^8*p^2*QL*QLd^2*QRd^2*LRd +
      300*nf^6*h^8*p^2*QL*QLd^2*QR*LR*LRd + 300*nf^6*h^8*p^2*QL*QLd^2*QR*LL*
      LLd + 450*nf^6*h^8*p^2*QL*QLd^2*QR^2*QRd + 150*nf^6*h^8*p^2*QL*QLd^3*QRd
      *LLd + 75/2*nf^6*h^8*p^2*QL*QLd^4*LRd + 150*nf^6*h^8*p^2*QL^2*QRd^2*LLd*
      LR + 225*nf^6*h^8*p^2*QL^2*QRd^2*LL*LRd + 75*nf^6*h^8*p^2*QL^2*QR*LLd*
      LR^2 + 150*nf^6*h^8*p^2*QL^2*QR*LL*LR*LRd + 75*nf^6*h^8*p^2*QL^2*QR*LL^2
      *LLd + 225*nf^6*h^8*p^2*QL^2*QR^2*QRd*LL + 300*nf^6*h^8*p^2*QL^2*QLd*QRd
      *LR*LRd + 300*nf^6*h^8*p^2*QL^2*QLd*QRd*LL*LLd + 450*nf^6*h^8*p^2*QL^2*
      QLd*QR*QRd^2 + 225*nf^6*h^8*p^2*QL^2*QLd*QR^2*LR + 150*nf^6*h^8*p^2*QL^2
      *QLd^2*LLd*LR + 150*nf^6*h^8*p^2*QL^2*QLd^2*LL*LRd + 150*nf^6*h^8*p^2*
      QL^2*QLd^3*QR + 25*nf^6*h^8*p^2*QL^3*LR^2*LRd + 50*nf^6*h^8*p^2*QL^3*LL*
      LLd*LR + 75/2*nf^6*h^8*p^2*QL^3*LL^2*LRd + 75*nf^6*h^8*p^2*QL^3*QRd^3 +
      150*nf^6*h^8*p^2*QL^3*QR*QRd*LR + 150*nf^6*h^8*p^2*QL^3*QLd*QR*LL + 150*
      nf^6*h^8*p^2*QL^3*QLd^2*QRd + 225/4*nf^6*h^8*p^2*QL^4*QRd*LL + 75/2*nf^6
      *h^8*p^2*QL^4*QLd*LR + 111/4*nf^6*h^8*u*p*LLd*LR^3*LRd^2 + 27/2*nf^6*h^8
      *u*p*LLd^3*LR^3 + 111/4*nf^6*h^8*u*p*LL*LR^2*LRd^3 + 333/4*nf^6*h^8*u*p*
      LL*LLd^2*LR^2*LRd + 333/4*nf^6*h^8*u*p*LL^2*LLd*LR*LRd^2 + 111/4*nf^6*
      h^8*u*p*LL^2*LLd^3*LR + 27/2*nf^6*h^8*u*p*LL^3*LRd^3 + 111/4*nf^6*h^8*u*
      p*LL^3*LLd^2*LRd + 111/2*nf^6*h^8*u*p*QRd^3*LLd*LR*LRd + 81/2*nf^6*h^8*u
      *p*QRd^3*LL*LRd^2 + 111/4*nf^6*h^8*u*p*QRd^3*LL*LLd^2 + 333/2*nf^6*h^8*u
      *p*QR*QRd*LLd*LR^2*LRd + 333/2*nf^6*h^8*u*p*QR*QRd*LL*LR*LRd^2 + 333/2*
      nf^6*h^8*u*p*QR*QRd*LL*LLd^2*LR + 333/2*nf^6*h^8*u*p*QR*QRd*LL^2*LLd*LRd
       + 333/8*nf^6*h^8*u*p*QR*QRd^4*LLd + 333/2*nf^6*h^8*u*p*QR^2*QRd^2*LLd*
      LR + 333/2*nf^6*h^8*u*p*QR^2*QRd^2*LL*LRd + 81/2*nf^6*h^8*u*p*QR^3*LLd*
      LR^2 + 111/2*nf^6*h^8*u*p*QR^3*LL*LR*LRd + 111/4*nf^6*h^8*u*p*QR^3*LL^2*
      LLd + 333/8*nf^6*h^8*u*p*QR^4*QRd*LL + 333/4*nf^6*h^8*u*p*QLd*QRd^2*LR*
      LRd^2 + 333/4*nf^6*h^8*u*p*QLd*QRd^2*LLd^2*LR + 333/2*nf^6*h^8*u*p*QLd*
      QRd^2*LL*LLd*LRd + 333/4*nf^6*h^8*u*p*QLd*QR*LR^2*LRd^2 + 243/2*nf^6*h^8
      *u*p*QLd*QR*LLd^2*LR^2 + 333*nf^6*h^8*u*p*QLd*QR*LL*LLd*LR*LRd + 333/4*
      nf^6*h^8*u*p*QLd*QR*LL^2*LRd^2 + 333/4*nf^6*h^8*u*p*QLd*QR*LL^2*LLd^2 +
      333/2*nf^6*h^8*u*p*QLd*QR*QRd^3*LRd + 333*nf^6*h^8*u*p*QLd*QR^2*QRd*LR*
      LRd + 333*nf^6*h^8*u*p*QLd*QR^2*QRd*LL*LLd + 333/2*nf^6*h^8*u*p*QLd*QR^3
      *QRd^2 + 243/4*nf^6*h^8*u*p*QLd*QR^4*LR + 333/2*nf^6*h^8*u*p*QLd^2*QRd*
      LLd*LR*LRd + 333/4*nf^6*h^8*u*p*QLd^2*QRd*LL*LRd^2 + 333/4*nf^6*h^8*u*p*
      QLd^2*QRd*LL*LLd^2 + 999/4*nf^6*h^8*u*p*QLd^2*QR*QRd^2*LLd + 243*nf^6*
      h^8*u*p*QLd^2*QR^2*LLd*LR + 333/2*nf^6*h^8*u*p*QLd^2*QR^2*LL*LRd + 111/4
      *nf^6*h^8*u*p*QLd^3*LR*LRd^2 + 81/2*nf^6*h^8*u*p*QLd^3*LLd^2*LR + 111/2*
      nf^6*h^8*u*p*QLd^3*LL*LLd*LRd + 333/2*nf^6*h^8*u*p*QLd^3*QR*QRd*LRd + 81
      *nf^6*h^8*u*p*QLd^3*QR^3 + 243/4*nf^6*h^8*u*p*QLd^4*QR*LLd + 333/4*nf^6*
      h^8*u*p*QL*QRd*LR^2*LRd^2 + 333/4*nf^6*h^8*u*p*QL*QRd*LLd^2*LR^2 + 333*
      nf^6*h^8*u*p*QL*QRd*LL*LLd*LR*LRd + 243/2*nf^6*h^8*u*p*QL*QRd*LL^2*LRd^2
       + 333/4*nf^6*h^8*u*p*QL*QRd*LL^2*LLd^2 + 243/4*nf^6*h^8*u*p*QL*QRd^4*
      LRd + 333*nf^6*h^8*u*p*QL*QR*QRd^2*LR*LRd + 333*nf^6*h^8*u*p*QL*QR*QRd^2
      *LL*LLd + 333/4*nf^6*h^8*u*p*QL*QR^2*LR^2*LRd + 333/2*nf^6*h^8*u*p*QL*
      QR^2*LL*LLd*LR + 333/4*nf^6*h^8*u*p*QL*QR^2*LL^2*LRd + 333/2*nf^6*h^8*u*
      p*QL*QR^2*QRd^3 + 333/2*nf^6*h^8*u*p*QL*QR^3*QRd*LR + 333/2*nf^6*h^8*u*p
      *QL*QLd*LLd*LR^2*LRd + 333/2*nf^6*h^8*u*p*QL*QLd*LL*LR*LRd^2 + 333/2*
      nf^6*h^8*u*p*QL*QLd*LL*LLd^2*LR + 333/2*nf^6*h^8*u*p*QL*QLd*LL^2*LLd*LRd
       + 333/2*nf^6*h^8*u*p*QL*QLd*QRd^3*LLd + 666*nf^6*h^8*u*p*QL*QLd*QR*QRd*
      LLd*LR + 666*nf^6*h^8*u*p*QL*QLd*QR*QRd*LL*LRd + 333/2*nf^6*h^8*u*p*QL*
      QLd*QR^3*LL + 999/4*nf^6*h^8*u*p*QL*QLd^2*QRd^2*LRd + 333*nf^6*h^8*u*p*
      QL*QLd^2*QR*LR*LRd + 333*nf^6*h^8*u*p*QL*QLd^2*QR*LL*LLd + 999/2*nf^6*
      h^8*u*p*QL*QLd^2*QR^2*QRd + 333/2*nf^6*h^8*u*p*QL*QLd^3*QRd*LLd + 333/8*
      nf^6*h^8*u*p*QL*QLd^4*LRd + 333/2*nf^6*h^8*u*p*QL^2*QRd^2*LLd*LR + 243*
      nf^6*h^8*u*p*QL^2*QRd^2*LL*LRd + 333/4*nf^6*h^8*u*p*QL^2*QR*LLd*LR^2 +
      333/2*nf^6*h^8*u*p*QL^2*QR*LL*LR*LRd + 333/4*nf^6*h^8*u*p*QL^2*QR*LL^2*
      LLd + 999/4*nf^6*h^8*u*p*QL^2*QR^2*QRd*LL + 333*nf^6*h^8*u*p*QL^2*QLd*
      QRd*LR*LRd + 333*nf^6*h^8*u*p*QL^2*QLd*QRd*LL*LLd + 999/2*nf^6*h^8*u*p*
      QL^2*QLd*QR*QRd^2 + 999/4*nf^6*h^8*u*p*QL^2*QLd*QR^2*LR + 333/2*nf^6*h^8
      *u*p*QL^2*QLd^2*LLd*LR + 333/2*nf^6*h^8*u*p*QL^2*QLd^2*LL*LRd + 333/2*
      nf^6*h^8*u*p*QL^2*QLd^3*QR + 111/4*nf^6*h^8*u*p*QL^3*LR^2*LRd + 111/2*
      nf^6*h^8*u*p*QL^3*LL*LLd*LR + 81/2*nf^6*h^8*u*p*QL^3*LL^2*LRd + 81*nf^6*
      h^8*u*p*QL^3*QRd^3 + 333/2*nf^6*h^8*u*p*QL^3*QR*QRd*LR + 333/2*nf^6*h^8*
      u*p*QL^3*QLd*QR*LL + 333/2*nf^6*h^8*u*p*QL^3*QLd^2*QRd + 243/4*nf^6*h^8*
      u*p*QL^4*QRd*LL + 333/8*nf^6*h^8*u*p*QL^4*QLd*LR + 95/12*nf^6*h^8*u^2*
      LLd*LR^3*LRd^2 + 131/36*nf^6*h^8*u^2*LLd^3*LR^3 + 95/12*nf^6*h^8*u^2*LL*
      LR^2*LRd^3 + 95/4*nf^6*h^8*u^2*LL*LLd^2*LR^2*LRd + 95/4*nf^6*h^8*u^2*
      LL^2*LLd*LR*LRd^2 + 95/12*nf^6*h^8*u^2*LL^2*LLd^3*LR + 131/36*nf^6*h^8*
      u^2*LL^3*LRd^3 + 95/12*nf^6*h^8*u^2*LL^3*LLd^2*LRd + 95/6*nf^6*h^8*u^2*
      QRd^3*LLd*LR*LRd + 131/12*nf^6*h^8*u^2*QRd^3*LL*LRd^2 + 95/12*nf^6*h^8*
      u^2*QRd^3*LL*LLd^2 + 95/2*nf^6*h^8*u^2*QR*QRd*LLd*LR^2*LRd + 95/2*nf^6*
      h^8*u^2*QR*QRd*LL*LR*LRd^2 + 95/2*nf^6*h^8*u^2*QR*QRd*LL*LLd^2*LR + 95/2
      *nf^6*h^8*u^2*QR*QRd*LL^2*LLd*LRd + 95/8*nf^6*h^8*u^2*QR*QRd^4*LLd + 95/
      2*nf^6*h^8*u^2*QR^2*QRd^2*LLd*LR + 95/2*nf^6*h^8*u^2*QR^2*QRd^2*LL*LRd
       + 131/12*nf^6*h^8*u^2*QR^3*LLd*LR^2 + 95/6*nf^6*h^8*u^2*QR^3*LL*LR*LRd
       + 95/12*nf^6*h^8*u^2*QR^3*LL^2*LLd + 95/8*nf^6*h^8*u^2*QR^4*QRd*LL + 95/
      4*nf^6*h^8*u^2*QLd*QRd^2*LR*LRd^2 + 95/4*nf^6*h^8*u^2*QLd*QRd^2*LLd^2*LR
       + 95/2*nf^6*h^8*u^2*QLd*QRd^2*LL*LLd*LRd + 95/4*nf^6*h^8*u^2*QLd*QR*
      LR^2*LRd^2 + 131/4*nf^6*h^8*u^2*QLd*QR*LLd^2*LR^2 + 95*nf^6*h^8*u^2*QLd*
      QR*LL*LLd*LR*LRd + 95/4*nf^6*h^8*u^2*QLd*QR*LL^2*LRd^2 + 95/4*nf^6*h^8*
      u^2*QLd*QR*LL^2*LLd^2 + 95/2*nf^6*h^8*u^2*QLd*QR*QRd^3*LRd + 95*nf^6*h^8
      *u^2*QLd*QR^2*QRd*LR*LRd + 95*nf^6*h^8*u^2*QLd*QR^2*QRd*LL*LLd + 95/2*
      nf^6*h^8*u^2*QLd*QR^3*QRd^2 + 131/8*nf^6*h^8*u^2*QLd*QR^4*LR + 95/2*nf^6
      *h^8*u^2*QLd^2*QRd*LLd*LR*LRd + 95/4*nf^6*h^8*u^2*QLd^2*QRd*LL*LRd^2 +
      95/4*nf^6*h^8*u^2*QLd^2*QRd*LL*LLd^2 + 285/4*nf^6*h^8*u^2*QLd^2*QR*QRd^2
      *LLd + 131/2*nf^6*h^8*u^2*QLd^2*QR^2*LLd*LR + 95/2*nf^6*h^8*u^2*QLd^2*
      QR^2*LL*LRd + 95/12*nf^6*h^8*u^2*QLd^3*LR*LRd^2 + 131/12*nf^6*h^8*u^2*
      QLd^3*LLd^2*LR + 95/6*nf^6*h^8*u^2*QLd^3*LL*LLd*LRd + 95/2*nf^6*h^8*u^2*
      QLd^3*QR*QRd*LRd + 131/6*nf^6*h^8*u^2*QLd^3*QR^3 + 131/8*nf^6*h^8*u^2*
      QLd^4*QR*LLd + 95/4*nf^6*h^8*u^2*QL*QRd*LR^2*LRd^2 + 95/4*nf^6*h^8*u^2*
      QL*QRd*LLd^2*LR^2 + 95*nf^6*h^8*u^2*QL*QRd*LL*LLd*LR*LRd + 131/4*nf^6*
      h^8*u^2*QL*QRd*LL^2*LRd^2 + 95/4*nf^6*h^8*u^2*QL*QRd*LL^2*LLd^2 + 131/8*
      nf^6*h^8*u^2*QL*QRd^4*LRd + 95*nf^6*h^8*u^2*QL*QR*QRd^2*LR*LRd + 95*nf^6
      *h^8*u^2*QL*QR*QRd^2*LL*LLd + 95/4*nf^6*h^8*u^2*QL*QR^2*LR^2*LRd + 95/2*
      nf^6*h^8*u^2*QL*QR^2*LL*LLd*LR + 95/4*nf^6*h^8*u^2*QL*QR^2*LL^2*LRd + 95/
      2*nf^6*h^8*u^2*QL*QR^2*QRd^3 + 95/2*nf^6*h^8*u^2*QL*QR^3*QRd*LR + 95/2*
      nf^6*h^8*u^2*QL*QLd*LLd*LR^2*LRd + 95/2*nf^6*h^8*u^2*QL*QLd*LL*LR*LRd^2
       + 95/2*nf^6*h^8*u^2*QL*QLd*LL*LLd^2*LR + 95/2*nf^6*h^8*u^2*QL*QLd*LL^2*
      LLd*LRd + 95/2*nf^6*h^8*u^2*QL*QLd*QRd^3*LLd + 190*nf^6*h^8*u^2*QL*QLd*
      QR*QRd*LLd*LR + 190*nf^6*h^8*u^2*QL*QLd*QR*QRd*LL*LRd + 95/2*nf^6*h^8*
      u^2*QL*QLd*QR^3*LL + 285/4*nf^6*h^8*u^2*QL*QLd^2*QRd^2*LRd + 95*nf^6*h^8
      *u^2*QL*QLd^2*QR*LR*LRd + 95*nf^6*h^8*u^2*QL*QLd^2*QR*LL*LLd + 285/2*
      nf^6*h^8*u^2*QL*QLd^2*QR^2*QRd + 95/2*nf^6*h^8*u^2*QL*QLd^3*QRd*LLd + 95/
      8*nf^6*h^8*u^2*QL*QLd^4*LRd + 95/2*nf^6*h^8*u^2*QL^2*QRd^2*LLd*LR + 131/
      2*nf^6*h^8*u^2*QL^2*QRd^2*LL*LRd + 95/4*nf^6*h^8*u^2*QL^2*QR*LLd*LR^2 +
      95/2*nf^6*h^8*u^2*QL^2*QR*LL*LR*LRd + 95/4*nf^6*h^8*u^2*QL^2*QR*LL^2*LLd
       + 285/4*nf^6*h^8*u^2*QL^2*QR^2*QRd*LL + 95*nf^6*h^8*u^2*QL^2*QLd*QRd*LR
      *LRd + 95*nf^6*h^8*u^2*QL^2*QLd*QRd*LL*LLd + 285/2*nf^6*h^8*u^2*QL^2*QLd
      *QR*QRd^2 + 285/4*nf^6*h^8*u^2*QL^2*QLd*QR^2*LR + 95/2*nf^6*h^8*u^2*QL^2
      *QLd^2*LLd*LR + 95/2*nf^6*h^8*u^2*QL^2*QLd^2*LL*LRd + 95/2*nf^6*h^8*u^2*
      QL^2*QLd^3*QR + 95/12*nf^6*h^8*u^2*QL^3*LR^2*LRd + 95/6*nf^6*h^8*u^2*
      QL^3*LL*LLd*LR + 131/12*nf^6*h^8*u^2*QL^3*LL^2*LRd + 131/6*nf^6*h^8*u^2*
      QL^3*QRd^3 + 95/2*nf^6*h^8*u^2*QL^3*QR*QRd*LR + 95/2*nf^6*h^8*u^2*QL^3*
      QLd*QR*LL + 95/2*nf^6*h^8*u^2*QL^3*QLd^2*QRd + 131/8*nf^6*h^8*u^2*QL^4*
      QRd*LL + 95/8*nf^6*h^8*u^2*QL^4*QLd*LR + 1/9*nf^6*T*h^8*LR^4*LRd^4 + 5/9
      *nf^6*T*h^8*LLd^4*LR^4 - 2/9*nf^6*T*h^8*LL*LLd*LR^3*LRd^3 + 8/9*nf^6*T*
      h^8*LL*LLd^3*LR^3*LRd + 2*nf^6*T*h^8*LL^2*LLd^2*LR^2*LRd^2 + 8/9*nf^6*T*
      h^8*LL^3*LLd*LR*LRd^3 - 2/9*nf^6*T*h^8*LL^3*LLd^3*LR*LRd + 5/9*nf^6*T*
      h^8*LL^4*LRd^4 + 1/9*nf^6*T*h^8*LL^4*LLd^4 - 5/9*nf^6*T*h^8*QRd^3*LR^2*
      LRd^3 + 1/2*nf^6*T*h^8*QRd^3*LLd^2*LR^2*LRd - 7/6*nf^6*T*h^8*QRd^3*LL*
      LLd*LR*LRd^2 - 2/9*nf^6*T*h^8*QRd^3*LL*LLd^3*LR - 19/18*nf^6*T*h^8*QRd^3
      *LL^2*LRd^3 - 1/4*nf^6*T*h^8*QRd^3*LL^2*LLd^2*LRd + 7/36*nf^6*T*h^8*
      QRd^6*LRd^2 + 7/36*nf^6*T*h^8*QRd^6*LLd^2 - 2/9*nf^6*T*h^8*QR*QRd*LR^3*
      LRd^3 + 5/6*nf^6*T*h^8*QR*QRd*LLd^2*LR^3*LRd + 5/6*nf^6*T*h^8*QR*QRd*LL*
      LLd^3*LR^2 + 5/6*nf^6*T*h^8*QR*QRd*LL^2*LR*LRd^3 + 5/6*nf^6*T*h^8*QR*QRd
      *LL^3*LLd*LRd^2 - 2/9*nf^6*T*h^8*QR*QRd*LL^3*LLd^3 - 3/4*nf^6*T*h^8*QR*
      QRd^4*LR*LRd^2 - nf^6*T*h^8*QR*QRd^4*LLd^2*LR - 1/2*nf^6*T*h^8*QR*QRd^4*
      LL*LLd*LRd - 1/3*nf^6*T*h^8*QR^2*QRd^5*LRd - 5/9*nf^6*T*h^8*QR^3*LR^3*
      LRd^2 - 19/18*nf^6*T*h^8*QR^3*LLd^2*LR^3 - 7/6*nf^6*T*h^8*QR^3*LL*LLd*
      LR^2*LRd + 1/2*nf^6*T*h^8*QR^3*LL^2*LR*LRd^2 - 1/4*nf^6*T*h^8*QR^3*LL^2*
      LLd^2*LR - 2/9*nf^6*T*h^8*QR^3*LL^3*LLd*LRd - 3/4*nf^6*T*h^8*QR^4*QRd*
      LR^2*LRd - 1/2*nf^6*T*h^8*QR^4*QRd*LL*LLd*LR - nf^6*T*h^8*QR^4*QRd*LL^2*
      LRd - 1/9*nf^6*T*h^8*QR^4*QRd^4 - 1/3*nf^6*T*h^8*QR^5*QRd^2*LR + 7/36*
      nf^6*T*h^8*QR^6*LR^2 + 7/36*nf^6*T*h^8*QR^6*LL^2 - 2*nf^6*T*h^8*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 13/12*nf^6*T*h^8*QLd*QRd^2*LLd^3*LR^2 - 7/6*nf^6*
      T*h^8*QLd*QRd^2*LL*LR*LRd^3 - 1/2*nf^6*T*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 -
      5/6*nf^6*T*h^8*QLd*QRd^2*LL^2*LLd^3 + 2/3*nf^6*T*h^8*QLd*QRd^5*LLd*LRd
       - 7/6*nf^6*T*h^8*QLd*QR*LLd*LR^3*LRd^2 + 17/9*nf^6*T*h^8*QLd*QR*LLd^3*
      LR^3 - 1/3*nf^6*T*h^8*QLd*QR*LL*LR^2*LRd^3 + nf^6*T*h^8*QLd*QR*LL*LLd^2*
      LR^2*LRd + 4*nf^6*T*h^8*QLd*QR*LL^2*LLd*LR*LRd^2 - 7/6*nf^6*T*h^8*QLd*QR
      *LL^2*LLd^3*LR + 8/9*nf^6*T*h^8*QLd*QR*LL^3*LRd^3 - 1/3*nf^6*T*h^8*QLd*
      QR*LL^3*LLd^2*LRd - nf^6*T*h^8*QLd*QR*QRd^3*LL*LRd^2 - 2/3*nf^6*T*h^8*
      QLd*QR^2*QRd^4*LLd - 2*nf^6*T*h^8*QLd*QR^3*QRd^2*LLd*LR - 3/2*nf^6*T*h^8
      *QLd*QR^4*LLd*LR^2 - 1/2*nf^6*T*h^8*QLd*QR^4*LL*LR*LRd + 1/4*nf^6*T*h^8*
      QLd*QR^4*LL^2*LLd - 1/3*nf^6*T*h^8*QLd*QR^5*QRd*LL - 5/6*nf^6*T*h^8*
      QLd^2*QRd*LR^2*LRd^3 - 1/2*nf^6*T*h^8*QLd^2*QRd*LLd^2*LR^2*LRd - 7/6*
      nf^6*T*h^8*QLd^2*QRd*LL*LLd^3*LR + 13/12*nf^6*T*h^8*QLd^2*QRd*LL^2*LRd^3
       - 2*nf^6*T*h^8*QLd^2*QRd*LL^2*LLd^2*LRd - 1/4*nf^6*T*h^8*QLd^2*QRd^4*
      LRd^2 + 1/2*nf^6*T*h^8*QLd^2*QRd^4*LLd^2 - 2*nf^6*T*h^8*QLd^2*QR*QRd^2*
      LR*LRd^2 + 1/2*nf^6*T*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 2*nf^6*T*h^8*QLd^2*
      QR^2*LLd^2*LR^2 + 2*nf^6*T*h^8*QLd^2*QR^2*LL*LLd*LR*LRd + 4*nf^6*T*h^8*
      QLd^2*QR^2*LL^2*LRd^2 + 5/6*nf^6*T*h^8*QLd^2*QR^2*QRd^3*LRd + 2*nf^6*T*
      h^8*QLd^2*QR^3*QRd*LR*LRd + 2*nf^6*T*h^8*QLd^2*QR^3*QRd*LL*LLd - 1/12*
      nf^6*T*h^8*QLd^2*QR^5*LR - 1/4*nf^6*T*h^8*QLd^3*LLd*LR^2*LRd^2 - 19/18*
      nf^6*T*h^8*QLd^3*LLd^3*LR^2 - 2/9*nf^6*T*h^8*QLd^3*LL*LR*LRd^3 - 7/6*
      nf^6*T*h^8*QLd^3*LL*LLd^2*LR*LRd + 1/2*nf^6*T*h^8*QLd^3*LL^2*LLd*LRd^2
       - 5/9*nf^6*T*h^8*QLd^3*LL^2*LLd^3 + 2/9*nf^6*T*h^8*QLd^3*QRd^3*LLd*LRd
       - nf^6*T*h^8*QLd^3*QR*QRd*LL*LLd^2 + 11/12*nf^6*T*h^8*QLd^3*QR^2*QRd^2*
      LLd + 4*nf^6*T*h^8*QLd^3*QR^3*LLd*LR + 2*nf^6*T*h^8*QLd^3*QR^3*LL*LRd +
      1/2*nf^6*T*h^8*QLd^4*QRd^2*LRd^2 - 1/4*nf^6*T*h^8*QLd^4*QRd^2*LLd^2 + 1/
      4*nf^6*T*h^8*QLd^4*QR*LR*LRd^2 - 3/2*nf^6*T*h^8*QLd^4*QR*LLd^2*LR - 1/2*
      nf^6*T*h^8*QLd^4*QR*LL*LLd*LRd + 5/12*nf^6*T*h^8*QLd^4*QR^2*QRd*LRd + 13/
      9*nf^6*T*h^8*QLd^4*QR^4 + 2/3*nf^6*T*h^8*QLd^5*QRd*LLd*LRd - 1/12*nf^6*T
      *h^8*QLd^5*QR^2*LLd + 7/36*nf^6*T*h^8*QLd^6*LRd^2 + 7/36*nf^6*T*h^8*
      QLd^6*LLd^2 - 1/3*nf^6*T*h^8*QL*QRd*LLd*LR^3*LRd^2 + 8/9*nf^6*T*h^8*QL*
      QRd*LLd^3*LR^3 - 7/6*nf^6*T*h^8*QL*QRd*LL*LR^2*LRd^3 + 4*nf^6*T*h^8*QL*
      QRd*LL*LLd^2*LR^2*LRd + nf^6*T*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 - 1/3*nf^6*T
      *h^8*QL*QRd*LL^2*LLd^3*LR + 17/9*nf^6*T*h^8*QL*QRd*LL^3*LRd^3 - 7/6*nf^6
      *T*h^8*QL*QRd*LL^3*LLd^2*LRd - 1/2*nf^6*T*h^8*QL*QRd^4*LLd*LR*LRd - 3/2*
      nf^6*T*h^8*QL*QRd^4*LL*LRd^2 + 1/4*nf^6*T*h^8*QL*QRd^4*LL*LLd^2 - 1/3*
      nf^6*T*h^8*QL*QR*QRd^5*LLd - 7/6*nf^6*T*h^8*QL*QR^2*LLd*LR^3*LRd - 2*
      nf^6*T*h^8*QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^6*T*h^8*QL*QR^2*LL*LLd^2*LR^2
       + 13/12*nf^6*T*h^8*QL*QR^2*LL^3*LRd^2 - 5/6*nf^6*T*h^8*QL*QR^2*LL^3*
      LLd^2 - 2*nf^6*T*h^8*QL*QR^2*QRd^3*LL*LRd - nf^6*T*h^8*QL*QR^3*QRd*LLd*
      LR^2 - 2/3*nf^6*T*h^8*QL*QR^4*QRd^2*LL + 2/3*nf^6*T*h^8*QL*QR^5*LL*LR -
      2/9*nf^6*T*h^8*QL*QLd*LR^3*LRd^3 + 5/6*nf^6*T*h^8*QL*QLd*LLd^2*LR^3*LRd
       + 5/6*nf^6*T*h^8*QL*QLd*LL*LLd^3*LR^2 + 5/6*nf^6*T*h^8*QL*QLd*LL^2*LR*
      LRd^3 + 5/6*nf^6*T*h^8*QL*QLd*LL^3*LLd*LRd^2 - 2/9*nf^6*T*h^8*QL*QLd*
      LL^3*LLd^3 - nf^6*T*h^8*QL*QLd*QRd^3*LR*LRd^2 + 2*nf^6*T*h^8*QL*QLd*QR*
      QRd*LLd^2*LR^2 + 2*nf^6*T*h^8*QL*QLd*QR*QRd*LL^2*LRd^2 - 1/6*nf^6*T*h^8*
      QL*QLd*QR*QRd^4*LRd - nf^6*T*h^8*QL*QLd*QR^3*LR^2*LRd + 2/9*nf^6*T*h^8*
      QL*QLd*QR^3*QRd^3 - 1/6*nf^6*T*h^8*QL*QLd*QR^4*QRd*LR + 1/2*nf^6*T*h^8*
      QL*QLd^2*QRd^2*LL*LRd^2 - 2*nf^6*T*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 1/3*
      nf^6*T*h^8*QL*QLd^2*QR*QRd^3*LLd + 2*nf^6*T*h^8*QL*QLd^2*QR^2*QRd*LLd*LR
       + 8*nf^6*T*h^8*QL*QLd^2*QR^2*QRd*LL*LRd + 5/12*nf^6*T*h^8*QL*QLd^2*QR^4
      *LL - nf^6*T*h^8*QL*QLd^3*QRd*LLd^2*LR + 1/3*nf^6*T*h^8*QL*QLd^3*QR*
      QRd^2*LRd + 2*nf^6*T*h^8*QL*QLd^3*QR^2*LR*LRd + 2*nf^6*T*h^8*QL*QLd^3*
      QR^2*LL*LLd + 28/9*nf^6*T*h^8*QL*QLd^3*QR^3*QRd - 1/2*nf^6*T*h^8*QL*
      QLd^4*LLd*LR*LRd - nf^6*T*h^8*QL*QLd^4*LL*LRd^2 - 3/4*nf^6*T*h^8*QL*
      QLd^4*LL*LLd^2 - 1/6*nf^6*T*h^8*QL*QLd^4*QR*QRd*LLd - 1/3*nf^6*T*h^8*QL*
      QLd^5*QR*LRd + 4*nf^6*T*h^8*QL^2*QRd^2*LLd^2*LR^2 + 2*nf^6*T*h^8*QL^2*
      QRd^2*LL*LLd*LR*LRd + 2*nf^6*T*h^8*QL^2*QRd^2*LL^2*LRd^2 - 1/12*nf^6*T*
      h^8*QL^2*QRd^5*LRd - 5/6*nf^6*T*h^8*QL^2*QR*LR^3*LRd^2 + 13/12*nf^6*T*
      h^8*QL^2*QR*LLd^2*LR^3 - 1/2*nf^6*T*h^8*QL^2*QR*LL^2*LR*LRd^2 - 2*nf^6*T
      *h^8*QL^2*QR*LL^2*LLd^2*LR - 7/6*nf^6*T*h^8*QL^2*QR*LL^3*LLd*LRd + 2*
      nf^6*T*h^8*QL^2*QR*QRd^3*LR*LRd + 2*nf^6*T*h^8*QL^2*QR*QRd^3*LL*LLd - 2*
      nf^6*T*h^8*QL^2*QR^2*QRd*LR^2*LRd + 1/2*nf^6*T*h^8*QL^2*QR^2*QRd*LL^2*
      LRd + 5/6*nf^6*T*h^8*QL^2*QR^3*QRd^2*LR - 1/4*nf^6*T*h^8*QL^2*QR^4*LR^2
       + 1/2*nf^6*T*h^8*QL^2*QR^4*LL^2 + 5/12*nf^6*T*h^8*QL^2*QLd*QRd^4*LLd +
      8*nf^6*T*h^8*QL^2*QLd*QR*QRd^2*LLd*LR + 2*nf^6*T*h^8*QL^2*QLd*QR*QRd^2*
      LL*LRd + 1/2*nf^6*T*h^8*QL^2*QLd*QR^2*LLd*LR^2 - 2*nf^6*T*h^8*QL^2*QLd*
      QR^2*LL^2*LLd + 1/3*nf^6*T*h^8*QL^2*QLd*QR^3*QRd*LL + 11/12*nf^6*T*h^8*
      QL^2*QLd^2*QRd^3*LRd + 6*nf^6*T*h^8*QL^2*QLd^2*QR^2*QRd^2 + 11/12*nf^6*T
      *h^8*QL^2*QLd^2*QR^3*LR + 5/6*nf^6*T*h^8*QL^2*QLd^3*QRd^2*LLd - 2*nf^6*T
      *h^8*QL^2*QLd^3*QR*LLd*LR - 2/3*nf^6*T*h^8*QL^2*QLd^4*QRd*LRd - 1/3*nf^6
      *T*h^8*QL^2*QLd^5*LLd - 2/9*nf^6*T*h^8*QL^3*LLd*LR^3*LRd - 1/4*nf^6*T*
      h^8*QL^3*LL*LR^2*LRd^2 + 1/2*nf^6*T*h^8*QL^3*LL*LLd^2*LR^2 - 7/6*nf^6*T*
      h^8*QL^3*LL^2*LLd*LR*LRd - 19/18*nf^6*T*h^8*QL^3*LL^3*LRd^2 - 5/9*nf^6*T
      *h^8*QL^3*LL^3*LLd^2 + 2*nf^6*T*h^8*QL^3*QRd^3*LLd*LR + 4*nf^6*T*h^8*
      QL^3*QRd^3*LL*LRd - nf^6*T*h^8*QL^3*QR*QRd*LL^2*LLd + 11/12*nf^6*T*h^8*
      QL^3*QR^2*QRd^2*LL + 2/9*nf^6*T*h^8*QL^3*QR^3*LL*LR + 2*nf^6*T*h^8*QL^3*
      QLd*QRd^2*LR*LRd + 2*nf^6*T*h^8*QL^3*QLd*QRd^2*LL*LLd - nf^6*T*h^8*QL^3*
      QLd*QR*LL^2*LRd + 28/9*nf^6*T*h^8*QL^3*QLd*QR*QRd^3 + 1/3*nf^6*T*h^8*
      QL^3*QLd*QR^2*QRd*LR - 2*nf^6*T*h^8*QL^3*QLd^2*QRd*LL*LRd + 5/6*nf^6*T*
      h^8*QL^3*QLd^2*QR^2*LL + 2/9*nf^6*T*h^8*QL^3*QLd^3*QR*QRd + 1/4*nf^6*T*
      h^8*QL^4*QRd*LR^2*LRd - 1/2*nf^6*T*h^8*QL^4*QRd*LL*LLd*LR - 3/2*nf^6*T*
      h^8*QL^4*QRd*LL^2*LRd + 13/9*nf^6*T*h^8*QL^4*QRd^4 + 5/12*nf^6*T*h^8*
      QL^4*QR*QRd^2*LR + 1/2*nf^6*T*h^8*QL^4*QR^2*LR^2 - 1/4*nf^6*T*h^8*QL^4*
      QR^2*LL^2 - nf^6*T*h^8*QL^4*QLd*LLd*LR^2 - 1/2*nf^6*T*h^8*QL^4*QLd*LL*LR
      *LRd - 3/4*nf^6*T*h^8*QL^4*QLd*LL^2*LLd - 1/6*nf^6*T*h^8*QL^4*QLd*QR*QRd
      *LL - 2/3*nf^6*T*h^8*QL^4*QLd^2*QR*LR - 1/9*nf^6*T*h^8*QL^4*QLd^4 - 1/12
      *nf^6*T*h^8*QL^5*QRd^2*LL + 2/3*nf^6*T*h^8*QL^5*QR*LL*LR - 1/3*nf^6*T*
      h^8*QL^5*QLd*QRd*LR - 1/3*nf^6*T*h^8*QL^5*QLd^2*LL + 7/36*nf^6*T*h^8*
      QL^6*LR^2 + 7/36*nf^6*T*h^8*QL^6*LL^2 + 15*nf^6*T*h^8*G*QRd^3*LLd*LR*LRd
       + 27/2*nf^6*T*h^8*G*QRd^3*LL*LRd^2 + 15/2*nf^6*T*h^8*G*QRd^3*LL*LLd^2
       + 45/2*nf^6*T*h^8*G*QR*QRd*LLd*LR^2*LRd + 45/2*nf^6*T*h^8*G*QR*QRd*LL*
      LR*LRd^2 + 45/2*nf^6*T*h^8*G*QR*QRd*LL*LLd^2*LR + 45/2*nf^6*T*h^8*G*QR*
      QRd*LL^2*LLd*LRd + 15*nf^6*T*h^8*G*QR*QRd^4*LLd + 45*nf^6*T*h^8*G*QR^2*
      QRd^2*LLd*LR + 45*nf^6*T*h^8*G*QR^2*QRd^2*LL*LRd + 27/2*nf^6*T*h^8*G*
      QR^3*LLd*LR^2 + 15*nf^6*T*h^8*G*QR^3*LL*LR*LRd + 15/2*nf^6*T*h^8*G*QR^3*
      LL^2*LLd + 15*nf^6*T*h^8*G*QR^4*QRd*LL + 45/2*nf^6*T*h^8*G*QLd*QRd^2*LR*
      LRd^2 + 45/2*nf^6*T*h^8*G*QLd*QRd^2*LLd^2*LR + 45*nf^6*T*h^8*G*QLd*QRd^2
      *LL*LLd*LRd + 45/4*nf^6*T*h^8*G*QLd*QR*LR^2*LRd^2 + 81/4*nf^6*T*h^8*G*
      QLd*QR*LLd^2*LR^2 + 45*nf^6*T*h^8*G*QLd*QR*LL*LLd*LR*LRd + 45/4*nf^6*T*
      h^8*G*QLd*QR*LL^2*LRd^2 + 45/4*nf^6*T*h^8*G*QLd*QR*LL^2*LLd^2 + 60*nf^6*
      T*h^8*G*QLd*QR*QRd^3*LRd + 90*nf^6*T*h^8*G*QLd*QR^2*QRd*LR*LRd + 90*nf^6
      *T*h^8*G*QLd*QR^2*QRd*LL*LLd + 255/4*nf^6*T*h^8*G*QLd*QR^3*QRd^2 + 27*
      nf^6*T*h^8*G*QLd*QR^4*LR + 45*nf^6*T*h^8*G*QLd^2*QRd*LLd*LR*LRd + 45/2*
      nf^6*T*h^8*G*QLd^2*QRd*LL*LRd^2 + 45/2*nf^6*T*h^8*G*QLd^2*QRd*LL*LLd^2
       + 90*nf^6*T*h^8*G*QLd^2*QR*QRd^2*LLd + 81*nf^6*T*h^8*G*QLd^2*QR^2*LLd*
      LR + 45*nf^6*T*h^8*G*QLd^2*QR^2*LL*LRd + 15/2*nf^6*T*h^8*G*QLd^3*LR*
      LRd^2 + 27/2*nf^6*T*h^8*G*QLd^3*LLd^2*LR + 15*nf^6*T*h^8*G*QLd^3*LL*LLd*
      LRd + 60*nf^6*T*h^8*G*QLd^3*QR*QRd*LRd + 153/4*nf^6*T*h^8*G*QLd^3*QR^3
       + 27*nf^6*T*h^8*G*QLd^4*QR*LLd + 45/4*nf^6*T*h^8*G*QL*QRd*LR^2*LRd^2 +
      45/4*nf^6*T*h^8*G*QL*QRd*LLd^2*LR^2 + 45*nf^6*T*h^8*G*QL*QRd*LL*LLd*LR*
      LRd + 81/4*nf^6*T*h^8*G*QL*QRd*LL^2*LRd^2 + 45/4*nf^6*T*h^8*G*QL*QRd*
      LL^2*LLd^2 + 27*nf^6*T*h^8*G*QL*QRd^4*LRd + 90*nf^6*T*h^8*G*QL*QR*QRd^2*
      LR*LRd + 90*nf^6*T*h^8*G*QL*QR*QRd^2*LL*LLd + 45/2*nf^6*T*h^8*G*QL*QR^2*
      LR^2*LRd + 45*nf^6*T*h^8*G*QL*QR^2*LL*LLd*LR + 45/2*nf^6*T*h^8*G*QL*QR^2
      *LL^2*LRd + 255/4*nf^6*T*h^8*G*QL*QR^2*QRd^3 + 60*nf^6*T*h^8*G*QL*QR^3*
      QRd*LR + 45/2*nf^6*T*h^8*G*QL*QLd*LLd*LR^2*LRd + 45/2*nf^6*T*h^8*G*QL*
      QLd*LL*LR*LRd^2 + 45/2*nf^6*T*h^8*G*QL*QLd*LL*LLd^2*LR + 45/2*nf^6*T*h^8
      *G*QL*QLd*LL^2*LLd*LRd + 60*nf^6*T*h^8*G*QL*QLd*QRd^3*LLd + 180*nf^6*T*
      h^8*G*QL*QLd*QR*QRd*LLd*LR + 180*nf^6*T*h^8*G*QL*QLd*QR*QRd*LL*LRd + 60*
      nf^6*T*h^8*G*QL*QLd*QR^3*LL + 90*nf^6*T*h^8*G*QL*QLd^2*QRd^2*LRd + 90*
      nf^6*T*h^8*G*QL*QLd^2*QR*LR*LRd + 90*nf^6*T*h^8*G*QL*QLd^2*QR*LL*LLd +
      765/4*nf^6*T*h^8*G*QL*QLd^2*QR^2*QRd + 60*nf^6*T*h^8*G*QL*QLd^3*QRd*LLd
       + 15*nf^6*T*h^8*G*QL*QLd^4*LRd + 45*nf^6*T*h^8*G*QL^2*QRd^2*LLd*LR + 81
      *nf^6*T*h^8*G*QL^2*QRd^2*LL*LRd + 45/2*nf^6*T*h^8*G*QL^2*QR*LLd*LR^2 +
      45*nf^6*T*h^8*G*QL^2*QR*LL*LR*LRd + 45/2*nf^6*T*h^8*G*QL^2*QR*LL^2*LLd
       + 90*nf^6*T*h^8*G*QL^2*QR^2*QRd*LL + 90*nf^6*T*h^8*G*QL^2*QLd*QRd*LR*
      LRd + 90*nf^6*T*h^8*G*QL^2*QLd*QRd*LL*LLd + 765/4*nf^6*T*h^8*G*QL^2*QLd*
      QR*QRd^2 + 90*nf^6*T*h^8*G*QL^2*QLd*QR^2*LR + 45*nf^6*T*h^8*G*QL^2*QLd^2
      *LLd*LR + 45*nf^6*T*h^8*G*QL^2*QLd^2*LL*LRd + 255/4*nf^6*T*h^8*G*QL^2*
      QLd^3*QR + 15/2*nf^6*T*h^8*G*QL^3*LR^2*LRd + 15*nf^6*T*h^8*G*QL^3*LL*LLd
      *LR + 27/2*nf^6*T*h^8*G*QL^3*LL^2*LRd + 153/4*nf^6*T*h^8*G*QL^3*QRd^3 +
      60*nf^6*T*h^8*G*QL^3*QR*QRd*LR + 60*nf^6*T*h^8*G*QL^3*QLd*QR*LL + 255/4*
      nf^6*T*h^8*G*QL^3*QLd^2*QRd + 27*nf^6*T*h^8*G*QL^4*QRd*LL + 15*nf^6*T*
      h^8*G*QL^4*QLd*LR + 95/12*nf^6*T*h^8*W*LLd*LR^3*LRd^2 + 19/4*nf^6*T*h^8*
      W*LLd^3*LR^3 + 95/12*nf^6*T*h^8*W*LL*LR^2*LRd^3 + 95/4*nf^6*T*h^8*W*LL*
      LLd^2*LR^2*LRd + 95/4*nf^6*T*h^8*W*LL^2*LLd*LR*LRd^2 + 95/12*nf^6*T*h^8*
      W*LL^2*LLd^3*LR + 19/4*nf^6*T*h^8*W*LL^3*LRd^3 + 95/12*nf^6*T*h^8*W*LL^3
      *LLd^2*LRd + 95/6*nf^6*T*h^8*W*QRd^3*LLd*LR*LRd + 57/4*nf^6*T*h^8*W*
      QRd^3*LL*LRd^2 + 95/12*nf^6*T*h^8*W*QRd^3*LL*LLd^2 + 95/2*nf^6*T*h^8*W*
      QR*QRd*LLd*LR^2*LRd + 95/2*nf^6*T*h^8*W*QR*QRd*LL*LR*LRd^2 + 95/2*nf^6*T
      *h^8*W*QR*QRd*LL*LLd^2*LR + 95/2*nf^6*T*h^8*W*QR*QRd*LL^2*LLd*LRd + 95/8
      *nf^6*T*h^8*W*QR*QRd^4*LLd + 95/2*nf^6*T*h^8*W*QR^2*QRd^2*LLd*LR + 95/2*
      nf^6*T*h^8*W*QR^2*QRd^2*LL*LRd + 57/4*nf^6*T*h^8*W*QR^3*LLd*LR^2 + 95/6*
      nf^6*T*h^8*W*QR^3*LL*LR*LRd + 95/12*nf^6*T*h^8*W*QR^3*LL^2*LLd + 95/8*
      nf^6*T*h^8*W*QR^4*QRd*LL + 95/4*nf^6*T*h^8*W*QLd*QRd^2*LR*LRd^2 + 95/4*
      nf^6*T*h^8*W*QLd*QRd^2*LLd^2*LR + 95/2*nf^6*T*h^8*W*QLd*QRd^2*LL*LLd*LRd
       + 95/4*nf^6*T*h^8*W*QLd*QR*LR^2*LRd^2 + 171/4*nf^6*T*h^8*W*QLd*QR*LLd^2
      *LR^2 + 95*nf^6*T*h^8*W*QLd*QR*LL*LLd*LR*LRd + 95/4*nf^6*T*h^8*W*QLd*QR*
      LL^2*LRd^2 + 95/4*nf^6*T*h^8*W*QLd*QR*LL^2*LLd^2 + 95/2*nf^6*T*h^8*W*QLd
      *QR*QRd^3*LRd + 95*nf^6*T*h^8*W*QLd*QR^2*QRd*LR*LRd + 95*nf^6*T*h^8*W*
      QLd*QR^2*QRd*LL*LLd + 95/2*nf^6*T*h^8*W*QLd*QR^3*QRd^2 + 171/8*nf^6*T*
      h^8*W*QLd*QR^4*LR + 95/2*nf^6*T*h^8*W*QLd^2*QRd*LLd*LR*LRd + 95/4*nf^6*T
      *h^8*W*QLd^2*QRd*LL*LRd^2 + 95/4*nf^6*T*h^8*W*QLd^2*QRd*LL*LLd^2 + 285/4
      *nf^6*T*h^8*W*QLd^2*QR*QRd^2*LLd + 171/2*nf^6*T*h^8*W*QLd^2*QR^2*LLd*LR
       + 95/2*nf^6*T*h^8*W*QLd^2*QR^2*LL*LRd + 95/12*nf^6*T*h^8*W*QLd^3*LR*
      LRd^2 + 57/4*nf^6*T*h^8*W*QLd^3*LLd^2*LR + 95/6*nf^6*T*h^8*W*QLd^3*LL*
      LLd*LRd + 95/2*nf^6*T*h^8*W*QLd^3*QR*QRd*LRd + 57/2*nf^6*T*h^8*W*QLd^3*
      QR^3 + 171/8*nf^6*T*h^8*W*QLd^4*QR*LLd + 95/4*nf^6*T*h^8*W*QL*QRd*LR^2*
      LRd^2 + 95/4*nf^6*T*h^8*W*QL*QRd*LLd^2*LR^2 + 95*nf^6*T*h^8*W*QL*QRd*LL*
      LLd*LR*LRd + 171/4*nf^6*T*h^8*W*QL*QRd*LL^2*LRd^2 + 95/4*nf^6*T*h^8*W*QL
      *QRd*LL^2*LLd^2 + 171/8*nf^6*T*h^8*W*QL*QRd^4*LRd + 95*nf^6*T*h^8*W*QL*
      QR*QRd^2*LR*LRd + 95*nf^6*T*h^8*W*QL*QR*QRd^2*LL*LLd + 95/4*nf^6*T*h^8*W
      *QL*QR^2*LR^2*LRd + 95/2*nf^6*T*h^8*W*QL*QR^2*LL*LLd*LR + 95/4*nf^6*T*
      h^8*W*QL*QR^2*LL^2*LRd + 95/2*nf^6*T*h^8*W*QL*QR^2*QRd^3 + 95/2*nf^6*T*
      h^8*W*QL*QR^3*QRd*LR + 95/2*nf^6*T*h^8*W*QL*QLd*LLd*LR^2*LRd + 95/2*nf^6
      *T*h^8*W*QL*QLd*LL*LR*LRd^2 + 95/2*nf^6*T*h^8*W*QL*QLd*LL*LLd^2*LR + 95/
      2*nf^6*T*h^8*W*QL*QLd*LL^2*LLd*LRd + 95/2*nf^6*T*h^8*W*QL*QLd*QRd^3*LLd
       + 190*nf^6*T*h^8*W*QL*QLd*QR*QRd*LLd*LR + 190*nf^6*T*h^8*W*QL*QLd*QR*
      QRd*LL*LRd + 95/2*nf^6*T*h^8*W*QL*QLd*QR^3*LL + 285/4*nf^6*T*h^8*W*QL*
      QLd^2*QRd^2*LRd + 95*nf^6*T*h^8*W*QL*QLd^2*QR*LR*LRd + 95*nf^6*T*h^8*W*
      QL*QLd^2*QR*LL*LLd + 285/2*nf^6*T*h^8*W*QL*QLd^2*QR^2*QRd + 95/2*nf^6*T*
      h^8*W*QL*QLd^3*QRd*LLd + 95/8*nf^6*T*h^8*W*QL*QLd^4*LRd + 95/2*nf^6*T*
      h^8*W*QL^2*QRd^2*LLd*LR + 171/2*nf^6*T*h^8*W*QL^2*QRd^2*LL*LRd + 95/4*
      nf^6*T*h^8*W*QL^2*QR*LLd*LR^2 + 95/2*nf^6*T*h^8*W*QL^2*QR*LL*LR*LRd + 95/
      4*nf^6*T*h^8*W*QL^2*QR*LL^2*LLd + 285/4*nf^6*T*h^8*W*QL^2*QR^2*QRd*LL +
      95*nf^6*T*h^8*W*QL^2*QLd*QRd*LR*LRd + 95*nf^6*T*h^8*W*QL^2*QLd*QRd*LL*
      LLd + 285/2*nf^6*T*h^8*W*QL^2*QLd*QR*QRd^2 + 285/4*nf^6*T*h^8*W*QL^2*QLd
      *QR^2*LR + 95/2*nf^6*T*h^8*W*QL^2*QLd^2*LLd*LR + 95/2*nf^6*T*h^8*W*QL^2*
      QLd^2*LL*LRd + 95/2*nf^6*T*h^8*W*QL^2*QLd^3*QR + 95/12*nf^6*T*h^8*W*QL^3
      *LR^2*LRd + 95/6*nf^6*T*h^8*W*QL^3*LL*LLd*LR + 57/4*nf^6*T*h^8*W*QL^3*
      LL^2*LRd + 57/2*nf^6*T*h^8*W*QL^3*QRd^3 + 95/2*nf^6*T*h^8*W*QL^3*QR*QRd*
      LR + 95/2*nf^6*T*h^8*W*QL^3*QLd*QR*LL + 95/2*nf^6*T*h^8*W*QL^3*QLd^2*QRd
       + 171/8*nf^6*T*h^8*W*QL^4*QRd*LL + 95/8*nf^6*T*h^8*W*QL^4*QLd*LR + 15/4
      *nf^6*T*h^8*B*LLd*LR^3*LRd^2 + 9/4*nf^6*T*h^8*B*LLd^3*LR^3 + 15/4*nf^6*T
      *h^8*B*LL*LR^2*LRd^3 + 45/4*nf^6*T*h^8*B*LL*LLd^2*LR^2*LRd + 45/4*nf^6*T
      *h^8*B*LL^2*LLd*LR*LRd^2 + 15/4*nf^6*T*h^8*B*LL^2*LLd^3*LR + 9/4*nf^6*T*
      h^8*B*LL^3*LRd^3 + 15/4*nf^6*T*h^8*B*LL^3*LLd^2*LRd + 15/2*nf^6*T*h^8*B*
      QRd^3*LLd*LR*LRd + 27/4*nf^6*T*h^8*B*QRd^3*LL*LRd^2 + 15/4*nf^6*T*h^8*B*
      QRd^3*LL*LLd^2 + 45/2*nf^6*T*h^8*B*QR*QRd*LLd*LR^2*LRd + 45/2*nf^6*T*h^8
      *B*QR*QRd*LL*LR*LRd^2 + 45/2*nf^6*T*h^8*B*QR*QRd*LL*LLd^2*LR + 45/2*nf^6
      *T*h^8*B*QR*QRd*LL^2*LLd*LRd + 45/8*nf^6*T*h^8*B*QR*QRd^4*LLd + 45/2*
      nf^6*T*h^8*B*QR^2*QRd^2*LLd*LR + 45/2*nf^6*T*h^8*B*QR^2*QRd^2*LL*LRd +
      27/4*nf^6*T*h^8*B*QR^3*LLd*LR^2 + 15/2*nf^6*T*h^8*B*QR^3*LL*LR*LRd + 15/
      4*nf^6*T*h^8*B*QR^3*LL^2*LLd + 45/8*nf^6*T*h^8*B*QR^4*QRd*LL + 45/4*nf^6
      *T*h^8*B*QLd*QRd^2*LR*LRd^2 + 45/4*nf^6*T*h^8*B*QLd*QRd^2*LLd^2*LR + 45/
      2*nf^6*T*h^8*B*QLd*QRd^2*LL*LLd*LRd + 45/4*nf^6*T*h^8*B*QLd*QR*LR^2*
      LRd^2 + 81/4*nf^6*T*h^8*B*QLd*QR*LLd^2*LR^2 + 45*nf^6*T*h^8*B*QLd*QR*LL*
      LLd*LR*LRd + 45/4*nf^6*T*h^8*B*QLd*QR*LL^2*LRd^2 + 45/4*nf^6*T*h^8*B*QLd
      *QR*LL^2*LLd^2 + 45/2*nf^6*T*h^8*B*QLd*QR*QRd^3*LRd + 45*nf^6*T*h^8*B*
      QLd*QR^2*QRd*LR*LRd + 45*nf^6*T*h^8*B*QLd*QR^2*QRd*LL*LLd + 45/2*nf^6*T*
      h^8*B*QLd*QR^3*QRd^2 + 81/8*nf^6*T*h^8*B*QLd*QR^4*LR + 45/2*nf^6*T*h^8*B
      *QLd^2*QRd*LLd*LR*LRd + 45/4*nf^6*T*h^8*B*QLd^2*QRd*LL*LRd^2 + 45/4*nf^6
      *T*h^8*B*QLd^2*QRd*LL*LLd^2 + 135/4*nf^6*T*h^8*B*QLd^2*QR*QRd^2*LLd + 81/
      2*nf^6*T*h^8*B*QLd^2*QR^2*LLd*LR + 45/2*nf^6*T*h^8*B*QLd^2*QR^2*LL*LRd
       + 15/4*nf^6*T*h^8*B*QLd^3*LR*LRd^2 + 27/4*nf^6*T*h^8*B*QLd^3*LLd^2*LR
       + 15/2*nf^6*T*h^8*B*QLd^3*LL*LLd*LRd + 45/2*nf^6*T*h^8*B*QLd^3*QR*QRd*
      LRd + 27/2*nf^6*T*h^8*B*QLd^3*QR^3 + 81/8*nf^6*T*h^8*B*QLd^4*QR*LLd + 45/
      4*nf^6*T*h^8*B*QL*QRd*LR^2*LRd^2 + 45/4*nf^6*T*h^8*B*QL*QRd*LLd^2*LR^2
       + 45*nf^6*T*h^8*B*QL*QRd*LL*LLd*LR*LRd + 81/4*nf^6*T*h^8*B*QL*QRd*LL^2*
      LRd^2 + 45/4*nf^6*T*h^8*B*QL*QRd*LL^2*LLd^2 + 81/8*nf^6*T*h^8*B*QL*QRd^4
      *LRd + 45*nf^6*T*h^8*B*QL*QR*QRd^2*LR*LRd + 45*nf^6*T*h^8*B*QL*QR*QRd^2*
      LL*LLd + 45/4*nf^6*T*h^8*B*QL*QR^2*LR^2*LRd + 45/2*nf^6*T*h^8*B*QL*QR^2*
      LL*LLd*LR + 45/4*nf^6*T*h^8*B*QL*QR^2*LL^2*LRd + 45/2*nf^6*T*h^8*B*QL*
      QR^2*QRd^3 + 45/2*nf^6*T*h^8*B*QL*QR^3*QRd*LR + 45/2*nf^6*T*h^8*B*QL*QLd
      *LLd*LR^2*LRd + 45/2*nf^6*T*h^8*B*QL*QLd*LL*LR*LRd^2 + 45/2*nf^6*T*h^8*B
      *QL*QLd*LL*LLd^2*LR + 45/2*nf^6*T*h^8*B*QL*QLd*LL^2*LLd*LRd + 45/2*nf^6*
      T*h^8*B*QL*QLd*QRd^3*LLd + 90*nf^6*T*h^8*B*QL*QLd*QR*QRd*LLd*LR + 90*
      nf^6*T*h^8*B*QL*QLd*QR*QRd*LL*LRd + 45/2*nf^6*T*h^8*B*QL*QLd*QR^3*LL +
      135/4*nf^6*T*h^8*B*QL*QLd^2*QRd^2*LRd + 45*nf^6*T*h^8*B*QL*QLd^2*QR*LR*
      LRd + 45*nf^6*T*h^8*B*QL*QLd^2*QR*LL*LLd + 135/2*nf^6*T*h^8*B*QL*QLd^2*
      QR^2*QRd + 45/2*nf^6*T*h^8*B*QL*QLd^3*QRd*LLd + 45/8*nf^6*T*h^8*B*QL*
      QLd^4*LRd + 45/2*nf^6*T*h^8*B*QL^2*QRd^2*LLd*LR + 81/2*nf^6*T*h^8*B*QL^2
      *QRd^2*LL*LRd + 45/4*nf^6*T*h^8*B*QL^2*QR*LLd*LR^2 + 45/2*nf^6*T*h^8*B*
      QL^2*QR*LL*LR*LRd + 45/4*nf^6*T*h^8*B*QL^2*QR*LL^2*LLd + 135/4*nf^6*T*
      h^8*B*QL^2*QR^2*QRd*LL + 45*nf^6*T*h^8*B*QL^2*QLd*QRd*LR*LRd + 45*nf^6*T
      *h^8*B*QL^2*QLd*QRd*LL*LLd + 135/2*nf^6*T*h^8*B*QL^2*QLd*QR*QRd^2 + 135/
      4*nf^6*T*h^8*B*QL^2*QLd*QR^2*LR + 45/2*nf^6*T*h^8*B*QL^2*QLd^2*LLd*LR +
      45/2*nf^6*T*h^8*B*QL^2*QLd^2*LL*LRd + 45/2*nf^6*T*h^8*B*QL^2*QLd^3*QR +
      15/4*nf^6*T*h^8*B*QL^3*LR^2*LRd + 15/2*nf^6*T*h^8*B*QL^3*LL*LLd*LR + 27/
      4*nf^6*T*h^8*B*QL^3*LL^2*LRd + 27/2*nf^6*T*h^8*B*QL^3*QRd^3 + 45/2*nf^6*
      T*h^8*B*QL^3*QR*QRd*LR + 45/2*nf^6*T*h^8*B*QL^3*QLd*QR*LL + 45/2*nf^6*T*
      h^8*B*QL^3*QLd^2*QRd + 81/8*nf^6*T*h^8*B*QL^4*QRd*LL + 45/8*nf^6*T*h^8*B
      *QL^4*QLd*LR + 45*nf^6*T*h^8*p^2*LLd*LR^3*LRd^2 + 45/2*nf^6*T*h^8*p^2*
      LLd^3*LR^3 + 45*nf^6*T*h^8*p^2*LL*LR^2*LRd^3 + 135*nf^6*T*h^8*p^2*LL*
      LLd^2*LR^2*LRd + 135*nf^6*T*h^8*p^2*LL^2*LLd*LR*LRd^2 + 45*nf^6*T*h^8*
      p^2*LL^2*LLd^3*LR + 45/2*nf^6*T*h^8*p^2*LL^3*LRd^3 + 45*nf^6*T*h^8*p^2*
      LL^3*LLd^2*LRd + 90*nf^6*T*h^8*p^2*QRd^3*LLd*LR*LRd + 135/2*nf^6*T*h^8*
      p^2*QRd^3*LL*LRd^2 + 45*nf^6*T*h^8*p^2*QRd^3*LL*LLd^2 + 270*nf^6*T*h^8*
      p^2*QR*QRd*LLd*LR^2*LRd + 270*nf^6*T*h^8*p^2*QR*QRd*LL*LR*LRd^2 + 270*
      nf^6*T*h^8*p^2*QR*QRd*LL*LLd^2*LR + 270*nf^6*T*h^8*p^2*QR*QRd*LL^2*LLd*
      LRd + 135/2*nf^6*T*h^8*p^2*QR*QRd^4*LLd + 270*nf^6*T*h^8*p^2*QR^2*QRd^2*
      LLd*LR + 270*nf^6*T*h^8*p^2*QR^2*QRd^2*LL*LRd + 135/2*nf^6*T*h^8*p^2*
      QR^3*LLd*LR^2 + 90*nf^6*T*h^8*p^2*QR^3*LL*LR*LRd + 45*nf^6*T*h^8*p^2*
      QR^3*LL^2*LLd + 135/2*nf^6*T*h^8*p^2*QR^4*QRd*LL + 135*nf^6*T*h^8*p^2*
      QLd*QRd^2*LR*LRd^2 + 135*nf^6*T*h^8*p^2*QLd*QRd^2*LLd^2*LR + 270*nf^6*T*
      h^8*p^2*QLd*QRd^2*LL*LLd*LRd + 135*nf^6*T*h^8*p^2*QLd*QR*LR^2*LRd^2 +
      405/2*nf^6*T*h^8*p^2*QLd*QR*LLd^2*LR^2 + 540*nf^6*T*h^8*p^2*QLd*QR*LL*
      LLd*LR*LRd + 135*nf^6*T*h^8*p^2*QLd*QR*LL^2*LRd^2 + 135*nf^6*T*h^8*p^2*
      QLd*QR*LL^2*LLd^2 + 270*nf^6*T*h^8*p^2*QLd*QR*QRd^3*LRd + 540*nf^6*T*h^8
      *p^2*QLd*QR^2*QRd*LR*LRd + 540*nf^6*T*h^8*p^2*QLd*QR^2*QRd*LL*LLd + 270*
      nf^6*T*h^8*p^2*QLd*QR^3*QRd^2 + 405/4*nf^6*T*h^8*p^2*QLd*QR^4*LR + 270*
      nf^6*T*h^8*p^2*QLd^2*QRd*LLd*LR*LRd + 135*nf^6*T*h^8*p^2*QLd^2*QRd*LL*
      LRd^2 + 135*nf^6*T*h^8*p^2*QLd^2*QRd*LL*LLd^2 + 405*nf^6*T*h^8*p^2*QLd^2
      *QR*QRd^2*LLd + 405*nf^6*T*h^8*p^2*QLd^2*QR^2*LLd*LR + 270*nf^6*T*h^8*
      p^2*QLd^2*QR^2*LL*LRd + 45*nf^6*T*h^8*p^2*QLd^3*LR*LRd^2 + 135/2*nf^6*T*
      h^8*p^2*QLd^3*LLd^2*LR + 90*nf^6*T*h^8*p^2*QLd^3*LL*LLd*LRd + 270*nf^6*T
      *h^8*p^2*QLd^3*QR*QRd*LRd + 135*nf^6*T*h^8*p^2*QLd^3*QR^3 + 405/4*nf^6*T
      *h^8*p^2*QLd^4*QR*LLd + 135*nf^6*T*h^8*p^2*QL*QRd*LR^2*LRd^2 + 135*nf^6*
      T*h^8*p^2*QL*QRd*LLd^2*LR^2 + 540*nf^6*T*h^8*p^2*QL*QRd*LL*LLd*LR*LRd +
      405/2*nf^6*T*h^8*p^2*QL*QRd*LL^2*LRd^2 + 135*nf^6*T*h^8*p^2*QL*QRd*LL^2*
      LLd^2 + 405/4*nf^6*T*h^8*p^2*QL*QRd^4*LRd + 540*nf^6*T*h^8*p^2*QL*QR*
      QRd^2*LR*LRd + 540*nf^6*T*h^8*p^2*QL*QR*QRd^2*LL*LLd + 135*nf^6*T*h^8*
      p^2*QL*QR^2*LR^2*LRd + 270*nf^6*T*h^8*p^2*QL*QR^2*LL*LLd*LR + 135*nf^6*T
      *h^8*p^2*QL*QR^2*LL^2*LRd + 270*nf^6*T*h^8*p^2*QL*QR^2*QRd^3 + 270*nf^6*
      T*h^8*p^2*QL*QR^3*QRd*LR + 270*nf^6*T*h^8*p^2*QL*QLd*LLd*LR^2*LRd + 270*
      nf^6*T*h^8*p^2*QL*QLd*LL*LR*LRd^2 + 270*nf^6*T*h^8*p^2*QL*QLd*LL*LLd^2*
      LR + 270*nf^6*T*h^8*p^2*QL*QLd*LL^2*LLd*LRd + 270*nf^6*T*h^8*p^2*QL*QLd*
      QRd^3*LLd + 1080*nf^6*T*h^8*p^2*QL*QLd*QR*QRd*LLd*LR + 1080*nf^6*T*h^8*
      p^2*QL*QLd*QR*QRd*LL*LRd + 270*nf^6*T*h^8*p^2*QL*QLd*QR^3*LL + 405*nf^6*
      T*h^8*p^2*QL*QLd^2*QRd^2*LRd + 540*nf^6*T*h^8*p^2*QL*QLd^2*QR*LR*LRd +
      540*nf^6*T*h^8*p^2*QL*QLd^2*QR*LL*LLd + 810*nf^6*T*h^8*p^2*QL*QLd^2*QR^2
      *QRd + 270*nf^6*T*h^8*p^2*QL*QLd^3*QRd*LLd + 135/2*nf^6*T*h^8*p^2*QL*
      QLd^4*LRd + 270*nf^6*T*h^8*p^2*QL^2*QRd^2*LLd*LR + 405*nf^6*T*h^8*p^2*
      QL^2*QRd^2*LL*LRd + 135*nf^6*T*h^8*p^2*QL^2*QR*LLd*LR^2 + 270*nf^6*T*h^8
      *p^2*QL^2*QR*LL*LR*LRd + 135*nf^6*T*h^8*p^2*QL^2*QR*LL^2*LLd + 405*nf^6*
      T*h^8*p^2*QL^2*QR^2*QRd*LL + 540*nf^6*T*h^8*p^2*QL^2*QLd*QRd*LR*LRd +
      540*nf^6*T*h^8*p^2*QL^2*QLd*QRd*LL*LLd + 810*nf^6*T*h^8*p^2*QL^2*QLd*QR*
      QRd^2 + 405*nf^6*T*h^8*p^2*QL^2*QLd*QR^2*LR + 270*nf^6*T*h^8*p^2*QL^2*
      QLd^2*LLd*LR + 270*nf^6*T*h^8*p^2*QL^2*QLd^2*LL*LRd + 270*nf^6*T*h^8*p^2
      *QL^2*QLd^3*QR + 45*nf^6*T*h^8*p^2*QL^3*LR^2*LRd + 90*nf^6*T*h^8*p^2*
      QL^3*LL*LLd*LR + 135/2*nf^6*T*h^8*p^2*QL^3*LL^2*LRd + 135*nf^6*T*h^8*p^2
      *QL^3*QRd^3 + 270*nf^6*T*h^8*p^2*QL^3*QR*QRd*LR + 270*nf^6*T*h^8*p^2*
      QL^3*QLd*QR*LL + 270*nf^6*T*h^8*p^2*QL^3*QLd^2*QRd + 405/4*nf^6*T*h^8*
      p^2*QL^4*QRd*LL + 135/2*nf^6*T*h^8*p^2*QL^4*QLd*LR + 703/12*nf^6*T*h^8*u
      *p*LLd*LR^3*LRd^2 + 57/2*nf^6*T*h^8*u*p*LLd^3*LR^3 + 703/12*nf^6*T*h^8*u
      *p*LL*LR^2*LRd^3 + 703/4*nf^6*T*h^8*u*p*LL*LLd^2*LR^2*LRd + 703/4*nf^6*T
      *h^8*u*p*LL^2*LLd*LR*LRd^2 + 703/12*nf^6*T*h^8*u*p*LL^2*LLd^3*LR + 57/2*
      nf^6*T*h^8*u*p*LL^3*LRd^3 + 703/12*nf^6*T*h^8*u*p*LL^3*LLd^2*LRd + 703/6
      *nf^6*T*h^8*u*p*QRd^3*LLd*LR*LRd + 171/2*nf^6*T*h^8*u*p*QRd^3*LL*LRd^2
       + 703/12*nf^6*T*h^8*u*p*QRd^3*LL*LLd^2 + 703/2*nf^6*T*h^8*u*p*QR*QRd*
      LLd*LR^2*LRd + 703/2*nf^6*T*h^8*u*p*QR*QRd*LL*LR*LRd^2 + 703/2*nf^6*T*
      h^8*u*p*QR*QRd*LL*LLd^2*LR + 703/2*nf^6*T*h^8*u*p*QR*QRd*LL^2*LLd*LRd +
      703/8*nf^6*T*h^8*u*p*QR*QRd^4*LLd + 703/2*nf^6*T*h^8*u*p*QR^2*QRd^2*LLd*
      LR + 703/2*nf^6*T*h^8*u*p*QR^2*QRd^2*LL*LRd + 171/2*nf^6*T*h^8*u*p*QR^3*
      LLd*LR^2 + 703/6*nf^6*T*h^8*u*p*QR^3*LL*LR*LRd + 703/12*nf^6*T*h^8*u*p*
      QR^3*LL^2*LLd + 703/8*nf^6*T*h^8*u*p*QR^4*QRd*LL + 703/4*nf^6*T*h^8*u*p*
      QLd*QRd^2*LR*LRd^2 + 703/4*nf^6*T*h^8*u*p*QLd*QRd^2*LLd^2*LR + 703/2*
      nf^6*T*h^8*u*p*QLd*QRd^2*LL*LLd*LRd + 703/4*nf^6*T*h^8*u*p*QLd*QR*LR^2*
      LRd^2 + 513/2*nf^6*T*h^8*u*p*QLd*QR*LLd^2*LR^2 + 703*nf^6*T*h^8*u*p*QLd*
      QR*LL*LLd*LR*LRd + 703/4*nf^6*T*h^8*u*p*QLd*QR*LL^2*LRd^2 + 703/4*nf^6*T
      *h^8*u*p*QLd*QR*LL^2*LLd^2 + 703/2*nf^6*T*h^8*u*p*QLd*QR*QRd^3*LRd + 703
      *nf^6*T*h^8*u*p*QLd*QR^2*QRd*LR*LRd + 703*nf^6*T*h^8*u*p*QLd*QR^2*QRd*LL
      *LLd + 703/2*nf^6*T*h^8*u*p*QLd*QR^3*QRd^2 + 513/4*nf^6*T*h^8*u*p*QLd*
      QR^4*LR + 703/2*nf^6*T*h^8*u*p*QLd^2*QRd*LLd*LR*LRd + 703/4*nf^6*T*h^8*u
      *p*QLd^2*QRd*LL*LRd^2 + 703/4*nf^6*T*h^8*u*p*QLd^2*QRd*LL*LLd^2 + 2109/4
      *nf^6*T*h^8*u*p*QLd^2*QR*QRd^2*LLd + 513*nf^6*T*h^8*u*p*QLd^2*QR^2*LLd*
      LR + 703/2*nf^6*T*h^8*u*p*QLd^2*QR^2*LL*LRd + 703/12*nf^6*T*h^8*u*p*
      QLd^3*LR*LRd^2 + 171/2*nf^6*T*h^8*u*p*QLd^3*LLd^2*LR + 703/6*nf^6*T*h^8*
      u*p*QLd^3*LL*LLd*LRd + 703/2*nf^6*T*h^8*u*p*QLd^3*QR*QRd*LRd + 171*nf^6*
      T*h^8*u*p*QLd^3*QR^3 + 513/4*nf^6*T*h^8*u*p*QLd^4*QR*LLd + 703/4*nf^6*T*
      h^8*u*p*QL*QRd*LR^2*LRd^2 + 703/4*nf^6*T*h^8*u*p*QL*QRd*LLd^2*LR^2 + 703
      *nf^6*T*h^8*u*p*QL*QRd*LL*LLd*LR*LRd + 513/2*nf^6*T*h^8*u*p*QL*QRd*LL^2*
      LRd^2 + 703/4*nf^6*T*h^8*u*p*QL*QRd*LL^2*LLd^2 + 513/4*nf^6*T*h^8*u*p*QL
      *QRd^4*LRd + 703*nf^6*T*h^8*u*p*QL*QR*QRd^2*LR*LRd + 703*nf^6*T*h^8*u*p*
      QL*QR*QRd^2*LL*LLd + 703/4*nf^6*T*h^8*u*p*QL*QR^2*LR^2*LRd + 703/2*nf^6*
      T*h^8*u*p*QL*QR^2*LL*LLd*LR + 703/4*nf^6*T*h^8*u*p*QL*QR^2*LL^2*LRd +
      703/2*nf^6*T*h^8*u*p*QL*QR^2*QRd^3 + 703/2*nf^6*T*h^8*u*p*QL*QR^3*QRd*LR
       + 703/2*nf^6*T*h^8*u*p*QL*QLd*LLd*LR^2*LRd + 703/2*nf^6*T*h^8*u*p*QL*
      QLd*LL*LR*LRd^2 + 703/2*nf^6*T*h^8*u*p*QL*QLd*LL*LLd^2*LR + 703/2*nf^6*T
      *h^8*u*p*QL*QLd*LL^2*LLd*LRd + 703/2*nf^6*T*h^8*u*p*QL*QLd*QRd^3*LLd +
      1406*nf^6*T*h^8*u*p*QL*QLd*QR*QRd*LLd*LR + 1406*nf^6*T*h^8*u*p*QL*QLd*QR
      *QRd*LL*LRd + 703/2*nf^6*T*h^8*u*p*QL*QLd*QR^3*LL + 2109/4*nf^6*T*h^8*u*
      p*QL*QLd^2*QRd^2*LRd + 703*nf^6*T*h^8*u*p*QL*QLd^2*QR*LR*LRd + 703*nf^6*
      T*h^8*u*p*QL*QLd^2*QR*LL*LLd + 2109/2*nf^6*T*h^8*u*p*QL*QLd^2*QR^2*QRd
       + 703/2*nf^6*T*h^8*u*p*QL*QLd^3*QRd*LLd + 703/8*nf^6*T*h^8*u*p*QL*QLd^4
      *LRd + 703/2*nf^6*T*h^8*u*p*QL^2*QRd^2*LLd*LR + 513*nf^6*T*h^8*u*p*QL^2*
      QRd^2*LL*LRd + 703/4*nf^6*T*h^8*u*p*QL^2*QR*LLd*LR^2 + 703/2*nf^6*T*h^8*
      u*p*QL^2*QR*LL*LR*LRd + 703/4*nf^6*T*h^8*u*p*QL^2*QR*LL^2*LLd + 2109/4*
      nf^6*T*h^8*u*p*QL^2*QR^2*QRd*LL + 703*nf^6*T*h^8*u*p*QL^2*QLd*QRd*LR*LRd
       + 703*nf^6*T*h^8*u*p*QL^2*QLd*QRd*LL*LLd + 2109/2*nf^6*T*h^8*u*p*QL^2*
      QLd*QR*QRd^2 + 2109/4*nf^6*T*h^8*u*p*QL^2*QLd*QR^2*LR + 703/2*nf^6*T*h^8
      *u*p*QL^2*QLd^2*LLd*LR + 703/2*nf^6*T*h^8*u*p*QL^2*QLd^2*LL*LRd + 703/2*
      nf^6*T*h^8*u*p*QL^2*QLd^3*QR + 703/12*nf^6*T*h^8*u*p*QL^3*LR^2*LRd + 703/
      6*nf^6*T*h^8*u*p*QL^3*LL*LLd*LR + 171/2*nf^6*T*h^8*u*p*QL^3*LL^2*LRd +
      171*nf^6*T*h^8*u*p*QL^3*QRd^3 + 703/2*nf^6*T*h^8*u*p*QL^3*QR*QRd*LR +
      703/2*nf^6*T*h^8*u*p*QL^3*QLd*QR*LL + 703/2*nf^6*T*h^8*u*p*QL^3*QLd^2*
      QRd + 513/4*nf^6*T*h^8*u*p*QL^4*QRd*LL + 703/8*nf^6*T*h^8*u*p*QL^4*QLd*
      LR + 215/12*nf^6*T*h^8*u^2*LLd*LR^3*LRd^2 + 97/12*nf^6*T*h^8*u^2*LLd^3*
      LR^3 + 215/12*nf^6*T*h^8*u^2*LL*LR^2*LRd^3 + 215/4*nf^6*T*h^8*u^2*LL*
      LLd^2*LR^2*LRd + 215/4*nf^6*T*h^8*u^2*LL^2*LLd*LR*LRd^2 + 215/12*nf^6*T*
      h^8*u^2*LL^2*LLd^3*LR + 97/12*nf^6*T*h^8*u^2*LL^3*LRd^3 + 215/12*nf^6*T*
      h^8*u^2*LL^3*LLd^2*LRd + 215/6*nf^6*T*h^8*u^2*QRd^3*LLd*LR*LRd + 97/4*
      nf^6*T*h^8*u^2*QRd^3*LL*LRd^2 + 215/12*nf^6*T*h^8*u^2*QRd^3*LL*LLd^2 +
      215/2*nf^6*T*h^8*u^2*QR*QRd*LLd*LR^2*LRd + 215/2*nf^6*T*h^8*u^2*QR*QRd*
      LL*LR*LRd^2 + 215/2*nf^6*T*h^8*u^2*QR*QRd*LL*LLd^2*LR + 215/2*nf^6*T*h^8
      *u^2*QR*QRd*LL^2*LLd*LRd + 215/8*nf^6*T*h^8*u^2*QR*QRd^4*LLd + 215/2*
      nf^6*T*h^8*u^2*QR^2*QRd^2*LLd*LR + 215/2*nf^6*T*h^8*u^2*QR^2*QRd^2*LL*
      LRd + 97/4*nf^6*T*h^8*u^2*QR^3*LLd*LR^2 + 215/6*nf^6*T*h^8*u^2*QR^3*LL*
      LR*LRd + 215/12*nf^6*T*h^8*u^2*QR^3*LL^2*LLd + 215/8*nf^6*T*h^8*u^2*QR^4
      *QRd*LL + 215/4*nf^6*T*h^8*u^2*QLd*QRd^2*LR*LRd^2 + 215/4*nf^6*T*h^8*u^2
      *QLd*QRd^2*LLd^2*LR + 215/2*nf^6*T*h^8*u^2*QLd*QRd^2*LL*LLd*LRd + 215/4*
      nf^6*T*h^8*u^2*QLd*QR*LR^2*LRd^2 + 291/4*nf^6*T*h^8*u^2*QLd*QR*LLd^2*
      LR^2 + 215*nf^6*T*h^8*u^2*QLd*QR*LL*LLd*LR*LRd + 215/4*nf^6*T*h^8*u^2*
      QLd*QR*LL^2*LRd^2 + 215/4*nf^6*T*h^8*u^2*QLd*QR*LL^2*LLd^2 + 215/2*nf^6*
      T*h^8*u^2*QLd*QR*QRd^3*LRd + 215*nf^6*T*h^8*u^2*QLd*QR^2*QRd*LR*LRd +
      215*nf^6*T*h^8*u^2*QLd*QR^2*QRd*LL*LLd + 215/2*nf^6*T*h^8*u^2*QLd*QR^3*
      QRd^2 + 291/8*nf^6*T*h^8*u^2*QLd*QR^4*LR + 215/2*nf^6*T*h^8*u^2*QLd^2*
      QRd*LLd*LR*LRd + 215/4*nf^6*T*h^8*u^2*QLd^2*QRd*LL*LRd^2 + 215/4*nf^6*T*
      h^8*u^2*QLd^2*QRd*LL*LLd^2 + 645/4*nf^6*T*h^8*u^2*QLd^2*QR*QRd^2*LLd +
      291/2*nf^6*T*h^8*u^2*QLd^2*QR^2*LLd*LR + 215/2*nf^6*T*h^8*u^2*QLd^2*QR^2
      *LL*LRd + 215/12*nf^6*T*h^8*u^2*QLd^3*LR*LRd^2 + 97/4*nf^6*T*h^8*u^2*
      QLd^3*LLd^2*LR + 215/6*nf^6*T*h^8*u^2*QLd^3*LL*LLd*LRd + 215/2*nf^6*T*
      h^8*u^2*QLd^3*QR*QRd*LRd + 97/2*nf^6*T*h^8*u^2*QLd^3*QR^3 + 291/8*nf^6*T
      *h^8*u^2*QLd^4*QR*LLd + 215/4*nf^6*T*h^8*u^2*QL*QRd*LR^2*LRd^2 + 215/4*
      nf^6*T*h^8*u^2*QL*QRd*LLd^2*LR^2 + 215*nf^6*T*h^8*u^2*QL*QRd*LL*LLd*LR*
      LRd + 291/4*nf^6*T*h^8*u^2*QL*QRd*LL^2*LRd^2 + 215/4*nf^6*T*h^8*u^2*QL*
      QRd*LL^2*LLd^2 + 291/8*nf^6*T*h^8*u^2*QL*QRd^4*LRd + 215*nf^6*T*h^8*u^2*
      QL*QR*QRd^2*LR*LRd + 215*nf^6*T*h^8*u^2*QL*QR*QRd^2*LL*LLd + 215/4*nf^6*
      T*h^8*u^2*QL*QR^2*LR^2*LRd + 215/2*nf^6*T*h^8*u^2*QL*QR^2*LL*LLd*LR +
      215/4*nf^6*T*h^8*u^2*QL*QR^2*LL^2*LRd + 215/2*nf^6*T*h^8*u^2*QL*QR^2*
      QRd^3 + 215/2*nf^6*T*h^8*u^2*QL*QR^3*QRd*LR + 215/2*nf^6*T*h^8*u^2*QL*
      QLd*LLd*LR^2*LRd + 215/2*nf^6*T*h^8*u^2*QL*QLd*LL*LR*LRd^2 + 215/2*nf^6*
      T*h^8*u^2*QL*QLd*LL*LLd^2*LR + 215/2*nf^6*T*h^8*u^2*QL*QLd*LL^2*LLd*LRd
       + 215/2*nf^6*T*h^8*u^2*QL*QLd*QRd^3*LLd + 430*nf^6*T*h^8*u^2*QL*QLd*QR*
      QRd*LLd*LR + 430*nf^6*T*h^8*u^2*QL*QLd*QR*QRd*LL*LRd + 215/2*nf^6*T*h^8*
      u^2*QL*QLd*QR^3*LL + 645/4*nf^6*T*h^8*u^2*QL*QLd^2*QRd^2*LRd + 215*nf^6*
      T*h^8*u^2*QL*QLd^2*QR*LR*LRd + 215*nf^6*T*h^8*u^2*QL*QLd^2*QR*LL*LLd +
      645/2*nf^6*T*h^8*u^2*QL*QLd^2*QR^2*QRd + 215/2*nf^6*T*h^8*u^2*QL*QLd^3*
      QRd*LLd + 215/8*nf^6*T*h^8*u^2*QL*QLd^4*LRd + 215/2*nf^6*T*h^8*u^2*QL^2*
      QRd^2*LLd*LR + 291/2*nf^6*T*h^8*u^2*QL^2*QRd^2*LL*LRd + 215/4*nf^6*T*h^8
      *u^2*QL^2*QR*LLd*LR^2 + 215/2*nf^6*T*h^8*u^2*QL^2*QR*LL*LR*LRd + 215/4*
      nf^6*T*h^8*u^2*QL^2*QR*LL^2*LLd + 645/4*nf^6*T*h^8*u^2*QL^2*QR^2*QRd*LL
       + 215*nf^6*T*h^8*u^2*QL^2*QLd*QRd*LR*LRd + 215*nf^6*T*h^8*u^2*QL^2*QLd*
      QRd*LL*LLd + 645/2*nf^6*T*h^8*u^2*QL^2*QLd*QR*QRd^2 + 645/4*nf^6*T*h^8*
      u^2*QL^2*QLd*QR^2*LR + 215/2*nf^6*T*h^8*u^2*QL^2*QLd^2*LLd*LR + 215/2*
      nf^6*T*h^8*u^2*QL^2*QLd^2*LL*LRd + 215/2*nf^6*T*h^8*u^2*QL^2*QLd^3*QR +
      215/12*nf^6*T*h^8*u^2*QL^3*LR^2*LRd + 215/6*nf^6*T*h^8*u^2*QL^3*LL*LLd*
      LR + 97/4*nf^6*T*h^8*u^2*QL^3*LL^2*LRd + 97/2*nf^6*T*h^8*u^2*QL^3*QRd^3
       + 215/2*nf^6*T*h^8*u^2*QL^3*QR*QRd*LR + 215/2*nf^6*T*h^8*u^2*QL^3*QLd*
      QR*LL + 215/2*nf^6*T*h^8*u^2*QL^3*QLd^2*QRd + 291/8*nf^6*T*h^8*u^2*QL^4*
      QRd*LL + 215/8*nf^6*T*h^8*u^2*QL^4*QLd*LR - 1/9*nf^6*T^2*h^8*LR^4*LRd^4
       - 1/3*nf^6*T^2*h^8*LLd^2*LR^4*LRd^2 + 4/9*nf^6*T^2*h^8*LLd^4*LR^4 - 10/
      9*nf^6*T^2*h^8*LL*LLd*LR^3*LRd^3 + 4/9*nf^6*T^2*h^8*LL*LLd^3*LR^3*LRd -
      1/3*nf^6*T^2*h^8*LL^2*LR^2*LRd^4 + 2*nf^6*T^2*h^8*LL^2*LLd^2*LR^2*LRd^2
       - 1/3*nf^6*T^2*h^8*LL^2*LLd^4*LR^2 + 4/9*nf^6*T^2*h^8*LL^3*LLd*LR*LRd^3
       - 10/9*nf^6*T^2*h^8*LL^3*LLd^3*LR*LRd + 4/9*nf^6*T^2*h^8*LL^4*LRd^4 - 1/
      3*nf^6*T^2*h^8*LL^4*LLd^2*LRd^2 - 1/9*nf^6*T^2*h^8*LL^4*LLd^4 - 7/9*nf^6
      *T^2*h^8*QRd^3*LR^2*LRd^3 - 1/6*nf^6*T^2*h^8*QRd^3*LLd^2*LR^2*LRd - 11/6
      *nf^6*T^2*h^8*QRd^3*LL*LLd*LR*LRd^2 - 10/9*nf^6*T^2*h^8*QRd^3*LL*LLd^3*
      LR - 23/18*nf^6*T^2*h^8*QRd^3*LL^2*LRd^3 - 7/12*nf^6*T^2*h^8*QRd^3*LL^2*
      LLd^2*LRd + 11/36*nf^6*T^2*h^8*QRd^6*LRd^2 + 11/36*nf^6*T^2*h^8*QRd^6*
      LLd^2 - 10/9*nf^6*T^2*h^8*QR*QRd*LR^3*LRd^3 + 1/6*nf^6*T^2*h^8*QR*QRd*
      LLd^2*LR^3*LRd + 1/6*nf^6*T^2*h^8*QR*QRd*LL*LLd^3*LR^2 + 1/6*nf^6*T^2*
      h^8*QR*QRd*LL^2*LR*LRd^3 + 1/6*nf^6*T^2*h^8*QR*QRd*LL^3*LLd*LRd^2 - 10/9
      *nf^6*T^2*h^8*QR*QRd*LL^3*LLd^3 - 3/4*nf^6*T^2*h^8*QR*QRd^4*LR*LRd^2 -
      nf^6*T^2*h^8*QR*QRd^4*LLd^2*LR - 1/2*nf^6*T^2*h^8*QR*QRd^4*LL*LLd*LRd -
      7/9*nf^6*T^2*h^8*QR^3*LR^3*LRd^2 - 23/18*nf^6*T^2*h^8*QR^3*LLd^2*LR^3 -
      11/6*nf^6*T^2*h^8*QR^3*LL*LLd*LR^2*LRd - 1/6*nf^6*T^2*h^8*QR^3*LL^2*LR*
      LRd^2 - 7/12*nf^6*T^2*h^8*QR^3*LL^2*LLd^2*LR - 10/9*nf^6*T^2*h^8*QR^3*
      LL^3*LLd*LRd - 3/4*nf^6*T^2*h^8*QR^4*QRd*LR^2*LRd - 1/2*nf^6*T^2*h^8*
      QR^4*QRd*LL*LLd*LR - nf^6*T^2*h^8*QR^4*QRd*LL^2*LRd + 1/9*nf^6*T^2*h^8*
      QR^4*QRd^4 + 11/36*nf^6*T^2*h^8*QR^6*LR^2 + 11/36*nf^6*T^2*h^8*QR^6*LL^2
       - 2*nf^6*T^2*h^8*QLd*QRd^2*LLd*LR^2*LRd^2 + 3/4*nf^6*T^2*h^8*QLd*QRd^2*
      LLd^3*LR^2 - 11/6*nf^6*T^2*h^8*QLd*QRd^2*LL*LR*LRd^3 - 1/2*nf^6*T^2*h^8*
      QLd*QRd^2*LL^2*LLd*LRd^2 - 3/2*nf^6*T^2*h^8*QLd*QRd^2*LL^2*LLd^3 + 4/3*
      nf^6*T^2*h^8*QLd*QRd^5*LLd*LRd - 11/6*nf^6*T^2*h^8*QLd*QR*LLd*LR^3*LRd^2
       + 13/9*nf^6*T^2*h^8*QLd*QR*LLd^3*LR^3 - 5/3*nf^6*T^2*h^8*QLd*QR*LL*LR^2
      *LRd^3 + nf^6*T^2*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + 4*nf^6*T^2*h^8*QLd*QR*
      LL^2*LLd*LR*LRd^2 - 11/6*nf^6*T^2*h^8*QLd*QR*LL^2*LLd^3*LR + 4/9*nf^6*
      T^2*h^8*QLd*QR*LL^3*LRd^3 - 5/3*nf^6*T^2*h^8*QLd*QR*LL^3*LLd^2*LRd -
      nf^6*T^2*h^8*QLd*QR*QRd^3*LL*LRd^2 + 2/3*nf^6*T^2*h^8*QLd*QR^2*QRd^4*LLd
       - 2*nf^6*T^2*h^8*QLd*QR^3*QRd^2*LLd*LR - 3/2*nf^6*T^2*h^8*QLd*QR^4*LLd*
      LR^2 - 1/2*nf^6*T^2*h^8*QLd*QR^4*LL*LR*LRd + 1/4*nf^6*T^2*h^8*QLd*QR^4*
      LL^2*LLd + 1/3*nf^6*T^2*h^8*QLd*QR^5*QRd*LL - 3/2*nf^6*T^2*h^8*QLd^2*QRd
      *LR^2*LRd^3 - 1/2*nf^6*T^2*h^8*QLd^2*QRd*LLd^2*LR^2*LRd - 11/6*nf^6*T^2*
      h^8*QLd^2*QRd*LL*LLd^3*LR + 3/4*nf^6*T^2*h^8*QLd^2*QRd*LL^2*LRd^3 - 2*
      nf^6*T^2*h^8*QLd^2*QRd*LL^2*LLd^2*LRd + 1/12*nf^6*T^2*h^8*QLd^2*QRd^4*
      LRd^2 + 7/6*nf^6*T^2*h^8*QLd^2*QRd^4*LLd^2 - 2*nf^6*T^2*h^8*QLd^2*QR*
      QRd^2*LR*LRd^2 + 1/2*nf^6*T^2*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 2*nf^6*T^2*
      h^8*QLd^2*QR^2*LLd^2*LR^2 + 2*nf^6*T^2*h^8*QLd^2*QR^2*LL*LLd*LR*LRd + 4*
      nf^6*T^2*h^8*QLd^2*QR^2*LL^2*LRd^2 + 3/2*nf^6*T^2*h^8*QLd^2*QR^2*QRd^3*
      LRd + 2*nf^6*T^2*h^8*QLd^2*QR^3*QRd*LR*LRd + 2*nf^6*T^2*h^8*QLd^2*QR^3*
      QRd*LL*LLd + 1/3*nf^6*T^2*h^8*QLd^2*QR^4*QRd^2 + 1/4*nf^6*T^2*h^8*QLd^2*
      QR^5*LR - 7/12*nf^6*T^2*h^8*QLd^3*LLd*LR^2*LRd^2 - 23/18*nf^6*T^2*h^8*
      QLd^3*LLd^3*LR^2 - 10/9*nf^6*T^2*h^8*QLd^3*LL*LR*LRd^3 - 11/6*nf^6*T^2*
      h^8*QLd^3*LL*LLd^2*LR*LRd - 1/6*nf^6*T^2*h^8*QLd^3*LL^2*LLd*LRd^2 - 7/9*
      nf^6*T^2*h^8*QLd^3*LL^2*LLd^3 + 10/9*nf^6*T^2*h^8*QLd^3*QRd^3*LLd*LRd -
      nf^6*T^2*h^8*QLd^3*QR*QRd*LL*LLd^2 + 5/4*nf^6*T^2*h^8*QLd^3*QR^2*QRd^2*
      LLd + 4*nf^6*T^2*h^8*QLd^3*QR^3*LLd*LR + 2*nf^6*T^2*h^8*QLd^3*QR^3*LL*
      LRd + 7/6*nf^6*T^2*h^8*QLd^4*QRd^2*LRd^2 + 1/12*nf^6*T^2*h^8*QLd^4*QRd^2
      *LLd^2 + 1/4*nf^6*T^2*h^8*QLd^4*QR*LR*LRd^2 - 3/2*nf^6*T^2*h^8*QLd^4*QR*
      LLd^2*LR - 1/2*nf^6*T^2*h^8*QLd^4*QR*LL*LLd*LRd + 13/12*nf^6*T^2*h^8*
      QLd^4*QR^2*QRd*LRd + 14/9*nf^6*T^2*h^8*QLd^4*QR^4 + 4/3*nf^6*T^2*h^8*
      QLd^5*QRd*LLd*LRd + 1/4*nf^6*T^2*h^8*QLd^5*QR^2*LLd + 11/36*nf^6*T^2*h^8
      *QLd^6*LRd^2 + 11/36*nf^6*T^2*h^8*QLd^6*LLd^2 - 5/3*nf^6*T^2*h^8*QL*QRd*
      LLd*LR^3*LRd^2 + 4/9*nf^6*T^2*h^8*QL*QRd*LLd^3*LR^3 - 11/6*nf^6*T^2*h^8*
      QL*QRd*LL*LR^2*LRd^3 + 4*nf^6*T^2*h^8*QL*QRd*LL*LLd^2*LR^2*LRd + nf^6*
      T^2*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 - 5/3*nf^6*T^2*h^8*QL*QRd*LL^2*LLd^3*LR
       + 13/9*nf^6*T^2*h^8*QL*QRd*LL^3*LRd^3 - 11/6*nf^6*T^2*h^8*QL*QRd*LL^3*
      LLd^2*LRd - 1/2*nf^6*T^2*h^8*QL*QRd^4*LLd*LR*LRd - 3/2*nf^6*T^2*h^8*QL*
      QRd^4*LL*LRd^2 + 1/4*nf^6*T^2*h^8*QL*QRd^4*LL*LLd^2 + 1/3*nf^6*T^2*h^8*
      QL*QR*QRd^5*LLd - 11/6*nf^6*T^2*h^8*QL*QR^2*LLd*LR^3*LRd - 2*nf^6*T^2*
      h^8*QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^6*T^2*h^8*QL*QR^2*LL*LLd^2*LR^2 + 3/4
      *nf^6*T^2*h^8*QL*QR^2*LL^3*LRd^2 - 3/2*nf^6*T^2*h^8*QL*QR^2*LL^3*LLd^2
       - 2*nf^6*T^2*h^8*QL*QR^2*QRd^3*LL*LRd - nf^6*T^2*h^8*QL*QR^3*QRd*LLd*
      LR^2 + 2/3*nf^6*T^2*h^8*QL*QR^4*QRd^2*LL + 4/3*nf^6*T^2*h^8*QL*QR^5*LL*
      LR - 10/9*nf^6*T^2*h^8*QL*QLd*LR^3*LRd^3 + 1/6*nf^6*T^2*h^8*QL*QLd*LLd^2
      *LR^3*LRd + 1/6*nf^6*T^2*h^8*QL*QLd*LL*LLd^3*LR^2 + 1/6*nf^6*T^2*h^8*QL*
      QLd*LL^2*LR*LRd^3 + 1/6*nf^6*T^2*h^8*QL*QLd*LL^3*LLd*LRd^2 - 10/9*nf^6*
      T^2*h^8*QL*QLd*LL^3*LLd^3 - nf^6*T^2*h^8*QL*QLd*QRd^3*LR*LRd^2 + 2*nf^6*
      T^2*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 + 2*nf^6*T^2*h^8*QL*QLd*QR*QRd*LL^2*
      LRd^2 + 7/6*nf^6*T^2*h^8*QL*QLd*QR*QRd^4*LRd - nf^6*T^2*h^8*QL*QLd*QR^3*
      LR^2*LRd + 10/9*nf^6*T^2*h^8*QL*QLd*QR^3*QRd^3 + 7/6*nf^6*T^2*h^8*QL*QLd
      *QR^4*QRd*LR + 1/2*nf^6*T^2*h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 2*nf^6*T^2*h^8
      *QL*QLd^2*QRd^2*LL*LLd^2 + 5/3*nf^6*T^2*h^8*QL*QLd^2*QR*QRd^3*LLd + 2*
      nf^6*T^2*h^8*QL*QLd^2*QR^2*QRd*LLd*LR + 8*nf^6*T^2*h^8*QL*QLd^2*QR^2*QRd
      *LL*LRd + 13/12*nf^6*T^2*h^8*QL*QLd^2*QR^4*LL - nf^6*T^2*h^8*QL*QLd^3*
      QRd*LLd^2*LR + 5/3*nf^6*T^2*h^8*QL*QLd^3*QR*QRd^2*LRd + 2*nf^6*T^2*h^8*
      QL*QLd^3*QR^2*LR*LRd + 2*nf^6*T^2*h^8*QL*QLd^3*QR^2*LL*LLd + 32/9*nf^6*
      T^2*h^8*QL*QLd^3*QR^3*QRd - 1/2*nf^6*T^2*h^8*QL*QLd^4*LLd*LR*LRd - nf^6*
      T^2*h^8*QL*QLd^4*LL*LRd^2 - 3/4*nf^6*T^2*h^8*QL*QLd^4*LL*LLd^2 + 7/6*
      nf^6*T^2*h^8*QL*QLd^4*QR*QRd*LLd + 1/3*nf^6*T^2*h^8*QL*QLd^5*QR*LRd + 4*
      nf^6*T^2*h^8*QL^2*QRd^2*LLd^2*LR^2 + 2*nf^6*T^2*h^8*QL^2*QRd^2*LL*LLd*LR
      *LRd + 2*nf^6*T^2*h^8*QL^2*QRd^2*LL^2*LRd^2 + 1/4*nf^6*T^2*h^8*QL^2*
      QRd^5*LRd - 3/2*nf^6*T^2*h^8*QL^2*QR*LR^3*LRd^2 + 3/4*nf^6*T^2*h^8*QL^2*
      QR*LLd^2*LR^3 - 1/2*nf^6*T^2*h^8*QL^2*QR*LL^2*LR*LRd^2 - 2*nf^6*T^2*h^8*
      QL^2*QR*LL^2*LLd^2*LR - 11/6*nf^6*T^2*h^8*QL^2*QR*LL^3*LLd*LRd + 2*nf^6*
      T^2*h^8*QL^2*QR*QRd^3*LR*LRd + 2*nf^6*T^2*h^8*QL^2*QR*QRd^3*LL*LLd - 2*
      nf^6*T^2*h^8*QL^2*QR^2*QRd*LR^2*LRd + 1/2*nf^6*T^2*h^8*QL^2*QR^2*QRd*
      LL^2*LRd + 1/3*nf^6*T^2*h^8*QL^2*QR^2*QRd^4 + 3/2*nf^6*T^2*h^8*QL^2*QR^3
      *QRd^2*LR + 1/12*nf^6*T^2*h^8*QL^2*QR^4*LR^2 + 7/6*nf^6*T^2*h^8*QL^2*
      QR^4*LL^2 + 13/12*nf^6*T^2*h^8*QL^2*QLd*QRd^4*LLd + 8*nf^6*T^2*h^8*QL^2*
      QLd*QR*QRd^2*LLd*LR + 2*nf^6*T^2*h^8*QL^2*QLd*QR*QRd^2*LL*LRd + 1/2*nf^6
      *T^2*h^8*QL^2*QLd*QR^2*LLd*LR^2 - 2*nf^6*T^2*h^8*QL^2*QLd*QR^2*LL^2*LLd
       + 5/3*nf^6*T^2*h^8*QL^2*QLd*QR^3*QRd*LL + 5/4*nf^6*T^2*h^8*QL^2*QLd^2*
      QRd^3*LRd + 6*nf^6*T^2*h^8*QL^2*QLd^2*QR^2*QRd^2 + 5/4*nf^6*T^2*h^8*QL^2
      *QLd^2*QR^3*LR + 3/2*nf^6*T^2*h^8*QL^2*QLd^3*QRd^2*LLd - 2*nf^6*T^2*h^8*
      QL^2*QLd^3*QR*LLd*LR + 2/3*nf^6*T^2*h^8*QL^2*QLd^4*QRd*LRd + 1/3*nf^6*
      T^2*h^8*QL^2*QLd^4*QR^2 - 10/9*nf^6*T^2*h^8*QL^3*LLd*LR^3*LRd - 7/12*
      nf^6*T^2*h^8*QL^3*LL*LR^2*LRd^2 - 1/6*nf^6*T^2*h^8*QL^3*LL*LLd^2*LR^2 -
      11/6*nf^6*T^2*h^8*QL^3*LL^2*LLd*LR*LRd - 23/18*nf^6*T^2*h^8*QL^3*LL^3*
      LRd^2 - 7/9*nf^6*T^2*h^8*QL^3*LL^3*LLd^2 + 2*nf^6*T^2*h^8*QL^3*QRd^3*LLd
      *LR + 4*nf^6*T^2*h^8*QL^3*QRd^3*LL*LRd - nf^6*T^2*h^8*QL^3*QR*QRd*LL^2*
      LLd + 5/4*nf^6*T^2*h^8*QL^3*QR^2*QRd^2*LL + 10/9*nf^6*T^2*h^8*QL^3*QR^3*
      LL*LR + 2*nf^6*T^2*h^8*QL^3*QLd*QRd^2*LR*LRd + 2*nf^6*T^2*h^8*QL^3*QLd*
      QRd^2*LL*LLd - nf^6*T^2*h^8*QL^3*QLd*QR*LL^2*LRd + 32/9*nf^6*T^2*h^8*
      QL^3*QLd*QR*QRd^3 + 5/3*nf^6*T^2*h^8*QL^3*QLd*QR^2*QRd*LR - 2*nf^6*T^2*
      h^8*QL^3*QLd^2*QRd*LL*LRd + 3/2*nf^6*T^2*h^8*QL^3*QLd^2*QR^2*LL + 10/9*
      nf^6*T^2*h^8*QL^3*QLd^3*QR*QRd + 1/4*nf^6*T^2*h^8*QL^4*QRd*LR^2*LRd - 1/
      2*nf^6*T^2*h^8*QL^4*QRd*LL*LLd*LR - 3/2*nf^6*T^2*h^8*QL^4*QRd*LL^2*LRd
       + 14/9*nf^6*T^2*h^8*QL^4*QRd^4 + 13/12*nf^6*T^2*h^8*QL^4*QR*QRd^2*LR +
      7/6*nf^6*T^2*h^8*QL^4*QR^2*LR^2 + 1/12*nf^6*T^2*h^8*QL^4*QR^2*LL^2 -
      nf^6*T^2*h^8*QL^4*QLd*LLd*LR^2 - 1/2*nf^6*T^2*h^8*QL^4*QLd*LL*LR*LRd - 3/
      4*nf^6*T^2*h^8*QL^4*QLd*LL^2*LLd + 7/6*nf^6*T^2*h^8*QL^4*QLd*QR*QRd*LL
       + 1/3*nf^6*T^2*h^8*QL^4*QLd^2*QRd^2 + 2/3*nf^6*T^2*h^8*QL^4*QLd^2*QR*LR
       + 1/9*nf^6*T^2*h^8*QL^4*QLd^4 + 1/4*nf^6*T^2*h^8*QL^5*QRd^2*LL + 4/3*
      nf^6*T^2*h^8*QL^5*QR*LL*LR + 1/3*nf^6*T^2*h^8*QL^5*QLd*QRd*LR + 11/36*
      nf^6*T^2*h^8*QL^6*LR^2 + 11/36*nf^6*T^2*h^8*QL^6*LL^2 + 25/3*nf^6*T^2*
      h^8*G*QRd^3*LLd*LR*LRd + 15/2*nf^6*T^2*h^8*G*QRd^3*LL*LRd^2 + 25/6*nf^6*
      T^2*h^8*G*QRd^3*LL*LLd^2 + 25/2*nf^6*T^2*h^8*G*QR*QRd*LLd*LR^2*LRd + 25/
      2*nf^6*T^2*h^8*G*QR*QRd*LL*LR*LRd^2 + 25/2*nf^6*T^2*h^8*G*QR*QRd*LL*
      LLd^2*LR + 25/2*nf^6*T^2*h^8*G*QR*QRd*LL^2*LLd*LRd + 25/3*nf^6*T^2*h^8*G
      *QR*QRd^4*LLd + 25*nf^6*T^2*h^8*G*QR^2*QRd^2*LLd*LR + 25*nf^6*T^2*h^8*G*
      QR^2*QRd^2*LL*LRd + 15/2*nf^6*T^2*h^8*G*QR^3*LLd*LR^2 + 25/3*nf^6*T^2*
      h^8*G*QR^3*LL*LR*LRd + 25/6*nf^6*T^2*h^8*G*QR^3*LL^2*LLd + 25/3*nf^6*T^2
      *h^8*G*QR^4*QRd*LL + 25/2*nf^6*T^2*h^8*G*QLd*QRd^2*LR*LRd^2 + 25/2*nf^6*
      T^2*h^8*G*QLd*QRd^2*LLd^2*LR + 25*nf^6*T^2*h^8*G*QLd*QRd^2*LL*LLd*LRd +
      25/4*nf^6*T^2*h^8*G*QLd*QR*LR^2*LRd^2 + 45/4*nf^6*T^2*h^8*G*QLd*QR*LLd^2
      *LR^2 + 25*nf^6*T^2*h^8*G*QLd*QR*LL*LLd*LR*LRd + 25/4*nf^6*T^2*h^8*G*QLd
      *QR*LL^2*LRd^2 + 25/4*nf^6*T^2*h^8*G*QLd*QR*LL^2*LLd^2 + 100/3*nf^6*T^2*
      h^8*G*QLd*QR*QRd^3*LRd + 50*nf^6*T^2*h^8*G*QLd*QR^2*QRd*LR*LRd + 50*nf^6
      *T^2*h^8*G*QLd*QR^2*QRd*LL*LLd + 425/12*nf^6*T^2*h^8*G*QLd*QR^3*QRd^2 +
      15*nf^6*T^2*h^8*G*QLd*QR^4*LR + 25*nf^6*T^2*h^8*G*QLd^2*QRd*LLd*LR*LRd
       + 25/2*nf^6*T^2*h^8*G*QLd^2*QRd*LL*LRd^2 + 25/2*nf^6*T^2*h^8*G*QLd^2*
      QRd*LL*LLd^2 + 50*nf^6*T^2*h^8*G*QLd^2*QR*QRd^2*LLd + 45*nf^6*T^2*h^8*G*
      QLd^2*QR^2*LLd*LR + 25*nf^6*T^2*h^8*G*QLd^2*QR^2*LL*LRd + 25/6*nf^6*T^2*
      h^8*G*QLd^3*LR*LRd^2 + 15/2*nf^6*T^2*h^8*G*QLd^3*LLd^2*LR + 25/3*nf^6*
      T^2*h^8*G*QLd^3*LL*LLd*LRd + 100/3*nf^6*T^2*h^8*G*QLd^3*QR*QRd*LRd + 85/
      4*nf^6*T^2*h^8*G*QLd^3*QR^3 + 15*nf^6*T^2*h^8*G*QLd^4*QR*LLd + 25/4*nf^6
      *T^2*h^8*G*QL*QRd*LR^2*LRd^2 + 25/4*nf^6*T^2*h^8*G*QL*QRd*LLd^2*LR^2 +
      25*nf^6*T^2*h^8*G*QL*QRd*LL*LLd*LR*LRd + 45/4*nf^6*T^2*h^8*G*QL*QRd*LL^2
      *LRd^2 + 25/4*nf^6*T^2*h^8*G*QL*QRd*LL^2*LLd^2 + 15*nf^6*T^2*h^8*G*QL*
      QRd^4*LRd + 50*nf^6*T^2*h^8*G*QL*QR*QRd^2*LR*LRd + 50*nf^6*T^2*h^8*G*QL*
      QR*QRd^2*LL*LLd + 25/2*nf^6*T^2*h^8*G*QL*QR^2*LR^2*LRd + 25*nf^6*T^2*h^8
      *G*QL*QR^2*LL*LLd*LR + 25/2*nf^6*T^2*h^8*G*QL*QR^2*LL^2*LRd + 425/12*
      nf^6*T^2*h^8*G*QL*QR^2*QRd^3 + 100/3*nf^6*T^2*h^8*G*QL*QR^3*QRd*LR + 25/
      2*nf^6*T^2*h^8*G*QL*QLd*LLd*LR^2*LRd + 25/2*nf^6*T^2*h^8*G*QL*QLd*LL*LR*
      LRd^2 + 25/2*nf^6*T^2*h^8*G*QL*QLd*LL*LLd^2*LR + 25/2*nf^6*T^2*h^8*G*QL*
      QLd*LL^2*LLd*LRd + 100/3*nf^6*T^2*h^8*G*QL*QLd*QRd^3*LLd + 100*nf^6*T^2*
      h^8*G*QL*QLd*QR*QRd*LLd*LR + 100*nf^6*T^2*h^8*G*QL*QLd*QR*QRd*LL*LRd +
      100/3*nf^6*T^2*h^8*G*QL*QLd*QR^3*LL + 50*nf^6*T^2*h^8*G*QL*QLd^2*QRd^2*
      LRd + 50*nf^6*T^2*h^8*G*QL*QLd^2*QR*LR*LRd + 50*nf^6*T^2*h^8*G*QL*QLd^2*
      QR*LL*LLd + 425/4*nf^6*T^2*h^8*G*QL*QLd^2*QR^2*QRd + 100/3*nf^6*T^2*h^8*
      G*QL*QLd^3*QRd*LLd + 25/3*nf^6*T^2*h^8*G*QL*QLd^4*LRd + 25*nf^6*T^2*h^8*
      G*QL^2*QRd^2*LLd*LR + 45*nf^6*T^2*h^8*G*QL^2*QRd^2*LL*LRd + 25/2*nf^6*
      T^2*h^8*G*QL^2*QR*LLd*LR^2 + 25*nf^6*T^2*h^8*G*QL^2*QR*LL*LR*LRd + 25/2*
      nf^6*T^2*h^8*G*QL^2*QR*LL^2*LLd + 50*nf^6*T^2*h^8*G*QL^2*QR^2*QRd*LL +
      50*nf^6*T^2*h^8*G*QL^2*QLd*QRd*LR*LRd + 50*nf^6*T^2*h^8*G*QL^2*QLd*QRd*
      LL*LLd + 425/4*nf^6*T^2*h^8*G*QL^2*QLd*QR*QRd^2 + 50*nf^6*T^2*h^8*G*QL^2
      *QLd*QR^2*LR + 25*nf^6*T^2*h^8*G*QL^2*QLd^2*LLd*LR + 25*nf^6*T^2*h^8*G*
      QL^2*QLd^2*LL*LRd + 425/12*nf^6*T^2*h^8*G*QL^2*QLd^3*QR + 25/6*nf^6*T^2*
      h^8*G*QL^3*LR^2*LRd + 25/3*nf^6*T^2*h^8*G*QL^3*LL*LLd*LR + 15/2*nf^6*T^2
      *h^8*G*QL^3*LL^2*LRd + 85/4*nf^6*T^2*h^8*G*QL^3*QRd^3 + 100/3*nf^6*T^2*
      h^8*G*QL^3*QR*QRd*LR + 100/3*nf^6*T^2*h^8*G*QL^3*QLd*QR*LL + 425/12*nf^6
      *T^2*h^8*G*QL^3*QLd^2*QRd + 15*nf^6*T^2*h^8*G*QL^4*QRd*LL + 25/3*nf^6*
      T^2*h^8*G*QL^4*QLd*LR + 25/4*nf^6*T^2*h^8*W*LLd*LR^3*LRd^2 + 15/4*nf^6*
      T^2*h^8*W*LLd^3*LR^3 + 25/4*nf^6*T^2*h^8*W*LL*LR^2*LRd^3 + 75/4*nf^6*T^2
      *h^8*W*LL*LLd^2*LR^2*LRd + 75/4*nf^6*T^2*h^8*W*LL^2*LLd*LR*LRd^2 + 25/4*
      nf^6*T^2*h^8*W*LL^2*LLd^3*LR + 15/4*nf^6*T^2*h^8*W*LL^3*LRd^3 + 25/4*
      nf^6*T^2*h^8*W*LL^3*LLd^2*LRd + 25/2*nf^6*T^2*h^8*W*QRd^3*LLd*LR*LRd +
      45/4*nf^6*T^2*h^8*W*QRd^3*LL*LRd^2 + 25/4*nf^6*T^2*h^8*W*QRd^3*LL*LLd^2
       + 75/2*nf^6*T^2*h^8*W*QR*QRd*LLd*LR^2*LRd + 75/2*nf^6*T^2*h^8*W*QR*QRd*
      LL*LR*LRd^2 + 75/2*nf^6*T^2*h^8*W*QR*QRd*LL*LLd^2*LR + 75/2*nf^6*T^2*h^8
      *W*QR*QRd*LL^2*LLd*LRd + 75/8*nf^6*T^2*h^8*W*QR*QRd^4*LLd + 75/2*nf^6*
      T^2*h^8*W*QR^2*QRd^2*LLd*LR + 75/2*nf^6*T^2*h^8*W*QR^2*QRd^2*LL*LRd + 45/
      4*nf^6*T^2*h^8*W*QR^3*LLd*LR^2 + 25/2*nf^6*T^2*h^8*W*QR^3*LL*LR*LRd + 25/
      4*nf^6*T^2*h^8*W*QR^3*LL^2*LLd + 75/8*nf^6*T^2*h^8*W*QR^4*QRd*LL + 75/4*
      nf^6*T^2*h^8*W*QLd*QRd^2*LR*LRd^2 + 75/4*nf^6*T^2*h^8*W*QLd*QRd^2*LLd^2*
      LR + 75/2*nf^6*T^2*h^8*W*QLd*QRd^2*LL*LLd*LRd + 75/4*nf^6*T^2*h^8*W*QLd*
      QR*LR^2*LRd^2 + 135/4*nf^6*T^2*h^8*W*QLd*QR*LLd^2*LR^2 + 75*nf^6*T^2*h^8
      *W*QLd*QR*LL*LLd*LR*LRd + 75/4*nf^6*T^2*h^8*W*QLd*QR*LL^2*LRd^2 + 75/4*
      nf^6*T^2*h^8*W*QLd*QR*LL^2*LLd^2 + 75/2*nf^6*T^2*h^8*W*QLd*QR*QRd^3*LRd
       + 75*nf^6*T^2*h^8*W*QLd*QR^2*QRd*LR*LRd + 75*nf^6*T^2*h^8*W*QLd*QR^2*
      QRd*LL*LLd + 75/2*nf^6*T^2*h^8*W*QLd*QR^3*QRd^2 + 135/8*nf^6*T^2*h^8*W*
      QLd*QR^4*LR + 75/2*nf^6*T^2*h^8*W*QLd^2*QRd*LLd*LR*LRd + 75/4*nf^6*T^2*
      h^8*W*QLd^2*QRd*LL*LRd^2 + 75/4*nf^6*T^2*h^8*W*QLd^2*QRd*LL*LLd^2 + 225/
      4*nf^6*T^2*h^8*W*QLd^2*QR*QRd^2*LLd + 135/2*nf^6*T^2*h^8*W*QLd^2*QR^2*
      LLd*LR + 75/2*nf^6*T^2*h^8*W*QLd^2*QR^2*LL*LRd + 25/4*nf^6*T^2*h^8*W*
      QLd^3*LR*LRd^2 + 45/4*nf^6*T^2*h^8*W*QLd^3*LLd^2*LR + 25/2*nf^6*T^2*h^8*
      W*QLd^3*LL*LLd*LRd + 75/2*nf^6*T^2*h^8*W*QLd^3*QR*QRd*LRd + 45/2*nf^6*
      T^2*h^8*W*QLd^3*QR^3 + 135/8*nf^6*T^2*h^8*W*QLd^4*QR*LLd + 75/4*nf^6*T^2
      *h^8*W*QL*QRd*LR^2*LRd^2 + 75/4*nf^6*T^2*h^8*W*QL*QRd*LLd^2*LR^2 + 75*
      nf^6*T^2*h^8*W*QL*QRd*LL*LLd*LR*LRd + 135/4*nf^6*T^2*h^8*W*QL*QRd*LL^2*
      LRd^2 + 75/4*nf^6*T^2*h^8*W*QL*QRd*LL^2*LLd^2 + 135/8*nf^6*T^2*h^8*W*QL*
      QRd^4*LRd + 75*nf^6*T^2*h^8*W*QL*QR*QRd^2*LR*LRd + 75*nf^6*T^2*h^8*W*QL*
      QR*QRd^2*LL*LLd + 75/4*nf^6*T^2*h^8*W*QL*QR^2*LR^2*LRd + 75/2*nf^6*T^2*
      h^8*W*QL*QR^2*LL*LLd*LR + 75/4*nf^6*T^2*h^8*W*QL*QR^2*LL^2*LRd + 75/2*
      nf^6*T^2*h^8*W*QL*QR^2*QRd^3 + 75/2*nf^6*T^2*h^8*W*QL*QR^3*QRd*LR + 75/2
      *nf^6*T^2*h^8*W*QL*QLd*LLd*LR^2*LRd + 75/2*nf^6*T^2*h^8*W*QL*QLd*LL*LR*
      LRd^2 + 75/2*nf^6*T^2*h^8*W*QL*QLd*LL*LLd^2*LR + 75/2*nf^6*T^2*h^8*W*QL*
      QLd*LL^2*LLd*LRd + 75/2*nf^6*T^2*h^8*W*QL*QLd*QRd^3*LLd + 150*nf^6*T^2*
      h^8*W*QL*QLd*QR*QRd*LLd*LR + 150*nf^6*T^2*h^8*W*QL*QLd*QR*QRd*LL*LRd +
      75/2*nf^6*T^2*h^8*W*QL*QLd*QR^3*LL + 225/4*nf^6*T^2*h^8*W*QL*QLd^2*QRd^2
      *LRd + 75*nf^6*T^2*h^8*W*QL*QLd^2*QR*LR*LRd + 75*nf^6*T^2*h^8*W*QL*QLd^2
      *QR*LL*LLd + 225/2*nf^6*T^2*h^8*W*QL*QLd^2*QR^2*QRd + 75/2*nf^6*T^2*h^8*
      W*QL*QLd^3*QRd*LLd + 75/8*nf^6*T^2*h^8*W*QL*QLd^4*LRd + 75/2*nf^6*T^2*
      h^8*W*QL^2*QRd^2*LLd*LR + 135/2*nf^6*T^2*h^8*W*QL^2*QRd^2*LL*LRd + 75/4*
      nf^6*T^2*h^8*W*QL^2*QR*LLd*LR^2 + 75/2*nf^6*T^2*h^8*W*QL^2*QR*LL*LR*LRd
       + 75/4*nf^6*T^2*h^8*W*QL^2*QR*LL^2*LLd + 225/4*nf^6*T^2*h^8*W*QL^2*QR^2
      *QRd*LL + 75*nf^6*T^2*h^8*W*QL^2*QLd*QRd*LR*LRd + 75*nf^6*T^2*h^8*W*QL^2
      *QLd*QRd*LL*LLd + 225/2*nf^6*T^2*h^8*W*QL^2*QLd*QR*QRd^2 + 225/4*nf^6*
      T^2*h^8*W*QL^2*QLd*QR^2*LR + 75/2*nf^6*T^2*h^8*W*QL^2*QLd^2*LLd*LR + 75/
      2*nf^6*T^2*h^8*W*QL^2*QLd^2*LL*LRd + 75/2*nf^6*T^2*h^8*W*QL^2*QLd^3*QR
       + 25/4*nf^6*T^2*h^8*W*QL^3*LR^2*LRd + 25/2*nf^6*T^2*h^8*W*QL^3*LL*LLd*
      LR + 45/4*nf^6*T^2*h^8*W*QL^3*LL^2*LRd + 45/2*nf^6*T^2*h^8*W*QL^3*QRd^3
       + 75/2*nf^6*T^2*h^8*W*QL^3*QR*QRd*LR + 75/2*nf^6*T^2*h^8*W*QL^3*QLd*QR*
      LL + 75/2*nf^6*T^2*h^8*W*QL^3*QLd^2*QRd + 135/8*nf^6*T^2*h^8*W*QL^4*QRd*
      LL + 75/8*nf^6*T^2*h^8*W*QL^4*QLd*LR + 25/12*nf^6*T^2*h^8*B*LLd*LR^3*
      LRd^2 + 5/4*nf^6*T^2*h^8*B*LLd^3*LR^3 + 25/12*nf^6*T^2*h^8*B*LL*LR^2*
      LRd^3 + 25/4*nf^6*T^2*h^8*B*LL*LLd^2*LR^2*LRd + 25/4*nf^6*T^2*h^8*B*LL^2
      *LLd*LR*LRd^2 + 25/12*nf^6*T^2*h^8*B*LL^2*LLd^3*LR + 5/4*nf^6*T^2*h^8*B*
      LL^3*LRd^3 + 25/12*nf^6*T^2*h^8*B*LL^3*LLd^2*LRd + 25/6*nf^6*T^2*h^8*B*
      QRd^3*LLd*LR*LRd + 15/4*nf^6*T^2*h^8*B*QRd^3*LL*LRd^2 + 25/12*nf^6*T^2*
      h^8*B*QRd^3*LL*LLd^2 + 25/2*nf^6*T^2*h^8*B*QR*QRd*LLd*LR^2*LRd + 25/2*
      nf^6*T^2*h^8*B*QR*QRd*LL*LR*LRd^2 + 25/2*nf^6*T^2*h^8*B*QR*QRd*LL*LLd^2*
      LR + 25/2*nf^6*T^2*h^8*B*QR*QRd*LL^2*LLd*LRd + 25/8*nf^6*T^2*h^8*B*QR*
      QRd^4*LLd + 25/2*nf^6*T^2*h^8*B*QR^2*QRd^2*LLd*LR + 25/2*nf^6*T^2*h^8*B*
      QR^2*QRd^2*LL*LRd + 15/4*nf^6*T^2*h^8*B*QR^3*LLd*LR^2 + 25/6*nf^6*T^2*
      h^8*B*QR^3*LL*LR*LRd + 25/12*nf^6*T^2*h^8*B*QR^3*LL^2*LLd + 25/8*nf^6*
      T^2*h^8*B*QR^4*QRd*LL + 25/4*nf^6*T^2*h^8*B*QLd*QRd^2*LR*LRd^2 + 25/4*
      nf^6*T^2*h^8*B*QLd*QRd^2*LLd^2*LR + 25/2*nf^6*T^2*h^8*B*QLd*QRd^2*LL*LLd
      *LRd + 25/4*nf^6*T^2*h^8*B*QLd*QR*LR^2*LRd^2 + 45/4*nf^6*T^2*h^8*B*QLd*
      QR*LLd^2*LR^2 + 25*nf^6*T^2*h^8*B*QLd*QR*LL*LLd*LR*LRd + 25/4*nf^6*T^2*
      h^8*B*QLd*QR*LL^2*LRd^2 + 25/4*nf^6*T^2*h^8*B*QLd*QR*LL^2*LLd^2 + 25/2*
      nf^6*T^2*h^8*B*QLd*QR*QRd^3*LRd + 25*nf^6*T^2*h^8*B*QLd*QR^2*QRd*LR*LRd
       + 25*nf^6*T^2*h^8*B*QLd*QR^2*QRd*LL*LLd + 25/2*nf^6*T^2*h^8*B*QLd*QR^3*
      QRd^2 + 45/8*nf^6*T^2*h^8*B*QLd*QR^4*LR + 25/2*nf^6*T^2*h^8*B*QLd^2*QRd*
      LLd*LR*LRd + 25/4*nf^6*T^2*h^8*B*QLd^2*QRd*LL*LRd^2 + 25/4*nf^6*T^2*h^8*
      B*QLd^2*QRd*LL*LLd^2 + 75/4*nf^6*T^2*h^8*B*QLd^2*QR*QRd^2*LLd + 45/2*
      nf^6*T^2*h^8*B*QLd^2*QR^2*LLd*LR + 25/2*nf^6*T^2*h^8*B*QLd^2*QR^2*LL*LRd
       + 25/12*nf^6*T^2*h^8*B*QLd^3*LR*LRd^2 + 15/4*nf^6*T^2*h^8*B*QLd^3*LLd^2
      *LR + 25/6*nf^6*T^2*h^8*B*QLd^3*LL*LLd*LRd + 25/2*nf^6*T^2*h^8*B*QLd^3*
      QR*QRd*LRd + 15/2*nf^6*T^2*h^8*B*QLd^3*QR^3 + 45/8*nf^6*T^2*h^8*B*QLd^4*
      QR*LLd + 25/4*nf^6*T^2*h^8*B*QL*QRd*LR^2*LRd^2 + 25/4*nf^6*T^2*h^8*B*QL*
      QRd*LLd^2*LR^2 + 25*nf^6*T^2*h^8*B*QL*QRd*LL*LLd*LR*LRd + 45/4*nf^6*T^2*
      h^8*B*QL*QRd*LL^2*LRd^2 + 25/4*nf^6*T^2*h^8*B*QL*QRd*LL^2*LLd^2 + 45/8*
      nf^6*T^2*h^8*B*QL*QRd^4*LRd + 25*nf^6*T^2*h^8*B*QL*QR*QRd^2*LR*LRd + 25*
      nf^6*T^2*h^8*B*QL*QR*QRd^2*LL*LLd + 25/4*nf^6*T^2*h^8*B*QL*QR^2*LR^2*LRd
       + 25/2*nf^6*T^2*h^8*B*QL*QR^2*LL*LLd*LR + 25/4*nf^6*T^2*h^8*B*QL*QR^2*
      LL^2*LRd + 25/2*nf^6*T^2*h^8*B*QL*QR^2*QRd^3 + 25/2*nf^6*T^2*h^8*B*QL*
      QR^3*QRd*LR + 25/2*nf^6*T^2*h^8*B*QL*QLd*LLd*LR^2*LRd + 25/2*nf^6*T^2*
      h^8*B*QL*QLd*LL*LR*LRd^2 + 25/2*nf^6*T^2*h^8*B*QL*QLd*LL*LLd^2*LR + 25/2
      *nf^6*T^2*h^8*B*QL*QLd*LL^2*LLd*LRd + 25/2*nf^6*T^2*h^8*B*QL*QLd*QRd^3*
      LLd + 50*nf^6*T^2*h^8*B*QL*QLd*QR*QRd*LLd*LR + 50*nf^6*T^2*h^8*B*QL*QLd*
      QR*QRd*LL*LRd + 25/2*nf^6*T^2*h^8*B*QL*QLd*QR^3*LL + 75/4*nf^6*T^2*h^8*B
      *QL*QLd^2*QRd^2*LRd + 25*nf^6*T^2*h^8*B*QL*QLd^2*QR*LR*LRd + 25*nf^6*T^2
      *h^8*B*QL*QLd^2*QR*LL*LLd + 75/2*nf^6*T^2*h^8*B*QL*QLd^2*QR^2*QRd + 25/2
      *nf^6*T^2*h^8*B*QL*QLd^3*QRd*LLd + 25/8*nf^6*T^2*h^8*B*QL*QLd^4*LRd + 25/
      2*nf^6*T^2*h^8*B*QL^2*QRd^2*LLd*LR + 45/2*nf^6*T^2*h^8*B*QL^2*QRd^2*LL*
      LRd + 25/4*nf^6*T^2*h^8*B*QL^2*QR*LLd*LR^2 + 25/2*nf^6*T^2*h^8*B*QL^2*QR
      *LL*LR*LRd + 25/4*nf^6*T^2*h^8*B*QL^2*QR*LL^2*LLd + 75/4*nf^6*T^2*h^8*B*
      QL^2*QR^2*QRd*LL + 25*nf^6*T^2*h^8*B*QL^2*QLd*QRd*LR*LRd + 25*nf^6*T^2*
      h^8*B*QL^2*QLd*QRd*LL*LLd + 75/2*nf^6*T^2*h^8*B*QL^2*QLd*QR*QRd^2 + 75/4
      *nf^6*T^2*h^8*B*QL^2*QLd*QR^2*LR + 25/2*nf^6*T^2*h^8*B*QL^2*QLd^2*LLd*LR
       + 25/2*nf^6*T^2*h^8*B*QL^2*QLd^2*LL*LRd + 25/2*nf^6*T^2*h^8*B*QL^2*
      QLd^3*QR + 25/12*nf^6*T^2*h^8*B*QL^3*LR^2*LRd + 25/6*nf^6*T^2*h^8*B*QL^3
      *LL*LLd*LR + 15/4*nf^6*T^2*h^8*B*QL^3*LL^2*LRd + 15/2*nf^6*T^2*h^8*B*
      QL^3*QRd^3 + 25/2*nf^6*T^2*h^8*B*QL^3*QR*QRd*LR + 25/2*nf^6*T^2*h^8*B*
      QL^3*QLd*QR*LL + 25/2*nf^6*T^2*h^8*B*QL^3*QLd^2*QRd + 45/8*nf^6*T^2*h^8*
      B*QL^4*QRd*LL + 25/8*nf^6*T^2*h^8*B*QL^4*QLd*LR + 25*nf^6*T^2*h^8*p^2*
      LLd*LR^3*LRd^2 + 25/2*nf^6*T^2*h^8*p^2*LLd^3*LR^3 + 25*nf^6*T^2*h^8*p^2*
      LL*LR^2*LRd^3 + 75*nf^6*T^2*h^8*p^2*LL*LLd^2*LR^2*LRd + 75*nf^6*T^2*h^8*
      p^2*LL^2*LLd*LR*LRd^2 + 25*nf^6*T^2*h^8*p^2*LL^2*LLd^3*LR + 25/2*nf^6*
      T^2*h^8*p^2*LL^3*LRd^3 + 25*nf^6*T^2*h^8*p^2*LL^3*LLd^2*LRd + 50*nf^6*
      T^2*h^8*p^2*QRd^3*LLd*LR*LRd + 75/2*nf^6*T^2*h^8*p^2*QRd^3*LL*LRd^2 + 25
      *nf^6*T^2*h^8*p^2*QRd^3*LL*LLd^2 + 150*nf^6*T^2*h^8*p^2*QR*QRd*LLd*LR^2*
      LRd + 150*nf^6*T^2*h^8*p^2*QR*QRd*LL*LR*LRd^2 + 150*nf^6*T^2*h^8*p^2*QR*
      QRd*LL*LLd^2*LR + 150*nf^6*T^2*h^8*p^2*QR*QRd*LL^2*LLd*LRd + 75/2*nf^6*
      T^2*h^8*p^2*QR*QRd^4*LLd + 150*nf^6*T^2*h^8*p^2*QR^2*QRd^2*LLd*LR + 150*
      nf^6*T^2*h^8*p^2*QR^2*QRd^2*LL*LRd + 75/2*nf^6*T^2*h^8*p^2*QR^3*LLd*LR^2
       + 50*nf^6*T^2*h^8*p^2*QR^3*LL*LR*LRd + 25*nf^6*T^2*h^8*p^2*QR^3*LL^2*
      LLd + 75/2*nf^6*T^2*h^8*p^2*QR^4*QRd*LL + 75*nf^6*T^2*h^8*p^2*QLd*QRd^2*
      LR*LRd^2 + 75*nf^6*T^2*h^8*p^2*QLd*QRd^2*LLd^2*LR + 150*nf^6*T^2*h^8*p^2
      *QLd*QRd^2*LL*LLd*LRd + 75*nf^6*T^2*h^8*p^2*QLd*QR*LR^2*LRd^2 + 225/2*
      nf^6*T^2*h^8*p^2*QLd*QR*LLd^2*LR^2 + 300*nf^6*T^2*h^8*p^2*QLd*QR*LL*LLd*
      LR*LRd + 75*nf^6*T^2*h^8*p^2*QLd*QR*LL^2*LRd^2 + 75*nf^6*T^2*h^8*p^2*QLd
      *QR*LL^2*LLd^2 + 150*nf^6*T^2*h^8*p^2*QLd*QR*QRd^3*LRd + 300*nf^6*T^2*
      h^8*p^2*QLd*QR^2*QRd*LR*LRd + 300*nf^6*T^2*h^8*p^2*QLd*QR^2*QRd*LL*LLd
       + 150*nf^6*T^2*h^8*p^2*QLd*QR^3*QRd^2 + 225/4*nf^6*T^2*h^8*p^2*QLd*QR^4
      *LR + 150*nf^6*T^2*h^8*p^2*QLd^2*QRd*LLd*LR*LRd + 75*nf^6*T^2*h^8*p^2*
      QLd^2*QRd*LL*LRd^2 + 75*nf^6*T^2*h^8*p^2*QLd^2*QRd*LL*LLd^2 + 225*nf^6*
      T^2*h^8*p^2*QLd^2*QR*QRd^2*LLd + 225*nf^6*T^2*h^8*p^2*QLd^2*QR^2*LLd*LR
       + 150*nf^6*T^2*h^8*p^2*QLd^2*QR^2*LL*LRd + 25*nf^6*T^2*h^8*p^2*QLd^3*LR
      *LRd^2 + 75/2*nf^6*T^2*h^8*p^2*QLd^3*LLd^2*LR + 50*nf^6*T^2*h^8*p^2*
      QLd^3*LL*LLd*LRd + 150*nf^6*T^2*h^8*p^2*QLd^3*QR*QRd*LRd + 75*nf^6*T^2*
      h^8*p^2*QLd^3*QR^3 + 225/4*nf^6*T^2*h^8*p^2*QLd^4*QR*LLd + 75*nf^6*T^2*
      h^8*p^2*QL*QRd*LR^2*LRd^2 + 75*nf^6*T^2*h^8*p^2*QL*QRd*LLd^2*LR^2 + 300*
      nf^6*T^2*h^8*p^2*QL*QRd*LL*LLd*LR*LRd + 225/2*nf^6*T^2*h^8*p^2*QL*QRd*
      LL^2*LRd^2 + 75*nf^6*T^2*h^8*p^2*QL*QRd*LL^2*LLd^2 + 225/4*nf^6*T^2*h^8*
      p^2*QL*QRd^4*LRd + 300*nf^6*T^2*h^8*p^2*QL*QR*QRd^2*LR*LRd + 300*nf^6*
      T^2*h^8*p^2*QL*QR*QRd^2*LL*LLd + 75*nf^6*T^2*h^8*p^2*QL*QR^2*LR^2*LRd +
      150*nf^6*T^2*h^8*p^2*QL*QR^2*LL*LLd*LR + 75*nf^6*T^2*h^8*p^2*QL*QR^2*
      LL^2*LRd + 150*nf^6*T^2*h^8*p^2*QL*QR^2*QRd^3 + 150*nf^6*T^2*h^8*p^2*QL*
      QR^3*QRd*LR + 150*nf^6*T^2*h^8*p^2*QL*QLd*LLd*LR^2*LRd + 150*nf^6*T^2*
      h^8*p^2*QL*QLd*LL*LR*LRd^2 + 150*nf^6*T^2*h^8*p^2*QL*QLd*LL*LLd^2*LR +
      150*nf^6*T^2*h^8*p^2*QL*QLd*LL^2*LLd*LRd + 150*nf^6*T^2*h^8*p^2*QL*QLd*
      QRd^3*LLd + 600*nf^6*T^2*h^8*p^2*QL*QLd*QR*QRd*LLd*LR + 600*nf^6*T^2*h^8
      *p^2*QL*QLd*QR*QRd*LL*LRd + 150*nf^6*T^2*h^8*p^2*QL*QLd*QR^3*LL + 225*
      nf^6*T^2*h^8*p^2*QL*QLd^2*QRd^2*LRd + 300*nf^6*T^2*h^8*p^2*QL*QLd^2*QR*
      LR*LRd + 300*nf^6*T^2*h^8*p^2*QL*QLd^2*QR*LL*LLd + 450*nf^6*T^2*h^8*p^2*
      QL*QLd^2*QR^2*QRd + 150*nf^6*T^2*h^8*p^2*QL*QLd^3*QRd*LLd + 75/2*nf^6*
      T^2*h^8*p^2*QL*QLd^4*LRd + 150*nf^6*T^2*h^8*p^2*QL^2*QRd^2*LLd*LR + 225*
      nf^6*T^2*h^8*p^2*QL^2*QRd^2*LL*LRd + 75*nf^6*T^2*h^8*p^2*QL^2*QR*LLd*
      LR^2 + 150*nf^6*T^2*h^8*p^2*QL^2*QR*LL*LR*LRd + 75*nf^6*T^2*h^8*p^2*QL^2
      *QR*LL^2*LLd + 225*nf^6*T^2*h^8*p^2*QL^2*QR^2*QRd*LL + 300*nf^6*T^2*h^8*
      p^2*QL^2*QLd*QRd*LR*LRd + 300*nf^6*T^2*h^8*p^2*QL^2*QLd*QRd*LL*LLd + 450
      *nf^6*T^2*h^8*p^2*QL^2*QLd*QR*QRd^2 + 225*nf^6*T^2*h^8*p^2*QL^2*QLd*QR^2
      *LR + 150*nf^6*T^2*h^8*p^2*QL^2*QLd^2*LLd*LR + 150*nf^6*T^2*h^8*p^2*QL^2
      *QLd^2*LL*LRd + 150*nf^6*T^2*h^8*p^2*QL^2*QLd^3*QR + 25*nf^6*T^2*h^8*p^2
      *QL^3*LR^2*LRd + 50*nf^6*T^2*h^8*p^2*QL^3*LL*LLd*LR + 75/2*nf^6*T^2*h^8*
      p^2*QL^3*LL^2*LRd + 75*nf^6*T^2*h^8*p^2*QL^3*QRd^3 + 150*nf^6*T^2*h^8*
      p^2*QL^3*QR*QRd*LR + 150*nf^6*T^2*h^8*p^2*QL^3*QLd*QR*LL + 150*nf^6*T^2*
      h^8*p^2*QL^3*QLd^2*QRd + 225/4*nf^6*T^2*h^8*p^2*QL^4*QRd*LL + 75/2*nf^6*
      T^2*h^8*p^2*QL^4*QLd*LR + 185/4*nf^6*T^2*h^8*u*p*LLd*LR^3*LRd^2 + 45/2*
      nf^6*T^2*h^8*u*p*LLd^3*LR^3 + 185/4*nf^6*T^2*h^8*u*p*LL*LR^2*LRd^3 + 555/
      4*nf^6*T^2*h^8*u*p*LL*LLd^2*LR^2*LRd + 555/4*nf^6*T^2*h^8*u*p*LL^2*LLd*
      LR*LRd^2 + 185/4*nf^6*T^2*h^8*u*p*LL^2*LLd^3*LR + 45/2*nf^6*T^2*h^8*u*p*
      LL^3*LRd^3 + 185/4*nf^6*T^2*h^8*u*p*LL^3*LLd^2*LRd + 185/2*nf^6*T^2*h^8*
      u*p*QRd^3*LLd*LR*LRd + 135/2*nf^6*T^2*h^8*u*p*QRd^3*LL*LRd^2 + 185/4*
      nf^6*T^2*h^8*u*p*QRd^3*LL*LLd^2 + 555/2*nf^6*T^2*h^8*u*p*QR*QRd*LLd*LR^2
      *LRd + 555/2*nf^6*T^2*h^8*u*p*QR*QRd*LL*LR*LRd^2 + 555/2*nf^6*T^2*h^8*u*
      p*QR*QRd*LL*LLd^2*LR + 555/2*nf^6*T^2*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 555/
      8*nf^6*T^2*h^8*u*p*QR*QRd^4*LLd + 555/2*nf^6*T^2*h^8*u*p*QR^2*QRd^2*LLd*
      LR + 555/2*nf^6*T^2*h^8*u*p*QR^2*QRd^2*LL*LRd + 135/2*nf^6*T^2*h^8*u*p*
      QR^3*LLd*LR^2 + 185/2*nf^6*T^2*h^8*u*p*QR^3*LL*LR*LRd + 185/4*nf^6*T^2*
      h^8*u*p*QR^3*LL^2*LLd + 555/8*nf^6*T^2*h^8*u*p*QR^4*QRd*LL + 555/4*nf^6*
      T^2*h^8*u*p*QLd*QRd^2*LR*LRd^2 + 555/4*nf^6*T^2*h^8*u*p*QLd*QRd^2*LLd^2*
      LR + 555/2*nf^6*T^2*h^8*u*p*QLd*QRd^2*LL*LLd*LRd + 555/4*nf^6*T^2*h^8*u*
      p*QLd*QR*LR^2*LRd^2 + 405/2*nf^6*T^2*h^8*u*p*QLd*QR*LLd^2*LR^2 + 555*
      nf^6*T^2*h^8*u*p*QLd*QR*LL*LLd*LR*LRd + 555/4*nf^6*T^2*h^8*u*p*QLd*QR*
      LL^2*LRd^2 + 555/4*nf^6*T^2*h^8*u*p*QLd*QR*LL^2*LLd^2 + 555/2*nf^6*T^2*
      h^8*u*p*QLd*QR*QRd^3*LRd + 555*nf^6*T^2*h^8*u*p*QLd*QR^2*QRd*LR*LRd +
      555*nf^6*T^2*h^8*u*p*QLd*QR^2*QRd*LL*LLd + 555/2*nf^6*T^2*h^8*u*p*QLd*
      QR^3*QRd^2 + 405/4*nf^6*T^2*h^8*u*p*QLd*QR^4*LR + 555/2*nf^6*T^2*h^8*u*p
      *QLd^2*QRd*LLd*LR*LRd + 555/4*nf^6*T^2*h^8*u*p*QLd^2*QRd*LL*LRd^2 + 555/
      4*nf^6*T^2*h^8*u*p*QLd^2*QRd*LL*LLd^2 + 1665/4*nf^6*T^2*h^8*u*p*QLd^2*QR
      *QRd^2*LLd + 405*nf^6*T^2*h^8*u*p*QLd^2*QR^2*LLd*LR + 555/2*nf^6*T^2*h^8
      *u*p*QLd^2*QR^2*LL*LRd + 185/4*nf^6*T^2*h^8*u*p*QLd^3*LR*LRd^2 + 135/2*
      nf^6*T^2*h^8*u*p*QLd^3*LLd^2*LR + 185/2*nf^6*T^2*h^8*u*p*QLd^3*LL*LLd*
      LRd + 555/2*nf^6*T^2*h^8*u*p*QLd^3*QR*QRd*LRd + 135*nf^6*T^2*h^8*u*p*
      QLd^3*QR^3 + 405/4*nf^6*T^2*h^8*u*p*QLd^4*QR*LLd + 555/4*nf^6*T^2*h^8*u*
      p*QL*QRd*LR^2*LRd^2 + 555/4*nf^6*T^2*h^8*u*p*QL*QRd*LLd^2*LR^2 + 555*
      nf^6*T^2*h^8*u*p*QL*QRd*LL*LLd*LR*LRd + 405/2*nf^6*T^2*h^8*u*p*QL*QRd*
      LL^2*LRd^2 + 555/4*nf^6*T^2*h^8*u*p*QL*QRd*LL^2*LLd^2 + 405/4*nf^6*T^2*
      h^8*u*p*QL*QRd^4*LRd + 555*nf^6*T^2*h^8*u*p*QL*QR*QRd^2*LR*LRd + 555*
      nf^6*T^2*h^8*u*p*QL*QR*QRd^2*LL*LLd + 555/4*nf^6*T^2*h^8*u*p*QL*QR^2*
      LR^2*LRd + 555/2*nf^6*T^2*h^8*u*p*QL*QR^2*LL*LLd*LR + 555/4*nf^6*T^2*h^8
      *u*p*QL*QR^2*LL^2*LRd + 555/2*nf^6*T^2*h^8*u*p*QL*QR^2*QRd^3 + 555/2*
      nf^6*T^2*h^8*u*p*QL*QR^3*QRd*LR + 555/2*nf^6*T^2*h^8*u*p*QL*QLd*LLd*LR^2
      *LRd + 555/2*nf^6*T^2*h^8*u*p*QL*QLd*LL*LR*LRd^2 + 555/2*nf^6*T^2*h^8*u*
      p*QL*QLd*LL*LLd^2*LR + 555/2*nf^6*T^2*h^8*u*p*QL*QLd*LL^2*LLd*LRd + 555/
      2*nf^6*T^2*h^8*u*p*QL*QLd*QRd^3*LLd + 1110*nf^6*T^2*h^8*u*p*QL*QLd*QR*
      QRd*LLd*LR + 1110*nf^6*T^2*h^8*u*p*QL*QLd*QR*QRd*LL*LRd + 555/2*nf^6*T^2
      *h^8*u*p*QL*QLd*QR^3*LL + 1665/4*nf^6*T^2*h^8*u*p*QL*QLd^2*QRd^2*LRd +
      555*nf^6*T^2*h^8*u*p*QL*QLd^2*QR*LR*LRd + 555*nf^6*T^2*h^8*u*p*QL*QLd^2*
      QR*LL*LLd + 1665/2*nf^6*T^2*h^8*u*p*QL*QLd^2*QR^2*QRd + 555/2*nf^6*T^2*
      h^8*u*p*QL*QLd^3*QRd*LLd + 555/8*nf^6*T^2*h^8*u*p*QL*QLd^4*LRd + 555/2*
      nf^6*T^2*h^8*u*p*QL^2*QRd^2*LLd*LR + 405*nf^6*T^2*h^8*u*p*QL^2*QRd^2*LL*
      LRd + 555/4*nf^6*T^2*h^8*u*p*QL^2*QR*LLd*LR^2 + 555/2*nf^6*T^2*h^8*u*p*
      QL^2*QR*LL*LR*LRd + 555/4*nf^6*T^2*h^8*u*p*QL^2*QR*LL^2*LLd + 1665/4*
      nf^6*T^2*h^8*u*p*QL^2*QR^2*QRd*LL + 555*nf^6*T^2*h^8*u*p*QL^2*QLd*QRd*LR
      *LRd + 555*nf^6*T^2*h^8*u*p*QL^2*QLd*QRd*LL*LLd + 1665/2*nf^6*T^2*h^8*u*
      p*QL^2*QLd*QR*QRd^2 + 1665/4*nf^6*T^2*h^8*u*p*QL^2*QLd*QR^2*LR + 555/2*
      nf^6*T^2*h^8*u*p*QL^2*QLd^2*LLd*LR + 555/2*nf^6*T^2*h^8*u*p*QL^2*QLd^2*
      LL*LRd + 555/2*nf^6*T^2*h^8*u*p*QL^2*QLd^3*QR + 185/4*nf^6*T^2*h^8*u*p*
      QL^3*LR^2*LRd + 185/2*nf^6*T^2*h^8*u*p*QL^3*LL*LLd*LR + 135/2*nf^6*T^2*
      h^8*u*p*QL^3*LL^2*LRd + 135*nf^6*T^2*h^8*u*p*QL^3*QRd^3 + 555/2*nf^6*T^2
      *h^8*u*p*QL^3*QR*QRd*LR + 555/2*nf^6*T^2*h^8*u*p*QL^3*QLd*QR*LL + 555/2*
      nf^6*T^2*h^8*u*p*QL^3*QLd^2*QRd + 405/4*nf^6*T^2*h^8*u*p*QL^4*QRd*LL +
      555/8*nf^6*T^2*h^8*u*p*QL^4*QLd*LR + 50/3*nf^6*T^2*h^8*u^2*LLd*LR^3*
      LRd^2 + 65/9*nf^6*T^2*h^8*u^2*LLd^3*LR^3 + 50/3*nf^6*T^2*h^8*u^2*LL*LR^2
      *LRd^3 + 50*nf^6*T^2*h^8*u^2*LL*LLd^2*LR^2*LRd + 50*nf^6*T^2*h^8*u^2*
      LL^2*LLd*LR*LRd^2 + 50/3*nf^6*T^2*h^8*u^2*LL^2*LLd^3*LR + 65/9*nf^6*T^2*
      h^8*u^2*LL^3*LRd^3 + 50/3*nf^6*T^2*h^8*u^2*LL^3*LLd^2*LRd + 100/3*nf^6*
      T^2*h^8*u^2*QRd^3*LLd*LR*LRd + 65/3*nf^6*T^2*h^8*u^2*QRd^3*LL*LRd^2 + 50/
      3*nf^6*T^2*h^8*u^2*QRd^3*LL*LLd^2 + 100*nf^6*T^2*h^8*u^2*QR*QRd*LLd*LR^2
      *LRd + 100*nf^6*T^2*h^8*u^2*QR*QRd*LL*LR*LRd^2 + 100*nf^6*T^2*h^8*u^2*QR
      *QRd*LL*LLd^2*LR + 100*nf^6*T^2*h^8*u^2*QR*QRd*LL^2*LLd*LRd + 25*nf^6*
      T^2*h^8*u^2*QR*QRd^4*LLd + 100*nf^6*T^2*h^8*u^2*QR^2*QRd^2*LLd*LR + 100*
      nf^6*T^2*h^8*u^2*QR^2*QRd^2*LL*LRd + 65/3*nf^6*T^2*h^8*u^2*QR^3*LLd*LR^2
       + 100/3*nf^6*T^2*h^8*u^2*QR^3*LL*LR*LRd + 50/3*nf^6*T^2*h^8*u^2*QR^3*
      LL^2*LLd + 25*nf^6*T^2*h^8*u^2*QR^4*QRd*LL + 50*nf^6*T^2*h^8*u^2*QLd*
      QRd^2*LR*LRd^2 + 50*nf^6*T^2*h^8*u^2*QLd*QRd^2*LLd^2*LR + 100*nf^6*T^2*
      h^8*u^2*QLd*QRd^2*LL*LLd*LRd + 50*nf^6*T^2*h^8*u^2*QLd*QR*LR^2*LRd^2 +
      65*nf^6*T^2*h^8*u^2*QLd*QR*LLd^2*LR^2 + 200*nf^6*T^2*h^8*u^2*QLd*QR*LL*
      LLd*LR*LRd + 50*nf^6*T^2*h^8*u^2*QLd*QR*LL^2*LRd^2 + 50*nf^6*T^2*h^8*u^2
      *QLd*QR*LL^2*LLd^2 + 100*nf^6*T^2*h^8*u^2*QLd*QR*QRd^3*LRd + 200*nf^6*
      T^2*h^8*u^2*QLd*QR^2*QRd*LR*LRd + 200*nf^6*T^2*h^8*u^2*QLd*QR^2*QRd*LL*
      LLd + 100*nf^6*T^2*h^8*u^2*QLd*QR^3*QRd^2 + 65/2*nf^6*T^2*h^8*u^2*QLd*
      QR^4*LR + 100*nf^6*T^2*h^8*u^2*QLd^2*QRd*LLd*LR*LRd + 50*nf^6*T^2*h^8*
      u^2*QLd^2*QRd*LL*LRd^2 + 50*nf^6*T^2*h^8*u^2*QLd^2*QRd*LL*LLd^2 + 150*
      nf^6*T^2*h^8*u^2*QLd^2*QR*QRd^2*LLd + 130*nf^6*T^2*h^8*u^2*QLd^2*QR^2*
      LLd*LR + 100*nf^6*T^2*h^8*u^2*QLd^2*QR^2*LL*LRd + 50/3*nf^6*T^2*h^8*u^2*
      QLd^3*LR*LRd^2 + 65/3*nf^6*T^2*h^8*u^2*QLd^3*LLd^2*LR + 100/3*nf^6*T^2*
      h^8*u^2*QLd^3*LL*LLd*LRd + 100*nf^6*T^2*h^8*u^2*QLd^3*QR*QRd*LRd + 130/3
      *nf^6*T^2*h^8*u^2*QLd^3*QR^3 + 65/2*nf^6*T^2*h^8*u^2*QLd^4*QR*LLd + 50*
      nf^6*T^2*h^8*u^2*QL*QRd*LR^2*LRd^2 + 50*nf^6*T^2*h^8*u^2*QL*QRd*LLd^2*
      LR^2 + 200*nf^6*T^2*h^8*u^2*QL*QRd*LL*LLd*LR*LRd + 65*nf^6*T^2*h^8*u^2*
      QL*QRd*LL^2*LRd^2 + 50*nf^6*T^2*h^8*u^2*QL*QRd*LL^2*LLd^2 + 65/2*nf^6*
      T^2*h^8*u^2*QL*QRd^4*LRd + 200*nf^6*T^2*h^8*u^2*QL*QR*QRd^2*LR*LRd + 200
      *nf^6*T^2*h^8*u^2*QL*QR*QRd^2*LL*LLd + 50*nf^6*T^2*h^8*u^2*QL*QR^2*LR^2*
      LRd + 100*nf^6*T^2*h^8*u^2*QL*QR^2*LL*LLd*LR + 50*nf^6*T^2*h^8*u^2*QL*
      QR^2*LL^2*LRd + 100*nf^6*T^2*h^8*u^2*QL*QR^2*QRd^3 + 100*nf^6*T^2*h^8*
      u^2*QL*QR^3*QRd*LR + 100*nf^6*T^2*h^8*u^2*QL*QLd*LLd*LR^2*LRd + 100*nf^6
      *T^2*h^8*u^2*QL*QLd*LL*LR*LRd^2 + 100*nf^6*T^2*h^8*u^2*QL*QLd*LL*LLd^2*
      LR + 100*nf^6*T^2*h^8*u^2*QL*QLd*LL^2*LLd*LRd + 100*nf^6*T^2*h^8*u^2*QL*
      QLd*QRd^3*LLd + 400*nf^6*T^2*h^8*u^2*QL*QLd*QR*QRd*LLd*LR + 400*nf^6*T^2
      *h^8*u^2*QL*QLd*QR*QRd*LL*LRd + 100*nf^6*T^2*h^8*u^2*QL*QLd*QR^3*LL +
      150*nf^6*T^2*h^8*u^2*QL*QLd^2*QRd^2*LRd + 200*nf^6*T^2*h^8*u^2*QL*QLd^2*
      QR*LR*LRd + 200*nf^6*T^2*h^8*u^2*QL*QLd^2*QR*LL*LLd + 300*nf^6*T^2*h^8*
      u^2*QL*QLd^2*QR^2*QRd + 100*nf^6*T^2*h^8*u^2*QL*QLd^3*QRd*LLd + 25*nf^6*
      T^2*h^8*u^2*QL*QLd^4*LRd + 100*nf^6*T^2*h^8*u^2*QL^2*QRd^2*LLd*LR + 130*
      nf^6*T^2*h^8*u^2*QL^2*QRd^2*LL*LRd + 50*nf^6*T^2*h^8*u^2*QL^2*QR*LLd*
      LR^2 + 100*nf^6*T^2*h^8*u^2*QL^2*QR*LL*LR*LRd + 50*nf^6*T^2*h^8*u^2*QL^2
      *QR*LL^2*LLd + 150*nf^6*T^2*h^8*u^2*QL^2*QR^2*QRd*LL + 200*nf^6*T^2*h^8*
      u^2*QL^2*QLd*QRd*LR*LRd + 200*nf^6*T^2*h^8*u^2*QL^2*QLd*QRd*LL*LLd + 300
      *nf^6*T^2*h^8*u^2*QL^2*QLd*QR*QRd^2 + 150*nf^6*T^2*h^8*u^2*QL^2*QLd*QR^2
      *LR + 100*nf^6*T^2*h^8*u^2*QL^2*QLd^2*LLd*LR + 100*nf^6*T^2*h^8*u^2*QL^2
      *QLd^2*LL*LRd + 100*nf^6*T^2*h^8*u^2*QL^2*QLd^3*QR + 50/3*nf^6*T^2*h^8*
      u^2*QL^3*LR^2*LRd + 100/3*nf^6*T^2*h^8*u^2*QL^3*LL*LLd*LR + 65/3*nf^6*
      T^2*h^8*u^2*QL^3*LL^2*LRd + 130/3*nf^6*T^2*h^8*u^2*QL^3*QRd^3 + 100*nf^6
      *T^2*h^8*u^2*QL^3*QR*QRd*LR + 100*nf^6*T^2*h^8*u^2*QL^3*QLd*QR*LL + 100*
      nf^6*T^2*h^8*u^2*QL^3*QLd^2*QRd + 65/2*nf^6*T^2*h^8*u^2*QL^4*QRd*LL + 25
      *nf^6*T^2*h^8*u^2*QL^4*QLd*LR - 7/72*nf^6*T^3*h^8*LR^4*LRd^4 - 13/48*
      nf^6*T^3*h^8*LLd^2*LR^4*LRd^2 + 47/144*nf^6*T^3*h^8*LLd^4*LR^4 - 8/9*
      nf^6*T^3*h^8*LL*LLd*LR^3*LRd^3 + 11/36*nf^6*T^3*h^8*LL*LLd^3*LR^3*LRd -
      13/48*nf^6*T^3*h^8*LL^2*LR^2*LRd^4 + 3/2*nf^6*T^3*h^8*LL^2*LLd^2*LR^2*
      LRd^2 - 13/48*nf^6*T^3*h^8*LL^2*LLd^4*LR^2 + 11/36*nf^6*T^3*h^8*LL^3*LLd
      *LR*LRd^3 - 8/9*nf^6*T^3*h^8*LL^3*LLd^3*LR*LRd + 47/144*nf^6*T^3*h^8*
      LL^4*LRd^4 - 13/48*nf^6*T^3*h^8*LL^4*LLd^2*LRd^2 - 7/72*nf^6*T^3*h^8*
      LL^4*LLd^4 - 43/72*nf^6*T^3*h^8*QRd^3*LR^2*LRd^3 - 1/6*nf^6*T^3*h^8*
      QRd^3*LLd^2*LR^2*LRd - 17/12*nf^6*T^3*h^8*QRd^3*LL*LLd*LR*LRd^2 - 8/9*
      nf^6*T^3*h^8*QRd^3*LL*LLd^3*LR - 35/36*nf^6*T^3*h^8*QRd^3*LL^2*LRd^3 -
      11/24*nf^6*T^3*h^8*QRd^3*LL^2*LLd^2*LRd + 17/72*nf^6*T^3*h^8*QRd^6*LRd^2
       + 17/72*nf^6*T^3*h^8*QRd^6*LLd^2 - 8/9*nf^6*T^3*h^8*QR*QRd*LR^3*LRd^3
       + 1/12*nf^6*T^3*h^8*QR*QRd*LLd^2*LR^3*LRd + 1/12*nf^6*T^3*h^8*QR*QRd*LL
      *LLd^3*LR^2 + 1/12*nf^6*T^3*h^8*QR*QRd*LL^2*LR*LRd^3 + 1/12*nf^6*T^3*h^8
      *QR*QRd*LL^3*LLd*LRd^2 - 8/9*nf^6*T^3*h^8*QR*QRd*LL^3*LLd^3 - 9/16*nf^6*
      T^3*h^8*QR*QRd^4*LR*LRd^2 - 3/4*nf^6*T^3*h^8*QR*QRd^4*LLd^2*LR - 3/8*
      nf^6*T^3*h^8*QR*QRd^4*LL*LLd*LRd + 1/48*nf^6*T^3*h^8*QR^2*QRd^5*LRd - 43/
      72*nf^6*T^3*h^8*QR^3*LR^3*LRd^2 - 35/36*nf^6*T^3*h^8*QR^3*LLd^2*LR^3 -
      17/12*nf^6*T^3*h^8*QR^3*LL*LLd*LR^2*LRd - 1/6*nf^6*T^3*h^8*QR^3*LL^2*LR*
      LRd^2 - 11/24*nf^6*T^3*h^8*QR^3*LL^2*LLd^2*LR - 8/9*nf^6*T^3*h^8*QR^3*
      LL^3*LLd*LRd - 9/16*nf^6*T^3*h^8*QR^4*QRd*LR^2*LRd - 3/8*nf^6*T^3*h^8*
      QR^4*QRd*LL*LLd*LR - 3/4*nf^6*T^3*h^8*QR^4*QRd*LL^2*LRd + 7/72*nf^6*T^3*
      h^8*QR^4*QRd^4 + 1/48*nf^6*T^3*h^8*QR^5*QRd^2*LR + 17/72*nf^6*T^3*h^8*
      QR^6*LR^2 + 17/72*nf^6*T^3*h^8*QR^6*LL^2 - 3/2*nf^6*T^3*h^8*QLd*QRd^2*
      LLd*LR^2*LRd^2 + 13/24*nf^6*T^3*h^8*QLd*QRd^2*LLd^3*LR^2 - 17/12*nf^6*
      T^3*h^8*QLd*QRd^2*LL*LR*LRd^3 - 3/8*nf^6*T^3*h^8*QLd*QRd^2*LL^2*LLd*
      LRd^2 - 7/6*nf^6*T^3*h^8*QLd*QRd^2*LL^2*LLd^3 + 25/24*nf^6*T^3*h^8*QLd*
      QRd^5*LLd*LRd - 17/12*nf^6*T^3*h^8*QLd*QR*LLd*LR^3*LRd^2 + 19/18*nf^6*
      T^3*h^8*QLd*QR*LLd^3*LR^3 - 4/3*nf^6*T^3*h^8*QLd*QR*LL*LR^2*LRd^3 + 3/4*
      nf^6*T^3*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + 3*nf^6*T^3*h^8*QLd*QR*LL^2*LLd*
      LR*LRd^2 - 17/12*nf^6*T^3*h^8*QLd*QR*LL^2*LLd^3*LR + 11/36*nf^6*T^3*h^8*
      QLd*QR*LL^3*LRd^3 - 4/3*nf^6*T^3*h^8*QLd*QR*LL^3*LLd^2*LRd - 3/4*nf^6*
      T^3*h^8*QLd*QR*QRd^3*LL*LRd^2 + 7/12*nf^6*T^3*h^8*QLd*QR^2*QRd^4*LLd - 3/
      2*nf^6*T^3*h^8*QLd*QR^3*QRd^2*LLd*LR - 9/8*nf^6*T^3*h^8*QLd*QR^4*LLd*
      LR^2 - 3/8*nf^6*T^3*h^8*QLd*QR^4*LL*LR*LRd + 3/16*nf^6*T^3*h^8*QLd*QR^4*
      LL^2*LLd + 7/24*nf^6*T^3*h^8*QLd*QR^5*QRd*LL - 7/6*nf^6*T^3*h^8*QLd^2*
      QRd*LR^2*LRd^3 - 3/8*nf^6*T^3*h^8*QLd^2*QRd*LLd^2*LR^2*LRd - 17/12*nf^6*
      T^3*h^8*QLd^2*QRd*LL*LLd^3*LR + 13/24*nf^6*T^3*h^8*QLd^2*QRd*LL^2*LRd^3
       - 3/2*nf^6*T^3*h^8*QLd^2*QRd*LL^2*LLd^2*LRd + 1/12*nf^6*T^3*h^8*QLd^2*
      QRd^4*LRd^2 + 11/12*nf^6*T^3*h^8*QLd^2*QRd^4*LLd^2 - 3/2*nf^6*T^3*h^8*
      QLd^2*QR*QRd^2*LR*LRd^2 + 3/8*nf^6*T^3*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 3/2
      *nf^6*T^3*h^8*QLd^2*QR^2*LLd^2*LR^2 + 3/2*nf^6*T^3*h^8*QLd^2*QR^2*LL*LLd
      *LR*LRd + 3*nf^6*T^3*h^8*QLd^2*QR^2*LL^2*LRd^2 + 7/6*nf^6*T^3*h^8*QLd^2*
      QR^2*QRd^3*LRd + 3/2*nf^6*T^3*h^8*QLd^2*QR^3*QRd*LR*LRd + 3/2*nf^6*T^3*
      h^8*QLd^2*QR^3*QRd*LL*LLd + 13/48*nf^6*T^3*h^8*QLd^2*QR^4*QRd^2 + 5/24*
      nf^6*T^3*h^8*QLd^2*QR^5*LR - 11/24*nf^6*T^3*h^8*QLd^3*LLd*LR^2*LRd^2 -
      35/36*nf^6*T^3*h^8*QLd^3*LLd^3*LR^2 - 8/9*nf^6*T^3*h^8*QLd^3*LL*LR*LRd^3
       - 17/12*nf^6*T^3*h^8*QLd^3*LL*LLd^2*LR*LRd - 1/6*nf^6*T^3*h^8*QLd^3*
      LL^2*LLd*LRd^2 - 43/72*nf^6*T^3*h^8*QLd^3*LL^2*LLd^3 + 8/9*nf^6*T^3*h^8*
      QLd^3*QRd^3*LLd*LRd - 3/4*nf^6*T^3*h^8*QLd^3*QR*QRd*LL*LLd^2 + 23/24*
      nf^6*T^3*h^8*QLd^3*QR^2*QRd^2*LLd + 3*nf^6*T^3*h^8*QLd^3*QR^3*LLd*LR + 3/
      2*nf^6*T^3*h^8*QLd^3*QR^3*LL*LRd + 11/12*nf^6*T^3*h^8*QLd^4*QRd^2*LRd^2
       + 1/12*nf^6*T^3*h^8*QLd^4*QRd^2*LLd^2 + 3/16*nf^6*T^3*h^8*QLd^4*QR*LR*
      LRd^2 - 9/8*nf^6*T^3*h^8*QLd^4*QR*LLd^2*LR - 3/8*nf^6*T^3*h^8*QLd^4*QR*
      LL*LLd*LRd + 41/48*nf^6*T^3*h^8*QLd^4*QR^2*QRd*LRd + 169/144*nf^6*T^3*
      h^8*QLd^4*QR^4 + 25/24*nf^6*T^3*h^8*QLd^5*QRd*LLd*LRd + 5/24*nf^6*T^3*
      h^8*QLd^5*QR^2*LLd + 17/72*nf^6*T^3*h^8*QLd^6*LRd^2 + 17/72*nf^6*T^3*h^8
      *QLd^6*LLd^2 - 4/3*nf^6*T^3*h^8*QL*QRd*LLd*LR^3*LRd^2 + 11/36*nf^6*T^3*
      h^8*QL*QRd*LLd^3*LR^3 - 17/12*nf^6*T^3*h^8*QL*QRd*LL*LR^2*LRd^3 + 3*nf^6
      *T^3*h^8*QL*QRd*LL*LLd^2*LR^2*LRd + 3/4*nf^6*T^3*h^8*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 4/3*nf^6*T^3*h^8*QL*QRd*LL^2*LLd^3*LR + 19/18*nf^6*T^3*h^8*QL*
      QRd*LL^3*LRd^3 - 17/12*nf^6*T^3*h^8*QL*QRd*LL^3*LLd^2*LRd - 3/8*nf^6*T^3
      *h^8*QL*QRd^4*LLd*LR*LRd - 9/8*nf^6*T^3*h^8*QL*QRd^4*LL*LRd^2 + 3/16*
      nf^6*T^3*h^8*QL*QRd^4*LL*LLd^2 + 7/24*nf^6*T^3*h^8*QL*QR*QRd^5*LLd - 17/
      12*nf^6*T^3*h^8*QL*QR^2*LLd*LR^3*LRd - 3/2*nf^6*T^3*h^8*QL*QR^2*LL*LR^2*
      LRd^2 - 3/8*nf^6*T^3*h^8*QL*QR^2*LL*LLd^2*LR^2 + 13/24*nf^6*T^3*h^8*QL*
      QR^2*LL^3*LRd^2 - 7/6*nf^6*T^3*h^8*QL*QR^2*LL^3*LLd^2 - 3/2*nf^6*T^3*h^8
      *QL*QR^2*QRd^3*LL*LRd - 3/4*nf^6*T^3*h^8*QL*QR^3*QRd*LLd*LR^2 + 7/12*
      nf^6*T^3*h^8*QL*QR^4*QRd^2*LL + 25/24*nf^6*T^3*h^8*QL*QR^5*LL*LR - 8/9*
      nf^6*T^3*h^8*QL*QLd*LR^3*LRd^3 + 1/12*nf^6*T^3*h^8*QL*QLd*LLd^2*LR^3*LRd
       + 1/12*nf^6*T^3*h^8*QL*QLd*LL*LLd^3*LR^2 + 1/12*nf^6*T^3*h^8*QL*QLd*
      LL^2*LR*LRd^3 + 1/12*nf^6*T^3*h^8*QL*QLd*LL^3*LLd*LRd^2 - 8/9*nf^6*T^3*
      h^8*QL*QLd*LL^3*LLd^3 - 3/4*nf^6*T^3*h^8*QL*QLd*QRd^3*LR*LRd^2 + 3/2*
      nf^6*T^3*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 + 3/2*nf^6*T^3*h^8*QL*QLd*QR*QRd*
      LL^2*LRd^2 + 23/24*nf^6*T^3*h^8*QL*QLd*QR*QRd^4*LRd - 3/4*nf^6*T^3*h^8*
      QL*QLd*QR^3*LR^2*LRd + 8/9*nf^6*T^3*h^8*QL*QLd*QR^3*QRd^3 + 23/24*nf^6*
      T^3*h^8*QL*QLd*QR^4*QRd*LR + 3/8*nf^6*T^3*h^8*QL*QLd^2*QRd^2*LL*LRd^2 -
      3/2*nf^6*T^3*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 4/3*nf^6*T^3*h^8*QL*QLd^2*QR*
      QRd^3*LLd + 3/2*nf^6*T^3*h^8*QL*QLd^2*QR^2*QRd*LLd*LR + 6*nf^6*T^3*h^8*
      QL*QLd^2*QR^2*QRd*LL*LRd + 41/48*nf^6*T^3*h^8*QL*QLd^2*QR^4*LL - 3/4*
      nf^6*T^3*h^8*QL*QLd^3*QRd*LLd^2*LR + 4/3*nf^6*T^3*h^8*QL*QLd^3*QR*QRd^2*
      LRd + 3/2*nf^6*T^3*h^8*QL*QLd^3*QR^2*LR*LRd + 3/2*nf^6*T^3*h^8*QL*QLd^3*
      QR^2*LL*LLd + 97/36*nf^6*T^3*h^8*QL*QLd^3*QR^3*QRd - 3/8*nf^6*T^3*h^8*QL
      *QLd^4*LLd*LR*LRd - 3/4*nf^6*T^3*h^8*QL*QLd^4*LL*LRd^2 - 9/16*nf^6*T^3*
      h^8*QL*QLd^4*LL*LLd^2 + 23/24*nf^6*T^3*h^8*QL*QLd^4*QR*QRd*LLd + 7/24*
      nf^6*T^3*h^8*QL*QLd^5*QR*LRd + 3*nf^6*T^3*h^8*QL^2*QRd^2*LLd^2*LR^2 + 3/
      2*nf^6*T^3*h^8*QL^2*QRd^2*LL*LLd*LR*LRd + 3/2*nf^6*T^3*h^8*QL^2*QRd^2*
      LL^2*LRd^2 + 5/24*nf^6*T^3*h^8*QL^2*QRd^5*LRd - 7/6*nf^6*T^3*h^8*QL^2*QR
      *LR^3*LRd^2 + 13/24*nf^6*T^3*h^8*QL^2*QR*LLd^2*LR^3 - 3/8*nf^6*T^3*h^8*
      QL^2*QR*LL^2*LR*LRd^2 - 3/2*nf^6*T^3*h^8*QL^2*QR*LL^2*LLd^2*LR - 17/12*
      nf^6*T^3*h^8*QL^2*QR*LL^3*LLd*LRd + 3/2*nf^6*T^3*h^8*QL^2*QR*QRd^3*LR*
      LRd + 3/2*nf^6*T^3*h^8*QL^2*QR*QRd^3*LL*LLd - 3/2*nf^6*T^3*h^8*QL^2*QR^2
      *QRd*LR^2*LRd + 3/8*nf^6*T^3*h^8*QL^2*QR^2*QRd*LL^2*LRd + 13/48*nf^6*T^3
      *h^8*QL^2*QR^2*QRd^4 + 7/6*nf^6*T^3*h^8*QL^2*QR^3*QRd^2*LR + 1/12*nf^6*
      T^3*h^8*QL^2*QR^4*LR^2 + 11/12*nf^6*T^3*h^8*QL^2*QR^4*LL^2 + 41/48*nf^6*
      T^3*h^8*QL^2*QLd*QRd^4*LLd + 6*nf^6*T^3*h^8*QL^2*QLd*QR*QRd^2*LLd*LR + 3/
      2*nf^6*T^3*h^8*QL^2*QLd*QR*QRd^2*LL*LRd + 3/8*nf^6*T^3*h^8*QL^2*QLd*QR^2
      *LLd*LR^2 - 3/2*nf^6*T^3*h^8*QL^2*QLd*QR^2*LL^2*LLd + 4/3*nf^6*T^3*h^8*
      QL^2*QLd*QR^3*QRd*LL + 23/24*nf^6*T^3*h^8*QL^2*QLd^2*QRd^3*LRd + 9/2*
      nf^6*T^3*h^8*QL^2*QLd^2*QR^2*QRd^2 + 23/24*nf^6*T^3*h^8*QL^2*QLd^2*QR^3*
      LR + 7/6*nf^6*T^3*h^8*QL^2*QLd^3*QRd^2*LLd - 3/2*nf^6*T^3*h^8*QL^2*QLd^3
      *QR*LLd*LR + 7/12*nf^6*T^3*h^8*QL^2*QLd^4*QRd*LRd + 13/48*nf^6*T^3*h^8*
      QL^2*QLd^4*QR^2 + 1/48*nf^6*T^3*h^8*QL^2*QLd^5*LLd - 8/9*nf^6*T^3*h^8*
      QL^3*LLd*LR^3*LRd - 11/24*nf^6*T^3*h^8*QL^3*LL*LR^2*LRd^2 - 1/6*nf^6*T^3
      *h^8*QL^3*LL*LLd^2*LR^2 - 17/12*nf^6*T^3*h^8*QL^3*LL^2*LLd*LR*LRd - 35/
      36*nf^6*T^3*h^8*QL^3*LL^3*LRd^2 - 43/72*nf^6*T^3*h^8*QL^3*LL^3*LLd^2 + 3/
      2*nf^6*T^3*h^8*QL^3*QRd^3*LLd*LR + 3*nf^6*T^3*h^8*QL^3*QRd^3*LL*LRd - 3/
      4*nf^6*T^3*h^8*QL^3*QR*QRd*LL^2*LLd + 23/24*nf^6*T^3*h^8*QL^3*QR^2*QRd^2
      *LL + 8/9*nf^6*T^3*h^8*QL^3*QR^3*LL*LR + 3/2*nf^6*T^3*h^8*QL^3*QLd*QRd^2
      *LR*LRd + 3/2*nf^6*T^3*h^8*QL^3*QLd*QRd^2*LL*LLd - 3/4*nf^6*T^3*h^8*QL^3
      *QLd*QR*LL^2*LRd + 97/36*nf^6*T^3*h^8*QL^3*QLd*QR*QRd^3 + 4/3*nf^6*T^3*
      h^8*QL^3*QLd*QR^2*QRd*LR - 3/2*nf^6*T^3*h^8*QL^3*QLd^2*QRd*LL*LRd + 7/6*
      nf^6*T^3*h^8*QL^3*QLd^2*QR^2*LL + 8/9*nf^6*T^3*h^8*QL^3*QLd^3*QR*QRd + 3/
      16*nf^6*T^3*h^8*QL^4*QRd*LR^2*LRd - 3/8*nf^6*T^3*h^8*QL^4*QRd*LL*LLd*LR
       - 9/8*nf^6*T^3*h^8*QL^4*QRd*LL^2*LRd + 169/144*nf^6*T^3*h^8*QL^4*QRd^4
       + 41/48*nf^6*T^3*h^8*QL^4*QR*QRd^2*LR + 11/12*nf^6*T^3*h^8*QL^4*QR^2*
      LR^2 + 1/12*nf^6*T^3*h^8*QL^4*QR^2*LL^2 - 3/4*nf^6*T^3*h^8*QL^4*QLd*LLd*
      LR^2 - 3/8*nf^6*T^3*h^8*QL^4*QLd*LL*LR*LRd - 9/16*nf^6*T^3*h^8*QL^4*QLd*
      LL^2*LLd + 23/24*nf^6*T^3*h^8*QL^4*QLd*QR*QRd*LL + 13/48*nf^6*T^3*h^8*
      QL^4*QLd^2*QRd^2 + 7/12*nf^6*T^3*h^8*QL^4*QLd^2*QR*LR + 7/72*nf^6*T^3*
      h^8*QL^4*QLd^4 + 5/24*nf^6*T^3*h^8*QL^5*QRd^2*LL + 25/24*nf^6*T^3*h^8*
      QL^5*QR*LL*LR + 7/24*nf^6*T^3*h^8*QL^5*QLd*QRd*LR + 1/48*nf^6*T^3*h^8*
      QL^5*QLd^2*LL + 17/72*nf^6*T^3*h^8*QL^6*LR^2 + 17/72*nf^6*T^3*h^8*QL^6*
      LL^2 + 5/3*nf^6*T^3*h^8*G*QRd^3*LLd*LR*LRd + 3/2*nf^6*T^3*h^8*G*QRd^3*LL
      *LRd^2 + 5/6*nf^6*T^3*h^8*G*QRd^3*LL*LLd^2 + 5/2*nf^6*T^3*h^8*G*QR*QRd*
      LLd*LR^2*LRd + 5/2*nf^6*T^3*h^8*G*QR*QRd*LL*LR*LRd^2 + 5/2*nf^6*T^3*h^8*
      G*QR*QRd*LL*LLd^2*LR + 5/2*nf^6*T^3*h^8*G*QR*QRd*LL^2*LLd*LRd + 5/3*nf^6
      *T^3*h^8*G*QR*QRd^4*LLd + 5*nf^6*T^3*h^8*G*QR^2*QRd^2*LLd*LR + 5*nf^6*
      T^3*h^8*G*QR^2*QRd^2*LL*LRd + 3/2*nf^6*T^3*h^8*G*QR^3*LLd*LR^2 + 5/3*
      nf^6*T^3*h^8*G*QR^3*LL*LR*LRd + 5/6*nf^6*T^3*h^8*G*QR^3*LL^2*LLd + 5/3*
      nf^6*T^3*h^8*G*QR^4*QRd*LL + 5/2*nf^6*T^3*h^8*G*QLd*QRd^2*LR*LRd^2 + 5/2
      *nf^6*T^3*h^8*G*QLd*QRd^2*LLd^2*LR + 5*nf^6*T^3*h^8*G*QLd*QRd^2*LL*LLd*
      LRd + 5/4*nf^6*T^3*h^8*G*QLd*QR*LR^2*LRd^2 + 9/4*nf^6*T^3*h^8*G*QLd*QR*
      LLd^2*LR^2 + 5*nf^6*T^3*h^8*G*QLd*QR*LL*LLd*LR*LRd + 5/4*nf^6*T^3*h^8*G*
      QLd*QR*LL^2*LRd^2 + 5/4*nf^6*T^3*h^8*G*QLd*QR*LL^2*LLd^2 + 20/3*nf^6*T^3
      *h^8*G*QLd*QR*QRd^3*LRd + 10*nf^6*T^3*h^8*G*QLd*QR^2*QRd*LR*LRd + 10*
      nf^6*T^3*h^8*G*QLd*QR^2*QRd*LL*LLd + 85/12*nf^6*T^3*h^8*G*QLd*QR^3*QRd^2
       + 3*nf^6*T^3*h^8*G*QLd*QR^4*LR + 5*nf^6*T^3*h^8*G*QLd^2*QRd*LLd*LR*LRd
       + 5/2*nf^6*T^3*h^8*G*QLd^2*QRd*LL*LRd^2 + 5/2*nf^6*T^3*h^8*G*QLd^2*QRd*
      LL*LLd^2 + 10*nf^6*T^3*h^8*G*QLd^2*QR*QRd^2*LLd + 9*nf^6*T^3*h^8*G*QLd^2
      *QR^2*LLd*LR + 5*nf^6*T^3*h^8*G*QLd^2*QR^2*LL*LRd + 5/6*nf^6*T^3*h^8*G*
      QLd^3*LR*LRd^2 + 3/2*nf^6*T^3*h^8*G*QLd^3*LLd^2*LR + 5/3*nf^6*T^3*h^8*G*
      QLd^3*LL*LLd*LRd + 20/3*nf^6*T^3*h^8*G*QLd^3*QR*QRd*LRd + 17/4*nf^6*T^3*
      h^8*G*QLd^3*QR^3 + 3*nf^6*T^3*h^8*G*QLd^4*QR*LLd + 5/4*nf^6*T^3*h^8*G*QL
      *QRd*LR^2*LRd^2 + 5/4*nf^6*T^3*h^8*G*QL*QRd*LLd^2*LR^2 + 5*nf^6*T^3*h^8*
      G*QL*QRd*LL*LLd*LR*LRd + 9/4*nf^6*T^3*h^8*G*QL*QRd*LL^2*LRd^2 + 5/4*nf^6
      *T^3*h^8*G*QL*QRd*LL^2*LLd^2 + 3*nf^6*T^3*h^8*G*QL*QRd^4*LRd + 10*nf^6*
      T^3*h^8*G*QL*QR*QRd^2*LR*LRd + 10*nf^6*T^3*h^8*G*QL*QR*QRd^2*LL*LLd + 5/
      2*nf^6*T^3*h^8*G*QL*QR^2*LR^2*LRd + 5*nf^6*T^3*h^8*G*QL*QR^2*LL*LLd*LR
       + 5/2*nf^6*T^3*h^8*G*QL*QR^2*LL^2*LRd + 85/12*nf^6*T^3*h^8*G*QL*QR^2*
      QRd^3 + 20/3*nf^6*T^3*h^8*G*QL*QR^3*QRd*LR + 5/2*nf^6*T^3*h^8*G*QL*QLd*
      LLd*LR^2*LRd + 5/2*nf^6*T^3*h^8*G*QL*QLd*LL*LR*LRd^2 + 5/2*nf^6*T^3*h^8*
      G*QL*QLd*LL*LLd^2*LR + 5/2*nf^6*T^3*h^8*G*QL*QLd*LL^2*LLd*LRd + 20/3*
      nf^6*T^3*h^8*G*QL*QLd*QRd^3*LLd + 20*nf^6*T^3*h^8*G*QL*QLd*QR*QRd*LLd*LR
       + 20*nf^6*T^3*h^8*G*QL*QLd*QR*QRd*LL*LRd + 20/3*nf^6*T^3*h^8*G*QL*QLd*
      QR^3*LL + 10*nf^6*T^3*h^8*G*QL*QLd^2*QRd^2*LRd + 10*nf^6*T^3*h^8*G*QL*
      QLd^2*QR*LR*LRd + 10*nf^6*T^3*h^8*G*QL*QLd^2*QR*LL*LLd + 85/4*nf^6*T^3*
      h^8*G*QL*QLd^2*QR^2*QRd + 20/3*nf^6*T^3*h^8*G*QL*QLd^3*QRd*LLd + 5/3*
      nf^6*T^3*h^8*G*QL*QLd^4*LRd + 5*nf^6*T^3*h^8*G*QL^2*QRd^2*LLd*LR + 9*
      nf^6*T^3*h^8*G*QL^2*QRd^2*LL*LRd + 5/2*nf^6*T^3*h^8*G*QL^2*QR*LLd*LR^2
       + 5*nf^6*T^3*h^8*G*QL^2*QR*LL*LR*LRd + 5/2*nf^6*T^3*h^8*G*QL^2*QR*LL^2*
      LLd + 10*nf^6*T^3*h^8*G*QL^2*QR^2*QRd*LL + 10*nf^6*T^3*h^8*G*QL^2*QLd*
      QRd*LR*LRd + 10*nf^6*T^3*h^8*G*QL^2*QLd*QRd*LL*LLd + 85/4*nf^6*T^3*h^8*G
      *QL^2*QLd*QR*QRd^2 + 10*nf^6*T^3*h^8*G*QL^2*QLd*QR^2*LR + 5*nf^6*T^3*h^8
      *G*QL^2*QLd^2*LLd*LR + 5*nf^6*T^3*h^8*G*QL^2*QLd^2*LL*LRd + 85/12*nf^6*
      T^3*h^8*G*QL^2*QLd^3*QR + 5/6*nf^6*T^3*h^8*G*QL^3*LR^2*LRd + 5/3*nf^6*
      T^3*h^8*G*QL^3*LL*LLd*LR + 3/2*nf^6*T^3*h^8*G*QL^3*LL^2*LRd + 17/4*nf^6*
      T^3*h^8*G*QL^3*QRd^3 + 20/3*nf^6*T^3*h^8*G*QL^3*QR*QRd*LR + 20/3*nf^6*
      T^3*h^8*G*QL^3*QLd*QR*LL + 85/12*nf^6*T^3*h^8*G*QL^3*QLd^2*QRd + 3*nf^6*
      T^3*h^8*G*QL^4*QRd*LL + 5/3*nf^6*T^3*h^8*G*QL^4*QLd*LR + 5/2*nf^6*T^3*
      h^8*W*LLd*LR^3*LRd^2 + 3/2*nf^6*T^3*h^8*W*LLd^3*LR^3 + 5/2*nf^6*T^3*h^8*
      W*LL*LR^2*LRd^3 + 15/2*nf^6*T^3*h^8*W*LL*LLd^2*LR^2*LRd + 15/2*nf^6*T^3*
      h^8*W*LL^2*LLd*LR*LRd^2 + 5/2*nf^6*T^3*h^8*W*LL^2*LLd^3*LR + 3/2*nf^6*
      T^3*h^8*W*LL^3*LRd^3 + 5/2*nf^6*T^3*h^8*W*LL^3*LLd^2*LRd + 5*nf^6*T^3*
      h^8*W*QRd^3*LLd*LR*LRd + 9/2*nf^6*T^3*h^8*W*QRd^3*LL*LRd^2 + 5/2*nf^6*
      T^3*h^8*W*QRd^3*LL*LLd^2 + 15*nf^6*T^3*h^8*W*QR*QRd*LLd*LR^2*LRd + 15*
      nf^6*T^3*h^8*W*QR*QRd*LL*LR*LRd^2 + 15*nf^6*T^3*h^8*W*QR*QRd*LL*LLd^2*LR
       + 15*nf^6*T^3*h^8*W*QR*QRd*LL^2*LLd*LRd + 15/4*nf^6*T^3*h^8*W*QR*QRd^4*
      LLd + 15*nf^6*T^3*h^8*W*QR^2*QRd^2*LLd*LR + 15*nf^6*T^3*h^8*W*QR^2*QRd^2
      *LL*LRd + 9/2*nf^6*T^3*h^8*W*QR^3*LLd*LR^2 + 5*nf^6*T^3*h^8*W*QR^3*LL*LR
      *LRd + 5/2*nf^6*T^3*h^8*W*QR^3*LL^2*LLd + 15/4*nf^6*T^3*h^8*W*QR^4*QRd*
      LL + 15/2*nf^6*T^3*h^8*W*QLd*QRd^2*LR*LRd^2 + 15/2*nf^6*T^3*h^8*W*QLd*
      QRd^2*LLd^2*LR + 15*nf^6*T^3*h^8*W*QLd*QRd^2*LL*LLd*LRd + 15/2*nf^6*T^3*
      h^8*W*QLd*QR*LR^2*LRd^2 + 27/2*nf^6*T^3*h^8*W*QLd*QR*LLd^2*LR^2 + 30*
      nf^6*T^3*h^8*W*QLd*QR*LL*LLd*LR*LRd + 15/2*nf^6*T^3*h^8*W*QLd*QR*LL^2*
      LRd^2 + 15/2*nf^6*T^3*h^8*W*QLd*QR*LL^2*LLd^2 + 15*nf^6*T^3*h^8*W*QLd*QR
      *QRd^3*LRd + 30*nf^6*T^3*h^8*W*QLd*QR^2*QRd*LR*LRd + 30*nf^6*T^3*h^8*W*
      QLd*QR^2*QRd*LL*LLd + 15*nf^6*T^3*h^8*W*QLd*QR^3*QRd^2 + 27/4*nf^6*T^3*
      h^8*W*QLd*QR^4*LR + 15*nf^6*T^3*h^8*W*QLd^2*QRd*LLd*LR*LRd + 15/2*nf^6*
      T^3*h^8*W*QLd^2*QRd*LL*LRd^2 + 15/2*nf^6*T^3*h^8*W*QLd^2*QRd*LL*LLd^2 +
      45/2*nf^6*T^3*h^8*W*QLd^2*QR*QRd^2*LLd + 27*nf^6*T^3*h^8*W*QLd^2*QR^2*
      LLd*LR + 15*nf^6*T^3*h^8*W*QLd^2*QR^2*LL*LRd + 5/2*nf^6*T^3*h^8*W*QLd^3*
      LR*LRd^2 + 9/2*nf^6*T^3*h^8*W*QLd^3*LLd^2*LR + 5*nf^6*T^3*h^8*W*QLd^3*LL
      *LLd*LRd + 15*nf^6*T^3*h^8*W*QLd^3*QR*QRd*LRd + 9*nf^6*T^3*h^8*W*QLd^3*
      QR^3 + 27/4*nf^6*T^3*h^8*W*QLd^4*QR*LLd + 15/2*nf^6*T^3*h^8*W*QL*QRd*
      LR^2*LRd^2 + 15/2*nf^6*T^3*h^8*W*QL*QRd*LLd^2*LR^2 + 30*nf^6*T^3*h^8*W*
      QL*QRd*LL*LLd*LR*LRd + 27/2*nf^6*T^3*h^8*W*QL*QRd*LL^2*LRd^2 + 15/2*nf^6
      *T^3*h^8*W*QL*QRd*LL^2*LLd^2 + 27/4*nf^6*T^3*h^8*W*QL*QRd^4*LRd + 30*
      nf^6*T^3*h^8*W*QL*QR*QRd^2*LR*LRd + 30*nf^6*T^3*h^8*W*QL*QR*QRd^2*LL*LLd
       + 15/2*nf^6*T^3*h^8*W*QL*QR^2*LR^2*LRd + 15*nf^6*T^3*h^8*W*QL*QR^2*LL*
      LLd*LR + 15/2*nf^6*T^3*h^8*W*QL*QR^2*LL^2*LRd + 15*nf^6*T^3*h^8*W*QL*
      QR^2*QRd^3 + 15*nf^6*T^3*h^8*W*QL*QR^3*QRd*LR + 15*nf^6*T^3*h^8*W*QL*QLd
      *LLd*LR^2*LRd + 15*nf^6*T^3*h^8*W*QL*QLd*LL*LR*LRd^2 + 15*nf^6*T^3*h^8*W
      *QL*QLd*LL*LLd^2*LR + 15*nf^6*T^3*h^8*W*QL*QLd*LL^2*LLd*LRd + 15*nf^6*
      T^3*h^8*W*QL*QLd*QRd^3*LLd + 60*nf^6*T^3*h^8*W*QL*QLd*QR*QRd*LLd*LR + 60
      *nf^6*T^3*h^8*W*QL*QLd*QR*QRd*LL*LRd + 15*nf^6*T^3*h^8*W*QL*QLd*QR^3*LL
       + 45/2*nf^6*T^3*h^8*W*QL*QLd^2*QRd^2*LRd + 30*nf^6*T^3*h^8*W*QL*QLd^2*
      QR*LR*LRd + 30*nf^6*T^3*h^8*W*QL*QLd^2*QR*LL*LLd + 45*nf^6*T^3*h^8*W*QL*
      QLd^2*QR^2*QRd + 15*nf^6*T^3*h^8*W*QL*QLd^3*QRd*LLd + 15/4*nf^6*T^3*h^8*
      W*QL*QLd^4*LRd + 15*nf^6*T^3*h^8*W*QL^2*QRd^2*LLd*LR + 27*nf^6*T^3*h^8*W
      *QL^2*QRd^2*LL*LRd + 15/2*nf^6*T^3*h^8*W*QL^2*QR*LLd*LR^2 + 15*nf^6*T^3*
      h^8*W*QL^2*QR*LL*LR*LRd + 15/2*nf^6*T^3*h^8*W*QL^2*QR*LL^2*LLd + 45/2*
      nf^6*T^3*h^8*W*QL^2*QR^2*QRd*LL + 30*nf^6*T^3*h^8*W*QL^2*QLd*QRd*LR*LRd
       + 30*nf^6*T^3*h^8*W*QL^2*QLd*QRd*LL*LLd + 45*nf^6*T^3*h^8*W*QL^2*QLd*QR
      *QRd^2 + 45/2*nf^6*T^3*h^8*W*QL^2*QLd*QR^2*LR + 15*nf^6*T^3*h^8*W*QL^2*
      QLd^2*LLd*LR + 15*nf^6*T^3*h^8*W*QL^2*QLd^2*LL*LRd + 15*nf^6*T^3*h^8*W*
      QL^2*QLd^3*QR + 5/2*nf^6*T^3*h^8*W*QL^3*LR^2*LRd + 5*nf^6*T^3*h^8*W*QL^3
      *LL*LLd*LR + 9/2*nf^6*T^3*h^8*W*QL^3*LL^2*LRd + 9*nf^6*T^3*h^8*W*QL^3*
      QRd^3 + 15*nf^6*T^3*h^8*W*QL^3*QR*QRd*LR + 15*nf^6*T^3*h^8*W*QL^3*QLd*QR
      *LL + 15*nf^6*T^3*h^8*W*QL^3*QLd^2*QRd + 27/4*nf^6*T^3*h^8*W*QL^4*QRd*LL
       + 15/4*nf^6*T^3*h^8*W*QL^4*QLd*LR + 5/12*nf^6*T^3*h^8*B*LLd*LR^3*LRd^2
       + 1/4*nf^6*T^3*h^8*B*LLd^3*LR^3 + 5/12*nf^6*T^3*h^8*B*LL*LR^2*LRd^3 + 5/
      4*nf^6*T^3*h^8*B*LL*LLd^2*LR^2*LRd + 5/4*nf^6*T^3*h^8*B*LL^2*LLd*LR*
      LRd^2 + 5/12*nf^6*T^3*h^8*B*LL^2*LLd^3*LR + 1/4*nf^6*T^3*h^8*B*LL^3*
      LRd^3 + 5/12*nf^6*T^3*h^8*B*LL^3*LLd^2*LRd + 5/6*nf^6*T^3*h^8*B*QRd^3*
      LLd*LR*LRd + 3/4*nf^6*T^3*h^8*B*QRd^3*LL*LRd^2 + 5/12*nf^6*T^3*h^8*B*
      QRd^3*LL*LLd^2 + 5/2*nf^6*T^3*h^8*B*QR*QRd*LLd*LR^2*LRd + 5/2*nf^6*T^3*
      h^8*B*QR*QRd*LL*LR*LRd^2 + 5/2*nf^6*T^3*h^8*B*QR*QRd*LL*LLd^2*LR + 5/2*
      nf^6*T^3*h^8*B*QR*QRd*LL^2*LLd*LRd + 5/8*nf^6*T^3*h^8*B*QR*QRd^4*LLd + 5/
      2*nf^6*T^3*h^8*B*QR^2*QRd^2*LLd*LR + 5/2*nf^6*T^3*h^8*B*QR^2*QRd^2*LL*
      LRd + 3/4*nf^6*T^3*h^8*B*QR^3*LLd*LR^2 + 5/6*nf^6*T^3*h^8*B*QR^3*LL*LR*
      LRd + 5/12*nf^6*T^3*h^8*B*QR^3*LL^2*LLd + 5/8*nf^6*T^3*h^8*B*QR^4*QRd*LL
       + 5/4*nf^6*T^3*h^8*B*QLd*QRd^2*LR*LRd^2 + 5/4*nf^6*T^3*h^8*B*QLd*QRd^2*
      LLd^2*LR + 5/2*nf^6*T^3*h^8*B*QLd*QRd^2*LL*LLd*LRd + 5/4*nf^6*T^3*h^8*B*
      QLd*QR*LR^2*LRd^2 + 9/4*nf^6*T^3*h^8*B*QLd*QR*LLd^2*LR^2 + 5*nf^6*T^3*
      h^8*B*QLd*QR*LL*LLd*LR*LRd + 5/4*nf^6*T^3*h^8*B*QLd*QR*LL^2*LRd^2 + 5/4*
      nf^6*T^3*h^8*B*QLd*QR*LL^2*LLd^2 + 5/2*nf^6*T^3*h^8*B*QLd*QR*QRd^3*LRd
       + 5*nf^6*T^3*h^8*B*QLd*QR^2*QRd*LR*LRd + 5*nf^6*T^3*h^8*B*QLd*QR^2*QRd*
      LL*LLd + 5/2*nf^6*T^3*h^8*B*QLd*QR^3*QRd^2 + 9/8*nf^6*T^3*h^8*B*QLd*QR^4
      *LR + 5/2*nf^6*T^3*h^8*B*QLd^2*QRd*LLd*LR*LRd + 5/4*nf^6*T^3*h^8*B*QLd^2
      *QRd*LL*LRd^2 + 5/4*nf^6*T^3*h^8*B*QLd^2*QRd*LL*LLd^2 + 15/4*nf^6*T^3*
      h^8*B*QLd^2*QR*QRd^2*LLd + 9/2*nf^6*T^3*h^8*B*QLd^2*QR^2*LLd*LR + 5/2*
      nf^6*T^3*h^8*B*QLd^2*QR^2*LL*LRd + 5/12*nf^6*T^3*h^8*B*QLd^3*LR*LRd^2 +
      3/4*nf^6*T^3*h^8*B*QLd^3*LLd^2*LR + 5/6*nf^6*T^3*h^8*B*QLd^3*LL*LLd*LRd
       + 5/2*nf^6*T^3*h^8*B*QLd^3*QR*QRd*LRd + 3/2*nf^6*T^3*h^8*B*QLd^3*QR^3
       + 9/8*nf^6*T^3*h^8*B*QLd^4*QR*LLd + 5/4*nf^6*T^3*h^8*B*QL*QRd*LR^2*
      LRd^2 + 5/4*nf^6*T^3*h^8*B*QL*QRd*LLd^2*LR^2 + 5*nf^6*T^3*h^8*B*QL*QRd*
      LL*LLd*LR*LRd + 9/4*nf^6*T^3*h^8*B*QL*QRd*LL^2*LRd^2 + 5/4*nf^6*T^3*h^8*
      B*QL*QRd*LL^2*LLd^2 + 9/8*nf^6*T^3*h^8*B*QL*QRd^4*LRd + 5*nf^6*T^3*h^8*B
      *QL*QR*QRd^2*LR*LRd + 5*nf^6*T^3*h^8*B*QL*QR*QRd^2*LL*LLd + 5/4*nf^6*T^3
      *h^8*B*QL*QR^2*LR^2*LRd + 5/2*nf^6*T^3*h^8*B*QL*QR^2*LL*LLd*LR + 5/4*
      nf^6*T^3*h^8*B*QL*QR^2*LL^2*LRd + 5/2*nf^6*T^3*h^8*B*QL*QR^2*QRd^3 + 5/2
      *nf^6*T^3*h^8*B*QL*QR^3*QRd*LR + 5/2*nf^6*T^3*h^8*B*QL*QLd*LLd*LR^2*LRd
       + 5/2*nf^6*T^3*h^8*B*QL*QLd*LL*LR*LRd^2 + 5/2*nf^6*T^3*h^8*B*QL*QLd*LL*
      LLd^2*LR + 5/2*nf^6*T^3*h^8*B*QL*QLd*LL^2*LLd*LRd + 5/2*nf^6*T^3*h^8*B*
      QL*QLd*QRd^3*LLd + 10*nf^6*T^3*h^8*B*QL*QLd*QR*QRd*LLd*LR + 10*nf^6*T^3*
      h^8*B*QL*QLd*QR*QRd*LL*LRd + 5/2*nf^6*T^3*h^8*B*QL*QLd*QR^3*LL + 15/4*
      nf^6*T^3*h^8*B*QL*QLd^2*QRd^2*LRd + 5*nf^6*T^3*h^8*B*QL*QLd^2*QR*LR*LRd
       + 5*nf^6*T^3*h^8*B*QL*QLd^2*QR*LL*LLd + 15/2*nf^6*T^3*h^8*B*QL*QLd^2*
      QR^2*QRd + 5/2*nf^6*T^3*h^8*B*QL*QLd^3*QRd*LLd + 5/8*nf^6*T^3*h^8*B*QL*
      QLd^4*LRd + 5/2*nf^6*T^3*h^8*B*QL^2*QRd^2*LLd*LR + 9/2*nf^6*T^3*h^8*B*
      QL^2*QRd^2*LL*LRd + 5/4*nf^6*T^3*h^8*B*QL^2*QR*LLd*LR^2 + 5/2*nf^6*T^3*
      h^8*B*QL^2*QR*LL*LR*LRd + 5/4*nf^6*T^3*h^8*B*QL^2*QR*LL^2*LLd + 15/4*
      nf^6*T^3*h^8*B*QL^2*QR^2*QRd*LL + 5*nf^6*T^3*h^8*B*QL^2*QLd*QRd*LR*LRd
       + 5*nf^6*T^3*h^8*B*QL^2*QLd*QRd*LL*LLd + 15/2*nf^6*T^3*h^8*B*QL^2*QLd*
      QR*QRd^2 + 15/4*nf^6*T^3*h^8*B*QL^2*QLd*QR^2*LR + 5/2*nf^6*T^3*h^8*B*
      QL^2*QLd^2*LLd*LR + 5/2*nf^6*T^3*h^8*B*QL^2*QLd^2*LL*LRd + 5/2*nf^6*T^3*
      h^8*B*QL^2*QLd^3*QR + 5/12*nf^6*T^3*h^8*B*QL^3*LR^2*LRd + 5/6*nf^6*T^3*
      h^8*B*QL^3*LL*LLd*LR + 3/4*nf^6*T^3*h^8*B*QL^3*LL^2*LRd + 3/2*nf^6*T^3*
      h^8*B*QL^3*QRd^3 + 5/2*nf^6*T^3*h^8*B*QL^3*QR*QRd*LR + 5/2*nf^6*T^3*h^8*
      B*QL^3*QLd*QR*LL + 5/2*nf^6*T^3*h^8*B*QL^3*QLd^2*QRd + 9/8*nf^6*T^3*h^8*
      B*QL^4*QRd*LL + 5/8*nf^6*T^3*h^8*B*QL^4*QLd*LR + 5*nf^6*T^3*h^8*p^2*LLd*
      LR^3*LRd^2 + 5/2*nf^6*T^3*h^8*p^2*LLd^3*LR^3 + 5*nf^6*T^3*h^8*p^2*LL*
      LR^2*LRd^3 + 15*nf^6*T^3*h^8*p^2*LL*LLd^2*LR^2*LRd + 15*nf^6*T^3*h^8*p^2
      *LL^2*LLd*LR*LRd^2 + 5*nf^6*T^3*h^8*p^2*LL^2*LLd^3*LR + 5/2*nf^6*T^3*h^8
      *p^2*LL^3*LRd^3 + 5*nf^6*T^3*h^8*p^2*LL^3*LLd^2*LRd + 10*nf^6*T^3*h^8*
      p^2*QRd^3*LLd*LR*LRd + 15/2*nf^6*T^3*h^8*p^2*QRd^3*LL*LRd^2 + 5*nf^6*T^3
      *h^8*p^2*QRd^3*LL*LLd^2 + 30*nf^6*T^3*h^8*p^2*QR*QRd*LLd*LR^2*LRd + 30*
      nf^6*T^3*h^8*p^2*QR*QRd*LL*LR*LRd^2 + 30*nf^6*T^3*h^8*p^2*QR*QRd*LL*
      LLd^2*LR + 30*nf^6*T^3*h^8*p^2*QR*QRd*LL^2*LLd*LRd + 15/2*nf^6*T^3*h^8*
      p^2*QR*QRd^4*LLd + 30*nf^6*T^3*h^8*p^2*QR^2*QRd^2*LLd*LR + 30*nf^6*T^3*
      h^8*p^2*QR^2*QRd^2*LL*LRd + 15/2*nf^6*T^3*h^8*p^2*QR^3*LLd*LR^2 + 10*
      nf^6*T^3*h^8*p^2*QR^3*LL*LR*LRd + 5*nf^6*T^3*h^8*p^2*QR^3*LL^2*LLd + 15/
      2*nf^6*T^3*h^8*p^2*QR^4*QRd*LL + 15*nf^6*T^3*h^8*p^2*QLd*QRd^2*LR*LRd^2
       + 15*nf^6*T^3*h^8*p^2*QLd*QRd^2*LLd^2*LR + 30*nf^6*T^3*h^8*p^2*QLd*
      QRd^2*LL*LLd*LRd + 15*nf^6*T^3*h^8*p^2*QLd*QR*LR^2*LRd^2 + 45/2*nf^6*T^3
      *h^8*p^2*QLd*QR*LLd^2*LR^2 + 60*nf^6*T^3*h^8*p^2*QLd*QR*LL*LLd*LR*LRd +
      15*nf^6*T^3*h^8*p^2*QLd*QR*LL^2*LRd^2 + 15*nf^6*T^3*h^8*p^2*QLd*QR*LL^2*
      LLd^2 + 30*nf^6*T^3*h^8*p^2*QLd*QR*QRd^3*LRd + 60*nf^6*T^3*h^8*p^2*QLd*
      QR^2*QRd*LR*LRd + 60*nf^6*T^3*h^8*p^2*QLd*QR^2*QRd*LL*LLd + 30*nf^6*T^3*
      h^8*p^2*QLd*QR^3*QRd^2 + 45/4*nf^6*T^3*h^8*p^2*QLd*QR^4*LR + 30*nf^6*T^3
      *h^8*p^2*QLd^2*QRd*LLd*LR*LRd + 15*nf^6*T^3*h^8*p^2*QLd^2*QRd*LL*LRd^2
       + 15*nf^6*T^3*h^8*p^2*QLd^2*QRd*LL*LLd^2 + 45*nf^6*T^3*h^8*p^2*QLd^2*QR
      *QRd^2*LLd + 45*nf^6*T^3*h^8*p^2*QLd^2*QR^2*LLd*LR + 30*nf^6*T^3*h^8*p^2
      *QLd^2*QR^2*LL*LRd + 5*nf^6*T^3*h^8*p^2*QLd^3*LR*LRd^2 + 15/2*nf^6*T^3*
      h^8*p^2*QLd^3*LLd^2*LR + 10*nf^6*T^3*h^8*p^2*QLd^3*LL*LLd*LRd + 30*nf^6*
      T^3*h^8*p^2*QLd^3*QR*QRd*LRd + 15*nf^6*T^3*h^8*p^2*QLd^3*QR^3 + 45/4*
      nf^6*T^3*h^8*p^2*QLd^4*QR*LLd + 15*nf^6*T^3*h^8*p^2*QL*QRd*LR^2*LRd^2 +
      15*nf^6*T^3*h^8*p^2*QL*QRd*LLd^2*LR^2 + 60*nf^6*T^3*h^8*p^2*QL*QRd*LL*
      LLd*LR*LRd + 45/2*nf^6*T^3*h^8*p^2*QL*QRd*LL^2*LRd^2 + 15*nf^6*T^3*h^8*
      p^2*QL*QRd*LL^2*LLd^2 + 45/4*nf^6*T^3*h^8*p^2*QL*QRd^4*LRd + 60*nf^6*T^3
      *h^8*p^2*QL*QR*QRd^2*LR*LRd + 60*nf^6*T^3*h^8*p^2*QL*QR*QRd^2*LL*LLd +
      15*nf^6*T^3*h^8*p^2*QL*QR^2*LR^2*LRd + 30*nf^6*T^3*h^8*p^2*QL*QR^2*LL*
      LLd*LR + 15*nf^6*T^3*h^8*p^2*QL*QR^2*LL^2*LRd + 30*nf^6*T^3*h^8*p^2*QL*
      QR^2*QRd^3 + 30*nf^6*T^3*h^8*p^2*QL*QR^3*QRd*LR + 30*nf^6*T^3*h^8*p^2*QL
      *QLd*LLd*LR^2*LRd + 30*nf^6*T^3*h^8*p^2*QL*QLd*LL*LR*LRd^2 + 30*nf^6*T^3
      *h^8*p^2*QL*QLd*LL*LLd^2*LR + 30*nf^6*T^3*h^8*p^2*QL*QLd*LL^2*LLd*LRd +
      30*nf^6*T^3*h^8*p^2*QL*QLd*QRd^3*LLd + 120*nf^6*T^3*h^8*p^2*QL*QLd*QR*
      QRd*LLd*LR + 120*nf^6*T^3*h^8*p^2*QL*QLd*QR*QRd*LL*LRd + 30*nf^6*T^3*h^8
      *p^2*QL*QLd*QR^3*LL + 45*nf^6*T^3*h^8*p^2*QL*QLd^2*QRd^2*LRd + 60*nf^6*
      T^3*h^8*p^2*QL*QLd^2*QR*LR*LRd + 60*nf^6*T^3*h^8*p^2*QL*QLd^2*QR*LL*LLd
       + 90*nf^6*T^3*h^8*p^2*QL*QLd^2*QR^2*QRd + 30*nf^6*T^3*h^8*p^2*QL*QLd^3*
      QRd*LLd + 15/2*nf^6*T^3*h^8*p^2*QL*QLd^4*LRd + 30*nf^6*T^3*h^8*p^2*QL^2*
      QRd^2*LLd*LR + 45*nf^6*T^3*h^8*p^2*QL^2*QRd^2*LL*LRd + 15*nf^6*T^3*h^8*
      p^2*QL^2*QR*LLd*LR^2 + 30*nf^6*T^3*h^8*p^2*QL^2*QR*LL*LR*LRd + 15*nf^6*
      T^3*h^8*p^2*QL^2*QR*LL^2*LLd + 45*nf^6*T^3*h^8*p^2*QL^2*QR^2*QRd*LL + 60
      *nf^6*T^3*h^8*p^2*QL^2*QLd*QRd*LR*LRd + 60*nf^6*T^3*h^8*p^2*QL^2*QLd*QRd
      *LL*LLd + 90*nf^6*T^3*h^8*p^2*QL^2*QLd*QR*QRd^2 + 45*nf^6*T^3*h^8*p^2*
      QL^2*QLd*QR^2*LR + 30*nf^6*T^3*h^8*p^2*QL^2*QLd^2*LLd*LR + 30*nf^6*T^3*
      h^8*p^2*QL^2*QLd^2*LL*LRd + 30*nf^6*T^3*h^8*p^2*QL^2*QLd^3*QR + 5*nf^6*
      T^3*h^8*p^2*QL^3*LR^2*LRd + 10*nf^6*T^3*h^8*p^2*QL^3*LL*LLd*LR + 15/2*
      nf^6*T^3*h^8*p^2*QL^3*LL^2*LRd + 15*nf^6*T^3*h^8*p^2*QL^3*QRd^3 + 30*
      nf^6*T^3*h^8*p^2*QL^3*QR*QRd*LR + 30*nf^6*T^3*h^8*p^2*QL^3*QLd*QR*LL +
      30*nf^6*T^3*h^8*p^2*QL^3*QLd^2*QRd + 45/4*nf^6*T^3*h^8*p^2*QL^4*QRd*LL
       + 15/2*nf^6*T^3*h^8*p^2*QL^4*QLd*LR + 37/2*nf^6*T^3*h^8*u*p*LLd*LR^3*
      LRd^2 + 9*nf^6*T^3*h^8*u*p*LLd^3*LR^3 + 37/2*nf^6*T^3*h^8*u*p*LL*LR^2*
      LRd^3 + 111/2*nf^6*T^3*h^8*u*p*LL*LLd^2*LR^2*LRd + 111/2*nf^6*T^3*h^8*u*
      p*LL^2*LLd*LR*LRd^2 + 37/2*nf^6*T^3*h^8*u*p*LL^2*LLd^3*LR + 9*nf^6*T^3*
      h^8*u*p*LL^3*LRd^3 + 37/2*nf^6*T^3*h^8*u*p*LL^3*LLd^2*LRd + 37*nf^6*T^3*
      h^8*u*p*QRd^3*LLd*LR*LRd + 27*nf^6*T^3*h^8*u*p*QRd^3*LL*LRd^2 + 37/2*
      nf^6*T^3*h^8*u*p*QRd^3*LL*LLd^2 + 111*nf^6*T^3*h^8*u*p*QR*QRd*LLd*LR^2*
      LRd + 111*nf^6*T^3*h^8*u*p*QR*QRd*LL*LR*LRd^2 + 111*nf^6*T^3*h^8*u*p*QR*
      QRd*LL*LLd^2*LR + 111*nf^6*T^3*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 111/4*nf^6*
      T^3*h^8*u*p*QR*QRd^4*LLd + 111*nf^6*T^3*h^8*u*p*QR^2*QRd^2*LLd*LR + 111*
      nf^6*T^3*h^8*u*p*QR^2*QRd^2*LL*LRd + 27*nf^6*T^3*h^8*u*p*QR^3*LLd*LR^2
       + 37*nf^6*T^3*h^8*u*p*QR^3*LL*LR*LRd + 37/2*nf^6*T^3*h^8*u*p*QR^3*LL^2*
      LLd + 111/4*nf^6*T^3*h^8*u*p*QR^4*QRd*LL + 111/2*nf^6*T^3*h^8*u*p*QLd*
      QRd^2*LR*LRd^2 + 111/2*nf^6*T^3*h^8*u*p*QLd*QRd^2*LLd^2*LR + 111*nf^6*
      T^3*h^8*u*p*QLd*QRd^2*LL*LLd*LRd + 111/2*nf^6*T^3*h^8*u*p*QLd*QR*LR^2*
      LRd^2 + 81*nf^6*T^3*h^8*u*p*QLd*QR*LLd^2*LR^2 + 222*nf^6*T^3*h^8*u*p*QLd
      *QR*LL*LLd*LR*LRd + 111/2*nf^6*T^3*h^8*u*p*QLd*QR*LL^2*LRd^2 + 111/2*
      nf^6*T^3*h^8*u*p*QLd*QR*LL^2*LLd^2 + 111*nf^6*T^3*h^8*u*p*QLd*QR*QRd^3*
      LRd + 222*nf^6*T^3*h^8*u*p*QLd*QR^2*QRd*LR*LRd + 222*nf^6*T^3*h^8*u*p*
      QLd*QR^2*QRd*LL*LLd + 111*nf^6*T^3*h^8*u*p*QLd*QR^3*QRd^2 + 81/2*nf^6*
      T^3*h^8*u*p*QLd*QR^4*LR + 111*nf^6*T^3*h^8*u*p*QLd^2*QRd*LLd*LR*LRd +
      111/2*nf^6*T^3*h^8*u*p*QLd^2*QRd*LL*LRd^2 + 111/2*nf^6*T^3*h^8*u*p*QLd^2
      *QRd*LL*LLd^2 + 333/2*nf^6*T^3*h^8*u*p*QLd^2*QR*QRd^2*LLd + 162*nf^6*T^3
      *h^8*u*p*QLd^2*QR^2*LLd*LR + 111*nf^6*T^3*h^8*u*p*QLd^2*QR^2*LL*LRd + 37/
      2*nf^6*T^3*h^8*u*p*QLd^3*LR*LRd^2 + 27*nf^6*T^3*h^8*u*p*QLd^3*LLd^2*LR
       + 37*nf^6*T^3*h^8*u*p*QLd^3*LL*LLd*LRd + 111*nf^6*T^3*h^8*u*p*QLd^3*QR*
      QRd*LRd + 54*nf^6*T^3*h^8*u*p*QLd^3*QR^3 + 81/2*nf^6*T^3*h^8*u*p*QLd^4*
      QR*LLd + 111/2*nf^6*T^3*h^8*u*p*QL*QRd*LR^2*LRd^2 + 111/2*nf^6*T^3*h^8*u
      *p*QL*QRd*LLd^2*LR^2 + 222*nf^6*T^3*h^8*u*p*QL*QRd*LL*LLd*LR*LRd + 81*
      nf^6*T^3*h^8*u*p*QL*QRd*LL^2*LRd^2 + 111/2*nf^6*T^3*h^8*u*p*QL*QRd*LL^2*
      LLd^2 + 81/2*nf^6*T^3*h^8*u*p*QL*QRd^4*LRd + 222*nf^6*T^3*h^8*u*p*QL*QR*
      QRd^2*LR*LRd + 222*nf^6*T^3*h^8*u*p*QL*QR*QRd^2*LL*LLd + 111/2*nf^6*T^3*
      h^8*u*p*QL*QR^2*LR^2*LRd + 111*nf^6*T^3*h^8*u*p*QL*QR^2*LL*LLd*LR + 111/
      2*nf^6*T^3*h^8*u*p*QL*QR^2*LL^2*LRd + 111*nf^6*T^3*h^8*u*p*QL*QR^2*QRd^3
       + 111*nf^6*T^3*h^8*u*p*QL*QR^3*QRd*LR + 111*nf^6*T^3*h^8*u*p*QL*QLd*LLd
      *LR^2*LRd + 111*nf^6*T^3*h^8*u*p*QL*QLd*LL*LR*LRd^2 + 111*nf^6*T^3*h^8*u
      *p*QL*QLd*LL*LLd^2*LR + 111*nf^6*T^3*h^8*u*p*QL*QLd*LL^2*LLd*LRd + 111*
      nf^6*T^3*h^8*u*p*QL*QLd*QRd^3*LLd + 444*nf^6*T^3*h^8*u*p*QL*QLd*QR*QRd*
      LLd*LR + 444*nf^6*T^3*h^8*u*p*QL*QLd*QR*QRd*LL*LRd + 111*nf^6*T^3*h^8*u*
      p*QL*QLd*QR^3*LL + 333/2*nf^6*T^3*h^8*u*p*QL*QLd^2*QRd^2*LRd + 222*nf^6*
      T^3*h^8*u*p*QL*QLd^2*QR*LR*LRd + 222*nf^6*T^3*h^8*u*p*QL*QLd^2*QR*LL*LLd
       + 333*nf^6*T^3*h^8*u*p*QL*QLd^2*QR^2*QRd + 111*nf^6*T^3*h^8*u*p*QL*
      QLd^3*QRd*LLd + 111/4*nf^6*T^3*h^8*u*p*QL*QLd^4*LRd + 111*nf^6*T^3*h^8*u
      *p*QL^2*QRd^2*LLd*LR + 162*nf^6*T^3*h^8*u*p*QL^2*QRd^2*LL*LRd + 111/2*
      nf^6*T^3*h^8*u*p*QL^2*QR*LLd*LR^2 + 111*nf^6*T^3*h^8*u*p*QL^2*QR*LL*LR*
      LRd + 111/2*nf^6*T^3*h^8*u*p*QL^2*QR*LL^2*LLd + 333/2*nf^6*T^3*h^8*u*p*
      QL^2*QR^2*QRd*LL + 222*nf^6*T^3*h^8*u*p*QL^2*QLd*QRd*LR*LRd + 222*nf^6*
      T^3*h^8*u*p*QL^2*QLd*QRd*LL*LLd + 333*nf^6*T^3*h^8*u*p*QL^2*QLd*QR*QRd^2
       + 333/2*nf^6*T^3*h^8*u*p*QL^2*QLd*QR^2*LR + 111*nf^6*T^3*h^8*u*p*QL^2*
      QLd^2*LLd*LR + 111*nf^6*T^3*h^8*u*p*QL^2*QLd^2*LL*LRd + 111*nf^6*T^3*h^8
      *u*p*QL^2*QLd^3*QR + 37/2*nf^6*T^3*h^8*u*p*QL^3*LR^2*LRd + 37*nf^6*T^3*
      h^8*u*p*QL^3*LL*LLd*LR + 27*nf^6*T^3*h^8*u*p*QL^3*LL^2*LRd + 54*nf^6*T^3
      *h^8*u*p*QL^3*QRd^3 + 111*nf^6*T^3*h^8*u*p*QL^3*QR*QRd*LR + 111*nf^6*T^3
      *h^8*u*p*QL^3*QLd*QR*LL + 111*nf^6*T^3*h^8*u*p*QL^3*QLd^2*QRd + 81/2*
      nf^6*T^3*h^8*u*p*QL^4*QRd*LL + 111/4*nf^6*T^3*h^8*u*p*QL^4*QLd*LR + 55/6
      *nf^6*T^3*h^8*u^2*LLd*LR^3*LRd^2 + 67/18*nf^6*T^3*h^8*u^2*LLd^3*LR^3 +
      55/6*nf^6*T^3*h^8*u^2*LL*LR^2*LRd^3 + 55/2*nf^6*T^3*h^8*u^2*LL*LLd^2*
      LR^2*LRd + 55/2*nf^6*T^3*h^8*u^2*LL^2*LLd*LR*LRd^2 + 55/6*nf^6*T^3*h^8*
      u^2*LL^2*LLd^3*LR + 67/18*nf^6*T^3*h^8*u^2*LL^3*LRd^3 + 55/6*nf^6*T^3*
      h^8*u^2*LL^3*LLd^2*LRd + 55/3*nf^6*T^3*h^8*u^2*QRd^3*LLd*LR*LRd + 67/6*
      nf^6*T^3*h^8*u^2*QRd^3*LL*LRd^2 + 55/6*nf^6*T^3*h^8*u^2*QRd^3*LL*LLd^2
       + 55*nf^6*T^3*h^8*u^2*QR*QRd*LLd*LR^2*LRd + 55*nf^6*T^3*h^8*u^2*QR*QRd*
      LL*LR*LRd^2 + 55*nf^6*T^3*h^8*u^2*QR*QRd*LL*LLd^2*LR + 55*nf^6*T^3*h^8*
      u^2*QR*QRd*LL^2*LLd*LRd + 55/4*nf^6*T^3*h^8*u^2*QR*QRd^4*LLd + 55*nf^6*
      T^3*h^8*u^2*QR^2*QRd^2*LLd*LR + 55*nf^6*T^3*h^8*u^2*QR^2*QRd^2*LL*LRd +
      67/6*nf^6*T^3*h^8*u^2*QR^3*LLd*LR^2 + 55/3*nf^6*T^3*h^8*u^2*QR^3*LL*LR*
      LRd + 55/6*nf^6*T^3*h^8*u^2*QR^3*LL^2*LLd + 55/4*nf^6*T^3*h^8*u^2*QR^4*
      QRd*LL + 55/2*nf^6*T^3*h^8*u^2*QLd*QRd^2*LR*LRd^2 + 55/2*nf^6*T^3*h^8*
      u^2*QLd*QRd^2*LLd^2*LR + 55*nf^6*T^3*h^8*u^2*QLd*QRd^2*LL*LLd*LRd + 55/2
      *nf^6*T^3*h^8*u^2*QLd*QR*LR^2*LRd^2 + 67/2*nf^6*T^3*h^8*u^2*QLd*QR*LLd^2
      *LR^2 + 110*nf^6*T^3*h^8*u^2*QLd*QR*LL*LLd*LR*LRd + 55/2*nf^6*T^3*h^8*
      u^2*QLd*QR*LL^2*LRd^2 + 55/2*nf^6*T^3*h^8*u^2*QLd*QR*LL^2*LLd^2 + 55*
      nf^6*T^3*h^8*u^2*QLd*QR*QRd^3*LRd + 110*nf^6*T^3*h^8*u^2*QLd*QR^2*QRd*LR
      *LRd + 110*nf^6*T^3*h^8*u^2*QLd*QR^2*QRd*LL*LLd + 55*nf^6*T^3*h^8*u^2*
      QLd*QR^3*QRd^2 + 67/4*nf^6*T^3*h^8*u^2*QLd*QR^4*LR + 55*nf^6*T^3*h^8*u^2
      *QLd^2*QRd*LLd*LR*LRd + 55/2*nf^6*T^3*h^8*u^2*QLd^2*QRd*LL*LRd^2 + 55/2*
      nf^6*T^3*h^8*u^2*QLd^2*QRd*LL*LLd^2 + 165/2*nf^6*T^3*h^8*u^2*QLd^2*QR*
      QRd^2*LLd + 67*nf^6*T^3*h^8*u^2*QLd^2*QR^2*LLd*LR + 55*nf^6*T^3*h^8*u^2*
      QLd^2*QR^2*LL*LRd + 55/6*nf^6*T^3*h^8*u^2*QLd^3*LR*LRd^2 + 67/6*nf^6*T^3
      *h^8*u^2*QLd^3*LLd^2*LR + 55/3*nf^6*T^3*h^8*u^2*QLd^3*LL*LLd*LRd + 55*
      nf^6*T^3*h^8*u^2*QLd^3*QR*QRd*LRd + 67/3*nf^6*T^3*h^8*u^2*QLd^3*QR^3 +
      67/4*nf^6*T^3*h^8*u^2*QLd^4*QR*LLd + 55/2*nf^6*T^3*h^8*u^2*QL*QRd*LR^2*
      LRd^2 + 55/2*nf^6*T^3*h^8*u^2*QL*QRd*LLd^2*LR^2 + 110*nf^6*T^3*h^8*u^2*
      QL*QRd*LL*LLd*LR*LRd + 67/2*nf^6*T^3*h^8*u^2*QL*QRd*LL^2*LRd^2 + 55/2*
      nf^6*T^3*h^8*u^2*QL*QRd*LL^2*LLd^2 + 67/4*nf^6*T^3*h^8*u^2*QL*QRd^4*LRd
       + 110*nf^6*T^3*h^8*u^2*QL*QR*QRd^2*LR*LRd + 110*nf^6*T^3*h^8*u^2*QL*QR*
      QRd^2*LL*LLd + 55/2*nf^6*T^3*h^8*u^2*QL*QR^2*LR^2*LRd + 55*nf^6*T^3*h^8*
      u^2*QL*QR^2*LL*LLd*LR + 55/2*nf^6*T^3*h^8*u^2*QL*QR^2*LL^2*LRd + 55*nf^6
      *T^3*h^8*u^2*QL*QR^2*QRd^3 + 55*nf^6*T^3*h^8*u^2*QL*QR^3*QRd*LR + 55*
      nf^6*T^3*h^8*u^2*QL*QLd*LLd*LR^2*LRd + 55*nf^6*T^3*h^8*u^2*QL*QLd*LL*LR*
      LRd^2 + 55*nf^6*T^3*h^8*u^2*QL*QLd*LL*LLd^2*LR + 55*nf^6*T^3*h^8*u^2*QL*
      QLd*LL^2*LLd*LRd + 55*nf^6*T^3*h^8*u^2*QL*QLd*QRd^3*LLd + 220*nf^6*T^3*
      h^8*u^2*QL*QLd*QR*QRd*LLd*LR + 220*nf^6*T^3*h^8*u^2*QL*QLd*QR*QRd*LL*LRd
       + 55*nf^6*T^3*h^8*u^2*QL*QLd*QR^3*LL + 165/2*nf^6*T^3*h^8*u^2*QL*QLd^2*
      QRd^2*LRd + 110*nf^6*T^3*h^8*u^2*QL*QLd^2*QR*LR*LRd + 110*nf^6*T^3*h^8*
      u^2*QL*QLd^2*QR*LL*LLd + 165*nf^6*T^3*h^8*u^2*QL*QLd^2*QR^2*QRd + 55*
      nf^6*T^3*h^8*u^2*QL*QLd^3*QRd*LLd + 55/4*nf^6*T^3*h^8*u^2*QL*QLd^4*LRd
       + 55*nf^6*T^3*h^8*u^2*QL^2*QRd^2*LLd*LR + 67*nf^6*T^3*h^8*u^2*QL^2*
      QRd^2*LL*LRd + 55/2*nf^6*T^3*h^8*u^2*QL^2*QR*LLd*LR^2 + 55*nf^6*T^3*h^8*
      u^2*QL^2*QR*LL*LR*LRd + 55/2*nf^6*T^3*h^8*u^2*QL^2*QR*LL^2*LLd + 165/2*
      nf^6*T^3*h^8*u^2*QL^2*QR^2*QRd*LL + 110*nf^6*T^3*h^8*u^2*QL^2*QLd*QRd*LR
      *LRd + 110*nf^6*T^3*h^8*u^2*QL^2*QLd*QRd*LL*LLd + 165*nf^6*T^3*h^8*u^2*
      QL^2*QLd*QR*QRd^2 + 165/2*nf^6*T^3*h^8*u^2*QL^2*QLd*QR^2*LR + 55*nf^6*
      T^3*h^8*u^2*QL^2*QLd^2*LLd*LR + 55*nf^6*T^3*h^8*u^2*QL^2*QLd^2*LL*LRd +
      55*nf^6*T^3*h^8*u^2*QL^2*QLd^3*QR + 55/6*nf^6*T^3*h^8*u^2*QL^3*LR^2*LRd
       + 55/3*nf^6*T^3*h^8*u^2*QL^3*LL*LLd*LR + 67/6*nf^6*T^3*h^8*u^2*QL^3*
      LL^2*LRd + 67/3*nf^6*T^3*h^8*u^2*QL^3*QRd^3 + 55*nf^6*T^3*h^8*u^2*QL^3*
      QR*QRd*LR + 55*nf^6*T^3*h^8*u^2*QL^3*QLd*QR*LL + 55*nf^6*T^3*h^8*u^2*
      QL^3*QLd^2*QRd + 67/4*nf^6*T^3*h^8*u^2*QL^4*QRd*LL + 55/4*nf^6*T^3*h^8*
      u^2*QL^4*QLd*LR - 1/72*nf^6*T^4*h^8*LR^4*LRd^4 - 1/16*nf^6*T^4*h^8*LLd^2
      *LR^4*LRd^2 + 17/144*nf^6*T^4*h^8*LLd^4*LR^4 - 2/9*nf^6*T^4*h^8*LL*LLd*
      LR^3*LRd^3 + 5/36*nf^6*T^4*h^8*LL*LLd^3*LR^3*LRd - 1/16*nf^6*T^4*h^8*
      LL^2*LR^2*LRd^4 + 1/2*nf^6*T^4*h^8*LL^2*LLd^2*LR^2*LRd^2 - 1/16*nf^6*T^4
      *h^8*LL^2*LLd^4*LR^2 + 5/36*nf^6*T^4*h^8*LL^3*LLd*LR*LRd^3 - 2/9*nf^6*
      T^4*h^8*LL^3*LLd^3*LR*LRd + 17/144*nf^6*T^4*h^8*LL^4*LRd^4 - 1/16*nf^6*
      T^4*h^8*LL^4*LLd^2*LRd^2 - 1/72*nf^6*T^4*h^8*LL^4*LLd^4 - 13/72*nf^6*T^4
      *h^8*QRd^3*LR^2*LRd^3 - 5/12*nf^6*T^4*h^8*QRd^3*LL*LLd*LR*LRd^2 - 2/9*
      nf^6*T^4*h^8*QRd^3*LL*LLd^3*LR - 11/36*nf^6*T^4*h^8*QRd^3*LL^2*LRd^3 - 1/
      8*nf^6*T^4*h^8*QRd^3*LL^2*LLd^2*LRd + 5/72*nf^6*T^4*h^8*QRd^6*LRd^2 + 5/
      72*nf^6*T^4*h^8*QRd^6*LLd^2 - 2/9*nf^6*T^4*h^8*QR*QRd*LR^3*LRd^3 + 1/12*
      nf^6*T^4*h^8*QR*QRd*LLd^2*LR^3*LRd + 1/12*nf^6*T^4*h^8*QR*QRd*LL*LLd^3*
      LR^2 + 1/12*nf^6*T^4*h^8*QR*QRd*LL^2*LR*LRd^3 + 1/12*nf^6*T^4*h^8*QR*QRd
      *LL^3*LLd*LRd^2 - 2/9*nf^6*T^4*h^8*QR*QRd*LL^3*LLd^3 - 3/16*nf^6*T^4*h^8
      *QR*QRd^4*LR*LRd^2 - 1/4*nf^6*T^4*h^8*QR*QRd^4*LLd^2*LR - 1/8*nf^6*T^4*
      h^8*QR*QRd^4*LL*LLd*LRd - 1/48*nf^6*T^4*h^8*QR^2*QRd^5*LRd - 13/72*nf^6*
      T^4*h^8*QR^3*LR^3*LRd^2 - 11/36*nf^6*T^4*h^8*QR^3*LLd^2*LR^3 - 5/12*nf^6
      *T^4*h^8*QR^3*LL*LLd*LR^2*LRd - 1/8*nf^6*T^4*h^8*QR^3*LL^2*LLd^2*LR - 2/
      9*nf^6*T^4*h^8*QR^3*LL^3*LLd*LRd - 3/16*nf^6*T^4*h^8*QR^4*QRd*LR^2*LRd
       - 1/8*nf^6*T^4*h^8*QR^4*QRd*LL*LLd*LR - 1/4*nf^6*T^4*h^8*QR^4*QRd*LL^2*
      LRd + 1/72*nf^6*T^4*h^8*QR^4*QRd^4 - 1/48*nf^6*T^4*h^8*QR^5*QRd^2*LR + 5/
      72*nf^6*T^4*h^8*QR^6*LR^2 + 5/72*nf^6*T^4*h^8*QR^6*LL^2 - 1/2*nf^6*T^4*
      h^8*QLd*QRd^2*LLd*LR^2*LRd^2 + 5/24*nf^6*T^4*h^8*QLd*QRd^2*LLd^3*LR^2 -
      5/12*nf^6*T^4*h^8*QLd*QRd^2*LL*LR*LRd^3 - 1/8*nf^6*T^4*h^8*QLd*QRd^2*
      LL^2*LLd*LRd^2 - 1/3*nf^6*T^4*h^8*QLd*QRd^2*LL^2*LLd^3 + 7/24*nf^6*T^4*
      h^8*QLd*QRd^5*LLd*LRd - 5/12*nf^6*T^4*h^8*QLd*QR*LLd*LR^3*LRd^2 + 7/18*
      nf^6*T^4*h^8*QLd*QR*LLd^3*LR^3 - 1/3*nf^6*T^4*h^8*QLd*QR*LL*LR^2*LRd^3
       + 1/4*nf^6*T^4*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + nf^6*T^4*h^8*QLd*QR*LL^2*
      LLd*LR*LRd^2 - 5/12*nf^6*T^4*h^8*QLd*QR*LL^2*LLd^3*LR + 5/36*nf^6*T^4*
      h^8*QLd*QR*LL^3*LRd^3 - 1/3*nf^6*T^4*h^8*QLd*QR*LL^3*LLd^2*LRd - 1/4*
      nf^6*T^4*h^8*QLd*QR*QRd^3*LL*LRd^2 + 1/12*nf^6*T^4*h^8*QLd*QR^2*QRd^4*
      LLd - 1/2*nf^6*T^4*h^8*QLd*QR^3*QRd^2*LLd*LR - 3/8*nf^6*T^4*h^8*QLd*QR^4
      *LLd*LR^2 - 1/8*nf^6*T^4*h^8*QLd*QR^4*LL*LR*LRd + 1/16*nf^6*T^4*h^8*QLd*
      QR^4*LL^2*LLd + 1/24*nf^6*T^4*h^8*QLd*QR^5*QRd*LL - 1/3*nf^6*T^4*h^8*
      QLd^2*QRd*LR^2*LRd^3 - 1/8*nf^6*T^4*h^8*QLd^2*QRd*LLd^2*LR^2*LRd - 5/12*
      nf^6*T^4*h^8*QLd^2*QRd*LL*LLd^3*LR + 5/24*nf^6*T^4*h^8*QLd^2*QRd*LL^2*
      LRd^3 - 1/2*nf^6*T^4*h^8*QLd^2*QRd*LL^2*LLd^2*LRd + 1/4*nf^6*T^4*h^8*
      QLd^2*QRd^4*LLd^2 - 1/2*nf^6*T^4*h^8*QLd^2*QR*QRd^2*LR*LRd^2 + 1/8*nf^6*
      T^4*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 1/2*nf^6*T^4*h^8*QLd^2*QR^2*LLd^2*LR^2
       + 1/2*nf^6*T^4*h^8*QLd^2*QR^2*LL*LLd*LR*LRd + nf^6*T^4*h^8*QLd^2*QR^2*
      LL^2*LRd^2 + 1/3*nf^6*T^4*h^8*QLd^2*QR^2*QRd^3*LRd + 1/2*nf^6*T^4*h^8*
      QLd^2*QR^3*QRd*LR*LRd + 1/2*nf^6*T^4*h^8*QLd^2*QR^3*QRd*LL*LLd + 1/16*
      nf^6*T^4*h^8*QLd^2*QR^4*QRd^2 + 1/24*nf^6*T^4*h^8*QLd^2*QR^5*LR - 1/8*
      nf^6*T^4*h^8*QLd^3*LLd*LR^2*LRd^2 - 11/36*nf^6*T^4*h^8*QLd^3*LLd^3*LR^2
       - 2/9*nf^6*T^4*h^8*QLd^3*LL*LR*LRd^3 - 5/12*nf^6*T^4*h^8*QLd^3*LL*LLd^2
      *LR*LRd - 13/72*nf^6*T^4*h^8*QLd^3*LL^2*LLd^3 + 2/9*nf^6*T^4*h^8*QLd^3*
      QRd^3*LLd*LRd - 1/4*nf^6*T^4*h^8*QLd^3*QR*QRd*LL*LLd^2 + 7/24*nf^6*T^4*
      h^8*QLd^3*QR^2*QRd^2*LLd + nf^6*T^4*h^8*QLd^3*QR^3*LLd*LR + 1/2*nf^6*T^4
      *h^8*QLd^3*QR^3*LL*LRd + 1/4*nf^6*T^4*h^8*QLd^4*QRd^2*LRd^2 + 1/16*nf^6*
      T^4*h^8*QLd^4*QR*LR*LRd^2 - 3/8*nf^6*T^4*h^8*QLd^4*QR*LLd^2*LR - 1/8*
      nf^6*T^4*h^8*QLd^4*QR*LL*LLd*LRd + 11/48*nf^6*T^4*h^8*QLd^4*QR^2*QRd*LRd
       + 55/144*nf^6*T^4*h^8*QLd^4*QR^4 + 7/24*nf^6*T^4*h^8*QLd^5*QRd*LLd*LRd
       + 1/24*nf^6*T^4*h^8*QLd^5*QR^2*LLd + 5/72*nf^6*T^4*h^8*QLd^6*LRd^2 + 5/
      72*nf^6*T^4*h^8*QLd^6*LLd^2 - 1/3*nf^6*T^4*h^8*QL*QRd*LLd*LR^3*LRd^2 + 5/
      36*nf^6*T^4*h^8*QL*QRd*LLd^3*LR^3 - 5/12*nf^6*T^4*h^8*QL*QRd*LL*LR^2*
      LRd^3 + nf^6*T^4*h^8*QL*QRd*LL*LLd^2*LR^2*LRd + 1/4*nf^6*T^4*h^8*QL*QRd*
      LL^2*LLd*LR*LRd^2 - 1/3*nf^6*T^4*h^8*QL*QRd*LL^2*LLd^3*LR + 7/18*nf^6*
      T^4*h^8*QL*QRd*LL^3*LRd^3 - 5/12*nf^6*T^4*h^8*QL*QRd*LL^3*LLd^2*LRd - 1/
      8*nf^6*T^4*h^8*QL*QRd^4*LLd*LR*LRd - 3/8*nf^6*T^4*h^8*QL*QRd^4*LL*LRd^2
       + 1/16*nf^6*T^4*h^8*QL*QRd^4*LL*LLd^2 + 1/24*nf^6*T^4*h^8*QL*QR*QRd^5*
      LLd - 5/12*nf^6*T^4*h^8*QL*QR^2*LLd*LR^3*LRd - 1/2*nf^6*T^4*h^8*QL*QR^2*
      LL*LR^2*LRd^2 - 1/8*nf^6*T^4*h^8*QL*QR^2*LL*LLd^2*LR^2 + 5/24*nf^6*T^4*
      h^8*QL*QR^2*LL^3*LRd^2 - 1/3*nf^6*T^4*h^8*QL*QR^2*LL^3*LLd^2 - 1/2*nf^6*
      T^4*h^8*QL*QR^2*QRd^3*LL*LRd - 1/4*nf^6*T^4*h^8*QL*QR^3*QRd*LLd*LR^2 + 1/
      12*nf^6*T^4*h^8*QL*QR^4*QRd^2*LL + 7/24*nf^6*T^4*h^8*QL*QR^5*LL*LR - 2/9
      *nf^6*T^4*h^8*QL*QLd*LR^3*LRd^3 + 1/12*nf^6*T^4*h^8*QL*QLd*LLd^2*LR^3*
      LRd + 1/12*nf^6*T^4*h^8*QL*QLd*LL*LLd^3*LR^2 + 1/12*nf^6*T^4*h^8*QL*QLd*
      LL^2*LR*LRd^3 + 1/12*nf^6*T^4*h^8*QL*QLd*LL^3*LLd*LRd^2 - 2/9*nf^6*T^4*
      h^8*QL*QLd*LL^3*LLd^3 - 1/4*nf^6*T^4*h^8*QL*QLd*QRd^3*LR*LRd^2 + 1/2*
      nf^6*T^4*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 + 1/2*nf^6*T^4*h^8*QL*QLd*QR*QRd*
      LL^2*LRd^2 + 5/24*nf^6*T^4*h^8*QL*QLd*QR*QRd^4*LRd - 1/4*nf^6*T^4*h^8*QL
      *QLd*QR^3*LR^2*LRd + 2/9*nf^6*T^4*h^8*QL*QLd*QR^3*QRd^3 + 5/24*nf^6*T^4*
      h^8*QL*QLd*QR^4*QRd*LR + 1/8*nf^6*T^4*h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 1/2*
      nf^6*T^4*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 1/3*nf^6*T^4*h^8*QL*QLd^2*QR*
      QRd^3*LLd + 1/2*nf^6*T^4*h^8*QL*QLd^2*QR^2*QRd*LLd*LR + 2*nf^6*T^4*h^8*
      QL*QLd^2*QR^2*QRd*LL*LRd + 11/48*nf^6*T^4*h^8*QL*QLd^2*QR^4*LL - 1/4*
      nf^6*T^4*h^8*QL*QLd^3*QRd*LLd^2*LR + 1/3*nf^6*T^4*h^8*QL*QLd^3*QR*QRd^2*
      LRd + 1/2*nf^6*T^4*h^8*QL*QLd^3*QR^2*LR*LRd + 1/2*nf^6*T^4*h^8*QL*QLd^3*
      QR^2*LL*LLd + 31/36*nf^6*T^4*h^8*QL*QLd^3*QR^3*QRd - 1/8*nf^6*T^4*h^8*QL
      *QLd^4*LLd*LR*LRd - 1/4*nf^6*T^4*h^8*QL*QLd^4*LL*LRd^2 - 3/16*nf^6*T^4*
      h^8*QL*QLd^4*LL*LLd^2 + 5/24*nf^6*T^4*h^8*QL*QLd^4*QR*QRd*LLd + 1/24*
      nf^6*T^4*h^8*QL*QLd^5*QR*LRd + nf^6*T^4*h^8*QL^2*QRd^2*LLd^2*LR^2 + 1/2*
      nf^6*T^4*h^8*QL^2*QRd^2*LL*LLd*LR*LRd + 1/2*nf^6*T^4*h^8*QL^2*QRd^2*LL^2
      *LRd^2 + 1/24*nf^6*T^4*h^8*QL^2*QRd^5*LRd - 1/3*nf^6*T^4*h^8*QL^2*QR*
      LR^3*LRd^2 + 5/24*nf^6*T^4*h^8*QL^2*QR*LLd^2*LR^3 - 1/8*nf^6*T^4*h^8*
      QL^2*QR*LL^2*LR*LRd^2 - 1/2*nf^6*T^4*h^8*QL^2*QR*LL^2*LLd^2*LR - 5/12*
      nf^6*T^4*h^8*QL^2*QR*LL^3*LLd*LRd + 1/2*nf^6*T^4*h^8*QL^2*QR*QRd^3*LR*
      LRd + 1/2*nf^6*T^4*h^8*QL^2*QR*QRd^3*LL*LLd - 1/2*nf^6*T^4*h^8*QL^2*QR^2
      *QRd*LR^2*LRd + 1/8*nf^6*T^4*h^8*QL^2*QR^2*QRd*LL^2*LRd + 1/16*nf^6*T^4*
      h^8*QL^2*QR^2*QRd^4 + 1/3*nf^6*T^4*h^8*QL^2*QR^3*QRd^2*LR + 1/4*nf^6*T^4
      *h^8*QL^2*QR^4*LL^2 + 11/48*nf^6*T^4*h^8*QL^2*QLd*QRd^4*LLd + 2*nf^6*T^4
      *h^8*QL^2*QLd*QR*QRd^2*LLd*LR + 1/2*nf^6*T^4*h^8*QL^2*QLd*QR*QRd^2*LL*
      LRd + 1/8*nf^6*T^4*h^8*QL^2*QLd*QR^2*LLd*LR^2 - 1/2*nf^6*T^4*h^8*QL^2*
      QLd*QR^2*LL^2*LLd + 1/3*nf^6*T^4*h^8*QL^2*QLd*QR^3*QRd*LL + 7/24*nf^6*
      T^4*h^8*QL^2*QLd^2*QRd^3*LRd + 3/2*nf^6*T^4*h^8*QL^2*QLd^2*QR^2*QRd^2 +
      7/24*nf^6*T^4*h^8*QL^2*QLd^2*QR^3*LR + 1/3*nf^6*T^4*h^8*QL^2*QLd^3*QRd^2
      *LLd - 1/2*nf^6*T^4*h^8*QL^2*QLd^3*QR*LLd*LR + 1/12*nf^6*T^4*h^8*QL^2*
      QLd^4*QRd*LRd + 1/16*nf^6*T^4*h^8*QL^2*QLd^4*QR^2 - 1/48*nf^6*T^4*h^8*
      QL^2*QLd^5*LLd - 2/9*nf^6*T^4*h^8*QL^3*LLd*LR^3*LRd - 1/8*nf^6*T^4*h^8*
      QL^3*LL*LR^2*LRd^2 - 5/12*nf^6*T^4*h^8*QL^3*LL^2*LLd*LR*LRd - 11/36*nf^6
      *T^4*h^8*QL^3*LL^3*LRd^2 - 13/72*nf^6*T^4*h^8*QL^3*LL^3*LLd^2 + 1/2*nf^6
      *T^4*h^8*QL^3*QRd^3*LLd*LR + nf^6*T^4*h^8*QL^3*QRd^3*LL*LRd - 1/4*nf^6*
      T^4*h^8*QL^3*QR*QRd*LL^2*LLd + 7/24*nf^6*T^4*h^8*QL^3*QR^2*QRd^2*LL + 2/
      9*nf^6*T^4*h^8*QL^3*QR^3*LL*LR + 1/2*nf^6*T^4*h^8*QL^3*QLd*QRd^2*LR*LRd
       + 1/2*nf^6*T^4*h^8*QL^3*QLd*QRd^2*LL*LLd - 1/4*nf^6*T^4*h^8*QL^3*QLd*QR
      *LL^2*LRd + 31/36*nf^6*T^4*h^8*QL^3*QLd*QR*QRd^3 + 1/3*nf^6*T^4*h^8*QL^3
      *QLd*QR^2*QRd*LR - 1/2*nf^6*T^4*h^8*QL^3*QLd^2*QRd*LL*LRd + 1/3*nf^6*T^4
      *h^8*QL^3*QLd^2*QR^2*LL + 2/9*nf^6*T^4*h^8*QL^3*QLd^3*QR*QRd + 1/16*nf^6
      *T^4*h^8*QL^4*QRd*LR^2*LRd - 1/8*nf^6*T^4*h^8*QL^4*QRd*LL*LLd*LR - 3/8*
      nf^6*T^4*h^8*QL^4*QRd*LL^2*LRd + 55/144*nf^6*T^4*h^8*QL^4*QRd^4 + 11/48*
      nf^6*T^4*h^8*QL^4*QR*QRd^2*LR + 1/4*nf^6*T^4*h^8*QL^4*QR^2*LR^2 - 1/4*
      nf^6*T^4*h^8*QL^4*QLd*LLd*LR^2 - 1/8*nf^6*T^4*h^8*QL^4*QLd*LL*LR*LRd - 3/
      16*nf^6*T^4*h^8*QL^4*QLd*LL^2*LLd + 5/24*nf^6*T^4*h^8*QL^4*QLd*QR*QRd*LL
       + 1/16*nf^6*T^4*h^8*QL^4*QLd^2*QRd^2 + 1/12*nf^6*T^4*h^8*QL^4*QLd^2*QR*
      LR + 1/72*nf^6*T^4*h^8*QL^4*QLd^4 + 1/24*nf^6*T^4*h^8*QL^5*QRd^2*LL + 7/
      24*nf^6*T^4*h^8*QL^5*QR*LL*LR + 1/24*nf^6*T^4*h^8*QL^5*QLd*QRd*LR - 1/48
      *nf^6*T^4*h^8*QL^5*QLd^2*LL + 5/72*nf^6*T^4*h^8*QL^6*LR^2 + 5/72*nf^6*
      T^4*h^8*QL^6*LL^2 + 5/12*nf^6*T^4*h^8*W*LLd*LR^3*LRd^2 + 1/4*nf^6*T^4*
      h^8*W*LLd^3*LR^3 + 5/12*nf^6*T^4*h^8*W*LL*LR^2*LRd^3 + 5/4*nf^6*T^4*h^8*
      W*LL*LLd^2*LR^2*LRd + 5/4*nf^6*T^4*h^8*W*LL^2*LLd*LR*LRd^2 + 5/12*nf^6*
      T^4*h^8*W*LL^2*LLd^3*LR + 1/4*nf^6*T^4*h^8*W*LL^3*LRd^3 + 5/12*nf^6*T^4*
      h^8*W*LL^3*LLd^2*LRd + 5/6*nf^6*T^4*h^8*W*QRd^3*LLd*LR*LRd + 3/4*nf^6*
      T^4*h^8*W*QRd^3*LL*LRd^2 + 5/12*nf^6*T^4*h^8*W*QRd^3*LL*LLd^2 + 5/2*nf^6
      *T^4*h^8*W*QR*QRd*LLd*LR^2*LRd + 5/2*nf^6*T^4*h^8*W*QR*QRd*LL*LR*LRd^2
       + 5/2*nf^6*T^4*h^8*W*QR*QRd*LL*LLd^2*LR + 5/2*nf^6*T^4*h^8*W*QR*QRd*
      LL^2*LLd*LRd + 5/8*nf^6*T^4*h^8*W*QR*QRd^4*LLd + 5/2*nf^6*T^4*h^8*W*QR^2
      *QRd^2*LLd*LR + 5/2*nf^6*T^4*h^8*W*QR^2*QRd^2*LL*LRd + 3/4*nf^6*T^4*h^8*
      W*QR^3*LLd*LR^2 + 5/6*nf^6*T^4*h^8*W*QR^3*LL*LR*LRd + 5/12*nf^6*T^4*h^8*
      W*QR^3*LL^2*LLd + 5/8*nf^6*T^4*h^8*W*QR^4*QRd*LL + 5/4*nf^6*T^4*h^8*W*
      QLd*QRd^2*LR*LRd^2 + 5/4*nf^6*T^4*h^8*W*QLd*QRd^2*LLd^2*LR + 5/2*nf^6*
      T^4*h^8*W*QLd*QRd^2*LL*LLd*LRd + 5/4*nf^6*T^4*h^8*W*QLd*QR*LR^2*LRd^2 +
      9/4*nf^6*T^4*h^8*W*QLd*QR*LLd^2*LR^2 + 5*nf^6*T^4*h^8*W*QLd*QR*LL*LLd*LR
      *LRd + 5/4*nf^6*T^4*h^8*W*QLd*QR*LL^2*LRd^2 + 5/4*nf^6*T^4*h^8*W*QLd*QR*
      LL^2*LLd^2 + 5/2*nf^6*T^4*h^8*W*QLd*QR*QRd^3*LRd + 5*nf^6*T^4*h^8*W*QLd*
      QR^2*QRd*LR*LRd + 5*nf^6*T^4*h^8*W*QLd*QR^2*QRd*LL*LLd + 5/2*nf^6*T^4*
      h^8*W*QLd*QR^3*QRd^2 + 9/8*nf^6*T^4*h^8*W*QLd*QR^4*LR + 5/2*nf^6*T^4*h^8
      *W*QLd^2*QRd*LLd*LR*LRd + 5/4*nf^6*T^4*h^8*W*QLd^2*QRd*LL*LRd^2 + 5/4*
      nf^6*T^4*h^8*W*QLd^2*QRd*LL*LLd^2 + 15/4*nf^6*T^4*h^8*W*QLd^2*QR*QRd^2*
      LLd + 9/2*nf^6*T^4*h^8*W*QLd^2*QR^2*LLd*LR + 5/2*nf^6*T^4*h^8*W*QLd^2*
      QR^2*LL*LRd + 5/12*nf^6*T^4*h^8*W*QLd^3*LR*LRd^2 + 3/4*nf^6*T^4*h^8*W*
      QLd^3*LLd^2*LR + 5/6*nf^6*T^4*h^8*W*QLd^3*LL*LLd*LRd + 5/2*nf^6*T^4*h^8*
      W*QLd^3*QR*QRd*LRd + 3/2*nf^6*T^4*h^8*W*QLd^3*QR^3 + 9/8*nf^6*T^4*h^8*W*
      QLd^4*QR*LLd + 5/4*nf^6*T^4*h^8*W*QL*QRd*LR^2*LRd^2 + 5/4*nf^6*T^4*h^8*W
      *QL*QRd*LLd^2*LR^2 + 5*nf^6*T^4*h^8*W*QL*QRd*LL*LLd*LR*LRd + 9/4*nf^6*
      T^4*h^8*W*QL*QRd*LL^2*LRd^2 + 5/4*nf^6*T^4*h^8*W*QL*QRd*LL^2*LLd^2 + 9/8
      *nf^6*T^4*h^8*W*QL*QRd^4*LRd + 5*nf^6*T^4*h^8*W*QL*QR*QRd^2*LR*LRd + 5*
      nf^6*T^4*h^8*W*QL*QR*QRd^2*LL*LLd + 5/4*nf^6*T^4*h^8*W*QL*QR^2*LR^2*LRd
       + 5/2*nf^6*T^4*h^8*W*QL*QR^2*LL*LLd*LR + 5/4*nf^6*T^4*h^8*W*QL*QR^2*
      LL^2*LRd + 5/2*nf^6*T^4*h^8*W*QL*QR^2*QRd^3 + 5/2*nf^6*T^4*h^8*W*QL*QR^3
      *QRd*LR + 5/2*nf^6*T^4*h^8*W*QL*QLd*LLd*LR^2*LRd + 5/2*nf^6*T^4*h^8*W*QL
      *QLd*LL*LR*LRd^2 + 5/2*nf^6*T^4*h^8*W*QL*QLd*LL*LLd^2*LR + 5/2*nf^6*T^4*
      h^8*W*QL*QLd*LL^2*LLd*LRd + 5/2*nf^6*T^4*h^8*W*QL*QLd*QRd^3*LLd + 10*
      nf^6*T^4*h^8*W*QL*QLd*QR*QRd*LLd*LR + 10*nf^6*T^4*h^8*W*QL*QLd*QR*QRd*LL
      *LRd + 5/2*nf^6*T^4*h^8*W*QL*QLd*QR^3*LL + 15/4*nf^6*T^4*h^8*W*QL*QLd^2*
      QRd^2*LRd + 5*nf^6*T^4*h^8*W*QL*QLd^2*QR*LR*LRd + 5*nf^6*T^4*h^8*W*QL*
      QLd^2*QR*LL*LLd + 15/2*nf^6*T^4*h^8*W*QL*QLd^2*QR^2*QRd + 5/2*nf^6*T^4*
      h^8*W*QL*QLd^3*QRd*LLd + 5/8*nf^6*T^4*h^8*W*QL*QLd^4*LRd + 5/2*nf^6*T^4*
      h^8*W*QL^2*QRd^2*LLd*LR + 9/2*nf^6*T^4*h^8*W*QL^2*QRd^2*LL*LRd + 5/4*
      nf^6*T^4*h^8*W*QL^2*QR*LLd*LR^2 + 5/2*nf^6*T^4*h^8*W*QL^2*QR*LL*LR*LRd
       + 5/4*nf^6*T^4*h^8*W*QL^2*QR*LL^2*LLd + 15/4*nf^6*T^4*h^8*W*QL^2*QR^2*
      QRd*LL + 5*nf^6*T^4*h^8*W*QL^2*QLd*QRd*LR*LRd + 5*nf^6*T^4*h^8*W*QL^2*
      QLd*QRd*LL*LLd + 15/2*nf^6*T^4*h^8*W*QL^2*QLd*QR*QRd^2 + 15/4*nf^6*T^4*
      h^8*W*QL^2*QLd*QR^2*LR + 5/2*nf^6*T^4*h^8*W*QL^2*QLd^2*LLd*LR + 5/2*nf^6
      *T^4*h^8*W*QL^2*QLd^2*LL*LRd + 5/2*nf^6*T^4*h^8*W*QL^2*QLd^3*QR + 5/12*
      nf^6*T^4*h^8*W*QL^3*LR^2*LRd + 5/6*nf^6*T^4*h^8*W*QL^3*LL*LLd*LR + 3/4*
      nf^6*T^4*h^8*W*QL^3*LL^2*LRd + 3/2*nf^6*T^4*h^8*W*QL^3*QRd^3 + 5/2*nf^6*
      T^4*h^8*W*QL^3*QR*QRd*LR + 5/2*nf^6*T^4*h^8*W*QL^3*QLd*QR*LL + 5/2*nf^6*
      T^4*h^8*W*QL^3*QLd^2*QRd + 9/8*nf^6*T^4*h^8*W*QL^4*QRd*LL + 5/8*nf^6*T^4
      *h^8*W*QL^4*QLd*LR + 37/12*nf^6*T^4*h^8*u*p*LLd*LR^3*LRd^2 + 3/2*nf^6*
      T^4*h^8*u*p*LLd^3*LR^3 + 37/12*nf^6*T^4*h^8*u*p*LL*LR^2*LRd^3 + 37/4*
      nf^6*T^4*h^8*u*p*LL*LLd^2*LR^2*LRd + 37/4*nf^6*T^4*h^8*u*p*LL^2*LLd*LR*
      LRd^2 + 37/12*nf^6*T^4*h^8*u*p*LL^2*LLd^3*LR + 3/2*nf^6*T^4*h^8*u*p*LL^3
      *LRd^3 + 37/12*nf^6*T^4*h^8*u*p*LL^3*LLd^2*LRd + 37/6*nf^6*T^4*h^8*u*p*
      QRd^3*LLd*LR*LRd + 9/2*nf^6*T^4*h^8*u*p*QRd^3*LL*LRd^2 + 37/12*nf^6*T^4*
      h^8*u*p*QRd^3*LL*LLd^2 + 37/2*nf^6*T^4*h^8*u*p*QR*QRd*LLd*LR^2*LRd + 37/
      2*nf^6*T^4*h^8*u*p*QR*QRd*LL*LR*LRd^2 + 37/2*nf^6*T^4*h^8*u*p*QR*QRd*LL*
      LLd^2*LR + 37/2*nf^6*T^4*h^8*u*p*QR*QRd*LL^2*LLd*LRd + 37/8*nf^6*T^4*h^8
      *u*p*QR*QRd^4*LLd + 37/2*nf^6*T^4*h^8*u*p*QR^2*QRd^2*LLd*LR + 37/2*nf^6*
      T^4*h^8*u*p*QR^2*QRd^2*LL*LRd + 9/2*nf^6*T^4*h^8*u*p*QR^3*LLd*LR^2 + 37/
      6*nf^6*T^4*h^8*u*p*QR^3*LL*LR*LRd + 37/12*nf^6*T^4*h^8*u*p*QR^3*LL^2*LLd
       + 37/8*nf^6*T^4*h^8*u*p*QR^4*QRd*LL + 37/4*nf^6*T^4*h^8*u*p*QLd*QRd^2*
      LR*LRd^2 + 37/4*nf^6*T^4*h^8*u*p*QLd*QRd^2*LLd^2*LR + 37/2*nf^6*T^4*h^8*
      u*p*QLd*QRd^2*LL*LLd*LRd + 37/4*nf^6*T^4*h^8*u*p*QLd*QR*LR^2*LRd^2 + 27/
      2*nf^6*T^4*h^8*u*p*QLd*QR*LLd^2*LR^2 + 37*nf^6*T^4*h^8*u*p*QLd*QR*LL*LLd
      *LR*LRd + 37/4*nf^6*T^4*h^8*u*p*QLd*QR*LL^2*LRd^2 + 37/4*nf^6*T^4*h^8*u*
      p*QLd*QR*LL^2*LLd^2 + 37/2*nf^6*T^4*h^8*u*p*QLd*QR*QRd^3*LRd + 37*nf^6*
      T^4*h^8*u*p*QLd*QR^2*QRd*LR*LRd + 37*nf^6*T^4*h^8*u*p*QLd*QR^2*QRd*LL*
      LLd + 37/2*nf^6*T^4*h^8*u*p*QLd*QR^3*QRd^2 + 27/4*nf^6*T^4*h^8*u*p*QLd*
      QR^4*LR + 37/2*nf^6*T^4*h^8*u*p*QLd^2*QRd*LLd*LR*LRd + 37/4*nf^6*T^4*h^8
      *u*p*QLd^2*QRd*LL*LRd^2 + 37/4*nf^6*T^4*h^8*u*p*QLd^2*QRd*LL*LLd^2 + 111/
      4*nf^6*T^4*h^8*u*p*QLd^2*QR*QRd^2*LLd + 27*nf^6*T^4*h^8*u*p*QLd^2*QR^2*
      LLd*LR + 37/2*nf^6*T^4*h^8*u*p*QLd^2*QR^2*LL*LRd + 37/12*nf^6*T^4*h^8*u*
      p*QLd^3*LR*LRd^2 + 9/2*nf^6*T^4*h^8*u*p*QLd^3*LLd^2*LR + 37/6*nf^6*T^4*
      h^8*u*p*QLd^3*LL*LLd*LRd + 37/2*nf^6*T^4*h^8*u*p*QLd^3*QR*QRd*LRd + 9*
      nf^6*T^4*h^8*u*p*QLd^3*QR^3 + 27/4*nf^6*T^4*h^8*u*p*QLd^4*QR*LLd + 37/4*
      nf^6*T^4*h^8*u*p*QL*QRd*LR^2*LRd^2 + 37/4*nf^6*T^4*h^8*u*p*QL*QRd*LLd^2*
      LR^2 + 37*nf^6*T^4*h^8*u*p*QL*QRd*LL*LLd*LR*LRd + 27/2*nf^6*T^4*h^8*u*p*
      QL*QRd*LL^2*LRd^2 + 37/4*nf^6*T^4*h^8*u*p*QL*QRd*LL^2*LLd^2 + 27/4*nf^6*
      T^4*h^8*u*p*QL*QRd^4*LRd + 37*nf^6*T^4*h^8*u*p*QL*QR*QRd^2*LR*LRd + 37*
      nf^6*T^4*h^8*u*p*QL*QR*QRd^2*LL*LLd + 37/4*nf^6*T^4*h^8*u*p*QL*QR^2*LR^2
      *LRd + 37/2*nf^6*T^4*h^8*u*p*QL*QR^2*LL*LLd*LR + 37/4*nf^6*T^4*h^8*u*p*
      QL*QR^2*LL^2*LRd + 37/2*nf^6*T^4*h^8*u*p*QL*QR^2*QRd^3 + 37/2*nf^6*T^4*
      h^8*u*p*QL*QR^3*QRd*LR + 37/2*nf^6*T^4*h^8*u*p*QL*QLd*LLd*LR^2*LRd + 37/
      2*nf^6*T^4*h^8*u*p*QL*QLd*LL*LR*LRd^2 + 37/2*nf^6*T^4*h^8*u*p*QL*QLd*LL*
      LLd^2*LR + 37/2*nf^6*T^4*h^8*u*p*QL*QLd*LL^2*LLd*LRd + 37/2*nf^6*T^4*h^8
      *u*p*QL*QLd*QRd^3*LLd + 74*nf^6*T^4*h^8*u*p*QL*QLd*QR*QRd*LLd*LR + 74*
      nf^6*T^4*h^8*u*p*QL*QLd*QR*QRd*LL*LRd + 37/2*nf^6*T^4*h^8*u*p*QL*QLd*
      QR^3*LL + 111/4*nf^6*T^4*h^8*u*p*QL*QLd^2*QRd^2*LRd + 37*nf^6*T^4*h^8*u*
      p*QL*QLd^2*QR*LR*LRd + 37*nf^6*T^4*h^8*u*p*QL*QLd^2*QR*LL*LLd + 111/2*
      nf^6*T^4*h^8*u*p*QL*QLd^2*QR^2*QRd + 37/2*nf^6*T^4*h^8*u*p*QL*QLd^3*QRd*
      LLd + 37/8*nf^6*T^4*h^8*u*p*QL*QLd^4*LRd + 37/2*nf^6*T^4*h^8*u*p*QL^2*
      QRd^2*LLd*LR + 27*nf^6*T^4*h^8*u*p*QL^2*QRd^2*LL*LRd + 37/4*nf^6*T^4*h^8
      *u*p*QL^2*QR*LLd*LR^2 + 37/2*nf^6*T^4*h^8*u*p*QL^2*QR*LL*LR*LRd + 37/4*
      nf^6*T^4*h^8*u*p*QL^2*QR*LL^2*LLd + 111/4*nf^6*T^4*h^8*u*p*QL^2*QR^2*QRd
      *LL + 37*nf^6*T^4*h^8*u*p*QL^2*QLd*QRd*LR*LRd + 37*nf^6*T^4*h^8*u*p*QL^2
      *QLd*QRd*LL*LLd + 111/2*nf^6*T^4*h^8*u*p*QL^2*QLd*QR*QRd^2 + 111/4*nf^6*
      T^4*h^8*u*p*QL^2*QLd*QR^2*LR + 37/2*nf^6*T^4*h^8*u*p*QL^2*QLd^2*LLd*LR
       + 37/2*nf^6*T^4*h^8*u*p*QL^2*QLd^2*LL*LRd + 37/2*nf^6*T^4*h^8*u*p*QL^2*
      QLd^3*QR + 37/12*nf^6*T^4*h^8*u*p*QL^3*LR^2*LRd + 37/6*nf^6*T^4*h^8*u*p*
      QL^3*LL*LLd*LR + 9/2*nf^6*T^4*h^8*u*p*QL^3*LL^2*LRd + 9*nf^6*T^4*h^8*u*p
      *QL^3*QRd^3 + 37/2*nf^6*T^4*h^8*u*p*QL^3*QR*QRd*LR + 37/2*nf^6*T^4*h^8*u
      *p*QL^3*QLd*QR*LL + 37/2*nf^6*T^4*h^8*u*p*QL^3*QLd^2*QRd + 27/4*nf^6*T^4
      *h^8*u*p*QL^4*QRd*LL + 37/8*nf^6*T^4*h^8*u*p*QL^4*QLd*LR + 35/12*nf^6*
      T^4*h^8*u^2*LLd*LR^3*LRd^2 + 13/12*nf^6*T^4*h^8*u^2*LLd^3*LR^3 + 35/12*
      nf^6*T^4*h^8*u^2*LL*LR^2*LRd^3 + 35/4*nf^6*T^4*h^8*u^2*LL*LLd^2*LR^2*LRd
       + 35/4*nf^6*T^4*h^8*u^2*LL^2*LLd*LR*LRd^2 + 35/12*nf^6*T^4*h^8*u^2*LL^2
      *LLd^3*LR + 13/12*nf^6*T^4*h^8*u^2*LL^3*LRd^3 + 35/12*nf^6*T^4*h^8*u^2*
      LL^3*LLd^2*LRd + 35/6*nf^6*T^4*h^8*u^2*QRd^3*LLd*LR*LRd + 13/4*nf^6*T^4*
      h^8*u^2*QRd^3*LL*LRd^2 + 35/12*nf^6*T^4*h^8*u^2*QRd^3*LL*LLd^2 + 35/2*
      nf^6*T^4*h^8*u^2*QR*QRd*LLd*LR^2*LRd + 35/2*nf^6*T^4*h^8*u^2*QR*QRd*LL*
      LR*LRd^2 + 35/2*nf^6*T^4*h^8*u^2*QR*QRd*LL*LLd^2*LR + 35/2*nf^6*T^4*h^8*
      u^2*QR*QRd*LL^2*LLd*LRd + 35/8*nf^6*T^4*h^8*u^2*QR*QRd^4*LLd + 35/2*nf^6
      *T^4*h^8*u^2*QR^2*QRd^2*LLd*LR + 35/2*nf^6*T^4*h^8*u^2*QR^2*QRd^2*LL*LRd
       + 13/4*nf^6*T^4*h^8*u^2*QR^3*LLd*LR^2 + 35/6*nf^6*T^4*h^8*u^2*QR^3*LL*
      LR*LRd + 35/12*nf^6*T^4*h^8*u^2*QR^3*LL^2*LLd + 35/8*nf^6*T^4*h^8*u^2*
      QR^4*QRd*LL + 35/4*nf^6*T^4*h^8*u^2*QLd*QRd^2*LR*LRd^2 + 35/4*nf^6*T^4*
      h^8*u^2*QLd*QRd^2*LLd^2*LR + 35/2*nf^6*T^4*h^8*u^2*QLd*QRd^2*LL*LLd*LRd
       + 35/4*nf^6*T^4*h^8*u^2*QLd*QR*LR^2*LRd^2 + 39/4*nf^6*T^4*h^8*u^2*QLd*
      QR*LLd^2*LR^2 + 35*nf^6*T^4*h^8*u^2*QLd*QR*LL*LLd*LR*LRd + 35/4*nf^6*T^4
      *h^8*u^2*QLd*QR*LL^2*LRd^2 + 35/4*nf^6*T^4*h^8*u^2*QLd*QR*LL^2*LLd^2 +
      35/2*nf^6*T^4*h^8*u^2*QLd*QR*QRd^3*LRd + 35*nf^6*T^4*h^8*u^2*QLd*QR^2*
      QRd*LR*LRd + 35*nf^6*T^4*h^8*u^2*QLd*QR^2*QRd*LL*LLd + 35/2*nf^6*T^4*h^8
      *u^2*QLd*QR^3*QRd^2 + 39/8*nf^6*T^4*h^8*u^2*QLd*QR^4*LR + 35/2*nf^6*T^4*
      h^8*u^2*QLd^2*QRd*LLd*LR*LRd + 35/4*nf^6*T^4*h^8*u^2*QLd^2*QRd*LL*LRd^2
       + 35/4*nf^6*T^4*h^8*u^2*QLd^2*QRd*LL*LLd^2 + 105/4*nf^6*T^4*h^8*u^2*
      QLd^2*QR*QRd^2*LLd + 39/2*nf^6*T^4*h^8*u^2*QLd^2*QR^2*LLd*LR + 35/2*nf^6
      *T^4*h^8*u^2*QLd^2*QR^2*LL*LRd + 35/12*nf^6*T^4*h^8*u^2*QLd^3*LR*LRd^2
       + 13/4*nf^6*T^4*h^8*u^2*QLd^3*LLd^2*LR + 35/6*nf^6*T^4*h^8*u^2*QLd^3*LL
      *LLd*LRd + 35/2*nf^6*T^4*h^8*u^2*QLd^3*QR*QRd*LRd + 13/2*nf^6*T^4*h^8*
      u^2*QLd^3*QR^3 + 39/8*nf^6*T^4*h^8*u^2*QLd^4*QR*LLd + 35/4*nf^6*T^4*h^8*
      u^2*QL*QRd*LR^2*LRd^2 + 35/4*nf^6*T^4*h^8*u^2*QL*QRd*LLd^2*LR^2 + 35*
      nf^6*T^4*h^8*u^2*QL*QRd*LL*LLd*LR*LRd + 39/4*nf^6*T^4*h^8*u^2*QL*QRd*
      LL^2*LRd^2 + 35/4*nf^6*T^4*h^8*u^2*QL*QRd*LL^2*LLd^2 + 39/8*nf^6*T^4*h^8
      *u^2*QL*QRd^4*LRd + 35*nf^6*T^4*h^8*u^2*QL*QR*QRd^2*LR*LRd + 35*nf^6*T^4
      *h^8*u^2*QL*QR*QRd^2*LL*LLd + 35/4*nf^6*T^4*h^8*u^2*QL*QR^2*LR^2*LRd +
      35/2*nf^6*T^4*h^8*u^2*QL*QR^2*LL*LLd*LR + 35/4*nf^6*T^4*h^8*u^2*QL*QR^2*
      LL^2*LRd + 35/2*nf^6*T^4*h^8*u^2*QL*QR^2*QRd^3 + 35/2*nf^6*T^4*h^8*u^2*
      QL*QR^3*QRd*LR + 35/2*nf^6*T^4*h^8*u^2*QL*QLd*LLd*LR^2*LRd + 35/2*nf^6*
      T^4*h^8*u^2*QL*QLd*LL*LR*LRd^2 + 35/2*nf^6*T^4*h^8*u^2*QL*QLd*LL*LLd^2*
      LR + 35/2*nf^6*T^4*h^8*u^2*QL*QLd*LL^2*LLd*LRd + 35/2*nf^6*T^4*h^8*u^2*
      QL*QLd*QRd^3*LLd + 70*nf^6*T^4*h^8*u^2*QL*QLd*QR*QRd*LLd*LR + 70*nf^6*
      T^4*h^8*u^2*QL*QLd*QR*QRd*LL*LRd + 35/2*nf^6*T^4*h^8*u^2*QL*QLd*QR^3*LL
       + 105/4*nf^6*T^4*h^8*u^2*QL*QLd^2*QRd^2*LRd + 35*nf^6*T^4*h^8*u^2*QL*
      QLd^2*QR*LR*LRd + 35*nf^6*T^4*h^8*u^2*QL*QLd^2*QR*LL*LLd + 105/2*nf^6*
      T^4*h^8*u^2*QL*QLd^2*QR^2*QRd + 35/2*nf^6*T^4*h^8*u^2*QL*QLd^3*QRd*LLd
       + 35/8*nf^6*T^4*h^8*u^2*QL*QLd^4*LRd + 35/2*nf^6*T^4*h^8*u^2*QL^2*QRd^2
      *LLd*LR + 39/2*nf^6*T^4*h^8*u^2*QL^2*QRd^2*LL*LRd + 35/4*nf^6*T^4*h^8*
      u^2*QL^2*QR*LLd*LR^2 + 35/2*nf^6*T^4*h^8*u^2*QL^2*QR*LL*LR*LRd + 35/4*
      nf^6*T^4*h^8*u^2*QL^2*QR*LL^2*LLd + 105/4*nf^6*T^4*h^8*u^2*QL^2*QR^2*QRd
      *LL + 35*nf^6*T^4*h^8*u^2*QL^2*QLd*QRd*LR*LRd + 35*nf^6*T^4*h^8*u^2*QL^2
      *QLd*QRd*LL*LLd + 105/2*nf^6*T^4*h^8*u^2*QL^2*QLd*QR*QRd^2 + 105/4*nf^6*
      T^4*h^8*u^2*QL^2*QLd*QR^2*LR + 35/2*nf^6*T^4*h^8*u^2*QL^2*QLd^2*LLd*LR
       + 35/2*nf^6*T^4*h^8*u^2*QL^2*QLd^2*LL*LRd + 35/2*nf^6*T^4*h^8*u^2*QL^2*
      QLd^3*QR + 35/12*nf^6*T^4*h^8*u^2*QL^3*LR^2*LRd + 35/6*nf^6*T^4*h^8*u^2*
      QL^3*LL*LLd*LR + 13/4*nf^6*T^4*h^8*u^2*QL^3*LL^2*LRd + 13/2*nf^6*T^4*h^8
      *u^2*QL^3*QRd^3 + 35/2*nf^6*T^4*h^8*u^2*QL^3*QR*QRd*LR + 35/2*nf^6*T^4*
      h^8*u^2*QL^3*QLd*QR*LL + 35/2*nf^6*T^4*h^8*u^2*QL^3*QLd^2*QRd + 39/8*
      nf^6*T^4*h^8*u^2*QL^4*QRd*LL + 35/8*nf^6*T^4*h^8*u^2*QL^4*QLd*LR + 5/12*
      nf^6*T^5*h^8*u^2*LLd*LR^3*LRd^2 + 5/36*nf^6*T^5*h^8*u^2*LLd^3*LR^3 + 5/
      12*nf^6*T^5*h^8*u^2*LL*LR^2*LRd^3 + 5/4*nf^6*T^5*h^8*u^2*LL*LLd^2*LR^2*
      LRd + 5/4*nf^6*T^5*h^8*u^2*LL^2*LLd*LR*LRd^2 + 5/12*nf^6*T^5*h^8*u^2*
      LL^2*LLd^3*LR + 5/36*nf^6*T^5*h^8*u^2*LL^3*LRd^3 + 5/12*nf^6*T^5*h^8*u^2
      *LL^3*LLd^2*LRd + 5/6*nf^6*T^5*h^8*u^2*QRd^3*LLd*LR*LRd + 5/12*nf^6*T^5*
      h^8*u^2*QRd^3*LL*LRd^2 + 5/12*nf^6*T^5*h^8*u^2*QRd^3*LL*LLd^2 + 5/2*nf^6
      *T^5*h^8*u^2*QR*QRd*LLd*LR^2*LRd + 5/2*nf^6*T^5*h^8*u^2*QR*QRd*LL*LR*
      LRd^2 + 5/2*nf^6*T^5*h^8*u^2*QR*QRd*LL*LLd^2*LR + 5/2*nf^6*T^5*h^8*u^2*
      QR*QRd*LL^2*LLd*LRd + 5/8*nf^6*T^5*h^8*u^2*QR*QRd^4*LLd + 5/2*nf^6*T^5*
      h^8*u^2*QR^2*QRd^2*LLd*LR + 5/2*nf^6*T^5*h^8*u^2*QR^2*QRd^2*LL*LRd + 5/
      12*nf^6*T^5*h^8*u^2*QR^3*LLd*LR^2 + 5/6*nf^6*T^5*h^8*u^2*QR^3*LL*LR*LRd
       + 5/12*nf^6*T^5*h^8*u^2*QR^3*LL^2*LLd + 5/8*nf^6*T^5*h^8*u^2*QR^4*QRd*
      LL + 5/4*nf^6*T^5*h^8*u^2*QLd*QRd^2*LR*LRd^2 + 5/4*nf^6*T^5*h^8*u^2*QLd*
      QRd^2*LLd^2*LR + 5/2*nf^6*T^5*h^8*u^2*QLd*QRd^2*LL*LLd*LRd + 5/4*nf^6*
      T^5*h^8*u^2*QLd*QR*LR^2*LRd^2 + 5/4*nf^6*T^5*h^8*u^2*QLd*QR*LLd^2*LR^2
       + 5*nf^6*T^5*h^8*u^2*QLd*QR*LL*LLd*LR*LRd + 5/4*nf^6*T^5*h^8*u^2*QLd*QR
      *LL^2*LRd^2 + 5/4*nf^6*T^5*h^8*u^2*QLd*QR*LL^2*LLd^2 + 5/2*nf^6*T^5*h^8*
      u^2*QLd*QR*QRd^3*LRd + 5*nf^6*T^5*h^8*u^2*QLd*QR^2*QRd*LR*LRd + 5*nf^6*
      T^5*h^8*u^2*QLd*QR^2*QRd*LL*LLd + 5/2*nf^6*T^5*h^8*u^2*QLd*QR^3*QRd^2 +
      5/8*nf^6*T^5*h^8*u^2*QLd*QR^4*LR + 5/2*nf^6*T^5*h^8*u^2*QLd^2*QRd*LLd*LR
      *LRd + 5/4*nf^6*T^5*h^8*u^2*QLd^2*QRd*LL*LRd^2 + 5/4*nf^6*T^5*h^8*u^2*
      QLd^2*QRd*LL*LLd^2 + 15/4*nf^6*T^5*h^8*u^2*QLd^2*QR*QRd^2*LLd + 5/2*nf^6
      *T^5*h^8*u^2*QLd^2*QR^2*LLd*LR + 5/2*nf^6*T^5*h^8*u^2*QLd^2*QR^2*LL*LRd
       + 5/12*nf^6*T^5*h^8*u^2*QLd^3*LR*LRd^2 + 5/12*nf^6*T^5*h^8*u^2*QLd^3*
      LLd^2*LR + 5/6*nf^6*T^5*h^8*u^2*QLd^3*LL*LLd*LRd + 5/2*nf^6*T^5*h^8*u^2*
      QLd^3*QR*QRd*LRd + 5/6*nf^6*T^5*h^8*u^2*QLd^3*QR^3 + 5/8*nf^6*T^5*h^8*
      u^2*QLd^4*QR*LLd + 5/4*nf^6*T^5*h^8*u^2*QL*QRd*LR^2*LRd^2 + 5/4*nf^6*T^5
      *h^8*u^2*QL*QRd*LLd^2*LR^2 + 5*nf^6*T^5*h^8*u^2*QL*QRd*LL*LLd*LR*LRd + 5/
      4*nf^6*T^5*h^8*u^2*QL*QRd*LL^2*LRd^2 + 5/4*nf^6*T^5*h^8*u^2*QL*QRd*LL^2*
      LLd^2 + 5/8*nf^6*T^5*h^8*u^2*QL*QRd^4*LRd + 5*nf^6*T^5*h^8*u^2*QL*QR*
      QRd^2*LR*LRd + 5*nf^6*T^5*h^8*u^2*QL*QR*QRd^2*LL*LLd + 5/4*nf^6*T^5*h^8*
      u^2*QL*QR^2*LR^2*LRd + 5/2*nf^6*T^5*h^8*u^2*QL*QR^2*LL*LLd*LR + 5/4*nf^6
      *T^5*h^8*u^2*QL*QR^2*LL^2*LRd + 5/2*nf^6*T^5*h^8*u^2*QL*QR^2*QRd^3 + 5/2
      *nf^6*T^5*h^8*u^2*QL*QR^3*QRd*LR + 5/2*nf^6*T^5*h^8*u^2*QL*QLd*LLd*LR^2*
      LRd + 5/2*nf^6*T^5*h^8*u^2*QL*QLd*LL*LR*LRd^2 + 5/2*nf^6*T^5*h^8*u^2*QL*
      QLd*LL*LLd^2*LR + 5/2*nf^6*T^5*h^8*u^2*QL*QLd*LL^2*LLd*LRd + 5/2*nf^6*
      T^5*h^8*u^2*QL*QLd*QRd^3*LLd + 10*nf^6*T^5*h^8*u^2*QL*QLd*QR*QRd*LLd*LR
       + 10*nf^6*T^5*h^8*u^2*QL*QLd*QR*QRd*LL*LRd + 5/2*nf^6*T^5*h^8*u^2*QL*
      QLd*QR^3*LL + 15/4*nf^6*T^5*h^8*u^2*QL*QLd^2*QRd^2*LRd + 5*nf^6*T^5*h^8*
      u^2*QL*QLd^2*QR*LR*LRd + 5*nf^6*T^5*h^8*u^2*QL*QLd^2*QR*LL*LLd + 15/2*
      nf^6*T^5*h^8*u^2*QL*QLd^2*QR^2*QRd + 5/2*nf^6*T^5*h^8*u^2*QL*QLd^3*QRd*
      LLd + 5/8*nf^6*T^5*h^8*u^2*QL*QLd^4*LRd + 5/2*nf^6*T^5*h^8*u^2*QL^2*
      QRd^2*LLd*LR + 5/2*nf^6*T^5*h^8*u^2*QL^2*QRd^2*LL*LRd + 5/4*nf^6*T^5*h^8
      *u^2*QL^2*QR*LLd*LR^2 + 5/2*nf^6*T^5*h^8*u^2*QL^2*QR*LL*LR*LRd + 5/4*
      nf^6*T^5*h^8*u^2*QL^2*QR*LL^2*LLd + 15/4*nf^6*T^5*h^8*u^2*QL^2*QR^2*QRd*
      LL + 5*nf^6*T^5*h^8*u^2*QL^2*QLd*QRd*LR*LRd + 5*nf^6*T^5*h^8*u^2*QL^2*
      QLd*QRd*LL*LLd + 15/2*nf^6*T^5*h^8*u^2*QL^2*QLd*QR*QRd^2 + 15/4*nf^6*T^5
      *h^8*u^2*QL^2*QLd*QR^2*LR + 5/2*nf^6*T^5*h^8*u^2*QL^2*QLd^2*LLd*LR + 5/2
      *nf^6*T^5*h^8*u^2*QL^2*QLd^2*LL*LRd + 5/2*nf^6*T^5*h^8*u^2*QL^2*QLd^3*QR
       + 5/12*nf^6*T^5*h^8*u^2*QL^3*LR^2*LRd + 5/6*nf^6*T^5*h^8*u^2*QL^3*LL*
      LLd*LR + 5/12*nf^6*T^5*h^8*u^2*QL^3*LL^2*LRd + 5/6*nf^6*T^5*h^8*u^2*QL^3
      *QRd^3 + 5/2*nf^6*T^5*h^8*u^2*QL^3*QR*QRd*LR + 5/2*nf^6*T^5*h^8*u^2*QL^3
      *QLd*QR*LL + 5/2*nf^6*T^5*h^8*u^2*QL^3*QLd^2*QRd + 5/8*nf^6*T^5*h^8*u^2*
      QL^4*QRd*LL + 5/8*nf^6*T^5*h^8*u^2*QL^4*QLd*LR - 1/12*nf^7*h^8*LLd^2*
      LR^4*LRd^2 - 1/3*nf^7*h^8*LLd^4*LR^4 - 2/3*nf^7*h^8*LL*LLd^3*LR^3*LRd -
      1/12*nf^7*h^8*LL^2*LR^2*LRd^4 - 1/12*nf^7*h^8*LL^2*LLd^4*LR^2 - 2/3*nf^7
      *h^8*LL^3*LLd*LR*LRd^3 - 1/3*nf^7*h^8*LL^4*LRd^4 - 1/12*nf^7*h^8*LL^4*
      LLd^2*LRd^2 + 5/18*nf^7*h^8*QRd^3*LR^2*LRd^3 + 2/3*nf^7*h^8*QRd^3*LL*LLd
      *LR*LRd^2 - 2/9*nf^7*h^8*QRd^3*LL^2*LRd^3 + 7/6*nf^7*h^8*QRd^3*LL^2*
      LLd^2*LRd + 1/9*nf^7*h^8*QRd^6*LRd^2 + 1/9*nf^7*h^8*QRd^6*LLd^2 - 4/3*
      nf^7*h^8*QR*QRd*LLd^2*LR^3*LRd - 4/3*nf^7*h^8*QR*QRd*LL*LLd^3*LR^2 - 4/3
      *nf^7*h^8*QR*QRd*LL^2*LR*LRd^3 - 4/3*nf^7*h^8*QR*QRd*LL^3*LLd*LRd^2 + 1/
      4*nf^7*h^8*QR*QRd^4*LR*LRd^2 + nf^7*h^8*QR*QRd^4*LL*LLd*LRd - nf^7*h^8*
      QR^2*QRd^2*LLd^2*LR^2 - nf^7*h^8*QR^2*QRd^2*LL^2*LRd^2 + 1/4*nf^7*h^8*
      QR^2*QRd^5*LRd + 5/18*nf^7*h^8*QR^3*LR^3*LRd^2 - 2/9*nf^7*h^8*QR^3*LLd^2
      *LR^3 + 2/3*nf^7*h^8*QR^3*LL*LLd*LR^2*LRd + 7/6*nf^7*h^8*QR^3*LL^2*LLd^2
      *LR + 1/4*nf^7*h^8*QR^4*QRd*LR^2*LRd + nf^7*h^8*QR^4*QRd*LL*LLd*LR + 1/4
      *nf^7*h^8*QR^5*QRd^2*LR + 1/9*nf^7*h^8*QR^6*LR^2 + 1/9*nf^7*h^8*QR^6*
      LL^2 - 3/2*nf^7*h^8*QLd*QRd^2*LLd^3*LR^2 - 2/3*nf^7*h^8*QLd*QRd^2*LL*LR*
      LRd^3 - 1/2*nf^7*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 + 1/3*nf^7*h^8*QLd*QRd^5*
      LLd*LRd + 2/3*nf^7*h^8*QLd*QR*LLd*LR^3*LRd^2 - 8/3*nf^7*h^8*QLd*QR*LLd^3
      *LR^3 - 2*nf^7*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + 2/3*nf^7*h^8*QLd*QR*LL^2*
      LLd^3*LR - 2/3*nf^7*h^8*QLd*QR*LL^3*LRd^3 - 2*nf^7*h^8*QLd*QR^2*QRd*LLd*
      LR^2*LRd - 2*nf^7*h^8*QLd*QR^2*QRd*LL*LLd^2*LR + nf^7*h^8*QLd*QR^4*LLd*
      LR^2 + nf^7*h^8*QLd*QR^4*LL*LR*LRd + 7/4*nf^7*h^8*QLd*QR^4*LL^2*LLd + 1/
      3*nf^7*h^8*QLd*QR^5*QRd*LL - 1/2*nf^7*h^8*QLd^2*QRd*LLd^2*LR^2*LRd - 2/3
      *nf^7*h^8*QLd^2*QRd*LL*LLd^3*LR - 3/2*nf^7*h^8*QLd^2*QRd*LL^2*LRd^3 - 1/
      6*nf^7*h^8*QLd^2*QRd^4*LRd^2 - 7/2*nf^7*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 2*
      nf^7*h^8*QLd^2*QR^2*LR^2*LRd^2 - 4*nf^7*h^8*QLd^2*QR^2*LLd^2*LR^2 + 2*
      nf^7*h^8*QLd^2*QR^2*LL^2*LLd^2 - 1/12*nf^7*h^8*QLd^2*QR^4*QRd^2 + 3/5*
      nf^7*h^8*QLd^2*QR^5*LR + 7/6*nf^7*h^8*QLd^3*LLd*LR^2*LRd^2 - 2/9*nf^7*
      h^8*QLd^3*LLd^3*LR^2 + 2/3*nf^7*h^8*QLd^3*LL*LLd^2*LR*LRd + 5/18*nf^7*
      h^8*QLd^3*LL^2*LLd^3 + 2*nf^7*h^8*QLd^3*QR*QRd*LLd*LR*LRd - 1/2*nf^7*h^8
      *QLd^3*QR^2*QRd^2*LLd - 1/6*nf^7*h^8*QLd^4*QRd^2*LLd^2 + 7/4*nf^7*h^8*
      QLd^4*QR*LR*LRd^2 + nf^7*h^8*QLd^4*QR*LLd^2*LR + nf^7*h^8*QLd^4*QR*LL*
      LLd*LRd + 5/12*nf^7*h^8*QLd^4*QR^2*QRd*LRd - 1/3*nf^7*h^8*QLd^4*QR^4 + 1/
      3*nf^7*h^8*QLd^5*QRd*LLd*LRd + 3/5*nf^7*h^8*QLd^5*QR^2*LLd + 1/9*nf^7*
      h^8*QLd^6*LRd^2 + 1/9*nf^7*h^8*QLd^6*LLd^2 - 2/3*nf^7*h^8*QL*QRd*LLd^3*
      LR^3 + 2/3*nf^7*h^8*QL*QRd*LL*LR^2*LRd^3 - 2*nf^7*h^8*QL*QRd*LL^2*LLd*LR
      *LRd^2 - 8/3*nf^7*h^8*QL*QRd*LL^3*LRd^3 + 2/3*nf^7*h^8*QL*QRd*LL^3*LLd^2
      *LRd + nf^7*h^8*QL*QRd^4*LLd*LR*LRd + nf^7*h^8*QL*QRd^4*LL*LRd^2 + 7/4*
      nf^7*h^8*QL*QRd^4*LL*LLd^2 - 2*nf^7*h^8*QL*QR*QRd^2*LL*LR*LRd^2 - 2*nf^7
      *h^8*QL*QR*QRd^2*LL^2*LLd*LRd + 1/3*nf^7*h^8*QL*QR*QRd^5*LLd - 2/3*nf^7*
      h^8*QL*QR^2*LLd*LR^3*LRd - 1/2*nf^7*h^8*QL*QR^2*LL*LLd^2*LR^2 - 3/2*nf^7
      *h^8*QL*QR^2*LL^3*LRd^2 + 1/3*nf^7*h^8*QL*QR^5*LL*LR - 4/3*nf^7*h^8*QL*
      QLd*LLd^2*LR^3*LRd - 4/3*nf^7*h^8*QL*QLd*LL*LLd^3*LR^2 - 4/3*nf^7*h^8*QL
      *QLd*LL^2*LR*LRd^3 - 4/3*nf^7*h^8*QL*QLd*LL^3*LLd*LRd^2 + 2*nf^7*h^8*QL*
      QLd*QRd^3*LL*LLd*LRd - 4*nf^7*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 - 4*nf^7*h^8*
      QL*QLd*QR*QRd*LL^2*LRd^2 + nf^7*h^8*QL*QLd*QR*QRd^4*LRd + 2*nf^7*h^8*QL*
      QLd*QR^3*LL*LLd*LR + nf^7*h^8*QL*QLd*QR^4*QRd*LR - 7/2*nf^7*h^8*QL*QLd^2
      *QRd^2*LL*LRd^2 - 2*nf^7*h^8*QL*QLd^2*QR*LLd*LR^2*LRd - 2*nf^7*h^8*QL*
      QLd^2*QR*LL*LLd^2*LR + 5/12*nf^7*h^8*QL*QLd^2*QR^4*LL - 2/3*nf^7*h^8*QL*
      QLd^3*QR^3*QRd + nf^7*h^8*QL*QLd^4*LLd*LR*LRd + 1/4*nf^7*h^8*QL*QLd^4*LL
      *LLd^2 + nf^7*h^8*QL*QLd^4*QR*QRd*LLd + 1/3*nf^7*h^8*QL*QLd^5*QR*LRd + 2
      *nf^7*h^8*QL^2*QRd^2*LR^2*LRd^2 - 4*nf^7*h^8*QL^2*QRd^2*LL^2*LRd^2 + 2*
      nf^7*h^8*QL^2*QRd^2*LL^2*LLd^2 + 3/5*nf^7*h^8*QL^2*QRd^5*LRd - 3/2*nf^7*
      h^8*QL^2*QR*LLd^2*LR^3 - 1/2*nf^7*h^8*QL^2*QR*LL^2*LR*LRd^2 - 2/3*nf^7*
      h^8*QL^2*QR*LL^3*LLd*LRd - 7/2*nf^7*h^8*QL^2*QR^2*QRd*LL^2*LRd - 1/12*
      nf^7*h^8*QL^2*QR^2*QRd^4 - 1/6*nf^7*h^8*QL^2*QR^4*LR^2 - 2*nf^7*h^8*QL^2
      *QLd*QRd*LL*LR*LRd^2 - 2*nf^7*h^8*QL^2*QLd*QRd*LL^2*LLd*LRd + 5/12*nf^7*
      h^8*QL^2*QLd*QRd^4*LLd - 7/2*nf^7*h^8*QL^2*QLd*QR^2*LLd*LR^2 - nf^7*h^8*
      QL^2*QLd^2*LLd^2*LR^2 - nf^7*h^8*QL^2*QLd^2*LL^2*LRd^2 - 1/2*nf^7*h^8*
      QL^2*QLd^2*QRd^3*LRd - 1/2*nf^7*h^8*QL^2*QLd^2*QR^3*LR - 1/12*nf^7*h^8*
      QL^2*QLd^4*QR^2 + 1/4*nf^7*h^8*QL^2*QLd^5*LLd + 7/6*nf^7*h^8*QL^3*LL*
      LR^2*LRd^2 + 2/3*nf^7*h^8*QL^3*LL^2*LLd*LR*LRd - 2/9*nf^7*h^8*QL^3*LL^3*
      LRd^2 + 5/18*nf^7*h^8*QL^3*LL^3*LLd^2 + 2*nf^7*h^8*QL^3*QR*QRd*LL*LR*LRd
       - 1/2*nf^7*h^8*QL^3*QR^2*QRd^2*LL - 2/3*nf^7*h^8*QL^3*QLd*QR*QRd^3 + 7/
      4*nf^7*h^8*QL^4*QRd*LR^2*LRd + nf^7*h^8*QL^4*QRd*LL*LLd*LR + nf^7*h^8*
      QL^4*QRd*LL^2*LRd - 1/3*nf^7*h^8*QL^4*QRd^4 + 5/12*nf^7*h^8*QL^4*QR*
      QRd^2*LR - 1/6*nf^7*h^8*QL^4*QR^2*LL^2 + nf^7*h^8*QL^4*QLd*LL*LR*LRd + 1/
      4*nf^7*h^8*QL^4*QLd*LL^2*LLd + nf^7*h^8*QL^4*QLd*QR*QRd*LL - 1/12*nf^7*
      h^8*QL^4*QLd^2*QRd^2 + 3/5*nf^7*h^8*QL^5*QRd^2*LL + 1/3*nf^7*h^8*QL^5*QR
      *LL*LR + 1/3*nf^7*h^8*QL^5*QLd*QRd*LR + 1/4*nf^7*h^8*QL^5*QLd^2*LL + 1/9
      *nf^7*h^8*QL^6*LR^2 + 1/9*nf^7*h^8*QL^6*LL^2 - 5/24*nf^7*T*h^8*LLd^2*
      LR^4*LRd^2 - 5/6*nf^7*T*h^8*LLd^4*LR^4 - 5/3*nf^7*T*h^8*LL*LLd^3*LR^3*
      LRd - 5/24*nf^7*T*h^8*LL^2*LR^2*LRd^4 - 5/24*nf^7*T*h^8*LL^2*LLd^4*LR^2
       - 5/3*nf^7*T*h^8*LL^3*LLd*LR*LRd^3 - 5/6*nf^7*T*h^8*LL^4*LRd^4 - 5/24*
      nf^7*T*h^8*LL^4*LLd^2*LRd^2 + 25/36*nf^7*T*h^8*QRd^3*LR^2*LRd^3 + 5/3*
      nf^7*T*h^8*QRd^3*LL*LLd*LR*LRd^2 - 5/9*nf^7*T*h^8*QRd^3*LL^2*LRd^3 + 35/
      12*nf^7*T*h^8*QRd^3*LL^2*LLd^2*LRd + 5/18*nf^7*T*h^8*QRd^6*LRd^2 + 5/18*
      nf^7*T*h^8*QRd^6*LLd^2 - 10/3*nf^7*T*h^8*QR*QRd*LLd^2*LR^3*LRd - 10/3*
      nf^7*T*h^8*QR*QRd*LL*LLd^3*LR^2 - 10/3*nf^7*T*h^8*QR*QRd*LL^2*LR*LRd^3
       - 10/3*nf^7*T*h^8*QR*QRd*LL^3*LLd*LRd^2 + 5/8*nf^7*T*h^8*QR*QRd^4*LR*
      LRd^2 + 5/2*nf^7*T*h^8*QR*QRd^4*LL*LLd*LRd - 5/2*nf^7*T*h^8*QR^2*QRd^2*
      LLd^2*LR^2 - 5/2*nf^7*T*h^8*QR^2*QRd^2*LL^2*LRd^2 + 5/8*nf^7*T*h^8*QR^2*
      QRd^5*LRd + 25/36*nf^7*T*h^8*QR^3*LR^3*LRd^2 - 5/9*nf^7*T*h^8*QR^3*LLd^2
      *LR^3 + 5/3*nf^7*T*h^8*QR^3*LL*LLd*LR^2*LRd + 35/12*nf^7*T*h^8*QR^3*LL^2
      *LLd^2*LR + 5/8*nf^7*T*h^8*QR^4*QRd*LR^2*LRd + 5/2*nf^7*T*h^8*QR^4*QRd*
      LL*LLd*LR + 5/8*nf^7*T*h^8*QR^5*QRd^2*LR + 5/18*nf^7*T*h^8*QR^6*LR^2 + 5/
      18*nf^7*T*h^8*QR^6*LL^2 - 15/4*nf^7*T*h^8*QLd*QRd^2*LLd^3*LR^2 - 5/3*
      nf^7*T*h^8*QLd*QRd^2*LL*LR*LRd^3 - 5/4*nf^7*T*h^8*QLd*QRd^2*LL^2*LLd*
      LRd^2 + 5/6*nf^7*T*h^8*QLd*QRd^5*LLd*LRd + 5/3*nf^7*T*h^8*QLd*QR*LLd*
      LR^3*LRd^2 - 20/3*nf^7*T*h^8*QLd*QR*LLd^3*LR^3 - 5*nf^7*T*h^8*QLd*QR*LL*
      LLd^2*LR^2*LRd + 5/3*nf^7*T*h^8*QLd*QR*LL^2*LLd^3*LR - 5/3*nf^7*T*h^8*
      QLd*QR*LL^3*LRd^3 - 5*nf^7*T*h^8*QLd*QR^2*QRd*LLd*LR^2*LRd - 5*nf^7*T*
      h^8*QLd*QR^2*QRd*LL*LLd^2*LR + 5/2*nf^7*T*h^8*QLd*QR^4*LLd*LR^2 + 5/2*
      nf^7*T*h^8*QLd*QR^4*LL*LR*LRd + 35/8*nf^7*T*h^8*QLd*QR^4*LL^2*LLd + 5/6*
      nf^7*T*h^8*QLd*QR^5*QRd*LL - 5/4*nf^7*T*h^8*QLd^2*QRd*LLd^2*LR^2*LRd - 5/
      3*nf^7*T*h^8*QLd^2*QRd*LL*LLd^3*LR - 15/4*nf^7*T*h^8*QLd^2*QRd*LL^2*
      LRd^3 - 5/12*nf^7*T*h^8*QLd^2*QRd^4*LRd^2 - 35/4*nf^7*T*h^8*QLd^2*QR*
      QRd^2*LLd^2*LR + 5*nf^7*T*h^8*QLd^2*QR^2*LR^2*LRd^2 - 10*nf^7*T*h^8*
      QLd^2*QR^2*LLd^2*LR^2 + 5*nf^7*T*h^8*QLd^2*QR^2*LL^2*LLd^2 - 5/24*nf^7*T
      *h^8*QLd^2*QR^4*QRd^2 + 3/2*nf^7*T*h^8*QLd^2*QR^5*LR + 35/12*nf^7*T*h^8*
      QLd^3*LLd*LR^2*LRd^2 - 5/9*nf^7*T*h^8*QLd^3*LLd^3*LR^2 + 5/3*nf^7*T*h^8*
      QLd^3*LL*LLd^2*LR*LRd + 25/36*nf^7*T*h^8*QLd^3*LL^2*LLd^3 + 5*nf^7*T*h^8
      *QLd^3*QR*QRd*LLd*LR*LRd - 5/4*nf^7*T*h^8*QLd^3*QR^2*QRd^2*LLd - 5/12*
      nf^7*T*h^8*QLd^4*QRd^2*LLd^2 + 35/8*nf^7*T*h^8*QLd^4*QR*LR*LRd^2 + 5/2*
      nf^7*T*h^8*QLd^4*QR*LLd^2*LR + 5/2*nf^7*T*h^8*QLd^4*QR*LL*LLd*LRd + 25/
      24*nf^7*T*h^8*QLd^4*QR^2*QRd*LRd - 5/6*nf^7*T*h^8*QLd^4*QR^4 + 5/6*nf^7*
      T*h^8*QLd^5*QRd*LLd*LRd + 3/2*nf^7*T*h^8*QLd^5*QR^2*LLd + 5/18*nf^7*T*
      h^8*QLd^6*LRd^2 + 5/18*nf^7*T*h^8*QLd^6*LLd^2 - 5/3*nf^7*T*h^8*QL*QRd*
      LLd^3*LR^3 + 5/3*nf^7*T*h^8*QL*QRd*LL*LR^2*LRd^3 - 5*nf^7*T*h^8*QL*QRd*
      LL^2*LLd*LR*LRd^2 - 20/3*nf^7*T*h^8*QL*QRd*LL^3*LRd^3 + 5/3*nf^7*T*h^8*
      QL*QRd*LL^3*LLd^2*LRd + 5/2*nf^7*T*h^8*QL*QRd^4*LLd*LR*LRd + 5/2*nf^7*T*
      h^8*QL*QRd^4*LL*LRd^2 + 35/8*nf^7*T*h^8*QL*QRd^4*LL*LLd^2 - 5*nf^7*T*h^8
      *QL*QR*QRd^2*LL*LR*LRd^2 - 5*nf^7*T*h^8*QL*QR*QRd^2*LL^2*LLd*LRd + 5/6*
      nf^7*T*h^8*QL*QR*QRd^5*LLd - 5/3*nf^7*T*h^8*QL*QR^2*LLd*LR^3*LRd - 5/4*
      nf^7*T*h^8*QL*QR^2*LL*LLd^2*LR^2 - 15/4*nf^7*T*h^8*QL*QR^2*LL^3*LRd^2 +
      5/6*nf^7*T*h^8*QL*QR^5*LL*LR - 10/3*nf^7*T*h^8*QL*QLd*LLd^2*LR^3*LRd -
      10/3*nf^7*T*h^8*QL*QLd*LL*LLd^3*LR^2 - 10/3*nf^7*T*h^8*QL*QLd*LL^2*LR*
      LRd^3 - 10/3*nf^7*T*h^8*QL*QLd*LL^3*LLd*LRd^2 + 5*nf^7*T*h^8*QL*QLd*
      QRd^3*LL*LLd*LRd - 10*nf^7*T*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 - 10*nf^7*T*
      h^8*QL*QLd*QR*QRd*LL^2*LRd^2 + 5/2*nf^7*T*h^8*QL*QLd*QR*QRd^4*LRd + 5*
      nf^7*T*h^8*QL*QLd*QR^3*LL*LLd*LR + 5/2*nf^7*T*h^8*QL*QLd*QR^4*QRd*LR -
      35/4*nf^7*T*h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 5*nf^7*T*h^8*QL*QLd^2*QR*LLd*
      LR^2*LRd - 5*nf^7*T*h^8*QL*QLd^2*QR*LL*LLd^2*LR + 25/24*nf^7*T*h^8*QL*
      QLd^2*QR^4*LL - 5/3*nf^7*T*h^8*QL*QLd^3*QR^3*QRd + 5/2*nf^7*T*h^8*QL*
      QLd^4*LLd*LR*LRd + 5/8*nf^7*T*h^8*QL*QLd^4*LL*LLd^2 + 5/2*nf^7*T*h^8*QL*
      QLd^4*QR*QRd*LLd + 5/6*nf^7*T*h^8*QL*QLd^5*QR*LRd + 5*nf^7*T*h^8*QL^2*
      QRd^2*LR^2*LRd^2 - 10*nf^7*T*h^8*QL^2*QRd^2*LL^2*LRd^2 + 5*nf^7*T*h^8*
      QL^2*QRd^2*LL^2*LLd^2 + 3/2*nf^7*T*h^8*QL^2*QRd^5*LRd - 15/4*nf^7*T*h^8*
      QL^2*QR*LLd^2*LR^3 - 5/4*nf^7*T*h^8*QL^2*QR*LL^2*LR*LRd^2 - 5/3*nf^7*T*
      h^8*QL^2*QR*LL^3*LLd*LRd - 35/4*nf^7*T*h^8*QL^2*QR^2*QRd*LL^2*LRd - 5/24
      *nf^7*T*h^8*QL^2*QR^2*QRd^4 - 5/12*nf^7*T*h^8*QL^2*QR^4*LR^2 - 5*nf^7*T*
      h^8*QL^2*QLd*QRd*LL*LR*LRd^2 - 5*nf^7*T*h^8*QL^2*QLd*QRd*LL^2*LLd*LRd +
      25/24*nf^7*T*h^8*QL^2*QLd*QRd^4*LLd - 35/4*nf^7*T*h^8*QL^2*QLd*QR^2*LLd*
      LR^2 - 5/2*nf^7*T*h^8*QL^2*QLd^2*LLd^2*LR^2 - 5/2*nf^7*T*h^8*QL^2*QLd^2*
      LL^2*LRd^2 - 5/4*nf^7*T*h^8*QL^2*QLd^2*QRd^3*LRd - 5/4*nf^7*T*h^8*QL^2*
      QLd^2*QR^3*LR - 5/24*nf^7*T*h^8*QL^2*QLd^4*QR^2 + 5/8*nf^7*T*h^8*QL^2*
      QLd^5*LLd + 35/12*nf^7*T*h^8*QL^3*LL*LR^2*LRd^2 + 5/3*nf^7*T*h^8*QL^3*
      LL^2*LLd*LR*LRd - 5/9*nf^7*T*h^8*QL^3*LL^3*LRd^2 + 25/36*nf^7*T*h^8*QL^3
      *LL^3*LLd^2 + 5*nf^7*T*h^8*QL^3*QR*QRd*LL*LR*LRd - 5/4*nf^7*T*h^8*QL^3*
      QR^2*QRd^2*LL - 5/3*nf^7*T*h^8*QL^3*QLd*QR*QRd^3 + 35/8*nf^7*T*h^8*QL^4*
      QRd*LR^2*LRd + 5/2*nf^7*T*h^8*QL^4*QRd*LL*LLd*LR + 5/2*nf^7*T*h^8*QL^4*
      QRd*LL^2*LRd - 5/6*nf^7*T*h^8*QL^4*QRd^4 + 25/24*nf^7*T*h^8*QL^4*QR*
      QRd^2*LR - 5/12*nf^7*T*h^8*QL^4*QR^2*LL^2 + 5/2*nf^7*T*h^8*QL^4*QLd*LL*
      LR*LRd + 5/8*nf^7*T*h^8*QL^4*QLd*LL^2*LLd + 5/2*nf^7*T*h^8*QL^4*QLd*QR*
      QRd*LL - 5/24*nf^7*T*h^8*QL^4*QLd^2*QRd^2 + 3/2*nf^7*T*h^8*QL^5*QRd^2*LL
       + 5/6*nf^7*T*h^8*QL^5*QR*LL*LR + 5/6*nf^7*T*h^8*QL^5*QLd*QRd*LR + 5/8*
      nf^7*T*h^8*QL^5*QLd^2*LL + 5/18*nf^7*T*h^8*QL^6*LR^2 + 5/18*nf^7*T*h^8*
      QL^6*LL^2 - 5/24*nf^7*T^2*h^8*LLd^2*LR^4*LRd^2 - 5/6*nf^7*T^2*h^8*LLd^4*
      LR^4 - 5/3*nf^7*T^2*h^8*LL*LLd^3*LR^3*LRd - 5/24*nf^7*T^2*h^8*LL^2*LR^2*
      LRd^4 - 5/24*nf^7*T^2*h^8*LL^2*LLd^4*LR^2 - 5/3*nf^7*T^2*h^8*LL^3*LLd*LR
      *LRd^3 - 5/6*nf^7*T^2*h^8*LL^4*LRd^4 - 5/24*nf^7*T^2*h^8*LL^4*LLd^2*
      LRd^2 + 25/36*nf^7*T^2*h^8*QRd^3*LR^2*LRd^3 + 5/3*nf^7*T^2*h^8*QRd^3*LL*
      LLd*LR*LRd^2 - 5/9*nf^7*T^2*h^8*QRd^3*LL^2*LRd^3 + 35/12*nf^7*T^2*h^8*
      QRd^3*LL^2*LLd^2*LRd + 5/18*nf^7*T^2*h^8*QRd^6*LRd^2 + 5/18*nf^7*T^2*h^8
      *QRd^6*LLd^2 - 10/3*nf^7*T^2*h^8*QR*QRd*LLd^2*LR^3*LRd - 10/3*nf^7*T^2*
      h^8*QR*QRd*LL*LLd^3*LR^2 - 10/3*nf^7*T^2*h^8*QR*QRd*LL^2*LR*LRd^3 - 10/3
      *nf^7*T^2*h^8*QR*QRd*LL^3*LLd*LRd^2 + 5/8*nf^7*T^2*h^8*QR*QRd^4*LR*LRd^2
       + 5/2*nf^7*T^2*h^8*QR*QRd^4*LL*LLd*LRd - 5/2*nf^7*T^2*h^8*QR^2*QRd^2*
      LLd^2*LR^2 - 5/2*nf^7*T^2*h^8*QR^2*QRd^2*LL^2*LRd^2 + 5/8*nf^7*T^2*h^8*
      QR^2*QRd^5*LRd + 25/36*nf^7*T^2*h^8*QR^3*LR^3*LRd^2 - 5/9*nf^7*T^2*h^8*
      QR^3*LLd^2*LR^3 + 5/3*nf^7*T^2*h^8*QR^3*LL*LLd*LR^2*LRd + 35/12*nf^7*T^2
      *h^8*QR^3*LL^2*LLd^2*LR + 5/8*nf^7*T^2*h^8*QR^4*QRd*LR^2*LRd + 5/2*nf^7*
      T^2*h^8*QR^4*QRd*LL*LLd*LR + 5/8*nf^7*T^2*h^8*QR^5*QRd^2*LR + 5/18*nf^7*
      T^2*h^8*QR^6*LR^2 + 5/18*nf^7*T^2*h^8*QR^6*LL^2 - 15/4*nf^7*T^2*h^8*QLd*
      QRd^2*LLd^3*LR^2 - 5/3*nf^7*T^2*h^8*QLd*QRd^2*LL*LR*LRd^3 - 5/4*nf^7*T^2
      *h^8*QLd*QRd^2*LL^2*LLd*LRd^2 + 5/6*nf^7*T^2*h^8*QLd*QRd^5*LLd*LRd + 5/3
      *nf^7*T^2*h^8*QLd*QR*LLd*LR^3*LRd^2 - 20/3*nf^7*T^2*h^8*QLd*QR*LLd^3*
      LR^3 - 5*nf^7*T^2*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + 5/3*nf^7*T^2*h^8*QLd*QR
      *LL^2*LLd^3*LR - 5/3*nf^7*T^2*h^8*QLd*QR*LL^3*LRd^3 - 5*nf^7*T^2*h^8*QLd
      *QR^2*QRd*LLd*LR^2*LRd - 5*nf^7*T^2*h^8*QLd*QR^2*QRd*LL*LLd^2*LR + 5/2*
      nf^7*T^2*h^8*QLd*QR^4*LLd*LR^2 + 5/2*nf^7*T^2*h^8*QLd*QR^4*LL*LR*LRd +
      35/8*nf^7*T^2*h^8*QLd*QR^4*LL^2*LLd + 5/6*nf^7*T^2*h^8*QLd*QR^5*QRd*LL
       - 5/4*nf^7*T^2*h^8*QLd^2*QRd*LLd^2*LR^2*LRd - 5/3*nf^7*T^2*h^8*QLd^2*
      QRd*LL*LLd^3*LR - 15/4*nf^7*T^2*h^8*QLd^2*QRd*LL^2*LRd^3 - 5/12*nf^7*T^2
      *h^8*QLd^2*QRd^4*LRd^2 - 35/4*nf^7*T^2*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 5*
      nf^7*T^2*h^8*QLd^2*QR^2*LR^2*LRd^2 - 10*nf^7*T^2*h^8*QLd^2*QR^2*LLd^2*
      LR^2 + 5*nf^7*T^2*h^8*QLd^2*QR^2*LL^2*LLd^2 - 5/24*nf^7*T^2*h^8*QLd^2*
      QR^4*QRd^2 + 3/2*nf^7*T^2*h^8*QLd^2*QR^5*LR + 35/12*nf^7*T^2*h^8*QLd^3*
      LLd*LR^2*LRd^2 - 5/9*nf^7*T^2*h^8*QLd^3*LLd^3*LR^2 + 5/3*nf^7*T^2*h^8*
      QLd^3*LL*LLd^2*LR*LRd + 25/36*nf^7*T^2*h^8*QLd^3*LL^2*LLd^3 + 5*nf^7*T^2
      *h^8*QLd^3*QR*QRd*LLd*LR*LRd - 5/4*nf^7*T^2*h^8*QLd^3*QR^2*QRd^2*LLd - 5/
      12*nf^7*T^2*h^8*QLd^4*QRd^2*LLd^2 + 35/8*nf^7*T^2*h^8*QLd^4*QR*LR*LRd^2
       + 5/2*nf^7*T^2*h^8*QLd^4*QR*LLd^2*LR + 5/2*nf^7*T^2*h^8*QLd^4*QR*LL*LLd
      *LRd + 25/24*nf^7*T^2*h^8*QLd^4*QR^2*QRd*LRd - 5/6*nf^7*T^2*h^8*QLd^4*
      QR^4 + 5/6*nf^7*T^2*h^8*QLd^5*QRd*LLd*LRd + 3/2*nf^7*T^2*h^8*QLd^5*QR^2*
      LLd + 5/18*nf^7*T^2*h^8*QLd^6*LRd^2 + 5/18*nf^7*T^2*h^8*QLd^6*LLd^2 - 5/
      3*nf^7*T^2*h^8*QL*QRd*LLd^3*LR^3 + 5/3*nf^7*T^2*h^8*QL*QRd*LL*LR^2*LRd^3
       - 5*nf^7*T^2*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 - 20/3*nf^7*T^2*h^8*QL*QRd*
      LL^3*LRd^3 + 5/3*nf^7*T^2*h^8*QL*QRd*LL^3*LLd^2*LRd + 5/2*nf^7*T^2*h^8*
      QL*QRd^4*LLd*LR*LRd + 5/2*nf^7*T^2*h^8*QL*QRd^4*LL*LRd^2 + 35/8*nf^7*T^2
      *h^8*QL*QRd^4*LL*LLd^2 - 5*nf^7*T^2*h^8*QL*QR*QRd^2*LL*LR*LRd^2 - 5*nf^7
      *T^2*h^8*QL*QR*QRd^2*LL^2*LLd*LRd + 5/6*nf^7*T^2*h^8*QL*QR*QRd^5*LLd - 5/
      3*nf^7*T^2*h^8*QL*QR^2*LLd*LR^3*LRd - 5/4*nf^7*T^2*h^8*QL*QR^2*LL*LLd^2*
      LR^2 - 15/4*nf^7*T^2*h^8*QL*QR^2*LL^3*LRd^2 + 5/6*nf^7*T^2*h^8*QL*QR^5*
      LL*LR - 10/3*nf^7*T^2*h^8*QL*QLd*LLd^2*LR^3*LRd - 10/3*nf^7*T^2*h^8*QL*
      QLd*LL*LLd^3*LR^2 - 10/3*nf^7*T^2*h^8*QL*QLd*LL^2*LR*LRd^3 - 10/3*nf^7*
      T^2*h^8*QL*QLd*LL^3*LLd*LRd^2 + 5*nf^7*T^2*h^8*QL*QLd*QRd^3*LL*LLd*LRd
       - 10*nf^7*T^2*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 - 10*nf^7*T^2*h^8*QL*QLd*QR*
      QRd*LL^2*LRd^2 + 5/2*nf^7*T^2*h^8*QL*QLd*QR*QRd^4*LRd + 5*nf^7*T^2*h^8*
      QL*QLd*QR^3*LL*LLd*LR + 5/2*nf^7*T^2*h^8*QL*QLd*QR^4*QRd*LR - 35/4*nf^7*
      T^2*h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 5*nf^7*T^2*h^8*QL*QLd^2*QR*LLd*LR^2*
      LRd - 5*nf^7*T^2*h^8*QL*QLd^2*QR*LL*LLd^2*LR + 25/24*nf^7*T^2*h^8*QL*
      QLd^2*QR^4*LL - 5/3*nf^7*T^2*h^8*QL*QLd^3*QR^3*QRd + 5/2*nf^7*T^2*h^8*QL
      *QLd^4*LLd*LR*LRd + 5/8*nf^7*T^2*h^8*QL*QLd^4*LL*LLd^2 + 5/2*nf^7*T^2*
      h^8*QL*QLd^4*QR*QRd*LLd + 5/6*nf^7*T^2*h^8*QL*QLd^5*QR*LRd + 5*nf^7*T^2*
      h^8*QL^2*QRd^2*LR^2*LRd^2 - 10*nf^7*T^2*h^8*QL^2*QRd^2*LL^2*LRd^2 + 5*
      nf^7*T^2*h^8*QL^2*QRd^2*LL^2*LLd^2 + 3/2*nf^7*T^2*h^8*QL^2*QRd^5*LRd -
      15/4*nf^7*T^2*h^8*QL^2*QR*LLd^2*LR^3 - 5/4*nf^7*T^2*h^8*QL^2*QR*LL^2*LR*
      LRd^2 - 5/3*nf^7*T^2*h^8*QL^2*QR*LL^3*LLd*LRd - 35/4*nf^7*T^2*h^8*QL^2*
      QR^2*QRd*LL^2*LRd - 5/24*nf^7*T^2*h^8*QL^2*QR^2*QRd^4 - 5/12*nf^7*T^2*
      h^8*QL^2*QR^4*LR^2 - 5*nf^7*T^2*h^8*QL^2*QLd*QRd*LL*LR*LRd^2 - 5*nf^7*
      T^2*h^8*QL^2*QLd*QRd*LL^2*LLd*LRd + 25/24*nf^7*T^2*h^8*QL^2*QLd*QRd^4*
      LLd - 35/4*nf^7*T^2*h^8*QL^2*QLd*QR^2*LLd*LR^2 - 5/2*nf^7*T^2*h^8*QL^2*
      QLd^2*LLd^2*LR^2 - 5/2*nf^7*T^2*h^8*QL^2*QLd^2*LL^2*LRd^2 - 5/4*nf^7*T^2
      *h^8*QL^2*QLd^2*QRd^3*LRd - 5/4*nf^7*T^2*h^8*QL^2*QLd^2*QR^3*LR - 5/24*
      nf^7*T^2*h^8*QL^2*QLd^4*QR^2 + 5/8*nf^7*T^2*h^8*QL^2*QLd^5*LLd + 35/12*
      nf^7*T^2*h^8*QL^3*LL*LR^2*LRd^2 + 5/3*nf^7*T^2*h^8*QL^3*LL^2*LLd*LR*LRd
       - 5/9*nf^7*T^2*h^8*QL^3*LL^3*LRd^2 + 25/36*nf^7*T^2*h^8*QL^3*LL^3*LLd^2
       + 5*nf^7*T^2*h^8*QL^3*QR*QRd*LL*LR*LRd - 5/4*nf^7*T^2*h^8*QL^3*QR^2*
      QRd^2*LL - 5/3*nf^7*T^2*h^8*QL^3*QLd*QR*QRd^3 + 35/8*nf^7*T^2*h^8*QL^4*
      QRd*LR^2*LRd + 5/2*nf^7*T^2*h^8*QL^4*QRd*LL*LLd*LR + 5/2*nf^7*T^2*h^8*
      QL^4*QRd*LL^2*LRd - 5/6*nf^7*T^2*h^8*QL^4*QRd^4 + 25/24*nf^7*T^2*h^8*
      QL^4*QR*QRd^2*LR - 5/12*nf^7*T^2*h^8*QL^4*QR^2*LL^2 + 5/2*nf^7*T^2*h^8*
      QL^4*QLd*LL*LR*LRd + 5/8*nf^7*T^2*h^8*QL^4*QLd*LL^2*LLd + 5/2*nf^7*T^2*
      h^8*QL^4*QLd*QR*QRd*LL - 5/24*nf^7*T^2*h^8*QL^4*QLd^2*QRd^2 + 3/2*nf^7*
      T^2*h^8*QL^5*QRd^2*LL + 5/6*nf^7*T^2*h^8*QL^5*QR*LL*LR + 5/6*nf^7*T^2*
      h^8*QL^5*QLd*QRd*LR + 5/8*nf^7*T^2*h^8*QL^5*QLd^2*LL + 5/18*nf^7*T^2*h^8
      *QL^6*LR^2 + 5/18*nf^7*T^2*h^8*QL^6*LL^2 - 5/48*nf^7*T^3*h^8*LLd^2*LR^4*
      LRd^2 - 5/12*nf^7*T^3*h^8*LLd^4*LR^4 - 5/6*nf^7*T^3*h^8*LL*LLd^3*LR^3*
      LRd - 5/48*nf^7*T^3*h^8*LL^2*LR^2*LRd^4 - 5/48*nf^7*T^3*h^8*LL^2*LLd^4*
      LR^2 - 5/6*nf^7*T^3*h^8*LL^3*LLd*LR*LRd^3 - 5/12*nf^7*T^3*h^8*LL^4*LRd^4
       - 5/48*nf^7*T^3*h^8*LL^4*LLd^2*LRd^2 + 25/72*nf^7*T^3*h^8*QRd^3*LR^2*
      LRd^3 + 5/6*nf^7*T^3*h^8*QRd^3*LL*LLd*LR*LRd^2 - 5/18*nf^7*T^3*h^8*QRd^3
      *LL^2*LRd^3 + 35/24*nf^7*T^3*h^8*QRd^3*LL^2*LLd^2*LRd + 5/36*nf^7*T^3*
      h^8*QRd^6*LRd^2 + 5/36*nf^7*T^3*h^8*QRd^6*LLd^2 - 5/3*nf^7*T^3*h^8*QR*
      QRd*LLd^2*LR^3*LRd - 5/3*nf^7*T^3*h^8*QR*QRd*LL*LLd^3*LR^2 - 5/3*nf^7*
      T^3*h^8*QR*QRd*LL^2*LR*LRd^3 - 5/3*nf^7*T^3*h^8*QR*QRd*LL^3*LLd*LRd^2 +
      5/16*nf^7*T^3*h^8*QR*QRd^4*LR*LRd^2 + 5/4*nf^7*T^3*h^8*QR*QRd^4*LL*LLd*
      LRd - 5/4*nf^7*T^3*h^8*QR^2*QRd^2*LLd^2*LR^2 - 5/4*nf^7*T^3*h^8*QR^2*
      QRd^2*LL^2*LRd^2 + 5/16*nf^7*T^3*h^8*QR^2*QRd^5*LRd + 25/72*nf^7*T^3*h^8
      *QR^3*LR^3*LRd^2 - 5/18*nf^7*T^3*h^8*QR^3*LLd^2*LR^3 + 5/6*nf^7*T^3*h^8*
      QR^3*LL*LLd*LR^2*LRd + 35/24*nf^7*T^3*h^8*QR^3*LL^2*LLd^2*LR + 5/16*nf^7
      *T^3*h^8*QR^4*QRd*LR^2*LRd + 5/4*nf^7*T^3*h^8*QR^4*QRd*LL*LLd*LR + 5/16*
      nf^7*T^3*h^8*QR^5*QRd^2*LR + 5/36*nf^7*T^3*h^8*QR^6*LR^2 + 5/36*nf^7*T^3
      *h^8*QR^6*LL^2 - 15/8*nf^7*T^3*h^8*QLd*QRd^2*LLd^3*LR^2 - 5/6*nf^7*T^3*
      h^8*QLd*QRd^2*LL*LR*LRd^3 - 5/8*nf^7*T^3*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 +
      5/12*nf^7*T^3*h^8*QLd*QRd^5*LLd*LRd + 5/6*nf^7*T^3*h^8*QLd*QR*LLd*LR^3*
      LRd^2 - 10/3*nf^7*T^3*h^8*QLd*QR*LLd^3*LR^3 - 5/2*nf^7*T^3*h^8*QLd*QR*LL
      *LLd^2*LR^2*LRd + 5/6*nf^7*T^3*h^8*QLd*QR*LL^2*LLd^3*LR - 5/6*nf^7*T^3*
      h^8*QLd*QR*LL^3*LRd^3 - 5/2*nf^7*T^3*h^8*QLd*QR^2*QRd*LLd*LR^2*LRd - 5/2
      *nf^7*T^3*h^8*QLd*QR^2*QRd*LL*LLd^2*LR + 5/4*nf^7*T^3*h^8*QLd*QR^4*LLd*
      LR^2 + 5/4*nf^7*T^3*h^8*QLd*QR^4*LL*LR*LRd + 35/16*nf^7*T^3*h^8*QLd*QR^4
      *LL^2*LLd + 5/12*nf^7*T^3*h^8*QLd*QR^5*QRd*LL - 5/8*nf^7*T^3*h^8*QLd^2*
      QRd*LLd^2*LR^2*LRd - 5/6*nf^7*T^3*h^8*QLd^2*QRd*LL*LLd^3*LR - 15/8*nf^7*
      T^3*h^8*QLd^2*QRd*LL^2*LRd^3 - 5/24*nf^7*T^3*h^8*QLd^2*QRd^4*LRd^2 - 35/
      8*nf^7*T^3*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 5/2*nf^7*T^3*h^8*QLd^2*QR^2*
      LR^2*LRd^2 - 5*nf^7*T^3*h^8*QLd^2*QR^2*LLd^2*LR^2 + 5/2*nf^7*T^3*h^8*
      QLd^2*QR^2*LL^2*LLd^2 - 5/48*nf^7*T^3*h^8*QLd^2*QR^4*QRd^2 + 3/4*nf^7*
      T^3*h^8*QLd^2*QR^5*LR + 35/24*nf^7*T^3*h^8*QLd^3*LLd*LR^2*LRd^2 - 5/18*
      nf^7*T^3*h^8*QLd^3*LLd^3*LR^2 + 5/6*nf^7*T^3*h^8*QLd^3*LL*LLd^2*LR*LRd
       + 25/72*nf^7*T^3*h^8*QLd^3*LL^2*LLd^3 + 5/2*nf^7*T^3*h^8*QLd^3*QR*QRd*
      LLd*LR*LRd - 5/8*nf^7*T^3*h^8*QLd^3*QR^2*QRd^2*LLd - 5/24*nf^7*T^3*h^8*
      QLd^4*QRd^2*LLd^2 + 35/16*nf^7*T^3*h^8*QLd^4*QR*LR*LRd^2 + 5/4*nf^7*T^3*
      h^8*QLd^4*QR*LLd^2*LR + 5/4*nf^7*T^3*h^8*QLd^4*QR*LL*LLd*LRd + 25/48*
      nf^7*T^3*h^8*QLd^4*QR^2*QRd*LRd - 5/12*nf^7*T^3*h^8*QLd^4*QR^4 + 5/12*
      nf^7*T^3*h^8*QLd^5*QRd*LLd*LRd + 3/4*nf^7*T^3*h^8*QLd^5*QR^2*LLd + 5/36*
      nf^7*T^3*h^8*QLd^6*LRd^2 + 5/36*nf^7*T^3*h^8*QLd^6*LLd^2 - 5/6*nf^7*T^3*
      h^8*QL*QRd*LLd^3*LR^3 + 5/6*nf^7*T^3*h^8*QL*QRd*LL*LR^2*LRd^3 - 5/2*nf^7
      *T^3*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 - 10/3*nf^7*T^3*h^8*QL*QRd*LL^3*LRd^3
       + 5/6*nf^7*T^3*h^8*QL*QRd*LL^3*LLd^2*LRd + 5/4*nf^7*T^3*h^8*QL*QRd^4*
      LLd*LR*LRd + 5/4*nf^7*T^3*h^8*QL*QRd^4*LL*LRd^2 + 35/16*nf^7*T^3*h^8*QL*
      QRd^4*LL*LLd^2 - 5/2*nf^7*T^3*h^8*QL*QR*QRd^2*LL*LR*LRd^2 - 5/2*nf^7*T^3
      *h^8*QL*QR*QRd^2*LL^2*LLd*LRd + 5/12*nf^7*T^3*h^8*QL*QR*QRd^5*LLd - 5/6*
      nf^7*T^3*h^8*QL*QR^2*LLd*LR^3*LRd - 5/8*nf^7*T^3*h^8*QL*QR^2*LL*LLd^2*
      LR^2 - 15/8*nf^7*T^3*h^8*QL*QR^2*LL^3*LRd^2 + 5/12*nf^7*T^3*h^8*QL*QR^5*
      LL*LR - 5/3*nf^7*T^3*h^8*QL*QLd*LLd^2*LR^3*LRd - 5/3*nf^7*T^3*h^8*QL*QLd
      *LL*LLd^3*LR^2 - 5/3*nf^7*T^3*h^8*QL*QLd*LL^2*LR*LRd^3 - 5/3*nf^7*T^3*
      h^8*QL*QLd*LL^3*LLd*LRd^2 + 5/2*nf^7*T^3*h^8*QL*QLd*QRd^3*LL*LLd*LRd - 5
      *nf^7*T^3*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 - 5*nf^7*T^3*h^8*QL*QLd*QR*QRd*
      LL^2*LRd^2 + 5/4*nf^7*T^3*h^8*QL*QLd*QR*QRd^4*LRd + 5/2*nf^7*T^3*h^8*QL*
      QLd*QR^3*LL*LLd*LR + 5/4*nf^7*T^3*h^8*QL*QLd*QR^4*QRd*LR - 35/8*nf^7*T^3
      *h^8*QL*QLd^2*QRd^2*LL*LRd^2 - 5/2*nf^7*T^3*h^8*QL*QLd^2*QR*LLd*LR^2*LRd
       - 5/2*nf^7*T^3*h^8*QL*QLd^2*QR*LL*LLd^2*LR + 25/48*nf^7*T^3*h^8*QL*
      QLd^2*QR^4*LL - 5/6*nf^7*T^3*h^8*QL*QLd^3*QR^3*QRd + 5/4*nf^7*T^3*h^8*QL
      *QLd^4*LLd*LR*LRd + 5/16*nf^7*T^3*h^8*QL*QLd^4*LL*LLd^2 + 5/4*nf^7*T^3*
      h^8*QL*QLd^4*QR*QRd*LLd + 5/12*nf^7*T^3*h^8*QL*QLd^5*QR*LRd + 5/2*nf^7*
      T^3*h^8*QL^2*QRd^2*LR^2*LRd^2 - 5*nf^7*T^3*h^8*QL^2*QRd^2*LL^2*LRd^2 + 5/
      2*nf^7*T^3*h^8*QL^2*QRd^2*LL^2*LLd^2 + 3/4*nf^7*T^3*h^8*QL^2*QRd^5*LRd
       - 15/8*nf^7*T^3*h^8*QL^2*QR*LLd^2*LR^3 - 5/8*nf^7*T^3*h^8*QL^2*QR*LL^2*
      LR*LRd^2 - 5/6*nf^7*T^3*h^8*QL^2*QR*LL^3*LLd*LRd - 35/8*nf^7*T^3*h^8*
      QL^2*QR^2*QRd*LL^2*LRd - 5/48*nf^7*T^3*h^8*QL^2*QR^2*QRd^4 - 5/24*nf^7*
      T^3*h^8*QL^2*QR^4*LR^2 - 5/2*nf^7*T^3*h^8*QL^2*QLd*QRd*LL*LR*LRd^2 - 5/2
      *nf^7*T^3*h^8*QL^2*QLd*QRd*LL^2*LLd*LRd + 25/48*nf^7*T^3*h^8*QL^2*QLd*
      QRd^4*LLd - 35/8*nf^7*T^3*h^8*QL^2*QLd*QR^2*LLd*LR^2 - 5/4*nf^7*T^3*h^8*
      QL^2*QLd^2*LLd^2*LR^2 - 5/4*nf^7*T^3*h^8*QL^2*QLd^2*LL^2*LRd^2 - 5/8*
      nf^7*T^3*h^8*QL^2*QLd^2*QRd^3*LRd - 5/8*nf^7*T^3*h^8*QL^2*QLd^2*QR^3*LR
       - 5/48*nf^7*T^3*h^8*QL^2*QLd^4*QR^2 + 5/16*nf^7*T^3*h^8*QL^2*QLd^5*LLd
       + 35/24*nf^7*T^3*h^8*QL^3*LL*LR^2*LRd^2 + 5/6*nf^7*T^3*h^8*QL^3*LL^2*
      LLd*LR*LRd - 5/18*nf^7*T^3*h^8*QL^3*LL^3*LRd^2 + 25/72*nf^7*T^3*h^8*QL^3
      *LL^3*LLd^2 + 5/2*nf^7*T^3*h^8*QL^3*QR*QRd*LL*LR*LRd - 5/8*nf^7*T^3*h^8*
      QL^3*QR^2*QRd^2*LL - 5/6*nf^7*T^3*h^8*QL^3*QLd*QR*QRd^3 + 35/16*nf^7*T^3
      *h^8*QL^4*QRd*LR^2*LRd + 5/4*nf^7*T^3*h^8*QL^4*QRd*LL*LLd*LR + 5/4*nf^7*
      T^3*h^8*QL^4*QRd*LL^2*LRd - 5/12*nf^7*T^3*h^8*QL^4*QRd^4 + 25/48*nf^7*
      T^3*h^8*QL^4*QR*QRd^2*LR - 5/24*nf^7*T^3*h^8*QL^4*QR^2*LL^2 + 5/4*nf^7*
      T^3*h^8*QL^4*QLd*LL*LR*LRd + 5/16*nf^7*T^3*h^8*QL^4*QLd*LL^2*LLd + 5/4*
      nf^7*T^3*h^8*QL^4*QLd*QR*QRd*LL - 5/48*nf^7*T^3*h^8*QL^4*QLd^2*QRd^2 + 3/
      4*nf^7*T^3*h^8*QL^5*QRd^2*LL + 5/12*nf^7*T^3*h^8*QL^5*QR*LL*LR + 5/12*
      nf^7*T^3*h^8*QL^5*QLd*QRd*LR + 5/16*nf^7*T^3*h^8*QL^5*QLd^2*LL + 5/36*
      nf^7*T^3*h^8*QL^6*LR^2 + 5/36*nf^7*T^3*h^8*QL^6*LL^2 - 1/48*nf^7*T^4*h^8
      *LLd^2*LR^4*LRd^2 - 1/12*nf^7*T^4*h^8*LLd^4*LR^4 - 1/6*nf^7*T^4*h^8*LL*
      LLd^3*LR^3*LRd - 1/48*nf^7*T^4*h^8*LL^2*LR^2*LRd^4 - 1/48*nf^7*T^4*h^8*
      LL^2*LLd^4*LR^2 - 1/6*nf^7*T^4*h^8*LL^3*LLd*LR*LRd^3 - 1/12*nf^7*T^4*h^8
      *LL^4*LRd^4 - 1/48*nf^7*T^4*h^8*LL^4*LLd^2*LRd^2 + 5/72*nf^7*T^4*h^8*
      QRd^3*LR^2*LRd^3 + 1/6*nf^7*T^4*h^8*QRd^3*LL*LLd*LR*LRd^2 - 1/18*nf^7*
      T^4*h^8*QRd^3*LL^2*LRd^3 + 7/24*nf^7*T^4*h^8*QRd^3*LL^2*LLd^2*LRd + 1/36
      *nf^7*T^4*h^8*QRd^6*LRd^2 + 1/36*nf^7*T^4*h^8*QRd^6*LLd^2 - 1/3*nf^7*T^4
      *h^8*QR*QRd*LLd^2*LR^3*LRd - 1/3*nf^7*T^4*h^8*QR*QRd*LL*LLd^3*LR^2 - 1/3
      *nf^7*T^4*h^8*QR*QRd*LL^2*LR*LRd^3 - 1/3*nf^7*T^4*h^8*QR*QRd*LL^3*LLd*
      LRd^2 + 1/16*nf^7*T^4*h^8*QR*QRd^4*LR*LRd^2 + 1/4*nf^7*T^4*h^8*QR*QRd^4*
      LL*LLd*LRd - 1/4*nf^7*T^4*h^8*QR^2*QRd^2*LLd^2*LR^2 - 1/4*nf^7*T^4*h^8*
      QR^2*QRd^2*LL^2*LRd^2 + 1/16*nf^7*T^4*h^8*QR^2*QRd^5*LRd + 5/72*nf^7*T^4
      *h^8*QR^3*LR^3*LRd^2 - 1/18*nf^7*T^4*h^8*QR^3*LLd^2*LR^3 + 1/6*nf^7*T^4*
      h^8*QR^3*LL*LLd*LR^2*LRd + 7/24*nf^7*T^4*h^8*QR^3*LL^2*LLd^2*LR + 1/16*
      nf^7*T^4*h^8*QR^4*QRd*LR^2*LRd + 1/4*nf^7*T^4*h^8*QR^4*QRd*LL*LLd*LR + 1/
      16*nf^7*T^4*h^8*QR^5*QRd^2*LR + 1/36*nf^7*T^4*h^8*QR^6*LR^2 + 1/36*nf^7*
      T^4*h^8*QR^6*LL^2 - 3/8*nf^7*T^4*h^8*QLd*QRd^2*LLd^3*LR^2 - 1/6*nf^7*T^4
      *h^8*QLd*QRd^2*LL*LR*LRd^3 - 1/8*nf^7*T^4*h^8*QLd*QRd^2*LL^2*LLd*LRd^2
       + 1/12*nf^7*T^4*h^8*QLd*QRd^5*LLd*LRd + 1/6*nf^7*T^4*h^8*QLd*QR*LLd*
      LR^3*LRd^2 - 2/3*nf^7*T^4*h^8*QLd*QR*LLd^3*LR^3 - 1/2*nf^7*T^4*h^8*QLd*
      QR*LL*LLd^2*LR^2*LRd + 1/6*nf^7*T^4*h^8*QLd*QR*LL^2*LLd^3*LR - 1/6*nf^7*
      T^4*h^8*QLd*QR*LL^3*LRd^3 - 1/2*nf^7*T^4*h^8*QLd*QR^2*QRd*LLd*LR^2*LRd
       - 1/2*nf^7*T^4*h^8*QLd*QR^2*QRd*LL*LLd^2*LR + 1/4*nf^7*T^4*h^8*QLd*QR^4
      *LLd*LR^2 + 1/4*nf^7*T^4*h^8*QLd*QR^4*LL*LR*LRd + 7/16*nf^7*T^4*h^8*QLd*
      QR^4*LL^2*LLd + 1/12*nf^7*T^4*h^8*QLd*QR^5*QRd*LL - 1/8*nf^7*T^4*h^8*
      QLd^2*QRd*LLd^2*LR^2*LRd - 1/6*nf^7*T^4*h^8*QLd^2*QRd*LL*LLd^3*LR - 3/8*
      nf^7*T^4*h^8*QLd^2*QRd*LL^2*LRd^3 - 1/24*nf^7*T^4*h^8*QLd^2*QRd^4*LRd^2
       - 7/8*nf^7*T^4*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 1/2*nf^7*T^4*h^8*QLd^2*
      QR^2*LR^2*LRd^2 - nf^7*T^4*h^8*QLd^2*QR^2*LLd^2*LR^2 + 1/2*nf^7*T^4*h^8*
      QLd^2*QR^2*LL^2*LLd^2 - 1/48*nf^7*T^4*h^8*QLd^2*QR^4*QRd^2 + 3/20*nf^7*
      T^4*h^8*QLd^2*QR^5*LR + 7/24*nf^7*T^4*h^8*QLd^3*LLd*LR^2*LRd^2 - 1/18*
      nf^7*T^4*h^8*QLd^3*LLd^3*LR^2 + 1/6*nf^7*T^4*h^8*QLd^3*LL*LLd^2*LR*LRd
       + 5/72*nf^7*T^4*h^8*QLd^3*LL^2*LLd^3 + 1/2*nf^7*T^4*h^8*QLd^3*QR*QRd*
      LLd*LR*LRd - 1/8*nf^7*T^4*h^8*QLd^3*QR^2*QRd^2*LLd - 1/24*nf^7*T^4*h^8*
      QLd^4*QRd^2*LLd^2 + 7/16*nf^7*T^4*h^8*QLd^4*QR*LR*LRd^2 + 1/4*nf^7*T^4*
      h^8*QLd^4*QR*LLd^2*LR + 1/4*nf^7*T^4*h^8*QLd^4*QR*LL*LLd*LRd + 5/48*nf^7
      *T^4*h^8*QLd^4*QR^2*QRd*LRd - 1/12*nf^7*T^4*h^8*QLd^4*QR^4 + 1/12*nf^7*
      T^4*h^8*QLd^5*QRd*LLd*LRd + 3/20*nf^7*T^4*h^8*QLd^5*QR^2*LLd + 1/36*nf^7
      *T^4*h^8*QLd^6*LRd^2 + 1/36*nf^7*T^4*h^8*QLd^6*LLd^2 - 1/6*nf^7*T^4*h^8*
      QL*QRd*LLd^3*LR^3 + 1/6*nf^7*T^4*h^8*QL*QRd*LL*LR^2*LRd^3 - 1/2*nf^7*T^4
      *h^8*QL*QRd*LL^2*LLd*LR*LRd^2 - 2/3*nf^7*T^4*h^8*QL*QRd*LL^3*LRd^3 + 1/6
      *nf^7*T^4*h^8*QL*QRd*LL^3*LLd^2*LRd + 1/4*nf^7*T^4*h^8*QL*QRd^4*LLd*LR*
      LRd + 1/4*nf^7*T^4*h^8*QL*QRd^4*LL*LRd^2 + 7/16*nf^7*T^4*h^8*QL*QRd^4*LL
      *LLd^2 - 1/2*nf^7*T^4*h^8*QL*QR*QRd^2*LL*LR*LRd^2 - 1/2*nf^7*T^4*h^8*QL*
      QR*QRd^2*LL^2*LLd*LRd + 1/12*nf^7*T^4*h^8*QL*QR*QRd^5*LLd - 1/6*nf^7*T^4
      *h^8*QL*QR^2*LLd*LR^3*LRd - 1/8*nf^7*T^4*h^8*QL*QR^2*LL*LLd^2*LR^2 - 3/8
      *nf^7*T^4*h^8*QL*QR^2*LL^3*LRd^2 + 1/12*nf^7*T^4*h^8*QL*QR^5*LL*LR - 1/3
      *nf^7*T^4*h^8*QL*QLd*LLd^2*LR^3*LRd - 1/3*nf^7*T^4*h^8*QL*QLd*LL*LLd^3*
      LR^2 - 1/3*nf^7*T^4*h^8*QL*QLd*LL^2*LR*LRd^3 - 1/3*nf^7*T^4*h^8*QL*QLd*
      LL^3*LLd*LRd^2 + 1/2*nf^7*T^4*h^8*QL*QLd*QRd^3*LL*LLd*LRd - nf^7*T^4*h^8
      *QL*QLd*QR*QRd*LLd^2*LR^2 - nf^7*T^4*h^8*QL*QLd*QR*QRd*LL^2*LRd^2 + 1/4*
      nf^7*T^4*h^8*QL*QLd*QR*QRd^4*LRd + 1/2*nf^7*T^4*h^8*QL*QLd*QR^3*LL*LLd*
      LR + 1/4*nf^7*T^4*h^8*QL*QLd*QR^4*QRd*LR - 7/8*nf^7*T^4*h^8*QL*QLd^2*
      QRd^2*LL*LRd^2 - 1/2*nf^7*T^4*h^8*QL*QLd^2*QR*LLd*LR^2*LRd - 1/2*nf^7*
      T^4*h^8*QL*QLd^2*QR*LL*LLd^2*LR + 5/48*nf^7*T^4*h^8*QL*QLd^2*QR^4*LL - 1/
      6*nf^7*T^4*h^8*QL*QLd^3*QR^3*QRd + 1/4*nf^7*T^4*h^8*QL*QLd^4*LLd*LR*LRd
       + 1/16*nf^7*T^4*h^8*QL*QLd^4*LL*LLd^2 + 1/4*nf^7*T^4*h^8*QL*QLd^4*QR*
      QRd*LLd + 1/12*nf^7*T^4*h^8*QL*QLd^5*QR*LRd + 1/2*nf^7*T^4*h^8*QL^2*
      QRd^2*LR^2*LRd^2 - nf^7*T^4*h^8*QL^2*QRd^2*LL^2*LRd^2 + 1/2*nf^7*T^4*h^8
      *QL^2*QRd^2*LL^2*LLd^2 + 3/20*nf^7*T^4*h^8*QL^2*QRd^5*LRd - 3/8*nf^7*T^4
      *h^8*QL^2*QR*LLd^2*LR^3 - 1/8*nf^7*T^4*h^8*QL^2*QR*LL^2*LR*LRd^2 - 1/6*
      nf^7*T^4*h^8*QL^2*QR*LL^3*LLd*LRd - 7/8*nf^7*T^4*h^8*QL^2*QR^2*QRd*LL^2*
      LRd - 1/48*nf^7*T^4*h^8*QL^2*QR^2*QRd^4 - 1/24*nf^7*T^4*h^8*QL^2*QR^4*
      LR^2 - 1/2*nf^7*T^4*h^8*QL^2*QLd*QRd*LL*LR*LRd^2 - 1/2*nf^7*T^4*h^8*QL^2
      *QLd*QRd*LL^2*LLd*LRd + 5/48*nf^7*T^4*h^8*QL^2*QLd*QRd^4*LLd - 7/8*nf^7*
      T^4*h^8*QL^2*QLd*QR^2*LLd*LR^2 - 1/4*nf^7*T^4*h^8*QL^2*QLd^2*LLd^2*LR^2
       - 1/4*nf^7*T^4*h^8*QL^2*QLd^2*LL^2*LRd^2 - 1/8*nf^7*T^4*h^8*QL^2*QLd^2*
      QRd^3*LRd - 1/8*nf^7*T^4*h^8*QL^2*QLd^2*QR^3*LR - 1/48*nf^7*T^4*h^8*QL^2
      *QLd^4*QR^2 + 1/16*nf^7*T^4*h^8*QL^2*QLd^5*LLd + 7/24*nf^7*T^4*h^8*QL^3*
      LL*LR^2*LRd^2 + 1/6*nf^7*T^4*h^8*QL^3*LL^2*LLd*LR*LRd - 1/18*nf^7*T^4*
      h^8*QL^3*LL^3*LRd^2 + 5/72*nf^7*T^4*h^8*QL^3*LL^3*LLd^2 + 1/2*nf^7*T^4*
      h^8*QL^3*QR*QRd*LL*LR*LRd - 1/8*nf^7*T^4*h^8*QL^3*QR^2*QRd^2*LL - 1/6*
      nf^7*T^4*h^8*QL^3*QLd*QR*QRd^3 + 7/16*nf^7*T^4*h^8*QL^4*QRd*LR^2*LRd + 1/
      4*nf^7*T^4*h^8*QL^4*QRd*LL*LLd*LR + 1/4*nf^7*T^4*h^8*QL^4*QRd*LL^2*LRd
       - 1/12*nf^7*T^4*h^8*QL^4*QRd^4 + 5/48*nf^7*T^4*h^8*QL^4*QR*QRd^2*LR - 1/
      24*nf^7*T^4*h^8*QL^4*QR^2*LL^2 + 1/4*nf^7*T^4*h^8*QL^4*QLd*LL*LR*LRd + 1/
      16*nf^7*T^4*h^8*QL^4*QLd*LL^2*LLd + 1/4*nf^7*T^4*h^8*QL^4*QLd*QR*QRd*LL
       - 1/48*nf^7*T^4*h^8*QL^4*QLd^2*QRd^2 + 3/20*nf^7*T^4*h^8*QL^5*QRd^2*LL
       + 1/12*nf^7*T^4*h^8*QL^5*QR*LL*LR + 1/12*nf^7*T^4*h^8*QL^5*QLd*QRd*LR
       + 1/16*nf^7*T^4*h^8*QL^5*QLd^2*LL + 1/36*nf^7*T^4*h^8*QL^6*LR^2 + 1/36*
      nf^7*T^4*h^8*QL^6*LL^2 + 7/72*nf^8*h^8*LR^4*LRd^4 + 35/48*nf^8*h^8*LLd^2
      *LR^4*LRd^2 + 49/144*nf^8*h^8*LLd^4*LR^4 + 14/9*nf^8*h^8*LL*LLd*LR^3*
      LRd^3 + 35/18*nf^8*h^8*LL*LLd^3*LR^3*LRd + 35/48*nf^8*h^8*LL^2*LR^2*
      LRd^4 + 7/2*nf^8*h^8*LL^2*LLd^2*LR^2*LRd^2 + 35/48*nf^8*h^8*LL^2*LLd^4*
      LR^2 + 35/18*nf^8*h^8*LL^3*LLd*LR*LRd^3 + 14/9*nf^8*h^8*LL^3*LLd^3*LR*
      LRd + 49/144*nf^8*h^8*LL^4*LRd^4 + 35/48*nf^8*h^8*LL^4*LLd^2*LRd^2 + 7/
      72*nf^8*h^8*LL^4*LLd^4 + 35/36*nf^8*h^8*QRd^3*LR^2*LRd^3 + 7/3*nf^8*h^8*
      QRd^3*LLd^2*LR^2*LRd + 35/6*nf^8*h^8*QRd^3*LL*LLd*LR*LRd^2 + 14/9*nf^8*
      h^8*QRd^3*LL*LLd^3*LR + 49/18*nf^8*h^8*QRd^3*LL^2*LRd^3 + 35/12*nf^8*h^8
      *QRd^3*LL^2*LLd^2*LRd + 49/72*nf^8*h^8*QRd^6*LRd^2 + 35/144*nf^8*h^8*
      QRd^6*LLd^2 + 14/9*nf^8*h^8*QR*QRd*LR^3*LRd^3 + 35/6*nf^8*h^8*QR*QRd*
      LLd^2*LR^3*LRd + 14*nf^8*h^8*QR*QRd*LL*LLd*LR^2*LRd^2 + 35/6*nf^8*h^8*QR
      *QRd*LL*LLd^3*LR^2 + 35/6*nf^8*h^8*QR*QRd*LL^2*LR*LRd^3 + 14*nf^8*h^8*QR
      *QRd*LL^2*LLd^2*LR*LRd + 35/6*nf^8*h^8*QR*QRd*LL^3*LLd*LRd^2 + 14/9*nf^8
      *h^8*QR*QRd*LL^3*LLd^3 + 35/8*nf^8*h^8*QR*QRd^4*LR*LRd^2 + 7/2*nf^8*h^8*
      QR*QRd^4*LLd^2*LR + 35/4*nf^8*h^8*QR*QRd^4*LL*LLd*LRd + 7*nf^8*h^8*QR^2*
      QRd^2*LR^2*LRd^2 + 35/4*nf^8*h^8*QR^2*QRd^2*LLd^2*LR^2 + 28*nf^8*h^8*
      QR^2*QRd^2*LL*LLd*LR*LRd + 35/4*nf^8*h^8*QR^2*QRd^2*LL^2*LRd^2 + 7*nf^8*
      h^8*QR^2*QRd^2*LL^2*LLd^2 + 77/24*nf^8*h^8*QR^2*QRd^5*LRd + 35/36*nf^8*
      h^8*QR^3*LR^3*LRd^2 + 49/18*nf^8*h^8*QR^3*LLd^2*LR^3 + 35/6*nf^8*h^8*
      QR^3*LL*LLd*LR^2*LRd + 7/3*nf^8*h^8*QR^3*LL^2*LR*LRd^2 + 35/12*nf^8*h^8*
      QR^3*LL^2*LLd^2*LR + 14/9*nf^8*h^8*QR^3*LL^3*LLd*LRd + 28/3*nf^8*h^8*
      QR^3*QRd^3*LR*LRd + 28/3*nf^8*h^8*QR^3*QRd^3*LL*LLd + 35/8*nf^8*h^8*QR^4
      *QRd*LR^2*LRd + 35/4*nf^8*h^8*QR^4*QRd*LL*LLd*LR + 7/2*nf^8*h^8*QR^4*QRd
      *LL^2*LRd + 161/72*nf^8*h^8*QR^4*QRd^4 + 77/24*nf^8*h^8*QR^5*QRd^2*LR +
      49/72*nf^8*h^8*QR^6*LR^2 + 35/144*nf^8*h^8*QR^6*LL^2 + 7*nf^8*h^8*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 35/12*nf^8*h^8*QLd*QRd^2*LLd^3*LR^2 + 35/6*nf^8*
      h^8*QLd*QRd^2*LL*LR*LRd^3 + 14*nf^8*h^8*QLd*QRd^2*LL*LLd^2*LR*LRd + 35/4
      *nf^8*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 + 7/3*nf^8*h^8*QLd*QRd^2*LL^2*LLd^3
       + 35/12*nf^8*h^8*QLd*QRd^5*LLd*LRd + 35/6*nf^8*h^8*QLd*QR*LLd*LR^3*
      LRd^2 + 49/9*nf^8*h^8*QLd*QR*LLd^3*LR^3 + 14/3*nf^8*h^8*QLd*QR*LL*LR^2*
      LRd^3 + 35/2*nf^8*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + 14*nf^8*h^8*QLd*QR*LL^2
      *LLd*LR*LRd^2 + 35/6*nf^8*h^8*QLd*QR*LL^2*LLd^3*LR + 35/18*nf^8*h^8*QLd*
      QR*LL^3*LRd^3 + 14/3*nf^8*h^8*QLd*QR*LL^3*LLd^2*LRd + 28*nf^8*h^8*QLd*QR
      *QRd^3*LLd*LR*LRd + 35/2*nf^8*h^8*QLd*QR*QRd^3*LL*LRd^2 + 14*nf^8*h^8*
      QLd*QR*QRd^3*LL*LLd^2 + 35*nf^8*h^8*QLd*QR^2*QRd*LLd*LR^2*LRd + 28*nf^8*
      h^8*QLd*QR^2*QRd*LL*LR*LRd^2 + 35*nf^8*h^8*QLd*QR^2*QRd*LL*LLd^2*LR + 28
      *nf^8*h^8*QLd*QR^2*QRd*LL^2*LLd*LRd + 77/6*nf^8*h^8*QLd*QR^2*QRd^4*LLd
       + 35*nf^8*h^8*QLd*QR^3*QRd^2*LLd*LR + 28*nf^8*h^8*QLd*QR^3*QRd^2*LL*LRd
       + 49/4*nf^8*h^8*QLd*QR^4*LLd*LR^2 + 35/4*nf^8*h^8*QLd*QR^4*LL*LR*LRd +
      35/8*nf^8*h^8*QLd*QR^4*LL^2*LLd + 77/12*nf^8*h^8*QLd*QR^5*QRd*LL + 7/3*
      nf^8*h^8*QLd^2*QRd*LR^2*LRd^3 + 35/4*nf^8*h^8*QLd^2*QRd*LLd^2*LR^2*LRd
       + 14*nf^8*h^8*QLd^2*QRd*LL*LLd*LR*LRd^2 + 35/6*nf^8*h^8*QLd^2*QRd*LL*
      LLd^3*LR + 35/12*nf^8*h^8*QLd^2*QRd*LL^2*LRd^3 + 7*nf^8*h^8*QLd^2*QRd*
      LL^2*LLd^2*LRd + 175/48*nf^8*h^8*QLd^2*QRd^4*LRd^2 + 35/12*nf^8*h^8*
      QLd^2*QRd^4*LLd^2 + 21*nf^8*h^8*QLd^2*QR*QRd^2*LR*LRd^2 + 105/4*nf^8*h^8
      *QLd^2*QR*QRd^2*LLd^2*LR + 42*nf^8*h^8*QLd^2*QR*QRd^2*LL*LLd*LRd + 35/4*
      nf^8*h^8*QLd^2*QR^2*LR^2*LRd^2 + 49/2*nf^8*h^8*QLd^2*QR^2*LLd^2*LR^2 +
      35*nf^8*h^8*QLd^2*QR^2*LL*LLd*LR*LRd + 7*nf^8*h^8*QLd^2*QR^2*LL^2*LRd^2
       + 35/4*nf^8*h^8*QLd^2*QR^2*LL^2*LLd^2 + 77/3*nf^8*h^8*QLd^2*QR^2*QRd^3*
      LRd + 35*nf^8*h^8*QLd^2*QR^3*QRd*LR*LRd + 35*nf^8*h^8*QLd^2*QR^3*QRd*LL*
      LLd + 805/48*nf^8*h^8*QLd^2*QR^4*QRd^2 + 539/60*nf^8*h^8*QLd^2*QR^5*LR
       + 35/12*nf^8*h^8*QLd^3*LLd*LR^2*LRd^2 + 49/18*nf^8*h^8*QLd^3*LLd^3*LR^2
       + 14/9*nf^8*h^8*QLd^3*LL*LR*LRd^3 + 35/6*nf^8*h^8*QLd^3*LL*LLd^2*LR*LRd
       + 7/3*nf^8*h^8*QLd^3*LL^2*LLd*LRd^2 + 35/36*nf^8*h^8*QLd^3*LL^2*LLd^3
       + 70/9*nf^8*h^8*QLd^3*QRd^3*LLd*LRd + 35*nf^8*h^8*QLd^3*QR*QRd*LLd*LR*
      LRd + 14*nf^8*h^8*QLd^3*QR*QRd*LL*LRd^2 + 35/2*nf^8*h^8*QLd^3*QR*QRd*LL*
      LLd^2 + 385/12*nf^8*h^8*QLd^3*QR^2*QRd^2*LLd + 98/3*nf^8*h^8*QLd^3*QR^3*
      LLd*LR + 35/3*nf^8*h^8*QLd^3*QR^3*LL*LRd + 35/12*nf^8*h^8*QLd^4*QRd^2*
      LRd^2 + 175/48*nf^8*h^8*QLd^4*QRd^2*LLd^2 + 35/8*nf^8*h^8*QLd^4*QR*LR*
      LRd^2 + 49/4*nf^8*h^8*QLd^4*QR*LLd^2*LR + 35/4*nf^8*h^8*QLd^4*QR*LL*LLd*
      LRd + 385/24*nf^8*h^8*QLd^4*QR^2*QRd*LRd + 1127/144*nf^8*h^8*QLd^4*QR^4
       + 35/12*nf^8*h^8*QLd^5*QRd*LLd*LRd + 539/60*nf^8*h^8*QLd^5*QR^2*LLd +
      35/144*nf^8*h^8*QLd^6*LRd^2 + 49/72*nf^8*h^8*QLd^6*LLd^2 + 14/3*nf^8*h^8
      *QL*QRd*LLd*LR^3*LRd^2 + 35/18*nf^8*h^8*QL*QRd*LLd^3*LR^3 + 35/6*nf^8*
      h^8*QL*QRd*LL*LR^2*LRd^3 + 14*nf^8*h^8*QL*QRd*LL*LLd^2*LR^2*LRd + 35/2*
      nf^8*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 + 14/3*nf^8*h^8*QL*QRd*LL^2*LLd^3*LR
       + 49/9*nf^8*h^8*QL*QRd*LL^3*LRd^3 + 35/6*nf^8*h^8*QL*QRd*LL^3*LLd^2*LRd
       + 35/4*nf^8*h^8*QL*QRd^4*LLd*LR*LRd + 49/4*nf^8*h^8*QL*QRd^4*LL*LRd^2
       + 35/8*nf^8*h^8*QL*QRd^4*LL*LLd^2 + 28*nf^8*h^8*QL*QR*QRd^2*LLd*LR^2*
      LRd + 35*nf^8*h^8*QL*QR*QRd^2*LL*LR*LRd^2 + 28*nf^8*h^8*QL*QR*QRd^2*LL*
      LLd^2*LR + 35*nf^8*h^8*QL*QR*QRd^2*LL^2*LLd*LRd + 77/12*nf^8*h^8*QL*QR*
      QRd^5*LLd + 35/6*nf^8*h^8*QL*QR^2*LLd*LR^3*LRd + 7*nf^8*h^8*QL*QR^2*LL*
      LR^2*LRd^2 + 35/4*nf^8*h^8*QL*QR^2*LL*LLd^2*LR^2 + 14*nf^8*h^8*QL*QR^2*
      LL^2*LLd*LR*LRd + 35/12*nf^8*h^8*QL*QR^2*LL^3*LRd^2 + 7/3*nf^8*h^8*QL*
      QR^2*LL^3*LLd^2 + 28*nf^8*h^8*QL*QR^2*QRd^3*LLd*LR + 35*nf^8*h^8*QL*QR^2
      *QRd^3*LL*LRd + 35/2*nf^8*h^8*QL*QR^3*QRd*LLd*LR^2 + 28*nf^8*h^8*QL*QR^3
      *QRd*LL*LR*LRd + 14*nf^8*h^8*QL*QR^3*QRd*LL^2*LLd + 77/6*nf^8*h^8*QL*
      QR^4*QRd^2*LL + 35/12*nf^8*h^8*QL*QR^5*LL*LR + 14/9*nf^8*h^8*QL*QLd*LR^3
      *LRd^3 + 35/6*nf^8*h^8*QL*QLd*LLd^2*LR^3*LRd + 14*nf^8*h^8*QL*QLd*LL*LLd
      *LR^2*LRd^2 + 35/6*nf^8*h^8*QL*QLd*LL*LLd^3*LR^2 + 35/6*nf^8*h^8*QL*QLd*
      LL^2*LR*LRd^3 + 14*nf^8*h^8*QL*QLd*LL^2*LLd^2*LR*LRd + 35/6*nf^8*h^8*QL*
      QLd*LL^3*LLd*LRd^2 + 14/9*nf^8*h^8*QL*QLd*LL^3*LLd^3 + 35/2*nf^8*h^8*QL*
      QLd*QRd^3*LR*LRd^2 + 14*nf^8*h^8*QL*QLd*QRd^3*LLd^2*LR + 35*nf^8*h^8*QL*
      QLd*QRd^3*LL*LLd*LRd + 28*nf^8*h^8*QL*QLd*QR*QRd*LR^2*LRd^2 + 35*nf^8*
      h^8*QL*QLd*QR*QRd*LLd^2*LR^2 + 112*nf^8*h^8*QL*QLd*QR*QRd*LL*LLd*LR*LRd
       + 35*nf^8*h^8*QL*QLd*QR*QRd*LL^2*LRd^2 + 28*nf^8*h^8*QL*QLd*QR*QRd*LL^2
      *LLd^2 + 385/12*nf^8*h^8*QL*QLd*QR*QRd^4*LRd + 84*nf^8*h^8*QL*QLd*QR^2*
      QRd^2*LR*LRd + 84*nf^8*h^8*QL*QLd*QR^2*QRd^2*LL*LLd + 35/2*nf^8*h^8*QL*
      QLd*QR^3*LR^2*LRd + 35*nf^8*h^8*QL*QLd*QR^3*LL*LLd*LR + 14*nf^8*h^8*QL*
      QLd*QR^3*LL^2*LRd + 322/9*nf^8*h^8*QL*QLd*QR^3*QRd^3 + 385/12*nf^8*h^8*
      QL*QLd*QR^4*QRd*LR + 42*nf^8*h^8*QL*QLd^2*QRd^2*LLd*LR*LRd + 105/4*nf^8*
      h^8*QL*QLd^2*QRd^2*LL*LRd^2 + 21*nf^8*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 35*
      nf^8*h^8*QL*QLd^2*QR*LLd*LR^2*LRd + 28*nf^8*h^8*QL*QLd^2*QR*LL*LR*LRd^2
       + 35*nf^8*h^8*QL*QLd^2*QR*LL*LLd^2*LR + 28*nf^8*h^8*QL*QLd^2*QR*LL^2*
      LLd*LRd + 154/3*nf^8*h^8*QL*QLd^2*QR*QRd^3*LLd + 105*nf^8*h^8*QL*QLd^2*
      QR^2*QRd*LLd*LR + 84*nf^8*h^8*QL*QLd^2*QR^2*QRd*LL*LRd + 385/24*nf^8*h^8
      *QL*QLd^2*QR^4*LL + 14*nf^8*h^8*QL*QLd^3*QRd*LR*LRd^2 + 35/2*nf^8*h^8*QL
      *QLd^3*QRd*LLd^2*LR + 28*nf^8*h^8*QL*QLd^3*QRd*LL*LLd*LRd + 154/3*nf^8*
      h^8*QL*QLd^3*QR*QRd^2*LRd + 35*nf^8*h^8*QL*QLd^3*QR^2*LR*LRd + 35*nf^8*
      h^8*QL*QLd^3*QR^2*LL*LLd + 805/18*nf^8*h^8*QL*QLd^3*QR^3*QRd + 35/4*nf^8
      *h^8*QL*QLd^4*LLd*LR*LRd + 7/2*nf^8*h^8*QL*QLd^4*LL*LRd^2 + 35/8*nf^8*
      h^8*QL*QLd^4*LL*LLd^2 + 385/12*nf^8*h^8*QL*QLd^4*QR*QRd*LLd + 77/12*nf^8
      *h^8*QL*QLd^5*QR*LRd + 35/4*nf^8*h^8*QL^2*QRd^2*LR^2*LRd^2 + 7*nf^8*h^8*
      QL^2*QRd^2*LLd^2*LR^2 + 35*nf^8*h^8*QL^2*QRd^2*LL*LLd*LR*LRd + 49/2*nf^8
      *h^8*QL^2*QRd^2*LL^2*LRd^2 + 35/4*nf^8*h^8*QL^2*QRd^2*LL^2*LLd^2 + 539/
      60*nf^8*h^8*QL^2*QRd^5*LRd + 7/3*nf^8*h^8*QL^2*QR*LR^3*LRd^2 + 35/12*
      nf^8*h^8*QL^2*QR*LLd^2*LR^3 + 14*nf^8*h^8*QL^2*QR*LL*LLd*LR^2*LRd + 35/4
      *nf^8*h^8*QL^2*QR*LL^2*LR*LRd^2 + 7*nf^8*h^8*QL^2*QR*LL^2*LLd^2*LR + 35/
      6*nf^8*h^8*QL^2*QR*LL^3*LLd*LRd + 35*nf^8*h^8*QL^2*QR*QRd^3*LR*LRd + 35*
      nf^8*h^8*QL^2*QR*QRd^3*LL*LLd + 21*nf^8*h^8*QL^2*QR^2*QRd*LR^2*LRd + 42*
      nf^8*h^8*QL^2*QR^2*QRd*LL*LLd*LR + 105/4*nf^8*h^8*QL^2*QR^2*QRd*LL^2*LRd
       + 805/48*nf^8*h^8*QL^2*QR^2*QRd^4 + 77/3*nf^8*h^8*QL^2*QR^3*QRd^2*LR +
      175/48*nf^8*h^8*QL^2*QR^4*LR^2 + 35/12*nf^8*h^8*QL^2*QR^4*LL^2 + 28*nf^8
      *h^8*QL^2*QLd*QRd*LLd*LR^2*LRd + 35*nf^8*h^8*QL^2*QLd*QRd*LL*LR*LRd^2 +
      28*nf^8*h^8*QL^2*QLd*QRd*LL*LLd^2*LR + 35*nf^8*h^8*QL^2*QLd*QRd*LL^2*LLd
      *LRd + 385/24*nf^8*h^8*QL^2*QLd*QRd^4*LLd + 84*nf^8*h^8*QL^2*QLd*QR*
      QRd^2*LLd*LR + 105*nf^8*h^8*QL^2*QLd*QR*QRd^2*LL*LRd + 105/4*nf^8*h^8*
      QL^2*QLd*QR^2*LLd*LR^2 + 42*nf^8*h^8*QL^2*QLd*QR^2*LL*LR*LRd + 21*nf^8*
      h^8*QL^2*QLd*QR^2*LL^2*LLd + 154/3*nf^8*h^8*QL^2*QLd*QR^3*QRd*LL + 7*
      nf^8*h^8*QL^2*QLd^2*LR^2*LRd^2 + 35/4*nf^8*h^8*QL^2*QLd^2*LLd^2*LR^2 +
      28*nf^8*h^8*QL^2*QLd^2*LL*LLd*LR*LRd + 35/4*nf^8*h^8*QL^2*QLd^2*LL^2*
      LRd^2 + 7*nf^8*h^8*QL^2*QLd^2*LL^2*LLd^2 + 385/12*nf^8*h^8*QL^2*QLd^2*
      QRd^3*LRd + 84*nf^8*h^8*QL^2*QLd^2*QR*QRd*LR*LRd + 84*nf^8*h^8*QL^2*
      QLd^2*QR*QRd*LL*LLd + 161/2*nf^8*h^8*QL^2*QLd^2*QR^2*QRd^2 + 385/12*nf^8
      *h^8*QL^2*QLd^2*QR^3*LR + 77/3*nf^8*h^8*QL^2*QLd^3*QRd^2*LLd + 35*nf^8*
      h^8*QL^2*QLd^3*QR*LLd*LR + 28*nf^8*h^8*QL^2*QLd^3*QR*LL*LRd + 77/6*nf^8*
      h^8*QL^2*QLd^4*QRd*LRd + 805/48*nf^8*h^8*QL^2*QLd^4*QR^2 + 77/24*nf^8*
      h^8*QL^2*QLd^5*LLd + 14/9*nf^8*h^8*QL^3*LLd*LR^3*LRd + 35/12*nf^8*h^8*
      QL^3*LL*LR^2*LRd^2 + 7/3*nf^8*h^8*QL^3*LL*LLd^2*LR^2 + 35/6*nf^8*h^8*
      QL^3*LL^2*LLd*LR*LRd + 49/18*nf^8*h^8*QL^3*LL^3*LRd^2 + 35/36*nf^8*h^8*
      QL^3*LL^3*LLd^2 + 35/3*nf^8*h^8*QL^3*QRd^3*LLd*LR + 98/3*nf^8*h^8*QL^3*
      QRd^3*LL*LRd + 14*nf^8*h^8*QL^3*QR*QRd*LLd*LR^2 + 35*nf^8*h^8*QL^3*QR*
      QRd*LL*LR*LRd + 35/2*nf^8*h^8*QL^3*QR*QRd*LL^2*LLd + 385/12*nf^8*h^8*
      QL^3*QR^2*QRd^2*LL + 70/9*nf^8*h^8*QL^3*QR^3*LL*LR + 35*nf^8*h^8*QL^3*
      QLd*QRd^2*LR*LRd + 35*nf^8*h^8*QL^3*QLd*QRd^2*LL*LLd + 14*nf^8*h^8*QL^3*
      QLd*QR*LR^2*LRd + 28*nf^8*h^8*QL^3*QLd*QR*LL*LLd*LR + 35/2*nf^8*h^8*QL^3
      *QLd*QR*LL^2*LRd + 805/18*nf^8*h^8*QL^3*QLd*QR*QRd^3 + 154/3*nf^8*h^8*
      QL^3*QLd*QR^2*QRd*LR + 28*nf^8*h^8*QL^3*QLd^2*QRd*LLd*LR + 35*nf^8*h^8*
      QL^3*QLd^2*QRd*LL*LRd + 77/3*nf^8*h^8*QL^3*QLd^2*QR^2*LL + 28/3*nf^8*h^8
      *QL^3*QLd^3*LR*LRd + 28/3*nf^8*h^8*QL^3*QLd^3*LL*LLd + 322/9*nf^8*h^8*
      QL^3*QLd^3*QR*QRd + 35/8*nf^8*h^8*QL^4*QRd*LR^2*LRd + 35/4*nf^8*h^8*QL^4
      *QRd*LL*LLd*LR + 49/4*nf^8*h^8*QL^4*QRd*LL^2*LRd + 1127/144*nf^8*h^8*
      QL^4*QRd^4 + 385/24*nf^8*h^8*QL^4*QR*QRd^2*LR + 35/12*nf^8*h^8*QL^4*QR^2
      *LR^2 + 175/48*nf^8*h^8*QL^4*QR^2*LL^2 + 7/2*nf^8*h^8*QL^4*QLd*LLd*LR^2
       + 35/4*nf^8*h^8*QL^4*QLd*LL*LR*LRd + 35/8*nf^8*h^8*QL^4*QLd*LL^2*LLd +
      385/12*nf^8*h^8*QL^4*QLd*QR*QRd*LL + 805/48*nf^8*h^8*QL^4*QLd^2*QRd^2 +
      77/6*nf^8*h^8*QL^4*QLd^2*QR*LR + 161/72*nf^8*h^8*QL^4*QLd^4 + 539/60*
      nf^8*h^8*QL^5*QRd^2*LL + 35/12*nf^8*h^8*QL^5*QR*LL*LR + 77/12*nf^8*h^8*
      QL^5*QLd*QRd*LR + 77/24*nf^8*h^8*QL^5*QLd^2*LL + 35/144*nf^8*h^8*QL^6*
      LR^2 + 49/72*nf^8*h^8*QL^6*LL^2 + 7/36*nf^8*T*h^8*LR^4*LRd^4 + 35/24*
      nf^8*T*h^8*LLd^2*LR^4*LRd^2 + 49/72*nf^8*T*h^8*LLd^4*LR^4 + 28/9*nf^8*T*
      h^8*LL*LLd*LR^3*LRd^3 + 35/9*nf^8*T*h^8*LL*LLd^3*LR^3*LRd + 35/24*nf^8*T
      *h^8*LL^2*LR^2*LRd^4 + 7*nf^8*T*h^8*LL^2*LLd^2*LR^2*LRd^2 + 35/24*nf^8*T
      *h^8*LL^2*LLd^4*LR^2 + 35/9*nf^8*T*h^8*LL^3*LLd*LR*LRd^3 + 28/9*nf^8*T*
      h^8*LL^3*LLd^3*LR*LRd + 49/72*nf^8*T*h^8*LL^4*LRd^4 + 35/24*nf^8*T*h^8*
      LL^4*LLd^2*LRd^2 + 7/36*nf^8*T*h^8*LL^4*LLd^4 + 35/18*nf^8*T*h^8*QRd^3*
      LR^2*LRd^3 + 14/3*nf^8*T*h^8*QRd^3*LLd^2*LR^2*LRd + 35/3*nf^8*T*h^8*
      QRd^3*LL*LLd*LR*LRd^2 + 28/9*nf^8*T*h^8*QRd^3*LL*LLd^3*LR + 49/9*nf^8*T*
      h^8*QRd^3*LL^2*LRd^3 + 35/6*nf^8*T*h^8*QRd^3*LL^2*LLd^2*LRd + 49/36*nf^8
      *T*h^8*QRd^6*LRd^2 + 35/72*nf^8*T*h^8*QRd^6*LLd^2 + 28/9*nf^8*T*h^8*QR*
      QRd*LR^3*LRd^3 + 35/3*nf^8*T*h^8*QR*QRd*LLd^2*LR^3*LRd + 28*nf^8*T*h^8*
      QR*QRd*LL*LLd*LR^2*LRd^2 + 35/3*nf^8*T*h^8*QR*QRd*LL*LLd^3*LR^2 + 35/3*
      nf^8*T*h^8*QR*QRd*LL^2*LR*LRd^3 + 28*nf^8*T*h^8*QR*QRd*LL^2*LLd^2*LR*LRd
       + 35/3*nf^8*T*h^8*QR*QRd*LL^3*LLd*LRd^2 + 28/9*nf^8*T*h^8*QR*QRd*LL^3*
      LLd^3 + 35/4*nf^8*T*h^8*QR*QRd^4*LR*LRd^2 + 7*nf^8*T*h^8*QR*QRd^4*LLd^2*
      LR + 35/2*nf^8*T*h^8*QR*QRd^4*LL*LLd*LRd + 14*nf^8*T*h^8*QR^2*QRd^2*LR^2
      *LRd^2 + 35/2*nf^8*T*h^8*QR^2*QRd^2*LLd^2*LR^2 + 56*nf^8*T*h^8*QR^2*
      QRd^2*LL*LLd*LR*LRd + 35/2*nf^8*T*h^8*QR^2*QRd^2*LL^2*LRd^2 + 14*nf^8*T*
      h^8*QR^2*QRd^2*LL^2*LLd^2 + 77/12*nf^8*T*h^8*QR^2*QRd^5*LRd + 35/18*nf^8
      *T*h^8*QR^3*LR^3*LRd^2 + 49/9*nf^8*T*h^8*QR^3*LLd^2*LR^3 + 35/3*nf^8*T*
      h^8*QR^3*LL*LLd*LR^2*LRd + 14/3*nf^8*T*h^8*QR^3*LL^2*LR*LRd^2 + 35/6*
      nf^8*T*h^8*QR^3*LL^2*LLd^2*LR + 28/9*nf^8*T*h^8*QR^3*LL^3*LLd*LRd + 56/3
      *nf^8*T*h^8*QR^3*QRd^3*LR*LRd + 56/3*nf^8*T*h^8*QR^3*QRd^3*LL*LLd + 35/4
      *nf^8*T*h^8*QR^4*QRd*LR^2*LRd + 35/2*nf^8*T*h^8*QR^4*QRd*LL*LLd*LR + 7*
      nf^8*T*h^8*QR^4*QRd*LL^2*LRd + 161/36*nf^8*T*h^8*QR^4*QRd^4 + 77/12*nf^8
      *T*h^8*QR^5*QRd^2*LR + 49/36*nf^8*T*h^8*QR^6*LR^2 + 35/72*nf^8*T*h^8*
      QR^6*LL^2 + 14*nf^8*T*h^8*QLd*QRd^2*LLd*LR^2*LRd^2 + 35/6*nf^8*T*h^8*QLd
      *QRd^2*LLd^3*LR^2 + 35/3*nf^8*T*h^8*QLd*QRd^2*LL*LR*LRd^3 + 28*nf^8*T*
      h^8*QLd*QRd^2*LL*LLd^2*LR*LRd + 35/2*nf^8*T*h^8*QLd*QRd^2*LL^2*LLd*LRd^2
       + 14/3*nf^8*T*h^8*QLd*QRd^2*LL^2*LLd^3 + 35/6*nf^8*T*h^8*QLd*QRd^5*LLd*
      LRd + 35/3*nf^8*T*h^8*QLd*QR*LLd*LR^3*LRd^2 + 98/9*nf^8*T*h^8*QLd*QR*
      LLd^3*LR^3 + 28/3*nf^8*T*h^8*QLd*QR*LL*LR^2*LRd^3 + 35*nf^8*T*h^8*QLd*QR
      *LL*LLd^2*LR^2*LRd + 28*nf^8*T*h^8*QLd*QR*LL^2*LLd*LR*LRd^2 + 35/3*nf^8*
      T*h^8*QLd*QR*LL^2*LLd^3*LR + 35/9*nf^8*T*h^8*QLd*QR*LL^3*LRd^3 + 28/3*
      nf^8*T*h^8*QLd*QR*LL^3*LLd^2*LRd + 56*nf^8*T*h^8*QLd*QR*QRd^3*LLd*LR*LRd
       + 35*nf^8*T*h^8*QLd*QR*QRd^3*LL*LRd^2 + 28*nf^8*T*h^8*QLd*QR*QRd^3*LL*
      LLd^2 + 70*nf^8*T*h^8*QLd*QR^2*QRd*LLd*LR^2*LRd + 56*nf^8*T*h^8*QLd*QR^2
      *QRd*LL*LR*LRd^2 + 70*nf^8*T*h^8*QLd*QR^2*QRd*LL*LLd^2*LR + 56*nf^8*T*
      h^8*QLd*QR^2*QRd*LL^2*LLd*LRd + 77/3*nf^8*T*h^8*QLd*QR^2*QRd^4*LLd + 70*
      nf^8*T*h^8*QLd*QR^3*QRd^2*LLd*LR + 56*nf^8*T*h^8*QLd*QR^3*QRd^2*LL*LRd
       + 49/2*nf^8*T*h^8*QLd*QR^4*LLd*LR^2 + 35/2*nf^8*T*h^8*QLd*QR^4*LL*LR*
      LRd + 35/4*nf^8*T*h^8*QLd*QR^4*LL^2*LLd + 77/6*nf^8*T*h^8*QLd*QR^5*QRd*
      LL + 14/3*nf^8*T*h^8*QLd^2*QRd*LR^2*LRd^3 + 35/2*nf^8*T*h^8*QLd^2*QRd*
      LLd^2*LR^2*LRd + 28*nf^8*T*h^8*QLd^2*QRd*LL*LLd*LR*LRd^2 + 35/3*nf^8*T*
      h^8*QLd^2*QRd*LL*LLd^3*LR + 35/6*nf^8*T*h^8*QLd^2*QRd*LL^2*LRd^3 + 14*
      nf^8*T*h^8*QLd^2*QRd*LL^2*LLd^2*LRd + 175/24*nf^8*T*h^8*QLd^2*QRd^4*
      LRd^2 + 35/6*nf^8*T*h^8*QLd^2*QRd^4*LLd^2 + 42*nf^8*T*h^8*QLd^2*QR*QRd^2
      *LR*LRd^2 + 105/2*nf^8*T*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 84*nf^8*T*h^8*
      QLd^2*QR*QRd^2*LL*LLd*LRd + 35/2*nf^8*T*h^8*QLd^2*QR^2*LR^2*LRd^2 + 49*
      nf^8*T*h^8*QLd^2*QR^2*LLd^2*LR^2 + 70*nf^8*T*h^8*QLd^2*QR^2*LL*LLd*LR*
      LRd + 14*nf^8*T*h^8*QLd^2*QR^2*LL^2*LRd^2 + 35/2*nf^8*T*h^8*QLd^2*QR^2*
      LL^2*LLd^2 + 154/3*nf^8*T*h^8*QLd^2*QR^2*QRd^3*LRd + 70*nf^8*T*h^8*QLd^2
      *QR^3*QRd*LR*LRd + 70*nf^8*T*h^8*QLd^2*QR^3*QRd*LL*LLd + 805/24*nf^8*T*
      h^8*QLd^2*QR^4*QRd^2 + 539/30*nf^8*T*h^8*QLd^2*QR^5*LR + 35/6*nf^8*T*h^8
      *QLd^3*LLd*LR^2*LRd^2 + 49/9*nf^8*T*h^8*QLd^3*LLd^3*LR^2 + 28/9*nf^8*T*
      h^8*QLd^3*LL*LR*LRd^3 + 35/3*nf^8*T*h^8*QLd^3*LL*LLd^2*LR*LRd + 14/3*
      nf^8*T*h^8*QLd^3*LL^2*LLd*LRd^2 + 35/18*nf^8*T*h^8*QLd^3*LL^2*LLd^3 +
      140/9*nf^8*T*h^8*QLd^3*QRd^3*LLd*LRd + 70*nf^8*T*h^8*QLd^3*QR*QRd*LLd*LR
      *LRd + 28*nf^8*T*h^8*QLd^3*QR*QRd*LL*LRd^2 + 35*nf^8*T*h^8*QLd^3*QR*QRd*
      LL*LLd^2 + 385/6*nf^8*T*h^8*QLd^3*QR^2*QRd^2*LLd + 196/3*nf^8*T*h^8*
      QLd^3*QR^3*LLd*LR + 70/3*nf^8*T*h^8*QLd^3*QR^3*LL*LRd + 35/6*nf^8*T*h^8*
      QLd^4*QRd^2*LRd^2 + 175/24*nf^8*T*h^8*QLd^4*QRd^2*LLd^2 + 35/4*nf^8*T*
      h^8*QLd^4*QR*LR*LRd^2 + 49/2*nf^8*T*h^8*QLd^4*QR*LLd^2*LR + 35/2*nf^8*T*
      h^8*QLd^4*QR*LL*LLd*LRd + 385/12*nf^8*T*h^8*QLd^4*QR^2*QRd*LRd + 1127/72
      *nf^8*T*h^8*QLd^4*QR^4 + 35/6*nf^8*T*h^8*QLd^5*QRd*LLd*LRd + 539/30*nf^8
      *T*h^8*QLd^5*QR^2*LLd + 35/72*nf^8*T*h^8*QLd^6*LRd^2 + 49/36*nf^8*T*h^8*
      QLd^6*LLd^2 + 28/3*nf^8*T*h^8*QL*QRd*LLd*LR^3*LRd^2 + 35/9*nf^8*T*h^8*QL
      *QRd*LLd^3*LR^3 + 35/3*nf^8*T*h^8*QL*QRd*LL*LR^2*LRd^3 + 28*nf^8*T*h^8*
      QL*QRd*LL*LLd^2*LR^2*LRd + 35*nf^8*T*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 + 28/3
      *nf^8*T*h^8*QL*QRd*LL^2*LLd^3*LR + 98/9*nf^8*T*h^8*QL*QRd*LL^3*LRd^3 +
      35/3*nf^8*T*h^8*QL*QRd*LL^3*LLd^2*LRd + 35/2*nf^8*T*h^8*QL*QRd^4*LLd*LR*
      LRd + 49/2*nf^8*T*h^8*QL*QRd^4*LL*LRd^2 + 35/4*nf^8*T*h^8*QL*QRd^4*LL*
      LLd^2 + 56*nf^8*T*h^8*QL*QR*QRd^2*LLd*LR^2*LRd + 70*nf^8*T*h^8*QL*QR*
      QRd^2*LL*LR*LRd^2 + 56*nf^8*T*h^8*QL*QR*QRd^2*LL*LLd^2*LR + 70*nf^8*T*
      h^8*QL*QR*QRd^2*LL^2*LLd*LRd + 77/6*nf^8*T*h^8*QL*QR*QRd^5*LLd + 35/3*
      nf^8*T*h^8*QL*QR^2*LLd*LR^3*LRd + 14*nf^8*T*h^8*QL*QR^2*LL*LR^2*LRd^2 +
      35/2*nf^8*T*h^8*QL*QR^2*LL*LLd^2*LR^2 + 28*nf^8*T*h^8*QL*QR^2*LL^2*LLd*
      LR*LRd + 35/6*nf^8*T*h^8*QL*QR^2*LL^3*LRd^2 + 14/3*nf^8*T*h^8*QL*QR^2*
      LL^3*LLd^2 + 56*nf^8*T*h^8*QL*QR^2*QRd^3*LLd*LR + 70*nf^8*T*h^8*QL*QR^2*
      QRd^3*LL*LRd + 35*nf^8*T*h^8*QL*QR^3*QRd*LLd*LR^2 + 56*nf^8*T*h^8*QL*
      QR^3*QRd*LL*LR*LRd + 28*nf^8*T*h^8*QL*QR^3*QRd*LL^2*LLd + 77/3*nf^8*T*
      h^8*QL*QR^4*QRd^2*LL + 35/6*nf^8*T*h^8*QL*QR^5*LL*LR + 28/9*nf^8*T*h^8*
      QL*QLd*LR^3*LRd^3 + 35/3*nf^8*T*h^8*QL*QLd*LLd^2*LR^3*LRd + 28*nf^8*T*
      h^8*QL*QLd*LL*LLd*LR^2*LRd^2 + 35/3*nf^8*T*h^8*QL*QLd*LL*LLd^3*LR^2 + 35/
      3*nf^8*T*h^8*QL*QLd*LL^2*LR*LRd^3 + 28*nf^8*T*h^8*QL*QLd*LL^2*LLd^2*LR*
      LRd + 35/3*nf^8*T*h^8*QL*QLd*LL^3*LLd*LRd^2 + 28/9*nf^8*T*h^8*QL*QLd*
      LL^3*LLd^3 + 35*nf^8*T*h^8*QL*QLd*QRd^3*LR*LRd^2 + 28*nf^8*T*h^8*QL*QLd*
      QRd^3*LLd^2*LR + 70*nf^8*T*h^8*QL*QLd*QRd^3*LL*LLd*LRd + 56*nf^8*T*h^8*
      QL*QLd*QR*QRd*LR^2*LRd^2 + 70*nf^8*T*h^8*QL*QLd*QR*QRd*LLd^2*LR^2 + 224*
      nf^8*T*h^8*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 70*nf^8*T*h^8*QL*QLd*QR*QRd*
      LL^2*LRd^2 + 56*nf^8*T*h^8*QL*QLd*QR*QRd*LL^2*LLd^2 + 385/6*nf^8*T*h^8*
      QL*QLd*QR*QRd^4*LRd + 168*nf^8*T*h^8*QL*QLd*QR^2*QRd^2*LR*LRd + 168*nf^8
      *T*h^8*QL*QLd*QR^2*QRd^2*LL*LLd + 35*nf^8*T*h^8*QL*QLd*QR^3*LR^2*LRd +
      70*nf^8*T*h^8*QL*QLd*QR^3*LL*LLd*LR + 28*nf^8*T*h^8*QL*QLd*QR^3*LL^2*LRd
       + 644/9*nf^8*T*h^8*QL*QLd*QR^3*QRd^3 + 385/6*nf^8*T*h^8*QL*QLd*QR^4*QRd
      *LR + 84*nf^8*T*h^8*QL*QLd^2*QRd^2*LLd*LR*LRd + 105/2*nf^8*T*h^8*QL*
      QLd^2*QRd^2*LL*LRd^2 + 42*nf^8*T*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 70*nf^8*T
      *h^8*QL*QLd^2*QR*LLd*LR^2*LRd + 56*nf^8*T*h^8*QL*QLd^2*QR*LL*LR*LRd^2 +
      70*nf^8*T*h^8*QL*QLd^2*QR*LL*LLd^2*LR + 56*nf^8*T*h^8*QL*QLd^2*QR*LL^2*
      LLd*LRd + 308/3*nf^8*T*h^8*QL*QLd^2*QR*QRd^3*LLd + 210*nf^8*T*h^8*QL*
      QLd^2*QR^2*QRd*LLd*LR + 168*nf^8*T*h^8*QL*QLd^2*QR^2*QRd*LL*LRd + 385/12
      *nf^8*T*h^8*QL*QLd^2*QR^4*LL + 28*nf^8*T*h^8*QL*QLd^3*QRd*LR*LRd^2 + 35*
      nf^8*T*h^8*QL*QLd^3*QRd*LLd^2*LR + 56*nf^8*T*h^8*QL*QLd^3*QRd*LL*LLd*LRd
       + 308/3*nf^8*T*h^8*QL*QLd^3*QR*QRd^2*LRd + 70*nf^8*T*h^8*QL*QLd^3*QR^2*
      LR*LRd + 70*nf^8*T*h^8*QL*QLd^3*QR^2*LL*LLd + 805/9*nf^8*T*h^8*QL*QLd^3*
      QR^3*QRd + 35/2*nf^8*T*h^8*QL*QLd^4*LLd*LR*LRd + 7*nf^8*T*h^8*QL*QLd^4*
      LL*LRd^2 + 35/4*nf^8*T*h^8*QL*QLd^4*LL*LLd^2 + 385/6*nf^8*T*h^8*QL*QLd^4
      *QR*QRd*LLd + 77/6*nf^8*T*h^8*QL*QLd^5*QR*LRd + 35/2*nf^8*T*h^8*QL^2*
      QRd^2*LR^2*LRd^2 + 14*nf^8*T*h^8*QL^2*QRd^2*LLd^2*LR^2 + 70*nf^8*T*h^8*
      QL^2*QRd^2*LL*LLd*LR*LRd + 49*nf^8*T*h^8*QL^2*QRd^2*LL^2*LRd^2 + 35/2*
      nf^8*T*h^8*QL^2*QRd^2*LL^2*LLd^2 + 539/30*nf^8*T*h^8*QL^2*QRd^5*LRd + 14/
      3*nf^8*T*h^8*QL^2*QR*LR^3*LRd^2 + 35/6*nf^8*T*h^8*QL^2*QR*LLd^2*LR^3 +
      28*nf^8*T*h^8*QL^2*QR*LL*LLd*LR^2*LRd + 35/2*nf^8*T*h^8*QL^2*QR*LL^2*LR*
      LRd^2 + 14*nf^8*T*h^8*QL^2*QR*LL^2*LLd^2*LR + 35/3*nf^8*T*h^8*QL^2*QR*
      LL^3*LLd*LRd + 70*nf^8*T*h^8*QL^2*QR*QRd^3*LR*LRd + 70*nf^8*T*h^8*QL^2*
      QR*QRd^3*LL*LLd + 42*nf^8*T*h^8*QL^2*QR^2*QRd*LR^2*LRd + 84*nf^8*T*h^8*
      QL^2*QR^2*QRd*LL*LLd*LR + 105/2*nf^8*T*h^8*QL^2*QR^2*QRd*LL^2*LRd + 805/
      24*nf^8*T*h^8*QL^2*QR^2*QRd^4 + 154/3*nf^8*T*h^8*QL^2*QR^3*QRd^2*LR +
      175/24*nf^8*T*h^8*QL^2*QR^4*LR^2 + 35/6*nf^8*T*h^8*QL^2*QR^4*LL^2 + 56*
      nf^8*T*h^8*QL^2*QLd*QRd*LLd*LR^2*LRd + 70*nf^8*T*h^8*QL^2*QLd*QRd*LL*LR*
      LRd^2 + 56*nf^8*T*h^8*QL^2*QLd*QRd*LL*LLd^2*LR + 70*nf^8*T*h^8*QL^2*QLd*
      QRd*LL^2*LLd*LRd + 385/12*nf^8*T*h^8*QL^2*QLd*QRd^4*LLd + 168*nf^8*T*h^8
      *QL^2*QLd*QR*QRd^2*LLd*LR + 210*nf^8*T*h^8*QL^2*QLd*QR*QRd^2*LL*LRd +
      105/2*nf^8*T*h^8*QL^2*QLd*QR^2*LLd*LR^2 + 84*nf^8*T*h^8*QL^2*QLd*QR^2*LL
      *LR*LRd + 42*nf^8*T*h^8*QL^2*QLd*QR^2*LL^2*LLd + 308/3*nf^8*T*h^8*QL^2*
      QLd*QR^3*QRd*LL + 14*nf^8*T*h^8*QL^2*QLd^2*LR^2*LRd^2 + 35/2*nf^8*T*h^8*
      QL^2*QLd^2*LLd^2*LR^2 + 56*nf^8*T*h^8*QL^2*QLd^2*LL*LLd*LR*LRd + 35/2*
      nf^8*T*h^8*QL^2*QLd^2*LL^2*LRd^2 + 14*nf^8*T*h^8*QL^2*QLd^2*LL^2*LLd^2
       + 385/6*nf^8*T*h^8*QL^2*QLd^2*QRd^3*LRd + 168*nf^8*T*h^8*QL^2*QLd^2*QR*
      QRd*LR*LRd + 168*nf^8*T*h^8*QL^2*QLd^2*QR*QRd*LL*LLd + 161*nf^8*T*h^8*
      QL^2*QLd^2*QR^2*QRd^2 + 385/6*nf^8*T*h^8*QL^2*QLd^2*QR^3*LR + 154/3*nf^8
      *T*h^8*QL^2*QLd^3*QRd^2*LLd + 70*nf^8*T*h^8*QL^2*QLd^3*QR*LLd*LR + 56*
      nf^8*T*h^8*QL^2*QLd^3*QR*LL*LRd + 77/3*nf^8*T*h^8*QL^2*QLd^4*QRd*LRd +
      805/24*nf^8*T*h^8*QL^2*QLd^4*QR^2 + 77/12*nf^8*T*h^8*QL^2*QLd^5*LLd + 28/
      9*nf^8*T*h^8*QL^3*LLd*LR^3*LRd + 35/6*nf^8*T*h^8*QL^3*LL*LR^2*LRd^2 + 14/
      3*nf^8*T*h^8*QL^3*LL*LLd^2*LR^2 + 35/3*nf^8*T*h^8*QL^3*LL^2*LLd*LR*LRd
       + 49/9*nf^8*T*h^8*QL^3*LL^3*LRd^2 + 35/18*nf^8*T*h^8*QL^3*LL^3*LLd^2 +
      70/3*nf^8*T*h^8*QL^3*QRd^3*LLd*LR + 196/3*nf^8*T*h^8*QL^3*QRd^3*LL*LRd
       + 28*nf^8*T*h^8*QL^3*QR*QRd*LLd*LR^2 + 70*nf^8*T*h^8*QL^3*QR*QRd*LL*LR*
      LRd + 35*nf^8*T*h^8*QL^3*QR*QRd*LL^2*LLd + 385/6*nf^8*T*h^8*QL^3*QR^2*
      QRd^2*LL + 140/9*nf^8*T*h^8*QL^3*QR^3*LL*LR + 70*nf^8*T*h^8*QL^3*QLd*
      QRd^2*LR*LRd + 70*nf^8*T*h^8*QL^3*QLd*QRd^2*LL*LLd + 28*nf^8*T*h^8*QL^3*
      QLd*QR*LR^2*LRd + 56*nf^8*T*h^8*QL^3*QLd*QR*LL*LLd*LR + 35*nf^8*T*h^8*
      QL^3*QLd*QR*LL^2*LRd + 805/9*nf^8*T*h^8*QL^3*QLd*QR*QRd^3 + 308/3*nf^8*T
      *h^8*QL^3*QLd*QR^2*QRd*LR + 56*nf^8*T*h^8*QL^3*QLd^2*QRd*LLd*LR + 70*
      nf^8*T*h^8*QL^3*QLd^2*QRd*LL*LRd + 154/3*nf^8*T*h^8*QL^3*QLd^2*QR^2*LL
       + 56/3*nf^8*T*h^8*QL^3*QLd^3*LR*LRd + 56/3*nf^8*T*h^8*QL^3*QLd^3*LL*LLd
       + 644/9*nf^8*T*h^8*QL^3*QLd^3*QR*QRd + 35/4*nf^8*T*h^8*QL^4*QRd*LR^2*
      LRd + 35/2*nf^8*T*h^8*QL^4*QRd*LL*LLd*LR + 49/2*nf^8*T*h^8*QL^4*QRd*LL^2
      *LRd + 1127/72*nf^8*T*h^8*QL^4*QRd^4 + 385/12*nf^8*T*h^8*QL^4*QR*QRd^2*
      LR + 35/6*nf^8*T*h^8*QL^4*QR^2*LR^2 + 175/24*nf^8*T*h^8*QL^4*QR^2*LL^2
       + 7*nf^8*T*h^8*QL^4*QLd*LLd*LR^2 + 35/2*nf^8*T*h^8*QL^4*QLd*LL*LR*LRd
       + 35/4*nf^8*T*h^8*QL^4*QLd*LL^2*LLd + 385/6*nf^8*T*h^8*QL^4*QLd*QR*QRd*
      LL + 805/24*nf^8*T*h^8*QL^4*QLd^2*QRd^2 + 77/3*nf^8*T*h^8*QL^4*QLd^2*QR*
      LR + 161/36*nf^8*T*h^8*QL^4*QLd^4 + 539/30*nf^8*T*h^8*QL^5*QRd^2*LL + 35/
      6*nf^8*T*h^8*QL^5*QR*LL*LR + 77/6*nf^8*T*h^8*QL^5*QLd*QRd*LR + 77/12*
      nf^8*T*h^8*QL^5*QLd^2*LL + 35/72*nf^8*T*h^8*QL^6*LR^2 + 49/36*nf^8*T*h^8
      *QL^6*LL^2 + 5/36*nf^8*T^2*h^8*LR^4*LRd^4 + 25/24*nf^8*T^2*h^8*LLd^2*
      LR^4*LRd^2 + 35/72*nf^8*T^2*h^8*LLd^4*LR^4 + 20/9*nf^8*T^2*h^8*LL*LLd*
      LR^3*LRd^3 + 25/9*nf^8*T^2*h^8*LL*LLd^3*LR^3*LRd + 25/24*nf^8*T^2*h^8*
      LL^2*LR^2*LRd^4 + 5*nf^8*T^2*h^8*LL^2*LLd^2*LR^2*LRd^2 + 25/24*nf^8*T^2*
      h^8*LL^2*LLd^4*LR^2 + 25/9*nf^8*T^2*h^8*LL^3*LLd*LR*LRd^3 + 20/9*nf^8*
      T^2*h^8*LL^3*LLd^3*LR*LRd + 35/72*nf^8*T^2*h^8*LL^4*LRd^4 + 25/24*nf^8*
      T^2*h^8*LL^4*LLd^2*LRd^2 + 5/36*nf^8*T^2*h^8*LL^4*LLd^4 + 25/18*nf^8*T^2
      *h^8*QRd^3*LR^2*LRd^3 + 10/3*nf^8*T^2*h^8*QRd^3*LLd^2*LR^2*LRd + 25/3*
      nf^8*T^2*h^8*QRd^3*LL*LLd*LR*LRd^2 + 20/9*nf^8*T^2*h^8*QRd^3*LL*LLd^3*LR
       + 35/9*nf^8*T^2*h^8*QRd^3*LL^2*LRd^3 + 25/6*nf^8*T^2*h^8*QRd^3*LL^2*
      LLd^2*LRd + 35/36*nf^8*T^2*h^8*QRd^6*LRd^2 + 25/72*nf^8*T^2*h^8*QRd^6*
      LLd^2 + 20/9*nf^8*T^2*h^8*QR*QRd*LR^3*LRd^3 + 25/3*nf^8*T^2*h^8*QR*QRd*
      LLd^2*LR^3*LRd + 20*nf^8*T^2*h^8*QR*QRd*LL*LLd*LR^2*LRd^2 + 25/3*nf^8*
      T^2*h^8*QR*QRd*LL*LLd^3*LR^2 + 25/3*nf^8*T^2*h^8*QR*QRd*LL^2*LR*LRd^3 +
      20*nf^8*T^2*h^8*QR*QRd*LL^2*LLd^2*LR*LRd + 25/3*nf^8*T^2*h^8*QR*QRd*LL^3
      *LLd*LRd^2 + 20/9*nf^8*T^2*h^8*QR*QRd*LL^3*LLd^3 + 25/4*nf^8*T^2*h^8*QR*
      QRd^4*LR*LRd^2 + 5*nf^8*T^2*h^8*QR*QRd^4*LLd^2*LR + 25/2*nf^8*T^2*h^8*QR
      *QRd^4*LL*LLd*LRd + 10*nf^8*T^2*h^8*QR^2*QRd^2*LR^2*LRd^2 + 25/2*nf^8*
      T^2*h^8*QR^2*QRd^2*LLd^2*LR^2 + 40*nf^8*T^2*h^8*QR^2*QRd^2*LL*LLd*LR*LRd
       + 25/2*nf^8*T^2*h^8*QR^2*QRd^2*LL^2*LRd^2 + 10*nf^8*T^2*h^8*QR^2*QRd^2*
      LL^2*LLd^2 + 55/12*nf^8*T^2*h^8*QR^2*QRd^5*LRd + 25/18*nf^8*T^2*h^8*QR^3
      *LR^3*LRd^2 + 35/9*nf^8*T^2*h^8*QR^3*LLd^2*LR^3 + 25/3*nf^8*T^2*h^8*QR^3
      *LL*LLd*LR^2*LRd + 10/3*nf^8*T^2*h^8*QR^3*LL^2*LR*LRd^2 + 25/6*nf^8*T^2*
      h^8*QR^3*LL^2*LLd^2*LR + 20/9*nf^8*T^2*h^8*QR^3*LL^3*LLd*LRd + 40/3*nf^8
      *T^2*h^8*QR^3*QRd^3*LR*LRd + 40/3*nf^8*T^2*h^8*QR^3*QRd^3*LL*LLd + 25/4*
      nf^8*T^2*h^8*QR^4*QRd*LR^2*LRd + 25/2*nf^8*T^2*h^8*QR^4*QRd*LL*LLd*LR +
      5*nf^8*T^2*h^8*QR^4*QRd*LL^2*LRd + 115/36*nf^8*T^2*h^8*QR^4*QRd^4 + 55/
      12*nf^8*T^2*h^8*QR^5*QRd^2*LR + 35/36*nf^8*T^2*h^8*QR^6*LR^2 + 25/72*
      nf^8*T^2*h^8*QR^6*LL^2 + 10*nf^8*T^2*h^8*QLd*QRd^2*LLd*LR^2*LRd^2 + 25/6
      *nf^8*T^2*h^8*QLd*QRd^2*LLd^3*LR^2 + 25/3*nf^8*T^2*h^8*QLd*QRd^2*LL*LR*
      LRd^3 + 20*nf^8*T^2*h^8*QLd*QRd^2*LL*LLd^2*LR*LRd + 25/2*nf^8*T^2*h^8*
      QLd*QRd^2*LL^2*LLd*LRd^2 + 10/3*nf^8*T^2*h^8*QLd*QRd^2*LL^2*LLd^3 + 25/6
      *nf^8*T^2*h^8*QLd*QRd^5*LLd*LRd + 25/3*nf^8*T^2*h^8*QLd*QR*LLd*LR^3*
      LRd^2 + 70/9*nf^8*T^2*h^8*QLd*QR*LLd^3*LR^3 + 20/3*nf^8*T^2*h^8*QLd*QR*
      LL*LR^2*LRd^3 + 25*nf^8*T^2*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + 20*nf^8*T^2*
      h^8*QLd*QR*LL^2*LLd*LR*LRd^2 + 25/3*nf^8*T^2*h^8*QLd*QR*LL^2*LLd^3*LR +
      25/9*nf^8*T^2*h^8*QLd*QR*LL^3*LRd^3 + 20/3*nf^8*T^2*h^8*QLd*QR*LL^3*
      LLd^2*LRd + 40*nf^8*T^2*h^8*QLd*QR*QRd^3*LLd*LR*LRd + 25*nf^8*T^2*h^8*
      QLd*QR*QRd^3*LL*LRd^2 + 20*nf^8*T^2*h^8*QLd*QR*QRd^3*LL*LLd^2 + 50*nf^8*
      T^2*h^8*QLd*QR^2*QRd*LLd*LR^2*LRd + 40*nf^8*T^2*h^8*QLd*QR^2*QRd*LL*LR*
      LRd^2 + 50*nf^8*T^2*h^8*QLd*QR^2*QRd*LL*LLd^2*LR + 40*nf^8*T^2*h^8*QLd*
      QR^2*QRd*LL^2*LLd*LRd + 55/3*nf^8*T^2*h^8*QLd*QR^2*QRd^4*LLd + 50*nf^8*
      T^2*h^8*QLd*QR^3*QRd^2*LLd*LR + 40*nf^8*T^2*h^8*QLd*QR^3*QRd^2*LL*LRd +
      35/2*nf^8*T^2*h^8*QLd*QR^4*LLd*LR^2 + 25/2*nf^8*T^2*h^8*QLd*QR^4*LL*LR*
      LRd + 25/4*nf^8*T^2*h^8*QLd*QR^4*LL^2*LLd + 55/6*nf^8*T^2*h^8*QLd*QR^5*
      QRd*LL + 10/3*nf^8*T^2*h^8*QLd^2*QRd*LR^2*LRd^3 + 25/2*nf^8*T^2*h^8*
      QLd^2*QRd*LLd^2*LR^2*LRd + 20*nf^8*T^2*h^8*QLd^2*QRd*LL*LLd*LR*LRd^2 +
      25/3*nf^8*T^2*h^8*QLd^2*QRd*LL*LLd^3*LR + 25/6*nf^8*T^2*h^8*QLd^2*QRd*
      LL^2*LRd^3 + 10*nf^8*T^2*h^8*QLd^2*QRd*LL^2*LLd^2*LRd + 125/24*nf^8*T^2*
      h^8*QLd^2*QRd^4*LRd^2 + 25/6*nf^8*T^2*h^8*QLd^2*QRd^4*LLd^2 + 30*nf^8*
      T^2*h^8*QLd^2*QR*QRd^2*LR*LRd^2 + 75/2*nf^8*T^2*h^8*QLd^2*QR*QRd^2*LLd^2
      *LR + 60*nf^8*T^2*h^8*QLd^2*QR*QRd^2*LL*LLd*LRd + 25/2*nf^8*T^2*h^8*
      QLd^2*QR^2*LR^2*LRd^2 + 35*nf^8*T^2*h^8*QLd^2*QR^2*LLd^2*LR^2 + 50*nf^8*
      T^2*h^8*QLd^2*QR^2*LL*LLd*LR*LRd + 10*nf^8*T^2*h^8*QLd^2*QR^2*LL^2*LRd^2
       + 25/2*nf^8*T^2*h^8*QLd^2*QR^2*LL^2*LLd^2 + 110/3*nf^8*T^2*h^8*QLd^2*
      QR^2*QRd^3*LRd + 50*nf^8*T^2*h^8*QLd^2*QR^3*QRd*LR*LRd + 50*nf^8*T^2*h^8
      *QLd^2*QR^3*QRd*LL*LLd + 575/24*nf^8*T^2*h^8*QLd^2*QR^4*QRd^2 + 77/6*
      nf^8*T^2*h^8*QLd^2*QR^5*LR + 25/6*nf^8*T^2*h^8*QLd^3*LLd*LR^2*LRd^2 + 35/
      9*nf^8*T^2*h^8*QLd^3*LLd^3*LR^2 + 20/9*nf^8*T^2*h^8*QLd^3*LL*LR*LRd^3 +
      25/3*nf^8*T^2*h^8*QLd^3*LL*LLd^2*LR*LRd + 10/3*nf^8*T^2*h^8*QLd^3*LL^2*
      LLd*LRd^2 + 25/18*nf^8*T^2*h^8*QLd^3*LL^2*LLd^3 + 100/9*nf^8*T^2*h^8*
      QLd^3*QRd^3*LLd*LRd + 50*nf^8*T^2*h^8*QLd^3*QR*QRd*LLd*LR*LRd + 20*nf^8*
      T^2*h^8*QLd^3*QR*QRd*LL*LRd^2 + 25*nf^8*T^2*h^8*QLd^3*QR*QRd*LL*LLd^2 +
      275/6*nf^8*T^2*h^8*QLd^3*QR^2*QRd^2*LLd + 140/3*nf^8*T^2*h^8*QLd^3*QR^3*
      LLd*LR + 50/3*nf^8*T^2*h^8*QLd^3*QR^3*LL*LRd + 25/6*nf^8*T^2*h^8*QLd^4*
      QRd^2*LRd^2 + 125/24*nf^8*T^2*h^8*QLd^4*QRd^2*LLd^2 + 25/4*nf^8*T^2*h^8*
      QLd^4*QR*LR*LRd^2 + 35/2*nf^8*T^2*h^8*QLd^4*QR*LLd^2*LR + 25/2*nf^8*T^2*
      h^8*QLd^4*QR*LL*LLd*LRd + 275/12*nf^8*T^2*h^8*QLd^4*QR^2*QRd*LRd + 805/
      72*nf^8*T^2*h^8*QLd^4*QR^4 + 25/6*nf^8*T^2*h^8*QLd^5*QRd*LLd*LRd + 77/6*
      nf^8*T^2*h^8*QLd^5*QR^2*LLd + 25/72*nf^8*T^2*h^8*QLd^6*LRd^2 + 35/36*
      nf^8*T^2*h^8*QLd^6*LLd^2 + 20/3*nf^8*T^2*h^8*QL*QRd*LLd*LR^3*LRd^2 + 25/
      9*nf^8*T^2*h^8*QL*QRd*LLd^3*LR^3 + 25/3*nf^8*T^2*h^8*QL*QRd*LL*LR^2*
      LRd^3 + 20*nf^8*T^2*h^8*QL*QRd*LL*LLd^2*LR^2*LRd + 25*nf^8*T^2*h^8*QL*
      QRd*LL^2*LLd*LR*LRd^2 + 20/3*nf^8*T^2*h^8*QL*QRd*LL^2*LLd^3*LR + 70/9*
      nf^8*T^2*h^8*QL*QRd*LL^3*LRd^3 + 25/3*nf^8*T^2*h^8*QL*QRd*LL^3*LLd^2*LRd
       + 25/2*nf^8*T^2*h^8*QL*QRd^4*LLd*LR*LRd + 35/2*nf^8*T^2*h^8*QL*QRd^4*LL
      *LRd^2 + 25/4*nf^8*T^2*h^8*QL*QRd^4*LL*LLd^2 + 40*nf^8*T^2*h^8*QL*QR*
      QRd^2*LLd*LR^2*LRd + 50*nf^8*T^2*h^8*QL*QR*QRd^2*LL*LR*LRd^2 + 40*nf^8*
      T^2*h^8*QL*QR*QRd^2*LL*LLd^2*LR + 50*nf^8*T^2*h^8*QL*QR*QRd^2*LL^2*LLd*
      LRd + 55/6*nf^8*T^2*h^8*QL*QR*QRd^5*LLd + 25/3*nf^8*T^2*h^8*QL*QR^2*LLd*
      LR^3*LRd + 10*nf^8*T^2*h^8*QL*QR^2*LL*LR^2*LRd^2 + 25/2*nf^8*T^2*h^8*QL*
      QR^2*LL*LLd^2*LR^2 + 20*nf^8*T^2*h^8*QL*QR^2*LL^2*LLd*LR*LRd + 25/6*nf^8
      *T^2*h^8*QL*QR^2*LL^3*LRd^2 + 10/3*nf^8*T^2*h^8*QL*QR^2*LL^3*LLd^2 + 40*
      nf^8*T^2*h^8*QL*QR^2*QRd^3*LLd*LR + 50*nf^8*T^2*h^8*QL*QR^2*QRd^3*LL*LRd
       + 25*nf^8*T^2*h^8*QL*QR^3*QRd*LLd*LR^2 + 40*nf^8*T^2*h^8*QL*QR^3*QRd*LL
      *LR*LRd + 20*nf^8*T^2*h^8*QL*QR^3*QRd*LL^2*LLd + 55/3*nf^8*T^2*h^8*QL*
      QR^4*QRd^2*LL + 25/6*nf^8*T^2*h^8*QL*QR^5*LL*LR + 20/9*nf^8*T^2*h^8*QL*
      QLd*LR^3*LRd^3 + 25/3*nf^8*T^2*h^8*QL*QLd*LLd^2*LR^3*LRd + 20*nf^8*T^2*
      h^8*QL*QLd*LL*LLd*LR^2*LRd^2 + 25/3*nf^8*T^2*h^8*QL*QLd*LL*LLd^3*LR^2 +
      25/3*nf^8*T^2*h^8*QL*QLd*LL^2*LR*LRd^3 + 20*nf^8*T^2*h^8*QL*QLd*LL^2*
      LLd^2*LR*LRd + 25/3*nf^8*T^2*h^8*QL*QLd*LL^3*LLd*LRd^2 + 20/9*nf^8*T^2*
      h^8*QL*QLd*LL^3*LLd^3 + 25*nf^8*T^2*h^8*QL*QLd*QRd^3*LR*LRd^2 + 20*nf^8*
      T^2*h^8*QL*QLd*QRd^3*LLd^2*LR + 50*nf^8*T^2*h^8*QL*QLd*QRd^3*LL*LLd*LRd
       + 40*nf^8*T^2*h^8*QL*QLd*QR*QRd*LR^2*LRd^2 + 50*nf^8*T^2*h^8*QL*QLd*QR*
      QRd*LLd^2*LR^2 + 160*nf^8*T^2*h^8*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 50*nf^8*
      T^2*h^8*QL*QLd*QR*QRd*LL^2*LRd^2 + 40*nf^8*T^2*h^8*QL*QLd*QR*QRd*LL^2*
      LLd^2 + 275/6*nf^8*T^2*h^8*QL*QLd*QR*QRd^4*LRd + 120*nf^8*T^2*h^8*QL*QLd
      *QR^2*QRd^2*LR*LRd + 120*nf^8*T^2*h^8*QL*QLd*QR^2*QRd^2*LL*LLd + 25*nf^8
      *T^2*h^8*QL*QLd*QR^3*LR^2*LRd + 50*nf^8*T^2*h^8*QL*QLd*QR^3*LL*LLd*LR +
      20*nf^8*T^2*h^8*QL*QLd*QR^3*LL^2*LRd + 460/9*nf^8*T^2*h^8*QL*QLd*QR^3*
      QRd^3 + 275/6*nf^8*T^2*h^8*QL*QLd*QR^4*QRd*LR + 60*nf^8*T^2*h^8*QL*QLd^2
      *QRd^2*LLd*LR*LRd + 75/2*nf^8*T^2*h^8*QL*QLd^2*QRd^2*LL*LRd^2 + 30*nf^8*
      T^2*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 50*nf^8*T^2*h^8*QL*QLd^2*QR*LLd*LR^2*
      LRd + 40*nf^8*T^2*h^8*QL*QLd^2*QR*LL*LR*LRd^2 + 50*nf^8*T^2*h^8*QL*QLd^2
      *QR*LL*LLd^2*LR + 40*nf^8*T^2*h^8*QL*QLd^2*QR*LL^2*LLd*LRd + 220/3*nf^8*
      T^2*h^8*QL*QLd^2*QR*QRd^3*LLd + 150*nf^8*T^2*h^8*QL*QLd^2*QR^2*QRd*LLd*
      LR + 120*nf^8*T^2*h^8*QL*QLd^2*QR^2*QRd*LL*LRd + 275/12*nf^8*T^2*h^8*QL*
      QLd^2*QR^4*LL + 20*nf^8*T^2*h^8*QL*QLd^3*QRd*LR*LRd^2 + 25*nf^8*T^2*h^8*
      QL*QLd^3*QRd*LLd^2*LR + 40*nf^8*T^2*h^8*QL*QLd^3*QRd*LL*LLd*LRd + 220/3*
      nf^8*T^2*h^8*QL*QLd^3*QR*QRd^2*LRd + 50*nf^8*T^2*h^8*QL*QLd^3*QR^2*LR*
      LRd + 50*nf^8*T^2*h^8*QL*QLd^3*QR^2*LL*LLd + 575/9*nf^8*T^2*h^8*QL*QLd^3
      *QR^3*QRd + 25/2*nf^8*T^2*h^8*QL*QLd^4*LLd*LR*LRd + 5*nf^8*T^2*h^8*QL*
      QLd^4*LL*LRd^2 + 25/4*nf^8*T^2*h^8*QL*QLd^4*LL*LLd^2 + 275/6*nf^8*T^2*
      h^8*QL*QLd^4*QR*QRd*LLd + 55/6*nf^8*T^2*h^8*QL*QLd^5*QR*LRd + 25/2*nf^8*
      T^2*h^8*QL^2*QRd^2*LR^2*LRd^2 + 10*nf^8*T^2*h^8*QL^2*QRd^2*LLd^2*LR^2 +
      50*nf^8*T^2*h^8*QL^2*QRd^2*LL*LLd*LR*LRd + 35*nf^8*T^2*h^8*QL^2*QRd^2*
      LL^2*LRd^2 + 25/2*nf^8*T^2*h^8*QL^2*QRd^2*LL^2*LLd^2 + 77/6*nf^8*T^2*h^8
      *QL^2*QRd^5*LRd + 10/3*nf^8*T^2*h^8*QL^2*QR*LR^3*LRd^2 + 25/6*nf^8*T^2*
      h^8*QL^2*QR*LLd^2*LR^3 + 20*nf^8*T^2*h^8*QL^2*QR*LL*LLd*LR^2*LRd + 25/2*
      nf^8*T^2*h^8*QL^2*QR*LL^2*LR*LRd^2 + 10*nf^8*T^2*h^8*QL^2*QR*LL^2*LLd^2*
      LR + 25/3*nf^8*T^2*h^8*QL^2*QR*LL^3*LLd*LRd + 50*nf^8*T^2*h^8*QL^2*QR*
      QRd^3*LR*LRd + 50*nf^8*T^2*h^8*QL^2*QR*QRd^3*LL*LLd + 30*nf^8*T^2*h^8*
      QL^2*QR^2*QRd*LR^2*LRd + 60*nf^8*T^2*h^8*QL^2*QR^2*QRd*LL*LLd*LR + 75/2*
      nf^8*T^2*h^8*QL^2*QR^2*QRd*LL^2*LRd + 575/24*nf^8*T^2*h^8*QL^2*QR^2*
      QRd^4 + 110/3*nf^8*T^2*h^8*QL^2*QR^3*QRd^2*LR + 125/24*nf^8*T^2*h^8*QL^2
      *QR^4*LR^2 + 25/6*nf^8*T^2*h^8*QL^2*QR^4*LL^2 + 40*nf^8*T^2*h^8*QL^2*QLd
      *QRd*LLd*LR^2*LRd + 50*nf^8*T^2*h^8*QL^2*QLd*QRd*LL*LR*LRd^2 + 40*nf^8*
      T^2*h^8*QL^2*QLd*QRd*LL*LLd^2*LR + 50*nf^8*T^2*h^8*QL^2*QLd*QRd*LL^2*LLd
      *LRd + 275/12*nf^8*T^2*h^8*QL^2*QLd*QRd^4*LLd + 120*nf^8*T^2*h^8*QL^2*
      QLd*QR*QRd^2*LLd*LR + 150*nf^8*T^2*h^8*QL^2*QLd*QR*QRd^2*LL*LRd + 75/2*
      nf^8*T^2*h^8*QL^2*QLd*QR^2*LLd*LR^2 + 60*nf^8*T^2*h^8*QL^2*QLd*QR^2*LL*
      LR*LRd + 30*nf^8*T^2*h^8*QL^2*QLd*QR^2*LL^2*LLd + 220/3*nf^8*T^2*h^8*
      QL^2*QLd*QR^3*QRd*LL + 10*nf^8*T^2*h^8*QL^2*QLd^2*LR^2*LRd^2 + 25/2*nf^8
      *T^2*h^8*QL^2*QLd^2*LLd^2*LR^2 + 40*nf^8*T^2*h^8*QL^2*QLd^2*LL*LLd*LR*
      LRd + 25/2*nf^8*T^2*h^8*QL^2*QLd^2*LL^2*LRd^2 + 10*nf^8*T^2*h^8*QL^2*
      QLd^2*LL^2*LLd^2 + 275/6*nf^8*T^2*h^8*QL^2*QLd^2*QRd^3*LRd + 120*nf^8*
      T^2*h^8*QL^2*QLd^2*QR*QRd*LR*LRd + 120*nf^8*T^2*h^8*QL^2*QLd^2*QR*QRd*LL
      *LLd + 115*nf^8*T^2*h^8*QL^2*QLd^2*QR^2*QRd^2 + 275/6*nf^8*T^2*h^8*QL^2*
      QLd^2*QR^3*LR + 110/3*nf^8*T^2*h^8*QL^2*QLd^3*QRd^2*LLd + 50*nf^8*T^2*
      h^8*QL^2*QLd^3*QR*LLd*LR + 40*nf^8*T^2*h^8*QL^2*QLd^3*QR*LL*LRd + 55/3*
      nf^8*T^2*h^8*QL^2*QLd^4*QRd*LRd + 575/24*nf^8*T^2*h^8*QL^2*QLd^4*QR^2 +
      55/12*nf^8*T^2*h^8*QL^2*QLd^5*LLd + 20/9*nf^8*T^2*h^8*QL^3*LLd*LR^3*LRd
       + 25/6*nf^8*T^2*h^8*QL^3*LL*LR^2*LRd^2 + 10/3*nf^8*T^2*h^8*QL^3*LL*
      LLd^2*LR^2 + 25/3*nf^8*T^2*h^8*QL^3*LL^2*LLd*LR*LRd + 35/9*nf^8*T^2*h^8*
      QL^3*LL^3*LRd^2 + 25/18*nf^8*T^2*h^8*QL^3*LL^3*LLd^2 + 50/3*nf^8*T^2*h^8
      *QL^3*QRd^3*LLd*LR + 140/3*nf^8*T^2*h^8*QL^3*QRd^3*LL*LRd + 20*nf^8*T^2*
      h^8*QL^3*QR*QRd*LLd*LR^2 + 50*nf^8*T^2*h^8*QL^3*QR*QRd*LL*LR*LRd + 25*
      nf^8*T^2*h^8*QL^3*QR*QRd*LL^2*LLd + 275/6*nf^8*T^2*h^8*QL^3*QR^2*QRd^2*
      LL + 100/9*nf^8*T^2*h^8*QL^3*QR^3*LL*LR + 50*nf^8*T^2*h^8*QL^3*QLd*QRd^2
      *LR*LRd + 50*nf^8*T^2*h^8*QL^3*QLd*QRd^2*LL*LLd + 20*nf^8*T^2*h^8*QL^3*
      QLd*QR*LR^2*LRd + 40*nf^8*T^2*h^8*QL^3*QLd*QR*LL*LLd*LR + 25*nf^8*T^2*
      h^8*QL^3*QLd*QR*LL^2*LRd + 575/9*nf^8*T^2*h^8*QL^3*QLd*QR*QRd^3 + 220/3*
      nf^8*T^2*h^8*QL^3*QLd*QR^2*QRd*LR + 40*nf^8*T^2*h^8*QL^3*QLd^2*QRd*LLd*
      LR + 50*nf^8*T^2*h^8*QL^3*QLd^2*QRd*LL*LRd + 110/3*nf^8*T^2*h^8*QL^3*
      QLd^2*QR^2*LL + 40/3*nf^8*T^2*h^8*QL^3*QLd^3*LR*LRd + 40/3*nf^8*T^2*h^8*
      QL^3*QLd^3*LL*LLd + 460/9*nf^8*T^2*h^8*QL^3*QLd^3*QR*QRd + 25/4*nf^8*T^2
      *h^8*QL^4*QRd*LR^2*LRd + 25/2*nf^8*T^2*h^8*QL^4*QRd*LL*LLd*LR + 35/2*
      nf^8*T^2*h^8*QL^4*QRd*LL^2*LRd + 805/72*nf^8*T^2*h^8*QL^4*QRd^4 + 275/12
      *nf^8*T^2*h^8*QL^4*QR*QRd^2*LR + 25/6*nf^8*T^2*h^8*QL^4*QR^2*LR^2 + 125/
      24*nf^8*T^2*h^8*QL^4*QR^2*LL^2 + 5*nf^8*T^2*h^8*QL^4*QLd*LLd*LR^2 + 25/2
      *nf^8*T^2*h^8*QL^4*QLd*LL*LR*LRd + 25/4*nf^8*T^2*h^8*QL^4*QLd*LL^2*LLd
       + 275/6*nf^8*T^2*h^8*QL^4*QLd*QR*QRd*LL + 575/24*nf^8*T^2*h^8*QL^4*
      QLd^2*QRd^2 + 55/3*nf^8*T^2*h^8*QL^4*QLd^2*QR*LR + 115/36*nf^8*T^2*h^8*
      QL^4*QLd^4 + 77/6*nf^8*T^2*h^8*QL^5*QRd^2*LL + 25/6*nf^8*T^2*h^8*QL^5*QR
      *LL*LR + 55/6*nf^8*T^2*h^8*QL^5*QLd*QRd*LR + 55/12*nf^8*T^2*h^8*QL^5*
      QLd^2*LL + 25/72*nf^8*T^2*h^8*QL^6*LR^2 + 35/36*nf^8*T^2*h^8*QL^6*LL^2
       + 7/144*nf^8*T^3*h^8*LR^4*LRd^4 + 35/96*nf^8*T^3*h^8*LLd^2*LR^4*LRd^2
       + 49/288*nf^8*T^3*h^8*LLd^4*LR^4 + 7/9*nf^8*T^3*h^8*LL*LLd*LR^3*LRd^3
       + 35/36*nf^8*T^3*h^8*LL*LLd^3*LR^3*LRd + 35/96*nf^8*T^3*h^8*LL^2*LR^2*
      LRd^4 + 7/4*nf^8*T^3*h^8*LL^2*LLd^2*LR^2*LRd^2 + 35/96*nf^8*T^3*h^8*LL^2
      *LLd^4*LR^2 + 35/36*nf^8*T^3*h^8*LL^3*LLd*LR*LRd^3 + 7/9*nf^8*T^3*h^8*
      LL^3*LLd^3*LR*LRd + 49/288*nf^8*T^3*h^8*LL^4*LRd^4 + 35/96*nf^8*T^3*h^8*
      LL^4*LLd^2*LRd^2 + 7/144*nf^8*T^3*h^8*LL^4*LLd^4 + 35/72*nf^8*T^3*h^8*
      QRd^3*LR^2*LRd^3 + 7/6*nf^8*T^3*h^8*QRd^3*LLd^2*LR^2*LRd + 35/12*nf^8*
      T^3*h^8*QRd^3*LL*LLd*LR*LRd^2 + 7/9*nf^8*T^3*h^8*QRd^3*LL*LLd^3*LR + 49/
      36*nf^8*T^3*h^8*QRd^3*LL^2*LRd^3 + 35/24*nf^8*T^3*h^8*QRd^3*LL^2*LLd^2*
      LRd + 49/144*nf^8*T^3*h^8*QRd^6*LRd^2 + 35/288*nf^8*T^3*h^8*QRd^6*LLd^2
       + 7/9*nf^8*T^3*h^8*QR*QRd*LR^3*LRd^3 + 35/12*nf^8*T^3*h^8*QR*QRd*LLd^2*
      LR^3*LRd + 7*nf^8*T^3*h^8*QR*QRd*LL*LLd*LR^2*LRd^2 + 35/12*nf^8*T^3*h^8*
      QR*QRd*LL*LLd^3*LR^2 + 35/12*nf^8*T^3*h^8*QR*QRd*LL^2*LR*LRd^3 + 7*nf^8*
      T^3*h^8*QR*QRd*LL^2*LLd^2*LR*LRd + 35/12*nf^8*T^3*h^8*QR*QRd*LL^3*LLd*
      LRd^2 + 7/9*nf^8*T^3*h^8*QR*QRd*LL^3*LLd^3 + 35/16*nf^8*T^3*h^8*QR*QRd^4
      *LR*LRd^2 + 7/4*nf^8*T^3*h^8*QR*QRd^4*LLd^2*LR + 35/8*nf^8*T^3*h^8*QR*
      QRd^4*LL*LLd*LRd + 7/2*nf^8*T^3*h^8*QR^2*QRd^2*LR^2*LRd^2 + 35/8*nf^8*
      T^3*h^8*QR^2*QRd^2*LLd^2*LR^2 + 14*nf^8*T^3*h^8*QR^2*QRd^2*LL*LLd*LR*LRd
       + 35/8*nf^8*T^3*h^8*QR^2*QRd^2*LL^2*LRd^2 + 7/2*nf^8*T^3*h^8*QR^2*QRd^2
      *LL^2*LLd^2 + 77/48*nf^8*T^3*h^8*QR^2*QRd^5*LRd + 35/72*nf^8*T^3*h^8*
      QR^3*LR^3*LRd^2 + 49/36*nf^8*T^3*h^8*QR^3*LLd^2*LR^3 + 35/12*nf^8*T^3*
      h^8*QR^3*LL*LLd*LR^2*LRd + 7/6*nf^8*T^3*h^8*QR^3*LL^2*LR*LRd^2 + 35/24*
      nf^8*T^3*h^8*QR^3*LL^2*LLd^2*LR + 7/9*nf^8*T^3*h^8*QR^3*LL^3*LLd*LRd +
      14/3*nf^8*T^3*h^8*QR^3*QRd^3*LR*LRd + 14/3*nf^8*T^3*h^8*QR^3*QRd^3*LL*
      LLd + 35/16*nf^8*T^3*h^8*QR^4*QRd*LR^2*LRd + 35/8*nf^8*T^3*h^8*QR^4*QRd*
      LL*LLd*LR + 7/4*nf^8*T^3*h^8*QR^4*QRd*LL^2*LRd + 161/144*nf^8*T^3*h^8*
      QR^4*QRd^4 + 77/48*nf^8*T^3*h^8*QR^5*QRd^2*LR + 49/144*nf^8*T^3*h^8*QR^6
      *LR^2 + 35/288*nf^8*T^3*h^8*QR^6*LL^2 + 7/2*nf^8*T^3*h^8*QLd*QRd^2*LLd*
      LR^2*LRd^2 + 35/24*nf^8*T^3*h^8*QLd*QRd^2*LLd^3*LR^2 + 35/12*nf^8*T^3*
      h^8*QLd*QRd^2*LL*LR*LRd^3 + 7*nf^8*T^3*h^8*QLd*QRd^2*LL*LLd^2*LR*LRd +
      35/8*nf^8*T^3*h^8*QLd*QRd^2*LL^2*LLd*LRd^2 + 7/6*nf^8*T^3*h^8*QLd*QRd^2*
      LL^2*LLd^3 + 35/24*nf^8*T^3*h^8*QLd*QRd^5*LLd*LRd + 35/12*nf^8*T^3*h^8*
      QLd*QR*LLd*LR^3*LRd^2 + 49/18*nf^8*T^3*h^8*QLd*QR*LLd^3*LR^3 + 7/3*nf^8*
      T^3*h^8*QLd*QR*LL*LR^2*LRd^3 + 35/4*nf^8*T^3*h^8*QLd*QR*LL*LLd^2*LR^2*
      LRd + 7*nf^8*T^3*h^8*QLd*QR*LL^2*LLd*LR*LRd^2 + 35/12*nf^8*T^3*h^8*QLd*
      QR*LL^2*LLd^3*LR + 35/36*nf^8*T^3*h^8*QLd*QR*LL^3*LRd^3 + 7/3*nf^8*T^3*
      h^8*QLd*QR*LL^3*LLd^2*LRd + 14*nf^8*T^3*h^8*QLd*QR*QRd^3*LLd*LR*LRd + 35/
      4*nf^8*T^3*h^8*QLd*QR*QRd^3*LL*LRd^2 + 7*nf^8*T^3*h^8*QLd*QR*QRd^3*LL*
      LLd^2 + 35/2*nf^8*T^3*h^8*QLd*QR^2*QRd*LLd*LR^2*LRd + 14*nf^8*T^3*h^8*
      QLd*QR^2*QRd*LL*LR*LRd^2 + 35/2*nf^8*T^3*h^8*QLd*QR^2*QRd*LL*LLd^2*LR +
      14*nf^8*T^3*h^8*QLd*QR^2*QRd*LL^2*LLd*LRd + 77/12*nf^8*T^3*h^8*QLd*QR^2*
      QRd^4*LLd + 35/2*nf^8*T^3*h^8*QLd*QR^3*QRd^2*LLd*LR + 14*nf^8*T^3*h^8*
      QLd*QR^3*QRd^2*LL*LRd + 49/8*nf^8*T^3*h^8*QLd*QR^4*LLd*LR^2 + 35/8*nf^8*
      T^3*h^8*QLd*QR^4*LL*LR*LRd + 35/16*nf^8*T^3*h^8*QLd*QR^4*LL^2*LLd + 77/
      24*nf^8*T^3*h^8*QLd*QR^5*QRd*LL + 7/6*nf^8*T^3*h^8*QLd^2*QRd*LR^2*LRd^3
       + 35/8*nf^8*T^3*h^8*QLd^2*QRd*LLd^2*LR^2*LRd + 7*nf^8*T^3*h^8*QLd^2*QRd
      *LL*LLd*LR*LRd^2 + 35/12*nf^8*T^3*h^8*QLd^2*QRd*LL*LLd^3*LR + 35/24*nf^8
      *T^3*h^8*QLd^2*QRd*LL^2*LRd^3 + 7/2*nf^8*T^3*h^8*QLd^2*QRd*LL^2*LLd^2*
      LRd + 175/96*nf^8*T^3*h^8*QLd^2*QRd^4*LRd^2 + 35/24*nf^8*T^3*h^8*QLd^2*
      QRd^4*LLd^2 + 21/2*nf^8*T^3*h^8*QLd^2*QR*QRd^2*LR*LRd^2 + 105/8*nf^8*T^3
      *h^8*QLd^2*QR*QRd^2*LLd^2*LR + 21*nf^8*T^3*h^8*QLd^2*QR*QRd^2*LL*LLd*LRd
       + 35/8*nf^8*T^3*h^8*QLd^2*QR^2*LR^2*LRd^2 + 49/4*nf^8*T^3*h^8*QLd^2*
      QR^2*LLd^2*LR^2 + 35/2*nf^8*T^3*h^8*QLd^2*QR^2*LL*LLd*LR*LRd + 7/2*nf^8*
      T^3*h^8*QLd^2*QR^2*LL^2*LRd^2 + 35/8*nf^8*T^3*h^8*QLd^2*QR^2*LL^2*LLd^2
       + 77/6*nf^8*T^3*h^8*QLd^2*QR^2*QRd^3*LRd + 35/2*nf^8*T^3*h^8*QLd^2*QR^3
      *QRd*LR*LRd + 35/2*nf^8*T^3*h^8*QLd^2*QR^3*QRd*LL*LLd + 805/96*nf^8*T^3*
      h^8*QLd^2*QR^4*QRd^2 + 539/120*nf^8*T^3*h^8*QLd^2*QR^5*LR + 35/24*nf^8*
      T^3*h^8*QLd^3*LLd*LR^2*LRd^2 + 49/36*nf^8*T^3*h^8*QLd^3*LLd^3*LR^2 + 7/9
      *nf^8*T^3*h^8*QLd^3*LL*LR*LRd^3 + 35/12*nf^8*T^3*h^8*QLd^3*LL*LLd^2*LR*
      LRd + 7/6*nf^8*T^3*h^8*QLd^3*LL^2*LLd*LRd^2 + 35/72*nf^8*T^3*h^8*QLd^3*
      LL^2*LLd^3 + 35/9*nf^8*T^3*h^8*QLd^3*QRd^3*LLd*LRd + 35/2*nf^8*T^3*h^8*
      QLd^3*QR*QRd*LLd*LR*LRd + 7*nf^8*T^3*h^8*QLd^3*QR*QRd*LL*LRd^2 + 35/4*
      nf^8*T^3*h^8*QLd^3*QR*QRd*LL*LLd^2 + 385/24*nf^8*T^3*h^8*QLd^3*QR^2*
      QRd^2*LLd + 49/3*nf^8*T^3*h^8*QLd^3*QR^3*LLd*LR + 35/6*nf^8*T^3*h^8*
      QLd^3*QR^3*LL*LRd + 35/24*nf^8*T^3*h^8*QLd^4*QRd^2*LRd^2 + 175/96*nf^8*
      T^3*h^8*QLd^4*QRd^2*LLd^2 + 35/16*nf^8*T^3*h^8*QLd^4*QR*LR*LRd^2 + 49/8*
      nf^8*T^3*h^8*QLd^4*QR*LLd^2*LR + 35/8*nf^8*T^3*h^8*QLd^4*QR*LL*LLd*LRd
       + 385/48*nf^8*T^3*h^8*QLd^4*QR^2*QRd*LRd + 1127/288*nf^8*T^3*h^8*QLd^4*
      QR^4 + 35/24*nf^8*T^3*h^8*QLd^5*QRd*LLd*LRd + 539/120*nf^8*T^3*h^8*QLd^5
      *QR^2*LLd + 35/288*nf^8*T^3*h^8*QLd^6*LRd^2 + 49/144*nf^8*T^3*h^8*QLd^6*
      LLd^2 + 7/3*nf^8*T^3*h^8*QL*QRd*LLd*LR^3*LRd^2 + 35/36*nf^8*T^3*h^8*QL*
      QRd*LLd^3*LR^3 + 35/12*nf^8*T^3*h^8*QL*QRd*LL*LR^2*LRd^3 + 7*nf^8*T^3*
      h^8*QL*QRd*LL*LLd^2*LR^2*LRd + 35/4*nf^8*T^3*h^8*QL*QRd*LL^2*LLd*LR*
      LRd^2 + 7/3*nf^8*T^3*h^8*QL*QRd*LL^2*LLd^3*LR + 49/18*nf^8*T^3*h^8*QL*
      QRd*LL^3*LRd^3 + 35/12*nf^8*T^3*h^8*QL*QRd*LL^3*LLd^2*LRd + 35/8*nf^8*
      T^3*h^8*QL*QRd^4*LLd*LR*LRd + 49/8*nf^8*T^3*h^8*QL*QRd^4*LL*LRd^2 + 35/
      16*nf^8*T^3*h^8*QL*QRd^4*LL*LLd^2 + 14*nf^8*T^3*h^8*QL*QR*QRd^2*LLd*LR^2
      *LRd + 35/2*nf^8*T^3*h^8*QL*QR*QRd^2*LL*LR*LRd^2 + 14*nf^8*T^3*h^8*QL*QR
      *QRd^2*LL*LLd^2*LR + 35/2*nf^8*T^3*h^8*QL*QR*QRd^2*LL^2*LLd*LRd + 77/24*
      nf^8*T^3*h^8*QL*QR*QRd^5*LLd + 35/12*nf^8*T^3*h^8*QL*QR^2*LLd*LR^3*LRd
       + 7/2*nf^8*T^3*h^8*QL*QR^2*LL*LR^2*LRd^2 + 35/8*nf^8*T^3*h^8*QL*QR^2*LL
      *LLd^2*LR^2 + 7*nf^8*T^3*h^8*QL*QR^2*LL^2*LLd*LR*LRd + 35/24*nf^8*T^3*
      h^8*QL*QR^2*LL^3*LRd^2 + 7/6*nf^8*T^3*h^8*QL*QR^2*LL^3*LLd^2 + 14*nf^8*
      T^3*h^8*QL*QR^2*QRd^3*LLd*LR + 35/2*nf^8*T^3*h^8*QL*QR^2*QRd^3*LL*LRd +
      35/4*nf^8*T^3*h^8*QL*QR^3*QRd*LLd*LR^2 + 14*nf^8*T^3*h^8*QL*QR^3*QRd*LL*
      LR*LRd + 7*nf^8*T^3*h^8*QL*QR^3*QRd*LL^2*LLd + 77/12*nf^8*T^3*h^8*QL*
      QR^4*QRd^2*LL + 35/24*nf^8*T^3*h^8*QL*QR^5*LL*LR + 7/9*nf^8*T^3*h^8*QL*
      QLd*LR^3*LRd^3 + 35/12*nf^8*T^3*h^8*QL*QLd*LLd^2*LR^3*LRd + 7*nf^8*T^3*
      h^8*QL*QLd*LL*LLd*LR^2*LRd^2 + 35/12*nf^8*T^3*h^8*QL*QLd*LL*LLd^3*LR^2
       + 35/12*nf^8*T^3*h^8*QL*QLd*LL^2*LR*LRd^3 + 7*nf^8*T^3*h^8*QL*QLd*LL^2*
      LLd^2*LR*LRd + 35/12*nf^8*T^3*h^8*QL*QLd*LL^3*LLd*LRd^2 + 7/9*nf^8*T^3*
      h^8*QL*QLd*LL^3*LLd^3 + 35/4*nf^8*T^3*h^8*QL*QLd*QRd^3*LR*LRd^2 + 7*nf^8
      *T^3*h^8*QL*QLd*QRd^3*LLd^2*LR + 35/2*nf^8*T^3*h^8*QL*QLd*QRd^3*LL*LLd*
      LRd + 14*nf^8*T^3*h^8*QL*QLd*QR*QRd*LR^2*LRd^2 + 35/2*nf^8*T^3*h^8*QL*
      QLd*QR*QRd*LLd^2*LR^2 + 56*nf^8*T^3*h^8*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 35/
      2*nf^8*T^3*h^8*QL*QLd*QR*QRd*LL^2*LRd^2 + 14*nf^8*T^3*h^8*QL*QLd*QR*QRd*
      LL^2*LLd^2 + 385/24*nf^8*T^3*h^8*QL*QLd*QR*QRd^4*LRd + 42*nf^8*T^3*h^8*
      QL*QLd*QR^2*QRd^2*LR*LRd + 42*nf^8*T^3*h^8*QL*QLd*QR^2*QRd^2*LL*LLd + 35/
      4*nf^8*T^3*h^8*QL*QLd*QR^3*LR^2*LRd + 35/2*nf^8*T^3*h^8*QL*QLd*QR^3*LL*
      LLd*LR + 7*nf^8*T^3*h^8*QL*QLd*QR^3*LL^2*LRd + 161/9*nf^8*T^3*h^8*QL*QLd
      *QR^3*QRd^3 + 385/24*nf^8*T^3*h^8*QL*QLd*QR^4*QRd*LR + 21*nf^8*T^3*h^8*
      QL*QLd^2*QRd^2*LLd*LR*LRd + 105/8*nf^8*T^3*h^8*QL*QLd^2*QRd^2*LL*LRd^2
       + 21/2*nf^8*T^3*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 35/2*nf^8*T^3*h^8*QL*
      QLd^2*QR*LLd*LR^2*LRd + 14*nf^8*T^3*h^8*QL*QLd^2*QR*LL*LR*LRd^2 + 35/2*
      nf^8*T^3*h^8*QL*QLd^2*QR*LL*LLd^2*LR + 14*nf^8*T^3*h^8*QL*QLd^2*QR*LL^2*
      LLd*LRd + 77/3*nf^8*T^3*h^8*QL*QLd^2*QR*QRd^3*LLd + 105/2*nf^8*T^3*h^8*
      QL*QLd^2*QR^2*QRd*LLd*LR + 42*nf^8*T^3*h^8*QL*QLd^2*QR^2*QRd*LL*LRd +
      385/48*nf^8*T^3*h^8*QL*QLd^2*QR^4*LL + 7*nf^8*T^3*h^8*QL*QLd^3*QRd*LR*
      LRd^2 + 35/4*nf^8*T^3*h^8*QL*QLd^3*QRd*LLd^2*LR + 14*nf^8*T^3*h^8*QL*
      QLd^3*QRd*LL*LLd*LRd + 77/3*nf^8*T^3*h^8*QL*QLd^3*QR*QRd^2*LRd + 35/2*
      nf^8*T^3*h^8*QL*QLd^3*QR^2*LR*LRd + 35/2*nf^8*T^3*h^8*QL*QLd^3*QR^2*LL*
      LLd + 805/36*nf^8*T^3*h^8*QL*QLd^3*QR^3*QRd + 35/8*nf^8*T^3*h^8*QL*QLd^4
      *LLd*LR*LRd + 7/4*nf^8*T^3*h^8*QL*QLd^4*LL*LRd^2 + 35/16*nf^8*T^3*h^8*QL
      *QLd^4*LL*LLd^2 + 385/24*nf^8*T^3*h^8*QL*QLd^4*QR*QRd*LLd + 77/24*nf^8*
      T^3*h^8*QL*QLd^5*QR*LRd + 35/8*nf^8*T^3*h^8*QL^2*QRd^2*LR^2*LRd^2 + 7/2*
      nf^8*T^3*h^8*QL^2*QRd^2*LLd^2*LR^2 + 35/2*nf^8*T^3*h^8*QL^2*QRd^2*LL*LLd
      *LR*LRd + 49/4*nf^8*T^3*h^8*QL^2*QRd^2*LL^2*LRd^2 + 35/8*nf^8*T^3*h^8*
      QL^2*QRd^2*LL^2*LLd^2 + 539/120*nf^8*T^3*h^8*QL^2*QRd^5*LRd + 7/6*nf^8*
      T^3*h^8*QL^2*QR*LR^3*LRd^2 + 35/24*nf^8*T^3*h^8*QL^2*QR*LLd^2*LR^3 + 7*
      nf^8*T^3*h^8*QL^2*QR*LL*LLd*LR^2*LRd + 35/8*nf^8*T^3*h^8*QL^2*QR*LL^2*LR
      *LRd^2 + 7/2*nf^8*T^3*h^8*QL^2*QR*LL^2*LLd^2*LR + 35/12*nf^8*T^3*h^8*
      QL^2*QR*LL^3*LLd*LRd + 35/2*nf^8*T^3*h^8*QL^2*QR*QRd^3*LR*LRd + 35/2*
      nf^8*T^3*h^8*QL^2*QR*QRd^3*LL*LLd + 21/2*nf^8*T^3*h^8*QL^2*QR^2*QRd*LR^2
      *LRd + 21*nf^8*T^3*h^8*QL^2*QR^2*QRd*LL*LLd*LR + 105/8*nf^8*T^3*h^8*QL^2
      *QR^2*QRd*LL^2*LRd + 805/96*nf^8*T^3*h^8*QL^2*QR^2*QRd^4 + 77/6*nf^8*T^3
      *h^8*QL^2*QR^3*QRd^2*LR + 175/96*nf^8*T^3*h^8*QL^2*QR^4*LR^2 + 35/24*
      nf^8*T^3*h^8*QL^2*QR^4*LL^2 + 14*nf^8*T^3*h^8*QL^2*QLd*QRd*LLd*LR^2*LRd
       + 35/2*nf^8*T^3*h^8*QL^2*QLd*QRd*LL*LR*LRd^2 + 14*nf^8*T^3*h^8*QL^2*QLd
      *QRd*LL*LLd^2*LR + 35/2*nf^8*T^3*h^8*QL^2*QLd*QRd*LL^2*LLd*LRd + 385/48*
      nf^8*T^3*h^8*QL^2*QLd*QRd^4*LLd + 42*nf^8*T^3*h^8*QL^2*QLd*QR*QRd^2*LLd*
      LR + 105/2*nf^8*T^3*h^8*QL^2*QLd*QR*QRd^2*LL*LRd + 105/8*nf^8*T^3*h^8*
      QL^2*QLd*QR^2*LLd*LR^2 + 21*nf^8*T^3*h^8*QL^2*QLd*QR^2*LL*LR*LRd + 21/2*
      nf^8*T^3*h^8*QL^2*QLd*QR^2*LL^2*LLd + 77/3*nf^8*T^3*h^8*QL^2*QLd*QR^3*
      QRd*LL + 7/2*nf^8*T^3*h^8*QL^2*QLd^2*LR^2*LRd^2 + 35/8*nf^8*T^3*h^8*QL^2
      *QLd^2*LLd^2*LR^2 + 14*nf^8*T^3*h^8*QL^2*QLd^2*LL*LLd*LR*LRd + 35/8*nf^8
      *T^3*h^8*QL^2*QLd^2*LL^2*LRd^2 + 7/2*nf^8*T^3*h^8*QL^2*QLd^2*LL^2*LLd^2
       + 385/24*nf^8*T^3*h^8*QL^2*QLd^2*QRd^3*LRd + 42*nf^8*T^3*h^8*QL^2*QLd^2
      *QR*QRd*LR*LRd + 42*nf^8*T^3*h^8*QL^2*QLd^2*QR*QRd*LL*LLd + 161/4*nf^8*
      T^3*h^8*QL^2*QLd^2*QR^2*QRd^2 + 385/24*nf^8*T^3*h^8*QL^2*QLd^2*QR^3*LR
       + 77/6*nf^8*T^3*h^8*QL^2*QLd^3*QRd^2*LLd + 35/2*nf^8*T^3*h^8*QL^2*QLd^3
      *QR*LLd*LR + 14*nf^8*T^3*h^8*QL^2*QLd^3*QR*LL*LRd + 77/12*nf^8*T^3*h^8*
      QL^2*QLd^4*QRd*LRd + 805/96*nf^8*T^3*h^8*QL^2*QLd^4*QR^2 + 77/48*nf^8*
      T^3*h^8*QL^2*QLd^5*LLd + 7/9*nf^8*T^3*h^8*QL^3*LLd*LR^3*LRd + 35/24*nf^8
      *T^3*h^8*QL^3*LL*LR^2*LRd^2 + 7/6*nf^8*T^3*h^8*QL^3*LL*LLd^2*LR^2 + 35/
      12*nf^8*T^3*h^8*QL^3*LL^2*LLd*LR*LRd + 49/36*nf^8*T^3*h^8*QL^3*LL^3*
      LRd^2 + 35/72*nf^8*T^3*h^8*QL^3*LL^3*LLd^2 + 35/6*nf^8*T^3*h^8*QL^3*
      QRd^3*LLd*LR + 49/3*nf^8*T^3*h^8*QL^3*QRd^3*LL*LRd + 7*nf^8*T^3*h^8*QL^3
      *QR*QRd*LLd*LR^2 + 35/2*nf^8*T^3*h^8*QL^3*QR*QRd*LL*LR*LRd + 35/4*nf^8*
      T^3*h^8*QL^3*QR*QRd*LL^2*LLd + 385/24*nf^8*T^3*h^8*QL^3*QR^2*QRd^2*LL +
      35/9*nf^8*T^3*h^8*QL^3*QR^3*LL*LR + 35/2*nf^8*T^3*h^8*QL^3*QLd*QRd^2*LR*
      LRd + 35/2*nf^8*T^3*h^8*QL^3*QLd*QRd^2*LL*LLd + 7*nf^8*T^3*h^8*QL^3*QLd*
      QR*LR^2*LRd + 14*nf^8*T^3*h^8*QL^3*QLd*QR*LL*LLd*LR + 35/4*nf^8*T^3*h^8*
      QL^3*QLd*QR*LL^2*LRd + 805/36*nf^8*T^3*h^8*QL^3*QLd*QR*QRd^3 + 77/3*nf^8
      *T^3*h^8*QL^3*QLd*QR^2*QRd*LR + 14*nf^8*T^3*h^8*QL^3*QLd^2*QRd*LLd*LR +
      35/2*nf^8*T^3*h^8*QL^3*QLd^2*QRd*LL*LRd + 77/6*nf^8*T^3*h^8*QL^3*QLd^2*
      QR^2*LL + 14/3*nf^8*T^3*h^8*QL^3*QLd^3*LR*LRd + 14/3*nf^8*T^3*h^8*QL^3*
      QLd^3*LL*LLd + 161/9*nf^8*T^3*h^8*QL^3*QLd^3*QR*QRd + 35/16*nf^8*T^3*h^8
      *QL^4*QRd*LR^2*LRd + 35/8*nf^8*T^3*h^8*QL^4*QRd*LL*LLd*LR + 49/8*nf^8*
      T^3*h^8*QL^4*QRd*LL^2*LRd + 1127/288*nf^8*T^3*h^8*QL^4*QRd^4 + 385/48*
      nf^8*T^3*h^8*QL^4*QR*QRd^2*LR + 35/24*nf^8*T^3*h^8*QL^4*QR^2*LR^2 + 175/
      96*nf^8*T^3*h^8*QL^4*QR^2*LL^2 + 7/4*nf^8*T^3*h^8*QL^4*QLd*LLd*LR^2 + 35/
      8*nf^8*T^3*h^8*QL^4*QLd*LL*LR*LRd + 35/16*nf^8*T^3*h^8*QL^4*QLd*LL^2*LLd
       + 385/24*nf^8*T^3*h^8*QL^4*QLd*QR*QRd*LL + 805/96*nf^8*T^3*h^8*QL^4*
      QLd^2*QRd^2 + 77/12*nf^8*T^3*h^8*QL^4*QLd^2*QR*LR + 161/144*nf^8*T^3*h^8
      *QL^4*QLd^4 + 539/120*nf^8*T^3*h^8*QL^5*QRd^2*LL + 35/24*nf^8*T^3*h^8*
      QL^5*QR*LL*LR + 77/24*nf^8*T^3*h^8*QL^5*QLd*QRd*LR + 77/48*nf^8*T^3*h^8*
      QL^5*QLd^2*LL + 35/288*nf^8*T^3*h^8*QL^6*LR^2 + 49/144*nf^8*T^3*h^8*QL^6
      *LL^2 + 1/144*nf^8*T^4*h^8*LR^4*LRd^4 + 5/96*nf^8*T^4*h^8*LLd^2*LR^4*
      LRd^2 + 7/288*nf^8*T^4*h^8*LLd^4*LR^4 + 1/9*nf^8*T^4*h^8*LL*LLd*LR^3*
      LRd^3 + 5/36*nf^8*T^4*h^8*LL*LLd^3*LR^3*LRd + 5/96*nf^8*T^4*h^8*LL^2*
      LR^2*LRd^4 + 1/4*nf^8*T^4*h^8*LL^2*LLd^2*LR^2*LRd^2 + 5/96*nf^8*T^4*h^8*
      LL^2*LLd^4*LR^2 + 5/36*nf^8*T^4*h^8*LL^3*LLd*LR*LRd^3 + 1/9*nf^8*T^4*h^8
      *LL^3*LLd^3*LR*LRd + 7/288*nf^8*T^4*h^8*LL^4*LRd^4 + 5/96*nf^8*T^4*h^8*
      LL^4*LLd^2*LRd^2 + 1/144*nf^8*T^4*h^8*LL^4*LLd^4 + 5/72*nf^8*T^4*h^8*
      QRd^3*LR^2*LRd^3 + 1/6*nf^8*T^4*h^8*QRd^3*LLd^2*LR^2*LRd + 5/12*nf^8*T^4
      *h^8*QRd^3*LL*LLd*LR*LRd^2 + 1/9*nf^8*T^4*h^8*QRd^3*LL*LLd^3*LR + 7/36*
      nf^8*T^4*h^8*QRd^3*LL^2*LRd^3 + 5/24*nf^8*T^4*h^8*QRd^3*LL^2*LLd^2*LRd
       + 7/144*nf^8*T^4*h^8*QRd^6*LRd^2 + 5/288*nf^8*T^4*h^8*QRd^6*LLd^2 + 1/9
      *nf^8*T^4*h^8*QR*QRd*LR^3*LRd^3 + 5/12*nf^8*T^4*h^8*QR*QRd*LLd^2*LR^3*
      LRd + nf^8*T^4*h^8*QR*QRd*LL*LLd*LR^2*LRd^2 + 5/12*nf^8*T^4*h^8*QR*QRd*
      LL*LLd^3*LR^2 + 5/12*nf^8*T^4*h^8*QR*QRd*LL^2*LR*LRd^3 + nf^8*T^4*h^8*QR
      *QRd*LL^2*LLd^2*LR*LRd + 5/12*nf^8*T^4*h^8*QR*QRd*LL^3*LLd*LRd^2 + 1/9*
      nf^8*T^4*h^8*QR*QRd*LL^3*LLd^3 + 5/16*nf^8*T^4*h^8*QR*QRd^4*LR*LRd^2 + 1/
      4*nf^8*T^4*h^8*QR*QRd^4*LLd^2*LR + 5/8*nf^8*T^4*h^8*QR*QRd^4*LL*LLd*LRd
       + 1/2*nf^8*T^4*h^8*QR^2*QRd^2*LR^2*LRd^2 + 5/8*nf^8*T^4*h^8*QR^2*QRd^2*
      LLd^2*LR^2 + 2*nf^8*T^4*h^8*QR^2*QRd^2*LL*LLd*LR*LRd + 5/8*nf^8*T^4*h^8*
      QR^2*QRd^2*LL^2*LRd^2 + 1/2*nf^8*T^4*h^8*QR^2*QRd^2*LL^2*LLd^2 + 11/48*
      nf^8*T^4*h^8*QR^2*QRd^5*LRd + 5/72*nf^8*T^4*h^8*QR^3*LR^3*LRd^2 + 7/36*
      nf^8*T^4*h^8*QR^3*LLd^2*LR^3 + 5/12*nf^8*T^4*h^8*QR^3*LL*LLd*LR^2*LRd +
      1/6*nf^8*T^4*h^8*QR^3*LL^2*LR*LRd^2 + 5/24*nf^8*T^4*h^8*QR^3*LL^2*LLd^2*
      LR + 1/9*nf^8*T^4*h^8*QR^3*LL^3*LLd*LRd + 2/3*nf^8*T^4*h^8*QR^3*QRd^3*LR
      *LRd + 2/3*nf^8*T^4*h^8*QR^3*QRd^3*LL*LLd + 5/16*nf^8*T^4*h^8*QR^4*QRd*
      LR^2*LRd + 5/8*nf^8*T^4*h^8*QR^4*QRd*LL*LLd*LR + 1/4*nf^8*T^4*h^8*QR^4*
      QRd*LL^2*LRd + 23/144*nf^8*T^4*h^8*QR^4*QRd^4 + 11/48*nf^8*T^4*h^8*QR^5*
      QRd^2*LR + 7/144*nf^8*T^4*h^8*QR^6*LR^2 + 5/288*nf^8*T^4*h^8*QR^6*LL^2
       + 1/2*nf^8*T^4*h^8*QLd*QRd^2*LLd*LR^2*LRd^2 + 5/24*nf^8*T^4*h^8*QLd*
      QRd^2*LLd^3*LR^2 + 5/12*nf^8*T^4*h^8*QLd*QRd^2*LL*LR*LRd^3 + nf^8*T^4*
      h^8*QLd*QRd^2*LL*LLd^2*LR*LRd + 5/8*nf^8*T^4*h^8*QLd*QRd^2*LL^2*LLd*
      LRd^2 + 1/6*nf^8*T^4*h^8*QLd*QRd^2*LL^2*LLd^3 + 5/24*nf^8*T^4*h^8*QLd*
      QRd^5*LLd*LRd + 5/12*nf^8*T^4*h^8*QLd*QR*LLd*LR^3*LRd^2 + 7/18*nf^8*T^4*
      h^8*QLd*QR*LLd^3*LR^3 + 1/3*nf^8*T^4*h^8*QLd*QR*LL*LR^2*LRd^3 + 5/4*nf^8
      *T^4*h^8*QLd*QR*LL*LLd^2*LR^2*LRd + nf^8*T^4*h^8*QLd*QR*LL^2*LLd*LR*
      LRd^2 + 5/12*nf^8*T^4*h^8*QLd*QR*LL^2*LLd^3*LR + 5/36*nf^8*T^4*h^8*QLd*
      QR*LL^3*LRd^3 + 1/3*nf^8*T^4*h^8*QLd*QR*LL^3*LLd^2*LRd + 2*nf^8*T^4*h^8*
      QLd*QR*QRd^3*LLd*LR*LRd + 5/4*nf^8*T^4*h^8*QLd*QR*QRd^3*LL*LRd^2 + nf^8*
      T^4*h^8*QLd*QR*QRd^3*LL*LLd^2 + 5/2*nf^8*T^4*h^8*QLd*QR^2*QRd*LLd*LR^2*
      LRd + 2*nf^8*T^4*h^8*QLd*QR^2*QRd*LL*LR*LRd^2 + 5/2*nf^8*T^4*h^8*QLd*
      QR^2*QRd*LL*LLd^2*LR + 2*nf^8*T^4*h^8*QLd*QR^2*QRd*LL^2*LLd*LRd + 11/12*
      nf^8*T^4*h^8*QLd*QR^2*QRd^4*LLd + 5/2*nf^8*T^4*h^8*QLd*QR^3*QRd^2*LLd*LR
       + 2*nf^8*T^4*h^8*QLd*QR^3*QRd^2*LL*LRd + 7/8*nf^8*T^4*h^8*QLd*QR^4*LLd*
      LR^2 + 5/8*nf^8*T^4*h^8*QLd*QR^4*LL*LR*LRd + 5/16*nf^8*T^4*h^8*QLd*QR^4*
      LL^2*LLd + 11/24*nf^8*T^4*h^8*QLd*QR^5*QRd*LL + 1/6*nf^8*T^4*h^8*QLd^2*
      QRd*LR^2*LRd^3 + 5/8*nf^8*T^4*h^8*QLd^2*QRd*LLd^2*LR^2*LRd + nf^8*T^4*
      h^8*QLd^2*QRd*LL*LLd*LR*LRd^2 + 5/12*nf^8*T^4*h^8*QLd^2*QRd*LL*LLd^3*LR
       + 5/24*nf^8*T^4*h^8*QLd^2*QRd*LL^2*LRd^3 + 1/2*nf^8*T^4*h^8*QLd^2*QRd*
      LL^2*LLd^2*LRd + 25/96*nf^8*T^4*h^8*QLd^2*QRd^4*LRd^2 + 5/24*nf^8*T^4*
      h^8*QLd^2*QRd^4*LLd^2 + 3/2*nf^8*T^4*h^8*QLd^2*QR*QRd^2*LR*LRd^2 + 15/8*
      nf^8*T^4*h^8*QLd^2*QR*QRd^2*LLd^2*LR + 3*nf^8*T^4*h^8*QLd^2*QR*QRd^2*LL*
      LLd*LRd + 5/8*nf^8*T^4*h^8*QLd^2*QR^2*LR^2*LRd^2 + 7/4*nf^8*T^4*h^8*
      QLd^2*QR^2*LLd^2*LR^2 + 5/2*nf^8*T^4*h^8*QLd^2*QR^2*LL*LLd*LR*LRd + 1/2*
      nf^8*T^4*h^8*QLd^2*QR^2*LL^2*LRd^2 + 5/8*nf^8*T^4*h^8*QLd^2*QR^2*LL^2*
      LLd^2 + 11/6*nf^8*T^4*h^8*QLd^2*QR^2*QRd^3*LRd + 5/2*nf^8*T^4*h^8*QLd^2*
      QR^3*QRd*LR*LRd + 5/2*nf^8*T^4*h^8*QLd^2*QR^3*QRd*LL*LLd + 115/96*nf^8*
      T^4*h^8*QLd^2*QR^4*QRd^2 + 77/120*nf^8*T^4*h^8*QLd^2*QR^5*LR + 5/24*nf^8
      *T^4*h^8*QLd^3*LLd*LR^2*LRd^2 + 7/36*nf^8*T^4*h^8*QLd^3*LLd^3*LR^2 + 1/9
      *nf^8*T^4*h^8*QLd^3*LL*LR*LRd^3 + 5/12*nf^8*T^4*h^8*QLd^3*LL*LLd^2*LR*
      LRd + 1/6*nf^8*T^4*h^8*QLd^3*LL^2*LLd*LRd^2 + 5/72*nf^8*T^4*h^8*QLd^3*
      LL^2*LLd^3 + 5/9*nf^8*T^4*h^8*QLd^3*QRd^3*LLd*LRd + 5/2*nf^8*T^4*h^8*
      QLd^3*QR*QRd*LLd*LR*LRd + nf^8*T^4*h^8*QLd^3*QR*QRd*LL*LRd^2 + 5/4*nf^8*
      T^4*h^8*QLd^3*QR*QRd*LL*LLd^2 + 55/24*nf^8*T^4*h^8*QLd^3*QR^2*QRd^2*LLd
       + 7/3*nf^8*T^4*h^8*QLd^3*QR^3*LLd*LR + 5/6*nf^8*T^4*h^8*QLd^3*QR^3*LL*
      LRd + 5/24*nf^8*T^4*h^8*QLd^4*QRd^2*LRd^2 + 25/96*nf^8*T^4*h^8*QLd^4*
      QRd^2*LLd^2 + 5/16*nf^8*T^4*h^8*QLd^4*QR*LR*LRd^2 + 7/8*nf^8*T^4*h^8*
      QLd^4*QR*LLd^2*LR + 5/8*nf^8*T^4*h^8*QLd^4*QR*LL*LLd*LRd + 55/48*nf^8*
      T^4*h^8*QLd^4*QR^2*QRd*LRd + 161/288*nf^8*T^4*h^8*QLd^4*QR^4 + 5/24*nf^8
      *T^4*h^8*QLd^5*QRd*LLd*LRd + 77/120*nf^8*T^4*h^8*QLd^5*QR^2*LLd + 5/288*
      nf^8*T^4*h^8*QLd^6*LRd^2 + 7/144*nf^8*T^4*h^8*QLd^6*LLd^2 + 1/3*nf^8*T^4
      *h^8*QL*QRd*LLd*LR^3*LRd^2 + 5/36*nf^8*T^4*h^8*QL*QRd*LLd^3*LR^3 + 5/12*
      nf^8*T^4*h^8*QL*QRd*LL*LR^2*LRd^3 + nf^8*T^4*h^8*QL*QRd*LL*LLd^2*LR^2*
      LRd + 5/4*nf^8*T^4*h^8*QL*QRd*LL^2*LLd*LR*LRd^2 + 1/3*nf^8*T^4*h^8*QL*
      QRd*LL^2*LLd^3*LR + 7/18*nf^8*T^4*h^8*QL*QRd*LL^3*LRd^3 + 5/12*nf^8*T^4*
      h^8*QL*QRd*LL^3*LLd^2*LRd + 5/8*nf^8*T^4*h^8*QL*QRd^4*LLd*LR*LRd + 7/8*
      nf^8*T^4*h^8*QL*QRd^4*LL*LRd^2 + 5/16*nf^8*T^4*h^8*QL*QRd^4*LL*LLd^2 + 2
      *nf^8*T^4*h^8*QL*QR*QRd^2*LLd*LR^2*LRd + 5/2*nf^8*T^4*h^8*QL*QR*QRd^2*LL
      *LR*LRd^2 + 2*nf^8*T^4*h^8*QL*QR*QRd^2*LL*LLd^2*LR + 5/2*nf^8*T^4*h^8*QL
      *QR*QRd^2*LL^2*LLd*LRd + 11/24*nf^8*T^4*h^8*QL*QR*QRd^5*LLd + 5/12*nf^8*
      T^4*h^8*QL*QR^2*LLd*LR^3*LRd + 1/2*nf^8*T^4*h^8*QL*QR^2*LL*LR^2*LRd^2 +
      5/8*nf^8*T^4*h^8*QL*QR^2*LL*LLd^2*LR^2 + nf^8*T^4*h^8*QL*QR^2*LL^2*LLd*
      LR*LRd + 5/24*nf^8*T^4*h^8*QL*QR^2*LL^3*LRd^2 + 1/6*nf^8*T^4*h^8*QL*QR^2
      *LL^3*LLd^2 + 2*nf^8*T^4*h^8*QL*QR^2*QRd^3*LLd*LR + 5/2*nf^8*T^4*h^8*QL*
      QR^2*QRd^3*LL*LRd + 5/4*nf^8*T^4*h^8*QL*QR^3*QRd*LLd*LR^2 + 2*nf^8*T^4*
      h^8*QL*QR^3*QRd*LL*LR*LRd + nf^8*T^4*h^8*QL*QR^3*QRd*LL^2*LLd + 11/12*
      nf^8*T^4*h^8*QL*QR^4*QRd^2*LL + 5/24*nf^8*T^4*h^8*QL*QR^5*LL*LR + 1/9*
      nf^8*T^4*h^8*QL*QLd*LR^3*LRd^3 + 5/12*nf^8*T^4*h^8*QL*QLd*LLd^2*LR^3*LRd
       + nf^8*T^4*h^8*QL*QLd*LL*LLd*LR^2*LRd^2 + 5/12*nf^8*T^4*h^8*QL*QLd*LL*
      LLd^3*LR^2 + 5/12*nf^8*T^4*h^8*QL*QLd*LL^2*LR*LRd^3 + nf^8*T^4*h^8*QL*
      QLd*LL^2*LLd^2*LR*LRd + 5/12*nf^8*T^4*h^8*QL*QLd*LL^3*LLd*LRd^2 + 1/9*
      nf^8*T^4*h^8*QL*QLd*LL^3*LLd^3 + 5/4*nf^8*T^4*h^8*QL*QLd*QRd^3*LR*LRd^2
       + nf^8*T^4*h^8*QL*QLd*QRd^3*LLd^2*LR + 5/2*nf^8*T^4*h^8*QL*QLd*QRd^3*LL
      *LLd*LRd + 2*nf^8*T^4*h^8*QL*QLd*QR*QRd*LR^2*LRd^2 + 5/2*nf^8*T^4*h^8*QL
      *QLd*QR*QRd*LLd^2*LR^2 + 8*nf^8*T^4*h^8*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 5/
      2*nf^8*T^4*h^8*QL*QLd*QR*QRd*LL^2*LRd^2 + 2*nf^8*T^4*h^8*QL*QLd*QR*QRd*
      LL^2*LLd^2 + 55/24*nf^8*T^4*h^8*QL*QLd*QR*QRd^4*LRd + 6*nf^8*T^4*h^8*QL*
      QLd*QR^2*QRd^2*LR*LRd + 6*nf^8*T^4*h^8*QL*QLd*QR^2*QRd^2*LL*LLd + 5/4*
      nf^8*T^4*h^8*QL*QLd*QR^3*LR^2*LRd + 5/2*nf^8*T^4*h^8*QL*QLd*QR^3*LL*LLd*
      LR + nf^8*T^4*h^8*QL*QLd*QR^3*LL^2*LRd + 23/9*nf^8*T^4*h^8*QL*QLd*QR^3*
      QRd^3 + 55/24*nf^8*T^4*h^8*QL*QLd*QR^4*QRd*LR + 3*nf^8*T^4*h^8*QL*QLd^2*
      QRd^2*LLd*LR*LRd + 15/8*nf^8*T^4*h^8*QL*QLd^2*QRd^2*LL*LRd^2 + 3/2*nf^8*
      T^4*h^8*QL*QLd^2*QRd^2*LL*LLd^2 + 5/2*nf^8*T^4*h^8*QL*QLd^2*QR*LLd*LR^2*
      LRd + 2*nf^8*T^4*h^8*QL*QLd^2*QR*LL*LR*LRd^2 + 5/2*nf^8*T^4*h^8*QL*QLd^2
      *QR*LL*LLd^2*LR + 2*nf^8*T^4*h^8*QL*QLd^2*QR*LL^2*LLd*LRd + 11/3*nf^8*
      T^4*h^8*QL*QLd^2*QR*QRd^3*LLd + 15/2*nf^8*T^4*h^8*QL*QLd^2*QR^2*QRd*LLd*
      LR + 6*nf^8*T^4*h^8*QL*QLd^2*QR^2*QRd*LL*LRd + 55/48*nf^8*T^4*h^8*QL*
      QLd^2*QR^4*LL + nf^8*T^4*h^8*QL*QLd^3*QRd*LR*LRd^2 + 5/4*nf^8*T^4*h^8*QL
      *QLd^3*QRd*LLd^2*LR + 2*nf^8*T^4*h^8*QL*QLd^3*QRd*LL*LLd*LRd + 11/3*nf^8
      *T^4*h^8*QL*QLd^3*QR*QRd^2*LRd + 5/2*nf^8*T^4*h^8*QL*QLd^3*QR^2*LR*LRd
       + 5/2*nf^8*T^4*h^8*QL*QLd^3*QR^2*LL*LLd + 115/36*nf^8*T^4*h^8*QL*QLd^3*
      QR^3*QRd + 5/8*nf^8*T^4*h^8*QL*QLd^4*LLd*LR*LRd + 1/4*nf^8*T^4*h^8*QL*
      QLd^4*LL*LRd^2 + 5/16*nf^8*T^4*h^8*QL*QLd^4*LL*LLd^2 + 55/24*nf^8*T^4*
      h^8*QL*QLd^4*QR*QRd*LLd + 11/24*nf^8*T^4*h^8*QL*QLd^5*QR*LRd + 5/8*nf^8*
      T^4*h^8*QL^2*QRd^2*LR^2*LRd^2 + 1/2*nf^8*T^4*h^8*QL^2*QRd^2*LLd^2*LR^2
       + 5/2*nf^8*T^4*h^8*QL^2*QRd^2*LL*LLd*LR*LRd + 7/4*nf^8*T^4*h^8*QL^2*
      QRd^2*LL^2*LRd^2 + 5/8*nf^8*T^4*h^8*QL^2*QRd^2*LL^2*LLd^2 + 77/120*nf^8*
      T^4*h^8*QL^2*QRd^5*LRd + 1/6*nf^8*T^4*h^8*QL^2*QR*LR^3*LRd^2 + 5/24*nf^8
      *T^4*h^8*QL^2*QR*LLd^2*LR^3 + nf^8*T^4*h^8*QL^2*QR*LL*LLd*LR^2*LRd + 5/8
      *nf^8*T^4*h^8*QL^2*QR*LL^2*LR*LRd^2 + 1/2*nf^8*T^4*h^8*QL^2*QR*LL^2*
      LLd^2*LR + 5/12*nf^8*T^4*h^8*QL^2*QR*LL^3*LLd*LRd + 5/2*nf^8*T^4*h^8*
      QL^2*QR*QRd^3*LR*LRd + 5/2*nf^8*T^4*h^8*QL^2*QR*QRd^3*LL*LLd + 3/2*nf^8*
      T^4*h^8*QL^2*QR^2*QRd*LR^2*LRd + 3*nf^8*T^4*h^8*QL^2*QR^2*QRd*LL*LLd*LR
       + 15/8*nf^8*T^4*h^8*QL^2*QR^2*QRd*LL^2*LRd + 115/96*nf^8*T^4*h^8*QL^2*
      QR^2*QRd^4 + 11/6*nf^8*T^4*h^8*QL^2*QR^3*QRd^2*LR + 25/96*nf^8*T^4*h^8*
      QL^2*QR^4*LR^2 + 5/24*nf^8*T^4*h^8*QL^2*QR^4*LL^2 + 2*nf^8*T^4*h^8*QL^2*
      QLd*QRd*LLd*LR^2*LRd + 5/2*nf^8*T^4*h^8*QL^2*QLd*QRd*LL*LR*LRd^2 + 2*
      nf^8*T^4*h^8*QL^2*QLd*QRd*LL*LLd^2*LR + 5/2*nf^8*T^4*h^8*QL^2*QLd*QRd*
      LL^2*LLd*LRd + 55/48*nf^8*T^4*h^8*QL^2*QLd*QRd^4*LLd + 6*nf^8*T^4*h^8*
      QL^2*QLd*QR*QRd^2*LLd*LR + 15/2*nf^8*T^4*h^8*QL^2*QLd*QR*QRd^2*LL*LRd +
      15/8*nf^8*T^4*h^8*QL^2*QLd*QR^2*LLd*LR^2 + 3*nf^8*T^4*h^8*QL^2*QLd*QR^2*
      LL*LR*LRd + 3/2*nf^8*T^4*h^8*QL^2*QLd*QR^2*LL^2*LLd + 11/3*nf^8*T^4*h^8*
      QL^2*QLd*QR^3*QRd*LL + 1/2*nf^8*T^4*h^8*QL^2*QLd^2*LR^2*LRd^2 + 5/8*nf^8
      *T^4*h^8*QL^2*QLd^2*LLd^2*LR^2 + 2*nf^8*T^4*h^8*QL^2*QLd^2*LL*LLd*LR*LRd
       + 5/8*nf^8*T^4*h^8*QL^2*QLd^2*LL^2*LRd^2 + 1/2*nf^8*T^4*h^8*QL^2*QLd^2*
      LL^2*LLd^2 + 55/24*nf^8*T^4*h^8*QL^2*QLd^2*QRd^3*LRd + 6*nf^8*T^4*h^8*
      QL^2*QLd^2*QR*QRd*LR*LRd + 6*nf^8*T^4*h^8*QL^2*QLd^2*QR*QRd*LL*LLd + 23/
      4*nf^8*T^4*h^8*QL^2*QLd^2*QR^2*QRd^2 + 55/24*nf^8*T^4*h^8*QL^2*QLd^2*
      QR^3*LR + 11/6*nf^8*T^4*h^8*QL^2*QLd^3*QRd^2*LLd + 5/2*nf^8*T^4*h^8*QL^2
      *QLd^3*QR*LLd*LR + 2*nf^8*T^4*h^8*QL^2*QLd^3*QR*LL*LRd + 11/12*nf^8*T^4*
      h^8*QL^2*QLd^4*QRd*LRd + 115/96*nf^8*T^4*h^8*QL^2*QLd^4*QR^2 + 11/48*
      nf^8*T^4*h^8*QL^2*QLd^5*LLd + 1/9*nf^8*T^4*h^8*QL^3*LLd*LR^3*LRd + 5/24*
      nf^8*T^4*h^8*QL^3*LL*LR^2*LRd^2 + 1/6*nf^8*T^4*h^8*QL^3*LL*LLd^2*LR^2 +
      5/12*nf^8*T^4*h^8*QL^3*LL^2*LLd*LR*LRd + 7/36*nf^8*T^4*h^8*QL^3*LL^3*
      LRd^2 + 5/72*nf^8*T^4*h^8*QL^3*LL^3*LLd^2 + 5/6*nf^8*T^4*h^8*QL^3*QRd^3*
      LLd*LR + 7/3*nf^8*T^4*h^8*QL^3*QRd^3*LL*LRd + nf^8*T^4*h^8*QL^3*QR*QRd*
      LLd*LR^2 + 5/2*nf^8*T^4*h^8*QL^3*QR*QRd*LL*LR*LRd + 5/4*nf^8*T^4*h^8*
      QL^3*QR*QRd*LL^2*LLd + 55/24*nf^8*T^4*h^8*QL^3*QR^2*QRd^2*LL + 5/9*nf^8*
      T^4*h^8*QL^3*QR^3*LL*LR + 5/2*nf^8*T^4*h^8*QL^3*QLd*QRd^2*LR*LRd + 5/2*
      nf^8*T^4*h^8*QL^3*QLd*QRd^2*LL*LLd + nf^8*T^4*h^8*QL^3*QLd*QR*LR^2*LRd
       + 2*nf^8*T^4*h^8*QL^3*QLd*QR*LL*LLd*LR + 5/4*nf^8*T^4*h^8*QL^3*QLd*QR*
      LL^2*LRd + 115/36*nf^8*T^4*h^8*QL^3*QLd*QR*QRd^3 + 11/3*nf^8*T^4*h^8*
      QL^3*QLd*QR^2*QRd*LR + 2*nf^8*T^4*h^8*QL^3*QLd^2*QRd*LLd*LR + 5/2*nf^8*
      T^4*h^8*QL^3*QLd^2*QRd*LL*LRd + 11/6*nf^8*T^4*h^8*QL^3*QLd^2*QR^2*LL + 2/
      3*nf^8*T^4*h^8*QL^3*QLd^3*LR*LRd + 2/3*nf^8*T^4*h^8*QL^3*QLd^3*LL*LLd +
      23/9*nf^8*T^4*h^8*QL^3*QLd^3*QR*QRd + 5/16*nf^8*T^4*h^8*QL^4*QRd*LR^2*
      LRd + 5/8*nf^8*T^4*h^8*QL^4*QRd*LL*LLd*LR + 7/8*nf^8*T^4*h^8*QL^4*QRd*
      LL^2*LRd + 161/288*nf^8*T^4*h^8*QL^4*QRd^4 + 55/48*nf^8*T^4*h^8*QL^4*QR*
      QRd^2*LR + 5/24*nf^8*T^4*h^8*QL^4*QR^2*LR^2 + 25/96*nf^8*T^4*h^8*QL^4*
      QR^2*LL^2 + 1/4*nf^8*T^4*h^8*QL^4*QLd*LLd*LR^2 + 5/8*nf^8*T^4*h^8*QL^4*
      QLd*LL*LR*LRd + 5/16*nf^8*T^4*h^8*QL^4*QLd*LL^2*LLd + 55/24*nf^8*T^4*h^8
      *QL^4*QLd*QR*QRd*LL + 115/96*nf^8*T^4*h^8*QL^4*QLd^2*QRd^2 + 11/12*nf^8*
      T^4*h^8*QL^4*QLd^2*QR*LR + 23/144*nf^8*T^4*h^8*QL^4*QLd^4 + 77/120*nf^8*
      T^4*h^8*QL^5*QRd^2*LL + 5/24*nf^8*T^4*h^8*QL^5*QR*LL*LR + 11/24*nf^8*T^4
      *h^8*QL^5*QLd*QRd*LR + 11/48*nf^8*T^4*h^8*QL^5*QLd^2*LL + 5/288*nf^8*T^4
      *h^8*QL^6*LR^2 + 7/144*nf^8*T^4*h^8*QL^6*LL^2;

d_9
Hilbert =
      4/9*nf^2*h^9*p*G*QR^3*QRd^3 + 4/9*nf^2*h^9*p*G*QL^3*QLd^3 + 16*nf^2*h^9*
      p*G^3*LR*LRd + 16*nf^2*h^9*p*G^3*LL*LLd + 80*nf^2*h^9*p*G^3*QR*QRd + 80*
      nf^2*h^9*p*G^3*QL*QLd + 24*nf^2*h^9*p*W*G^2*LR*LRd + 24*nf^2*h^9*p*W*G^2
      *LL*LLd + 72*nf^2*h^9*p*W*G^2*QR*QRd + 72*nf^2*h^9*p*W*G^2*QL*QLd + 48*
      nf^2*h^9*p*W^2*G*QR*QRd + 48*nf^2*h^9*p*W^2*G*QL*QLd + 32*nf^2*h^9*p*W^3
      *LR*LRd + 32*nf^2*h^9*p*W^3*LL*LLd + 32*nf^2*h^9*p*W^3*QR*QRd + 32*nf^2*
      h^9*p*W^3*QL*QLd - 4/9*nf^2*h^9*p*B*LR^3*LRd^3 - 4/9*nf^2*h^9*p*B*LL^3*
      LLd^3 - 4/3*nf^2*h^9*p*B*QR^3*QRd^3 - 4/3*nf^2*h^9*p*B*QL^3*QLd^3 - 1/3*
      nf^2*h^9*p*B*G*QRd^3*LLd - 1/3*nf^2*h^9*p*B*G*QR^3*LL - 1/3*nf^2*h^9*p*B
      *G*QLd^3*LRd - 1/3*nf^2*h^9*p*B*G*QL^3*LR + 24*nf^2*h^9*p*B*G^2*LR*LRd
       + 24*nf^2*h^9*p*B*G^2*LL*LLd + 72*nf^2*h^9*p*B*G^2*QR*QRd + 72*nf^2*h^9
      *p*B*G^2*QL*QLd + 48*nf^2*h^9*p*B*W*G*QR*QRd + 48*nf^2*h^9*p*B*W*G*QL*
      QLd + 48*nf^2*h^9*p*B*W^2*LR*LRd + 48*nf^2*h^9*p*B*W^2*LL*LLd + 48*nf^2*
      h^9*p*B*W^2*QR*QRd + 48*nf^2*h^9*p*B*W^2*QL*QLd + 24*nf^2*h^9*p*B^2*G*QR
      *QRd + 24*nf^2*h^9*p*B^2*G*QL*QLd + 24*nf^2*h^9*p*B^2*W*LR*LRd + 24*nf^2
      *h^9*p*B^2*W*LL*LLd + 24*nf^2*h^9*p*B^2*W*QR*QRd + 24*nf^2*h^9*p*B^2*W*
      QL*QLd + 8*nf^2*h^9*p*B^3*LR*LRd + 8*nf^2*h^9*p*B^3*LL*LLd + 8*nf^2*h^9*
      p*B^3*QR*QRd + 8*nf^2*h^9*p*B^3*QL*QLd + 10/9*nf^2*h^9*p^3*LR^3*LRd^3 +
      10/9*nf^2*h^9*p^3*LL^3*LLd^3 + 10/3*nf^2*h^9*p^3*QR^3*QRd^3 + 10/3*nf^2*
      h^9*p^3*QL^3*QLd^3 + 2/3*nf^2*h^9*p^3*G*QRd^3*LLd + 2/3*nf^2*h^9*p^3*G*
      QR^3*LL + 2/3*nf^2*h^9*p^3*G*QLd^3*LRd + 2/3*nf^2*h^9*p^3*G*QL^3*LR + 53
      *nf^2*h^9*p^3*G^2*LR*LRd + 53*nf^2*h^9*p^3*G^2*LL*LLd + 157*nf^2*h^9*p^3
      *G^2*QR*QRd + 157*nf^2*h^9*p^3*G^2*QL*QLd + 104*nf^2*h^9*p^3*W*G*QR*QRd
       + 104*nf^2*h^9*p^3*W*G*QL*QLd + 104*nf^2*h^9*p^3*W^2*LR*LRd + 104*nf^2*
      h^9*p^3*W^2*LL*LLd + 104*nf^2*h^9*p^3*W^2*QR*QRd + 104*nf^2*h^9*p^3*W^2*
      QL*QLd - 2/3*nf^2*h^9*p^3*B*QRd^3*LLd - 2/3*nf^2*h^9*p^3*B*QR^3*LL - 2/3
      *nf^2*h^9*p^3*B*QLd^3*LRd - 2/3*nf^2*h^9*p^3*B*QL^3*LR + 104*nf^2*h^9*
      p^3*B*G*QR*QRd + 104*nf^2*h^9*p^3*B*G*QL*QLd + 104*nf^2*h^9*p^3*B*W*LR*
      LRd + 104*nf^2*h^9*p^3*B*W*LL*LLd + 104*nf^2*h^9*p^3*B*W*QR*QRd + 104*
      nf^2*h^9*p^3*B*W*QL*QLd + 53*nf^2*h^9*p^3*B^2*LR*LRd + 53*nf^2*h^9*p^3*
      B^2*LL*LLd + 53*nf^2*h^9*p^3*B^2*QR*QRd + 53*nf^2*h^9*p^3*B^2*QL*QLd +
      82*nf^2*h^9*p^5*G*QR*QRd + 82*nf^2*h^9*p^5*G*QL*QLd + 82*nf^2*h^9*p^5*W*
      LR*LRd + 82*nf^2*h^9*p^5*W*LL*LLd + 82*nf^2*h^9*p^5*W*QR*QRd + 82*nf^2*
      h^9*p^5*W*QL*QLd + 82*nf^2*h^9*p^5*B*LR*LRd + 82*nf^2*h^9*p^5*B*LL*LLd
       + 82*nf^2*h^9*p^5*B*QR*QRd + 82*nf^2*h^9*p^5*B*QL*QLd + 36*nf^2*h^9*p^7
      *LR*LRd + 36*nf^2*h^9*p^7*LL*LLd + 36*nf^2*h^9*p^7*QR*QRd + 36*nf^2*h^9*
      p^7*QL*QLd + 8*nf^2*h^9*u*G^3*LR*LRd + 8*nf^2*h^9*u*G^3*LL*LLd + 34*nf^2
      *h^9*u*G^3*QR*QRd + 34*nf^2*h^9*u*G^3*QL*QLd + 20*nf^2*h^9*u*W*G^2*LR*
      LRd + 20*nf^2*h^9*u*W*G^2*LL*LLd + 60*nf^2*h^9*u*W*G^2*QR*QRd + 60*nf^2*
      h^9*u*W*G^2*QL*QLd - 1/3*nf^2*h^9*u*W^2*QRd^3*LLd - 1/3*nf^2*h^9*u*W^2*
      QR^3*LL - 1/3*nf^2*h^9*u*W^2*QLd^3*LRd - 1/3*nf^2*h^9*u*W^2*QL^3*LR + 40
      *nf^2*h^9*u*W^2*G*QR*QRd + 40*nf^2*h^9*u*W^2*G*QL*QLd + 30*nf^2*h^9*u*
      W^3*LR*LRd + 30*nf^2*h^9*u*W^3*LL*LLd + 30*nf^2*h^9*u*W^3*QR*QRd + 30*
      nf^2*h^9*u*W^3*QL*QLd + 10*nf^2*h^9*u*B*G^2*LR*LRd + 10*nf^2*h^9*u*B*G^2
      *LL*LLd + 30*nf^2*h^9*u*B*G^2*QR*QRd + 30*nf^2*h^9*u*B*G^2*QL*QLd + 40*
      nf^2*h^9*u*B*W*G*QR*QRd + 40*nf^2*h^9*u*B*W*G*QL*QLd + 40*nf^2*h^9*u*B*
      W^2*LR*LRd + 40*nf^2*h^9*u*B*W^2*LL*LLd + 40*nf^2*h^9*u*B*W^2*QR*QRd +
      40*nf^2*h^9*u*B*W^2*QL*QLd + 10*nf^2*h^9*u*B^2*G*QR*QRd + 10*nf^2*h^9*u*
      B^2*G*QL*QLd + 20*nf^2*h^9*u*B^2*W*LR*LRd + 20*nf^2*h^9*u*B^2*W*LL*LLd
       + 20*nf^2*h^9*u*B^2*W*QR*QRd + 20*nf^2*h^9*u*B^2*W*QL*QLd + 4*nf^2*h^9*
      u*B^3*LR*LRd + 4*nf^2*h^9*u*B^3*LL*LLd + 4*nf^2*h^9*u*B^3*QR*QRd + 4*
      nf^2*h^9*u*B^3*QL*QLd + 74*nf^2*h^9*u*p^2*G^2*LR*LRd + 74*nf^2*h^9*u*p^2
      *G^2*LL*LLd + 220*nf^2*h^9*u*p^2*G^2*QR*QRd + 220*nf^2*h^9*u*p^2*G^2*QL*
      QLd + 292*nf^2*h^9*u*p^2*W*G*QR*QRd + 292*nf^2*h^9*u*p^2*W*G*QL*QLd +
      292*nf^2*h^9*u*p^2*W^2*LR*LRd + 292*nf^2*h^9*u*p^2*W^2*LL*LLd + 292*nf^2
      *h^9*u*p^2*W^2*QR*QRd + 292*nf^2*h^9*u*p^2*W^2*QL*QLd + 146*nf^2*h^9*u*
      p^2*B*G*QR*QRd + 146*nf^2*h^9*u*p^2*B*G*QL*QLd + 292*nf^2*h^9*u*p^2*B*W*
      LR*LRd + 292*nf^2*h^9*u*p^2*B*W*LL*LLd + 292*nf^2*h^9*u*p^2*B*W*QR*QRd
       + 292*nf^2*h^9*u*p^2*B*W*QL*QLd + 74*nf^2*h^9*u*p^2*B^2*LR*LRd + 74*
      nf^2*h^9*u*p^2*B^2*LL*LLd + 74*nf^2*h^9*u*p^2*B^2*QR*QRd + 74*nf^2*h^9*u
      *p^2*B^2*QL*QLd + 200*nf^2*h^9*u*p^4*G*QR*QRd + 200*nf^2*h^9*u*p^4*G*QL*
      QLd + 400*nf^2*h^9*u*p^4*W*LR*LRd + 400*nf^2*h^9*u*p^4*W*LL*LLd + 400*
      nf^2*h^9*u*p^4*W*QR*QRd + 400*nf^2*h^9*u*p^4*W*QL*QLd + 200*nf^2*h^9*u*
      p^4*B*LR*LRd + 200*nf^2*h^9*u*p^4*B*LL*LLd + 200*nf^2*h^9*u*p^4*B*QR*QRd
       + 200*nf^2*h^9*u*p^4*B*QL*QLd + 127*nf^2*h^9*u*p^6*LR*LRd + 127*nf^2*
      h^9*u*p^6*LL*LLd + 127*nf^2*h^9*u*p^6*QR*QRd + 127*nf^2*h^9*u*p^6*QL*QLd
       + 60*nf^2*h^9*u^2*p*G^2*LR*LRd + 60*nf^2*h^9*u^2*p*G^2*LL*LLd + 180*
      nf^2*h^9*u^2*p*G^2*QR*QRd + 180*nf^2*h^9*u^2*p*G^2*QL*QLd + 240*nf^2*h^9
      *u^2*p*W*G*QR*QRd + 240*nf^2*h^9*u^2*p*W*G*QL*QLd + 272*nf^2*h^9*u^2*p*
      W^2*LR*LRd + 272*nf^2*h^9*u^2*p*W^2*LL*LLd + 272*nf^2*h^9*u^2*p*W^2*QR*
      QRd + 272*nf^2*h^9*u^2*p*W^2*QL*QLd + 120*nf^2*h^9*u^2*p*B*G*QR*QRd +
      120*nf^2*h^9*u^2*p*B*G*QL*QLd + 240*nf^2*h^9*u^2*p*B*W*LR*LRd + 240*nf^2
      *h^9*u^2*p*B*W*LL*LLd + 240*nf^2*h^9*u^2*p*B*W*QR*QRd + 240*nf^2*h^9*u^2
      *p*B*W*QL*QLd + 60*nf^2*h^9*u^2*p*B^2*LR*LRd + 60*nf^2*h^9*u^2*p*B^2*LL*
      LLd + 60*nf^2*h^9*u^2*p*B^2*QR*QRd + 60*nf^2*h^9*u^2*p*B^2*QL*QLd + 356*
      nf^2*h^9*u^2*p^3*G*QR*QRd + 356*nf^2*h^9*u^2*p^3*G*QL*QLd + 712*nf^2*h^9
      *u^2*p^3*W*LR*LRd + 712*nf^2*h^9*u^2*p^3*W*LL*LLd + 712*nf^2*h^9*u^2*p^3
      *W*QR*QRd + 712*nf^2*h^9*u^2*p^3*W*QL*QLd + 356*nf^2*h^9*u^2*p^3*B*LR*
      LRd + 356*nf^2*h^9*u^2*p^3*B*LL*LLd + 356*nf^2*h^9*u^2*p^3*B*QR*QRd +
      356*nf^2*h^9*u^2*p^3*B*QL*QLd + 354*nf^2*h^9*u^2*p^5*LR*LRd + 354*nf^2*
      h^9*u^2*p^5*LL*LLd + 354*nf^2*h^9*u^2*p^5*QR*QRd + 354*nf^2*h^9*u^2*p^5*
      QL*QLd + 5/9*nf^2*h^9*u^3*LR^3*LRd^3 + 5/9*nf^2*h^9*u^3*LL^3*LLd^3 + 5/3
      *nf^2*h^9*u^3*QR^3*QRd^3 + 5/3*nf^2*h^9*u^3*QL^3*QLd^3 + 14*nf^2*h^9*u^3
      *G^2*LR*LRd + 14*nf^2*h^9*u^3*G^2*LL*LLd + 42*nf^2*h^9*u^3*G^2*QR*QRd +
      42*nf^2*h^9*u^3*G^2*QL*QLd - 1/3*nf^2*h^9*u^3*W*QRd^3*LLd - 1/3*nf^2*h^9
      *u^3*W*QR^3*LL - 1/3*nf^2*h^9*u^3*W*QLd^3*LRd - 1/3*nf^2*h^9*u^3*W*QL^3*
      LR + 64*nf^2*h^9*u^3*W*G*QR*QRd + 64*nf^2*h^9*u^3*W*G*QL*QLd + 75*nf^2*
      h^9*u^3*W^2*LR*LRd + 75*nf^2*h^9*u^3*W^2*LL*LLd + 75*nf^2*h^9*u^3*W^2*QR
      *QRd + 75*nf^2*h^9*u^3*W^2*QL*QLd + 28*nf^2*h^9*u^3*B*G*QR*QRd + 28*nf^2
      *h^9*u^3*B*G*QL*QLd + 64*nf^2*h^9*u^3*B*W*LR*LRd + 64*nf^2*h^9*u^3*B*W*
      LL*LLd + 64*nf^2*h^9*u^3*B*W*QR*QRd + 64*nf^2*h^9*u^3*B*W*QL*QLd + 14*
      nf^2*h^9*u^3*B^2*LR*LRd + 14*nf^2*h^9*u^3*B^2*LL*LLd + 14*nf^2*h^9*u^3*
      B^2*QR*QRd + 14*nf^2*h^9*u^3*B^2*QL*QLd + 284*nf^2*h^9*u^3*p^2*G*QR*QRd
       + 284*nf^2*h^9*u^3*p^2*G*QL*QLd + 654*nf^2*h^9*u^3*p^2*W*LR*LRd + 654*
      nf^2*h^9*u^3*p^2*W*LL*LLd + 654*nf^2*h^9*u^3*p^2*W*QR*QRd + 654*nf^2*h^9
      *u^3*p^2*W*QL*QLd + 284*nf^2*h^9*u^3*p^2*B*LR*LRd + 284*nf^2*h^9*u^3*p^2
      *B*LL*LLd + 284*nf^2*h^9*u^3*p^2*B*QR*QRd + 284*nf^2*h^9*u^3*p^2*B*QL*
      QLd + 505*nf^2*h^9*u^3*p^4*LR*LRd + 505*nf^2*h^9*u^3*p^4*LL*LLd + 505*
      nf^2*h^9*u^3*p^4*QR*QRd + 505*nf^2*h^9*u^3*p^4*QL*QLd + 118*nf^2*h^9*u^4
      *p*G*QR*QRd + 118*nf^2*h^9*u^4*p*G*QL*QLd + 278*nf^2*h^9*u^4*p*W*LR*LRd
       + 278*nf^2*h^9*u^4*p*W*LL*LLd + 278*nf^2*h^9*u^4*p*W*QR*QRd + 278*nf^2*
      h^9*u^4*p*W*QL*QLd + 118*nf^2*h^9*u^4*p*B*LR*LRd + 118*nf^2*h^9*u^4*p*B*
      LL*LLd + 118*nf^2*h^9*u^4*p*B*QR*QRd + 118*nf^2*h^9*u^4*p*B*QL*QLd + 458
      *nf^2*h^9*u^4*p^3*LR*LRd + 458*nf^2*h^9*u^4*p^3*LL*LLd + 458*nf^2*h^9*
      u^4*p^3*QR*QRd + 458*nf^2*h^9*u^4*p^3*QL*QLd + 18*nf^2*h^9*u^5*G*QR*QRd
       + 18*nf^2*h^9*u^5*G*QL*QLd + 44*nf^2*h^9*u^5*W*LR*LRd + 44*nf^2*h^9*u^5
      *W*LL*LLd + 44*nf^2*h^9*u^5*W*QR*QRd + 44*nf^2*h^9*u^5*W*QL*QLd + 18*
      nf^2*h^9*u^5*B*LR*LRd + 18*nf^2*h^9*u^5*B*LL*LLd + 18*nf^2*h^9*u^5*B*QR*
      QRd + 18*nf^2*h^9*u^5*B*QL*QLd + 237*nf^2*h^9*u^5*p^2*LR*LRd + 237*nf^2*
      h^9*u^5*p^2*LL*LLd + 237*nf^2*h^9*u^5*p^2*QR*QRd + 237*nf^2*h^9*u^5*p^2*
      QL*QLd + 66*nf^2*h^9*u^6*p*LR*LRd + 66*nf^2*h^9*u^6*p*LL*LLd + 66*nf^2*
      h^9*u^6*p*QR*QRd + 66*nf^2*h^9*u^6*p*QL*QLd + 8*nf^2*h^9*u^7*LR*LRd + 8*
      nf^2*h^9*u^7*LL*LLd + 8*nf^2*h^9*u^7*QR*QRd + 8*nf^2*h^9*u^7*QL*QLd + 16
      *nf^2*T*h^9*p*G^3*LR*LRd + 16*nf^2*T*h^9*p*G^3*LL*LLd + 80*nf^2*T*h^9*p*
      G^3*QR*QRd + 80*nf^2*T*h^9*p*G^3*QL*QLd - 2/9*nf^2*T*h^9*p*W*LR^3*LRd^3
       - 2/9*nf^2*T*h^9*p*W*LL^3*LLd^3 - 2/3*nf^2*T*h^9*p*W*QR^3*QRd^3 - 2/3*
      nf^2*T*h^9*p*W*QL^3*QLd^3 + 48*nf^2*T*h^9*p*W*G^2*LR*LRd + 48*nf^2*T*h^9
      *p*W*G^2*LL*LLd + 144*nf^2*T*h^9*p*W*G^2*QR*QRd + 144*nf^2*T*h^9*p*W*G^2
      *QL*QLd + 96*nf^2*T*h^9*p*W^2*G*QR*QRd + 96*nf^2*T*h^9*p*W^2*G*QL*QLd +
      72*nf^2*T*h^9*p*W^3*LR*LRd + 72*nf^2*T*h^9*p*W^3*LL*LLd + 72*nf^2*T*h^9*
      p*W^3*QR*QRd + 72*nf^2*T*h^9*p*W^3*QL*QLd + 24*nf^2*T*h^9*p*B*G^2*LR*LRd
       + 24*nf^2*T*h^9*p*B*G^2*LL*LLd + 72*nf^2*T*h^9*p*B*G^2*QR*QRd + 72*nf^2
      *T*h^9*p*B*G^2*QL*QLd + 96*nf^2*T*h^9*p*B*W*G*QR*QRd + 96*nf^2*T*h^9*p*B
      *W*G*QL*QLd + 96*nf^2*T*h^9*p*B*W^2*LR*LRd + 96*nf^2*T*h^9*p*B*W^2*LL*
      LLd + 96*nf^2*T*h^9*p*B*W^2*QR*QRd + 96*nf^2*T*h^9*p*B*W^2*QL*QLd + 24*
      nf^2*T*h^9*p*B^2*G*QR*QRd + 24*nf^2*T*h^9*p*B^2*G*QL*QLd + 48*nf^2*T*h^9
      *p*B^2*W*LR*LRd + 48*nf^2*T*h^9*p*B^2*W*LL*LLd + 48*nf^2*T*h^9*p*B^2*W*
      QR*QRd + 48*nf^2*T*h^9*p*B^2*W*QL*QLd + 8*nf^2*T*h^9*p*B^3*LR*LRd + 8*
      nf^2*T*h^9*p*B^3*LL*LLd + 8*nf^2*T*h^9*p*B^3*QR*QRd + 8*nf^2*T*h^9*p*B^3
      *QL*QLd + 53*nf^2*T*h^9*p^3*G^2*LR*LRd + 53*nf^2*T*h^9*p^3*G^2*LL*LLd +
      157*nf^2*T*h^9*p^3*G^2*QR*QRd + 157*nf^2*T*h^9*p^3*G^2*QL*QLd + 208*nf^2
      *T*h^9*p^3*W*G*QR*QRd + 208*nf^2*T*h^9*p^3*W*G*QL*QLd + 208*nf^2*T*h^9*
      p^3*W^2*LR*LRd + 208*nf^2*T*h^9*p^3*W^2*LL*LLd + 208*nf^2*T*h^9*p^3*W^2*
      QR*QRd + 208*nf^2*T*h^9*p^3*W^2*QL*QLd + 104*nf^2*T*h^9*p^3*B*G*QR*QRd
       + 104*nf^2*T*h^9*p^3*B*G*QL*QLd + 208*nf^2*T*h^9*p^3*B*W*LR*LRd + 208*
      nf^2*T*h^9*p^3*B*W*LL*LLd + 208*nf^2*T*h^9*p^3*B*W*QR*QRd + 208*nf^2*T*
      h^9*p^3*B*W*QL*QLd + 53*nf^2*T*h^9*p^3*B^2*LR*LRd + 53*nf^2*T*h^9*p^3*
      B^2*LL*LLd + 53*nf^2*T*h^9*p^3*B^2*QR*QRd + 53*nf^2*T*h^9*p^3*B^2*QL*QLd
       + 82*nf^2*T*h^9*p^5*G*QR*QRd + 82*nf^2*T*h^9*p^5*G*QL*QLd + 164*nf^2*T*
      h^9*p^5*W*LR*LRd + 164*nf^2*T*h^9*p^5*W*LL*LLd + 164*nf^2*T*h^9*p^5*W*QR
      *QRd + 164*nf^2*T*h^9*p^5*W*QL*QLd + 82*nf^2*T*h^9*p^5*B*LR*LRd + 82*
      nf^2*T*h^9*p^5*B*LL*LLd + 82*nf^2*T*h^9*p^5*B*QR*QRd + 82*nf^2*T*h^9*p^5
      *B*QL*QLd + 36*nf^2*T*h^9*p^7*LR*LRd + 36*nf^2*T*h^9*p^7*LL*LLd + 36*
      nf^2*T*h^9*p^7*QR*QRd + 36*nf^2*T*h^9*p^7*QL*QLd + 16*nf^2*T*h^9*u*G^3*
      LR*LRd + 16*nf^2*T*h^9*u*G^3*LL*LLd + 68*nf^2*T*h^9*u*G^3*QR*QRd + 68*
      nf^2*T*h^9*u*G^3*QL*QLd + 2/3*nf^2*T*h^9*u*W*G*QRd^3*LLd + 2/3*nf^2*T*
      h^9*u*W*G*QR^3*LL + 2/3*nf^2*T*h^9*u*W*G*QLd^3*LRd + 2/3*nf^2*T*h^9*u*W*
      G*QL^3*LR + 40*nf^2*T*h^9*u*W*G^2*LR*LRd + 40*nf^2*T*h^9*u*W*G^2*LL*LLd
       + 120*nf^2*T*h^9*u*W*G^2*QR*QRd + 120*nf^2*T*h^9*u*W*G^2*QL*QLd - nf^2*
      T*h^9*u*W^2*QRd^3*LLd - nf^2*T*h^9*u*W^2*QR^3*LL - nf^2*T*h^9*u*W^2*
      QLd^3*LRd - nf^2*T*h^9*u*W^2*QL^3*LR + 90*nf^2*T*h^9*u*W^2*G*QR*QRd + 90
      *nf^2*T*h^9*u*W^2*G*QL*QLd + 70*nf^2*T*h^9*u*W^3*LR*LRd + 70*nf^2*T*h^9*
      u*W^3*LL*LLd + 70*nf^2*T*h^9*u*W^3*QR*QRd + 70*nf^2*T*h^9*u*W^3*QL*QLd
       + 20*nf^2*T*h^9*u*B*G^2*LR*LRd + 20*nf^2*T*h^9*u*B*G^2*LL*LLd + 60*nf^2
      *T*h^9*u*B*G^2*QR*QRd + 60*nf^2*T*h^9*u*B*G^2*QL*QLd - 2/3*nf^2*T*h^9*u*
      B*W*QRd^3*LLd - 2/3*nf^2*T*h^9*u*B*W*QR^3*LL - 2/3*nf^2*T*h^9*u*B*W*
      QLd^3*LRd - 2/3*nf^2*T*h^9*u*B*W*QL^3*LR + 80*nf^2*T*h^9*u*B*W*G*QR*QRd
       + 80*nf^2*T*h^9*u*B*W*G*QL*QLd + 90*nf^2*T*h^9*u*B*W^2*LR*LRd + 90*nf^2
      *T*h^9*u*B*W^2*LL*LLd + 90*nf^2*T*h^9*u*B*W^2*QR*QRd + 90*nf^2*T*h^9*u*B
      *W^2*QL*QLd + 20*nf^2*T*h^9*u*B^2*G*QR*QRd + 20*nf^2*T*h^9*u*B^2*G*QL*
      QLd + 40*nf^2*T*h^9*u*B^2*W*LR*LRd + 40*nf^2*T*h^9*u*B^2*W*LL*LLd + 40*
      nf^2*T*h^9*u*B^2*W*QR*QRd + 40*nf^2*T*h^9*u*B^2*W*QL*QLd + 8*nf^2*T*h^9*
      u*B^3*LR*LRd + 8*nf^2*T*h^9*u*B^3*LL*LLd + 8*nf^2*T*h^9*u*B^3*QR*QRd + 8
      *nf^2*T*h^9*u*B^3*QL*QLd + 1/9*nf^2*T*h^9*u*p^2*LR^3*LRd^3 + 1/9*nf^2*T*
      h^9*u*p^2*LL^3*LLd^3 + 1/3*nf^2*T*h^9*u*p^2*QR^3*QRd^3 + 1/3*nf^2*T*h^9*
      u*p^2*QL^3*QLd^3 + 148*nf^2*T*h^9*u*p^2*G^2*LR*LRd + 148*nf^2*T*h^9*u*
      p^2*G^2*LL*LLd + 440*nf^2*T*h^9*u*p^2*G^2*QR*QRd + 440*nf^2*T*h^9*u*p^2*
      G^2*QL*QLd + 2/3*nf^2*T*h^9*u*p^2*W*QRd^3*LLd + 2/3*nf^2*T*h^9*u*p^2*W*
      QR^3*LL + 2/3*nf^2*T*h^9*u*p^2*W*QLd^3*LRd + 2/3*nf^2*T*h^9*u*p^2*W*QL^3
      *LR + 584*nf^2*T*h^9*u*p^2*W*G*QR*QRd + 584*nf^2*T*h^9*u*p^2*W*G*QL*QLd
       + 658*nf^2*T*h^9*u*p^2*W^2*LR*LRd + 658*nf^2*T*h^9*u*p^2*W^2*LL*LLd +
      658*nf^2*T*h^9*u*p^2*W^2*QR*QRd + 658*nf^2*T*h^9*u*p^2*W^2*QL*QLd + 292*
      nf^2*T*h^9*u*p^2*B*G*QR*QRd + 292*nf^2*T*h^9*u*p^2*B*G*QL*QLd + 584*nf^2
      *T*h^9*u*p^2*B*W*LR*LRd + 584*nf^2*T*h^9*u*p^2*B*W*LL*LLd + 584*nf^2*T*
      h^9*u*p^2*B*W*QR*QRd + 584*nf^2*T*h^9*u*p^2*B*W*QL*QLd + 148*nf^2*T*h^9*
      u*p^2*B^2*LR*LRd + 148*nf^2*T*h^9*u*p^2*B^2*LL*LLd + 148*nf^2*T*h^9*u*
      p^2*B^2*QR*QRd + 148*nf^2*T*h^9*u*p^2*B^2*QL*QLd + 400*nf^2*T*h^9*u*p^4*
      G*QR*QRd + 400*nf^2*T*h^9*u*p^4*G*QL*QLd + 800*nf^2*T*h^9*u*p^4*W*LR*LRd
       + 800*nf^2*T*h^9*u*p^4*W*LL*LLd + 800*nf^2*T*h^9*u*p^4*W*QR*QRd + 800*
      nf^2*T*h^9*u*p^4*W*QL*QLd + 400*nf^2*T*h^9*u*p^4*B*LR*LRd + 400*nf^2*T*
      h^9*u*p^4*B*LL*LLd + 400*nf^2*T*h^9*u*p^4*B*QR*QRd + 400*nf^2*T*h^9*u*
      p^4*B*QL*QLd + 254*nf^2*T*h^9*u*p^6*LR*LRd + 254*nf^2*T*h^9*u*p^6*LL*LLd
       + 254*nf^2*T*h^9*u*p^6*QR*QRd + 254*nf^2*T*h^9*u*p^6*QL*QLd + 120*nf^2*
      T*h^9*u^2*p*G^2*LR*LRd + 120*nf^2*T*h^9*u^2*p*G^2*LL*LLd + 360*nf^2*T*
      h^9*u^2*p*G^2*QR*QRd + 360*nf^2*T*h^9*u^2*p*G^2*QL*QLd - 1/3*nf^2*T*h^9*
      u^2*p*W*QRd^3*LLd - 1/3*nf^2*T*h^9*u^2*p*W*QR^3*LL - 1/3*nf^2*T*h^9*u^2*
      p*W*QLd^3*LRd - 1/3*nf^2*T*h^9*u^2*p*W*QL^3*LR + 544*nf^2*T*h^9*u^2*p*W*
      G*QR*QRd + 544*nf^2*T*h^9*u^2*p*W*G*QL*QLd + 636*nf^2*T*h^9*u^2*p*W^2*LR
      *LRd + 636*nf^2*T*h^9*u^2*p*W^2*LL*LLd + 636*nf^2*T*h^9*u^2*p*W^2*QR*QRd
       + 636*nf^2*T*h^9*u^2*p*W^2*QL*QLd + 240*nf^2*T*h^9*u^2*p*B*G*QR*QRd +
      240*nf^2*T*h^9*u^2*p*B*G*QL*QLd + 544*nf^2*T*h^9*u^2*p*B*W*LR*LRd + 544*
      nf^2*T*h^9*u^2*p*B*W*LL*LLd + 544*nf^2*T*h^9*u^2*p*B*W*QR*QRd + 544*nf^2
      *T*h^9*u^2*p*B*W*QL*QLd + 120*nf^2*T*h^9*u^2*p*B^2*LR*LRd + 120*nf^2*T*
      h^9*u^2*p*B^2*LL*LLd + 120*nf^2*T*h^9*u^2*p*B^2*QR*QRd + 120*nf^2*T*h^9*
      u^2*p*B^2*QL*QLd + 712*nf^2*T*h^9*u^2*p^3*G*QR*QRd + 712*nf^2*T*h^9*u^2*
      p^3*G*QL*QLd + 1612*nf^2*T*h^9*u^2*p^3*W*LR*LRd + 1612*nf^2*T*h^9*u^2*
      p^3*W*LL*LLd + 1612*nf^2*T*h^9*u^2*p^3*W*QR*QRd + 1612*nf^2*T*h^9*u^2*
      p^3*W*QL*QLd + 712*nf^2*T*h^9*u^2*p^3*B*LR*LRd + 712*nf^2*T*h^9*u^2*p^3*
      B*LL*LLd + 712*nf^2*T*h^9*u^2*p^3*B*QR*QRd + 712*nf^2*T*h^9*u^2*p^3*B*QL
      *QLd + 708*nf^2*T*h^9*u^2*p^5*LR*LRd + 708*nf^2*T*h^9*u^2*p^5*LL*LLd +
      708*nf^2*T*h^9*u^2*p^5*QR*QRd + 708*nf^2*T*h^9*u^2*p^5*QL*QLd + 1/9*nf^2
      *T*h^9*u^3*LR^3*LRd^3 + 1/9*nf^2*T*h^9*u^3*LL^3*LLd^3 + 1/3*nf^2*T*h^9*
      u^3*QR^3*QRd^3 + 1/3*nf^2*T*h^9*u^3*QL^3*QLd^3 + 1/3*nf^2*T*h^9*u^3*G*
      QRd^3*LLd + 1/3*nf^2*T*h^9*u^3*G*QR^3*LL + 1/3*nf^2*T*h^9*u^3*G*QLd^3*
      LRd + 1/3*nf^2*T*h^9*u^3*G*QL^3*LR + 32*nf^2*T*h^9*u^3*G^2*LR*LRd + 32*
      nf^2*T*h^9*u^3*G^2*LL*LLd + 96*nf^2*T*h^9*u^3*G^2*QR*QRd + 96*nf^2*T*h^9
      *u^3*G^2*QL*QLd - nf^2*T*h^9*u^3*W*QRd^3*LLd - nf^2*T*h^9*u^3*W*QR^3*LL
       - nf^2*T*h^9*u^3*W*QLd^3*LRd - nf^2*T*h^9*u^3*W*QL^3*LR + 150*nf^2*T*
      h^9*u^3*W*G*QR*QRd + 150*nf^2*T*h^9*u^3*W*G*QL*QLd + 183*nf^2*T*h^9*u^3*
      W^2*LR*LRd + 183*nf^2*T*h^9*u^3*W^2*LL*LLd + 183*nf^2*T*h^9*u^3*W^2*QR*
      QRd + 183*nf^2*T*h^9*u^3*W^2*QL*QLd - 1/3*nf^2*T*h^9*u^3*B*QRd^3*LLd - 1/
      3*nf^2*T*h^9*u^3*B*QR^3*LL - 1/3*nf^2*T*h^9*u^3*B*QLd^3*LRd - 1/3*nf^2*T
      *h^9*u^3*B*QL^3*LR + 64*nf^2*T*h^9*u^3*B*G*QR*QRd + 64*nf^2*T*h^9*u^3*B*
      G*QL*QLd + 150*nf^2*T*h^9*u^3*B*W*LR*LRd + 150*nf^2*T*h^9*u^3*B*W*LL*LLd
       + 150*nf^2*T*h^9*u^3*B*W*QR*QRd + 150*nf^2*T*h^9*u^3*B*W*QL*QLd + 32*
      nf^2*T*h^9*u^3*B^2*LR*LRd + 32*nf^2*T*h^9*u^3*B^2*LL*LLd + 32*nf^2*T*h^9
      *u^3*B^2*QR*QRd + 32*nf^2*T*h^9*u^3*B^2*QL*QLd + 1/3*nf^2*T*h^9*u^3*p^2*
      QRd^3*LLd + 1/3*nf^2*T*h^9*u^3*p^2*QR^3*LL + 1/3*nf^2*T*h^9*u^3*p^2*
      QLd^3*LRd + 1/3*nf^2*T*h^9*u^3*p^2*QL^3*LR + 654*nf^2*T*h^9*u^3*p^2*G*QR
      *QRd + 654*nf^2*T*h^9*u^3*p^2*G*QL*QLd + 1536*nf^2*T*h^9*u^3*p^2*W*LR*
      LRd + 1536*nf^2*T*h^9*u^3*p^2*W*LL*LLd + 1536*nf^2*T*h^9*u^3*p^2*W*QR*
      QRd + 1536*nf^2*T*h^9*u^3*p^2*W*QL*QLd + 654*nf^2*T*h^9*u^3*p^2*B*LR*LRd
       + 654*nf^2*T*h^9*u^3*p^2*B*LL*LLd + 654*nf^2*T*h^9*u^3*p^2*B*QR*QRd +
      654*nf^2*T*h^9*u^3*p^2*B*QL*QLd + 1154*nf^2*T*h^9*u^3*p^4*LR*LRd + 1154*
      nf^2*T*h^9*u^3*p^4*LL*LLd + 1154*nf^2*T*h^9*u^3*p^4*QR*QRd + 1154*nf^2*T
      *h^9*u^3*p^4*QL*QLd + 278*nf^2*T*h^9*u^4*p*G*QR*QRd + 278*nf^2*T*h^9*u^4
      *p*G*QL*QLd + 684*nf^2*T*h^9*u^4*p*W*LR*LRd + 684*nf^2*T*h^9*u^4*p*W*LL*
      LLd + 684*nf^2*T*h^9*u^4*p*W*QR*QRd + 684*nf^2*T*h^9*u^4*p*W*QL*QLd +
      278*nf^2*T*h^9*u^4*p*B*LR*LRd + 278*nf^2*T*h^9*u^4*p*B*LL*LLd + 278*nf^2
      *T*h^9*u^4*p*B*QR*QRd + 278*nf^2*T*h^9*u^4*p*B*QL*QLd + 1080*nf^2*T*h^9*
      u^4*p^3*LR*LRd + 1080*nf^2*T*h^9*u^4*p^3*LL*LLd + 1080*nf^2*T*h^9*u^4*
      p^3*QR*QRd + 1080*nf^2*T*h^9*u^4*p^3*QL*QLd - 1/3*nf^2*T*h^9*u^5*QRd^3*
      LLd - 1/3*nf^2*T*h^9*u^5*QR^3*LL - 1/3*nf^2*T*h^9*u^5*QLd^3*LRd - 1/3*
      nf^2*T*h^9*u^5*QL^3*LR + 44*nf^2*T*h^9*u^5*G*QR*QRd + 44*nf^2*T*h^9*u^5*
      G*QL*QLd + 110*nf^2*T*h^9*u^5*W*LR*LRd + 110*nf^2*T*h^9*u^5*W*LL*LLd +
      110*nf^2*T*h^9*u^5*W*QR*QRd + 110*nf^2*T*h^9*u^5*W*QL*QLd + 44*nf^2*T*
      h^9*u^5*B*LR*LRd + 44*nf^2*T*h^9*u^5*B*LL*LLd + 44*nf^2*T*h^9*u^5*B*QR*
      QRd + 44*nf^2*T*h^9*u^5*B*QL*QLd + 587*nf^2*T*h^9*u^5*p^2*LR*LRd + 587*
      nf^2*T*h^9*u^5*p^2*LL*LLd + 587*nf^2*T*h^9*u^5*p^2*QR*QRd + 587*nf^2*T*
      h^9*u^5*p^2*QL*QLd + 166*nf^2*T*h^9*u^6*p*LR*LRd + 166*nf^2*T*h^9*u^6*p*
      LL*LLd + 166*nf^2*T*h^9*u^6*p*QR*QRd + 166*nf^2*T*h^9*u^6*p*QL*QLd + 20*
      nf^2*T*h^9*u^7*LR*LRd + 20*nf^2*T*h^9*u^7*LL*LLd + 20*nf^2*T*h^9*u^7*QR*
      QRd + 20*nf^2*T*h^9*u^7*QL*QLd - 2/9*nf^2*T^2*h^9*p*G*QR^3*QRd^3 - 2/9*
      nf^2*T^2*h^9*p*G*QL^3*QLd^3 + 1/3*nf^2*T^2*h^9*p*W*G*QRd^3*LLd + 1/3*
      nf^2*T^2*h^9*p*W*G*QR^3*LL + 1/3*nf^2*T^2*h^9*p*W*G*QLd^3*LRd + 1/3*nf^2
      *T^2*h^9*p*W*G*QL^3*LR + 24*nf^2*T^2*h^9*p*W*G^2*LR*LRd + 24*nf^2*T^2*
      h^9*p*W*G^2*LL*LLd + 72*nf^2*T^2*h^9*p*W*G^2*QR*QRd + 72*nf^2*T^2*h^9*p*
      W*G^2*QL*QLd - 1/3*nf^2*T^2*h^9*p*W^2*QRd^3*LLd - 1/3*nf^2*T^2*h^9*p*W^2
      *QR^3*LL - 1/3*nf^2*T^2*h^9*p*W^2*QLd^3*LRd - 1/3*nf^2*T^2*h^9*p*W^2*
      QL^3*LR + 72*nf^2*T^2*h^9*p*W^2*G*QR*QRd + 72*nf^2*T^2*h^9*p*W^2*G*QL*
      QLd + 64*nf^2*T^2*h^9*p*W^3*LR*LRd + 64*nf^2*T^2*h^9*p*W^3*LL*LLd + 64*
      nf^2*T^2*h^9*p*W^3*QR*QRd + 64*nf^2*T^2*h^9*p*W^3*QL*QLd + 2/9*nf^2*T^2*
      h^9*p*B*LR^3*LRd^3 + 2/9*nf^2*T^2*h^9*p*B*LL^3*LLd^3 + 2/3*nf^2*T^2*h^9*
      p*B*QR^3*QRd^3 + 2/3*nf^2*T^2*h^9*p*B*QL^3*QLd^3 + 1/3*nf^2*T^2*h^9*p*B*
      G*QRd^3*LLd + 1/3*nf^2*T^2*h^9*p*B*G*QR^3*LL + 1/3*nf^2*T^2*h^9*p*B*G*
      QLd^3*LRd + 1/3*nf^2*T^2*h^9*p*B*G*QL^3*LR - 1/3*nf^2*T^2*h^9*p*B*W*
      QRd^3*LLd - 1/3*nf^2*T^2*h^9*p*B*W*QR^3*LL - 1/3*nf^2*T^2*h^9*p*B*W*
      QLd^3*LRd - 1/3*nf^2*T^2*h^9*p*B*W*QL^3*LR + 48*nf^2*T^2*h^9*p*B*W*G*QR*
      QRd + 48*nf^2*T^2*h^9*p*B*W*G*QL*QLd + 72*nf^2*T^2*h^9*p*B*W^2*LR*LRd +
      72*nf^2*T^2*h^9*p*B*W^2*LL*LLd + 72*nf^2*T^2*h^9*p*B*W^2*QR*QRd + 72*
      nf^2*T^2*h^9*p*B*W^2*QL*QLd + 24*nf^2*T^2*h^9*p*B^2*W*LR*LRd + 24*nf^2*
      T^2*h^9*p*B^2*W*LL*LLd + 24*nf^2*T^2*h^9*p*B^2*W*QR*QRd + 24*nf^2*T^2*
      h^9*p*B^2*W*QL*QLd - 5/9*nf^2*T^2*h^9*p^3*LR^3*LRd^3 - 5/9*nf^2*T^2*h^9*
      p^3*LL^3*LLd^3 - 5/3*nf^2*T^2*h^9*p^3*QR^3*QRd^3 - 5/3*nf^2*T^2*h^9*p^3*
      QL^3*QLd^3 - 2/3*nf^2*T^2*h^9*p^3*G*QRd^3*LLd - 2/3*nf^2*T^2*h^9*p^3*G*
      QR^3*LL - 2/3*nf^2*T^2*h^9*p^3*G*QLd^3*LRd - 2/3*nf^2*T^2*h^9*p^3*G*QL^3
      *LR + 2/3*nf^2*T^2*h^9*p^3*W*QRd^3*LLd + 2/3*nf^2*T^2*h^9*p^3*W*QR^3*LL
       + 2/3*nf^2*T^2*h^9*p^3*W*QLd^3*LRd + 2/3*nf^2*T^2*h^9*p^3*W*QL^3*LR +
      104*nf^2*T^2*h^9*p^3*W*G*QR*QRd + 104*nf^2*T^2*h^9*p^3*W*G*QL*QLd + 157*
      nf^2*T^2*h^9*p^3*W^2*LR*LRd + 157*nf^2*T^2*h^9*p^3*W^2*LL*LLd + 157*nf^2
      *T^2*h^9*p^3*W^2*QR*QRd + 157*nf^2*T^2*h^9*p^3*W^2*QL*QLd + 2/3*nf^2*T^2
      *h^9*p^3*B*QRd^3*LLd + 2/3*nf^2*T^2*h^9*p^3*B*QR^3*LL + 2/3*nf^2*T^2*h^9
      *p^3*B*QLd^3*LRd + 2/3*nf^2*T^2*h^9*p^3*B*QL^3*LR + 104*nf^2*T^2*h^9*p^3
      *B*W*LR*LRd + 104*nf^2*T^2*h^9*p^3*B*W*LL*LLd + 104*nf^2*T^2*h^9*p^3*B*W
      *QR*QRd + 104*nf^2*T^2*h^9*p^3*B*W*QL*QLd + 82*nf^2*T^2*h^9*p^5*W*LR*LRd
       + 82*nf^2*T^2*h^9*p^5*W*LL*LLd + 82*nf^2*T^2*h^9*p^5*W*QR*QRd + 82*nf^2
      *T^2*h^9*p^5*W*QL*QLd + 8*nf^2*T^2*h^9*u*G^3*LR*LRd + 8*nf^2*T^2*h^9*u*
      G^3*LL*LLd + 34*nf^2*T^2*h^9*u*G^3*QR*QRd + 34*nf^2*T^2*h^9*u*G^3*QL*QLd
       + 4/3*nf^2*T^2*h^9*u*W*G*QRd^3*LLd + 4/3*nf^2*T^2*h^9*u*W*G*QR^3*LL + 4/
      3*nf^2*T^2*h^9*u*W*G*QLd^3*LRd + 4/3*nf^2*T^2*h^9*u*W*G*QL^3*LR + 30*
      nf^2*T^2*h^9*u*W*G^2*LR*LRd + 30*nf^2*T^2*h^9*u*W*G^2*LL*LLd + 90*nf^2*
      T^2*h^9*u*W*G^2*QR*QRd + 90*nf^2*T^2*h^9*u*W*G^2*QL*QLd - 5/3*nf^2*T^2*
      h^9*u*W^2*QRd^3*LLd - 5/3*nf^2*T^2*h^9*u*W^2*QR^3*LL - 5/3*nf^2*T^2*h^9*
      u*W^2*QLd^3*LRd - 5/3*nf^2*T^2*h^9*u*W^2*QL^3*LR + 80*nf^2*T^2*h^9*u*W^2
      *G*QR*QRd + 80*nf^2*T^2*h^9*u*W^2*G*QL*QLd + 70*nf^2*T^2*h^9*u*W^3*LR*
      LRd + 70*nf^2*T^2*h^9*u*W^3*LL*LLd + 70*nf^2*T^2*h^9*u*W^3*QR*QRd + 70*
      nf^2*T^2*h^9*u*W^3*QL*QLd + 2/3*nf^2*T^2*h^9*u*B*G*QRd^3*LLd + 2/3*nf^2*
      T^2*h^9*u*B*G*QR^3*LL + 2/3*nf^2*T^2*h^9*u*B*G*QLd^3*LRd + 2/3*nf^2*T^2*
      h^9*u*B*G*QL^3*LR + 10*nf^2*T^2*h^9*u*B*G^2*LR*LRd + 10*nf^2*T^2*h^9*u*B
      *G^2*LL*LLd + 30*nf^2*T^2*h^9*u*B*G^2*QR*QRd + 30*nf^2*T^2*h^9*u*B*G^2*
      QL*QLd - 4/3*nf^2*T^2*h^9*u*B*W*QRd^3*LLd - 4/3*nf^2*T^2*h^9*u*B*W*QR^3*
      LL - 4/3*nf^2*T^2*h^9*u*B*W*QLd^3*LRd - 4/3*nf^2*T^2*h^9*u*B*W*QL^3*LR
       + 60*nf^2*T^2*h^9*u*B*W*G*QR*QRd + 60*nf^2*T^2*h^9*u*B*W*G*QL*QLd + 80*
      nf^2*T^2*h^9*u*B*W^2*LR*LRd + 80*nf^2*T^2*h^9*u*B*W^2*LL*LLd + 80*nf^2*
      T^2*h^9*u*B*W^2*QR*QRd + 80*nf^2*T^2*h^9*u*B*W^2*QL*QLd - 1/3*nf^2*T^2*
      h^9*u*B^2*QRd^3*LLd - 1/3*nf^2*T^2*h^9*u*B^2*QR^3*LL - 1/3*nf^2*T^2*h^9*
      u*B^2*QLd^3*LRd - 1/3*nf^2*T^2*h^9*u*B^2*QL^3*LR + 10*nf^2*T^2*h^9*u*B^2
      *G*QR*QRd + 10*nf^2*T^2*h^9*u*B^2*G*QL*QLd + 30*nf^2*T^2*h^9*u*B^2*W*LR*
      LRd + 30*nf^2*T^2*h^9*u*B^2*W*LL*LLd + 30*nf^2*T^2*h^9*u*B^2*W*QR*QRd +
      30*nf^2*T^2*h^9*u*B^2*W*QL*QLd + 4*nf^2*T^2*h^9*u*B^3*LR*LRd + 4*nf^2*
      T^2*h^9*u*B^3*LL*LLd + 4*nf^2*T^2*h^9*u*B^3*QR*QRd + 4*nf^2*T^2*h^9*u*
      B^3*QL*QLd - 2/3*nf^2*T^2*h^9*u*p^2*G*QRd^3*LLd - 2/3*nf^2*T^2*h^9*u*p^2
      *G*QR^3*LL - 2/3*nf^2*T^2*h^9*u*p^2*G*QLd^3*LRd - 2/3*nf^2*T^2*h^9*u*p^2
      *G*QL^3*LR + 74*nf^2*T^2*h^9*u*p^2*G^2*LR*LRd + 74*nf^2*T^2*h^9*u*p^2*
      G^2*LL*LLd + 220*nf^2*T^2*h^9*u*p^2*G^2*QR*QRd + 220*nf^2*T^2*h^9*u*p^2*
      G^2*QL*QLd + 4/3*nf^2*T^2*h^9*u*p^2*W*QRd^3*LLd + 4/3*nf^2*T^2*h^9*u*p^2
      *W*QR^3*LL + 4/3*nf^2*T^2*h^9*u*p^2*W*QLd^3*LRd + 4/3*nf^2*T^2*h^9*u*p^2
      *W*QL^3*LR + 438*nf^2*T^2*h^9*u*p^2*W*G*QR*QRd + 438*nf^2*T^2*h^9*u*p^2*
      W*G*QL*QLd + 586*nf^2*T^2*h^9*u*p^2*W^2*LR*LRd + 586*nf^2*T^2*h^9*u*p^2*
      W^2*LL*LLd + 586*nf^2*T^2*h^9*u*p^2*W^2*QR*QRd + 586*nf^2*T^2*h^9*u*p^2*
      W^2*QL*QLd + 2/3*nf^2*T^2*h^9*u*p^2*B*QRd^3*LLd + 2/3*nf^2*T^2*h^9*u*p^2
      *B*QR^3*LL + 2/3*nf^2*T^2*h^9*u*p^2*B*QLd^3*LRd + 2/3*nf^2*T^2*h^9*u*p^2
      *B*QL^3*LR + 146*nf^2*T^2*h^9*u*p^2*B*G*QR*QRd + 146*nf^2*T^2*h^9*u*p^2*
      B*G*QL*QLd + 438*nf^2*T^2*h^9*u*p^2*B*W*LR*LRd + 438*nf^2*T^2*h^9*u*p^2*
      B*W*LL*LLd + 438*nf^2*T^2*h^9*u*p^2*B*W*QR*QRd + 438*nf^2*T^2*h^9*u*p^2*
      B*W*QL*QLd + 74*nf^2*T^2*h^9*u*p^2*B^2*LR*LRd + 74*nf^2*T^2*h^9*u*p^2*
      B^2*LL*LLd + 74*nf^2*T^2*h^9*u*p^2*B^2*QR*QRd + 74*nf^2*T^2*h^9*u*p^2*
      B^2*QL*QLd + 1/3*nf^2*T^2*h^9*u*p^4*QRd^3*LLd + 1/3*nf^2*T^2*h^9*u*p^4*
      QR^3*LL + 1/3*nf^2*T^2*h^9*u*p^4*QLd^3*LRd + 1/3*nf^2*T^2*h^9*u*p^4*QL^3
      *LR + 200*nf^2*T^2*h^9*u*p^4*G*QR*QRd + 200*nf^2*T^2*h^9*u*p^4*G*QL*QLd
       + 600*nf^2*T^2*h^9*u*p^4*W*LR*LRd + 600*nf^2*T^2*h^9*u*p^4*W*LL*LLd +
      600*nf^2*T^2*h^9*u*p^4*W*QR*QRd + 600*nf^2*T^2*h^9*u*p^4*W*QL*QLd + 200*
      nf^2*T^2*h^9*u*p^4*B*LR*LRd + 200*nf^2*T^2*h^9*u*p^4*B*LL*LLd + 200*nf^2
      *T^2*h^9*u*p^4*B*QR*QRd + 200*nf^2*T^2*h^9*u*p^4*B*QL*QLd + 127*nf^2*T^2
      *h^9*u*p^6*LR*LRd + 127*nf^2*T^2*h^9*u*p^6*LL*LLd + 127*nf^2*T^2*h^9*u*
      p^6*QR*QRd + 127*nf^2*T^2*h^9*u*p^6*QL*QLd + 1/3*nf^2*T^2*h^9*u^2*p*G*
      QRd^3*LLd + 1/3*nf^2*T^2*h^9*u^2*p*G*QR^3*LL + 1/3*nf^2*T^2*h^9*u^2*p*G*
      QLd^3*LRd + 1/3*nf^2*T^2*h^9*u^2*p*G*QL^3*LR + 92*nf^2*T^2*h^9*u^2*p*G^2
      *LR*LRd + 92*nf^2*T^2*h^9*u^2*p*G^2*LL*LLd + 276*nf^2*T^2*h^9*u^2*p*G^2*
      QR*QRd + 276*nf^2*T^2*h^9*u^2*p*G^2*QL*QLd - 2/3*nf^2*T^2*h^9*u^2*p*W*
      QRd^3*LLd - 2/3*nf^2*T^2*h^9*u^2*p*W*QR^3*LL - 2/3*nf^2*T^2*h^9*u^2*p*W*
      QLd^3*LRd - 2/3*nf^2*T^2*h^9*u^2*p*W*QL^3*LR + 488*nf^2*T^2*h^9*u^2*p*W*
      G*QR*QRd + 488*nf^2*T^2*h^9*u^2*p*W*G*QL*QLd + 640*nf^2*T^2*h^9*u^2*p*
      W^2*LR*LRd + 640*nf^2*T^2*h^9*u^2*p*W^2*LL*LLd + 640*nf^2*T^2*h^9*u^2*p*
      W^2*QR*QRd + 640*nf^2*T^2*h^9*u^2*p*W^2*QL*QLd - 1/3*nf^2*T^2*h^9*u^2*p*
      B*QRd^3*LLd - 1/3*nf^2*T^2*h^9*u^2*p*B*QR^3*LL - 1/3*nf^2*T^2*h^9*u^2*p*
      B*QLd^3*LRd - 1/3*nf^2*T^2*h^9*u^2*p*B*QL^3*LR + 184*nf^2*T^2*h^9*u^2*p*
      B*G*QR*QRd + 184*nf^2*T^2*h^9*u^2*p*B*G*QL*QLd + 488*nf^2*T^2*h^9*u^2*p*
      B*W*LR*LRd + 488*nf^2*T^2*h^9*u^2*p*B*W*LL*LLd + 488*nf^2*T^2*h^9*u^2*p*
      B*W*QR*QRd + 488*nf^2*T^2*h^9*u^2*p*B*W*QL*QLd + 92*nf^2*T^2*h^9*u^2*p*
      B^2*LR*LRd + 92*nf^2*T^2*h^9*u^2*p*B^2*LL*LLd + 92*nf^2*T^2*h^9*u^2*p*
      B^2*QR*QRd + 92*nf^2*T^2*h^9*u^2*p*B^2*QL*QLd + 2/3*nf^2*T^2*h^9*u^2*p^3
      *QRd^3*LLd + 2/3*nf^2*T^2*h^9*u^2*p^3*QR^3*LL + 2/3*nf^2*T^2*h^9*u^2*p^3
      *QLd^3*LRd + 2/3*nf^2*T^2*h^9*u^2*p^3*QL^3*LR + 544*nf^2*T^2*h^9*u^2*p^3
      *G*QR*QRd + 544*nf^2*T^2*h^9*u^2*p^3*G*QL*QLd + 1444*nf^2*T^2*h^9*u^2*
      p^3*W*LR*LRd + 1444*nf^2*T^2*h^9*u^2*p^3*W*LL*LLd + 1444*nf^2*T^2*h^9*
      u^2*p^3*W*QR*QRd + 1444*nf^2*T^2*h^9*u^2*p^3*W*QL*QLd + 544*nf^2*T^2*h^9
      *u^2*p^3*B*LR*LRd + 544*nf^2*T^2*h^9*u^2*p^3*B*LL*LLd + 544*nf^2*T^2*h^9
      *u^2*p^3*B*QR*QRd + 544*nf^2*T^2*h^9*u^2*p^3*B*QL*QLd + 538*nf^2*T^2*h^9
      *u^2*p^5*LR*LRd + 538*nf^2*T^2*h^9*u^2*p^5*LL*LLd + 538*nf^2*T^2*h^9*u^2
      *p^5*QR*QRd + 538*nf^2*T^2*h^9*u^2*p^5*QL*QLd - 1/3*nf^2*T^2*h^9*u^3*
      LR^3*LRd^3 - 1/3*nf^2*T^2*h^9*u^3*LL^3*LLd^3 - nf^2*T^2*h^9*u^3*QR^3*
      QRd^3 - nf^2*T^2*h^9*u^3*QL^3*QLd^3 + 2/3*nf^2*T^2*h^9*u^3*G*QRd^3*LLd
       + 2/3*nf^2*T^2*h^9*u^3*G*QR^3*LL + 2/3*nf^2*T^2*h^9*u^3*G*QLd^3*LRd + 2/
      3*nf^2*T^2*h^9*u^3*G*QL^3*LR + 29*nf^2*T^2*h^9*u^3*G^2*LR*LRd + 29*nf^2*
      T^2*h^9*u^3*G^2*LL*LLd + 87*nf^2*T^2*h^9*u^3*G^2*QR*QRd + 87*nf^2*T^2*
      h^9*u^3*G^2*QL*QLd - 5/3*nf^2*T^2*h^9*u^3*W*QRd^3*LLd - 5/3*nf^2*T^2*h^9
      *u^3*W*QR^3*LL - 5/3*nf^2*T^2*h^9*u^3*W*QLd^3*LRd - 5/3*nf^2*T^2*h^9*u^3
      *W*QL^3*LR + 152*nf^2*T^2*h^9*u^3*W*G*QR*QRd + 152*nf^2*T^2*h^9*u^3*W*G*
      QL*QLd + 199*nf^2*T^2*h^9*u^3*W^2*LR*LRd + 199*nf^2*T^2*h^9*u^3*W^2*LL*
      LLd + 199*nf^2*T^2*h^9*u^3*W^2*QR*QRd + 199*nf^2*T^2*h^9*u^3*W^2*QL*QLd
       - 2/3*nf^2*T^2*h^9*u^3*B*QRd^3*LLd - 2/3*nf^2*T^2*h^9*u^3*B*QR^3*LL - 2/
      3*nf^2*T^2*h^9*u^3*B*QLd^3*LRd - 2/3*nf^2*T^2*h^9*u^3*B*QL^3*LR + 58*
      nf^2*T^2*h^9*u^3*B*G*QR*QRd + 58*nf^2*T^2*h^9*u^3*B*G*QL*QLd + 152*nf^2*
      T^2*h^9*u^3*B*W*LR*LRd + 152*nf^2*T^2*h^9*u^3*B*W*LL*LLd + 152*nf^2*T^2*
      h^9*u^3*B*W*QR*QRd + 152*nf^2*T^2*h^9*u^3*B*W*QL*QLd + 29*nf^2*T^2*h^9*
      u^3*B^2*LR*LRd + 29*nf^2*T^2*h^9*u^3*B^2*LL*LLd + 29*nf^2*T^2*h^9*u^3*
      B^2*QR*QRd + 29*nf^2*T^2*h^9*u^3*B^2*QL*QLd + 2/3*nf^2*T^2*h^9*u^3*p^2*
      QRd^3*LLd + 2/3*nf^2*T^2*h^9*u^3*p^2*QR^3*LL + 2/3*nf^2*T^2*h^9*u^3*p^2*
      QLd^3*LRd + 2/3*nf^2*T^2*h^9*u^3*p^2*QL^3*LR + 598*nf^2*T^2*h^9*u^3*p^2*
      G*QR*QRd + 598*nf^2*T^2*h^9*u^3*p^2*G*QL*QLd + 1566*nf^2*T^2*h^9*u^3*p^2
      *W*LR*LRd + 1566*nf^2*T^2*h^9*u^3*p^2*W*LL*LLd + 1566*nf^2*T^2*h^9*u^3*
      p^2*W*QR*QRd + 1566*nf^2*T^2*h^9*u^3*p^2*W*QL*QLd + 598*nf^2*T^2*h^9*u^3
      *p^2*B*LR*LRd + 598*nf^2*T^2*h^9*u^3*p^2*B*LL*LLd + 598*nf^2*T^2*h^9*u^3
      *p^2*B*QR*QRd + 598*nf^2*T^2*h^9*u^3*p^2*B*QL*QLd + 1046*nf^2*T^2*h^9*
      u^3*p^4*LR*LRd + 1046*nf^2*T^2*h^9*u^3*p^4*LL*LLd + 1046*nf^2*T^2*h^9*
      u^3*p^4*QR*QRd + 1046*nf^2*T^2*h^9*u^3*p^4*QL*QLd - 1/3*nf^2*T^2*h^9*u^4
      *p*QRd^3*LLd - 1/3*nf^2*T^2*h^9*u^4*p*QR^3*LL - 1/3*nf^2*T^2*h^9*u^4*p*
      QLd^3*LRd - 1/3*nf^2*T^2*h^9*u^4*p*QL^3*LR + 288*nf^2*T^2*h^9*u^4*p*G*QR
      *QRd + 288*nf^2*T^2*h^9*u^4*p*G*QL*QLd + 754*nf^2*T^2*h^9*u^4*p*W*LR*LRd
       + 754*nf^2*T^2*h^9*u^4*p*W*LL*LLd + 754*nf^2*T^2*h^9*u^4*p*W*QR*QRd +
      754*nf^2*T^2*h^9*u^4*p*W*QL*QLd + 288*nf^2*T^2*h^9*u^4*p*B*LR*LRd + 288*
      nf^2*T^2*h^9*u^4*p*B*LL*LLd + 288*nf^2*T^2*h^9*u^4*p*B*QR*QRd + 288*nf^2
      *T^2*h^9*u^4*p*B*QL*QLd + 1116*nf^2*T^2*h^9*u^4*p^3*LR*LRd + 1116*nf^2*
      T^2*h^9*u^4*p^3*LL*LLd + 1116*nf^2*T^2*h^9*u^4*p^3*QR*QRd + 1116*nf^2*
      T^2*h^9*u^4*p^3*QL*QLd - 2/3*nf^2*T^2*h^9*u^5*QRd^3*LLd - 2/3*nf^2*T^2*
      h^9*u^5*QR^3*LL - 2/3*nf^2*T^2*h^9*u^5*QLd^3*LRd - 2/3*nf^2*T^2*h^9*u^5*
      QL^3*LR + 48*nf^2*T^2*h^9*u^5*G*QR*QRd + 48*nf^2*T^2*h^9*u^5*G*QL*QLd +
      128*nf^2*T^2*h^9*u^5*W*LR*LRd + 128*nf^2*T^2*h^9*u^5*W*LL*LLd + 128*nf^2
      *T^2*h^9*u^5*W*QR*QRd + 128*nf^2*T^2*h^9*u^5*W*QL*QLd + 48*nf^2*T^2*h^9*
      u^5*B*LR*LRd + 48*nf^2*T^2*h^9*u^5*B*LL*LLd + 48*nf^2*T^2*h^9*u^5*B*QR*
      QRd + 48*nf^2*T^2*h^9*u^5*B*QL*QLd + 656*nf^2*T^2*h^9*u^5*p^2*LR*LRd +
      656*nf^2*T^2*h^9*u^5*p^2*LL*LLd + 656*nf^2*T^2*h^9*u^5*p^2*QR*QRd + 656*
      nf^2*T^2*h^9*u^5*p^2*QL*QLd + 195*nf^2*T^2*h^9*u^6*p*LR*LRd + 195*nf^2*
      T^2*h^9*u^6*p*LL*LLd + 195*nf^2*T^2*h^9*u^6*p*QR*QRd + 195*nf^2*T^2*h^9*
      u^6*p*QL*QLd + 24*nf^2*T^2*h^9*u^7*LR*LRd + 24*nf^2*T^2*h^9*u^7*LL*LLd
       + 24*nf^2*T^2*h^9*u^7*QR*QRd + 24*nf^2*T^2*h^9*u^7*QL*QLd + 2/9*nf^2*
      T^3*h^9*p*G*QR^3*QRd^3 + 2/9*nf^2*T^3*h^9*p*G*QL^3*QLd^3 + 1/3*nf^2*T^3*
      h^9*p*W*G*QRd^3*LLd + 1/3*nf^2*T^3*h^9*p*W*G*QR^3*LL + 1/3*nf^2*T^3*h^9*
      p*W*G*QLd^3*LRd + 1/3*nf^2*T^3*h^9*p*W*G*QL^3*LR - 1/3*nf^2*T^3*h^9*p*
      W^2*QRd^3*LLd - 1/3*nf^2*T^3*h^9*p*W^2*QR^3*LL - 1/3*nf^2*T^3*h^9*p*W^2*
      QLd^3*LRd - 1/3*nf^2*T^3*h^9*p*W^2*QL^3*LR + 24*nf^2*T^3*h^9*p*W^2*G*QR*
      QRd + 24*nf^2*T^3*h^9*p*W^2*G*QL*QLd + 32*nf^2*T^3*h^9*p*W^3*LR*LRd + 32
      *nf^2*T^3*h^9*p*W^3*LL*LLd + 32*nf^2*T^3*h^9*p*W^3*QR*QRd + 32*nf^2*T^3*
      h^9*p*W^3*QL*QLd - 2/9*nf^2*T^3*h^9*p*B*LR^3*LRd^3 - 2/9*nf^2*T^3*h^9*p*
      B*LL^3*LLd^3 - 2/3*nf^2*T^3*h^9*p*B*QR^3*QRd^3 - 2/3*nf^2*T^3*h^9*p*B*
      QL^3*QLd^3 - 1/3*nf^2*T^3*h^9*p*B*W*QRd^3*LLd - 1/3*nf^2*T^3*h^9*p*B*W*
      QR^3*LL - 1/3*nf^2*T^3*h^9*p*B*W*QLd^3*LRd - 1/3*nf^2*T^3*h^9*p*B*W*QL^3
      *LR + 24*nf^2*T^3*h^9*p*B*W^2*LR*LRd + 24*nf^2*T^3*h^9*p*B*W^2*LL*LLd +
      24*nf^2*T^3*h^9*p*B*W^2*QR*QRd + 24*nf^2*T^3*h^9*p*B*W^2*QL*QLd + 5/9*
      nf^2*T^3*h^9*p^3*LR^3*LRd^3 + 5/9*nf^2*T^3*h^9*p^3*LL^3*LLd^3 + 5/3*nf^2
      *T^3*h^9*p^3*QR^3*QRd^3 + 5/3*nf^2*T^3*h^9*p^3*QL^3*QLd^3 + 2/3*nf^2*T^3
      *h^9*p^3*W*QRd^3*LLd + 2/3*nf^2*T^3*h^9*p^3*W*QR^3*LL + 2/3*nf^2*T^3*h^9
      *p^3*W*QLd^3*LRd + 2/3*nf^2*T^3*h^9*p^3*W*QL^3*LR + 53*nf^2*T^3*h^9*p^3*
      W^2*LR*LRd + 53*nf^2*T^3*h^9*p^3*W^2*LL*LLd + 53*nf^2*T^3*h^9*p^3*W^2*QR
      *QRd + 53*nf^2*T^3*h^9*p^3*W^2*QL*QLd + 4/3*nf^2*T^3*h^9*u*W*G*QRd^3*LLd
       + 4/3*nf^2*T^3*h^9*u*W*G*QR^3*LL + 4/3*nf^2*T^3*h^9*u*W*G*QLd^3*LRd + 4/
      3*nf^2*T^3*h^9*u*W*G*QL^3*LR + 10*nf^2*T^3*h^9*u*W*G^2*LR*LRd + 10*nf^2*
      T^3*h^9*u*W*G^2*LL*LLd + 30*nf^2*T^3*h^9*u*W*G^2*QR*QRd + 30*nf^2*T^3*
      h^9*u*W*G^2*QL*QLd - 5/3*nf^2*T^3*h^9*u*W^2*QRd^3*LLd - 5/3*nf^2*T^3*h^9
      *u*W^2*QR^3*LL - 5/3*nf^2*T^3*h^9*u*W^2*QLd^3*LRd - 5/3*nf^2*T^3*h^9*u*
      W^2*QL^3*LR + 40*nf^2*T^3*h^9*u*W^2*G*QR*QRd + 40*nf^2*T^3*h^9*u*W^2*G*
      QL*QLd + 44*nf^2*T^3*h^9*u*W^3*LR*LRd + 44*nf^2*T^3*h^9*u*W^3*LL*LLd +
      44*nf^2*T^3*h^9*u*W^3*QR*QRd + 44*nf^2*T^3*h^9*u*W^3*QL*QLd + 2/3*nf^2*
      T^3*h^9*u*B*G*QRd^3*LLd + 2/3*nf^2*T^3*h^9*u*B*G*QR^3*LL + 2/3*nf^2*T^3*
      h^9*u*B*G*QLd^3*LRd + 2/3*nf^2*T^3*h^9*u*B*G*QL^3*LR - 4/3*nf^2*T^3*h^9*
      u*B*W*QRd^3*LLd - 4/3*nf^2*T^3*h^9*u*B*W*QR^3*LL - 4/3*nf^2*T^3*h^9*u*B*
      W*QLd^3*LRd - 4/3*nf^2*T^3*h^9*u*B*W*QL^3*LR + 20*nf^2*T^3*h^9*u*B*W*G*
      QR*QRd + 20*nf^2*T^3*h^9*u*B*W*G*QL*QLd + 40*nf^2*T^3*h^9*u*B*W^2*LR*LRd
       + 40*nf^2*T^3*h^9*u*B*W^2*LL*LLd + 40*nf^2*T^3*h^9*u*B*W^2*QR*QRd + 40*
      nf^2*T^3*h^9*u*B*W^2*QL*QLd - 1/3*nf^2*T^3*h^9*u*B^2*QRd^3*LLd - 1/3*
      nf^2*T^3*h^9*u*B^2*QR^3*LL - 1/3*nf^2*T^3*h^9*u*B^2*QLd^3*LRd - 1/3*nf^2
      *T^3*h^9*u*B^2*QL^3*LR + 10*nf^2*T^3*h^9*u*B^2*W*LR*LRd + 10*nf^2*T^3*
      h^9*u*B^2*W*LL*LLd + 10*nf^2*T^3*h^9*u*B^2*W*QR*QRd + 10*nf^2*T^3*h^9*u*
      B^2*W*QL*QLd - 2/3*nf^2*T^3*h^9*u*p^2*G*QRd^3*LLd - 2/3*nf^2*T^3*h^9*u*
      p^2*G*QR^3*LL - 2/3*nf^2*T^3*h^9*u*p^2*G*QLd^3*LRd - 2/3*nf^2*T^3*h^9*u*
      p^2*G*QL^3*LR + 4/3*nf^2*T^3*h^9*u*p^2*W*QRd^3*LLd + 4/3*nf^2*T^3*h^9*u*
      p^2*W*QR^3*LL + 4/3*nf^2*T^3*h^9*u*p^2*W*QLd^3*LRd + 4/3*nf^2*T^3*h^9*u*
      p^2*W*QL^3*LR + 146*nf^2*T^3*h^9*u*p^2*W*G*QR*QRd + 146*nf^2*T^3*h^9*u*
      p^2*W*G*QL*QLd + 294*nf^2*T^3*h^9*u*p^2*W^2*LR*LRd + 294*nf^2*T^3*h^9*u*
      p^2*W^2*LL*LLd + 294*nf^2*T^3*h^9*u*p^2*W^2*QR*QRd + 294*nf^2*T^3*h^9*u*
      p^2*W^2*QL*QLd + 2/3*nf^2*T^3*h^9*u*p^2*B*QRd^3*LLd + 2/3*nf^2*T^3*h^9*u
      *p^2*B*QR^3*LL + 2/3*nf^2*T^3*h^9*u*p^2*B*QLd^3*LRd + 2/3*nf^2*T^3*h^9*u
      *p^2*B*QL^3*LR + 146*nf^2*T^3*h^9*u*p^2*B*W*LR*LRd + 146*nf^2*T^3*h^9*u*
      p^2*B*W*LL*LLd + 146*nf^2*T^3*h^9*u*p^2*B*W*QR*QRd + 146*nf^2*T^3*h^9*u*
      p^2*B*W*QL*QLd + 1/3*nf^2*T^3*h^9*u*p^4*QRd^3*LLd + 1/3*nf^2*T^3*h^9*u*
      p^4*QR^3*LL + 1/3*nf^2*T^3*h^9*u*p^4*QLd^3*LRd + 1/3*nf^2*T^3*h^9*u*p^4*
      QL^3*LR + 200*nf^2*T^3*h^9*u*p^4*W*LR*LRd + 200*nf^2*T^3*h^9*u*p^4*W*LL*
      LLd + 200*nf^2*T^3*h^9*u*p^4*W*QR*QRd + 200*nf^2*T^3*h^9*u*p^4*W*QL*QLd
       + 1/3*nf^2*T^3*h^9*u^2*p*G*QRd^3*LLd + 1/3*nf^2*T^3*h^9*u^2*p*G*QR^3*LL
       + 1/3*nf^2*T^3*h^9*u^2*p*G*QLd^3*LRd + 1/3*nf^2*T^3*h^9*u^2*p*G*QL^3*LR
       + 32*nf^2*T^3*h^9*u^2*p*G^2*LR*LRd + 32*nf^2*T^3*h^9*u^2*p*G^2*LL*LLd
       + 96*nf^2*T^3*h^9*u^2*p*G^2*QR*QRd + 96*nf^2*T^3*h^9*u^2*p*G^2*QL*QLd
       - 2/3*nf^2*T^3*h^9*u^2*p*W*QRd^3*LLd - 2/3*nf^2*T^3*h^9*u^2*p*W*QR^3*LL
       - 2/3*nf^2*T^3*h^9*u^2*p*W*QLd^3*LRd - 2/3*nf^2*T^3*h^9*u^2*p*W*QL^3*LR
       + 248*nf^2*T^3*h^9*u^2*p*W*G*QR*QRd + 248*nf^2*T^3*h^9*u^2*p*W*G*QL*QLd
       + 400*nf^2*T^3*h^9*u^2*p*W^2*LR*LRd + 400*nf^2*T^3*h^9*u^2*p*W^2*LL*LLd
       + 400*nf^2*T^3*h^9*u^2*p*W^2*QR*QRd + 400*nf^2*T^3*h^9*u^2*p*W^2*QL*QLd
       - 1/3*nf^2*T^3*h^9*u^2*p*B*QRd^3*LLd - 1/3*nf^2*T^3*h^9*u^2*p*B*QR^3*LL
       - 1/3*nf^2*T^3*h^9*u^2*p*B*QLd^3*LRd - 1/3*nf^2*T^3*h^9*u^2*p*B*QL^3*LR
       + 64*nf^2*T^3*h^9*u^2*p*B*G*QR*QRd + 64*nf^2*T^3*h^9*u^2*p*B*G*QL*QLd
       + 248*nf^2*T^3*h^9*u^2*p*B*W*LR*LRd + 248*nf^2*T^3*h^9*u^2*p*B*W*LL*LLd
       + 248*nf^2*T^3*h^9*u^2*p*B*W*QR*QRd + 248*nf^2*T^3*h^9*u^2*p*B*W*QL*QLd
       + 32*nf^2*T^3*h^9*u^2*p*B^2*LR*LRd + 32*nf^2*T^3*h^9*u^2*p*B^2*LL*LLd
       + 32*nf^2*T^3*h^9*u^2*p*B^2*QR*QRd + 32*nf^2*T^3*h^9*u^2*p*B^2*QL*QLd
       + 2/3*nf^2*T^3*h^9*u^2*p^3*QRd^3*LLd + 2/3*nf^2*T^3*h^9*u^2*p^3*QR^3*LL
       + 2/3*nf^2*T^3*h^9*u^2*p^3*QLd^3*LRd + 2/3*nf^2*T^3*h^9*u^2*p^3*QL^3*LR
       + 188*nf^2*T^3*h^9*u^2*p^3*G*QR*QRd + 188*nf^2*T^3*h^9*u^2*p^3*G*QL*QLd
       + 732*nf^2*T^3*h^9*u^2*p^3*W*LR*LRd + 732*nf^2*T^3*h^9*u^2*p^3*W*LL*LLd
       + 732*nf^2*T^3*h^9*u^2*p^3*W*QR*QRd + 732*nf^2*T^3*h^9*u^2*p^3*W*QL*QLd
       + 188*nf^2*T^3*h^9*u^2*p^3*B*LR*LRd + 188*nf^2*T^3*h^9*u^2*p^3*B*LL*LLd
       + 188*nf^2*T^3*h^9*u^2*p^3*B*QR*QRd + 188*nf^2*T^3*h^9*u^2*p^3*B*QL*QLd
       + 184*nf^2*T^3*h^9*u^2*p^5*LR*LRd + 184*nf^2*T^3*h^9*u^2*p^5*LL*LLd +
      184*nf^2*T^3*h^9*u^2*p^5*QR*QRd + 184*nf^2*T^3*h^9*u^2*p^5*QL*QLd + 5/9*
      nf^2*T^3*h^9*u^3*LR^3*LRd^3 + 5/9*nf^2*T^3*h^9*u^3*LL^3*LLd^3 + 5/3*nf^2
      *T^3*h^9*u^3*QR^3*QRd^3 + 5/3*nf^2*T^3*h^9*u^3*QL^3*QLd^3 + 2/3*nf^2*T^3
      *h^9*u^3*G*QRd^3*LLd + 2/3*nf^2*T^3*h^9*u^3*G*QR^3*LL + 2/3*nf^2*T^3*h^9
      *u^3*G*QLd^3*LRd + 2/3*nf^2*T^3*h^9*u^3*G*QL^3*LR + 15*nf^2*T^3*h^9*u^3*
      G^2*LR*LRd + 15*nf^2*T^3*h^9*u^3*G^2*LL*LLd + 45*nf^2*T^3*h^9*u^3*G^2*QR
      *QRd + 45*nf^2*T^3*h^9*u^3*G^2*QL*QLd - 5/3*nf^2*T^3*h^9*u^3*W*QRd^3*LLd
       - 5/3*nf^2*T^3*h^9*u^3*W*QR^3*LL - 5/3*nf^2*T^3*h^9*u^3*W*QLd^3*LRd - 5/
      3*nf^2*T^3*h^9*u^3*W*QL^3*LR + 96*nf^2*T^3*h^9*u^3*W*G*QR*QRd + 96*nf^2*
      T^3*h^9*u^3*W*G*QL*QLd + 143*nf^2*T^3*h^9*u^3*W^2*LR*LRd + 143*nf^2*T^3*
      h^9*u^3*W^2*LL*LLd + 143*nf^2*T^3*h^9*u^3*W^2*QR*QRd + 143*nf^2*T^3*h^9*
      u^3*W^2*QL*QLd - 2/3*nf^2*T^3*h^9*u^3*B*QRd^3*LLd - 2/3*nf^2*T^3*h^9*u^3
      *B*QR^3*LL - 2/3*nf^2*T^3*h^9*u^3*B*QLd^3*LRd - 2/3*nf^2*T^3*h^9*u^3*B*
      QL^3*LR + 30*nf^2*T^3*h^9*u^3*B*G*QR*QRd + 30*nf^2*T^3*h^9*u^3*B*G*QL*
      QLd + 96*nf^2*T^3*h^9*u^3*B*W*LR*LRd + 96*nf^2*T^3*h^9*u^3*B*W*LL*LLd +
      96*nf^2*T^3*h^9*u^3*B*W*QR*QRd + 96*nf^2*T^3*h^9*u^3*B*W*QL*QLd + 15*
      nf^2*T^3*h^9*u^3*B^2*LR*LRd + 15*nf^2*T^3*h^9*u^3*B^2*LL*LLd + 15*nf^2*
      T^3*h^9*u^3*B^2*QR*QRd + 15*nf^2*T^3*h^9*u^3*B^2*QL*QLd + 2/3*nf^2*T^3*
      h^9*u^3*p^2*QRd^3*LLd + 2/3*nf^2*T^3*h^9*u^3*p^2*QR^3*LL + 2/3*nf^2*T^3*
      h^9*u^3*p^2*QLd^3*LRd + 2/3*nf^2*T^3*h^9*u^3*p^2*QL^3*LR + 314*nf^2*T^3*
      h^9*u^3*p^2*G*QR*QRd + 314*nf^2*T^3*h^9*u^3*p^2*G*QL*QLd + 998*nf^2*T^3*
      h^9*u^3*p^2*W*LR*LRd + 998*nf^2*T^3*h^9*u^3*p^2*W*LL*LLd + 998*nf^2*T^3*
      h^9*u^3*p^2*W*QR*QRd + 998*nf^2*T^3*h^9*u^3*p^2*W*QL*QLd + 314*nf^2*T^3*
      h^9*u^3*p^2*B*LR*LRd + 314*nf^2*T^3*h^9*u^3*p^2*B*LL*LLd + 314*nf^2*T^3*
      h^9*u^3*p^2*B*QR*QRd + 314*nf^2*T^3*h^9*u^3*p^2*B*QL*QLd + 542*nf^2*T^3*
      h^9*u^3*p^4*LR*LRd + 542*nf^2*T^3*h^9*u^3*p^4*LL*LLd + 542*nf^2*T^3*h^9*
      u^3*p^4*QR*QRd + 542*nf^2*T^3*h^9*u^3*p^4*QL*QLd - 1/3*nf^2*T^3*h^9*u^4*
      p*QRd^3*LLd - 1/3*nf^2*T^3*h^9*u^4*p*QR^3*LL - 1/3*nf^2*T^3*h^9*u^4*p*
      QLd^3*LRd - 1/3*nf^2*T^3*h^9*u^4*p*QL^3*LR + 188*nf^2*T^3*h^9*u^4*p*G*QR
      *QRd + 188*nf^2*T^3*h^9*u^4*p*G*QL*QLd + 554*nf^2*T^3*h^9*u^4*p*W*LR*LRd
       + 554*nf^2*T^3*h^9*u^4*p*W*LL*LLd + 554*nf^2*T^3*h^9*u^4*p*W*QR*QRd +
      554*nf^2*T^3*h^9*u^4*p*W*QL*QLd + 188*nf^2*T^3*h^9*u^4*p*B*LR*LRd + 188*
      nf^2*T^3*h^9*u^4*p*B*LL*LLd + 188*nf^2*T^3*h^9*u^4*p*B*QR*QRd + 188*nf^2
      *T^3*h^9*u^4*p*B*QL*QLd + 727*nf^2*T^3*h^9*u^4*p^3*LR*LRd + 727*nf^2*T^3
      *h^9*u^4*p^3*LL*LLd + 727*nf^2*T^3*h^9*u^4*p^3*QR*QRd + 727*nf^2*T^3*h^9
      *u^4*p^3*QL*QLd - 2/3*nf^2*T^3*h^9*u^5*QRd^3*LLd - 2/3*nf^2*T^3*h^9*u^5*
      QR^3*LL - 2/3*nf^2*T^3*h^9*u^5*QLd^3*LRd - 2/3*nf^2*T^3*h^9*u^5*QL^3*LR
       + 36*nf^2*T^3*h^9*u^5*G*QR*QRd + 36*nf^2*T^3*h^9*u^5*G*QL*QLd + 104*
      nf^2*T^3*h^9*u^5*W*LR*LRd + 104*nf^2*T^3*h^9*u^5*W*LL*LLd + 104*nf^2*T^3
      *h^9*u^5*W*QR*QRd + 104*nf^2*T^3*h^9*u^5*W*QL*QLd + 36*nf^2*T^3*h^9*u^5*
      B*LR*LRd + 36*nf^2*T^3*h^9*u^5*B*LL*LLd + 36*nf^2*T^3*h^9*u^5*B*QR*QRd
       + 36*nf^2*T^3*h^9*u^5*B*QL*QLd + 494*nf^2*T^3*h^9*u^5*p^2*LR*LRd + 494*
      nf^2*T^3*h^9*u^5*p^2*LL*LLd + 494*nf^2*T^3*h^9*u^5*p^2*QR*QRd + 494*nf^2
      *T^3*h^9*u^5*p^2*QL*QLd + 161*nf^2*T^3*h^9*u^6*p*LR*LRd + 161*nf^2*T^3*
      h^9*u^6*p*LL*LLd + 161*nf^2*T^3*h^9*u^6*p*QR*QRd + 161*nf^2*T^3*h^9*u^6*
      p*QL*QLd + 22*nf^2*T^3*h^9*u^7*LR*LRd + 22*nf^2*T^3*h^9*u^7*LL*LLd + 22*
      nf^2*T^3*h^9*u^7*QR*QRd + 22*nf^2*T^3*h^9*u^7*QL*QLd - 2/9*nf^2*T^4*h^9*
      p*W*LR^3*LRd^3 - 2/9*nf^2*T^4*h^9*p*W*LL^3*LLd^3 - 2/3*nf^2*T^4*h^9*p*W*
      QR^3*QRd^3 - 2/3*nf^2*T^4*h^9*p*W*QL^3*QLd^3 + 8*nf^2*T^4*h^9*p*W^3*LR*
      LRd + 8*nf^2*T^4*h^9*p*W^3*LL*LLd + 8*nf^2*T^4*h^9*p*W^3*QR*QRd + 8*nf^2
      *T^4*h^9*p*W^3*QL*QLd + 2/3*nf^2*T^4*h^9*u*W*G*QRd^3*LLd + 2/3*nf^2*T^4*
      h^9*u*W*G*QR^3*LL + 2/3*nf^2*T^4*h^9*u*W*G*QLd^3*LRd + 2/3*nf^2*T^4*h^9*
      u*W*G*QL^3*LR - nf^2*T^4*h^9*u*W^2*QRd^3*LLd - nf^2*T^4*h^9*u*W^2*QR^3*
      LL - nf^2*T^4*h^9*u*W^2*QLd^3*LRd - nf^2*T^4*h^9*u*W^2*QL^3*LR + 10*nf^2
      *T^4*h^9*u*W^2*G*QR*QRd + 10*nf^2*T^4*h^9*u*W^2*G*QL*QLd + 18*nf^2*T^4*
      h^9*u*W^3*LR*LRd + 18*nf^2*T^4*h^9*u*W^3*LL*LLd + 18*nf^2*T^4*h^9*u*W^3*
      QR*QRd + 18*nf^2*T^4*h^9*u*W^3*QL*QLd - 2/3*nf^2*T^4*h^9*u*B*W*QRd^3*LLd
       - 2/3*nf^2*T^4*h^9*u*B*W*QR^3*LL - 2/3*nf^2*T^4*h^9*u*B*W*QLd^3*LRd - 2/
      3*nf^2*T^4*h^9*u*B*W*QL^3*LR + 10*nf^2*T^4*h^9*u*B*W^2*LR*LRd + 10*nf^2*
      T^4*h^9*u*B*W^2*LL*LLd + 10*nf^2*T^4*h^9*u*B*W^2*QR*QRd + 10*nf^2*T^4*
      h^9*u*B*W^2*QL*QLd + 1/9*nf^2*T^4*h^9*u*p^2*LR^3*LRd^3 + 1/9*nf^2*T^4*
      h^9*u*p^2*LL^3*LLd^3 + 1/3*nf^2*T^4*h^9*u*p^2*QR^3*QRd^3 + 1/3*nf^2*T^4*
      h^9*u*p^2*QL^3*QLd^3 + 2/3*nf^2*T^4*h^9*u*p^2*W*QRd^3*LLd + 2/3*nf^2*T^4
      *h^9*u*p^2*W*QR^3*LL + 2/3*nf^2*T^4*h^9*u*p^2*W*QLd^3*LRd + 2/3*nf^2*T^4
      *h^9*u*p^2*W*QL^3*LR + 74*nf^2*T^4*h^9*u*p^2*W^2*LR*LRd + 74*nf^2*T^4*
      h^9*u*p^2*W^2*LL*LLd + 74*nf^2*T^4*h^9*u*p^2*W^2*QR*QRd + 74*nf^2*T^4*
      h^9*u*p^2*W^2*QL*QLd - 1/3*nf^2*T^4*h^9*u^2*p*W*QRd^3*LLd - 1/3*nf^2*T^4
      *h^9*u^2*p*W*QR^3*LL - 1/3*nf^2*T^4*h^9*u^2*p*W*QLd^3*LRd - 1/3*nf^2*T^4
      *h^9*u^2*p*W*QL^3*LR + 64*nf^2*T^4*h^9*u^2*p*W*G*QR*QRd + 64*nf^2*T^4*
      h^9*u^2*p*W*G*QL*QLd + 156*nf^2*T^4*h^9*u^2*p*W^2*LR*LRd + 156*nf^2*T^4*
      h^9*u^2*p*W^2*LL*LLd + 156*nf^2*T^4*h^9*u^2*p*W^2*QR*QRd + 156*nf^2*T^4*
      h^9*u^2*p*W^2*QL*QLd + 64*nf^2*T^4*h^9*u^2*p*B*W*LR*LRd + 64*nf^2*T^4*
      h^9*u^2*p*B*W*LL*LLd + 64*nf^2*T^4*h^9*u^2*p*B*W*QR*QRd + 64*nf^2*T^4*
      h^9*u^2*p*B*W*QL*QLd + 188*nf^2*T^4*h^9*u^2*p^3*W*LR*LRd + 188*nf^2*T^4*
      h^9*u^2*p^3*W*LL*LLd + 188*nf^2*T^4*h^9*u^2*p^3*W*QR*QRd + 188*nf^2*T^4*
      h^9*u^2*p^3*W*QL*QLd + 1/9*nf^2*T^4*h^9*u^3*LR^3*LRd^3 + 1/9*nf^2*T^4*
      h^9*u^3*LL^3*LLd^3 + 1/3*nf^2*T^4*h^9*u^3*QR^3*QRd^3 + 1/3*nf^2*T^4*h^9*
      u^3*QL^3*QLd^3 + 1/3*nf^2*T^4*h^9*u^3*G*QRd^3*LLd + 1/3*nf^2*T^4*h^9*u^3
      *G*QR^3*LL + 1/3*nf^2*T^4*h^9*u^3*G*QLd^3*LRd + 1/3*nf^2*T^4*h^9*u^3*G*
      QL^3*LR + 4*nf^2*T^4*h^9*u^3*G^2*LR*LRd + 4*nf^2*T^4*h^9*u^3*G^2*LL*LLd
       + 12*nf^2*T^4*h^9*u^3*G^2*QR*QRd + 12*nf^2*T^4*h^9*u^3*G^2*QL*QLd -
      nf^2*T^4*h^9*u^3*W*QRd^3*LLd - nf^2*T^4*h^9*u^3*W*QR^3*LL - nf^2*T^4*h^9
      *u^3*W*QLd^3*LRd - nf^2*T^4*h^9*u^3*W*QL^3*LR + 38*nf^2*T^4*h^9*u^3*W*G*
      QR*QRd + 38*nf^2*T^4*h^9*u^3*W*G*QL*QLd + 71*nf^2*T^4*h^9*u^3*W^2*LR*LRd
       + 71*nf^2*T^4*h^9*u^3*W^2*LL*LLd + 71*nf^2*T^4*h^9*u^3*W^2*QR*QRd + 71*
      nf^2*T^4*h^9*u^3*W^2*QL*QLd - 1/3*nf^2*T^4*h^9*u^3*B*QRd^3*LLd - 1/3*
      nf^2*T^4*h^9*u^3*B*QR^3*LL - 1/3*nf^2*T^4*h^9*u^3*B*QLd^3*LRd - 1/3*nf^2
      *T^4*h^9*u^3*B*QL^3*LR + 8*nf^2*T^4*h^9*u^3*B*G*QR*QRd + 8*nf^2*T^4*h^9*
      u^3*B*G*QL*QLd + 38*nf^2*T^4*h^9*u^3*B*W*LR*LRd + 38*nf^2*T^4*h^9*u^3*B*
      W*LL*LLd + 38*nf^2*T^4*h^9*u^3*B*W*QR*QRd + 38*nf^2*T^4*h^9*u^3*B*W*QL*
      QLd + 4*nf^2*T^4*h^9*u^3*B^2*LR*LRd + 4*nf^2*T^4*h^9*u^3*B^2*LL*LLd + 4*
      nf^2*T^4*h^9*u^3*B^2*QR*QRd + 4*nf^2*T^4*h^9*u^3*B^2*QL*QLd + 1/3*nf^2*
      T^4*h^9*u^3*p^2*QRd^3*LLd + 1/3*nf^2*T^4*h^9*u^3*p^2*QR^3*LL + 1/3*nf^2*
      T^4*h^9*u^3*p^2*QLd^3*LRd + 1/3*nf^2*T^4*h^9*u^3*p^2*QL^3*LR + 86*nf^2*
      T^4*h^9*u^3*p^2*G*QR*QRd + 86*nf^2*T^4*h^9*u^3*p^2*G*QL*QLd + 400*nf^2*
      T^4*h^9*u^3*p^2*W*LR*LRd + 400*nf^2*T^4*h^9*u^3*p^2*W*LL*LLd + 400*nf^2*
      T^4*h^9*u^3*p^2*W*QR*QRd + 400*nf^2*T^4*h^9*u^3*p^2*W*QL*QLd + 86*nf^2*
      T^4*h^9*u^3*p^2*B*LR*LRd + 86*nf^2*T^4*h^9*u^3*p^2*B*LL*LLd + 86*nf^2*
      T^4*h^9*u^3*p^2*B*QR*QRd + 86*nf^2*T^4*h^9*u^3*p^2*B*QL*QLd + 145*nf^2*
      T^4*h^9*u^3*p^4*LR*LRd + 145*nf^2*T^4*h^9*u^3*p^4*LL*LLd + 145*nf^2*T^4*
      h^9*u^3*p^4*QR*QRd + 145*nf^2*T^4*h^9*u^3*p^4*QL*QLd + 78*nf^2*T^4*h^9*
      u^4*p*G*QR*QRd + 78*nf^2*T^4*h^9*u^4*p*G*QL*QLd + 284*nf^2*T^4*h^9*u^4*p
      *W*LR*LRd + 284*nf^2*T^4*h^9*u^4*p*W*LL*LLd + 284*nf^2*T^4*h^9*u^4*p*W*
      QR*QRd + 284*nf^2*T^4*h^9*u^4*p*W*QL*QLd + 78*nf^2*T^4*h^9*u^4*p*B*LR*
      LRd + 78*nf^2*T^4*h^9*u^4*p*B*LL*LLd + 78*nf^2*T^4*h^9*u^4*p*B*QR*QRd +
      78*nf^2*T^4*h^9*u^4*p*B*QL*QLd + 302*nf^2*T^4*h^9*u^4*p^3*LR*LRd + 302*
      nf^2*T^4*h^9*u^4*p^3*LL*LLd + 302*nf^2*T^4*h^9*u^4*p^3*QR*QRd + 302*nf^2
      *T^4*h^9*u^4*p^3*QL*QLd - 2/3*nf^2*T^4*h^9*u^5*QRd^3*LLd - 2/3*nf^2*T^4*
      h^9*u^5*QR^3*LL - 2/3*nf^2*T^4*h^9*u^5*QLd^3*LRd - 2/3*nf^2*T^4*h^9*u^5*
      QL^3*LR + 20*nf^2*T^4*h^9*u^5*G*QR*QRd + 20*nf^2*T^4*h^9*u^5*G*QL*QLd +
      64*nf^2*T^4*h^9*u^5*W*LR*LRd + 64*nf^2*T^4*h^9*u^5*W*LL*LLd + 64*nf^2*
      T^4*h^9*u^5*W*QR*QRd + 64*nf^2*T^4*h^9*u^5*W*QL*QLd + 20*nf^2*T^4*h^9*
      u^5*B*LR*LRd + 20*nf^2*T^4*h^9*u^5*B*LL*LLd + 20*nf^2*T^4*h^9*u^5*B*QR*
      QRd + 20*nf^2*T^4*h^9*u^5*B*QL*QLd + 263*nf^2*T^4*h^9*u^5*p^2*LR*LRd +
      263*nf^2*T^4*h^9*u^5*p^2*LL*LLd + 263*nf^2*T^4*h^9*u^5*p^2*QR*QRd + 263*
      nf^2*T^4*h^9*u^5*p^2*QL*QLd + 102*nf^2*T^4*h^9*u^6*p*LR*LRd + 102*nf^2*
      T^4*h^9*u^6*p*LL*LLd + 102*nf^2*T^4*h^9*u^6*p*QR*QRd + 102*nf^2*T^4*h^9*
      u^6*p*QL*QLd + 17*nf^2*T^4*h^9*u^7*LR*LRd + 17*nf^2*T^4*h^9*u^7*LL*LLd
       + 17*nf^2*T^4*h^9*u^7*QR*QRd + 17*nf^2*T^4*h^9*u^7*QL*QLd - 1/3*nf^2*
      T^5*h^9*u*W^2*QRd^3*LLd - 1/3*nf^2*T^5*h^9*u*W^2*QR^3*LL - 1/3*nf^2*T^5*
      h^9*u*W^2*QLd^3*LRd - 1/3*nf^2*T^5*h^9*u*W^2*QL^3*LR + 4*nf^2*T^5*h^9*u*
      W^3*LR*LRd + 4*nf^2*T^5*h^9*u*W^3*LL*LLd + 4*nf^2*T^5*h^9*u*W^3*QR*QRd
       + 4*nf^2*T^5*h^9*u*W^3*QL*QLd + 32*nf^2*T^5*h^9*u^2*p*W^2*LR*LRd + 32*
      nf^2*T^5*h^9*u^2*p*W^2*LL*LLd + 32*nf^2*T^5*h^9*u^2*p*W^2*QR*QRd + 32*
      nf^2*T^5*h^9*u^2*p*W^2*QL*QLd - 1/9*nf^2*T^5*h^9*u^3*LR^3*LRd^3 - 1/9*
      nf^2*T^5*h^9*u^3*LL^3*LLd^3 - 1/3*nf^2*T^5*h^9*u^3*QR^3*QRd^3 - 1/3*nf^2
      *T^5*h^9*u^3*QL^3*QLd^3 - 1/3*nf^2*T^5*h^9*u^3*W*QRd^3*LLd - 1/3*nf^2*
      T^5*h^9*u^3*W*QR^3*LL - 1/3*nf^2*T^5*h^9*u^3*W*QLd^3*LRd - 1/3*nf^2*T^5*
      h^9*u^3*W*QL^3*LR + 8*nf^2*T^5*h^9*u^3*W*G*QR*QRd + 8*nf^2*T^5*h^9*u^3*W
      *G*QL*QLd + 23*nf^2*T^5*h^9*u^3*W^2*LR*LRd + 23*nf^2*T^5*h^9*u^3*W^2*LL*
      LLd + 23*nf^2*T^5*h^9*u^3*W^2*QR*QRd + 23*nf^2*T^5*h^9*u^3*W^2*QL*QLd +
      8*nf^2*T^5*h^9*u^3*B*W*LR*LRd + 8*nf^2*T^5*h^9*u^3*B*W*LL*LLd + 8*nf^2*
      T^5*h^9*u^3*B*W*QR*QRd + 8*nf^2*T^5*h^9*u^3*B*W*QL*QLd + 86*nf^2*T^5*h^9
      *u^3*p^2*W*LR*LRd + 86*nf^2*T^5*h^9*u^3*p^2*W*LL*LLd + 86*nf^2*T^5*h^9*
      u^3*p^2*W*QR*QRd + 86*nf^2*T^5*h^9*u^3*p^2*W*QL*QLd + 18*nf^2*T^5*h^9*
      u^4*p*G*QR*QRd + 18*nf^2*T^5*h^9*u^4*p*G*QL*QLd + 96*nf^2*T^5*h^9*u^4*p*
      W*LR*LRd + 96*nf^2*T^5*h^9*u^4*p*W*LL*LLd + 96*nf^2*T^5*h^9*u^4*p*W*QR*
      QRd + 96*nf^2*T^5*h^9*u^4*p*W*QL*QLd + 18*nf^2*T^5*h^9*u^4*p*B*LR*LRd +
      18*nf^2*T^5*h^9*u^4*p*B*LL*LLd + 18*nf^2*T^5*h^9*u^4*p*B*QR*QRd + 18*
      nf^2*T^5*h^9*u^4*p*B*QL*QLd + 69*nf^2*T^5*h^9*u^4*p^3*LR*LRd + 69*nf^2*
      T^5*h^9*u^4*p^3*LL*LLd + 69*nf^2*T^5*h^9*u^4*p^3*QR*QRd + 69*nf^2*T^5*
      h^9*u^4*p^3*QL*QLd - 1/3*nf^2*T^5*h^9*u^5*QRd^3*LLd - 1/3*nf^2*T^5*h^9*
      u^5*QR^3*LL - 1/3*nf^2*T^5*h^9*u^5*QLd^3*LRd - 1/3*nf^2*T^5*h^9*u^5*QL^3
      *LR + 8*nf^2*T^5*h^9*u^5*G*QR*QRd + 8*nf^2*T^5*h^9*u^5*G*QL*QLd + 30*
      nf^2*T^5*h^9*u^5*W*LR*LRd + 30*nf^2*T^5*h^9*u^5*W*LL*LLd + 30*nf^2*T^5*
      h^9*u^5*W*QR*QRd + 30*nf^2*T^5*h^9*u^5*W*QL*QLd + 8*nf^2*T^5*h^9*u^5*B*
      LR*LRd + 8*nf^2*T^5*h^9*u^5*B*LL*LLd + 8*nf^2*T^5*h^9*u^5*B*QR*QRd + 8*
      nf^2*T^5*h^9*u^5*B*QL*QLd + 95*nf^2*T^5*h^9*u^5*p^2*LR*LRd + 95*nf^2*T^5
      *h^9*u^5*p^2*LL*LLd + 95*nf^2*T^5*h^9*u^5*p^2*QR*QRd + 95*nf^2*T^5*h^9*
      u^5*p^2*QL*QLd + 50*nf^2*T^5*h^9*u^6*p*LR*LRd + 50*nf^2*T^5*h^9*u^6*p*LL
      *LLd + 50*nf^2*T^5*h^9*u^6*p*QR*QRd + 50*nf^2*T^5*h^9*u^6*p*QL*QLd + 11*
      nf^2*T^5*h^9*u^7*LR*LRd + 11*nf^2*T^5*h^9*u^7*LL*LLd + 11*nf^2*T^5*h^9*
      u^7*QR*QRd + 11*nf^2*T^5*h^9*u^7*QL*QLd + 2/9*nf^2*T^6*h^9*u^3*LR^3*
      LRd^3 + 2/9*nf^2*T^6*h^9*u^3*LL^3*LLd^3 + 2/3*nf^2*T^6*h^9*u^3*QR^3*
      QRd^3 + 2/3*nf^2*T^6*h^9*u^3*QL^3*QLd^3 + 4*nf^2*T^6*h^9*u^3*W^2*LR*LRd
       + 4*nf^2*T^6*h^9*u^3*W^2*LL*LLd + 4*nf^2*T^6*h^9*u^3*W^2*QR*QRd + 4*
      nf^2*T^6*h^9*u^3*W^2*QL*QLd + 18*nf^2*T^6*h^9*u^4*p*W*LR*LRd + 18*nf^2*
      T^6*h^9*u^4*p*W*LL*LLd + 18*nf^2*T^6*h^9*u^4*p*W*QR*QRd + 18*nf^2*T^6*
      h^9*u^4*p*W*QL*QLd - 1/3*nf^2*T^6*h^9*u^5*QRd^3*LLd - 1/3*nf^2*T^6*h^9*
      u^5*QR^3*LL - 1/3*nf^2*T^6*h^9*u^5*QLd^3*LRd - 1/3*nf^2*T^6*h^9*u^5*QL^3
      *LR + 2*nf^2*T^6*h^9*u^5*G*QR*QRd + 2*nf^2*T^6*h^9*u^5*G*QL*QLd + 10*
      nf^2*T^6*h^9*u^5*W*LR*LRd + 10*nf^2*T^6*h^9*u^5*W*LL*LLd + 10*nf^2*T^6*
      h^9*u^5*W*QR*QRd + 10*nf^2*T^6*h^9*u^5*W*QL*QLd + 2*nf^2*T^6*h^9*u^5*B*
      LR*LRd + 2*nf^2*T^6*h^9*u^5*B*LL*LLd + 2*nf^2*T^6*h^9*u^5*B*QR*QRd + 2*
      nf^2*T^6*h^9*u^5*B*QL*QLd + 20*nf^2*T^6*h^9*u^5*p^2*LR*LRd + 20*nf^2*T^6
      *h^9*u^5*p^2*LL*LLd + 20*nf^2*T^6*h^9*u^5*p^2*QR*QRd + 20*nf^2*T^6*h^9*
      u^5*p^2*QL*QLd + 18*nf^2*T^6*h^9*u^6*p*LR*LRd + 18*nf^2*T^6*h^9*u^6*p*LL
      *LLd + 18*nf^2*T^6*h^9*u^6*p*QR*QRd + 18*nf^2*T^6*h^9*u^6*p*QL*QLd + 6*
      nf^2*T^6*h^9*u^7*LR*LRd + 6*nf^2*T^6*h^9*u^7*LL*LLd + 6*nf^2*T^6*h^9*u^7
      *QR*QRd + 6*nf^2*T^6*h^9*u^7*QL*QLd - 1/3*nf^2*T^7*h^9*u^5*QRd^3*LLd - 1/
      3*nf^2*T^7*h^9*u^5*QR^3*LL - 1/3*nf^2*T^7*h^9*u^5*QLd^3*LRd - 1/3*nf^2*
      T^7*h^9*u^5*QL^3*LR + 2*nf^2*T^7*h^9*u^5*W*LR*LRd + 2*nf^2*T^7*h^9*u^5*W
      *LL*LLd + 2*nf^2*T^7*h^9*u^5*W*QR*QRd + 2*nf^2*T^7*h^9*u^5*W*QL*QLd + 4*
      nf^2*T^7*h^9*u^6*p*LR*LRd + 4*nf^2*T^7*h^9*u^6*p*LL*LLd + 4*nf^2*T^7*h^9
      *u^6*p*QR*QRd + 4*nf^2*T^7*h^9*u^6*p*QL*QLd + 3*nf^2*T^7*h^9*u^7*LR*LRd
       + 3*nf^2*T^7*h^9*u^7*LL*LLd + 3*nf^2*T^7*h^9*u^7*QR*QRd + 3*nf^2*T^7*
      h^9*u^7*QL*QLd + nf^2*T^8*h^9*u^7*LR*LRd + nf^2*T^8*h^9*u^7*LL*LLd +
      nf^2*T^8*h^9*u^7*QR*QRd + nf^2*T^8*h^9*u^7*QL*QLd - 1/12*nf^3*h^9*p*LLd*
      LR^4*LRd^3 - 1/12*nf^3*h^9*p*LL*LR^3*LRd^4 - 1/12*nf^3*h^9*p*LL^3*LLd^4*
      LR - 1/12*nf^3*h^9*p*LL^4*LLd^3*LRd - 1/12*nf^3*h^9*p*QLd*QR^4*QRd^3 - 1/
      12*nf^3*h^9*p*QL*QR^3*QRd^4 - 1/12*nf^3*h^9*p*QL^3*QLd^4*QR - 1/12*nf^3*
      h^9*p*QL^4*QLd^3*QRd - 1/6*nf^3*h^9*p*G*QRd^3*LLd^2*LR - 1/6*nf^3*h^9*p*
      G*QR^3*LL^2*LRd + 1/3*nf^3*h^9*p*G*QR^3*QRd^3 - 1/6*nf^3*h^9*p*G*QLd^3*
      LL*LRd^2 - 1/6*nf^3*h^9*p*G*QL^3*LLd*LR^2 + 1/3*nf^3*h^9*p*G*QL^3*QLd^3
       - 1/2*nf^3*h^9*p*W*QR*QRd^4*LRd - 1/2*nf^3*h^9*p*W*QR^4*QRd*LR - 1/2*
      nf^3*h^9*p*W*QLd*QR^4*LL - 1/2*nf^3*h^9*p*W*QLd^4*QR*LRd - 1/2*nf^3*h^9*
      p*W*QL*QRd^4*LLd - 1/2*nf^3*h^9*p*W*QL*QLd^4*LLd - 1/2*nf^3*h^9*p*W*QL^4
      *QRd*LR - 1/2*nf^3*h^9*p*W*QL^4*QLd*LL - 5*nf^3*h^9*p*W^2*LLd*LR^2*LRd
       - 5*nf^3*h^9*p*W^2*LL*LR*LRd^2 - 5*nf^3*h^9*p*W^2*LL*LLd^2*LR - 5*nf^3*
      h^9*p*W^2*LL^2*LLd*LRd + 5*nf^3*h^9*p*W^2*QRd^3*LLd + 5*nf^3*h^9*p*W^2*
      QR^3*LL + 5*nf^3*h^9*p*W^2*QLd*QRd^2*LRd + 5*nf^3*h^9*p*W^2*QLd^2*QRd*
      LLd + 5*nf^3*h^9*p*W^2*QLd^3*LRd + 5*nf^3*h^9*p*W^2*QL*QR^2*LR + 5*nf^3*
      h^9*p*W^2*QL^2*QR*LL + 5*nf^3*h^9*p*W^2*QL^3*LR + 1/3*nf^3*h^9*p*B*LR^3*
      LRd^3 + 1/3*nf^3*h^9*p*B*LL^3*LLd^3 + 1/6*nf^3*h^9*p*B*QRd^3*LLd^2*LR -
      1/2*nf^3*h^9*p*B*QR*QRd^4*LRd + 1/6*nf^3*h^9*p*B*QR^3*LL^2*LRd - 1/2*
      nf^3*h^9*p*B*QR^4*QRd*LR - 1/2*nf^3*h^9*p*B*QLd*QR^4*LL + 1/6*nf^3*h^9*p
      *B*QLd^3*LL*LRd^2 - 1/2*nf^3*h^9*p*B*QLd^4*QR*LRd - 1/2*nf^3*h^9*p*B*QL*
      QRd^4*LLd - 1/2*nf^3*h^9*p*B*QL*QLd^4*LLd + 1/6*nf^3*h^9*p*B*QL^3*LLd*
      LR^2 - 1/2*nf^3*h^9*p*B*QL^4*QRd*LR - 1/2*nf^3*h^9*p*B*QL^4*QLd*LL - 5*
      nf^3*h^9*p*B*W*LLd*LR^2*LRd - 5*nf^3*h^9*p*B*W*LL*LR*LRd^2 - 5*nf^3*h^9*
      p*B*W*LL*LLd^2*LR - 5*nf^3*h^9*p*B*W*LL^2*LLd*LRd + 5*nf^3*h^9*p*B*W*
      QRd^3*LLd + 5*nf^3*h^9*p*B*W*QR^3*LL + 5*nf^3*h^9*p*B*W*QLd*QRd^2*LRd +
      5*nf^3*h^9*p*B*W*QLd^2*QRd*LLd + 5*nf^3*h^9*p*B*W*QLd^3*LRd + 5*nf^3*h^9
      *p*B*W*QL*QR^2*LR + 5*nf^3*h^9*p*B*W*QL^2*QR*LL + 5*nf^3*h^9*p*B*W*QL^3*
      LR - 1/3*nf^3*h^9*p^3*LR^3*LRd^3 - 1/6*nf^3*h^9*p^3*LLd^2*LR^3*LRd - 1/6
      *nf^3*h^9*p^3*LL*LLd^3*LR^2 - 1/6*nf^3*h^9*p^3*LL^2*LR*LRd^3 - 1/6*nf^3*
      h^9*p^3*LL^3*LLd*LRd^2 - 1/3*nf^3*h^9*p^3*LL^3*LLd^3 - 1/6*nf^3*h^9*p^3*
      QRd^3*LR*LRd^2 - 1/6*nf^3*h^9*p^3*QRd^3*LLd^2*LR - 1/4*nf^3*h^9*p^3*QR*
      QRd^4*LRd - 1/6*nf^3*h^9*p^3*QR^3*LR^2*LRd - 1/6*nf^3*h^9*p^3*QR^3*LL^2*
      LRd - 1/4*nf^3*h^9*p^3*QR^4*QRd*LR - 1/4*nf^3*h^9*p^3*QLd*QR^4*LL - 1/6*
      nf^3*h^9*p^3*QLd^3*LL*LRd^2 - 1/6*nf^3*h^9*p^3*QLd^3*LL*LLd^2 - 1/4*nf^3
      *h^9*p^3*QLd^4*QR*LRd - 1/4*nf^3*h^9*p^3*QL*QRd^4*LLd - 1/4*nf^3*h^9*p^3
      *QL*QLd^4*LLd - 1/6*nf^3*h^9*p^3*QL^3*LLd*LR^2 - 1/6*nf^3*h^9*p^3*QL^3*
      LL^2*LLd - 1/4*nf^3*h^9*p^3*QL^4*QRd*LR - 1/4*nf^3*h^9*p^3*QL^4*QLd*LL
       - 15/2*nf^3*h^9*p^3*W*LLd*LR^2*LRd - 15/2*nf^3*h^9*p^3*W*LL*LR*LRd^2 -
      15/2*nf^3*h^9*p^3*W*LL*LLd^2*LR - 15/2*nf^3*h^9*p^3*W*LL^2*LLd*LRd + 15/
      2*nf^3*h^9*p^3*W*QRd^3*LLd + 15/2*nf^3*h^9*p^3*W*QR^3*LL + 15/2*nf^3*h^9
      *p^3*W*QLd*QRd^2*LRd + 15/2*nf^3*h^9*p^3*W*QLd^2*QRd*LLd + 15/2*nf^3*h^9
      *p^3*W*QLd^3*LRd + 15/2*nf^3*h^9*p^3*W*QL*QR^2*LR + 15/2*nf^3*h^9*p^3*W*
      QL^2*QR*LL + 15/2*nf^3*h^9*p^3*W*QL^3*LR - 1/12*nf^3*h^9*u*LLd*LR^4*
      LRd^3 - 1/12*nf^3*h^9*u*LLd^3*LR^4*LRd - 1/12*nf^3*h^9*u*LL*LR^3*LRd^4
       - 1/12*nf^3*h^9*u*LL*LLd^4*LR^3 - 1/12*nf^3*h^9*u*LL^3*LR*LRd^4 - 1/12*
      nf^3*h^9*u*LL^3*LLd^4*LR - 1/12*nf^3*h^9*u*LL^4*LLd*LRd^3 - 1/12*nf^3*
      h^9*u*LL^4*LLd^3*LRd + 1/18*nf^3*h^9*u*QRd^3*LLd^3*LR^2 + 1/18*nf^3*h^9*
      u*QRd^3*LL^2*LLd^3 + 1/18*nf^3*h^9*u*QR^3*LL^3*LRd^2 + 1/18*nf^3*h^9*u*
      QR^3*LL^3*LLd^2 - 1/12*nf^3*h^9*u*QLd*QR^4*QRd^3 + 1/18*nf^3*h^9*u*QLd^3
      *LR^2*LRd^3 + 1/18*nf^3*h^9*u*QLd^3*LL^2*LRd^3 + 1/9*nf^3*h^9*u*QLd^3*
      QRd^3*LRd^2 + 1/9*nf^3*h^9*u*QLd^3*QRd^3*LLd^2 - 1/12*nf^3*h^9*u*QLd^3*
      QR^4*QRd - 1/12*nf^3*h^9*u*QL*QR^3*QRd^4 - 1/12*nf^3*h^9*u*QL*QLd^4*QR^3
       + 1/18*nf^3*h^9*u*QL^3*LR^3*LRd^2 + 1/18*nf^3*h^9*u*QL^3*LLd^2*LR^3 - 1/
      12*nf^3*h^9*u*QL^3*QR*QRd^4 + 1/9*nf^3*h^9*u*QL^3*QR^3*LR^2 + 1/9*nf^3*
      h^9*u*QL^3*QR^3*LL^2 - 1/12*nf^3*h^9*u*QL^3*QLd^4*QR - 1/12*nf^3*h^9*u*
      QL^4*QLd*QRd^3 - 1/12*nf^3*h^9*u*QL^4*QLd^3*QRd - nf^3*h^9*u*G^2*LLd*
      LR^2*LRd - nf^3*h^9*u*G^2*LL*LR*LRd^2 - nf^3*h^9*u*G^2*LL*LLd^2*LR -
      nf^3*h^9*u*G^2*LL^2*LLd*LRd - nf^3*h^9*u*G^2*QLd*QR^2*QRd - nf^3*h^9*u*
      G^2*QL*QR*QRd^2 - nf^3*h^9*u*G^2*QL*QLd^2*QR - nf^3*h^9*u*G^2*QL^2*QLd*
      QRd + 1/3*nf^3*h^9*u*W*LR^3*LRd^3 - 1/6*nf^3*h^9*u*W*LLd^2*LR^3*LRd - 1/
      6*nf^3*h^9*u*W*LL*LLd^3*LR^2 - 1/6*nf^3*h^9*u*W*LL^2*LR*LRd^3 - 1/6*nf^3
      *h^9*u*W*LL^3*LLd*LRd^2 + 1/3*nf^3*h^9*u*W*LL^3*LLd^3 - 1/6*nf^3*h^9*u*W
      *QRd^3*LR*LRd^2 + 1/6*nf^3*h^9*u*W*QRd^3*LLd^2*LR - 1/2*nf^3*h^9*u*W*QR*
      QRd^4*LRd - 1/6*nf^3*h^9*u*W*QR^3*LR^2*LRd + 1/6*nf^3*h^9*u*W*QR^3*LL^2*
      LRd - 1/2*nf^3*h^9*u*W*QR^4*QRd*LR - 1/2*nf^3*h^9*u*W*QLd*QR^4*LL + 1/6*
      nf^3*h^9*u*W*QLd^3*LL*LRd^2 - 1/6*nf^3*h^9*u*W*QLd^3*LL*LLd^2 - 1/2*nf^3
      *h^9*u*W*QLd^4*QR*LRd - 1/2*nf^3*h^9*u*W*QL*QRd^4*LLd - 1/2*nf^3*h^9*u*W
      *QL*QLd^4*LLd + 1/6*nf^3*h^9*u*W*QL^3*LLd*LR^2 - 1/6*nf^3*h^9*u*W*QL^3*
      LL^2*LLd - 1/2*nf^3*h^9*u*W*QL^4*QRd*LR - 1/2*nf^3*h^9*u*W*QL^4*QLd*LL
       - 5*nf^3*h^9*u*W^2*LLd*LR^2*LRd - 5*nf^3*h^9*u*W^2*LL*LR*LRd^2 - 5*nf^3
      *h^9*u*W^2*LL*LLd^2*LR - 5*nf^3*h^9*u*W^2*LL^2*LLd*LRd + 5*nf^3*h^9*u*
      W^2*QRd^3*LLd + 5*nf^3*h^9*u*W^2*QR^3*LL + 5*nf^3*h^9*u*W^2*QLd*QRd^2*
      LRd + 5*nf^3*h^9*u*W^2*QLd^2*QRd*LLd + 5*nf^3*h^9*u*W^2*QLd^3*LRd + 5*
      nf^3*h^9*u*W^2*QL*QR^2*LR + 5*nf^3*h^9*u*W^2*QL^2*QR*LL + 5*nf^3*h^9*u*
      W^2*QL^3*LR - 1/2*nf^3*h^9*u*B*QR*QRd^4*LRd - 1/2*nf^3*h^9*u*B*QR^4*QRd*
      LR - 1/2*nf^3*h^9*u*B*QLd*QR^4*LL - 1/2*nf^3*h^9*u*B*QLd^4*QR*LRd - 1/2*
      nf^3*h^9*u*B*QL*QRd^4*LLd - 1/2*nf^3*h^9*u*B*QL*QLd^4*LLd - 1/2*nf^3*h^9
      *u*B*QL^4*QRd*LR - 1/2*nf^3*h^9*u*B*QL^4*QLd*LL - 4*nf^3*h^9*u*B*W*LLd*
      LR^2*LRd - 4*nf^3*h^9*u*B*W*LL*LR*LRd^2 - 4*nf^3*h^9*u*B*W*LL*LLd^2*LR
       - 4*nf^3*h^9*u*B*W*LL^2*LLd*LRd + 4*nf^3*h^9*u*B*W*QRd^3*LLd + 4*nf^3*
      h^9*u*B*W*QR^3*LL + 4*nf^3*h^9*u*B*W*QLd*QRd^2*LRd + 4*nf^3*h^9*u*B*W*
      QLd^2*QRd*LLd + 4*nf^3*h^9*u*B*W*QLd^3*LRd + 4*nf^3*h^9*u*B*W*QL*QR^2*LR
       + 4*nf^3*h^9*u*B*W*QL^2*QR*LL + 4*nf^3*h^9*u*B*W*QL^3*LR - nf^3*h^9*u*
      B^2*LLd*LR^2*LRd - nf^3*h^9*u*B^2*LL*LR*LRd^2 - nf^3*h^9*u*B^2*LL*LLd^2*
      LR - nf^3*h^9*u*B^2*LL^2*LLd*LRd + nf^3*h^9*u*B^2*QRd^3*LLd + nf^3*h^9*u
      *B^2*QR^3*LL + nf^3*h^9*u*B^2*QLd*QRd^2*LRd + nf^3*h^9*u*B^2*QLd^2*QRd*
      LLd + nf^3*h^9*u*B^2*QLd^3*LRd + nf^3*h^9*u*B^2*QL*QR^2*LR + nf^3*h^9*u*
      B^2*QL^2*QR*LL + nf^3*h^9*u*B^2*QL^3*LR - 3/4*nf^3*h^9*u*p^2*QR*QRd^4*
      LRd - 3/4*nf^3*h^9*u*p^2*QR^4*QRd*LR - 3/4*nf^3*h^9*u*p^2*QLd*QR^4*LL -
      3/4*nf^3*h^9*u*p^2*QLd^4*QR*LRd - 3/4*nf^3*h^9*u*p^2*QL*QRd^4*LLd - 3/4*
      nf^3*h^9*u*p^2*QL*QLd^4*LLd - 3/4*nf^3*h^9*u*p^2*QL^4*QRd*LR - 3/4*nf^3*
      h^9*u*p^2*QL^4*QLd*LL - 27*nf^3*h^9*u*p^2*W*LLd*LR^2*LRd - 27*nf^3*h^9*u
      *p^2*W*LL*LR*LRd^2 - 27*nf^3*h^9*u*p^2*W*LL*LLd^2*LR - 27*nf^3*h^9*u*p^2
      *W*LL^2*LLd*LRd + 27*nf^3*h^9*u*p^2*W*QRd^3*LLd + 27*nf^3*h^9*u*p^2*W*
      QR^3*LL + 27*nf^3*h^9*u*p^2*W*QLd*QRd^2*LRd + 27*nf^3*h^9*u*p^2*W*QLd^2*
      QRd*LLd + 27*nf^3*h^9*u*p^2*W*QLd^3*LRd + 27*nf^3*h^9*u*p^2*W*QL*QR^2*LR
       + 27*nf^3*h^9*u*p^2*W*QL^2*QR*LL + 27*nf^3*h^9*u*p^2*W*QL^3*LR - 27/2*
      nf^3*h^9*u*p^2*B*LLd*LR^2*LRd - 27/2*nf^3*h^9*u*p^2*B*LL*LR*LRd^2 - 27/2
      *nf^3*h^9*u*p^2*B*LL*LLd^2*LR - 27/2*nf^3*h^9*u*p^2*B*LL^2*LLd*LRd + 27/
      2*nf^3*h^9*u*p^2*B*QRd^3*LLd + 27/2*nf^3*h^9*u*p^2*B*QR^3*LL + 27/2*nf^3
      *h^9*u*p^2*B*QLd*QRd^2*LRd + 27/2*nf^3*h^9*u*p^2*B*QLd^2*QRd*LLd + 27/2*
      nf^3*h^9*u*p^2*B*QLd^3*LRd + 27/2*nf^3*h^9*u*p^2*B*QL*QR^2*LR + 27/2*
      nf^3*h^9*u*p^2*B*QL^2*QR*LL + 27/2*nf^3*h^9*u*p^2*B*QL^3*LR - 15*nf^3*
      h^9*u*p^4*LLd*LR^2*LRd - 15*nf^3*h^9*u*p^4*LL*LR*LRd^2 - 15*nf^3*h^9*u*
      p^4*LL*LLd^2*LR - 15*nf^3*h^9*u*p^4*LL^2*LLd*LRd + 15*nf^3*h^9*u*p^4*
      QRd^3*LLd + 15*nf^3*h^9*u*p^4*QR^3*LL + 15*nf^3*h^9*u*p^4*QLd*QRd^2*LRd
       + 15*nf^3*h^9*u*p^4*QLd^2*QRd*LLd + 15*nf^3*h^9*u*p^4*QLd^3*LRd + 15*
      nf^3*h^9*u*p^4*QL*QR^2*LR + 15*nf^3*h^9*u*p^4*QL^2*QR*LL + 15*nf^3*h^9*u
      *p^4*QL^3*LR + 1/3*nf^3*h^9*u^2*p*LR^3*LRd^3 + 1/3*nf^3*h^9*u^2*p*LL^3*
      LLd^3 + 1/6*nf^3*h^9*u^2*p*QRd^3*LLd^2*LR - 3/4*nf^3*h^9*u^2*p*QR*QRd^4*
      LRd + 1/6*nf^3*h^9*u^2*p*QR^3*LL^2*LRd - 3/4*nf^3*h^9*u^2*p*QR^4*QRd*LR
       - 3/4*nf^3*h^9*u^2*p*QLd*QR^4*LL + 1/6*nf^3*h^9*u^2*p*QLd^3*LL*LRd^2 -
      3/4*nf^3*h^9*u^2*p*QLd^4*QR*LRd - 3/4*nf^3*h^9*u^2*p*QL*QRd^4*LLd - 3/4*
      nf^3*h^9*u^2*p*QL*QLd^4*LLd + 1/6*nf^3*h^9*u^2*p*QL^3*LLd*LR^2 - 3/4*
      nf^3*h^9*u^2*p*QL^4*QRd*LR - 3/4*nf^3*h^9*u^2*p*QL^4*QLd*LL - 63/2*nf^3*
      h^9*u^2*p*W*LLd*LR^2*LRd - 63/2*nf^3*h^9*u^2*p*W*LL*LR*LRd^2 - 63/2*nf^3
      *h^9*u^2*p*W*LL*LLd^2*LR - 63/2*nf^3*h^9*u^2*p*W*LL^2*LLd*LRd + 63/2*
      nf^3*h^9*u^2*p*W*QRd^3*LLd + 63/2*nf^3*h^9*u^2*p*W*QR^3*LL + 63/2*nf^3*
      h^9*u^2*p*W*QLd*QRd^2*LRd + 63/2*nf^3*h^9*u^2*p*W*QLd^2*QRd*LLd + 63/2*
      nf^3*h^9*u^2*p*W*QLd^3*LRd + 63/2*nf^3*h^9*u^2*p*W*QL*QR^2*LR + 63/2*
      nf^3*h^9*u^2*p*W*QL^2*QR*LL + 63/2*nf^3*h^9*u^2*p*W*QL^3*LR - 25/2*nf^3*
      h^9*u^2*p*B*LLd*LR^2*LRd - 25/2*nf^3*h^9*u^2*p*B*LL*LR*LRd^2 - 25/2*nf^3
      *h^9*u^2*p*B*LL*LLd^2*LR - 25/2*nf^3*h^9*u^2*p*B*LL^2*LLd*LRd + 25/2*
      nf^3*h^9*u^2*p*B*QRd^3*LLd + 25/2*nf^3*h^9*u^2*p*B*QR^3*LL + 25/2*nf^3*
      h^9*u^2*p*B*QLd*QRd^2*LRd + 25/2*nf^3*h^9*u^2*p*B*QLd^2*QRd*LLd + 25/2*
      nf^3*h^9*u^2*p*B*QLd^3*LRd + 25/2*nf^3*h^9*u^2*p*B*QL*QR^2*LR + 25/2*
      nf^3*h^9*u^2*p*B*QL^2*QR*LL + 25/2*nf^3*h^9*u^2*p*B*QL^3*LR - 59/2*nf^3*
      h^9*u^2*p^3*LLd*LR^2*LRd - 59/2*nf^3*h^9*u^2*p^3*LL*LR*LRd^2 - 59/2*nf^3
      *h^9*u^2*p^3*LL*LLd^2*LR - 59/2*nf^3*h^9*u^2*p^3*LL^2*LLd*LRd + 59/2*
      nf^3*h^9*u^2*p^3*QRd^3*LLd + 59/2*nf^3*h^9*u^2*p^3*QR^3*LL + 59/2*nf^3*
      h^9*u^2*p^3*QLd*QRd^2*LRd + 59/2*nf^3*h^9*u^2*p^3*QLd^2*QRd*LLd + 59/2*
      nf^3*h^9*u^2*p^3*QLd^3*LRd + 59/2*nf^3*h^9*u^2*p^3*QL*QR^2*LR + 59/2*
      nf^3*h^9*u^2*p^3*QL^2*QR*LL + 59/2*nf^3*h^9*u^2*p^3*QL^3*LR - 1/3*nf^3*
      h^9*u^3*LR^3*LRd^3 - 1/3*nf^3*h^9*u^3*LLd^2*LR^3*LRd - 1/3*nf^3*h^9*u^3*
      LL*LLd^3*LR^2 - 1/3*nf^3*h^9*u^3*LL^2*LR*LRd^3 - 1/3*nf^3*h^9*u^3*LL^3*
      LLd*LRd^2 - 1/3*nf^3*h^9*u^3*LL^3*LLd^3 - 1/3*nf^3*h^9*u^3*QRd^3*LR*
      LRd^2 - 1/6*nf^3*h^9*u^3*QRd^3*LLd^2*LR - 1/4*nf^3*h^9*u^3*QR*QRd^4*LRd
       - 1/3*nf^3*h^9*u^3*QR^3*LR^2*LRd - 1/6*nf^3*h^9*u^3*QR^3*LL^2*LRd - 1/4
      *nf^3*h^9*u^3*QR^4*QRd*LR - 1/4*nf^3*h^9*u^3*QLd*QR^4*LL - 1/6*nf^3*h^9*
      u^3*QLd^3*LL*LRd^2 - 1/3*nf^3*h^9*u^3*QLd^3*LL*LLd^2 - 1/4*nf^3*h^9*u^3*
      QLd^4*QR*LRd - 1/4*nf^3*h^9*u^3*QL*QRd^4*LLd - 1/4*nf^3*h^9*u^3*QL*QLd^4
      *LLd - 1/6*nf^3*h^9*u^3*QL^3*LLd*LR^2 - 1/3*nf^3*h^9*u^3*QL^3*LL^2*LLd
       - 1/4*nf^3*h^9*u^3*QL^4*QRd*LR - 1/4*nf^3*h^9*u^3*QL^4*QLd*LL - 19/2*
      nf^3*h^9*u^3*W*LLd*LR^2*LRd - 19/2*nf^3*h^9*u^3*W*LL*LR*LRd^2 - 19/2*
      nf^3*h^9*u^3*W*LL*LLd^2*LR - 19/2*nf^3*h^9*u^3*W*LL^2*LLd*LRd + 19/2*
      nf^3*h^9*u^3*W*QRd^3*LLd + 19/2*nf^3*h^9*u^3*W*QR^3*LL + 19/2*nf^3*h^9*
      u^3*W*QLd*QRd^2*LRd + 19/2*nf^3*h^9*u^3*W*QLd^2*QRd*LLd + 19/2*nf^3*h^9*
      u^3*W*QLd^3*LRd + 19/2*nf^3*h^9*u^3*W*QL*QR^2*LR + 19/2*nf^3*h^9*u^3*W*
      QL^2*QR*LL + 19/2*nf^3*h^9*u^3*W*QL^3*LR - 4*nf^3*h^9*u^3*B*LLd*LR^2*LRd
       - 4*nf^3*h^9*u^3*B*LL*LR*LRd^2 - 4*nf^3*h^9*u^3*B*LL*LLd^2*LR - 4*nf^3*
      h^9*u^3*B*LL^2*LLd*LRd + 4*nf^3*h^9*u^3*B*QRd^3*LLd + 4*nf^3*h^9*u^3*B*
      QR^3*LL + 4*nf^3*h^9*u^3*B*QLd*QRd^2*LRd + 4*nf^3*h^9*u^3*B*QLd^2*QRd*
      LLd + 4*nf^3*h^9*u^3*B*QLd^3*LRd + 4*nf^3*h^9*u^3*B*QL*QR^2*LR + 4*nf^3*
      h^9*u^3*B*QL^2*QR*LL + 4*nf^3*h^9*u^3*B*QL^3*LR - 35*nf^3*h^9*u^3*p^2*
      LLd*LR^2*LRd - 35*nf^3*h^9*u^3*p^2*LL*LR*LRd^2 - 35*nf^3*h^9*u^3*p^2*LL*
      LLd^2*LR - 35*nf^3*h^9*u^3*p^2*LL^2*LLd*LRd + 35*nf^3*h^9*u^3*p^2*QRd^3*
      LLd + 35*nf^3*h^9*u^3*p^2*QR^3*LL + 35*nf^3*h^9*u^3*p^2*QLd*QRd^2*LRd +
      35*nf^3*h^9*u^3*p^2*QLd^2*QRd*LLd + 35*nf^3*h^9*u^3*p^2*QLd^3*LRd + 35*
      nf^3*h^9*u^3*p^2*QL*QR^2*LR + 35*nf^3*h^9*u^3*p^2*QL^2*QR*LL + 35*nf^3*
      h^9*u^3*p^2*QL^3*LR - 17*nf^3*h^9*u^4*p*LLd*LR^2*LRd - 17*nf^3*h^9*u^4*p
      *LL*LR*LRd^2 - 17*nf^3*h^9*u^4*p*LL*LLd^2*LR - 17*nf^3*h^9*u^4*p*LL^2*
      LLd*LRd + 17*nf^3*h^9*u^4*p*QRd^3*LLd + 17*nf^3*h^9*u^4*p*QR^3*LL + 17*
      nf^3*h^9*u^4*p*QLd*QRd^2*LRd + 17*nf^3*h^9*u^4*p*QLd^2*QRd*LLd + 17*nf^3
      *h^9*u^4*p*QLd^3*LRd + 17*nf^3*h^9*u^4*p*QL*QR^2*LR + 17*nf^3*h^9*u^4*p*
      QL^2*QR*LL + 17*nf^3*h^9*u^4*p*QL^3*LR - 3*nf^3*h^9*u^5*LLd*LR^2*LRd - 3
      *nf^3*h^9*u^5*LL*LR*LRd^2 - 3*nf^3*h^9*u^5*LL*LLd^2*LR - 3*nf^3*h^9*u^5*
      LL^2*LLd*LRd + 3*nf^3*h^9*u^5*QRd^3*LLd + 3*nf^3*h^9*u^5*QR^3*LL + 3*
      nf^3*h^9*u^5*QLd*QRd^2*LRd + 3*nf^3*h^9*u^5*QLd^2*QRd*LLd + 3*nf^3*h^9*
      u^5*QLd^3*LRd + 3*nf^3*h^9*u^5*QL*QR^2*LR + 3*nf^3*h^9*u^5*QL^2*QR*LL +
      3*nf^3*h^9*u^5*QL^3*LR - 1/12*nf^3*T*h^9*p*LLd*LR^4*LRd^3 - 1/12*nf^3*T*
      h^9*p*LL*LR^3*LRd^4 - 1/12*nf^3*T*h^9*p*LL^3*LLd^4*LR - 1/12*nf^3*T*h^9*
      p*LL^4*LLd^3*LRd - 1/12*nf^3*T*h^9*p*QLd*QR^4*QRd^3 - 1/12*nf^3*T*h^9*p*
      QL*QR^3*QRd^4 - 1/12*nf^3*T*h^9*p*QL^3*QLd^4*QR - 1/12*nf^3*T*h^9*p*QL^4
      *QLd^3*QRd - 3*nf^3*T*h^9*p*G^2*LLd*LR^2*LRd - 3*nf^3*T*h^9*p*G^2*LL*LR*
      LRd^2 - 3*nf^3*T*h^9*p*G^2*LL*LLd^2*LR - 3*nf^3*T*h^9*p*G^2*LL^2*LLd*LRd
       + nf^3*T*h^9*p*G^2*QRd^3*LLd + nf^3*T*h^9*p*G^2*QR^3*LL + nf^3*T*h^9*p*
      G^2*QLd*QRd^2*LRd - 3*nf^3*T*h^9*p*G^2*QLd*QR^2*QRd + nf^3*T*h^9*p*G^2*
      QLd^2*QRd*LLd + nf^3*T*h^9*p*G^2*QLd^3*LRd - 3*nf^3*T*h^9*p*G^2*QL*QR*
      QRd^2 + nf^3*T*h^9*p*G^2*QL*QR^2*LR - 3*nf^3*T*h^9*p*G^2*QL*QLd^2*QR +
      nf^3*T*h^9*p*G^2*QL^2*QR*LL - 3*nf^3*T*h^9*p*G^2*QL^2*QLd*QRd + nf^3*T*
      h^9*p*G^2*QL^3*LR + 1/3*nf^3*T*h^9*p*W*LR^3*LRd^3 + 1/3*nf^3*T*h^9*p*W*
      LL^3*LLd^3 + 1/6*nf^3*T*h^9*p*W*QRd^3*LLd^2*LR - 1/2*nf^3*T*h^9*p*W*QR*
      QRd^4*LRd + 1/6*nf^3*T*h^9*p*W*QR^3*LL^2*LRd - 1/2*nf^3*T*h^9*p*W*QR^4*
      QRd*LR - 1/2*nf^3*T*h^9*p*W*QLd*QR^4*LL + 1/6*nf^3*T*h^9*p*W*QLd^3*LL*
      LRd^2 - 1/2*nf^3*T*h^9*p*W*QLd^4*QR*LRd - 1/2*nf^3*T*h^9*p*W*QL*QRd^4*
      LLd - 1/2*nf^3*T*h^9*p*W*QL*QLd^4*LLd + 1/6*nf^3*T*h^9*p*W*QL^3*LLd*LR^2
       - 1/2*nf^3*T*h^9*p*W*QL^4*QRd*LR - 1/2*nf^3*T*h^9*p*W*QL^4*QLd*LL - 13*
      nf^3*T*h^9*p*W^2*LLd*LR^2*LRd - 13*nf^3*T*h^9*p*W^2*LL*LR*LRd^2 - 13*
      nf^3*T*h^9*p*W^2*LL*LLd^2*LR - 13*nf^3*T*h^9*p*W^2*LL^2*LLd*LRd + 13*
      nf^3*T*h^9*p*W^2*QRd^3*LLd + 13*nf^3*T*h^9*p*W^2*QR^3*LL + 13*nf^3*T*h^9
      *p*W^2*QLd*QRd^2*LRd + 13*nf^3*T*h^9*p*W^2*QLd^2*QRd*LLd + 13*nf^3*T*h^9
      *p*W^2*QLd^3*LRd + 13*nf^3*T*h^9*p*W^2*QL*QR^2*LR + 13*nf^3*T*h^9*p*W^2*
      QL^2*QR*LL + 13*nf^3*T*h^9*p*W^2*QL^3*LR - 1/2*nf^3*T*h^9*p*B*QR*QRd^4*
      LRd - 1/2*nf^3*T*h^9*p*B*QR^4*QRd*LR - 1/2*nf^3*T*h^9*p*B*QLd*QR^4*LL -
      1/2*nf^3*T*h^9*p*B*QLd^4*QR*LRd - 1/2*nf^3*T*h^9*p*B*QL*QRd^4*LLd - 1/2*
      nf^3*T*h^9*p*B*QL*QLd^4*LLd - 1/2*nf^3*T*h^9*p*B*QL^4*QRd*LR - 1/2*nf^3*
      T*h^9*p*B*QL^4*QLd*LL - 10*nf^3*T*h^9*p*B*W*LLd*LR^2*LRd - 10*nf^3*T*h^9
      *p*B*W*LL*LR*LRd^2 - 10*nf^3*T*h^9*p*B*W*LL*LLd^2*LR - 10*nf^3*T*h^9*p*B
      *W*LL^2*LLd*LRd + 10*nf^3*T*h^9*p*B*W*QRd^3*LLd + 10*nf^3*T*h^9*p*B*W*
      QR^3*LL + 10*nf^3*T*h^9*p*B*W*QLd*QRd^2*LRd + 10*nf^3*T*h^9*p*B*W*QLd^2*
      QRd*LLd + 10*nf^3*T*h^9*p*B*W*QLd^3*LRd + 10*nf^3*T*h^9*p*B*W*QL*QR^2*LR
       + 10*nf^3*T*h^9*p*B*W*QL^2*QR*LL + 10*nf^3*T*h^9*p*B*W*QL^3*LR - 3*nf^3
      *T*h^9*p*B^2*LLd*LR^2*LRd - 3*nf^3*T*h^9*p*B^2*LL*LR*LRd^2 - 3*nf^3*T*
      h^9*p*B^2*LL*LLd^2*LR - 3*nf^3*T*h^9*p*B^2*LL^2*LLd*LRd + 3*nf^3*T*h^9*p
      *B^2*QRd^3*LLd + 3*nf^3*T*h^9*p*B^2*QR^3*LL + 3*nf^3*T*h^9*p*B^2*QLd*
      QRd^2*LRd + 3*nf^3*T*h^9*p*B^2*QLd^2*QRd*LLd + 3*nf^3*T*h^9*p*B^2*QLd^3*
      LRd + 3*nf^3*T*h^9*p*B^2*QL*QR^2*LR + 3*nf^3*T*h^9*p*B^2*QL^2*QR*LL + 3*
      nf^3*T*h^9*p*B^2*QL^3*LR - 1/4*nf^3*T*h^9*p^3*QR*QRd^4*LRd - 1/4*nf^3*T*
      h^9*p^3*QR^4*QRd*LR - 1/4*nf^3*T*h^9*p^3*QLd*QR^4*LL - 1/4*nf^3*T*h^9*
      p^3*QLd^4*QR*LRd - 1/4*nf^3*T*h^9*p^3*QL*QRd^4*LLd - 1/4*nf^3*T*h^9*p^3*
      QL*QLd^4*LLd - 1/4*nf^3*T*h^9*p^3*QL^4*QRd*LR - 1/4*nf^3*T*h^9*p^3*QL^4*
      QLd*LL - 15*nf^3*T*h^9*p^3*W*LLd*LR^2*LRd - 15*nf^3*T*h^9*p^3*W*LL*LR*
      LRd^2 - 15*nf^3*T*h^9*p^3*W*LL*LLd^2*LR - 15*nf^3*T*h^9*p^3*W*LL^2*LLd*
      LRd + 15*nf^3*T*h^9*p^3*W*QRd^3*LLd + 15*nf^3*T*h^9*p^3*W*QR^3*LL + 15*
      nf^3*T*h^9*p^3*W*QLd*QRd^2*LRd + 15*nf^3*T*h^9*p^3*W*QLd^2*QRd*LLd + 15*
      nf^3*T*h^9*p^3*W*QLd^3*LRd + 15*nf^3*T*h^9*p^3*W*QL*QR^2*LR + 15*nf^3*T*
      h^9*p^3*W*QL^2*QR*LL + 15*nf^3*T*h^9*p^3*W*QL^3*LR - 15/2*nf^3*T*h^9*p^3
      *B*LLd*LR^2*LRd - 15/2*nf^3*T*h^9*p^3*B*LL*LR*LRd^2 - 15/2*nf^3*T*h^9*
      p^3*B*LL*LLd^2*LR - 15/2*nf^3*T*h^9*p^3*B*LL^2*LLd*LRd + 15/2*nf^3*T*h^9
      *p^3*B*QRd^3*LLd + 15/2*nf^3*T*h^9*p^3*B*QR^3*LL + 15/2*nf^3*T*h^9*p^3*B
      *QLd*QRd^2*LRd + 15/2*nf^3*T*h^9*p^3*B*QLd^2*QRd*LLd + 15/2*nf^3*T*h^9*
      p^3*B*QLd^3*LRd + 15/2*nf^3*T*h^9*p^3*B*QL*QR^2*LR + 15/2*nf^3*T*h^9*p^3
      *B*QL^2*QR*LL + 15/2*nf^3*T*h^9*p^3*B*QL^3*LR - 7*nf^3*T*h^9*p^5*LLd*
      LR^2*LRd - 7*nf^3*T*h^9*p^5*LL*LR*LRd^2 - 7*nf^3*T*h^9*p^5*LL*LLd^2*LR
       - 7*nf^3*T*h^9*p^5*LL^2*LLd*LRd + 7*nf^3*T*h^9*p^5*QRd^3*LLd + 7*nf^3*T
      *h^9*p^5*QR^3*LL + 7*nf^3*T*h^9*p^5*QLd*QRd^2*LRd + 7*nf^3*T*h^9*p^5*
      QLd^2*QRd*LLd + 7*nf^3*T*h^9*p^5*QLd^3*LRd + 7*nf^3*T*h^9*p^5*QL*QR^2*LR
       + 7*nf^3*T*h^9*p^5*QL^2*QR*LL + 7*nf^3*T*h^9*p^5*QL^3*LR - 1/12*nf^3*T*
      h^9*u*LLd*LR^4*LRd^3 - 1/12*nf^3*T*h^9*u*LLd^3*LR^4*LRd - 1/12*nf^3*T*
      h^9*u*LL*LR^3*LRd^4 - 1/12*nf^3*T*h^9*u*LL*LLd^4*LR^3 - 1/12*nf^3*T*h^9*
      u*LL^3*LR*LRd^4 - 1/12*nf^3*T*h^9*u*LL^3*LLd^4*LR - 1/12*nf^3*T*h^9*u*
      LL^4*LLd*LRd^3 - 1/12*nf^3*T*h^9*u*LL^4*LLd^3*LRd - 1/12*nf^3*T*h^9*u*
      QLd*QR^4*QRd^3 - 1/10*nf^3*T*h^9*u*QLd^2*QR^5*LL - 1/12*nf^3*T*h^9*u*
      QLd^3*QR^4*QRd - 1/10*nf^3*T*h^9*u*QLd^5*QR^2*LRd - 1/12*nf^3*T*h^9*u*QL
      *QR^3*QRd^4 - 1/12*nf^3*T*h^9*u*QL*QLd^4*QR^3 - 1/10*nf^3*T*h^9*u*QL^2*
      QRd^5*LLd - 1/12*nf^3*T*h^9*u*QL^3*QR*QRd^4 - 1/12*nf^3*T*h^9*u*QL^3*
      QLd^4*QR - 1/12*nf^3*T*h^9*u*QL^4*QLd*QRd^3 - 1/12*nf^3*T*h^9*u*QL^4*
      QLd^3*QRd - 1/10*nf^3*T*h^9*u*QL^5*QRd^2*LR + 1/6*nf^3*T*h^9*u*G*QRd^3*
      LR*LRd^2 - 1/6*nf^3*T*h^9*u*G*QRd^3*LLd^2*LR + 1/6*nf^3*T*h^9*u*G*QR^3*
      LR^2*LRd - 1/6*nf^3*T*h^9*u*G*QR^3*LL^2*LRd + 1/3*nf^3*T*h^9*u*G*QR^3*
      QRd^3 - 1/6*nf^3*T*h^9*u*G*QLd^2*QR^3*QRd - 1/6*nf^3*T*h^9*u*G*QLd^3*LL*
      LRd^2 + 1/6*nf^3*T*h^9*u*G*QLd^3*LL*LLd^2 - 1/6*nf^3*T*h^9*u*G*QL*QLd^3*
      QR^2 - 1/6*nf^3*T*h^9*u*G*QL^2*QR*QRd^3 - 1/6*nf^3*T*h^9*u*G*QL^3*LLd*
      LR^2 + 1/6*nf^3*T*h^9*u*G*QL^3*LL^2*LLd - 1/6*nf^3*T*h^9*u*G*QL^3*QLd*
      QRd^2 + 1/3*nf^3*T*h^9*u*G*QL^3*QLd^3 - 2*nf^3*T*h^9*u*G^2*LLd*LR^2*LRd
       - 2*nf^3*T*h^9*u*G^2*LL*LR*LRd^2 - 2*nf^3*T*h^9*u*G^2*LL*LLd^2*LR - 2*
      nf^3*T*h^9*u*G^2*LL^2*LLd*LRd - 2*nf^3*T*h^9*u*G^2*QLd*QR^2*QRd - 2*nf^3
      *T*h^9*u*G^2*QL*QR*QRd^2 - 2*nf^3*T*h^9*u*G^2*QL*QLd^2*QR - 2*nf^3*T*h^9
      *u*G^2*QL^2*QLd*QRd + 2/3*nf^3*T*h^9*u*W*LR^3*LRd^3 - 1/3*nf^3*T*h^9*u*W
      *LLd^2*LR^3*LRd - 1/3*nf^3*T*h^9*u*W*LL*LLd^3*LR^2 - 1/3*nf^3*T*h^9*u*W*
      LL^2*LR*LRd^3 - 1/3*nf^3*T*h^9*u*W*LL^3*LLd*LRd^2 + 2/3*nf^3*T*h^9*u*W*
      LL^3*LLd^3 - 1/3*nf^3*T*h^9*u*W*QRd^3*LR*LRd^2 + 1/3*nf^3*T*h^9*u*W*
      QRd^3*LLd^2*LR - 1/2*nf^3*T*h^9*u*W*QR*QRd^4*LRd - 1/3*nf^3*T*h^9*u*W*
      QR^3*LR^2*LRd + 1/3*nf^3*T*h^9*u*W*QR^3*LL^2*LRd - 1/2*nf^3*T*h^9*u*W*
      QR^4*QRd*LR - 1/2*nf^3*T*h^9*u*W*QLd*QR^4*LL + 1/3*nf^3*T*h^9*u*W*QLd^3*
      LL*LRd^2 - 1/3*nf^3*T*h^9*u*W*QLd^3*LL*LLd^2 - 1/2*nf^3*T*h^9*u*W*QLd^4*
      QR*LRd - 1/2*nf^3*T*h^9*u*W*QL*QRd^4*LLd - 1/2*nf^3*T*h^9*u*W*QL*QLd^4*
      LLd + 1/3*nf^3*T*h^9*u*W*QL^3*LLd*LR^2 - 1/3*nf^3*T*h^9*u*W*QL^3*LL^2*
      LLd - 1/2*nf^3*T*h^9*u*W*QL^4*QRd*LR - 1/2*nf^3*T*h^9*u*W*QL^4*QLd*LL -
      12*nf^3*T*h^9*u*W^2*LLd*LR^2*LRd - 12*nf^3*T*h^9*u*W^2*LL*LR*LRd^2 - 12*
      nf^3*T*h^9*u*W^2*LL*LLd^2*LR - 12*nf^3*T*h^9*u*W^2*LL^2*LLd*LRd + 12*
      nf^3*T*h^9*u*W^2*QRd^3*LLd + 12*nf^3*T*h^9*u*W^2*QR^3*LL + 12*nf^3*T*h^9
      *u*W^2*QLd*QRd^2*LRd + 12*nf^3*T*h^9*u*W^2*QLd^2*QRd*LLd + 12*nf^3*T*h^9
      *u*W^2*QLd^3*LRd + 12*nf^3*T*h^9*u*W^2*QL*QR^2*LR + 12*nf^3*T*h^9*u*W^2*
      QL^2*QR*LL + 12*nf^3*T*h^9*u*W^2*QL^3*LR + 1/3*nf^3*T*h^9*u*B*LR^3*LRd^3
       - 1/6*nf^3*T*h^9*u*B*LLd^2*LR^3*LRd - 1/6*nf^3*T*h^9*u*B*LL*LLd^3*LR^2
       - 1/6*nf^3*T*h^9*u*B*LL^2*LR*LRd^3 - 1/6*nf^3*T*h^9*u*B*LL^3*LLd*LRd^2
       + 1/3*nf^3*T*h^9*u*B*LL^3*LLd^3 - 1/6*nf^3*T*h^9*u*B*QRd^3*LR*LRd^2 + 1/
      6*nf^3*T*h^9*u*B*QRd^3*LLd^2*LR - 1/2*nf^3*T*h^9*u*B*QR*QRd^4*LRd - 1/6*
      nf^3*T*h^9*u*B*QR^3*LR^2*LRd + 1/6*nf^3*T*h^9*u*B*QR^3*LL^2*LRd - 1/2*
      nf^3*T*h^9*u*B*QR^4*QRd*LR - 1/2*nf^3*T*h^9*u*B*QLd*QR^4*LL + 1/6*nf^3*T
      *h^9*u*B*QLd^3*LL*LRd^2 - 1/6*nf^3*T*h^9*u*B*QLd^3*LL*LLd^2 - 1/2*nf^3*T
      *h^9*u*B*QLd^4*QR*LRd - 1/2*nf^3*T*h^9*u*B*QL*QRd^4*LLd - 1/2*nf^3*T*h^9
      *u*B*QL*QLd^4*LLd + 1/6*nf^3*T*h^9*u*B*QL^3*LLd*LR^2 - 1/6*nf^3*T*h^9*u*
      B*QL^3*LL^2*LLd - 1/2*nf^3*T*h^9*u*B*QL^4*QRd*LR - 1/2*nf^3*T*h^9*u*B*
      QL^4*QLd*LL - 10*nf^3*T*h^9*u*B*W*LLd*LR^2*LRd - 10*nf^3*T*h^9*u*B*W*LL*
      LR*LRd^2 - 10*nf^3*T*h^9*u*B*W*LL*LLd^2*LR - 10*nf^3*T*h^9*u*B*W*LL^2*
      LLd*LRd + 10*nf^3*T*h^9*u*B*W*QRd^3*LLd + 10*nf^3*T*h^9*u*B*W*QR^3*LL +
      10*nf^3*T*h^9*u*B*W*QLd*QRd^2*LRd + 10*nf^3*T*h^9*u*B*W*QLd^2*QRd*LLd +
      10*nf^3*T*h^9*u*B*W*QLd^3*LRd + 10*nf^3*T*h^9*u*B*W*QL*QR^2*LR + 10*nf^3
      *T*h^9*u*B*W*QL^2*QR*LL + 10*nf^3*T*h^9*u*B*W*QL^3*LR - 2*nf^3*T*h^9*u*
      B^2*LLd*LR^2*LRd - 2*nf^3*T*h^9*u*B^2*LL*LR*LRd^2 - 2*nf^3*T*h^9*u*B^2*
      LL*LLd^2*LR - 2*nf^3*T*h^9*u*B^2*LL^2*LLd*LRd + 2*nf^3*T*h^9*u*B^2*QRd^3
      *LLd + 2*nf^3*T*h^9*u*B^2*QR^3*LL + 2*nf^3*T*h^9*u*B^2*QLd*QRd^2*LRd + 2
      *nf^3*T*h^9*u*B^2*QLd^2*QRd*LLd + 2*nf^3*T*h^9*u*B^2*QLd^3*LRd + 2*nf^3*
      T*h^9*u*B^2*QL*QR^2*LR + 2*nf^3*T*h^9*u*B^2*QL^2*QR*LL + 2*nf^3*T*h^9*u*
      B^2*QL^3*LR - 1/3*nf^3*T*h^9*u*p^2*LR^3*LRd^3 - 1/3*nf^3*T*h^9*u*p^2*
      LL^3*LLd^3 - 1/6*nf^3*T*h^9*u*p^2*QRd^3*LLd^2*LR - 3/4*nf^3*T*h^9*u*p^2*
      QR*QRd^4*LRd - 1/6*nf^3*T*h^9*u*p^2*QR^3*LL^2*LRd - 3/4*nf^3*T*h^9*u*p^2
      *QR^4*QRd*LR - 3/4*nf^3*T*h^9*u*p^2*QLd*QR^4*LL - 1/6*nf^3*T*h^9*u*p^2*
      QLd^3*LL*LRd^2 - 3/4*nf^3*T*h^9*u*p^2*QLd^4*QR*LRd - 3/4*nf^3*T*h^9*u*
      p^2*QL*QRd^4*LLd - 3/4*nf^3*T*h^9*u*p^2*QL*QLd^4*LLd - 1/6*nf^3*T*h^9*u*
      p^2*QL^3*LLd*LR^2 - 3/4*nf^3*T*h^9*u*p^2*QL^4*QRd*LR - 3/4*nf^3*T*h^9*u*
      p^2*QL^4*QLd*LL - 135/2*nf^3*T*h^9*u*p^2*W*LLd*LR^2*LRd - 135/2*nf^3*T*
      h^9*u*p^2*W*LL*LR*LRd^2 - 135/2*nf^3*T*h^9*u*p^2*W*LL*LLd^2*LR - 135/2*
      nf^3*T*h^9*u*p^2*W*LL^2*LLd*LRd + 135/2*nf^3*T*h^9*u*p^2*W*QRd^3*LLd +
      135/2*nf^3*T*h^9*u*p^2*W*QR^3*LL + 135/2*nf^3*T*h^9*u*p^2*W*QLd*QRd^2*
      LRd + 135/2*nf^3*T*h^9*u*p^2*W*QLd^2*QRd*LLd + 135/2*nf^3*T*h^9*u*p^2*W*
      QLd^3*LRd + 135/2*nf^3*T*h^9*u*p^2*W*QL*QR^2*LR + 135/2*nf^3*T*h^9*u*p^2
      *W*QL^2*QR*LL + 135/2*nf^3*T*h^9*u*p^2*W*QL^3*LR - 27*nf^3*T*h^9*u*p^2*B
      *LLd*LR^2*LRd - 27*nf^3*T*h^9*u*p^2*B*LL*LR*LRd^2 - 27*nf^3*T*h^9*u*p^2*
      B*LL*LLd^2*LR - 27*nf^3*T*h^9*u*p^2*B*LL^2*LLd*LRd + 27*nf^3*T*h^9*u*p^2
      *B*QRd^3*LLd + 27*nf^3*T*h^9*u*p^2*B*QR^3*LL + 27*nf^3*T*h^9*u*p^2*B*QLd
      *QRd^2*LRd + 27*nf^3*T*h^9*u*p^2*B*QLd^2*QRd*LLd + 27*nf^3*T*h^9*u*p^2*B
      *QLd^3*LRd + 27*nf^3*T*h^9*u*p^2*B*QL*QR^2*LR + 27*nf^3*T*h^9*u*p^2*B*
      QL^2*QR*LL + 27*nf^3*T*h^9*u*p^2*B*QL^3*LR - 30*nf^3*T*h^9*u*p^4*LLd*
      LR^2*LRd - 30*nf^3*T*h^9*u*p^4*LL*LR*LRd^2 - 30*nf^3*T*h^9*u*p^4*LL*
      LLd^2*LR - 30*nf^3*T*h^9*u*p^4*LL^2*LLd*LRd + 30*nf^3*T*h^9*u*p^4*QRd^3*
      LLd + 30*nf^3*T*h^9*u*p^4*QR^3*LL + 30*nf^3*T*h^9*u*p^4*QLd*QRd^2*LRd +
      30*nf^3*T*h^9*u*p^4*QLd^2*QRd*LLd + 30*nf^3*T*h^9*u*p^4*QLd^3*LRd + 30*
      nf^3*T*h^9*u*p^4*QL*QR^2*LR + 30*nf^3*T*h^9*u*p^4*QL^2*QR*LL + 30*nf^3*T
      *h^9*u*p^4*QL^3*LR + 1/3*nf^3*T*h^9*u^2*p*LR^3*LRd^3 - 1/6*nf^3*T*h^9*
      u^2*p*LLd^2*LR^3*LRd - 1/6*nf^3*T*h^9*u^2*p*LL*LLd^3*LR^2 - 1/6*nf^3*T*
      h^9*u^2*p*LL^2*LR*LRd^3 - 1/6*nf^3*T*h^9*u^2*p*LL^3*LLd*LRd^2 + 1/3*nf^3
      *T*h^9*u^2*p*LL^3*LLd^3 - 1/6*nf^3*T*h^9*u^2*p*QRd^3*LR*LRd^2 + 1/6*nf^3
      *T*h^9*u^2*p*QRd^3*LLd^2*LR - 3/4*nf^3*T*h^9*u^2*p*QR*QRd^4*LRd - 1/6*
      nf^3*T*h^9*u^2*p*QR^3*LR^2*LRd + 1/6*nf^3*T*h^9*u^2*p*QR^3*LL^2*LRd - 3/
      4*nf^3*T*h^9*u^2*p*QR^4*QRd*LR - 3/4*nf^3*T*h^9*u^2*p*QLd*QR^4*LL + 1/6*
      nf^3*T*h^9*u^2*p*QLd^3*LL*LRd^2 - 1/6*nf^3*T*h^9*u^2*p*QLd^3*LL*LLd^2 -
      3/4*nf^3*T*h^9*u^2*p*QLd^4*QR*LRd - 3/4*nf^3*T*h^9*u^2*p*QL*QRd^4*LLd -
      3/4*nf^3*T*h^9*u^2*p*QL*QLd^4*LLd + 1/6*nf^3*T*h^9*u^2*p*QL^3*LLd*LR^2
       - 1/6*nf^3*T*h^9*u^2*p*QL^3*LL^2*LLd - 3/4*nf^3*T*h^9*u^2*p*QL^4*QRd*LR
       - 3/4*nf^3*T*h^9*u^2*p*QL^4*QLd*LL - 151/2*nf^3*T*h^9*u^2*p*W*LLd*LR^2*
      LRd - 151/2*nf^3*T*h^9*u^2*p*W*LL*LR*LRd^2 - 151/2*nf^3*T*h^9*u^2*p*W*LL
      *LLd^2*LR - 151/2*nf^3*T*h^9*u^2*p*W*LL^2*LLd*LRd + 151/2*nf^3*T*h^9*u^2
      *p*W*QRd^3*LLd + 151/2*nf^3*T*h^9*u^2*p*W*QR^3*LL + 151/2*nf^3*T*h^9*u^2
      *p*W*QLd*QRd^2*LRd + 151/2*nf^3*T*h^9*u^2*p*W*QLd^2*QRd*LLd + 151/2*nf^3
      *T*h^9*u^2*p*W*QLd^3*LRd + 151/2*nf^3*T*h^9*u^2*p*W*QL*QR^2*LR + 151/2*
      nf^3*T*h^9*u^2*p*W*QL^2*QR*LL + 151/2*nf^3*T*h^9*u^2*p*W*QL^3*LR - 63/2*
      nf^3*T*h^9*u^2*p*B*LLd*LR^2*LRd - 63/2*nf^3*T*h^9*u^2*p*B*LL*LR*LRd^2 -
      63/2*nf^3*T*h^9*u^2*p*B*LL*LLd^2*LR - 63/2*nf^3*T*h^9*u^2*p*B*LL^2*LLd*
      LRd + 63/2*nf^3*T*h^9*u^2*p*B*QRd^3*LLd + 63/2*nf^3*T*h^9*u^2*p*B*QR^3*
      LL + 63/2*nf^3*T*h^9*u^2*p*B*QLd*QRd^2*LRd + 63/2*nf^3*T*h^9*u^2*p*B*
      QLd^2*QRd*LLd + 63/2*nf^3*T*h^9*u^2*p*B*QLd^3*LRd + 63/2*nf^3*T*h^9*u^2*
      p*B*QL*QR^2*LR + 63/2*nf^3*T*h^9*u^2*p*B*QL^2*QR*LL + 63/2*nf^3*T*h^9*
      u^2*p*B*QL^3*LR - 151/2*nf^3*T*h^9*u^2*p^3*LLd*LR^2*LRd - 151/2*nf^3*T*
      h^9*u^2*p^3*LL*LR*LRd^2 - 151/2*nf^3*T*h^9*u^2*p^3*LL*LLd^2*LR - 151/2*
      nf^3*T*h^9*u^2*p^3*LL^2*LLd*LRd + 151/2*nf^3*T*h^9*u^2*p^3*QRd^3*LLd +
      151/2*nf^3*T*h^9*u^2*p^3*QR^3*LL + 151/2*nf^3*T*h^9*u^2*p^3*QLd*QRd^2*
      LRd + 151/2*nf^3*T*h^9*u^2*p^3*QLd^2*QRd*LLd + 151/2*nf^3*T*h^9*u^2*p^3*
      QLd^3*LRd + 151/2*nf^3*T*h^9*u^2*p^3*QL*QR^2*LR + 151/2*nf^3*T*h^9*u^2*
      p^3*QL^2*QR*LL + 151/2*nf^3*T*h^9*u^2*p^3*QL^3*LR - 1/3*nf^3*T*h^9*u^3*
      LLd^2*LR^3*LRd - 1/3*nf^3*T*h^9*u^3*LL*LLd^3*LR^2 - 1/3*nf^3*T*h^9*u^3*
      LL^2*LR*LRd^3 - 1/3*nf^3*T*h^9*u^3*LL^3*LLd*LRd^2 - 1/3*nf^3*T*h^9*u^3*
      QRd^3*LR*LRd^2 - 1/3*nf^3*T*h^9*u^3*QR^3*LR^2*LRd - 1/3*nf^3*T*h^9*u^3*
      QLd^3*LL*LLd^2 - 1/3*nf^3*T*h^9*u^3*QL^3*LL^2*LLd - 24*nf^3*T*h^9*u^3*W*
      LLd*LR^2*LRd - 24*nf^3*T*h^9*u^3*W*LL*LR*LRd^2 - 24*nf^3*T*h^9*u^3*W*LL*
      LLd^2*LR - 24*nf^3*T*h^9*u^3*W*LL^2*LLd*LRd + 24*nf^3*T*h^9*u^3*W*QRd^3*
      LLd + 24*nf^3*T*h^9*u^3*W*QR^3*LL + 24*nf^3*T*h^9*u^3*W*QLd*QRd^2*LRd +
      24*nf^3*T*h^9*u^3*W*QLd^2*QRd*LLd + 24*nf^3*T*h^9*u^3*W*QLd^3*LRd + 24*
      nf^3*T*h^9*u^3*W*QL*QR^2*LR + 24*nf^3*T*h^9*u^3*W*QL^2*QR*LL + 24*nf^3*T
      *h^9*u^3*W*QL^3*LR - 19/2*nf^3*T*h^9*u^3*B*LLd*LR^2*LRd - 19/2*nf^3*T*
      h^9*u^3*B*LL*LR*LRd^2 - 19/2*nf^3*T*h^9*u^3*B*LL*LLd^2*LR - 19/2*nf^3*T*
      h^9*u^3*B*LL^2*LLd*LRd + 19/2*nf^3*T*h^9*u^3*B*QRd^3*LLd + 19/2*nf^3*T*
      h^9*u^3*B*QR^3*LL + 19/2*nf^3*T*h^9*u^3*B*QLd*QRd^2*LRd + 19/2*nf^3*T*
      h^9*u^3*B*QLd^2*QRd*LLd + 19/2*nf^3*T*h^9*u^3*B*QLd^3*LRd + 19/2*nf^3*T*
      h^9*u^3*B*QL*QR^2*LR + 19/2*nf^3*T*h^9*u^3*B*QL^2*QR*LL + 19/2*nf^3*T*
      h^9*u^3*B*QL^3*LR - 167/2*nf^3*T*h^9*u^3*p^2*LLd*LR^2*LRd - 167/2*nf^3*T
      *h^9*u^3*p^2*LL*LR*LRd^2 - 167/2*nf^3*T*h^9*u^3*p^2*LL*LLd^2*LR - 167/2*
      nf^3*T*h^9*u^3*p^2*LL^2*LLd*LRd + 167/2*nf^3*T*h^9*u^3*p^2*QRd^3*LLd +
      167/2*nf^3*T*h^9*u^3*p^2*QR^3*LL + 167/2*nf^3*T*h^9*u^3*p^2*QLd*QRd^2*
      LRd + 167/2*nf^3*T*h^9*u^3*p^2*QLd^2*QRd*LLd + 167/2*nf^3*T*h^9*u^3*p^2*
      QLd^3*LRd + 167/2*nf^3*T*h^9*u^3*p^2*QL*QR^2*LR + 167/2*nf^3*T*h^9*u^3*
      p^2*QL^2*QR*LL + 167/2*nf^3*T*h^9*u^3*p^2*QL^3*LR - 87/2*nf^3*T*h^9*u^4*
      p*LLd*LR^2*LRd - 87/2*nf^3*T*h^9*u^4*p*LL*LR*LRd^2 - 87/2*nf^3*T*h^9*u^4
      *p*LL*LLd^2*LR - 87/2*nf^3*T*h^9*u^4*p*LL^2*LLd*LRd + 87/2*nf^3*T*h^9*
      u^4*p*QRd^3*LLd + 87/2*nf^3*T*h^9*u^4*p*QR^3*LL + 87/2*nf^3*T*h^9*u^4*p*
      QLd*QRd^2*LRd + 87/2*nf^3*T*h^9*u^4*p*QLd^2*QRd*LLd + 87/2*nf^3*T*h^9*
      u^4*p*QLd^3*LRd + 87/2*nf^3*T*h^9*u^4*p*QL*QR^2*LR + 87/2*nf^3*T*h^9*u^4
      *p*QL^2*QR*LL + 87/2*nf^3*T*h^9*u^4*p*QL^3*LR - 15/2*nf^3*T*h^9*u^5*LLd*
      LR^2*LRd - 15/2*nf^3*T*h^9*u^5*LL*LR*LRd^2 - 15/2*nf^3*T*h^9*u^5*LL*
      LLd^2*LR - 15/2*nf^3*T*h^9*u^5*LL^2*LLd*LRd + 15/2*nf^3*T*h^9*u^5*QRd^3*
      LLd + 15/2*nf^3*T*h^9*u^5*QR^3*LL + 15/2*nf^3*T*h^9*u^5*QLd*QRd^2*LRd +
      15/2*nf^3*T*h^9*u^5*QLd^2*QRd*LLd + 15/2*nf^3*T*h^9*u^5*QLd^3*LRd + 15/2
      *nf^3*T*h^9*u^5*QL*QR^2*LR + 15/2*nf^3*T*h^9*u^5*QL^2*QR*LL + 15/2*nf^3*
      T*h^9*u^5*QL^3*LR + 1/12*nf^3*T^2*h^9*p*LLd*LR^4*LRd^3 + 1/12*nf^3*T^2*
      h^9*p*LL*LR^3*LRd^4 + 1/12*nf^3*T^2*h^9*p*LL^3*LLd^4*LR + 1/12*nf^3*T^2*
      h^9*p*LL^4*LLd^3*LRd + 1/12*nf^3*T^2*h^9*p*QLd*QR^4*QRd^3 + 1/12*nf^3*
      T^2*h^9*p*QL*QR^3*QRd^4 + 1/12*nf^3*T^2*h^9*p*QL^3*QLd^4*QR + 1/12*nf^3*
      T^2*h^9*p*QL^4*QLd^3*QRd - 3*nf^3*T^2*h^9*p*G^2*LLd*LR^2*LRd - 3*nf^3*
      T^2*h^9*p*G^2*LL*LR*LRd^2 - 3*nf^3*T^2*h^9*p*G^2*LL*LLd^2*LR - 3*nf^3*
      T^2*h^9*p*G^2*LL^2*LLd*LRd + nf^3*T^2*h^9*p*G^2*QRd^3*LLd + nf^3*T^2*h^9
      *p*G^2*QR^3*LL + nf^3*T^2*h^9*p*G^2*QLd*QRd^2*LRd - 3*nf^3*T^2*h^9*p*G^2
      *QLd*QR^2*QRd + nf^3*T^2*h^9*p*G^2*QLd^2*QRd*LLd + nf^3*T^2*h^9*p*G^2*
      QLd^3*LRd - 3*nf^3*T^2*h^9*p*G^2*QL*QR*QRd^2 + nf^3*T^2*h^9*p*G^2*QL*
      QR^2*LR - 3*nf^3*T^2*h^9*p*G^2*QL*QLd^2*QR + nf^3*T^2*h^9*p*G^2*QL^2*QR*
      LL - 3*nf^3*T^2*h^9*p*G^2*QL^2*QLd*QRd + nf^3*T^2*h^9*p*G^2*QL^3*LR + 1/
      3*nf^3*T^2*h^9*p*W*LR^3*LRd^3 + 1/3*nf^3*T^2*h^9*p*W*LL^3*LLd^3 + 1/6*
      nf^3*T^2*h^9*p*W*QRd^3*LLd^2*LR + 1/2*nf^3*T^2*h^9*p*W*QR*QRd^4*LRd + 1/
      6*nf^3*T^2*h^9*p*W*QR^3*LL^2*LRd + 1/2*nf^3*T^2*h^9*p*W*QR^4*QRd*LR + 1/
      2*nf^3*T^2*h^9*p*W*QLd*QR^4*LL + 1/6*nf^3*T^2*h^9*p*W*QLd^3*LL*LRd^2 + 1/
      2*nf^3*T^2*h^9*p*W*QLd^4*QR*LRd + 1/2*nf^3*T^2*h^9*p*W*QL*QRd^4*LLd + 1/
      2*nf^3*T^2*h^9*p*W*QL*QLd^4*LLd + 1/6*nf^3*T^2*h^9*p*W*QL^3*LLd*LR^2 + 1/
      2*nf^3*T^2*h^9*p*W*QL^4*QRd*LR + 1/2*nf^3*T^2*h^9*p*W*QL^4*QLd*LL - 13*
      nf^3*T^2*h^9*p*W^2*LLd*LR^2*LRd - 13*nf^3*T^2*h^9*p*W^2*LL*LR*LRd^2 - 13
      *nf^3*T^2*h^9*p*W^2*LL*LLd^2*LR - 13*nf^3*T^2*h^9*p*W^2*LL^2*LLd*LRd +
      13*nf^3*T^2*h^9*p*W^2*QRd^3*LLd + 13*nf^3*T^2*h^9*p*W^2*QR^3*LL + 13*
      nf^3*T^2*h^9*p*W^2*QLd*QRd^2*LRd + 13*nf^3*T^2*h^9*p*W^2*QLd^2*QRd*LLd
       + 13*nf^3*T^2*h^9*p*W^2*QLd^3*LRd + 13*nf^3*T^2*h^9*p*W^2*QL*QR^2*LR +
      13*nf^3*T^2*h^9*p*W^2*QL^2*QR*LL + 13*nf^3*T^2*h^9*p*W^2*QL^3*LR + 1/2*
      nf^3*T^2*h^9*p*B*QR*QRd^4*LRd + 1/2*nf^3*T^2*h^9*p*B*QR^4*QRd*LR + 1/2*
      nf^3*T^2*h^9*p*B*QLd*QR^4*LL + 1/2*nf^3*T^2*h^9*p*B*QLd^4*QR*LRd + 1/2*
      nf^3*T^2*h^9*p*B*QL*QRd^4*LLd + 1/2*nf^3*T^2*h^9*p*B*QL*QLd^4*LLd + 1/2*
      nf^3*T^2*h^9*p*B*QL^4*QRd*LR + 1/2*nf^3*T^2*h^9*p*B*QL^4*QLd*LL - 10*
      nf^3*T^2*h^9*p*B*W*LLd*LR^2*LRd - 10*nf^3*T^2*h^9*p*B*W*LL*LR*LRd^2 - 10
      *nf^3*T^2*h^9*p*B*W*LL*LLd^2*LR - 10*nf^3*T^2*h^9*p*B*W*LL^2*LLd*LRd +
      10*nf^3*T^2*h^9*p*B*W*QRd^3*LLd + 10*nf^3*T^2*h^9*p*B*W*QR^3*LL + 10*
      nf^3*T^2*h^9*p*B*W*QLd*QRd^2*LRd + 10*nf^3*T^2*h^9*p*B*W*QLd^2*QRd*LLd
       + 10*nf^3*T^2*h^9*p*B*W*QLd^3*LRd + 10*nf^3*T^2*h^9*p*B*W*QL*QR^2*LR +
      10*nf^3*T^2*h^9*p*B*W*QL^2*QR*LL + 10*nf^3*T^2*h^9*p*B*W*QL^3*LR - 3*
      nf^3*T^2*h^9*p*B^2*LLd*LR^2*LRd - 3*nf^3*T^2*h^9*p*B^2*LL*LR*LRd^2 - 3*
      nf^3*T^2*h^9*p*B^2*LL*LLd^2*LR - 3*nf^3*T^2*h^9*p*B^2*LL^2*LLd*LRd + 3*
      nf^3*T^2*h^9*p*B^2*QRd^3*LLd + 3*nf^3*T^2*h^9*p*B^2*QR^3*LL + 3*nf^3*T^2
      *h^9*p*B^2*QLd*QRd^2*LRd + 3*nf^3*T^2*h^9*p*B^2*QLd^2*QRd*LLd + 3*nf^3*
      T^2*h^9*p*B^2*QLd^3*LRd + 3*nf^3*T^2*h^9*p*B^2*QL*QR^2*LR + 3*nf^3*T^2*
      h^9*p*B^2*QL^2*QR*LL + 3*nf^3*T^2*h^9*p*B^2*QL^3*LR + 1/4*nf^3*T^2*h^9*
      p^3*QR*QRd^4*LRd + 1/4*nf^3*T^2*h^9*p^3*QR^4*QRd*LR + 1/4*nf^3*T^2*h^9*
      p^3*QLd*QR^4*LL + 1/4*nf^3*T^2*h^9*p^3*QLd^4*QR*LRd + 1/4*nf^3*T^2*h^9*
      p^3*QL*QRd^4*LLd + 1/4*nf^3*T^2*h^9*p^3*QL*QLd^4*LLd + 1/4*nf^3*T^2*h^9*
      p^3*QL^4*QRd*LR + 1/4*nf^3*T^2*h^9*p^3*QL^4*QLd*LL - 15*nf^3*T^2*h^9*p^3
      *W*LLd*LR^2*LRd - 15*nf^3*T^2*h^9*p^3*W*LL*LR*LRd^2 - 15*nf^3*T^2*h^9*
      p^3*W*LL*LLd^2*LR - 15*nf^3*T^2*h^9*p^3*W*LL^2*LLd*LRd + 15*nf^3*T^2*h^9
      *p^3*W*QRd^3*LLd + 15*nf^3*T^2*h^9*p^3*W*QR^3*LL + 15*nf^3*T^2*h^9*p^3*W
      *QLd*QRd^2*LRd + 15*nf^3*T^2*h^9*p^3*W*QLd^2*QRd*LLd + 15*nf^3*T^2*h^9*
      p^3*W*QLd^3*LRd + 15*nf^3*T^2*h^9*p^3*W*QL*QR^2*LR + 15*nf^3*T^2*h^9*p^3
      *W*QL^2*QR*LL + 15*nf^3*T^2*h^9*p^3*W*QL^3*LR - 15/2*nf^3*T^2*h^9*p^3*B*
      LLd*LR^2*LRd - 15/2*nf^3*T^2*h^9*p^3*B*LL*LR*LRd^2 - 15/2*nf^3*T^2*h^9*
      p^3*B*LL*LLd^2*LR - 15/2*nf^3*T^2*h^9*p^3*B*LL^2*LLd*LRd + 15/2*nf^3*T^2
      *h^9*p^3*B*QRd^3*LLd + 15/2*nf^3*T^2*h^9*p^3*B*QR^3*LL + 15/2*nf^3*T^2*
      h^9*p^3*B*QLd*QRd^2*LRd + 15/2*nf^3*T^2*h^9*p^3*B*QLd^2*QRd*LLd + 15/2*
      nf^3*T^2*h^9*p^3*B*QLd^3*LRd + 15/2*nf^3*T^2*h^9*p^3*B*QL*QR^2*LR + 15/2
      *nf^3*T^2*h^9*p^3*B*QL^2*QR*LL + 15/2*nf^3*T^2*h^9*p^3*B*QL^3*LR - 7*
      nf^3*T^2*h^9*p^5*LLd*LR^2*LRd - 7*nf^3*T^2*h^9*p^5*LL*LR*LRd^2 - 7*nf^3*
      T^2*h^9*p^5*LL*LLd^2*LR - 7*nf^3*T^2*h^9*p^5*LL^2*LLd*LRd + 7*nf^3*T^2*
      h^9*p^5*QRd^3*LLd + 7*nf^3*T^2*h^9*p^5*QR^3*LL + 7*nf^3*T^2*h^9*p^5*QLd*
      QRd^2*LRd + 7*nf^3*T^2*h^9*p^5*QLd^2*QRd*LLd + 7*nf^3*T^2*h^9*p^5*QLd^3*
      LRd + 7*nf^3*T^2*h^9*p^5*QL*QR^2*LR + 7*nf^3*T^2*h^9*p^5*QL^2*QR*LL + 7*
      nf^3*T^2*h^9*p^5*QL^3*LR + 1/18*nf^3*T^2*h^9*u*QRd^3*LLd^3*LR^2 + 1/18*
      nf^3*T^2*h^9*u*QRd^3*LL^2*LLd^3 + 1/18*nf^3*T^2*h^9*u*QR^3*LL^3*LRd^2 +
      1/18*nf^3*T^2*h^9*u*QR^3*LL^3*LLd^2 + 1/18*nf^3*T^2*h^9*u*QLd^3*LR^2*
      LRd^3 + 1/18*nf^3*T^2*h^9*u*QLd^3*LL^2*LRd^3 + 1/9*nf^3*T^2*h^9*u*QLd^3*
      QRd^3*LRd^2 + 1/9*nf^3*T^2*h^9*u*QLd^3*QRd^3*LLd^2 + 1/18*nf^3*T^2*h^9*u
      *QL^3*LR^3*LRd^2 + 1/18*nf^3*T^2*h^9*u*QL^3*LLd^2*LR^3 + 1/9*nf^3*T^2*
      h^9*u*QL^3*QR^3*LR^2 + 1/9*nf^3*T^2*h^9*u*QL^3*QR^3*LL^2 + 1/6*nf^3*T^2*
      h^9*u*G*QRd^3*LR*LRd^2 - 1/6*nf^3*T^2*h^9*u*G*QRd^3*LLd^2*LR + 1/6*nf^3*
      T^2*h^9*u*G*QR^3*LR^2*LRd - 1/6*nf^3*T^2*h^9*u*G*QR^3*LL^2*LRd + 1/3*
      nf^3*T^2*h^9*u*G*QR^3*QRd^3 - 1/6*nf^3*T^2*h^9*u*G*QLd^2*QR^3*QRd - 1/6*
      nf^3*T^2*h^9*u*G*QLd^3*LL*LRd^2 + 1/6*nf^3*T^2*h^9*u*G*QLd^3*LL*LLd^2 -
      1/6*nf^3*T^2*h^9*u*G*QL*QLd^3*QR^2 - 1/6*nf^3*T^2*h^9*u*G*QL^2*QR*QRd^3
       - 1/6*nf^3*T^2*h^9*u*G*QL^3*LLd*LR^2 + 1/6*nf^3*T^2*h^9*u*G*QL^3*LL^2*
      LLd - 1/6*nf^3*T^2*h^9*u*G*QL^3*QLd*QRd^2 + 1/3*nf^3*T^2*h^9*u*G*QL^3*
      QLd^3 - 2*nf^3*T^2*h^9*u*G^2*LLd*LR^2*LRd - 2*nf^3*T^2*h^9*u*G^2*LL*LR*
      LRd^2 - 2*nf^3*T^2*h^9*u*G^2*LL*LLd^2*LR - 2*nf^3*T^2*h^9*u*G^2*LL^2*LLd
      *LRd - 2*nf^3*T^2*h^9*u*G^2*QLd*QR^2*QRd - 2*nf^3*T^2*h^9*u*G^2*QL*QR*
      QRd^2 - 2*nf^3*T^2*h^9*u*G^2*QL*QLd^2*QR - 2*nf^3*T^2*h^9*u*G^2*QL^2*QLd
      *QRd + nf^3*T^2*h^9*u*W*LR^3*LRd^3 - 1/2*nf^3*T^2*h^9*u*W*LLd^2*LR^3*LRd
       - 1/2*nf^3*T^2*h^9*u*W*LL*LLd^3*LR^2 - 1/2*nf^3*T^2*h^9*u*W*LL^2*LR*
      LRd^3 - 1/2*nf^3*T^2*h^9*u*W*LL^3*LLd*LRd^2 + nf^3*T^2*h^9*u*W*LL^3*
      LLd^3 - 1/2*nf^3*T^2*h^9*u*W*QRd^3*LR*LRd^2 + 1/2*nf^3*T^2*h^9*u*W*QRd^3
      *LLd^2*LR + nf^3*T^2*h^9*u*W*QR*QRd^4*LRd - 1/2*nf^3*T^2*h^9*u*W*QR^3*
      LR^2*LRd + 1/2*nf^3*T^2*h^9*u*W*QR^3*LL^2*LRd + nf^3*T^2*h^9*u*W*QR^4*
      QRd*LR + nf^3*T^2*h^9*u*W*QLd*QR^4*LL + 1/2*nf^3*T^2*h^9*u*W*QLd^3*LL*
      LRd^2 - 1/2*nf^3*T^2*h^9*u*W*QLd^3*LL*LLd^2 + nf^3*T^2*h^9*u*W*QLd^4*QR*
      LRd + nf^3*T^2*h^9*u*W*QL*QRd^4*LLd + nf^3*T^2*h^9*u*W*QL*QLd^4*LLd + 1/
      2*nf^3*T^2*h^9*u*W*QL^3*LLd*LR^2 - 1/2*nf^3*T^2*h^9*u*W*QL^3*LL^2*LLd +
      nf^3*T^2*h^9*u*W*QL^4*QRd*LR + nf^3*T^2*h^9*u*W*QL^4*QLd*LL - 13*nf^3*
      T^2*h^9*u*W^2*LLd*LR^2*LRd - 13*nf^3*T^2*h^9*u*W^2*LL*LR*LRd^2 - 13*nf^3
      *T^2*h^9*u*W^2*LL*LLd^2*LR - 13*nf^3*T^2*h^9*u*W^2*LL^2*LLd*LRd + 13*
      nf^3*T^2*h^9*u*W^2*QRd^3*LLd + 13*nf^3*T^2*h^9*u*W^2*QR^3*LL + 13*nf^3*
      T^2*h^9*u*W^2*QLd*QRd^2*LRd + 13*nf^3*T^2*h^9*u*W^2*QLd^2*QRd*LLd + 13*
      nf^3*T^2*h^9*u*W^2*QLd^3*LRd + 13*nf^3*T^2*h^9*u*W^2*QL*QR^2*LR + 13*
      nf^3*T^2*h^9*u*W^2*QL^2*QR*LL + 13*nf^3*T^2*h^9*u*W^2*QL^3*LR + 1/3*nf^3
      *T^2*h^9*u*B*LR^3*LRd^3 - 1/6*nf^3*T^2*h^9*u*B*LLd^2*LR^3*LRd - 1/6*nf^3
      *T^2*h^9*u*B*LL*LLd^3*LR^2 - 1/6*nf^3*T^2*h^9*u*B*LL^2*LR*LRd^3 - 1/6*
      nf^3*T^2*h^9*u*B*LL^3*LLd*LRd^2 + 1/3*nf^3*T^2*h^9*u*B*LL^3*LLd^3 - 1/6*
      nf^3*T^2*h^9*u*B*QRd^3*LR*LRd^2 + 1/6*nf^3*T^2*h^9*u*B*QRd^3*LLd^2*LR +
      1/2*nf^3*T^2*h^9*u*B*QR*QRd^4*LRd - 1/6*nf^3*T^2*h^9*u*B*QR^3*LR^2*LRd
       + 1/6*nf^3*T^2*h^9*u*B*QR^3*LL^2*LRd + 1/2*nf^3*T^2*h^9*u*B*QR^4*QRd*LR
       + 1/2*nf^3*T^2*h^9*u*B*QLd*QR^4*LL + 1/6*nf^3*T^2*h^9*u*B*QLd^3*LL*
      LRd^2 - 1/6*nf^3*T^2*h^9*u*B*QLd^3*LL*LLd^2 + 1/2*nf^3*T^2*h^9*u*B*QLd^4
      *QR*LRd + 1/2*nf^3*T^2*h^9*u*B*QL*QRd^4*LLd + 1/2*nf^3*T^2*h^9*u*B*QL*
      QLd^4*LLd + 1/6*nf^3*T^2*h^9*u*B*QL^3*LLd*LR^2 - 1/6*nf^3*T^2*h^9*u*B*
      QL^3*LL^2*LLd + 1/2*nf^3*T^2*h^9*u*B*QL^4*QRd*LR + 1/2*nf^3*T^2*h^9*u*B*
      QL^4*QLd*LL - 10*nf^3*T^2*h^9*u*B*W*LLd*LR^2*LRd - 10*nf^3*T^2*h^9*u*B*W
      *LL*LR*LRd^2 - 10*nf^3*T^2*h^9*u*B*W*LL*LLd^2*LR - 10*nf^3*T^2*h^9*u*B*W
      *LL^2*LLd*LRd + 10*nf^3*T^2*h^9*u*B*W*QRd^3*LLd + 10*nf^3*T^2*h^9*u*B*W*
      QR^3*LL + 10*nf^3*T^2*h^9*u*B*W*QLd*QRd^2*LRd + 10*nf^3*T^2*h^9*u*B*W*
      QLd^2*QRd*LLd + 10*nf^3*T^2*h^9*u*B*W*QLd^3*LRd + 10*nf^3*T^2*h^9*u*B*W*
      QL*QR^2*LR + 10*nf^3*T^2*h^9*u*B*W*QL^2*QR*LL + 10*nf^3*T^2*h^9*u*B*W*
      QL^3*LR - 2*nf^3*T^2*h^9*u*B^2*LLd*LR^2*LRd - 2*nf^3*T^2*h^9*u*B^2*LL*LR
      *LRd^2 - 2*nf^3*T^2*h^9*u*B^2*LL*LLd^2*LR - 2*nf^3*T^2*h^9*u*B^2*LL^2*
      LLd*LRd + 2*nf^3*T^2*h^9*u*B^2*QRd^3*LLd + 2*nf^3*T^2*h^9*u*B^2*QR^3*LL
       + 2*nf^3*T^2*h^9*u*B^2*QLd*QRd^2*LRd + 2*nf^3*T^2*h^9*u*B^2*QLd^2*QRd*
      LLd + 2*nf^3*T^2*h^9*u*B^2*QLd^3*LRd + 2*nf^3*T^2*h^9*u*B^2*QL*QR^2*LR
       + 2*nf^3*T^2*h^9*u*B^2*QL^2*QR*LL + 2*nf^3*T^2*h^9*u*B^2*QL^3*LR - 1/3*
      nf^3*T^2*h^9*u*p^2*LR^3*LRd^3 - 1/3*nf^3*T^2*h^9*u*p^2*LL^3*LLd^3 - 1/6*
      nf^3*T^2*h^9*u*p^2*QRd^3*LLd^2*LR + 3/4*nf^3*T^2*h^9*u*p^2*QR*QRd^4*LRd
       - 1/6*nf^3*T^2*h^9*u*p^2*QR^3*LL^2*LRd + 3/4*nf^3*T^2*h^9*u*p^2*QR^4*
      QRd*LR + 3/4*nf^3*T^2*h^9*u*p^2*QLd*QR^4*LL - 1/6*nf^3*T^2*h^9*u*p^2*
      QLd^3*LL*LRd^2 + 3/4*nf^3*T^2*h^9*u*p^2*QLd^4*QR*LRd + 3/4*nf^3*T^2*h^9*
      u*p^2*QL*QRd^4*LLd + 3/4*nf^3*T^2*h^9*u*p^2*QL*QLd^4*LLd - 1/6*nf^3*T^2*
      h^9*u*p^2*QL^3*LLd*LR^2 + 3/4*nf^3*T^2*h^9*u*p^2*QL^4*QRd*LR + 3/4*nf^3*
      T^2*h^9*u*p^2*QL^4*QLd*LL - 135/2*nf^3*T^2*h^9*u*p^2*W*LLd*LR^2*LRd -
      135/2*nf^3*T^2*h^9*u*p^2*W*LL*LR*LRd^2 - 135/2*nf^3*T^2*h^9*u*p^2*W*LL*
      LLd^2*LR - 135/2*nf^3*T^2*h^9*u*p^2*W*LL^2*LLd*LRd + 135/2*nf^3*T^2*h^9*
      u*p^2*W*QRd^3*LLd + 135/2*nf^3*T^2*h^9*u*p^2*W*QR^3*LL + 135/2*nf^3*T^2*
      h^9*u*p^2*W*QLd*QRd^2*LRd + 135/2*nf^3*T^2*h^9*u*p^2*W*QLd^2*QRd*LLd +
      135/2*nf^3*T^2*h^9*u*p^2*W*QLd^3*LRd + 135/2*nf^3*T^2*h^9*u*p^2*W*QL*
      QR^2*LR + 135/2*nf^3*T^2*h^9*u*p^2*W*QL^2*QR*LL + 135/2*nf^3*T^2*h^9*u*
      p^2*W*QL^3*LR - 27*nf^3*T^2*h^9*u*p^2*B*LLd*LR^2*LRd - 27*nf^3*T^2*h^9*u
      *p^2*B*LL*LR*LRd^2 - 27*nf^3*T^2*h^9*u*p^2*B*LL*LLd^2*LR - 27*nf^3*T^2*
      h^9*u*p^2*B*LL^2*LLd*LRd + 27*nf^3*T^2*h^9*u*p^2*B*QRd^3*LLd + 27*nf^3*
      T^2*h^9*u*p^2*B*QR^3*LL + 27*nf^3*T^2*h^9*u*p^2*B*QLd*QRd^2*LRd + 27*
      nf^3*T^2*h^9*u*p^2*B*QLd^2*QRd*LLd + 27*nf^3*T^2*h^9*u*p^2*B*QLd^3*LRd
       + 27*nf^3*T^2*h^9*u*p^2*B*QL*QR^2*LR + 27*nf^3*T^2*h^9*u*p^2*B*QL^2*QR*
      LL + 27*nf^3*T^2*h^9*u*p^2*B*QL^3*LR - 30*nf^3*T^2*h^9*u*p^4*LLd*LR^2*
      LRd - 30*nf^3*T^2*h^9*u*p^4*LL*LR*LRd^2 - 30*nf^3*T^2*h^9*u*p^4*LL*LLd^2
      *LR - 30*nf^3*T^2*h^9*u*p^4*LL^2*LLd*LRd + 30*nf^3*T^2*h^9*u*p^4*QRd^3*
      LLd + 30*nf^3*T^2*h^9*u*p^4*QR^3*LL + 30*nf^3*T^2*h^9*u*p^4*QLd*QRd^2*
      LRd + 30*nf^3*T^2*h^9*u*p^4*QLd^2*QRd*LLd + 30*nf^3*T^2*h^9*u*p^4*QLd^3*
      LRd + 30*nf^3*T^2*h^9*u*p^4*QL*QR^2*LR + 30*nf^3*T^2*h^9*u*p^4*QL^2*QR*
      LL + 30*nf^3*T^2*h^9*u*p^4*QL^3*LR + 2/3*nf^3*T^2*h^9*u^2*p*LR^3*LRd^3
       - 1/6*nf^3*T^2*h^9*u^2*p*LLd^2*LR^3*LRd - 1/6*nf^3*T^2*h^9*u^2*p*LL*
      LLd^3*LR^2 - 1/6*nf^3*T^2*h^9*u^2*p*LL^2*LR*LRd^3 - 1/6*nf^3*T^2*h^9*u^2
      *p*LL^3*LLd*LRd^2 + 2/3*nf^3*T^2*h^9*u^2*p*LL^3*LLd^3 - 1/6*nf^3*T^2*h^9
      *u^2*p*QRd^3*LR*LRd^2 + 1/3*nf^3*T^2*h^9*u^2*p*QRd^3*LLd^2*LR + 3/2*nf^3
      *T^2*h^9*u^2*p*QR*QRd^4*LRd - 1/6*nf^3*T^2*h^9*u^2*p*QR^3*LR^2*LRd + 1/3
      *nf^3*T^2*h^9*u^2*p*QR^3*LL^2*LRd + 3/2*nf^3*T^2*h^9*u^2*p*QR^4*QRd*LR
       + 3/2*nf^3*T^2*h^9*u^2*p*QLd*QR^4*LL + 1/3*nf^3*T^2*h^9*u^2*p*QLd^3*LL*
      LRd^2 - 1/6*nf^3*T^2*h^9*u^2*p*QLd^3*LL*LLd^2 + 3/2*nf^3*T^2*h^9*u^2*p*
      QLd^4*QR*LRd + 3/2*nf^3*T^2*h^9*u^2*p*QL*QRd^4*LLd + 3/2*nf^3*T^2*h^9*
      u^2*p*QL*QLd^4*LLd + 1/3*nf^3*T^2*h^9*u^2*p*QL^3*LLd*LR^2 - 1/6*nf^3*T^2
      *h^9*u^2*p*QL^3*LL^2*LLd + 3/2*nf^3*T^2*h^9*u^2*p*QL^4*QRd*LR + 3/2*nf^3
      *T^2*h^9*u^2*p*QL^4*QLd*LL - 82*nf^3*T^2*h^9*u^2*p*W*LLd*LR^2*LRd - 82*
      nf^3*T^2*h^9*u^2*p*W*LL*LR*LRd^2 - 82*nf^3*T^2*h^9*u^2*p*W*LL*LLd^2*LR
       - 82*nf^3*T^2*h^9*u^2*p*W*LL^2*LLd*LRd + 82*nf^3*T^2*h^9*u^2*p*W*QRd^3*
      LLd + 82*nf^3*T^2*h^9*u^2*p*W*QR^3*LL + 82*nf^3*T^2*h^9*u^2*p*W*QLd*
      QRd^2*LRd + 82*nf^3*T^2*h^9*u^2*p*W*QLd^2*QRd*LLd + 82*nf^3*T^2*h^9*u^2*
      p*W*QLd^3*LRd + 82*nf^3*T^2*h^9*u^2*p*W*QL*QR^2*LR + 82*nf^3*T^2*h^9*u^2
      *p*W*QL^2*QR*LL + 82*nf^3*T^2*h^9*u^2*p*W*QL^3*LR - 63/2*nf^3*T^2*h^9*
      u^2*p*B*LLd*LR^2*LRd - 63/2*nf^3*T^2*h^9*u^2*p*B*LL*LR*LRd^2 - 63/2*nf^3
      *T^2*h^9*u^2*p*B*LL*LLd^2*LR - 63/2*nf^3*T^2*h^9*u^2*p*B*LL^2*LLd*LRd +
      63/2*nf^3*T^2*h^9*u^2*p*B*QRd^3*LLd + 63/2*nf^3*T^2*h^9*u^2*p*B*QR^3*LL
       + 63/2*nf^3*T^2*h^9*u^2*p*B*QLd*QRd^2*LRd + 63/2*nf^3*T^2*h^9*u^2*p*B*
      QLd^2*QRd*LLd + 63/2*nf^3*T^2*h^9*u^2*p*B*QLd^3*LRd + 63/2*nf^3*T^2*h^9*
      u^2*p*B*QL*QR^2*LR + 63/2*nf^3*T^2*h^9*u^2*p*B*QL^2*QR*LL + 63/2*nf^3*
      T^2*h^9*u^2*p*B*QL^3*LR - 151/2*nf^3*T^2*h^9*u^2*p^3*LLd*LR^2*LRd - 151/
      2*nf^3*T^2*h^9*u^2*p^3*LL*LR*LRd^2 - 151/2*nf^3*T^2*h^9*u^2*p^3*LL*LLd^2
      *LR - 151/2*nf^3*T^2*h^9*u^2*p^3*LL^2*LLd*LRd + 151/2*nf^3*T^2*h^9*u^2*
      p^3*QRd^3*LLd + 151/2*nf^3*T^2*h^9*u^2*p^3*QR^3*LL + 151/2*nf^3*T^2*h^9*
      u^2*p^3*QLd*QRd^2*LRd + 151/2*nf^3*T^2*h^9*u^2*p^3*QLd^2*QRd*LLd + 151/2
      *nf^3*T^2*h^9*u^2*p^3*QLd^3*LRd + 151/2*nf^3*T^2*h^9*u^2*p^3*QL*QR^2*LR
       + 151/2*nf^3*T^2*h^9*u^2*p^3*QL^2*QR*LL + 151/2*nf^3*T^2*h^9*u^2*p^3*
      QL^3*LR + 1/3*nf^3*T^2*h^9*u^3*LR^3*LRd^3 - 1/3*nf^3*T^2*h^9*u^3*LLd^2*
      LR^3*LRd - 1/3*nf^3*T^2*h^9*u^3*LL*LLd^3*LR^2 - 1/3*nf^3*T^2*h^9*u^3*
      LL^2*LR*LRd^3 - 1/3*nf^3*T^2*h^9*u^3*LL^3*LLd*LRd^2 + 1/3*nf^3*T^2*h^9*
      u^3*LL^3*LLd^3 - 1/3*nf^3*T^2*h^9*u^3*QRd^3*LR*LRd^2 + 1/6*nf^3*T^2*h^9*
      u^3*QRd^3*LLd^2*LR + nf^3*T^2*h^9*u^3*QR*QRd^4*LRd - 1/3*nf^3*T^2*h^9*
      u^3*QR^3*LR^2*LRd + 1/6*nf^3*T^2*h^9*u^3*QR^3*LL^2*LRd + nf^3*T^2*h^9*
      u^3*QR^4*QRd*LR + nf^3*T^2*h^9*u^3*QLd*QR^4*LL + 1/6*nf^3*T^2*h^9*u^3*
      QLd^3*LL*LRd^2 - 1/3*nf^3*T^2*h^9*u^3*QLd^3*LL*LLd^2 + nf^3*T^2*h^9*u^3*
      QLd^4*QR*LRd + nf^3*T^2*h^9*u^3*QL*QRd^4*LLd + nf^3*T^2*h^9*u^3*QL*QLd^4
      *LLd + 1/6*nf^3*T^2*h^9*u^3*QL^3*LLd*LR^2 - 1/3*nf^3*T^2*h^9*u^3*QL^3*
      LL^2*LLd + nf^3*T^2*h^9*u^3*QL^4*QRd*LR + nf^3*T^2*h^9*u^3*QL^4*QLd*LL
       - 55/2*nf^3*T^2*h^9*u^3*W*LLd*LR^2*LRd - 55/2*nf^3*T^2*h^9*u^3*W*LL*LR*
      LRd^2 - 55/2*nf^3*T^2*h^9*u^3*W*LL*LLd^2*LR - 55/2*nf^3*T^2*h^9*u^3*W*
      LL^2*LLd*LRd + 55/2*nf^3*T^2*h^9*u^3*W*QRd^3*LLd + 55/2*nf^3*T^2*h^9*u^3
      *W*QR^3*LL + 55/2*nf^3*T^2*h^9*u^3*W*QLd*QRd^2*LRd + 55/2*nf^3*T^2*h^9*
      u^3*W*QLd^2*QRd*LLd + 55/2*nf^3*T^2*h^9*u^3*W*QLd^3*LRd + 55/2*nf^3*T^2*
      h^9*u^3*W*QL*QR^2*LR + 55/2*nf^3*T^2*h^9*u^3*W*QL^2*QR*LL + 55/2*nf^3*
      T^2*h^9*u^3*W*QL^3*LR - 21/2*nf^3*T^2*h^9*u^3*B*LLd*LR^2*LRd - 21/2*nf^3
      *T^2*h^9*u^3*B*LL*LR*LRd^2 - 21/2*nf^3*T^2*h^9*u^3*B*LL*LLd^2*LR - 21/2*
      nf^3*T^2*h^9*u^3*B*LL^2*LLd*LRd + 21/2*nf^3*T^2*h^9*u^3*B*QRd^3*LLd + 21/
      2*nf^3*T^2*h^9*u^3*B*QR^3*LL + 21/2*nf^3*T^2*h^9*u^3*B*QLd*QRd^2*LRd +
      21/2*nf^3*T^2*h^9*u^3*B*QLd^2*QRd*LLd + 21/2*nf^3*T^2*h^9*u^3*B*QLd^3*
      LRd + 21/2*nf^3*T^2*h^9*u^3*B*QL*QR^2*LR + 21/2*nf^3*T^2*h^9*u^3*B*QL^2*
      QR*LL + 21/2*nf^3*T^2*h^9*u^3*B*QL^3*LR - 183/2*nf^3*T^2*h^9*u^3*p^2*LLd
      *LR^2*LRd - 183/2*nf^3*T^2*h^9*u^3*p^2*LL*LR*LRd^2 - 183/2*nf^3*T^2*h^9*
      u^3*p^2*LL*LLd^2*LR - 183/2*nf^3*T^2*h^9*u^3*p^2*LL^2*LLd*LRd + 183/2*
      nf^3*T^2*h^9*u^3*p^2*QRd^3*LLd + 183/2*nf^3*T^2*h^9*u^3*p^2*QR^3*LL +
      183/2*nf^3*T^2*h^9*u^3*p^2*QLd*QRd^2*LRd + 183/2*nf^3*T^2*h^9*u^3*p^2*
      QLd^2*QRd*LLd + 183/2*nf^3*T^2*h^9*u^3*p^2*QLd^3*LRd + 183/2*nf^3*T^2*
      h^9*u^3*p^2*QL*QR^2*LR + 183/2*nf^3*T^2*h^9*u^3*p^2*QL^2*QR*LL + 183/2*
      nf^3*T^2*h^9*u^3*p^2*QL^3*LR - 50*nf^3*T^2*h^9*u^4*p*LLd*LR^2*LRd - 50*
      nf^3*T^2*h^9*u^4*p*LL*LR*LRd^2 - 50*nf^3*T^2*h^9*u^4*p*LL*LLd^2*LR - 50*
      nf^3*T^2*h^9*u^4*p*LL^2*LLd*LRd + 50*nf^3*T^2*h^9*u^4*p*QRd^3*LLd + 50*
      nf^3*T^2*h^9*u^4*p*QR^3*LL + 50*nf^3*T^2*h^9*u^4*p*QLd*QRd^2*LRd + 50*
      nf^3*T^2*h^9*u^4*p*QLd^2*QRd*LLd + 50*nf^3*T^2*h^9*u^4*p*QLd^3*LRd + 50*
      nf^3*T^2*h^9*u^4*p*QL*QR^2*LR + 50*nf^3*T^2*h^9*u^4*p*QL^2*QR*LL + 50*
      nf^3*T^2*h^9*u^4*p*QL^3*LR - 9*nf^3*T^2*h^9*u^5*LLd*LR^2*LRd - 9*nf^3*
      T^2*h^9*u^5*LL*LR*LRd^2 - 9*nf^3*T^2*h^9*u^5*LL*LLd^2*LR - 9*nf^3*T^2*
      h^9*u^5*LL^2*LLd*LRd + 9*nf^3*T^2*h^9*u^5*QRd^3*LLd + 9*nf^3*T^2*h^9*u^5
      *QR^3*LL + 9*nf^3*T^2*h^9*u^5*QLd*QRd^2*LRd + 9*nf^3*T^2*h^9*u^5*QLd^2*
      QRd*LLd + 9*nf^3*T^2*h^9*u^5*QLd^3*LRd + 9*nf^3*T^2*h^9*u^5*QL*QR^2*LR
       + 9*nf^3*T^2*h^9*u^5*QL^2*QR*LL + 9*nf^3*T^2*h^9*u^5*QL^3*LR - 1/6*nf^3
      *T^3*h^9*p*G*QRd^3*LLd^2*LR - 1/6*nf^3*T^3*h^9*p*G*QR^3*LL^2*LRd + 1/3*
      nf^3*T^3*h^9*p*G*QR^3*QRd^3 - 1/6*nf^3*T^3*h^9*p*G*QLd^3*LL*LRd^2 - 1/6*
      nf^3*T^3*h^9*p*G*QL^3*LLd*LR^2 + 1/3*nf^3*T^3*h^9*p*G*QL^3*QLd^3 + 1/3*
      nf^3*T^3*h^9*p*W*LR^3*LRd^3 + 1/3*nf^3*T^3*h^9*p*W*LL^3*LLd^3 + 1/6*nf^3
      *T^3*h^9*p*W*QRd^3*LLd^2*LR + nf^3*T^3*h^9*p*W*QR*QRd^4*LRd + 1/6*nf^3*
      T^3*h^9*p*W*QR^3*LL^2*LRd + nf^3*T^3*h^9*p*W*QR^4*QRd*LR + nf^3*T^3*h^9*
      p*W*QLd*QR^4*LL + 1/6*nf^3*T^3*h^9*p*W*QLd^3*LL*LRd^2 + nf^3*T^3*h^9*p*W
      *QLd^4*QR*LRd + nf^3*T^3*h^9*p*W*QL*QRd^4*LLd + nf^3*T^3*h^9*p*W*QL*
      QLd^4*LLd + 1/6*nf^3*T^3*h^9*p*W*QL^3*LLd*LR^2 + nf^3*T^3*h^9*p*W*QL^4*
      QRd*LR + nf^3*T^3*h^9*p*W*QL^4*QLd*LL - 8*nf^3*T^3*h^9*p*W^2*LLd*LR^2*
      LRd - 8*nf^3*T^3*h^9*p*W^2*LL*LR*LRd^2 - 8*nf^3*T^3*h^9*p*W^2*LL*LLd^2*
      LR - 8*nf^3*T^3*h^9*p*W^2*LL^2*LLd*LRd + 8*nf^3*T^3*h^9*p*W^2*QRd^3*LLd
       + 8*nf^3*T^3*h^9*p*W^2*QR^3*LL + 8*nf^3*T^3*h^9*p*W^2*QLd*QRd^2*LRd + 8
      *nf^3*T^3*h^9*p*W^2*QLd^2*QRd*LLd + 8*nf^3*T^3*h^9*p*W^2*QLd^3*LRd + 8*
      nf^3*T^3*h^9*p*W^2*QL*QR^2*LR + 8*nf^3*T^3*h^9*p*W^2*QL^2*QR*LL + 8*nf^3
      *T^3*h^9*p*W^2*QL^3*LR + 1/3*nf^3*T^3*h^9*p*B*LR^3*LRd^3 + 1/3*nf^3*T^3*
      h^9*p*B*LL^3*LLd^3 + 1/6*nf^3*T^3*h^9*p*B*QRd^3*LLd^2*LR + 1/2*nf^3*T^3*
      h^9*p*B*QR*QRd^4*LRd + 1/6*nf^3*T^3*h^9*p*B*QR^3*LL^2*LRd + 1/2*nf^3*T^3
      *h^9*p*B*QR^4*QRd*LR + 1/2*nf^3*T^3*h^9*p*B*QLd*QR^4*LL + 1/6*nf^3*T^3*
      h^9*p*B*QLd^3*LL*LRd^2 + 1/2*nf^3*T^3*h^9*p*B*QLd^4*QR*LRd + 1/2*nf^3*
      T^3*h^9*p*B*QL*QRd^4*LLd + 1/2*nf^3*T^3*h^9*p*B*QL*QLd^4*LLd + 1/6*nf^3*
      T^3*h^9*p*B*QL^3*LLd*LR^2 + 1/2*nf^3*T^3*h^9*p*B*QL^4*QRd*LR + 1/2*nf^3*
      T^3*h^9*p*B*QL^4*QLd*LL - 5*nf^3*T^3*h^9*p*B*W*LLd*LR^2*LRd - 5*nf^3*T^3
      *h^9*p*B*W*LL*LR*LRd^2 - 5*nf^3*T^3*h^9*p*B*W*LL*LLd^2*LR - 5*nf^3*T^3*
      h^9*p*B*W*LL^2*LLd*LRd + 5*nf^3*T^3*h^9*p*B*W*QRd^3*LLd + 5*nf^3*T^3*h^9
      *p*B*W*QR^3*LL + 5*nf^3*T^3*h^9*p*B*W*QLd*QRd^2*LRd + 5*nf^3*T^3*h^9*p*B
      *W*QLd^2*QRd*LLd + 5*nf^3*T^3*h^9*p*B*W*QLd^3*LRd + 5*nf^3*T^3*h^9*p*B*W
      *QL*QR^2*LR + 5*nf^3*T^3*h^9*p*B*W*QL^2*QR*LL + 5*nf^3*T^3*h^9*p*B*W*
      QL^3*LR - 1/3*nf^3*T^3*h^9*p^3*LR^3*LRd^3 - 1/6*nf^3*T^3*h^9*p^3*LLd^2*
      LR^3*LRd - 1/6*nf^3*T^3*h^9*p^3*LL*LLd^3*LR^2 - 1/6*nf^3*T^3*h^9*p^3*
      LL^2*LR*LRd^3 - 1/6*nf^3*T^3*h^9*p^3*LL^3*LLd*LRd^2 - 1/3*nf^3*T^3*h^9*
      p^3*LL^3*LLd^3 - 1/6*nf^3*T^3*h^9*p^3*QRd^3*LR*LRd^2 - 1/6*nf^3*T^3*h^9*
      p^3*QRd^3*LLd^2*LR + 1/4*nf^3*T^3*h^9*p^3*QR*QRd^4*LRd - 1/6*nf^3*T^3*
      h^9*p^3*QR^3*LR^2*LRd - 1/6*nf^3*T^3*h^9*p^3*QR^3*LL^2*LRd + 1/4*nf^3*
      T^3*h^9*p^3*QR^4*QRd*LR + 1/4*nf^3*T^3*h^9*p^3*QLd*QR^4*LL - 1/6*nf^3*
      T^3*h^9*p^3*QLd^3*LL*LRd^2 - 1/6*nf^3*T^3*h^9*p^3*QLd^3*LL*LLd^2 + 1/4*
      nf^3*T^3*h^9*p^3*QLd^4*QR*LRd + 1/4*nf^3*T^3*h^9*p^3*QL*QRd^4*LLd + 1/4*
      nf^3*T^3*h^9*p^3*QL*QLd^4*LLd - 1/6*nf^3*T^3*h^9*p^3*QL^3*LLd*LR^2 - 1/6
      *nf^3*T^3*h^9*p^3*QL^3*LL^2*LLd + 1/4*nf^3*T^3*h^9*p^3*QL^4*QRd*LR + 1/4
      *nf^3*T^3*h^9*p^3*QL^4*QLd*LL - 15/2*nf^3*T^3*h^9*p^3*W*LLd*LR^2*LRd -
      15/2*nf^3*T^3*h^9*p^3*W*LL*LR*LRd^2 - 15/2*nf^3*T^3*h^9*p^3*W*LL*LLd^2*
      LR - 15/2*nf^3*T^3*h^9*p^3*W*LL^2*LLd*LRd + 15/2*nf^3*T^3*h^9*p^3*W*
      QRd^3*LLd + 15/2*nf^3*T^3*h^9*p^3*W*QR^3*LL + 15/2*nf^3*T^3*h^9*p^3*W*
      QLd*QRd^2*LRd + 15/2*nf^3*T^3*h^9*p^3*W*QLd^2*QRd*LLd + 15/2*nf^3*T^3*
      h^9*p^3*W*QLd^3*LRd + 15/2*nf^3*T^3*h^9*p^3*W*QL*QR^2*LR + 15/2*nf^3*T^3
      *h^9*p^3*W*QL^2*QR*LL + 15/2*nf^3*T^3*h^9*p^3*W*QL^3*LR + 1/18*nf^3*T^3*
      h^9*u*QRd^3*LLd^3*LR^2 + 1/18*nf^3*T^3*h^9*u*QRd^3*LL^2*LLd^3 + 1/18*
      nf^3*T^3*h^9*u*QR^3*LL^3*LRd^2 + 1/18*nf^3*T^3*h^9*u*QR^3*LL^3*LLd^2 + 1/
      10*nf^3*T^3*h^9*u*QLd^2*QR^5*LL + 1/18*nf^3*T^3*h^9*u*QLd^3*LR^2*LRd^3
       + 1/18*nf^3*T^3*h^9*u*QLd^3*LL^2*LRd^3 + 1/9*nf^3*T^3*h^9*u*QLd^3*QRd^3
      *LRd^2 + 1/9*nf^3*T^3*h^9*u*QLd^3*QRd^3*LLd^2 + 1/10*nf^3*T^3*h^9*u*
      QLd^5*QR^2*LRd + 1/10*nf^3*T^3*h^9*u*QL^2*QRd^5*LLd + 1/18*nf^3*T^3*h^9*
      u*QL^3*LR^3*LRd^2 + 1/18*nf^3*T^3*h^9*u*QL^3*LLd^2*LR^3 + 1/9*nf^3*T^3*
      h^9*u*QL^3*QR^3*LR^2 + 1/9*nf^3*T^3*h^9*u*QL^3*QR^3*LL^2 + 1/10*nf^3*T^3
      *h^9*u*QL^5*QRd^2*LR + 1/6*nf^3*T^3*h^9*u*G*QRd^3*LR*LRd^2 - 1/6*nf^3*
      T^3*h^9*u*G*QRd^3*LLd^2*LR + 1/6*nf^3*T^3*h^9*u*G*QR^3*LR^2*LRd - 1/6*
      nf^3*T^3*h^9*u*G*QR^3*LL^2*LRd + 1/3*nf^3*T^3*h^9*u*G*QR^3*QRd^3 - 1/6*
      nf^3*T^3*h^9*u*G*QLd^2*QR^3*QRd - 1/6*nf^3*T^3*h^9*u*G*QLd^3*LL*LRd^2 +
      1/6*nf^3*T^3*h^9*u*G*QLd^3*LL*LLd^2 - 1/6*nf^3*T^3*h^9*u*G*QL*QLd^3*QR^2
       - 1/6*nf^3*T^3*h^9*u*G*QL^2*QR*QRd^3 - 1/6*nf^3*T^3*h^9*u*G*QL^3*LLd*
      LR^2 + 1/6*nf^3*T^3*h^9*u*G*QL^3*LL^2*LLd - 1/6*nf^3*T^3*h^9*u*G*QL^3*
      QLd*QRd^2 + 1/3*nf^3*T^3*h^9*u*G*QL^3*QLd^3 - nf^3*T^3*h^9*u*G^2*LLd*
      LR^2*LRd - nf^3*T^3*h^9*u*G^2*LL*LR*LRd^2 - nf^3*T^3*h^9*u*G^2*LL*LLd^2*
      LR - nf^3*T^3*h^9*u*G^2*LL^2*LLd*LRd - nf^3*T^3*h^9*u*G^2*QLd*QR^2*QRd
       - nf^3*T^3*h^9*u*G^2*QL*QR*QRd^2 - nf^3*T^3*h^9*u*G^2*QL*QLd^2*QR -
      nf^3*T^3*h^9*u*G^2*QL^2*QLd*QRd + nf^3*T^3*h^9*u*W*LR^3*LRd^3 - 1/2*nf^3
      *T^3*h^9*u*W*LLd^2*LR^3*LRd - 1/2*nf^3*T^3*h^9*u*W*LL*LLd^3*LR^2 - 1/2*
      nf^3*T^3*h^9*u*W*LL^2*LR*LRd^3 - 1/2*nf^3*T^3*h^9*u*W*LL^3*LLd*LRd^2 +
      nf^3*T^3*h^9*u*W*LL^3*LLd^3 - 1/2*nf^3*T^3*h^9*u*W*QRd^3*LR*LRd^2 + 1/2*
      nf^3*T^3*h^9*u*W*QRd^3*LLd^2*LR + 2*nf^3*T^3*h^9*u*W*QR*QRd^4*LRd - 1/2*
      nf^3*T^3*h^9*u*W*QR^3*LR^2*LRd + 1/2*nf^3*T^3*h^9*u*W*QR^3*LL^2*LRd + 2*
      nf^3*T^3*h^9*u*W*QR^4*QRd*LR + 2*nf^3*T^3*h^9*u*W*QLd*QR^4*LL + 1/2*nf^3
      *T^3*h^9*u*W*QLd^3*LL*LRd^2 - 1/2*nf^3*T^3*h^9*u*W*QLd^3*LL*LLd^2 + 2*
      nf^3*T^3*h^9*u*W*QLd^4*QR*LRd + 2*nf^3*T^3*h^9*u*W*QL*QRd^4*LLd + 2*nf^3
      *T^3*h^9*u*W*QL*QLd^4*LLd + 1/2*nf^3*T^3*h^9*u*W*QL^3*LLd*LR^2 - 1/2*
      nf^3*T^3*h^9*u*W*QL^3*LL^2*LLd + 2*nf^3*T^3*h^9*u*W*QL^4*QRd*LR + 2*nf^3
      *T^3*h^9*u*W*QL^4*QLd*LL - 9*nf^3*T^3*h^9*u*W^2*LLd*LR^2*LRd - 9*nf^3*
      T^3*h^9*u*W^2*LL*LR*LRd^2 - 9*nf^3*T^3*h^9*u*W^2*LL*LLd^2*LR - 9*nf^3*
      T^3*h^9*u*W^2*LL^2*LLd*LRd + 9*nf^3*T^3*h^9*u*W^2*QRd^3*LLd + 9*nf^3*T^3
      *h^9*u*W^2*QR^3*LL + 9*nf^3*T^3*h^9*u*W^2*QLd*QRd^2*LRd + 9*nf^3*T^3*h^9
      *u*W^2*QLd^2*QRd*LLd + 9*nf^3*T^3*h^9*u*W^2*QLd^3*LRd + 9*nf^3*T^3*h^9*u
      *W^2*QL*QR^2*LR + 9*nf^3*T^3*h^9*u*W^2*QL^2*QR*LL + 9*nf^3*T^3*h^9*u*W^2
      *QL^3*LR + 1/3*nf^3*T^3*h^9*u*B*LR^3*LRd^3 - 1/6*nf^3*T^3*h^9*u*B*LLd^2*
      LR^3*LRd - 1/6*nf^3*T^3*h^9*u*B*LL*LLd^3*LR^2 - 1/6*nf^3*T^3*h^9*u*B*
      LL^2*LR*LRd^3 - 1/6*nf^3*T^3*h^9*u*B*LL^3*LLd*LRd^2 + 1/3*nf^3*T^3*h^9*u
      *B*LL^3*LLd^3 - 1/6*nf^3*T^3*h^9*u*B*QRd^3*LR*LRd^2 + 1/6*nf^3*T^3*h^9*u
      *B*QRd^3*LLd^2*LR + nf^3*T^3*h^9*u*B*QR*QRd^4*LRd - 1/6*nf^3*T^3*h^9*u*B
      *QR^3*LR^2*LRd + 1/6*nf^3*T^3*h^9*u*B*QR^3*LL^2*LRd + nf^3*T^3*h^9*u*B*
      QR^4*QRd*LR + nf^3*T^3*h^9*u*B*QLd*QR^4*LL + 1/6*nf^3*T^3*h^9*u*B*QLd^3*
      LL*LRd^2 - 1/6*nf^3*T^3*h^9*u*B*QLd^3*LL*LLd^2 + nf^3*T^3*h^9*u*B*QLd^4*
      QR*LRd + nf^3*T^3*h^9*u*B*QL*QRd^4*LLd + nf^3*T^3*h^9*u*B*QL*QLd^4*LLd
       + 1/6*nf^3*T^3*h^9*u*B*QL^3*LLd*LR^2 - 1/6*nf^3*T^3*h^9*u*B*QL^3*LL^2*
      LLd + nf^3*T^3*h^9*u*B*QL^4*QRd*LR + nf^3*T^3*h^9*u*B*QL^4*QLd*LL - 6*
      nf^3*T^3*h^9*u*B*W*LLd*LR^2*LRd - 6*nf^3*T^3*h^9*u*B*W*LL*LR*LRd^2 - 6*
      nf^3*T^3*h^9*u*B*W*LL*LLd^2*LR - 6*nf^3*T^3*h^9*u*B*W*LL^2*LLd*LRd + 6*
      nf^3*T^3*h^9*u*B*W*QRd^3*LLd + 6*nf^3*T^3*h^9*u*B*W*QR^3*LL + 6*nf^3*T^3
      *h^9*u*B*W*QLd*QRd^2*LRd + 6*nf^3*T^3*h^9*u*B*W*QLd^2*QRd*LLd + 6*nf^3*
      T^3*h^9*u*B*W*QLd^3*LRd + 6*nf^3*T^3*h^9*u*B*W*QL*QR^2*LR + 6*nf^3*T^3*
      h^9*u*B*W*QL^2*QR*LL + 6*nf^3*T^3*h^9*u*B*W*QL^3*LR - nf^3*T^3*h^9*u*B^2
      *LLd*LR^2*LRd - nf^3*T^3*h^9*u*B^2*LL*LR*LRd^2 - nf^3*T^3*h^9*u*B^2*LL*
      LLd^2*LR - nf^3*T^3*h^9*u*B^2*LL^2*LLd*LRd + nf^3*T^3*h^9*u*B^2*QRd^3*
      LLd + nf^3*T^3*h^9*u*B^2*QR^3*LL + nf^3*T^3*h^9*u*B^2*QLd*QRd^2*LRd +
      nf^3*T^3*h^9*u*B^2*QLd^2*QRd*LLd + nf^3*T^3*h^9*u*B^2*QLd^3*LRd + nf^3*
      T^3*h^9*u*B^2*QL*QR^2*LR + nf^3*T^3*h^9*u*B^2*QL^2*QR*LL + nf^3*T^3*h^9*
      u*B^2*QL^3*LR - 1/3*nf^3*T^3*h^9*u*p^2*LR^3*LRd^3 - 1/3*nf^3*T^3*h^9*u*
      p^2*LL^3*LLd^3 - 1/6*nf^3*T^3*h^9*u*p^2*QRd^3*LLd^2*LR + 3/2*nf^3*T^3*
      h^9*u*p^2*QR*QRd^4*LRd - 1/6*nf^3*T^3*h^9*u*p^2*QR^3*LL^2*LRd + 3/2*nf^3
      *T^3*h^9*u*p^2*QR^4*QRd*LR + 3/2*nf^3*T^3*h^9*u*p^2*QLd*QR^4*LL - 1/6*
      nf^3*T^3*h^9*u*p^2*QLd^3*LL*LRd^2 + 3/2*nf^3*T^3*h^9*u*p^2*QLd^4*QR*LRd
       + 3/2*nf^3*T^3*h^9*u*p^2*QL*QRd^4*LLd + 3/2*nf^3*T^3*h^9*u*p^2*QL*QLd^4
      *LLd - 1/6*nf^3*T^3*h^9*u*p^2*QL^3*LLd*LR^2 + 3/2*nf^3*T^3*h^9*u*p^2*
      QL^4*QRd*LR + 3/2*nf^3*T^3*h^9*u*p^2*QL^4*QLd*LL - 81/2*nf^3*T^3*h^9*u*
      p^2*W*LLd*LR^2*LRd - 81/2*nf^3*T^3*h^9*u*p^2*W*LL*LR*LRd^2 - 81/2*nf^3*
      T^3*h^9*u*p^2*W*LL*LLd^2*LR - 81/2*nf^3*T^3*h^9*u*p^2*W*LL^2*LLd*LRd +
      81/2*nf^3*T^3*h^9*u*p^2*W*QRd^3*LLd + 81/2*nf^3*T^3*h^9*u*p^2*W*QR^3*LL
       + 81/2*nf^3*T^3*h^9*u*p^2*W*QLd*QRd^2*LRd + 81/2*nf^3*T^3*h^9*u*p^2*W*
      QLd^2*QRd*LLd + 81/2*nf^3*T^3*h^9*u*p^2*W*QLd^3*LRd + 81/2*nf^3*T^3*h^9*
      u*p^2*W*QL*QR^2*LR + 81/2*nf^3*T^3*h^9*u*p^2*W*QL^2*QR*LL + 81/2*nf^3*
      T^3*h^9*u*p^2*W*QL^3*LR - 27/2*nf^3*T^3*h^9*u*p^2*B*LLd*LR^2*LRd - 27/2*
      nf^3*T^3*h^9*u*p^2*B*LL*LR*LRd^2 - 27/2*nf^3*T^3*h^9*u*p^2*B*LL*LLd^2*LR
       - 27/2*nf^3*T^3*h^9*u*p^2*B*LL^2*LLd*LRd + 27/2*nf^3*T^3*h^9*u*p^2*B*
      QRd^3*LLd + 27/2*nf^3*T^3*h^9*u*p^2*B*QR^3*LL + 27/2*nf^3*T^3*h^9*u*p^2*
      B*QLd*QRd^2*LRd + 27/2*nf^3*T^3*h^9*u*p^2*B*QLd^2*QRd*LLd + 27/2*nf^3*
      T^3*h^9*u*p^2*B*QLd^3*LRd + 27/2*nf^3*T^3*h^9*u*p^2*B*QL*QR^2*LR + 27/2*
      nf^3*T^3*h^9*u*p^2*B*QL^2*QR*LL + 27/2*nf^3*T^3*h^9*u*p^2*B*QL^3*LR - 15
      *nf^3*T^3*h^9*u*p^4*LLd*LR^2*LRd - 15*nf^3*T^3*h^9*u*p^4*LL*LR*LRd^2 -
      15*nf^3*T^3*h^9*u*p^4*LL*LLd^2*LR - 15*nf^3*T^3*h^9*u*p^4*LL^2*LLd*LRd
       + 15*nf^3*T^3*h^9*u*p^4*QRd^3*LLd + 15*nf^3*T^3*h^9*u*p^4*QR^3*LL + 15*
      nf^3*T^3*h^9*u*p^4*QLd*QRd^2*LRd + 15*nf^3*T^3*h^9*u*p^4*QLd^2*QRd*LLd
       + 15*nf^3*T^3*h^9*u*p^4*QLd^3*LRd + 15*nf^3*T^3*h^9*u*p^4*QL*QR^2*LR +
      15*nf^3*T^3*h^9*u*p^4*QL^2*QR*LL + 15*nf^3*T^3*h^9*u*p^4*QL^3*LR + 2/3*
      nf^3*T^3*h^9*u^2*p*LR^3*LRd^3 - 1/6*nf^3*T^3*h^9*u^2*p*LLd^2*LR^3*LRd -
      1/6*nf^3*T^3*h^9*u^2*p*LL*LLd^3*LR^2 - 1/6*nf^3*T^3*h^9*u^2*p*LL^2*LR*
      LRd^3 - 1/6*nf^3*T^3*h^9*u^2*p*LL^3*LLd*LRd^2 + 2/3*nf^3*T^3*h^9*u^2*p*
      LL^3*LLd^3 - 1/6*nf^3*T^3*h^9*u^2*p*QRd^3*LR*LRd^2 + 1/3*nf^3*T^3*h^9*
      u^2*p*QRd^3*LLd^2*LR + 3*nf^3*T^3*h^9*u^2*p*QR*QRd^4*LRd - 1/6*nf^3*T^3*
      h^9*u^2*p*QR^3*LR^2*LRd + 1/3*nf^3*T^3*h^9*u^2*p*QR^3*LL^2*LRd + 3*nf^3*
      T^3*h^9*u^2*p*QR^4*QRd*LR + 3*nf^3*T^3*h^9*u^2*p*QLd*QR^4*LL + 1/3*nf^3*
      T^3*h^9*u^2*p*QLd^3*LL*LRd^2 - 1/6*nf^3*T^3*h^9*u^2*p*QLd^3*LL*LLd^2 + 3
      *nf^3*T^3*h^9*u^2*p*QLd^4*QR*LRd + 3*nf^3*T^3*h^9*u^2*p*QL*QRd^4*LLd + 3
      *nf^3*T^3*h^9*u^2*p*QL*QLd^4*LLd + 1/3*nf^3*T^3*h^9*u^2*p*QL^3*LLd*LR^2
       - 1/6*nf^3*T^3*h^9*u^2*p*QL^3*LL^2*LLd + 3*nf^3*T^3*h^9*u^2*p*QL^4*QRd*
      LR + 3*nf^3*T^3*h^9*u^2*p*QL^4*QLd*LL - 57*nf^3*T^3*h^9*u^2*p*W*LLd*LR^2
      *LRd - 57*nf^3*T^3*h^9*u^2*p*W*LL*LR*LRd^2 - 57*nf^3*T^3*h^9*u^2*p*W*LL*
      LLd^2*LR - 57*nf^3*T^3*h^9*u^2*p*W*LL^2*LLd*LRd + 57*nf^3*T^3*h^9*u^2*p*
      W*QRd^3*LLd + 57*nf^3*T^3*h^9*u^2*p*W*QR^3*LL + 57*nf^3*T^3*h^9*u^2*p*W*
      QLd*QRd^2*LRd + 57*nf^3*T^3*h^9*u^2*p*W*QLd^2*QRd*LLd + 57*nf^3*T^3*h^9*
      u^2*p*W*QLd^3*LRd + 57*nf^3*T^3*h^9*u^2*p*W*QL*QR^2*LR + 57*nf^3*T^3*h^9
      *u^2*p*W*QL^2*QR*LL + 57*nf^3*T^3*h^9*u^2*p*W*QL^3*LR - 19*nf^3*T^3*h^9*
      u^2*p*B*LLd*LR^2*LRd - 19*nf^3*T^3*h^9*u^2*p*B*LL*LR*LRd^2 - 19*nf^3*T^3
      *h^9*u^2*p*B*LL*LLd^2*LR - 19*nf^3*T^3*h^9*u^2*p*B*LL^2*LLd*LRd + 19*
      nf^3*T^3*h^9*u^2*p*B*QRd^3*LLd + 19*nf^3*T^3*h^9*u^2*p*B*QR^3*LL + 19*
      nf^3*T^3*h^9*u^2*p*B*QLd*QRd^2*LRd + 19*nf^3*T^3*h^9*u^2*p*B*QLd^2*QRd*
      LLd + 19*nf^3*T^3*h^9*u^2*p*B*QLd^3*LRd + 19*nf^3*T^3*h^9*u^2*p*B*QL*
      QR^2*LR + 19*nf^3*T^3*h^9*u^2*p*B*QL^2*QR*LL + 19*nf^3*T^3*h^9*u^2*p*B*
      QL^3*LR - 46*nf^3*T^3*h^9*u^2*p^3*LLd*LR^2*LRd - 46*nf^3*T^3*h^9*u^2*p^3
      *LL*LR*LRd^2 - 46*nf^3*T^3*h^9*u^2*p^3*LL*LLd^2*LR - 46*nf^3*T^3*h^9*u^2
      *p^3*LL^2*LLd*LRd + 46*nf^3*T^3*h^9*u^2*p^3*QRd^3*LLd + 46*nf^3*T^3*h^9*
      u^2*p^3*QR^3*LL + 46*nf^3*T^3*h^9*u^2*p^3*QLd*QRd^2*LRd + 46*nf^3*T^3*
      h^9*u^2*p^3*QLd^2*QRd*LLd + 46*nf^3*T^3*h^9*u^2*p^3*QLd^3*LRd + 46*nf^3*
      T^3*h^9*u^2*p^3*QL*QR^2*LR + 46*nf^3*T^3*h^9*u^2*p^3*QL^2*QR*LL + 46*
      nf^3*T^3*h^9*u^2*p^3*QL^3*LR - 1/3*nf^3*T^3*h^9*u^3*LR^3*LRd^3 - 2/3*
      nf^3*T^3*h^9*u^3*LLd^2*LR^3*LRd - 2/3*nf^3*T^3*h^9*u^3*LL*LLd^3*LR^2 - 2/
      3*nf^3*T^3*h^9*u^3*LL^2*LR*LRd^3 - 2/3*nf^3*T^3*h^9*u^3*LL^3*LLd*LRd^2
       - 1/3*nf^3*T^3*h^9*u^3*LL^3*LLd^3 - 2/3*nf^3*T^3*h^9*u^3*QRd^3*LR*LRd^2
       - 1/6*nf^3*T^3*h^9*u^3*QRd^3*LLd^2*LR + 3/2*nf^3*T^3*h^9*u^3*QR*QRd^4*
      LRd - 2/3*nf^3*T^3*h^9*u^3*QR^3*LR^2*LRd - 1/6*nf^3*T^3*h^9*u^3*QR^3*
      LL^2*LRd + 3/2*nf^3*T^3*h^9*u^3*QR^4*QRd*LR + 3/2*nf^3*T^3*h^9*u^3*QLd*
      QR^4*LL - 1/6*nf^3*T^3*h^9*u^3*QLd^3*LL*LRd^2 - 2/3*nf^3*T^3*h^9*u^3*
      QLd^3*LL*LLd^2 + 3/2*nf^3*T^3*h^9*u^3*QLd^4*QR*LRd + 3/2*nf^3*T^3*h^9*
      u^3*QL*QRd^4*LLd + 3/2*nf^3*T^3*h^9*u^3*QL*QLd^4*LLd - 1/6*nf^3*T^3*h^9*
      u^3*QL^3*LLd*LR^2 - 2/3*nf^3*T^3*h^9*u^3*QL^3*LL^2*LLd + 3/2*nf^3*T^3*
      h^9*u^3*QL^4*QRd*LR + 3/2*nf^3*T^3*h^9*u^3*QL^4*QLd*LL - 43/2*nf^3*T^3*
      h^9*u^3*W*LLd*LR^2*LRd - 43/2*nf^3*T^3*h^9*u^3*W*LL*LR*LRd^2 - 43/2*nf^3
      *T^3*h^9*u^3*W*LL*LLd^2*LR - 43/2*nf^3*T^3*h^9*u^3*W*LL^2*LLd*LRd + 43/2
      *nf^3*T^3*h^9*u^3*W*QRd^3*LLd + 43/2*nf^3*T^3*h^9*u^3*W*QR^3*LL + 43/2*
      nf^3*T^3*h^9*u^3*W*QLd*QRd^2*LRd + 43/2*nf^3*T^3*h^9*u^3*W*QLd^2*QRd*LLd
       + 43/2*nf^3*T^3*h^9*u^3*W*QLd^3*LRd + 43/2*nf^3*T^3*h^9*u^3*W*QL*QR^2*
      LR + 43/2*nf^3*T^3*h^9*u^3*W*QL^2*QR*LL + 43/2*nf^3*T^3*h^9*u^3*W*QL^3*
      LR - 15/2*nf^3*T^3*h^9*u^3*B*LLd*LR^2*LRd - 15/2*nf^3*T^3*h^9*u^3*B*LL*
      LR*LRd^2 - 15/2*nf^3*T^3*h^9*u^3*B*LL*LLd^2*LR - 15/2*nf^3*T^3*h^9*u^3*B
      *LL^2*LLd*LRd + 15/2*nf^3*T^3*h^9*u^3*B*QRd^3*LLd + 15/2*nf^3*T^3*h^9*
      u^3*B*QR^3*LL + 15/2*nf^3*T^3*h^9*u^3*B*QLd*QRd^2*LRd + 15/2*nf^3*T^3*
      h^9*u^3*B*QLd^2*QRd*LLd + 15/2*nf^3*T^3*h^9*u^3*B*QLd^3*LRd + 15/2*nf^3*
      T^3*h^9*u^3*B*QL*QR^2*LR + 15/2*nf^3*T^3*h^9*u^3*B*QL^2*QR*LL + 15/2*
      nf^3*T^3*h^9*u^3*B*QL^3*LR - 129/2*nf^3*T^3*h^9*u^3*p^2*LLd*LR^2*LRd -
      129/2*nf^3*T^3*h^9*u^3*p^2*LL*LR*LRd^2 - 129/2*nf^3*T^3*h^9*u^3*p^2*LL*
      LLd^2*LR - 129/2*nf^3*T^3*h^9*u^3*p^2*LL^2*LLd*LRd + 129/2*nf^3*T^3*h^9*
      u^3*p^2*QRd^3*LLd + 129/2*nf^3*T^3*h^9*u^3*p^2*QR^3*LL + 129/2*nf^3*T^3*
      h^9*u^3*p^2*QLd*QRd^2*LRd + 129/2*nf^3*T^3*h^9*u^3*p^2*QLd^2*QRd*LLd +
      129/2*nf^3*T^3*h^9*u^3*p^2*QLd^3*LRd + 129/2*nf^3*T^3*h^9*u^3*p^2*QL*
      QR^2*LR + 129/2*nf^3*T^3*h^9*u^3*p^2*QL^2*QR*LL + 129/2*nf^3*T^3*h^9*u^3
      *p^2*QL^3*LR - 79/2*nf^3*T^3*h^9*u^4*p*LLd*LR^2*LRd - 79/2*nf^3*T^3*h^9*
      u^4*p*LL*LR*LRd^2 - 79/2*nf^3*T^3*h^9*u^4*p*LL*LLd^2*LR - 79/2*nf^3*T^3*
      h^9*u^4*p*LL^2*LLd*LRd + 79/2*nf^3*T^3*h^9*u^4*p*QRd^3*LLd + 79/2*nf^3*
      T^3*h^9*u^4*p*QR^3*LL + 79/2*nf^3*T^3*h^9*u^4*p*QLd*QRd^2*LRd + 79/2*
      nf^3*T^3*h^9*u^4*p*QLd^2*QRd*LLd + 79/2*nf^3*T^3*h^9*u^4*p*QLd^3*LRd +
      79/2*nf^3*T^3*h^9*u^4*p*QL*QR^2*LR + 79/2*nf^3*T^3*h^9*u^4*p*QL^2*QR*LL
       + 79/2*nf^3*T^3*h^9*u^4*p*QL^3*LR - 15/2*nf^3*T^3*h^9*u^5*LLd*LR^2*LRd
       - 15/2*nf^3*T^3*h^9*u^5*LL*LR*LRd^2 - 15/2*nf^3*T^3*h^9*u^5*LL*LLd^2*LR
       - 15/2*nf^3*T^3*h^9*u^5*LL^2*LLd*LRd + 15/2*nf^3*T^3*h^9*u^5*QRd^3*LLd
       + 15/2*nf^3*T^3*h^9*u^5*QR^3*LL + 15/2*nf^3*T^3*h^9*u^5*QLd*QRd^2*LRd
       + 15/2*nf^3*T^3*h^9*u^5*QLd^2*QRd*LLd + 15/2*nf^3*T^3*h^9*u^5*QLd^3*LRd
       + 15/2*nf^3*T^3*h^9*u^5*QL*QR^2*LR + 15/2*nf^3*T^3*h^9*u^5*QL^2*QR*LL
       + 15/2*nf^3*T^3*h^9*u^5*QL^3*LR - 1/12*nf^3*T^4*h^9*p*LLd*LR^4*LRd^3 -
      1/12*nf^3*T^4*h^9*p*LL*LR^3*LRd^4 - 1/12*nf^3*T^4*h^9*p*LL^3*LLd^4*LR -
      1/12*nf^3*T^4*h^9*p*LL^4*LLd^3*LRd - 1/12*nf^3*T^4*h^9*p*QLd*QR^4*QRd^3
       - 1/12*nf^3*T^4*h^9*p*QL*QR^3*QRd^4 - 1/12*nf^3*T^4*h^9*p*QL^3*QLd^4*QR
       - 1/12*nf^3*T^4*h^9*p*QL^4*QLd^3*QRd + 1/3*nf^3*T^4*h^9*p*W*LR^3*LRd^3
       + 1/3*nf^3*T^4*h^9*p*W*LL^3*LLd^3 + 1/6*nf^3*T^4*h^9*p*W*QRd^3*LLd^2*LR
       + 1/2*nf^3*T^4*h^9*p*W*QR*QRd^4*LRd + 1/6*nf^3*T^4*h^9*p*W*QR^3*LL^2*
      LRd + 1/2*nf^3*T^4*h^9*p*W*QR^4*QRd*LR + 1/2*nf^3*T^4*h^9*p*W*QLd*QR^4*
      LL + 1/6*nf^3*T^4*h^9*p*W*QLd^3*LL*LRd^2 + 1/2*nf^3*T^4*h^9*p*W*QLd^4*QR
      *LRd + 1/2*nf^3*T^4*h^9*p*W*QL*QRd^4*LLd + 1/2*nf^3*T^4*h^9*p*W*QL*QLd^4
      *LLd + 1/6*nf^3*T^4*h^9*p*W*QL^3*LLd*LR^2 + 1/2*nf^3*T^4*h^9*p*W*QL^4*
      QRd*LR + 1/2*nf^3*T^4*h^9*p*W*QL^4*QLd*LL - 3*nf^3*T^4*h^9*p*W^2*LLd*
      LR^2*LRd - 3*nf^3*T^4*h^9*p*W^2*LL*LR*LRd^2 - 3*nf^3*T^4*h^9*p*W^2*LL*
      LLd^2*LR - 3*nf^3*T^4*h^9*p*W^2*LL^2*LLd*LRd + 3*nf^3*T^4*h^9*p*W^2*
      QRd^3*LLd + 3*nf^3*T^4*h^9*p*W^2*QR^3*LL + 3*nf^3*T^4*h^9*p*W^2*QLd*
      QRd^2*LRd + 3*nf^3*T^4*h^9*p*W^2*QLd^2*QRd*LLd + 3*nf^3*T^4*h^9*p*W^2*
      QLd^3*LRd + 3*nf^3*T^4*h^9*p*W^2*QL*QR^2*LR + 3*nf^3*T^4*h^9*p*W^2*QL^2*
      QR*LL + 3*nf^3*T^4*h^9*p*W^2*QL^3*LR - 1/12*nf^3*T^4*h^9*u*LLd*LR^4*
      LRd^3 - 1/12*nf^3*T^4*h^9*u*LLd^3*LR^4*LRd - 1/12*nf^3*T^4*h^9*u*LL*LR^3
      *LRd^4 - 1/12*nf^3*T^4*h^9*u*LL*LLd^4*LR^3 - 1/12*nf^3*T^4*h^9*u*LL^3*LR
      *LRd^4 - 1/12*nf^3*T^4*h^9*u*LL^3*LLd^4*LR - 1/12*nf^3*T^4*h^9*u*LL^4*
      LLd*LRd^3 - 1/12*nf^3*T^4*h^9*u*LL^4*LLd^3*LRd - 1/12*nf^3*T^4*h^9*u*QLd
      *QR^4*QRd^3 + 1/10*nf^3*T^4*h^9*u*QLd^2*QR^5*LL - 1/12*nf^3*T^4*h^9*u*
      QLd^3*QR^4*QRd + 1/10*nf^3*T^4*h^9*u*QLd^5*QR^2*LRd - 1/12*nf^3*T^4*h^9*
      u*QL*QR^3*QRd^4 - 1/12*nf^3*T^4*h^9*u*QL*QLd^4*QR^3 + 1/10*nf^3*T^4*h^9*
      u*QL^2*QRd^5*LLd - 1/12*nf^3*T^4*h^9*u*QL^3*QR*QRd^4 - 1/12*nf^3*T^4*h^9
      *u*QL^3*QLd^4*QR - 1/12*nf^3*T^4*h^9*u*QL^4*QLd*QRd^3 - 1/12*nf^3*T^4*
      h^9*u*QL^4*QLd^3*QRd + 1/10*nf^3*T^4*h^9*u*QL^5*QRd^2*LR + 1/6*nf^3*T^4*
      h^9*u*G*QRd^3*LR*LRd^2 - 1/6*nf^3*T^4*h^9*u*G*QRd^3*LLd^2*LR + 1/6*nf^3*
      T^4*h^9*u*G*QR^3*LR^2*LRd - 1/6*nf^3*T^4*h^9*u*G*QR^3*LL^2*LRd + 1/3*
      nf^3*T^4*h^9*u*G*QR^3*QRd^3 - 1/6*nf^3*T^4*h^9*u*G*QLd^2*QR^3*QRd - 1/6*
      nf^3*T^4*h^9*u*G*QLd^3*LL*LRd^2 + 1/6*nf^3*T^4*h^9*u*G*QLd^3*LL*LLd^2 -
      1/6*nf^3*T^4*h^9*u*G*QL*QLd^3*QR^2 - 1/6*nf^3*T^4*h^9*u*G*QL^2*QR*QRd^3
       - 1/6*nf^3*T^4*h^9*u*G*QL^3*LLd*LR^2 + 1/6*nf^3*T^4*h^9*u*G*QL^3*LL^2*
      LLd - 1/6*nf^3*T^4*h^9*u*G*QL^3*QLd*QRd^2 + 1/3*nf^3*T^4*h^9*u*G*QL^3*
      QLd^3 + 2/3*nf^3*T^4*h^9*u*W*LR^3*LRd^3 - 1/3*nf^3*T^4*h^9*u*W*LLd^2*
      LR^3*LRd - 1/3*nf^3*T^4*h^9*u*W*LL*LLd^3*LR^2 - 1/3*nf^3*T^4*h^9*u*W*
      LL^2*LR*LRd^3 - 1/3*nf^3*T^4*h^9*u*W*LL^3*LLd*LRd^2 + 2/3*nf^3*T^4*h^9*u
      *W*LL^3*LLd^3 - 1/3*nf^3*T^4*h^9*u*W*QRd^3*LR*LRd^2 + 1/3*nf^3*T^4*h^9*u
      *W*QRd^3*LLd^2*LR + 3/2*nf^3*T^4*h^9*u*W*QR*QRd^4*LRd - 1/3*nf^3*T^4*h^9
      *u*W*QR^3*LR^2*LRd + 1/3*nf^3*T^4*h^9*u*W*QR^3*LL^2*LRd + 3/2*nf^3*T^4*
      h^9*u*W*QR^4*QRd*LR + 3/2*nf^3*T^4*h^9*u*W*QLd*QR^4*LL + 1/3*nf^3*T^4*
      h^9*u*W*QLd^3*LL*LRd^2 - 1/3*nf^3*T^4*h^9*u*W*QLd^3*LL*LLd^2 + 3/2*nf^3*
      T^4*h^9*u*W*QLd^4*QR*LRd + 3/2*nf^3*T^4*h^9*u*W*QL*QRd^4*LLd + 3/2*nf^3*
      T^4*h^9*u*W*QL*QLd^4*LLd + 1/3*nf^3*T^4*h^9*u*W*QL^3*LLd*LR^2 - 1/3*nf^3
      *T^4*h^9*u*W*QL^3*LL^2*LLd + 3/2*nf^3*T^4*h^9*u*W*QL^4*QRd*LR + 3/2*nf^3
      *T^4*h^9*u*W*QL^4*QLd*LL - 4*nf^3*T^4*h^9*u*W^2*LLd*LR^2*LRd - 4*nf^3*
      T^4*h^9*u*W^2*LL*LR*LRd^2 - 4*nf^3*T^4*h^9*u*W^2*LL*LLd^2*LR - 4*nf^3*
      T^4*h^9*u*W^2*LL^2*LLd*LRd + 4*nf^3*T^4*h^9*u*W^2*QRd^3*LLd + 4*nf^3*T^4
      *h^9*u*W^2*QR^3*LL + 4*nf^3*T^4*h^9*u*W^2*QLd*QRd^2*LRd + 4*nf^3*T^4*h^9
      *u*W^2*QLd^2*QRd*LLd + 4*nf^3*T^4*h^9*u*W^2*QLd^3*LRd + 4*nf^3*T^4*h^9*u
      *W^2*QL*QR^2*LR + 4*nf^3*T^4*h^9*u*W^2*QL^2*QR*LL + 4*nf^3*T^4*h^9*u*W^2
      *QL^3*LR + 1/3*nf^3*T^4*h^9*u*B*LR^3*LRd^3 - 1/6*nf^3*T^4*h^9*u*B*LLd^2*
      LR^3*LRd - 1/6*nf^3*T^4*h^9*u*B*LL*LLd^3*LR^2 - 1/6*nf^3*T^4*h^9*u*B*
      LL^2*LR*LRd^3 - 1/6*nf^3*T^4*h^9*u*B*LL^3*LLd*LRd^2 + 1/3*nf^3*T^4*h^9*u
      *B*LL^3*LLd^3 - 1/6*nf^3*T^4*h^9*u*B*QRd^3*LR*LRd^2 + 1/6*nf^3*T^4*h^9*u
      *B*QRd^3*LLd^2*LR + 1/2*nf^3*T^4*h^9*u*B*QR*QRd^4*LRd - 1/6*nf^3*T^4*h^9
      *u*B*QR^3*LR^2*LRd + 1/6*nf^3*T^4*h^9*u*B*QR^3*LL^2*LRd + 1/2*nf^3*T^4*
      h^9*u*B*QR^4*QRd*LR + 1/2*nf^3*T^4*h^9*u*B*QLd*QR^4*LL + 1/6*nf^3*T^4*
      h^9*u*B*QLd^3*LL*LRd^2 - 1/6*nf^3*T^4*h^9*u*B*QLd^3*LL*LLd^2 + 1/2*nf^3*
      T^4*h^9*u*B*QLd^4*QR*LRd + 1/2*nf^3*T^4*h^9*u*B*QL*QRd^4*LLd + 1/2*nf^3*
      T^4*h^9*u*B*QL*QLd^4*LLd + 1/6*nf^3*T^4*h^9*u*B*QL^3*LLd*LR^2 - 1/6*nf^3
      *T^4*h^9*u*B*QL^3*LL^2*LLd + 1/2*nf^3*T^4*h^9*u*B*QL^4*QRd*LR + 1/2*nf^3
      *T^4*h^9*u*B*QL^4*QLd*LL - 2*nf^3*T^4*h^9*u*B*W*LLd*LR^2*LRd - 2*nf^3*
      T^4*h^9*u*B*W*LL*LR*LRd^2 - 2*nf^3*T^4*h^9*u*B*W*LL*LLd^2*LR - 2*nf^3*
      T^4*h^9*u*B*W*LL^2*LLd*LRd + 2*nf^3*T^4*h^9*u*B*W*QRd^3*LLd + 2*nf^3*T^4
      *h^9*u*B*W*QR^3*LL + 2*nf^3*T^4*h^9*u*B*W*QLd*QRd^2*LRd + 2*nf^3*T^4*h^9
      *u*B*W*QLd^2*QRd*LLd + 2*nf^3*T^4*h^9*u*B*W*QLd^3*LRd + 2*nf^3*T^4*h^9*u
      *B*W*QL*QR^2*LR + 2*nf^3*T^4*h^9*u*B*W*QL^2*QR*LL + 2*nf^3*T^4*h^9*u*B*W
      *QL^3*LR - 1/3*nf^3*T^4*h^9*u*p^2*LR^3*LRd^3 - 1/3*nf^3*T^4*h^9*u*p^2*
      LL^3*LLd^3 - 1/6*nf^3*T^4*h^9*u*p^2*QRd^3*LLd^2*LR + 3/4*nf^3*T^4*h^9*u*
      p^2*QR*QRd^4*LRd - 1/6*nf^3*T^4*h^9*u*p^2*QR^3*LL^2*LRd + 3/4*nf^3*T^4*
      h^9*u*p^2*QR^4*QRd*LR + 3/4*nf^3*T^4*h^9*u*p^2*QLd*QR^4*LL - 1/6*nf^3*
      T^4*h^9*u*p^2*QLd^3*LL*LRd^2 + 3/4*nf^3*T^4*h^9*u*p^2*QLd^4*QR*LRd + 3/4
      *nf^3*T^4*h^9*u*p^2*QL*QRd^4*LLd + 3/4*nf^3*T^4*h^9*u*p^2*QL*QLd^4*LLd
       - 1/6*nf^3*T^4*h^9*u*p^2*QL^3*LLd*LR^2 + 3/4*nf^3*T^4*h^9*u*p^2*QL^4*
      QRd*LR + 3/4*nf^3*T^4*h^9*u*p^2*QL^4*QLd*LL - 27/2*nf^3*T^4*h^9*u*p^2*W*
      LLd*LR^2*LRd - 27/2*nf^3*T^4*h^9*u*p^2*W*LL*LR*LRd^2 - 27/2*nf^3*T^4*h^9
      *u*p^2*W*LL*LLd^2*LR - 27/2*nf^3*T^4*h^9*u*p^2*W*LL^2*LLd*LRd + 27/2*
      nf^3*T^4*h^9*u*p^2*W*QRd^3*LLd + 27/2*nf^3*T^4*h^9*u*p^2*W*QR^3*LL + 27/
      2*nf^3*T^4*h^9*u*p^2*W*QLd*QRd^2*LRd + 27/2*nf^3*T^4*h^9*u*p^2*W*QLd^2*
      QRd*LLd + 27/2*nf^3*T^4*h^9*u*p^2*W*QLd^3*LRd + 27/2*nf^3*T^4*h^9*u*p^2*
      W*QL*QR^2*LR + 27/2*nf^3*T^4*h^9*u*p^2*W*QL^2*QR*LL + 27/2*nf^3*T^4*h^9*
      u*p^2*W*QL^3*LR + 1/3*nf^3*T^4*h^9*u^2*p*LR^3*LRd^3 - 1/6*nf^3*T^4*h^9*
      u^2*p*LLd^2*LR^3*LRd - 1/6*nf^3*T^4*h^9*u^2*p*LL*LLd^3*LR^2 - 1/6*nf^3*
      T^4*h^9*u^2*p*LL^2*LR*LRd^3 - 1/6*nf^3*T^4*h^9*u^2*p*LL^3*LLd*LRd^2 + 1/
      3*nf^3*T^4*h^9*u^2*p*LL^3*LLd^3 - 1/6*nf^3*T^4*h^9*u^2*p*QRd^3*LR*LRd^2
       + 1/6*nf^3*T^4*h^9*u^2*p*QRd^3*LLd^2*LR + 9/4*nf^3*T^4*h^9*u^2*p*QR*
      QRd^4*LRd - 1/6*nf^3*T^4*h^9*u^2*p*QR^3*LR^2*LRd + 1/6*nf^3*T^4*h^9*u^2*
      p*QR^3*LL^2*LRd + 9/4*nf^3*T^4*h^9*u^2*p*QR^4*QRd*LR + 9/4*nf^3*T^4*h^9*
      u^2*p*QLd*QR^4*LL + 1/6*nf^3*T^4*h^9*u^2*p*QLd^3*LL*LRd^2 - 1/6*nf^3*T^4
      *h^9*u^2*p*QLd^3*LL*LLd^2 + 9/4*nf^3*T^4*h^9*u^2*p*QLd^4*QR*LRd + 9/4*
      nf^3*T^4*h^9*u^2*p*QL*QRd^4*LLd + 9/4*nf^3*T^4*h^9*u^2*p*QL*QLd^4*LLd +
      1/6*nf^3*T^4*h^9*u^2*p*QL^3*LLd*LR^2 - 1/6*nf^3*T^4*h^9*u^2*p*QL^3*LL^2*
      LLd + 9/4*nf^3*T^4*h^9*u^2*p*QL^4*QRd*LR + 9/4*nf^3*T^4*h^9*u^2*p*QL^4*
      QLd*LL - 51/2*nf^3*T^4*h^9*u^2*p*W*LLd*LR^2*LRd - 51/2*nf^3*T^4*h^9*u^2*
      p*W*LL*LR*LRd^2 - 51/2*nf^3*T^4*h^9*u^2*p*W*LL*LLd^2*LR - 51/2*nf^3*T^4*
      h^9*u^2*p*W*LL^2*LLd*LRd + 51/2*nf^3*T^4*h^9*u^2*p*W*QRd^3*LLd + 51/2*
      nf^3*T^4*h^9*u^2*p*W*QR^3*LL + 51/2*nf^3*T^4*h^9*u^2*p*W*QLd*QRd^2*LRd
       + 51/2*nf^3*T^4*h^9*u^2*p*W*QLd^2*QRd*LLd + 51/2*nf^3*T^4*h^9*u^2*p*W*
      QLd^3*LRd + 51/2*nf^3*T^4*h^9*u^2*p*W*QL*QR^2*LR + 51/2*nf^3*T^4*h^9*u^2
      *p*W*QL^2*QR*LL + 51/2*nf^3*T^4*h^9*u^2*p*W*QL^3*LR - 13/2*nf^3*T^4*h^9*
      u^2*p*B*LLd*LR^2*LRd - 13/2*nf^3*T^4*h^9*u^2*p*B*LL*LR*LRd^2 - 13/2*nf^3
      *T^4*h^9*u^2*p*B*LL*LLd^2*LR - 13/2*nf^3*T^4*h^9*u^2*p*B*LL^2*LLd*LRd +
      13/2*nf^3*T^4*h^9*u^2*p*B*QRd^3*LLd + 13/2*nf^3*T^4*h^9*u^2*p*B*QR^3*LL
       + 13/2*nf^3*T^4*h^9*u^2*p*B*QLd*QRd^2*LRd + 13/2*nf^3*T^4*h^9*u^2*p*B*
      QLd^2*QRd*LLd + 13/2*nf^3*T^4*h^9*u^2*p*B*QLd^3*LRd + 13/2*nf^3*T^4*h^9*
      u^2*p*B*QL*QR^2*LR + 13/2*nf^3*T^4*h^9*u^2*p*B*QL^2*QR*LL + 13/2*nf^3*
      T^4*h^9*u^2*p*B*QL^3*LR - 33/2*nf^3*T^4*h^9*u^2*p^3*LLd*LR^2*LRd - 33/2*
      nf^3*T^4*h^9*u^2*p^3*LL*LR*LRd^2 - 33/2*nf^3*T^4*h^9*u^2*p^3*LL*LLd^2*LR
       - 33/2*nf^3*T^4*h^9*u^2*p^3*LL^2*LLd*LRd + 33/2*nf^3*T^4*h^9*u^2*p^3*
      QRd^3*LLd + 33/2*nf^3*T^4*h^9*u^2*p^3*QR^3*LL + 33/2*nf^3*T^4*h^9*u^2*
      p^3*QLd*QRd^2*LRd + 33/2*nf^3*T^4*h^9*u^2*p^3*QLd^2*QRd*LLd + 33/2*nf^3*
      T^4*h^9*u^2*p^3*QLd^3*LRd + 33/2*nf^3*T^4*h^9*u^2*p^3*QL*QR^2*LR + 33/2*
      nf^3*T^4*h^9*u^2*p^3*QL^2*QR*LL + 33/2*nf^3*T^4*h^9*u^2*p^3*QL^3*LR - 1/
      3*nf^3*T^4*h^9*u^3*LLd^2*LR^3*LRd - 1/3*nf^3*T^4*h^9*u^3*LL*LLd^3*LR^2
       - 1/3*nf^3*T^4*h^9*u^3*LL^2*LR*LRd^3 - 1/3*nf^3*T^4*h^9*u^3*LL^3*LLd*
      LRd^2 - 1/3*nf^3*T^4*h^9*u^3*QRd^3*LR*LRd^2 + 5/4*nf^3*T^4*h^9*u^3*QR*
      QRd^4*LRd - 1/3*nf^3*T^4*h^9*u^3*QR^3*LR^2*LRd + 5/4*nf^3*T^4*h^9*u^3*
      QR^4*QRd*LR + 5/4*nf^3*T^4*h^9*u^3*QLd*QR^4*LL - 1/3*nf^3*T^4*h^9*u^3*
      QLd^3*LL*LLd^2 + 5/4*nf^3*T^4*h^9*u^3*QLd^4*QR*LRd + 5/4*nf^3*T^4*h^9*
      u^3*QL*QRd^4*LLd + 5/4*nf^3*T^4*h^9*u^3*QL*QLd^4*LLd - 1/3*nf^3*T^4*h^9*
      u^3*QL^3*LL^2*LLd + 5/4*nf^3*T^4*h^9*u^3*QL^4*QRd*LR + 5/4*nf^3*T^4*h^9*
      u^3*QL^4*QLd*LL - 12*nf^3*T^4*h^9*u^3*W*LLd*LR^2*LRd - 12*nf^3*T^4*h^9*
      u^3*W*LL*LR*LRd^2 - 12*nf^3*T^4*h^9*u^3*W*LL*LLd^2*LR - 12*nf^3*T^4*h^9*
      u^3*W*LL^2*LLd*LRd + 12*nf^3*T^4*h^9*u^3*W*QRd^3*LLd + 12*nf^3*T^4*h^9*
      u^3*W*QR^3*LL + 12*nf^3*T^4*h^9*u^3*W*QLd*QRd^2*LRd + 12*nf^3*T^4*h^9*
      u^3*W*QLd^2*QRd*LLd + 12*nf^3*T^4*h^9*u^3*W*QLd^3*LRd + 12*nf^3*T^4*h^9*
      u^3*W*QL*QR^2*LR + 12*nf^3*T^4*h^9*u^3*W*QL^2*QR*LL + 12*nf^3*T^4*h^9*
      u^3*W*QL^3*LR - 7/2*nf^3*T^4*h^9*u^3*B*LLd*LR^2*LRd - 7/2*nf^3*T^4*h^9*
      u^3*B*LL*LR*LRd^2 - 7/2*nf^3*T^4*h^9*u^3*B*LL*LLd^2*LR - 7/2*nf^3*T^4*
      h^9*u^3*B*LL^2*LLd*LRd + 7/2*nf^3*T^4*h^9*u^3*B*QRd^3*LLd + 7/2*nf^3*T^4
      *h^9*u^3*B*QR^3*LL + 7/2*nf^3*T^4*h^9*u^3*B*QLd*QRd^2*LRd + 7/2*nf^3*T^4
      *h^9*u^3*B*QLd^2*QRd*LLd + 7/2*nf^3*T^4*h^9*u^3*B*QLd^3*LRd + 7/2*nf^3*
      T^4*h^9*u^3*B*QL*QR^2*LR + 7/2*nf^3*T^4*h^9*u^3*B*QL^2*QR*LL + 7/2*nf^3*
      T^4*h^9*u^3*B*QL^3*LR - 59/2*nf^3*T^4*h^9*u^3*p^2*LLd*LR^2*LRd - 59/2*
      nf^3*T^4*h^9*u^3*p^2*LL*LR*LRd^2 - 59/2*nf^3*T^4*h^9*u^3*p^2*LL*LLd^2*LR
       - 59/2*nf^3*T^4*h^9*u^3*p^2*LL^2*LLd*LRd + 59/2*nf^3*T^4*h^9*u^3*p^2*
      QRd^3*LLd + 59/2*nf^3*T^4*h^9*u^3*p^2*QR^3*LL + 59/2*nf^3*T^4*h^9*u^3*
      p^2*QLd*QRd^2*LRd + 59/2*nf^3*T^4*h^9*u^3*p^2*QLd^2*QRd*LLd + 59/2*nf^3*
      T^4*h^9*u^3*p^2*QLd^3*LRd + 59/2*nf^3*T^4*h^9*u^3*p^2*QL*QR^2*LR + 59/2*
      nf^3*T^4*h^9*u^3*p^2*QL^2*QR*LL + 59/2*nf^3*T^4*h^9*u^3*p^2*QL^3*LR - 45/
      2*nf^3*T^4*h^9*u^4*p*LLd*LR^2*LRd - 45/2*nf^3*T^4*h^9*u^4*p*LL*LR*LRd^2
       - 45/2*nf^3*T^4*h^9*u^4*p*LL*LLd^2*LR - 45/2*nf^3*T^4*h^9*u^4*p*LL^2*
      LLd*LRd + 45/2*nf^3*T^4*h^9*u^4*p*QRd^3*LLd + 45/2*nf^3*T^4*h^9*u^4*p*
      QR^3*LL + 45/2*nf^3*T^4*h^9*u^4*p*QLd*QRd^2*LRd + 45/2*nf^3*T^4*h^9*u^4*
      p*QLd^2*QRd*LLd + 45/2*nf^3*T^4*h^9*u^4*p*QLd^3*LRd + 45/2*nf^3*T^4*h^9*
      u^4*p*QL*QR^2*LR + 45/2*nf^3*T^4*h^9*u^4*p*QL^2*QR*LL + 45/2*nf^3*T^4*
      h^9*u^4*p*QL^3*LR - 9/2*nf^3*T^4*h^9*u^5*LLd*LR^2*LRd - 9/2*nf^3*T^4*h^9
      *u^5*LL*LR*LRd^2 - 9/2*nf^3*T^4*h^9*u^5*LL*LLd^2*LR - 9/2*nf^3*T^4*h^9*
      u^5*LL^2*LLd*LRd + 9/2*nf^3*T^4*h^9*u^5*QRd^3*LLd + 9/2*nf^3*T^4*h^9*u^5
      *QR^3*LL + 9/2*nf^3*T^4*h^9*u^5*QLd*QRd^2*LRd + 9/2*nf^3*T^4*h^9*u^5*
      QLd^2*QRd*LLd + 9/2*nf^3*T^4*h^9*u^5*QLd^3*LRd + 9/2*nf^3*T^4*h^9*u^5*QL
      *QR^2*LR + 9/2*nf^3*T^4*h^9*u^5*QL^2*QR*LL + 9/2*nf^3*T^4*h^9*u^5*QL^3*
      LR - 1/12*nf^3*T^5*h^9*u*LLd*LR^4*LRd^3 - 1/12*nf^3*T^5*h^9*u*LLd^3*LR^4
      *LRd - 1/12*nf^3*T^5*h^9*u*LL*LR^3*LRd^4 - 1/12*nf^3*T^5*h^9*u*LL*LLd^4*
      LR^3 - 1/12*nf^3*T^5*h^9*u*LL^3*LR*LRd^4 - 1/12*nf^3*T^5*h^9*u*LL^3*
      LLd^4*LR - 1/12*nf^3*T^5*h^9*u*LL^4*LLd*LRd^3 - 1/12*nf^3*T^5*h^9*u*LL^4
      *LLd^3*LRd + 1/18*nf^3*T^5*h^9*u*QRd^3*LLd^3*LR^2 + 1/18*nf^3*T^5*h^9*u*
      QRd^3*LL^2*LLd^3 + 1/18*nf^3*T^5*h^9*u*QR^3*LL^3*LRd^2 + 1/18*nf^3*T^5*
      h^9*u*QR^3*LL^3*LLd^2 - 1/12*nf^3*T^5*h^9*u*QLd*QR^4*QRd^3 + 1/10*nf^3*
      T^5*h^9*u*QLd^2*QR^5*LL + 1/18*nf^3*T^5*h^9*u*QLd^3*LR^2*LRd^3 + 1/18*
      nf^3*T^5*h^9*u*QLd^3*LL^2*LRd^3 + 1/9*nf^3*T^5*h^9*u*QLd^3*QRd^3*LRd^2
       + 1/9*nf^3*T^5*h^9*u*QLd^3*QRd^3*LLd^2 - 1/12*nf^3*T^5*h^9*u*QLd^3*QR^4
      *QRd + 1/10*nf^3*T^5*h^9*u*QLd^5*QR^2*LRd - 1/12*nf^3*T^5*h^9*u*QL*QR^3*
      QRd^4 - 1/12*nf^3*T^5*h^9*u*QL*QLd^4*QR^3 + 1/10*nf^3*T^5*h^9*u*QL^2*
      QRd^5*LLd + 1/18*nf^3*T^5*h^9*u*QL^3*LR^3*LRd^2 + 1/18*nf^3*T^5*h^9*u*
      QL^3*LLd^2*LR^3 - 1/12*nf^3*T^5*h^9*u*QL^3*QR*QRd^4 + 1/9*nf^3*T^5*h^9*u
      *QL^3*QR^3*LR^2 + 1/9*nf^3*T^5*h^9*u*QL^3*QR^3*LL^2 - 1/12*nf^3*T^5*h^9*
      u*QL^3*QLd^4*QR - 1/12*nf^3*T^5*h^9*u*QL^4*QLd*QRd^3 - 1/12*nf^3*T^5*h^9
      *u*QL^4*QLd^3*QRd + 1/10*nf^3*T^5*h^9*u*QL^5*QRd^2*LR + 1/3*nf^3*T^5*h^9
      *u*W*LR^3*LRd^3 - 1/6*nf^3*T^5*h^9*u*W*LLd^2*LR^3*LRd - 1/6*nf^3*T^5*h^9
      *u*W*LL*LLd^3*LR^2 - 1/6*nf^3*T^5*h^9*u*W*LL^2*LR*LRd^3 - 1/6*nf^3*T^5*
      h^9*u*W*LL^3*LLd*LRd^2 + 1/3*nf^3*T^5*h^9*u*W*LL^3*LLd^3 - 1/6*nf^3*T^5*
      h^9*u*W*QRd^3*LR*LRd^2 + 1/6*nf^3*T^5*h^9*u*W*QRd^3*LLd^2*LR + 1/2*nf^3*
      T^5*h^9*u*W*QR*QRd^4*LRd - 1/6*nf^3*T^5*h^9*u*W*QR^3*LR^2*LRd + 1/6*nf^3
      *T^5*h^9*u*W*QR^3*LL^2*LRd + 1/2*nf^3*T^5*h^9*u*W*QR^4*QRd*LR + 1/2*nf^3
      *T^5*h^9*u*W*QLd*QR^4*LL + 1/6*nf^3*T^5*h^9*u*W*QLd^3*LL*LRd^2 - 1/6*
      nf^3*T^5*h^9*u*W*QLd^3*LL*LLd^2 + 1/2*nf^3*T^5*h^9*u*W*QLd^4*QR*LRd + 1/
      2*nf^3*T^5*h^9*u*W*QL*QRd^4*LLd + 1/2*nf^3*T^5*h^9*u*W*QL*QLd^4*LLd + 1/
      6*nf^3*T^5*h^9*u*W*QL^3*LLd*LR^2 - 1/6*nf^3*T^5*h^9*u*W*QL^3*LL^2*LLd +
      1/2*nf^3*T^5*h^9*u*W*QL^4*QRd*LR + 1/2*nf^3*T^5*h^9*u*W*QL^4*QLd*LL -
      nf^3*T^5*h^9*u*W^2*LLd*LR^2*LRd - nf^3*T^5*h^9*u*W^2*LL*LR*LRd^2 - nf^3*
      T^5*h^9*u*W^2*LL*LLd^2*LR - nf^3*T^5*h^9*u*W^2*LL^2*LLd*LRd + nf^3*T^5*
      h^9*u*W^2*QRd^3*LLd + nf^3*T^5*h^9*u*W^2*QR^3*LL + nf^3*T^5*h^9*u*W^2*
      QLd*QRd^2*LRd + nf^3*T^5*h^9*u*W^2*QLd^2*QRd*LLd + nf^3*T^5*h^9*u*W^2*
      QLd^3*LRd + nf^3*T^5*h^9*u*W^2*QL*QR^2*LR + nf^3*T^5*h^9*u*W^2*QL^2*QR*
      LL + nf^3*T^5*h^9*u*W^2*QL^3*LR + 1/3*nf^3*T^5*h^9*u^2*p*LR^3*LRd^3 + 1/
      3*nf^3*T^5*h^9*u^2*p*LL^3*LLd^3 + 1/6*nf^3*T^5*h^9*u^2*p*QRd^3*LLd^2*LR
       + 3/4*nf^3*T^5*h^9*u^2*p*QR*QRd^4*LRd + 1/6*nf^3*T^5*h^9*u^2*p*QR^3*
      LL^2*LRd + 3/4*nf^3*T^5*h^9*u^2*p*QR^4*QRd*LR + 3/4*nf^3*T^5*h^9*u^2*p*
      QLd*QR^4*LL + 1/6*nf^3*T^5*h^9*u^2*p*QLd^3*LL*LRd^2 + 3/4*nf^3*T^5*h^9*
      u^2*p*QLd^4*QR*LRd + 3/4*nf^3*T^5*h^9*u^2*p*QL*QRd^4*LLd + 3/4*nf^3*T^5*
      h^9*u^2*p*QL*QLd^4*LLd + 1/6*nf^3*T^5*h^9*u^2*p*QL^3*LLd*LR^2 + 3/4*nf^3
      *T^5*h^9*u^2*p*QL^4*QRd*LR + 3/4*nf^3*T^5*h^9*u^2*p*QL^4*QLd*LL - 13/2*
      nf^3*T^5*h^9*u^2*p*W*LLd*LR^2*LRd - 13/2*nf^3*T^5*h^9*u^2*p*W*LL*LR*
      LRd^2 - 13/2*nf^3*T^5*h^9*u^2*p*W*LL*LLd^2*LR - 13/2*nf^3*T^5*h^9*u^2*p*
      W*LL^2*LLd*LRd + 13/2*nf^3*T^5*h^9*u^2*p*W*QRd^3*LLd + 13/2*nf^3*T^5*h^9
      *u^2*p*W*QR^3*LL + 13/2*nf^3*T^5*h^9*u^2*p*W*QLd*QRd^2*LRd + 13/2*nf^3*
      T^5*h^9*u^2*p*W*QLd^2*QRd*LLd + 13/2*nf^3*T^5*h^9*u^2*p*W*QLd^3*LRd + 13/
      2*nf^3*T^5*h^9*u^2*p*W*QL*QR^2*LR + 13/2*nf^3*T^5*h^9*u^2*p*W*QL^2*QR*LL
       + 13/2*nf^3*T^5*h^9*u^2*p*W*QL^3*LR - 1/6*nf^3*T^5*h^9*u^3*LLd^2*LR^3*
      LRd - 1/6*nf^3*T^5*h^9*u^3*LL*LLd^3*LR^2 - 1/6*nf^3*T^5*h^9*u^3*LL^2*LR*
      LRd^3 - 1/6*nf^3*T^5*h^9*u^3*LL^3*LLd*LRd^2 - 1/6*nf^3*T^5*h^9*u^3*QRd^3
      *LR*LRd^2 + 3/4*nf^3*T^5*h^9*u^3*QR*QRd^4*LRd - 1/6*nf^3*T^5*h^9*u^3*
      QR^3*LR^2*LRd + 3/4*nf^3*T^5*h^9*u^3*QR^4*QRd*LR + 3/4*nf^3*T^5*h^9*u^3*
      QLd*QR^4*LL - 1/6*nf^3*T^5*h^9*u^3*QLd^3*LL*LLd^2 + 3/4*nf^3*T^5*h^9*u^3
      *QLd^4*QR*LRd + 3/4*nf^3*T^5*h^9*u^3*QL*QRd^4*LLd + 3/4*nf^3*T^5*h^9*u^3
      *QL*QLd^4*LLd - 1/6*nf^3*T^5*h^9*u^3*QL^3*LL^2*LLd + 3/4*nf^3*T^5*h^9*
      u^3*QL^4*QRd*LR + 3/4*nf^3*T^5*h^9*u^3*QL^4*QLd*LL - 9/2*nf^3*T^5*h^9*
      u^3*W*LLd*LR^2*LRd - 9/2*nf^3*T^5*h^9*u^3*W*LL*LR*LRd^2 - 9/2*nf^3*T^5*
      h^9*u^3*W*LL*LLd^2*LR - 9/2*nf^3*T^5*h^9*u^3*W*LL^2*LLd*LRd + 9/2*nf^3*
      T^5*h^9*u^3*W*QRd^3*LLd + 9/2*nf^3*T^5*h^9*u^3*W*QR^3*LL + 9/2*nf^3*T^5*
      h^9*u^3*W*QLd*QRd^2*LRd + 9/2*nf^3*T^5*h^9*u^3*W*QLd^2*QRd*LLd + 9/2*
      nf^3*T^5*h^9*u^3*W*QLd^3*LRd + 9/2*nf^3*T^5*h^9*u^3*W*QL*QR^2*LR + 9/2*
      nf^3*T^5*h^9*u^3*W*QL^2*QR*LL + 9/2*nf^3*T^5*h^9*u^3*W*QL^3*LR - nf^3*
      T^5*h^9*u^3*B*LLd*LR^2*LRd - nf^3*T^5*h^9*u^3*B*LL*LR*LRd^2 - nf^3*T^5*
      h^9*u^3*B*LL*LLd^2*LR - nf^3*T^5*h^9*u^3*B*LL^2*LLd*LRd + nf^3*T^5*h^9*
      u^3*B*QRd^3*LLd + nf^3*T^5*h^9*u^3*B*QR^3*LL + nf^3*T^5*h^9*u^3*B*QLd*
      QRd^2*LRd + nf^3*T^5*h^9*u^3*B*QLd^2*QRd*LLd + nf^3*T^5*h^9*u^3*B*QLd^3*
      LRd + nf^3*T^5*h^9*u^3*B*QL*QR^2*LR + nf^3*T^5*h^9*u^3*B*QL^2*QR*LL +
      nf^3*T^5*h^9*u^3*B*QL^3*LR - 8*nf^3*T^5*h^9*u^3*p^2*LLd*LR^2*LRd - 8*
      nf^3*T^5*h^9*u^3*p^2*LL*LR*LRd^2 - 8*nf^3*T^5*h^9*u^3*p^2*LL*LLd^2*LR -
      8*nf^3*T^5*h^9*u^3*p^2*LL^2*LLd*LRd + 8*nf^3*T^5*h^9*u^3*p^2*QRd^3*LLd
       + 8*nf^3*T^5*h^9*u^3*p^2*QR^3*LL + 8*nf^3*T^5*h^9*u^3*p^2*QLd*QRd^2*LRd
       + 8*nf^3*T^5*h^9*u^3*p^2*QLd^2*QRd*LLd + 8*nf^3*T^5*h^9*u^3*p^2*QLd^3*
      LRd + 8*nf^3*T^5*h^9*u^3*p^2*QL*QR^2*LR + 8*nf^3*T^5*h^9*u^3*p^2*QL^2*QR
      *LL + 8*nf^3*T^5*h^9*u^3*p^2*QL^3*LR - 17/2*nf^3*T^5*h^9*u^4*p*LLd*LR^2*
      LRd - 17/2*nf^3*T^5*h^9*u^4*p*LL*LR*LRd^2 - 17/2*nf^3*T^5*h^9*u^4*p*LL*
      LLd^2*LR - 17/2*nf^3*T^5*h^9*u^4*p*LL^2*LLd*LRd + 17/2*nf^3*T^5*h^9*u^4*
      p*QRd^3*LLd + 17/2*nf^3*T^5*h^9*u^4*p*QR^3*LL + 17/2*nf^3*T^5*h^9*u^4*p*
      QLd*QRd^2*LRd + 17/2*nf^3*T^5*h^9*u^4*p*QLd^2*QRd*LLd + 17/2*nf^3*T^5*
      h^9*u^4*p*QLd^3*LRd + 17/2*nf^3*T^5*h^9*u^4*p*QL*QR^2*LR + 17/2*nf^3*T^5
      *h^9*u^4*p*QL^2*QR*LL + 17/2*nf^3*T^5*h^9*u^4*p*QL^3*LR - 2*nf^3*T^5*h^9
      *u^5*LLd*LR^2*LRd - 2*nf^3*T^5*h^9*u^5*LL*LR*LRd^2 - 2*nf^3*T^5*h^9*u^5*
      LL*LLd^2*LR - 2*nf^3*T^5*h^9*u^5*LL^2*LLd*LRd + 2*nf^3*T^5*h^9*u^5*QRd^3
      *LLd + 2*nf^3*T^5*h^9*u^5*QR^3*LL + 2*nf^3*T^5*h^9*u^5*QLd*QRd^2*LRd + 2
      *nf^3*T^5*h^9*u^5*QLd^2*QRd*LLd + 2*nf^3*T^5*h^9*u^5*QLd^3*LRd + 2*nf^3*
      T^5*h^9*u^5*QL*QR^2*LR + 2*nf^3*T^5*h^9*u^5*QL^2*QR*LL + 2*nf^3*T^5*h^9*
      u^5*QL^3*LR - 1/3*nf^3*T^6*h^9*u^3*LR^3*LRd^3 - 1/6*nf^3*T^6*h^9*u^3*
      LLd^2*LR^3*LRd - 1/6*nf^3*T^6*h^9*u^3*LL*LLd^3*LR^2 - 1/6*nf^3*T^6*h^9*
      u^3*LL^2*LR*LRd^3 - 1/6*nf^3*T^6*h^9*u^3*LL^3*LLd*LRd^2 - 1/3*nf^3*T^6*
      h^9*u^3*LL^3*LLd^3 - 1/6*nf^3*T^6*h^9*u^3*QRd^3*LR*LRd^2 - 1/6*nf^3*T^6*
      h^9*u^3*QRd^3*LLd^2*LR + 1/4*nf^3*T^6*h^9*u^3*QR*QRd^4*LRd - 1/6*nf^3*
      T^6*h^9*u^3*QR^3*LR^2*LRd - 1/6*nf^3*T^6*h^9*u^3*QR^3*LL^2*LRd + 1/4*
      nf^3*T^6*h^9*u^3*QR^4*QRd*LR + 1/4*nf^3*T^6*h^9*u^3*QLd*QR^4*LL - 1/6*
      nf^3*T^6*h^9*u^3*QLd^3*LL*LRd^2 - 1/6*nf^3*T^6*h^9*u^3*QLd^3*LL*LLd^2 +
      1/4*nf^3*T^6*h^9*u^3*QLd^4*QR*LRd + 1/4*nf^3*T^6*h^9*u^3*QL*QRd^4*LLd +
      1/4*nf^3*T^6*h^9*u^3*QL*QLd^4*LLd - 1/6*nf^3*T^6*h^9*u^3*QL^3*LLd*LR^2
       - 1/6*nf^3*T^6*h^9*u^3*QL^3*LL^2*LLd + 1/4*nf^3*T^6*h^9*u^3*QL^4*QRd*LR
       + 1/4*nf^3*T^6*h^9*u^3*QL^4*QLd*LL - nf^3*T^6*h^9*u^3*W*LLd*LR^2*LRd -
      nf^3*T^6*h^9*u^3*W*LL*LR*LRd^2 - nf^3*T^6*h^9*u^3*W*LL*LLd^2*LR - nf^3*
      T^6*h^9*u^3*W*LL^2*LLd*LRd + nf^3*T^6*h^9*u^3*W*QRd^3*LLd + nf^3*T^6*h^9
      *u^3*W*QR^3*LL + nf^3*T^6*h^9*u^3*W*QLd*QRd^2*LRd + nf^3*T^6*h^9*u^3*W*
      QLd^2*QRd*LLd + nf^3*T^6*h^9*u^3*W*QLd^3*LRd + nf^3*T^6*h^9*u^3*W*QL*
      QR^2*LR + nf^3*T^6*h^9*u^3*W*QL^2*QR*LL + nf^3*T^6*h^9*u^3*W*QL^3*LR - 2
      *nf^3*T^6*h^9*u^4*p*LLd*LR^2*LRd - 2*nf^3*T^6*h^9*u^4*p*LL*LR*LRd^2 - 2*
      nf^3*T^6*h^9*u^4*p*LL*LLd^2*LR - 2*nf^3*T^6*h^9*u^4*p*LL^2*LLd*LRd + 2*
      nf^3*T^6*h^9*u^4*p*QRd^3*LLd + 2*nf^3*T^6*h^9*u^4*p*QR^3*LL + 2*nf^3*T^6
      *h^9*u^4*p*QLd*QRd^2*LRd + 2*nf^3*T^6*h^9*u^4*p*QLd^2*QRd*LLd + 2*nf^3*
      T^6*h^9*u^4*p*QLd^3*LRd + 2*nf^3*T^6*h^9*u^4*p*QL*QR^2*LR + 2*nf^3*T^6*
      h^9*u^4*p*QL^2*QR*LL + 2*nf^3*T^6*h^9*u^4*p*QL^3*LR - 1/2*nf^3*T^6*h^9*
      u^5*LLd*LR^2*LRd - 1/2*nf^3*T^6*h^9*u^5*LL*LR*LRd^2 - 1/2*nf^3*T^6*h^9*
      u^5*LL*LLd^2*LR - 1/2*nf^3*T^6*h^9*u^5*LL^2*LLd*LRd + 1/2*nf^3*T^6*h^9*
      u^5*QRd^3*LLd + 1/2*nf^3*T^6*h^9*u^5*QR^3*LL + 1/2*nf^3*T^6*h^9*u^5*QLd*
      QRd^2*LRd + 1/2*nf^3*T^6*h^9*u^5*QLd^2*QRd*LLd + 1/2*nf^3*T^6*h^9*u^5*
      QLd^3*LRd + 1/2*nf^3*T^6*h^9*u^5*QL*QR^2*LR + 1/2*nf^3*T^6*h^9*u^5*QL^2*
      QR*LL + 1/2*nf^3*T^6*h^9*u^5*QL^3*LR - 1/24*nf^4*h^9*p*LLd*LR^4*LRd^3 -
      1/24*nf^4*h^9*p*LL*LR^3*LRd^4 - 1/12*nf^4*h^9*p*LL*LLd^2*LR^3*LRd^2 - 1/
      12*nf^4*h^9*p*LL^2*LLd*LR^2*LRd^3 - 1/12*nf^4*h^9*p*LL^2*LLd^3*LR^2*LRd
       - 1/12*nf^4*h^9*p*LL^3*LLd^2*LR*LRd^2 - 1/24*nf^4*h^9*p*LL^3*LLd^4*LR
       - 1/24*nf^4*h^9*p*LL^4*LLd^3*LRd - 1/12*nf^4*h^9*p*QRd^3*LLd*LR^2*LRd^2
       - 1/12*nf^4*h^9*p*QR^2*QRd^5*LLd - 1/12*nf^4*h^9*p*QR^3*LL*LR^2*LRd^2
       - 1/12*nf^4*h^9*p*QR^5*QRd^2*LL + 1/12*nf^4*h^9*p*QLd*QRd^2*LR^2*LRd^3
       + 1/12*nf^4*h^9*p*QLd*QRd^5*LLd^2 + 1/24*nf^4*h^9*p*QLd*QR^4*QRd^3 + 2/
      5*nf^4*h^9*p*QLd*QR^5*QRd*LR + 1/12*nf^4*h^9*p*QLd^2*QRd*LL^2*LLd^3 - 1/
      12*nf^4*h^9*p*QLd^2*QR^2*QRd^3*LLd + 1/5*nf^4*h^9*p*QLd^2*QR^5*LL - 1/12
      *nf^4*h^9*p*QLd^3*LL^2*LLd^2*LRd + 1/6*nf^4*h^9*p*QLd^3*QRd^3*LRd^2 + 1/
      6*nf^4*h^9*p*QLd^3*QRd^3*LLd^2 - 1/12*nf^4*h^9*p*QLd^3*QR^2*QRd^2*LRd +
      1/12*nf^4*h^9*p*QLd^5*QRd*LRd^2 + 1/5*nf^4*h^9*p*QLd^5*QR^2*LRd + 2/5*
      nf^4*h^9*p*QL*QR*QRd^5*LRd + 1/12*nf^4*h^9*p*QL*QR^2*LR^3*LRd^2 + 1/24*
      nf^4*h^9*p*QL*QR^3*QRd^4 + 1/12*nf^4*h^9*p*QL*QR^5*LL^2 + 1/12*nf^4*h^9*
      p*QL*QLd^2*QR^3*QRd^2 + 2/5*nf^4*h^9*p*QL*QLd^5*QR*LLd + 1/5*nf^4*h^9*p*
      QL^2*QRd^5*LLd + 1/12*nf^4*h^9*p*QL^2*QR*LL^3*LLd^2 - 1/12*nf^4*h^9*p*
      QL^2*QR^3*QRd^2*LL + 1/12*nf^4*h^9*p*QL^2*QLd*QR^2*QRd^3 - 1/12*nf^4*h^9
      *p*QL^2*QLd^2*QRd^3*LLd - 1/12*nf^4*h^9*p*QL^2*QLd^2*QR^3*LL - 1/12*nf^4
      *h^9*p*QL^2*QLd^3*QRd^2*LRd + 1/12*nf^4*h^9*p*QL^2*QLd^3*QR^2*QRd - 1/12
      *nf^4*h^9*p*QL^2*QLd^5*LRd - 1/12*nf^4*h^9*p*QL^3*LL^2*LLd^2*LR - 1/12*
      nf^4*h^9*p*QL^3*QR^2*QRd^2*LR + 1/6*nf^4*h^9*p*QL^3*QR^3*LR^2 + 1/6*nf^4
      *h^9*p*QL^3*QR^3*LL^2 + 1/12*nf^4*h^9*p*QL^3*QLd^2*QR*QRd^2 - 1/12*nf^4*
      h^9*p*QL^3*QLd^2*QR^2*LR + 1/24*nf^4*h^9*p*QL^3*QLd^4*QR + 1/24*nf^4*h^9
      *p*QL^4*QLd^3*QRd + 1/5*nf^4*h^9*p*QL^5*QRd^2*LR + 1/12*nf^4*h^9*p*QL^5*
      QR*LR^2 + 2/5*nf^4*h^9*p*QL^5*QLd*QRd*LL - 1/12*nf^4*h^9*p*QL^5*QLd^2*LR
       - 5/6*nf^4*h^9*p*G*QRd^3*LLd^2*LR + 1/2*nf^4*h^9*p*G*QR*QRd*LR^2*LRd^2
       + 1/2*nf^4*h^9*p*G*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*h^9*p*G*QR*QRd*LL^2*
      LRd^2 + 1/2*nf^4*h^9*p*G*QR*QRd*LL^2*LLd^2 - 5/6*nf^4*h^9*p*G*QR^3*LL^2*
      LRd - 1/18*nf^4*h^9*p*G*QR^3*QRd^3 - 5/3*nf^4*h^9*p*G*QLd*QR*QRd^3*LLd
       + 1/2*nf^4*h^9*p*G*QLd^2*QR^3*QRd - 5/6*nf^4*h^9*p*G*QLd^3*LL*LRd^2 - 5/
      3*nf^4*h^9*p*G*QL*QR^3*QRd*LL + 1/2*nf^4*h^9*p*G*QL*QLd*LR^2*LRd^2 + 1/2
      *nf^4*h^9*p*G*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*h^9*p*G*QL*QLd*LL^2*LRd^2 + 1/
      2*nf^4*h^9*p*G*QL*QLd*LL^2*LLd^2 + 1/2*nf^4*h^9*p*G*QL*QLd*QR^2*QRd^2 -
      5/3*nf^4*h^9*p*G*QL*QLd^3*QRd*LRd + 1/2*nf^4*h^9*p*G*QL*QLd^3*QR^2 + 1/2
      *nf^4*h^9*p*G*QL^2*QR*QRd^3 + 1/2*nf^4*h^9*p*G*QL^2*QLd^2*QR*QRd - 5/6*
      nf^4*h^9*p*G*QL^3*LLd*LR^2 + 1/2*nf^4*h^9*p*G*QL^3*QLd*QRd^2 - 5/3*nf^4*
      h^9*p*G*QL^3*QLd*QR*LR - 1/18*nf^4*h^9*p*G*QL^3*QLd^3 + 24*nf^4*h^9*p*
      G^2*LLd*LR^2*LRd + 24*nf^4*h^9*p*G^2*LL*LR*LRd^2 + 24*nf^4*h^9*p*G^2*LL*
      LLd^2*LR + 24*nf^4*h^9*p*G^2*LL^2*LLd*LRd + 50*nf^4*h^9*p*G^2*QRd^3*LLd
       + 148*nf^4*h^9*p*G^2*QR*QRd*LLd*LR + 148*nf^4*h^9*p*G^2*QR*QRd*LL*LRd
       + 50*nf^4*h^9*p*G^2*QR^3*LL + 150*nf^4*h^9*p*G^2*QLd*QRd^2*LRd + 148*
      nf^4*h^9*p*G^2*QLd*QR*LR*LRd + 148*nf^4*h^9*p*G^2*QLd*QR*LL*LLd + 324*
      nf^4*h^9*p*G^2*QLd*QR^2*QRd + 150*nf^4*h^9*p*G^2*QLd^2*QRd*LLd + 50*nf^4
      *h^9*p*G^2*QLd^3*LRd + 148*nf^4*h^9*p*G^2*QL*QRd*LR*LRd + 148*nf^4*h^9*p
      *G^2*QL*QRd*LL*LLd + 324*nf^4*h^9*p*G^2*QL*QR*QRd^2 + 150*nf^4*h^9*p*G^2
      *QL*QR^2*LR + 148*nf^4*h^9*p*G^2*QL*QLd*LLd*LR + 148*nf^4*h^9*p*G^2*QL*
      QLd*LL*LRd + 324*nf^4*h^9*p*G^2*QL*QLd^2*QR + 150*nf^4*h^9*p*G^2*QL^2*QR
      *LL + 324*nf^4*h^9*p*G^2*QL^2*QLd*QRd + 50*nf^4*h^9*p*G^2*QL^3*LR + 1/2*
      nf^4*h^9*p*W*LR^3*LRd^3 + 1/2*nf^4*h^9*p*W*LLd^2*LR^3*LRd + 1/2*nf^4*h^9
      *p*W*LL*LLd*LR^2*LRd^2 + 1/2*nf^4*h^9*p*W*LL*LLd^3*LR^2 + 1/2*nf^4*h^9*p
      *W*LL^2*LR*LRd^3 + 1/2*nf^4*h^9*p*W*LL^2*LLd^2*LR*LRd + 1/2*nf^4*h^9*p*W
      *LL^3*LLd*LRd^2 + 1/2*nf^4*h^9*p*W*LL^3*LLd^3 - 1/2*nf^4*h^9*p*W*QRd^3*
      LR*LRd^2 - 1/2*nf^4*h^9*p*W*QRd^3*LLd^2*LR + 1/2*nf^4*h^9*p*W*QR*QRd*
      LR^2*LRd^2 + 1/2*nf^4*h^9*p*W*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*h^9*p*W*QR*
      QRd*LL^2*LRd^2 + 1/2*nf^4*h^9*p*W*QR*QRd*LL^2*LLd^2 - 1/4*nf^4*h^9*p*W*
      QR*QRd^4*LRd + nf^4*h^9*p*W*QR^2*QRd^2*LR*LRd + nf^4*h^9*p*W*QR^2*QRd^2*
      LL*LLd - 1/2*nf^4*h^9*p*W*QR^3*LR^2*LRd - 1/2*nf^4*h^9*p*W*QR^3*LL^2*LRd
       + nf^4*h^9*p*W*QR^3*QRd^3 - 1/4*nf^4*h^9*p*W*QR^4*QRd*LR - 1/2*nf^4*h^9
      *p*W*QLd*QRd^2*LL*LRd^2 - 1/2*nf^4*h^9*p*W*QLd*QRd^2*LL*LLd^2 - 1/4*nf^4
      *h^9*p*W*QLd*QR^4*LL - 1/2*nf^4*h^9*p*W*QLd^2*QRd*LR*LRd^2 - 1/2*nf^4*
      h^9*p*W*QLd^2*QRd*LLd^2*LR - 1/2*nf^4*h^9*p*W*QLd^2*QR*QRd^2*LRd + nf^4*
      h^9*p*W*QLd^2*QR^2*LR*LRd + nf^4*h^9*p*W*QLd^2*QR^2*LL*LLd + nf^4*h^9*p*
      W*QLd^2*QR^3*QRd - 1/2*nf^4*h^9*p*W*QLd^3*LL*LRd^2 - 1/2*nf^4*h^9*p*W*
      QLd^3*LL*LLd^2 - 1/4*nf^4*h^9*p*W*QLd^4*QR*LRd - 1/4*nf^4*h^9*p*W*QL*
      QRd^4*LLd - 1/2*nf^4*h^9*p*W*QL*QR^2*LLd*LR^2 - 1/2*nf^4*h^9*p*W*QL*QR^2
      *LL^2*LLd + 1/2*nf^4*h^9*p*W*QL*QLd*LR^2*LRd^2 + 1/2*nf^4*h^9*p*W*QL*QLd
      *LLd^2*LR^2 + 1/2*nf^4*h^9*p*W*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*h^9*p*W*QL*
      QLd*LL^2*LLd^2 + nf^4*h^9*p*W*QL*QLd*QR^2*QRd^2 - 1/2*nf^4*h^9*p*W*QL*
      QLd^2*QRd^2*LLd + nf^4*h^9*p*W*QL*QLd^3*QR^2 - 1/4*nf^4*h^9*p*W*QL*QLd^4
      *LLd + nf^4*h^9*p*W*QL^2*QRd^2*LR*LRd + nf^4*h^9*p*W*QL^2*QRd^2*LL*LLd
       - 1/2*nf^4*h^9*p*W*QL^2*QR*LR^2*LRd - 1/2*nf^4*h^9*p*W*QL^2*QR*LL^2*LRd
       + nf^4*h^9*p*W*QL^2*QR*QRd^3 - 1/2*nf^4*h^9*p*W*QL^2*QR^2*QRd*LR - 1/2*
      nf^4*h^9*p*W*QL^2*QLd*QR^2*LL + nf^4*h^9*p*W*QL^2*QLd^2*LR*LRd + nf^4*
      h^9*p*W*QL^2*QLd^2*LL*LLd + nf^4*h^9*p*W*QL^2*QLd^2*QR*QRd - 1/2*nf^4*
      h^9*p*W*QL^3*LLd*LR^2 - 1/2*nf^4*h^9*p*W*QL^3*LL^2*LLd + nf^4*h^9*p*W*
      QL^3*QLd*QRd^2 + nf^4*h^9*p*W*QL^3*QLd^3 - 1/4*nf^4*h^9*p*W*QL^4*QRd*LR
       - 1/4*nf^4*h^9*p*W*QL^4*QLd*LL + 50*nf^4*h^9*p*W*G*QRd^3*LLd + 150*nf^4
      *h^9*p*W*G*QR*QRd*LLd*LR + 150*nf^4*h^9*p*W*G*QR*QRd*LL*LRd + 50*nf^4*
      h^9*p*W*G*QR^3*LL + 150*nf^4*h^9*p*W*G*QLd*QRd^2*LRd + 150*nf^4*h^9*p*W*
      G*QLd*QR*LR*LRd + 150*nf^4*h^9*p*W*G*QLd*QR*LL*LLd + 300*nf^4*h^9*p*W*G*
      QLd*QR^2*QRd + 150*nf^4*h^9*p*W*G*QLd^2*QRd*LLd + 50*nf^4*h^9*p*W*G*
      QLd^3*LRd + 150*nf^4*h^9*p*W*G*QL*QRd*LR*LRd + 150*nf^4*h^9*p*W*G*QL*QRd
      *LL*LLd + 300*nf^4*h^9*p*W*G*QL*QR*QRd^2 + 150*nf^4*h^9*p*W*G*QL*QR^2*LR
       + 150*nf^4*h^9*p*W*G*QL*QLd*LLd*LR + 150*nf^4*h^9*p*W*G*QL*QLd*LL*LRd
       + 300*nf^4*h^9*p*W*G*QL*QLd^2*QR + 150*nf^4*h^9*p*W*G*QL^2*QR*LL + 300*
      nf^4*h^9*p*W*G*QL^2*QLd*QRd + 50*nf^4*h^9*p*W*G*QL^3*LR + 75*nf^4*h^9*p*
      W^2*LLd*LR^2*LRd + 75*nf^4*h^9*p*W^2*LL*LR*LRd^2 + 75*nf^4*h^9*p*W^2*LL*
      LLd^2*LR + 75*nf^4*h^9*p*W^2*LL^2*LLd*LRd + 25*nf^4*h^9*p*W^2*QRd^3*LLd
       + 150*nf^4*h^9*p*W^2*QR*QRd*LLd*LR + 150*nf^4*h^9*p*W^2*QR*QRd*LL*LRd
       + 25*nf^4*h^9*p*W^2*QR^3*LL + 75*nf^4*h^9*p*W^2*QLd*QRd^2*LRd + 150*
      nf^4*h^9*p*W^2*QLd*QR*LR*LRd + 150*nf^4*h^9*p*W^2*QLd*QR*LL*LLd + 150*
      nf^4*h^9*p*W^2*QLd*QR^2*QRd + 75*nf^4*h^9*p*W^2*QLd^2*QRd*LLd + 25*nf^4*
      h^9*p*W^2*QLd^3*LRd + 150*nf^4*h^9*p*W^2*QL*QRd*LR*LRd + 150*nf^4*h^9*p*
      W^2*QL*QRd*LL*LLd + 150*nf^4*h^9*p*W^2*QL*QR*QRd^2 + 75*nf^4*h^9*p*W^2*
      QL*QR^2*LR + 150*nf^4*h^9*p*W^2*QL*QLd*LLd*LR + 150*nf^4*h^9*p*W^2*QL*
      QLd*LL*LRd + 150*nf^4*h^9*p*W^2*QL*QLd^2*QR + 75*nf^4*h^9*p*W^2*QL^2*QR*
      LL + 150*nf^4*h^9*p*W^2*QL^2*QLd*QRd + 25*nf^4*h^9*p*W^2*QL^3*LR + 19/18
      *nf^4*h^9*p*B*LR^3*LRd^3 + 1/2*nf^4*h^9*p*B*LLd^2*LR^3*LRd + 1/2*nf^4*
      h^9*p*B*LL*LLd*LR^2*LRd^2 + 1/2*nf^4*h^9*p*B*LL*LLd^3*LR^2 + 1/2*nf^4*
      h^9*p*B*LL^2*LR*LRd^3 + 1/2*nf^4*h^9*p*B*LL^2*LLd^2*LR*LRd + 1/2*nf^4*
      h^9*p*B*LL^3*LLd*LRd^2 + 19/18*nf^4*h^9*p*B*LL^3*LLd^3 - 1/2*nf^4*h^9*p*
      B*QRd^3*LR*LRd^2 + 1/3*nf^4*h^9*p*B*QRd^3*LLd^2*LR + 1/2*nf^4*h^9*p*B*QR
      *QRd*LR^2*LRd^2 + 1/2*nf^4*h^9*p*B*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*h^9*p*B*
      QR*QRd*LL^2*LRd^2 + 1/2*nf^4*h^9*p*B*QR*QRd*LL^2*LLd^2 - 1/4*nf^4*h^9*p*
      B*QR*QRd^4*LRd + nf^4*h^9*p*B*QR^2*QRd^2*LR*LRd + nf^4*h^9*p*B*QR^2*
      QRd^2*LL*LLd - 1/2*nf^4*h^9*p*B*QR^3*LR^2*LRd + 1/3*nf^4*h^9*p*B*QR^3*
      LL^2*LRd + nf^4*h^9*p*B*QR^3*QRd^3 - 1/4*nf^4*h^9*p*B*QR^4*QRd*LR - 1/2*
      nf^4*h^9*p*B*QLd*QRd^2*LL*LRd^2 - 1/2*nf^4*h^9*p*B*QLd*QRd^2*LL*LLd^2 -
      1/4*nf^4*h^9*p*B*QLd*QR^4*LL - 1/2*nf^4*h^9*p*B*QLd^2*QRd*LR*LRd^2 - 1/2
      *nf^4*h^9*p*B*QLd^2*QRd*LLd^2*LR - 1/2*nf^4*h^9*p*B*QLd^2*QR*QRd^2*LRd
       + nf^4*h^9*p*B*QLd^2*QR^2*LR*LRd + nf^4*h^9*p*B*QLd^2*QR^2*LL*LLd +
      nf^4*h^9*p*B*QLd^2*QR^3*QRd + 1/3*nf^4*h^9*p*B*QLd^3*LL*LRd^2 - 1/2*nf^4
      *h^9*p*B*QLd^3*LL*LLd^2 - 1/4*nf^4*h^9*p*B*QLd^4*QR*LRd - 1/4*nf^4*h^9*p
      *B*QL*QRd^4*LLd - 1/2*nf^4*h^9*p*B*QL*QR^2*LLd*LR^2 - 1/2*nf^4*h^9*p*B*
      QL*QR^2*LL^2*LLd + 1/2*nf^4*h^9*p*B*QL*QLd*LR^2*LRd^2 + 1/2*nf^4*h^9*p*B
      *QL*QLd*LLd^2*LR^2 + 1/2*nf^4*h^9*p*B*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*h^9*p
      *B*QL*QLd*LL^2*LLd^2 + nf^4*h^9*p*B*QL*QLd*QR^2*QRd^2 - 1/2*nf^4*h^9*p*B
      *QL*QLd^2*QRd^2*LLd + nf^4*h^9*p*B*QL*QLd^3*QR^2 - 1/4*nf^4*h^9*p*B*QL*
      QLd^4*LLd + nf^4*h^9*p*B*QL^2*QRd^2*LR*LRd + nf^4*h^9*p*B*QL^2*QRd^2*LL*
      LLd - 1/2*nf^4*h^9*p*B*QL^2*QR*LR^2*LRd - 1/2*nf^4*h^9*p*B*QL^2*QR*LL^2*
      LRd + nf^4*h^9*p*B*QL^2*QR*QRd^3 - 1/2*nf^4*h^9*p*B*QL^2*QR^2*QRd*LR - 1/
      2*nf^4*h^9*p*B*QL^2*QLd*QR^2*LL + nf^4*h^9*p*B*QL^2*QLd^2*LR*LRd + nf^4*
      h^9*p*B*QL^2*QLd^2*LL*LLd + nf^4*h^9*p*B*QL^2*QLd^2*QR*QRd + 1/3*nf^4*
      h^9*p*B*QL^3*LLd*LR^2 - 1/2*nf^4*h^9*p*B*QL^3*LL^2*LLd + nf^4*h^9*p*B*
      QL^3*QLd*QRd^2 + nf^4*h^9*p*B*QL^3*QLd^3 - 1/4*nf^4*h^9*p*B*QL^4*QRd*LR
       - 1/4*nf^4*h^9*p*B*QL^4*QLd*LL + 100/3*nf^4*h^9*p*B*G*QRd^3*LLd + 100*
      nf^4*h^9*p*B*G*QR*QRd*LLd*LR + 100*nf^4*h^9*p*B*G*QR*QRd*LL*LRd + 100/3*
      nf^4*h^9*p*B*G*QR^3*LL + 100*nf^4*h^9*p*B*G*QLd*QRd^2*LRd + 100*nf^4*h^9
      *p*B*G*QLd*QR*LR*LRd + 100*nf^4*h^9*p*B*G*QLd*QR*LL*LLd + 200*nf^4*h^9*p
      *B*G*QLd*QR^2*QRd + 100*nf^4*h^9*p*B*G*QLd^2*QRd*LLd + 100/3*nf^4*h^9*p*
      B*G*QLd^3*LRd + 100*nf^4*h^9*p*B*G*QL*QRd*LR*LRd + 100*nf^4*h^9*p*B*G*QL
      *QRd*LL*LLd + 200*nf^4*h^9*p*B*G*QL*QR*QRd^2 + 100*nf^4*h^9*p*B*G*QL*
      QR^2*LR + 100*nf^4*h^9*p*B*G*QL*QLd*LLd*LR + 100*nf^4*h^9*p*B*G*QL*QLd*
      LL*LRd + 200*nf^4*h^9*p*B*G*QL*QLd^2*QR + 100*nf^4*h^9*p*B*G*QL^2*QR*LL
       + 200*nf^4*h^9*p*B*G*QL^2*QLd*QRd + 100/3*nf^4*h^9*p*B*G*QL^3*LR + 75*
      nf^4*h^9*p*B*W*LLd*LR^2*LRd + 75*nf^4*h^9*p*B*W*LL*LR*LRd^2 + 75*nf^4*
      h^9*p*B*W*LL*LLd^2*LR + 75*nf^4*h^9*p*B*W*LL^2*LLd*LRd + 25*nf^4*h^9*p*B
      *W*QRd^3*LLd + 150*nf^4*h^9*p*B*W*QR*QRd*LLd*LR + 150*nf^4*h^9*p*B*W*QR*
      QRd*LL*LRd + 25*nf^4*h^9*p*B*W*QR^3*LL + 75*nf^4*h^9*p*B*W*QLd*QRd^2*LRd
       + 150*nf^4*h^9*p*B*W*QLd*QR*LR*LRd + 150*nf^4*h^9*p*B*W*QLd*QR*LL*LLd
       + 150*nf^4*h^9*p*B*W*QLd*QR^2*QRd + 75*nf^4*h^9*p*B*W*QLd^2*QRd*LLd +
      25*nf^4*h^9*p*B*W*QLd^3*LRd + 150*nf^4*h^9*p*B*W*QL*QRd*LR*LRd + 150*
      nf^4*h^9*p*B*W*QL*QRd*LL*LLd + 150*nf^4*h^9*p*B*W*QL*QR*QRd^2 + 75*nf^4*
      h^9*p*B*W*QL*QR^2*LR + 150*nf^4*h^9*p*B*W*QL*QLd*LLd*LR + 150*nf^4*h^9*p
      *B*W*QL*QLd*LL*LRd + 150*nf^4*h^9*p*B*W*QL*QLd^2*QR + 75*nf^4*h^9*p*B*W*
      QL^2*QR*LL + 150*nf^4*h^9*p*B*W*QL^2*QLd*QRd + 25*nf^4*h^9*p*B*W*QL^3*LR
       + 24*nf^4*h^9*p*B^2*LLd*LR^2*LRd + 24*nf^4*h^9*p*B^2*LL*LR*LRd^2 + 24*
      nf^4*h^9*p*B^2*LL*LLd^2*LR + 24*nf^4*h^9*p*B^2*LL^2*LLd*LRd + 8*nf^4*h^9
      *p*B^2*QRd^3*LLd + 48*nf^4*h^9*p*B^2*QR*QRd*LLd*LR + 48*nf^4*h^9*p*B^2*
      QR*QRd*LL*LRd + 8*nf^4*h^9*p*B^2*QR^3*LL + 24*nf^4*h^9*p*B^2*QLd*QRd^2*
      LRd + 48*nf^4*h^9*p*B^2*QLd*QR*LR*LRd + 48*nf^4*h^9*p*B^2*QLd*QR*LL*LLd
       + 48*nf^4*h^9*p*B^2*QLd*QR^2*QRd + 24*nf^4*h^9*p*B^2*QLd^2*QRd*LLd + 8*
      nf^4*h^9*p*B^2*QLd^3*LRd + 48*nf^4*h^9*p*B^2*QL*QRd*LR*LRd + 48*nf^4*h^9
      *p*B^2*QL*QRd*LL*LLd + 48*nf^4*h^9*p*B^2*QL*QR*QRd^2 + 24*nf^4*h^9*p*B^2
      *QL*QR^2*LR + 48*nf^4*h^9*p*B^2*QL*QLd*LLd*LR + 48*nf^4*h^9*p*B^2*QL*QLd
      *LL*LRd + 48*nf^4*h^9*p*B^2*QL*QLd^2*QR + 24*nf^4*h^9*p*B^2*QL^2*QR*LL
       + 48*nf^4*h^9*p*B^2*QL^2*QLd*QRd + 8*nf^4*h^9*p*B^2*QL^3*LR - 5/36*nf^4
      *h^9*p^3*LR^3*LRd^3 + 7/12*nf^4*h^9*p^3*LLd^2*LR^3*LRd - 1/4*nf^4*h^9*
      p^3*LL*LLd*LR^2*LRd^2 + 7/12*nf^4*h^9*p^3*LL*LLd^3*LR^2 + 7/12*nf^4*h^9*
      p^3*LL^2*LR*LRd^3 - 1/4*nf^4*h^9*p^3*LL^2*LLd^2*LR*LRd + 7/12*nf^4*h^9*
      p^3*LL^3*LLd*LRd^2 - 5/36*nf^4*h^9*p^3*LL^3*LLd^3 - 11/12*nf^4*h^9*p^3*
      QRd^3*LR*LRd^2 + 5/12*nf^4*h^9*p^3*QRd^3*LLd^2*LR - 1/3*nf^4*h^9*p^3*
      QRd^3*LL*LLd*LRd - 1/4*nf^4*h^9*p^3*QR*QRd*LR^2*LRd^2 + 3/4*nf^4*h^9*p^3
      *QR*QRd*LLd^2*LR^2 + 3/4*nf^4*h^9*p^3*QR*QRd*LL^2*LRd^2 - 1/4*nf^4*h^9*
      p^3*QR*QRd*LL^2*LLd^2 - 3/8*nf^4*h^9*p^3*QR*QRd^4*LRd - 1/2*nf^4*h^9*p^3
      *QR^2*QRd^2*LR*LRd - 1/2*nf^4*h^9*p^3*QR^2*QRd^2*LL*LLd - 11/12*nf^4*h^9
      *p^3*QR^3*LR^2*LRd - 1/3*nf^4*h^9*p^3*QR^3*LL*LLd*LR + 5/12*nf^4*h^9*p^3
      *QR^3*LL^2*LRd - 1/2*nf^4*h^9*p^3*QR^3*QRd^3 - 3/8*nf^4*h^9*p^3*QR^4*QRd
      *LR - 3/4*nf^4*h^9*p^3*QLd*QRd^2*LL*LRd^2 + 1/4*nf^4*h^9*p^3*QLd*QRd^2*
      LL*LLd^2 - 3/8*nf^4*h^9*p^3*QLd*QR^4*LL + 1/4*nf^4*h^9*p^3*QLd^2*QRd*LR*
      LRd^2 - 3/4*nf^4*h^9*p^3*QLd^2*QRd*LLd^2*LR + 1/4*nf^4*h^9*p^3*QLd^2*QR*
      QRd^2*LRd + 3/2*nf^4*h^9*p^3*QLd^2*QR^2*LR*LRd + 3/2*nf^4*h^9*p^3*QLd^2*
      QR^2*LL*LLd + 3/2*nf^4*h^9*p^3*QLd^2*QR^3*QRd - 1/3*nf^4*h^9*p^3*QLd^3*
      LLd*LR*LRd + 5/12*nf^4*h^9*p^3*QLd^3*LL*LRd^2 - 11/12*nf^4*h^9*p^3*QLd^3
      *LL*LLd^2 - 3/8*nf^4*h^9*p^3*QLd^4*QR*LRd - 3/8*nf^4*h^9*p^3*QL*QRd^4*
      LLd - 3/4*nf^4*h^9*p^3*QL*QR^2*LLd*LR^2 + 1/4*nf^4*h^9*p^3*QL*QR^2*LL^2*
      LLd - 1/4*nf^4*h^9*p^3*QL*QLd*LR^2*LRd^2 + 3/4*nf^4*h^9*p^3*QL*QLd*LLd^2
      *LR^2 + 3/4*nf^4*h^9*p^3*QL*QLd*LL^2*LRd^2 - 1/4*nf^4*h^9*p^3*QL*QLd*
      LL^2*LLd^2 - 1/2*nf^4*h^9*p^3*QL*QLd*QR^2*QRd^2 + 1/4*nf^4*h^9*p^3*QL*
      QLd^2*QRd^2*LLd + 3/2*nf^4*h^9*p^3*QL*QLd^3*QR^2 - 3/8*nf^4*h^9*p^3*QL*
      QLd^4*LLd + 3/2*nf^4*h^9*p^3*QL^2*QRd^2*LR*LRd + 3/2*nf^4*h^9*p^3*QL^2*
      QRd^2*LL*LLd + 1/4*nf^4*h^9*p^3*QL^2*QR*LR^2*LRd - 3/4*nf^4*h^9*p^3*QL^2
      *QR*LL^2*LRd + 3/2*nf^4*h^9*p^3*QL^2*QR*QRd^3 + 1/4*nf^4*h^9*p^3*QL^2*
      QR^2*QRd*LR + 1/4*nf^4*h^9*p^3*QL^2*QLd*QR^2*LL - 1/2*nf^4*h^9*p^3*QL^2*
      QLd^2*LR*LRd - 1/2*nf^4*h^9*p^3*QL^2*QLd^2*LL*LLd - 1/2*nf^4*h^9*p^3*
      QL^2*QLd^2*QR*QRd + 5/12*nf^4*h^9*p^3*QL^3*LLd*LR^2 - 1/3*nf^4*h^9*p^3*
      QL^3*LL*LR*LRd - 11/12*nf^4*h^9*p^3*QL^3*LL^2*LLd + 3/2*nf^4*h^9*p^3*
      QL^3*QLd*QRd^2 - 1/2*nf^4*h^9*p^3*QL^3*QLd^3 - 3/8*nf^4*h^9*p^3*QL^4*QRd
      *LR - 3/8*nf^4*h^9*p^3*QL^4*QLd*LL + 334/3*nf^4*h^9*p^3*G*QRd^3*LLd +
      334*nf^4*h^9*p^3*G*QR*QRd*LLd*LR + 334*nf^4*h^9*p^3*G*QR*QRd*LL*LRd +
      334/3*nf^4*h^9*p^3*G*QR^3*LL + 334*nf^4*h^9*p^3*G*QLd*QRd^2*LRd + 334*
      nf^4*h^9*p^3*G*QLd*QR*LR*LRd + 334*nf^4*h^9*p^3*G*QLd*QR*LL*LLd + 668*
      nf^4*h^9*p^3*G*QLd*QR^2*QRd + 334*nf^4*h^9*p^3*G*QLd^2*QRd*LLd + 334/3*
      nf^4*h^9*p^3*G*QLd^3*LRd + 334*nf^4*h^9*p^3*G*QL*QRd*LR*LRd + 334*nf^4*
      h^9*p^3*G*QL*QRd*LL*LLd + 668*nf^4*h^9*p^3*G*QL*QR*QRd^2 + 334*nf^4*h^9*
      p^3*G*QL*QR^2*LR + 334*nf^4*h^9*p^3*G*QL*QLd*LLd*LR + 334*nf^4*h^9*p^3*G
      *QL*QLd*LL*LRd + 668*nf^4*h^9*p^3*G*QL*QLd^2*QR + 334*nf^4*h^9*p^3*G*
      QL^2*QR*LL + 668*nf^4*h^9*p^3*G*QL^2*QLd*QRd + 334/3*nf^4*h^9*p^3*G*QL^3
      *LR + 501/2*nf^4*h^9*p^3*W*LLd*LR^2*LRd + 501/2*nf^4*h^9*p^3*W*LL*LR*
      LRd^2 + 501/2*nf^4*h^9*p^3*W*LL*LLd^2*LR + 501/2*nf^4*h^9*p^3*W*LL^2*LLd
      *LRd + 167/2*nf^4*h^9*p^3*W*QRd^3*LLd + 501*nf^4*h^9*p^3*W*QR*QRd*LLd*LR
       + 501*nf^4*h^9*p^3*W*QR*QRd*LL*LRd + 167/2*nf^4*h^9*p^3*W*QR^3*LL + 501/
      2*nf^4*h^9*p^3*W*QLd*QRd^2*LRd + 501*nf^4*h^9*p^3*W*QLd*QR*LR*LRd + 501*
      nf^4*h^9*p^3*W*QLd*QR*LL*LLd + 501*nf^4*h^9*p^3*W*QLd*QR^2*QRd + 501/2*
      nf^4*h^9*p^3*W*QLd^2*QRd*LLd + 167/2*nf^4*h^9*p^3*W*QLd^3*LRd + 501*nf^4
      *h^9*p^3*W*QL*QRd*LR*LRd + 501*nf^4*h^9*p^3*W*QL*QRd*LL*LLd + 501*nf^4*
      h^9*p^3*W*QL*QR*QRd^2 + 501/2*nf^4*h^9*p^3*W*QL*QR^2*LR + 501*nf^4*h^9*
      p^3*W*QL*QLd*LLd*LR + 501*nf^4*h^9*p^3*W*QL*QLd*LL*LRd + 501*nf^4*h^9*
      p^3*W*QL*QLd^2*QR + 501/2*nf^4*h^9*p^3*W*QL^2*QR*LL + 501*nf^4*h^9*p^3*W
      *QL^2*QLd*QRd + 167/2*nf^4*h^9*p^3*W*QL^3*LR + 167*nf^4*h^9*p^3*B*LLd*
      LR^2*LRd + 167*nf^4*h^9*p^3*B*LL*LR*LRd^2 + 167*nf^4*h^9*p^3*B*LL*LLd^2*
      LR + 167*nf^4*h^9*p^3*B*LL^2*LLd*LRd + 167/3*nf^4*h^9*p^3*B*QRd^3*LLd +
      334*nf^4*h^9*p^3*B*QR*QRd*LLd*LR + 334*nf^4*h^9*p^3*B*QR*QRd*LL*LRd +
      167/3*nf^4*h^9*p^3*B*QR^3*LL + 167*nf^4*h^9*p^3*B*QLd*QRd^2*LRd + 334*
      nf^4*h^9*p^3*B*QLd*QR*LR*LRd + 334*nf^4*h^9*p^3*B*QLd*QR*LL*LLd + 334*
      nf^4*h^9*p^3*B*QLd*QR^2*QRd + 167*nf^4*h^9*p^3*B*QLd^2*QRd*LLd + 167/3*
      nf^4*h^9*p^3*B*QLd^3*LRd + 334*nf^4*h^9*p^3*B*QL*QRd*LR*LRd + 334*nf^4*
      h^9*p^3*B*QL*QRd*LL*LLd + 334*nf^4*h^9*p^3*B*QL*QR*QRd^2 + 167*nf^4*h^9*
      p^3*B*QL*QR^2*LR + 334*nf^4*h^9*p^3*B*QL*QLd*LLd*LR + 334*nf^4*h^9*p^3*B
      *QL*QLd*LL*LRd + 334*nf^4*h^9*p^3*B*QL*QLd^2*QR + 167*nf^4*h^9*p^3*B*
      QL^2*QR*LL + 334*nf^4*h^9*p^3*B*QL^2*QLd*QRd + 167/3*nf^4*h^9*p^3*B*QL^3
      *LR + 180*nf^4*h^9*p^5*LLd*LR^2*LRd + 180*nf^4*h^9*p^5*LL*LR*LRd^2 + 180
      *nf^4*h^9*p^5*LL*LLd^2*LR + 180*nf^4*h^9*p^5*LL^2*LLd*LRd + 60*nf^4*h^9*
      p^5*QRd^3*LLd + 360*nf^4*h^9*p^5*QR*QRd*LLd*LR + 360*nf^4*h^9*p^5*QR*QRd
      *LL*LRd + 60*nf^4*h^9*p^5*QR^3*LL + 180*nf^4*h^9*p^5*QLd*QRd^2*LRd + 360
      *nf^4*h^9*p^5*QLd*QR*LR*LRd + 360*nf^4*h^9*p^5*QLd*QR*LL*LLd + 360*nf^4*
      h^9*p^5*QLd*QR^2*QRd + 180*nf^4*h^9*p^5*QLd^2*QRd*LLd + 60*nf^4*h^9*p^5*
      QLd^3*LRd + 360*nf^4*h^9*p^5*QL*QRd*LR*LRd + 360*nf^4*h^9*p^5*QL*QRd*LL*
      LLd + 360*nf^4*h^9*p^5*QL*QR*QRd^2 + 180*nf^4*h^9*p^5*QL*QR^2*LR + 360*
      nf^4*h^9*p^5*QL*QLd*LLd*LR + 360*nf^4*h^9*p^5*QL*QLd*LL*LRd + 360*nf^4*
      h^9*p^5*QL*QLd^2*QR + 180*nf^4*h^9*p^5*QL^2*QR*LL + 360*nf^4*h^9*p^5*
      QL^2*QLd*QRd + 60*nf^4*h^9*p^5*QL^3*LR + 5/72*nf^4*h^9*u*LLd*LR^4*LRd^3
       + 13/72*nf^4*h^9*u*LLd^3*LR^4*LRd + 5/72*nf^4*h^9*u*LL*LR^3*LRd^4 + 13/
      72*nf^4*h^9*u*LL*LLd^4*LR^3 + 13/72*nf^4*h^9*u*LL^3*LR*LRd^4 + 5/72*nf^4
      *h^9*u*LL^3*LLd^4*LR + 13/72*nf^4*h^9*u*LL^4*LLd*LRd^3 + 5/72*nf^4*h^9*u
      *LL^4*LLd^3*LRd - 1/36*nf^4*h^9*u*QRd^3*LLd^3*LR^2 + 2/9*nf^4*h^9*u*
      QRd^3*LL*LR*LRd^3 - 1/12*nf^4*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 5/36*nf^4*h^9
      *u*QRd^3*LL^2*LLd^3 + 2/9*nf^4*h^9*u*QRd^6*LLd*LRd + 2/9*nf^4*h^9*u*QR*
      QRd*LLd^3*LR^3 + 2/9*nf^4*h^9*u*QR*QRd*LL^3*LRd^3 + 2/9*nf^4*h^9*u*QR^3*
      LLd*LR^3*LRd - 1/12*nf^4*h^9*u*QR^3*LL*LLd^2*LR^2 - 1/36*nf^4*h^9*u*QR^3
      *LL^3*LRd^2 + 5/36*nf^4*h^9*u*QR^3*LL^3*LLd^2 + 1/3*nf^4*h^9*u*QR^3*
      QRd^3*LLd*LR + 1/3*nf^4*h^9*u*QR^3*QRd^3*LL*LRd + 2/9*nf^4*h^9*u*QR^6*LL
      *LR + 1/12*nf^4*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 1/12*nf^4*h^9*u*QLd*QRd^5*
      LRd^2 + 1/9*nf^4*h^9*u*QLd*QR*LR^3*LRd^3 + 1/9*nf^4*h^9*u*QLd*QR*LL^3*
      LLd^3 + 19/72*nf^4*h^9*u*QLd*QR^4*QRd^3 + 2/5*nf^4*h^9*u*QLd*QR^5*QRd*LR
       + 1/12*nf^4*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 1/12*nf^4*h^9*u*QLd^2*QR^2*
      QRd^3*LLd + 7/60*nf^4*h^9*u*QLd^2*QR^5*LL + 5/36*nf^4*h^9*u*QLd^3*LR^2*
      LRd^3 - 1/12*nf^4*h^9*u*QLd^3*LLd^2*LR^2*LRd + 2/9*nf^4*h^9*u*QLd^3*LL*
      LLd^3*LR - 1/36*nf^4*h^9*u*QLd^3*LL^2*LRd^3 + 7/36*nf^4*h^9*u*QLd^3*
      QRd^3*LRd^2 + 7/36*nf^4*h^9*u*QLd^3*QRd^3*LLd^2 + 2/3*nf^4*h^9*u*QLd^3*
      QR^3*LR*LRd + 2/3*nf^4*h^9*u*QLd^3*QR^3*LL*LLd + 35/72*nf^4*h^9*u*QLd^3*
      QR^4*QRd + 1/12*nf^4*h^9*u*QLd^5*QRd*LLd^2 + 7/60*nf^4*h^9*u*QLd^5*QR^2*
      LRd + 2/9*nf^4*h^9*u*QLd^6*LLd*LRd + 1/9*nf^4*h^9*u*QL*QRd*LR^3*LRd^3 +
      1/9*nf^4*h^9*u*QL*QRd*LL^3*LLd^3 + 2/5*nf^4*h^9*u*QL*QR*QRd^5*LRd + 1/12
      *nf^4*h^9*u*QL*QR^2*LLd^2*LR^3 + 19/72*nf^4*h^9*u*QL*QR^3*QRd^4 + 1/12*
      nf^4*h^9*u*QL*QR^5*LR^2 + 2/9*nf^4*h^9*u*QL*QLd*LLd^3*LR^3 + 2/9*nf^4*
      h^9*u*QL*QLd*LL^3*LRd^3 + 35/72*nf^4*h^9*u*QL*QLd^4*QR^3 + 2/5*nf^4*h^9*
      u*QL*QLd^5*QR*LLd + 7/60*nf^4*h^9*u*QL^2*QRd^5*LLd + 1/12*nf^4*h^9*u*
      QL^2*QR*LL^3*LRd^2 - 1/12*nf^4*h^9*u*QL^2*QR^3*QRd^2*LL - 1/12*nf^4*h^9*
      u*QL^2*QLd^3*QRd^2*LRd + 5/36*nf^4*h^9*u*QL^3*LR^3*LRd^2 - 1/36*nf^4*h^9
      *u*QL^3*LLd^2*LR^3 - 1/12*nf^4*h^9*u*QL^3*LL^2*LR*LRd^2 + 2/9*nf^4*h^9*u
      *QL^3*LL^3*LLd*LRd + 2/3*nf^4*h^9*u*QL^3*QRd^3*LR*LRd + 2/3*nf^4*h^9*u*
      QL^3*QRd^3*LL*LLd + 35/72*nf^4*h^9*u*QL^3*QR*QRd^4 + 7/36*nf^4*h^9*u*
      QL^3*QR^3*LR^2 + 7/36*nf^4*h^9*u*QL^3*QR^3*LL^2 - 1/12*nf^4*h^9*u*QL^3*
      QLd^2*QR^2*LR + 1/3*nf^4*h^9*u*QL^3*QLd^3*LLd*LR + 1/3*nf^4*h^9*u*QL^3*
      QLd^3*LL*LRd + 19/72*nf^4*h^9*u*QL^3*QLd^4*QR + 35/72*nf^4*h^9*u*QL^4*
      QLd*QRd^3 + 19/72*nf^4*h^9*u*QL^4*QLd^3*QRd + 7/60*nf^4*h^9*u*QL^5*QRd^2
      *LR + 1/12*nf^4*h^9*u*QL^5*QR*LL^2 + 2/5*nf^4*h^9*u*QL^5*QLd*QRd*LL + 2/
      9*nf^4*h^9*u*QL^6*LL*LR + 1/2*nf^4*h^9*u*G*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*
      h^9*u*G*QR*QRd*LL^2*LRd^2 + 1/2*nf^4*h^9*u*G*QLd^2*QR^3*QRd + 1/2*nf^4*
      h^9*u*G*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*h^9*u*G*QL*QLd*LL^2*LRd^2 + 1/2*
      nf^4*h^9*u*G*QL*QLd^3*QR^2 + 1/2*nf^4*h^9*u*G*QL^2*QR*QRd^3 + 1/2*nf^4*
      h^9*u*G*QL^3*QLd*QRd^2 + 12*nf^4*h^9*u*G^2*LLd*LR^2*LRd + 12*nf^4*h^9*u*
      G^2*LL*LR*LRd^2 + 12*nf^4*h^9*u*G^2*LL*LLd^2*LR + 12*nf^4*h^9*u*G^2*LL^2
      *LLd*LRd + 24*nf^4*h^9*u*G^2*QRd^3*LLd + 72*nf^4*h^9*u*G^2*QR*QRd*LLd*LR
       + 72*nf^4*h^9*u*G^2*QR*QRd*LL*LRd + 24*nf^4*h^9*u*G^2*QR^3*LL + 72*nf^4
      *h^9*u*G^2*QLd*QRd^2*LRd + 72*nf^4*h^9*u*G^2*QLd*QR*LR*LRd + 72*nf^4*h^9
      *u*G^2*QLd*QR*LL*LLd + 156*nf^4*h^9*u*G^2*QLd*QR^2*QRd + 72*nf^4*h^9*u*
      G^2*QLd^2*QRd*LLd + 24*nf^4*h^9*u*G^2*QLd^3*LRd + 72*nf^4*h^9*u*G^2*QL*
      QRd*LR*LRd + 72*nf^4*h^9*u*G^2*QL*QRd*LL*LLd + 156*nf^4*h^9*u*G^2*QL*QR*
      QRd^2 + 72*nf^4*h^9*u*G^2*QL*QR^2*LR + 72*nf^4*h^9*u*G^2*QL*QLd*LLd*LR
       + 72*nf^4*h^9*u*G^2*QL*QLd*LL*LRd + 156*nf^4*h^9*u*G^2*QL*QLd^2*QR + 72
      *nf^4*h^9*u*G^2*QL^2*QR*LL + 156*nf^4*h^9*u*G^2*QL^2*QLd*QRd + 24*nf^4*
      h^9*u*G^2*QL^3*LR - 1/3*nf^4*h^9*u*W*LR^3*LRd^3 + 4/3*nf^4*h^9*u*W*LLd^2
      *LR^3*LRd + 4/3*nf^4*h^9*u*W*LL*LLd^3*LR^2 + 4/3*nf^4*h^9*u*W*LL^2*LR*
      LRd^3 + 4/3*nf^4*h^9*u*W*LL^3*LLd*LRd^2 - 1/3*nf^4*h^9*u*W*LL^3*LLd^3 -
      5/3*nf^4*h^9*u*W*QRd^3*LR*LRd^2 - 1/2*nf^4*h^9*u*W*QRd^3*LLd^2*LR - 1/3*
      nf^4*h^9*u*W*QRd^3*LL*LLd*LRd + 3/2*nf^4*h^9*u*W*QR*QRd*LLd^2*LR^2 + 3/2
      *nf^4*h^9*u*W*QR*QRd*LL^2*LRd^2 - 3/4*nf^4*h^9*u*W*QR*QRd^4*LRd - 5/3*
      nf^4*h^9*u*W*QR^3*LR^2*LRd - 1/3*nf^4*h^9*u*W*QR^3*LL*LLd*LR - 1/2*nf^4*
      h^9*u*W*QR^3*LL^2*LRd - 3/4*nf^4*h^9*u*W*QR^4*QRd*LR - 3/2*nf^4*h^9*u*W*
      QLd*QRd^2*LL*LRd^2 - 3/4*nf^4*h^9*u*W*QLd*QR^4*LL - 3/2*nf^4*h^9*u*W*
      QLd^2*QRd*LLd^2*LR + 3*nf^4*h^9*u*W*QLd^2*QR^2*LR*LRd + 3*nf^4*h^9*u*W*
      QLd^2*QR^2*LL*LLd + 3*nf^4*h^9*u*W*QLd^2*QR^3*QRd - 1/3*nf^4*h^9*u*W*
      QLd^3*LLd*LR*LRd - 1/2*nf^4*h^9*u*W*QLd^3*LL*LRd^2 - 5/3*nf^4*h^9*u*W*
      QLd^3*LL*LLd^2 - 3/4*nf^4*h^9*u*W*QLd^4*QR*LRd - 3/4*nf^4*h^9*u*W*QL*
      QRd^4*LLd - 3/2*nf^4*h^9*u*W*QL*QR^2*LLd*LR^2 + 3/2*nf^4*h^9*u*W*QL*QLd*
      LLd^2*LR^2 + 3/2*nf^4*h^9*u*W*QL*QLd*LL^2*LRd^2 + 3*nf^4*h^9*u*W*QL*
      QLd^3*QR^2 - 3/4*nf^4*h^9*u*W*QL*QLd^4*LLd + 3*nf^4*h^9*u*W*QL^2*QRd^2*
      LR*LRd + 3*nf^4*h^9*u*W*QL^2*QRd^2*LL*LLd - 3/2*nf^4*h^9*u*W*QL^2*QR*
      LL^2*LRd + 3*nf^4*h^9*u*W*QL^2*QR*QRd^3 - 1/2*nf^4*h^9*u*W*QL^3*LLd*LR^2
       - 1/3*nf^4*h^9*u*W*QL^3*LL*LR*LRd - 5/3*nf^4*h^9*u*W*QL^3*LL^2*LLd + 3*
      nf^4*h^9*u*W*QL^3*QLd*QRd^2 - 3/4*nf^4*h^9*u*W*QL^4*QRd*LR - 3/4*nf^4*
      h^9*u*W*QL^4*QLd*LL + 32*nf^4*h^9*u*W*G*QRd^3*LLd + 96*nf^4*h^9*u*W*G*QR
      *QRd*LLd*LR + 96*nf^4*h^9*u*W*G*QR*QRd*LL*LRd + 32*nf^4*h^9*u*W*G*QR^3*
      LL + 96*nf^4*h^9*u*W*G*QLd*QRd^2*LRd + 96*nf^4*h^9*u*W*G*QLd*QR*LR*LRd
       + 96*nf^4*h^9*u*W*G*QLd*QR*LL*LLd + 192*nf^4*h^9*u*W*G*QLd*QR^2*QRd +
      96*nf^4*h^9*u*W*G*QLd^2*QRd*LLd + 32*nf^4*h^9*u*W*G*QLd^3*LRd + 96*nf^4*
      h^9*u*W*G*QL*QRd*LR*LRd + 96*nf^4*h^9*u*W*G*QL*QRd*LL*LLd + 192*nf^4*h^9
      *u*W*G*QL*QR*QRd^2 + 96*nf^4*h^9*u*W*G*QL*QR^2*LR + 96*nf^4*h^9*u*W*G*QL
      *QLd*LLd*LR + 96*nf^4*h^9*u*W*G*QL*QLd*LL*LRd + 192*nf^4*h^9*u*W*G*QL*
      QLd^2*QR + 96*nf^4*h^9*u*W*G*QL^2*QR*LL + 192*nf^4*h^9*u*W*G*QL^2*QLd*
      QRd + 32*nf^4*h^9*u*W*G*QL^3*LR + 52*nf^4*h^9*u*W^2*LLd*LR^2*LRd + 52*
      nf^4*h^9*u*W^2*LL*LR*LRd^2 + 52*nf^4*h^9*u*W^2*LL*LLd^2*LR + 52*nf^4*h^9
      *u*W^2*LL^2*LLd*LRd + 52/3*nf^4*h^9*u*W^2*QRd^3*LLd + 104*nf^4*h^9*u*W^2
      *QR*QRd*LLd*LR + 104*nf^4*h^9*u*W^2*QR*QRd*LL*LRd + 52/3*nf^4*h^9*u*W^2*
      QR^3*LL + 52*nf^4*h^9*u*W^2*QLd*QRd^2*LRd + 104*nf^4*h^9*u*W^2*QLd*QR*LR
      *LRd + 104*nf^4*h^9*u*W^2*QLd*QR*LL*LLd + 104*nf^4*h^9*u*W^2*QLd*QR^2*
      QRd + 52*nf^4*h^9*u*W^2*QLd^2*QRd*LLd + 52/3*nf^4*h^9*u*W^2*QLd^3*LRd +
      104*nf^4*h^9*u*W^2*QL*QRd*LR*LRd + 104*nf^4*h^9*u*W^2*QL*QRd*LL*LLd +
      104*nf^4*h^9*u*W^2*QL*QR*QRd^2 + 52*nf^4*h^9*u*W^2*QL*QR^2*LR + 104*nf^4
      *h^9*u*W^2*QL*QLd*LLd*LR + 104*nf^4*h^9*u*W^2*QL*QLd*LL*LRd + 104*nf^4*
      h^9*u*W^2*QL*QLd^2*QR + 52*nf^4*h^9*u*W^2*QL^2*QR*LL + 104*nf^4*h^9*u*
      W^2*QL^2*QLd*QRd + 52/3*nf^4*h^9*u*W^2*QL^3*LR + 1/2*nf^4*h^9*u*B*LLd^2*
      LR^3*LRd + 1/2*nf^4*h^9*u*B*LL*LLd^3*LR^2 + 1/2*nf^4*h^9*u*B*LL^2*LR*
      LRd^3 + 1/2*nf^4*h^9*u*B*LL^3*LLd*LRd^2 - 1/2*nf^4*h^9*u*B*QRd^3*LR*
      LRd^2 + 1/2*nf^4*h^9*u*B*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*h^9*u*B*QR*QRd*
      LL^2*LRd^2 - 1/4*nf^4*h^9*u*B*QR*QRd^4*LRd - 1/2*nf^4*h^9*u*B*QR^3*LR^2*
      LRd - 1/4*nf^4*h^9*u*B*QR^4*QRd*LR - 1/2*nf^4*h^9*u*B*QLd*QRd^2*LL*LRd^2
       - 1/4*nf^4*h^9*u*B*QLd*QR^4*LL - 1/2*nf^4*h^9*u*B*QLd^2*QRd*LLd^2*LR +
      nf^4*h^9*u*B*QLd^2*QR^2*LR*LRd + nf^4*h^9*u*B*QLd^2*QR^2*LL*LLd + nf^4*
      h^9*u*B*QLd^2*QR^3*QRd - 1/2*nf^4*h^9*u*B*QLd^3*LL*LLd^2 - 1/4*nf^4*h^9*
      u*B*QLd^4*QR*LRd - 1/4*nf^4*h^9*u*B*QL*QRd^4*LLd - 1/2*nf^4*h^9*u*B*QL*
      QR^2*LLd*LR^2 + 1/2*nf^4*h^9*u*B*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*h^9*u*B*QL
      *QLd*LL^2*LRd^2 + nf^4*h^9*u*B*QL*QLd^3*QR^2 - 1/4*nf^4*h^9*u*B*QL*QLd^4
      *LLd + nf^4*h^9*u*B*QL^2*QRd^2*LR*LRd + nf^4*h^9*u*B*QL^2*QRd^2*LL*LLd
       - 1/2*nf^4*h^9*u*B*QL^2*QR*LL^2*LRd + nf^4*h^9*u*B*QL^2*QR*QRd^3 - 1/2*
      nf^4*h^9*u*B*QL^3*LL^2*LLd + nf^4*h^9*u*B*QL^3*QLd*QRd^2 - 1/4*nf^4*h^9*
      u*B*QL^4*QRd*LR - 1/4*nf^4*h^9*u*B*QL^4*QLd*LL + 16*nf^4*h^9*u*B*G*QRd^3
      *LLd + 48*nf^4*h^9*u*B*G*QR*QRd*LLd*LR + 48*nf^4*h^9*u*B*G*QR*QRd*LL*LRd
       + 16*nf^4*h^9*u*B*G*QR^3*LL + 48*nf^4*h^9*u*B*G*QLd*QRd^2*LRd + 48*nf^4
      *h^9*u*B*G*QLd*QR*LR*LRd + 48*nf^4*h^9*u*B*G*QLd*QR*LL*LLd + 96*nf^4*h^9
      *u*B*G*QLd*QR^2*QRd + 48*nf^4*h^9*u*B*G*QLd^2*QRd*LLd + 16*nf^4*h^9*u*B*
      G*QLd^3*LRd + 48*nf^4*h^9*u*B*G*QL*QRd*LR*LRd + 48*nf^4*h^9*u*B*G*QL*QRd
      *LL*LLd + 96*nf^4*h^9*u*B*G*QL*QR*QRd^2 + 48*nf^4*h^9*u*B*G*QL*QR^2*LR
       + 48*nf^4*h^9*u*B*G*QL*QLd*LLd*LR + 48*nf^4*h^9*u*B*G*QL*QLd*LL*LRd +
      96*nf^4*h^9*u*B*G*QL*QLd^2*QR + 48*nf^4*h^9*u*B*G*QL^2*QR*LL + 96*nf^4*
      h^9*u*B*G*QL^2*QLd*QRd + 16*nf^4*h^9*u*B*G*QL^3*LR + 48*nf^4*h^9*u*B*W*
      LLd*LR^2*LRd + 48*nf^4*h^9*u*B*W*LL*LR*LRd^2 + 48*nf^4*h^9*u*B*W*LL*
      LLd^2*LR + 48*nf^4*h^9*u*B*W*LL^2*LLd*LRd + 16*nf^4*h^9*u*B*W*QRd^3*LLd
       + 96*nf^4*h^9*u*B*W*QR*QRd*LLd*LR + 96*nf^4*h^9*u*B*W*QR*QRd*LL*LRd +
      16*nf^4*h^9*u*B*W*QR^3*LL + 48*nf^4*h^9*u*B*W*QLd*QRd^2*LRd + 96*nf^4*
      h^9*u*B*W*QLd*QR*LR*LRd + 96*nf^4*h^9*u*B*W*QLd*QR*LL*LLd + 96*nf^4*h^9*
      u*B*W*QLd*QR^2*QRd + 48*nf^4*h^9*u*B*W*QLd^2*QRd*LLd + 16*nf^4*h^9*u*B*W
      *QLd^3*LRd + 96*nf^4*h^9*u*B*W*QL*QRd*LR*LRd + 96*nf^4*h^9*u*B*W*QL*QRd*
      LL*LLd + 96*nf^4*h^9*u*B*W*QL*QR*QRd^2 + 48*nf^4*h^9*u*B*W*QL*QR^2*LR +
      96*nf^4*h^9*u*B*W*QL*QLd*LLd*LR + 96*nf^4*h^9*u*B*W*QL*QLd*LL*LRd + 96*
      nf^4*h^9*u*B*W*QL*QLd^2*QR + 48*nf^4*h^9*u*B*W*QL^2*QR*LL + 96*nf^4*h^9*
      u*B*W*QL^2*QLd*QRd + 16*nf^4*h^9*u*B*W*QL^3*LR + 12*nf^4*h^9*u*B^2*LLd*
      LR^2*LRd + 12*nf^4*h^9*u*B^2*LL*LR*LRd^2 + 12*nf^4*h^9*u*B^2*LL*LLd^2*LR
       + 12*nf^4*h^9*u*B^2*LL^2*LLd*LRd + 4*nf^4*h^9*u*B^2*QRd^3*LLd + 24*nf^4
      *h^9*u*B^2*QR*QRd*LLd*LR + 24*nf^4*h^9*u*B^2*QR*QRd*LL*LRd + 4*nf^4*h^9*
      u*B^2*QR^3*LL + 12*nf^4*h^9*u*B^2*QLd*QRd^2*LRd + 24*nf^4*h^9*u*B^2*QLd*
      QR*LR*LRd + 24*nf^4*h^9*u*B^2*QLd*QR*LL*LLd + 24*nf^4*h^9*u*B^2*QLd*QR^2
      *QRd + 12*nf^4*h^9*u*B^2*QLd^2*QRd*LLd + 4*nf^4*h^9*u*B^2*QLd^3*LRd + 24
      *nf^4*h^9*u*B^2*QL*QRd*LR*LRd + 24*nf^4*h^9*u*B^2*QL*QRd*LL*LLd + 24*
      nf^4*h^9*u*B^2*QL*QR*QRd^2 + 12*nf^4*h^9*u*B^2*QL*QR^2*LR + 24*nf^4*h^9*
      u*B^2*QL*QLd*LLd*LR + 24*nf^4*h^9*u*B^2*QL*QLd*LL*LRd + 24*nf^4*h^9*u*
      B^2*QL*QLd^2*QR + 12*nf^4*h^9*u*B^2*QL^2*QR*LL + 24*nf^4*h^9*u*B^2*QL^2*
      QLd*QRd + 4*nf^4*h^9*u*B^2*QL^3*LR + 5/4*nf^4*h^9*u*p^2*LR^3*LRd^3 + 5/4
      *nf^4*h^9*u*p^2*LLd^2*LR^3*LRd + 5/4*nf^4*h^9*u*p^2*LL*LLd*LR^2*LRd^2 +
      5/4*nf^4*h^9*u*p^2*LL*LLd^3*LR^2 + 5/4*nf^4*h^9*u*p^2*LL^2*LR*LRd^3 + 5/
      4*nf^4*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 5/4*nf^4*h^9*u*p^2*LL^3*LLd*LRd^2
       + 5/4*nf^4*h^9*u*p^2*LL^3*LLd^3 - 5/4*nf^4*h^9*u*p^2*QRd^3*LR*LRd^2 - 5/
      4*nf^4*h^9*u*p^2*QRd^3*LLd^2*LR + 5/4*nf^4*h^9*u*p^2*QR*QRd*LR^2*LRd^2
       + 5/4*nf^4*h^9*u*p^2*QR*QRd*LLd^2*LR^2 + 5/4*nf^4*h^9*u*p^2*QR*QRd*LL^2
      *LRd^2 + 5/4*nf^4*h^9*u*p^2*QR*QRd*LL^2*LLd^2 - 5/8*nf^4*h^9*u*p^2*QR*
      QRd^4*LRd + 5/2*nf^4*h^9*u*p^2*QR^2*QRd^2*LR*LRd + 5/2*nf^4*h^9*u*p^2*
      QR^2*QRd^2*LL*LLd - 5/4*nf^4*h^9*u*p^2*QR^3*LR^2*LRd - 5/4*nf^4*h^9*u*
      p^2*QR^3*LL^2*LRd + 5/2*nf^4*h^9*u*p^2*QR^3*QRd^3 - 5/8*nf^4*h^9*u*p^2*
      QR^4*QRd*LR - 5/4*nf^4*h^9*u*p^2*QLd*QRd^2*LL*LRd^2 - 5/4*nf^4*h^9*u*p^2
      *QLd*QRd^2*LL*LLd^2 - 5/8*nf^4*h^9*u*p^2*QLd*QR^4*LL - 5/4*nf^4*h^9*u*
      p^2*QLd^2*QRd*LR*LRd^2 - 5/4*nf^4*h^9*u*p^2*QLd^2*QRd*LLd^2*LR - 5/4*
      nf^4*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 5/2*nf^4*h^9*u*p^2*QLd^2*QR^2*LR*LRd
       + 5/2*nf^4*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 5/2*nf^4*h^9*u*p^2*QLd^2*QR^3*
      QRd - 5/4*nf^4*h^9*u*p^2*QLd^3*LL*LRd^2 - 5/4*nf^4*h^9*u*p^2*QLd^3*LL*
      LLd^2 - 5/8*nf^4*h^9*u*p^2*QLd^4*QR*LRd - 5/8*nf^4*h^9*u*p^2*QL*QRd^4*
      LLd - 5/4*nf^4*h^9*u*p^2*QL*QR^2*LLd*LR^2 - 5/4*nf^4*h^9*u*p^2*QL*QR^2*
      LL^2*LLd + 5/4*nf^4*h^9*u*p^2*QL*QLd*LR^2*LRd^2 + 5/4*nf^4*h^9*u*p^2*QL*
      QLd*LLd^2*LR^2 + 5/4*nf^4*h^9*u*p^2*QL*QLd*LL^2*LRd^2 + 5/4*nf^4*h^9*u*
      p^2*QL*QLd*LL^2*LLd^2 + 5/2*nf^4*h^9*u*p^2*QL*QLd*QR^2*QRd^2 - 5/4*nf^4*
      h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 5/2*nf^4*h^9*u*p^2*QL*QLd^3*QR^2 - 5/8*
      nf^4*h^9*u*p^2*QL*QLd^4*LLd + 5/2*nf^4*h^9*u*p^2*QL^2*QRd^2*LR*LRd + 5/2
      *nf^4*h^9*u*p^2*QL^2*QRd^2*LL*LLd - 5/4*nf^4*h^9*u*p^2*QL^2*QR*LR^2*LRd
       - 5/4*nf^4*h^9*u*p^2*QL^2*QR*LL^2*LRd + 5/2*nf^4*h^9*u*p^2*QL^2*QR*
      QRd^3 - 5/4*nf^4*h^9*u*p^2*QL^2*QR^2*QRd*LR - 5/4*nf^4*h^9*u*p^2*QL^2*
      QLd*QR^2*LL + 5/2*nf^4*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 5/2*nf^4*h^9*u*p^2*
      QL^2*QLd^2*LL*LLd + 5/2*nf^4*h^9*u*p^2*QL^2*QLd^2*QR*QRd - 5/4*nf^4*h^9*
      u*p^2*QL^3*LLd*LR^2 - 5/4*nf^4*h^9*u*p^2*QL^3*LL^2*LLd + 5/2*nf^4*h^9*u*
      p^2*QL^3*QLd*QRd^2 + 5/2*nf^4*h^9*u*p^2*QL^3*QLd^3 - 5/8*nf^4*h^9*u*p^2*
      QL^4*QRd*LR - 5/8*nf^4*h^9*u*p^2*QL^4*QLd*LL + 185*nf^4*h^9*u*p^2*G*
      QRd^3*LLd + 555*nf^4*h^9*u*p^2*G*QR*QRd*LLd*LR + 555*nf^4*h^9*u*p^2*G*QR
      *QRd*LL*LRd + 185*nf^4*h^9*u*p^2*G*QR^3*LL + 555*nf^4*h^9*u*p^2*G*QLd*
      QRd^2*LRd + 555*nf^4*h^9*u*p^2*G*QLd*QR*LR*LRd + 555*nf^4*h^9*u*p^2*G*
      QLd*QR*LL*LLd + 1110*nf^4*h^9*u*p^2*G*QLd*QR^2*QRd + 555*nf^4*h^9*u*p^2*
      G*QLd^2*QRd*LLd + 185*nf^4*h^9*u*p^2*G*QLd^3*LRd + 555*nf^4*h^9*u*p^2*G*
      QL*QRd*LR*LRd + 555*nf^4*h^9*u*p^2*G*QL*QRd*LL*LLd + 1110*nf^4*h^9*u*p^2
      *G*QL*QR*QRd^2 + 555*nf^4*h^9*u*p^2*G*QL*QR^2*LR + 555*nf^4*h^9*u*p^2*G*
      QL*QLd*LLd*LR + 555*nf^4*h^9*u*p^2*G*QL*QLd*LL*LRd + 1110*nf^4*h^9*u*p^2
      *G*QL*QLd^2*QR + 555*nf^4*h^9*u*p^2*G*QL^2*QR*LL + 1110*nf^4*h^9*u*p^2*G
      *QL^2*QLd*QRd + 185*nf^4*h^9*u*p^2*G*QL^3*LR + 555*nf^4*h^9*u*p^2*W*LLd*
      LR^2*LRd + 555*nf^4*h^9*u*p^2*W*LL*LR*LRd^2 + 555*nf^4*h^9*u*p^2*W*LL*
      LLd^2*LR + 555*nf^4*h^9*u*p^2*W*LL^2*LLd*LRd + 185*nf^4*h^9*u*p^2*W*
      QRd^3*LLd + 1110*nf^4*h^9*u*p^2*W*QR*QRd*LLd*LR + 1110*nf^4*h^9*u*p^2*W*
      QR*QRd*LL*LRd + 185*nf^4*h^9*u*p^2*W*QR^3*LL + 555*nf^4*h^9*u*p^2*W*QLd*
      QRd^2*LRd + 1110*nf^4*h^9*u*p^2*W*QLd*QR*LR*LRd + 1110*nf^4*h^9*u*p^2*W*
      QLd*QR*LL*LLd + 1110*nf^4*h^9*u*p^2*W*QLd*QR^2*QRd + 555*nf^4*h^9*u*p^2*
      W*QLd^2*QRd*LLd + 185*nf^4*h^9*u*p^2*W*QLd^3*LRd + 1110*nf^4*h^9*u*p^2*W
      *QL*QRd*LR*LRd + 1110*nf^4*h^9*u*p^2*W*QL*QRd*LL*LLd + 1110*nf^4*h^9*u*
      p^2*W*QL*QR*QRd^2 + 555*nf^4*h^9*u*p^2*W*QL*QR^2*LR + 1110*nf^4*h^9*u*
      p^2*W*QL*QLd*LLd*LR + 1110*nf^4*h^9*u*p^2*W*QL*QLd*LL*LRd + 1110*nf^4*
      h^9*u*p^2*W*QL*QLd^2*QR + 555*nf^4*h^9*u*p^2*W*QL^2*QR*LL + 1110*nf^4*
      h^9*u*p^2*W*QL^2*QLd*QRd + 185*nf^4*h^9*u*p^2*W*QL^3*LR + 555/2*nf^4*h^9
      *u*p^2*B*LLd*LR^2*LRd + 555/2*nf^4*h^9*u*p^2*B*LL*LR*LRd^2 + 555/2*nf^4*
      h^9*u*p^2*B*LL*LLd^2*LR + 555/2*nf^4*h^9*u*p^2*B*LL^2*LLd*LRd + 185/2*
      nf^4*h^9*u*p^2*B*QRd^3*LLd + 555*nf^4*h^9*u*p^2*B*QR*QRd*LLd*LR + 555*
      nf^4*h^9*u*p^2*B*QR*QRd*LL*LRd + 185/2*nf^4*h^9*u*p^2*B*QR^3*LL + 555/2*
      nf^4*h^9*u*p^2*B*QLd*QRd^2*LRd + 555*nf^4*h^9*u*p^2*B*QLd*QR*LR*LRd +
      555*nf^4*h^9*u*p^2*B*QLd*QR*LL*LLd + 555*nf^4*h^9*u*p^2*B*QLd*QR^2*QRd
       + 555/2*nf^4*h^9*u*p^2*B*QLd^2*QRd*LLd + 185/2*nf^4*h^9*u*p^2*B*QLd^3*
      LRd + 555*nf^4*h^9*u*p^2*B*QL*QRd*LR*LRd + 555*nf^4*h^9*u*p^2*B*QL*QRd*
      LL*LLd + 555*nf^4*h^9*u*p^2*B*QL*QR*QRd^2 + 555/2*nf^4*h^9*u*p^2*B*QL*
      QR^2*LR + 555*nf^4*h^9*u*p^2*B*QL*QLd*LLd*LR + 555*nf^4*h^9*u*p^2*B*QL*
      QLd*LL*LRd + 555*nf^4*h^9*u*p^2*B*QL*QLd^2*QR + 555/2*nf^4*h^9*u*p^2*B*
      QL^2*QR*LL + 555*nf^4*h^9*u*p^2*B*QL^2*QLd*QRd + 185/2*nf^4*h^9*u*p^2*B*
      QL^3*LR + 546*nf^4*h^9*u*p^4*LLd*LR^2*LRd + 546*nf^4*h^9*u*p^4*LL*LR*
      LRd^2 + 546*nf^4*h^9*u*p^4*LL*LLd^2*LR + 546*nf^4*h^9*u*p^4*LL^2*LLd*LRd
       + 182*nf^4*h^9*u*p^4*QRd^3*LLd + 1092*nf^4*h^9*u*p^4*QR*QRd*LLd*LR +
      1092*nf^4*h^9*u*p^4*QR*QRd*LL*LRd + 182*nf^4*h^9*u*p^4*QR^3*LL + 546*
      nf^4*h^9*u*p^4*QLd*QRd^2*LRd + 1092*nf^4*h^9*u*p^4*QLd*QR*LR*LRd + 1092*
      nf^4*h^9*u*p^4*QLd*QR*LL*LLd + 1092*nf^4*h^9*u*p^4*QLd*QR^2*QRd + 546*
      nf^4*h^9*u*p^4*QLd^2*QRd*LLd + 182*nf^4*h^9*u*p^4*QLd^3*LRd + 1092*nf^4*
      h^9*u*p^4*QL*QRd*LR*LRd + 1092*nf^4*h^9*u*p^4*QL*QRd*LL*LLd + 1092*nf^4*
      h^9*u*p^4*QL*QR*QRd^2 + 546*nf^4*h^9*u*p^4*QL*QR^2*LR + 1092*nf^4*h^9*u*
      p^4*QL*QLd*LLd*LR + 1092*nf^4*h^9*u*p^4*QL*QLd*LL*LRd + 1092*nf^4*h^9*u*
      p^4*QL*QLd^2*QR + 546*nf^4*h^9*u*p^4*QL^2*QR*LL + 1092*nf^4*h^9*u*p^4*
      QL^2*QLd*QRd + 182*nf^4*h^9*u*p^4*QL^3*LR + 11/12*nf^4*h^9*u^2*p*LR^3*
      LRd^3 + 9/4*nf^4*h^9*u^2*p*LLd^2*LR^3*LRd + 5/4*nf^4*h^9*u^2*p*LL*LLd*
      LR^2*LRd^2 + 9/4*nf^4*h^9*u^2*p*LL*LLd^3*LR^2 + 9/4*nf^4*h^9*u^2*p*LL^2*
      LR*LRd^3 + 5/4*nf^4*h^9*u^2*p*LL^2*LLd^2*LR*LRd + 9/4*nf^4*h^9*u^2*p*
      LL^3*LLd*LRd^2 + 11/12*nf^4*h^9*u^2*p*LL^3*LLd^3 - 9/4*nf^4*h^9*u^2*p*
      QRd^3*LR*LRd^2 - 7/4*nf^4*h^9*u^2*p*QRd^3*LLd^2*LR + 5/4*nf^4*h^9*u^2*p*
      QR*QRd*LR^2*LRd^2 + 9/4*nf^4*h^9*u^2*p*QR*QRd*LLd^2*LR^2 + 9/4*nf^4*h^9*
      u^2*p*QR*QRd*LL^2*LRd^2 + 5/4*nf^4*h^9*u^2*p*QR*QRd*LL^2*LLd^2 - 9/8*
      nf^4*h^9*u^2*p*QR*QRd^4*LRd + 5/2*nf^4*h^9*u^2*p*QR^2*QRd^2*LR*LRd + 5/2
      *nf^4*h^9*u^2*p*QR^2*QRd^2*LL*LLd - 9/4*nf^4*h^9*u^2*p*QR^3*LR^2*LRd - 7/
      4*nf^4*h^9*u^2*p*QR^3*LL^2*LRd + 5/2*nf^4*h^9*u^2*p*QR^3*QRd^3 - 9/8*
      nf^4*h^9*u^2*p*QR^4*QRd*LR - 9/4*nf^4*h^9*u^2*p*QLd*QRd^2*LL*LRd^2 - 5/4
      *nf^4*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 - 9/8*nf^4*h^9*u^2*p*QLd*QR^4*LL - 5/
      4*nf^4*h^9*u^2*p*QLd^2*QRd*LR*LRd^2 - 9/4*nf^4*h^9*u^2*p*QLd^2*QRd*LLd^2
      *LR - 5/4*nf^4*h^9*u^2*p*QLd^2*QR*QRd^2*LRd + 9/2*nf^4*h^9*u^2*p*QLd^2*
      QR^2*LR*LRd + 9/2*nf^4*h^9*u^2*p*QLd^2*QR^2*LL*LLd + 9/2*nf^4*h^9*u^2*p*
      QLd^2*QR^3*QRd - 7/4*nf^4*h^9*u^2*p*QLd^3*LL*LRd^2 - 9/4*nf^4*h^9*u^2*p*
      QLd^3*LL*LLd^2 - 9/8*nf^4*h^9*u^2*p*QLd^4*QR*LRd - 9/8*nf^4*h^9*u^2*p*QL
      *QRd^4*LLd - 9/4*nf^4*h^9*u^2*p*QL*QR^2*LLd*LR^2 - 5/4*nf^4*h^9*u^2*p*QL
      *QR^2*LL^2*LLd + 5/4*nf^4*h^9*u^2*p*QL*QLd*LR^2*LRd^2 + 9/4*nf^4*h^9*u^2
      *p*QL*QLd*LLd^2*LR^2 + 9/4*nf^4*h^9*u^2*p*QL*QLd*LL^2*LRd^2 + 5/4*nf^4*
      h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 5/2*nf^4*h^9*u^2*p*QL*QLd*QR^2*QRd^2 - 5/4
      *nf^4*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 9/2*nf^4*h^9*u^2*p*QL*QLd^3*QR^2 -
      9/8*nf^4*h^9*u^2*p*QL*QLd^4*LLd + 9/2*nf^4*h^9*u^2*p*QL^2*QRd^2*LR*LRd
       + 9/2*nf^4*h^9*u^2*p*QL^2*QRd^2*LL*LLd - 5/4*nf^4*h^9*u^2*p*QL^2*QR*
      LR^2*LRd - 9/4*nf^4*h^9*u^2*p*QL^2*QR*LL^2*LRd + 9/2*nf^4*h^9*u^2*p*QL^2
      *QR*QRd^3 - 5/4*nf^4*h^9*u^2*p*QL^2*QR^2*QRd*LR - 5/4*nf^4*h^9*u^2*p*
      QL^2*QLd*QR^2*LL + 5/2*nf^4*h^9*u^2*p*QL^2*QLd^2*LR*LRd + 5/2*nf^4*h^9*
      u^2*p*QL^2*QLd^2*LL*LLd + 5/2*nf^4*h^9*u^2*p*QL^2*QLd^2*QR*QRd - 7/4*
      nf^4*h^9*u^2*p*QL^3*LLd*LR^2 - 9/4*nf^4*h^9*u^2*p*QL^3*LL^2*LLd + 9/2*
      nf^4*h^9*u^2*p*QL^3*QLd*QRd^2 + 5/2*nf^4*h^9*u^2*p*QL^3*QLd^3 - 9/8*nf^4
      *h^9*u^2*p*QL^4*QRd*LR - 9/8*nf^4*h^9*u^2*p*QL^4*QLd*LL + 119*nf^4*h^9*
      u^2*p*G*QRd^3*LLd + 357*nf^4*h^9*u^2*p*G*QR*QRd*LLd*LR + 357*nf^4*h^9*
      u^2*p*G*QR*QRd*LL*LRd + 119*nf^4*h^9*u^2*p*G*QR^3*LL + 357*nf^4*h^9*u^2*
      p*G*QLd*QRd^2*LRd + 357*nf^4*h^9*u^2*p*G*QLd*QR*LR*LRd + 357*nf^4*h^9*
      u^2*p*G*QLd*QR*LL*LLd + 714*nf^4*h^9*u^2*p*G*QLd*QR^2*QRd + 357*nf^4*h^9
      *u^2*p*G*QLd^2*QRd*LLd + 119*nf^4*h^9*u^2*p*G*QLd^3*LRd + 357*nf^4*h^9*
      u^2*p*G*QL*QRd*LR*LRd + 357*nf^4*h^9*u^2*p*G*QL*QRd*LL*LLd + 714*nf^4*
      h^9*u^2*p*G*QL*QR*QRd^2 + 357*nf^4*h^9*u^2*p*G*QL*QR^2*LR + 357*nf^4*h^9
      *u^2*p*G*QL*QLd*LLd*LR + 357*nf^4*h^9*u^2*p*G*QL*QLd*LL*LRd + 714*nf^4*
      h^9*u^2*p*G*QL*QLd^2*QR + 357*nf^4*h^9*u^2*p*G*QL^2*QR*LL + 714*nf^4*h^9
      *u^2*p*G*QL^2*QLd*QRd + 119*nf^4*h^9*u^2*p*G*QL^3*LR + 777/2*nf^4*h^9*
      u^2*p*W*LLd*LR^2*LRd + 777/2*nf^4*h^9*u^2*p*W*LL*LR*LRd^2 + 777/2*nf^4*
      h^9*u^2*p*W*LL*LLd^2*LR + 777/2*nf^4*h^9*u^2*p*W*LL^2*LLd*LRd + 259/2*
      nf^4*h^9*u^2*p*W*QRd^3*LLd + 777*nf^4*h^9*u^2*p*W*QR*QRd*LLd*LR + 777*
      nf^4*h^9*u^2*p*W*QR*QRd*LL*LRd + 259/2*nf^4*h^9*u^2*p*W*QR^3*LL + 777/2*
      nf^4*h^9*u^2*p*W*QLd*QRd^2*LRd + 777*nf^4*h^9*u^2*p*W*QLd*QR*LR*LRd +
      777*nf^4*h^9*u^2*p*W*QLd*QR*LL*LLd + 777*nf^4*h^9*u^2*p*W*QLd*QR^2*QRd
       + 777/2*nf^4*h^9*u^2*p*W*QLd^2*QRd*LLd + 259/2*nf^4*h^9*u^2*p*W*QLd^3*
      LRd + 777*nf^4*h^9*u^2*p*W*QL*QRd*LR*LRd + 777*nf^4*h^9*u^2*p*W*QL*QRd*
      LL*LLd + 777*nf^4*h^9*u^2*p*W*QL*QR*QRd^2 + 777/2*nf^4*h^9*u^2*p*W*QL*
      QR^2*LR + 777*nf^4*h^9*u^2*p*W*QL*QLd*LLd*LR + 777*nf^4*h^9*u^2*p*W*QL*
      QLd*LL*LRd + 777*nf^4*h^9*u^2*p*W*QL*QLd^2*QR + 777/2*nf^4*h^9*u^2*p*W*
      QL^2*QR*LL + 777*nf^4*h^9*u^2*p*W*QL^2*QLd*QRd + 259/2*nf^4*h^9*u^2*p*W*
      QL^3*LR + 357/2*nf^4*h^9*u^2*p*B*LLd*LR^2*LRd + 357/2*nf^4*h^9*u^2*p*B*
      LL*LR*LRd^2 + 357/2*nf^4*h^9*u^2*p*B*LL*LLd^2*LR + 357/2*nf^4*h^9*u^2*p*
      B*LL^2*LLd*LRd + 119/2*nf^4*h^9*u^2*p*B*QRd^3*LLd + 357*nf^4*h^9*u^2*p*B
      *QR*QRd*LLd*LR + 357*nf^4*h^9*u^2*p*B*QR*QRd*LL*LRd + 119/2*nf^4*h^9*u^2
      *p*B*QR^3*LL + 357/2*nf^4*h^9*u^2*p*B*QLd*QRd^2*LRd + 357*nf^4*h^9*u^2*p
      *B*QLd*QR*LR*LRd + 357*nf^4*h^9*u^2*p*B*QLd*QR*LL*LLd + 357*nf^4*h^9*u^2
      *p*B*QLd*QR^2*QRd + 357/2*nf^4*h^9*u^2*p*B*QLd^2*QRd*LLd + 119/2*nf^4*
      h^9*u^2*p*B*QLd^3*LRd + 357*nf^4*h^9*u^2*p*B*QL*QRd*LR*LRd + 357*nf^4*
      h^9*u^2*p*B*QL*QRd*LL*LLd + 357*nf^4*h^9*u^2*p*B*QL*QR*QRd^2 + 357/2*
      nf^4*h^9*u^2*p*B*QL*QR^2*LR + 357*nf^4*h^9*u^2*p*B*QL*QLd*LLd*LR + 357*
      nf^4*h^9*u^2*p*B*QL*QLd*LL*LRd + 357*nf^4*h^9*u^2*p*B*QL*QLd^2*QR + 357/
      2*nf^4*h^9*u^2*p*B*QL^2*QR*LL + 357*nf^4*h^9*u^2*p*B*QL^2*QLd*QRd + 119/
      2*nf^4*h^9*u^2*p*B*QL^3*LR + 1581/2*nf^4*h^9*u^2*p^3*LLd*LR^2*LRd + 1581/
      2*nf^4*h^9*u^2*p^3*LL*LR*LRd^2 + 1581/2*nf^4*h^9*u^2*p^3*LL*LLd^2*LR +
      1581/2*nf^4*h^9*u^2*p^3*LL^2*LLd*LRd + 527/2*nf^4*h^9*u^2*p^3*QRd^3*LLd
       + 1581*nf^4*h^9*u^2*p^3*QR*QRd*LLd*LR + 1581*nf^4*h^9*u^2*p^3*QR*QRd*LL
      *LRd + 527/2*nf^4*h^9*u^2*p^3*QR^3*LL + 1581/2*nf^4*h^9*u^2*p^3*QLd*
      QRd^2*LRd + 1581*nf^4*h^9*u^2*p^3*QLd*QR*LR*LRd + 1581*nf^4*h^9*u^2*p^3*
      QLd*QR*LL*LLd + 1581*nf^4*h^9*u^2*p^3*QLd*QR^2*QRd + 1581/2*nf^4*h^9*u^2
      *p^3*QLd^2*QRd*LLd + 527/2*nf^4*h^9*u^2*p^3*QLd^3*LRd + 1581*nf^4*h^9*
      u^2*p^3*QL*QRd*LR*LRd + 1581*nf^4*h^9*u^2*p^3*QL*QRd*LL*LLd + 1581*nf^4*
      h^9*u^2*p^3*QL*QR*QRd^2 + 1581/2*nf^4*h^9*u^2*p^3*QL*QR^2*LR + 1581*nf^4
      *h^9*u^2*p^3*QL*QLd*LLd*LR + 1581*nf^4*h^9*u^2*p^3*QL*QLd*LL*LRd + 1581*
      nf^4*h^9*u^2*p^3*QL*QLd^2*QR + 1581/2*nf^4*h^9*u^2*p^3*QL^2*QR*LL + 1581
      *nf^4*h^9*u^2*p^3*QL^2*QLd*QRd + 527/2*nf^4*h^9*u^2*p^3*QL^3*LR + 7/18*
      nf^4*h^9*u^3*LR^3*LRd^3 + 5/4*nf^4*h^9*u^3*LLd^2*LR^3*LRd + 1/2*nf^4*h^9
      *u^3*LL*LLd*LR^2*LRd^2 + 5/4*nf^4*h^9*u^3*LL*LLd^3*LR^2 + 5/4*nf^4*h^9*
      u^3*LL^2*LR*LRd^3 + 1/2*nf^4*h^9*u^3*LL^2*LLd^2*LR*LRd + 5/4*nf^4*h^9*
      u^3*LL^3*LLd*LRd^2 + 7/18*nf^4*h^9*u^3*LL^3*LLd^3 - 5/4*nf^4*h^9*u^3*
      QRd^3*LR*LRd^2 - 2/3*nf^4*h^9*u^3*QRd^3*LLd^2*LR + 1/2*nf^4*h^9*u^3*QR*
      QRd*LR^2*LRd^2 + 5/4*nf^4*h^9*u^3*QR*QRd*LLd^2*LR^2 + 5/4*nf^4*h^9*u^3*
      QR*QRd*LL^2*LRd^2 + 1/2*nf^4*h^9*u^3*QR*QRd*LL^2*LLd^2 - 5/8*nf^4*h^9*
      u^3*QR*QRd^4*LRd + nf^4*h^9*u^3*QR^2*QRd^2*LR*LRd + nf^4*h^9*u^3*QR^2*
      QRd^2*LL*LLd - 5/4*nf^4*h^9*u^3*QR^3*LR^2*LRd - 2/3*nf^4*h^9*u^3*QR^3*
      LL^2*LRd + nf^4*h^9*u^3*QR^3*QRd^3 - 5/8*nf^4*h^9*u^3*QR^4*QRd*LR - 5/4*
      nf^4*h^9*u^3*QLd*QRd^2*LL*LRd^2 - 1/2*nf^4*h^9*u^3*QLd*QRd^2*LL*LLd^2 -
      5/8*nf^4*h^9*u^3*QLd*QR^4*LL - 1/2*nf^4*h^9*u^3*QLd^2*QRd*LR*LRd^2 - 5/4
      *nf^4*h^9*u^3*QLd^2*QRd*LLd^2*LR - 1/2*nf^4*h^9*u^3*QLd^2*QR*QRd^2*LRd
       + 5/2*nf^4*h^9*u^3*QLd^2*QR^2*LR*LRd + 5/2*nf^4*h^9*u^3*QLd^2*QR^2*LL*
      LLd + 5/2*nf^4*h^9*u^3*QLd^2*QR^3*QRd - 2/3*nf^4*h^9*u^3*QLd^3*LL*LRd^2
       - 5/4*nf^4*h^9*u^3*QLd^3*LL*LLd^2 - 5/8*nf^4*h^9*u^3*QLd^4*QR*LRd - 5/8
      *nf^4*h^9*u^3*QL*QRd^4*LLd - 5/4*nf^4*h^9*u^3*QL*QR^2*LLd*LR^2 - 1/2*
      nf^4*h^9*u^3*QL*QR^2*LL^2*LLd + 1/2*nf^4*h^9*u^3*QL*QLd*LR^2*LRd^2 + 5/4
      *nf^4*h^9*u^3*QL*QLd*LLd^2*LR^2 + 5/4*nf^4*h^9*u^3*QL*QLd*LL^2*LRd^2 + 1/
      2*nf^4*h^9*u^3*QL*QLd*LL^2*LLd^2 + nf^4*h^9*u^3*QL*QLd*QR^2*QRd^2 - 1/2*
      nf^4*h^9*u^3*QL*QLd^2*QRd^2*LLd + 5/2*nf^4*h^9*u^3*QL*QLd^3*QR^2 - 5/8*
      nf^4*h^9*u^3*QL*QLd^4*LLd + 5/2*nf^4*h^9*u^3*QL^2*QRd^2*LR*LRd + 5/2*
      nf^4*h^9*u^3*QL^2*QRd^2*LL*LLd - 1/2*nf^4*h^9*u^3*QL^2*QR*LR^2*LRd - 5/4
      *nf^4*h^9*u^3*QL^2*QR*LL^2*LRd + 5/2*nf^4*h^9*u^3*QL^2*QR*QRd^3 - 1/2*
      nf^4*h^9*u^3*QL^2*QR^2*QRd*LR - 1/2*nf^4*h^9*u^3*QL^2*QLd*QR^2*LL + nf^4
      *h^9*u^3*QL^2*QLd^2*LR*LRd + nf^4*h^9*u^3*QL^2*QLd^2*LL*LLd + nf^4*h^9*
      u^3*QL^2*QLd^2*QR*QRd - 2/3*nf^4*h^9*u^3*QL^3*LLd*LR^2 - 5/4*nf^4*h^9*
      u^3*QL^3*LL^2*LLd + 5/2*nf^4*h^9*u^3*QL^3*QLd*QRd^2 + nf^4*h^9*u^3*QL^3*
      QLd^3 - 5/8*nf^4*h^9*u^3*QL^4*QRd*LR - 5/8*nf^4*h^9*u^3*QL^4*QLd*LL + 24
      *nf^4*h^9*u^3*G*QRd^3*LLd + 72*nf^4*h^9*u^3*G*QR*QRd*LLd*LR + 72*nf^4*
      h^9*u^3*G*QR*QRd*LL*LRd + 24*nf^4*h^9*u^3*G*QR^3*LL + 72*nf^4*h^9*u^3*G*
      QLd*QRd^2*LRd + 72*nf^4*h^9*u^3*G*QLd*QR*LR*LRd + 72*nf^4*h^9*u^3*G*QLd*
      QR*LL*LLd + 144*nf^4*h^9*u^3*G*QLd*QR^2*QRd + 72*nf^4*h^9*u^3*G*QLd^2*
      QRd*LLd + 24*nf^4*h^9*u^3*G*QLd^3*LRd + 72*nf^4*h^9*u^3*G*QL*QRd*LR*LRd
       + 72*nf^4*h^9*u^3*G*QL*QRd*LL*LLd + 144*nf^4*h^9*u^3*G*QL*QR*QRd^2 + 72
      *nf^4*h^9*u^3*G*QL*QR^2*LR + 72*nf^4*h^9*u^3*G*QL*QLd*LLd*LR + 72*nf^4*
      h^9*u^3*G*QL*QLd*LL*LRd + 144*nf^4*h^9*u^3*G*QL*QLd^2*QR + 72*nf^4*h^9*
      u^3*G*QL^2*QR*LL + 144*nf^4*h^9*u^3*G*QL^2*QLd*QRd + 24*nf^4*h^9*u^3*G*
      QL^3*LR + 167/2*nf^4*h^9*u^3*W*LLd*LR^2*LRd + 167/2*nf^4*h^9*u^3*W*LL*LR
      *LRd^2 + 167/2*nf^4*h^9*u^3*W*LL*LLd^2*LR + 167/2*nf^4*h^9*u^3*W*LL^2*
      LLd*LRd + 167/6*nf^4*h^9*u^3*W*QRd^3*LLd + 167*nf^4*h^9*u^3*W*QR*QRd*LLd
      *LR + 167*nf^4*h^9*u^3*W*QR*QRd*LL*LRd + 167/6*nf^4*h^9*u^3*W*QR^3*LL +
      167/2*nf^4*h^9*u^3*W*QLd*QRd^2*LRd + 167*nf^4*h^9*u^3*W*QLd*QR*LR*LRd +
      167*nf^4*h^9*u^3*W*QLd*QR*LL*LLd + 167*nf^4*h^9*u^3*W*QLd*QR^2*QRd + 167/
      2*nf^4*h^9*u^3*W*QLd^2*QRd*LLd + 167/6*nf^4*h^9*u^3*W*QLd^3*LRd + 167*
      nf^4*h^9*u^3*W*QL*QRd*LR*LRd + 167*nf^4*h^9*u^3*W*QL*QRd*LL*LLd + 167*
      nf^4*h^9*u^3*W*QL*QR*QRd^2 + 167/2*nf^4*h^9*u^3*W*QL*QR^2*LR + 167*nf^4*
      h^9*u^3*W*QL*QLd*LLd*LR + 167*nf^4*h^9*u^3*W*QL*QLd*LL*LRd + 167*nf^4*
      h^9*u^3*W*QL*QLd^2*QR + 167/2*nf^4*h^9*u^3*W*QL^2*QR*LL + 167*nf^4*h^9*
      u^3*W*QL^2*QLd*QRd + 167/6*nf^4*h^9*u^3*W*QL^3*LR + 36*nf^4*h^9*u^3*B*
      LLd*LR^2*LRd + 36*nf^4*h^9*u^3*B*LL*LR*LRd^2 + 36*nf^4*h^9*u^3*B*LL*
      LLd^2*LR + 36*nf^4*h^9*u^3*B*LL^2*LLd*LRd + 12*nf^4*h^9*u^3*B*QRd^3*LLd
       + 72*nf^4*h^9*u^3*B*QR*QRd*LLd*LR + 72*nf^4*h^9*u^3*B*QR*QRd*LL*LRd +
      12*nf^4*h^9*u^3*B*QR^3*LL + 36*nf^4*h^9*u^3*B*QLd*QRd^2*LRd + 72*nf^4*
      h^9*u^3*B*QLd*QR*LR*LRd + 72*nf^4*h^9*u^3*B*QLd*QR*LL*LLd + 72*nf^4*h^9*
      u^3*B*QLd*QR^2*QRd + 36*nf^4*h^9*u^3*B*QLd^2*QRd*LLd + 12*nf^4*h^9*u^3*B
      *QLd^3*LRd + 72*nf^4*h^9*u^3*B*QL*QRd*LR*LRd + 72*nf^4*h^9*u^3*B*QL*QRd*
      LL*LLd + 72*nf^4*h^9*u^3*B*QL*QR*QRd^2 + 36*nf^4*h^9*u^3*B*QL*QR^2*LR +
      72*nf^4*h^9*u^3*B*QL*QLd*LLd*LR + 72*nf^4*h^9*u^3*B*QL*QLd*LL*LRd + 72*
      nf^4*h^9*u^3*B*QL*QLd^2*QR + 36*nf^4*h^9*u^3*B*QL^2*QR*LL + 72*nf^4*h^9*
      u^3*B*QL^2*QLd*QRd + 12*nf^4*h^9*u^3*B*QL^3*LR + 558*nf^4*h^9*u^3*p^2*
      LLd*LR^2*LRd + 558*nf^4*h^9*u^3*p^2*LL*LR*LRd^2 + 558*nf^4*h^9*u^3*p^2*
      LL*LLd^2*LR + 558*nf^4*h^9*u^3*p^2*LL^2*LLd*LRd + 186*nf^4*h^9*u^3*p^2*
      QRd^3*LLd + 1116*nf^4*h^9*u^3*p^2*QR*QRd*LLd*LR + 1116*nf^4*h^9*u^3*p^2*
      QR*QRd*LL*LRd + 186*nf^4*h^9*u^3*p^2*QR^3*LL + 558*nf^4*h^9*u^3*p^2*QLd*
      QRd^2*LRd + 1116*nf^4*h^9*u^3*p^2*QLd*QR*LR*LRd + 1116*nf^4*h^9*u^3*p^2*
      QLd*QR*LL*LLd + 1116*nf^4*h^9*u^3*p^2*QLd*QR^2*QRd + 558*nf^4*h^9*u^3*
      p^2*QLd^2*QRd*LLd + 186*nf^4*h^9*u^3*p^2*QLd^3*LRd + 1116*nf^4*h^9*u^3*
      p^2*QL*QRd*LR*LRd + 1116*nf^4*h^9*u^3*p^2*QL*QRd*LL*LLd + 1116*nf^4*h^9*
      u^3*p^2*QL*QR*QRd^2 + 558*nf^4*h^9*u^3*p^2*QL*QR^2*LR + 1116*nf^4*h^9*
      u^3*p^2*QL*QLd*LLd*LR + 1116*nf^4*h^9*u^3*p^2*QL*QLd*LL*LRd + 1116*nf^4*
      h^9*u^3*p^2*QL*QLd^2*QR + 558*nf^4*h^9*u^3*p^2*QL^2*QR*LL + 1116*nf^4*
      h^9*u^3*p^2*QL^2*QLd*QRd + 186*nf^4*h^9*u^3*p^2*QL^3*LR + 189*nf^4*h^9*
      u^4*p*LLd*LR^2*LRd + 189*nf^4*h^9*u^4*p*LL*LR*LRd^2 + 189*nf^4*h^9*u^4*p
      *LL*LLd^2*LR + 189*nf^4*h^9*u^4*p*LL^2*LLd*LRd + 63*nf^4*h^9*u^4*p*QRd^3
      *LLd + 378*nf^4*h^9*u^4*p*QR*QRd*LLd*LR + 378*nf^4*h^9*u^4*p*QR*QRd*LL*
      LRd + 63*nf^4*h^9*u^4*p*QR^3*LL + 189*nf^4*h^9*u^4*p*QLd*QRd^2*LRd + 378
      *nf^4*h^9*u^4*p*QLd*QR*LR*LRd + 378*nf^4*h^9*u^4*p*QLd*QR*LL*LLd + 378*
      nf^4*h^9*u^4*p*QLd*QR^2*QRd + 189*nf^4*h^9*u^4*p*QLd^2*QRd*LLd + 63*nf^4
      *h^9*u^4*p*QLd^3*LRd + 378*nf^4*h^9*u^4*p*QL*QRd*LR*LRd + 378*nf^4*h^9*
      u^4*p*QL*QRd*LL*LLd + 378*nf^4*h^9*u^4*p*QL*QR*QRd^2 + 189*nf^4*h^9*u^4*
      p*QL*QR^2*LR + 378*nf^4*h^9*u^4*p*QL*QLd*LLd*LR + 378*nf^4*h^9*u^4*p*QL*
      QLd*LL*LRd + 378*nf^4*h^9*u^4*p*QL*QLd^2*QR + 189*nf^4*h^9*u^4*p*QL^2*QR
      *LL + 378*nf^4*h^9*u^4*p*QL^2*QLd*QRd + 63*nf^4*h^9*u^4*p*QL^3*LR + 24*
      nf^4*h^9*u^5*LLd*LR^2*LRd + 24*nf^4*h^9*u^5*LL*LR*LRd^2 + 24*nf^4*h^9*
      u^5*LL*LLd^2*LR + 24*nf^4*h^9*u^5*LL^2*LLd*LRd + 8*nf^4*h^9*u^5*QRd^3*
      LLd + 48*nf^4*h^9*u^5*QR*QRd*LLd*LR + 48*nf^4*h^9*u^5*QR*QRd*LL*LRd + 8*
      nf^4*h^9*u^5*QR^3*LL + 24*nf^4*h^9*u^5*QLd*QRd^2*LRd + 48*nf^4*h^9*u^5*
      QLd*QR*LR*LRd + 48*nf^4*h^9*u^5*QLd*QR*LL*LLd + 48*nf^4*h^9*u^5*QLd*QR^2
      *QRd + 24*nf^4*h^9*u^5*QLd^2*QRd*LLd + 8*nf^4*h^9*u^5*QLd^3*LRd + 48*
      nf^4*h^9*u^5*QL*QRd*LR*LRd + 48*nf^4*h^9*u^5*QL*QRd*LL*LLd + 48*nf^4*h^9
      *u^5*QL*QR*QRd^2 + 24*nf^4*h^9*u^5*QL*QR^2*LR + 48*nf^4*h^9*u^5*QL*QLd*
      LLd*LR + 48*nf^4*h^9*u^5*QL*QLd*LL*LRd + 48*nf^4*h^9*u^5*QL*QLd^2*QR +
      24*nf^4*h^9*u^5*QL^2*QR*LL + 48*nf^4*h^9*u^5*QL^2*QLd*QRd + 8*nf^4*h^9*
      u^5*QL^3*LR + 1/24*nf^4*T*h^9*p*LLd*LR^4*LRd^3 + 1/24*nf^4*T*h^9*p*LL*
      LR^3*LRd^4 + 1/12*nf^4*T*h^9*p*LL*LLd^2*LR^3*LRd^2 + 1/12*nf^4*T*h^9*p*
      LL^2*LLd*LR^2*LRd^3 + 1/12*nf^4*T*h^9*p*LL^2*LLd^3*LR^2*LRd + 1/12*nf^4*
      T*h^9*p*LL^3*LLd^2*LR*LRd^2 + 1/24*nf^4*T*h^9*p*LL^3*LLd^4*LR + 1/24*
      nf^4*T*h^9*p*LL^4*LLd^3*LRd + 1/12*nf^4*T*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 1/
      12*nf^4*T*h^9*p*QR^2*QRd^5*LLd + 1/12*nf^4*T*h^9*p*QR^3*LL*LR^2*LRd^2 +
      1/12*nf^4*T*h^9*p*QR^5*QRd^2*LL - 1/12*nf^4*T*h^9*p*QLd*QRd^2*LR^2*LRd^3
       - 1/12*nf^4*T*h^9*p*QLd*QRd^5*LLd^2 - 1/24*nf^4*T*h^9*p*QLd*QR^4*QRd^3
       + 4/5*nf^4*T*h^9*p*QLd*QR^5*QRd*LR - 1/12*nf^4*T*h^9*p*QLd^2*QRd*LL^2*
      LLd^3 + 1/12*nf^4*T*h^9*p*QLd^2*QR^2*QRd^3*LLd + 2/5*nf^4*T*h^9*p*QLd^2*
      QR^5*LL + 1/12*nf^4*T*h^9*p*QLd^3*LL^2*LLd^2*LRd - 1/6*nf^4*T*h^9*p*
      QLd^3*QRd^3*LRd^2 - 1/6*nf^4*T*h^9*p*QLd^3*QRd^3*LLd^2 + 1/12*nf^4*T*h^9
      *p*QLd^3*QR^2*QRd^2*LRd - 1/12*nf^4*T*h^9*p*QLd^5*QRd*LRd^2 + 2/5*nf^4*T
      *h^9*p*QLd^5*QR^2*LRd + 4/5*nf^4*T*h^9*p*QL*QR*QRd^5*LRd - 1/12*nf^4*T*
      h^9*p*QL*QR^2*LR^3*LRd^2 - 1/24*nf^4*T*h^9*p*QL*QR^3*QRd^4 - 1/12*nf^4*T
      *h^9*p*QL*QR^5*LL^2 - 1/12*nf^4*T*h^9*p*QL*QLd^2*QR^3*QRd^2 + 4/5*nf^4*T
      *h^9*p*QL*QLd^5*QR*LLd + 2/5*nf^4*T*h^9*p*QL^2*QRd^5*LLd - 1/12*nf^4*T*
      h^9*p*QL^2*QR*LL^3*LLd^2 + 1/12*nf^4*T*h^9*p*QL^2*QR^3*QRd^2*LL - 1/12*
      nf^4*T*h^9*p*QL^2*QLd*QR^2*QRd^3 + 1/12*nf^4*T*h^9*p*QL^2*QLd^2*QRd^3*
      LLd + 1/12*nf^4*T*h^9*p*QL^2*QLd^2*QR^3*LL + 1/12*nf^4*T*h^9*p*QL^2*
      QLd^3*QRd^2*LRd - 1/12*nf^4*T*h^9*p*QL^2*QLd^3*QR^2*QRd + 1/12*nf^4*T*
      h^9*p*QL^2*QLd^5*LRd + 1/12*nf^4*T*h^9*p*QL^3*LL^2*LLd^2*LR + 1/12*nf^4*
      T*h^9*p*QL^3*QR^2*QRd^2*LR - 1/6*nf^4*T*h^9*p*QL^3*QR^3*LR^2 - 1/6*nf^4*
      T*h^9*p*QL^3*QR^3*LL^2 - 1/12*nf^4*T*h^9*p*QL^3*QLd^2*QR*QRd^2 + 1/12*
      nf^4*T*h^9*p*QL^3*QLd^2*QR^2*LR - 1/24*nf^4*T*h^9*p*QL^3*QLd^4*QR - 1/24
      *nf^4*T*h^9*p*QL^4*QLd^3*QRd + 2/5*nf^4*T*h^9*p*QL^5*QRd^2*LR - 1/12*
      nf^4*T*h^9*p*QL^5*QR*LR^2 + 4/5*nf^4*T*h^9*p*QL^5*QLd*QRd*LL + 1/12*nf^4
      *T*h^9*p*QL^5*QLd^2*LR + 1/2*nf^4*T*h^9*p*G*QR*QRd*LR^2*LRd^2 + 1/2*nf^4
      *T*h^9*p*G*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*T*h^9*p*G*QR*QRd*LL^2*LRd^2 + 1/
      2*nf^4*T*h^9*p*G*QR*QRd*LL^2*LLd^2 + 1/2*nf^4*T*h^9*p*G*QR^3*QRd^3 + 1/2
      *nf^4*T*h^9*p*G*QLd^2*QR^3*QRd + 1/2*nf^4*T*h^9*p*G*QL*QLd*LR^2*LRd^2 +
      1/2*nf^4*T*h^9*p*G*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T*h^9*p*G*QL*QLd*LL^2*
      LRd^2 + 1/2*nf^4*T*h^9*p*G*QL*QLd*LL^2*LLd^2 + 1/2*nf^4*T*h^9*p*G*QL*QLd
      *QR^2*QRd^2 + 1/2*nf^4*T*h^9*p*G*QL*QLd^3*QR^2 + 1/2*nf^4*T*h^9*p*G*QL^2
      *QR*QRd^3 + 1/2*nf^4*T*h^9*p*G*QL^2*QLd^2*QR*QRd + 1/2*nf^4*T*h^9*p*G*
      QL^3*QLd*QRd^2 + 1/2*nf^4*T*h^9*p*G*QL^3*QLd^3 + 36*nf^4*T*h^9*p*G^2*LLd
      *LR^2*LRd + 36*nf^4*T*h^9*p*G^2*LL*LR*LRd^2 + 36*nf^4*T*h^9*p*G^2*LL*
      LLd^2*LR + 36*nf^4*T*h^9*p*G^2*LL^2*LLd*LRd + 75*nf^4*T*h^9*p*G^2*QRd^3*
      LLd + 222*nf^4*T*h^9*p*G^2*QR*QRd*LLd*LR + 222*nf^4*T*h^9*p*G^2*QR*QRd*
      LL*LRd + 75*nf^4*T*h^9*p*G^2*QR^3*LL + 225*nf^4*T*h^9*p*G^2*QLd*QRd^2*
      LRd + 222*nf^4*T*h^9*p*G^2*QLd*QR*LR*LRd + 222*nf^4*T*h^9*p*G^2*QLd*QR*
      LL*LLd + 486*nf^4*T*h^9*p*G^2*QLd*QR^2*QRd + 225*nf^4*T*h^9*p*G^2*QLd^2*
      QRd*LLd + 75*nf^4*T*h^9*p*G^2*QLd^3*LRd + 222*nf^4*T*h^9*p*G^2*QL*QRd*LR
      *LRd + 222*nf^4*T*h^9*p*G^2*QL*QRd*LL*LLd + 486*nf^4*T*h^9*p*G^2*QL*QR*
      QRd^2 + 225*nf^4*T*h^9*p*G^2*QL*QR^2*LR + 222*nf^4*T*h^9*p*G^2*QL*QLd*
      LLd*LR + 222*nf^4*T*h^9*p*G^2*QL*QLd*LL*LRd + 486*nf^4*T*h^9*p*G^2*QL*
      QLd^2*QR + 225*nf^4*T*h^9*p*G^2*QL^2*QR*LL + 486*nf^4*T*h^9*p*G^2*QL^2*
      QLd*QRd + 75*nf^4*T*h^9*p*G^2*QL^3*LR + 17/18*nf^4*T*h^9*p*W*LR^3*LRd^3
       + 3/2*nf^4*T*h^9*p*W*LLd^2*LR^3*LRd + 3/2*nf^4*T*h^9*p*W*LL*LLd*LR^2*
      LRd^2 + 3/2*nf^4*T*h^9*p*W*LL*LLd^3*LR^2 + 3/2*nf^4*T*h^9*p*W*LL^2*LR*
      LRd^3 + 3/2*nf^4*T*h^9*p*W*LL^2*LLd^2*LR*LRd + 3/2*nf^4*T*h^9*p*W*LL^3*
      LLd*LRd^2 + 17/18*nf^4*T*h^9*p*W*LL^3*LLd^3 - 3/2*nf^4*T*h^9*p*W*QRd^3*
      LR*LRd^2 - 7/3*nf^4*T*h^9*p*W*QRd^3*LLd^2*LR + 3/2*nf^4*T*h^9*p*W*QR*QRd
      *LR^2*LRd^2 + 3/2*nf^4*T*h^9*p*W*QR*QRd*LLd^2*LR^2 + 3/2*nf^4*T*h^9*p*W*
      QR*QRd*LL^2*LRd^2 + 3/2*nf^4*T*h^9*p*W*QR*QRd*LL^2*LLd^2 - 3/4*nf^4*T*
      h^9*p*W*QR*QRd^4*LRd + 3*nf^4*T*h^9*p*W*QR^2*QRd^2*LR*LRd + 3*nf^4*T*h^9
      *p*W*QR^2*QRd^2*LL*LLd - 3/2*nf^4*T*h^9*p*W*QR^3*LR^2*LRd - 7/3*nf^4*T*
      h^9*p*W*QR^3*LL^2*LRd + 3*nf^4*T*h^9*p*W*QR^3*QRd^3 - 3/4*nf^4*T*h^9*p*W
      *QR^4*QRd*LR - 3/2*nf^4*T*h^9*p*W*QLd*QRd^2*LL*LRd^2 - 3/2*nf^4*T*h^9*p*
      W*QLd*QRd^2*LL*LLd^2 - 3/4*nf^4*T*h^9*p*W*QLd*QR^4*LL - 3/2*nf^4*T*h^9*p
      *W*QLd^2*QRd*LR*LRd^2 - 3/2*nf^4*T*h^9*p*W*QLd^2*QRd*LLd^2*LR - 3/2*nf^4
      *T*h^9*p*W*QLd^2*QR*QRd^2*LRd + 3*nf^4*T*h^9*p*W*QLd^2*QR^2*LR*LRd + 3*
      nf^4*T*h^9*p*W*QLd^2*QR^2*LL*LLd + 3*nf^4*T*h^9*p*W*QLd^2*QR^3*QRd - 7/3
      *nf^4*T*h^9*p*W*QLd^3*LL*LRd^2 - 3/2*nf^4*T*h^9*p*W*QLd^3*LL*LLd^2 - 3/4
      *nf^4*T*h^9*p*W*QLd^4*QR*LRd - 3/4*nf^4*T*h^9*p*W*QL*QRd^4*LLd - 3/2*
      nf^4*T*h^9*p*W*QL*QR^2*LLd*LR^2 - 3/2*nf^4*T*h^9*p*W*QL*QR^2*LL^2*LLd +
      3/2*nf^4*T*h^9*p*W*QL*QLd*LR^2*LRd^2 + 3/2*nf^4*T*h^9*p*W*QL*QLd*LLd^2*
      LR^2 + 3/2*nf^4*T*h^9*p*W*QL*QLd*LL^2*LRd^2 + 3/2*nf^4*T*h^9*p*W*QL*QLd*
      LL^2*LLd^2 + 3*nf^4*T*h^9*p*W*QL*QLd*QR^2*QRd^2 - 3/2*nf^4*T*h^9*p*W*QL*
      QLd^2*QRd^2*LLd + 3*nf^4*T*h^9*p*W*QL*QLd^3*QR^2 - 3/4*nf^4*T*h^9*p*W*QL
      *QLd^4*LLd + 3*nf^4*T*h^9*p*W*QL^2*QRd^2*LR*LRd + 3*nf^4*T*h^9*p*W*QL^2*
      QRd^2*LL*LLd - 3/2*nf^4*T*h^9*p*W*QL^2*QR*LR^2*LRd - 3/2*nf^4*T*h^9*p*W*
      QL^2*QR*LL^2*LRd + 3*nf^4*T*h^9*p*W*QL^2*QR*QRd^3 - 3/2*nf^4*T*h^9*p*W*
      QL^2*QR^2*QRd*LR - 3/2*nf^4*T*h^9*p*W*QL^2*QLd*QR^2*LL + 3*nf^4*T*h^9*p*
      W*QL^2*QLd^2*LR*LRd + 3*nf^4*T*h^9*p*W*QL^2*QLd^2*LL*LLd + 3*nf^4*T*h^9*
      p*W*QL^2*QLd^2*QR*QRd - 7/3*nf^4*T*h^9*p*W*QL^3*LLd*LR^2 - 3/2*nf^4*T*
      h^9*p*W*QL^3*LL^2*LLd + 3*nf^4*T*h^9*p*W*QL^3*QLd*QRd^2 + 3*nf^4*T*h^9*p
      *W*QL^3*QLd^3 - 3/4*nf^4*T*h^9*p*W*QL^4*QRd*LR - 3/4*nf^4*T*h^9*p*W*QL^4
      *QLd*LL + 100*nf^4*T*h^9*p*W*G*QRd^3*LLd + 300*nf^4*T*h^9*p*W*G*QR*QRd*
      LLd*LR + 300*nf^4*T*h^9*p*W*G*QR*QRd*LL*LRd + 100*nf^4*T*h^9*p*W*G*QR^3*
      LL + 300*nf^4*T*h^9*p*W*G*QLd*QRd^2*LRd + 300*nf^4*T*h^9*p*W*G*QLd*QR*LR
      *LRd + 300*nf^4*T*h^9*p*W*G*QLd*QR*LL*LLd + 600*nf^4*T*h^9*p*W*G*QLd*
      QR^2*QRd + 300*nf^4*T*h^9*p*W*G*QLd^2*QRd*LLd + 100*nf^4*T*h^9*p*W*G*
      QLd^3*LRd + 300*nf^4*T*h^9*p*W*G*QL*QRd*LR*LRd + 300*nf^4*T*h^9*p*W*G*QL
      *QRd*LL*LLd + 600*nf^4*T*h^9*p*W*G*QL*QR*QRd^2 + 300*nf^4*T*h^9*p*W*G*QL
      *QR^2*LR + 300*nf^4*T*h^9*p*W*G*QL*QLd*LLd*LR + 300*nf^4*T*h^9*p*W*G*QL*
      QLd*LL*LRd + 600*nf^4*T*h^9*p*W*G*QL*QLd^2*QR + 300*nf^4*T*h^9*p*W*G*
      QL^2*QR*LL + 600*nf^4*T*h^9*p*W*G*QL^2*QLd*QRd + 100*nf^4*T*h^9*p*W*G*
      QL^3*LR + 162*nf^4*T*h^9*p*W^2*LLd*LR^2*LRd + 162*nf^4*T*h^9*p*W^2*LL*LR
      *LRd^2 + 162*nf^4*T*h^9*p*W^2*LL*LLd^2*LR + 162*nf^4*T*h^9*p*W^2*LL^2*
      LLd*LRd + 54*nf^4*T*h^9*p*W^2*QRd^3*LLd + 324*nf^4*T*h^9*p*W^2*QR*QRd*
      LLd*LR + 324*nf^4*T*h^9*p*W^2*QR*QRd*LL*LRd + 54*nf^4*T*h^9*p*W^2*QR^3*
      LL + 162*nf^4*T*h^9*p*W^2*QLd*QRd^2*LRd + 324*nf^4*T*h^9*p*W^2*QLd*QR*LR
      *LRd + 324*nf^4*T*h^9*p*W^2*QLd*QR*LL*LLd + 324*nf^4*T*h^9*p*W^2*QLd*
      QR^2*QRd + 162*nf^4*T*h^9*p*W^2*QLd^2*QRd*LLd + 54*nf^4*T*h^9*p*W^2*
      QLd^3*LRd + 324*nf^4*T*h^9*p*W^2*QL*QRd*LR*LRd + 324*nf^4*T*h^9*p*W^2*QL
      *QRd*LL*LLd + 324*nf^4*T*h^9*p*W^2*QL*QR*QRd^2 + 162*nf^4*T*h^9*p*W^2*QL
      *QR^2*LR + 324*nf^4*T*h^9*p*W^2*QL*QLd*LLd*LR + 324*nf^4*T*h^9*p*W^2*QL*
      QLd*LL*LRd + 324*nf^4*T*h^9*p*W^2*QL*QLd^2*QR + 162*nf^4*T*h^9*p*W^2*
      QL^2*QR*LL + 324*nf^4*T*h^9*p*W^2*QL^2*QLd*QRd + 54*nf^4*T*h^9*p*W^2*
      QL^3*LR + 1/2*nf^4*T*h^9*p*B*LR^3*LRd^3 + 1/2*nf^4*T*h^9*p*B*LLd^2*LR^3*
      LRd + 1/2*nf^4*T*h^9*p*B*LL*LLd*LR^2*LRd^2 + 1/2*nf^4*T*h^9*p*B*LL*LLd^3
      *LR^2 + 1/2*nf^4*T*h^9*p*B*LL^2*LR*LRd^3 + 1/2*nf^4*T*h^9*p*B*LL^2*LLd^2
      *LR*LRd + 1/2*nf^4*T*h^9*p*B*LL^3*LLd*LRd^2 + 1/2*nf^4*T*h^9*p*B*LL^3*
      LLd^3 - 1/2*nf^4*T*h^9*p*B*QRd^3*LR*LRd^2 - 1/2*nf^4*T*h^9*p*B*QRd^3*
      LLd^2*LR + 1/2*nf^4*T*h^9*p*B*QR*QRd*LR^2*LRd^2 + 1/2*nf^4*T*h^9*p*B*QR*
      QRd*LLd^2*LR^2 + 1/2*nf^4*T*h^9*p*B*QR*QRd*LL^2*LRd^2 + 1/2*nf^4*T*h^9*p
      *B*QR*QRd*LL^2*LLd^2 - 1/4*nf^4*T*h^9*p*B*QR*QRd^4*LRd + nf^4*T*h^9*p*B*
      QR^2*QRd^2*LR*LRd + nf^4*T*h^9*p*B*QR^2*QRd^2*LL*LLd - 1/2*nf^4*T*h^9*p*
      B*QR^3*LR^2*LRd - 1/2*nf^4*T*h^9*p*B*QR^3*LL^2*LRd + nf^4*T*h^9*p*B*QR^3
      *QRd^3 - 1/4*nf^4*T*h^9*p*B*QR^4*QRd*LR - 1/2*nf^4*T*h^9*p*B*QLd*QRd^2*
      LL*LRd^2 - 1/2*nf^4*T*h^9*p*B*QLd*QRd^2*LL*LLd^2 - 1/4*nf^4*T*h^9*p*B*
      QLd*QR^4*LL - 1/2*nf^4*T*h^9*p*B*QLd^2*QRd*LR*LRd^2 - 1/2*nf^4*T*h^9*p*B
      *QLd^2*QRd*LLd^2*LR - 1/2*nf^4*T*h^9*p*B*QLd^2*QR*QRd^2*LRd + nf^4*T*h^9
      *p*B*QLd^2*QR^2*LR*LRd + nf^4*T*h^9*p*B*QLd^2*QR^2*LL*LLd + nf^4*T*h^9*p
      *B*QLd^2*QR^3*QRd - 1/2*nf^4*T*h^9*p*B*QLd^3*LL*LRd^2 - 1/2*nf^4*T*h^9*p
      *B*QLd^3*LL*LLd^2 - 1/4*nf^4*T*h^9*p*B*QLd^4*QR*LRd - 1/4*nf^4*T*h^9*p*B
      *QL*QRd^4*LLd - 1/2*nf^4*T*h^9*p*B*QL*QR^2*LLd*LR^2 - 1/2*nf^4*T*h^9*p*B
      *QL*QR^2*LL^2*LLd + 1/2*nf^4*T*h^9*p*B*QL*QLd*LR^2*LRd^2 + 1/2*nf^4*T*
      h^9*p*B*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T*h^9*p*B*QL*QLd*LL^2*LRd^2 + 1/2*
      nf^4*T*h^9*p*B*QL*QLd*LL^2*LLd^2 + nf^4*T*h^9*p*B*QL*QLd*QR^2*QRd^2 - 1/
      2*nf^4*T*h^9*p*B*QL*QLd^2*QRd^2*LLd + nf^4*T*h^9*p*B*QL*QLd^3*QR^2 - 1/4
      *nf^4*T*h^9*p*B*QL*QLd^4*LLd + nf^4*T*h^9*p*B*QL^2*QRd^2*LR*LRd + nf^4*T
      *h^9*p*B*QL^2*QRd^2*LL*LLd - 1/2*nf^4*T*h^9*p*B*QL^2*QR*LR^2*LRd - 1/2*
      nf^4*T*h^9*p*B*QL^2*QR*LL^2*LRd + nf^4*T*h^9*p*B*QL^2*QR*QRd^3 - 1/2*
      nf^4*T*h^9*p*B*QL^2*QR^2*QRd*LR - 1/2*nf^4*T*h^9*p*B*QL^2*QLd*QR^2*LL +
      nf^4*T*h^9*p*B*QL^2*QLd^2*LR*LRd + nf^4*T*h^9*p*B*QL^2*QLd^2*LL*LLd +
      nf^4*T*h^9*p*B*QL^2*QLd^2*QR*QRd - 1/2*nf^4*T*h^9*p*B*QL^3*LLd*LR^2 - 1/
      2*nf^4*T*h^9*p*B*QL^3*LL^2*LLd + nf^4*T*h^9*p*B*QL^3*QLd*QRd^2 + nf^4*T*
      h^9*p*B*QL^3*QLd^3 - 1/4*nf^4*T*h^9*p*B*QL^4*QRd*LR - 1/4*nf^4*T*h^9*p*B
      *QL^4*QLd*LL + 50*nf^4*T*h^9*p*B*G*QRd^3*LLd + 150*nf^4*T*h^9*p*B*G*QR*
      QRd*LLd*LR + 150*nf^4*T*h^9*p*B*G*QR*QRd*LL*LRd + 50*nf^4*T*h^9*p*B*G*
      QR^3*LL + 150*nf^4*T*h^9*p*B*G*QLd*QRd^2*LRd + 150*nf^4*T*h^9*p*B*G*QLd*
      QR*LR*LRd + 150*nf^4*T*h^9*p*B*G*QLd*QR*LL*LLd + 300*nf^4*T*h^9*p*B*G*
      QLd*QR^2*QRd + 150*nf^4*T*h^9*p*B*G*QLd^2*QRd*LLd + 50*nf^4*T*h^9*p*B*G*
      QLd^3*LRd + 150*nf^4*T*h^9*p*B*G*QL*QRd*LR*LRd + 150*nf^4*T*h^9*p*B*G*QL
      *QRd*LL*LLd + 300*nf^4*T*h^9*p*B*G*QL*QR*QRd^2 + 150*nf^4*T*h^9*p*B*G*QL
      *QR^2*LR + 150*nf^4*T*h^9*p*B*G*QL*QLd*LLd*LR + 150*nf^4*T*h^9*p*B*G*QL*
      QLd*LL*LRd + 300*nf^4*T*h^9*p*B*G*QL*QLd^2*QR + 150*nf^4*T*h^9*p*B*G*
      QL^2*QR*LL + 300*nf^4*T*h^9*p*B*G*QL^2*QLd*QRd + 50*nf^4*T*h^9*p*B*G*
      QL^3*LR + 150*nf^4*T*h^9*p*B*W*LLd*LR^2*LRd + 150*nf^4*T*h^9*p*B*W*LL*LR
      *LRd^2 + 150*nf^4*T*h^9*p*B*W*LL*LLd^2*LR + 150*nf^4*T*h^9*p*B*W*LL^2*
      LLd*LRd + 50*nf^4*T*h^9*p*B*W*QRd^3*LLd + 300*nf^4*T*h^9*p*B*W*QR*QRd*
      LLd*LR + 300*nf^4*T*h^9*p*B*W*QR*QRd*LL*LRd + 50*nf^4*T*h^9*p*B*W*QR^3*
      LL + 150*nf^4*T*h^9*p*B*W*QLd*QRd^2*LRd + 300*nf^4*T*h^9*p*B*W*QLd*QR*LR
      *LRd + 300*nf^4*T*h^9*p*B*W*QLd*QR*LL*LLd + 300*nf^4*T*h^9*p*B*W*QLd*
      QR^2*QRd + 150*nf^4*T*h^9*p*B*W*QLd^2*QRd*LLd + 50*nf^4*T*h^9*p*B*W*
      QLd^3*LRd + 300*nf^4*T*h^9*p*B*W*QL*QRd*LR*LRd + 300*nf^4*T*h^9*p*B*W*QL
      *QRd*LL*LLd + 300*nf^4*T*h^9*p*B*W*QL*QR*QRd^2 + 150*nf^4*T*h^9*p*B*W*QL
      *QR^2*LR + 300*nf^4*T*h^9*p*B*W*QL*QLd*LLd*LR + 300*nf^4*T*h^9*p*B*W*QL*
      QLd*LL*LRd + 300*nf^4*T*h^9*p*B*W*QL*QLd^2*QR + 150*nf^4*T*h^9*p*B*W*
      QL^2*QR*LL + 300*nf^4*T*h^9*p*B*W*QL^2*QLd*QRd + 50*nf^4*T*h^9*p*B*W*
      QL^3*LR + 36*nf^4*T*h^9*p*B^2*LLd*LR^2*LRd + 36*nf^4*T*h^9*p*B^2*LL*LR*
      LRd^2 + 36*nf^4*T*h^9*p*B^2*LL*LLd^2*LR + 36*nf^4*T*h^9*p*B^2*LL^2*LLd*
      LRd + 12*nf^4*T*h^9*p*B^2*QRd^3*LLd + 72*nf^4*T*h^9*p*B^2*QR*QRd*LLd*LR
       + 72*nf^4*T*h^9*p*B^2*QR*QRd*LL*LRd + 12*nf^4*T*h^9*p*B^2*QR^3*LL + 36*
      nf^4*T*h^9*p*B^2*QLd*QRd^2*LRd + 72*nf^4*T*h^9*p*B^2*QLd*QR*LR*LRd + 72*
      nf^4*T*h^9*p*B^2*QLd*QR*LL*LLd + 72*nf^4*T*h^9*p*B^2*QLd*QR^2*QRd + 36*
      nf^4*T*h^9*p*B^2*QLd^2*QRd*LLd + 12*nf^4*T*h^9*p*B^2*QLd^3*LRd + 72*nf^4
      *T*h^9*p*B^2*QL*QRd*LR*LRd + 72*nf^4*T*h^9*p*B^2*QL*QRd*LL*LLd + 72*nf^4
      *T*h^9*p*B^2*QL*QR*QRd^2 + 36*nf^4*T*h^9*p*B^2*QL*QR^2*LR + 72*nf^4*T*
      h^9*p*B^2*QL*QLd*LLd*LR + 72*nf^4*T*h^9*p*B^2*QL*QLd*LL*LRd + 72*nf^4*T*
      h^9*p*B^2*QL*QLd^2*QR + 36*nf^4*T*h^9*p*B^2*QL^2*QR*LL + 72*nf^4*T*h^9*p
      *B^2*QL^2*QLd*QRd + 12*nf^4*T*h^9*p*B^2*QL^3*LR - 1/4*nf^4*T*h^9*p^3*
      LR^3*LRd^3 + 3/4*nf^4*T*h^9*p^3*LLd^2*LR^3*LRd - 1/4*nf^4*T*h^9*p^3*LL*
      LLd*LR^2*LRd^2 + 3/4*nf^4*T*h^9*p^3*LL*LLd^3*LR^2 + 3/4*nf^4*T*h^9*p^3*
      LL^2*LR*LRd^3 - 1/4*nf^4*T*h^9*p^3*LL^2*LLd^2*LR*LRd + 3/4*nf^4*T*h^9*
      p^3*LL^3*LLd*LRd^2 - 1/4*nf^4*T*h^9*p^3*LL^3*LLd^3 - 3/4*nf^4*T*h^9*p^3*
      QRd^3*LR*LRd^2 + 1/4*nf^4*T*h^9*p^3*QRd^3*LLd^2*LR - 1/4*nf^4*T*h^9*p^3*
      QR*QRd*LR^2*LRd^2 + 3/4*nf^4*T*h^9*p^3*QR*QRd*LLd^2*LR^2 + 3/4*nf^4*T*
      h^9*p^3*QR*QRd*LL^2*LRd^2 - 1/4*nf^4*T*h^9*p^3*QR*QRd*LL^2*LLd^2 - 3/8*
      nf^4*T*h^9*p^3*QR*QRd^4*LRd - 1/2*nf^4*T*h^9*p^3*QR^2*QRd^2*LR*LRd - 1/2
      *nf^4*T*h^9*p^3*QR^2*QRd^2*LL*LLd - 3/4*nf^4*T*h^9*p^3*QR^3*LR^2*LRd + 1/
      4*nf^4*T*h^9*p^3*QR^3*LL^2*LRd - 1/2*nf^4*T*h^9*p^3*QR^3*QRd^3 - 3/8*
      nf^4*T*h^9*p^3*QR^4*QRd*LR - 3/4*nf^4*T*h^9*p^3*QLd*QRd^2*LL*LRd^2 + 1/4
      *nf^4*T*h^9*p^3*QLd*QRd^2*LL*LLd^2 - 3/8*nf^4*T*h^9*p^3*QLd*QR^4*LL + 1/
      4*nf^4*T*h^9*p^3*QLd^2*QRd*LR*LRd^2 - 3/4*nf^4*T*h^9*p^3*QLd^2*QRd*LLd^2
      *LR + 1/4*nf^4*T*h^9*p^3*QLd^2*QR*QRd^2*LRd + 3/2*nf^4*T*h^9*p^3*QLd^2*
      QR^2*LR*LRd + 3/2*nf^4*T*h^9*p^3*QLd^2*QR^2*LL*LLd + 3/2*nf^4*T*h^9*p^3*
      QLd^2*QR^3*QRd + 1/4*nf^4*T*h^9*p^3*QLd^3*LL*LRd^2 - 3/4*nf^4*T*h^9*p^3*
      QLd^3*LL*LLd^2 - 3/8*nf^4*T*h^9*p^3*QLd^4*QR*LRd - 3/8*nf^4*T*h^9*p^3*QL
      *QRd^4*LLd - 3/4*nf^4*T*h^9*p^3*QL*QR^2*LLd*LR^2 + 1/4*nf^4*T*h^9*p^3*QL
      *QR^2*LL^2*LLd - 1/4*nf^4*T*h^9*p^3*QL*QLd*LR^2*LRd^2 + 3/4*nf^4*T*h^9*
      p^3*QL*QLd*LLd^2*LR^2 + 3/4*nf^4*T*h^9*p^3*QL*QLd*LL^2*LRd^2 - 1/4*nf^4*
      T*h^9*p^3*QL*QLd*LL^2*LLd^2 - 1/2*nf^4*T*h^9*p^3*QL*QLd*QR^2*QRd^2 + 1/4
      *nf^4*T*h^9*p^3*QL*QLd^2*QRd^2*LLd + 3/2*nf^4*T*h^9*p^3*QL*QLd^3*QR^2 -
      3/8*nf^4*T*h^9*p^3*QL*QLd^4*LLd + 3/2*nf^4*T*h^9*p^3*QL^2*QRd^2*LR*LRd
       + 3/2*nf^4*T*h^9*p^3*QL^2*QRd^2*LL*LLd + 1/4*nf^4*T*h^9*p^3*QL^2*QR*
      LR^2*LRd - 3/4*nf^4*T*h^9*p^3*QL^2*QR*LL^2*LRd + 3/2*nf^4*T*h^9*p^3*QL^2
      *QR*QRd^3 + 1/4*nf^4*T*h^9*p^3*QL^2*QR^2*QRd*LR + 1/4*nf^4*T*h^9*p^3*
      QL^2*QLd*QR^2*LL - 1/2*nf^4*T*h^9*p^3*QL^2*QLd^2*LR*LRd - 1/2*nf^4*T*h^9
      *p^3*QL^2*QLd^2*LL*LLd - 1/2*nf^4*T*h^9*p^3*QL^2*QLd^2*QR*QRd + 1/4*nf^4
      *T*h^9*p^3*QL^3*LLd*LR^2 - 3/4*nf^4*T*h^9*p^3*QL^3*LL^2*LLd + 3/2*nf^4*T
      *h^9*p^3*QL^3*QLd*QRd^2 - 1/2*nf^4*T*h^9*p^3*QL^3*QLd^3 - 3/8*nf^4*T*h^9
      *p^3*QL^4*QRd*LR - 3/8*nf^4*T*h^9*p^3*QL^4*QLd*LL + 167*nf^4*T*h^9*p^3*G
      *QRd^3*LLd + 501*nf^4*T*h^9*p^3*G*QR*QRd*LLd*LR + 501*nf^4*T*h^9*p^3*G*
      QR*QRd*LL*LRd + 167*nf^4*T*h^9*p^3*G*QR^3*LL + 501*nf^4*T*h^9*p^3*G*QLd*
      QRd^2*LRd + 501*nf^4*T*h^9*p^3*G*QLd*QR*LR*LRd + 501*nf^4*T*h^9*p^3*G*
      QLd*QR*LL*LLd + 1002*nf^4*T*h^9*p^3*G*QLd*QR^2*QRd + 501*nf^4*T*h^9*p^3*
      G*QLd^2*QRd*LLd + 167*nf^4*T*h^9*p^3*G*QLd^3*LRd + 501*nf^4*T*h^9*p^3*G*
      QL*QRd*LR*LRd + 501*nf^4*T*h^9*p^3*G*QL*QRd*LL*LLd + 1002*nf^4*T*h^9*p^3
      *G*QL*QR*QRd^2 + 501*nf^4*T*h^9*p^3*G*QL*QR^2*LR + 501*nf^4*T*h^9*p^3*G*
      QL*QLd*LLd*LR + 501*nf^4*T*h^9*p^3*G*QL*QLd*LL*LRd + 1002*nf^4*T*h^9*p^3
      *G*QL*QLd^2*QR + 501*nf^4*T*h^9*p^3*G*QL^2*QR*LL + 1002*nf^4*T*h^9*p^3*G
      *QL^2*QLd*QRd + 167*nf^4*T*h^9*p^3*G*QL^3*LR + 501*nf^4*T*h^9*p^3*W*LLd*
      LR^2*LRd + 501*nf^4*T*h^9*p^3*W*LL*LR*LRd^2 + 501*nf^4*T*h^9*p^3*W*LL*
      LLd^2*LR + 501*nf^4*T*h^9*p^3*W*LL^2*LLd*LRd + 167*nf^4*T*h^9*p^3*W*
      QRd^3*LLd + 1002*nf^4*T*h^9*p^3*W*QR*QRd*LLd*LR + 1002*nf^4*T*h^9*p^3*W*
      QR*QRd*LL*LRd + 167*nf^4*T*h^9*p^3*W*QR^3*LL + 501*nf^4*T*h^9*p^3*W*QLd*
      QRd^2*LRd + 1002*nf^4*T*h^9*p^3*W*QLd*QR*LR*LRd + 1002*nf^4*T*h^9*p^3*W*
      QLd*QR*LL*LLd + 1002*nf^4*T*h^9*p^3*W*QLd*QR^2*QRd + 501*nf^4*T*h^9*p^3*
      W*QLd^2*QRd*LLd + 167*nf^4*T*h^9*p^3*W*QLd^3*LRd + 1002*nf^4*T*h^9*p^3*W
      *QL*QRd*LR*LRd + 1002*nf^4*T*h^9*p^3*W*QL*QRd*LL*LLd + 1002*nf^4*T*h^9*
      p^3*W*QL*QR*QRd^2 + 501*nf^4*T*h^9*p^3*W*QL*QR^2*LR + 1002*nf^4*T*h^9*
      p^3*W*QL*QLd*LLd*LR + 1002*nf^4*T*h^9*p^3*W*QL*QLd*LL*LRd + 1002*nf^4*T*
      h^9*p^3*W*QL*QLd^2*QR + 501*nf^4*T*h^9*p^3*W*QL^2*QR*LL + 1002*nf^4*T*
      h^9*p^3*W*QL^2*QLd*QRd + 167*nf^4*T*h^9*p^3*W*QL^3*LR + 501/2*nf^4*T*h^9
      *p^3*B*LLd*LR^2*LRd + 501/2*nf^4*T*h^9*p^3*B*LL*LR*LRd^2 + 501/2*nf^4*T*
      h^9*p^3*B*LL*LLd^2*LR + 501/2*nf^4*T*h^9*p^3*B*LL^2*LLd*LRd + 167/2*nf^4
      *T*h^9*p^3*B*QRd^3*LLd + 501*nf^4*T*h^9*p^3*B*QR*QRd*LLd*LR + 501*nf^4*T
      *h^9*p^3*B*QR*QRd*LL*LRd + 167/2*nf^4*T*h^9*p^3*B*QR^3*LL + 501/2*nf^4*T
      *h^9*p^3*B*QLd*QRd^2*LRd + 501*nf^4*T*h^9*p^3*B*QLd*QR*LR*LRd + 501*nf^4
      *T*h^9*p^3*B*QLd*QR*LL*LLd + 501*nf^4*T*h^9*p^3*B*QLd*QR^2*QRd + 501/2*
      nf^4*T*h^9*p^3*B*QLd^2*QRd*LLd + 167/2*nf^4*T*h^9*p^3*B*QLd^3*LRd + 501*
      nf^4*T*h^9*p^3*B*QL*QRd*LR*LRd + 501*nf^4*T*h^9*p^3*B*QL*QRd*LL*LLd +
      501*nf^4*T*h^9*p^3*B*QL*QR*QRd^2 + 501/2*nf^4*T*h^9*p^3*B*QL*QR^2*LR +
      501*nf^4*T*h^9*p^3*B*QL*QLd*LLd*LR + 501*nf^4*T*h^9*p^3*B*QL*QLd*LL*LRd
       + 501*nf^4*T*h^9*p^3*B*QL*QLd^2*QR + 501/2*nf^4*T*h^9*p^3*B*QL^2*QR*LL
       + 501*nf^4*T*h^9*p^3*B*QL^2*QLd*QRd + 167/2*nf^4*T*h^9*p^3*B*QL^3*LR +
      270*nf^4*T*h^9*p^5*LLd*LR^2*LRd + 270*nf^4*T*h^9*p^5*LL*LR*LRd^2 + 270*
      nf^4*T*h^9*p^5*LL*LLd^2*LR + 270*nf^4*T*h^9*p^5*LL^2*LLd*LRd + 90*nf^4*T
      *h^9*p^5*QRd^3*LLd + 540*nf^4*T*h^9*p^5*QR*QRd*LLd*LR + 540*nf^4*T*h^9*
      p^5*QR*QRd*LL*LRd + 90*nf^4*T*h^9*p^5*QR^3*LL + 270*nf^4*T*h^9*p^5*QLd*
      QRd^2*LRd + 540*nf^4*T*h^9*p^5*QLd*QR*LR*LRd + 540*nf^4*T*h^9*p^5*QLd*QR
      *LL*LLd + 540*nf^4*T*h^9*p^5*QLd*QR^2*QRd + 270*nf^4*T*h^9*p^5*QLd^2*QRd
      *LLd + 90*nf^4*T*h^9*p^5*QLd^3*LRd + 540*nf^4*T*h^9*p^5*QL*QRd*LR*LRd +
      540*nf^4*T*h^9*p^5*QL*QRd*LL*LLd + 540*nf^4*T*h^9*p^5*QL*QR*QRd^2 + 270*
      nf^4*T*h^9*p^5*QL*QR^2*LR + 540*nf^4*T*h^9*p^5*QL*QLd*LLd*LR + 540*nf^4*
      T*h^9*p^5*QL*QLd*LL*LRd + 540*nf^4*T*h^9*p^5*QL*QLd^2*QR + 270*nf^4*T*
      h^9*p^5*QL^2*QR*LL + 540*nf^4*T*h^9*p^5*QL^2*QLd*QRd + 90*nf^4*T*h^9*p^5
      *QL^3*LR + 13/72*nf^4*T*h^9*u*LLd*LR^4*LRd^3 + 29/72*nf^4*T*h^9*u*LLd^3*
      LR^4*LRd + 13/72*nf^4*T*h^9*u*LL*LR^3*LRd^4 + 29/72*nf^4*T*h^9*u*LL*
      LLd^4*LR^3 + 29/72*nf^4*T*h^9*u*LL^3*LR*LRd^4 + 13/72*nf^4*T*h^9*u*LL^3*
      LLd^4*LR + 29/72*nf^4*T*h^9*u*LL^4*LLd*LRd^3 + 13/72*nf^4*T*h^9*u*LL^4*
      LLd^3*LRd + 1/36*nf^4*T*h^9*u*QRd^3*LLd^3*LR^2 + 4/9*nf^4*T*h^9*u*QRd^3*
      LL*LR*LRd^3 - 1/12*nf^4*T*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 7/36*nf^4*T*h^9*u
      *QRd^3*LL^2*LLd^3 + 4/9*nf^4*T*h^9*u*QRd^6*LLd*LRd + 4/9*nf^4*T*h^9*u*QR
      *QRd*LLd^3*LR^3 + 4/9*nf^4*T*h^9*u*QR*QRd*LL^3*LRd^3 + 4/9*nf^4*T*h^9*u*
      QR^3*LLd*LR^3*LRd - 1/12*nf^4*T*h^9*u*QR^3*LL*LLd^2*LR^2 + 1/36*nf^4*T*
      h^9*u*QR^3*LL^3*LRd^2 + 7/36*nf^4*T*h^9*u*QR^3*LL^3*LLd^2 + 2/3*nf^4*T*
      h^9*u*QR^3*QRd^3*LLd*LR + 2/3*nf^4*T*h^9*u*QR^3*QRd^3*LL*LRd + 4/9*nf^4*
      T*h^9*u*QR^6*LL*LR + 1/12*nf^4*T*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 1/12*nf^4*
      T*h^9*u*QLd*QRd^5*LRd^2 + 2/9*nf^4*T*h^9*u*QLd*QR*LR^3*LRd^3 + 2/9*nf^4*
      T*h^9*u*QLd*QR*LL^3*LLd^3 + 35/72*nf^4*T*h^9*u*QLd*QR^4*QRd^3 + 3/5*nf^4
      *T*h^9*u*QLd*QR^5*QRd*LR + 1/12*nf^4*T*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 1/12
      *nf^4*T*h^9*u*QLd^2*QR^2*QRd^3*LLd + 13/60*nf^4*T*h^9*u*QLd^2*QR^5*LL +
      7/36*nf^4*T*h^9*u*QLd^3*LR^2*LRd^3 - 1/12*nf^4*T*h^9*u*QLd^3*LLd^2*LR^2*
      LRd + 4/9*nf^4*T*h^9*u*QLd^3*LL*LLd^3*LR + 1/36*nf^4*T*h^9*u*QLd^3*LL^2*
      LRd^3 + 11/36*nf^4*T*h^9*u*QLd^3*QRd^3*LRd^2 + 11/36*nf^4*T*h^9*u*QLd^3*
      QRd^3*LLd^2 + 4/3*nf^4*T*h^9*u*QLd^3*QR^3*LR*LRd + 4/3*nf^4*T*h^9*u*
      QLd^3*QR^3*LL*LLd + 67/72*nf^4*T*h^9*u*QLd^3*QR^4*QRd + 1/12*nf^4*T*h^9*
      u*QLd^5*QRd*LLd^2 + 13/60*nf^4*T*h^9*u*QLd^5*QR^2*LRd + 4/9*nf^4*T*h^9*u
      *QLd^6*LLd*LRd + 2/9*nf^4*T*h^9*u*QL*QRd*LR^3*LRd^3 + 2/9*nf^4*T*h^9*u*
      QL*QRd*LL^3*LLd^3 + 3/5*nf^4*T*h^9*u*QL*QR*QRd^5*LRd + 1/12*nf^4*T*h^9*u
      *QL*QR^2*LLd^2*LR^3 + 35/72*nf^4*T*h^9*u*QL*QR^3*QRd^4 + 1/12*nf^4*T*h^9
      *u*QL*QR^5*LR^2 + 4/9*nf^4*T*h^9*u*QL*QLd*LLd^3*LR^3 + 4/9*nf^4*T*h^9*u*
      QL*QLd*LL^3*LRd^3 + 67/72*nf^4*T*h^9*u*QL*QLd^4*QR^3 + 3/5*nf^4*T*h^9*u*
      QL*QLd^5*QR*LLd + 13/60*nf^4*T*h^9*u*QL^2*QRd^5*LLd + 1/12*nf^4*T*h^9*u*
      QL^2*QR*LL^3*LRd^2 - 1/12*nf^4*T*h^9*u*QL^2*QR^3*QRd^2*LL - 1/12*nf^4*T*
      h^9*u*QL^2*QLd^3*QRd^2*LRd + 7/36*nf^4*T*h^9*u*QL^3*LR^3*LRd^2 + 1/36*
      nf^4*T*h^9*u*QL^3*LLd^2*LR^3 - 1/12*nf^4*T*h^9*u*QL^3*LL^2*LR*LRd^2 + 4/
      9*nf^4*T*h^9*u*QL^3*LL^3*LLd*LRd + 4/3*nf^4*T*h^9*u*QL^3*QRd^3*LR*LRd +
      4/3*nf^4*T*h^9*u*QL^3*QRd^3*LL*LLd + 67/72*nf^4*T*h^9*u*QL^3*QR*QRd^4 +
      11/36*nf^4*T*h^9*u*QL^3*QR^3*LR^2 + 11/36*nf^4*T*h^9*u*QL^3*QR^3*LL^2 -
      1/12*nf^4*T*h^9*u*QL^3*QLd^2*QR^2*LR + 2/3*nf^4*T*h^9*u*QL^3*QLd^3*LLd*
      LR + 2/3*nf^4*T*h^9*u*QL^3*QLd^3*LL*LRd + 35/72*nf^4*T*h^9*u*QL^3*QLd^4*
      QR + 67/72*nf^4*T*h^9*u*QL^4*QLd*QRd^3 + 35/72*nf^4*T*h^9*u*QL^4*QLd^3*
      QRd + 13/60*nf^4*T*h^9*u*QL^5*QRd^2*LR + 1/12*nf^4*T*h^9*u*QL^5*QR*LL^2
       + 3/5*nf^4*T*h^9*u*QL^5*QLd*QRd*LL + 4/9*nf^4*T*h^9*u*QL^6*LL*LR + 1/6*
      nf^4*T*h^9*u*G*QRd^3*LR*LRd^2 + 1/2*nf^4*T*h^9*u*G*QRd^3*LLd^2*LR + 1/3*
      nf^4*T*h^9*u*G*QRd^3*LL*LLd*LRd + 3/2*nf^4*T*h^9*u*G*QR*QRd*LLd^2*LR^2
       + 3/2*nf^4*T*h^9*u*G*QR*QRd*LL^2*LRd^2 + 1/3*nf^4*T*h^9*u*G*QR*QRd^4*
      LRd + 1/6*nf^4*T*h^9*u*G*QR^3*LR^2*LRd + 1/3*nf^4*T*h^9*u*G*QR^3*LL*LLd*
      LR + 1/2*nf^4*T*h^9*u*G*QR^3*LL^2*LRd + 1/3*nf^4*T*h^9*u*G*QR^3*QRd^3 +
      1/3*nf^4*T*h^9*u*G*QR^4*QRd*LR + nf^4*T*h^9*u*G*QLd*QR*QRd^3*LLd + 1/3*
      nf^4*T*h^9*u*G*QLd*QR^4*LL + 5/3*nf^4*T*h^9*u*G*QLd^2*QR^3*QRd + 1/3*
      nf^4*T*h^9*u*G*QLd^3*LLd*LR*LRd + 1/2*nf^4*T*h^9*u*G*QLd^3*LL*LRd^2 + 1/
      6*nf^4*T*h^9*u*G*QLd^3*LL*LLd^2 + 1/3*nf^4*T*h^9*u*G*QLd^3*QR*QRd*LLd +
      1/3*nf^4*T*h^9*u*G*QLd^4*QR*LRd + 1/3*nf^4*T*h^9*u*G*QL*QRd^4*LLd + nf^4
      *T*h^9*u*G*QL*QR^3*QRd*LL + 3/2*nf^4*T*h^9*u*G*QL*QLd*LLd^2*LR^2 + 3/2*
      nf^4*T*h^9*u*G*QL*QLd*LL^2*LRd^2 + 1/3*nf^4*T*h^9*u*G*QL*QLd*QRd^3*LRd
       + 1/3*nf^4*T*h^9*u*G*QL*QLd*QR^3*LR + nf^4*T*h^9*u*G*QL*QLd^3*QRd*LRd
       + 5/3*nf^4*T*h^9*u*G*QL*QLd^3*QR^2 + 1/3*nf^4*T*h^9*u*G*QL*QLd^4*LLd +
      5/3*nf^4*T*h^9*u*G*QL^2*QR*QRd^3 + 1/2*nf^4*T*h^9*u*G*QL^3*LLd*LR^2 + 1/
      3*nf^4*T*h^9*u*G*QL^3*LL*LR*LRd + 1/6*nf^4*T*h^9*u*G*QL^3*LL^2*LLd + 1/3
      *nf^4*T*h^9*u*G*QL^3*QR*QRd*LL + 5/3*nf^4*T*h^9*u*G*QL^3*QLd*QRd^2 +
      nf^4*T*h^9*u*G*QL^3*QLd*QR*LR + 1/3*nf^4*T*h^9*u*G*QL^3*QLd^3 + 1/3*nf^4
      *T*h^9*u*G*QL^4*QRd*LR + 1/3*nf^4*T*h^9*u*G*QL^4*QLd*LL + 24*nf^4*T*h^9*
      u*G^2*LLd*LR^2*LRd + 24*nf^4*T*h^9*u*G^2*LL*LR*LRd^2 + 24*nf^4*T*h^9*u*
      G^2*LL*LLd^2*LR + 24*nf^4*T*h^9*u*G^2*LL^2*LLd*LRd + 48*nf^4*T*h^9*u*G^2
      *QRd^3*LLd + 144*nf^4*T*h^9*u*G^2*QR*QRd*LLd*LR + 144*nf^4*T*h^9*u*G^2*
      QR*QRd*LL*LRd + 48*nf^4*T*h^9*u*G^2*QR^3*LL + 144*nf^4*T*h^9*u*G^2*QLd*
      QRd^2*LRd + 144*nf^4*T*h^9*u*G^2*QLd*QR*LR*LRd + 144*nf^4*T*h^9*u*G^2*
      QLd*QR*LL*LLd + 312*nf^4*T*h^9*u*G^2*QLd*QR^2*QRd + 144*nf^4*T*h^9*u*G^2
      *QLd^2*QRd*LLd + 48*nf^4*T*h^9*u*G^2*QLd^3*LRd + 144*nf^4*T*h^9*u*G^2*QL
      *QRd*LR*LRd + 144*nf^4*T*h^9*u*G^2*QL*QRd*LL*LLd + 312*nf^4*T*h^9*u*G^2*
      QL*QR*QRd^2 + 144*nf^4*T*h^9*u*G^2*QL*QR^2*LR + 144*nf^4*T*h^9*u*G^2*QL*
      QLd*LLd*LR + 144*nf^4*T*h^9*u*G^2*QL*QLd*LL*LRd + 312*nf^4*T*h^9*u*G^2*
      QL*QLd^2*QR + 144*nf^4*T*h^9*u*G^2*QL^2*QR*LL + 312*nf^4*T*h^9*u*G^2*
      QL^2*QLd*QRd + 48*nf^4*T*h^9*u*G^2*QL^3*LR - 4/3*nf^4*T*h^9*u*W*LR^3*
      LRd^3 + 17/6*nf^4*T*h^9*u*W*LLd^2*LR^3*LRd + 17/6*nf^4*T*h^9*u*W*LL*
      LLd^3*LR^2 + 17/6*nf^4*T*h^9*u*W*LL^2*LR*LRd^3 + 17/6*nf^4*T*h^9*u*W*
      LL^3*LLd*LRd^2 - 4/3*nf^4*T*h^9*u*W*LL^3*LLd^3 - 25/6*nf^4*T*h^9*u*W*
      QRd^3*LR*LRd^2 - 2*nf^4*T*h^9*u*W*QRd^3*LLd^2*LR - 4/3*nf^4*T*h^9*u*W*
      QRd^3*LL*LLd*LRd + 7/2*nf^4*T*h^9*u*W*QR*QRd*LLd^2*LR^2 + 7/2*nf^4*T*h^9
      *u*W*QR*QRd*LL^2*LRd^2 - 7/4*nf^4*T*h^9*u*W*QR*QRd^4*LRd - 25/6*nf^4*T*
      h^9*u*W*QR^3*LR^2*LRd - 4/3*nf^4*T*h^9*u*W*QR^3*LL*LLd*LR - 2*nf^4*T*h^9
      *u*W*QR^3*LL^2*LRd - 7/4*nf^4*T*h^9*u*W*QR^4*QRd*LR - 7/2*nf^4*T*h^9*u*W
      *QLd*QRd^2*LL*LRd^2 - 7/4*nf^4*T*h^9*u*W*QLd*QR^4*LL - 7/2*nf^4*T*h^9*u*
      W*QLd^2*QRd*LLd^2*LR + 7*nf^4*T*h^9*u*W*QLd^2*QR^2*LR*LRd + 7*nf^4*T*h^9
      *u*W*QLd^2*QR^2*LL*LLd + 7*nf^4*T*h^9*u*W*QLd^2*QR^3*QRd - 4/3*nf^4*T*
      h^9*u*W*QLd^3*LLd*LR*LRd - 2*nf^4*T*h^9*u*W*QLd^3*LL*LRd^2 - 25/6*nf^4*T
      *h^9*u*W*QLd^3*LL*LLd^2 - 7/4*nf^4*T*h^9*u*W*QLd^4*QR*LRd - 7/4*nf^4*T*
      h^9*u*W*QL*QRd^4*LLd - 7/2*nf^4*T*h^9*u*W*QL*QR^2*LLd*LR^2 + 7/2*nf^4*T*
      h^9*u*W*QL*QLd*LLd^2*LR^2 + 7/2*nf^4*T*h^9*u*W*QL*QLd*LL^2*LRd^2 + 7*
      nf^4*T*h^9*u*W*QL*QLd^3*QR^2 - 7/4*nf^4*T*h^9*u*W*QL*QLd^4*LLd + 7*nf^4*
      T*h^9*u*W*QL^2*QRd^2*LR*LRd + 7*nf^4*T*h^9*u*W*QL^2*QRd^2*LL*LLd - 7/2*
      nf^4*T*h^9*u*W*QL^2*QR*LL^2*LRd + 7*nf^4*T*h^9*u*W*QL^2*QR*QRd^3 - 2*
      nf^4*T*h^9*u*W*QL^3*LLd*LR^2 - 4/3*nf^4*T*h^9*u*W*QL^3*LL*LR*LRd - 25/6*
      nf^4*T*h^9*u*W*QL^3*LL^2*LLd + 7*nf^4*T*h^9*u*W*QL^3*QLd*QRd^2 - 7/4*
      nf^4*T*h^9*u*W*QL^4*QRd*LR - 7/4*nf^4*T*h^9*u*W*QL^4*QLd*LL + 208/3*nf^4
      *T*h^9*u*W*G*QRd^3*LLd + 208*nf^4*T*h^9*u*W*G*QR*QRd*LLd*LR + 208*nf^4*T
      *h^9*u*W*G*QR*QRd*LL*LRd + 208/3*nf^4*T*h^9*u*W*G*QR^3*LL + 208*nf^4*T*
      h^9*u*W*G*QLd*QRd^2*LRd + 208*nf^4*T*h^9*u*W*G*QLd*QR*LR*LRd + 208*nf^4*
      T*h^9*u*W*G*QLd*QR*LL*LLd + 416*nf^4*T*h^9*u*W*G*QLd*QR^2*QRd + 208*nf^4
      *T*h^9*u*W*G*QLd^2*QRd*LLd + 208/3*nf^4*T*h^9*u*W*G*QLd^3*LRd + 208*nf^4
      *T*h^9*u*W*G*QL*QRd*LR*LRd + 208*nf^4*T*h^9*u*W*G*QL*QRd*LL*LLd + 416*
      nf^4*T*h^9*u*W*G*QL*QR*QRd^2 + 208*nf^4*T*h^9*u*W*G*QL*QR^2*LR + 208*
      nf^4*T*h^9*u*W*G*QL*QLd*LLd*LR + 208*nf^4*T*h^9*u*W*G*QL*QLd*LL*LRd +
      416*nf^4*T*h^9*u*W*G*QL*QLd^2*QR + 208*nf^4*T*h^9*u*W*G*QL^2*QR*LL + 416
      *nf^4*T*h^9*u*W*G*QL^2*QLd*QRd + 208/3*nf^4*T*h^9*u*W*G*QL^3*LR + 120*
      nf^4*T*h^9*u*W^2*LLd*LR^2*LRd + 120*nf^4*T*h^9*u*W^2*LL*LR*LRd^2 + 120*
      nf^4*T*h^9*u*W^2*LL*LLd^2*LR + 120*nf^4*T*h^9*u*W^2*LL^2*LLd*LRd + 40*
      nf^4*T*h^9*u*W^2*QRd^3*LLd + 240*nf^4*T*h^9*u*W^2*QR*QRd*LLd*LR + 240*
      nf^4*T*h^9*u*W^2*QR*QRd*LL*LRd + 40*nf^4*T*h^9*u*W^2*QR^3*LL + 120*nf^4*
      T*h^9*u*W^2*QLd*QRd^2*LRd + 240*nf^4*T*h^9*u*W^2*QLd*QR*LR*LRd + 240*
      nf^4*T*h^9*u*W^2*QLd*QR*LL*LLd + 240*nf^4*T*h^9*u*W^2*QLd*QR^2*QRd + 120
      *nf^4*T*h^9*u*W^2*QLd^2*QRd*LLd + 40*nf^4*T*h^9*u*W^2*QLd^3*LRd + 240*
      nf^4*T*h^9*u*W^2*QL*QRd*LR*LRd + 240*nf^4*T*h^9*u*W^2*QL*QRd*LL*LLd +
      240*nf^4*T*h^9*u*W^2*QL*QR*QRd^2 + 120*nf^4*T*h^9*u*W^2*QL*QR^2*LR + 240
      *nf^4*T*h^9*u*W^2*QL*QLd*LLd*LR + 240*nf^4*T*h^9*u*W^2*QL*QLd*LL*LRd +
      240*nf^4*T*h^9*u*W^2*QL*QLd^2*QR + 120*nf^4*T*h^9*u*W^2*QL^2*QR*LL + 240
      *nf^4*T*h^9*u*W^2*QL^2*QLd*QRd + 40*nf^4*T*h^9*u*W^2*QL^3*LR - 1/3*nf^4*
      T*h^9*u*B*LR^3*LRd^3 + 4/3*nf^4*T*h^9*u*B*LLd^2*LR^3*LRd + 4/3*nf^4*T*
      h^9*u*B*LL*LLd^3*LR^2 + 4/3*nf^4*T*h^9*u*B*LL^2*LR*LRd^3 + 4/3*nf^4*T*
      h^9*u*B*LL^3*LLd*LRd^2 - 1/3*nf^4*T*h^9*u*B*LL^3*LLd^3 - 5/3*nf^4*T*h^9*
      u*B*QRd^3*LR*LRd^2 - 1/2*nf^4*T*h^9*u*B*QRd^3*LLd^2*LR - 1/3*nf^4*T*h^9*
      u*B*QRd^3*LL*LLd*LRd + 3/2*nf^4*T*h^9*u*B*QR*QRd*LLd^2*LR^2 + 3/2*nf^4*T
      *h^9*u*B*QR*QRd*LL^2*LRd^2 - 3/4*nf^4*T*h^9*u*B*QR*QRd^4*LRd - 5/3*nf^4*
      T*h^9*u*B*QR^3*LR^2*LRd - 1/3*nf^4*T*h^9*u*B*QR^3*LL*LLd*LR - 1/2*nf^4*T
      *h^9*u*B*QR^3*LL^2*LRd - 3/4*nf^4*T*h^9*u*B*QR^4*QRd*LR - 3/2*nf^4*T*h^9
      *u*B*QLd*QRd^2*LL*LRd^2 - 3/4*nf^4*T*h^9*u*B*QLd*QR^4*LL - 3/2*nf^4*T*
      h^9*u*B*QLd^2*QRd*LLd^2*LR + 3*nf^4*T*h^9*u*B*QLd^2*QR^2*LR*LRd + 3*nf^4
      *T*h^9*u*B*QLd^2*QR^2*LL*LLd + 3*nf^4*T*h^9*u*B*QLd^2*QR^3*QRd - 1/3*
      nf^4*T*h^9*u*B*QLd^3*LLd*LR*LRd - 1/2*nf^4*T*h^9*u*B*QLd^3*LL*LRd^2 - 5/
      3*nf^4*T*h^9*u*B*QLd^3*LL*LLd^2 - 3/4*nf^4*T*h^9*u*B*QLd^4*QR*LRd - 3/4*
      nf^4*T*h^9*u*B*QL*QRd^4*LLd - 3/2*nf^4*T*h^9*u*B*QL*QR^2*LLd*LR^2 + 3/2*
      nf^4*T*h^9*u*B*QL*QLd*LLd^2*LR^2 + 3/2*nf^4*T*h^9*u*B*QL*QLd*LL^2*LRd^2
       + 3*nf^4*T*h^9*u*B*QL*QLd^3*QR^2 - 3/4*nf^4*T*h^9*u*B*QL*QLd^4*LLd + 3*
      nf^4*T*h^9*u*B*QL^2*QRd^2*LR*LRd + 3*nf^4*T*h^9*u*B*QL^2*QRd^2*LL*LLd -
      3/2*nf^4*T*h^9*u*B*QL^2*QR*LL^2*LRd + 3*nf^4*T*h^9*u*B*QL^2*QR*QRd^3 - 1/
      2*nf^4*T*h^9*u*B*QL^3*LLd*LR^2 - 1/3*nf^4*T*h^9*u*B*QL^3*LL*LR*LRd - 5/3
      *nf^4*T*h^9*u*B*QL^3*LL^2*LLd + 3*nf^4*T*h^9*u*B*QL^3*QLd*QRd^2 - 3/4*
      nf^4*T*h^9*u*B*QL^4*QRd*LR - 3/4*nf^4*T*h^9*u*B*QL^4*QLd*LL + 32*nf^4*T*
      h^9*u*B*G*QRd^3*LLd + 96*nf^4*T*h^9*u*B*G*QR*QRd*LLd*LR + 96*nf^4*T*h^9*
      u*B*G*QR*QRd*LL*LRd + 32*nf^4*T*h^9*u*B*G*QR^3*LL + 96*nf^4*T*h^9*u*B*G*
      QLd*QRd^2*LRd + 96*nf^4*T*h^9*u*B*G*QLd*QR*LR*LRd + 96*nf^4*T*h^9*u*B*G*
      QLd*QR*LL*LLd + 192*nf^4*T*h^9*u*B*G*QLd*QR^2*QRd + 96*nf^4*T*h^9*u*B*G*
      QLd^2*QRd*LLd + 32*nf^4*T*h^9*u*B*G*QLd^3*LRd + 96*nf^4*T*h^9*u*B*G*QL*
      QRd*LR*LRd + 96*nf^4*T*h^9*u*B*G*QL*QRd*LL*LLd + 192*nf^4*T*h^9*u*B*G*QL
      *QR*QRd^2 + 96*nf^4*T*h^9*u*B*G*QL*QR^2*LR + 96*nf^4*T*h^9*u*B*G*QL*QLd*
      LLd*LR + 96*nf^4*T*h^9*u*B*G*QL*QLd*LL*LRd + 192*nf^4*T*h^9*u*B*G*QL*
      QLd^2*QR + 96*nf^4*T*h^9*u*B*G*QL^2*QR*LL + 192*nf^4*T*h^9*u*B*G*QL^2*
      QLd*QRd + 32*nf^4*T*h^9*u*B*G*QL^3*LR + 104*nf^4*T*h^9*u*B*W*LLd*LR^2*
      LRd + 104*nf^4*T*h^9*u*B*W*LL*LR*LRd^2 + 104*nf^4*T*h^9*u*B*W*LL*LLd^2*
      LR + 104*nf^4*T*h^9*u*B*W*LL^2*LLd*LRd + 104/3*nf^4*T*h^9*u*B*W*QRd^3*
      LLd + 208*nf^4*T*h^9*u*B*W*QR*QRd*LLd*LR + 208*nf^4*T*h^9*u*B*W*QR*QRd*
      LL*LRd + 104/3*nf^4*T*h^9*u*B*W*QR^3*LL + 104*nf^4*T*h^9*u*B*W*QLd*QRd^2
      *LRd + 208*nf^4*T*h^9*u*B*W*QLd*QR*LR*LRd + 208*nf^4*T*h^9*u*B*W*QLd*QR*
      LL*LLd + 208*nf^4*T*h^9*u*B*W*QLd*QR^2*QRd + 104*nf^4*T*h^9*u*B*W*QLd^2*
      QRd*LLd + 104/3*nf^4*T*h^9*u*B*W*QLd^3*LRd + 208*nf^4*T*h^9*u*B*W*QL*QRd
      *LR*LRd + 208*nf^4*T*h^9*u*B*W*QL*QRd*LL*LLd + 208*nf^4*T*h^9*u*B*W*QL*
      QR*QRd^2 + 104*nf^4*T*h^9*u*B*W*QL*QR^2*LR + 208*nf^4*T*h^9*u*B*W*QL*QLd
      *LLd*LR + 208*nf^4*T*h^9*u*B*W*QL*QLd*LL*LRd + 208*nf^4*T*h^9*u*B*W*QL*
      QLd^2*QR + 104*nf^4*T*h^9*u*B*W*QL^2*QR*LL + 208*nf^4*T*h^9*u*B*W*QL^2*
      QLd*QRd + 104/3*nf^4*T*h^9*u*B*W*QL^3*LR + 24*nf^4*T*h^9*u*B^2*LLd*LR^2*
      LRd + 24*nf^4*T*h^9*u*B^2*LL*LR*LRd^2 + 24*nf^4*T*h^9*u*B^2*LL*LLd^2*LR
       + 24*nf^4*T*h^9*u*B^2*LL^2*LLd*LRd + 8*nf^4*T*h^9*u*B^2*QRd^3*LLd + 48*
      nf^4*T*h^9*u*B^2*QR*QRd*LLd*LR + 48*nf^4*T*h^9*u*B^2*QR*QRd*LL*LRd + 8*
      nf^4*T*h^9*u*B^2*QR^3*LL + 24*nf^4*T*h^9*u*B^2*QLd*QRd^2*LRd + 48*nf^4*T
      *h^9*u*B^2*QLd*QR*LR*LRd + 48*nf^4*T*h^9*u*B^2*QLd*QR*LL*LLd + 48*nf^4*T
      *h^9*u*B^2*QLd*QR^2*QRd + 24*nf^4*T*h^9*u*B^2*QLd^2*QRd*LLd + 8*nf^4*T*
      h^9*u*B^2*QLd^3*LRd + 48*nf^4*T*h^9*u*B^2*QL*QRd*LR*LRd + 48*nf^4*T*h^9*
      u*B^2*QL*QRd*LL*LLd + 48*nf^4*T*h^9*u*B^2*QL*QR*QRd^2 + 24*nf^4*T*h^9*u*
      B^2*QL*QR^2*LR + 48*nf^4*T*h^9*u*B^2*QL*QLd*LLd*LR + 48*nf^4*T*h^9*u*B^2
      *QL*QLd*LL*LRd + 48*nf^4*T*h^9*u*B^2*QL*QLd^2*QR + 24*nf^4*T*h^9*u*B^2*
      QL^2*QR*LL + 48*nf^4*T*h^9*u*B^2*QL^2*QLd*QRd + 8*nf^4*T*h^9*u*B^2*QL^3*
      LR + 115/36*nf^4*T*h^9*u*p^2*LR^3*LRd^3 + 49/12*nf^4*T*h^9*u*p^2*LLd^2*
      LR^3*LRd + 15/4*nf^4*T*h^9*u*p^2*LL*LLd*LR^2*LRd^2 + 49/12*nf^4*T*h^9*u*
      p^2*LL*LLd^3*LR^2 + 49/12*nf^4*T*h^9*u*p^2*LL^2*LR*LRd^3 + 15/4*nf^4*T*
      h^9*u*p^2*LL^2*LLd^2*LR*LRd + 49/12*nf^4*T*h^9*u*p^2*LL^3*LLd*LRd^2 +
      115/36*nf^4*T*h^9*u*p^2*LL^3*LLd^3 - 41/12*nf^4*T*h^9*u*p^2*QRd^3*LR*
      LRd^2 - 55/12*nf^4*T*h^9*u*p^2*QRd^3*LLd^2*LR + 2/3*nf^4*T*h^9*u*p^2*
      QRd^3*LL*LLd*LRd + 15/4*nf^4*T*h^9*u*p^2*QR*QRd*LR^2*LRd^2 + 15/4*nf^4*T
      *h^9*u*p^2*QR*QRd*LLd^2*LR^2 + 15/4*nf^4*T*h^9*u*p^2*QR*QRd*LL^2*LRd^2
       + 15/4*nf^4*T*h^9*u*p^2*QR*QRd*LL^2*LLd^2 - 15/8*nf^4*T*h^9*u*p^2*QR*
      QRd^4*LRd + 15/2*nf^4*T*h^9*u*p^2*QR^2*QRd^2*LR*LRd + 15/2*nf^4*T*h^9*u*
      p^2*QR^2*QRd^2*LL*LLd - 41/12*nf^4*T*h^9*u*p^2*QR^3*LR^2*LRd + 2/3*nf^4*
      T*h^9*u*p^2*QR^3*LL*LLd*LR - 55/12*nf^4*T*h^9*u*p^2*QR^3*LL^2*LRd + 15/2
      *nf^4*T*h^9*u*p^2*QR^3*QRd^3 - 15/8*nf^4*T*h^9*u*p^2*QR^4*QRd*LR - 15/4*
      nf^4*T*h^9*u*p^2*QLd*QRd^2*LL*LRd^2 - 15/4*nf^4*T*h^9*u*p^2*QLd*QRd^2*LL
      *LLd^2 - 15/8*nf^4*T*h^9*u*p^2*QLd*QR^4*LL - 15/4*nf^4*T*h^9*u*p^2*QLd^2
      *QRd*LR*LRd^2 - 15/4*nf^4*T*h^9*u*p^2*QLd^2*QRd*LLd^2*LR - 15/4*nf^4*T*
      h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 15/2*nf^4*T*h^9*u*p^2*QLd^2*QR^2*LR*LRd
       + 15/2*nf^4*T*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 15/2*nf^4*T*h^9*u*p^2*QLd^2
      *QR^3*QRd + 2/3*nf^4*T*h^9*u*p^2*QLd^3*LLd*LR*LRd - 55/12*nf^4*T*h^9*u*
      p^2*QLd^3*LL*LRd^2 - 41/12*nf^4*T*h^9*u*p^2*QLd^3*LL*LLd^2 - 15/8*nf^4*T
      *h^9*u*p^2*QLd^4*QR*LRd - 15/8*nf^4*T*h^9*u*p^2*QL*QRd^4*LLd - 15/4*nf^4
      *T*h^9*u*p^2*QL*QR^2*LLd*LR^2 - 15/4*nf^4*T*h^9*u*p^2*QL*QR^2*LL^2*LLd
       + 15/4*nf^4*T*h^9*u*p^2*QL*QLd*LR^2*LRd^2 + 15/4*nf^4*T*h^9*u*p^2*QL*
      QLd*LLd^2*LR^2 + 15/4*nf^4*T*h^9*u*p^2*QL*QLd*LL^2*LRd^2 + 15/4*nf^4*T*
      h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 15/2*nf^4*T*h^9*u*p^2*QL*QLd*QR^2*QRd^2 -
      15/4*nf^4*T*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 15/2*nf^4*T*h^9*u*p^2*QL*
      QLd^3*QR^2 - 15/8*nf^4*T*h^9*u*p^2*QL*QLd^4*LLd + 15/2*nf^4*T*h^9*u*p^2*
      QL^2*QRd^2*LR*LRd + 15/2*nf^4*T*h^9*u*p^2*QL^2*QRd^2*LL*LLd - 15/4*nf^4*
      T*h^9*u*p^2*QL^2*QR*LR^2*LRd - 15/4*nf^4*T*h^9*u*p^2*QL^2*QR*LL^2*LRd +
      15/2*nf^4*T*h^9*u*p^2*QL^2*QR*QRd^3 - 15/4*nf^4*T*h^9*u*p^2*QL^2*QR^2*
      QRd*LR - 15/4*nf^4*T*h^9*u*p^2*QL^2*QLd*QR^2*LL + 15/2*nf^4*T*h^9*u*p^2*
      QL^2*QLd^2*LR*LRd + 15/2*nf^4*T*h^9*u*p^2*QL^2*QLd^2*LL*LLd + 15/2*nf^4*
      T*h^9*u*p^2*QL^2*QLd^2*QR*QRd - 55/12*nf^4*T*h^9*u*p^2*QL^3*LLd*LR^2 + 2/
      3*nf^4*T*h^9*u*p^2*QL^3*LL*LR*LRd - 41/12*nf^4*T*h^9*u*p^2*QL^3*LL^2*LLd
       + 15/2*nf^4*T*h^9*u*p^2*QL^3*QLd*QRd^2 + 15/2*nf^4*T*h^9*u*p^2*QL^3*
      QLd^3 - 15/8*nf^4*T*h^9*u*p^2*QL^4*QRd*LR - 15/8*nf^4*T*h^9*u*p^2*QL^4*
      QLd*LL + 370*nf^4*T*h^9*u*p^2*G*QRd^3*LLd + 1110*nf^4*T*h^9*u*p^2*G*QR*
      QRd*LLd*LR + 1110*nf^4*T*h^9*u*p^2*G*QR*QRd*LL*LRd + 370*nf^4*T*h^9*u*
      p^2*G*QR^3*LL + 1110*nf^4*T*h^9*u*p^2*G*QLd*QRd^2*LRd + 1110*nf^4*T*h^9*
      u*p^2*G*QLd*QR*LR*LRd + 1110*nf^4*T*h^9*u*p^2*G*QLd*QR*LL*LLd + 2220*
      nf^4*T*h^9*u*p^2*G*QLd*QR^2*QRd + 1110*nf^4*T*h^9*u*p^2*G*QLd^2*QRd*LLd
       + 370*nf^4*T*h^9*u*p^2*G*QLd^3*LRd + 1110*nf^4*T*h^9*u*p^2*G*QL*QRd*LR*
      LRd + 1110*nf^4*T*h^9*u*p^2*G*QL*QRd*LL*LLd + 2220*nf^4*T*h^9*u*p^2*G*QL
      *QR*QRd^2 + 1110*nf^4*T*h^9*u*p^2*G*QL*QR^2*LR + 1110*nf^4*T*h^9*u*p^2*G
      *QL*QLd*LLd*LR + 1110*nf^4*T*h^9*u*p^2*G*QL*QLd*LL*LRd + 2220*nf^4*T*h^9
      *u*p^2*G*QL*QLd^2*QR + 1110*nf^4*T*h^9*u*p^2*G*QL^2*QR*LL + 2220*nf^4*T*
      h^9*u*p^2*G*QL^2*QLd*QRd + 370*nf^4*T*h^9*u*p^2*G*QL^3*LR + 2405/2*nf^4*
      T*h^9*u*p^2*W*LLd*LR^2*LRd + 2405/2*nf^4*T*h^9*u*p^2*W*LL*LR*LRd^2 +
      2405/2*nf^4*T*h^9*u*p^2*W*LL*LLd^2*LR + 2405/2*nf^4*T*h^9*u*p^2*W*LL^2*
      LLd*LRd + 2405/6*nf^4*T*h^9*u*p^2*W*QRd^3*LLd + 2405*nf^4*T*h^9*u*p^2*W*
      QR*QRd*LLd*LR + 2405*nf^4*T*h^9*u*p^2*W*QR*QRd*LL*LRd + 2405/6*nf^4*T*
      h^9*u*p^2*W*QR^3*LL + 2405/2*nf^4*T*h^9*u*p^2*W*QLd*QRd^2*LRd + 2405*
      nf^4*T*h^9*u*p^2*W*QLd*QR*LR*LRd + 2405*nf^4*T*h^9*u*p^2*W*QLd*QR*LL*LLd
       + 2405*nf^4*T*h^9*u*p^2*W*QLd*QR^2*QRd + 2405/2*nf^4*T*h^9*u*p^2*W*
      QLd^2*QRd*LLd + 2405/6*nf^4*T*h^9*u*p^2*W*QLd^3*LRd + 2405*nf^4*T*h^9*u*
      p^2*W*QL*QRd*LR*LRd + 2405*nf^4*T*h^9*u*p^2*W*QL*QRd*LL*LLd + 2405*nf^4*
      T*h^9*u*p^2*W*QL*QR*QRd^2 + 2405/2*nf^4*T*h^9*u*p^2*W*QL*QR^2*LR + 2405*
      nf^4*T*h^9*u*p^2*W*QL*QLd*LLd*LR + 2405*nf^4*T*h^9*u*p^2*W*QL*QLd*LL*LRd
       + 2405*nf^4*T*h^9*u*p^2*W*QL*QLd^2*QR + 2405/2*nf^4*T*h^9*u*p^2*W*QL^2*
      QR*LL + 2405*nf^4*T*h^9*u*p^2*W*QL^2*QLd*QRd + 2405/6*nf^4*T*h^9*u*p^2*W
      *QL^3*LR + 555*nf^4*T*h^9*u*p^2*B*LLd*LR^2*LRd + 555*nf^4*T*h^9*u*p^2*B*
      LL*LR*LRd^2 + 555*nf^4*T*h^9*u*p^2*B*LL*LLd^2*LR + 555*nf^4*T*h^9*u*p^2*
      B*LL^2*LLd*LRd + 185*nf^4*T*h^9*u*p^2*B*QRd^3*LLd + 1110*nf^4*T*h^9*u*
      p^2*B*QR*QRd*LLd*LR + 1110*nf^4*T*h^9*u*p^2*B*QR*QRd*LL*LRd + 185*nf^4*T
      *h^9*u*p^2*B*QR^3*LL + 555*nf^4*T*h^9*u*p^2*B*QLd*QRd^2*LRd + 1110*nf^4*
      T*h^9*u*p^2*B*QLd*QR*LR*LRd + 1110*nf^4*T*h^9*u*p^2*B*QLd*QR*LL*LLd +
      1110*nf^4*T*h^9*u*p^2*B*QLd*QR^2*QRd + 555*nf^4*T*h^9*u*p^2*B*QLd^2*QRd*
      LLd + 185*nf^4*T*h^9*u*p^2*B*QLd^3*LRd + 1110*nf^4*T*h^9*u*p^2*B*QL*QRd*
      LR*LRd + 1110*nf^4*T*h^9*u*p^2*B*QL*QRd*LL*LLd + 1110*nf^4*T*h^9*u*p^2*B
      *QL*QR*QRd^2 + 555*nf^4*T*h^9*u*p^2*B*QL*QR^2*LR + 1110*nf^4*T*h^9*u*p^2
      *B*QL*QLd*LLd*LR + 1110*nf^4*T*h^9*u*p^2*B*QL*QLd*LL*LRd + 1110*nf^4*T*
      h^9*u*p^2*B*QL*QLd^2*QR + 555*nf^4*T*h^9*u*p^2*B*QL^2*QR*LL + 1110*nf^4*
      T*h^9*u*p^2*B*QL^2*QLd*QRd + 185*nf^4*T*h^9*u*p^2*B*QL^3*LR + 1092*nf^4*
      T*h^9*u*p^4*LLd*LR^2*LRd + 1092*nf^4*T*h^9*u*p^4*LL*LR*LRd^2 + 1092*nf^4
      *T*h^9*u*p^4*LL*LLd^2*LR + 1092*nf^4*T*h^9*u*p^4*LL^2*LLd*LRd + 364*nf^4
      *T*h^9*u*p^4*QRd^3*LLd + 2184*nf^4*T*h^9*u*p^4*QR*QRd*LLd*LR + 2184*nf^4
      *T*h^9*u*p^4*QR*QRd*LL*LRd + 364*nf^4*T*h^9*u*p^4*QR^3*LL + 1092*nf^4*T*
      h^9*u*p^4*QLd*QRd^2*LRd + 2184*nf^4*T*h^9*u*p^4*QLd*QR*LR*LRd + 2184*
      nf^4*T*h^9*u*p^4*QLd*QR*LL*LLd + 2184*nf^4*T*h^9*u*p^4*QLd*QR^2*QRd +
      1092*nf^4*T*h^9*u*p^4*QLd^2*QRd*LLd + 364*nf^4*T*h^9*u*p^4*QLd^3*LRd +
      2184*nf^4*T*h^9*u*p^4*QL*QRd*LR*LRd + 2184*nf^4*T*h^9*u*p^4*QL*QRd*LL*
      LLd + 2184*nf^4*T*h^9*u*p^4*QL*QR*QRd^2 + 1092*nf^4*T*h^9*u*p^4*QL*QR^2*
      LR + 2184*nf^4*T*h^9*u*p^4*QL*QLd*LLd*LR + 2184*nf^4*T*h^9*u*p^4*QL*QLd*
      LL*LRd + 2184*nf^4*T*h^9*u*p^4*QL*QLd^2*QR + 1092*nf^4*T*h^9*u*p^4*QL^2*
      QR*LL + 2184*nf^4*T*h^9*u*p^4*QL^2*QLd*QRd + 364*nf^4*T*h^9*u*p^4*QL^3*
      LR + 19/12*nf^4*T*h^9*u^2*p*LR^3*LRd^3 + 61/12*nf^4*T*h^9*u^2*p*LLd^2*
      LR^3*LRd + 13/4*nf^4*T*h^9*u^2*p*LL*LLd*LR^2*LRd^2 + 61/12*nf^4*T*h^9*
      u^2*p*LL*LLd^3*LR^2 + 61/12*nf^4*T*h^9*u^2*p*LL^2*LR*LRd^3 + 13/4*nf^4*T
      *h^9*u^2*p*LL^2*LLd^2*LR*LRd + 61/12*nf^4*T*h^9*u^2*p*LL^3*LLd*LRd^2 +
      19/12*nf^4*T*h^9*u^2*p*LL^3*LLd^3 - 65/12*nf^4*T*h^9*u^2*p*QRd^3*LR*
      LRd^2 - 23/4*nf^4*T*h^9*u^2*p*QRd^3*LLd^2*LR - 1/3*nf^4*T*h^9*u^2*p*
      QRd^3*LL*LLd*LRd + 13/4*nf^4*T*h^9*u^2*p*QR*QRd*LR^2*LRd^2 + 21/4*nf^4*T
      *h^9*u^2*p*QR*QRd*LLd^2*LR^2 + 21/4*nf^4*T*h^9*u^2*p*QR*QRd*LL^2*LRd^2
       + 13/4*nf^4*T*h^9*u^2*p*QR*QRd*LL^2*LLd^2 - 21/8*nf^4*T*h^9*u^2*p*QR*
      QRd^4*LRd + 13/2*nf^4*T*h^9*u^2*p*QR^2*QRd^2*LR*LRd + 13/2*nf^4*T*h^9*
      u^2*p*QR^2*QRd^2*LL*LLd - 65/12*nf^4*T*h^9*u^2*p*QR^3*LR^2*LRd - 1/3*
      nf^4*T*h^9*u^2*p*QR^3*LL*LLd*LR - 23/4*nf^4*T*h^9*u^2*p*QR^3*LL^2*LRd +
      13/2*nf^4*T*h^9*u^2*p*QR^3*QRd^3 - 21/8*nf^4*T*h^9*u^2*p*QR^4*QRd*LR -
      21/4*nf^4*T*h^9*u^2*p*QLd*QRd^2*LL*LRd^2 - 13/4*nf^4*T*h^9*u^2*p*QLd*
      QRd^2*LL*LLd^2 - 21/8*nf^4*T*h^9*u^2*p*QLd*QR^4*LL - 13/4*nf^4*T*h^9*u^2
      *p*QLd^2*QRd*LR*LRd^2 - 21/4*nf^4*T*h^9*u^2*p*QLd^2*QRd*LLd^2*LR - 13/4*
      nf^4*T*h^9*u^2*p*QLd^2*QR*QRd^2*LRd + 21/2*nf^4*T*h^9*u^2*p*QLd^2*QR^2*
      LR*LRd + 21/2*nf^4*T*h^9*u^2*p*QLd^2*QR^2*LL*LLd + 21/2*nf^4*T*h^9*u^2*p
      *QLd^2*QR^3*QRd - 1/3*nf^4*T*h^9*u^2*p*QLd^3*LLd*LR*LRd - 23/4*nf^4*T*
      h^9*u^2*p*QLd^3*LL*LRd^2 - 65/12*nf^4*T*h^9*u^2*p*QLd^3*LL*LLd^2 - 21/8*
      nf^4*T*h^9*u^2*p*QLd^4*QR*LRd - 21/8*nf^4*T*h^9*u^2*p*QL*QRd^4*LLd - 21/
      4*nf^4*T*h^9*u^2*p*QL*QR^2*LLd*LR^2 - 13/4*nf^4*T*h^9*u^2*p*QL*QR^2*LL^2
      *LLd + 13/4*nf^4*T*h^9*u^2*p*QL*QLd*LR^2*LRd^2 + 21/4*nf^4*T*h^9*u^2*p*
      QL*QLd*LLd^2*LR^2 + 21/4*nf^4*T*h^9*u^2*p*QL*QLd*LL^2*LRd^2 + 13/4*nf^4*
      T*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 13/2*nf^4*T*h^9*u^2*p*QL*QLd*QR^2*QRd^2
       - 13/4*nf^4*T*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 21/2*nf^4*T*h^9*u^2*p*QL*
      QLd^3*QR^2 - 21/8*nf^4*T*h^9*u^2*p*QL*QLd^4*LLd + 21/2*nf^4*T*h^9*u^2*p*
      QL^2*QRd^2*LR*LRd + 21/2*nf^4*T*h^9*u^2*p*QL^2*QRd^2*LL*LLd - 13/4*nf^4*
      T*h^9*u^2*p*QL^2*QR*LR^2*LRd - 21/4*nf^4*T*h^9*u^2*p*QL^2*QR*LL^2*LRd +
      21/2*nf^4*T*h^9*u^2*p*QL^2*QR*QRd^3 - 13/4*nf^4*T*h^9*u^2*p*QL^2*QR^2*
      QRd*LR - 13/4*nf^4*T*h^9*u^2*p*QL^2*QLd*QR^2*LL + 13/2*nf^4*T*h^9*u^2*p*
      QL^2*QLd^2*LR*LRd + 13/2*nf^4*T*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 13/2*nf^4*
      T*h^9*u^2*p*QL^2*QLd^2*QR*QRd - 23/4*nf^4*T*h^9*u^2*p*QL^3*LLd*LR^2 - 1/
      3*nf^4*T*h^9*u^2*p*QL^3*LL*LR*LRd - 65/12*nf^4*T*h^9*u^2*p*QL^3*LL^2*LLd
       + 21/2*nf^4*T*h^9*u^2*p*QL^3*QLd*QRd^2 + 13/2*nf^4*T*h^9*u^2*p*QL^3*
      QLd^3 - 21/8*nf^4*T*h^9*u^2*p*QL^4*QRd*LR - 21/8*nf^4*T*h^9*u^2*p*QL^4*
      QLd*LL + 259*nf^4*T*h^9*u^2*p*G*QRd^3*LLd + 777*nf^4*T*h^9*u^2*p*G*QR*
      QRd*LLd*LR + 777*nf^4*T*h^9*u^2*p*G*QR*QRd*LL*LRd + 259*nf^4*T*h^9*u^2*p
      *G*QR^3*LL + 777*nf^4*T*h^9*u^2*p*G*QLd*QRd^2*LRd + 777*nf^4*T*h^9*u^2*p
      *G*QLd*QR*LR*LRd + 777*nf^4*T*h^9*u^2*p*G*QLd*QR*LL*LLd + 1554*nf^4*T*
      h^9*u^2*p*G*QLd*QR^2*QRd + 777*nf^4*T*h^9*u^2*p*G*QLd^2*QRd*LLd + 259*
      nf^4*T*h^9*u^2*p*G*QLd^3*LRd + 777*nf^4*T*h^9*u^2*p*G*QL*QRd*LR*LRd +
      777*nf^4*T*h^9*u^2*p*G*QL*QRd*LL*LLd + 1554*nf^4*T*h^9*u^2*p*G*QL*QR*
      QRd^2 + 777*nf^4*T*h^9*u^2*p*G*QL*QR^2*LR + 777*nf^4*T*h^9*u^2*p*G*QL*
      QLd*LLd*LR + 777*nf^4*T*h^9*u^2*p*G*QL*QLd*LL*LRd + 1554*nf^4*T*h^9*u^2*
      p*G*QL*QLd^2*QR + 777*nf^4*T*h^9*u^2*p*G*QL^2*QR*LL + 1554*nf^4*T*h^9*
      u^2*p*G*QL^2*QLd*QRd + 259*nf^4*T*h^9*u^2*p*G*QL^3*LR + 1799/2*nf^4*T*
      h^9*u^2*p*W*LLd*LR^2*LRd + 1799/2*nf^4*T*h^9*u^2*p*W*LL*LR*LRd^2 + 1799/
      2*nf^4*T*h^9*u^2*p*W*LL*LLd^2*LR + 1799/2*nf^4*T*h^9*u^2*p*W*LL^2*LLd*
      LRd + 1799/6*nf^4*T*h^9*u^2*p*W*QRd^3*LLd + 1799*nf^4*T*h^9*u^2*p*W*QR*
      QRd*LLd*LR + 1799*nf^4*T*h^9*u^2*p*W*QR*QRd*LL*LRd + 1799/6*nf^4*T*h^9*
      u^2*p*W*QR^3*LL + 1799/2*nf^4*T*h^9*u^2*p*W*QLd*QRd^2*LRd + 1799*nf^4*T*
      h^9*u^2*p*W*QLd*QR*LR*LRd + 1799*nf^4*T*h^9*u^2*p*W*QLd*QR*LL*LLd + 1799
      *nf^4*T*h^9*u^2*p*W*QLd*QR^2*QRd + 1799/2*nf^4*T*h^9*u^2*p*W*QLd^2*QRd*
      LLd + 1799/6*nf^4*T*h^9*u^2*p*W*QLd^3*LRd + 1799*nf^4*T*h^9*u^2*p*W*QL*
      QRd*LR*LRd + 1799*nf^4*T*h^9*u^2*p*W*QL*QRd*LL*LLd + 1799*nf^4*T*h^9*u^2
      *p*W*QL*QR*QRd^2 + 1799/2*nf^4*T*h^9*u^2*p*W*QL*QR^2*LR + 1799*nf^4*T*
      h^9*u^2*p*W*QL*QLd*LLd*LR + 1799*nf^4*T*h^9*u^2*p*W*QL*QLd*LL*LRd + 1799
      *nf^4*T*h^9*u^2*p*W*QL*QLd^2*QR + 1799/2*nf^4*T*h^9*u^2*p*W*QL^2*QR*LL
       + 1799*nf^4*T*h^9*u^2*p*W*QL^2*QLd*QRd + 1799/6*nf^4*T*h^9*u^2*p*W*QL^3
      *LR + 777/2*nf^4*T*h^9*u^2*p*B*LLd*LR^2*LRd + 777/2*nf^4*T*h^9*u^2*p*B*
      LL*LR*LRd^2 + 777/2*nf^4*T*h^9*u^2*p*B*LL*LLd^2*LR + 777/2*nf^4*T*h^9*
      u^2*p*B*LL^2*LLd*LRd + 259/2*nf^4*T*h^9*u^2*p*B*QRd^3*LLd + 777*nf^4*T*
      h^9*u^2*p*B*QR*QRd*LLd*LR + 777*nf^4*T*h^9*u^2*p*B*QR*QRd*LL*LRd + 259/2
      *nf^4*T*h^9*u^2*p*B*QR^3*LL + 777/2*nf^4*T*h^9*u^2*p*B*QLd*QRd^2*LRd +
      777*nf^4*T*h^9*u^2*p*B*QLd*QR*LR*LRd + 777*nf^4*T*h^9*u^2*p*B*QLd*QR*LL*
      LLd + 777*nf^4*T*h^9*u^2*p*B*QLd*QR^2*QRd + 777/2*nf^4*T*h^9*u^2*p*B*
      QLd^2*QRd*LLd + 259/2*nf^4*T*h^9*u^2*p*B*QLd^3*LRd + 777*nf^4*T*h^9*u^2*
      p*B*QL*QRd*LR*LRd + 777*nf^4*T*h^9*u^2*p*B*QL*QRd*LL*LLd + 777*nf^4*T*
      h^9*u^2*p*B*QL*QR*QRd^2 + 777/2*nf^4*T*h^9*u^2*p*B*QL*QR^2*LR + 777*nf^4
      *T*h^9*u^2*p*B*QL*QLd*LLd*LR + 777*nf^4*T*h^9*u^2*p*B*QL*QLd*LL*LRd +
      777*nf^4*T*h^9*u^2*p*B*QL*QLd^2*QR + 777/2*nf^4*T*h^9*u^2*p*B*QL^2*QR*LL
       + 777*nf^4*T*h^9*u^2*p*B*QL^2*QLd*QRd + 259/2*nf^4*T*h^9*u^2*p*B*QL^3*
      LR + 3441/2*nf^4*T*h^9*u^2*p^3*LLd*LR^2*LRd + 3441/2*nf^4*T*h^9*u^2*p^3*
      LL*LR*LRd^2 + 3441/2*nf^4*T*h^9*u^2*p^3*LL*LLd^2*LR + 3441/2*nf^4*T*h^9*
      u^2*p^3*LL^2*LLd*LRd + 1147/2*nf^4*T*h^9*u^2*p^3*QRd^3*LLd + 3441*nf^4*T
      *h^9*u^2*p^3*QR*QRd*LLd*LR + 3441*nf^4*T*h^9*u^2*p^3*QR*QRd*LL*LRd +
      1147/2*nf^4*T*h^9*u^2*p^3*QR^3*LL + 3441/2*nf^4*T*h^9*u^2*p^3*QLd*QRd^2*
      LRd + 3441*nf^4*T*h^9*u^2*p^3*QLd*QR*LR*LRd + 3441*nf^4*T*h^9*u^2*p^3*
      QLd*QR*LL*LLd + 3441*nf^4*T*h^9*u^2*p^3*QLd*QR^2*QRd + 3441/2*nf^4*T*h^9
      *u^2*p^3*QLd^2*QRd*LLd + 1147/2*nf^4*T*h^9*u^2*p^3*QLd^3*LRd + 3441*nf^4
      *T*h^9*u^2*p^3*QL*QRd*LR*LRd + 3441*nf^4*T*h^9*u^2*p^3*QL*QRd*LL*LLd +
      3441*nf^4*T*h^9*u^2*p^3*QL*QR*QRd^2 + 3441/2*nf^4*T*h^9*u^2*p^3*QL*QR^2*
      LR + 3441*nf^4*T*h^9*u^2*p^3*QL*QLd*LLd*LR + 3441*nf^4*T*h^9*u^2*p^3*QL*
      QLd*LL*LRd + 3441*nf^4*T*h^9*u^2*p^3*QL*QLd^2*QR + 3441/2*nf^4*T*h^9*u^2
      *p^3*QL^2*QR*LL + 3441*nf^4*T*h^9*u^2*p^3*QL^2*QLd*QRd + 1147/2*nf^4*T*
      h^9*u^2*p^3*QL^3*LR + 13/36*nf^4*T*h^9*u^3*LR^3*LRd^3 + 7/3*nf^4*T*h^9*
      u^3*LLd^2*LR^3*LRd + 5/4*nf^4*T*h^9*u^3*LL*LLd*LR^2*LRd^2 + 7/3*nf^4*T*
      h^9*u^3*LL*LLd^3*LR^2 + 7/3*nf^4*T*h^9*u^3*LL^2*LR*LRd^3 + 5/4*nf^4*T*
      h^9*u^3*LL^2*LLd^2*LR*LRd + 7/3*nf^4*T*h^9*u^3*LL^3*LLd*LRd^2 + 13/36*
      nf^4*T*h^9*u^3*LL^3*LLd^3 - 11/3*nf^4*T*h^9*u^3*QRd^3*LR*LRd^2 - 31/12*
      nf^4*T*h^9*u^3*QRd^3*LLd^2*LR - 4/3*nf^4*T*h^9*u^3*QRd^3*LL*LLd*LRd + 5/
      4*nf^4*T*h^9*u^3*QR*QRd*LR^2*LRd^2 + 3*nf^4*T*h^9*u^3*QR*QRd*LLd^2*LR^2
       + 3*nf^4*T*h^9*u^3*QR*QRd*LL^2*LRd^2 + 5/4*nf^4*T*h^9*u^3*QR*QRd*LL^2*
      LLd^2 - 3/2*nf^4*T*h^9*u^3*QR*QRd^4*LRd + 5/2*nf^4*T*h^9*u^3*QR^2*QRd^2*
      LR*LRd + 5/2*nf^4*T*h^9*u^3*QR^2*QRd^2*LL*LLd - 11/3*nf^4*T*h^9*u^3*QR^3
      *LR^2*LRd - 4/3*nf^4*T*h^9*u^3*QR^3*LL*LLd*LR - 31/12*nf^4*T*h^9*u^3*
      QR^3*LL^2*LRd + 5/2*nf^4*T*h^9*u^3*QR^3*QRd^3 - 3/2*nf^4*T*h^9*u^3*QR^4*
      QRd*LR - 3*nf^4*T*h^9*u^3*QLd*QRd^2*LL*LRd^2 - 5/4*nf^4*T*h^9*u^3*QLd*
      QRd^2*LL*LLd^2 - 3/2*nf^4*T*h^9*u^3*QLd*QR^4*LL - 5/4*nf^4*T*h^9*u^3*
      QLd^2*QRd*LR*LRd^2 - 3*nf^4*T*h^9*u^3*QLd^2*QRd*LLd^2*LR - 5/4*nf^4*T*
      h^9*u^3*QLd^2*QR*QRd^2*LRd + 6*nf^4*T*h^9*u^3*QLd^2*QR^2*LR*LRd + 6*nf^4
      *T*h^9*u^3*QLd^2*QR^2*LL*LLd + 6*nf^4*T*h^9*u^3*QLd^2*QR^3*QRd - 4/3*
      nf^4*T*h^9*u^3*QLd^3*LLd*LR*LRd - 31/12*nf^4*T*h^9*u^3*QLd^3*LL*LRd^2 -
      11/3*nf^4*T*h^9*u^3*QLd^3*LL*LLd^2 - 3/2*nf^4*T*h^9*u^3*QLd^4*QR*LRd - 3/
      2*nf^4*T*h^9*u^3*QL*QRd^4*LLd - 3*nf^4*T*h^9*u^3*QL*QR^2*LLd*LR^2 - 5/4*
      nf^4*T*h^9*u^3*QL*QR^2*LL^2*LLd + 5/4*nf^4*T*h^9*u^3*QL*QLd*LR^2*LRd^2
       + 3*nf^4*T*h^9*u^3*QL*QLd*LLd^2*LR^2 + 3*nf^4*T*h^9*u^3*QL*QLd*LL^2*
      LRd^2 + 5/4*nf^4*T*h^9*u^3*QL*QLd*LL^2*LLd^2 + 5/2*nf^4*T*h^9*u^3*QL*QLd
      *QR^2*QRd^2 - 5/4*nf^4*T*h^9*u^3*QL*QLd^2*QRd^2*LLd + 6*nf^4*T*h^9*u^3*
      QL*QLd^3*QR^2 - 3/2*nf^4*T*h^9*u^3*QL*QLd^4*LLd + 6*nf^4*T*h^9*u^3*QL^2*
      QRd^2*LR*LRd + 6*nf^4*T*h^9*u^3*QL^2*QRd^2*LL*LLd - 5/4*nf^4*T*h^9*u^3*
      QL^2*QR*LR^2*LRd - 3*nf^4*T*h^9*u^3*QL^2*QR*LL^2*LRd + 6*nf^4*T*h^9*u^3*
      QL^2*QR*QRd^3 - 5/4*nf^4*T*h^9*u^3*QL^2*QR^2*QRd*LR - 5/4*nf^4*T*h^9*u^3
      *QL^2*QLd*QR^2*LL + 5/2*nf^4*T*h^9*u^3*QL^2*QLd^2*LR*LRd + 5/2*nf^4*T*
      h^9*u^3*QL^2*QLd^2*LL*LLd + 5/2*nf^4*T*h^9*u^3*QL^2*QLd^2*QR*QRd - 31/12
      *nf^4*T*h^9*u^3*QL^3*LLd*LR^2 - 4/3*nf^4*T*h^9*u^3*QL^3*LL*LR*LRd - 11/3
      *nf^4*T*h^9*u^3*QL^3*LL^2*LLd + 6*nf^4*T*h^9*u^3*QL^3*QLd*QRd^2 + 5/2*
      nf^4*T*h^9*u^3*QL^3*QLd^3 - 3/2*nf^4*T*h^9*u^3*QL^4*QRd*LR - 3/2*nf^4*T*
      h^9*u^3*QL^4*QLd*LL + 167/3*nf^4*T*h^9*u^3*G*QRd^3*LLd + 167*nf^4*T*h^9*
      u^3*G*QR*QRd*LLd*LR + 167*nf^4*T*h^9*u^3*G*QR*QRd*LL*LRd + 167/3*nf^4*T*
      h^9*u^3*G*QR^3*LL + 167*nf^4*T*h^9*u^3*G*QLd*QRd^2*LRd + 167*nf^4*T*h^9*
      u^3*G*QLd*QR*LR*LRd + 167*nf^4*T*h^9*u^3*G*QLd*QR*LL*LLd + 334*nf^4*T*
      h^9*u^3*G*QLd*QR^2*QRd + 167*nf^4*T*h^9*u^3*G*QLd^2*QRd*LLd + 167/3*nf^4
      *T*h^9*u^3*G*QLd^3*LRd + 167*nf^4*T*h^9*u^3*G*QL*QRd*LR*LRd + 167*nf^4*T
      *h^9*u^3*G*QL*QRd*LL*LLd + 334*nf^4*T*h^9*u^3*G*QL*QR*QRd^2 + 167*nf^4*T
      *h^9*u^3*G*QL*QR^2*LR + 167*nf^4*T*h^9*u^3*G*QL*QLd*LLd*LR + 167*nf^4*T*
      h^9*u^3*G*QL*QLd*LL*LRd + 334*nf^4*T*h^9*u^3*G*QL*QLd^2*QR + 167*nf^4*T*
      h^9*u^3*G*QL^2*QR*LL + 334*nf^4*T*h^9*u^3*G*QL^2*QLd*QRd + 167/3*nf^4*T*
      h^9*u^3*G*QL^3*LR + 201*nf^4*T*h^9*u^3*W*LLd*LR^2*LRd + 201*nf^4*T*h^9*
      u^3*W*LL*LR*LRd^2 + 201*nf^4*T*h^9*u^3*W*LL*LLd^2*LR + 201*nf^4*T*h^9*
      u^3*W*LL^2*LLd*LRd + 67*nf^4*T*h^9*u^3*W*QRd^3*LLd + 402*nf^4*T*h^9*u^3*
      W*QR*QRd*LLd*LR + 402*nf^4*T*h^9*u^3*W*QR*QRd*LL*LRd + 67*nf^4*T*h^9*u^3
      *W*QR^3*LL + 201*nf^4*T*h^9*u^3*W*QLd*QRd^2*LRd + 402*nf^4*T*h^9*u^3*W*
      QLd*QR*LR*LRd + 402*nf^4*T*h^9*u^3*W*QLd*QR*LL*LLd + 402*nf^4*T*h^9*u^3*
      W*QLd*QR^2*QRd + 201*nf^4*T*h^9*u^3*W*QLd^2*QRd*LLd + 67*nf^4*T*h^9*u^3*
      W*QLd^3*LRd + 402*nf^4*T*h^9*u^3*W*QL*QRd*LR*LRd + 402*nf^4*T*h^9*u^3*W*
      QL*QRd*LL*LLd + 402*nf^4*T*h^9*u^3*W*QL*QR*QRd^2 + 201*nf^4*T*h^9*u^3*W*
      QL*QR^2*LR + 402*nf^4*T*h^9*u^3*W*QL*QLd*LLd*LR + 402*nf^4*T*h^9*u^3*W*
      QL*QLd*LL*LRd + 402*nf^4*T*h^9*u^3*W*QL*QLd^2*QR + 201*nf^4*T*h^9*u^3*W*
      QL^2*QR*LL + 402*nf^4*T*h^9*u^3*W*QL^2*QLd*QRd + 67*nf^4*T*h^9*u^3*W*
      QL^3*LR + 167/2*nf^4*T*h^9*u^3*B*LLd*LR^2*LRd + 167/2*nf^4*T*h^9*u^3*B*
      LL*LR*LRd^2 + 167/2*nf^4*T*h^9*u^3*B*LL*LLd^2*LR + 167/2*nf^4*T*h^9*u^3*
      B*LL^2*LLd*LRd + 167/6*nf^4*T*h^9*u^3*B*QRd^3*LLd + 167*nf^4*T*h^9*u^3*B
      *QR*QRd*LLd*LR + 167*nf^4*T*h^9*u^3*B*QR*QRd*LL*LRd + 167/6*nf^4*T*h^9*
      u^3*B*QR^3*LL + 167/2*nf^4*T*h^9*u^3*B*QLd*QRd^2*LRd + 167*nf^4*T*h^9*
      u^3*B*QLd*QR*LR*LRd + 167*nf^4*T*h^9*u^3*B*QLd*QR*LL*LLd + 167*nf^4*T*
      h^9*u^3*B*QLd*QR^2*QRd + 167/2*nf^4*T*h^9*u^3*B*QLd^2*QRd*LLd + 167/6*
      nf^4*T*h^9*u^3*B*QLd^3*LRd + 167*nf^4*T*h^9*u^3*B*QL*QRd*LR*LRd + 167*
      nf^4*T*h^9*u^3*B*QL*QRd*LL*LLd + 167*nf^4*T*h^9*u^3*B*QL*QR*QRd^2 + 167/
      2*nf^4*T*h^9*u^3*B*QL*QR^2*LR + 167*nf^4*T*h^9*u^3*B*QL*QLd*LLd*LR + 167
      *nf^4*T*h^9*u^3*B*QL*QLd*LL*LRd + 167*nf^4*T*h^9*u^3*B*QL*QLd^2*QR + 167/
      2*nf^4*T*h^9*u^3*B*QL^2*QR*LL + 167*nf^4*T*h^9*u^3*B*QL^2*QLd*QRd + 167/
      6*nf^4*T*h^9*u^3*B*QL^3*LR + 2605/2*nf^4*T*h^9*u^3*p^2*LLd*LR^2*LRd +
      2605/2*nf^4*T*h^9*u^3*p^2*LL*LR*LRd^2 + 2605/2*nf^4*T*h^9*u^3*p^2*LL*
      LLd^2*LR + 2605/2*nf^4*T*h^9*u^3*p^2*LL^2*LLd*LRd + 2605/6*nf^4*T*h^9*
      u^3*p^2*QRd^3*LLd + 2605*nf^4*T*h^9*u^3*p^2*QR*QRd*LLd*LR + 2605*nf^4*T*
      h^9*u^3*p^2*QR*QRd*LL*LRd + 2605/6*nf^4*T*h^9*u^3*p^2*QR^3*LL + 2605/2*
      nf^4*T*h^9*u^3*p^2*QLd*QRd^2*LRd + 2605*nf^4*T*h^9*u^3*p^2*QLd*QR*LR*LRd
       + 2605*nf^4*T*h^9*u^3*p^2*QLd*QR*LL*LLd + 2605*nf^4*T*h^9*u^3*p^2*QLd*
      QR^2*QRd + 2605/2*nf^4*T*h^9*u^3*p^2*QLd^2*QRd*LLd + 2605/6*nf^4*T*h^9*
      u^3*p^2*QLd^3*LRd + 2605*nf^4*T*h^9*u^3*p^2*QL*QRd*LR*LRd + 2605*nf^4*T*
      h^9*u^3*p^2*QL*QRd*LL*LLd + 2605*nf^4*T*h^9*u^3*p^2*QL*QR*QRd^2 + 2605/2
      *nf^4*T*h^9*u^3*p^2*QL*QR^2*LR + 2605*nf^4*T*h^9*u^3*p^2*QL*QLd*LLd*LR
       + 2605*nf^4*T*h^9*u^3*p^2*QL*QLd*LL*LRd + 2605*nf^4*T*h^9*u^3*p^2*QL*
      QLd^2*QR + 2605/2*nf^4*T*h^9*u^3*p^2*QL^2*QR*LL + 2605*nf^4*T*h^9*u^3*
      p^2*QL^2*QLd*QRd + 2605/6*nf^4*T*h^9*u^3*p^2*QL^3*LR + 915/2*nf^4*T*h^9*
      u^4*p*LLd*LR^2*LRd + 915/2*nf^4*T*h^9*u^4*p*LL*LR*LRd^2 + 915/2*nf^4*T*
      h^9*u^4*p*LL*LLd^2*LR + 915/2*nf^4*T*h^9*u^4*p*LL^2*LLd*LRd + 305/2*nf^4
      *T*h^9*u^4*p*QRd^3*LLd + 915*nf^4*T*h^9*u^4*p*QR*QRd*LLd*LR + 915*nf^4*T
      *h^9*u^4*p*QR*QRd*LL*LRd + 305/2*nf^4*T*h^9*u^4*p*QR^3*LL + 915/2*nf^4*T
      *h^9*u^4*p*QLd*QRd^2*LRd + 915*nf^4*T*h^9*u^4*p*QLd*QR*LR*LRd + 915*nf^4
      *T*h^9*u^4*p*QLd*QR*LL*LLd + 915*nf^4*T*h^9*u^4*p*QLd*QR^2*QRd + 915/2*
      nf^4*T*h^9*u^4*p*QLd^2*QRd*LLd + 305/2*nf^4*T*h^9*u^4*p*QLd^3*LRd + 915*
      nf^4*T*h^9*u^4*p*QL*QRd*LR*LRd + 915*nf^4*T*h^9*u^4*p*QL*QRd*LL*LLd +
      915*nf^4*T*h^9*u^4*p*QL*QR*QRd^2 + 915/2*nf^4*T*h^9*u^4*p*QL*QR^2*LR +
      915*nf^4*T*h^9*u^4*p*QL*QLd*LLd*LR + 915*nf^4*T*h^9*u^4*p*QL*QLd*LL*LRd
       + 915*nf^4*T*h^9*u^4*p*QL*QLd^2*QR + 915/2*nf^4*T*h^9*u^4*p*QL^2*QR*LL
       + 915*nf^4*T*h^9*u^4*p*QL^2*QLd*QRd + 305/2*nf^4*T*h^9*u^4*p*QL^3*LR +
      119/2*nf^4*T*h^9*u^5*LLd*LR^2*LRd + 119/2*nf^4*T*h^9*u^5*LL*LR*LRd^2 +
      119/2*nf^4*T*h^9*u^5*LL*LLd^2*LR + 119/2*nf^4*T*h^9*u^5*LL^2*LLd*LRd +
      119/6*nf^4*T*h^9*u^5*QRd^3*LLd + 119*nf^4*T*h^9*u^5*QR*QRd*LLd*LR + 119*
      nf^4*T*h^9*u^5*QR*QRd*LL*LRd + 119/6*nf^4*T*h^9*u^5*QR^3*LL + 119/2*nf^4
      *T*h^9*u^5*QLd*QRd^2*LRd + 119*nf^4*T*h^9*u^5*QLd*QR*LR*LRd + 119*nf^4*T
      *h^9*u^5*QLd*QR*LL*LLd + 119*nf^4*T*h^9*u^5*QLd*QR^2*QRd + 119/2*nf^4*T*
      h^9*u^5*QLd^2*QRd*LLd + 119/6*nf^4*T*h^9*u^5*QLd^3*LRd + 119*nf^4*T*h^9*
      u^5*QL*QRd*LR*LRd + 119*nf^4*T*h^9*u^5*QL*QRd*LL*LLd + 119*nf^4*T*h^9*
      u^5*QL*QR*QRd^2 + 119/2*nf^4*T*h^9*u^5*QL*QR^2*LR + 119*nf^4*T*h^9*u^5*
      QL*QLd*LLd*LR + 119*nf^4*T*h^9*u^5*QL*QLd*LL*LRd + 119*nf^4*T*h^9*u^5*QL
      *QLd^2*QR + 119/2*nf^4*T*h^9*u^5*QL^2*QR*LL + 119*nf^4*T*h^9*u^5*QL^2*
      QLd*QRd + 119/6*nf^4*T*h^9*u^5*QL^3*LR + 1/24*nf^4*T^2*h^9*p*LLd*LR^4*
      LRd^3 + 1/24*nf^4*T^2*h^9*p*LL*LR^3*LRd^4 + 1/12*nf^4*T^2*h^9*p*LL*LLd^2
      *LR^3*LRd^2 + 1/12*nf^4*T^2*h^9*p*LL^2*LLd*LR^2*LRd^3 + 1/12*nf^4*T^2*
      h^9*p*LL^2*LLd^3*LR^2*LRd + 1/12*nf^4*T^2*h^9*p*LL^3*LLd^2*LR*LRd^2 + 1/
      24*nf^4*T^2*h^9*p*LL^3*LLd^4*LR + 1/24*nf^4*T^2*h^9*p*LL^4*LLd^3*LRd + 1/
      12*nf^4*T^2*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 1/12*nf^4*T^2*h^9*p*QR^2*QRd^5*
      LLd + 1/12*nf^4*T^2*h^9*p*QR^3*LL*LR^2*LRd^2 + 1/12*nf^4*T^2*h^9*p*QR^5*
      QRd^2*LL - 1/12*nf^4*T^2*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 1/12*nf^4*T^2*h^9*
      p*QLd*QRd^5*LLd^2 - 1/24*nf^4*T^2*h^9*p*QLd*QR^4*QRd^3 - 1/12*nf^4*T^2*
      h^9*p*QLd^2*QRd*LL^2*LLd^3 + 1/12*nf^4*T^2*h^9*p*QLd^2*QR^2*QRd^3*LLd +
      1/12*nf^4*T^2*h^9*p*QLd^3*LL^2*LLd^2*LRd - 1/6*nf^4*T^2*h^9*p*QLd^3*
      QRd^3*LRd^2 - 1/6*nf^4*T^2*h^9*p*QLd^3*QRd^3*LLd^2 + 1/12*nf^4*T^2*h^9*p
      *QLd^3*QR^2*QRd^2*LRd - 1/12*nf^4*T^2*h^9*p*QLd^5*QRd*LRd^2 - 1/12*nf^4*
      T^2*h^9*p*QL*QR^2*LR^3*LRd^2 - 1/24*nf^4*T^2*h^9*p*QL*QR^3*QRd^4 - 1/12*
      nf^4*T^2*h^9*p*QL*QR^5*LL^2 - 1/12*nf^4*T^2*h^9*p*QL*QLd^2*QR^3*QRd^2 -
      1/12*nf^4*T^2*h^9*p*QL^2*QR*LL^3*LLd^2 + 1/12*nf^4*T^2*h^9*p*QL^2*QR^3*
      QRd^2*LL - 1/12*nf^4*T^2*h^9*p*QL^2*QLd*QR^2*QRd^3 + 1/12*nf^4*T^2*h^9*p
      *QL^2*QLd^2*QRd^3*LLd + 1/12*nf^4*T^2*h^9*p*QL^2*QLd^2*QR^3*LL + 1/12*
      nf^4*T^2*h^9*p*QL^2*QLd^3*QRd^2*LRd - 1/12*nf^4*T^2*h^9*p*QL^2*QLd^3*
      QR^2*QRd + 1/12*nf^4*T^2*h^9*p*QL^2*QLd^5*LRd + 1/12*nf^4*T^2*h^9*p*QL^3
      *LL^2*LLd^2*LR + 1/12*nf^4*T^2*h^9*p*QL^3*QR^2*QRd^2*LR - 1/6*nf^4*T^2*
      h^9*p*QL^3*QR^3*LR^2 - 1/6*nf^4*T^2*h^9*p*QL^3*QR^3*LL^2 - 1/12*nf^4*T^2
      *h^9*p*QL^3*QLd^2*QR*QRd^2 + 1/12*nf^4*T^2*h^9*p*QL^3*QLd^2*QR^2*LR - 1/
      24*nf^4*T^2*h^9*p*QL^3*QLd^4*QR - 1/24*nf^4*T^2*h^9*p*QL^4*QLd^3*QRd - 1/
      12*nf^4*T^2*h^9*p*QL^5*QR*LR^2 + 1/12*nf^4*T^2*h^9*p*QL^5*QLd^2*LR + 5/3
      *nf^4*T^2*h^9*p*G*QRd^3*LLd^2*LR + 1/2*nf^4*T^2*h^9*p*G*QR*QRd*LR^2*
      LRd^2 + 1/2*nf^4*T^2*h^9*p*G*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*T^2*h^9*p*G*QR
      *QRd*LL^2*LRd^2 + 1/2*nf^4*T^2*h^9*p*G*QR*QRd*LL^2*LLd^2 + 5/3*nf^4*T^2*
      h^9*p*G*QR^3*LL^2*LRd + 29/18*nf^4*T^2*h^9*p*G*QR^3*QRd^3 + 10/3*nf^4*
      T^2*h^9*p*G*QLd*QR*QRd^3*LLd + 1/2*nf^4*T^2*h^9*p*G*QLd^2*QR^3*QRd + 5/3
      *nf^4*T^2*h^9*p*G*QLd^3*LL*LRd^2 + 10/3*nf^4*T^2*h^9*p*G*QL*QR^3*QRd*LL
       + 1/2*nf^4*T^2*h^9*p*G*QL*QLd*LR^2*LRd^2 + 1/2*nf^4*T^2*h^9*p*G*QL*QLd*
      LLd^2*LR^2 + 1/2*nf^4*T^2*h^9*p*G*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*T^2*h^9*p
      *G*QL*QLd*LL^2*LLd^2 + 1/2*nf^4*T^2*h^9*p*G*QL*QLd*QR^2*QRd^2 + 10/3*
      nf^4*T^2*h^9*p*G*QL*QLd^3*QRd*LRd + 1/2*nf^4*T^2*h^9*p*G*QL*QLd^3*QR^2
       + 1/2*nf^4*T^2*h^9*p*G*QL^2*QR*QRd^3 + 1/2*nf^4*T^2*h^9*p*G*QL^2*QLd^2*
      QR*QRd + 5/3*nf^4*T^2*h^9*p*G*QL^3*LLd*LR^2 + 1/2*nf^4*T^2*h^9*p*G*QL^3*
      QLd*QRd^2 + 10/3*nf^4*T^2*h^9*p*G*QL^3*QLd*QR*LR + 29/18*nf^4*T^2*h^9*p*
      G*QL^3*QLd^3 + 12*nf^4*T^2*h^9*p*G^2*LLd*LR^2*LRd + 12*nf^4*T^2*h^9*p*
      G^2*LL*LR*LRd^2 + 12*nf^4*T^2*h^9*p*G^2*LL*LLd^2*LR + 12*nf^4*T^2*h^9*p*
      G^2*LL^2*LLd*LRd + 25*nf^4*T^2*h^9*p*G^2*QRd^3*LLd + 74*nf^4*T^2*h^9*p*
      G^2*QR*QRd*LLd*LR + 74*nf^4*T^2*h^9*p*G^2*QR*QRd*LL*LRd + 25*nf^4*T^2*
      h^9*p*G^2*QR^3*LL + 75*nf^4*T^2*h^9*p*G^2*QLd*QRd^2*LRd + 74*nf^4*T^2*
      h^9*p*G^2*QLd*QR*LR*LRd + 74*nf^4*T^2*h^9*p*G^2*QLd*QR*LL*LLd + 162*nf^4
      *T^2*h^9*p*G^2*QLd*QR^2*QRd + 75*nf^4*T^2*h^9*p*G^2*QLd^2*QRd*LLd + 25*
      nf^4*T^2*h^9*p*G^2*QLd^3*LRd + 74*nf^4*T^2*h^9*p*G^2*QL*QRd*LR*LRd + 74*
      nf^4*T^2*h^9*p*G^2*QL*QRd*LL*LLd + 162*nf^4*T^2*h^9*p*G^2*QL*QR*QRd^2 +
      75*nf^4*T^2*h^9*p*G^2*QL*QR^2*LR + 74*nf^4*T^2*h^9*p*G^2*QL*QLd*LLd*LR
       + 74*nf^4*T^2*h^9*p*G^2*QL*QLd*LL*LRd + 162*nf^4*T^2*h^9*p*G^2*QL*QLd^2
      *QR + 75*nf^4*T^2*h^9*p*G^2*QL^2*QR*LL + 162*nf^4*T^2*h^9*p*G^2*QL^2*QLd
      *QRd + 25*nf^4*T^2*h^9*p*G^2*QL^3*LR - 1/6*nf^4*T^2*h^9*p*W*LR^3*LRd^3
       + 3/2*nf^4*T^2*h^9*p*W*LLd^2*LR^3*LRd + 3/2*nf^4*T^2*h^9*p*W*LL*LLd*
      LR^2*LRd^2 + 3/2*nf^4*T^2*h^9*p*W*LL*LLd^3*LR^2 + 3/2*nf^4*T^2*h^9*p*W*
      LL^2*LR*LRd^3 + 3/2*nf^4*T^2*h^9*p*W*LL^2*LLd^2*LR*LRd + 3/2*nf^4*T^2*
      h^9*p*W*LL^3*LLd*LRd^2 - 1/6*nf^4*T^2*h^9*p*W*LL^3*LLd^3 - 3/2*nf^4*T^2*
      h^9*p*W*QRd^3*LR*LRd^2 - 4*nf^4*T^2*h^9*p*W*QRd^3*LLd^2*LR + 3/2*nf^4*
      T^2*h^9*p*W*QR*QRd*LR^2*LRd^2 + 3/2*nf^4*T^2*h^9*p*W*QR*QRd*LLd^2*LR^2
       + 3/2*nf^4*T^2*h^9*p*W*QR*QRd*LL^2*LRd^2 + 3/2*nf^4*T^2*h^9*p*W*QR*QRd*
      LL^2*LLd^2 - 3/4*nf^4*T^2*h^9*p*W*QR*QRd^4*LRd + 3*nf^4*T^2*h^9*p*W*QR^2
      *QRd^2*LR*LRd + 3*nf^4*T^2*h^9*p*W*QR^2*QRd^2*LL*LLd - 3/2*nf^4*T^2*h^9*
      p*W*QR^3*LR^2*LRd - 4*nf^4*T^2*h^9*p*W*QR^3*LL^2*LRd + 3*nf^4*T^2*h^9*p*
      W*QR^3*QRd^3 - 3/4*nf^4*T^2*h^9*p*W*QR^4*QRd*LR - 3/2*nf^4*T^2*h^9*p*W*
      QLd*QRd^2*LL*LRd^2 - 3/2*nf^4*T^2*h^9*p*W*QLd*QRd^2*LL*LLd^2 - 3/4*nf^4*
      T^2*h^9*p*W*QLd*QR^4*LL - 3/2*nf^4*T^2*h^9*p*W*QLd^2*QRd*LR*LRd^2 - 3/2*
      nf^4*T^2*h^9*p*W*QLd^2*QRd*LLd^2*LR - 3/2*nf^4*T^2*h^9*p*W*QLd^2*QR*
      QRd^2*LRd + 3*nf^4*T^2*h^9*p*W*QLd^2*QR^2*LR*LRd + 3*nf^4*T^2*h^9*p*W*
      QLd^2*QR^2*LL*LLd + 3*nf^4*T^2*h^9*p*W*QLd^2*QR^3*QRd - 4*nf^4*T^2*h^9*p
      *W*QLd^3*LL*LRd^2 - 3/2*nf^4*T^2*h^9*p*W*QLd^3*LL*LLd^2 - 3/4*nf^4*T^2*
      h^9*p*W*QLd^4*QR*LRd - 3/4*nf^4*T^2*h^9*p*W*QL*QRd^4*LLd - 3/2*nf^4*T^2*
      h^9*p*W*QL*QR^2*LLd*LR^2 - 3/2*nf^4*T^2*h^9*p*W*QL*QR^2*LL^2*LLd + 3/2*
      nf^4*T^2*h^9*p*W*QL*QLd*LR^2*LRd^2 + 3/2*nf^4*T^2*h^9*p*W*QL*QLd*LLd^2*
      LR^2 + 3/2*nf^4*T^2*h^9*p*W*QL*QLd*LL^2*LRd^2 + 3/2*nf^4*T^2*h^9*p*W*QL*
      QLd*LL^2*LLd^2 + 3*nf^4*T^2*h^9*p*W*QL*QLd*QR^2*QRd^2 - 3/2*nf^4*T^2*h^9
      *p*W*QL*QLd^2*QRd^2*LLd + 3*nf^4*T^2*h^9*p*W*QL*QLd^3*QR^2 - 3/4*nf^4*
      T^2*h^9*p*W*QL*QLd^4*LLd + 3*nf^4*T^2*h^9*p*W*QL^2*QRd^2*LR*LRd + 3*nf^4
      *T^2*h^9*p*W*QL^2*QRd^2*LL*LLd - 3/2*nf^4*T^2*h^9*p*W*QL^2*QR*LR^2*LRd
       - 3/2*nf^4*T^2*h^9*p*W*QL^2*QR*LL^2*LRd + 3*nf^4*T^2*h^9*p*W*QL^2*QR*
      QRd^3 - 3/2*nf^4*T^2*h^9*p*W*QL^2*QR^2*QRd*LR - 3/2*nf^4*T^2*h^9*p*W*
      QL^2*QLd*QR^2*LL + 3*nf^4*T^2*h^9*p*W*QL^2*QLd^2*LR*LRd + 3*nf^4*T^2*h^9
      *p*W*QL^2*QLd^2*LL*LLd + 3*nf^4*T^2*h^9*p*W*QL^2*QLd^2*QR*QRd - 4*nf^4*
      T^2*h^9*p*W*QL^3*LLd*LR^2 - 3/2*nf^4*T^2*h^9*p*W*QL^3*LL^2*LLd + 3*nf^4*
      T^2*h^9*p*W*QL^3*QLd*QRd^2 + 3*nf^4*T^2*h^9*p*W*QL^3*QLd^3 - 3/4*nf^4*
      T^2*h^9*p*W*QL^4*QRd*LR - 3/4*nf^4*T^2*h^9*p*W*QL^4*QLd*LL + 200/3*nf^4*
      T^2*h^9*p*W*G*QRd^3*LLd + 200*nf^4*T^2*h^9*p*W*G*QR*QRd*LLd*LR + 200*
      nf^4*T^2*h^9*p*W*G*QR*QRd*LL*LRd + 200/3*nf^4*T^2*h^9*p*W*G*QR^3*LL +
      200*nf^4*T^2*h^9*p*W*G*QLd*QRd^2*LRd + 200*nf^4*T^2*h^9*p*W*G*QLd*QR*LR*
      LRd + 200*nf^4*T^2*h^9*p*W*G*QLd*QR*LL*LLd + 400*nf^4*T^2*h^9*p*W*G*QLd*
      QR^2*QRd + 200*nf^4*T^2*h^9*p*W*G*QLd^2*QRd*LLd + 200/3*nf^4*T^2*h^9*p*W
      *G*QLd^3*LRd + 200*nf^4*T^2*h^9*p*W*G*QL*QRd*LR*LRd + 200*nf^4*T^2*h^9*p
      *W*G*QL*QRd*LL*LLd + 400*nf^4*T^2*h^9*p*W*G*QL*QR*QRd^2 + 200*nf^4*T^2*
      h^9*p*W*G*QL*QR^2*LR + 200*nf^4*T^2*h^9*p*W*G*QL*QLd*LLd*LR + 200*nf^4*
      T^2*h^9*p*W*G*QL*QLd*LL*LRd + 400*nf^4*T^2*h^9*p*W*G*QL*QLd^2*QR + 200*
      nf^4*T^2*h^9*p*W*G*QL^2*QR*LL + 400*nf^4*T^2*h^9*p*W*G*QL^2*QLd*QRd +
      200/3*nf^4*T^2*h^9*p*W*G*QL^3*LR + 136*nf^4*T^2*h^9*p*W^2*LLd*LR^2*LRd
       + 136*nf^4*T^2*h^9*p*W^2*LL*LR*LRd^2 + 136*nf^4*T^2*h^9*p*W^2*LL*LLd^2*
      LR + 136*nf^4*T^2*h^9*p*W^2*LL^2*LLd*LRd + 136/3*nf^4*T^2*h^9*p*W^2*
      QRd^3*LLd + 272*nf^4*T^2*h^9*p*W^2*QR*QRd*LLd*LR + 272*nf^4*T^2*h^9*p*
      W^2*QR*QRd*LL*LRd + 136/3*nf^4*T^2*h^9*p*W^2*QR^3*LL + 136*nf^4*T^2*h^9*
      p*W^2*QLd*QRd^2*LRd + 272*nf^4*T^2*h^9*p*W^2*QLd*QR*LR*LRd + 272*nf^4*
      T^2*h^9*p*W^2*QLd*QR*LL*LLd + 272*nf^4*T^2*h^9*p*W^2*QLd*QR^2*QRd + 136*
      nf^4*T^2*h^9*p*W^2*QLd^2*QRd*LLd + 136/3*nf^4*T^2*h^9*p*W^2*QLd^3*LRd +
      272*nf^4*T^2*h^9*p*W^2*QL*QRd*LR*LRd + 272*nf^4*T^2*h^9*p*W^2*QL*QRd*LL*
      LLd + 272*nf^4*T^2*h^9*p*W^2*QL*QR*QRd^2 + 136*nf^4*T^2*h^9*p*W^2*QL*
      QR^2*LR + 272*nf^4*T^2*h^9*p*W^2*QL*QLd*LLd*LR + 272*nf^4*T^2*h^9*p*W^2*
      QL*QLd*LL*LRd + 272*nf^4*T^2*h^9*p*W^2*QL*QLd^2*QR + 136*nf^4*T^2*h^9*p*
      W^2*QL^2*QR*LL + 272*nf^4*T^2*h^9*p*W^2*QL^2*QLd*QRd + 136/3*nf^4*T^2*
      h^9*p*W^2*QL^3*LR - 11/18*nf^4*T^2*h^9*p*B*LR^3*LRd^3 + 1/2*nf^4*T^2*h^9
      *p*B*LLd^2*LR^3*LRd + 1/2*nf^4*T^2*h^9*p*B*LL*LLd*LR^2*LRd^2 + 1/2*nf^4*
      T^2*h^9*p*B*LL*LLd^3*LR^2 + 1/2*nf^4*T^2*h^9*p*B*LL^2*LR*LRd^3 + 1/2*
      nf^4*T^2*h^9*p*B*LL^2*LLd^2*LR*LRd + 1/2*nf^4*T^2*h^9*p*B*LL^3*LLd*LRd^2
       - 11/18*nf^4*T^2*h^9*p*B*LL^3*LLd^3 - 1/2*nf^4*T^2*h^9*p*B*QRd^3*LR*
      LRd^2 - 13/6*nf^4*T^2*h^9*p*B*QRd^3*LLd^2*LR + 1/2*nf^4*T^2*h^9*p*B*QR*
      QRd*LR^2*LRd^2 + 1/2*nf^4*T^2*h^9*p*B*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*T^2*
      h^9*p*B*QR*QRd*LL^2*LRd^2 + 1/2*nf^4*T^2*h^9*p*B*QR*QRd*LL^2*LLd^2 - 1/4
      *nf^4*T^2*h^9*p*B*QR*QRd^4*LRd + nf^4*T^2*h^9*p*B*QR^2*QRd^2*LR*LRd +
      nf^4*T^2*h^9*p*B*QR^2*QRd^2*LL*LLd - 1/2*nf^4*T^2*h^9*p*B*QR^3*LR^2*LRd
       - 13/6*nf^4*T^2*h^9*p*B*QR^3*LL^2*LRd + nf^4*T^2*h^9*p*B*QR^3*QRd^3 - 1/
      4*nf^4*T^2*h^9*p*B*QR^4*QRd*LR - 1/2*nf^4*T^2*h^9*p*B*QLd*QRd^2*LL*LRd^2
       - 1/2*nf^4*T^2*h^9*p*B*QLd*QRd^2*LL*LLd^2 - 1/4*nf^4*T^2*h^9*p*B*QLd*
      QR^4*LL - 1/2*nf^4*T^2*h^9*p*B*QLd^2*QRd*LR*LRd^2 - 1/2*nf^4*T^2*h^9*p*B
      *QLd^2*QRd*LLd^2*LR - 1/2*nf^4*T^2*h^9*p*B*QLd^2*QR*QRd^2*LRd + nf^4*T^2
      *h^9*p*B*QLd^2*QR^2*LR*LRd + nf^4*T^2*h^9*p*B*QLd^2*QR^2*LL*LLd + nf^4*
      T^2*h^9*p*B*QLd^2*QR^3*QRd - 13/6*nf^4*T^2*h^9*p*B*QLd^3*LL*LRd^2 - 1/2*
      nf^4*T^2*h^9*p*B*QLd^3*LL*LLd^2 - 1/4*nf^4*T^2*h^9*p*B*QLd^4*QR*LRd - 1/
      4*nf^4*T^2*h^9*p*B*QL*QRd^4*LLd - 1/2*nf^4*T^2*h^9*p*B*QL*QR^2*LLd*LR^2
       - 1/2*nf^4*T^2*h^9*p*B*QL*QR^2*LL^2*LLd + 1/2*nf^4*T^2*h^9*p*B*QL*QLd*
      LR^2*LRd^2 + 1/2*nf^4*T^2*h^9*p*B*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T^2*h^9*p
      *B*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*T^2*h^9*p*B*QL*QLd*LL^2*LLd^2 + nf^4*T^2
      *h^9*p*B*QL*QLd*QR^2*QRd^2 - 1/2*nf^4*T^2*h^9*p*B*QL*QLd^2*QRd^2*LLd +
      nf^4*T^2*h^9*p*B*QL*QLd^3*QR^2 - 1/4*nf^4*T^2*h^9*p*B*QL*QLd^4*LLd +
      nf^4*T^2*h^9*p*B*QL^2*QRd^2*LR*LRd + nf^4*T^2*h^9*p*B*QL^2*QRd^2*LL*LLd
       - 1/2*nf^4*T^2*h^9*p*B*QL^2*QR*LR^2*LRd - 1/2*nf^4*T^2*h^9*p*B*QL^2*QR*
      LL^2*LRd + nf^4*T^2*h^9*p*B*QL^2*QR*QRd^3 - 1/2*nf^4*T^2*h^9*p*B*QL^2*
      QR^2*QRd*LR - 1/2*nf^4*T^2*h^9*p*B*QL^2*QLd*QR^2*LL + nf^4*T^2*h^9*p*B*
      QL^2*QLd^2*LR*LRd + nf^4*T^2*h^9*p*B*QL^2*QLd^2*LL*LLd + nf^4*T^2*h^9*p*
      B*QL^2*QLd^2*QR*QRd - 13/6*nf^4*T^2*h^9*p*B*QL^3*LLd*LR^2 - 1/2*nf^4*T^2
      *h^9*p*B*QL^3*LL^2*LLd + nf^4*T^2*h^9*p*B*QL^3*QLd*QRd^2 + nf^4*T^2*h^9*
      p*B*QL^3*QLd^3 - 1/4*nf^4*T^2*h^9*p*B*QL^4*QRd*LR - 1/4*nf^4*T^2*h^9*p*B
      *QL^4*QLd*LL + 50/3*nf^4*T^2*h^9*p*B*G*QRd^3*LLd + 50*nf^4*T^2*h^9*p*B*G
      *QR*QRd*LLd*LR + 50*nf^4*T^2*h^9*p*B*G*QR*QRd*LL*LRd + 50/3*nf^4*T^2*h^9
      *p*B*G*QR^3*LL + 50*nf^4*T^2*h^9*p*B*G*QLd*QRd^2*LRd + 50*nf^4*T^2*h^9*p
      *B*G*QLd*QR*LR*LRd + 50*nf^4*T^2*h^9*p*B*G*QLd*QR*LL*LLd + 100*nf^4*T^2*
      h^9*p*B*G*QLd*QR^2*QRd + 50*nf^4*T^2*h^9*p*B*G*QLd^2*QRd*LLd + 50/3*nf^4
      *T^2*h^9*p*B*G*QLd^3*LRd + 50*nf^4*T^2*h^9*p*B*G*QL*QRd*LR*LRd + 50*nf^4
      *T^2*h^9*p*B*G*QL*QRd*LL*LLd + 100*nf^4*T^2*h^9*p*B*G*QL*QR*QRd^2 + 50*
      nf^4*T^2*h^9*p*B*G*QL*QR^2*LR + 50*nf^4*T^2*h^9*p*B*G*QL*QLd*LLd*LR + 50
      *nf^4*T^2*h^9*p*B*G*QL*QLd*LL*LRd + 100*nf^4*T^2*h^9*p*B*G*QL*QLd^2*QR
       + 50*nf^4*T^2*h^9*p*B*G*QL^2*QR*LL + 100*nf^4*T^2*h^9*p*B*G*QL^2*QLd*
      QRd + 50/3*nf^4*T^2*h^9*p*B*G*QL^3*LR + 100*nf^4*T^2*h^9*p*B*W*LLd*LR^2*
      LRd + 100*nf^4*T^2*h^9*p*B*W*LL*LR*LRd^2 + 100*nf^4*T^2*h^9*p*B*W*LL*
      LLd^2*LR + 100*nf^4*T^2*h^9*p*B*W*LL^2*LLd*LRd + 100/3*nf^4*T^2*h^9*p*B*
      W*QRd^3*LLd + 200*nf^4*T^2*h^9*p*B*W*QR*QRd*LLd*LR + 200*nf^4*T^2*h^9*p*
      B*W*QR*QRd*LL*LRd + 100/3*nf^4*T^2*h^9*p*B*W*QR^3*LL + 100*nf^4*T^2*h^9*
      p*B*W*QLd*QRd^2*LRd + 200*nf^4*T^2*h^9*p*B*W*QLd*QR*LR*LRd + 200*nf^4*
      T^2*h^9*p*B*W*QLd*QR*LL*LLd + 200*nf^4*T^2*h^9*p*B*W*QLd*QR^2*QRd + 100*
      nf^4*T^2*h^9*p*B*W*QLd^2*QRd*LLd + 100/3*nf^4*T^2*h^9*p*B*W*QLd^3*LRd +
      200*nf^4*T^2*h^9*p*B*W*QL*QRd*LR*LRd + 200*nf^4*T^2*h^9*p*B*W*QL*QRd*LL*
      LLd + 200*nf^4*T^2*h^9*p*B*W*QL*QR*QRd^2 + 100*nf^4*T^2*h^9*p*B*W*QL*
      QR^2*LR + 200*nf^4*T^2*h^9*p*B*W*QL*QLd*LLd*LR + 200*nf^4*T^2*h^9*p*B*W*
      QL*QLd*LL*LRd + 200*nf^4*T^2*h^9*p*B*W*QL*QLd^2*QR + 100*nf^4*T^2*h^9*p*
      B*W*QL^2*QR*LL + 200*nf^4*T^2*h^9*p*B*W*QL^2*QLd*QRd + 100/3*nf^4*T^2*
      h^9*p*B*W*QL^3*LR + 12*nf^4*T^2*h^9*p*B^2*LLd*LR^2*LRd + 12*nf^4*T^2*h^9
      *p*B^2*LL*LR*LRd^2 + 12*nf^4*T^2*h^9*p*B^2*LL*LLd^2*LR + 12*nf^4*T^2*h^9
      *p*B^2*LL^2*LLd*LRd + 4*nf^4*T^2*h^9*p*B^2*QRd^3*LLd + 24*nf^4*T^2*h^9*p
      *B^2*QR*QRd*LLd*LR + 24*nf^4*T^2*h^9*p*B^2*QR*QRd*LL*LRd + 4*nf^4*T^2*
      h^9*p*B^2*QR^3*LL + 12*nf^4*T^2*h^9*p*B^2*QLd*QRd^2*LRd + 24*nf^4*T^2*
      h^9*p*B^2*QLd*QR*LR*LRd + 24*nf^4*T^2*h^9*p*B^2*QLd*QR*LL*LLd + 24*nf^4*
      T^2*h^9*p*B^2*QLd*QR^2*QRd + 12*nf^4*T^2*h^9*p*B^2*QLd^2*QRd*LLd + 4*
      nf^4*T^2*h^9*p*B^2*QLd^3*LRd + 24*nf^4*T^2*h^9*p*B^2*QL*QRd*LR*LRd + 24*
      nf^4*T^2*h^9*p*B^2*QL*QRd*LL*LLd + 24*nf^4*T^2*h^9*p*B^2*QL*QR*QRd^2 +
      12*nf^4*T^2*h^9*p*B^2*QL*QR^2*LR + 24*nf^4*T^2*h^9*p*B^2*QL*QLd*LLd*LR
       + 24*nf^4*T^2*h^9*p*B^2*QL*QLd*LL*LRd + 24*nf^4*T^2*h^9*p*B^2*QL*QLd^2*
      QR + 12*nf^4*T^2*h^9*p*B^2*QL^2*QR*LL + 24*nf^4*T^2*h^9*p*B^2*QL^2*QLd*
      QRd + 4*nf^4*T^2*h^9*p*B^2*QL^3*LR - 17/36*nf^4*T^2*h^9*p^3*LR^3*LRd^3
       + 13/12*nf^4*T^2*h^9*p^3*LLd^2*LR^3*LRd - 1/4*nf^4*T^2*h^9*p^3*LL*LLd*
      LR^2*LRd^2 + 13/12*nf^4*T^2*h^9*p^3*LL*LLd^3*LR^2 + 13/12*nf^4*T^2*h^9*
      p^3*LL^2*LR*LRd^3 - 1/4*nf^4*T^2*h^9*p^3*LL^2*LLd^2*LR*LRd + 13/12*nf^4*
      T^2*h^9*p^3*LL^3*LLd*LRd^2 - 17/36*nf^4*T^2*h^9*p^3*LL^3*LLd^3 - 5/12*
      nf^4*T^2*h^9*p^3*QRd^3*LR*LRd^2 - 1/12*nf^4*T^2*h^9*p^3*QRd^3*LLd^2*LR
       + 2/3*nf^4*T^2*h^9*p^3*QRd^3*LL*LLd*LRd - 1/4*nf^4*T^2*h^9*p^3*QR*QRd*
      LR^2*LRd^2 + 3/4*nf^4*T^2*h^9*p^3*QR*QRd*LLd^2*LR^2 + 3/4*nf^4*T^2*h^9*
      p^3*QR*QRd*LL^2*LRd^2 - 1/4*nf^4*T^2*h^9*p^3*QR*QRd*LL^2*LLd^2 - 3/8*
      nf^4*T^2*h^9*p^3*QR*QRd^4*LRd - 1/2*nf^4*T^2*h^9*p^3*QR^2*QRd^2*LR*LRd
       - 1/2*nf^4*T^2*h^9*p^3*QR^2*QRd^2*LL*LLd - 5/12*nf^4*T^2*h^9*p^3*QR^3*
      LR^2*LRd + 2/3*nf^4*T^2*h^9*p^3*QR^3*LL*LLd*LR - 1/12*nf^4*T^2*h^9*p^3*
      QR^3*LL^2*LRd - 1/2*nf^4*T^2*h^9*p^3*QR^3*QRd^3 - 3/8*nf^4*T^2*h^9*p^3*
      QR^4*QRd*LR - 3/4*nf^4*T^2*h^9*p^3*QLd*QRd^2*LL*LRd^2 + 1/4*nf^4*T^2*h^9
      *p^3*QLd*QRd^2*LL*LLd^2 - 3/8*nf^4*T^2*h^9*p^3*QLd*QR^4*LL + 1/4*nf^4*
      T^2*h^9*p^3*QLd^2*QRd*LR*LRd^2 - 3/4*nf^4*T^2*h^9*p^3*QLd^2*QRd*LLd^2*LR
       + 1/4*nf^4*T^2*h^9*p^3*QLd^2*QR*QRd^2*LRd + 3/2*nf^4*T^2*h^9*p^3*QLd^2*
      QR^2*LR*LRd + 3/2*nf^4*T^2*h^9*p^3*QLd^2*QR^2*LL*LLd + 3/2*nf^4*T^2*h^9*
      p^3*QLd^2*QR^3*QRd + 2/3*nf^4*T^2*h^9*p^3*QLd^3*LLd*LR*LRd - 1/12*nf^4*
      T^2*h^9*p^3*QLd^3*LL*LRd^2 - 5/12*nf^4*T^2*h^9*p^3*QLd^3*LL*LLd^2 - 3/8*
      nf^4*T^2*h^9*p^3*QLd^4*QR*LRd - 3/8*nf^4*T^2*h^9*p^3*QL*QRd^4*LLd - 3/4*
      nf^4*T^2*h^9*p^3*QL*QR^2*LLd*LR^2 + 1/4*nf^4*T^2*h^9*p^3*QL*QR^2*LL^2*
      LLd - 1/4*nf^4*T^2*h^9*p^3*QL*QLd*LR^2*LRd^2 + 3/4*nf^4*T^2*h^9*p^3*QL*
      QLd*LLd^2*LR^2 + 3/4*nf^4*T^2*h^9*p^3*QL*QLd*LL^2*LRd^2 - 1/4*nf^4*T^2*
      h^9*p^3*QL*QLd*LL^2*LLd^2 - 1/2*nf^4*T^2*h^9*p^3*QL*QLd*QR^2*QRd^2 + 1/4
      *nf^4*T^2*h^9*p^3*QL*QLd^2*QRd^2*LLd + 3/2*nf^4*T^2*h^9*p^3*QL*QLd^3*
      QR^2 - 3/8*nf^4*T^2*h^9*p^3*QL*QLd^4*LLd + 3/2*nf^4*T^2*h^9*p^3*QL^2*
      QRd^2*LR*LRd + 3/2*nf^4*T^2*h^9*p^3*QL^2*QRd^2*LL*LLd + 1/4*nf^4*T^2*h^9
      *p^3*QL^2*QR*LR^2*LRd - 3/4*nf^4*T^2*h^9*p^3*QL^2*QR*LL^2*LRd + 3/2*nf^4
      *T^2*h^9*p^3*QL^2*QR*QRd^3 + 1/4*nf^4*T^2*h^9*p^3*QL^2*QR^2*QRd*LR + 1/4
      *nf^4*T^2*h^9*p^3*QL^2*QLd*QR^2*LL - 1/2*nf^4*T^2*h^9*p^3*QL^2*QLd^2*LR*
      LRd - 1/2*nf^4*T^2*h^9*p^3*QL^2*QLd^2*LL*LLd - 1/2*nf^4*T^2*h^9*p^3*QL^2
      *QLd^2*QR*QRd - 1/12*nf^4*T^2*h^9*p^3*QL^3*LLd*LR^2 + 2/3*nf^4*T^2*h^9*
      p^3*QL^3*LL*LR*LRd - 5/12*nf^4*T^2*h^9*p^3*QL^3*LL^2*LLd + 3/2*nf^4*T^2*
      h^9*p^3*QL^3*QLd*QRd^2 - 1/2*nf^4*T^2*h^9*p^3*QL^3*QLd^3 - 3/8*nf^4*T^2*
      h^9*p^3*QL^4*QRd*LR - 3/8*nf^4*T^2*h^9*p^3*QL^4*QLd*LL + 167/3*nf^4*T^2*
      h^9*p^3*G*QRd^3*LLd + 167*nf^4*T^2*h^9*p^3*G*QR*QRd*LLd*LR + 167*nf^4*
      T^2*h^9*p^3*G*QR*QRd*LL*LRd + 167/3*nf^4*T^2*h^9*p^3*G*QR^3*LL + 167*
      nf^4*T^2*h^9*p^3*G*QLd*QRd^2*LRd + 167*nf^4*T^2*h^9*p^3*G*QLd*QR*LR*LRd
       + 167*nf^4*T^2*h^9*p^3*G*QLd*QR*LL*LLd + 334*nf^4*T^2*h^9*p^3*G*QLd*
      QR^2*QRd + 167*nf^4*T^2*h^9*p^3*G*QLd^2*QRd*LLd + 167/3*nf^4*T^2*h^9*p^3
      *G*QLd^3*LRd + 167*nf^4*T^2*h^9*p^3*G*QL*QRd*LR*LRd + 167*nf^4*T^2*h^9*
      p^3*G*QL*QRd*LL*LLd + 334*nf^4*T^2*h^9*p^3*G*QL*QR*QRd^2 + 167*nf^4*T^2*
      h^9*p^3*G*QL*QR^2*LR + 167*nf^4*T^2*h^9*p^3*G*QL*QLd*LLd*LR + 167*nf^4*
      T^2*h^9*p^3*G*QL*QLd*LL*LRd + 334*nf^4*T^2*h^9*p^3*G*QL*QLd^2*QR + 167*
      nf^4*T^2*h^9*p^3*G*QL^2*QR*LL + 334*nf^4*T^2*h^9*p^3*G*QL^2*QLd*QRd +
      167/3*nf^4*T^2*h^9*p^3*G*QL^3*LR + 334*nf^4*T^2*h^9*p^3*W*LLd*LR^2*LRd
       + 334*nf^4*T^2*h^9*p^3*W*LL*LR*LRd^2 + 334*nf^4*T^2*h^9*p^3*W*LL*LLd^2*
      LR + 334*nf^4*T^2*h^9*p^3*W*LL^2*LLd*LRd + 334/3*nf^4*T^2*h^9*p^3*W*
      QRd^3*LLd + 668*nf^4*T^2*h^9*p^3*W*QR*QRd*LLd*LR + 668*nf^4*T^2*h^9*p^3*
      W*QR*QRd*LL*LRd + 334/3*nf^4*T^2*h^9*p^3*W*QR^3*LL + 334*nf^4*T^2*h^9*
      p^3*W*QLd*QRd^2*LRd + 668*nf^4*T^2*h^9*p^3*W*QLd*QR*LR*LRd + 668*nf^4*
      T^2*h^9*p^3*W*QLd*QR*LL*LLd + 668*nf^4*T^2*h^9*p^3*W*QLd*QR^2*QRd + 334*
      nf^4*T^2*h^9*p^3*W*QLd^2*QRd*LLd + 334/3*nf^4*T^2*h^9*p^3*W*QLd^3*LRd +
      668*nf^4*T^2*h^9*p^3*W*QL*QRd*LR*LRd + 668*nf^4*T^2*h^9*p^3*W*QL*QRd*LL*
      LLd + 668*nf^4*T^2*h^9*p^3*W*QL*QR*QRd^2 + 334*nf^4*T^2*h^9*p^3*W*QL*
      QR^2*LR + 668*nf^4*T^2*h^9*p^3*W*QL*QLd*LLd*LR + 668*nf^4*T^2*h^9*p^3*W*
      QL*QLd*LL*LRd + 668*nf^4*T^2*h^9*p^3*W*QL*QLd^2*QR + 334*nf^4*T^2*h^9*
      p^3*W*QL^2*QR*LL + 668*nf^4*T^2*h^9*p^3*W*QL^2*QLd*QRd + 334/3*nf^4*T^2*
      h^9*p^3*W*QL^3*LR + 167/2*nf^4*T^2*h^9*p^3*B*LLd*LR^2*LRd + 167/2*nf^4*
      T^2*h^9*p^3*B*LL*LR*LRd^2 + 167/2*nf^4*T^2*h^9*p^3*B*LL*LLd^2*LR + 167/2
      *nf^4*T^2*h^9*p^3*B*LL^2*LLd*LRd + 167/6*nf^4*T^2*h^9*p^3*B*QRd^3*LLd +
      167*nf^4*T^2*h^9*p^3*B*QR*QRd*LLd*LR + 167*nf^4*T^2*h^9*p^3*B*QR*QRd*LL*
      LRd + 167/6*nf^4*T^2*h^9*p^3*B*QR^3*LL + 167/2*nf^4*T^2*h^9*p^3*B*QLd*
      QRd^2*LRd + 167*nf^4*T^2*h^9*p^3*B*QLd*QR*LR*LRd + 167*nf^4*T^2*h^9*p^3*
      B*QLd*QR*LL*LLd + 167*nf^4*T^2*h^9*p^3*B*QLd*QR^2*QRd + 167/2*nf^4*T^2*
      h^9*p^3*B*QLd^2*QRd*LLd + 167/6*nf^4*T^2*h^9*p^3*B*QLd^3*LRd + 167*nf^4*
      T^2*h^9*p^3*B*QL*QRd*LR*LRd + 167*nf^4*T^2*h^9*p^3*B*QL*QRd*LL*LLd + 167
      *nf^4*T^2*h^9*p^3*B*QL*QR*QRd^2 + 167/2*nf^4*T^2*h^9*p^3*B*QL*QR^2*LR +
      167*nf^4*T^2*h^9*p^3*B*QL*QLd*LLd*LR + 167*nf^4*T^2*h^9*p^3*B*QL*QLd*LL*
      LRd + 167*nf^4*T^2*h^9*p^3*B*QL*QLd^2*QR + 167/2*nf^4*T^2*h^9*p^3*B*QL^2
      *QR*LL + 167*nf^4*T^2*h^9*p^3*B*QL^2*QLd*QRd + 167/6*nf^4*T^2*h^9*p^3*B*
      QL^3*LR + 90*nf^4*T^2*h^9*p^5*LLd*LR^2*LRd + 90*nf^4*T^2*h^9*p^5*LL*LR*
      LRd^2 + 90*nf^4*T^2*h^9*p^5*LL*LLd^2*LR + 90*nf^4*T^2*h^9*p^5*LL^2*LLd*
      LRd + 30*nf^4*T^2*h^9*p^5*QRd^3*LLd + 180*nf^4*T^2*h^9*p^5*QR*QRd*LLd*LR
       + 180*nf^4*T^2*h^9*p^5*QR*QRd*LL*LRd + 30*nf^4*T^2*h^9*p^5*QR^3*LL + 90
      *nf^4*T^2*h^9*p^5*QLd*QRd^2*LRd + 180*nf^4*T^2*h^9*p^5*QLd*QR*LR*LRd +
      180*nf^4*T^2*h^9*p^5*QLd*QR*LL*LLd + 180*nf^4*T^2*h^9*p^5*QLd*QR^2*QRd
       + 90*nf^4*T^2*h^9*p^5*QLd^2*QRd*LLd + 30*nf^4*T^2*h^9*p^5*QLd^3*LRd +
      180*nf^4*T^2*h^9*p^5*QL*QRd*LR*LRd + 180*nf^4*T^2*h^9*p^5*QL*QRd*LL*LLd
       + 180*nf^4*T^2*h^9*p^5*QL*QR*QRd^2 + 90*nf^4*T^2*h^9*p^5*QL*QR^2*LR +
      180*nf^4*T^2*h^9*p^5*QL*QLd*LLd*LR + 180*nf^4*T^2*h^9*p^5*QL*QLd*LL*LRd
       + 180*nf^4*T^2*h^9*p^5*QL*QLd^2*QR + 90*nf^4*T^2*h^9*p^5*QL^2*QR*LL +
      180*nf^4*T^2*h^9*p^5*QL^2*QLd*QRd + 30*nf^4*T^2*h^9*p^5*QL^3*LR + 1/36*
      nf^4*T^2*h^9*u*LLd*LR^4*LRd^3 + 5/36*nf^4*T^2*h^9*u*LLd^3*LR^4*LRd + 1/
      36*nf^4*T^2*h^9*u*LL*LR^3*LRd^4 + 5/36*nf^4*T^2*h^9*u*LL*LLd^4*LR^3 + 5/
      36*nf^4*T^2*h^9*u*LL^3*LR*LRd^4 + 1/36*nf^4*T^2*h^9*u*LL^3*LLd^4*LR + 5/
      36*nf^4*T^2*h^9*u*LL^4*LLd*LRd^3 + 1/36*nf^4*T^2*h^9*u*LL^4*LLd^3*LRd -
      1/9*nf^4*T^2*h^9*u*QRd^3*LLd^3*LR^2 + 2/9*nf^4*T^2*h^9*u*QRd^3*LL*LR*
      LRd^3 - 1/6*nf^4*T^2*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 2/9*nf^4*T^2*h^9*u*
      QRd^3*LL^2*LLd^3 + 2/9*nf^4*T^2*h^9*u*QRd^6*LLd*LRd + 2/9*nf^4*T^2*h^9*u
      *QR*QRd*LLd^3*LR^3 + 2/9*nf^4*T^2*h^9*u*QR*QRd*LL^3*LRd^3 + 2/9*nf^4*T^2
      *h^9*u*QR^3*LLd*LR^3*LRd - 1/6*nf^4*T^2*h^9*u*QR^3*LL*LLd^2*LR^2 - 1/9*
      nf^4*T^2*h^9*u*QR^3*LL^3*LRd^2 + 2/9*nf^4*T^2*h^9*u*QR^3*LL^3*LLd^2 + 1/
      3*nf^4*T^2*h^9*u*QR^3*QRd^3*LLd*LR + 1/3*nf^4*T^2*h^9*u*QR^3*QRd^3*LL*
      LRd + 2/9*nf^4*T^2*h^9*u*QR^6*LL*LR + 1/6*nf^4*T^2*h^9*u*QLd*QRd^2*LL^2*
      LRd^3 + 1/6*nf^4*T^2*h^9*u*QLd*QRd^5*LRd^2 + 1/9*nf^4*T^2*h^9*u*QLd*QR*
      LR^3*LRd^3 + 1/9*nf^4*T^2*h^9*u*QLd*QR*LL^3*LLd^3 + 11/36*nf^4*T^2*h^9*u
      *QLd*QR^4*QRd^3 + 1/6*nf^4*T^2*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 1/6*nf^4*T^2
      *h^9*u*QLd^2*QR^2*QRd^3*LLd - 1/6*nf^4*T^2*h^9*u*QLd^2*QR^5*LL + 2/9*
      nf^4*T^2*h^9*u*QLd^3*LR^2*LRd^3 - 1/6*nf^4*T^2*h^9*u*QLd^3*LLd^2*LR^2*
      LRd + 2/9*nf^4*T^2*h^9*u*QLd^3*LL*LLd^3*LR - 1/9*nf^4*T^2*h^9*u*QLd^3*
      LL^2*LRd^3 + 5/18*nf^4*T^2*h^9*u*QLd^3*QRd^3*LRd^2 + 5/18*nf^4*T^2*h^9*u
      *QLd^3*QRd^3*LLd^2 + 2/3*nf^4*T^2*h^9*u*QLd^3*QR^3*LR*LRd + 2/3*nf^4*T^2
      *h^9*u*QLd^3*QR^3*LL*LLd + 19/36*nf^4*T^2*h^9*u*QLd^3*QR^4*QRd + 1/6*
      nf^4*T^2*h^9*u*QLd^5*QRd*LLd^2 - 1/6*nf^4*T^2*h^9*u*QLd^5*QR^2*LRd + 2/9
      *nf^4*T^2*h^9*u*QLd^6*LLd*LRd + 1/9*nf^4*T^2*h^9*u*QL*QRd*LR^3*LRd^3 + 1/
      9*nf^4*T^2*h^9*u*QL*QRd*LL^3*LLd^3 + 1/6*nf^4*T^2*h^9*u*QL*QR^2*LLd^2*
      LR^3 + 11/36*nf^4*T^2*h^9*u*QL*QR^3*QRd^4 + 1/6*nf^4*T^2*h^9*u*QL*QR^5*
      LR^2 + 2/9*nf^4*T^2*h^9*u*QL*QLd*LLd^3*LR^3 + 2/9*nf^4*T^2*h^9*u*QL*QLd*
      LL^3*LRd^3 + 19/36*nf^4*T^2*h^9*u*QL*QLd^4*QR^3 - 1/6*nf^4*T^2*h^9*u*
      QL^2*QRd^5*LLd + 1/6*nf^4*T^2*h^9*u*QL^2*QR*LL^3*LRd^2 - 1/6*nf^4*T^2*
      h^9*u*QL^2*QR^3*QRd^2*LL - 1/6*nf^4*T^2*h^9*u*QL^2*QLd^3*QRd^2*LRd + 2/9
      *nf^4*T^2*h^9*u*QL^3*LR^3*LRd^2 - 1/9*nf^4*T^2*h^9*u*QL^3*LLd^2*LR^3 - 1/
      6*nf^4*T^2*h^9*u*QL^3*LL^2*LR*LRd^2 + 2/9*nf^4*T^2*h^9*u*QL^3*LL^3*LLd*
      LRd + 2/3*nf^4*T^2*h^9*u*QL^3*QRd^3*LR*LRd + 2/3*nf^4*T^2*h^9*u*QL^3*
      QRd^3*LL*LLd + 19/36*nf^4*T^2*h^9*u*QL^3*QR*QRd^4 + 5/18*nf^4*T^2*h^9*u*
      QL^3*QR^3*LR^2 + 5/18*nf^4*T^2*h^9*u*QL^3*QR^3*LL^2 - 1/6*nf^4*T^2*h^9*u
      *QL^3*QLd^2*QR^2*LR + 1/3*nf^4*T^2*h^9*u*QL^3*QLd^3*LLd*LR + 1/3*nf^4*
      T^2*h^9*u*QL^3*QLd^3*LL*LRd + 11/36*nf^4*T^2*h^9*u*QL^3*QLd^4*QR + 19/36
      *nf^4*T^2*h^9*u*QL^4*QLd*QRd^3 + 11/36*nf^4*T^2*h^9*u*QL^4*QLd^3*QRd - 1/
      6*nf^4*T^2*h^9*u*QL^5*QRd^2*LR + 1/6*nf^4*T^2*h^9*u*QL^5*QR*LL^2 + 2/9*
      nf^4*T^2*h^9*u*QL^6*LL*LR + 1/2*nf^4*T^2*h^9*u*G*QRd^3*LR*LRd^2 + 3/2*
      nf^4*T^2*h^9*u*G*QRd^3*LLd^2*LR + nf^4*T^2*h^9*u*G*QRd^3*LL*LLd*LRd + 3/
      2*nf^4*T^2*h^9*u*G*QR*QRd*LLd^2*LR^2 + 3/2*nf^4*T^2*h^9*u*G*QR*QRd*LL^2*
      LRd^2 + nf^4*T^2*h^9*u*G*QR*QRd^4*LRd + 1/2*nf^4*T^2*h^9*u*G*QR^3*LR^2*
      LRd + nf^4*T^2*h^9*u*G*QR^3*LL*LLd*LR + 3/2*nf^4*T^2*h^9*u*G*QR^3*LL^2*
      LRd + nf^4*T^2*h^9*u*G*QR^3*QRd^3 + nf^4*T^2*h^9*u*G*QR^4*QRd*LR + 3*
      nf^4*T^2*h^9*u*G*QLd*QR*QRd^3*LLd + nf^4*T^2*h^9*u*G*QLd*QR^4*LL + 2*
      nf^4*T^2*h^9*u*G*QLd^2*QR^3*QRd + nf^4*T^2*h^9*u*G*QLd^3*LLd*LR*LRd + 3/
      2*nf^4*T^2*h^9*u*G*QLd^3*LL*LRd^2 + 1/2*nf^4*T^2*h^9*u*G*QLd^3*LL*LLd^2
       + nf^4*T^2*h^9*u*G*QLd^3*QR*QRd*LLd + nf^4*T^2*h^9*u*G*QLd^4*QR*LRd +
      nf^4*T^2*h^9*u*G*QL*QRd^4*LLd + 3*nf^4*T^2*h^9*u*G*QL*QR^3*QRd*LL + 3/2*
      nf^4*T^2*h^9*u*G*QL*QLd*LLd^2*LR^2 + 3/2*nf^4*T^2*h^9*u*G*QL*QLd*LL^2*
      LRd^2 + nf^4*T^2*h^9*u*G*QL*QLd*QRd^3*LRd + nf^4*T^2*h^9*u*G*QL*QLd*QR^3
      *LR + 3*nf^4*T^2*h^9*u*G*QL*QLd^3*QRd*LRd + 2*nf^4*T^2*h^9*u*G*QL*QLd^3*
      QR^2 + nf^4*T^2*h^9*u*G*QL*QLd^4*LLd + 2*nf^4*T^2*h^9*u*G*QL^2*QR*QRd^3
       + 3/2*nf^4*T^2*h^9*u*G*QL^3*LLd*LR^2 + nf^4*T^2*h^9*u*G*QL^3*LL*LR*LRd
       + 1/2*nf^4*T^2*h^9*u*G*QL^3*LL^2*LLd + nf^4*T^2*h^9*u*G*QL^3*QR*QRd*LL
       + 2*nf^4*T^2*h^9*u*G*QL^3*QLd*QRd^2 + 3*nf^4*T^2*h^9*u*G*QL^3*QLd*QR*LR
       + nf^4*T^2*h^9*u*G*QL^3*QLd^3 + nf^4*T^2*h^9*u*G*QL^4*QRd*LR + nf^4*T^2
      *h^9*u*G*QL^4*QLd*LL + 16*nf^4*T^2*h^9*u*G^2*LLd*LR^2*LRd + 16*nf^4*T^2*
      h^9*u*G^2*LL*LR*LRd^2 + 16*nf^4*T^2*h^9*u*G^2*LL*LLd^2*LR + 16*nf^4*T^2*
      h^9*u*G^2*LL^2*LLd*LRd + 32*nf^4*T^2*h^9*u*G^2*QRd^3*LLd + 96*nf^4*T^2*
      h^9*u*G^2*QR*QRd*LLd*LR + 96*nf^4*T^2*h^9*u*G^2*QR*QRd*LL*LRd + 32*nf^4*
      T^2*h^9*u*G^2*QR^3*LL + 96*nf^4*T^2*h^9*u*G^2*QLd*QRd^2*LRd + 96*nf^4*
      T^2*h^9*u*G^2*QLd*QR*LR*LRd + 96*nf^4*T^2*h^9*u*G^2*QLd*QR*LL*LLd + 208*
      nf^4*T^2*h^9*u*G^2*QLd*QR^2*QRd + 96*nf^4*T^2*h^9*u*G^2*QLd^2*QRd*LLd +
      32*nf^4*T^2*h^9*u*G^2*QLd^3*LRd + 96*nf^4*T^2*h^9*u*G^2*QL*QRd*LR*LRd +
      96*nf^4*T^2*h^9*u*G^2*QL*QRd*LL*LLd + 208*nf^4*T^2*h^9*u*G^2*QL*QR*QRd^2
       + 96*nf^4*T^2*h^9*u*G^2*QL*QR^2*LR + 96*nf^4*T^2*h^9*u*G^2*QL*QLd*LLd*
      LR + 96*nf^4*T^2*h^9*u*G^2*QL*QLd*LL*LRd + 208*nf^4*T^2*h^9*u*G^2*QL*
      QLd^2*QR + 96*nf^4*T^2*h^9*u*G^2*QL^2*QR*LL + 208*nf^4*T^2*h^9*u*G^2*
      QL^2*QLd*QRd + 32*nf^4*T^2*h^9*u*G^2*QL^3*LR - 7/3*nf^4*T^2*h^9*u*W*LR^3
      *LRd^3 + 17/6*nf^4*T^2*h^9*u*W*LLd^2*LR^3*LRd + 17/6*nf^4*T^2*h^9*u*W*LL
      *LLd^3*LR^2 + 17/6*nf^4*T^2*h^9*u*W*LL^2*LR*LRd^3 + 17/6*nf^4*T^2*h^9*u*
      W*LL^3*LLd*LRd^2 - 7/3*nf^4*T^2*h^9*u*W*LL^3*LLd^3 - 31/6*nf^4*T^2*h^9*u
      *W*QRd^3*LR*LRd^2 - 7/2*nf^4*T^2*h^9*u*W*QRd^3*LLd^2*LR - 7/3*nf^4*T^2*
      h^9*u*W*QRd^3*LL*LLd*LRd + 4*nf^4*T^2*h^9*u*W*QR*QRd*LLd^2*LR^2 + 4*nf^4
      *T^2*h^9*u*W*QR*QRd*LL^2*LRd^2 - 2*nf^4*T^2*h^9*u*W*QR*QRd^4*LRd - 31/6*
      nf^4*T^2*h^9*u*W*QR^3*LR^2*LRd - 7/3*nf^4*T^2*h^9*u*W*QR^3*LL*LLd*LR - 7/
      2*nf^4*T^2*h^9*u*W*QR^3*LL^2*LRd - 2*nf^4*T^2*h^9*u*W*QR^4*QRd*LR - 4*
      nf^4*T^2*h^9*u*W*QLd*QRd^2*LL*LRd^2 - 2*nf^4*T^2*h^9*u*W*QLd*QR^4*LL - 4
      *nf^4*T^2*h^9*u*W*QLd^2*QRd*LLd^2*LR + 8*nf^4*T^2*h^9*u*W*QLd^2*QR^2*LR*
      LRd + 8*nf^4*T^2*h^9*u*W*QLd^2*QR^2*LL*LLd + 8*nf^4*T^2*h^9*u*W*QLd^2*
      QR^3*QRd - 7/3*nf^4*T^2*h^9*u*W*QLd^3*LLd*LR*LRd - 7/2*nf^4*T^2*h^9*u*W*
      QLd^3*LL*LRd^2 - 31/6*nf^4*T^2*h^9*u*W*QLd^3*LL*LLd^2 - 2*nf^4*T^2*h^9*u
      *W*QLd^4*QR*LRd - 2*nf^4*T^2*h^9*u*W*QL*QRd^4*LLd - 4*nf^4*T^2*h^9*u*W*
      QL*QR^2*LLd*LR^2 + 4*nf^4*T^2*h^9*u*W*QL*QLd*LLd^2*LR^2 + 4*nf^4*T^2*h^9
      *u*W*QL*QLd*LL^2*LRd^2 + 8*nf^4*T^2*h^9*u*W*QL*QLd^3*QR^2 - 2*nf^4*T^2*
      h^9*u*W*QL*QLd^4*LLd + 8*nf^4*T^2*h^9*u*W*QL^2*QRd^2*LR*LRd + 8*nf^4*T^2
      *h^9*u*W*QL^2*QRd^2*LL*LLd - 4*nf^4*T^2*h^9*u*W*QL^2*QR*LL^2*LRd + 8*
      nf^4*T^2*h^9*u*W*QL^2*QR*QRd^3 - 7/2*nf^4*T^2*h^9*u*W*QL^3*LLd*LR^2 - 7/
      3*nf^4*T^2*h^9*u*W*QL^3*LL*LR*LRd - 31/6*nf^4*T^2*h^9*u*W*QL^3*LL^2*LLd
       + 8*nf^4*T^2*h^9*u*W*QL^3*QLd*QRd^2 - 2*nf^4*T^2*h^9*u*W*QL^4*QRd*LR -
      2*nf^4*T^2*h^9*u*W*QL^4*QLd*LL + 176/3*nf^4*T^2*h^9*u*W*G*QRd^3*LLd +
      176*nf^4*T^2*h^9*u*W*G*QR*QRd*LLd*LR + 176*nf^4*T^2*h^9*u*W*G*QR*QRd*LL*
      LRd + 176/3*nf^4*T^2*h^9*u*W*G*QR^3*LL + 176*nf^4*T^2*h^9*u*W*G*QLd*
      QRd^2*LRd + 176*nf^4*T^2*h^9*u*W*G*QLd*QR*LR*LRd + 176*nf^4*T^2*h^9*u*W*
      G*QLd*QR*LL*LLd + 352*nf^4*T^2*h^9*u*W*G*QLd*QR^2*QRd + 176*nf^4*T^2*h^9
      *u*W*G*QLd^2*QRd*LLd + 176/3*nf^4*T^2*h^9*u*W*G*QLd^3*LRd + 176*nf^4*T^2
      *h^9*u*W*G*QL*QRd*LR*LRd + 176*nf^4*T^2*h^9*u*W*G*QL*QRd*LL*LLd + 352*
      nf^4*T^2*h^9*u*W*G*QL*QR*QRd^2 + 176*nf^4*T^2*h^9*u*W*G*QL*QR^2*LR + 176
      *nf^4*T^2*h^9*u*W*G*QL*QLd*LLd*LR + 176*nf^4*T^2*h^9*u*W*G*QL*QLd*LL*LRd
       + 352*nf^4*T^2*h^9*u*W*G*QL*QLd^2*QR + 176*nf^4*T^2*h^9*u*W*G*QL^2*QR*
      LL + 352*nf^4*T^2*h^9*u*W*G*QL^2*QLd*QRd + 176/3*nf^4*T^2*h^9*u*W*G*QL^3
      *LR + 116*nf^4*T^2*h^9*u*W^2*LLd*LR^2*LRd + 116*nf^4*T^2*h^9*u*W^2*LL*LR
      *LRd^2 + 116*nf^4*T^2*h^9*u*W^2*LL*LLd^2*LR + 116*nf^4*T^2*h^9*u*W^2*
      LL^2*LLd*LRd + 116/3*nf^4*T^2*h^9*u*W^2*QRd^3*LLd + 232*nf^4*T^2*h^9*u*
      W^2*QR*QRd*LLd*LR + 232*nf^4*T^2*h^9*u*W^2*QR*QRd*LL*LRd + 116/3*nf^4*
      T^2*h^9*u*W^2*QR^3*LL + 116*nf^4*T^2*h^9*u*W^2*QLd*QRd^2*LRd + 232*nf^4*
      T^2*h^9*u*W^2*QLd*QR*LR*LRd + 232*nf^4*T^2*h^9*u*W^2*QLd*QR*LL*LLd + 232
      *nf^4*T^2*h^9*u*W^2*QLd*QR^2*QRd + 116*nf^4*T^2*h^9*u*W^2*QLd^2*QRd*LLd
       + 116/3*nf^4*T^2*h^9*u*W^2*QLd^3*LRd + 232*nf^4*T^2*h^9*u*W^2*QL*QRd*LR
      *LRd + 232*nf^4*T^2*h^9*u*W^2*QL*QRd*LL*LLd + 232*nf^4*T^2*h^9*u*W^2*QL*
      QR*QRd^2 + 116*nf^4*T^2*h^9*u*W^2*QL*QR^2*LR + 232*nf^4*T^2*h^9*u*W^2*QL
      *QLd*LLd*LR + 232*nf^4*T^2*h^9*u*W^2*QL*QLd*LL*LRd + 232*nf^4*T^2*h^9*u*
      W^2*QL*QLd^2*QR + 116*nf^4*T^2*h^9*u*W^2*QL^2*QR*LL + 232*nf^4*T^2*h^9*u
      *W^2*QL^2*QLd*QRd + 116/3*nf^4*T^2*h^9*u*W^2*QL^3*LR - nf^4*T^2*h^9*u*B*
      LR^3*LRd^3 + nf^4*T^2*h^9*u*B*LLd^2*LR^3*LRd + nf^4*T^2*h^9*u*B*LL*LLd^3
      *LR^2 + nf^4*T^2*h^9*u*B*LL^2*LR*LRd^3 + nf^4*T^2*h^9*u*B*LL^3*LLd*LRd^2
       - nf^4*T^2*h^9*u*B*LL^3*LLd^3 - 2*nf^4*T^2*h^9*u*B*QRd^3*LR*LRd^2 - 3/2
      *nf^4*T^2*h^9*u*B*QRd^3*LLd^2*LR - nf^4*T^2*h^9*u*B*QRd^3*LL*LLd*LRd + 3/
      2*nf^4*T^2*h^9*u*B*QR*QRd*LLd^2*LR^2 + 3/2*nf^4*T^2*h^9*u*B*QR*QRd*LL^2*
      LRd^2 - 3/4*nf^4*T^2*h^9*u*B*QR*QRd^4*LRd - 2*nf^4*T^2*h^9*u*B*QR^3*LR^2
      *LRd - nf^4*T^2*h^9*u*B*QR^3*LL*LLd*LR - 3/2*nf^4*T^2*h^9*u*B*QR^3*LL^2*
      LRd - 3/4*nf^4*T^2*h^9*u*B*QR^4*QRd*LR - 3/2*nf^4*T^2*h^9*u*B*QLd*QRd^2*
      LL*LRd^2 - 3/4*nf^4*T^2*h^9*u*B*QLd*QR^4*LL - 3/2*nf^4*T^2*h^9*u*B*QLd^2
      *QRd*LLd^2*LR + 3*nf^4*T^2*h^9*u*B*QLd^2*QR^2*LR*LRd + 3*nf^4*T^2*h^9*u*
      B*QLd^2*QR^2*LL*LLd + 3*nf^4*T^2*h^9*u*B*QLd^2*QR^3*QRd - nf^4*T^2*h^9*u
      *B*QLd^3*LLd*LR*LRd - 3/2*nf^4*T^2*h^9*u*B*QLd^3*LL*LRd^2 - 2*nf^4*T^2*
      h^9*u*B*QLd^3*LL*LLd^2 - 3/4*nf^4*T^2*h^9*u*B*QLd^4*QR*LRd - 3/4*nf^4*
      T^2*h^9*u*B*QL*QRd^4*LLd - 3/2*nf^4*T^2*h^9*u*B*QL*QR^2*LLd*LR^2 + 3/2*
      nf^4*T^2*h^9*u*B*QL*QLd*LLd^2*LR^2 + 3/2*nf^4*T^2*h^9*u*B*QL*QLd*LL^2*
      LRd^2 + 3*nf^4*T^2*h^9*u*B*QL*QLd^3*QR^2 - 3/4*nf^4*T^2*h^9*u*B*QL*QLd^4
      *LLd + 3*nf^4*T^2*h^9*u*B*QL^2*QRd^2*LR*LRd + 3*nf^4*T^2*h^9*u*B*QL^2*
      QRd^2*LL*LLd - 3/2*nf^4*T^2*h^9*u*B*QL^2*QR*LL^2*LRd + 3*nf^4*T^2*h^9*u*
      B*QL^2*QR*QRd^3 - 3/2*nf^4*T^2*h^9*u*B*QL^3*LLd*LR^2 - nf^4*T^2*h^9*u*B*
      QL^3*LL*LR*LRd - 2*nf^4*T^2*h^9*u*B*QL^3*LL^2*LLd + 3*nf^4*T^2*h^9*u*B*
      QL^3*QLd*QRd^2 - 3/4*nf^4*T^2*h^9*u*B*QL^4*QRd*LR - 3/4*nf^4*T^2*h^9*u*B
      *QL^4*QLd*LL + 64/3*nf^4*T^2*h^9*u*B*G*QRd^3*LLd + 64*nf^4*T^2*h^9*u*B*G
      *QR*QRd*LLd*LR + 64*nf^4*T^2*h^9*u*B*G*QR*QRd*LL*LRd + 64/3*nf^4*T^2*h^9
      *u*B*G*QR^3*LL + 64*nf^4*T^2*h^9*u*B*G*QLd*QRd^2*LRd + 64*nf^4*T^2*h^9*u
      *B*G*QLd*QR*LR*LRd + 64*nf^4*T^2*h^9*u*B*G*QLd*QR*LL*LLd + 128*nf^4*T^2*
      h^9*u*B*G*QLd*QR^2*QRd + 64*nf^4*T^2*h^9*u*B*G*QLd^2*QRd*LLd + 64/3*nf^4
      *T^2*h^9*u*B*G*QLd^3*LRd + 64*nf^4*T^2*h^9*u*B*G*QL*QRd*LR*LRd + 64*nf^4
      *T^2*h^9*u*B*G*QL*QRd*LL*LLd + 128*nf^4*T^2*h^9*u*B*G*QL*QR*QRd^2 + 64*
      nf^4*T^2*h^9*u*B*G*QL*QR^2*LR + 64*nf^4*T^2*h^9*u*B*G*QL*QLd*LLd*LR + 64
      *nf^4*T^2*h^9*u*B*G*QL*QLd*LL*LRd + 128*nf^4*T^2*h^9*u*B*G*QL*QLd^2*QR
       + 64*nf^4*T^2*h^9*u*B*G*QL^2*QR*LL + 128*nf^4*T^2*h^9*u*B*G*QL^2*QLd*
      QRd + 64/3*nf^4*T^2*h^9*u*B*G*QL^3*LR + 88*nf^4*T^2*h^9*u*B*W*LLd*LR^2*
      LRd + 88*nf^4*T^2*h^9*u*B*W*LL*LR*LRd^2 + 88*nf^4*T^2*h^9*u*B*W*LL*LLd^2
      *LR + 88*nf^4*T^2*h^9*u*B*W*LL^2*LLd*LRd + 88/3*nf^4*T^2*h^9*u*B*W*QRd^3
      *LLd + 176*nf^4*T^2*h^9*u*B*W*QR*QRd*LLd*LR + 176*nf^4*T^2*h^9*u*B*W*QR*
      QRd*LL*LRd + 88/3*nf^4*T^2*h^9*u*B*W*QR^3*LL + 88*nf^4*T^2*h^9*u*B*W*QLd
      *QRd^2*LRd + 176*nf^4*T^2*h^9*u*B*W*QLd*QR*LR*LRd + 176*nf^4*T^2*h^9*u*B
      *W*QLd*QR*LL*LLd + 176*nf^4*T^2*h^9*u*B*W*QLd*QR^2*QRd + 88*nf^4*T^2*h^9
      *u*B*W*QLd^2*QRd*LLd + 88/3*nf^4*T^2*h^9*u*B*W*QLd^3*LRd + 176*nf^4*T^2*
      h^9*u*B*W*QL*QRd*LR*LRd + 176*nf^4*T^2*h^9*u*B*W*QL*QRd*LL*LLd + 176*
      nf^4*T^2*h^9*u*B*W*QL*QR*QRd^2 + 88*nf^4*T^2*h^9*u*B*W*QL*QR^2*LR + 176*
      nf^4*T^2*h^9*u*B*W*QL*QLd*LLd*LR + 176*nf^4*T^2*h^9*u*B*W*QL*QLd*LL*LRd
       + 176*nf^4*T^2*h^9*u*B*W*QL*QLd^2*QR + 88*nf^4*T^2*h^9*u*B*W*QL^2*QR*LL
       + 176*nf^4*T^2*h^9*u*B*W*QL^2*QLd*QRd + 88/3*nf^4*T^2*h^9*u*B*W*QL^3*LR
       + 16*nf^4*T^2*h^9*u*B^2*LLd*LR^2*LRd + 16*nf^4*T^2*h^9*u*B^2*LL*LR*
      LRd^2 + 16*nf^4*T^2*h^9*u*B^2*LL*LLd^2*LR + 16*nf^4*T^2*h^9*u*B^2*LL^2*
      LLd*LRd + 16/3*nf^4*T^2*h^9*u*B^2*QRd^3*LLd + 32*nf^4*T^2*h^9*u*B^2*QR*
      QRd*LLd*LR + 32*nf^4*T^2*h^9*u*B^2*QR*QRd*LL*LRd + 16/3*nf^4*T^2*h^9*u*
      B^2*QR^3*LL + 16*nf^4*T^2*h^9*u*B^2*QLd*QRd^2*LRd + 32*nf^4*T^2*h^9*u*
      B^2*QLd*QR*LR*LRd + 32*nf^4*T^2*h^9*u*B^2*QLd*QR*LL*LLd + 32*nf^4*T^2*
      h^9*u*B^2*QLd*QR^2*QRd + 16*nf^4*T^2*h^9*u*B^2*QLd^2*QRd*LLd + 16/3*nf^4
      *T^2*h^9*u*B^2*QLd^3*LRd + 32*nf^4*T^2*h^9*u*B^2*QL*QRd*LR*LRd + 32*nf^4
      *T^2*h^9*u*B^2*QL*QRd*LL*LLd + 32*nf^4*T^2*h^9*u*B^2*QL*QR*QRd^2 + 16*
      nf^4*T^2*h^9*u*B^2*QL*QR^2*LR + 32*nf^4*T^2*h^9*u*B^2*QL*QLd*LLd*LR + 32
      *nf^4*T^2*h^9*u*B^2*QL*QLd*LL*LRd + 32*nf^4*T^2*h^9*u*B^2*QL*QLd^2*QR +
      16*nf^4*T^2*h^9*u*B^2*QL^2*QR*LL + 32*nf^4*T^2*h^9*u*B^2*QL^2*QLd*QRd +
      16/3*nf^4*T^2*h^9*u*B^2*QL^3*LR + 25/12*nf^4*T^2*h^9*u*p^2*LR^3*LRd^3 +
      19/4*nf^4*T^2*h^9*u*p^2*LLd^2*LR^3*LRd + 15/4*nf^4*T^2*h^9*u*p^2*LL*LLd*
      LR^2*LRd^2 + 19/4*nf^4*T^2*h^9*u*p^2*LL*LLd^3*LR^2 + 19/4*nf^4*T^2*h^9*u
      *p^2*LL^2*LR*LRd^3 + 15/4*nf^4*T^2*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 19/4*
      nf^4*T^2*h^9*u*p^2*LL^3*LLd*LRd^2 + 25/12*nf^4*T^2*h^9*u*p^2*LL^3*LLd^3
       - 11/4*nf^4*T^2*h^9*u*p^2*QRd^3*LR*LRd^2 - 25/4*nf^4*T^2*h^9*u*p^2*
      QRd^3*LLd^2*LR + 2*nf^4*T^2*h^9*u*p^2*QRd^3*LL*LLd*LRd + 15/4*nf^4*T^2*
      h^9*u*p^2*QR*QRd*LR^2*LRd^2 + 15/4*nf^4*T^2*h^9*u*p^2*QR*QRd*LLd^2*LR^2
       + 15/4*nf^4*T^2*h^9*u*p^2*QR*QRd*LL^2*LRd^2 + 15/4*nf^4*T^2*h^9*u*p^2*
      QR*QRd*LL^2*LLd^2 - 15/8*nf^4*T^2*h^9*u*p^2*QR*QRd^4*LRd + 15/2*nf^4*T^2
      *h^9*u*p^2*QR^2*QRd^2*LR*LRd + 15/2*nf^4*T^2*h^9*u*p^2*QR^2*QRd^2*LL*LLd
       - 11/4*nf^4*T^2*h^9*u*p^2*QR^3*LR^2*LRd + 2*nf^4*T^2*h^9*u*p^2*QR^3*LL*
      LLd*LR - 25/4*nf^4*T^2*h^9*u*p^2*QR^3*LL^2*LRd + 15/2*nf^4*T^2*h^9*u*p^2
      *QR^3*QRd^3 - 15/8*nf^4*T^2*h^9*u*p^2*QR^4*QRd*LR - 15/4*nf^4*T^2*h^9*u*
      p^2*QLd*QRd^2*LL*LRd^2 - 15/4*nf^4*T^2*h^9*u*p^2*QLd*QRd^2*LL*LLd^2 - 15/
      8*nf^4*T^2*h^9*u*p^2*QLd*QR^4*LL - 15/4*nf^4*T^2*h^9*u*p^2*QLd^2*QRd*LR*
      LRd^2 - 15/4*nf^4*T^2*h^9*u*p^2*QLd^2*QRd*LLd^2*LR - 15/4*nf^4*T^2*h^9*u
      *p^2*QLd^2*QR*QRd^2*LRd + 15/2*nf^4*T^2*h^9*u*p^2*QLd^2*QR^2*LR*LRd + 15/
      2*nf^4*T^2*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 15/2*nf^4*T^2*h^9*u*p^2*QLd^2*
      QR^3*QRd + 2*nf^4*T^2*h^9*u*p^2*QLd^3*LLd*LR*LRd - 25/4*nf^4*T^2*h^9*u*
      p^2*QLd^3*LL*LRd^2 - 11/4*nf^4*T^2*h^9*u*p^2*QLd^3*LL*LLd^2 - 15/8*nf^4*
      T^2*h^9*u*p^2*QLd^4*QR*LRd - 15/8*nf^4*T^2*h^9*u*p^2*QL*QRd^4*LLd - 15/4
      *nf^4*T^2*h^9*u*p^2*QL*QR^2*LLd*LR^2 - 15/4*nf^4*T^2*h^9*u*p^2*QL*QR^2*
      LL^2*LLd + 15/4*nf^4*T^2*h^9*u*p^2*QL*QLd*LR^2*LRd^2 + 15/4*nf^4*T^2*h^9
      *u*p^2*QL*QLd*LLd^2*LR^2 + 15/4*nf^4*T^2*h^9*u*p^2*QL*QLd*LL^2*LRd^2 +
      15/4*nf^4*T^2*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 15/2*nf^4*T^2*h^9*u*p^2*QL*
      QLd*QR^2*QRd^2 - 15/4*nf^4*T^2*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 15/2*nf^4*
      T^2*h^9*u*p^2*QL*QLd^3*QR^2 - 15/8*nf^4*T^2*h^9*u*p^2*QL*QLd^4*LLd + 15/
      2*nf^4*T^2*h^9*u*p^2*QL^2*QRd^2*LR*LRd + 15/2*nf^4*T^2*h^9*u*p^2*QL^2*
      QRd^2*LL*LLd - 15/4*nf^4*T^2*h^9*u*p^2*QL^2*QR*LR^2*LRd - 15/4*nf^4*T^2*
      h^9*u*p^2*QL^2*QR*LL^2*LRd + 15/2*nf^4*T^2*h^9*u*p^2*QL^2*QR*QRd^3 - 15/
      4*nf^4*T^2*h^9*u*p^2*QL^2*QR^2*QRd*LR - 15/4*nf^4*T^2*h^9*u*p^2*QL^2*QLd
      *QR^2*LL + 15/2*nf^4*T^2*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 15/2*nf^4*T^2*h^9
      *u*p^2*QL^2*QLd^2*LL*LLd + 15/2*nf^4*T^2*h^9*u*p^2*QL^2*QLd^2*QR*QRd -
      25/4*nf^4*T^2*h^9*u*p^2*QL^3*LLd*LR^2 + 2*nf^4*T^2*h^9*u*p^2*QL^3*LL*LR*
      LRd - 11/4*nf^4*T^2*h^9*u*p^2*QL^3*LL^2*LLd + 15/2*nf^4*T^2*h^9*u*p^2*
      QL^3*QLd*QRd^2 + 15/2*nf^4*T^2*h^9*u*p^2*QL^3*QLd^3 - 15/8*nf^4*T^2*h^9*
      u*p^2*QL^4*QRd*LR - 15/8*nf^4*T^2*h^9*u*p^2*QL^4*QLd*LL + 740/3*nf^4*T^2
      *h^9*u*p^2*G*QRd^3*LLd + 740*nf^4*T^2*h^9*u*p^2*G*QR*QRd*LLd*LR + 740*
      nf^4*T^2*h^9*u*p^2*G*QR*QRd*LL*LRd + 740/3*nf^4*T^2*h^9*u*p^2*G*QR^3*LL
       + 740*nf^4*T^2*h^9*u*p^2*G*QLd*QRd^2*LRd + 740*nf^4*T^2*h^9*u*p^2*G*QLd
      *QR*LR*LRd + 740*nf^4*T^2*h^9*u*p^2*G*QLd*QR*LL*LLd + 1480*nf^4*T^2*h^9*
      u*p^2*G*QLd*QR^2*QRd + 740*nf^4*T^2*h^9*u*p^2*G*QLd^2*QRd*LLd + 740/3*
      nf^4*T^2*h^9*u*p^2*G*QLd^3*LRd + 740*nf^4*T^2*h^9*u*p^2*G*QL*QRd*LR*LRd
       + 740*nf^4*T^2*h^9*u*p^2*G*QL*QRd*LL*LLd + 1480*nf^4*T^2*h^9*u*p^2*G*QL
      *QR*QRd^2 + 740*nf^4*T^2*h^9*u*p^2*G*QL*QR^2*LR + 740*nf^4*T^2*h^9*u*p^2
      *G*QL*QLd*LLd*LR + 740*nf^4*T^2*h^9*u*p^2*G*QL*QLd*LL*LRd + 1480*nf^4*
      T^2*h^9*u*p^2*G*QL*QLd^2*QR + 740*nf^4*T^2*h^9*u*p^2*G*QL^2*QR*LL + 1480
      *nf^4*T^2*h^9*u*p^2*G*QL^2*QLd*QRd + 740/3*nf^4*T^2*h^9*u*p^2*G*QL^3*LR
       + 2035/2*nf^4*T^2*h^9*u*p^2*W*LLd*LR^2*LRd + 2035/2*nf^4*T^2*h^9*u*p^2*
      W*LL*LR*LRd^2 + 2035/2*nf^4*T^2*h^9*u*p^2*W*LL*LLd^2*LR + 2035/2*nf^4*
      T^2*h^9*u*p^2*W*LL^2*LLd*LRd + 2035/6*nf^4*T^2*h^9*u*p^2*W*QRd^3*LLd +
      2035*nf^4*T^2*h^9*u*p^2*W*QR*QRd*LLd*LR + 2035*nf^4*T^2*h^9*u*p^2*W*QR*
      QRd*LL*LRd + 2035/6*nf^4*T^2*h^9*u*p^2*W*QR^3*LL + 2035/2*nf^4*T^2*h^9*u
      *p^2*W*QLd*QRd^2*LRd + 2035*nf^4*T^2*h^9*u*p^2*W*QLd*QR*LR*LRd + 2035*
      nf^4*T^2*h^9*u*p^2*W*QLd*QR*LL*LLd + 2035*nf^4*T^2*h^9*u*p^2*W*QLd*QR^2*
      QRd + 2035/2*nf^4*T^2*h^9*u*p^2*W*QLd^2*QRd*LLd + 2035/6*nf^4*T^2*h^9*u*
      p^2*W*QLd^3*LRd + 2035*nf^4*T^2*h^9*u*p^2*W*QL*QRd*LR*LRd + 2035*nf^4*
      T^2*h^9*u*p^2*W*QL*QRd*LL*LLd + 2035*nf^4*T^2*h^9*u*p^2*W*QL*QR*QRd^2 +
      2035/2*nf^4*T^2*h^9*u*p^2*W*QL*QR^2*LR + 2035*nf^4*T^2*h^9*u*p^2*W*QL*
      QLd*LLd*LR + 2035*nf^4*T^2*h^9*u*p^2*W*QL*QLd*LL*LRd + 2035*nf^4*T^2*h^9
      *u*p^2*W*QL*QLd^2*QR + 2035/2*nf^4*T^2*h^9*u*p^2*W*QL^2*QR*LL + 2035*
      nf^4*T^2*h^9*u*p^2*W*QL^2*QLd*QRd + 2035/6*nf^4*T^2*h^9*u*p^2*W*QL^3*LR
       + 370*nf^4*T^2*h^9*u*p^2*B*LLd*LR^2*LRd + 370*nf^4*T^2*h^9*u*p^2*B*LL*
      LR*LRd^2 + 370*nf^4*T^2*h^9*u*p^2*B*LL*LLd^2*LR + 370*nf^4*T^2*h^9*u*p^2
      *B*LL^2*LLd*LRd + 370/3*nf^4*T^2*h^9*u*p^2*B*QRd^3*LLd + 740*nf^4*T^2*
      h^9*u*p^2*B*QR*QRd*LLd*LR + 740*nf^4*T^2*h^9*u*p^2*B*QR*QRd*LL*LRd + 370/
      3*nf^4*T^2*h^9*u*p^2*B*QR^3*LL + 370*nf^4*T^2*h^9*u*p^2*B*QLd*QRd^2*LRd
       + 740*nf^4*T^2*h^9*u*p^2*B*QLd*QR*LR*LRd + 740*nf^4*T^2*h^9*u*p^2*B*QLd
      *QR*LL*LLd + 740*nf^4*T^2*h^9*u*p^2*B*QLd*QR^2*QRd + 370*nf^4*T^2*h^9*u*
      p^2*B*QLd^2*QRd*LLd + 370/3*nf^4*T^2*h^9*u*p^2*B*QLd^3*LRd + 740*nf^4*
      T^2*h^9*u*p^2*B*QL*QRd*LR*LRd + 740*nf^4*T^2*h^9*u*p^2*B*QL*QRd*LL*LLd
       + 740*nf^4*T^2*h^9*u*p^2*B*QL*QR*QRd^2 + 370*nf^4*T^2*h^9*u*p^2*B*QL*
      QR^2*LR + 740*nf^4*T^2*h^9*u*p^2*B*QL*QLd*LLd*LR + 740*nf^4*T^2*h^9*u*
      p^2*B*QL*QLd*LL*LRd + 740*nf^4*T^2*h^9*u*p^2*B*QL*QLd^2*QR + 370*nf^4*
      T^2*h^9*u*p^2*B*QL^2*QR*LL + 740*nf^4*T^2*h^9*u*p^2*B*QL^2*QLd*QRd + 370/
      3*nf^4*T^2*h^9*u*p^2*B*QL^3*LR + 728*nf^4*T^2*h^9*u*p^4*LLd*LR^2*LRd +
      728*nf^4*T^2*h^9*u*p^4*LL*LR*LRd^2 + 728*nf^4*T^2*h^9*u*p^4*LL*LLd^2*LR
       + 728*nf^4*T^2*h^9*u*p^4*LL^2*LLd*LRd + 728/3*nf^4*T^2*h^9*u*p^4*QRd^3*
      LLd + 1456*nf^4*T^2*h^9*u*p^4*QR*QRd*LLd*LR + 1456*nf^4*T^2*h^9*u*p^4*QR
      *QRd*LL*LRd + 728/3*nf^4*T^2*h^9*u*p^4*QR^3*LL + 728*nf^4*T^2*h^9*u*p^4*
      QLd*QRd^2*LRd + 1456*nf^4*T^2*h^9*u*p^4*QLd*QR*LR*LRd + 1456*nf^4*T^2*
      h^9*u*p^4*QLd*QR*LL*LLd + 1456*nf^4*T^2*h^9*u*p^4*QLd*QR^2*QRd + 728*
      nf^4*T^2*h^9*u*p^4*QLd^2*QRd*LLd + 728/3*nf^4*T^2*h^9*u*p^4*QLd^3*LRd +
      1456*nf^4*T^2*h^9*u*p^4*QL*QRd*LR*LRd + 1456*nf^4*T^2*h^9*u*p^4*QL*QRd*
      LL*LLd + 1456*nf^4*T^2*h^9*u*p^4*QL*QR*QRd^2 + 728*nf^4*T^2*h^9*u*p^4*QL
      *QR^2*LR + 1456*nf^4*T^2*h^9*u*p^4*QL*QLd*LLd*LR + 1456*nf^4*T^2*h^9*u*
      p^4*QL*QLd*LL*LRd + 1456*nf^4*T^2*h^9*u*p^4*QL*QLd^2*QR + 728*nf^4*T^2*
      h^9*u*p^4*QL^2*QR*LL + 1456*nf^4*T^2*h^9*u*p^4*QL^2*QLd*QRd + 728/3*nf^4
      *T^2*h^9*u*p^4*QL^3*LR + 1/6*nf^4*T^2*h^9*u^2*p*LR^3*LRd^3 + 11/2*nf^4*
      T^2*h^9*u^2*p*LLd^2*LR^3*LRd + 7/2*nf^4*T^2*h^9*u^2*p*LL*LLd*LR^2*LRd^2
       + 11/2*nf^4*T^2*h^9*u^2*p*LL*LLd^3*LR^2 + 11/2*nf^4*T^2*h^9*u^2*p*LL^2*
      LR*LRd^3 + 7/2*nf^4*T^2*h^9*u^2*p*LL^2*LLd^2*LR*LRd + 11/2*nf^4*T^2*h^9*
      u^2*p*LL^3*LLd*LRd^2 + 1/6*nf^4*T^2*h^9*u^2*p*LL^3*LLd^3 - 13/2*nf^4*T^2
      *h^9*u^2*p*QRd^3*LR*LRd^2 - 17/2*nf^4*T^2*h^9*u^2*p*QRd^3*LLd^2*LR -
      nf^4*T^2*h^9*u^2*p*QRd^3*LL*LLd*LRd + 7/2*nf^4*T^2*h^9*u^2*p*QR*QRd*LR^2
      *LRd^2 + 6*nf^4*T^2*h^9*u^2*p*QR*QRd*LLd^2*LR^2 + 6*nf^4*T^2*h^9*u^2*p*
      QR*QRd*LL^2*LRd^2 + 7/2*nf^4*T^2*h^9*u^2*p*QR*QRd*LL^2*LLd^2 - 3*nf^4*
      T^2*h^9*u^2*p*QR*QRd^4*LRd + 7*nf^4*T^2*h^9*u^2*p*QR^2*QRd^2*LR*LRd + 7*
      nf^4*T^2*h^9*u^2*p*QR^2*QRd^2*LL*LLd - 13/2*nf^4*T^2*h^9*u^2*p*QR^3*LR^2
      *LRd - nf^4*T^2*h^9*u^2*p*QR^3*LL*LLd*LR - 17/2*nf^4*T^2*h^9*u^2*p*QR^3*
      LL^2*LRd + 7*nf^4*T^2*h^9*u^2*p*QR^3*QRd^3 - 3*nf^4*T^2*h^9*u^2*p*QR^4*
      QRd*LR - 6*nf^4*T^2*h^9*u^2*p*QLd*QRd^2*LL*LRd^2 - 7/2*nf^4*T^2*h^9*u^2*
      p*QLd*QRd^2*LL*LLd^2 - 3*nf^4*T^2*h^9*u^2*p*QLd*QR^4*LL - 7/2*nf^4*T^2*
      h^9*u^2*p*QLd^2*QRd*LR*LRd^2 - 6*nf^4*T^2*h^9*u^2*p*QLd^2*QRd*LLd^2*LR
       - 7/2*nf^4*T^2*h^9*u^2*p*QLd^2*QR*QRd^2*LRd + 12*nf^4*T^2*h^9*u^2*p*
      QLd^2*QR^2*LR*LRd + 12*nf^4*T^2*h^9*u^2*p*QLd^2*QR^2*LL*LLd + 12*nf^4*
      T^2*h^9*u^2*p*QLd^2*QR^3*QRd - nf^4*T^2*h^9*u^2*p*QLd^3*LLd*LR*LRd - 17/
      2*nf^4*T^2*h^9*u^2*p*QLd^3*LL*LRd^2 - 13/2*nf^4*T^2*h^9*u^2*p*QLd^3*LL*
      LLd^2 - 3*nf^4*T^2*h^9*u^2*p*QLd^4*QR*LRd - 3*nf^4*T^2*h^9*u^2*p*QL*
      QRd^4*LLd - 6*nf^4*T^2*h^9*u^2*p*QL*QR^2*LLd*LR^2 - 7/2*nf^4*T^2*h^9*u^2
      *p*QL*QR^2*LL^2*LLd + 7/2*nf^4*T^2*h^9*u^2*p*QL*QLd*LR^2*LRd^2 + 6*nf^4*
      T^2*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 6*nf^4*T^2*h^9*u^2*p*QL*QLd*LL^2*LRd^2
       + 7/2*nf^4*T^2*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 7*nf^4*T^2*h^9*u^2*p*QL*
      QLd*QR^2*QRd^2 - 7/2*nf^4*T^2*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 12*nf^4*T^2
      *h^9*u^2*p*QL*QLd^3*QR^2 - 3*nf^4*T^2*h^9*u^2*p*QL*QLd^4*LLd + 12*nf^4*
      T^2*h^9*u^2*p*QL^2*QRd^2*LR*LRd + 12*nf^4*T^2*h^9*u^2*p*QL^2*QRd^2*LL*
      LLd - 7/2*nf^4*T^2*h^9*u^2*p*QL^2*QR*LR^2*LRd - 6*nf^4*T^2*h^9*u^2*p*
      QL^2*QR*LL^2*LRd + 12*nf^4*T^2*h^9*u^2*p*QL^2*QR*QRd^3 - 7/2*nf^4*T^2*
      h^9*u^2*p*QL^2*QR^2*QRd*LR - 7/2*nf^4*T^2*h^9*u^2*p*QL^2*QLd*QR^2*LL + 7
      *nf^4*T^2*h^9*u^2*p*QL^2*QLd^2*LR*LRd + 7*nf^4*T^2*h^9*u^2*p*QL^2*QLd^2*
      LL*LLd + 7*nf^4*T^2*h^9*u^2*p*QL^2*QLd^2*QR*QRd - 17/2*nf^4*T^2*h^9*u^2*
      p*QL^3*LLd*LR^2 - nf^4*T^2*h^9*u^2*p*QL^3*LL*LR*LRd - 13/2*nf^4*T^2*h^9*
      u^2*p*QL^3*LL^2*LLd + 12*nf^4*T^2*h^9*u^2*p*QL^3*QLd*QRd^2 + 7*nf^4*T^2*
      h^9*u^2*p*QL^3*QLd^3 - 3*nf^4*T^2*h^9*u^2*p*QL^4*QRd*LR - 3*nf^4*T^2*h^9
      *u^2*p*QL^4*QLd*LL + 665/3*nf^4*T^2*h^9*u^2*p*G*QRd^3*LLd + 665*nf^4*T^2
      *h^9*u^2*p*G*QR*QRd*LLd*LR + 665*nf^4*T^2*h^9*u^2*p*G*QR*QRd*LL*LRd +
      665/3*nf^4*T^2*h^9*u^2*p*G*QR^3*LL + 665*nf^4*T^2*h^9*u^2*p*G*QLd*QRd^2*
      LRd + 665*nf^4*T^2*h^9*u^2*p*G*QLd*QR*LR*LRd + 665*nf^4*T^2*h^9*u^2*p*G*
      QLd*QR*LL*LLd + 1330*nf^4*T^2*h^9*u^2*p*G*QLd*QR^2*QRd + 665*nf^4*T^2*
      h^9*u^2*p*G*QLd^2*QRd*LLd + 665/3*nf^4*T^2*h^9*u^2*p*G*QLd^3*LRd + 665*
      nf^4*T^2*h^9*u^2*p*G*QL*QRd*LR*LRd + 665*nf^4*T^2*h^9*u^2*p*G*QL*QRd*LL*
      LLd + 1330*nf^4*T^2*h^9*u^2*p*G*QL*QR*QRd^2 + 665*nf^4*T^2*h^9*u^2*p*G*
      QL*QR^2*LR + 665*nf^4*T^2*h^9*u^2*p*G*QL*QLd*LLd*LR + 665*nf^4*T^2*h^9*
      u^2*p*G*QL*QLd*LL*LRd + 1330*nf^4*T^2*h^9*u^2*p*G*QL*QLd^2*QR + 665*nf^4
      *T^2*h^9*u^2*p*G*QL^2*QR*LL + 1330*nf^4*T^2*h^9*u^2*p*G*QL^2*QLd*QRd +
      665/3*nf^4*T^2*h^9*u^2*p*G*QL^3*LR + 875*nf^4*T^2*h^9*u^2*p*W*LLd*LR^2*
      LRd + 875*nf^4*T^2*h^9*u^2*p*W*LL*LR*LRd^2 + 875*nf^4*T^2*h^9*u^2*p*W*LL
      *LLd^2*LR + 875*nf^4*T^2*h^9*u^2*p*W*LL^2*LLd*LRd + 875/3*nf^4*T^2*h^9*
      u^2*p*W*QRd^3*LLd + 1750*nf^4*T^2*h^9*u^2*p*W*QR*QRd*LLd*LR + 1750*nf^4*
      T^2*h^9*u^2*p*W*QR*QRd*LL*LRd + 875/3*nf^4*T^2*h^9*u^2*p*W*QR^3*LL + 875
      *nf^4*T^2*h^9*u^2*p*W*QLd*QRd^2*LRd + 1750*nf^4*T^2*h^9*u^2*p*W*QLd*QR*
      LR*LRd + 1750*nf^4*T^2*h^9*u^2*p*W*QLd*QR*LL*LLd + 1750*nf^4*T^2*h^9*u^2
      *p*W*QLd*QR^2*QRd + 875*nf^4*T^2*h^9*u^2*p*W*QLd^2*QRd*LLd + 875/3*nf^4*
      T^2*h^9*u^2*p*W*QLd^3*LRd + 1750*nf^4*T^2*h^9*u^2*p*W*QL*QRd*LR*LRd +
      1750*nf^4*T^2*h^9*u^2*p*W*QL*QRd*LL*LLd + 1750*nf^4*T^2*h^9*u^2*p*W*QL*
      QR*QRd^2 + 875*nf^4*T^2*h^9*u^2*p*W*QL*QR^2*LR + 1750*nf^4*T^2*h^9*u^2*p
      *W*QL*QLd*LLd*LR + 1750*nf^4*T^2*h^9*u^2*p*W*QL*QLd*LL*LRd + 1750*nf^4*
      T^2*h^9*u^2*p*W*QL*QLd^2*QR + 875*nf^4*T^2*h^9*u^2*p*W*QL^2*QR*LL + 1750
      *nf^4*T^2*h^9*u^2*p*W*QL^2*QLd*QRd + 875/3*nf^4*T^2*h^9*u^2*p*W*QL^3*LR
       + 665/2*nf^4*T^2*h^9*u^2*p*B*LLd*LR^2*LRd + 665/2*nf^4*T^2*h^9*u^2*p*B*
      LL*LR*LRd^2 + 665/2*nf^4*T^2*h^9*u^2*p*B*LL*LLd^2*LR + 665/2*nf^4*T^2*
      h^9*u^2*p*B*LL^2*LLd*LRd + 665/6*nf^4*T^2*h^9*u^2*p*B*QRd^3*LLd + 665*
      nf^4*T^2*h^9*u^2*p*B*QR*QRd*LLd*LR + 665*nf^4*T^2*h^9*u^2*p*B*QR*QRd*LL*
      LRd + 665/6*nf^4*T^2*h^9*u^2*p*B*QR^3*LL + 665/2*nf^4*T^2*h^9*u^2*p*B*
      QLd*QRd^2*LRd + 665*nf^4*T^2*h^9*u^2*p*B*QLd*QR*LR*LRd + 665*nf^4*T^2*
      h^9*u^2*p*B*QLd*QR*LL*LLd + 665*nf^4*T^2*h^9*u^2*p*B*QLd*QR^2*QRd + 665/
      2*nf^4*T^2*h^9*u^2*p*B*QLd^2*QRd*LLd + 665/6*nf^4*T^2*h^9*u^2*p*B*QLd^3*
      LRd + 665*nf^4*T^2*h^9*u^2*p*B*QL*QRd*LR*LRd + 665*nf^4*T^2*h^9*u^2*p*B*
      QL*QRd*LL*LLd + 665*nf^4*T^2*h^9*u^2*p*B*QL*QR*QRd^2 + 665/2*nf^4*T^2*
      h^9*u^2*p*B*QL*QR^2*LR + 665*nf^4*T^2*h^9*u^2*p*B*QL*QLd*LLd*LR + 665*
      nf^4*T^2*h^9*u^2*p*B*QL*QLd*LL*LRd + 665*nf^4*T^2*h^9*u^2*p*B*QL*QLd^2*
      QR + 665/2*nf^4*T^2*h^9*u^2*p*B*QL^2*QR*LL + 665*nf^4*T^2*h^9*u^2*p*B*
      QL^2*QLd*QRd + 665/6*nf^4*T^2*h^9*u^2*p*B*QL^3*LR + 2945/2*nf^4*T^2*h^9*
      u^2*p^3*LLd*LR^2*LRd + 2945/2*nf^4*T^2*h^9*u^2*p^3*LL*LR*LRd^2 + 2945/2*
      nf^4*T^2*h^9*u^2*p^3*LL*LLd^2*LR + 2945/2*nf^4*T^2*h^9*u^2*p^3*LL^2*LLd*
      LRd + 2945/6*nf^4*T^2*h^9*u^2*p^3*QRd^3*LLd + 2945*nf^4*T^2*h^9*u^2*p^3*
      QR*QRd*LLd*LR + 2945*nf^4*T^2*h^9*u^2*p^3*QR*QRd*LL*LRd + 2945/6*nf^4*
      T^2*h^9*u^2*p^3*QR^3*LL + 2945/2*nf^4*T^2*h^9*u^2*p^3*QLd*QRd^2*LRd +
      2945*nf^4*T^2*h^9*u^2*p^3*QLd*QR*LR*LRd + 2945*nf^4*T^2*h^9*u^2*p^3*QLd*
      QR*LL*LLd + 2945*nf^4*T^2*h^9*u^2*p^3*QLd*QR^2*QRd + 2945/2*nf^4*T^2*h^9
      *u^2*p^3*QLd^2*QRd*LLd + 2945/6*nf^4*T^2*h^9*u^2*p^3*QLd^3*LRd + 2945*
      nf^4*T^2*h^9*u^2*p^3*QL*QRd*LR*LRd + 2945*nf^4*T^2*h^9*u^2*p^3*QL*QRd*LL
      *LLd + 2945*nf^4*T^2*h^9*u^2*p^3*QL*QR*QRd^2 + 2945/2*nf^4*T^2*h^9*u^2*
      p^3*QL*QR^2*LR + 2945*nf^4*T^2*h^9*u^2*p^3*QL*QLd*LLd*LR + 2945*nf^4*T^2
      *h^9*u^2*p^3*QL*QLd*LL*LRd + 2945*nf^4*T^2*h^9*u^2*p^3*QL*QLd^2*QR +
      2945/2*nf^4*T^2*h^9*u^2*p^3*QL^2*QR*LL + 2945*nf^4*T^2*h^9*u^2*p^3*QL^2*
      QLd*QRd + 2945/6*nf^4*T^2*h^9*u^2*p^3*QL^3*LR - 1/6*nf^4*T^2*h^9*u^3*
      LR^3*LRd^3 + 13/6*nf^4*T^2*h^9*u^3*LLd^2*LR^3*LRd + 3/2*nf^4*T^2*h^9*u^3
      *LL*LLd*LR^2*LRd^2 + 13/6*nf^4*T^2*h^9*u^3*LL*LLd^3*LR^2 + 13/6*nf^4*T^2
      *h^9*u^3*LL^2*LR*LRd^3 + 3/2*nf^4*T^2*h^9*u^3*LL^2*LLd^2*LR*LRd + 13/6*
      nf^4*T^2*h^9*u^3*LL^3*LLd*LRd^2 - 1/6*nf^4*T^2*h^9*u^3*LL^3*LLd^3 - 29/6
      *nf^4*T^2*h^9*u^3*QRd^3*LR*LRd^2 - 4*nf^4*T^2*h^9*u^3*QRd^3*LLd^2*LR - 8/
      3*nf^4*T^2*h^9*u^3*QRd^3*LL*LLd*LRd + 3/2*nf^4*T^2*h^9*u^3*QR*QRd*LR^2*
      LRd^2 + 7/2*nf^4*T^2*h^9*u^3*QR*QRd*LLd^2*LR^2 + 7/2*nf^4*T^2*h^9*u^3*QR
      *QRd*LL^2*LRd^2 + 3/2*nf^4*T^2*h^9*u^3*QR*QRd*LL^2*LLd^2 - 7/4*nf^4*T^2*
      h^9*u^3*QR*QRd^4*LRd + 3*nf^4*T^2*h^9*u^3*QR^2*QRd^2*LR*LRd + 3*nf^4*T^2
      *h^9*u^3*QR^2*QRd^2*LL*LLd - 29/6*nf^4*T^2*h^9*u^3*QR^3*LR^2*LRd - 8/3*
      nf^4*T^2*h^9*u^3*QR^3*LL*LLd*LR - 4*nf^4*T^2*h^9*u^3*QR^3*LL^2*LRd + 3*
      nf^4*T^2*h^9*u^3*QR^3*QRd^3 - 7/4*nf^4*T^2*h^9*u^3*QR^4*QRd*LR - 7/2*
      nf^4*T^2*h^9*u^3*QLd*QRd^2*LL*LRd^2 - 3/2*nf^4*T^2*h^9*u^3*QLd*QRd^2*LL*
      LLd^2 - 7/4*nf^4*T^2*h^9*u^3*QLd*QR^4*LL - 3/2*nf^4*T^2*h^9*u^3*QLd^2*
      QRd*LR*LRd^2 - 7/2*nf^4*T^2*h^9*u^3*QLd^2*QRd*LLd^2*LR - 3/2*nf^4*T^2*
      h^9*u^3*QLd^2*QR*QRd^2*LRd + 7*nf^4*T^2*h^9*u^3*QLd^2*QR^2*LR*LRd + 7*
      nf^4*T^2*h^9*u^3*QLd^2*QR^2*LL*LLd + 7*nf^4*T^2*h^9*u^3*QLd^2*QR^3*QRd
       - 8/3*nf^4*T^2*h^9*u^3*QLd^3*LLd*LR*LRd - 4*nf^4*T^2*h^9*u^3*QLd^3*LL*
      LRd^2 - 29/6*nf^4*T^2*h^9*u^3*QLd^3*LL*LLd^2 - 7/4*nf^4*T^2*h^9*u^3*
      QLd^4*QR*LRd - 7/4*nf^4*T^2*h^9*u^3*QL*QRd^4*LLd - 7/2*nf^4*T^2*h^9*u^3*
      QL*QR^2*LLd*LR^2 - 3/2*nf^4*T^2*h^9*u^3*QL*QR^2*LL^2*LLd + 3/2*nf^4*T^2*
      h^9*u^3*QL*QLd*LR^2*LRd^2 + 7/2*nf^4*T^2*h^9*u^3*QL*QLd*LLd^2*LR^2 + 7/2
      *nf^4*T^2*h^9*u^3*QL*QLd*LL^2*LRd^2 + 3/2*nf^4*T^2*h^9*u^3*QL*QLd*LL^2*
      LLd^2 + 3*nf^4*T^2*h^9*u^3*QL*QLd*QR^2*QRd^2 - 3/2*nf^4*T^2*h^9*u^3*QL*
      QLd^2*QRd^2*LLd + 7*nf^4*T^2*h^9*u^3*QL*QLd^3*QR^2 - 7/4*nf^4*T^2*h^9*
      u^3*QL*QLd^4*LLd + 7*nf^4*T^2*h^9*u^3*QL^2*QRd^2*LR*LRd + 7*nf^4*T^2*h^9
      *u^3*QL^2*QRd^2*LL*LLd - 3/2*nf^4*T^2*h^9*u^3*QL^2*QR*LR^2*LRd - 7/2*
      nf^4*T^2*h^9*u^3*QL^2*QR*LL^2*LRd + 7*nf^4*T^2*h^9*u^3*QL^2*QR*QRd^3 - 3/
      2*nf^4*T^2*h^9*u^3*QL^2*QR^2*QRd*LR - 3/2*nf^4*T^2*h^9*u^3*QL^2*QLd*QR^2
      *LL + 3*nf^4*T^2*h^9*u^3*QL^2*QLd^2*LR*LRd + 3*nf^4*T^2*h^9*u^3*QL^2*
      QLd^2*LL*LLd + 3*nf^4*T^2*h^9*u^3*QL^2*QLd^2*QR*QRd - 4*nf^4*T^2*h^9*u^3
      *QL^3*LLd*LR^2 - 8/3*nf^4*T^2*h^9*u^3*QL^3*LL*LR*LRd - 29/6*nf^4*T^2*h^9
      *u^3*QL^3*LL^2*LLd + 7*nf^4*T^2*h^9*u^3*QL^3*QLd*QRd^2 + 3*nf^4*T^2*h^9*
      u^3*QL^3*QLd^3 - 7/4*nf^4*T^2*h^9*u^3*QL^4*QRd*LR - 7/4*nf^4*T^2*h^9*u^3
      *QL^4*QLd*LL + 163/3*nf^4*T^2*h^9*u^3*G*QRd^3*LLd + 163*nf^4*T^2*h^9*u^3
      *G*QR*QRd*LLd*LR + 163*nf^4*T^2*h^9*u^3*G*QR*QRd*LL*LRd + 163/3*nf^4*T^2
      *h^9*u^3*G*QR^3*LL + 163*nf^4*T^2*h^9*u^3*G*QLd*QRd^2*LRd + 163*nf^4*T^2
      *h^9*u^3*G*QLd*QR*LR*LRd + 163*nf^4*T^2*h^9*u^3*G*QLd*QR*LL*LLd + 326*
      nf^4*T^2*h^9*u^3*G*QLd*QR^2*QRd + 163*nf^4*T^2*h^9*u^3*G*QLd^2*QRd*LLd
       + 163/3*nf^4*T^2*h^9*u^3*G*QLd^3*LRd + 163*nf^4*T^2*h^9*u^3*G*QL*QRd*LR
      *LRd + 163*nf^4*T^2*h^9*u^3*G*QL*QRd*LL*LLd + 326*nf^4*T^2*h^9*u^3*G*QL*
      QR*QRd^2 + 163*nf^4*T^2*h^9*u^3*G*QL*QR^2*LR + 163*nf^4*T^2*h^9*u^3*G*QL
      *QLd*LLd*LR + 163*nf^4*T^2*h^9*u^3*G*QL*QLd*LL*LRd + 326*nf^4*T^2*h^9*
      u^3*G*QL*QLd^2*QR + 163*nf^4*T^2*h^9*u^3*G*QL^2*QR*LL + 326*nf^4*T^2*h^9
      *u^3*G*QL^2*QLd*QRd + 163/3*nf^4*T^2*h^9*u^3*G*QL^3*LR + 427/2*nf^4*T^2*
      h^9*u^3*W*LLd*LR^2*LRd + 427/2*nf^4*T^2*h^9*u^3*W*LL*LR*LRd^2 + 427/2*
      nf^4*T^2*h^9*u^3*W*LL*LLd^2*LR + 427/2*nf^4*T^2*h^9*u^3*W*LL^2*LLd*LRd
       + 427/6*nf^4*T^2*h^9*u^3*W*QRd^3*LLd + 427*nf^4*T^2*h^9*u^3*W*QR*QRd*
      LLd*LR + 427*nf^4*T^2*h^9*u^3*W*QR*QRd*LL*LRd + 427/6*nf^4*T^2*h^9*u^3*W
      *QR^3*LL + 427/2*nf^4*T^2*h^9*u^3*W*QLd*QRd^2*LRd + 427*nf^4*T^2*h^9*u^3
      *W*QLd*QR*LR*LRd + 427*nf^4*T^2*h^9*u^3*W*QLd*QR*LL*LLd + 427*nf^4*T^2*
      h^9*u^3*W*QLd*QR^2*QRd + 427/2*nf^4*T^2*h^9*u^3*W*QLd^2*QRd*LLd + 427/6*
      nf^4*T^2*h^9*u^3*W*QLd^3*LRd + 427*nf^4*T^2*h^9*u^3*W*QL*QRd*LR*LRd +
      427*nf^4*T^2*h^9*u^3*W*QL*QRd*LL*LLd + 427*nf^4*T^2*h^9*u^3*W*QL*QR*
      QRd^2 + 427/2*nf^4*T^2*h^9*u^3*W*QL*QR^2*LR + 427*nf^4*T^2*h^9*u^3*W*QL*
      QLd*LLd*LR + 427*nf^4*T^2*h^9*u^3*W*QL*QLd*LL*LRd + 427*nf^4*T^2*h^9*u^3
      *W*QL*QLd^2*QR + 427/2*nf^4*T^2*h^9*u^3*W*QL^2*QR*LL + 427*nf^4*T^2*h^9*
      u^3*W*QL^2*QLd*QRd + 427/6*nf^4*T^2*h^9*u^3*W*QL^3*LR + 163/2*nf^4*T^2*
      h^9*u^3*B*LLd*LR^2*LRd + 163/2*nf^4*T^2*h^9*u^3*B*LL*LR*LRd^2 + 163/2*
      nf^4*T^2*h^9*u^3*B*LL*LLd^2*LR + 163/2*nf^4*T^2*h^9*u^3*B*LL^2*LLd*LRd
       + 163/6*nf^4*T^2*h^9*u^3*B*QRd^3*LLd + 163*nf^4*T^2*h^9*u^3*B*QR*QRd*
      LLd*LR + 163*nf^4*T^2*h^9*u^3*B*QR*QRd*LL*LRd + 163/6*nf^4*T^2*h^9*u^3*B
      *QR^3*LL + 163/2*nf^4*T^2*h^9*u^3*B*QLd*QRd^2*LRd + 163*nf^4*T^2*h^9*u^3
      *B*QLd*QR*LR*LRd + 163*nf^4*T^2*h^9*u^3*B*QLd*QR*LL*LLd + 163*nf^4*T^2*
      h^9*u^3*B*QLd*QR^2*QRd + 163/2*nf^4*T^2*h^9*u^3*B*QLd^2*QRd*LLd + 163/6*
      nf^4*T^2*h^9*u^3*B*QLd^3*LRd + 163*nf^4*T^2*h^9*u^3*B*QL*QRd*LR*LRd +
      163*nf^4*T^2*h^9*u^3*B*QL*QRd*LL*LLd + 163*nf^4*T^2*h^9*u^3*B*QL*QR*
      QRd^2 + 163/2*nf^4*T^2*h^9*u^3*B*QL*QR^2*LR + 163*nf^4*T^2*h^9*u^3*B*QL*
      QLd*LLd*LR + 163*nf^4*T^2*h^9*u^3*B*QL*QLd*LL*LRd + 163*nf^4*T^2*h^9*u^3
      *B*QL*QLd^2*QR + 163/2*nf^4*T^2*h^9*u^3*B*QL^2*QR*LL + 163*nf^4*T^2*h^9*
      u^3*B*QL^2*QLd*QRd + 163/6*nf^4*T^2*h^9*u^3*B*QL^3*LR + 2573/2*nf^4*T^2*
      h^9*u^3*p^2*LLd*LR^2*LRd + 2573/2*nf^4*T^2*h^9*u^3*p^2*LL*LR*LRd^2 +
      2573/2*nf^4*T^2*h^9*u^3*p^2*LL*LLd^2*LR + 2573/2*nf^4*T^2*h^9*u^3*p^2*
      LL^2*LLd*LRd + 2573/6*nf^4*T^2*h^9*u^3*p^2*QRd^3*LLd + 2573*nf^4*T^2*h^9
      *u^3*p^2*QR*QRd*LLd*LR + 2573*nf^4*T^2*h^9*u^3*p^2*QR*QRd*LL*LRd + 2573/
      6*nf^4*T^2*h^9*u^3*p^2*QR^3*LL + 2573/2*nf^4*T^2*h^9*u^3*p^2*QLd*QRd^2*
      LRd + 2573*nf^4*T^2*h^9*u^3*p^2*QLd*QR*LR*LRd + 2573*nf^4*T^2*h^9*u^3*
      p^2*QLd*QR*LL*LLd + 2573*nf^4*T^2*h^9*u^3*p^2*QLd*QR^2*QRd + 2573/2*nf^4
      *T^2*h^9*u^3*p^2*QLd^2*QRd*LLd + 2573/6*nf^4*T^2*h^9*u^3*p^2*QLd^3*LRd
       + 2573*nf^4*T^2*h^9*u^3*p^2*QL*QRd*LR*LRd + 2573*nf^4*T^2*h^9*u^3*p^2*
      QL*QRd*LL*LLd + 2573*nf^4*T^2*h^9*u^3*p^2*QL*QR*QRd^2 + 2573/2*nf^4*T^2*
      h^9*u^3*p^2*QL*QR^2*LR + 2573*nf^4*T^2*h^9*u^3*p^2*QL*QLd*LLd*LR + 2573*
      nf^4*T^2*h^9*u^3*p^2*QL*QLd*LL*LRd + 2573*nf^4*T^2*h^9*u^3*p^2*QL*QLd^2*
      QR + 2573/2*nf^4*T^2*h^9*u^3*p^2*QL^2*QR*LL + 2573*nf^4*T^2*h^9*u^3*p^2*
      QL^2*QLd*QRd + 2573/6*nf^4*T^2*h^9*u^3*p^2*QL^3*LR + 493*nf^4*T^2*h^9*
      u^4*p*LLd*LR^2*LRd + 493*nf^4*T^2*h^9*u^4*p*LL*LR*LRd^2 + 493*nf^4*T^2*
      h^9*u^4*p*LL*LLd^2*LR + 493*nf^4*T^2*h^9*u^4*p*LL^2*LLd*LRd + 493/3*nf^4
      *T^2*h^9*u^4*p*QRd^3*LLd + 986*nf^4*T^2*h^9*u^4*p*QR*QRd*LLd*LR + 986*
      nf^4*T^2*h^9*u^4*p*QR*QRd*LL*LRd + 493/3*nf^4*T^2*h^9*u^4*p*QR^3*LL +
      493*nf^4*T^2*h^9*u^4*p*QLd*QRd^2*LRd + 986*nf^4*T^2*h^9*u^4*p*QLd*QR*LR*
      LRd + 986*nf^4*T^2*h^9*u^4*p*QLd*QR*LL*LLd + 986*nf^4*T^2*h^9*u^4*p*QLd*
      QR^2*QRd + 493*nf^4*T^2*h^9*u^4*p*QLd^2*QRd*LLd + 493/3*nf^4*T^2*h^9*u^4
      *p*QLd^3*LRd + 986*nf^4*T^2*h^9*u^4*p*QL*QRd*LR*LRd + 986*nf^4*T^2*h^9*
      u^4*p*QL*QRd*LL*LLd + 986*nf^4*T^2*h^9*u^4*p*QL*QR*QRd^2 + 493*nf^4*T^2*
      h^9*u^4*p*QL*QR^2*LR + 986*nf^4*T^2*h^9*u^4*p*QL*QLd*LLd*LR + 986*nf^4*
      T^2*h^9*u^4*p*QL*QLd*LL*LRd + 986*nf^4*T^2*h^9*u^4*p*QL*QLd^2*QR + 493*
      nf^4*T^2*h^9*u^4*p*QL^2*QR*LL + 986*nf^4*T^2*h^9*u^4*p*QL^2*QLd*QRd +
      493/3*nf^4*T^2*h^9*u^4*p*QL^3*LR + 68*nf^4*T^2*h^9*u^5*LLd*LR^2*LRd + 68
      *nf^4*T^2*h^9*u^5*LL*LR*LRd^2 + 68*nf^4*T^2*h^9*u^5*LL*LLd^2*LR + 68*
      nf^4*T^2*h^9*u^5*LL^2*LLd*LRd + 68/3*nf^4*T^2*h^9*u^5*QRd^3*LLd + 136*
      nf^4*T^2*h^9*u^5*QR*QRd*LLd*LR + 136*nf^4*T^2*h^9*u^5*QR*QRd*LL*LRd + 68/
      3*nf^4*T^2*h^9*u^5*QR^3*LL + 68*nf^4*T^2*h^9*u^5*QLd*QRd^2*LRd + 136*
      nf^4*T^2*h^9*u^5*QLd*QR*LR*LRd + 136*nf^4*T^2*h^9*u^5*QLd*QR*LL*LLd +
      136*nf^4*T^2*h^9*u^5*QLd*QR^2*QRd + 68*nf^4*T^2*h^9*u^5*QLd^2*QRd*LLd +
      68/3*nf^4*T^2*h^9*u^5*QLd^3*LRd + 136*nf^4*T^2*h^9*u^5*QL*QRd*LR*LRd +
      136*nf^4*T^2*h^9*u^5*QL*QRd*LL*LLd + 136*nf^4*T^2*h^9*u^5*QL*QR*QRd^2 +
      68*nf^4*T^2*h^9*u^5*QL*QR^2*LR + 136*nf^4*T^2*h^9*u^5*QL*QLd*LLd*LR +
      136*nf^4*T^2*h^9*u^5*QL*QLd*LL*LRd + 136*nf^4*T^2*h^9*u^5*QL*QLd^2*QR +
      68*nf^4*T^2*h^9*u^5*QL^2*QR*LL + 136*nf^4*T^2*h^9*u^5*QL^2*QLd*QRd + 68/
      3*nf^4*T^2*h^9*u^5*QL^3*LR - 1/8*nf^4*T^3*h^9*p*LLd*LR^4*LRd^3 + 1/8*
      nf^4*T^3*h^9*p*LLd^3*LR^4*LRd - 1/8*nf^4*T^3*h^9*p*LL*LR^3*LRd^4 + 1/8*
      nf^4*T^3*h^9*p*LL*LLd^4*LR^3 + 1/8*nf^4*T^3*h^9*p*LL^3*LR*LRd^4 - 1/8*
      nf^4*T^3*h^9*p*LL^3*LLd^4*LR + 1/8*nf^4*T^3*h^9*p*LL^4*LLd*LRd^3 - 1/8*
      nf^4*T^3*h^9*p*LL^4*LLd^3*LRd - 1/8*nf^4*T^3*h^9*p*QRd^6*LLd*LRd + 1/8*
      nf^4*T^3*h^9*p*QR*QRd^4*LL*LRd^2 - 1/8*nf^4*T^3*h^9*p*QR*QRd^4*LL*LLd^2
       + 1/8*nf^4*T^3*h^9*p*QR^2*QRd^5*LLd + 1/8*nf^4*T^3*h^9*p*QR^4*QRd*LLd*
      LR^2 - 1/8*nf^4*T^3*h^9*p*QR^4*QRd*LL^2*LLd + 1/8*nf^4*T^3*h^9*p*QR^5*
      QRd^2*LL - 1/8*nf^4*T^3*h^9*p*QR^6*LL*LR + 1/8*nf^4*T^3*h^9*p*QLd*QRd^5*
      LRd^2 - 1/8*nf^4*T^3*h^9*p*QLd*QRd^5*LLd^2 + 1/8*nf^4*T^3*h^9*p*QLd*QR^2
      *QRd^4*LRd + 1/8*nf^4*T^3*h^9*p*QLd*QR^4*LR^2*LRd - 1/8*nf^4*T^3*h^9*p*
      QLd*QR^4*LL^2*LRd + 1/8*nf^4*T^3*h^9*p*QLd*QR^4*QRd^3 - 4/5*nf^4*T^3*h^9
      *p*QLd*QR^5*QRd*LR + 1/8*nf^4*T^3*h^9*p*QLd^2*QRd^4*LLd*LRd - 21/40*nf^4
      *T^3*h^9*p*QLd^2*QR^5*LL - 1/8*nf^4*T^3*h^9*p*QLd^3*QR^4*QRd + 1/8*nf^4*
      T^3*h^9*p*QLd^4*QRd^2*LLd*LRd - 1/8*nf^4*T^3*h^9*p*QLd^4*QR*LL*LRd^2 + 1/
      8*nf^4*T^3*h^9*p*QLd^4*QR*LL*LLd^2 - 1/8*nf^4*T^3*h^9*p*QLd^4*QR^2*QRd*
      LLd - 1/8*nf^4*T^3*h^9*p*QLd^5*QRd*LRd^2 + 1/8*nf^4*T^3*h^9*p*QLd^5*QRd*
      LLd^2 - 21/40*nf^4*T^3*h^9*p*QLd^5*QR^2*LRd - 1/8*nf^4*T^3*h^9*p*QLd^6*
      LLd*LRd + 1/8*nf^4*T^3*h^9*p*QL*QRd^4*LR*LRd^2 - 1/8*nf^4*T^3*h^9*p*QL*
      QRd^4*LLd^2*LR - 4/5*nf^4*T^3*h^9*p*QL*QR*QRd^5*LRd + 1/8*nf^4*T^3*h^9*p
      *QL*QR^3*QRd^4 + 1/8*nf^4*T^3*h^9*p*QL*QR^4*QRd^2*LR + 1/8*nf^4*T^3*h^9*
      p*QL*QR^5*LR^2 - 1/8*nf^4*T^3*h^9*p*QL*QR^5*LL^2 - 1/8*nf^4*T^3*h^9*p*QL
      *QLd^2*QR^4*LR - 1/8*nf^4*T^3*h^9*p*QL*QLd^4*LR*LRd^2 + 1/8*nf^4*T^3*h^9
      *p*QL*QLd^4*LLd^2*LR - 1/8*nf^4*T^3*h^9*p*QL*QLd^4*QR^3 - 4/5*nf^4*T^3*
      h^9*p*QL*QLd^5*QR*LLd - 21/40*nf^4*T^3*h^9*p*QL^2*QRd^5*LLd + 1/8*nf^4*
      T^3*h^9*p*QL^2*QR^4*LL*LR - 1/8*nf^4*T^3*h^9*p*QL^2*QLd*QRd^4*LRd + 1/8*
      nf^4*T^3*h^9*p*QL^2*QLd^4*QRd*LLd + 1/8*nf^4*T^3*h^9*p*QL^2*QLd^5*LRd -
      1/8*nf^4*T^3*h^9*p*QL^3*QR*QRd^4 + 1/8*nf^4*T^3*h^9*p*QL^3*QLd^4*QR - 1/
      8*nf^4*T^3*h^9*p*QL^4*QRd*LLd*LR^2 + 1/8*nf^4*T^3*h^9*p*QL^4*QRd*LL^2*
      LLd - 1/8*nf^4*T^3*h^9*p*QL^4*QR*QRd^2*LL + 1/8*nf^4*T^3*h^9*p*QL^4*QR^2
      *LL*LR - 1/8*nf^4*T^3*h^9*p*QL^4*QLd*LR^2*LRd + 1/8*nf^4*T^3*h^9*p*QL^4*
      QLd*LL^2*LRd - 1/8*nf^4*T^3*h^9*p*QL^4*QLd*QRd^3 + 1/8*nf^4*T^3*h^9*p*
      QL^4*QLd^2*QR*LL + 1/8*nf^4*T^3*h^9*p*QL^4*QLd^3*QRd - 21/40*nf^4*T^3*
      h^9*p*QL^5*QRd^2*LR - 1/8*nf^4*T^3*h^9*p*QL^5*QR*LR^2 + 1/8*nf^4*T^3*h^9
      *p*QL^5*QR*LL^2 - 4/5*nf^4*T^3*h^9*p*QL^5*QLd*QRd*LL + 1/8*nf^4*T^3*h^9*
      p*QL^5*QLd^2*LR - 1/8*nf^4*T^3*h^9*p*QL^6*LL*LR + 5/6*nf^4*T^3*h^9*p*G*
      QRd^3*LLd^2*LR + 1/2*nf^4*T^3*h^9*p*G*QR*QRd*LR^2*LRd^2 + 1/2*nf^4*T^3*
      h^9*p*G*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*T^3*h^9*p*G*QR*QRd*LL^2*LRd^2 + 1/2
      *nf^4*T^3*h^9*p*G*QR*QRd*LL^2*LLd^2 + 5/6*nf^4*T^3*h^9*p*G*QR^3*LL^2*LRd
       + 19/18*nf^4*T^3*h^9*p*G*QR^3*QRd^3 + 5/3*nf^4*T^3*h^9*p*G*QLd*QR*QRd^3
      *LLd + 1/2*nf^4*T^3*h^9*p*G*QLd^2*QR^3*QRd + 5/6*nf^4*T^3*h^9*p*G*QLd^3*
      LL*LRd^2 + 5/3*nf^4*T^3*h^9*p*G*QL*QR^3*QRd*LL + 1/2*nf^4*T^3*h^9*p*G*QL
      *QLd*LR^2*LRd^2 + 1/2*nf^4*T^3*h^9*p*G*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T^3*
      h^9*p*G*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*T^3*h^9*p*G*QL*QLd*LL^2*LLd^2 + 1/2
      *nf^4*T^3*h^9*p*G*QL*QLd*QR^2*QRd^2 + 5/3*nf^4*T^3*h^9*p*G*QL*QLd^3*QRd*
      LRd + 1/2*nf^4*T^3*h^9*p*G*QL*QLd^3*QR^2 + 1/2*nf^4*T^3*h^9*p*G*QL^2*QR*
      QRd^3 + 1/2*nf^4*T^3*h^9*p*G*QL^2*QLd^2*QR*QRd + 5/6*nf^4*T^3*h^9*p*G*
      QL^3*LLd*LR^2 + 1/2*nf^4*T^3*h^9*p*G*QL^3*QLd*QRd^2 + 5/3*nf^4*T^3*h^9*p
      *G*QL^3*QLd*QR*LR + 19/18*nf^4*T^3*h^9*p*G*QL^3*QLd^3 - 2/3*nf^4*T^3*h^9
      *p*W*LR^3*LRd^3 + nf^4*T^3*h^9*p*W*LLd^2*LR^3*LRd + nf^4*T^3*h^9*p*W*LL*
      LLd*LR^2*LRd^2 + nf^4*T^3*h^9*p*W*LL*LLd^3*LR^2 + nf^4*T^3*h^9*p*W*LL^2*
      LR*LRd^3 + nf^4*T^3*h^9*p*W*LL^2*LLd^2*LR*LRd + nf^4*T^3*h^9*p*W*LL^3*
      LLd*LRd^2 - 2/3*nf^4*T^3*h^9*p*W*LL^3*LLd^3 - nf^4*T^3*h^9*p*W*QRd^3*LR*
      LRd^2 - 7/2*nf^4*T^3*h^9*p*W*QRd^3*LLd^2*LR + nf^4*T^3*h^9*p*W*QR*QRd*
      LR^2*LRd^2 + nf^4*T^3*h^9*p*W*QR*QRd*LLd^2*LR^2 + nf^4*T^3*h^9*p*W*QR*
      QRd*LL^2*LRd^2 + nf^4*T^3*h^9*p*W*QR*QRd*LL^2*LLd^2 - 1/2*nf^4*T^3*h^9*p
      *W*QR*QRd^4*LRd + 2*nf^4*T^3*h^9*p*W*QR^2*QRd^2*LR*LRd + 2*nf^4*T^3*h^9*
      p*W*QR^2*QRd^2*LL*LLd - nf^4*T^3*h^9*p*W*QR^3*LR^2*LRd - 7/2*nf^4*T^3*
      h^9*p*W*QR^3*LL^2*LRd + 2*nf^4*T^3*h^9*p*W*QR^3*QRd^3 - 1/2*nf^4*T^3*h^9
      *p*W*QR^4*QRd*LR - nf^4*T^3*h^9*p*W*QLd*QRd^2*LL*LRd^2 - nf^4*T^3*h^9*p*
      W*QLd*QRd^2*LL*LLd^2 - 1/2*nf^4*T^3*h^9*p*W*QLd*QR^4*LL - nf^4*T^3*h^9*p
      *W*QLd^2*QRd*LR*LRd^2 - nf^4*T^3*h^9*p*W*QLd^2*QRd*LLd^2*LR - nf^4*T^3*
      h^9*p*W*QLd^2*QR*QRd^2*LRd + 2*nf^4*T^3*h^9*p*W*QLd^2*QR^2*LR*LRd + 2*
      nf^4*T^3*h^9*p*W*QLd^2*QR^2*LL*LLd + 2*nf^4*T^3*h^9*p*W*QLd^2*QR^3*QRd
       - 7/2*nf^4*T^3*h^9*p*W*QLd^3*LL*LRd^2 - nf^4*T^3*h^9*p*W*QLd^3*LL*LLd^2
       - 1/2*nf^4*T^3*h^9*p*W*QLd^4*QR*LRd - 1/2*nf^4*T^3*h^9*p*W*QL*QRd^4*LLd
       - nf^4*T^3*h^9*p*W*QL*QR^2*LLd*LR^2 - nf^4*T^3*h^9*p*W*QL*QR^2*LL^2*LLd
       + nf^4*T^3*h^9*p*W*QL*QLd*LR^2*LRd^2 + nf^4*T^3*h^9*p*W*QL*QLd*LLd^2*
      LR^2 + nf^4*T^3*h^9*p*W*QL*QLd*LL^2*LRd^2 + nf^4*T^3*h^9*p*W*QL*QLd*LL^2
      *LLd^2 + 2*nf^4*T^3*h^9*p*W*QL*QLd*QR^2*QRd^2 - nf^4*T^3*h^9*p*W*QL*
      QLd^2*QRd^2*LLd + 2*nf^4*T^3*h^9*p*W*QL*QLd^3*QR^2 - 1/2*nf^4*T^3*h^9*p*
      W*QL*QLd^4*LLd + 2*nf^4*T^3*h^9*p*W*QL^2*QRd^2*LR*LRd + 2*nf^4*T^3*h^9*p
      *W*QL^2*QRd^2*LL*LLd - nf^4*T^3*h^9*p*W*QL^2*QR*LR^2*LRd - nf^4*T^3*h^9*
      p*W*QL^2*QR*LL^2*LRd + 2*nf^4*T^3*h^9*p*W*QL^2*QR*QRd^3 - nf^4*T^3*h^9*p
      *W*QL^2*QR^2*QRd*LR - nf^4*T^3*h^9*p*W*QL^2*QLd*QR^2*LL + 2*nf^4*T^3*h^9
      *p*W*QL^2*QLd^2*LR*LRd + 2*nf^4*T^3*h^9*p*W*QL^2*QLd^2*LL*LLd + 2*nf^4*
      T^3*h^9*p*W*QL^2*QLd^2*QR*QRd - 7/2*nf^4*T^3*h^9*p*W*QL^3*LLd*LR^2 -
      nf^4*T^3*h^9*p*W*QL^3*LL^2*LLd + 2*nf^4*T^3*h^9*p*W*QL^3*QLd*QRd^2 + 2*
      nf^4*T^3*h^9*p*W*QL^3*QLd^3 - 1/2*nf^4*T^3*h^9*p*W*QL^4*QRd*LR - 1/2*
      nf^4*T^3*h^9*p*W*QL^4*QLd*LL + 50/3*nf^4*T^3*h^9*p*W*G*QRd^3*LLd + 50*
      nf^4*T^3*h^9*p*W*G*QR*QRd*LLd*LR + 50*nf^4*T^3*h^9*p*W*G*QR*QRd*LL*LRd
       + 50/3*nf^4*T^3*h^9*p*W*G*QR^3*LL + 50*nf^4*T^3*h^9*p*W*G*QLd*QRd^2*LRd
       + 50*nf^4*T^3*h^9*p*W*G*QLd*QR*LR*LRd + 50*nf^4*T^3*h^9*p*W*G*QLd*QR*LL
      *LLd + 100*nf^4*T^3*h^9*p*W*G*QLd*QR^2*QRd + 50*nf^4*T^3*h^9*p*W*G*QLd^2
      *QRd*LLd + 50/3*nf^4*T^3*h^9*p*W*G*QLd^3*LRd + 50*nf^4*T^3*h^9*p*W*G*QL*
      QRd*LR*LRd + 50*nf^4*T^3*h^9*p*W*G*QL*QRd*LL*LLd + 100*nf^4*T^3*h^9*p*W*
      G*QL*QR*QRd^2 + 50*nf^4*T^3*h^9*p*W*G*QL*QR^2*LR + 50*nf^4*T^3*h^9*p*W*G
      *QL*QLd*LLd*LR + 50*nf^4*T^3*h^9*p*W*G*QL*QLd*LL*LRd + 100*nf^4*T^3*h^9*
      p*W*G*QL*QLd^2*QR + 50*nf^4*T^3*h^9*p*W*G*QL^2*QR*LL + 100*nf^4*T^3*h^9*
      p*W*G*QL^2*QLd*QRd + 50/3*nf^4*T^3*h^9*p*W*G*QL^3*LR + 61*nf^4*T^3*h^9*p
      *W^2*LLd*LR^2*LRd + 61*nf^4*T^3*h^9*p*W^2*LL*LR*LRd^2 + 61*nf^4*T^3*h^9*
      p*W^2*LL*LLd^2*LR + 61*nf^4*T^3*h^9*p*W^2*LL^2*LLd*LRd + 61/3*nf^4*T^3*
      h^9*p*W^2*QRd^3*LLd + 122*nf^4*T^3*h^9*p*W^2*QR*QRd*LLd*LR + 122*nf^4*
      T^3*h^9*p*W^2*QR*QRd*LL*LRd + 61/3*nf^4*T^3*h^9*p*W^2*QR^3*LL + 61*nf^4*
      T^3*h^9*p*W^2*QLd*QRd^2*LRd + 122*nf^4*T^3*h^9*p*W^2*QLd*QR*LR*LRd + 122
      *nf^4*T^3*h^9*p*W^2*QLd*QR*LL*LLd + 122*nf^4*T^3*h^9*p*W^2*QLd*QR^2*QRd
       + 61*nf^4*T^3*h^9*p*W^2*QLd^2*QRd*LLd + 61/3*nf^4*T^3*h^9*p*W^2*QLd^3*
      LRd + 122*nf^4*T^3*h^9*p*W^2*QL*QRd*LR*LRd + 122*nf^4*T^3*h^9*p*W^2*QL*
      QRd*LL*LLd + 122*nf^4*T^3*h^9*p*W^2*QL*QR*QRd^2 + 61*nf^4*T^3*h^9*p*W^2*
      QL*QR^2*LR + 122*nf^4*T^3*h^9*p*W^2*QL*QLd*LLd*LR + 122*nf^4*T^3*h^9*p*
      W^2*QL*QLd*LL*LRd + 122*nf^4*T^3*h^9*p*W^2*QL*QLd^2*QR + 61*nf^4*T^3*h^9
      *p*W^2*QL^2*QR*LL + 122*nf^4*T^3*h^9*p*W^2*QL^2*QLd*QRd + 61/3*nf^4*T^3*
      h^9*p*W^2*QL^3*LR - 1/18*nf^4*T^3*h^9*p*B*LR^3*LRd^3 + 1/2*nf^4*T^3*h^9*
      p*B*LLd^2*LR^3*LRd + 1/2*nf^4*T^3*h^9*p*B*LL*LLd*LR^2*LRd^2 + 1/2*nf^4*
      T^3*h^9*p*B*LL*LLd^3*LR^2 + 1/2*nf^4*T^3*h^9*p*B*LL^2*LR*LRd^3 + 1/2*
      nf^4*T^3*h^9*p*B*LL^2*LLd^2*LR*LRd + 1/2*nf^4*T^3*h^9*p*B*LL^3*LLd*LRd^2
       - 1/18*nf^4*T^3*h^9*p*B*LL^3*LLd^3 - 1/2*nf^4*T^3*h^9*p*B*QRd^3*LR*
      LRd^2 - 4/3*nf^4*T^3*h^9*p*B*QRd^3*LLd^2*LR + 1/2*nf^4*T^3*h^9*p*B*QR*
      QRd*LR^2*LRd^2 + 1/2*nf^4*T^3*h^9*p*B*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*T^3*
      h^9*p*B*QR*QRd*LL^2*LRd^2 + 1/2*nf^4*T^3*h^9*p*B*QR*QRd*LL^2*LLd^2 - 1/4
      *nf^4*T^3*h^9*p*B*QR*QRd^4*LRd + nf^4*T^3*h^9*p*B*QR^2*QRd^2*LR*LRd +
      nf^4*T^3*h^9*p*B*QR^2*QRd^2*LL*LLd - 1/2*nf^4*T^3*h^9*p*B*QR^3*LR^2*LRd
       - 4/3*nf^4*T^3*h^9*p*B*QR^3*LL^2*LRd + nf^4*T^3*h^9*p*B*QR^3*QRd^3 - 1/
      4*nf^4*T^3*h^9*p*B*QR^4*QRd*LR - 1/2*nf^4*T^3*h^9*p*B*QLd*QRd^2*LL*LRd^2
       - 1/2*nf^4*T^3*h^9*p*B*QLd*QRd^2*LL*LLd^2 - 1/4*nf^4*T^3*h^9*p*B*QLd*
      QR^4*LL - 1/2*nf^4*T^3*h^9*p*B*QLd^2*QRd*LR*LRd^2 - 1/2*nf^4*T^3*h^9*p*B
      *QLd^2*QRd*LLd^2*LR - 1/2*nf^4*T^3*h^9*p*B*QLd^2*QR*QRd^2*LRd + nf^4*T^3
      *h^9*p*B*QLd^2*QR^2*LR*LRd + nf^4*T^3*h^9*p*B*QLd^2*QR^2*LL*LLd + nf^4*
      T^3*h^9*p*B*QLd^2*QR^3*QRd - 4/3*nf^4*T^3*h^9*p*B*QLd^3*LL*LRd^2 - 1/2*
      nf^4*T^3*h^9*p*B*QLd^3*LL*LLd^2 - 1/4*nf^4*T^3*h^9*p*B*QLd^4*QR*LRd - 1/
      4*nf^4*T^3*h^9*p*B*QL*QRd^4*LLd - 1/2*nf^4*T^3*h^9*p*B*QL*QR^2*LLd*LR^2
       - 1/2*nf^4*T^3*h^9*p*B*QL*QR^2*LL^2*LLd + 1/2*nf^4*T^3*h^9*p*B*QL*QLd*
      LR^2*LRd^2 + 1/2*nf^4*T^3*h^9*p*B*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T^3*h^9*p
      *B*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*T^3*h^9*p*B*QL*QLd*LL^2*LLd^2 + nf^4*T^3
      *h^9*p*B*QL*QLd*QR^2*QRd^2 - 1/2*nf^4*T^3*h^9*p*B*QL*QLd^2*QRd^2*LLd +
      nf^4*T^3*h^9*p*B*QL*QLd^3*QR^2 - 1/4*nf^4*T^3*h^9*p*B*QL*QLd^4*LLd +
      nf^4*T^3*h^9*p*B*QL^2*QRd^2*LR*LRd + nf^4*T^3*h^9*p*B*QL^2*QRd^2*LL*LLd
       - 1/2*nf^4*T^3*h^9*p*B*QL^2*QR*LR^2*LRd - 1/2*nf^4*T^3*h^9*p*B*QL^2*QR*
      LL^2*LRd + nf^4*T^3*h^9*p*B*QL^2*QR*QRd^3 - 1/2*nf^4*T^3*h^9*p*B*QL^2*
      QR^2*QRd*LR - 1/2*nf^4*T^3*h^9*p*B*QL^2*QLd*QR^2*LL + nf^4*T^3*h^9*p*B*
      QL^2*QLd^2*LR*LRd + nf^4*T^3*h^9*p*B*QL^2*QLd^2*LL*LLd + nf^4*T^3*h^9*p*
      B*QL^2*QLd^2*QR*QRd - 4/3*nf^4*T^3*h^9*p*B*QL^3*LLd*LR^2 - 1/2*nf^4*T^3*
      h^9*p*B*QL^3*LL^2*LLd + nf^4*T^3*h^9*p*B*QL^3*QLd*QRd^2 + nf^4*T^3*h^9*p
      *B*QL^3*QLd^3 - 1/4*nf^4*T^3*h^9*p*B*QL^4*QRd*LR - 1/4*nf^4*T^3*h^9*p*B*
      QL^4*QLd*LL + 25*nf^4*T^3*h^9*p*B*W*LLd*LR^2*LRd + 25*nf^4*T^3*h^9*p*B*W
      *LL*LR*LRd^2 + 25*nf^4*T^3*h^9*p*B*W*LL*LLd^2*LR + 25*nf^4*T^3*h^9*p*B*W
      *LL^2*LLd*LRd + 25/3*nf^4*T^3*h^9*p*B*W*QRd^3*LLd + 50*nf^4*T^3*h^9*p*B*
      W*QR*QRd*LLd*LR + 50*nf^4*T^3*h^9*p*B*W*QR*QRd*LL*LRd + 25/3*nf^4*T^3*
      h^9*p*B*W*QR^3*LL + 25*nf^4*T^3*h^9*p*B*W*QLd*QRd^2*LRd + 50*nf^4*T^3*
      h^9*p*B*W*QLd*QR*LR*LRd + 50*nf^4*T^3*h^9*p*B*W*QLd*QR*LL*LLd + 50*nf^4*
      T^3*h^9*p*B*W*QLd*QR^2*QRd + 25*nf^4*T^3*h^9*p*B*W*QLd^2*QRd*LLd + 25/3*
      nf^4*T^3*h^9*p*B*W*QLd^3*LRd + 50*nf^4*T^3*h^9*p*B*W*QL*QRd*LR*LRd + 50*
      nf^4*T^3*h^9*p*B*W*QL*QRd*LL*LLd + 50*nf^4*T^3*h^9*p*B*W*QL*QR*QRd^2 +
      25*nf^4*T^3*h^9*p*B*W*QL*QR^2*LR + 50*nf^4*T^3*h^9*p*B*W*QL*QLd*LLd*LR
       + 50*nf^4*T^3*h^9*p*B*W*QL*QLd*LL*LRd + 50*nf^4*T^3*h^9*p*B*W*QL*QLd^2*
      QR + 25*nf^4*T^3*h^9*p*B*W*QL^2*QR*LL + 50*nf^4*T^3*h^9*p*B*W*QL^2*QLd*
      QRd + 25/3*nf^4*T^3*h^9*p*B*W*QL^3*LR - 13/36*nf^4*T^3*h^9*p^3*LR^3*
      LRd^3 + 11/12*nf^4*T^3*h^9*p^3*LLd^2*LR^3*LRd - 1/4*nf^4*T^3*h^9*p^3*LL*
      LLd*LR^2*LRd^2 + 11/12*nf^4*T^3*h^9*p^3*LL*LLd^3*LR^2 + 11/12*nf^4*T^3*
      h^9*p^3*LL^2*LR*LRd^3 - 1/4*nf^4*T^3*h^9*p^3*LL^2*LLd^2*LR*LRd + 11/12*
      nf^4*T^3*h^9*p^3*LL^3*LLd*LRd^2 - 13/36*nf^4*T^3*h^9*p^3*LL^3*LLd^3 - 7/
      12*nf^4*T^3*h^9*p^3*QRd^3*LR*LRd^2 + 1/12*nf^4*T^3*h^9*p^3*QRd^3*LLd^2*
      LR + 1/3*nf^4*T^3*h^9*p^3*QRd^3*LL*LLd*LRd - 1/4*nf^4*T^3*h^9*p^3*QR*QRd
      *LR^2*LRd^2 + 3/4*nf^4*T^3*h^9*p^3*QR*QRd*LLd^2*LR^2 + 3/4*nf^4*T^3*h^9*
      p^3*QR*QRd*LL^2*LRd^2 - 1/4*nf^4*T^3*h^9*p^3*QR*QRd*LL^2*LLd^2 - 3/8*
      nf^4*T^3*h^9*p^3*QR*QRd^4*LRd - 1/2*nf^4*T^3*h^9*p^3*QR^2*QRd^2*LR*LRd
       - 1/2*nf^4*T^3*h^9*p^3*QR^2*QRd^2*LL*LLd - 7/12*nf^4*T^3*h^9*p^3*QR^3*
      LR^2*LRd + 1/3*nf^4*T^3*h^9*p^3*QR^3*LL*LLd*LR + 1/12*nf^4*T^3*h^9*p^3*
      QR^3*LL^2*LRd - 1/2*nf^4*T^3*h^9*p^3*QR^3*QRd^3 - 3/8*nf^4*T^3*h^9*p^3*
      QR^4*QRd*LR - 3/4*nf^4*T^3*h^9*p^3*QLd*QRd^2*LL*LRd^2 + 1/4*nf^4*T^3*h^9
      *p^3*QLd*QRd^2*LL*LLd^2 - 3/8*nf^4*T^3*h^9*p^3*QLd*QR^4*LL + 1/4*nf^4*
      T^3*h^9*p^3*QLd^2*QRd*LR*LRd^2 - 3/4*nf^4*T^3*h^9*p^3*QLd^2*QRd*LLd^2*LR
       + 1/4*nf^4*T^3*h^9*p^3*QLd^2*QR*QRd^2*LRd + 3/2*nf^4*T^3*h^9*p^3*QLd^2*
      QR^2*LR*LRd + 3/2*nf^4*T^3*h^9*p^3*QLd^2*QR^2*LL*LLd + 3/2*nf^4*T^3*h^9*
      p^3*QLd^2*QR^3*QRd + 1/3*nf^4*T^3*h^9*p^3*QLd^3*LLd*LR*LRd + 1/12*nf^4*
      T^3*h^9*p^3*QLd^3*LL*LRd^2 - 7/12*nf^4*T^3*h^9*p^3*QLd^3*LL*LLd^2 - 3/8*
      nf^4*T^3*h^9*p^3*QLd^4*QR*LRd - 3/8*nf^4*T^3*h^9*p^3*QL*QRd^4*LLd - 3/4*
      nf^4*T^3*h^9*p^3*QL*QR^2*LLd*LR^2 + 1/4*nf^4*T^3*h^9*p^3*QL*QR^2*LL^2*
      LLd - 1/4*nf^4*T^3*h^9*p^3*QL*QLd*LR^2*LRd^2 + 3/4*nf^4*T^3*h^9*p^3*QL*
      QLd*LLd^2*LR^2 + 3/4*nf^4*T^3*h^9*p^3*QL*QLd*LL^2*LRd^2 - 1/4*nf^4*T^3*
      h^9*p^3*QL*QLd*LL^2*LLd^2 - 1/2*nf^4*T^3*h^9*p^3*QL*QLd*QR^2*QRd^2 + 1/4
      *nf^4*T^3*h^9*p^3*QL*QLd^2*QRd^2*LLd + 3/2*nf^4*T^3*h^9*p^3*QL*QLd^3*
      QR^2 - 3/8*nf^4*T^3*h^9*p^3*QL*QLd^4*LLd + 3/2*nf^4*T^3*h^9*p^3*QL^2*
      QRd^2*LR*LRd + 3/2*nf^4*T^3*h^9*p^3*QL^2*QRd^2*LL*LLd + 1/4*nf^4*T^3*h^9
      *p^3*QL^2*QR*LR^2*LRd - 3/4*nf^4*T^3*h^9*p^3*QL^2*QR*LL^2*LRd + 3/2*nf^4
      *T^3*h^9*p^3*QL^2*QR*QRd^3 + 1/4*nf^4*T^3*h^9*p^3*QL^2*QR^2*QRd*LR + 1/4
      *nf^4*T^3*h^9*p^3*QL^2*QLd*QR^2*LL - 1/2*nf^4*T^3*h^9*p^3*QL^2*QLd^2*LR*
      LRd - 1/2*nf^4*T^3*h^9*p^3*QL^2*QLd^2*LL*LLd - 1/2*nf^4*T^3*h^9*p^3*QL^2
      *QLd^2*QR*QRd + 1/12*nf^4*T^3*h^9*p^3*QL^3*LLd*LR^2 + 1/3*nf^4*T^3*h^9*
      p^3*QL^3*LL*LR*LRd - 7/12*nf^4*T^3*h^9*p^3*QL^3*LL^2*LLd + 3/2*nf^4*T^3*
      h^9*p^3*QL^3*QLd*QRd^2 - 1/2*nf^4*T^3*h^9*p^3*QL^3*QLd^3 - 3/8*nf^4*T^3*
      h^9*p^3*QL^4*QRd*LR - 3/8*nf^4*T^3*h^9*p^3*QL^4*QLd*LL + 167/2*nf^4*T^3*
      h^9*p^3*W*LLd*LR^2*LRd + 167/2*nf^4*T^3*h^9*p^3*W*LL*LR*LRd^2 + 167/2*
      nf^4*T^3*h^9*p^3*W*LL*LLd^2*LR + 167/2*nf^4*T^3*h^9*p^3*W*LL^2*LLd*LRd
       + 167/6*nf^4*T^3*h^9*p^3*W*QRd^3*LLd + 167*nf^4*T^3*h^9*p^3*W*QR*QRd*
      LLd*LR + 167*nf^4*T^3*h^9*p^3*W*QR*QRd*LL*LRd + 167/6*nf^4*T^3*h^9*p^3*W
      *QR^3*LL + 167/2*nf^4*T^3*h^9*p^3*W*QLd*QRd^2*LRd + 167*nf^4*T^3*h^9*p^3
      *W*QLd*QR*LR*LRd + 167*nf^4*T^3*h^9*p^3*W*QLd*QR*LL*LLd + 167*nf^4*T^3*
      h^9*p^3*W*QLd*QR^2*QRd + 167/2*nf^4*T^3*h^9*p^3*W*QLd^2*QRd*LLd + 167/6*
      nf^4*T^3*h^9*p^3*W*QLd^3*LRd + 167*nf^4*T^3*h^9*p^3*W*QL*QRd*LR*LRd +
      167*nf^4*T^3*h^9*p^3*W*QL*QRd*LL*LLd + 167*nf^4*T^3*h^9*p^3*W*QL*QR*
      QRd^2 + 167/2*nf^4*T^3*h^9*p^3*W*QL*QR^2*LR + 167*nf^4*T^3*h^9*p^3*W*QL*
      QLd*LLd*LR + 167*nf^4*T^3*h^9*p^3*W*QL*QLd*LL*LRd + 167*nf^4*T^3*h^9*p^3
      *W*QL*QLd^2*QR + 167/2*nf^4*T^3*h^9*p^3*W*QL^2*QR*LL + 167*nf^4*T^3*h^9*
      p^3*W*QL^2*QLd*QRd + 167/6*nf^4*T^3*h^9*p^3*W*QL^3*LR + 1/36*nf^4*T^3*
      h^9*u*LLd*LR^4*LRd^3 + 5/36*nf^4*T^3*h^9*u*LLd^3*LR^4*LRd + 1/36*nf^4*
      T^3*h^9*u*LL*LR^3*LRd^4 + 5/36*nf^4*T^3*h^9*u*LL*LLd^4*LR^3 + 5/36*nf^4*
      T^3*h^9*u*LL^3*LR*LRd^4 + 1/36*nf^4*T^3*h^9*u*LL^3*LLd^4*LR + 5/36*nf^4*
      T^3*h^9*u*LL^4*LLd*LRd^3 + 1/36*nf^4*T^3*h^9*u*LL^4*LLd^3*LRd - 1/9*nf^4
      *T^3*h^9*u*QRd^3*LLd^3*LR^2 + 2/9*nf^4*T^3*h^9*u*QRd^3*LL*LR*LRd^3 - 1/6
      *nf^4*T^3*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 2/9*nf^4*T^3*h^9*u*QRd^3*LL^2*
      LLd^3 + 2/9*nf^4*T^3*h^9*u*QRd^6*LLd*LRd + 2/9*nf^4*T^3*h^9*u*QR*QRd*
      LLd^3*LR^3 + 2/9*nf^4*T^3*h^9*u*QR*QRd*LL^3*LRd^3 + 2/9*nf^4*T^3*h^9*u*
      QR^3*LLd*LR^3*LRd - 1/6*nf^4*T^3*h^9*u*QR^3*LL*LLd^2*LR^2 - 1/9*nf^4*T^3
      *h^9*u*QR^3*LL^3*LRd^2 + 2/9*nf^4*T^3*h^9*u*QR^3*LL^3*LLd^2 + 1/3*nf^4*
      T^3*h^9*u*QR^3*QRd^3*LLd*LR + 1/3*nf^4*T^3*h^9*u*QR^3*QRd^3*LL*LRd + 2/9
      *nf^4*T^3*h^9*u*QR^6*LL*LR + 1/6*nf^4*T^3*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 1/
      6*nf^4*T^3*h^9*u*QLd*QRd^5*LRd^2 + 1/9*nf^4*T^3*h^9*u*QLd*QR*LR^3*LRd^3
       + 1/9*nf^4*T^3*h^9*u*QLd*QR*LL^3*LLd^3 + 11/36*nf^4*T^3*h^9*u*QLd*QR^4*
      QRd^3 - 3/5*nf^4*T^3*h^9*u*QLd*QR^5*QRd*LR + 1/6*nf^4*T^3*h^9*u*QLd^2*
      QRd*LLd^3*LR^2 - 1/6*nf^4*T^3*h^9*u*QLd^2*QR^2*QRd^3*LLd - 7/15*nf^4*T^3
      *h^9*u*QLd^2*QR^5*LL + 2/9*nf^4*T^3*h^9*u*QLd^3*LR^2*LRd^3 - 1/6*nf^4*
      T^3*h^9*u*QLd^3*LLd^2*LR^2*LRd + 2/9*nf^4*T^3*h^9*u*QLd^3*LL*LLd^3*LR -
      1/9*nf^4*T^3*h^9*u*QLd^3*LL^2*LRd^3 + 5/18*nf^4*T^3*h^9*u*QLd^3*QRd^3*
      LRd^2 + 5/18*nf^4*T^3*h^9*u*QLd^3*QRd^3*LLd^2 + 2/3*nf^4*T^3*h^9*u*QLd^3
      *QR^3*LR*LRd + 2/3*nf^4*T^3*h^9*u*QLd^3*QR^3*LL*LLd + 19/36*nf^4*T^3*h^9
      *u*QLd^3*QR^4*QRd + 1/6*nf^4*T^3*h^9*u*QLd^5*QRd*LLd^2 - 7/15*nf^4*T^3*
      h^9*u*QLd^5*QR^2*LRd + 2/9*nf^4*T^3*h^9*u*QLd^6*LLd*LRd + 1/9*nf^4*T^3*
      h^9*u*QL*QRd*LR^3*LRd^3 + 1/9*nf^4*T^3*h^9*u*QL*QRd*LL^3*LLd^3 - 3/5*
      nf^4*T^3*h^9*u*QL*QR*QRd^5*LRd + 1/6*nf^4*T^3*h^9*u*QL*QR^2*LLd^2*LR^3
       + 11/36*nf^4*T^3*h^9*u*QL*QR^3*QRd^4 + 1/6*nf^4*T^3*h^9*u*QL*QR^5*LR^2
       + 2/9*nf^4*T^3*h^9*u*QL*QLd*LLd^3*LR^3 + 2/9*nf^4*T^3*h^9*u*QL*QLd*LL^3
      *LRd^3 + 19/36*nf^4*T^3*h^9*u*QL*QLd^4*QR^3 - 3/5*nf^4*T^3*h^9*u*QL*
      QLd^5*QR*LLd - 7/15*nf^4*T^3*h^9*u*QL^2*QRd^5*LLd + 1/6*nf^4*T^3*h^9*u*
      QL^2*QR*LL^3*LRd^2 - 1/6*nf^4*T^3*h^9*u*QL^2*QR^3*QRd^2*LL - 1/6*nf^4*
      T^3*h^9*u*QL^2*QLd^3*QRd^2*LRd + 2/9*nf^4*T^3*h^9*u*QL^3*LR^3*LRd^2 - 1/
      9*nf^4*T^3*h^9*u*QL^3*LLd^2*LR^3 - 1/6*nf^4*T^3*h^9*u*QL^3*LL^2*LR*LRd^2
       + 2/9*nf^4*T^3*h^9*u*QL^3*LL^3*LLd*LRd + 2/3*nf^4*T^3*h^9*u*QL^3*QRd^3*
      LR*LRd + 2/3*nf^4*T^3*h^9*u*QL^3*QRd^3*LL*LLd + 19/36*nf^4*T^3*h^9*u*
      QL^3*QR*QRd^4 + 5/18*nf^4*T^3*h^9*u*QL^3*QR^3*LR^2 + 5/18*nf^4*T^3*h^9*u
      *QL^3*QR^3*LL^2 - 1/6*nf^4*T^3*h^9*u*QL^3*QLd^2*QR^2*LR + 1/3*nf^4*T^3*
      h^9*u*QL^3*QLd^3*LLd*LR + 1/3*nf^4*T^3*h^9*u*QL^3*QLd^3*LL*LRd + 11/36*
      nf^4*T^3*h^9*u*QL^3*QLd^4*QR + 19/36*nf^4*T^3*h^9*u*QL^4*QLd*QRd^3 + 11/
      36*nf^4*T^3*h^9*u*QL^4*QLd^3*QRd - 7/15*nf^4*T^3*h^9*u*QL^5*QRd^2*LR + 1/
      6*nf^4*T^3*h^9*u*QL^5*QR*LL^2 - 3/5*nf^4*T^3*h^9*u*QL^5*QLd*QRd*LL + 2/9
      *nf^4*T^3*h^9*u*QL^6*LL*LR + 1/2*nf^4*T^3*h^9*u*G*QRd^3*LR*LRd^2 + 3/2*
      nf^4*T^3*h^9*u*G*QRd^3*LLd^2*LR + nf^4*T^3*h^9*u*G*QRd^3*LL*LLd*LRd +
      nf^4*T^3*h^9*u*G*QR*QRd*LLd^2*LR^2 + nf^4*T^3*h^9*u*G*QR*QRd*LL^2*LRd^2
       + nf^4*T^3*h^9*u*G*QR*QRd^4*LRd + 1/2*nf^4*T^3*h^9*u*G*QR^3*LR^2*LRd +
      nf^4*T^3*h^9*u*G*QR^3*LL*LLd*LR + 3/2*nf^4*T^3*h^9*u*G*QR^3*LL^2*LRd +
      nf^4*T^3*h^9*u*G*QR^3*QRd^3 + nf^4*T^3*h^9*u*G*QR^4*QRd*LR + 3*nf^4*T^3*
      h^9*u*G*QLd*QR*QRd^3*LLd + nf^4*T^3*h^9*u*G*QLd*QR^4*LL + 3/2*nf^4*T^3*
      h^9*u*G*QLd^2*QR^3*QRd + nf^4*T^3*h^9*u*G*QLd^3*LLd*LR*LRd + 3/2*nf^4*
      T^3*h^9*u*G*QLd^3*LL*LRd^2 + 1/2*nf^4*T^3*h^9*u*G*QLd^3*LL*LLd^2 + nf^4*
      T^3*h^9*u*G*QLd^3*QR*QRd*LLd + nf^4*T^3*h^9*u*G*QLd^4*QR*LRd + nf^4*T^3*
      h^9*u*G*QL*QRd^4*LLd + 3*nf^4*T^3*h^9*u*G*QL*QR^3*QRd*LL + nf^4*T^3*h^9*
      u*G*QL*QLd*LLd^2*LR^2 + nf^4*T^3*h^9*u*G*QL*QLd*LL^2*LRd^2 + nf^4*T^3*
      h^9*u*G*QL*QLd*QRd^3*LRd + nf^4*T^3*h^9*u*G*QL*QLd*QR^3*LR + 3*nf^4*T^3*
      h^9*u*G*QL*QLd^3*QRd*LRd + 3/2*nf^4*T^3*h^9*u*G*QL*QLd^3*QR^2 + nf^4*T^3
      *h^9*u*G*QL*QLd^4*LLd + 3/2*nf^4*T^3*h^9*u*G*QL^2*QR*QRd^3 + 3/2*nf^4*
      T^3*h^9*u*G*QL^3*LLd*LR^2 + nf^4*T^3*h^9*u*G*QL^3*LL*LR*LRd + 1/2*nf^4*
      T^3*h^9*u*G*QL^3*LL^2*LLd + nf^4*T^3*h^9*u*G*QL^3*QR*QRd*LL + 3/2*nf^4*
      T^3*h^9*u*G*QL^3*QLd*QRd^2 + 3*nf^4*T^3*h^9*u*G*QL^3*QLd*QR*LR + nf^4*
      T^3*h^9*u*G*QL^3*QLd^3 + nf^4*T^3*h^9*u*G*QL^4*QRd*LR + nf^4*T^3*h^9*u*G
      *QL^4*QLd*LL + 4*nf^4*T^3*h^9*u*G^2*LLd*LR^2*LRd + 4*nf^4*T^3*h^9*u*G^2*
      LL*LR*LRd^2 + 4*nf^4*T^3*h^9*u*G^2*LL*LLd^2*LR + 4*nf^4*T^3*h^9*u*G^2*
      LL^2*LLd*LRd + 8*nf^4*T^3*h^9*u*G^2*QRd^3*LLd + 24*nf^4*T^3*h^9*u*G^2*QR
      *QRd*LLd*LR + 24*nf^4*T^3*h^9*u*G^2*QR*QRd*LL*LRd + 8*nf^4*T^3*h^9*u*G^2
      *QR^3*LL + 24*nf^4*T^3*h^9*u*G^2*QLd*QRd^2*LRd + 24*nf^4*T^3*h^9*u*G^2*
      QLd*QR*LR*LRd + 24*nf^4*T^3*h^9*u*G^2*QLd*QR*LL*LLd + 52*nf^4*T^3*h^9*u*
      G^2*QLd*QR^2*QRd + 24*nf^4*T^3*h^9*u*G^2*QLd^2*QRd*LLd + 8*nf^4*T^3*h^9*
      u*G^2*QLd^3*LRd + 24*nf^4*T^3*h^9*u*G^2*QL*QRd*LR*LRd + 24*nf^4*T^3*h^9*
      u*G^2*QL*QRd*LL*LLd + 52*nf^4*T^3*h^9*u*G^2*QL*QR*QRd^2 + 24*nf^4*T^3*
      h^9*u*G^2*QL*QR^2*LR + 24*nf^4*T^3*h^9*u*G^2*QL*QLd*LLd*LR + 24*nf^4*T^3
      *h^9*u*G^2*QL*QLd*LL*LRd + 52*nf^4*T^3*h^9*u*G^2*QL*QLd^2*QR + 24*nf^4*
      T^3*h^9*u*G^2*QL^2*QR*LL + 52*nf^4*T^3*h^9*u*G^2*QL^2*QLd*QRd + 8*nf^4*
      T^3*h^9*u*G^2*QL^3*LR - 7/3*nf^4*T^3*h^9*u*W*LR^3*LRd^3 + 11/6*nf^4*T^3*
      h^9*u*W*LLd^2*LR^3*LRd + 11/6*nf^4*T^3*h^9*u*W*LL*LLd^3*LR^2 + 11/6*nf^4
      *T^3*h^9*u*W*LL^2*LR*LRd^3 + 11/6*nf^4*T^3*h^9*u*W*LL^3*LLd*LRd^2 - 7/3*
      nf^4*T^3*h^9*u*W*LL^3*LLd^3 - 25/6*nf^4*T^3*h^9*u*W*QRd^3*LR*LRd^2 - 7/2
      *nf^4*T^3*h^9*u*W*QRd^3*LLd^2*LR - 7/3*nf^4*T^3*h^9*u*W*QRd^3*LL*LLd*LRd
       + 3*nf^4*T^3*h^9*u*W*QR*QRd*LLd^2*LR^2 + 3*nf^4*T^3*h^9*u*W*QR*QRd*LL^2
      *LRd^2 - 3/2*nf^4*T^3*h^9*u*W*QR*QRd^4*LRd - 25/6*nf^4*T^3*h^9*u*W*QR^3*
      LR^2*LRd - 7/3*nf^4*T^3*h^9*u*W*QR^3*LL*LLd*LR - 7/2*nf^4*T^3*h^9*u*W*
      QR^3*LL^2*LRd - 3/2*nf^4*T^3*h^9*u*W*QR^4*QRd*LR - 3*nf^4*T^3*h^9*u*W*
      QLd*QRd^2*LL*LRd^2 - 3/2*nf^4*T^3*h^9*u*W*QLd*QR^4*LL - 3*nf^4*T^3*h^9*u
      *W*QLd^2*QRd*LLd^2*LR + 6*nf^4*T^3*h^9*u*W*QLd^2*QR^2*LR*LRd + 6*nf^4*
      T^3*h^9*u*W*QLd^2*QR^2*LL*LLd + 6*nf^4*T^3*h^9*u*W*QLd^2*QR^3*QRd - 7/3*
      nf^4*T^3*h^9*u*W*QLd^3*LLd*LR*LRd - 7/2*nf^4*T^3*h^9*u*W*QLd^3*LL*LRd^2
       - 25/6*nf^4*T^3*h^9*u*W*QLd^3*LL*LLd^2 - 3/2*nf^4*T^3*h^9*u*W*QLd^4*QR*
      LRd - 3/2*nf^4*T^3*h^9*u*W*QL*QRd^4*LLd - 3*nf^4*T^3*h^9*u*W*QL*QR^2*LLd
      *LR^2 + 3*nf^4*T^3*h^9*u*W*QL*QLd*LLd^2*LR^2 + 3*nf^4*T^3*h^9*u*W*QL*QLd
      *LL^2*LRd^2 + 6*nf^4*T^3*h^9*u*W*QL*QLd^3*QR^2 - 3/2*nf^4*T^3*h^9*u*W*QL
      *QLd^4*LLd + 6*nf^4*T^3*h^9*u*W*QL^2*QRd^2*LR*LRd + 6*nf^4*T^3*h^9*u*W*
      QL^2*QRd^2*LL*LLd - 3*nf^4*T^3*h^9*u*W*QL^2*QR*LL^2*LRd + 6*nf^4*T^3*h^9
      *u*W*QL^2*QR*QRd^3 - 7/2*nf^4*T^3*h^9*u*W*QL^3*LLd*LR^2 - 7/3*nf^4*T^3*
      h^9*u*W*QL^3*LL*LR*LRd - 25/6*nf^4*T^3*h^9*u*W*QL^3*LL^2*LLd + 6*nf^4*
      T^3*h^9*u*W*QL^3*QLd*QRd^2 - 3/2*nf^4*T^3*h^9*u*W*QL^4*QRd*LR - 3/2*nf^4
      *T^3*h^9*u*W*QL^4*QLd*LL + 80/3*nf^4*T^3*h^9*u*W*G*QRd^3*LLd + 80*nf^4*
      T^3*h^9*u*W*G*QR*QRd*LLd*LR + 80*nf^4*T^3*h^9*u*W*G*QR*QRd*LL*LRd + 80/3
      *nf^4*T^3*h^9*u*W*G*QR^3*LL + 80*nf^4*T^3*h^9*u*W*G*QLd*QRd^2*LRd + 80*
      nf^4*T^3*h^9*u*W*G*QLd*QR*LR*LRd + 80*nf^4*T^3*h^9*u*W*G*QLd*QR*LL*LLd
       + 160*nf^4*T^3*h^9*u*W*G*QLd*QR^2*QRd + 80*nf^4*T^3*h^9*u*W*G*QLd^2*QRd
      *LLd + 80/3*nf^4*T^3*h^9*u*W*G*QLd^3*LRd + 80*nf^4*T^3*h^9*u*W*G*QL*QRd*
      LR*LRd + 80*nf^4*T^3*h^9*u*W*G*QL*QRd*LL*LLd + 160*nf^4*T^3*h^9*u*W*G*QL
      *QR*QRd^2 + 80*nf^4*T^3*h^9*u*W*G*QL*QR^2*LR + 80*nf^4*T^3*h^9*u*W*G*QL*
      QLd*LLd*LR + 80*nf^4*T^3*h^9*u*W*G*QL*QLd*LL*LRd + 160*nf^4*T^3*h^9*u*W*
      G*QL*QLd^2*QR + 80*nf^4*T^3*h^9*u*W*G*QL^2*QR*LL + 160*nf^4*T^3*h^9*u*W*
      G*QL^2*QLd*QRd + 80/3*nf^4*T^3*h^9*u*W*G*QL^3*LR + 68*nf^4*T^3*h^9*u*W^2
      *LLd*LR^2*LRd + 68*nf^4*T^3*h^9*u*W^2*LL*LR*LRd^2 + 68*nf^4*T^3*h^9*u*
      W^2*LL*LLd^2*LR + 68*nf^4*T^3*h^9*u*W^2*LL^2*LLd*LRd + 68/3*nf^4*T^3*h^9
      *u*W^2*QRd^3*LLd + 136*nf^4*T^3*h^9*u*W^2*QR*QRd*LLd*LR + 136*nf^4*T^3*
      h^9*u*W^2*QR*QRd*LL*LRd + 68/3*nf^4*T^3*h^9*u*W^2*QR^3*LL + 68*nf^4*T^3*
      h^9*u*W^2*QLd*QRd^2*LRd + 136*nf^4*T^3*h^9*u*W^2*QLd*QR*LR*LRd + 136*
      nf^4*T^3*h^9*u*W^2*QLd*QR*LL*LLd + 136*nf^4*T^3*h^9*u*W^2*QLd*QR^2*QRd
       + 68*nf^4*T^3*h^9*u*W^2*QLd^2*QRd*LLd + 68/3*nf^4*T^3*h^9*u*W^2*QLd^3*
      LRd + 136*nf^4*T^3*h^9*u*W^2*QL*QRd*LR*LRd + 136*nf^4*T^3*h^9*u*W^2*QL*
      QRd*LL*LLd + 136*nf^4*T^3*h^9*u*W^2*QL*QR*QRd^2 + 68*nf^4*T^3*h^9*u*W^2*
      QL*QR^2*LR + 136*nf^4*T^3*h^9*u*W^2*QL*QLd*LLd*LR + 136*nf^4*T^3*h^9*u*
      W^2*QL*QLd*LL*LRd + 136*nf^4*T^3*h^9*u*W^2*QL*QLd^2*QR + 68*nf^4*T^3*h^9
      *u*W^2*QL^2*QR*LL + 136*nf^4*T^3*h^9*u*W^2*QL^2*QLd*QRd + 68/3*nf^4*T^3*
      h^9*u*W^2*QL^3*LR - nf^4*T^3*h^9*u*B*LR^3*LRd^3 + 1/2*nf^4*T^3*h^9*u*B*
      LLd^2*LR^3*LRd + 1/2*nf^4*T^3*h^9*u*B*LL*LLd^3*LR^2 + 1/2*nf^4*T^3*h^9*u
      *B*LL^2*LR*LRd^3 + 1/2*nf^4*T^3*h^9*u*B*LL^3*LLd*LRd^2 - nf^4*T^3*h^9*u*
      B*LL^3*LLd^3 - 3/2*nf^4*T^3*h^9*u*B*QRd^3*LR*LRd^2 - 3/2*nf^4*T^3*h^9*u*
      B*QRd^3*LLd^2*LR - nf^4*T^3*h^9*u*B*QRd^3*LL*LLd*LRd + nf^4*T^3*h^9*u*B*
      QR*QRd*LLd^2*LR^2 + nf^4*T^3*h^9*u*B*QR*QRd*LL^2*LRd^2 - 1/2*nf^4*T^3*
      h^9*u*B*QR*QRd^4*LRd - 3/2*nf^4*T^3*h^9*u*B*QR^3*LR^2*LRd - nf^4*T^3*h^9
      *u*B*QR^3*LL*LLd*LR - 3/2*nf^4*T^3*h^9*u*B*QR^3*LL^2*LRd - 1/2*nf^4*T^3*
      h^9*u*B*QR^4*QRd*LR - nf^4*T^3*h^9*u*B*QLd*QRd^2*LL*LRd^2 - 1/2*nf^4*T^3
      *h^9*u*B*QLd*QR^4*LL - nf^4*T^3*h^9*u*B*QLd^2*QRd*LLd^2*LR + 2*nf^4*T^3*
      h^9*u*B*QLd^2*QR^2*LR*LRd + 2*nf^4*T^3*h^9*u*B*QLd^2*QR^2*LL*LLd + 2*
      nf^4*T^3*h^9*u*B*QLd^2*QR^3*QRd - nf^4*T^3*h^9*u*B*QLd^3*LLd*LR*LRd - 3/
      2*nf^4*T^3*h^9*u*B*QLd^3*LL*LRd^2 - 3/2*nf^4*T^3*h^9*u*B*QLd^3*LL*LLd^2
       - 1/2*nf^4*T^3*h^9*u*B*QLd^4*QR*LRd - 1/2*nf^4*T^3*h^9*u*B*QL*QRd^4*LLd
       - nf^4*T^3*h^9*u*B*QL*QR^2*LLd*LR^2 + nf^4*T^3*h^9*u*B*QL*QLd*LLd^2*
      LR^2 + nf^4*T^3*h^9*u*B*QL*QLd*LL^2*LRd^2 + 2*nf^4*T^3*h^9*u*B*QL*QLd^3*
      QR^2 - 1/2*nf^4*T^3*h^9*u*B*QL*QLd^4*LLd + 2*nf^4*T^3*h^9*u*B*QL^2*QRd^2
      *LR*LRd + 2*nf^4*T^3*h^9*u*B*QL^2*QRd^2*LL*LLd - nf^4*T^3*h^9*u*B*QL^2*
      QR*LL^2*LRd + 2*nf^4*T^3*h^9*u*B*QL^2*QR*QRd^3 - 3/2*nf^4*T^3*h^9*u*B*
      QL^3*LLd*LR^2 - nf^4*T^3*h^9*u*B*QL^3*LL*LR*LRd - 3/2*nf^4*T^3*h^9*u*B*
      QL^3*LL^2*LLd + 2*nf^4*T^3*h^9*u*B*QL^3*QLd*QRd^2 - 1/2*nf^4*T^3*h^9*u*B
      *QL^4*QRd*LR - 1/2*nf^4*T^3*h^9*u*B*QL^4*QLd*LL + 16/3*nf^4*T^3*h^9*u*B*
      G*QRd^3*LLd + 16*nf^4*T^3*h^9*u*B*G*QR*QRd*LLd*LR + 16*nf^4*T^3*h^9*u*B*
      G*QR*QRd*LL*LRd + 16/3*nf^4*T^3*h^9*u*B*G*QR^3*LL + 16*nf^4*T^3*h^9*u*B*
      G*QLd*QRd^2*LRd + 16*nf^4*T^3*h^9*u*B*G*QLd*QR*LR*LRd + 16*nf^4*T^3*h^9*
      u*B*G*QLd*QR*LL*LLd + 32*nf^4*T^3*h^9*u*B*G*QLd*QR^2*QRd + 16*nf^4*T^3*
      h^9*u*B*G*QLd^2*QRd*LLd + 16/3*nf^4*T^3*h^9*u*B*G*QLd^3*LRd + 16*nf^4*
      T^3*h^9*u*B*G*QL*QRd*LR*LRd + 16*nf^4*T^3*h^9*u*B*G*QL*QRd*LL*LLd + 32*
      nf^4*T^3*h^9*u*B*G*QL*QR*QRd^2 + 16*nf^4*T^3*h^9*u*B*G*QL*QR^2*LR + 16*
      nf^4*T^3*h^9*u*B*G*QL*QLd*LLd*LR + 16*nf^4*T^3*h^9*u*B*G*QL*QLd*LL*LRd
       + 32*nf^4*T^3*h^9*u*B*G*QL*QLd^2*QR + 16*nf^4*T^3*h^9*u*B*G*QL^2*QR*LL
       + 32*nf^4*T^3*h^9*u*B*G*QL^2*QLd*QRd + 16/3*nf^4*T^3*h^9*u*B*G*QL^3*LR
       + 40*nf^4*T^3*h^9*u*B*W*LLd*LR^2*LRd + 40*nf^4*T^3*h^9*u*B*W*LL*LR*
      LRd^2 + 40*nf^4*T^3*h^9*u*B*W*LL*LLd^2*LR + 40*nf^4*T^3*h^9*u*B*W*LL^2*
      LLd*LRd + 40/3*nf^4*T^3*h^9*u*B*W*QRd^3*LLd + 80*nf^4*T^3*h^9*u*B*W*QR*
      QRd*LLd*LR + 80*nf^4*T^3*h^9*u*B*W*QR*QRd*LL*LRd + 40/3*nf^4*T^3*h^9*u*B
      *W*QR^3*LL + 40*nf^4*T^3*h^9*u*B*W*QLd*QRd^2*LRd + 80*nf^4*T^3*h^9*u*B*W
      *QLd*QR*LR*LRd + 80*nf^4*T^3*h^9*u*B*W*QLd*QR*LL*LLd + 80*nf^4*T^3*h^9*u
      *B*W*QLd*QR^2*QRd + 40*nf^4*T^3*h^9*u*B*W*QLd^2*QRd*LLd + 40/3*nf^4*T^3*
      h^9*u*B*W*QLd^3*LRd + 80*nf^4*T^3*h^9*u*B*W*QL*QRd*LR*LRd + 80*nf^4*T^3*
      h^9*u*B*W*QL*QRd*LL*LLd + 80*nf^4*T^3*h^9*u*B*W*QL*QR*QRd^2 + 40*nf^4*
      T^3*h^9*u*B*W*QL*QR^2*LR + 80*nf^4*T^3*h^9*u*B*W*QL*QLd*LLd*LR + 80*nf^4
      *T^3*h^9*u*B*W*QL*QLd*LL*LRd + 80*nf^4*T^3*h^9*u*B*W*QL*QLd^2*QR + 40*
      nf^4*T^3*h^9*u*B*W*QL^2*QR*LL + 80*nf^4*T^3*h^9*u*B*W*QL^2*QLd*QRd + 40/
      3*nf^4*T^3*h^9*u*B*W*QL^3*LR + 4*nf^4*T^3*h^9*u*B^2*LLd*LR^2*LRd + 4*
      nf^4*T^3*h^9*u*B^2*LL*LR*LRd^2 + 4*nf^4*T^3*h^9*u*B^2*LL*LLd^2*LR + 4*
      nf^4*T^3*h^9*u*B^2*LL^2*LLd*LRd + 4/3*nf^4*T^3*h^9*u*B^2*QRd^3*LLd + 8*
      nf^4*T^3*h^9*u*B^2*QR*QRd*LLd*LR + 8*nf^4*T^3*h^9*u*B^2*QR*QRd*LL*LRd +
      4/3*nf^4*T^3*h^9*u*B^2*QR^3*LL + 4*nf^4*T^3*h^9*u*B^2*QLd*QRd^2*LRd + 8*
      nf^4*T^3*h^9*u*B^2*QLd*QR*LR*LRd + 8*nf^4*T^3*h^9*u*B^2*QLd*QR*LL*LLd +
      8*nf^4*T^3*h^9*u*B^2*QLd*QR^2*QRd + 4*nf^4*T^3*h^9*u*B^2*QLd^2*QRd*LLd
       + 4/3*nf^4*T^3*h^9*u*B^2*QLd^3*LRd + 8*nf^4*T^3*h^9*u*B^2*QL*QRd*LR*LRd
       + 8*nf^4*T^3*h^9*u*B^2*QL*QRd*LL*LLd + 8*nf^4*T^3*h^9*u*B^2*QL*QR*QRd^2
       + 4*nf^4*T^3*h^9*u*B^2*QL*QR^2*LR + 8*nf^4*T^3*h^9*u*B^2*QL*QLd*LLd*LR
       + 8*nf^4*T^3*h^9*u*B^2*QL*QLd*LL*LRd + 8*nf^4*T^3*h^9*u*B^2*QL*QLd^2*QR
       + 4*nf^4*T^3*h^9*u*B^2*QL^2*QR*LL + 8*nf^4*T^3*h^9*u*B^2*QL^2*QLd*QRd
       + 4/3*nf^4*T^3*h^9*u*B^2*QL^3*LR + 5/6*nf^4*T^3*h^9*u*p^2*LR^3*LRd^3 +
      7/2*nf^4*T^3*h^9*u*p^2*LLd^2*LR^3*LRd + 5/2*nf^4*T^3*h^9*u*p^2*LL*LLd*
      LR^2*LRd^2 + 7/2*nf^4*T^3*h^9*u*p^2*LL*LLd^3*LR^2 + 7/2*nf^4*T^3*h^9*u*
      p^2*LL^2*LR*LRd^3 + 5/2*nf^4*T^3*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 7/2*nf^4*
      T^3*h^9*u*p^2*LL^3*LLd*LRd^2 + 5/6*nf^4*T^3*h^9*u*p^2*LL^3*LLd^3 - 3/2*
      nf^4*T^3*h^9*u*p^2*QRd^3*LR*LRd^2 - 5*nf^4*T^3*h^9*u*p^2*QRd^3*LLd^2*LR
       + 2*nf^4*T^3*h^9*u*p^2*QRd^3*LL*LLd*LRd + 5/2*nf^4*T^3*h^9*u*p^2*QR*QRd
      *LR^2*LRd^2 + 5/2*nf^4*T^3*h^9*u*p^2*QR*QRd*LLd^2*LR^2 + 5/2*nf^4*T^3*
      h^9*u*p^2*QR*QRd*LL^2*LRd^2 + 5/2*nf^4*T^3*h^9*u*p^2*QR*QRd*LL^2*LLd^2
       - 5/4*nf^4*T^3*h^9*u*p^2*QR*QRd^4*LRd + 5*nf^4*T^3*h^9*u*p^2*QR^2*QRd^2
      *LR*LRd + 5*nf^4*T^3*h^9*u*p^2*QR^2*QRd^2*LL*LLd - 3/2*nf^4*T^3*h^9*u*
      p^2*QR^3*LR^2*LRd + 2*nf^4*T^3*h^9*u*p^2*QR^3*LL*LLd*LR - 5*nf^4*T^3*h^9
      *u*p^2*QR^3*LL^2*LRd + 5*nf^4*T^3*h^9*u*p^2*QR^3*QRd^3 - 5/4*nf^4*T^3*
      h^9*u*p^2*QR^4*QRd*LR - 5/2*nf^4*T^3*h^9*u*p^2*QLd*QRd^2*LL*LRd^2 - 5/2*
      nf^4*T^3*h^9*u*p^2*QLd*QRd^2*LL*LLd^2 - 5/4*nf^4*T^3*h^9*u*p^2*QLd*QR^4*
      LL - 5/2*nf^4*T^3*h^9*u*p^2*QLd^2*QRd*LR*LRd^2 - 5/2*nf^4*T^3*h^9*u*p^2*
      QLd^2*QRd*LLd^2*LR - 5/2*nf^4*T^3*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 5*nf^4*
      T^3*h^9*u*p^2*QLd^2*QR^2*LR*LRd + 5*nf^4*T^3*h^9*u*p^2*QLd^2*QR^2*LL*LLd
       + 5*nf^4*T^3*h^9*u*p^2*QLd^2*QR^3*QRd + 2*nf^4*T^3*h^9*u*p^2*QLd^3*LLd*
      LR*LRd - 5*nf^4*T^3*h^9*u*p^2*QLd^3*LL*LRd^2 - 3/2*nf^4*T^3*h^9*u*p^2*
      QLd^3*LL*LLd^2 - 5/4*nf^4*T^3*h^9*u*p^2*QLd^4*QR*LRd - 5/4*nf^4*T^3*h^9*
      u*p^2*QL*QRd^4*LLd - 5/2*nf^4*T^3*h^9*u*p^2*QL*QR^2*LLd*LR^2 - 5/2*nf^4*
      T^3*h^9*u*p^2*QL*QR^2*LL^2*LLd + 5/2*nf^4*T^3*h^9*u*p^2*QL*QLd*LR^2*
      LRd^2 + 5/2*nf^4*T^3*h^9*u*p^2*QL*QLd*LLd^2*LR^2 + 5/2*nf^4*T^3*h^9*u*
      p^2*QL*QLd*LL^2*LRd^2 + 5/2*nf^4*T^3*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 5*
      nf^4*T^3*h^9*u*p^2*QL*QLd*QR^2*QRd^2 - 5/2*nf^4*T^3*h^9*u*p^2*QL*QLd^2*
      QRd^2*LLd + 5*nf^4*T^3*h^9*u*p^2*QL*QLd^3*QR^2 - 5/4*nf^4*T^3*h^9*u*p^2*
      QL*QLd^4*LLd + 5*nf^4*T^3*h^9*u*p^2*QL^2*QRd^2*LR*LRd + 5*nf^4*T^3*h^9*u
      *p^2*QL^2*QRd^2*LL*LLd - 5/2*nf^4*T^3*h^9*u*p^2*QL^2*QR*LR^2*LRd - 5/2*
      nf^4*T^3*h^9*u*p^2*QL^2*QR*LL^2*LRd + 5*nf^4*T^3*h^9*u*p^2*QL^2*QR*QRd^3
       - 5/2*nf^4*T^3*h^9*u*p^2*QL^2*QR^2*QRd*LR - 5/2*nf^4*T^3*h^9*u*p^2*QL^2
      *QLd*QR^2*LL + 5*nf^4*T^3*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 5*nf^4*T^3*h^9*u
      *p^2*QL^2*QLd^2*LL*LLd + 5*nf^4*T^3*h^9*u*p^2*QL^2*QLd^2*QR*QRd - 5*nf^4
      *T^3*h^9*u*p^2*QL^3*LLd*LR^2 + 2*nf^4*T^3*h^9*u*p^2*QL^3*LL*LR*LRd - 3/2
      *nf^4*T^3*h^9*u*p^2*QL^3*LL^2*LLd + 5*nf^4*T^3*h^9*u*p^2*QL^3*QLd*QRd^2
       + 5*nf^4*T^3*h^9*u*p^2*QL^3*QLd^3 - 5/4*nf^4*T^3*h^9*u*p^2*QL^4*QRd*LR
       - 5/4*nf^4*T^3*h^9*u*p^2*QL^4*QLd*LL + 185/3*nf^4*T^3*h^9*u*p^2*G*QRd^3
      *LLd + 185*nf^4*T^3*h^9*u*p^2*G*QR*QRd*LLd*LR + 185*nf^4*T^3*h^9*u*p^2*G
      *QR*QRd*LL*LRd + 185/3*nf^4*T^3*h^9*u*p^2*G*QR^3*LL + 185*nf^4*T^3*h^9*u
      *p^2*G*QLd*QRd^2*LRd + 185*nf^4*T^3*h^9*u*p^2*G*QLd*QR*LR*LRd + 185*nf^4
      *T^3*h^9*u*p^2*G*QLd*QR*LL*LLd + 370*nf^4*T^3*h^9*u*p^2*G*QLd*QR^2*QRd
       + 185*nf^4*T^3*h^9*u*p^2*G*QLd^2*QRd*LLd + 185/3*nf^4*T^3*h^9*u*p^2*G*
      QLd^3*LRd + 185*nf^4*T^3*h^9*u*p^2*G*QL*QRd*LR*LRd + 185*nf^4*T^3*h^9*u*
      p^2*G*QL*QRd*LL*LLd + 370*nf^4*T^3*h^9*u*p^2*G*QL*QR*QRd^2 + 185*nf^4*
      T^3*h^9*u*p^2*G*QL*QR^2*LR + 185*nf^4*T^3*h^9*u*p^2*G*QL*QLd*LLd*LR +
      185*nf^4*T^3*h^9*u*p^2*G*QL*QLd*LL*LRd + 370*nf^4*T^3*h^9*u*p^2*G*QL*
      QLd^2*QR + 185*nf^4*T^3*h^9*u*p^2*G*QL^2*QR*LL + 370*nf^4*T^3*h^9*u*p^2*
      G*QL^2*QLd*QRd + 185/3*nf^4*T^3*h^9*u*p^2*G*QL^3*LR + 925/2*nf^4*T^3*h^9
      *u*p^2*W*LLd*LR^2*LRd + 925/2*nf^4*T^3*h^9*u*p^2*W*LL*LR*LRd^2 + 925/2*
      nf^4*T^3*h^9*u*p^2*W*LL*LLd^2*LR + 925/2*nf^4*T^3*h^9*u*p^2*W*LL^2*LLd*
      LRd + 925/6*nf^4*T^3*h^9*u*p^2*W*QRd^3*LLd + 925*nf^4*T^3*h^9*u*p^2*W*QR
      *QRd*LLd*LR + 925*nf^4*T^3*h^9*u*p^2*W*QR*QRd*LL*LRd + 925/6*nf^4*T^3*
      h^9*u*p^2*W*QR^3*LL + 925/2*nf^4*T^3*h^9*u*p^2*W*QLd*QRd^2*LRd + 925*
      nf^4*T^3*h^9*u*p^2*W*QLd*QR*LR*LRd + 925*nf^4*T^3*h^9*u*p^2*W*QLd*QR*LL*
      LLd + 925*nf^4*T^3*h^9*u*p^2*W*QLd*QR^2*QRd + 925/2*nf^4*T^3*h^9*u*p^2*W
      *QLd^2*QRd*LLd + 925/6*nf^4*T^3*h^9*u*p^2*W*QLd^3*LRd + 925*nf^4*T^3*h^9
      *u*p^2*W*QL*QRd*LR*LRd + 925*nf^4*T^3*h^9*u*p^2*W*QL*QRd*LL*LLd + 925*
      nf^4*T^3*h^9*u*p^2*W*QL*QR*QRd^2 + 925/2*nf^4*T^3*h^9*u*p^2*W*QL*QR^2*LR
       + 925*nf^4*T^3*h^9*u*p^2*W*QL*QLd*LLd*LR + 925*nf^4*T^3*h^9*u*p^2*W*QL*
      QLd*LL*LRd + 925*nf^4*T^3*h^9*u*p^2*W*QL*QLd^2*QR + 925/2*nf^4*T^3*h^9*u
      *p^2*W*QL^2*QR*LL + 925*nf^4*T^3*h^9*u*p^2*W*QL^2*QLd*QRd + 925/6*nf^4*
      T^3*h^9*u*p^2*W*QL^3*LR + 185/2*nf^4*T^3*h^9*u*p^2*B*LLd*LR^2*LRd + 185/
      2*nf^4*T^3*h^9*u*p^2*B*LL*LR*LRd^2 + 185/2*nf^4*T^3*h^9*u*p^2*B*LL*LLd^2
      *LR + 185/2*nf^4*T^3*h^9*u*p^2*B*LL^2*LLd*LRd + 185/6*nf^4*T^3*h^9*u*p^2
      *B*QRd^3*LLd + 185*nf^4*T^3*h^9*u*p^2*B*QR*QRd*LLd*LR + 185*nf^4*T^3*h^9
      *u*p^2*B*QR*QRd*LL*LRd + 185/6*nf^4*T^3*h^9*u*p^2*B*QR^3*LL + 185/2*nf^4
      *T^3*h^9*u*p^2*B*QLd*QRd^2*LRd + 185*nf^4*T^3*h^9*u*p^2*B*QLd*QR*LR*LRd
       + 185*nf^4*T^3*h^9*u*p^2*B*QLd*QR*LL*LLd + 185*nf^4*T^3*h^9*u*p^2*B*QLd
      *QR^2*QRd + 185/2*nf^4*T^3*h^9*u*p^2*B*QLd^2*QRd*LLd + 185/6*nf^4*T^3*
      h^9*u*p^2*B*QLd^3*LRd + 185*nf^4*T^3*h^9*u*p^2*B*QL*QRd*LR*LRd + 185*
      nf^4*T^3*h^9*u*p^2*B*QL*QRd*LL*LLd + 185*nf^4*T^3*h^9*u*p^2*B*QL*QR*
      QRd^2 + 185/2*nf^4*T^3*h^9*u*p^2*B*QL*QR^2*LR + 185*nf^4*T^3*h^9*u*p^2*B
      *QL*QLd*LLd*LR + 185*nf^4*T^3*h^9*u*p^2*B*QL*QLd*LL*LRd + 185*nf^4*T^3*
      h^9*u*p^2*B*QL*QLd^2*QR + 185/2*nf^4*T^3*h^9*u*p^2*B*QL^2*QR*LL + 185*
      nf^4*T^3*h^9*u*p^2*B*QL^2*QLd*QRd + 185/6*nf^4*T^3*h^9*u*p^2*B*QL^3*LR
       + 182*nf^4*T^3*h^9*u*p^4*LLd*LR^2*LRd + 182*nf^4*T^3*h^9*u*p^4*LL*LR*
      LRd^2 + 182*nf^4*T^3*h^9*u*p^4*LL*LLd^2*LR + 182*nf^4*T^3*h^9*u*p^4*LL^2
      *LLd*LRd + 182/3*nf^4*T^3*h^9*u*p^4*QRd^3*LLd + 364*nf^4*T^3*h^9*u*p^4*
      QR*QRd*LLd*LR + 364*nf^4*T^3*h^9*u*p^4*QR*QRd*LL*LRd + 182/3*nf^4*T^3*
      h^9*u*p^4*QR^3*LL + 182*nf^4*T^3*h^9*u*p^4*QLd*QRd^2*LRd + 364*nf^4*T^3*
      h^9*u*p^4*QLd*QR*LR*LRd + 364*nf^4*T^3*h^9*u*p^4*QLd*QR*LL*LLd + 364*
      nf^4*T^3*h^9*u*p^4*QLd*QR^2*QRd + 182*nf^4*T^3*h^9*u*p^4*QLd^2*QRd*LLd
       + 182/3*nf^4*T^3*h^9*u*p^4*QLd^3*LRd + 364*nf^4*T^3*h^9*u*p^4*QL*QRd*LR
      *LRd + 364*nf^4*T^3*h^9*u*p^4*QL*QRd*LL*LLd + 364*nf^4*T^3*h^9*u*p^4*QL*
      QR*QRd^2 + 182*nf^4*T^3*h^9*u*p^4*QL*QR^2*LR + 364*nf^4*T^3*h^9*u*p^4*QL
      *QLd*LLd*LR + 364*nf^4*T^3*h^9*u*p^4*QL*QLd*LL*LRd + 364*nf^4*T^3*h^9*u*
      p^4*QL*QLd^2*QR + 182*nf^4*T^3*h^9*u*p^4*QL^2*QR*LL + 364*nf^4*T^3*h^9*u
      *p^4*QL^2*QLd*QRd + 182/3*nf^4*T^3*h^9*u*p^4*QL^3*LR - 5/6*nf^4*T^3*h^9*
      u^2*p*LR^3*LRd^3 + 4*nf^4*T^3*h^9*u^2*p*LLd^2*LR^3*LRd + 5/2*nf^4*T^3*
      h^9*u^2*p*LL*LLd*LR^2*LRd^2 + 4*nf^4*T^3*h^9*u^2*p*LL*LLd^3*LR^2 + 4*
      nf^4*T^3*h^9*u^2*p*LL^2*LR*LRd^3 + 5/2*nf^4*T^3*h^9*u^2*p*LL^2*LLd^2*LR*
      LRd + 4*nf^4*T^3*h^9*u^2*p*LL^3*LLd*LRd^2 - 5/6*nf^4*T^3*h^9*u^2*p*LL^3*
      LLd^3 - 5*nf^4*T^3*h^9*u^2*p*QRd^3*LR*LRd^2 - 15/2*nf^4*T^3*h^9*u^2*p*
      QRd^3*LLd^2*LR - nf^4*T^3*h^9*u^2*p*QRd^3*LL*LLd*LRd + 5/2*nf^4*T^3*h^9*
      u^2*p*QR*QRd*LR^2*LRd^2 + 9/2*nf^4*T^3*h^9*u^2*p*QR*QRd*LLd^2*LR^2 + 9/2
      *nf^4*T^3*h^9*u^2*p*QR*QRd*LL^2*LRd^2 + 5/2*nf^4*T^3*h^9*u^2*p*QR*QRd*
      LL^2*LLd^2 - 9/4*nf^4*T^3*h^9*u^2*p*QR*QRd^4*LRd + 5*nf^4*T^3*h^9*u^2*p*
      QR^2*QRd^2*LR*LRd + 5*nf^4*T^3*h^9*u^2*p*QR^2*QRd^2*LL*LLd - 5*nf^4*T^3*
      h^9*u^2*p*QR^3*LR^2*LRd - nf^4*T^3*h^9*u^2*p*QR^3*LL*LLd*LR - 15/2*nf^4*
      T^3*h^9*u^2*p*QR^3*LL^2*LRd + 5*nf^4*T^3*h^9*u^2*p*QR^3*QRd^3 - 9/4*nf^4
      *T^3*h^9*u^2*p*QR^4*QRd*LR - 9/2*nf^4*T^3*h^9*u^2*p*QLd*QRd^2*LL*LRd^2
       - 5/2*nf^4*T^3*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 - 9/4*nf^4*T^3*h^9*u^2*p*
      QLd*QR^4*LL - 5/2*nf^4*T^3*h^9*u^2*p*QLd^2*QRd*LR*LRd^2 - 9/2*nf^4*T^3*
      h^9*u^2*p*QLd^2*QRd*LLd^2*LR - 5/2*nf^4*T^3*h^9*u^2*p*QLd^2*QR*QRd^2*LRd
       + 9*nf^4*T^3*h^9*u^2*p*QLd^2*QR^2*LR*LRd + 9*nf^4*T^3*h^9*u^2*p*QLd^2*
      QR^2*LL*LLd + 9*nf^4*T^3*h^9*u^2*p*QLd^2*QR^3*QRd - nf^4*T^3*h^9*u^2*p*
      QLd^3*LLd*LR*LRd - 15/2*nf^4*T^3*h^9*u^2*p*QLd^3*LL*LRd^2 - 5*nf^4*T^3*
      h^9*u^2*p*QLd^3*LL*LLd^2 - 9/4*nf^4*T^3*h^9*u^2*p*QLd^4*QR*LRd - 9/4*
      nf^4*T^3*h^9*u^2*p*QL*QRd^4*LLd - 9/2*nf^4*T^3*h^9*u^2*p*QL*QR^2*LLd*
      LR^2 - 5/2*nf^4*T^3*h^9*u^2*p*QL*QR^2*LL^2*LLd + 5/2*nf^4*T^3*h^9*u^2*p*
      QL*QLd*LR^2*LRd^2 + 9/2*nf^4*T^3*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 9/2*nf^4*
      T^3*h^9*u^2*p*QL*QLd*LL^2*LRd^2 + 5/2*nf^4*T^3*h^9*u^2*p*QL*QLd*LL^2*
      LLd^2 + 5*nf^4*T^3*h^9*u^2*p*QL*QLd*QR^2*QRd^2 - 5/2*nf^4*T^3*h^9*u^2*p*
      QL*QLd^2*QRd^2*LLd + 9*nf^4*T^3*h^9*u^2*p*QL*QLd^3*QR^2 - 9/4*nf^4*T^3*
      h^9*u^2*p*QL*QLd^4*LLd + 9*nf^4*T^3*h^9*u^2*p*QL^2*QRd^2*LR*LRd + 9*nf^4
      *T^3*h^9*u^2*p*QL^2*QRd^2*LL*LLd - 5/2*nf^4*T^3*h^9*u^2*p*QL^2*QR*LR^2*
      LRd - 9/2*nf^4*T^3*h^9*u^2*p*QL^2*QR*LL^2*LRd + 9*nf^4*T^3*h^9*u^2*p*
      QL^2*QR*QRd^3 - 5/2*nf^4*T^3*h^9*u^2*p*QL^2*QR^2*QRd*LR - 5/2*nf^4*T^3*
      h^9*u^2*p*QL^2*QLd*QR^2*LL + 5*nf^4*T^3*h^9*u^2*p*QL^2*QLd^2*LR*LRd + 5*
      nf^4*T^3*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 5*nf^4*T^3*h^9*u^2*p*QL^2*QLd^2*
      QR*QRd - 15/2*nf^4*T^3*h^9*u^2*p*QL^3*LLd*LR^2 - nf^4*T^3*h^9*u^2*p*QL^3
      *LL*LR*LRd - 5*nf^4*T^3*h^9*u^2*p*QL^3*LL^2*LLd + 9*nf^4*T^3*h^9*u^2*p*
      QL^3*QLd*QRd^2 + 5*nf^4*T^3*h^9*u^2*p*QL^3*QLd^3 - 9/4*nf^4*T^3*h^9*u^2*
      p*QL^4*QRd*LR - 9/4*nf^4*T^3*h^9*u^2*p*QL^4*QLd*LL + 308/3*nf^4*T^3*h^9*
      u^2*p*G*QRd^3*LLd + 308*nf^4*T^3*h^9*u^2*p*G*QR*QRd*LLd*LR + 308*nf^4*
      T^3*h^9*u^2*p*G*QR*QRd*LL*LRd + 308/3*nf^4*T^3*h^9*u^2*p*G*QR^3*LL + 308
      *nf^4*T^3*h^9*u^2*p*G*QLd*QRd^2*LRd + 308*nf^4*T^3*h^9*u^2*p*G*QLd*QR*LR
      *LRd + 308*nf^4*T^3*h^9*u^2*p*G*QLd*QR*LL*LLd + 616*nf^4*T^3*h^9*u^2*p*G
      *QLd*QR^2*QRd + 308*nf^4*T^3*h^9*u^2*p*G*QLd^2*QRd*LLd + 308/3*nf^4*T^3*
      h^9*u^2*p*G*QLd^3*LRd + 308*nf^4*T^3*h^9*u^2*p*G*QL*QRd*LR*LRd + 308*
      nf^4*T^3*h^9*u^2*p*G*QL*QRd*LL*LLd + 616*nf^4*T^3*h^9*u^2*p*G*QL*QR*
      QRd^2 + 308*nf^4*T^3*h^9*u^2*p*G*QL*QR^2*LR + 308*nf^4*T^3*h^9*u^2*p*G*
      QL*QLd*LLd*LR + 308*nf^4*T^3*h^9*u^2*p*G*QL*QLd*LL*LRd + 616*nf^4*T^3*
      h^9*u^2*p*G*QL*QLd^2*QR + 308*nf^4*T^3*h^9*u^2*p*G*QL^2*QR*LL + 616*nf^4
      *T^3*h^9*u^2*p*G*QL^2*QLd*QRd + 308/3*nf^4*T^3*h^9*u^2*p*G*QL^3*LR + 518
      *nf^4*T^3*h^9*u^2*p*W*LLd*LR^2*LRd + 518*nf^4*T^3*h^9*u^2*p*W*LL*LR*
      LRd^2 + 518*nf^4*T^3*h^9*u^2*p*W*LL*LLd^2*LR + 518*nf^4*T^3*h^9*u^2*p*W*
      LL^2*LLd*LRd + 518/3*nf^4*T^3*h^9*u^2*p*W*QRd^3*LLd + 1036*nf^4*T^3*h^9*
      u^2*p*W*QR*QRd*LLd*LR + 1036*nf^4*T^3*h^9*u^2*p*W*QR*QRd*LL*LRd + 518/3*
      nf^4*T^3*h^9*u^2*p*W*QR^3*LL + 518*nf^4*T^3*h^9*u^2*p*W*QLd*QRd^2*LRd +
      1036*nf^4*T^3*h^9*u^2*p*W*QLd*QR*LR*LRd + 1036*nf^4*T^3*h^9*u^2*p*W*QLd*
      QR*LL*LLd + 1036*nf^4*T^3*h^9*u^2*p*W*QLd*QR^2*QRd + 518*nf^4*T^3*h^9*
      u^2*p*W*QLd^2*QRd*LLd + 518/3*nf^4*T^3*h^9*u^2*p*W*QLd^3*LRd + 1036*nf^4
      *T^3*h^9*u^2*p*W*QL*QRd*LR*LRd + 1036*nf^4*T^3*h^9*u^2*p*W*QL*QRd*LL*LLd
       + 1036*nf^4*T^3*h^9*u^2*p*W*QL*QR*QRd^2 + 518*nf^4*T^3*h^9*u^2*p*W*QL*
      QR^2*LR + 1036*nf^4*T^3*h^9*u^2*p*W*QL*QLd*LLd*LR + 1036*nf^4*T^3*h^9*
      u^2*p*W*QL*QLd*LL*LRd + 1036*nf^4*T^3*h^9*u^2*p*W*QL*QLd^2*QR + 518*nf^4
      *T^3*h^9*u^2*p*W*QL^2*QR*LL + 1036*nf^4*T^3*h^9*u^2*p*W*QL^2*QLd*QRd +
      518/3*nf^4*T^3*h^9*u^2*p*W*QL^3*LR + 154*nf^4*T^3*h^9*u^2*p*B*LLd*LR^2*
      LRd + 154*nf^4*T^3*h^9*u^2*p*B*LL*LR*LRd^2 + 154*nf^4*T^3*h^9*u^2*p*B*LL
      *LLd^2*LR + 154*nf^4*T^3*h^9*u^2*p*B*LL^2*LLd*LRd + 154/3*nf^4*T^3*h^9*
      u^2*p*B*QRd^3*LLd + 308*nf^4*T^3*h^9*u^2*p*B*QR*QRd*LLd*LR + 308*nf^4*
      T^3*h^9*u^2*p*B*QR*QRd*LL*LRd + 154/3*nf^4*T^3*h^9*u^2*p*B*QR^3*LL + 154
      *nf^4*T^3*h^9*u^2*p*B*QLd*QRd^2*LRd + 308*nf^4*T^3*h^9*u^2*p*B*QLd*QR*LR
      *LRd + 308*nf^4*T^3*h^9*u^2*p*B*QLd*QR*LL*LLd + 308*nf^4*T^3*h^9*u^2*p*B
      *QLd*QR^2*QRd + 154*nf^4*T^3*h^9*u^2*p*B*QLd^2*QRd*LLd + 154/3*nf^4*T^3*
      h^9*u^2*p*B*QLd^3*LRd + 308*nf^4*T^3*h^9*u^2*p*B*QL*QRd*LR*LRd + 308*
      nf^4*T^3*h^9*u^2*p*B*QL*QRd*LL*LLd + 308*nf^4*T^3*h^9*u^2*p*B*QL*QR*
      QRd^2 + 154*nf^4*T^3*h^9*u^2*p*B*QL*QR^2*LR + 308*nf^4*T^3*h^9*u^2*p*B*
      QL*QLd*LLd*LR + 308*nf^4*T^3*h^9*u^2*p*B*QL*QLd*LL*LRd + 308*nf^4*T^3*
      h^9*u^2*p*B*QL*QLd^2*QR + 154*nf^4*T^3*h^9*u^2*p*B*QL^2*QR*LL + 308*nf^4
      *T^3*h^9*u^2*p*B*QL^2*QLd*QRd + 154/3*nf^4*T^3*h^9*u^2*p*B*QL^3*LR + 682
      *nf^4*T^3*h^9*u^2*p^3*LLd*LR^2*LRd + 682*nf^4*T^3*h^9*u^2*p^3*LL*LR*
      LRd^2 + 682*nf^4*T^3*h^9*u^2*p^3*LL*LLd^2*LR + 682*nf^4*T^3*h^9*u^2*p^3*
      LL^2*LLd*LRd + 682/3*nf^4*T^3*h^9*u^2*p^3*QRd^3*LLd + 1364*nf^4*T^3*h^9*
      u^2*p^3*QR*QRd*LLd*LR + 1364*nf^4*T^3*h^9*u^2*p^3*QR*QRd*LL*LRd + 682/3*
      nf^4*T^3*h^9*u^2*p^3*QR^3*LL + 682*nf^4*T^3*h^9*u^2*p^3*QLd*QRd^2*LRd +
      1364*nf^4*T^3*h^9*u^2*p^3*QLd*QR*LR*LRd + 1364*nf^4*T^3*h^9*u^2*p^3*QLd*
      QR*LL*LLd + 1364*nf^4*T^3*h^9*u^2*p^3*QLd*QR^2*QRd + 682*nf^4*T^3*h^9*
      u^2*p^3*QLd^2*QRd*LLd + 682/3*nf^4*T^3*h^9*u^2*p^3*QLd^3*LRd + 1364*nf^4
      *T^3*h^9*u^2*p^3*QL*QRd*LR*LRd + 1364*nf^4*T^3*h^9*u^2*p^3*QL*QRd*LL*LLd
       + 1364*nf^4*T^3*h^9*u^2*p^3*QL*QR*QRd^2 + 682*nf^4*T^3*h^9*u^2*p^3*QL*
      QR^2*LR + 1364*nf^4*T^3*h^9*u^2*p^3*QL*QLd*LLd*LR + 1364*nf^4*T^3*h^9*
      u^2*p^3*QL*QLd*LL*LRd + 1364*nf^4*T^3*h^9*u^2*p^3*QL*QLd^2*QR + 682*nf^4
      *T^3*h^9*u^2*p^3*QL^2*QR*LL + 1364*nf^4*T^3*h^9*u^2*p^3*QL^2*QLd*QRd +
      682/3*nf^4*T^3*h^9*u^2*p^3*QL^3*LR + 1/18*nf^4*T^3*h^9*u^3*LR^3*LRd^3 +
      2*nf^4*T^3*h^9*u^3*LLd^2*LR^3*LRd + 3/2*nf^4*T^3*h^9*u^3*LL*LLd*LR^2*
      LRd^2 + 2*nf^4*T^3*h^9*u^3*LL*LLd^3*LR^2 + 2*nf^4*T^3*h^9*u^3*LL^2*LR*
      LRd^3 + 3/2*nf^4*T^3*h^9*u^3*LL^2*LLd^2*LR*LRd + 2*nf^4*T^3*h^9*u^3*LL^3
      *LLd*LRd^2 + 1/18*nf^4*T^3*h^9*u^3*LL^3*LLd^3 - 4*nf^4*T^3*h^9*u^3*QRd^3
      *LR*LRd^2 - 11/3*nf^4*T^3*h^9*u^3*QRd^3*LLd^2*LR - 2*nf^4*T^3*h^9*u^3*
      QRd^3*LL*LLd*LRd + 3/2*nf^4*T^3*h^9*u^3*QR*QRd*LR^2*LRd^2 + 3*nf^4*T^3*
      h^9*u^3*QR*QRd*LLd^2*LR^2 + 3*nf^4*T^3*h^9*u^3*QR*QRd*LL^2*LRd^2 + 3/2*
      nf^4*T^3*h^9*u^3*QR*QRd*LL^2*LLd^2 - 3/2*nf^4*T^3*h^9*u^3*QR*QRd^4*LRd
       + 3*nf^4*T^3*h^9*u^3*QR^2*QRd^2*LR*LRd + 3*nf^4*T^3*h^9*u^3*QR^2*QRd^2*
      LL*LLd - 4*nf^4*T^3*h^9*u^3*QR^3*LR^2*LRd - 2*nf^4*T^3*h^9*u^3*QR^3*LL*
      LLd*LR - 11/3*nf^4*T^3*h^9*u^3*QR^3*LL^2*LRd + 3*nf^4*T^3*h^9*u^3*QR^3*
      QRd^3 - 3/2*nf^4*T^3*h^9*u^3*QR^4*QRd*LR - 3*nf^4*T^3*h^9*u^3*QLd*QRd^2*
      LL*LRd^2 - 3/2*nf^4*T^3*h^9*u^3*QLd*QRd^2*LL*LLd^2 - 3/2*nf^4*T^3*h^9*
      u^3*QLd*QR^4*LL - 3/2*nf^4*T^3*h^9*u^3*QLd^2*QRd*LR*LRd^2 - 3*nf^4*T^3*
      h^9*u^3*QLd^2*QRd*LLd^2*LR - 3/2*nf^4*T^3*h^9*u^3*QLd^2*QR*QRd^2*LRd + 6
      *nf^4*T^3*h^9*u^3*QLd^2*QR^2*LR*LRd + 6*nf^4*T^3*h^9*u^3*QLd^2*QR^2*LL*
      LLd + 6*nf^4*T^3*h^9*u^3*QLd^2*QR^3*QRd - 2*nf^4*T^3*h^9*u^3*QLd^3*LLd*
      LR*LRd - 11/3*nf^4*T^3*h^9*u^3*QLd^3*LL*LRd^2 - 4*nf^4*T^3*h^9*u^3*QLd^3
      *LL*LLd^2 - 3/2*nf^4*T^3*h^9*u^3*QLd^4*QR*LRd - 3/2*nf^4*T^3*h^9*u^3*QL*
      QRd^4*LLd - 3*nf^4*T^3*h^9*u^3*QL*QR^2*LLd*LR^2 - 3/2*nf^4*T^3*h^9*u^3*
      QL*QR^2*LL^2*LLd + 3/2*nf^4*T^3*h^9*u^3*QL*QLd*LR^2*LRd^2 + 3*nf^4*T^3*
      h^9*u^3*QL*QLd*LLd^2*LR^2 + 3*nf^4*T^3*h^9*u^3*QL*QLd*LL^2*LRd^2 + 3/2*
      nf^4*T^3*h^9*u^3*QL*QLd*LL^2*LLd^2 + 3*nf^4*T^3*h^9*u^3*QL*QLd*QR^2*
      QRd^2 - 3/2*nf^4*T^3*h^9*u^3*QL*QLd^2*QRd^2*LLd + 6*nf^4*T^3*h^9*u^3*QL*
      QLd^3*QR^2 - 3/2*nf^4*T^3*h^9*u^3*QL*QLd^4*LLd + 6*nf^4*T^3*h^9*u^3*QL^2
      *QRd^2*LR*LRd + 6*nf^4*T^3*h^9*u^3*QL^2*QRd^2*LL*LLd - 3/2*nf^4*T^3*h^9*
      u^3*QL^2*QR*LR^2*LRd - 3*nf^4*T^3*h^9*u^3*QL^2*QR*LL^2*LRd + 6*nf^4*T^3*
      h^9*u^3*QL^2*QR*QRd^3 - 3/2*nf^4*T^3*h^9*u^3*QL^2*QR^2*QRd*LR - 3/2*nf^4
      *T^3*h^9*u^3*QL^2*QLd*QR^2*LL + 3*nf^4*T^3*h^9*u^3*QL^2*QLd^2*LR*LRd + 3
      *nf^4*T^3*h^9*u^3*QL^2*QLd^2*LL*LLd + 3*nf^4*T^3*h^9*u^3*QL^2*QLd^2*QR*
      QRd - 11/3*nf^4*T^3*h^9*u^3*QL^3*LLd*LR^2 - 2*nf^4*T^3*h^9*u^3*QL^3*LL*
      LR*LRd - 4*nf^4*T^3*h^9*u^3*QL^3*LL^2*LLd + 6*nf^4*T^3*h^9*u^3*QL^3*QLd*
      QRd^2 + 3*nf^4*T^3*h^9*u^3*QL^3*QLd^3 - 3/2*nf^4*T^3*h^9*u^3*QL^4*QRd*LR
       - 3/2*nf^4*T^3*h^9*u^3*QL^4*QLd*LL + 97/3*nf^4*T^3*h^9*u^3*G*QRd^3*LLd
       + 97*nf^4*T^3*h^9*u^3*G*QR*QRd*LLd*LR + 97*nf^4*T^3*h^9*u^3*G*QR*QRd*LL
      *LRd + 97/3*nf^4*T^3*h^9*u^3*G*QR^3*LL + 97*nf^4*T^3*h^9*u^3*G*QLd*QRd^2
      *LRd + 97*nf^4*T^3*h^9*u^3*G*QLd*QR*LR*LRd + 97*nf^4*T^3*h^9*u^3*G*QLd*
      QR*LL*LLd + 194*nf^4*T^3*h^9*u^3*G*QLd*QR^2*QRd + 97*nf^4*T^3*h^9*u^3*G*
      QLd^2*QRd*LLd + 97/3*nf^4*T^3*h^9*u^3*G*QLd^3*LRd + 97*nf^4*T^3*h^9*u^3*
      G*QL*QRd*LR*LRd + 97*nf^4*T^3*h^9*u^3*G*QL*QRd*LL*LLd + 194*nf^4*T^3*h^9
      *u^3*G*QL*QR*QRd^2 + 97*nf^4*T^3*h^9*u^3*G*QL*QR^2*LR + 97*nf^4*T^3*h^9*
      u^3*G*QL*QLd*LLd*LR + 97*nf^4*T^3*h^9*u^3*G*QL*QLd*LL*LRd + 194*nf^4*T^3
      *h^9*u^3*G*QL*QLd^2*QR + 97*nf^4*T^3*h^9*u^3*G*QL^2*QR*LL + 194*nf^4*T^3
      *h^9*u^3*G*QL^2*QLd*QRd + 97/3*nf^4*T^3*h^9*u^3*G*QL^3*LR + 295/2*nf^4*
      T^3*h^9*u^3*W*LLd*LR^2*LRd + 295/2*nf^4*T^3*h^9*u^3*W*LL*LR*LRd^2 + 295/
      2*nf^4*T^3*h^9*u^3*W*LL*LLd^2*LR + 295/2*nf^4*T^3*h^9*u^3*W*LL^2*LLd*LRd
       + 295/6*nf^4*T^3*h^9*u^3*W*QRd^3*LLd + 295*nf^4*T^3*h^9*u^3*W*QR*QRd*
      LLd*LR + 295*nf^4*T^3*h^9*u^3*W*QR*QRd*LL*LRd + 295/6*nf^4*T^3*h^9*u^3*W
      *QR^3*LL + 295/2*nf^4*T^3*h^9*u^3*W*QLd*QRd^2*LRd + 295*nf^4*T^3*h^9*u^3
      *W*QLd*QR*LR*LRd + 295*nf^4*T^3*h^9*u^3*W*QLd*QR*LL*LLd + 295*nf^4*T^3*
      h^9*u^3*W*QLd*QR^2*QRd + 295/2*nf^4*T^3*h^9*u^3*W*QLd^2*QRd*LLd + 295/6*
      nf^4*T^3*h^9*u^3*W*QLd^3*LRd + 295*nf^4*T^3*h^9*u^3*W*QL*QRd*LR*LRd +
      295*nf^4*T^3*h^9*u^3*W*QL*QRd*LL*LLd + 295*nf^4*T^3*h^9*u^3*W*QL*QR*
      QRd^2 + 295/2*nf^4*T^3*h^9*u^3*W*QL*QR^2*LR + 295*nf^4*T^3*h^9*u^3*W*QL*
      QLd*LLd*LR + 295*nf^4*T^3*h^9*u^3*W*QL*QLd*LL*LRd + 295*nf^4*T^3*h^9*u^3
      *W*QL*QLd^2*QR + 295/2*nf^4*T^3*h^9*u^3*W*QL^2*QR*LL + 295*nf^4*T^3*h^9*
      u^3*W*QL^2*QLd*QRd + 295/6*nf^4*T^3*h^9*u^3*W*QL^3*LR + 97/2*nf^4*T^3*
      h^9*u^3*B*LLd*LR^2*LRd + 97/2*nf^4*T^3*h^9*u^3*B*LL*LR*LRd^2 + 97/2*nf^4
      *T^3*h^9*u^3*B*LL*LLd^2*LR + 97/2*nf^4*T^3*h^9*u^3*B*LL^2*LLd*LRd + 97/6
      *nf^4*T^3*h^9*u^3*B*QRd^3*LLd + 97*nf^4*T^3*h^9*u^3*B*QR*QRd*LLd*LR + 97
      *nf^4*T^3*h^9*u^3*B*QR*QRd*LL*LRd + 97/6*nf^4*T^3*h^9*u^3*B*QR^3*LL + 97/
      2*nf^4*T^3*h^9*u^3*B*QLd*QRd^2*LRd + 97*nf^4*T^3*h^9*u^3*B*QLd*QR*LR*LRd
       + 97*nf^4*T^3*h^9*u^3*B*QLd*QR*LL*LLd + 97*nf^4*T^3*h^9*u^3*B*QLd*QR^2*
      QRd + 97/2*nf^4*T^3*h^9*u^3*B*QLd^2*QRd*LLd + 97/6*nf^4*T^3*h^9*u^3*B*
      QLd^3*LRd + 97*nf^4*T^3*h^9*u^3*B*QL*QRd*LR*LRd + 97*nf^4*T^3*h^9*u^3*B*
      QL*QRd*LL*LLd + 97*nf^4*T^3*h^9*u^3*B*QL*QR*QRd^2 + 97/2*nf^4*T^3*h^9*
      u^3*B*QL*QR^2*LR + 97*nf^4*T^3*h^9*u^3*B*QL*QLd*LLd*LR + 97*nf^4*T^3*h^9
      *u^3*B*QL*QLd*LL*LRd + 97*nf^4*T^3*h^9*u^3*B*QL*QLd^2*QR + 97/2*nf^4*T^3
      *h^9*u^3*B*QL^2*QR*LL + 97*nf^4*T^3*h^9*u^3*B*QL^2*QLd*QRd + 97/6*nf^4*
      T^3*h^9*u^3*B*QL^3*LR + 1559/2*nf^4*T^3*h^9*u^3*p^2*LLd*LR^2*LRd + 1559/
      2*nf^4*T^3*h^9*u^3*p^2*LL*LR*LRd^2 + 1559/2*nf^4*T^3*h^9*u^3*p^2*LL*
      LLd^2*LR + 1559/2*nf^4*T^3*h^9*u^3*p^2*LL^2*LLd*LRd + 1559/6*nf^4*T^3*
      h^9*u^3*p^2*QRd^3*LLd + 1559*nf^4*T^3*h^9*u^3*p^2*QR*QRd*LLd*LR + 1559*
      nf^4*T^3*h^9*u^3*p^2*QR*QRd*LL*LRd + 1559/6*nf^4*T^3*h^9*u^3*p^2*QR^3*LL
       + 1559/2*nf^4*T^3*h^9*u^3*p^2*QLd*QRd^2*LRd + 1559*nf^4*T^3*h^9*u^3*p^2
      *QLd*QR*LR*LRd + 1559*nf^4*T^3*h^9*u^3*p^2*QLd*QR*LL*LLd + 1559*nf^4*T^3
      *h^9*u^3*p^2*QLd*QR^2*QRd + 1559/2*nf^4*T^3*h^9*u^3*p^2*QLd^2*QRd*LLd +
      1559/6*nf^4*T^3*h^9*u^3*p^2*QLd^3*LRd + 1559*nf^4*T^3*h^9*u^3*p^2*QL*QRd
      *LR*LRd + 1559*nf^4*T^3*h^9*u^3*p^2*QL*QRd*LL*LLd + 1559*nf^4*T^3*h^9*
      u^3*p^2*QL*QR*QRd^2 + 1559/2*nf^4*T^3*h^9*u^3*p^2*QL*QR^2*LR + 1559*nf^4
      *T^3*h^9*u^3*p^2*QL*QLd*LLd*LR + 1559*nf^4*T^3*h^9*u^3*p^2*QL*QLd*LL*LRd
       + 1559*nf^4*T^3*h^9*u^3*p^2*QL*QLd^2*QR + 1559/2*nf^4*T^3*h^9*u^3*p^2*
      QL^2*QR*LL + 1559*nf^4*T^3*h^9*u^3*p^2*QL^2*QLd*QRd + 1559/6*nf^4*T^3*
      h^9*u^3*p^2*QL^3*LR + 701/2*nf^4*T^3*h^9*u^4*p*LLd*LR^2*LRd + 701/2*nf^4
      *T^3*h^9*u^4*p*LL*LR*LRd^2 + 701/2*nf^4*T^3*h^9*u^4*p*LL*LLd^2*LR + 701/
      2*nf^4*T^3*h^9*u^4*p*LL^2*LLd*LRd + 701/6*nf^4*T^3*h^9*u^4*p*QRd^3*LLd
       + 701*nf^4*T^3*h^9*u^4*p*QR*QRd*LLd*LR + 701*nf^4*T^3*h^9*u^4*p*QR*QRd*
      LL*LRd + 701/6*nf^4*T^3*h^9*u^4*p*QR^3*LL + 701/2*nf^4*T^3*h^9*u^4*p*QLd
      *QRd^2*LRd + 701*nf^4*T^3*h^9*u^4*p*QLd*QR*LR*LRd + 701*nf^4*T^3*h^9*u^4
      *p*QLd*QR*LL*LLd + 701*nf^4*T^3*h^9*u^4*p*QLd*QR^2*QRd + 701/2*nf^4*T^3*
      h^9*u^4*p*QLd^2*QRd*LLd + 701/6*nf^4*T^3*h^9*u^4*p*QLd^3*LRd + 701*nf^4*
      T^3*h^9*u^4*p*QL*QRd*LR*LRd + 701*nf^4*T^3*h^9*u^4*p*QL*QRd*LL*LLd + 701
      *nf^4*T^3*h^9*u^4*p*QL*QR*QRd^2 + 701/2*nf^4*T^3*h^9*u^4*p*QL*QR^2*LR +
      701*nf^4*T^3*h^9*u^4*p*QL*QLd*LLd*LR + 701*nf^4*T^3*h^9*u^4*p*QL*QLd*LL*
      LRd + 701*nf^4*T^3*h^9*u^4*p*QL*QLd^2*QR + 701/2*nf^4*T^3*h^9*u^4*p*QL^2
      *QR*LL + 701*nf^4*T^3*h^9*u^4*p*QL^2*QLd*QRd + 701/6*nf^4*T^3*h^9*u^4*p*
      QL^3*LR + 109/2*nf^4*T^3*h^9*u^5*LLd*LR^2*LRd + 109/2*nf^4*T^3*h^9*u^5*
      LL*LR*LRd^2 + 109/2*nf^4*T^3*h^9*u^5*LL*LLd^2*LR + 109/2*nf^4*T^3*h^9*
      u^5*LL^2*LLd*LRd + 109/6*nf^4*T^3*h^9*u^5*QRd^3*LLd + 109*nf^4*T^3*h^9*
      u^5*QR*QRd*LLd*LR + 109*nf^4*T^3*h^9*u^5*QR*QRd*LL*LRd + 109/6*nf^4*T^3*
      h^9*u^5*QR^3*LL + 109/2*nf^4*T^3*h^9*u^5*QLd*QRd^2*LRd + 109*nf^4*T^3*
      h^9*u^5*QLd*QR*LR*LRd + 109*nf^4*T^3*h^9*u^5*QLd*QR*LL*LLd + 109*nf^4*
      T^3*h^9*u^5*QLd*QR^2*QRd + 109/2*nf^4*T^3*h^9*u^5*QLd^2*QRd*LLd + 109/6*
      nf^4*T^3*h^9*u^5*QLd^3*LRd + 109*nf^4*T^3*h^9*u^5*QL*QRd*LR*LRd + 109*
      nf^4*T^3*h^9*u^5*QL*QRd*LL*LLd + 109*nf^4*T^3*h^9*u^5*QL*QR*QRd^2 + 109/
      2*nf^4*T^3*h^9*u^5*QL*QR^2*LR + 109*nf^4*T^3*h^9*u^5*QL*QLd*LLd*LR + 109
      *nf^4*T^3*h^9*u^5*QL*QLd*LL*LRd + 109*nf^4*T^3*h^9*u^5*QL*QLd^2*QR + 109/
      2*nf^4*T^3*h^9*u^5*QL^2*QR*LL + 109*nf^4*T^3*h^9*u^5*QL^2*QLd*QRd + 109/
      6*nf^4*T^3*h^9*u^5*QL^3*LR - 1/12*nf^4*T^4*h^9*p*LLd*LR^4*LRd^3 + 1/8*
      nf^4*T^4*h^9*p*LLd^3*LR^4*LRd - 1/12*nf^4*T^4*h^9*p*LL*LR^3*LRd^4 + 1/12
      *nf^4*T^4*h^9*p*LL*LLd^2*LR^3*LRd^2 + 1/8*nf^4*T^4*h^9*p*LL*LLd^4*LR^3
       + 1/12*nf^4*T^4*h^9*p*LL^2*LLd*LR^2*LRd^3 + 1/12*nf^4*T^4*h^9*p*LL^2*
      LLd^3*LR^2*LRd + 1/8*nf^4*T^4*h^9*p*LL^3*LR*LRd^4 + 1/12*nf^4*T^4*h^9*p*
      LL^3*LLd^2*LR*LRd^2 - 1/12*nf^4*T^4*h^9*p*LL^3*LLd^4*LR + 1/8*nf^4*T^4*
      h^9*p*LL^4*LLd*LRd^3 - 1/12*nf^4*T^4*h^9*p*LL^4*LLd^3*LRd + 1/12*nf^4*
      T^4*h^9*p*QRd^3*LLd*LR^2*LRd^2 - 1/8*nf^4*T^4*h^9*p*QRd^6*LLd*LRd + 1/8*
      nf^4*T^4*h^9*p*QR*QRd^4*LL*LRd^2 - 1/8*nf^4*T^4*h^9*p*QR*QRd^4*LL*LLd^2
       + 5/24*nf^4*T^4*h^9*p*QR^2*QRd^5*LLd + 1/12*nf^4*T^4*h^9*p*QR^3*LL*LR^2
      *LRd^2 + 1/8*nf^4*T^4*h^9*p*QR^4*QRd*LLd*LR^2 - 1/8*nf^4*T^4*h^9*p*QR^4*
      QRd*LL^2*LLd + 5/24*nf^4*T^4*h^9*p*QR^5*QRd^2*LL - 1/8*nf^4*T^4*h^9*p*
      QR^6*LL*LR - 1/12*nf^4*T^4*h^9*p*QLd*QRd^2*LR^2*LRd^3 + 1/8*nf^4*T^4*h^9
      *p*QLd*QRd^5*LRd^2 - 5/24*nf^4*T^4*h^9*p*QLd*QRd^5*LLd^2 + 1/8*nf^4*T^4*
      h^9*p*QLd*QR^2*QRd^4*LRd + 1/8*nf^4*T^4*h^9*p*QLd*QR^4*LR^2*LRd - 1/8*
      nf^4*T^4*h^9*p*QLd*QR^4*LL^2*LRd + 1/12*nf^4*T^4*h^9*p*QLd*QR^4*QRd^3 -
      2/5*nf^4*T^4*h^9*p*QLd*QR^5*QRd*LR - 1/12*nf^4*T^4*h^9*p*QLd^2*QRd*LL^2*
      LLd^3 + 1/8*nf^4*T^4*h^9*p*QLd^2*QRd^4*LLd*LRd + 1/12*nf^4*T^4*h^9*p*
      QLd^2*QR^2*QRd^3*LLd - 13/40*nf^4*T^4*h^9*p*QLd^2*QR^5*LL + 1/12*nf^4*
      T^4*h^9*p*QLd^3*LL^2*LLd^2*LRd - 1/6*nf^4*T^4*h^9*p*QLd^3*QRd^3*LRd^2 -
      1/6*nf^4*T^4*h^9*p*QLd^3*QRd^3*LLd^2 + 1/12*nf^4*T^4*h^9*p*QLd^3*QR^2*
      QRd^2*LRd - 1/8*nf^4*T^4*h^9*p*QLd^3*QR^4*QRd + 1/8*nf^4*T^4*h^9*p*QLd^4
      *QRd^2*LLd*LRd - 1/8*nf^4*T^4*h^9*p*QLd^4*QR*LL*LRd^2 + 1/8*nf^4*T^4*h^9
      *p*QLd^4*QR*LL*LLd^2 - 1/8*nf^4*T^4*h^9*p*QLd^4*QR^2*QRd*LLd - 5/24*nf^4
      *T^4*h^9*p*QLd^5*QRd*LRd^2 + 1/8*nf^4*T^4*h^9*p*QLd^5*QRd*LLd^2 - 13/40*
      nf^4*T^4*h^9*p*QLd^5*QR^2*LRd - 1/8*nf^4*T^4*h^9*p*QLd^6*LLd*LRd + 1/8*
      nf^4*T^4*h^9*p*QL*QRd^4*LR*LRd^2 - 1/8*nf^4*T^4*h^9*p*QL*QRd^4*LLd^2*LR
       - 2/5*nf^4*T^4*h^9*p*QL*QR*QRd^5*LRd - 1/12*nf^4*T^4*h^9*p*QL*QR^2*LR^3
      *LRd^2 + 1/12*nf^4*T^4*h^9*p*QL*QR^3*QRd^4 + 1/8*nf^4*T^4*h^9*p*QL*QR^4*
      QRd^2*LR + 1/8*nf^4*T^4*h^9*p*QL*QR^5*LR^2 - 5/24*nf^4*T^4*h^9*p*QL*QR^5
      *LL^2 - 1/12*nf^4*T^4*h^9*p*QL*QLd^2*QR^3*QRd^2 - 1/8*nf^4*T^4*h^9*p*QL*
      QLd^2*QR^4*LR - 1/8*nf^4*T^4*h^9*p*QL*QLd^4*LR*LRd^2 + 1/8*nf^4*T^4*h^9*
      p*QL*QLd^4*LLd^2*LR - 1/8*nf^4*T^4*h^9*p*QL*QLd^4*QR^3 - 2/5*nf^4*T^4*
      h^9*p*QL*QLd^5*QR*LLd - 13/40*nf^4*T^4*h^9*p*QL^2*QRd^5*LLd - 1/12*nf^4*
      T^4*h^9*p*QL^2*QR*LL^3*LLd^2 + 1/12*nf^4*T^4*h^9*p*QL^2*QR^3*QRd^2*LL +
      1/8*nf^4*T^4*h^9*p*QL^2*QR^4*LL*LR - 1/8*nf^4*T^4*h^9*p*QL^2*QLd*QRd^4*
      LRd - 1/12*nf^4*T^4*h^9*p*QL^2*QLd*QR^2*QRd^3 + 1/12*nf^4*T^4*h^9*p*QL^2
      *QLd^2*QRd^3*LLd + 1/12*nf^4*T^4*h^9*p*QL^2*QLd^2*QR^3*LL + 1/12*nf^4*
      T^4*h^9*p*QL^2*QLd^3*QRd^2*LRd - 1/12*nf^4*T^4*h^9*p*QL^2*QLd^3*QR^2*QRd
       + 1/8*nf^4*T^4*h^9*p*QL^2*QLd^4*QRd*LLd + 5/24*nf^4*T^4*h^9*p*QL^2*
      QLd^5*LRd + 1/12*nf^4*T^4*h^9*p*QL^3*LL^2*LLd^2*LR - 1/8*nf^4*T^4*h^9*p*
      QL^3*QR*QRd^4 + 1/12*nf^4*T^4*h^9*p*QL^3*QR^2*QRd^2*LR - 1/6*nf^4*T^4*
      h^9*p*QL^3*QR^3*LR^2 - 1/6*nf^4*T^4*h^9*p*QL^3*QR^3*LL^2 - 1/12*nf^4*T^4
      *h^9*p*QL^3*QLd^2*QR*QRd^2 + 1/12*nf^4*T^4*h^9*p*QL^3*QLd^2*QR^2*LR + 1/
      12*nf^4*T^4*h^9*p*QL^3*QLd^4*QR - 1/8*nf^4*T^4*h^9*p*QL^4*QRd*LLd*LR^2
       + 1/8*nf^4*T^4*h^9*p*QL^4*QRd*LL^2*LLd - 1/8*nf^4*T^4*h^9*p*QL^4*QR*
      QRd^2*LL + 1/8*nf^4*T^4*h^9*p*QL^4*QR^2*LL*LR - 1/8*nf^4*T^4*h^9*p*QL^4*
      QLd*LR^2*LRd + 1/8*nf^4*T^4*h^9*p*QL^4*QLd*LL^2*LRd - 1/8*nf^4*T^4*h^9*p
      *QL^4*QLd*QRd^3 + 1/8*nf^4*T^4*h^9*p*QL^4*QLd^2*QR*LL + 1/12*nf^4*T^4*
      h^9*p*QL^4*QLd^3*QRd - 13/40*nf^4*T^4*h^9*p*QL^5*QRd^2*LR - 5/24*nf^4*
      T^4*h^9*p*QL^5*QR*LR^2 + 1/8*nf^4*T^4*h^9*p*QL^5*QR*LL^2 - 2/5*nf^4*T^4*
      h^9*p*QL^5*QLd*QRd*LL + 5/24*nf^4*T^4*h^9*p*QL^5*QLd^2*LR - 1/8*nf^4*T^4
      *h^9*p*QL^6*LL*LR - 1/18*nf^4*T^4*h^9*p*W*LR^3*LRd^3 + 1/2*nf^4*T^4*h^9*
      p*W*LLd^2*LR^3*LRd + 1/2*nf^4*T^4*h^9*p*W*LL*LLd*LR^2*LRd^2 + 1/2*nf^4*
      T^4*h^9*p*W*LL*LLd^3*LR^2 + 1/2*nf^4*T^4*h^9*p*W*LL^2*LR*LRd^3 + 1/2*
      nf^4*T^4*h^9*p*W*LL^2*LLd^2*LR*LRd + 1/2*nf^4*T^4*h^9*p*W*LL^3*LLd*LRd^2
       - 1/18*nf^4*T^4*h^9*p*W*LL^3*LLd^3 - 1/2*nf^4*T^4*h^9*p*W*QRd^3*LR*
      LRd^2 - 4/3*nf^4*T^4*h^9*p*W*QRd^3*LLd^2*LR + 1/2*nf^4*T^4*h^9*p*W*QR*
      QRd*LR^2*LRd^2 + 1/2*nf^4*T^4*h^9*p*W*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*T^4*
      h^9*p*W*QR*QRd*LL^2*LRd^2 + 1/2*nf^4*T^4*h^9*p*W*QR*QRd*LL^2*LLd^2 - 1/4
      *nf^4*T^4*h^9*p*W*QR*QRd^4*LRd + nf^4*T^4*h^9*p*W*QR^2*QRd^2*LR*LRd +
      nf^4*T^4*h^9*p*W*QR^2*QRd^2*LL*LLd - 1/2*nf^4*T^4*h^9*p*W*QR^3*LR^2*LRd
       - 4/3*nf^4*T^4*h^9*p*W*QR^3*LL^2*LRd + nf^4*T^4*h^9*p*W*QR^3*QRd^3 - 1/
      4*nf^4*T^4*h^9*p*W*QR^4*QRd*LR - 1/2*nf^4*T^4*h^9*p*W*QLd*QRd^2*LL*LRd^2
       - 1/2*nf^4*T^4*h^9*p*W*QLd*QRd^2*LL*LLd^2 - 1/4*nf^4*T^4*h^9*p*W*QLd*
      QR^4*LL - 1/2*nf^4*T^4*h^9*p*W*QLd^2*QRd*LR*LRd^2 - 1/2*nf^4*T^4*h^9*p*W
      *QLd^2*QRd*LLd^2*LR - 1/2*nf^4*T^4*h^9*p*W*QLd^2*QR*QRd^2*LRd + nf^4*T^4
      *h^9*p*W*QLd^2*QR^2*LR*LRd + nf^4*T^4*h^9*p*W*QLd^2*QR^2*LL*LLd + nf^4*
      T^4*h^9*p*W*QLd^2*QR^3*QRd - 4/3*nf^4*T^4*h^9*p*W*QLd^3*LL*LRd^2 - 1/2*
      nf^4*T^4*h^9*p*W*QLd^3*LL*LLd^2 - 1/4*nf^4*T^4*h^9*p*W*QLd^4*QR*LRd - 1/
      4*nf^4*T^4*h^9*p*W*QL*QRd^4*LLd - 1/2*nf^4*T^4*h^9*p*W*QL*QR^2*LLd*LR^2
       - 1/2*nf^4*T^4*h^9*p*W*QL*QR^2*LL^2*LLd + 1/2*nf^4*T^4*h^9*p*W*QL*QLd*
      LR^2*LRd^2 + 1/2*nf^4*T^4*h^9*p*W*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T^4*h^9*p
      *W*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*T^4*h^9*p*W*QL*QLd*LL^2*LLd^2 + nf^4*T^4
      *h^9*p*W*QL*QLd*QR^2*QRd^2 - 1/2*nf^4*T^4*h^9*p*W*QL*QLd^2*QRd^2*LLd +
      nf^4*T^4*h^9*p*W*QL*QLd^3*QR^2 - 1/4*nf^4*T^4*h^9*p*W*QL*QLd^4*LLd +
      nf^4*T^4*h^9*p*W*QL^2*QRd^2*LR*LRd + nf^4*T^4*h^9*p*W*QL^2*QRd^2*LL*LLd
       - 1/2*nf^4*T^4*h^9*p*W*QL^2*QR*LR^2*LRd - 1/2*nf^4*T^4*h^9*p*W*QL^2*QR*
      LL^2*LRd + nf^4*T^4*h^9*p*W*QL^2*QR*QRd^3 - 1/2*nf^4*T^4*h^9*p*W*QL^2*
      QR^2*QRd*LR - 1/2*nf^4*T^4*h^9*p*W*QL^2*QLd*QR^2*LL + nf^4*T^4*h^9*p*W*
      QL^2*QLd^2*LR*LRd + nf^4*T^4*h^9*p*W*QL^2*QLd^2*LL*LLd + nf^4*T^4*h^9*p*
      W*QL^2*QLd^2*QR*QRd - 4/3*nf^4*T^4*h^9*p*W*QL^3*LLd*LR^2 - 1/2*nf^4*T^4*
      h^9*p*W*QL^3*LL^2*LLd + nf^4*T^4*h^9*p*W*QL^3*QLd*QRd^2 + nf^4*T^4*h^9*p
      *W*QL^3*QLd^3 - 1/4*nf^4*T^4*h^9*p*W*QL^4*QRd*LR - 1/4*nf^4*T^4*h^9*p*W*
      QL^4*QLd*LL + 12*nf^4*T^4*h^9*p*W^2*LLd*LR^2*LRd + 12*nf^4*T^4*h^9*p*W^2
      *LL*LR*LRd^2 + 12*nf^4*T^4*h^9*p*W^2*LL*LLd^2*LR + 12*nf^4*T^4*h^9*p*W^2
      *LL^2*LLd*LRd + 4*nf^4*T^4*h^9*p*W^2*QRd^3*LLd + 24*nf^4*T^4*h^9*p*W^2*
      QR*QRd*LLd*LR + 24*nf^4*T^4*h^9*p*W^2*QR*QRd*LL*LRd + 4*nf^4*T^4*h^9*p*
      W^2*QR^3*LL + 12*nf^4*T^4*h^9*p*W^2*QLd*QRd^2*LRd + 24*nf^4*T^4*h^9*p*
      W^2*QLd*QR*LR*LRd + 24*nf^4*T^4*h^9*p*W^2*QLd*QR*LL*LLd + 24*nf^4*T^4*
      h^9*p*W^2*QLd*QR^2*QRd + 12*nf^4*T^4*h^9*p*W^2*QLd^2*QRd*LLd + 4*nf^4*
      T^4*h^9*p*W^2*QLd^3*LRd + 24*nf^4*T^4*h^9*p*W^2*QL*QRd*LR*LRd + 24*nf^4*
      T^4*h^9*p*W^2*QL*QRd*LL*LLd + 24*nf^4*T^4*h^9*p*W^2*QL*QR*QRd^2 + 12*
      nf^4*T^4*h^9*p*W^2*QL*QR^2*LR + 24*nf^4*T^4*h^9*p*W^2*QL*QLd*LLd*LR + 24
      *nf^4*T^4*h^9*p*W^2*QL*QLd*LL*LRd + 24*nf^4*T^4*h^9*p*W^2*QL*QLd^2*QR +
      12*nf^4*T^4*h^9*p*W^2*QL^2*QR*LL + 24*nf^4*T^4*h^9*p*W^2*QL^2*QLd*QRd +
      4*nf^4*T^4*h^9*p*W^2*QL^3*LR + 13/72*nf^4*T^4*h^9*u*LLd*LR^4*LRd^3 + 29/
      72*nf^4*T^4*h^9*u*LLd^3*LR^4*LRd + 13/72*nf^4*T^4*h^9*u*LL*LR^3*LRd^4 +
      29/72*nf^4*T^4*h^9*u*LL*LLd^4*LR^3 + 29/72*nf^4*T^4*h^9*u*LL^3*LR*LRd^4
       + 13/72*nf^4*T^4*h^9*u*LL^3*LLd^4*LR + 29/72*nf^4*T^4*h^9*u*LL^4*LLd*
      LRd^3 + 13/72*nf^4*T^4*h^9*u*LL^4*LLd^3*LRd + 1/36*nf^4*T^4*h^9*u*QRd^3*
      LLd^3*LR^2 + 4/9*nf^4*T^4*h^9*u*QRd^3*LL*LR*LRd^3 - 1/12*nf^4*T^4*h^9*u*
      QRd^3*LL^2*LLd*LRd^2 + 7/36*nf^4*T^4*h^9*u*QRd^3*LL^2*LLd^3 + 4/9*nf^4*
      T^4*h^9*u*QRd^6*LLd*LRd + 4/9*nf^4*T^4*h^9*u*QR*QRd*LLd^3*LR^3 + 4/9*
      nf^4*T^4*h^9*u*QR*QRd*LL^3*LRd^3 + 4/9*nf^4*T^4*h^9*u*QR^3*LLd*LR^3*LRd
       - 1/12*nf^4*T^4*h^9*u*QR^3*LL*LLd^2*LR^2 + 1/36*nf^4*T^4*h^9*u*QR^3*
      LL^3*LRd^2 + 7/36*nf^4*T^4*h^9*u*QR^3*LL^3*LLd^2 + 2/3*nf^4*T^4*h^9*u*
      QR^3*QRd^3*LLd*LR + 2/3*nf^4*T^4*h^9*u*QR^3*QRd^3*LL*LRd + 4/9*nf^4*T^4*
      h^9*u*QR^6*LL*LR + 1/12*nf^4*T^4*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 1/12*nf^4*
      T^4*h^9*u*QLd*QRd^5*LRd^2 + 2/9*nf^4*T^4*h^9*u*QLd*QR*LR^3*LRd^3 + 2/9*
      nf^4*T^4*h^9*u*QLd*QR*LL^3*LLd^3 + 35/72*nf^4*T^4*h^9*u*QLd*QR^4*QRd^3
       - 3/5*nf^4*T^4*h^9*u*QLd*QR^5*QRd*LR + 1/12*nf^4*T^4*h^9*u*QLd^2*QRd*
      LLd^3*LR^2 - 1/12*nf^4*T^4*h^9*u*QLd^2*QR^2*QRd^3*LLd - 23/60*nf^4*T^4*
      h^9*u*QLd^2*QR^5*LL + 7/36*nf^4*T^4*h^9*u*QLd^3*LR^2*LRd^3 - 1/12*nf^4*
      T^4*h^9*u*QLd^3*LLd^2*LR^2*LRd + 4/9*nf^4*T^4*h^9*u*QLd^3*LL*LLd^3*LR +
      1/36*nf^4*T^4*h^9*u*QLd^3*LL^2*LRd^3 + 11/36*nf^4*T^4*h^9*u*QLd^3*QRd^3*
      LRd^2 + 11/36*nf^4*T^4*h^9*u*QLd^3*QRd^3*LLd^2 + 4/3*nf^4*T^4*h^9*u*
      QLd^3*QR^3*LR*LRd + 4/3*nf^4*T^4*h^9*u*QLd^3*QR^3*LL*LLd + 67/72*nf^4*
      T^4*h^9*u*QLd^3*QR^4*QRd + 1/12*nf^4*T^4*h^9*u*QLd^5*QRd*LLd^2 - 23/60*
      nf^4*T^4*h^9*u*QLd^5*QR^2*LRd + 4/9*nf^4*T^4*h^9*u*QLd^6*LLd*LRd + 2/9*
      nf^4*T^4*h^9*u*QL*QRd*LR^3*LRd^3 + 2/9*nf^4*T^4*h^9*u*QL*QRd*LL^3*LLd^3
       - 3/5*nf^4*T^4*h^9*u*QL*QR*QRd^5*LRd + 1/12*nf^4*T^4*h^9*u*QL*QR^2*
      LLd^2*LR^3 + 35/72*nf^4*T^4*h^9*u*QL*QR^3*QRd^4 + 1/12*nf^4*T^4*h^9*u*QL
      *QR^5*LR^2 + 4/9*nf^4*T^4*h^9*u*QL*QLd*LLd^3*LR^3 + 4/9*nf^4*T^4*h^9*u*
      QL*QLd*LL^3*LRd^3 + 67/72*nf^4*T^4*h^9*u*QL*QLd^4*QR^3 - 3/5*nf^4*T^4*
      h^9*u*QL*QLd^5*QR*LLd - 23/60*nf^4*T^4*h^9*u*QL^2*QRd^5*LLd + 1/12*nf^4*
      T^4*h^9*u*QL^2*QR*LL^3*LRd^2 - 1/12*nf^4*T^4*h^9*u*QL^2*QR^3*QRd^2*LL -
      1/12*nf^4*T^4*h^9*u*QL^2*QLd^3*QRd^2*LRd + 7/36*nf^4*T^4*h^9*u*QL^3*LR^3
      *LRd^2 + 1/36*nf^4*T^4*h^9*u*QL^3*LLd^2*LR^3 - 1/12*nf^4*T^4*h^9*u*QL^3*
      LL^2*LR*LRd^2 + 4/9*nf^4*T^4*h^9*u*QL^3*LL^3*LLd*LRd + 4/3*nf^4*T^4*h^9*
      u*QL^3*QRd^3*LR*LRd + 4/3*nf^4*T^4*h^9*u*QL^3*QRd^3*LL*LLd + 67/72*nf^4*
      T^4*h^9*u*QL^3*QR*QRd^4 + 11/36*nf^4*T^4*h^9*u*QL^3*QR^3*LR^2 + 11/36*
      nf^4*T^4*h^9*u*QL^3*QR^3*LL^2 - 1/12*nf^4*T^4*h^9*u*QL^3*QLd^2*QR^2*LR
       + 2/3*nf^4*T^4*h^9*u*QL^3*QLd^3*LLd*LR + 2/3*nf^4*T^4*h^9*u*QL^3*QLd^3*
      LL*LRd + 35/72*nf^4*T^4*h^9*u*QL^3*QLd^4*QR + 67/72*nf^4*T^4*h^9*u*QL^4*
      QLd*QRd^3 + 35/72*nf^4*T^4*h^9*u*QL^4*QLd^3*QRd - 23/60*nf^4*T^4*h^9*u*
      QL^5*QRd^2*LR + 1/12*nf^4*T^4*h^9*u*QL^5*QR*LL^2 - 3/5*nf^4*T^4*h^9*u*
      QL^5*QLd*QRd*LL + 4/9*nf^4*T^4*h^9*u*QL^6*LL*LR + 1/6*nf^4*T^4*h^9*u*G*
      QRd^3*LR*LRd^2 + 1/2*nf^4*T^4*h^9*u*G*QRd^3*LLd^2*LR + 1/3*nf^4*T^4*h^9*
      u*G*QRd^3*LL*LLd*LRd + 1/2*nf^4*T^4*h^9*u*G*QR*QRd*LLd^2*LR^2 + 1/2*nf^4
      *T^4*h^9*u*G*QR*QRd*LL^2*LRd^2 + 1/3*nf^4*T^4*h^9*u*G*QR*QRd^4*LRd + 1/6
      *nf^4*T^4*h^9*u*G*QR^3*LR^2*LRd + 1/3*nf^4*T^4*h^9*u*G*QR^3*LL*LLd*LR +
      1/2*nf^4*T^4*h^9*u*G*QR^3*LL^2*LRd + 1/3*nf^4*T^4*h^9*u*G*QR^3*QRd^3 + 1/
      3*nf^4*T^4*h^9*u*G*QR^4*QRd*LR + nf^4*T^4*h^9*u*G*QLd*QR*QRd^3*LLd + 1/3
      *nf^4*T^4*h^9*u*G*QLd*QR^4*LL + 2/3*nf^4*T^4*h^9*u*G*QLd^2*QR^3*QRd + 1/
      3*nf^4*T^4*h^9*u*G*QLd^3*LLd*LR*LRd + 1/2*nf^4*T^4*h^9*u*G*QLd^3*LL*
      LRd^2 + 1/6*nf^4*T^4*h^9*u*G*QLd^3*LL*LLd^2 + 1/3*nf^4*T^4*h^9*u*G*QLd^3
      *QR*QRd*LLd + 1/3*nf^4*T^4*h^9*u*G*QLd^4*QR*LRd + 1/3*nf^4*T^4*h^9*u*G*
      QL*QRd^4*LLd + nf^4*T^4*h^9*u*G*QL*QR^3*QRd*LL + 1/2*nf^4*T^4*h^9*u*G*QL
      *QLd*LLd^2*LR^2 + 1/2*nf^4*T^4*h^9*u*G*QL*QLd*LL^2*LRd^2 + 1/3*nf^4*T^4*
      h^9*u*G*QL*QLd*QRd^3*LRd + 1/3*nf^4*T^4*h^9*u*G*QL*QLd*QR^3*LR + nf^4*
      T^4*h^9*u*G*QL*QLd^3*QRd*LRd + 2/3*nf^4*T^4*h^9*u*G*QL*QLd^3*QR^2 + 1/3*
      nf^4*T^4*h^9*u*G*QL*QLd^4*LLd + 2/3*nf^4*T^4*h^9*u*G*QL^2*QR*QRd^3 + 1/2
      *nf^4*T^4*h^9*u*G*QL^3*LLd*LR^2 + 1/3*nf^4*T^4*h^9*u*G*QL^3*LL*LR*LRd +
      1/6*nf^4*T^4*h^9*u*G*QL^3*LL^2*LLd + 1/3*nf^4*T^4*h^9*u*G*QL^3*QR*QRd*LL
       + 2/3*nf^4*T^4*h^9*u*G*QL^3*QLd*QRd^2 + nf^4*T^4*h^9*u*G*QL^3*QLd*QR*LR
       + 1/3*nf^4*T^4*h^9*u*G*QL^3*QLd^3 + 1/3*nf^4*T^4*h^9*u*G*QL^4*QRd*LR +
      1/3*nf^4*T^4*h^9*u*G*QL^4*QLd*LL - 4/3*nf^4*T^4*h^9*u*W*LR^3*LRd^3 + 5/6
      *nf^4*T^4*h^9*u*W*LLd^2*LR^3*LRd + 5/6*nf^4*T^4*h^9*u*W*LL*LLd^3*LR^2 +
      5/6*nf^4*T^4*h^9*u*W*LL^2*LR*LRd^3 + 5/6*nf^4*T^4*h^9*u*W*LL^3*LLd*LRd^2
       - 4/3*nf^4*T^4*h^9*u*W*LL^3*LLd^3 - 13/6*nf^4*T^4*h^9*u*W*QRd^3*LR*
      LRd^2 - 2*nf^4*T^4*h^9*u*W*QRd^3*LLd^2*LR - 4/3*nf^4*T^4*h^9*u*W*QRd^3*
      LL*LLd*LRd + 3/2*nf^4*T^4*h^9*u*W*QR*QRd*LLd^2*LR^2 + 3/2*nf^4*T^4*h^9*u
      *W*QR*QRd*LL^2*LRd^2 - 3/4*nf^4*T^4*h^9*u*W*QR*QRd^4*LRd - 13/6*nf^4*T^4
      *h^9*u*W*QR^3*LR^2*LRd - 4/3*nf^4*T^4*h^9*u*W*QR^3*LL*LLd*LR - 2*nf^4*
      T^4*h^9*u*W*QR^3*LL^2*LRd - 3/4*nf^4*T^4*h^9*u*W*QR^4*QRd*LR - 3/2*nf^4*
      T^4*h^9*u*W*QLd*QRd^2*LL*LRd^2 - 3/4*nf^4*T^4*h^9*u*W*QLd*QR^4*LL - 3/2*
      nf^4*T^4*h^9*u*W*QLd^2*QRd*LLd^2*LR + 3*nf^4*T^4*h^9*u*W*QLd^2*QR^2*LR*
      LRd + 3*nf^4*T^4*h^9*u*W*QLd^2*QR^2*LL*LLd + 3*nf^4*T^4*h^9*u*W*QLd^2*
      QR^3*QRd - 4/3*nf^4*T^4*h^9*u*W*QLd^3*LLd*LR*LRd - 2*nf^4*T^4*h^9*u*W*
      QLd^3*LL*LRd^2 - 13/6*nf^4*T^4*h^9*u*W*QLd^3*LL*LLd^2 - 3/4*nf^4*T^4*h^9
      *u*W*QLd^4*QR*LRd - 3/4*nf^4*T^4*h^9*u*W*QL*QRd^4*LLd - 3/2*nf^4*T^4*h^9
      *u*W*QL*QR^2*LLd*LR^2 + 3/2*nf^4*T^4*h^9*u*W*QL*QLd*LLd^2*LR^2 + 3/2*
      nf^4*T^4*h^9*u*W*QL*QLd*LL^2*LRd^2 + 3*nf^4*T^4*h^9*u*W*QL*QLd^3*QR^2 -
      3/4*nf^4*T^4*h^9*u*W*QL*QLd^4*LLd + 3*nf^4*T^4*h^9*u*W*QL^2*QRd^2*LR*LRd
       + 3*nf^4*T^4*h^9*u*W*QL^2*QRd^2*LL*LLd - 3/2*nf^4*T^4*h^9*u*W*QL^2*QR*
      LL^2*LRd + 3*nf^4*T^4*h^9*u*W*QL^2*QR*QRd^3 - 2*nf^4*T^4*h^9*u*W*QL^3*
      LLd*LR^2 - 4/3*nf^4*T^4*h^9*u*W*QL^3*LL*LR*LRd - 13/6*nf^4*T^4*h^9*u*W*
      QL^3*LL^2*LLd + 3*nf^4*T^4*h^9*u*W*QL^3*QLd*QRd^2 - 3/4*nf^4*T^4*h^9*u*W
      *QL^4*QRd*LR - 3/4*nf^4*T^4*h^9*u*W*QL^4*QLd*LL + 16/3*nf^4*T^4*h^9*u*W*
      G*QRd^3*LLd + 16*nf^4*T^4*h^9*u*W*G*QR*QRd*LLd*LR + 16*nf^4*T^4*h^9*u*W*
      G*QR*QRd*LL*LRd + 16/3*nf^4*T^4*h^9*u*W*G*QR^3*LL + 16*nf^4*T^4*h^9*u*W*
      G*QLd*QRd^2*LRd + 16*nf^4*T^4*h^9*u*W*G*QLd*QR*LR*LRd + 16*nf^4*T^4*h^9*
      u*W*G*QLd*QR*LL*LLd + 32*nf^4*T^4*h^9*u*W*G*QLd*QR^2*QRd + 16*nf^4*T^4*
      h^9*u*W*G*QLd^2*QRd*LLd + 16/3*nf^4*T^4*h^9*u*W*G*QLd^3*LRd + 16*nf^4*
      T^4*h^9*u*W*G*QL*QRd*LR*LRd + 16*nf^4*T^4*h^9*u*W*G*QL*QRd*LL*LLd + 32*
      nf^4*T^4*h^9*u*W*G*QL*QR*QRd^2 + 16*nf^4*T^4*h^9*u*W*G*QL*QR^2*LR + 16*
      nf^4*T^4*h^9*u*W*G*QL*QLd*LLd*LR + 16*nf^4*T^4*h^9*u*W*G*QL*QLd*LL*LRd
       + 32*nf^4*T^4*h^9*u*W*G*QL*QLd^2*QR + 16*nf^4*T^4*h^9*u*W*G*QL^2*QR*LL
       + 32*nf^4*T^4*h^9*u*W*G*QL^2*QLd*QRd + 16/3*nf^4*T^4*h^9*u*W*G*QL^3*LR
       + 24*nf^4*T^4*h^9*u*W^2*LLd*LR^2*LRd + 24*nf^4*T^4*h^9*u*W^2*LL*LR*
      LRd^2 + 24*nf^4*T^4*h^9*u*W^2*LL*LLd^2*LR + 24*nf^4*T^4*h^9*u*W^2*LL^2*
      LLd*LRd + 8*nf^4*T^4*h^9*u*W^2*QRd^3*LLd + 48*nf^4*T^4*h^9*u*W^2*QR*QRd*
      LLd*LR + 48*nf^4*T^4*h^9*u*W^2*QR*QRd*LL*LRd + 8*nf^4*T^4*h^9*u*W^2*QR^3
      *LL + 24*nf^4*T^4*h^9*u*W^2*QLd*QRd^2*LRd + 48*nf^4*T^4*h^9*u*W^2*QLd*QR
      *LR*LRd + 48*nf^4*T^4*h^9*u*W^2*QLd*QR*LL*LLd + 48*nf^4*T^4*h^9*u*W^2*
      QLd*QR^2*QRd + 24*nf^4*T^4*h^9*u*W^2*QLd^2*QRd*LLd + 8*nf^4*T^4*h^9*u*
      W^2*QLd^3*LRd + 48*nf^4*T^4*h^9*u*W^2*QL*QRd*LR*LRd + 48*nf^4*T^4*h^9*u*
      W^2*QL*QRd*LL*LLd + 48*nf^4*T^4*h^9*u*W^2*QL*QR*QRd^2 + 24*nf^4*T^4*h^9*
      u*W^2*QL*QR^2*LR + 48*nf^4*T^4*h^9*u*W^2*QL*QLd*LLd*LR + 48*nf^4*T^4*h^9
      *u*W^2*QL*QLd*LL*LRd + 48*nf^4*T^4*h^9*u*W^2*QL*QLd^2*QR + 24*nf^4*T^4*
      h^9*u*W^2*QL^2*QR*LL + 48*nf^4*T^4*h^9*u*W^2*QL^2*QLd*QRd + 8*nf^4*T^4*
      h^9*u*W^2*QL^3*LR - 1/3*nf^4*T^4*h^9*u*B*LR^3*LRd^3 + 1/3*nf^4*T^4*h^9*u
      *B*LLd^2*LR^3*LRd + 1/3*nf^4*T^4*h^9*u*B*LL*LLd^3*LR^2 + 1/3*nf^4*T^4*
      h^9*u*B*LL^2*LR*LRd^3 + 1/3*nf^4*T^4*h^9*u*B*LL^3*LLd*LRd^2 - 1/3*nf^4*
      T^4*h^9*u*B*LL^3*LLd^3 - 2/3*nf^4*T^4*h^9*u*B*QRd^3*LR*LRd^2 - 1/2*nf^4*
      T^4*h^9*u*B*QRd^3*LLd^2*LR - 1/3*nf^4*T^4*h^9*u*B*QRd^3*LL*LLd*LRd + 1/2
      *nf^4*T^4*h^9*u*B*QR*QRd*LLd^2*LR^2 + 1/2*nf^4*T^4*h^9*u*B*QR*QRd*LL^2*
      LRd^2 - 1/4*nf^4*T^4*h^9*u*B*QR*QRd^4*LRd - 2/3*nf^4*T^4*h^9*u*B*QR^3*
      LR^2*LRd - 1/3*nf^4*T^4*h^9*u*B*QR^3*LL*LLd*LR - 1/2*nf^4*T^4*h^9*u*B*
      QR^3*LL^2*LRd - 1/4*nf^4*T^4*h^9*u*B*QR^4*QRd*LR - 1/2*nf^4*T^4*h^9*u*B*
      QLd*QRd^2*LL*LRd^2 - 1/4*nf^4*T^4*h^9*u*B*QLd*QR^4*LL - 1/2*nf^4*T^4*h^9
      *u*B*QLd^2*QRd*LLd^2*LR + nf^4*T^4*h^9*u*B*QLd^2*QR^2*LR*LRd + nf^4*T^4*
      h^9*u*B*QLd^2*QR^2*LL*LLd + nf^4*T^4*h^9*u*B*QLd^2*QR^3*QRd - 1/3*nf^4*
      T^4*h^9*u*B*QLd^3*LLd*LR*LRd - 1/2*nf^4*T^4*h^9*u*B*QLd^3*LL*LRd^2 - 2/3
      *nf^4*T^4*h^9*u*B*QLd^3*LL*LLd^2 - 1/4*nf^4*T^4*h^9*u*B*QLd^4*QR*LRd - 1/
      4*nf^4*T^4*h^9*u*B*QL*QRd^4*LLd - 1/2*nf^4*T^4*h^9*u*B*QL*QR^2*LLd*LR^2
       + 1/2*nf^4*T^4*h^9*u*B*QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T^4*h^9*u*B*QL*QLd*
      LL^2*LRd^2 + nf^4*T^4*h^9*u*B*QL*QLd^3*QR^2 - 1/4*nf^4*T^4*h^9*u*B*QL*
      QLd^4*LLd + nf^4*T^4*h^9*u*B*QL^2*QRd^2*LR*LRd + nf^4*T^4*h^9*u*B*QL^2*
      QRd^2*LL*LLd - 1/2*nf^4*T^4*h^9*u*B*QL^2*QR*LL^2*LRd + nf^4*T^4*h^9*u*B*
      QL^2*QR*QRd^3 - 1/2*nf^4*T^4*h^9*u*B*QL^3*LLd*LR^2 - 1/3*nf^4*T^4*h^9*u*
      B*QL^3*LL*LR*LRd - 2/3*nf^4*T^4*h^9*u*B*QL^3*LL^2*LLd + nf^4*T^4*h^9*u*B
      *QL^3*QLd*QRd^2 - 1/4*nf^4*T^4*h^9*u*B*QL^4*QRd*LR - 1/4*nf^4*T^4*h^9*u*
      B*QL^4*QLd*LL + 8*nf^4*T^4*h^9*u*B*W*LLd*LR^2*LRd + 8*nf^4*T^4*h^9*u*B*W
      *LL*LR*LRd^2 + 8*nf^4*T^4*h^9*u*B*W*LL*LLd^2*LR + 8*nf^4*T^4*h^9*u*B*W*
      LL^2*LLd*LRd + 8/3*nf^4*T^4*h^9*u*B*W*QRd^3*LLd + 16*nf^4*T^4*h^9*u*B*W*
      QR*QRd*LLd*LR + 16*nf^4*T^4*h^9*u*B*W*QR*QRd*LL*LRd + 8/3*nf^4*T^4*h^9*u
      *B*W*QR^3*LL + 8*nf^4*T^4*h^9*u*B*W*QLd*QRd^2*LRd + 16*nf^4*T^4*h^9*u*B*
      W*QLd*QR*LR*LRd + 16*nf^4*T^4*h^9*u*B*W*QLd*QR*LL*LLd + 16*nf^4*T^4*h^9*
      u*B*W*QLd*QR^2*QRd + 8*nf^4*T^4*h^9*u*B*W*QLd^2*QRd*LLd + 8/3*nf^4*T^4*
      h^9*u*B*W*QLd^3*LRd + 16*nf^4*T^4*h^9*u*B*W*QL*QRd*LR*LRd + 16*nf^4*T^4*
      h^9*u*B*W*QL*QRd*LL*LLd + 16*nf^4*T^4*h^9*u*B*W*QL*QR*QRd^2 + 8*nf^4*T^4
      *h^9*u*B*W*QL*QR^2*LR + 16*nf^4*T^4*h^9*u*B*W*QL*QLd*LLd*LR + 16*nf^4*
      T^4*h^9*u*B*W*QL*QLd*LL*LRd + 16*nf^4*T^4*h^9*u*B*W*QL*QLd^2*QR + 8*nf^4
      *T^4*h^9*u*B*W*QL^2*QR*LL + 16*nf^4*T^4*h^9*u*B*W*QL^2*QLd*QRd + 8/3*
      nf^4*T^4*h^9*u*B*W*QL^3*LR + 25/36*nf^4*T^4*h^9*u*p^2*LR^3*LRd^3 + 19/12
      *nf^4*T^4*h^9*u*p^2*LLd^2*LR^3*LRd + 5/4*nf^4*T^4*h^9*u*p^2*LL*LLd*LR^2*
      LRd^2 + 19/12*nf^4*T^4*h^9*u*p^2*LL*LLd^3*LR^2 + 19/12*nf^4*T^4*h^9*u*
      p^2*LL^2*LR*LRd^3 + 5/4*nf^4*T^4*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 19/12*
      nf^4*T^4*h^9*u*p^2*LL^3*LLd*LRd^2 + 25/36*nf^4*T^4*h^9*u*p^2*LL^3*LLd^3
       - 11/12*nf^4*T^4*h^9*u*p^2*QRd^3*LR*LRd^2 - 25/12*nf^4*T^4*h^9*u*p^2*
      QRd^3*LLd^2*LR + 2/3*nf^4*T^4*h^9*u*p^2*QRd^3*LL*LLd*LRd + 5/4*nf^4*T^4*
      h^9*u*p^2*QR*QRd*LR^2*LRd^2 + 5/4*nf^4*T^4*h^9*u*p^2*QR*QRd*LLd^2*LR^2
       + 5/4*nf^4*T^4*h^9*u*p^2*QR*QRd*LL^2*LRd^2 + 5/4*nf^4*T^4*h^9*u*p^2*QR*
      QRd*LL^2*LLd^2 - 5/8*nf^4*T^4*h^9*u*p^2*QR*QRd^4*LRd + 5/2*nf^4*T^4*h^9*
      u*p^2*QR^2*QRd^2*LR*LRd + 5/2*nf^4*T^4*h^9*u*p^2*QR^2*QRd^2*LL*LLd - 11/
      12*nf^4*T^4*h^9*u*p^2*QR^3*LR^2*LRd + 2/3*nf^4*T^4*h^9*u*p^2*QR^3*LL*LLd
      *LR - 25/12*nf^4*T^4*h^9*u*p^2*QR^3*LL^2*LRd + 5/2*nf^4*T^4*h^9*u*p^2*
      QR^3*QRd^3 - 5/8*nf^4*T^4*h^9*u*p^2*QR^4*QRd*LR - 5/4*nf^4*T^4*h^9*u*p^2
      *QLd*QRd^2*LL*LRd^2 - 5/4*nf^4*T^4*h^9*u*p^2*QLd*QRd^2*LL*LLd^2 - 5/8*
      nf^4*T^4*h^9*u*p^2*QLd*QR^4*LL - 5/4*nf^4*T^4*h^9*u*p^2*QLd^2*QRd*LR*
      LRd^2 - 5/4*nf^4*T^4*h^9*u*p^2*QLd^2*QRd*LLd^2*LR - 5/4*nf^4*T^4*h^9*u*
      p^2*QLd^2*QR*QRd^2*LRd + 5/2*nf^4*T^4*h^9*u*p^2*QLd^2*QR^2*LR*LRd + 5/2*
      nf^4*T^4*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 5/2*nf^4*T^4*h^9*u*p^2*QLd^2*QR^3
      *QRd + 2/3*nf^4*T^4*h^9*u*p^2*QLd^3*LLd*LR*LRd - 25/12*nf^4*T^4*h^9*u*
      p^2*QLd^3*LL*LRd^2 - 11/12*nf^4*T^4*h^9*u*p^2*QLd^3*LL*LLd^2 - 5/8*nf^4*
      T^4*h^9*u*p^2*QLd^4*QR*LRd - 5/8*nf^4*T^4*h^9*u*p^2*QL*QRd^4*LLd - 5/4*
      nf^4*T^4*h^9*u*p^2*QL*QR^2*LLd*LR^2 - 5/4*nf^4*T^4*h^9*u*p^2*QL*QR^2*
      LL^2*LLd + 5/4*nf^4*T^4*h^9*u*p^2*QL*QLd*LR^2*LRd^2 + 5/4*nf^4*T^4*h^9*u
      *p^2*QL*QLd*LLd^2*LR^2 + 5/4*nf^4*T^4*h^9*u*p^2*QL*QLd*LL^2*LRd^2 + 5/4*
      nf^4*T^4*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 5/2*nf^4*T^4*h^9*u*p^2*QL*QLd*
      QR^2*QRd^2 - 5/4*nf^4*T^4*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 5/2*nf^4*T^4*
      h^9*u*p^2*QL*QLd^3*QR^2 - 5/8*nf^4*T^4*h^9*u*p^2*QL*QLd^4*LLd + 5/2*nf^4
      *T^4*h^9*u*p^2*QL^2*QRd^2*LR*LRd + 5/2*nf^4*T^4*h^9*u*p^2*QL^2*QRd^2*LL*
      LLd - 5/4*nf^4*T^4*h^9*u*p^2*QL^2*QR*LR^2*LRd - 5/4*nf^4*T^4*h^9*u*p^2*
      QL^2*QR*LL^2*LRd + 5/2*nf^4*T^4*h^9*u*p^2*QL^2*QR*QRd^3 - 5/4*nf^4*T^4*
      h^9*u*p^2*QL^2*QR^2*QRd*LR - 5/4*nf^4*T^4*h^9*u*p^2*QL^2*QLd*QR^2*LL + 5/
      2*nf^4*T^4*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 5/2*nf^4*T^4*h^9*u*p^2*QL^2*
      QLd^2*LL*LLd + 5/2*nf^4*T^4*h^9*u*p^2*QL^2*QLd^2*QR*QRd - 25/12*nf^4*T^4
      *h^9*u*p^2*QL^3*LLd*LR^2 + 2/3*nf^4*T^4*h^9*u*p^2*QL^3*LL*LR*LRd - 11/12
      *nf^4*T^4*h^9*u*p^2*QL^3*LL^2*LLd + 5/2*nf^4*T^4*h^9*u*p^2*QL^3*QLd*
      QRd^2 + 5/2*nf^4*T^4*h^9*u*p^2*QL^3*QLd^3 - 5/8*nf^4*T^4*h^9*u*p^2*QL^4*
      QRd*LR - 5/8*nf^4*T^4*h^9*u*p^2*QL^4*QLd*LL + 185/2*nf^4*T^4*h^9*u*p^2*W
      *LLd*LR^2*LRd + 185/2*nf^4*T^4*h^9*u*p^2*W*LL*LR*LRd^2 + 185/2*nf^4*T^4*
      h^9*u*p^2*W*LL*LLd^2*LR + 185/2*nf^4*T^4*h^9*u*p^2*W*LL^2*LLd*LRd + 185/
      6*nf^4*T^4*h^9*u*p^2*W*QRd^3*LLd + 185*nf^4*T^4*h^9*u*p^2*W*QR*QRd*LLd*
      LR + 185*nf^4*T^4*h^9*u*p^2*W*QR*QRd*LL*LRd + 185/6*nf^4*T^4*h^9*u*p^2*W
      *QR^3*LL + 185/2*nf^4*T^4*h^9*u*p^2*W*QLd*QRd^2*LRd + 185*nf^4*T^4*h^9*u
      *p^2*W*QLd*QR*LR*LRd + 185*nf^4*T^4*h^9*u*p^2*W*QLd*QR*LL*LLd + 185*nf^4
      *T^4*h^9*u*p^2*W*QLd*QR^2*QRd + 185/2*nf^4*T^4*h^9*u*p^2*W*QLd^2*QRd*LLd
       + 185/6*nf^4*T^4*h^9*u*p^2*W*QLd^3*LRd + 185*nf^4*T^4*h^9*u*p^2*W*QL*
      QRd*LR*LRd + 185*nf^4*T^4*h^9*u*p^2*W*QL*QRd*LL*LLd + 185*nf^4*T^4*h^9*u
      *p^2*W*QL*QR*QRd^2 + 185/2*nf^4*T^4*h^9*u*p^2*W*QL*QR^2*LR + 185*nf^4*
      T^4*h^9*u*p^2*W*QL*QLd*LLd*LR + 185*nf^4*T^4*h^9*u*p^2*W*QL*QLd*LL*LRd
       + 185*nf^4*T^4*h^9*u*p^2*W*QL*QLd^2*QR + 185/2*nf^4*T^4*h^9*u*p^2*W*
      QL^2*QR*LL + 185*nf^4*T^4*h^9*u*p^2*W*QL^2*QLd*QRd + 185/6*nf^4*T^4*h^9*
      u*p^2*W*QL^3*LR - 5/12*nf^4*T^4*h^9*u^2*p*LR^3*LRd^3 + 25/12*nf^4*T^4*
      h^9*u^2*p*LLd^2*LR^3*LRd + 5/4*nf^4*T^4*h^9*u^2*p*LL*LLd*LR^2*LRd^2 + 25/
      12*nf^4*T^4*h^9*u^2*p*LL*LLd^3*LR^2 + 25/12*nf^4*T^4*h^9*u^2*p*LL^2*LR*
      LRd^3 + 5/4*nf^4*T^4*h^9*u^2*p*LL^2*LLd^2*LR*LRd + 25/12*nf^4*T^4*h^9*
      u^2*p*LL^3*LLd*LRd^2 - 5/12*nf^4*T^4*h^9*u^2*p*LL^3*LLd^3 - 29/12*nf^4*
      T^4*h^9*u^2*p*QRd^3*LR*LRd^2 - 15/4*nf^4*T^4*h^9*u^2*p*QRd^3*LLd^2*LR -
      1/3*nf^4*T^4*h^9*u^2*p*QRd^3*LL*LLd*LRd + 5/4*nf^4*T^4*h^9*u^2*p*QR*QRd*
      LR^2*LRd^2 + 9/4*nf^4*T^4*h^9*u^2*p*QR*QRd*LLd^2*LR^2 + 9/4*nf^4*T^4*h^9
      *u^2*p*QR*QRd*LL^2*LRd^2 + 5/4*nf^4*T^4*h^9*u^2*p*QR*QRd*LL^2*LLd^2 - 9/
      8*nf^4*T^4*h^9*u^2*p*QR*QRd^4*LRd + 5/2*nf^4*T^4*h^9*u^2*p*QR^2*QRd^2*LR
      *LRd + 5/2*nf^4*T^4*h^9*u^2*p*QR^2*QRd^2*LL*LLd - 29/12*nf^4*T^4*h^9*u^2
      *p*QR^3*LR^2*LRd - 1/3*nf^4*T^4*h^9*u^2*p*QR^3*LL*LLd*LR - 15/4*nf^4*T^4
      *h^9*u^2*p*QR^3*LL^2*LRd + 5/2*nf^4*T^4*h^9*u^2*p*QR^3*QRd^3 - 9/8*nf^4*
      T^4*h^9*u^2*p*QR^4*QRd*LR - 9/4*nf^4*T^4*h^9*u^2*p*QLd*QRd^2*LL*LRd^2 -
      5/4*nf^4*T^4*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 - 9/8*nf^4*T^4*h^9*u^2*p*QLd*
      QR^4*LL - 5/4*nf^4*T^4*h^9*u^2*p*QLd^2*QRd*LR*LRd^2 - 9/4*nf^4*T^4*h^9*
      u^2*p*QLd^2*QRd*LLd^2*LR - 5/4*nf^4*T^4*h^9*u^2*p*QLd^2*QR*QRd^2*LRd + 9/
      2*nf^4*T^4*h^9*u^2*p*QLd^2*QR^2*LR*LRd + 9/2*nf^4*T^4*h^9*u^2*p*QLd^2*
      QR^2*LL*LLd + 9/2*nf^4*T^4*h^9*u^2*p*QLd^2*QR^3*QRd - 1/3*nf^4*T^4*h^9*
      u^2*p*QLd^3*LLd*LR*LRd - 15/4*nf^4*T^4*h^9*u^2*p*QLd^3*LL*LRd^2 - 29/12*
      nf^4*T^4*h^9*u^2*p*QLd^3*LL*LLd^2 - 9/8*nf^4*T^4*h^9*u^2*p*QLd^4*QR*LRd
       - 9/8*nf^4*T^4*h^9*u^2*p*QL*QRd^4*LLd - 9/4*nf^4*T^4*h^9*u^2*p*QL*QR^2*
      LLd*LR^2 - 5/4*nf^4*T^4*h^9*u^2*p*QL*QR^2*LL^2*LLd + 5/4*nf^4*T^4*h^9*
      u^2*p*QL*QLd*LR^2*LRd^2 + 9/4*nf^4*T^4*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 9/4
      *nf^4*T^4*h^9*u^2*p*QL*QLd*LL^2*LRd^2 + 5/4*nf^4*T^4*h^9*u^2*p*QL*QLd*
      LL^2*LLd^2 + 5/2*nf^4*T^4*h^9*u^2*p*QL*QLd*QR^2*QRd^2 - 5/4*nf^4*T^4*h^9
      *u^2*p*QL*QLd^2*QRd^2*LLd + 9/2*nf^4*T^4*h^9*u^2*p*QL*QLd^3*QR^2 - 9/8*
      nf^4*T^4*h^9*u^2*p*QL*QLd^4*LLd + 9/2*nf^4*T^4*h^9*u^2*p*QL^2*QRd^2*LR*
      LRd + 9/2*nf^4*T^4*h^9*u^2*p*QL^2*QRd^2*LL*LLd - 5/4*nf^4*T^4*h^9*u^2*p*
      QL^2*QR*LR^2*LRd - 9/4*nf^4*T^4*h^9*u^2*p*QL^2*QR*LL^2*LRd + 9/2*nf^4*
      T^4*h^9*u^2*p*QL^2*QR*QRd^3 - 5/4*nf^4*T^4*h^9*u^2*p*QL^2*QR^2*QRd*LR -
      5/4*nf^4*T^4*h^9*u^2*p*QL^2*QLd*QR^2*LL + 5/2*nf^4*T^4*h^9*u^2*p*QL^2*
      QLd^2*LR*LRd + 5/2*nf^4*T^4*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 5/2*nf^4*T^4*
      h^9*u^2*p*QL^2*QLd^2*QR*QRd - 15/4*nf^4*T^4*h^9*u^2*p*QL^3*LLd*LR^2 - 1/
      3*nf^4*T^4*h^9*u^2*p*QL^3*LL*LR*LRd - 29/12*nf^4*T^4*h^9*u^2*p*QL^3*LL^2
      *LLd + 9/2*nf^4*T^4*h^9*u^2*p*QL^3*QLd*QRd^2 + 5/2*nf^4*T^4*h^9*u^2*p*
      QL^3*QLd^3 - 9/8*nf^4*T^4*h^9*u^2*p*QL^4*QRd*LR - 9/8*nf^4*T^4*h^9*u^2*p
      *QL^4*QLd*LL + 21*nf^4*T^4*h^9*u^2*p*G*QRd^3*LLd + 63*nf^4*T^4*h^9*u^2*p
      *G*QR*QRd*LLd*LR + 63*nf^4*T^4*h^9*u^2*p*G*QR*QRd*LL*LRd + 21*nf^4*T^4*
      h^9*u^2*p*G*QR^3*LL + 63*nf^4*T^4*h^9*u^2*p*G*QLd*QRd^2*LRd + 63*nf^4*
      T^4*h^9*u^2*p*G*QLd*QR*LR*LRd + 63*nf^4*T^4*h^9*u^2*p*G*QLd*QR*LL*LLd +
      126*nf^4*T^4*h^9*u^2*p*G*QLd*QR^2*QRd + 63*nf^4*T^4*h^9*u^2*p*G*QLd^2*
      QRd*LLd + 21*nf^4*T^4*h^9*u^2*p*G*QLd^3*LRd + 63*nf^4*T^4*h^9*u^2*p*G*QL
      *QRd*LR*LRd + 63*nf^4*T^4*h^9*u^2*p*G*QL*QRd*LL*LLd + 126*nf^4*T^4*h^9*
      u^2*p*G*QL*QR*QRd^2 + 63*nf^4*T^4*h^9*u^2*p*G*QL*QR^2*LR + 63*nf^4*T^4*
      h^9*u^2*p*G*QL*QLd*LLd*LR + 63*nf^4*T^4*h^9*u^2*p*G*QL*QLd*LL*LRd + 126*
      nf^4*T^4*h^9*u^2*p*G*QL*QLd^2*QR + 63*nf^4*T^4*h^9*u^2*p*G*QL^2*QR*LL +
      126*nf^4*T^4*h^9*u^2*p*G*QL^2*QLd*QRd + 21*nf^4*T^4*h^9*u^2*p*G*QL^3*LR
       + 371/2*nf^4*T^4*h^9*u^2*p*W*LLd*LR^2*LRd + 371/2*nf^4*T^4*h^9*u^2*p*W*
      LL*LR*LRd^2 + 371/2*nf^4*T^4*h^9*u^2*p*W*LL*LLd^2*LR + 371/2*nf^4*T^4*
      h^9*u^2*p*W*LL^2*LLd*LRd + 371/6*nf^4*T^4*h^9*u^2*p*W*QRd^3*LLd + 371*
      nf^4*T^4*h^9*u^2*p*W*QR*QRd*LLd*LR + 371*nf^4*T^4*h^9*u^2*p*W*QR*QRd*LL*
      LRd + 371/6*nf^4*T^4*h^9*u^2*p*W*QR^3*LL + 371/2*nf^4*T^4*h^9*u^2*p*W*
      QLd*QRd^2*LRd + 371*nf^4*T^4*h^9*u^2*p*W*QLd*QR*LR*LRd + 371*nf^4*T^4*
      h^9*u^2*p*W*QLd*QR*LL*LLd + 371*nf^4*T^4*h^9*u^2*p*W*QLd*QR^2*QRd + 371/
      2*nf^4*T^4*h^9*u^2*p*W*QLd^2*QRd*LLd + 371/6*nf^4*T^4*h^9*u^2*p*W*QLd^3*
      LRd + 371*nf^4*T^4*h^9*u^2*p*W*QL*QRd*LR*LRd + 371*nf^4*T^4*h^9*u^2*p*W*
      QL*QRd*LL*LLd + 371*nf^4*T^4*h^9*u^2*p*W*QL*QR*QRd^2 + 371/2*nf^4*T^4*
      h^9*u^2*p*W*QL*QR^2*LR + 371*nf^4*T^4*h^9*u^2*p*W*QL*QLd*LLd*LR + 371*
      nf^4*T^4*h^9*u^2*p*W*QL*QLd*LL*LRd + 371*nf^4*T^4*h^9*u^2*p*W*QL*QLd^2*
      QR + 371/2*nf^4*T^4*h^9*u^2*p*W*QL^2*QR*LL + 371*nf^4*T^4*h^9*u^2*p*W*
      QL^2*QLd*QRd + 371/6*nf^4*T^4*h^9*u^2*p*W*QL^3*LR + 63/2*nf^4*T^4*h^9*
      u^2*p*B*LLd*LR^2*LRd + 63/2*nf^4*T^4*h^9*u^2*p*B*LL*LR*LRd^2 + 63/2*nf^4
      *T^4*h^9*u^2*p*B*LL*LLd^2*LR + 63/2*nf^4*T^4*h^9*u^2*p*B*LL^2*LLd*LRd +
      21/2*nf^4*T^4*h^9*u^2*p*B*QRd^3*LLd + 63*nf^4*T^4*h^9*u^2*p*B*QR*QRd*LLd
      *LR + 63*nf^4*T^4*h^9*u^2*p*B*QR*QRd*LL*LRd + 21/2*nf^4*T^4*h^9*u^2*p*B*
      QR^3*LL + 63/2*nf^4*T^4*h^9*u^2*p*B*QLd*QRd^2*LRd + 63*nf^4*T^4*h^9*u^2*
      p*B*QLd*QR*LR*LRd + 63*nf^4*T^4*h^9*u^2*p*B*QLd*QR*LL*LLd + 63*nf^4*T^4*
      h^9*u^2*p*B*QLd*QR^2*QRd + 63/2*nf^4*T^4*h^9*u^2*p*B*QLd^2*QRd*LLd + 21/
      2*nf^4*T^4*h^9*u^2*p*B*QLd^3*LRd + 63*nf^4*T^4*h^9*u^2*p*B*QL*QRd*LR*LRd
       + 63*nf^4*T^4*h^9*u^2*p*B*QL*QRd*LL*LLd + 63*nf^4*T^4*h^9*u^2*p*B*QL*QR
      *QRd^2 + 63/2*nf^4*T^4*h^9*u^2*p*B*QL*QR^2*LR + 63*nf^4*T^4*h^9*u^2*p*B*
      QL*QLd*LLd*LR + 63*nf^4*T^4*h^9*u^2*p*B*QL*QLd*LL*LRd + 63*nf^4*T^4*h^9*
      u^2*p*B*QL*QLd^2*QR + 63/2*nf^4*T^4*h^9*u^2*p*B*QL^2*QR*LL + 63*nf^4*T^4
      *h^9*u^2*p*B*QL^2*QLd*QRd + 21/2*nf^4*T^4*h^9*u^2*p*B*QL^3*LR + 279/2*
      nf^4*T^4*h^9*u^2*p^3*LLd*LR^2*LRd + 279/2*nf^4*T^4*h^9*u^2*p^3*LL*LR*
      LRd^2 + 279/2*nf^4*T^4*h^9*u^2*p^3*LL*LLd^2*LR + 279/2*nf^4*T^4*h^9*u^2*
      p^3*LL^2*LLd*LRd + 93/2*nf^4*T^4*h^9*u^2*p^3*QRd^3*LLd + 279*nf^4*T^4*
      h^9*u^2*p^3*QR*QRd*LLd*LR + 279*nf^4*T^4*h^9*u^2*p^3*QR*QRd*LL*LRd + 93/
      2*nf^4*T^4*h^9*u^2*p^3*QR^3*LL + 279/2*nf^4*T^4*h^9*u^2*p^3*QLd*QRd^2*
      LRd + 279*nf^4*T^4*h^9*u^2*p^3*QLd*QR*LR*LRd + 279*nf^4*T^4*h^9*u^2*p^3*
      QLd*QR*LL*LLd + 279*nf^4*T^4*h^9*u^2*p^3*QLd*QR^2*QRd + 279/2*nf^4*T^4*
      h^9*u^2*p^3*QLd^2*QRd*LLd + 93/2*nf^4*T^4*h^9*u^2*p^3*QLd^3*LRd + 279*
      nf^4*T^4*h^9*u^2*p^3*QL*QRd*LR*LRd + 279*nf^4*T^4*h^9*u^2*p^3*QL*QRd*LL*
      LLd + 279*nf^4*T^4*h^9*u^2*p^3*QL*QR*QRd^2 + 279/2*nf^4*T^4*h^9*u^2*p^3*
      QL*QR^2*LR + 279*nf^4*T^4*h^9*u^2*p^3*QL*QLd*LLd*LR + 279*nf^4*T^4*h^9*
      u^2*p^3*QL*QLd*LL*LRd + 279*nf^4*T^4*h^9*u^2*p^3*QL*QLd^2*QR + 279/2*
      nf^4*T^4*h^9*u^2*p^3*QL^2*QR*LL + 279*nf^4*T^4*h^9*u^2*p^3*QL^2*QLd*QRd
       + 93/2*nf^4*T^4*h^9*u^2*p^3*QL^3*LR + 1/9*nf^4*T^4*h^9*u^3*LR^3*LRd^3
       + 13/12*nf^4*T^4*h^9*u^3*LLd^2*LR^3*LRd + nf^4*T^4*h^9*u^3*LL*LLd*LR^2*
      LRd^2 + 13/12*nf^4*T^4*h^9*u^3*LL*LLd^3*LR^2 + 13/12*nf^4*T^4*h^9*u^3*
      LL^2*LR*LRd^3 + nf^4*T^4*h^9*u^3*LL^2*LLd^2*LR*LRd + 13/12*nf^4*T^4*h^9*
      u^3*LL^3*LLd*LRd^2 + 1/9*nf^4*T^4*h^9*u^3*LL^3*LLd^3 - 29/12*nf^4*T^4*
      h^9*u^3*QRd^3*LR*LRd^2 - 7/3*nf^4*T^4*h^9*u^3*QRd^3*LLd^2*LR - 4/3*nf^4*
      T^4*h^9*u^3*QRd^3*LL*LLd*LRd + nf^4*T^4*h^9*u^3*QR*QRd*LR^2*LRd^2 + 7/4*
      nf^4*T^4*h^9*u^3*QR*QRd*LLd^2*LR^2 + 7/4*nf^4*T^4*h^9*u^3*QR*QRd*LL^2*
      LRd^2 + nf^4*T^4*h^9*u^3*QR*QRd*LL^2*LLd^2 - 7/8*nf^4*T^4*h^9*u^3*QR*
      QRd^4*LRd + 2*nf^4*T^4*h^9*u^3*QR^2*QRd^2*LR*LRd + 2*nf^4*T^4*h^9*u^3*
      QR^2*QRd^2*LL*LLd - 29/12*nf^4*T^4*h^9*u^3*QR^3*LR^2*LRd - 4/3*nf^4*T^4*
      h^9*u^3*QR^3*LL*LLd*LR - 7/3*nf^4*T^4*h^9*u^3*QR^3*LL^2*LRd + 2*nf^4*T^4
      *h^9*u^3*QR^3*QRd^3 - 7/8*nf^4*T^4*h^9*u^3*QR^4*QRd*LR - 7/4*nf^4*T^4*
      h^9*u^3*QLd*QRd^2*LL*LRd^2 - nf^4*T^4*h^9*u^3*QLd*QRd^2*LL*LLd^2 - 7/8*
      nf^4*T^4*h^9*u^3*QLd*QR^4*LL - nf^4*T^4*h^9*u^3*QLd^2*QRd*LR*LRd^2 - 7/4
      *nf^4*T^4*h^9*u^3*QLd^2*QRd*LLd^2*LR - nf^4*T^4*h^9*u^3*QLd^2*QR*QRd^2*
      LRd + 7/2*nf^4*T^4*h^9*u^3*QLd^2*QR^2*LR*LRd + 7/2*nf^4*T^4*h^9*u^3*
      QLd^2*QR^2*LL*LLd + 7/2*nf^4*T^4*h^9*u^3*QLd^2*QR^3*QRd - 4/3*nf^4*T^4*
      h^9*u^3*QLd^3*LLd*LR*LRd - 7/3*nf^4*T^4*h^9*u^3*QLd^3*LL*LRd^2 - 29/12*
      nf^4*T^4*h^9*u^3*QLd^3*LL*LLd^2 - 7/8*nf^4*T^4*h^9*u^3*QLd^4*QR*LRd - 7/
      8*nf^4*T^4*h^9*u^3*QL*QRd^4*LLd - 7/4*nf^4*T^4*h^9*u^3*QL*QR^2*LLd*LR^2
       - nf^4*T^4*h^9*u^3*QL*QR^2*LL^2*LLd + nf^4*T^4*h^9*u^3*QL*QLd*LR^2*
      LRd^2 + 7/4*nf^4*T^4*h^9*u^3*QL*QLd*LLd^2*LR^2 + 7/4*nf^4*T^4*h^9*u^3*QL
      *QLd*LL^2*LRd^2 + nf^4*T^4*h^9*u^3*QL*QLd*LL^2*LLd^2 + 2*nf^4*T^4*h^9*
      u^3*QL*QLd*QR^2*QRd^2 - nf^4*T^4*h^9*u^3*QL*QLd^2*QRd^2*LLd + 7/2*nf^4*
      T^4*h^9*u^3*QL*QLd^3*QR^2 - 7/8*nf^4*T^4*h^9*u^3*QL*QLd^4*LLd + 7/2*nf^4
      *T^4*h^9*u^3*QL^2*QRd^2*LR*LRd + 7/2*nf^4*T^4*h^9*u^3*QL^2*QRd^2*LL*LLd
       - nf^4*T^4*h^9*u^3*QL^2*QR*LR^2*LRd - 7/4*nf^4*T^4*h^9*u^3*QL^2*QR*LL^2
      *LRd + 7/2*nf^4*T^4*h^9*u^3*QL^2*QR*QRd^3 - nf^4*T^4*h^9*u^3*QL^2*QR^2*
      QRd*LR - nf^4*T^4*h^9*u^3*QL^2*QLd*QR^2*LL + 2*nf^4*T^4*h^9*u^3*QL^2*
      QLd^2*LR*LRd + 2*nf^4*T^4*h^9*u^3*QL^2*QLd^2*LL*LLd + 2*nf^4*T^4*h^9*u^3
      *QL^2*QLd^2*QR*QRd - 7/3*nf^4*T^4*h^9*u^3*QL^3*LLd*LR^2 - 4/3*nf^4*T^4*
      h^9*u^3*QL^3*LL*LR*LRd - 29/12*nf^4*T^4*h^9*u^3*QL^3*LL^2*LLd + 7/2*nf^4
      *T^4*h^9*u^3*QL^3*QLd*QRd^2 + 2*nf^4*T^4*h^9*u^3*QL^3*QLd^3 - 7/8*nf^4*
      T^4*h^9*u^3*QL^4*QRd*LR - 7/8*nf^4*T^4*h^9*u^3*QL^4*QLd*LL + 35/3*nf^4*
      T^4*h^9*u^3*G*QRd^3*LLd + 35*nf^4*T^4*h^9*u^3*G*QR*QRd*LLd*LR + 35*nf^4*
      T^4*h^9*u^3*G*QR*QRd*LL*LRd + 35/3*nf^4*T^4*h^9*u^3*G*QR^3*LL + 35*nf^4*
      T^4*h^9*u^3*G*QLd*QRd^2*LRd + 35*nf^4*T^4*h^9*u^3*G*QLd*QR*LR*LRd + 35*
      nf^4*T^4*h^9*u^3*G*QLd*QR*LL*LLd + 70*nf^4*T^4*h^9*u^3*G*QLd*QR^2*QRd +
      35*nf^4*T^4*h^9*u^3*G*QLd^2*QRd*LLd + 35/3*nf^4*T^4*h^9*u^3*G*QLd^3*LRd
       + 35*nf^4*T^4*h^9*u^3*G*QL*QRd*LR*LRd + 35*nf^4*T^4*h^9*u^3*G*QL*QRd*LL
      *LLd + 70*nf^4*T^4*h^9*u^3*G*QL*QR*QRd^2 + 35*nf^4*T^4*h^9*u^3*G*QL*QR^2
      *LR + 35*nf^4*T^4*h^9*u^3*G*QL*QLd*LLd*LR + 35*nf^4*T^4*h^9*u^3*G*QL*QLd
      *LL*LRd + 70*nf^4*T^4*h^9*u^3*G*QL*QLd^2*QR + 35*nf^4*T^4*h^9*u^3*G*QL^2
      *QR*LL + 70*nf^4*T^4*h^9*u^3*G*QL^2*QLd*QRd + 35/3*nf^4*T^4*h^9*u^3*G*
      QL^3*LR + 69*nf^4*T^4*h^9*u^3*W*LLd*LR^2*LRd + 69*nf^4*T^4*h^9*u^3*W*LL*
      LR*LRd^2 + 69*nf^4*T^4*h^9*u^3*W*LL*LLd^2*LR + 69*nf^4*T^4*h^9*u^3*W*
      LL^2*LLd*LRd + 23*nf^4*T^4*h^9*u^3*W*QRd^3*LLd + 138*nf^4*T^4*h^9*u^3*W*
      QR*QRd*LLd*LR + 138*nf^4*T^4*h^9*u^3*W*QR*QRd*LL*LRd + 23*nf^4*T^4*h^9*
      u^3*W*QR^3*LL + 69*nf^4*T^4*h^9*u^3*W*QLd*QRd^2*LRd + 138*nf^4*T^4*h^9*
      u^3*W*QLd*QR*LR*LRd + 138*nf^4*T^4*h^9*u^3*W*QLd*QR*LL*LLd + 138*nf^4*
      T^4*h^9*u^3*W*QLd*QR^2*QRd + 69*nf^4*T^4*h^9*u^3*W*QLd^2*QRd*LLd + 23*
      nf^4*T^4*h^9*u^3*W*QLd^3*LRd + 138*nf^4*T^4*h^9*u^3*W*QL*QRd*LR*LRd +
      138*nf^4*T^4*h^9*u^3*W*QL*QRd*LL*LLd + 138*nf^4*T^4*h^9*u^3*W*QL*QR*
      QRd^2 + 69*nf^4*T^4*h^9*u^3*W*QL*QR^2*LR + 138*nf^4*T^4*h^9*u^3*W*QL*QLd
      *LLd*LR + 138*nf^4*T^4*h^9*u^3*W*QL*QLd*LL*LRd + 138*nf^4*T^4*h^9*u^3*W*
      QL*QLd^2*QR + 69*nf^4*T^4*h^9*u^3*W*QL^2*QR*LL + 138*nf^4*T^4*h^9*u^3*W*
      QL^2*QLd*QRd + 23*nf^4*T^4*h^9*u^3*W*QL^3*LR + 35/2*nf^4*T^4*h^9*u^3*B*
      LLd*LR^2*LRd + 35/2*nf^4*T^4*h^9*u^3*B*LL*LR*LRd^2 + 35/2*nf^4*T^4*h^9*
      u^3*B*LL*LLd^2*LR + 35/2*nf^4*T^4*h^9*u^3*B*LL^2*LLd*LRd + 35/6*nf^4*T^4
      *h^9*u^3*B*QRd^3*LLd + 35*nf^4*T^4*h^9*u^3*B*QR*QRd*LLd*LR + 35*nf^4*T^4
      *h^9*u^3*B*QR*QRd*LL*LRd + 35/6*nf^4*T^4*h^9*u^3*B*QR^3*LL + 35/2*nf^4*
      T^4*h^9*u^3*B*QLd*QRd^2*LRd + 35*nf^4*T^4*h^9*u^3*B*QLd*QR*LR*LRd + 35*
      nf^4*T^4*h^9*u^3*B*QLd*QR*LL*LLd + 35*nf^4*T^4*h^9*u^3*B*QLd*QR^2*QRd +
      35/2*nf^4*T^4*h^9*u^3*B*QLd^2*QRd*LLd + 35/6*nf^4*T^4*h^9*u^3*B*QLd^3*
      LRd + 35*nf^4*T^4*h^9*u^3*B*QL*QRd*LR*LRd + 35*nf^4*T^4*h^9*u^3*B*QL*QRd
      *LL*LLd + 35*nf^4*T^4*h^9*u^3*B*QL*QR*QRd^2 + 35/2*nf^4*T^4*h^9*u^3*B*QL
      *QR^2*LR + 35*nf^4*T^4*h^9*u^3*B*QL*QLd*LLd*LR + 35*nf^4*T^4*h^9*u^3*B*
      QL*QLd*LL*LRd + 35*nf^4*T^4*h^9*u^3*B*QL*QLd^2*QR + 35/2*nf^4*T^4*h^9*
      u^3*B*QL^2*QR*LL + 35*nf^4*T^4*h^9*u^3*B*QL^2*QLd*QRd + 35/6*nf^4*T^4*
      h^9*u^3*B*QL^3*LR + 577/2*nf^4*T^4*h^9*u^3*p^2*LLd*LR^2*LRd + 577/2*nf^4
      *T^4*h^9*u^3*p^2*LL*LR*LRd^2 + 577/2*nf^4*T^4*h^9*u^3*p^2*LL*LLd^2*LR +
      577/2*nf^4*T^4*h^9*u^3*p^2*LL^2*LLd*LRd + 577/6*nf^4*T^4*h^9*u^3*p^2*
      QRd^3*LLd + 577*nf^4*T^4*h^9*u^3*p^2*QR*QRd*LLd*LR + 577*nf^4*T^4*h^9*
      u^3*p^2*QR*QRd*LL*LRd + 577/6*nf^4*T^4*h^9*u^3*p^2*QR^3*LL + 577/2*nf^4*
      T^4*h^9*u^3*p^2*QLd*QRd^2*LRd + 577*nf^4*T^4*h^9*u^3*p^2*QLd*QR*LR*LRd
       + 577*nf^4*T^4*h^9*u^3*p^2*QLd*QR*LL*LLd + 577*nf^4*T^4*h^9*u^3*p^2*QLd
      *QR^2*QRd + 577/2*nf^4*T^4*h^9*u^3*p^2*QLd^2*QRd*LLd + 577/6*nf^4*T^4*
      h^9*u^3*p^2*QLd^3*LRd + 577*nf^4*T^4*h^9*u^3*p^2*QL*QRd*LR*LRd + 577*
      nf^4*T^4*h^9*u^3*p^2*QL*QRd*LL*LLd + 577*nf^4*T^4*h^9*u^3*p^2*QL*QR*
      QRd^2 + 577/2*nf^4*T^4*h^9*u^3*p^2*QL*QR^2*LR + 577*nf^4*T^4*h^9*u^3*p^2
      *QL*QLd*LLd*LR + 577*nf^4*T^4*h^9*u^3*p^2*QL*QLd*LL*LRd + 577*nf^4*T^4*
      h^9*u^3*p^2*QL*QLd^2*QR + 577/2*nf^4*T^4*h^9*u^3*p^2*QL^2*QR*LL + 577*
      nf^4*T^4*h^9*u^3*p^2*QL^2*QLd*QRd + 577/6*nf^4*T^4*h^9*u^3*p^2*QL^3*LR
       + 345/2*nf^4*T^4*h^9*u^4*p*LLd*LR^2*LRd + 345/2*nf^4*T^4*h^9*u^4*p*LL*
      LR*LRd^2 + 345/2*nf^4*T^4*h^9*u^4*p*LL*LLd^2*LR + 345/2*nf^4*T^4*h^9*u^4
      *p*LL^2*LLd*LRd + 115/2*nf^4*T^4*h^9*u^4*p*QRd^3*LLd + 345*nf^4*T^4*h^9*
      u^4*p*QR*QRd*LLd*LR + 345*nf^4*T^4*h^9*u^4*p*QR*QRd*LL*LRd + 115/2*nf^4*
      T^4*h^9*u^4*p*QR^3*LL + 345/2*nf^4*T^4*h^9*u^4*p*QLd*QRd^2*LRd + 345*
      nf^4*T^4*h^9*u^4*p*QLd*QR*LR*LRd + 345*nf^4*T^4*h^9*u^4*p*QLd*QR*LL*LLd
       + 345*nf^4*T^4*h^9*u^4*p*QLd*QR^2*QRd + 345/2*nf^4*T^4*h^9*u^4*p*QLd^2*
      QRd*LLd + 115/2*nf^4*T^4*h^9*u^4*p*QLd^3*LRd + 345*nf^4*T^4*h^9*u^4*p*QL
      *QRd*LR*LRd + 345*nf^4*T^4*h^9*u^4*p*QL*QRd*LL*LLd + 345*nf^4*T^4*h^9*
      u^4*p*QL*QR*QRd^2 + 345/2*nf^4*T^4*h^9*u^4*p*QL*QR^2*LR + 345*nf^4*T^4*
      h^9*u^4*p*QL*QLd*LLd*LR + 345*nf^4*T^4*h^9*u^4*p*QL*QLd*LL*LRd + 345*
      nf^4*T^4*h^9*u^4*p*QL*QLd^2*QR + 345/2*nf^4*T^4*h^9*u^4*p*QL^2*QR*LL +
      345*nf^4*T^4*h^9*u^4*p*QL^2*QLd*QRd + 115/2*nf^4*T^4*h^9*u^4*p*QL^3*LR
       + 67/2*nf^4*T^4*h^9*u^5*LLd*LR^2*LRd + 67/2*nf^4*T^4*h^9*u^5*LL*LR*
      LRd^2 + 67/2*nf^4*T^4*h^9*u^5*LL*LLd^2*LR + 67/2*nf^4*T^4*h^9*u^5*LL^2*
      LLd*LRd + 67/6*nf^4*T^4*h^9*u^5*QRd^3*LLd + 67*nf^4*T^4*h^9*u^5*QR*QRd*
      LLd*LR + 67*nf^4*T^4*h^9*u^5*QR*QRd*LL*LRd + 67/6*nf^4*T^4*h^9*u^5*QR^3*
      LL + 67/2*nf^4*T^4*h^9*u^5*QLd*QRd^2*LRd + 67*nf^4*T^4*h^9*u^5*QLd*QR*LR
      *LRd + 67*nf^4*T^4*h^9*u^5*QLd*QR*LL*LLd + 67*nf^4*T^4*h^9*u^5*QLd*QR^2*
      QRd + 67/2*nf^4*T^4*h^9*u^5*QLd^2*QRd*LLd + 67/6*nf^4*T^4*h^9*u^5*QLd^3*
      LRd + 67*nf^4*T^4*h^9*u^5*QL*QRd*LR*LRd + 67*nf^4*T^4*h^9*u^5*QL*QRd*LL*
      LLd + 67*nf^4*T^4*h^9*u^5*QL*QR*QRd^2 + 67/2*nf^4*T^4*h^9*u^5*QL*QR^2*LR
       + 67*nf^4*T^4*h^9*u^5*QL*QLd*LLd*LR + 67*nf^4*T^4*h^9*u^5*QL*QLd*LL*LRd
       + 67*nf^4*T^4*h^9*u^5*QL*QLd^2*QR + 67/2*nf^4*T^4*h^9*u^5*QL^2*QR*LL +
      67*nf^4*T^4*h^9*u^5*QL^2*QLd*QRd + 67/6*nf^4*T^4*h^9*u^5*QL^3*LR + 5/72*
      nf^4*T^5*h^9*u*LLd*LR^4*LRd^3 + 13/72*nf^4*T^5*h^9*u*LLd^3*LR^4*LRd + 5/
      72*nf^4*T^5*h^9*u*LL*LR^3*LRd^4 + 13/72*nf^4*T^5*h^9*u*LL*LLd^4*LR^3 +
      13/72*nf^4*T^5*h^9*u*LL^3*LR*LRd^4 + 5/72*nf^4*T^5*h^9*u*LL^3*LLd^4*LR
       + 13/72*nf^4*T^5*h^9*u*LL^4*LLd*LRd^3 + 5/72*nf^4*T^5*h^9*u*LL^4*LLd^3*
      LRd - 1/36*nf^4*T^5*h^9*u*QRd^3*LLd^3*LR^2 + 2/9*nf^4*T^5*h^9*u*QRd^3*LL
      *LR*LRd^3 - 1/12*nf^4*T^5*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 5/36*nf^4*T^5*h^9
      *u*QRd^3*LL^2*LLd^3 + 2/9*nf^4*T^5*h^9*u*QRd^6*LLd*LRd + 2/9*nf^4*T^5*
      h^9*u*QR*QRd*LLd^3*LR^3 + 2/9*nf^4*T^5*h^9*u*QR*QRd*LL^3*LRd^3 + 2/9*
      nf^4*T^5*h^9*u*QR^3*LLd*LR^3*LRd - 1/12*nf^4*T^5*h^9*u*QR^3*LL*LLd^2*
      LR^2 - 1/36*nf^4*T^5*h^9*u*QR^3*LL^3*LRd^2 + 5/36*nf^4*T^5*h^9*u*QR^3*
      LL^3*LLd^2 + 1/3*nf^4*T^5*h^9*u*QR^3*QRd^3*LLd*LR + 1/3*nf^4*T^5*h^9*u*
      QR^3*QRd^3*LL*LRd + 2/9*nf^4*T^5*h^9*u*QR^6*LL*LR + 1/12*nf^4*T^5*h^9*u*
      QLd*QRd^2*LL^2*LRd^3 + 1/12*nf^4*T^5*h^9*u*QLd*QRd^5*LRd^2 + 1/9*nf^4*
      T^5*h^9*u*QLd*QR*LR^3*LRd^3 + 1/9*nf^4*T^5*h^9*u*QLd*QR*LL^3*LLd^3 + 19/
      72*nf^4*T^5*h^9*u*QLd*QR^4*QRd^3 - 1/5*nf^4*T^5*h^9*u*QLd*QR^5*QRd*LR +
      1/12*nf^4*T^5*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 1/12*nf^4*T^5*h^9*u*QLd^2*
      QR^2*QRd^3*LLd - 11/60*nf^4*T^5*h^9*u*QLd^2*QR^5*LL + 5/36*nf^4*T^5*h^9*
      u*QLd^3*LR^2*LRd^3 - 1/12*nf^4*T^5*h^9*u*QLd^3*LLd^2*LR^2*LRd + 2/9*nf^4
      *T^5*h^9*u*QLd^3*LL*LLd^3*LR - 1/36*nf^4*T^5*h^9*u*QLd^3*LL^2*LRd^3 + 7/
      36*nf^4*T^5*h^9*u*QLd^3*QRd^3*LRd^2 + 7/36*nf^4*T^5*h^9*u*QLd^3*QRd^3*
      LLd^2 + 2/3*nf^4*T^5*h^9*u*QLd^3*QR^3*LR*LRd + 2/3*nf^4*T^5*h^9*u*QLd^3*
      QR^3*LL*LLd + 35/72*nf^4*T^5*h^9*u*QLd^3*QR^4*QRd + 1/12*nf^4*T^5*h^9*u*
      QLd^5*QRd*LLd^2 - 11/60*nf^4*T^5*h^9*u*QLd^5*QR^2*LRd + 2/9*nf^4*T^5*h^9
      *u*QLd^6*LLd*LRd + 1/9*nf^4*T^5*h^9*u*QL*QRd*LR^3*LRd^3 + 1/9*nf^4*T^5*
      h^9*u*QL*QRd*LL^3*LLd^3 - 1/5*nf^4*T^5*h^9*u*QL*QR*QRd^5*LRd + 1/12*nf^4
      *T^5*h^9*u*QL*QR^2*LLd^2*LR^3 + 19/72*nf^4*T^5*h^9*u*QL*QR^3*QRd^4 + 1/
      12*nf^4*T^5*h^9*u*QL*QR^5*LR^2 + 2/9*nf^4*T^5*h^9*u*QL*QLd*LLd^3*LR^3 +
      2/9*nf^4*T^5*h^9*u*QL*QLd*LL^3*LRd^3 + 35/72*nf^4*T^5*h^9*u*QL*QLd^4*
      QR^3 - 1/5*nf^4*T^5*h^9*u*QL*QLd^5*QR*LLd - 11/60*nf^4*T^5*h^9*u*QL^2*
      QRd^5*LLd + 1/12*nf^4*T^5*h^9*u*QL^2*QR*LL^3*LRd^2 - 1/12*nf^4*T^5*h^9*u
      *QL^2*QR^3*QRd^2*LL - 1/12*nf^4*T^5*h^9*u*QL^2*QLd^3*QRd^2*LRd + 5/36*
      nf^4*T^5*h^9*u*QL^3*LR^3*LRd^2 - 1/36*nf^4*T^5*h^9*u*QL^3*LLd^2*LR^3 - 1/
      12*nf^4*T^5*h^9*u*QL^3*LL^2*LR*LRd^2 + 2/9*nf^4*T^5*h^9*u*QL^3*LL^3*LLd*
      LRd + 2/3*nf^4*T^5*h^9*u*QL^3*QRd^3*LR*LRd + 2/3*nf^4*T^5*h^9*u*QL^3*
      QRd^3*LL*LLd + 35/72*nf^4*T^5*h^9*u*QL^3*QR*QRd^4 + 7/36*nf^4*T^5*h^9*u*
      QL^3*QR^3*LR^2 + 7/36*nf^4*T^5*h^9*u*QL^3*QR^3*LL^2 - 1/12*nf^4*T^5*h^9*
      u*QL^3*QLd^2*QR^2*LR + 1/3*nf^4*T^5*h^9*u*QL^3*QLd^3*LLd*LR + 1/3*nf^4*
      T^5*h^9*u*QL^3*QLd^3*LL*LRd + 19/72*nf^4*T^5*h^9*u*QL^3*QLd^4*QR + 35/72
      *nf^4*T^5*h^9*u*QL^4*QLd*QRd^3 + 19/72*nf^4*T^5*h^9*u*QL^4*QLd^3*QRd -
      11/60*nf^4*T^5*h^9*u*QL^5*QRd^2*LR + 1/12*nf^4*T^5*h^9*u*QL^5*QR*LL^2 -
      1/5*nf^4*T^5*h^9*u*QL^5*QLd*QRd*LL + 2/9*nf^4*T^5*h^9*u*QL^6*LL*LR - 1/3
      *nf^4*T^5*h^9*u*W*LR^3*LRd^3 + 1/3*nf^4*T^5*h^9*u*W*LLd^2*LR^3*LRd + 1/3
      *nf^4*T^5*h^9*u*W*LL*LLd^3*LR^2 + 1/3*nf^4*T^5*h^9*u*W*LL^2*LR*LRd^3 + 1/
      3*nf^4*T^5*h^9*u*W*LL^3*LLd*LRd^2 - 1/3*nf^4*T^5*h^9*u*W*LL^3*LLd^3 - 2/
      3*nf^4*T^5*h^9*u*W*QRd^3*LR*LRd^2 - 1/2*nf^4*T^5*h^9*u*W*QRd^3*LLd^2*LR
       - 1/3*nf^4*T^5*h^9*u*W*QRd^3*LL*LLd*LRd + 1/2*nf^4*T^5*h^9*u*W*QR*QRd*
      LLd^2*LR^2 + 1/2*nf^4*T^5*h^9*u*W*QR*QRd*LL^2*LRd^2 - 1/4*nf^4*T^5*h^9*u
      *W*QR*QRd^4*LRd - 2/3*nf^4*T^5*h^9*u*W*QR^3*LR^2*LRd - 1/3*nf^4*T^5*h^9*
      u*W*QR^3*LL*LLd*LR - 1/2*nf^4*T^5*h^9*u*W*QR^3*LL^2*LRd - 1/4*nf^4*T^5*
      h^9*u*W*QR^4*QRd*LR - 1/2*nf^4*T^5*h^9*u*W*QLd*QRd^2*LL*LRd^2 - 1/4*nf^4
      *T^5*h^9*u*W*QLd*QR^4*LL - 1/2*nf^4*T^5*h^9*u*W*QLd^2*QRd*LLd^2*LR +
      nf^4*T^5*h^9*u*W*QLd^2*QR^2*LR*LRd + nf^4*T^5*h^9*u*W*QLd^2*QR^2*LL*LLd
       + nf^4*T^5*h^9*u*W*QLd^2*QR^3*QRd - 1/3*nf^4*T^5*h^9*u*W*QLd^3*LLd*LR*
      LRd - 1/2*nf^4*T^5*h^9*u*W*QLd^3*LL*LRd^2 - 2/3*nf^4*T^5*h^9*u*W*QLd^3*
      LL*LLd^2 - 1/4*nf^4*T^5*h^9*u*W*QLd^4*QR*LRd - 1/4*nf^4*T^5*h^9*u*W*QL*
      QRd^4*LLd - 1/2*nf^4*T^5*h^9*u*W*QL*QR^2*LLd*LR^2 + 1/2*nf^4*T^5*h^9*u*W
      *QL*QLd*LLd^2*LR^2 + 1/2*nf^4*T^5*h^9*u*W*QL*QLd*LL^2*LRd^2 + nf^4*T^5*
      h^9*u*W*QL*QLd^3*QR^2 - 1/4*nf^4*T^5*h^9*u*W*QL*QLd^4*LLd + nf^4*T^5*h^9
      *u*W*QL^2*QRd^2*LR*LRd + nf^4*T^5*h^9*u*W*QL^2*QRd^2*LL*LLd - 1/2*nf^4*
      T^5*h^9*u*W*QL^2*QR*LL^2*LRd + nf^4*T^5*h^9*u*W*QL^2*QR*QRd^3 - 1/2*nf^4
      *T^5*h^9*u*W*QL^3*LLd*LR^2 - 1/3*nf^4*T^5*h^9*u*W*QL^3*LL*LR*LRd - 2/3*
      nf^4*T^5*h^9*u*W*QL^3*LL^2*LLd + nf^4*T^5*h^9*u*W*QL^3*QLd*QRd^2 - 1/4*
      nf^4*T^5*h^9*u*W*QL^4*QRd*LR - 1/4*nf^4*T^5*h^9*u*W*QL^4*QLd*LL + 4*nf^4
      *T^5*h^9*u*W^2*LLd*LR^2*LRd + 4*nf^4*T^5*h^9*u*W^2*LL*LR*LRd^2 + 4*nf^4*
      T^5*h^9*u*W^2*LL*LLd^2*LR + 4*nf^4*T^5*h^9*u*W^2*LL^2*LLd*LRd + 4/3*nf^4
      *T^5*h^9*u*W^2*QRd^3*LLd + 8*nf^4*T^5*h^9*u*W^2*QR*QRd*LLd*LR + 8*nf^4*
      T^5*h^9*u*W^2*QR*QRd*LL*LRd + 4/3*nf^4*T^5*h^9*u*W^2*QR^3*LL + 4*nf^4*
      T^5*h^9*u*W^2*QLd*QRd^2*LRd + 8*nf^4*T^5*h^9*u*W^2*QLd*QR*LR*LRd + 8*
      nf^4*T^5*h^9*u*W^2*QLd*QR*LL*LLd + 8*nf^4*T^5*h^9*u*W^2*QLd*QR^2*QRd + 4
      *nf^4*T^5*h^9*u*W^2*QLd^2*QRd*LLd + 4/3*nf^4*T^5*h^9*u*W^2*QLd^3*LRd + 8
      *nf^4*T^5*h^9*u*W^2*QL*QRd*LR*LRd + 8*nf^4*T^5*h^9*u*W^2*QL*QRd*LL*LLd
       + 8*nf^4*T^5*h^9*u*W^2*QL*QR*QRd^2 + 4*nf^4*T^5*h^9*u*W^2*QL*QR^2*LR +
      8*nf^4*T^5*h^9*u*W^2*QL*QLd*LLd*LR + 8*nf^4*T^5*h^9*u*W^2*QL*QLd*LL*LRd
       + 8*nf^4*T^5*h^9*u*W^2*QL*QLd^2*QR + 4*nf^4*T^5*h^9*u*W^2*QL^2*QR*LL +
      8*nf^4*T^5*h^9*u*W^2*QL^2*QLd*QRd + 4/3*nf^4*T^5*h^9*u*W^2*QL^3*LR - 1/
      12*nf^4*T^5*h^9*u^2*p*LR^3*LRd^3 + 3/4*nf^4*T^5*h^9*u^2*p*LLd^2*LR^3*LRd
       + 1/4*nf^4*T^5*h^9*u^2*p*LL*LLd*LR^2*LRd^2 + 3/4*nf^4*T^5*h^9*u^2*p*LL*
      LLd^3*LR^2 + 3/4*nf^4*T^5*h^9*u^2*p*LL^2*LR*LRd^3 + 1/4*nf^4*T^5*h^9*u^2
      *p*LL^2*LLd^2*LR*LRd + 3/4*nf^4*T^5*h^9*u^2*p*LL^3*LLd*LRd^2 - 1/12*nf^4
      *T^5*h^9*u^2*p*LL^3*LLd^3 - 3/4*nf^4*T^5*h^9*u^2*p*QRd^3*LR*LRd^2 - 3/4*
      nf^4*T^5*h^9*u^2*p*QRd^3*LLd^2*LR + 1/4*nf^4*T^5*h^9*u^2*p*QR*QRd*LR^2*
      LRd^2 + 3/4*nf^4*T^5*h^9*u^2*p*QR*QRd*LLd^2*LR^2 + 3/4*nf^4*T^5*h^9*u^2*
      p*QR*QRd*LL^2*LRd^2 + 1/4*nf^4*T^5*h^9*u^2*p*QR*QRd*LL^2*LLd^2 - 3/8*
      nf^4*T^5*h^9*u^2*p*QR*QRd^4*LRd + 1/2*nf^4*T^5*h^9*u^2*p*QR^2*QRd^2*LR*
      LRd + 1/2*nf^4*T^5*h^9*u^2*p*QR^2*QRd^2*LL*LLd - 3/4*nf^4*T^5*h^9*u^2*p*
      QR^3*LR^2*LRd - 3/4*nf^4*T^5*h^9*u^2*p*QR^3*LL^2*LRd + 1/2*nf^4*T^5*h^9*
      u^2*p*QR^3*QRd^3 - 3/8*nf^4*T^5*h^9*u^2*p*QR^4*QRd*LR - 3/4*nf^4*T^5*h^9
      *u^2*p*QLd*QRd^2*LL*LRd^2 - 1/4*nf^4*T^5*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 -
      3/8*nf^4*T^5*h^9*u^2*p*QLd*QR^4*LL - 1/4*nf^4*T^5*h^9*u^2*p*QLd^2*QRd*LR
      *LRd^2 - 3/4*nf^4*T^5*h^9*u^2*p*QLd^2*QRd*LLd^2*LR - 1/4*nf^4*T^5*h^9*
      u^2*p*QLd^2*QR*QRd^2*LRd + 3/2*nf^4*T^5*h^9*u^2*p*QLd^2*QR^2*LR*LRd + 3/
      2*nf^4*T^5*h^9*u^2*p*QLd^2*QR^2*LL*LLd + 3/2*nf^4*T^5*h^9*u^2*p*QLd^2*
      QR^3*QRd - 3/4*nf^4*T^5*h^9*u^2*p*QLd^3*LL*LRd^2 - 3/4*nf^4*T^5*h^9*u^2*
      p*QLd^3*LL*LLd^2 - 3/8*nf^4*T^5*h^9*u^2*p*QLd^4*QR*LRd - 3/8*nf^4*T^5*
      h^9*u^2*p*QL*QRd^4*LLd - 3/4*nf^4*T^5*h^9*u^2*p*QL*QR^2*LLd*LR^2 - 1/4*
      nf^4*T^5*h^9*u^2*p*QL*QR^2*LL^2*LLd + 1/4*nf^4*T^5*h^9*u^2*p*QL*QLd*LR^2
      *LRd^2 + 3/4*nf^4*T^5*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 3/4*nf^4*T^5*h^9*u^2
      *p*QL*QLd*LL^2*LRd^2 + 1/4*nf^4*T^5*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 1/2*
      nf^4*T^5*h^9*u^2*p*QL*QLd*QR^2*QRd^2 - 1/4*nf^4*T^5*h^9*u^2*p*QL*QLd^2*
      QRd^2*LLd + 3/2*nf^4*T^5*h^9*u^2*p*QL*QLd^3*QR^2 - 3/8*nf^4*T^5*h^9*u^2*
      p*QL*QLd^4*LLd + 3/2*nf^4*T^5*h^9*u^2*p*QL^2*QRd^2*LR*LRd + 3/2*nf^4*T^5
      *h^9*u^2*p*QL^2*QRd^2*LL*LLd - 1/4*nf^4*T^5*h^9*u^2*p*QL^2*QR*LR^2*LRd
       - 3/4*nf^4*T^5*h^9*u^2*p*QL^2*QR*LL^2*LRd + 3/2*nf^4*T^5*h^9*u^2*p*QL^2
      *QR*QRd^3 - 1/4*nf^4*T^5*h^9*u^2*p*QL^2*QR^2*QRd*LR - 1/4*nf^4*T^5*h^9*
      u^2*p*QL^2*QLd*QR^2*LL + 1/2*nf^4*T^5*h^9*u^2*p*QL^2*QLd^2*LR*LRd + 1/2*
      nf^4*T^5*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 1/2*nf^4*T^5*h^9*u^2*p*QL^2*QLd^2
      *QR*QRd - 3/4*nf^4*T^5*h^9*u^2*p*QL^3*LLd*LR^2 - 3/4*nf^4*T^5*h^9*u^2*p*
      QL^3*LL^2*LLd + 3/2*nf^4*T^5*h^9*u^2*p*QL^3*QLd*QRd^2 + 1/2*nf^4*T^5*h^9
      *u^2*p*QL^3*QLd^3 - 3/8*nf^4*T^5*h^9*u^2*p*QL^4*QRd*LR - 3/8*nf^4*T^5*
      h^9*u^2*p*QL^4*QLd*LL + 63/2*nf^4*T^5*h^9*u^2*p*W*LLd*LR^2*LRd + 63/2*
      nf^4*T^5*h^9*u^2*p*W*LL*LR*LRd^2 + 63/2*nf^4*T^5*h^9*u^2*p*W*LL*LLd^2*LR
       + 63/2*nf^4*T^5*h^9*u^2*p*W*LL^2*LLd*LRd + 21/2*nf^4*T^5*h^9*u^2*p*W*
      QRd^3*LLd + 63*nf^4*T^5*h^9*u^2*p*W*QR*QRd*LLd*LR + 63*nf^4*T^5*h^9*u^2*
      p*W*QR*QRd*LL*LRd + 21/2*nf^4*T^5*h^9*u^2*p*W*QR^3*LL + 63/2*nf^4*T^5*
      h^9*u^2*p*W*QLd*QRd^2*LRd + 63*nf^4*T^5*h^9*u^2*p*W*QLd*QR*LR*LRd + 63*
      nf^4*T^5*h^9*u^2*p*W*QLd*QR*LL*LLd + 63*nf^4*T^5*h^9*u^2*p*W*QLd*QR^2*
      QRd + 63/2*nf^4*T^5*h^9*u^2*p*W*QLd^2*QRd*LLd + 21/2*nf^4*T^5*h^9*u^2*p*
      W*QLd^3*LRd + 63*nf^4*T^5*h^9*u^2*p*W*QL*QRd*LR*LRd + 63*nf^4*T^5*h^9*
      u^2*p*W*QL*QRd*LL*LLd + 63*nf^4*T^5*h^9*u^2*p*W*QL*QR*QRd^2 + 63/2*nf^4*
      T^5*h^9*u^2*p*W*QL*QR^2*LR + 63*nf^4*T^5*h^9*u^2*p*W*QL*QLd*LLd*LR + 63*
      nf^4*T^5*h^9*u^2*p*W*QL*QLd*LL*LRd + 63*nf^4*T^5*h^9*u^2*p*W*QL*QLd^2*QR
       + 63/2*nf^4*T^5*h^9*u^2*p*W*QL^2*QR*LL + 63*nf^4*T^5*h^9*u^2*p*W*QL^2*
      QLd*QRd + 21/2*nf^4*T^5*h^9*u^2*p*W*QL^3*LR + 1/18*nf^4*T^5*h^9*u^3*LR^3
      *LRd^3 + 1/4*nf^4*T^5*h^9*u^3*LLd^2*LR^3*LRd + 1/2*nf^4*T^5*h^9*u^3*LL*
      LLd*LR^2*LRd^2 + 1/4*nf^4*T^5*h^9*u^3*LL*LLd^3*LR^2 + 1/4*nf^4*T^5*h^9*
      u^3*LL^2*LR*LRd^3 + 1/2*nf^4*T^5*h^9*u^3*LL^2*LLd^2*LR*LRd + 1/4*nf^4*
      T^5*h^9*u^3*LL^3*LLd*LRd^2 + 1/18*nf^4*T^5*h^9*u^3*LL^3*LLd^3 - 5/4*nf^4
      *T^5*h^9*u^3*QRd^3*LR*LRd^2 - 7/6*nf^4*T^5*h^9*u^3*QRd^3*LLd^2*LR - nf^4
      *T^5*h^9*u^3*QRd^3*LL*LLd*LRd + 1/2*nf^4*T^5*h^9*u^3*QR*QRd*LR^2*LRd^2
       + 3/4*nf^4*T^5*h^9*u^3*QR*QRd*LLd^2*LR^2 + 3/4*nf^4*T^5*h^9*u^3*QR*QRd*
      LL^2*LRd^2 + 1/2*nf^4*T^5*h^9*u^3*QR*QRd*LL^2*LLd^2 - 3/8*nf^4*T^5*h^9*
      u^3*QR*QRd^4*LRd + nf^4*T^5*h^9*u^3*QR^2*QRd^2*LR*LRd + nf^4*T^5*h^9*u^3
      *QR^2*QRd^2*LL*LLd - 5/4*nf^4*T^5*h^9*u^3*QR^3*LR^2*LRd - nf^4*T^5*h^9*
      u^3*QR^3*LL*LLd*LR - 7/6*nf^4*T^5*h^9*u^3*QR^3*LL^2*LRd + nf^4*T^5*h^9*
      u^3*QR^3*QRd^3 - 3/8*nf^4*T^5*h^9*u^3*QR^4*QRd*LR - 3/4*nf^4*T^5*h^9*u^3
      *QLd*QRd^2*LL*LRd^2 - 1/2*nf^4*T^5*h^9*u^3*QLd*QRd^2*LL*LLd^2 - 3/8*nf^4
      *T^5*h^9*u^3*QLd*QR^4*LL - 1/2*nf^4*T^5*h^9*u^3*QLd^2*QRd*LR*LRd^2 - 3/4
      *nf^4*T^5*h^9*u^3*QLd^2*QRd*LLd^2*LR - 1/2*nf^4*T^5*h^9*u^3*QLd^2*QR*
      QRd^2*LRd + 3/2*nf^4*T^5*h^9*u^3*QLd^2*QR^2*LR*LRd + 3/2*nf^4*T^5*h^9*
      u^3*QLd^2*QR^2*LL*LLd + 3/2*nf^4*T^5*h^9*u^3*QLd^2*QR^3*QRd - nf^4*T^5*
      h^9*u^3*QLd^3*LLd*LR*LRd - 7/6*nf^4*T^5*h^9*u^3*QLd^3*LL*LRd^2 - 5/4*
      nf^4*T^5*h^9*u^3*QLd^3*LL*LLd^2 - 3/8*nf^4*T^5*h^9*u^3*QLd^4*QR*LRd - 3/
      8*nf^4*T^5*h^9*u^3*QL*QRd^4*LLd - 3/4*nf^4*T^5*h^9*u^3*QL*QR^2*LLd*LR^2
       - 1/2*nf^4*T^5*h^9*u^3*QL*QR^2*LL^2*LLd + 1/2*nf^4*T^5*h^9*u^3*QL*QLd*
      LR^2*LRd^2 + 3/4*nf^4*T^5*h^9*u^3*QL*QLd*LLd^2*LR^2 + 3/4*nf^4*T^5*h^9*
      u^3*QL*QLd*LL^2*LRd^2 + 1/2*nf^4*T^5*h^9*u^3*QL*QLd*LL^2*LLd^2 + nf^4*
      T^5*h^9*u^3*QL*QLd*QR^2*QRd^2 - 1/2*nf^4*T^5*h^9*u^3*QL*QLd^2*QRd^2*LLd
       + 3/2*nf^4*T^5*h^9*u^3*QL*QLd^3*QR^2 - 3/8*nf^4*T^5*h^9*u^3*QL*QLd^4*
      LLd + 3/2*nf^4*T^5*h^9*u^3*QL^2*QRd^2*LR*LRd + 3/2*nf^4*T^5*h^9*u^3*QL^2
      *QRd^2*LL*LLd - 1/2*nf^4*T^5*h^9*u^3*QL^2*QR*LR^2*LRd - 3/4*nf^4*T^5*h^9
      *u^3*QL^2*QR*LL^2*LRd + 3/2*nf^4*T^5*h^9*u^3*QL^2*QR*QRd^3 - 1/2*nf^4*
      T^5*h^9*u^3*QL^2*QR^2*QRd*LR - 1/2*nf^4*T^5*h^9*u^3*QL^2*QLd*QR^2*LL +
      nf^4*T^5*h^9*u^3*QL^2*QLd^2*LR*LRd + nf^4*T^5*h^9*u^3*QL^2*QLd^2*LL*LLd
       + nf^4*T^5*h^9*u^3*QL^2*QLd^2*QR*QRd - 7/6*nf^4*T^5*h^9*u^3*QL^3*LLd*
      LR^2 - nf^4*T^5*h^9*u^3*QL^3*LL*LR*LRd - 5/4*nf^4*T^5*h^9*u^3*QL^3*LL^2*
      LLd + 3/2*nf^4*T^5*h^9*u^3*QL^3*QLd*QRd^2 + nf^4*T^5*h^9*u^3*QL^3*QLd^3
       - 3/8*nf^4*T^5*h^9*u^3*QL^4*QRd*LR - 3/8*nf^4*T^5*h^9*u^3*QL^4*QLd*LL
       + 2*nf^4*T^5*h^9*u^3*G*QRd^3*LLd + 6*nf^4*T^5*h^9*u^3*G*QR*QRd*LLd*LR
       + 6*nf^4*T^5*h^9*u^3*G*QR*QRd*LL*LRd + 2*nf^4*T^5*h^9*u^3*G*QR^3*LL + 6
      *nf^4*T^5*h^9*u^3*G*QLd*QRd^2*LRd + 6*nf^4*T^5*h^9*u^3*G*QLd*QR*LR*LRd
       + 6*nf^4*T^5*h^9*u^3*G*QLd*QR*LL*LLd + 12*nf^4*T^5*h^9*u^3*G*QLd*QR^2*
      QRd + 6*nf^4*T^5*h^9*u^3*G*QLd^2*QRd*LLd + 2*nf^4*T^5*h^9*u^3*G*QLd^3*
      LRd + 6*nf^4*T^5*h^9*u^3*G*QL*QRd*LR*LRd + 6*nf^4*T^5*h^9*u^3*G*QL*QRd*
      LL*LLd + 12*nf^4*T^5*h^9*u^3*G*QL*QR*QRd^2 + 6*nf^4*T^5*h^9*u^3*G*QL*
      QR^2*LR + 6*nf^4*T^5*h^9*u^3*G*QL*QLd*LLd*LR + 6*nf^4*T^5*h^9*u^3*G*QL*
      QLd*LL*LRd + 12*nf^4*T^5*h^9*u^3*G*QL*QLd^2*QR + 6*nf^4*T^5*h^9*u^3*G*
      QL^2*QR*LL + 12*nf^4*T^5*h^9*u^3*G*QL^2*QLd*QRd + 2*nf^4*T^5*h^9*u^3*G*
      QL^3*LR + 41/2*nf^4*T^5*h^9*u^3*W*LLd*LR^2*LRd + 41/2*nf^4*T^5*h^9*u^3*W
      *LL*LR*LRd^2 + 41/2*nf^4*T^5*h^9*u^3*W*LL*LLd^2*LR + 41/2*nf^4*T^5*h^9*
      u^3*W*LL^2*LLd*LRd + 41/6*nf^4*T^5*h^9*u^3*W*QRd^3*LLd + 41*nf^4*T^5*h^9
      *u^3*W*QR*QRd*LLd*LR + 41*nf^4*T^5*h^9*u^3*W*QR*QRd*LL*LRd + 41/6*nf^4*
      T^5*h^9*u^3*W*QR^3*LL + 41/2*nf^4*T^5*h^9*u^3*W*QLd*QRd^2*LRd + 41*nf^4*
      T^5*h^9*u^3*W*QLd*QR*LR*LRd + 41*nf^4*T^5*h^9*u^3*W*QLd*QR*LL*LLd + 41*
      nf^4*T^5*h^9*u^3*W*QLd*QR^2*QRd + 41/2*nf^4*T^5*h^9*u^3*W*QLd^2*QRd*LLd
       + 41/6*nf^4*T^5*h^9*u^3*W*QLd^3*LRd + 41*nf^4*T^5*h^9*u^3*W*QL*QRd*LR*
      LRd + 41*nf^4*T^5*h^9*u^3*W*QL*QRd*LL*LLd + 41*nf^4*T^5*h^9*u^3*W*QL*QR*
      QRd^2 + 41/2*nf^4*T^5*h^9*u^3*W*QL*QR^2*LR + 41*nf^4*T^5*h^9*u^3*W*QL*
      QLd*LLd*LR + 41*nf^4*T^5*h^9*u^3*W*QL*QLd*LL*LRd + 41*nf^4*T^5*h^9*u^3*W
      *QL*QLd^2*QR + 41/2*nf^4*T^5*h^9*u^3*W*QL^2*QR*LL + 41*nf^4*T^5*h^9*u^3*
      W*QL^2*QLd*QRd + 41/6*nf^4*T^5*h^9*u^3*W*QL^3*LR + 3*nf^4*T^5*h^9*u^3*B*
      LLd*LR^2*LRd + 3*nf^4*T^5*h^9*u^3*B*LL*LR*LRd^2 + 3*nf^4*T^5*h^9*u^3*B*
      LL*LLd^2*LR + 3*nf^4*T^5*h^9*u^3*B*LL^2*LLd*LRd + nf^4*T^5*h^9*u^3*B*
      QRd^3*LLd + 6*nf^4*T^5*h^9*u^3*B*QR*QRd*LLd*LR + 6*nf^4*T^5*h^9*u^3*B*QR
      *QRd*LL*LRd + nf^4*T^5*h^9*u^3*B*QR^3*LL + 3*nf^4*T^5*h^9*u^3*B*QLd*
      QRd^2*LRd + 6*nf^4*T^5*h^9*u^3*B*QLd*QR*LR*LRd + 6*nf^4*T^5*h^9*u^3*B*
      QLd*QR*LL*LLd + 6*nf^4*T^5*h^9*u^3*B*QLd*QR^2*QRd + 3*nf^4*T^5*h^9*u^3*B
      *QLd^2*QRd*LLd + nf^4*T^5*h^9*u^3*B*QLd^3*LRd + 6*nf^4*T^5*h^9*u^3*B*QL*
      QRd*LR*LRd + 6*nf^4*T^5*h^9*u^3*B*QL*QRd*LL*LLd + 6*nf^4*T^5*h^9*u^3*B*
      QL*QR*QRd^2 + 3*nf^4*T^5*h^9*u^3*B*QL*QR^2*LR + 6*nf^4*T^5*h^9*u^3*B*QL*
      QLd*LLd*LR + 6*nf^4*T^5*h^9*u^3*B*QL*QLd*LL*LRd + 6*nf^4*T^5*h^9*u^3*B*
      QL*QLd^2*QR + 3*nf^4*T^5*h^9*u^3*B*QL^2*QR*LL + 6*nf^4*T^5*h^9*u^3*B*
      QL^2*QLd*QRd + nf^4*T^5*h^9*u^3*B*QL^3*LR + 51*nf^4*T^5*h^9*u^3*p^2*LLd*
      LR^2*LRd + 51*nf^4*T^5*h^9*u^3*p^2*LL*LR*LRd^2 + 51*nf^4*T^5*h^9*u^3*p^2
      *LL*LLd^2*LR + 51*nf^4*T^5*h^9*u^3*p^2*LL^2*LLd*LRd + 17*nf^4*T^5*h^9*
      u^3*p^2*QRd^3*LLd + 102*nf^4*T^5*h^9*u^3*p^2*QR*QRd*LLd*LR + 102*nf^4*
      T^5*h^9*u^3*p^2*QR*QRd*LL*LRd + 17*nf^4*T^5*h^9*u^3*p^2*QR^3*LL + 51*
      nf^4*T^5*h^9*u^3*p^2*QLd*QRd^2*LRd + 102*nf^4*T^5*h^9*u^3*p^2*QLd*QR*LR*
      LRd + 102*nf^4*T^5*h^9*u^3*p^2*QLd*QR*LL*LLd + 102*nf^4*T^5*h^9*u^3*p^2*
      QLd*QR^2*QRd + 51*nf^4*T^5*h^9*u^3*p^2*QLd^2*QRd*LLd + 17*nf^4*T^5*h^9*
      u^3*p^2*QLd^3*LRd + 102*nf^4*T^5*h^9*u^3*p^2*QL*QRd*LR*LRd + 102*nf^4*
      T^5*h^9*u^3*p^2*QL*QRd*LL*LLd + 102*nf^4*T^5*h^9*u^3*p^2*QL*QR*QRd^2 +
      51*nf^4*T^5*h^9*u^3*p^2*QL*QR^2*LR + 102*nf^4*T^5*h^9*u^3*p^2*QL*QLd*LLd
      *LR + 102*nf^4*T^5*h^9*u^3*p^2*QL*QLd*LL*LRd + 102*nf^4*T^5*h^9*u^3*p^2*
      QL*QLd^2*QR + 51*nf^4*T^5*h^9*u^3*p^2*QL^2*QR*LL + 102*nf^4*T^5*h^9*u^3*
      p^2*QL^2*QLd*QRd + 17*nf^4*T^5*h^9*u^3*p^2*QL^3*LR + 111/2*nf^4*T^5*h^9*
      u^4*p*LLd*LR^2*LRd + 111/2*nf^4*T^5*h^9*u^4*p*LL*LR*LRd^2 + 111/2*nf^4*
      T^5*h^9*u^4*p*LL*LLd^2*LR + 111/2*nf^4*T^5*h^9*u^4*p*LL^2*LLd*LRd + 37/2
      *nf^4*T^5*h^9*u^4*p*QRd^3*LLd + 111*nf^4*T^5*h^9*u^4*p*QR*QRd*LLd*LR +
      111*nf^4*T^5*h^9*u^4*p*QR*QRd*LL*LRd + 37/2*nf^4*T^5*h^9*u^4*p*QR^3*LL
       + 111/2*nf^4*T^5*h^9*u^4*p*QLd*QRd^2*LRd + 111*nf^4*T^5*h^9*u^4*p*QLd*
      QR*LR*LRd + 111*nf^4*T^5*h^9*u^4*p*QLd*QR*LL*LLd + 111*nf^4*T^5*h^9*u^4*
      p*QLd*QR^2*QRd + 111/2*nf^4*T^5*h^9*u^4*p*QLd^2*QRd*LLd + 37/2*nf^4*T^5*
      h^9*u^4*p*QLd^3*LRd + 111*nf^4*T^5*h^9*u^4*p*QL*QRd*LR*LRd + 111*nf^4*
      T^5*h^9*u^4*p*QL*QRd*LL*LLd + 111*nf^4*T^5*h^9*u^4*p*QL*QR*QRd^2 + 111/2
      *nf^4*T^5*h^9*u^4*p*QL*QR^2*LR + 111*nf^4*T^5*h^9*u^4*p*QL*QLd*LLd*LR +
      111*nf^4*T^5*h^9*u^4*p*QL*QLd*LL*LRd + 111*nf^4*T^5*h^9*u^4*p*QL*QLd^2*
      QR + 111/2*nf^4*T^5*h^9*u^4*p*QL^2*QR*LL + 111*nf^4*T^5*h^9*u^4*p*QL^2*
      QLd*QRd + 37/2*nf^4*T^5*h^9*u^4*p*QL^3*LR + 16*nf^4*T^5*h^9*u^5*LLd*LR^2
      *LRd + 16*nf^4*T^5*h^9*u^5*LL*LR*LRd^2 + 16*nf^4*T^5*h^9*u^5*LL*LLd^2*LR
       + 16*nf^4*T^5*h^9*u^5*LL^2*LLd*LRd + 16/3*nf^4*T^5*h^9*u^5*QRd^3*LLd +
      32*nf^4*T^5*h^9*u^5*QR*QRd*LLd*LR + 32*nf^4*T^5*h^9*u^5*QR*QRd*LL*LRd +
      16/3*nf^4*T^5*h^9*u^5*QR^3*LL + 16*nf^4*T^5*h^9*u^5*QLd*QRd^2*LRd + 32*
      nf^4*T^5*h^9*u^5*QLd*QR*LR*LRd + 32*nf^4*T^5*h^9*u^5*QLd*QR*LL*LLd + 32*
      nf^4*T^5*h^9*u^5*QLd*QR^2*QRd + 16*nf^4*T^5*h^9*u^5*QLd^2*QRd*LLd + 16/3
      *nf^4*T^5*h^9*u^5*QLd^3*LRd + 32*nf^4*T^5*h^9*u^5*QL*QRd*LR*LRd + 32*
      nf^4*T^5*h^9*u^5*QL*QRd*LL*LLd + 32*nf^4*T^5*h^9*u^5*QL*QR*QRd^2 + 16*
      nf^4*T^5*h^9*u^5*QL*QR^2*LR + 32*nf^4*T^5*h^9*u^5*QL*QLd*LLd*LR + 32*
      nf^4*T^5*h^9*u^5*QL*QLd*LL*LRd + 32*nf^4*T^5*h^9*u^5*QL*QLd^2*QR + 16*
      nf^4*T^5*h^9*u^5*QL^2*QR*LL + 32*nf^4*T^5*h^9*u^5*QL^2*QLd*QRd + 16/3*
      nf^4*T^5*h^9*u^5*QL^3*LR + 5/36*nf^4*T^6*h^9*u^3*LR^3*LRd^3 + 1/12*nf^4*
      T^6*h^9*u^3*LLd^2*LR^3*LRd + 1/4*nf^4*T^6*h^9*u^3*LL*LLd*LR^2*LRd^2 + 1/
      12*nf^4*T^6*h^9*u^3*LL*LLd^3*LR^2 + 1/12*nf^4*T^6*h^9*u^3*LL^2*LR*LRd^3
       + 1/4*nf^4*T^6*h^9*u^3*LL^2*LLd^2*LR*LRd + 1/12*nf^4*T^6*h^9*u^3*LL^3*
      LLd*LRd^2 + 5/36*nf^4*T^6*h^9*u^3*LL^3*LLd^3 - 5/12*nf^4*T^6*h^9*u^3*
      QRd^3*LR*LRd^2 - 5/12*nf^4*T^6*h^9*u^3*QRd^3*LLd^2*LR - 1/3*nf^4*T^6*h^9
      *u^3*QRd^3*LL*LLd*LRd + 1/4*nf^4*T^6*h^9*u^3*QR*QRd*LR^2*LRd^2 + 1/4*
      nf^4*T^6*h^9*u^3*QR*QRd*LLd^2*LR^2 + 1/4*nf^4*T^6*h^9*u^3*QR*QRd*LL^2*
      LRd^2 + 1/4*nf^4*T^6*h^9*u^3*QR*QRd*LL^2*LLd^2 - 1/8*nf^4*T^6*h^9*u^3*QR
      *QRd^4*LRd + 1/2*nf^4*T^6*h^9*u^3*QR^2*QRd^2*LR*LRd + 1/2*nf^4*T^6*h^9*
      u^3*QR^2*QRd^2*LL*LLd - 5/12*nf^4*T^6*h^9*u^3*QR^3*LR^2*LRd - 1/3*nf^4*
      T^6*h^9*u^3*QR^3*LL*LLd*LR - 5/12*nf^4*T^6*h^9*u^3*QR^3*LL^2*LRd + 1/2*
      nf^4*T^6*h^9*u^3*QR^3*QRd^3 - 1/8*nf^4*T^6*h^9*u^3*QR^4*QRd*LR - 1/4*
      nf^4*T^6*h^9*u^3*QLd*QRd^2*LL*LRd^2 - 1/4*nf^4*T^6*h^9*u^3*QLd*QRd^2*LL*
      LLd^2 - 1/8*nf^4*T^6*h^9*u^3*QLd*QR^4*LL - 1/4*nf^4*T^6*h^9*u^3*QLd^2*
      QRd*LR*LRd^2 - 1/4*nf^4*T^6*h^9*u^3*QLd^2*QRd*LLd^2*LR - 1/4*nf^4*T^6*
      h^9*u^3*QLd^2*QR*QRd^2*LRd + 1/2*nf^4*T^6*h^9*u^3*QLd^2*QR^2*LR*LRd + 1/
      2*nf^4*T^6*h^9*u^3*QLd^2*QR^2*LL*LLd + 1/2*nf^4*T^6*h^9*u^3*QLd^2*QR^3*
      QRd - 1/3*nf^4*T^6*h^9*u^3*QLd^3*LLd*LR*LRd - 5/12*nf^4*T^6*h^9*u^3*
      QLd^3*LL*LRd^2 - 5/12*nf^4*T^6*h^9*u^3*QLd^3*LL*LLd^2 - 1/8*nf^4*T^6*h^9
      *u^3*QLd^4*QR*LRd - 1/8*nf^4*T^6*h^9*u^3*QL*QRd^4*LLd - 1/4*nf^4*T^6*h^9
      *u^3*QL*QR^2*LLd*LR^2 - 1/4*nf^4*T^6*h^9*u^3*QL*QR^2*LL^2*LLd + 1/4*nf^4
      *T^6*h^9*u^3*QL*QLd*LR^2*LRd^2 + 1/4*nf^4*T^6*h^9*u^3*QL*QLd*LLd^2*LR^2
       + 1/4*nf^4*T^6*h^9*u^3*QL*QLd*LL^2*LRd^2 + 1/4*nf^4*T^6*h^9*u^3*QL*QLd*
      LL^2*LLd^2 + 1/2*nf^4*T^6*h^9*u^3*QL*QLd*QR^2*QRd^2 - 1/4*nf^4*T^6*h^9*
      u^3*QL*QLd^2*QRd^2*LLd + 1/2*nf^4*T^6*h^9*u^3*QL*QLd^3*QR^2 - 1/8*nf^4*
      T^6*h^9*u^3*QL*QLd^4*LLd + 1/2*nf^4*T^6*h^9*u^3*QL^2*QRd^2*LR*LRd + 1/2*
      nf^4*T^6*h^9*u^3*QL^2*QRd^2*LL*LLd - 1/4*nf^4*T^6*h^9*u^3*QL^2*QR*LR^2*
      LRd - 1/4*nf^4*T^6*h^9*u^3*QL^2*QR*LL^2*LRd + 1/2*nf^4*T^6*h^9*u^3*QL^2*
      QR*QRd^3 - 1/4*nf^4*T^6*h^9*u^3*QL^2*QR^2*QRd*LR - 1/4*nf^4*T^6*h^9*u^3*
      QL^2*QLd*QR^2*LL + 1/2*nf^4*T^6*h^9*u^3*QL^2*QLd^2*LR*LRd + 1/2*nf^4*T^6
      *h^9*u^3*QL^2*QLd^2*LL*LLd + 1/2*nf^4*T^6*h^9*u^3*QL^2*QLd^2*QR*QRd - 5/
      12*nf^4*T^6*h^9*u^3*QL^3*LLd*LR^2 - 1/3*nf^4*T^6*h^9*u^3*QL^3*LL*LR*LRd
       - 5/12*nf^4*T^6*h^9*u^3*QL^3*LL^2*LLd + 1/2*nf^4*T^6*h^9*u^3*QL^3*QLd*
      QRd^2 + 1/2*nf^4*T^6*h^9*u^3*QL^3*QLd^3 - 1/8*nf^4*T^6*h^9*u^3*QL^4*QRd*
      LR - 1/8*nf^4*T^6*h^9*u^3*QL^4*QLd*LL + 3*nf^4*T^6*h^9*u^3*W*LLd*LR^2*
      LRd + 3*nf^4*T^6*h^9*u^3*W*LL*LR*LRd^2 + 3*nf^4*T^6*h^9*u^3*W*LL*LLd^2*
      LR + 3*nf^4*T^6*h^9*u^3*W*LL^2*LLd*LRd + nf^4*T^6*h^9*u^3*W*QRd^3*LLd +
      6*nf^4*T^6*h^9*u^3*W*QR*QRd*LLd*LR + 6*nf^4*T^6*h^9*u^3*W*QR*QRd*LL*LRd
       + nf^4*T^6*h^9*u^3*W*QR^3*LL + 3*nf^4*T^6*h^9*u^3*W*QLd*QRd^2*LRd + 6*
      nf^4*T^6*h^9*u^3*W*QLd*QR*LR*LRd + 6*nf^4*T^6*h^9*u^3*W*QLd*QR*LL*LLd +
      6*nf^4*T^6*h^9*u^3*W*QLd*QR^2*QRd + 3*nf^4*T^6*h^9*u^3*W*QLd^2*QRd*LLd
       + nf^4*T^6*h^9*u^3*W*QLd^3*LRd + 6*nf^4*T^6*h^9*u^3*W*QL*QRd*LR*LRd + 6
      *nf^4*T^6*h^9*u^3*W*QL*QRd*LL*LLd + 6*nf^4*T^6*h^9*u^3*W*QL*QR*QRd^2 + 3
      *nf^4*T^6*h^9*u^3*W*QL*QR^2*LR + 6*nf^4*T^6*h^9*u^3*W*QL*QLd*LLd*LR + 6*
      nf^4*T^6*h^9*u^3*W*QL*QLd*LL*LRd + 6*nf^4*T^6*h^9*u^3*W*QL*QLd^2*QR + 3*
      nf^4*T^6*h^9*u^3*W*QL^2*QR*LL + 6*nf^4*T^6*h^9*u^3*W*QL^2*QLd*QRd + nf^4
      *T^6*h^9*u^3*W*QL^3*LR + 9*nf^4*T^6*h^9*u^4*p*LLd*LR^2*LRd + 9*nf^4*T^6*
      h^9*u^4*p*LL*LR*LRd^2 + 9*nf^4*T^6*h^9*u^4*p*LL*LLd^2*LR + 9*nf^4*T^6*
      h^9*u^4*p*LL^2*LLd*LRd + 3*nf^4*T^6*h^9*u^4*p*QRd^3*LLd + 18*nf^4*T^6*
      h^9*u^4*p*QR*QRd*LLd*LR + 18*nf^4*T^6*h^9*u^4*p*QR*QRd*LL*LRd + 3*nf^4*
      T^6*h^9*u^4*p*QR^3*LL + 9*nf^4*T^6*h^9*u^4*p*QLd*QRd^2*LRd + 18*nf^4*T^6
      *h^9*u^4*p*QLd*QR*LR*LRd + 18*nf^4*T^6*h^9*u^4*p*QLd*QR*LL*LLd + 18*nf^4
      *T^6*h^9*u^4*p*QLd*QR^2*QRd + 9*nf^4*T^6*h^9*u^4*p*QLd^2*QRd*LLd + 3*
      nf^4*T^6*h^9*u^4*p*QLd^3*LRd + 18*nf^4*T^6*h^9*u^4*p*QL*QRd*LR*LRd + 18*
      nf^4*T^6*h^9*u^4*p*QL*QRd*LL*LLd + 18*nf^4*T^6*h^9*u^4*p*QL*QR*QRd^2 + 9
      *nf^4*T^6*h^9*u^4*p*QL*QR^2*LR + 18*nf^4*T^6*h^9*u^4*p*QL*QLd*LLd*LR +
      18*nf^4*T^6*h^9*u^4*p*QL*QLd*LL*LRd + 18*nf^4*T^6*h^9*u^4*p*QL*QLd^2*QR
       + 9*nf^4*T^6*h^9*u^4*p*QL^2*QR*LL + 18*nf^4*T^6*h^9*u^4*p*QL^2*QLd*QRd
       + 3*nf^4*T^6*h^9*u^4*p*QL^3*LR + 11/2*nf^4*T^6*h^9*u^5*LLd*LR^2*LRd +
      11/2*nf^4*T^6*h^9*u^5*LL*LR*LRd^2 + 11/2*nf^4*T^6*h^9*u^5*LL*LLd^2*LR +
      11/2*nf^4*T^6*h^9*u^5*LL^2*LLd*LRd + 11/6*nf^4*T^6*h^9*u^5*QRd^3*LLd +
      11*nf^4*T^6*h^9*u^5*QR*QRd*LLd*LR + 11*nf^4*T^6*h^9*u^5*QR*QRd*LL*LRd +
      11/6*nf^4*T^6*h^9*u^5*QR^3*LL + 11/2*nf^4*T^6*h^9*u^5*QLd*QRd^2*LRd + 11
      *nf^4*T^6*h^9*u^5*QLd*QR*LR*LRd + 11*nf^4*T^6*h^9*u^5*QLd*QR*LL*LLd + 11
      *nf^4*T^6*h^9*u^5*QLd*QR^2*QRd + 11/2*nf^4*T^6*h^9*u^5*QLd^2*QRd*LLd +
      11/6*nf^4*T^6*h^9*u^5*QLd^3*LRd + 11*nf^4*T^6*h^9*u^5*QL*QRd*LR*LRd + 11
      *nf^4*T^6*h^9*u^5*QL*QRd*LL*LLd + 11*nf^4*T^6*h^9*u^5*QL*QR*QRd^2 + 11/2
      *nf^4*T^6*h^9*u^5*QL*QR^2*LR + 11*nf^4*T^6*h^9*u^5*QL*QLd*LLd*LR + 11*
      nf^4*T^6*h^9*u^5*QL*QLd*LL*LRd + 11*nf^4*T^6*h^9*u^5*QL*QLd^2*QR + 11/2*
      nf^4*T^6*h^9*u^5*QL^2*QR*LL + 11*nf^4*T^6*h^9*u^5*QL^2*QLd*QRd + 11/6*
      nf^4*T^6*h^9*u^5*QL^3*LR + nf^4*T^7*h^9*u^5*LLd*LR^2*LRd + nf^4*T^7*h^9*
      u^5*LL*LR*LRd^2 + nf^4*T^7*h^9*u^5*LL*LLd^2*LR + nf^4*T^7*h^9*u^5*LL^2*
      LLd*LRd + 1/3*nf^4*T^7*h^9*u^5*QRd^3*LLd + 2*nf^4*T^7*h^9*u^5*QR*QRd*LLd
      *LR + 2*nf^4*T^7*h^9*u^5*QR*QRd*LL*LRd + 1/3*nf^4*T^7*h^9*u^5*QR^3*LL +
      nf^4*T^7*h^9*u^5*QLd*QRd^2*LRd + 2*nf^4*T^7*h^9*u^5*QLd*QR*LR*LRd + 2*
      nf^4*T^7*h^9*u^5*QLd*QR*LL*LLd + 2*nf^4*T^7*h^9*u^5*QLd*QR^2*QRd + nf^4*
      T^7*h^9*u^5*QLd^2*QRd*LLd + 1/3*nf^4*T^7*h^9*u^5*QLd^3*LRd + 2*nf^4*T^7*
      h^9*u^5*QL*QRd*LR*LRd + 2*nf^4*T^7*h^9*u^5*QL*QRd*LL*LLd + 2*nf^4*T^7*
      h^9*u^5*QL*QR*QRd^2 + nf^4*T^7*h^9*u^5*QL*QR^2*LR + 2*nf^4*T^7*h^9*u^5*
      QL*QLd*LLd*LR + 2*nf^4*T^7*h^9*u^5*QL*QLd*LL*LRd + 2*nf^4*T^7*h^9*u^5*QL
      *QLd^2*QR + nf^4*T^7*h^9*u^5*QL^2*QR*LL + 2*nf^4*T^7*h^9*u^5*QL^2*QLd*
      QRd + 1/3*nf^4*T^7*h^9*u^5*QL^3*LR - 1/4*nf^5*h^9*p*LLd^3*LR^4*LRd - 1/6
      *nf^5*h^9*p*LL*LLd^2*LR^3*LRd^2 - 1/4*nf^5*h^9*p*LL*LLd^4*LR^3 - 1/6*
      nf^5*h^9*p*LL^2*LLd*LR^2*LRd^3 - 1/6*nf^5*h^9*p*LL^2*LLd^3*LR^2*LRd - 1/
      4*nf^5*h^9*p*LL^3*LR*LRd^4 - 1/6*nf^5*h^9*p*LL^3*LLd^2*LR*LRd^2 - 1/4*
      nf^5*h^9*p*LL^4*LLd*LRd^3 - 1/6*nf^5*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 1/6*
      nf^5*h^9*p*QRd^3*LLd^3*LR^2 + 1/6*nf^5*h^9*p*QRd^3*LL*LLd^2*LR*LRd - 1/6
      *nf^5*h^9*p*QRd^3*LL^2*LLd^3 - 3/4*nf^5*h^9*p*QRd^6*LLd*LRd + 1/6*nf^5*
      h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 1/6*nf^5*h^9*p*QR*QRd*LL*LR^2*LRd^3 + 1/6*
      nf^5*h^9*p*QR*QRd*LL^2*LLd^3*LR + 1/6*nf^5*h^9*p*QR*QRd*LL^3*LLd^2*LRd
       - 5/2*nf^5*h^9*p*QR*QRd^4*LLd*LR*LRd - 3/4*nf^5*h^9*p*QR*QRd^4*LL*LRd^2
       - 5/4*nf^5*h^9*p*QR*QRd^4*LL*LLd^2 - 11/12*nf^5*h^9*p*QR^2*QRd^5*LLd -
      1/6*nf^5*h^9*p*QR^3*LL*LR^2*LRd^2 + 1/6*nf^5*h^9*p*QR^3*LL^2*LLd*LR*LRd
       + 1/6*nf^5*h^9*p*QR^3*LL^3*LRd^2 - 1/6*nf^5*h^9*p*QR^3*LL^3*LLd^2 - 3/4
      *nf^5*h^9*p*QR^4*QRd*LLd*LR^2 - 5/2*nf^5*h^9*p*QR^4*QRd*LL*LR*LRd - 5/4*
      nf^5*h^9*p*QR^4*QRd*LL^2*LLd - 11/12*nf^5*h^9*p*QR^5*QRd^2*LL - 3/4*nf^5
      *h^9*p*QR^6*LL*LR + 1/3*nf^5*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 1/6*nf^5*h^9*p
      *QLd*QRd^2*LL*LLd^3*LR - 3/4*nf^5*h^9*p*QLd*QRd^5*LRd^2 - 13/12*nf^5*h^9
      *p*QLd*QRd^5*LLd^2 + 2/3*nf^5*h^9*p*QLd*QR*LR^3*LRd^3 - 1/2*nf^5*h^9*p*
      QLd*QR*LL^2*LR*LRd^3 - 1/2*nf^5*h^9*p*QLd*QR*LL^3*LLd*LRd^2 + 2/3*nf^5*
      h^9*p*QLd*QR*LL^3*LLd^3 - 13/12*nf^5*h^9*p*QLd*QR^2*QRd^4*LRd - 3/4*nf^5
      *h^9*p*QLd*QR^4*LR^2*LRd - 3/2*nf^5*h^9*p*QLd*QR^4*LL*LLd*LR - 5/4*nf^5*
      h^9*p*QLd*QR^4*LL^2*LRd - 3/2*nf^5*h^9*p*QLd*QR^5*QRd*LR - 1/6*nf^5*h^9*
      p*QLd^2*QRd*LL*LR*LRd^3 + 1/3*nf^5*h^9*p*QLd^2*QRd*LL^2*LLd^3 - 17/12*
      nf^5*h^9*p*QLd^2*QRd^4*LLd*LRd - 3/4*nf^5*h^9*p*QLd^2*QR^5*LL - 1/6*nf^5
      *h^9*p*QLd^3*LR^2*LRd^3 + 1/6*nf^5*h^9*p*QLd^3*LL*LLd*LR*LRd^2 + 1/6*
      nf^5*h^9*p*QLd^3*LL^2*LRd^3 - 1/6*nf^5*h^9*p*QLd^3*LL^2*LLd^2*LRd - 1/3*
      nf^5*h^9*p*QLd^3*QRd^3*LRd^2 - 1/3*nf^5*h^9*p*QLd^3*QRd^3*LLd^2 - 1/3*
      nf^5*h^9*p*QLd^3*QR^2*QRd^2*LRd - 1/4*nf^5*h^9*p*QLd^3*QR^4*QRd - 17/12*
      nf^5*h^9*p*QLd^4*QRd^2*LLd*LRd - 3/2*nf^5*h^9*p*QLd^4*QR*LLd*LR*LRd - 5/
      4*nf^5*h^9*p*QLd^4*QR*LL*LRd^2 - 3/4*nf^5*h^9*p*QLd^4*QR*LL*LLd^2 - 3/4*
      nf^5*h^9*p*QLd^4*QR^2*QRd*LLd - 13/12*nf^5*h^9*p*QLd^5*QRd*LRd^2 - 3/4*
      nf^5*h^9*p*QLd^5*QRd*LLd^2 - 3/4*nf^5*h^9*p*QLd^5*QR^2*LRd - 3/4*nf^5*
      h^9*p*QLd^6*LLd*LRd + 2/3*nf^5*h^9*p*QL*QRd*LR^3*LRd^3 - 1/2*nf^5*h^9*p*
      QL*QRd*LLd^2*LR^3*LRd - 1/2*nf^5*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 2/3*nf^5*
      h^9*p*QL*QRd*LL^3*LLd^3 - 3/4*nf^5*h^9*p*QL*QRd^4*LR*LRd^2 - 5/4*nf^5*
      h^9*p*QL*QRd^4*LLd^2*LR - 3/2*nf^5*h^9*p*QL*QRd^4*LL*LLd*LRd - 3/2*nf^5*
      h^9*p*QL*QR*QRd^5*LRd + 1/3*nf^5*h^9*p*QL*QR^2*LR^3*LRd^2 - 1/6*nf^5*h^9
      *p*QL*QR^2*LL^3*LLd*LRd - 13/12*nf^5*h^9*p*QL*QR^4*QRd^2*LR - 3/4*nf^5*
      h^9*p*QL*QR^5*LR^2 - 13/12*nf^5*h^9*p*QL*QR^5*LL^2 + 1/6*nf^5*h^9*p*QL*
      QLd*LLd*LR^3*LRd^2 + 1/6*nf^5*h^9*p*QL*QLd*LL*LR^2*LRd^3 + 1/6*nf^5*h^9*
      p*QL*QLd*LL^2*LLd^3*LR + 1/6*nf^5*h^9*p*QL*QLd*LL^3*LLd^2*LRd - 5/2*nf^5
      *h^9*p*QL*QLd*QR*QRd^4*LLd - 5/2*nf^5*h^9*p*QL*QLd*QR^4*QRd*LL - 1/6*
      nf^5*h^9*p*QL*QLd^2*QR*QRd^3*LRd - 1/6*nf^5*h^9*p*QL*QLd^2*QR^3*QRd^2 -
      3/4*nf^5*h^9*p*QL*QLd^2*QR^4*LR - 1/6*nf^5*h^9*p*QL*QLd^3*QR*QRd^2*LLd
       - 5/4*nf^5*h^9*p*QL*QLd^4*LR*LRd^2 - 3/4*nf^5*h^9*p*QL*QLd^4*LLd^2*LR
       - 5/2*nf^5*h^9*p*QL*QLd^4*LL*LLd*LRd - 5/2*nf^5*h^9*p*QL*QLd^4*QR*QRd*
      LRd - 1/4*nf^5*h^9*p*QL*QLd^4*QR^3 - 3/2*nf^5*h^9*p*QL*QLd^5*QR*LLd - 3/
      4*nf^5*h^9*p*QL^2*QRd^5*LLd - 1/6*nf^5*h^9*p*QL^2*QR*LLd*LR^3*LRd + 1/3*
      nf^5*h^9*p*QL^2*QR*LL^3*LLd^2 - 17/12*nf^5*h^9*p*QL^2*QR^4*LL*LR - 3/4*
      nf^5*h^9*p*QL^2*QLd*QRd^4*LRd - 1/6*nf^5*h^9*p*QL^2*QLd*QR^2*QRd^3 - 1/6
      *nf^5*h^9*p*QL^2*QLd*QR^3*QRd*LR - 1/3*nf^5*h^9*p*QL^2*QLd^2*QRd^3*LLd
       - 1/3*nf^5*h^9*p*QL^2*QLd^2*QR^3*LL - 1/6*nf^5*h^9*p*QL^2*QLd^3*QR^2*
      QRd - 13/12*nf^5*h^9*p*QL^2*QLd^4*QRd*LLd - 11/12*nf^5*h^9*p*QL^2*QLd^5*
      LRd - 1/6*nf^5*h^9*p*QL^3*LR^3*LRd^2 + 1/6*nf^5*h^9*p*QL^3*LLd^2*LR^3 +
      1/6*nf^5*h^9*p*QL^3*LL*LLd*LR^2*LRd - 1/6*nf^5*h^9*p*QL^3*LL^2*LLd^2*LR
       - 1/4*nf^5*h^9*p*QL^3*QR*QRd^4 - 1/3*nf^5*h^9*p*QL^3*QR^2*QRd^2*LR - 1/
      3*nf^5*h^9*p*QL^3*QR^3*LR^2 - 1/3*nf^5*h^9*p*QL^3*QR^3*LL^2 - 1/6*nf^5*
      h^9*p*QL^3*QLd*QR^2*QRd*LL - 1/6*nf^5*h^9*p*QL^3*QLd^2*QR*QRd^2 - 5/4*
      nf^5*h^9*p*QL^4*QRd*LLd*LR^2 - 3/2*nf^5*h^9*p*QL^4*QRd*LL*LR*LRd - 3/4*
      nf^5*h^9*p*QL^4*QRd*LL^2*LLd - 3/4*nf^5*h^9*p*QL^4*QR*QRd^2*LL - 17/12*
      nf^5*h^9*p*QL^4*QR^2*LL*LR - 5/4*nf^5*h^9*p*QL^4*QLd*LR^2*LRd - 5/2*nf^5
      *h^9*p*QL^4*QLd*LL*LLd*LR - 3/4*nf^5*h^9*p*QL^4*QLd*LL^2*LRd - 1/4*nf^5*
      h^9*p*QL^4*QLd*QRd^3 - 5/2*nf^5*h^9*p*QL^4*QLd*QR*QRd*LR - 13/12*nf^5*
      h^9*p*QL^4*QLd^2*QR*LL - 3/4*nf^5*h^9*p*QL^5*QRd^2*LR - 13/12*nf^5*h^9*p
      *QL^5*QR*LR^2 - 3/4*nf^5*h^9*p*QL^5*QR*LL^2 - 3/2*nf^5*h^9*p*QL^5*QLd*
      QRd*LL - 11/12*nf^5*h^9*p*QL^5*QLd^2*LR - 3/4*nf^5*h^9*p*QL^6*LL*LR - 2*
      nf^5*h^9*p*G*QRd^3*LR*LRd^2 - 4/3*nf^5*h^9*p*G*QRd^3*LLd^2*LR - 4*nf^5*
      h^9*p*G*QR*QRd*LR^2*LRd^2 - 6*nf^5*h^9*p*G*QR*QRd*LLd^2*LR^2 - 6*nf^5*
      h^9*p*G*QR*QRd*LL^2*LRd^2 - 4*nf^5*h^9*p*G*QR*QRd*LL^2*LLd^2 - 2*nf^5*
      h^9*p*G*QR^3*LR^2*LRd - 4/3*nf^5*h^9*p*G*QR^3*LL^2*LRd - 4/3*nf^5*h^9*p*
      G*QR^3*QRd^3 - 6*nf^5*h^9*p*G*QLd*QRd^2*LL*LRd^2 - 4*nf^5*h^9*p*G*QLd*
      QRd^2*LL*LLd^2 - 6*nf^5*h^9*p*G*QLd*QR*LLd*LR^2*LRd - 4*nf^5*h^9*p*G*QLd
      *QR*LL*LR*LRd^2 - 6*nf^5*h^9*p*G*QLd*QR*LL*LLd^2*LR - 4*nf^5*h^9*p*G*QLd
      *QR*LL^2*LLd*LRd - 4*nf^5*h^9*p*G*QLd^2*QRd*LR*LRd^2 - 6*nf^5*h^9*p*G*
      QLd^2*QRd*LLd^2*LR - 4*nf^5*h^9*p*G*QLd^2*QR^3*QRd - 4/3*nf^5*h^9*p*G*
      QLd^3*LL*LRd^2 - 2*nf^5*h^9*p*G*QLd^3*LL*LLd^2 - 4*nf^5*h^9*p*G*QL*QRd*
      LLd*LR^2*LRd - 6*nf^5*h^9*p*G*QL*QRd*LL*LR*LRd^2 - 4*nf^5*h^9*p*G*QL*QRd
      *LL*LLd^2*LR - 6*nf^5*h^9*p*G*QL*QRd*LL^2*LLd*LRd - 6*nf^5*h^9*p*G*QL*
      QR^2*LLd*LR^2 - 4*nf^5*h^9*p*G*QL*QR^2*LL^2*LLd - 4*nf^5*h^9*p*G*QL*QLd*
      LR^2*LRd^2 - 6*nf^5*h^9*p*G*QL*QLd*LLd^2*LR^2 - 6*nf^5*h^9*p*G*QL*QLd*
      LL^2*LRd^2 - 4*nf^5*h^9*p*G*QL*QLd*LL^2*LLd^2 - 4*nf^5*h^9*p*G*QL*QLd*
      QR^2*QRd^2 - 4*nf^5*h^9*p*G*QL*QLd^3*QR^2 - 4*nf^5*h^9*p*G*QL^2*QR*LR^2*
      LRd - 6*nf^5*h^9*p*G*QL^2*QR*LL^2*LRd - 4*nf^5*h^9*p*G*QL^2*QR*QRd^3 - 4
      *nf^5*h^9*p*G*QL^2*QLd^2*QR*QRd - 4/3*nf^5*h^9*p*G*QL^3*LLd*LR^2 - 2*
      nf^5*h^9*p*G*QL^3*LL^2*LLd - 4*nf^5*h^9*p*G*QL^3*QLd*QRd^2 - 4/3*nf^5*
      h^9*p*G*QL^3*QLd^3 - 4*nf^5*h^9*p*W*LR^3*LRd^3 - 12*nf^5*h^9*p*W*LLd^2*
      LR^3*LRd - 12*nf^5*h^9*p*W*LL*LLd*LR^2*LRd^2 - 12*nf^5*h^9*p*W*LL*LLd^3*
      LR^2 - 12*nf^5*h^9*p*W*LL^2*LR*LRd^3 - 12*nf^5*h^9*p*W*LL^2*LLd^2*LR*LRd
       - 12*nf^5*h^9*p*W*LL^3*LLd*LRd^2 - 4*nf^5*h^9*p*W*LL^3*LLd^3 + 6*nf^5*
      h^9*p*W*QRd^3*LR*LRd^2 + 4*nf^5*h^9*p*W*QRd^3*LLd^2*LR + 18*nf^5*h^9*p*W
      *QRd^3*LL*LLd*LRd - 12*nf^5*h^9*p*W*QR*QRd*LR^2*LRd^2 - 18*nf^5*h^9*p*W*
      QR*QRd*LLd^2*LR^2 - 18*nf^5*h^9*p*W*QR*QRd*LL^2*LRd^2 - 12*nf^5*h^9*p*W*
      QR*QRd*LL^2*LLd^2 + 9*nf^5*h^9*p*W*QR*QRd^4*LRd + 6*nf^5*h^9*p*W*QR^3*
      LR^2*LRd + 18*nf^5*h^9*p*W*QR^3*LL*LLd*LR + 4*nf^5*h^9*p*W*QR^3*LL^2*LRd
       + 9*nf^5*h^9*p*W*QR^4*QRd*LR + 12*nf^5*h^9*p*W*QLd*QRd^2*LLd*LR*LRd -
      18*nf^5*h^9*p*W*QLd*QR*LLd*LR^2*LRd - 12*nf^5*h^9*p*W*QLd*QR*LL*LR*LRd^2
       - 18*nf^5*h^9*p*W*QLd*QR*LL*LLd^2*LR - 12*nf^5*h^9*p*W*QLd*QR*LL^2*LLd*
      LRd + 12*nf^5*h^9*p*W*QLd*QR*QRd^3*LLd + 9*nf^5*h^9*p*W*QLd*QR^4*LL + 12
      *nf^5*h^9*p*W*QLd^2*QRd*LL*LLd*LRd + 12*nf^5*h^9*p*W*QLd^2*QR*QRd^2*LRd
       + 18*nf^5*h^9*p*W*QLd^3*LLd*LR*LRd + 4*nf^5*h^9*p*W*QLd^3*LL*LRd^2 + 6*
      nf^5*h^9*p*W*QLd^3*LL*LLd^2 + 18*nf^5*h^9*p*W*QLd^3*QR*QRd*LLd + 9*nf^5*
      h^9*p*W*QLd^4*QR*LRd - 12*nf^5*h^9*p*W*QL*QRd*LLd*LR^2*LRd - 18*nf^5*h^9
      *p*W*QL*QRd*LL*LR*LRd^2 - 12*nf^5*h^9*p*W*QL*QRd*LL*LLd^2*LR - 18*nf^5*
      h^9*p*W*QL*QRd*LL^2*LLd*LRd + 9*nf^5*h^9*p*W*QL*QRd^4*LLd + 12*nf^5*h^9*
      p*W*QL*QR^2*LL*LR*LRd + 12*nf^5*h^9*p*W*QL*QR^3*QRd*LL - 12*nf^5*h^9*p*W
      *QL*QLd*LR^2*LRd^2 - 18*nf^5*h^9*p*W*QL*QLd*LLd^2*LR^2 - 18*nf^5*h^9*p*W
      *QL*QLd*LL^2*LRd^2 - 12*nf^5*h^9*p*W*QL*QLd*LL^2*LLd^2 + 18*nf^5*h^9*p*W
      *QL*QLd*QRd^3*LRd + 18*nf^5*h^9*p*W*QL*QLd*QR^3*LR + 12*nf^5*h^9*p*W*QL*
      QLd^2*QRd^2*LLd + 12*nf^5*h^9*p*W*QL*QLd^3*QRd*LRd + 9*nf^5*h^9*p*W*QL*
      QLd^4*LLd + 12*nf^5*h^9*p*W*QL^2*QR*LL*LLd*LR + 12*nf^5*h^9*p*W*QL^2*
      QR^2*QRd*LR + 12*nf^5*h^9*p*W*QL^2*QLd*QR^2*LL + 4*nf^5*h^9*p*W*QL^3*LLd
      *LR^2 + 18*nf^5*h^9*p*W*QL^3*LL*LR*LRd + 6*nf^5*h^9*p*W*QL^3*LL^2*LLd +
      18*nf^5*h^9*p*W*QL^3*QR*QRd*LL + 12*nf^5*h^9*p*W*QL^3*QLd*QR*LR + 9*nf^5
      *h^9*p*W*QL^4*QRd*LR + 9*nf^5*h^9*p*W*QL^4*QLd*LL - 4/3*nf^5*h^9*p*B*
      LR^3*LRd^3 - 4*nf^5*h^9*p*B*LLd^2*LR^3*LRd - 4*nf^5*h^9*p*B*LL*LLd*LR^2*
      LRd^2 - 4*nf^5*h^9*p*B*LL*LLd^3*LR^2 - 4*nf^5*h^9*p*B*LL^2*LR*LRd^3 - 4*
      nf^5*h^9*p*B*LL^2*LLd^2*LR*LRd - 4*nf^5*h^9*p*B*LL^3*LLd*LRd^2 - 4/3*
      nf^5*h^9*p*B*LL^3*LLd^3 + 2*nf^5*h^9*p*B*QRd^3*LR*LRd^2 + 4/3*nf^5*h^9*p
      *B*QRd^3*LLd^2*LR + 6*nf^5*h^9*p*B*QRd^3*LL*LLd*LRd - 4*nf^5*h^9*p*B*QR*
      QRd*LR^2*LRd^2 - 6*nf^5*h^9*p*B*QR*QRd*LLd^2*LR^2 - 6*nf^5*h^9*p*B*QR*
      QRd*LL^2*LRd^2 - 4*nf^5*h^9*p*B*QR*QRd*LL^2*LLd^2 + 3*nf^5*h^9*p*B*QR*
      QRd^4*LRd + 2*nf^5*h^9*p*B*QR^3*LR^2*LRd + 6*nf^5*h^9*p*B*QR^3*LL*LLd*LR
       + 4/3*nf^5*h^9*p*B*QR^3*LL^2*LRd + 3*nf^5*h^9*p*B*QR^4*QRd*LR + 4*nf^5*
      h^9*p*B*QLd*QRd^2*LLd*LR*LRd - 6*nf^5*h^9*p*B*QLd*QR*LLd*LR^2*LRd - 4*
      nf^5*h^9*p*B*QLd*QR*LL*LR*LRd^2 - 6*nf^5*h^9*p*B*QLd*QR*LL*LLd^2*LR - 4*
      nf^5*h^9*p*B*QLd*QR*LL^2*LLd*LRd + 4*nf^5*h^9*p*B*QLd*QR*QRd^3*LLd + 3*
      nf^5*h^9*p*B*QLd*QR^4*LL + 4*nf^5*h^9*p*B*QLd^2*QRd*LL*LLd*LRd + 4*nf^5*
      h^9*p*B*QLd^2*QR*QRd^2*LRd + 6*nf^5*h^9*p*B*QLd^3*LLd*LR*LRd + 4/3*nf^5*
      h^9*p*B*QLd^3*LL*LRd^2 + 2*nf^5*h^9*p*B*QLd^3*LL*LLd^2 + 6*nf^5*h^9*p*B*
      QLd^3*QR*QRd*LLd + 3*nf^5*h^9*p*B*QLd^4*QR*LRd - 4*nf^5*h^9*p*B*QL*QRd*
      LLd*LR^2*LRd - 6*nf^5*h^9*p*B*QL*QRd*LL*LR*LRd^2 - 4*nf^5*h^9*p*B*QL*QRd
      *LL*LLd^2*LR - 6*nf^5*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 3*nf^5*h^9*p*B*QL*
      QRd^4*LLd + 4*nf^5*h^9*p*B*QL*QR^2*LL*LR*LRd + 4*nf^5*h^9*p*B*QL*QR^3*
      QRd*LL - 4*nf^5*h^9*p*B*QL*QLd*LR^2*LRd^2 - 6*nf^5*h^9*p*B*QL*QLd*LLd^2*
      LR^2 - 6*nf^5*h^9*p*B*QL*QLd*LL^2*LRd^2 - 4*nf^5*h^9*p*B*QL*QLd*LL^2*
      LLd^2 + 6*nf^5*h^9*p*B*QL*QLd*QRd^3*LRd + 6*nf^5*h^9*p*B*QL*QLd*QR^3*LR
       + 4*nf^5*h^9*p*B*QL*QLd^2*QRd^2*LLd + 4*nf^5*h^9*p*B*QL*QLd^3*QRd*LRd
       + 3*nf^5*h^9*p*B*QL*QLd^4*LLd + 4*nf^5*h^9*p*B*QL^2*QR*LL*LLd*LR + 4*
      nf^5*h^9*p*B*QL^2*QR^2*QRd*LR + 4*nf^5*h^9*p*B*QL^2*QLd*QR^2*LL + 4/3*
      nf^5*h^9*p*B*QL^3*LLd*LR^2 + 6*nf^5*h^9*p*B*QL^3*LL*LR*LRd + 2*nf^5*h^9*
      p*B*QL^3*LL^2*LLd + 6*nf^5*h^9*p*B*QL^3*QR*QRd*LL + 4*nf^5*h^9*p*B*QL^3*
      QLd*QR*LR + 3*nf^5*h^9*p*B*QL^4*QRd*LR + 3*nf^5*h^9*p*B*QL^4*QLd*LL - 25/
      6*nf^5*h^9*p^3*LR^3*LRd^3 - 31/3*nf^5*h^9*p^3*LLd^2*LR^3*LRd - 25/2*nf^5
      *h^9*p^3*LL*LLd*LR^2*LRd^2 - 31/3*nf^5*h^9*p^3*LL*LLd^3*LR^2 - 31/3*nf^5
      *h^9*p^3*LL^2*LR*LRd^3 - 25/2*nf^5*h^9*p^3*LL^2*LLd^2*LR*LRd - 31/3*nf^5
      *h^9*p^3*LL^3*LLd*LRd^2 - 25/6*nf^5*h^9*p^3*LL^3*LLd^3 + 31/6*nf^5*h^9*
      p^3*QRd^3*LR*LRd^2 + 25/6*nf^5*h^9*p^3*QRd^3*LLd^2*LR + 31/2*nf^5*h^9*
      p^3*QRd^3*LL*LLd*LRd - 25/2*nf^5*h^9*p^3*QR*QRd*LR^2*LRd^2 - 31/2*nf^5*
      h^9*p^3*QR*QRd*LLd^2*LR^2 - 31/2*nf^5*h^9*p^3*QR*QRd*LL^2*LRd^2 - 25/2*
      nf^5*h^9*p^3*QR*QRd*LL^2*LLd^2 + 31/4*nf^5*h^9*p^3*QR*QRd^4*LRd + 31/6*
      nf^5*h^9*p^3*QR^3*LR^2*LRd + 31/2*nf^5*h^9*p^3*QR^3*LL*LLd*LR + 25/6*
      nf^5*h^9*p^3*QR^3*LL^2*LRd + 31/4*nf^5*h^9*p^3*QR^4*QRd*LR + 25/2*nf^5*
      h^9*p^3*QLd*QRd^2*LLd*LR*LRd - 31/2*nf^5*h^9*p^3*QLd*QR*LLd*LR^2*LRd -
      25/2*nf^5*h^9*p^3*QLd*QR*LL*LR*LRd^2 - 31/2*nf^5*h^9*p^3*QLd*QR*LL*LLd^2
      *LR - 25/2*nf^5*h^9*p^3*QLd*QR*LL^2*LLd*LRd + 25/2*nf^5*h^9*p^3*QLd*QR*
      QRd^3*LLd + 31/4*nf^5*h^9*p^3*QLd*QR^4*LL + 25/2*nf^5*h^9*p^3*QLd^2*QRd*
      LL*LLd*LRd + 25/2*nf^5*h^9*p^3*QLd^2*QR*QRd^2*LRd + 31/2*nf^5*h^9*p^3*
      QLd^3*LLd*LR*LRd + 25/6*nf^5*h^9*p^3*QLd^3*LL*LRd^2 + 31/6*nf^5*h^9*p^3*
      QLd^3*LL*LLd^2 + 31/2*nf^5*h^9*p^3*QLd^3*QR*QRd*LLd + 31/4*nf^5*h^9*p^3*
      QLd^4*QR*LRd - 25/2*nf^5*h^9*p^3*QL*QRd*LLd*LR^2*LRd - 31/2*nf^5*h^9*p^3
      *QL*QRd*LL*LR*LRd^2 - 25/2*nf^5*h^9*p^3*QL*QRd*LL*LLd^2*LR - 31/2*nf^5*
      h^9*p^3*QL*QRd*LL^2*LLd*LRd + 31/4*nf^5*h^9*p^3*QL*QRd^4*LLd + 25/2*nf^5
      *h^9*p^3*QL*QR^2*LL*LR*LRd + 25/2*nf^5*h^9*p^3*QL*QR^3*QRd*LL - 25/2*
      nf^5*h^9*p^3*QL*QLd*LR^2*LRd^2 - 31/2*nf^5*h^9*p^3*QL*QLd*LLd^2*LR^2 -
      31/2*nf^5*h^9*p^3*QL*QLd*LL^2*LRd^2 - 25/2*nf^5*h^9*p^3*QL*QLd*LL^2*
      LLd^2 + 31/2*nf^5*h^9*p^3*QL*QLd*QRd^3*LRd + 31/2*nf^5*h^9*p^3*QL*QLd*
      QR^3*LR + 25/2*nf^5*h^9*p^3*QL*QLd^2*QRd^2*LLd + 25/2*nf^5*h^9*p^3*QL*
      QLd^3*QRd*LRd + 31/4*nf^5*h^9*p^3*QL*QLd^4*LLd + 25/2*nf^5*h^9*p^3*QL^2*
      QR*LL*LLd*LR + 25/2*nf^5*h^9*p^3*QL^2*QR^2*QRd*LR + 25/2*nf^5*h^9*p^3*
      QL^2*QLd*QR^2*LL + 25/6*nf^5*h^9*p^3*QL^3*LLd*LR^2 + 31/2*nf^5*h^9*p^3*
      QL^3*LL*LR*LRd + 31/6*nf^5*h^9*p^3*QL^3*LL^2*LLd + 31/2*nf^5*h^9*p^3*
      QL^3*QR*QRd*LL + 25/2*nf^5*h^9*p^3*QL^3*QLd*QR*LR + 31/4*nf^5*h^9*p^3*
      QL^4*QRd*LR + 31/4*nf^5*h^9*p^3*QL^4*QLd*LL - 1/12*nf^5*h^9*u*LLd*LR^4*
      LRd^3 - 5/12*nf^5*h^9*u*LLd^3*LR^4*LRd - 1/12*nf^5*h^9*u*LL*LR^3*LRd^4
       - 1/6*nf^5*h^9*u*LL*LLd^2*LR^3*LRd^2 - 5/12*nf^5*h^9*u*LL*LLd^4*LR^3 -
      1/6*nf^5*h^9*u*LL^2*LLd*LR^2*LRd^3 - 1/6*nf^5*h^9*u*LL^2*LLd^3*LR^2*LRd
       - 5/12*nf^5*h^9*u*LL^3*LR*LRd^4 - 1/6*nf^5*h^9*u*LL^3*LLd^2*LR*LRd^2 -
      1/12*nf^5*h^9*u*LL^3*LLd^4*LR - 5/12*nf^5*h^9*u*LL^4*LLd*LRd^3 - 1/12*
      nf^5*h^9*u*LL^4*LLd^3*LRd - 1/6*nf^5*h^9*u*QRd^3*LLd*LR^2*LRd^2 + 1/18*
      nf^5*h^9*u*QRd^3*LLd^3*LR^2 - 1/6*nf^5*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 1/9*
      nf^5*h^9*u*QRd^3*LL^2*LLd^3 - 1/3*nf^5*h^9*u*QRd^6*LLd*LRd - 1/3*nf^5*
      h^9*u*QR*QRd*LLd^3*LR^3 - 1/3*nf^5*h^9*u*QR*QRd*LL^3*LRd^3 - nf^5*h^9*u*
      QR*QRd^4*LLd*LR*LRd - 1/2*nf^5*h^9*u*QR*QRd^4*LL*LRd^2 - 1/2*nf^5*h^9*u*
      QR*QRd^4*LL*LLd^2 - 1/3*nf^5*h^9*u*QR^2*QRd^5*LLd - 1/6*nf^5*h^9*u*QR^3*
      LL*LR^2*LRd^2 - 1/6*nf^5*h^9*u*QR^3*LL*LLd^2*LR^2 + 1/18*nf^5*h^9*u*QR^3
      *LL^3*LRd^2 - 1/9*nf^5*h^9*u*QR^3*LL^3*LLd^2 - 1/2*nf^5*h^9*u*QR^4*QRd*
      LLd*LR^2 - nf^5*h^9*u*QR^4*QRd*LL*LR*LRd - 1/2*nf^5*h^9*u*QR^4*QRd*LL^2*
      LLd - 1/3*nf^5*h^9*u*QR^5*QRd^2*LL - 1/3*nf^5*h^9*u*QR^6*LL*LR + 1/6*
      nf^5*h^9*u*QLd*QRd^2*LR^2*LRd^3 - 1/3*nf^5*h^9*u*QLd*QRd^5*LRd^2 - 1/3*
      nf^5*h^9*u*QLd*QRd^5*LLd^2 + 1/6*nf^5*h^9*u*QLd*QR*LR^3*LRd^3 - 1/6*nf^5
      *h^9*u*QLd*QR*LLd^2*LR^3*LRd - 1/6*nf^5*h^9*u*QLd*QR*LL*LLd^3*LR^2 - 1/3
      *nf^5*h^9*u*QLd*QR*LL^2*LR*LRd^3 - 1/3*nf^5*h^9*u*QLd*QR*LL^3*LLd*LRd^2
       + 1/6*nf^5*h^9*u*QLd*QR*LL^3*LLd^3 - 1/2*nf^5*h^9*u*QLd*QR^2*QRd^4*LRd
       - 1/2*nf^5*h^9*u*QLd*QR^4*LR^2*LRd - nf^5*h^9*u*QLd*QR^4*LL*LLd*LR - 1/
      2*nf^5*h^9*u*QLd*QR^4*LL^2*LRd - 1/12*nf^5*h^9*u*QLd*QR^4*QRd^3 - 5/6*
      nf^5*h^9*u*QLd*QR^5*QRd*LR + 1/6*nf^5*h^9*u*QLd^2*QRd*LL^2*LLd^3 - 1/2*
      nf^5*h^9*u*QLd^2*QRd^4*LLd*LRd - 1/2*nf^5*h^9*u*QLd^2*QR^5*LL - 1/9*nf^5
      *h^9*u*QLd^3*LR^2*LRd^3 - 1/6*nf^5*h^9*u*QLd^3*LLd^2*LR^2*LRd + 1/18*
      nf^5*h^9*u*QLd^3*LL^2*LRd^3 - 1/6*nf^5*h^9*u*QLd^3*LL^2*LLd^2*LRd - 1/18
      *nf^5*h^9*u*QLd^3*QRd^3*LRd^2 - 1/18*nf^5*h^9*u*QLd^3*QRd^3*LLd^2 - 1/6*
      nf^5*h^9*u*QLd^3*QR^2*QRd^2*LRd - 5/12*nf^5*h^9*u*QLd^3*QR^4*QRd - 1/2*
      nf^5*h^9*u*QLd^4*QRd^2*LLd*LRd - nf^5*h^9*u*QLd^4*QR*LLd*LR*LRd - 1/2*
      nf^5*h^9*u*QLd^4*QR*LL*LRd^2 - 1/2*nf^5*h^9*u*QLd^4*QR*LL*LLd^2 - 2/3*
      nf^5*h^9*u*QLd^4*QR^2*QRd*LLd - 1/3*nf^5*h^9*u*QLd^5*QRd*LRd^2 - 1/3*
      nf^5*h^9*u*QLd^5*QRd*LLd^2 - 1/2*nf^5*h^9*u*QLd^5*QR^2*LRd - 1/3*nf^5*
      h^9*u*QLd^6*LLd*LRd + 1/6*nf^5*h^9*u*QL*QRd*LR^3*LRd^3 - 1/3*nf^5*h^9*u*
      QL*QRd*LLd^2*LR^3*LRd - 1/3*nf^5*h^9*u*QL*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*
      h^9*u*QL*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 1/6*
      nf^5*h^9*u*QL*QRd*LL^3*LLd^3 - 1/2*nf^5*h^9*u*QL*QRd^4*LR*LRd^2 - 1/2*
      nf^5*h^9*u*QL*QRd^4*LLd^2*LR - nf^5*h^9*u*QL*QRd^4*LL*LLd*LRd - 5/6*nf^5
      *h^9*u*QL*QR*QRd^5*LRd + 1/6*nf^5*h^9*u*QL*QR^2*LR^3*LRd^2 - 1/12*nf^5*
      h^9*u*QL*QR^3*QRd^4 - 1/2*nf^5*h^9*u*QL*QR^4*QRd^2*LR - 1/3*nf^5*h^9*u*
      QL*QR^5*LR^2 - 1/3*nf^5*h^9*u*QL*QR^5*LL^2 - 1/3*nf^5*h^9*u*QL*QLd*LLd^3
      *LR^3 - 1/3*nf^5*h^9*u*QL*QLd*LL^3*LRd^3 - nf^5*h^9*u*QL*QLd*QR*QRd^4*
      LLd - nf^5*h^9*u*QL*QLd*QR^4*QRd*LL - 1/6*nf^5*h^9*u*QL*QLd^2*QR^3*QRd^2
       - 2/3*nf^5*h^9*u*QL*QLd^2*QR^4*LR - 1/2*nf^5*h^9*u*QL*QLd^4*LR*LRd^2 -
      1/2*nf^5*h^9*u*QL*QLd^4*LLd^2*LR - nf^5*h^9*u*QL*QLd^4*LL*LLd*LRd - nf^5
      *h^9*u*QL*QLd^4*QR*QRd*LRd - 5/12*nf^5*h^9*u*QL*QLd^4*QR^3 - 5/6*nf^5*
      h^9*u*QL*QLd^5*QR*LLd - 1/2*nf^5*h^9*u*QL^2*QRd^5*LLd + 1/6*nf^5*h^9*u*
      QL^2*QR*LL^3*LLd^2 - 1/2*nf^5*h^9*u*QL^2*QR^4*LL*LR - 2/3*nf^5*h^9*u*
      QL^2*QLd*QRd^4*LRd - 1/6*nf^5*h^9*u*QL^2*QLd*QR^2*QRd^3 - 1/6*nf^5*h^9*u
      *QL^2*QLd^2*QRd^3*LLd - 1/6*nf^5*h^9*u*QL^2*QLd^2*QR^3*LL - 1/6*nf^5*h^9
      *u*QL^2*QLd^3*QR^2*QRd - 1/2*nf^5*h^9*u*QL^2*QLd^4*QRd*LLd - 1/3*nf^5*
      h^9*u*QL^2*QLd^5*LRd - 1/9*nf^5*h^9*u*QL^3*LR^3*LRd^2 + 1/18*nf^5*h^9*u*
      QL^3*LLd^2*LR^3 - 1/6*nf^5*h^9*u*QL^3*LL^2*LR*LRd^2 - 1/6*nf^5*h^9*u*
      QL^3*LL^2*LLd^2*LR - 5/12*nf^5*h^9*u*QL^3*QR*QRd^4 - 1/6*nf^5*h^9*u*QL^3
      *QR^2*QRd^2*LR - 1/18*nf^5*h^9*u*QL^3*QR^3*LR^2 - 1/18*nf^5*h^9*u*QL^3*
      QR^3*LL^2 - 1/6*nf^5*h^9*u*QL^3*QLd^2*QR*QRd^2 - 1/12*nf^5*h^9*u*QL^3*
      QLd^4*QR - 1/2*nf^5*h^9*u*QL^4*QRd*LLd*LR^2 - nf^5*h^9*u*QL^4*QRd*LL*LR*
      LRd - 1/2*nf^5*h^9*u*QL^4*QRd*LL^2*LLd - 2/3*nf^5*h^9*u*QL^4*QR*QRd^2*LL
       - 1/2*nf^5*h^9*u*QL^4*QR^2*LL*LR - 1/2*nf^5*h^9*u*QL^4*QLd*LR^2*LRd -
      nf^5*h^9*u*QL^4*QLd*LL*LLd*LR - 1/2*nf^5*h^9*u*QL^4*QLd*LL^2*LRd - 5/12*
      nf^5*h^9*u*QL^4*QLd*QRd^3 - nf^5*h^9*u*QL^4*QLd*QR*QRd*LR - 1/2*nf^5*h^9
      *u*QL^4*QLd^2*QR*LL - 1/12*nf^5*h^9*u*QL^4*QLd^3*QRd - 1/2*nf^5*h^9*u*
      QL^5*QRd^2*LR - 1/3*nf^5*h^9*u*QL^5*QR*LR^2 - 1/3*nf^5*h^9*u*QL^5*QR*
      LL^2 - 5/6*nf^5*h^9*u*QL^5*QLd*QRd*LL - 1/3*nf^5*h^9*u*QL^5*QLd^2*LR - 1/
      3*nf^5*h^9*u*QL^6*LL*LR - 2*nf^5*h^9*u*G*QRd^3*LR*LRd^2 - nf^5*h^9*u*G*
      QRd^3*LLd^2*LR - 3*nf^5*h^9*u*G*QR*QRd*LR^2*LRd^2 - 6*nf^5*h^9*u*G*QR*
      QRd*LLd^2*LR^2 - 6*nf^5*h^9*u*G*QR*QRd*LL^2*LRd^2 - 3*nf^5*h^9*u*G*QR*
      QRd*LL^2*LLd^2 - 2*nf^5*h^9*u*G*QR^3*LR^2*LRd - nf^5*h^9*u*G*QR^3*LL^2*
      LRd - nf^5*h^9*u*G*QR^3*QRd^3 - 6*nf^5*h^9*u*G*QLd*QRd^2*LL*LRd^2 - 3*
      nf^5*h^9*u*G*QLd*QRd^2*LL*LLd^2 - 6*nf^5*h^9*u*G*QLd*QR*LLd*LR^2*LRd - 3
      *nf^5*h^9*u*G*QLd*QR*LL*LR*LRd^2 - 6*nf^5*h^9*u*G*QLd*QR*LL*LLd^2*LR - 3
      *nf^5*h^9*u*G*QLd*QR*LL^2*LLd*LRd - 3*nf^5*h^9*u*G*QLd^2*QRd*LR*LRd^2 -
      6*nf^5*h^9*u*G*QLd^2*QRd*LLd^2*LR - 4*nf^5*h^9*u*G*QLd^2*QR^3*QRd - nf^5
      *h^9*u*G*QLd^3*LL*LRd^2 - 2*nf^5*h^9*u*G*QLd^3*LL*LLd^2 - 3*nf^5*h^9*u*G
      *QL*QRd*LLd*LR^2*LRd - 6*nf^5*h^9*u*G*QL*QRd*LL*LR*LRd^2 - 3*nf^5*h^9*u*
      G*QL*QRd*LL*LLd^2*LR - 6*nf^5*h^9*u*G*QL*QRd*LL^2*LLd*LRd - 6*nf^5*h^9*u
      *G*QL*QR^2*LLd*LR^2 - 3*nf^5*h^9*u*G*QL*QR^2*LL^2*LLd - 3*nf^5*h^9*u*G*
      QL*QLd*LR^2*LRd^2 - 6*nf^5*h^9*u*G*QL*QLd*LLd^2*LR^2 - 6*nf^5*h^9*u*G*QL
      *QLd*LL^2*LRd^2 - 3*nf^5*h^9*u*G*QL*QLd*LL^2*LLd^2 - 3*nf^5*h^9*u*G*QL*
      QLd*QR^2*QRd^2 - 4*nf^5*h^9*u*G*QL*QLd^3*QR^2 - 3*nf^5*h^9*u*G*QL^2*QR*
      LR^2*LRd - 6*nf^5*h^9*u*G*QL^2*QR*LL^2*LRd - 4*nf^5*h^9*u*G*QL^2*QR*
      QRd^3 - 3*nf^5*h^9*u*G*QL^2*QLd^2*QR*QRd - nf^5*h^9*u*G*QL^3*LLd*LR^2 -
      2*nf^5*h^9*u*G*QL^3*LL^2*LLd - 4*nf^5*h^9*u*G*QL^3*QLd*QRd^2 - nf^5*h^9*
      u*G*QL^3*QLd^3 - 7/3*nf^5*h^9*u*W*LR^3*LRd^3 - 28/3*nf^5*h^9*u*W*LLd^2*
      LR^3*LRd - 7*nf^5*h^9*u*W*LL*LLd*LR^2*LRd^2 - 28/3*nf^5*h^9*u*W*LL*LLd^3
      *LR^2 - 28/3*nf^5*h^9*u*W*LL^2*LR*LRd^3 - 7*nf^5*h^9*u*W*LL^2*LLd^2*LR*
      LRd - 28/3*nf^5*h^9*u*W*LL^3*LLd*LRd^2 - 7/3*nf^5*h^9*u*W*LL^3*LLd^3 +
      14/3*nf^5*h^9*u*W*QRd^3*LR*LRd^2 + 7/3*nf^5*h^9*u*W*QRd^3*LLd^2*LR + 14*
      nf^5*h^9*u*W*QRd^3*LL*LLd*LRd - 7*nf^5*h^9*u*W*QR*QRd*LR^2*LRd^2 - 14*
      nf^5*h^9*u*W*QR*QRd*LLd^2*LR^2 - 14*nf^5*h^9*u*W*QR*QRd*LL^2*LRd^2 - 7*
      nf^5*h^9*u*W*QR*QRd*LL^2*LLd^2 + 7*nf^5*h^9*u*W*QR*QRd^4*LRd + 14/3*nf^5
      *h^9*u*W*QR^3*LR^2*LRd + 14*nf^5*h^9*u*W*QR^3*LL*LLd*LR + 7/3*nf^5*h^9*u
      *W*QR^3*LL^2*LRd + 7*nf^5*h^9*u*W*QR^4*QRd*LR + 7*nf^5*h^9*u*W*QLd*QRd^2
      *LLd*LR*LRd - 14*nf^5*h^9*u*W*QLd*QR*LLd*LR^2*LRd - 7*nf^5*h^9*u*W*QLd*
      QR*LL*LR*LRd^2 - 14*nf^5*h^9*u*W*QLd*QR*LL*LLd^2*LR - 7*nf^5*h^9*u*W*QLd
      *QR*LL^2*LLd*LRd + 7*nf^5*h^9*u*W*QLd*QR*QRd^3*LLd + 7*nf^5*h^9*u*W*QLd*
      QR^4*LL + 7*nf^5*h^9*u*W*QLd^2*QRd*LL*LLd*LRd + 7*nf^5*h^9*u*W*QLd^2*QR*
      QRd^2*LRd + 14*nf^5*h^9*u*W*QLd^3*LLd*LR*LRd + 7/3*nf^5*h^9*u*W*QLd^3*LL
      *LRd^2 + 14/3*nf^5*h^9*u*W*QLd^3*LL*LLd^2 + 14*nf^5*h^9*u*W*QLd^3*QR*QRd
      *LLd + 7*nf^5*h^9*u*W*QLd^4*QR*LRd - 7*nf^5*h^9*u*W*QL*QRd*LLd*LR^2*LRd
       - 14*nf^5*h^9*u*W*QL*QRd*LL*LR*LRd^2 - 7*nf^5*h^9*u*W*QL*QRd*LL*LLd^2*
      LR - 14*nf^5*h^9*u*W*QL*QRd*LL^2*LLd*LRd + 7*nf^5*h^9*u*W*QL*QRd^4*LLd
       + 7*nf^5*h^9*u*W*QL*QR^2*LL*LR*LRd + 7*nf^5*h^9*u*W*QL*QR^3*QRd*LL - 7*
      nf^5*h^9*u*W*QL*QLd*LR^2*LRd^2 - 14*nf^5*h^9*u*W*QL*QLd*LLd^2*LR^2 - 14*
      nf^5*h^9*u*W*QL*QLd*LL^2*LRd^2 - 7*nf^5*h^9*u*W*QL*QLd*LL^2*LLd^2 + 14*
      nf^5*h^9*u*W*QL*QLd*QRd^3*LRd + 14*nf^5*h^9*u*W*QL*QLd*QR^3*LR + 7*nf^5*
      h^9*u*W*QL*QLd^2*QRd^2*LLd + 7*nf^5*h^9*u*W*QL*QLd^3*QRd*LRd + 7*nf^5*
      h^9*u*W*QL*QLd^4*LLd + 7*nf^5*h^9*u*W*QL^2*QR*LL*LLd*LR + 7*nf^5*h^9*u*W
      *QL^2*QR^2*QRd*LR + 7*nf^5*h^9*u*W*QL^2*QLd*QR^2*LL + 7/3*nf^5*h^9*u*W*
      QL^3*LLd*LR^2 + 14*nf^5*h^9*u*W*QL^3*LL*LR*LRd + 14/3*nf^5*h^9*u*W*QL^3*
      LL^2*LLd + 14*nf^5*h^9*u*W*QL^3*QR*QRd*LL + 7*nf^5*h^9*u*W*QL^3*QLd*QR*
      LR + 7*nf^5*h^9*u*W*QL^4*QRd*LR + 7*nf^5*h^9*u*W*QL^4*QLd*LL - nf^5*h^9*
      u*B*LR^3*LRd^3 - 4*nf^5*h^9*u*B*LLd^2*LR^3*LRd - 3*nf^5*h^9*u*B*LL*LLd*
      LR^2*LRd^2 - 4*nf^5*h^9*u*B*LL*LLd^3*LR^2 - 4*nf^5*h^9*u*B*LL^2*LR*LRd^3
       - 3*nf^5*h^9*u*B*LL^2*LLd^2*LR*LRd - 4*nf^5*h^9*u*B*LL^3*LLd*LRd^2 -
      nf^5*h^9*u*B*LL^3*LLd^3 + 2*nf^5*h^9*u*B*QRd^3*LR*LRd^2 + nf^5*h^9*u*B*
      QRd^3*LLd^2*LR + 6*nf^5*h^9*u*B*QRd^3*LL*LLd*LRd - 3*nf^5*h^9*u*B*QR*QRd
      *LR^2*LRd^2 - 6*nf^5*h^9*u*B*QR*QRd*LLd^2*LR^2 - 6*nf^5*h^9*u*B*QR*QRd*
      LL^2*LRd^2 - 3*nf^5*h^9*u*B*QR*QRd*LL^2*LLd^2 + 3*nf^5*h^9*u*B*QR*QRd^4*
      LRd + 2*nf^5*h^9*u*B*QR^3*LR^2*LRd + 6*nf^5*h^9*u*B*QR^3*LL*LLd*LR +
      nf^5*h^9*u*B*QR^3*LL^2*LRd + 3*nf^5*h^9*u*B*QR^4*QRd*LR + 3*nf^5*h^9*u*B
      *QLd*QRd^2*LLd*LR*LRd - 6*nf^5*h^9*u*B*QLd*QR*LLd*LR^2*LRd - 3*nf^5*h^9*
      u*B*QLd*QR*LL*LR*LRd^2 - 6*nf^5*h^9*u*B*QLd*QR*LL*LLd^2*LR - 3*nf^5*h^9*
      u*B*QLd*QR*LL^2*LLd*LRd + 3*nf^5*h^9*u*B*QLd*QR*QRd^3*LLd + 3*nf^5*h^9*u
      *B*QLd*QR^4*LL + 3*nf^5*h^9*u*B*QLd^2*QRd*LL*LLd*LRd + 3*nf^5*h^9*u*B*
      QLd^2*QR*QRd^2*LRd + 6*nf^5*h^9*u*B*QLd^3*LLd*LR*LRd + nf^5*h^9*u*B*
      QLd^3*LL*LRd^2 + 2*nf^5*h^9*u*B*QLd^3*LL*LLd^2 + 6*nf^5*h^9*u*B*QLd^3*QR
      *QRd*LLd + 3*nf^5*h^9*u*B*QLd^4*QR*LRd - 3*nf^5*h^9*u*B*QL*QRd*LLd*LR^2*
      LRd - 6*nf^5*h^9*u*B*QL*QRd*LL*LR*LRd^2 - 3*nf^5*h^9*u*B*QL*QRd*LL*LLd^2
      *LR - 6*nf^5*h^9*u*B*QL*QRd*LL^2*LLd*LRd + 3*nf^5*h^9*u*B*QL*QRd^4*LLd
       + 3*nf^5*h^9*u*B*QL*QR^2*LL*LR*LRd + 3*nf^5*h^9*u*B*QL*QR^3*QRd*LL - 3*
      nf^5*h^9*u*B*QL*QLd*LR^2*LRd^2 - 6*nf^5*h^9*u*B*QL*QLd*LLd^2*LR^2 - 6*
      nf^5*h^9*u*B*QL*QLd*LL^2*LRd^2 - 3*nf^5*h^9*u*B*QL*QLd*LL^2*LLd^2 + 6*
      nf^5*h^9*u*B*QL*QLd*QRd^3*LRd + 6*nf^5*h^9*u*B*QL*QLd*QR^3*LR + 3*nf^5*
      h^9*u*B*QL*QLd^2*QRd^2*LLd + 3*nf^5*h^9*u*B*QL*QLd^3*QRd*LRd + 3*nf^5*
      h^9*u*B*QL*QLd^4*LLd + 3*nf^5*h^9*u*B*QL^2*QR*LL*LLd*LR + 3*nf^5*h^9*u*B
      *QL^2*QR^2*QRd*LR + 3*nf^5*h^9*u*B*QL^2*QLd*QR^2*LL + nf^5*h^9*u*B*QL^3*
      LLd*LR^2 + 6*nf^5*h^9*u*B*QL^3*LL*LR*LRd + 2*nf^5*h^9*u*B*QL^3*LL^2*LLd
       + 6*nf^5*h^9*u*B*QL^3*QR*QRd*LL + 3*nf^5*h^9*u*B*QL^3*QLd*QR*LR + 3*
      nf^5*h^9*u*B*QL^4*QRd*LR + 3*nf^5*h^9*u*B*QL^4*QLd*LL - 31/2*nf^5*h^9*u*
      p^2*LR^3*LRd^3 - 39*nf^5*h^9*u*p^2*LLd^2*LR^3*LRd - 93/2*nf^5*h^9*u*p^2*
      LL*LLd*LR^2*LRd^2 - 39*nf^5*h^9*u*p^2*LL*LLd^3*LR^2 - 39*nf^5*h^9*u*p^2*
      LL^2*LR*LRd^3 - 93/2*nf^5*h^9*u*p^2*LL^2*LLd^2*LR*LRd - 39*nf^5*h^9*u*
      p^2*LL^3*LLd*LRd^2 - 31/2*nf^5*h^9*u*p^2*LL^3*LLd^3 + 39/2*nf^5*h^9*u*
      p^2*QRd^3*LR*LRd^2 + 31/2*nf^5*h^9*u*p^2*QRd^3*LLd^2*LR + 117/2*nf^5*h^9
      *u*p^2*QRd^3*LL*LLd*LRd - 93/2*nf^5*h^9*u*p^2*QR*QRd*LR^2*LRd^2 - 117/2*
      nf^5*h^9*u*p^2*QR*QRd*LLd^2*LR^2 - 117/2*nf^5*h^9*u*p^2*QR*QRd*LL^2*
      LRd^2 - 93/2*nf^5*h^9*u*p^2*QR*QRd*LL^2*LLd^2 + 117/4*nf^5*h^9*u*p^2*QR*
      QRd^4*LRd + 39/2*nf^5*h^9*u*p^2*QR^3*LR^2*LRd + 117/2*nf^5*h^9*u*p^2*
      QR^3*LL*LLd*LR + 31/2*nf^5*h^9*u*p^2*QR^3*LL^2*LRd + 117/4*nf^5*h^9*u*
      p^2*QR^4*QRd*LR + 93/2*nf^5*h^9*u*p^2*QLd*QRd^2*LLd*LR*LRd - 117/2*nf^5*
      h^9*u*p^2*QLd*QR*LLd*LR^2*LRd - 93/2*nf^5*h^9*u*p^2*QLd*QR*LL*LR*LRd^2
       - 117/2*nf^5*h^9*u*p^2*QLd*QR*LL*LLd^2*LR - 93/2*nf^5*h^9*u*p^2*QLd*QR*
      LL^2*LLd*LRd + 93/2*nf^5*h^9*u*p^2*QLd*QR*QRd^3*LLd + 117/4*nf^5*h^9*u*
      p^2*QLd*QR^4*LL + 93/2*nf^5*h^9*u*p^2*QLd^2*QRd*LL*LLd*LRd + 93/2*nf^5*
      h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 117/2*nf^5*h^9*u*p^2*QLd^3*LLd*LR*LRd +
      31/2*nf^5*h^9*u*p^2*QLd^3*LL*LRd^2 + 39/2*nf^5*h^9*u*p^2*QLd^3*LL*LLd^2
       + 117/2*nf^5*h^9*u*p^2*QLd^3*QR*QRd*LLd + 117/4*nf^5*h^9*u*p^2*QLd^4*QR
      *LRd - 93/2*nf^5*h^9*u*p^2*QL*QRd*LLd*LR^2*LRd - 117/2*nf^5*h^9*u*p^2*QL
      *QRd*LL*LR*LRd^2 - 93/2*nf^5*h^9*u*p^2*QL*QRd*LL*LLd^2*LR - 117/2*nf^5*
      h^9*u*p^2*QL*QRd*LL^2*LLd*LRd + 117/4*nf^5*h^9*u*p^2*QL*QRd^4*LLd + 93/2
      *nf^5*h^9*u*p^2*QL*QR^2*LL*LR*LRd + 93/2*nf^5*h^9*u*p^2*QL*QR^3*QRd*LL
       - 93/2*nf^5*h^9*u*p^2*QL*QLd*LR^2*LRd^2 - 117/2*nf^5*h^9*u*p^2*QL*QLd*
      LLd^2*LR^2 - 117/2*nf^5*h^9*u*p^2*QL*QLd*LL^2*LRd^2 - 93/2*nf^5*h^9*u*
      p^2*QL*QLd*LL^2*LLd^2 + 117/2*nf^5*h^9*u*p^2*QL*QLd*QRd^3*LRd + 117/2*
      nf^5*h^9*u*p^2*QL*QLd*QR^3*LR + 93/2*nf^5*h^9*u*p^2*QL*QLd^2*QRd^2*LLd
       + 93/2*nf^5*h^9*u*p^2*QL*QLd^3*QRd*LRd + 117/4*nf^5*h^9*u*p^2*QL*QLd^4*
      LLd + 93/2*nf^5*h^9*u*p^2*QL^2*QR*LL*LLd*LR + 93/2*nf^5*h^9*u*p^2*QL^2*
      QR^2*QRd*LR + 93/2*nf^5*h^9*u*p^2*QL^2*QLd*QR^2*LL + 31/2*nf^5*h^9*u*p^2
      *QL^3*LLd*LR^2 + 117/2*nf^5*h^9*u*p^2*QL^3*LL*LR*LRd + 39/2*nf^5*h^9*u*
      p^2*QL^3*LL^2*LLd + 117/2*nf^5*h^9*u*p^2*QL^3*QR*QRd*LL + 93/2*nf^5*h^9*
      u*p^2*QL^3*QLd*QR*LR + 117/4*nf^5*h^9*u*p^2*QL^4*QRd*LR + 117/4*nf^5*h^9
      *u*p^2*QL^4*QLd*LL - 71/6*nf^5*h^9*u^2*p*LR^3*LRd^3 - 33*nf^5*h^9*u^2*p*
      LLd^2*LR^3*LRd - 71/2*nf^5*h^9*u^2*p*LL*LLd*LR^2*LRd^2 - 33*nf^5*h^9*u^2
      *p*LL*LLd^3*LR^2 - 33*nf^5*h^9*u^2*p*LL^2*LR*LRd^3 - 71/2*nf^5*h^9*u^2*p
      *LL^2*LLd^2*LR*LRd - 33*nf^5*h^9*u^2*p*LL^3*LLd*LRd^2 - 71/6*nf^5*h^9*
      u^2*p*LL^3*LLd^3 + 33/2*nf^5*h^9*u^2*p*QRd^3*LR*LRd^2 + 71/6*nf^5*h^9*
      u^2*p*QRd^3*LLd^2*LR + 99/2*nf^5*h^9*u^2*p*QRd^3*LL*LLd*LRd - 71/2*nf^5*
      h^9*u^2*p*QR*QRd*LR^2*LRd^2 - 99/2*nf^5*h^9*u^2*p*QR*QRd*LLd^2*LR^2 - 99/
      2*nf^5*h^9*u^2*p*QR*QRd*LL^2*LRd^2 - 71/2*nf^5*h^9*u^2*p*QR*QRd*LL^2*
      LLd^2 + 99/4*nf^5*h^9*u^2*p*QR*QRd^4*LRd + 33/2*nf^5*h^9*u^2*p*QR^3*LR^2
      *LRd + 99/2*nf^5*h^9*u^2*p*QR^3*LL*LLd*LR + 71/6*nf^5*h^9*u^2*p*QR^3*
      LL^2*LRd + 99/4*nf^5*h^9*u^2*p*QR^4*QRd*LR + 71/2*nf^5*h^9*u^2*p*QLd*
      QRd^2*LLd*LR*LRd - 99/2*nf^5*h^9*u^2*p*QLd*QR*LLd*LR^2*LRd - 71/2*nf^5*
      h^9*u^2*p*QLd*QR*LL*LR*LRd^2 - 99/2*nf^5*h^9*u^2*p*QLd*QR*LL*LLd^2*LR -
      71/2*nf^5*h^9*u^2*p*QLd*QR*LL^2*LLd*LRd + 71/2*nf^5*h^9*u^2*p*QLd*QR*
      QRd^3*LLd + 99/4*nf^5*h^9*u^2*p*QLd*QR^4*LL + 71/2*nf^5*h^9*u^2*p*QLd^2*
      QRd*LL*LLd*LRd + 71/2*nf^5*h^9*u^2*p*QLd^2*QR*QRd^2*LRd + 99/2*nf^5*h^9*
      u^2*p*QLd^3*LLd*LR*LRd + 71/6*nf^5*h^9*u^2*p*QLd^3*LL*LRd^2 + 33/2*nf^5*
      h^9*u^2*p*QLd^3*LL*LLd^2 + 99/2*nf^5*h^9*u^2*p*QLd^3*QR*QRd*LLd + 99/4*
      nf^5*h^9*u^2*p*QLd^4*QR*LRd - 71/2*nf^5*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd -
      99/2*nf^5*h^9*u^2*p*QL*QRd*LL*LR*LRd^2 - 71/2*nf^5*h^9*u^2*p*QL*QRd*LL*
      LLd^2*LR - 99/2*nf^5*h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 99/4*nf^5*h^9*u^2*p
      *QL*QRd^4*LLd + 71/2*nf^5*h^9*u^2*p*QL*QR^2*LL*LR*LRd + 71/2*nf^5*h^9*
      u^2*p*QL*QR^3*QRd*LL - 71/2*nf^5*h^9*u^2*p*QL*QLd*LR^2*LRd^2 - 99/2*nf^5
      *h^9*u^2*p*QL*QLd*LLd^2*LR^2 - 99/2*nf^5*h^9*u^2*p*QL*QLd*LL^2*LRd^2 -
      71/2*nf^5*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 99/2*nf^5*h^9*u^2*p*QL*QLd*QRd^3
      *LRd + 99/2*nf^5*h^9*u^2*p*QL*QLd*QR^3*LR + 71/2*nf^5*h^9*u^2*p*QL*QLd^2
      *QRd^2*LLd + 71/2*nf^5*h^9*u^2*p*QL*QLd^3*QRd*LRd + 99/4*nf^5*h^9*u^2*p*
      QL*QLd^4*LLd + 71/2*nf^5*h^9*u^2*p*QL^2*QR*LL*LLd*LR + 71/2*nf^5*h^9*u^2
      *p*QL^2*QR^2*QRd*LR + 71/2*nf^5*h^9*u^2*p*QL^2*QLd*QR^2*LL + 71/6*nf^5*
      h^9*u^2*p*QL^3*LLd*LR^2 + 99/2*nf^5*h^9*u^2*p*QL^3*LL*LR*LRd + 33/2*nf^5
      *h^9*u^2*p*QL^3*LL^2*LLd + 99/2*nf^5*h^9*u^2*p*QL^3*QR*QRd*LL + 71/2*
      nf^5*h^9*u^2*p*QL^3*QLd*QR*LR + 99/4*nf^5*h^9*u^2*p*QL^4*QRd*LR + 99/4*
      nf^5*h^9*u^2*p*QL^4*QLd*LL - 8/3*nf^5*h^9*u^3*LR^3*LRd^3 - 23/3*nf^5*h^9
      *u^3*LLd^2*LR^3*LRd - 8*nf^5*h^9*u^3*LL*LLd*LR^2*LRd^2 - 23/3*nf^5*h^9*
      u^3*LL*LLd^3*LR^2 - 23/3*nf^5*h^9*u^3*LL^2*LR*LRd^3 - 8*nf^5*h^9*u^3*
      LL^2*LLd^2*LR*LRd - 23/3*nf^5*h^9*u^3*LL^3*LLd*LRd^2 - 8/3*nf^5*h^9*u^3*
      LL^3*LLd^3 + 23/6*nf^5*h^9*u^3*QRd^3*LR*LRd^2 + 8/3*nf^5*h^9*u^3*QRd^3*
      LLd^2*LR + 23/2*nf^5*h^9*u^3*QRd^3*LL*LLd*LRd - 8*nf^5*h^9*u^3*QR*QRd*
      LR^2*LRd^2 - 23/2*nf^5*h^9*u^3*QR*QRd*LLd^2*LR^2 - 23/2*nf^5*h^9*u^3*QR*
      QRd*LL^2*LRd^2 - 8*nf^5*h^9*u^3*QR*QRd*LL^2*LLd^2 + 23/4*nf^5*h^9*u^3*QR
      *QRd^4*LRd + 23/6*nf^5*h^9*u^3*QR^3*LR^2*LRd + 23/2*nf^5*h^9*u^3*QR^3*LL
      *LLd*LR + 8/3*nf^5*h^9*u^3*QR^3*LL^2*LRd + 23/4*nf^5*h^9*u^3*QR^4*QRd*LR
       + 8*nf^5*h^9*u^3*QLd*QRd^2*LLd*LR*LRd - 23/2*nf^5*h^9*u^3*QLd*QR*LLd*
      LR^2*LRd - 8*nf^5*h^9*u^3*QLd*QR*LL*LR*LRd^2 - 23/2*nf^5*h^9*u^3*QLd*QR*
      LL*LLd^2*LR - 8*nf^5*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 8*nf^5*h^9*u^3*QLd*QR
      *QRd^3*LLd + 23/4*nf^5*h^9*u^3*QLd*QR^4*LL + 8*nf^5*h^9*u^3*QLd^2*QRd*LL
      *LLd*LRd + 8*nf^5*h^9*u^3*QLd^2*QR*QRd^2*LRd + 23/2*nf^5*h^9*u^3*QLd^3*
      LLd*LR*LRd + 8/3*nf^5*h^9*u^3*QLd^3*LL*LRd^2 + 23/6*nf^5*h^9*u^3*QLd^3*
      LL*LLd^2 + 23/2*nf^5*h^9*u^3*QLd^3*QR*QRd*LLd + 23/4*nf^5*h^9*u^3*QLd^4*
      QR*LRd - 8*nf^5*h^9*u^3*QL*QRd*LLd*LR^2*LRd - 23/2*nf^5*h^9*u^3*QL*QRd*
      LL*LR*LRd^2 - 8*nf^5*h^9*u^3*QL*QRd*LL*LLd^2*LR - 23/2*nf^5*h^9*u^3*QL*
      QRd*LL^2*LLd*LRd + 23/4*nf^5*h^9*u^3*QL*QRd^4*LLd + 8*nf^5*h^9*u^3*QL*
      QR^2*LL*LR*LRd + 8*nf^5*h^9*u^3*QL*QR^3*QRd*LL - 8*nf^5*h^9*u^3*QL*QLd*
      LR^2*LRd^2 - 23/2*nf^5*h^9*u^3*QL*QLd*LLd^2*LR^2 - 23/2*nf^5*h^9*u^3*QL*
      QLd*LL^2*LRd^2 - 8*nf^5*h^9*u^3*QL*QLd*LL^2*LLd^2 + 23/2*nf^5*h^9*u^3*QL
      *QLd*QRd^3*LRd + 23/2*nf^5*h^9*u^3*QL*QLd*QR^3*LR + 8*nf^5*h^9*u^3*QL*
      QLd^2*QRd^2*LLd + 8*nf^5*h^9*u^3*QL*QLd^3*QRd*LRd + 23/4*nf^5*h^9*u^3*QL
      *QLd^4*LLd + 8*nf^5*h^9*u^3*QL^2*QR*LL*LLd*LR + 8*nf^5*h^9*u^3*QL^2*QR^2
      *QRd*LR + 8*nf^5*h^9*u^3*QL^2*QLd*QR^2*LL + 8/3*nf^5*h^9*u^3*QL^3*LLd*
      LR^2 + 23/2*nf^5*h^9*u^3*QL^3*LL*LR*LRd + 23/6*nf^5*h^9*u^3*QL^3*LL^2*
      LLd + 23/2*nf^5*h^9*u^3*QL^3*QR*QRd*LL + 8*nf^5*h^9*u^3*QL^3*QLd*QR*LR
       + 23/4*nf^5*h^9*u^3*QL^4*QRd*LR + 23/4*nf^5*h^9*u^3*QL^4*QLd*LL - 1/8*
      nf^5*T*h^9*p*LLd*LR^4*LRd^3 - 5/8*nf^5*T*h^9*p*LLd^3*LR^4*LRd - 1/8*nf^5
      *T*h^9*p*LL*LR^3*LRd^4 - 5/12*nf^5*T*h^9*p*LL*LLd^2*LR^3*LRd^2 - 5/8*
      nf^5*T*h^9*p*LL*LLd^4*LR^3 - 5/12*nf^5*T*h^9*p*LL^2*LLd*LR^2*LRd^3 - 5/
      12*nf^5*T*h^9*p*LL^2*LLd^3*LR^2*LRd - 5/8*nf^5*T*h^9*p*LL^3*LR*LRd^4 - 5/
      12*nf^5*T*h^9*p*LL^3*LLd^2*LR*LRd^2 - 1/8*nf^5*T*h^9*p*LL^3*LLd^4*LR - 5/
      8*nf^5*T*h^9*p*LL^4*LLd*LRd^3 - 1/8*nf^5*T*h^9*p*LL^4*LLd^3*LRd + 1/12*
      nf^5*T*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 5/12*nf^5*T*h^9*p*QRd^3*LLd^3*LR^2
       + 1/6*nf^5*T*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 3/4*nf^5*T*h^9*p*QRd^3*LL^2*
      LLd*LRd^2 + 1/12*nf^5*T*h^9*p*QRd^3*LL^2*LLd^3 - 9/8*nf^5*T*h^9*p*QRd^6*
      LLd*LRd + 1/6*nf^5*T*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 1/6*nf^5*T*h^9*p*QR*
      QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T*h^9*p*QR*QRd*LL^2*LLd^3*LR + 1/6*nf^5*T*
      h^9*p*QR*QRd*LL^3*LLd^2*LRd - 5/2*nf^5*T*h^9*p*QR*QRd^4*LLd*LR*LRd - 3/8
      *nf^5*T*h^9*p*QR*QRd^4*LL*LRd^2 - 9/8*nf^5*T*h^9*p*QR*QRd^4*LL*LLd^2 - 1/
      2*nf^5*T*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd - 1/2*nf^5*T*h^9*p*QR^2*QRd^2*LL*
      LR*LRd^2 - 1/2*nf^5*T*h^9*p*QR^2*QRd^2*LL*LLd^2*LR - 1/2*nf^5*T*h^9*p*
      QR^2*QRd^2*LL^2*LLd*LRd - 13/24*nf^5*T*h^9*p*QR^2*QRd^5*LLd + 1/12*nf^5*
      T*h^9*p*QR^3*LL*LR^2*LRd^2 + 3/4*nf^5*T*h^9*p*QR^3*LL*LLd^2*LR^2 + 1/6*
      nf^5*T*h^9*p*QR^3*LL^2*LLd*LR*LRd + 5/12*nf^5*T*h^9*p*QR^3*LL^3*LRd^2 +
      1/12*nf^5*T*h^9*p*QR^3*LL^3*LLd^2 - 3/8*nf^5*T*h^9*p*QR^4*QRd*LLd*LR^2
       - 5/2*nf^5*T*h^9*p*QR^4*QRd*LL*LR*LRd - 9/8*nf^5*T*h^9*p*QR^4*QRd*LL^2*
      LLd - 13/24*nf^5*T*h^9*p*QR^5*QRd^2*LL - 9/8*nf^5*T*h^9*p*QR^6*LL*LR + 7/
      12*nf^5*T*h^9*p*QLd*QRd^2*LR^2*LRd^3 + 1/4*nf^5*T*h^9*p*QLd*QRd^2*LLd^2*
      LR^2*LRd - 1/6*nf^5*T*h^9*p*QLd*QRd^2*LL*LLd^3*LR + 3/4*nf^5*T*h^9*p*QLd
      *QRd^2*LL^2*LRd^3 + 1/4*nf^5*T*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd - 9/8*nf^5
      *T*h^9*p*QLd*QRd^5*LRd^2 - 29/24*nf^5*T*h^9*p*QLd*QRd^5*LLd^2 + 2/3*nf^5
      *T*h^9*p*QLd*QR*LR^3*LRd^3 - 1/2*nf^5*T*h^9*p*QLd*QR*LL^2*LR*LRd^3 - 1/2
      *nf^5*T*h^9*p*QLd*QR*LL^3*LLd*LRd^2 + 2/3*nf^5*T*h^9*p*QLd*QR*LL^3*LLd^3
       - 17/24*nf^5*T*h^9*p*QLd*QR^2*QRd^4*LRd - 3/8*nf^5*T*h^9*p*QLd*QR^4*
      LR^2*LRd - 3/2*nf^5*T*h^9*p*QLd*QR^4*LL*LLd*LR - 9/8*nf^5*T*h^9*p*QLd*
      QR^4*LL^2*LRd - 1/8*nf^5*T*h^9*p*QLd*QR^4*QRd^3 - 3/2*nf^5*T*h^9*p*QLd*
      QR^5*QRd*LR + 1/4*nf^5*T*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 + 3/4*nf^5*T*h^9
      *p*QLd^2*QRd*LLd^3*LR^2 - 1/6*nf^5*T*h^9*p*QLd^2*QRd*LL*LR*LRd^3 + 1/4*
      nf^5*T*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 + 7/12*nf^5*T*h^9*p*QLd^2*QRd*LL^2
      *LLd^3 - 43/24*nf^5*T*h^9*p*QLd^2*QRd^4*LLd*LRd + 1/4*nf^5*T*h^9*p*QLd^2
      *QR*QRd^2*LL*LRd^2 + 1/4*nf^5*T*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 - 3/2*nf^5
      *T*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd - 1/2*nf^5*T*h^9*p*QLd^2*QR^2*LL*LR*
      LRd^2 - 3/2*nf^5*T*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 1/2*nf^5*T*h^9*p*QLd^2
      *QR^2*LL^2*LLd*LRd + 3/4*nf^5*T*h^9*p*QLd^2*QR^2*QRd^3*LLd + 3/8*nf^5*T*
      h^9*p*QLd^2*QR^5*LL + 1/12*nf^5*T*h^9*p*QLd^3*LR^2*LRd^3 + 3/4*nf^5*T*
      h^9*p*QLd^3*LLd^2*LR^2*LRd + 1/6*nf^5*T*h^9*p*QLd^3*LL*LLd*LR*LRd^2 + 5/
      12*nf^5*T*h^9*p*QLd^3*LL^2*LRd^3 + 1/12*nf^5*T*h^9*p*QLd^3*LL^2*LLd^2*
      LRd - 7/12*nf^5*T*h^9*p*QLd^3*QRd^3*LRd^2 - 7/12*nf^5*T*h^9*p*QLd^3*
      QRd^3*LLd^2 + 5/12*nf^5*T*h^9*p*QLd^3*QR^2*QRd^2*LRd - 5/8*nf^5*T*h^9*p*
      QLd^3*QR^4*QRd - 43/24*nf^5*T*h^9*p*QLd^4*QRd^2*LLd*LRd - 3/2*nf^5*T*h^9
      *p*QLd^4*QR*LLd*LR*LRd - 9/8*nf^5*T*h^9*p*QLd^4*QR*LL*LRd^2 - 3/8*nf^5*T
      *h^9*p*QLd^4*QR*LL*LLd^2 + 3/8*nf^5*T*h^9*p*QLd^4*QR^2*QRd*LLd - 29/24*
      nf^5*T*h^9*p*QLd^5*QRd*LRd^2 - 9/8*nf^5*T*h^9*p*QLd^5*QRd*LLd^2 + 3/8*
      nf^5*T*h^9*p*QLd^5*QR^2*LRd - 9/8*nf^5*T*h^9*p*QLd^6*LLd*LRd + 2/3*nf^5*
      T*h^9*p*QL*QRd*LR^3*LRd^3 - 1/2*nf^5*T*h^9*p*QL*QRd*LLd^2*LR^3*LRd - 1/2
      *nf^5*T*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 2/3*nf^5*T*h^9*p*QL*QRd*LL^3*LLd^3
       - 3/8*nf^5*T*h^9*p*QL*QRd^4*LR*LRd^2 - 9/8*nf^5*T*h^9*p*QL*QRd^4*LLd^2*
      LR - 3/2*nf^5*T*h^9*p*QL*QRd^4*LL*LLd*LRd - 3/2*nf^5*T*h^9*p*QL*QR*QRd^5
      *LRd + 7/12*nf^5*T*h^9*p*QL*QR^2*LR^3*LRd^2 + 3/4*nf^5*T*h^9*p*QL*QR^2*
      LLd^2*LR^3 + 1/4*nf^5*T*h^9*p*QL*QR^2*LL^2*LR*LRd^2 + 1/4*nf^5*T*h^9*p*
      QL*QR^2*LL^2*LLd^2*LR - 1/6*nf^5*T*h^9*p*QL*QR^2*LL^3*LLd*LRd - 1/8*nf^5
      *T*h^9*p*QL*QR^3*QRd^4 - 17/24*nf^5*T*h^9*p*QL*QR^4*QRd^2*LR - 9/8*nf^5*
      T*h^9*p*QL*QR^5*LR^2 - 29/24*nf^5*T*h^9*p*QL*QR^5*LL^2 + 1/6*nf^5*T*h^9*
      p*QL*QLd*LLd*LR^3*LRd^2 + 1/6*nf^5*T*h^9*p*QL*QLd*LL*LR^2*LRd^3 + 1/6*
      nf^5*T*h^9*p*QL*QLd*LL^2*LLd^3*LR + 1/6*nf^5*T*h^9*p*QL*QLd*LL^3*LLd^2*
      LRd - 5/2*nf^5*T*h^9*p*QL*QLd*QR*QRd^4*LLd - 5/2*nf^5*T*h^9*p*QL*QLd*
      QR^4*QRd*LL + 1/4*nf^5*T*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 + 1/4*nf^5*T*h^9*
      p*QL*QLd^2*QRd^2*LLd^2*LR - 1/6*nf^5*T*h^9*p*QL*QLd^2*QR*QRd^3*LRd - 5/
      12*nf^5*T*h^9*p*QL*QLd^2*QR^3*QRd^2 + 3/8*nf^5*T*h^9*p*QL*QLd^2*QR^4*LR
       - 1/6*nf^5*T*h^9*p*QL*QLd^3*QR*QRd^2*LLd - 9/8*nf^5*T*h^9*p*QL*QLd^4*LR
      *LRd^2 - 3/8*nf^5*T*h^9*p*QL*QLd^4*LLd^2*LR - 5/2*nf^5*T*h^9*p*QL*QLd^4*
      LL*LLd*LRd - 5/2*nf^5*T*h^9*p*QL*QLd^4*QR*QRd*LRd - 5/8*nf^5*T*h^9*p*QL*
      QLd^4*QR^3 - 3/2*nf^5*T*h^9*p*QL*QLd^5*QR*LLd - 1/2*nf^5*T*h^9*p*QL^2*
      QRd^2*LLd*LR^2*LRd - 3/2*nf^5*T*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 - 1/2*nf^5*
      T*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 3/2*nf^5*T*h^9*p*QL^2*QRd^2*LL^2*LLd*
      LRd + 3/8*nf^5*T*h^9*p*QL^2*QRd^5*LLd - 1/6*nf^5*T*h^9*p*QL^2*QR*LLd*
      LR^3*LRd + 1/4*nf^5*T*h^9*p*QL^2*QR*LL*LR^2*LRd^2 + 1/4*nf^5*T*h^9*p*
      QL^2*QR*LL*LLd^2*LR^2 + 3/4*nf^5*T*h^9*p*QL^2*QR*LL^3*LRd^2 + 7/12*nf^5*
      T*h^9*p*QL^2*QR*LL^3*LLd^2 + 1/4*nf^5*T*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 + 1/
      4*nf^5*T*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 3/4*nf^5*T*h^9*p*QL^2*QR^3*QRd^2
      *LL - 43/24*nf^5*T*h^9*p*QL^2*QR^4*LL*LR + 3/8*nf^5*T*h^9*p*QL^2*QLd*
      QRd^4*LRd + 1/4*nf^5*T*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 1/4*nf^5*T*h^9*p*
      QL^2*QLd*QR^2*LL^2*LRd - 5/12*nf^5*T*h^9*p*QL^2*QLd*QR^2*QRd^3 - 1/6*
      nf^5*T*h^9*p*QL^2*QLd*QR^3*QRd*LR - 1/2*nf^5*T*h^9*p*QL^2*QLd^2*LLd*LR^2
      *LRd - 1/2*nf^5*T*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 - 1/2*nf^5*T*h^9*p*QL^2*
      QLd^2*LL*LLd^2*LR - 1/2*nf^5*T*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 5/12*nf^5
      *T*h^9*p*QL^2*QLd^2*QRd^3*LLd + 5/12*nf^5*T*h^9*p*QL^2*QLd^2*QR^3*LL + 3/
      4*nf^5*T*h^9*p*QL^2*QLd^3*QRd^2*LRd - 5/12*nf^5*T*h^9*p*QL^2*QLd^3*QR^2*
      QRd - 17/24*nf^5*T*h^9*p*QL^2*QLd^4*QRd*LLd - 13/24*nf^5*T*h^9*p*QL^2*
      QLd^5*LRd + 1/12*nf^5*T*h^9*p*QL^3*LR^3*LRd^2 + 5/12*nf^5*T*h^9*p*QL^3*
      LLd^2*LR^3 + 1/6*nf^5*T*h^9*p*QL^3*LL*LLd*LR^2*LRd + 3/4*nf^5*T*h^9*p*
      QL^3*LL^2*LR*LRd^2 + 1/12*nf^5*T*h^9*p*QL^3*LL^2*LLd^2*LR - 5/8*nf^5*T*
      h^9*p*QL^3*QR*QRd^4 + 5/12*nf^5*T*h^9*p*QL^3*QR^2*QRd^2*LR - 7/12*nf^5*T
      *h^9*p*QL^3*QR^3*LR^2 - 7/12*nf^5*T*h^9*p*QL^3*QR^3*LL^2 - 1/6*nf^5*T*
      h^9*p*QL^3*QLd*QR^2*QRd*LL - 5/12*nf^5*T*h^9*p*QL^3*QLd^2*QR*QRd^2 + 3/4
      *nf^5*T*h^9*p*QL^3*QLd^2*QR^2*LR - 1/8*nf^5*T*h^9*p*QL^3*QLd^4*QR - 9/8*
      nf^5*T*h^9*p*QL^4*QRd*LLd*LR^2 - 3/2*nf^5*T*h^9*p*QL^4*QRd*LL*LR*LRd - 3/
      8*nf^5*T*h^9*p*QL^4*QRd*LL^2*LLd + 3/8*nf^5*T*h^9*p*QL^4*QR*QRd^2*LL -
      43/24*nf^5*T*h^9*p*QL^4*QR^2*LL*LR - 9/8*nf^5*T*h^9*p*QL^4*QLd*LR^2*LRd
       - 5/2*nf^5*T*h^9*p*QL^4*QLd*LL*LLd*LR - 3/8*nf^5*T*h^9*p*QL^4*QLd*LL^2*
      LRd - 5/8*nf^5*T*h^9*p*QL^4*QLd*QRd^3 - 5/2*nf^5*T*h^9*p*QL^4*QLd*QR*QRd
      *LR - 17/24*nf^5*T*h^9*p*QL^4*QLd^2*QR*LL - 1/8*nf^5*T*h^9*p*QL^4*QLd^3*
      QRd + 3/8*nf^5*T*h^9*p*QL^5*QRd^2*LR - 29/24*nf^5*T*h^9*p*QL^5*QR*LR^2
       - 9/8*nf^5*T*h^9*p*QL^5*QR*LL^2 - 3/2*nf^5*T*h^9*p*QL^5*QLd*QRd*LL - 13/
      24*nf^5*T*h^9*p*QL^5*QLd^2*LR - 9/8*nf^5*T*h^9*p*QL^6*LL*LR - 6*nf^5*T*
      h^9*p*G*QRd^3*LR*LRd^2 - 4*nf^5*T*h^9*p*G*QRd^3*LLd^2*LR - 12*nf^5*T*h^9
      *p*G*QR*QRd*LR^2*LRd^2 - 18*nf^5*T*h^9*p*G*QR*QRd*LLd^2*LR^2 - 18*nf^5*T
      *h^9*p*G*QR*QRd*LL^2*LRd^2 - 12*nf^5*T*h^9*p*G*QR*QRd*LL^2*LLd^2 - 6*
      nf^5*T*h^9*p*G*QR^3*LR^2*LRd - 4*nf^5*T*h^9*p*G*QR^3*LL^2*LRd - 4*nf^5*T
      *h^9*p*G*QR^3*QRd^3 - 18*nf^5*T*h^9*p*G*QLd*QRd^2*LL*LRd^2 - 12*nf^5*T*
      h^9*p*G*QLd*QRd^2*LL*LLd^2 - 18*nf^5*T*h^9*p*G*QLd*QR*LLd*LR^2*LRd - 12*
      nf^5*T*h^9*p*G*QLd*QR*LL*LR*LRd^2 - 18*nf^5*T*h^9*p*G*QLd*QR*LL*LLd^2*LR
       - 12*nf^5*T*h^9*p*G*QLd*QR*LL^2*LLd*LRd - 12*nf^5*T*h^9*p*G*QLd^2*QRd*
      LR*LRd^2 - 18*nf^5*T*h^9*p*G*QLd^2*QRd*LLd^2*LR - 12*nf^5*T*h^9*p*G*
      QLd^2*QR^3*QRd - 4*nf^5*T*h^9*p*G*QLd^3*LL*LRd^2 - 6*nf^5*T*h^9*p*G*
      QLd^3*LL*LLd^2 - 12*nf^5*T*h^9*p*G*QL*QRd*LLd*LR^2*LRd - 18*nf^5*T*h^9*p
      *G*QL*QRd*LL*LR*LRd^2 - 12*nf^5*T*h^9*p*G*QL*QRd*LL*LLd^2*LR - 18*nf^5*T
      *h^9*p*G*QL*QRd*LL^2*LLd*LRd - 18*nf^5*T*h^9*p*G*QL*QR^2*LLd*LR^2 - 12*
      nf^5*T*h^9*p*G*QL*QR^2*LL^2*LLd - 12*nf^5*T*h^9*p*G*QL*QLd*LR^2*LRd^2 -
      18*nf^5*T*h^9*p*G*QL*QLd*LLd^2*LR^2 - 18*nf^5*T*h^9*p*G*QL*QLd*LL^2*
      LRd^2 - 12*nf^5*T*h^9*p*G*QL*QLd*LL^2*LLd^2 - 12*nf^5*T*h^9*p*G*QL*QLd*
      QR^2*QRd^2 - 12*nf^5*T*h^9*p*G*QL*QLd^3*QR^2 - 12*nf^5*T*h^9*p*G*QL^2*QR
      *LR^2*LRd - 18*nf^5*T*h^9*p*G*QL^2*QR*LL^2*LRd - 12*nf^5*T*h^9*p*G*QL^2*
      QR*QRd^3 - 12*nf^5*T*h^9*p*G*QL^2*QLd^2*QR*QRd - 4*nf^5*T*h^9*p*G*QL^3*
      LLd*LR^2 - 6*nf^5*T*h^9*p*G*QL^3*LL^2*LLd - 12*nf^5*T*h^9*p*G*QL^3*QLd*
      QRd^2 - 4*nf^5*T*h^9*p*G*QL^3*QLd^3 - 28/3*nf^5*T*h^9*p*W*LR^3*LRd^3 -
      28*nf^5*T*h^9*p*W*LLd^2*LR^3*LRd - 28*nf^5*T*h^9*p*W*LL*LLd*LR^2*LRd^2
       - 28*nf^5*T*h^9*p*W*LL*LLd^3*LR^2 - 28*nf^5*T*h^9*p*W*LL^2*LR*LRd^3 -
      28*nf^5*T*h^9*p*W*LL^2*LLd^2*LR*LRd - 28*nf^5*T*h^9*p*W*LL^3*LLd*LRd^2
       - 28/3*nf^5*T*h^9*p*W*LL^3*LLd^3 + 14*nf^5*T*h^9*p*W*QRd^3*LR*LRd^2 +
      28/3*nf^5*T*h^9*p*W*QRd^3*LLd^2*LR + 42*nf^5*T*h^9*p*W*QRd^3*LL*LLd*LRd
       - 28*nf^5*T*h^9*p*W*QR*QRd*LR^2*LRd^2 - 42*nf^5*T*h^9*p*W*QR*QRd*LLd^2*
      LR^2 - 42*nf^5*T*h^9*p*W*QR*QRd*LL^2*LRd^2 - 28*nf^5*T*h^9*p*W*QR*QRd*
      LL^2*LLd^2 + 21*nf^5*T*h^9*p*W*QR*QRd^4*LRd + 14*nf^5*T*h^9*p*W*QR^3*
      LR^2*LRd + 42*nf^5*T*h^9*p*W*QR^3*LL*LLd*LR + 28/3*nf^5*T*h^9*p*W*QR^3*
      LL^2*LRd + 21*nf^5*T*h^9*p*W*QR^4*QRd*LR + 28*nf^5*T*h^9*p*W*QLd*QRd^2*
      LLd*LR*LRd - 42*nf^5*T*h^9*p*W*QLd*QR*LLd*LR^2*LRd - 28*nf^5*T*h^9*p*W*
      QLd*QR*LL*LR*LRd^2 - 42*nf^5*T*h^9*p*W*QLd*QR*LL*LLd^2*LR - 28*nf^5*T*
      h^9*p*W*QLd*QR*LL^2*LLd*LRd + 28*nf^5*T*h^9*p*W*QLd*QR*QRd^3*LLd + 21*
      nf^5*T*h^9*p*W*QLd*QR^4*LL + 28*nf^5*T*h^9*p*W*QLd^2*QRd*LL*LLd*LRd + 28
      *nf^5*T*h^9*p*W*QLd^2*QR*QRd^2*LRd + 42*nf^5*T*h^9*p*W*QLd^3*LLd*LR*LRd
       + 28/3*nf^5*T*h^9*p*W*QLd^3*LL*LRd^2 + 14*nf^5*T*h^9*p*W*QLd^3*LL*LLd^2
       + 42*nf^5*T*h^9*p*W*QLd^3*QR*QRd*LLd + 21*nf^5*T*h^9*p*W*QLd^4*QR*LRd
       - 28*nf^5*T*h^9*p*W*QL*QRd*LLd*LR^2*LRd - 42*nf^5*T*h^9*p*W*QL*QRd*LL*
      LR*LRd^2 - 28*nf^5*T*h^9*p*W*QL*QRd*LL*LLd^2*LR - 42*nf^5*T*h^9*p*W*QL*
      QRd*LL^2*LLd*LRd + 21*nf^5*T*h^9*p*W*QL*QRd^4*LLd + 28*nf^5*T*h^9*p*W*QL
      *QR^2*LL*LR*LRd + 28*nf^5*T*h^9*p*W*QL*QR^3*QRd*LL - 28*nf^5*T*h^9*p*W*
      QL*QLd*LR^2*LRd^2 - 42*nf^5*T*h^9*p*W*QL*QLd*LLd^2*LR^2 - 42*nf^5*T*h^9*
      p*W*QL*QLd*LL^2*LRd^2 - 28*nf^5*T*h^9*p*W*QL*QLd*LL^2*LLd^2 + 42*nf^5*T*
      h^9*p*W*QL*QLd*QRd^3*LRd + 42*nf^5*T*h^9*p*W*QL*QLd*QR^3*LR + 28*nf^5*T*
      h^9*p*W*QL*QLd^2*QRd^2*LLd + 28*nf^5*T*h^9*p*W*QL*QLd^3*QRd*LRd + 21*
      nf^5*T*h^9*p*W*QL*QLd^4*LLd + 28*nf^5*T*h^9*p*W*QL^2*QR*LL*LLd*LR + 28*
      nf^5*T*h^9*p*W*QL^2*QR^2*QRd*LR + 28*nf^5*T*h^9*p*W*QL^2*QLd*QR^2*LL +
      28/3*nf^5*T*h^9*p*W*QL^3*LLd*LR^2 + 42*nf^5*T*h^9*p*W*QL^3*LL*LR*LRd +
      14*nf^5*T*h^9*p*W*QL^3*LL^2*LLd + 42*nf^5*T*h^9*p*W*QL^3*QR*QRd*LL + 28*
      nf^5*T*h^9*p*W*QL^3*QLd*QR*LR + 21*nf^5*T*h^9*p*W*QL^4*QRd*LR + 21*nf^5*
      T*h^9*p*W*QL^4*QLd*LL - 4*nf^5*T*h^9*p*B*LR^3*LRd^3 - 12*nf^5*T*h^9*p*B*
      LLd^2*LR^3*LRd - 12*nf^5*T*h^9*p*B*LL*LLd*LR^2*LRd^2 - 12*nf^5*T*h^9*p*B
      *LL*LLd^3*LR^2 - 12*nf^5*T*h^9*p*B*LL^2*LR*LRd^3 - 12*nf^5*T*h^9*p*B*
      LL^2*LLd^2*LR*LRd - 12*nf^5*T*h^9*p*B*LL^3*LLd*LRd^2 - 4*nf^5*T*h^9*p*B*
      LL^3*LLd^3 + 6*nf^5*T*h^9*p*B*QRd^3*LR*LRd^2 + 4*nf^5*T*h^9*p*B*QRd^3*
      LLd^2*LR + 18*nf^5*T*h^9*p*B*QRd^3*LL*LLd*LRd - 12*nf^5*T*h^9*p*B*QR*QRd
      *LR^2*LRd^2 - 18*nf^5*T*h^9*p*B*QR*QRd*LLd^2*LR^2 - 18*nf^5*T*h^9*p*B*QR
      *QRd*LL^2*LRd^2 - 12*nf^5*T*h^9*p*B*QR*QRd*LL^2*LLd^2 + 9*nf^5*T*h^9*p*B
      *QR*QRd^4*LRd + 6*nf^5*T*h^9*p*B*QR^3*LR^2*LRd + 18*nf^5*T*h^9*p*B*QR^3*
      LL*LLd*LR + 4*nf^5*T*h^9*p*B*QR^3*LL^2*LRd + 9*nf^5*T*h^9*p*B*QR^4*QRd*
      LR + 12*nf^5*T*h^9*p*B*QLd*QRd^2*LLd*LR*LRd - 18*nf^5*T*h^9*p*B*QLd*QR*
      LLd*LR^2*LRd - 12*nf^5*T*h^9*p*B*QLd*QR*LL*LR*LRd^2 - 18*nf^5*T*h^9*p*B*
      QLd*QR*LL*LLd^2*LR - 12*nf^5*T*h^9*p*B*QLd*QR*LL^2*LLd*LRd + 12*nf^5*T*
      h^9*p*B*QLd*QR*QRd^3*LLd + 9*nf^5*T*h^9*p*B*QLd*QR^4*LL + 12*nf^5*T*h^9*
      p*B*QLd^2*QRd*LL*LLd*LRd + 12*nf^5*T*h^9*p*B*QLd^2*QR*QRd^2*LRd + 18*
      nf^5*T*h^9*p*B*QLd^3*LLd*LR*LRd + 4*nf^5*T*h^9*p*B*QLd^3*LL*LRd^2 + 6*
      nf^5*T*h^9*p*B*QLd^3*LL*LLd^2 + 18*nf^5*T*h^9*p*B*QLd^3*QR*QRd*LLd + 9*
      nf^5*T*h^9*p*B*QLd^4*QR*LRd - 12*nf^5*T*h^9*p*B*QL*QRd*LLd*LR^2*LRd - 18
      *nf^5*T*h^9*p*B*QL*QRd*LL*LR*LRd^2 - 12*nf^5*T*h^9*p*B*QL*QRd*LL*LLd^2*
      LR - 18*nf^5*T*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 9*nf^5*T*h^9*p*B*QL*QRd^4*
      LLd + 12*nf^5*T*h^9*p*B*QL*QR^2*LL*LR*LRd + 12*nf^5*T*h^9*p*B*QL*QR^3*
      QRd*LL - 12*nf^5*T*h^9*p*B*QL*QLd*LR^2*LRd^2 - 18*nf^5*T*h^9*p*B*QL*QLd*
      LLd^2*LR^2 - 18*nf^5*T*h^9*p*B*QL*QLd*LL^2*LRd^2 - 12*nf^5*T*h^9*p*B*QL*
      QLd*LL^2*LLd^2 + 18*nf^5*T*h^9*p*B*QL*QLd*QRd^3*LRd + 18*nf^5*T*h^9*p*B*
      QL*QLd*QR^3*LR + 12*nf^5*T*h^9*p*B*QL*QLd^2*QRd^2*LLd + 12*nf^5*T*h^9*p*
      B*QL*QLd^3*QRd*LRd + 9*nf^5*T*h^9*p*B*QL*QLd^4*LLd + 12*nf^5*T*h^9*p*B*
      QL^2*QR*LL*LLd*LR + 12*nf^5*T*h^9*p*B*QL^2*QR^2*QRd*LR + 12*nf^5*T*h^9*p
      *B*QL^2*QLd*QR^2*LL + 4*nf^5*T*h^9*p*B*QL^3*LLd*LR^2 + 18*nf^5*T*h^9*p*B
      *QL^3*LL*LR*LRd + 6*nf^5*T*h^9*p*B*QL^3*LL^2*LLd + 18*nf^5*T*h^9*p*B*
      QL^3*QR*QRd*LL + 12*nf^5*T*h^9*p*B*QL^3*QLd*QR*LR + 9*nf^5*T*h^9*p*B*
      QL^4*QRd*LR + 9*nf^5*T*h^9*p*B*QL^4*QLd*LL - 25/2*nf^5*T*h^9*p^3*LR^3*
      LRd^3 - 31*nf^5*T*h^9*p^3*LLd^2*LR^3*LRd - 75/2*nf^5*T*h^9*p^3*LL*LLd*
      LR^2*LRd^2 - 31*nf^5*T*h^9*p^3*LL*LLd^3*LR^2 - 31*nf^5*T*h^9*p^3*LL^2*LR
      *LRd^3 - 75/2*nf^5*T*h^9*p^3*LL^2*LLd^2*LR*LRd - 31*nf^5*T*h^9*p^3*LL^3*
      LLd*LRd^2 - 25/2*nf^5*T*h^9*p^3*LL^3*LLd^3 + 31/2*nf^5*T*h^9*p^3*QRd^3*
      LR*LRd^2 + 25/2*nf^5*T*h^9*p^3*QRd^3*LLd^2*LR + 93/2*nf^5*T*h^9*p^3*
      QRd^3*LL*LLd*LRd - 75/2*nf^5*T*h^9*p^3*QR*QRd*LR^2*LRd^2 - 93/2*nf^5*T*
      h^9*p^3*QR*QRd*LLd^2*LR^2 - 93/2*nf^5*T*h^9*p^3*QR*QRd*LL^2*LRd^2 - 75/2
      *nf^5*T*h^9*p^3*QR*QRd*LL^2*LLd^2 + 93/4*nf^5*T*h^9*p^3*QR*QRd^4*LRd +
      31/2*nf^5*T*h^9*p^3*QR^3*LR^2*LRd + 93/2*nf^5*T*h^9*p^3*QR^3*LL*LLd*LR
       + 25/2*nf^5*T*h^9*p^3*QR^3*LL^2*LRd + 93/4*nf^5*T*h^9*p^3*QR^4*QRd*LR
       + 75/2*nf^5*T*h^9*p^3*QLd*QRd^2*LLd*LR*LRd - 93/2*nf^5*T*h^9*p^3*QLd*QR
      *LLd*LR^2*LRd - 75/2*nf^5*T*h^9*p^3*QLd*QR*LL*LR*LRd^2 - 93/2*nf^5*T*h^9
      *p^3*QLd*QR*LL*LLd^2*LR - 75/2*nf^5*T*h^9*p^3*QLd*QR*LL^2*LLd*LRd + 75/2
      *nf^5*T*h^9*p^3*QLd*QR*QRd^3*LLd + 93/4*nf^5*T*h^9*p^3*QLd*QR^4*LL + 75/
      2*nf^5*T*h^9*p^3*QLd^2*QRd*LL*LLd*LRd + 75/2*nf^5*T*h^9*p^3*QLd^2*QR*
      QRd^2*LRd + 93/2*nf^5*T*h^9*p^3*QLd^3*LLd*LR*LRd + 25/2*nf^5*T*h^9*p^3*
      QLd^3*LL*LRd^2 + 31/2*nf^5*T*h^9*p^3*QLd^3*LL*LLd^2 + 93/2*nf^5*T*h^9*
      p^3*QLd^3*QR*QRd*LLd + 93/4*nf^5*T*h^9*p^3*QLd^4*QR*LRd - 75/2*nf^5*T*
      h^9*p^3*QL*QRd*LLd*LR^2*LRd - 93/2*nf^5*T*h^9*p^3*QL*QRd*LL*LR*LRd^2 -
      75/2*nf^5*T*h^9*p^3*QL*QRd*LL*LLd^2*LR - 93/2*nf^5*T*h^9*p^3*QL*QRd*LL^2
      *LLd*LRd + 93/4*nf^5*T*h^9*p^3*QL*QRd^4*LLd + 75/2*nf^5*T*h^9*p^3*QL*
      QR^2*LL*LR*LRd + 75/2*nf^5*T*h^9*p^3*QL*QR^3*QRd*LL - 75/2*nf^5*T*h^9*
      p^3*QL*QLd*LR^2*LRd^2 - 93/2*nf^5*T*h^9*p^3*QL*QLd*LLd^2*LR^2 - 93/2*
      nf^5*T*h^9*p^3*QL*QLd*LL^2*LRd^2 - 75/2*nf^5*T*h^9*p^3*QL*QLd*LL^2*LLd^2
       + 93/2*nf^5*T*h^9*p^3*QL*QLd*QRd^3*LRd + 93/2*nf^5*T*h^9*p^3*QL*QLd*
      QR^3*LR + 75/2*nf^5*T*h^9*p^3*QL*QLd^2*QRd^2*LLd + 75/2*nf^5*T*h^9*p^3*
      QL*QLd^3*QRd*LRd + 93/4*nf^5*T*h^9*p^3*QL*QLd^4*LLd + 75/2*nf^5*T*h^9*
      p^3*QL^2*QR*LL*LLd*LR + 75/2*nf^5*T*h^9*p^3*QL^2*QR^2*QRd*LR + 75/2*nf^5
      *T*h^9*p^3*QL^2*QLd*QR^2*LL + 25/2*nf^5*T*h^9*p^3*QL^3*LLd*LR^2 + 93/2*
      nf^5*T*h^9*p^3*QL^3*LL*LR*LRd + 31/2*nf^5*T*h^9*p^3*QL^3*LL^2*LLd + 93/2
      *nf^5*T*h^9*p^3*QL^3*QR*QRd*LL + 75/2*nf^5*T*h^9*p^3*QL^3*QLd*QR*LR + 93/
      4*nf^5*T*h^9*p^3*QL^4*QRd*LR + 93/4*nf^5*T*h^9*p^3*QL^4*QLd*LL + 1/12*
      nf^5*T*h^9*u*LLd*LR^4*LRd^3 - 11/12*nf^5*T*h^9*u*LLd^3*LR^4*LRd + 1/12*
      nf^5*T*h^9*u*LL*LR^3*LRd^4 - 1/2*nf^5*T*h^9*u*LL*LLd^2*LR^3*LRd^2 - 11/
      12*nf^5*T*h^9*u*LL*LLd^4*LR^3 - 1/2*nf^5*T*h^9*u*LL^2*LLd*LR^2*LRd^3 - 1/
      2*nf^5*T*h^9*u*LL^2*LLd^3*LR^2*LRd - 11/12*nf^5*T*h^9*u*LL^3*LR*LRd^4 -
      1/2*nf^5*T*h^9*u*LL^3*LLd^2*LR*LRd^2 + 1/12*nf^5*T*h^9*u*LL^3*LLd^4*LR
       - 11/12*nf^5*T*h^9*u*LL^4*LLd*LRd^3 + 1/12*nf^5*T*h^9*u*LL^4*LLd^3*LRd
       - 1/2*nf^5*T*h^9*u*QRd^3*LLd*LR^2*LRd^2 + 1/6*nf^5*T*h^9*u*QRd^3*LLd^3*
      LR^2 - 1/2*nf^5*T*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 1/3*nf^5*T*h^9*u*QRd^3*
      LL^2*LLd^3 - nf^5*T*h^9*u*QR*QRd*LLd^3*LR^3 - nf^5*T*h^9*u*QR*QRd*LL^3*
      LRd^3 - nf^5*T*h^9*u*QR*QRd^4*LLd*LR*LRd - 1/2*nf^5*T*h^9*u*QR*QRd^4*LL*
      LRd^2 - 1/2*nf^5*T*h^9*u*QR*QRd^4*LL*LLd^2 - 1/2*nf^5*T*h^9*u*QR^3*LL*
      LR^2*LRd^2 - 1/2*nf^5*T*h^9*u*QR^3*LL*LLd^2*LR^2 + 1/6*nf^5*T*h^9*u*QR^3
      *LL^3*LRd^2 - 1/3*nf^5*T*h^9*u*QR^3*LL^3*LLd^2 - 1/2*nf^5*T*h^9*u*QR^4*
      QRd*LLd*LR^2 - nf^5*T*h^9*u*QR^4*QRd*LL*LR*LRd - 1/2*nf^5*T*h^9*u*QR^4*
      QRd*LL^2*LLd + 1/2*nf^5*T*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 1/2*nf^5*T*h^9*u*
      QLd*QR*LR^3*LRd^3 - 1/2*nf^5*T*h^9*u*QLd*QR*LLd^2*LR^3*LRd - 1/2*nf^5*T*
      h^9*u*QLd*QR*LL*LLd^3*LR^2 - nf^5*T*h^9*u*QLd*QR*LL^2*LR*LRd^3 - nf^5*T*
      h^9*u*QLd*QR*LL^3*LLd*LRd^2 + 1/2*nf^5*T*h^9*u*QLd*QR*LL^3*LLd^3 - 1/2*
      nf^5*T*h^9*u*QLd*QR^2*QRd^4*LRd - 1/2*nf^5*T*h^9*u*QLd*QR^4*LR^2*LRd -
      nf^5*T*h^9*u*QLd*QR^4*LL*LLd*LR - 1/2*nf^5*T*h^9*u*QLd*QR^4*LL^2*LRd + 1/
      12*nf^5*T*h^9*u*QLd*QR^4*QRd^3 - 1/2*nf^5*T*h^9*u*QLd*QR^5*QRd*LR + 1/2*
      nf^5*T*h^9*u*QLd^2*QRd*LL^2*LLd^3 - 1/2*nf^5*T*h^9*u*QLd^2*QRd^4*LLd*LRd
       - 1/2*nf^5*T*h^9*u*QLd^2*QR^5*LL - 1/3*nf^5*T*h^9*u*QLd^3*LR^2*LRd^3 -
      1/2*nf^5*T*h^9*u*QLd^3*LLd^2*LR^2*LRd + 1/6*nf^5*T*h^9*u*QLd^3*LL^2*
      LRd^3 - 1/2*nf^5*T*h^9*u*QLd^3*LL^2*LLd^2*LRd - 1/6*nf^5*T*h^9*u*QLd^3*
      QRd^3*LRd^2 - 1/6*nf^5*T*h^9*u*QLd^3*QRd^3*LLd^2 - 1/2*nf^5*T*h^9*u*
      QLd^3*QR^2*QRd^2*LRd - 11/12*nf^5*T*h^9*u*QLd^3*QR^4*QRd - 1/2*nf^5*T*
      h^9*u*QLd^4*QRd^2*LLd*LRd - nf^5*T*h^9*u*QLd^4*QR*LLd*LR*LRd - 1/2*nf^5*
      T*h^9*u*QLd^4*QR*LL*LRd^2 - 1/2*nf^5*T*h^9*u*QLd^4*QR*LL*LLd^2 - nf^5*T*
      h^9*u*QLd^4*QR^2*QRd*LLd - 1/2*nf^5*T*h^9*u*QLd^5*QR^2*LRd + 1/2*nf^5*T*
      h^9*u*QL*QRd*LR^3*LRd^3 - nf^5*T*h^9*u*QL*QRd*LLd^2*LR^3*LRd - nf^5*T*
      h^9*u*QL*QRd*LL*LLd^3*LR^2 - 1/2*nf^5*T*h^9*u*QL*QRd*LL^2*LR*LRd^3 - 1/2
      *nf^5*T*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 1/2*nf^5*T*h^9*u*QL*QRd*LL^3*LLd^3
       - 1/2*nf^5*T*h^9*u*QL*QRd^4*LR*LRd^2 - 1/2*nf^5*T*h^9*u*QL*QRd^4*LLd^2*
      LR - nf^5*T*h^9*u*QL*QRd^4*LL*LLd*LRd - 1/2*nf^5*T*h^9*u*QL*QR*QRd^5*LRd
       + 1/2*nf^5*T*h^9*u*QL*QR^2*LR^3*LRd^2 + 1/12*nf^5*T*h^9*u*QL*QR^3*QRd^4
       - 1/2*nf^5*T*h^9*u*QL*QR^4*QRd^2*LR - nf^5*T*h^9*u*QL*QLd*LLd^3*LR^3 -
      nf^5*T*h^9*u*QL*QLd*LL^3*LRd^3 - nf^5*T*h^9*u*QL*QLd*QR*QRd^4*LLd - nf^5
      *T*h^9*u*QL*QLd*QR^4*QRd*LL - 1/2*nf^5*T*h^9*u*QL*QLd^2*QR^3*QRd^2 -
      nf^5*T*h^9*u*QL*QLd^2*QR^4*LR - 1/2*nf^5*T*h^9*u*QL*QLd^4*LR*LRd^2 - 1/2
      *nf^5*T*h^9*u*QL*QLd^4*LLd^2*LR - nf^5*T*h^9*u*QL*QLd^4*LL*LLd*LRd -
      nf^5*T*h^9*u*QL*QLd^4*QR*QRd*LRd - 11/12*nf^5*T*h^9*u*QL*QLd^4*QR^3 - 1/
      2*nf^5*T*h^9*u*QL*QLd^5*QR*LLd - 1/2*nf^5*T*h^9*u*QL^2*QRd^5*LLd + 1/2*
      nf^5*T*h^9*u*QL^2*QR*LL^3*LLd^2 - 1/2*nf^5*T*h^9*u*QL^2*QR^4*LL*LR -
      nf^5*T*h^9*u*QL^2*QLd*QRd^4*LRd - 1/2*nf^5*T*h^9*u*QL^2*QLd*QR^2*QRd^3
       - 1/2*nf^5*T*h^9*u*QL^2*QLd^2*QRd^3*LLd - 1/2*nf^5*T*h^9*u*QL^2*QLd^2*
      QR^3*LL - 1/2*nf^5*T*h^9*u*QL^2*QLd^3*QR^2*QRd - 1/2*nf^5*T*h^9*u*QL^2*
      QLd^4*QRd*LLd - 1/3*nf^5*T*h^9*u*QL^3*LR^3*LRd^2 + 1/6*nf^5*T*h^9*u*QL^3
      *LLd^2*LR^3 - 1/2*nf^5*T*h^9*u*QL^3*LL^2*LR*LRd^2 - 1/2*nf^5*T*h^9*u*
      QL^3*LL^2*LLd^2*LR - 11/12*nf^5*T*h^9*u*QL^3*QR*QRd^4 - 1/2*nf^5*T*h^9*u
      *QL^3*QR^2*QRd^2*LR - 1/6*nf^5*T*h^9*u*QL^3*QR^3*LR^2 - 1/6*nf^5*T*h^9*u
      *QL^3*QR^3*LL^2 - 1/2*nf^5*T*h^9*u*QL^3*QLd^2*QR*QRd^2 + 1/12*nf^5*T*h^9
      *u*QL^3*QLd^4*QR - 1/2*nf^5*T*h^9*u*QL^4*QRd*LLd*LR^2 - nf^5*T*h^9*u*
      QL^4*QRd*LL*LR*LRd - 1/2*nf^5*T*h^9*u*QL^4*QRd*LL^2*LLd - nf^5*T*h^9*u*
      QL^4*QR*QRd^2*LL - 1/2*nf^5*T*h^9*u*QL^4*QR^2*LL*LR - 1/2*nf^5*T*h^9*u*
      QL^4*QLd*LR^2*LRd - nf^5*T*h^9*u*QL^4*QLd*LL*LLd*LR - 1/2*nf^5*T*h^9*u*
      QL^4*QLd*LL^2*LRd - 11/12*nf^5*T*h^9*u*QL^4*QLd*QRd^3 - nf^5*T*h^9*u*
      QL^4*QLd*QR*QRd*LR - 1/2*nf^5*T*h^9*u*QL^4*QLd^2*QR*LL + 1/12*nf^5*T*h^9
      *u*QL^4*QLd^3*QRd - 1/2*nf^5*T*h^9*u*QL^5*QRd^2*LR - 1/2*nf^5*T*h^9*u*
      QL^5*QLd*QRd*LL - 14/3*nf^5*T*h^9*u*G*QRd^3*LR*LRd^2 - 7/3*nf^5*T*h^9*u*
      G*QRd^3*LLd^2*LR - 7*nf^5*T*h^9*u*G*QR*QRd*LR^2*LRd^2 - 14*nf^5*T*h^9*u*
      G*QR*QRd*LLd^2*LR^2 - 14*nf^5*T*h^9*u*G*QR*QRd*LL^2*LRd^2 - 7*nf^5*T*h^9
      *u*G*QR*QRd*LL^2*LLd^2 - 14/3*nf^5*T*h^9*u*G*QR^3*LR^2*LRd - 7/3*nf^5*T*
      h^9*u*G*QR^3*LL^2*LRd - 7/3*nf^5*T*h^9*u*G*QR^3*QRd^3 - 14*nf^5*T*h^9*u*
      G*QLd*QRd^2*LL*LRd^2 - 7*nf^5*T*h^9*u*G*QLd*QRd^2*LL*LLd^2 - 14*nf^5*T*
      h^9*u*G*QLd*QR*LLd*LR^2*LRd - 7*nf^5*T*h^9*u*G*QLd*QR*LL*LR*LRd^2 - 14*
      nf^5*T*h^9*u*G*QLd*QR*LL*LLd^2*LR - 7*nf^5*T*h^9*u*G*QLd*QR*LL^2*LLd*LRd
       - 7*nf^5*T*h^9*u*G*QLd^2*QRd*LR*LRd^2 - 14*nf^5*T*h^9*u*G*QLd^2*QRd*
      LLd^2*LR - 28/3*nf^5*T*h^9*u*G*QLd^2*QR^3*QRd - 7/3*nf^5*T*h^9*u*G*QLd^3
      *LL*LRd^2 - 14/3*nf^5*T*h^9*u*G*QLd^3*LL*LLd^2 - 7*nf^5*T*h^9*u*G*QL*QRd
      *LLd*LR^2*LRd - 14*nf^5*T*h^9*u*G*QL*QRd*LL*LR*LRd^2 - 7*nf^5*T*h^9*u*G*
      QL*QRd*LL*LLd^2*LR - 14*nf^5*T*h^9*u*G*QL*QRd*LL^2*LLd*LRd - 14*nf^5*T*
      h^9*u*G*QL*QR^2*LLd*LR^2 - 7*nf^5*T*h^9*u*G*QL*QR^2*LL^2*LLd - 7*nf^5*T*
      h^9*u*G*QL*QLd*LR^2*LRd^2 - 14*nf^5*T*h^9*u*G*QL*QLd*LLd^2*LR^2 - 14*
      nf^5*T*h^9*u*G*QL*QLd*LL^2*LRd^2 - 7*nf^5*T*h^9*u*G*QL*QLd*LL^2*LLd^2 -
      7*nf^5*T*h^9*u*G*QL*QLd*QR^2*QRd^2 - 28/3*nf^5*T*h^9*u*G*QL*QLd^3*QR^2
       - 7*nf^5*T*h^9*u*G*QL^2*QR*LR^2*LRd - 14*nf^5*T*h^9*u*G*QL^2*QR*LL^2*
      LRd - 28/3*nf^5*T*h^9*u*G*QL^2*QR*QRd^3 - 7*nf^5*T*h^9*u*G*QL^2*QLd^2*QR
      *QRd - 7/3*nf^5*T*h^9*u*G*QL^3*LLd*LR^2 - 14/3*nf^5*T*h^9*u*G*QL^3*LL^2*
      LLd - 28/3*nf^5*T*h^9*u*G*QL^3*QLd*QRd^2 - 7/3*nf^5*T*h^9*u*G*QL^3*QLd^3
       - 17/3*nf^5*T*h^9*u*W*LR^3*LRd^3 - 68/3*nf^5*T*h^9*u*W*LLd^2*LR^3*LRd
       - 17*nf^5*T*h^9*u*W*LL*LLd*LR^2*LRd^2 - 68/3*nf^5*T*h^9*u*W*LL*LLd^3*
      LR^2 - 68/3*nf^5*T*h^9*u*W*LL^2*LR*LRd^3 - 17*nf^5*T*h^9*u*W*LL^2*LLd^2*
      LR*LRd - 68/3*nf^5*T*h^9*u*W*LL^3*LLd*LRd^2 - 17/3*nf^5*T*h^9*u*W*LL^3*
      LLd^3 + 34/3*nf^5*T*h^9*u*W*QRd^3*LR*LRd^2 + 17/3*nf^5*T*h^9*u*W*QRd^3*
      LLd^2*LR + 34*nf^5*T*h^9*u*W*QRd^3*LL*LLd*LRd - 17*nf^5*T*h^9*u*W*QR*QRd
      *LR^2*LRd^2 - 34*nf^5*T*h^9*u*W*QR*QRd*LLd^2*LR^2 - 34*nf^5*T*h^9*u*W*QR
      *QRd*LL^2*LRd^2 - 17*nf^5*T*h^9*u*W*QR*QRd*LL^2*LLd^2 + 17*nf^5*T*h^9*u*
      W*QR*QRd^4*LRd + 34/3*nf^5*T*h^9*u*W*QR^3*LR^2*LRd + 34*nf^5*T*h^9*u*W*
      QR^3*LL*LLd*LR + 17/3*nf^5*T*h^9*u*W*QR^3*LL^2*LRd + 17*nf^5*T*h^9*u*W*
      QR^4*QRd*LR + 17*nf^5*T*h^9*u*W*QLd*QRd^2*LLd*LR*LRd - 34*nf^5*T*h^9*u*W
      *QLd*QR*LLd*LR^2*LRd - 17*nf^5*T*h^9*u*W*QLd*QR*LL*LR*LRd^2 - 34*nf^5*T*
      h^9*u*W*QLd*QR*LL*LLd^2*LR - 17*nf^5*T*h^9*u*W*QLd*QR*LL^2*LLd*LRd + 17*
      nf^5*T*h^9*u*W*QLd*QR*QRd^3*LLd + 17*nf^5*T*h^9*u*W*QLd*QR^4*LL + 17*
      nf^5*T*h^9*u*W*QLd^2*QRd*LL*LLd*LRd + 17*nf^5*T*h^9*u*W*QLd^2*QR*QRd^2*
      LRd + 34*nf^5*T*h^9*u*W*QLd^3*LLd*LR*LRd + 17/3*nf^5*T*h^9*u*W*QLd^3*LL*
      LRd^2 + 34/3*nf^5*T*h^9*u*W*QLd^3*LL*LLd^2 + 34*nf^5*T*h^9*u*W*QLd^3*QR*
      QRd*LLd + 17*nf^5*T*h^9*u*W*QLd^4*QR*LRd - 17*nf^5*T*h^9*u*W*QL*QRd*LLd*
      LR^2*LRd - 34*nf^5*T*h^9*u*W*QL*QRd*LL*LR*LRd^2 - 17*nf^5*T*h^9*u*W*QL*
      QRd*LL*LLd^2*LR - 34*nf^5*T*h^9*u*W*QL*QRd*LL^2*LLd*LRd + 17*nf^5*T*h^9*
      u*W*QL*QRd^4*LLd + 17*nf^5*T*h^9*u*W*QL*QR^2*LL*LR*LRd + 17*nf^5*T*h^9*u
      *W*QL*QR^3*QRd*LL - 17*nf^5*T*h^9*u*W*QL*QLd*LR^2*LRd^2 - 34*nf^5*T*h^9*
      u*W*QL*QLd*LLd^2*LR^2 - 34*nf^5*T*h^9*u*W*QL*QLd*LL^2*LRd^2 - 17*nf^5*T*
      h^9*u*W*QL*QLd*LL^2*LLd^2 + 34*nf^5*T*h^9*u*W*QL*QLd*QRd^3*LRd + 34*nf^5
      *T*h^9*u*W*QL*QLd*QR^3*LR + 17*nf^5*T*h^9*u*W*QL*QLd^2*QRd^2*LLd + 17*
      nf^5*T*h^9*u*W*QL*QLd^3*QRd*LRd + 17*nf^5*T*h^9*u*W*QL*QLd^4*LLd + 17*
      nf^5*T*h^9*u*W*QL^2*QR*LL*LLd*LR + 17*nf^5*T*h^9*u*W*QL^2*QR^2*QRd*LR +
      17*nf^5*T*h^9*u*W*QL^2*QLd*QR^2*LL + 17/3*nf^5*T*h^9*u*W*QL^3*LLd*LR^2
       + 34*nf^5*T*h^9*u*W*QL^3*LL*LR*LRd + 34/3*nf^5*T*h^9*u*W*QL^3*LL^2*LLd
       + 34*nf^5*T*h^9*u*W*QL^3*QR*QRd*LL + 17*nf^5*T*h^9*u*W*QL^3*QLd*QR*LR
       + 17*nf^5*T*h^9*u*W*QL^4*QRd*LR + 17*nf^5*T*h^9*u*W*QL^4*QLd*LL - 7/3*
      nf^5*T*h^9*u*B*LR^3*LRd^3 - 28/3*nf^5*T*h^9*u*B*LLd^2*LR^3*LRd - 7*nf^5*
      T*h^9*u*B*LL*LLd*LR^2*LRd^2 - 28/3*nf^5*T*h^9*u*B*LL*LLd^3*LR^2 - 28/3*
      nf^5*T*h^9*u*B*LL^2*LR*LRd^3 - 7*nf^5*T*h^9*u*B*LL^2*LLd^2*LR*LRd - 28/3
      *nf^5*T*h^9*u*B*LL^3*LLd*LRd^2 - 7/3*nf^5*T*h^9*u*B*LL^3*LLd^3 + 14/3*
      nf^5*T*h^9*u*B*QRd^3*LR*LRd^2 + 7/3*nf^5*T*h^9*u*B*QRd^3*LLd^2*LR + 14*
      nf^5*T*h^9*u*B*QRd^3*LL*LLd*LRd - 7*nf^5*T*h^9*u*B*QR*QRd*LR^2*LRd^2 -
      14*nf^5*T*h^9*u*B*QR*QRd*LLd^2*LR^2 - 14*nf^5*T*h^9*u*B*QR*QRd*LL^2*
      LRd^2 - 7*nf^5*T*h^9*u*B*QR*QRd*LL^2*LLd^2 + 7*nf^5*T*h^9*u*B*QR*QRd^4*
      LRd + 14/3*nf^5*T*h^9*u*B*QR^3*LR^2*LRd + 14*nf^5*T*h^9*u*B*QR^3*LL*LLd*
      LR + 7/3*nf^5*T*h^9*u*B*QR^3*LL^2*LRd + 7*nf^5*T*h^9*u*B*QR^4*QRd*LR + 7
      *nf^5*T*h^9*u*B*QLd*QRd^2*LLd*LR*LRd - 14*nf^5*T*h^9*u*B*QLd*QR*LLd*LR^2
      *LRd - 7*nf^5*T*h^9*u*B*QLd*QR*LL*LR*LRd^2 - 14*nf^5*T*h^9*u*B*QLd*QR*LL
      *LLd^2*LR - 7*nf^5*T*h^9*u*B*QLd*QR*LL^2*LLd*LRd + 7*nf^5*T*h^9*u*B*QLd*
      QR*QRd^3*LLd + 7*nf^5*T*h^9*u*B*QLd*QR^4*LL + 7*nf^5*T*h^9*u*B*QLd^2*QRd
      *LL*LLd*LRd + 7*nf^5*T*h^9*u*B*QLd^2*QR*QRd^2*LRd + 14*nf^5*T*h^9*u*B*
      QLd^3*LLd*LR*LRd + 7/3*nf^5*T*h^9*u*B*QLd^3*LL*LRd^2 + 14/3*nf^5*T*h^9*u
      *B*QLd^3*LL*LLd^2 + 14*nf^5*T*h^9*u*B*QLd^3*QR*QRd*LLd + 7*nf^5*T*h^9*u*
      B*QLd^4*QR*LRd - 7*nf^5*T*h^9*u*B*QL*QRd*LLd*LR^2*LRd - 14*nf^5*T*h^9*u*
      B*QL*QRd*LL*LR*LRd^2 - 7*nf^5*T*h^9*u*B*QL*QRd*LL*LLd^2*LR - 14*nf^5*T*
      h^9*u*B*QL*QRd*LL^2*LLd*LRd + 7*nf^5*T*h^9*u*B*QL*QRd^4*LLd + 7*nf^5*T*
      h^9*u*B*QL*QR^2*LL*LR*LRd + 7*nf^5*T*h^9*u*B*QL*QR^3*QRd*LL - 7*nf^5*T*
      h^9*u*B*QL*QLd*LR^2*LRd^2 - 14*nf^5*T*h^9*u*B*QL*QLd*LLd^2*LR^2 - 14*
      nf^5*T*h^9*u*B*QL*QLd*LL^2*LRd^2 - 7*nf^5*T*h^9*u*B*QL*QLd*LL^2*LLd^2 +
      14*nf^5*T*h^9*u*B*QL*QLd*QRd^3*LRd + 14*nf^5*T*h^9*u*B*QL*QLd*QR^3*LR +
      7*nf^5*T*h^9*u*B*QL*QLd^2*QRd^2*LLd + 7*nf^5*T*h^9*u*B*QL*QLd^3*QRd*LRd
       + 7*nf^5*T*h^9*u*B*QL*QLd^4*LLd + 7*nf^5*T*h^9*u*B*QL^2*QR*LL*LLd*LR +
      7*nf^5*T*h^9*u*B*QL^2*QR^2*QRd*LR + 7*nf^5*T*h^9*u*B*QL^2*QLd*QR^2*LL +
      7/3*nf^5*T*h^9*u*B*QL^3*LLd*LR^2 + 14*nf^5*T*h^9*u*B*QL^3*LL*LR*LRd + 14/
      3*nf^5*T*h^9*u*B*QL^3*LL^2*LLd + 14*nf^5*T*h^9*u*B*QL^3*QR*QRd*LL + 7*
      nf^5*T*h^9*u*B*QL^3*QLd*QR*LR + 7*nf^5*T*h^9*u*B*QL^4*QRd*LR + 7*nf^5*T*
      h^9*u*B*QL^4*QLd*LL - 217/6*nf^5*T*h^9*u*p^2*LR^3*LRd^3 - 91*nf^5*T*h^9*
      u*p^2*LLd^2*LR^3*LRd - 217/2*nf^5*T*h^9*u*p^2*LL*LLd*LR^2*LRd^2 - 91*
      nf^5*T*h^9*u*p^2*LL*LLd^3*LR^2 - 91*nf^5*T*h^9*u*p^2*LL^2*LR*LRd^3 - 217/
      2*nf^5*T*h^9*u*p^2*LL^2*LLd^2*LR*LRd - 91*nf^5*T*h^9*u*p^2*LL^3*LLd*
      LRd^2 - 217/6*nf^5*T*h^9*u*p^2*LL^3*LLd^3 + 91/2*nf^5*T*h^9*u*p^2*QRd^3*
      LR*LRd^2 + 217/6*nf^5*T*h^9*u*p^2*QRd^3*LLd^2*LR + 273/2*nf^5*T*h^9*u*
      p^2*QRd^3*LL*LLd*LRd - 217/2*nf^5*T*h^9*u*p^2*QR*QRd*LR^2*LRd^2 - 273/2*
      nf^5*T*h^9*u*p^2*QR*QRd*LLd^2*LR^2 - 273/2*nf^5*T*h^9*u*p^2*QR*QRd*LL^2*
      LRd^2 - 217/2*nf^5*T*h^9*u*p^2*QR*QRd*LL^2*LLd^2 + 273/4*nf^5*T*h^9*u*
      p^2*QR*QRd^4*LRd + 91/2*nf^5*T*h^9*u*p^2*QR^3*LR^2*LRd + 273/2*nf^5*T*
      h^9*u*p^2*QR^3*LL*LLd*LR + 217/6*nf^5*T*h^9*u*p^2*QR^3*LL^2*LRd + 273/4*
      nf^5*T*h^9*u*p^2*QR^4*QRd*LR + 217/2*nf^5*T*h^9*u*p^2*QLd*QRd^2*LLd*LR*
      LRd - 273/2*nf^5*T*h^9*u*p^2*QLd*QR*LLd*LR^2*LRd - 217/2*nf^5*T*h^9*u*
      p^2*QLd*QR*LL*LR*LRd^2 - 273/2*nf^5*T*h^9*u*p^2*QLd*QR*LL*LLd^2*LR - 217/
      2*nf^5*T*h^9*u*p^2*QLd*QR*LL^2*LLd*LRd + 217/2*nf^5*T*h^9*u*p^2*QLd*QR*
      QRd^3*LLd + 273/4*nf^5*T*h^9*u*p^2*QLd*QR^4*LL + 217/2*nf^5*T*h^9*u*p^2*
      QLd^2*QRd*LL*LLd*LRd + 217/2*nf^5*T*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 273/2
      *nf^5*T*h^9*u*p^2*QLd^3*LLd*LR*LRd + 217/6*nf^5*T*h^9*u*p^2*QLd^3*LL*
      LRd^2 + 91/2*nf^5*T*h^9*u*p^2*QLd^3*LL*LLd^2 + 273/2*nf^5*T*h^9*u*p^2*
      QLd^3*QR*QRd*LLd + 273/4*nf^5*T*h^9*u*p^2*QLd^4*QR*LRd - 217/2*nf^5*T*
      h^9*u*p^2*QL*QRd*LLd*LR^2*LRd - 273/2*nf^5*T*h^9*u*p^2*QL*QRd*LL*LR*
      LRd^2 - 217/2*nf^5*T*h^9*u*p^2*QL*QRd*LL*LLd^2*LR - 273/2*nf^5*T*h^9*u*
      p^2*QL*QRd*LL^2*LLd*LRd + 273/4*nf^5*T*h^9*u*p^2*QL*QRd^4*LLd + 217/2*
      nf^5*T*h^9*u*p^2*QL*QR^2*LL*LR*LRd + 217/2*nf^5*T*h^9*u*p^2*QL*QR^3*QRd*
      LL - 217/2*nf^5*T*h^9*u*p^2*QL*QLd*LR^2*LRd^2 - 273/2*nf^5*T*h^9*u*p^2*
      QL*QLd*LLd^2*LR^2 - 273/2*nf^5*T*h^9*u*p^2*QL*QLd*LL^2*LRd^2 - 217/2*
      nf^5*T*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 273/2*nf^5*T*h^9*u*p^2*QL*QLd*QRd^3
      *LRd + 273/2*nf^5*T*h^9*u*p^2*QL*QLd*QR^3*LR + 217/2*nf^5*T*h^9*u*p^2*QL
      *QLd^2*QRd^2*LLd + 217/2*nf^5*T*h^9*u*p^2*QL*QLd^3*QRd*LRd + 273/4*nf^5*
      T*h^9*u*p^2*QL*QLd^4*LLd + 217/2*nf^5*T*h^9*u*p^2*QL^2*QR*LL*LLd*LR +
      217/2*nf^5*T*h^9*u*p^2*QL^2*QR^2*QRd*LR + 217/2*nf^5*T*h^9*u*p^2*QL^2*
      QLd*QR^2*LL + 217/6*nf^5*T*h^9*u*p^2*QL^3*LLd*LR^2 + 273/2*nf^5*T*h^9*u*
      p^2*QL^3*LL*LR*LRd + 91/2*nf^5*T*h^9*u*p^2*QL^3*LL^2*LLd + 273/2*nf^5*T*
      h^9*u*p^2*QL^3*QR*QRd*LL + 217/2*nf^5*T*h^9*u*p^2*QL^3*QLd*QR*LR + 273/4
      *nf^5*T*h^9*u*p^2*QL^4*QRd*LR + 273/4*nf^5*T*h^9*u*p^2*QL^4*QLd*LL - 173/
      6*nf^5*T*h^9*u^2*p*LR^3*LRd^3 - 241/3*nf^5*T*h^9*u^2*p*LLd^2*LR^3*LRd -
      173/2*nf^5*T*h^9*u^2*p*LL*LLd*LR^2*LRd^2 - 241/3*nf^5*T*h^9*u^2*p*LL*
      LLd^3*LR^2 - 241/3*nf^5*T*h^9*u^2*p*LL^2*LR*LRd^3 - 173/2*nf^5*T*h^9*u^2
      *p*LL^2*LLd^2*LR*LRd - 241/3*nf^5*T*h^9*u^2*p*LL^3*LLd*LRd^2 - 173/6*
      nf^5*T*h^9*u^2*p*LL^3*LLd^3 + 241/6*nf^5*T*h^9*u^2*p*QRd^3*LR*LRd^2 +
      173/6*nf^5*T*h^9*u^2*p*QRd^3*LLd^2*LR + 241/2*nf^5*T*h^9*u^2*p*QRd^3*LL*
      LLd*LRd - 173/2*nf^5*T*h^9*u^2*p*QR*QRd*LR^2*LRd^2 - 241/2*nf^5*T*h^9*
      u^2*p*QR*QRd*LLd^2*LR^2 - 241/2*nf^5*T*h^9*u^2*p*QR*QRd*LL^2*LRd^2 - 173/
      2*nf^5*T*h^9*u^2*p*QR*QRd*LL^2*LLd^2 + 241/4*nf^5*T*h^9*u^2*p*QR*QRd^4*
      LRd + 241/6*nf^5*T*h^9*u^2*p*QR^3*LR^2*LRd + 241/2*nf^5*T*h^9*u^2*p*QR^3
      *LL*LLd*LR + 173/6*nf^5*T*h^9*u^2*p*QR^3*LL^2*LRd + 241/4*nf^5*T*h^9*u^2
      *p*QR^4*QRd*LR + 173/2*nf^5*T*h^9*u^2*p*QLd*QRd^2*LLd*LR*LRd - 241/2*
      nf^5*T*h^9*u^2*p*QLd*QR*LLd*LR^2*LRd - 173/2*nf^5*T*h^9*u^2*p*QLd*QR*LL*
      LR*LRd^2 - 241/2*nf^5*T*h^9*u^2*p*QLd*QR*LL*LLd^2*LR - 173/2*nf^5*T*h^9*
      u^2*p*QLd*QR*LL^2*LLd*LRd + 173/2*nf^5*T*h^9*u^2*p*QLd*QR*QRd^3*LLd +
      241/4*nf^5*T*h^9*u^2*p*QLd*QR^4*LL + 173/2*nf^5*T*h^9*u^2*p*QLd^2*QRd*LL
      *LLd*LRd + 173/2*nf^5*T*h^9*u^2*p*QLd^2*QR*QRd^2*LRd + 241/2*nf^5*T*h^9*
      u^2*p*QLd^3*LLd*LR*LRd + 173/6*nf^5*T*h^9*u^2*p*QLd^3*LL*LRd^2 + 241/6*
      nf^5*T*h^9*u^2*p*QLd^3*LL*LLd^2 + 241/2*nf^5*T*h^9*u^2*p*QLd^3*QR*QRd*
      LLd + 241/4*nf^5*T*h^9*u^2*p*QLd^4*QR*LRd - 173/2*nf^5*T*h^9*u^2*p*QL*
      QRd*LLd*LR^2*LRd - 241/2*nf^5*T*h^9*u^2*p*QL*QRd*LL*LR*LRd^2 - 173/2*
      nf^5*T*h^9*u^2*p*QL*QRd*LL*LLd^2*LR - 241/2*nf^5*T*h^9*u^2*p*QL*QRd*LL^2
      *LLd*LRd + 241/4*nf^5*T*h^9*u^2*p*QL*QRd^4*LLd + 173/2*nf^5*T*h^9*u^2*p*
      QL*QR^2*LL*LR*LRd + 173/2*nf^5*T*h^9*u^2*p*QL*QR^3*QRd*LL - 173/2*nf^5*T
      *h^9*u^2*p*QL*QLd*LR^2*LRd^2 - 241/2*nf^5*T*h^9*u^2*p*QL*QLd*LLd^2*LR^2
       - 241/2*nf^5*T*h^9*u^2*p*QL*QLd*LL^2*LRd^2 - 173/2*nf^5*T*h^9*u^2*p*QL*
      QLd*LL^2*LLd^2 + 241/2*nf^5*T*h^9*u^2*p*QL*QLd*QRd^3*LRd + 241/2*nf^5*T*
      h^9*u^2*p*QL*QLd*QR^3*LR + 173/2*nf^5*T*h^9*u^2*p*QL*QLd^2*QRd^2*LLd +
      173/2*nf^5*T*h^9*u^2*p*QL*QLd^3*QRd*LRd + 241/4*nf^5*T*h^9*u^2*p*QL*
      QLd^4*LLd + 173/2*nf^5*T*h^9*u^2*p*QL^2*QR*LL*LLd*LR + 173/2*nf^5*T*h^9*
      u^2*p*QL^2*QR^2*QRd*LR + 173/2*nf^5*T*h^9*u^2*p*QL^2*QLd*QR^2*LL + 173/6
      *nf^5*T*h^9*u^2*p*QL^3*LLd*LR^2 + 241/2*nf^5*T*h^9*u^2*p*QL^3*LL*LR*LRd
       + 241/6*nf^5*T*h^9*u^2*p*QL^3*LL^2*LLd + 241/2*nf^5*T*h^9*u^2*p*QL^3*QR
      *QRd*LL + 173/2*nf^5*T*h^9*u^2*p*QL^3*QLd*QR*LR + 241/4*nf^5*T*h^9*u^2*p
      *QL^4*QRd*LR + 241/4*nf^5*T*h^9*u^2*p*QL^4*QLd*LL - 13/2*nf^5*T*h^9*u^3*
      LR^3*LRd^3 - 56/3*nf^5*T*h^9*u^3*LLd^2*LR^3*LRd - 39/2*nf^5*T*h^9*u^3*LL
      *LLd*LR^2*LRd^2 - 56/3*nf^5*T*h^9*u^3*LL*LLd^3*LR^2 - 56/3*nf^5*T*h^9*
      u^3*LL^2*LR*LRd^3 - 39/2*nf^5*T*h^9*u^3*LL^2*LLd^2*LR*LRd - 56/3*nf^5*T*
      h^9*u^3*LL^3*LLd*LRd^2 - 13/2*nf^5*T*h^9*u^3*LL^3*LLd^3 + 28/3*nf^5*T*
      h^9*u^3*QRd^3*LR*LRd^2 + 13/2*nf^5*T*h^9*u^3*QRd^3*LLd^2*LR + 28*nf^5*T*
      h^9*u^3*QRd^3*LL*LLd*LRd - 39/2*nf^5*T*h^9*u^3*QR*QRd*LR^2*LRd^2 - 28*
      nf^5*T*h^9*u^3*QR*QRd*LLd^2*LR^2 - 28*nf^5*T*h^9*u^3*QR*QRd*LL^2*LRd^2
       - 39/2*nf^5*T*h^9*u^3*QR*QRd*LL^2*LLd^2 + 14*nf^5*T*h^9*u^3*QR*QRd^4*
      LRd + 28/3*nf^5*T*h^9*u^3*QR^3*LR^2*LRd + 28*nf^5*T*h^9*u^3*QR^3*LL*LLd*
      LR + 13/2*nf^5*T*h^9*u^3*QR^3*LL^2*LRd + 14*nf^5*T*h^9*u^3*QR^4*QRd*LR
       + 39/2*nf^5*T*h^9*u^3*QLd*QRd^2*LLd*LR*LRd - 28*nf^5*T*h^9*u^3*QLd*QR*
      LLd*LR^2*LRd - 39/2*nf^5*T*h^9*u^3*QLd*QR*LL*LR*LRd^2 - 28*nf^5*T*h^9*
      u^3*QLd*QR*LL*LLd^2*LR - 39/2*nf^5*T*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 39/2*
      nf^5*T*h^9*u^3*QLd*QR*QRd^3*LLd + 14*nf^5*T*h^9*u^3*QLd*QR^4*LL + 39/2*
      nf^5*T*h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 39/2*nf^5*T*h^9*u^3*QLd^2*QR*QRd^2
      *LRd + 28*nf^5*T*h^9*u^3*QLd^3*LLd*LR*LRd + 13/2*nf^5*T*h^9*u^3*QLd^3*LL
      *LRd^2 + 28/3*nf^5*T*h^9*u^3*QLd^3*LL*LLd^2 + 28*nf^5*T*h^9*u^3*QLd^3*QR
      *QRd*LLd + 14*nf^5*T*h^9*u^3*QLd^4*QR*LRd - 39/2*nf^5*T*h^9*u^3*QL*QRd*
      LLd*LR^2*LRd - 28*nf^5*T*h^9*u^3*QL*QRd*LL*LR*LRd^2 - 39/2*nf^5*T*h^9*
      u^3*QL*QRd*LL*LLd^2*LR - 28*nf^5*T*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 14*nf^5
      *T*h^9*u^3*QL*QRd^4*LLd + 39/2*nf^5*T*h^9*u^3*QL*QR^2*LL*LR*LRd + 39/2*
      nf^5*T*h^9*u^3*QL*QR^3*QRd*LL - 39/2*nf^5*T*h^9*u^3*QL*QLd*LR^2*LRd^2 -
      28*nf^5*T*h^9*u^3*QL*QLd*LLd^2*LR^2 - 28*nf^5*T*h^9*u^3*QL*QLd*LL^2*
      LRd^2 - 39/2*nf^5*T*h^9*u^3*QL*QLd*LL^2*LLd^2 + 28*nf^5*T*h^9*u^3*QL*QLd
      *QRd^3*LRd + 28*nf^5*T*h^9*u^3*QL*QLd*QR^3*LR + 39/2*nf^5*T*h^9*u^3*QL*
      QLd^2*QRd^2*LLd + 39/2*nf^5*T*h^9*u^3*QL*QLd^3*QRd*LRd + 14*nf^5*T*h^9*
      u^3*QL*QLd^4*LLd + 39/2*nf^5*T*h^9*u^3*QL^2*QR*LL*LLd*LR + 39/2*nf^5*T*
      h^9*u^3*QL^2*QR^2*QRd*LR + 39/2*nf^5*T*h^9*u^3*QL^2*QLd*QR^2*LL + 13/2*
      nf^5*T*h^9*u^3*QL^3*LLd*LR^2 + 28*nf^5*T*h^9*u^3*QL^3*LL*LR*LRd + 28/3*
      nf^5*T*h^9*u^3*QL^3*LL^2*LLd + 28*nf^5*T*h^9*u^3*QL^3*QR*QRd*LL + 39/2*
      nf^5*T*h^9*u^3*QL^3*QLd*QR*LR + 14*nf^5*T*h^9*u^3*QL^4*QRd*LR + 14*nf^5*
      T*h^9*u^3*QL^4*QLd*LL + 17/24*nf^5*T^2*h^9*p*LLd*LR^4*LRd^3 - 1/8*nf^5*
      T^2*h^9*p*LLd^3*LR^4*LRd + 17/24*nf^5*T^2*h^9*p*LL*LR^3*LRd^4 - 5/12*
      nf^5*T^2*h^9*p*LL*LLd^2*LR^3*LRd^2 - 1/8*nf^5*T^2*h^9*p*LL*LLd^4*LR^3 -
      5/12*nf^5*T^2*h^9*p*LL^2*LLd*LR^2*LRd^3 - 5/12*nf^5*T^2*h^9*p*LL^2*LLd^3
      *LR^2*LRd - 1/8*nf^5*T^2*h^9*p*LL^3*LR*LRd^4 - 5/12*nf^5*T^2*h^9*p*LL^3*
      LLd^2*LR*LRd^2 + 17/24*nf^5*T^2*h^9*p*LL^3*LLd^4*LR - 1/8*nf^5*T^2*h^9*p
      *LL^4*LLd*LRd^3 + 17/24*nf^5*T^2*h^9*p*LL^4*LLd^3*LRd + 1/12*nf^5*T^2*
      h^9*p*QRd^3*LLd*LR^2*LRd^2 + 5/12*nf^5*T^2*h^9*p*QRd^3*LLd^3*LR^2 + 1/6*
      nf^5*T^2*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 3/4*nf^5*T^2*h^9*p*QRd^3*LL^2*LLd
      *LRd^2 + 1/12*nf^5*T^2*h^9*p*QRd^3*LL^2*LLd^3 + 3/8*nf^5*T^2*h^9*p*QRd^6
      *LLd*LRd + 1/6*nf^5*T^2*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 1/6*nf^5*T^2*h^9*p
      *QR*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^2*h^9*p*QR*QRd*LL^2*LLd^3*LR + 1/6*
      nf^5*T^2*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 5/2*nf^5*T^2*h^9*p*QR*QRd^4*LLd*
      LR*LRd + 9/8*nf^5*T^2*h^9*p*QR*QRd^4*LL*LRd^2 + 11/8*nf^5*T^2*h^9*p*QR*
      QRd^4*LL*LLd^2 - 1/2*nf^5*T^2*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd - 1/2*nf^5*
      T^2*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 - 1/2*nf^5*T^2*h^9*p*QR^2*QRd^2*LL*
      LLd^2*LR - 1/2*nf^5*T^2*h^9*p*QR^2*QRd^2*LL^2*LLd*LRd + 47/24*nf^5*T^2*
      h^9*p*QR^2*QRd^5*LLd + 1/12*nf^5*T^2*h^9*p*QR^3*LL*LR^2*LRd^2 + 3/4*nf^5
      *T^2*h^9*p*QR^3*LL*LLd^2*LR^2 + 1/6*nf^5*T^2*h^9*p*QR^3*LL^2*LLd*LR*LRd
       + 5/12*nf^5*T^2*h^9*p*QR^3*LL^3*LRd^2 + 1/12*nf^5*T^2*h^9*p*QR^3*LL^3*
      LLd^2 + 9/8*nf^5*T^2*h^9*p*QR^4*QRd*LLd*LR^2 + 5/2*nf^5*T^2*h^9*p*QR^4*
      QRd*LL*LR*LRd + 11/8*nf^5*T^2*h^9*p*QR^4*QRd*LL^2*LLd + 47/24*nf^5*T^2*
      h^9*p*QR^5*QRd^2*LL + 3/8*nf^5*T^2*h^9*p*QR^6*LL*LR + 7/12*nf^5*T^2*h^9*
      p*QLd*QRd^2*LR^2*LRd^3 + 1/4*nf^5*T^2*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 1/
      6*nf^5*T^2*h^9*p*QLd*QRd^2*LL*LLd^3*LR + 3/4*nf^5*T^2*h^9*p*QLd*QRd^2*
      LL^2*LRd^3 + 1/4*nf^5*T^2*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd + 3/8*nf^5*T^2*
      h^9*p*QLd*QRd^5*LRd^2 + 31/24*nf^5*T^2*h^9*p*QLd*QRd^5*LLd^2 + 2/3*nf^5*
      T^2*h^9*p*QLd*QR*LR^3*LRd^3 - 1/2*nf^5*T^2*h^9*p*QLd*QR*LL^2*LR*LRd^3 -
      1/2*nf^5*T^2*h^9*p*QLd*QR*LL^3*LLd*LRd^2 + 2/3*nf^5*T^2*h^9*p*QLd*QR*
      LL^3*LLd^3 + 43/24*nf^5*T^2*h^9*p*QLd*QR^2*QRd^4*LRd + 9/8*nf^5*T^2*h^9*
      p*QLd*QR^4*LR^2*LRd + 3/2*nf^5*T^2*h^9*p*QLd*QR^4*LL*LLd*LR + 11/8*nf^5*
      T^2*h^9*p*QLd*QR^4*LL^2*LRd + 17/24*nf^5*T^2*h^9*p*QLd*QR^4*QRd^3 + 3/2*
      nf^5*T^2*h^9*p*QLd*QR^5*QRd*LR + 1/4*nf^5*T^2*h^9*p*QLd^2*QRd*LLd*LR^2*
      LRd^2 + 3/4*nf^5*T^2*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 1/6*nf^5*T^2*h^9*p*
      QLd^2*QRd*LL*LR*LRd^3 + 1/4*nf^5*T^2*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 + 7/
      12*nf^5*T^2*h^9*p*QLd^2*QRd*LL^2*LLd^3 + 17/24*nf^5*T^2*h^9*p*QLd^2*
      QRd^4*LLd*LRd + 1/4*nf^5*T^2*h^9*p*QLd^2*QR*QRd^2*LL*LRd^2 + 1/4*nf^5*
      T^2*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 - 3/2*nf^5*T^2*h^9*p*QLd^2*QR^2*LLd*
      LR^2*LRd - 1/2*nf^5*T^2*h^9*p*QLd^2*QR^2*LL*LR*LRd^2 - 3/2*nf^5*T^2*h^9*
      p*QLd^2*QR^2*LL*LLd^2*LR - 1/2*nf^5*T^2*h^9*p*QLd^2*QR^2*LL^2*LLd*LRd +
      3/4*nf^5*T^2*h^9*p*QLd^2*QR^2*QRd^3*LLd + 15/8*nf^5*T^2*h^9*p*QLd^2*QR^5
      *LL + 1/12*nf^5*T^2*h^9*p*QLd^3*LR^2*LRd^3 + 3/4*nf^5*T^2*h^9*p*QLd^3*
      LLd^2*LR^2*LRd + 1/6*nf^5*T^2*h^9*p*QLd^3*LL*LLd*LR*LRd^2 + 5/12*nf^5*
      T^2*h^9*p*QLd^3*LL^2*LRd^3 + 1/12*nf^5*T^2*h^9*p*QLd^3*LL^2*LLd^2*LRd -
      7/12*nf^5*T^2*h^9*p*QLd^3*QRd^3*LRd^2 - 7/12*nf^5*T^2*h^9*p*QLd^3*QRd^3*
      LLd^2 + 5/12*nf^5*T^2*h^9*p*QLd^3*QR^2*QRd^2*LRd - 1/8*nf^5*T^2*h^9*p*
      QLd^3*QR^4*QRd + 17/24*nf^5*T^2*h^9*p*QLd^4*QRd^2*LLd*LRd + 3/2*nf^5*T^2
      *h^9*p*QLd^4*QR*LLd*LR*LRd + 11/8*nf^5*T^2*h^9*p*QLd^4*QR*LL*LRd^2 + 9/8
      *nf^5*T^2*h^9*p*QLd^4*QR*LL*LLd^2 + 15/8*nf^5*T^2*h^9*p*QLd^4*QR^2*QRd*
      LLd + 31/24*nf^5*T^2*h^9*p*QLd^5*QRd*LRd^2 + 3/8*nf^5*T^2*h^9*p*QLd^5*
      QRd*LLd^2 + 15/8*nf^5*T^2*h^9*p*QLd^5*QR^2*LRd + 3/8*nf^5*T^2*h^9*p*
      QLd^6*LLd*LRd + 2/3*nf^5*T^2*h^9*p*QL*QRd*LR^3*LRd^3 - 1/2*nf^5*T^2*h^9*
      p*QL*QRd*LLd^2*LR^3*LRd - 1/2*nf^5*T^2*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 2/3*
      nf^5*T^2*h^9*p*QL*QRd*LL^3*LLd^3 + 9/8*nf^5*T^2*h^9*p*QL*QRd^4*LR*LRd^2
       + 11/8*nf^5*T^2*h^9*p*QL*QRd^4*LLd^2*LR + 3/2*nf^5*T^2*h^9*p*QL*QRd^4*
      LL*LLd*LRd + 3/2*nf^5*T^2*h^9*p*QL*QR*QRd^5*LRd + 7/12*nf^5*T^2*h^9*p*QL
      *QR^2*LR^3*LRd^2 + 3/4*nf^5*T^2*h^9*p*QL*QR^2*LLd^2*LR^3 + 1/4*nf^5*T^2*
      h^9*p*QL*QR^2*LL^2*LR*LRd^2 + 1/4*nf^5*T^2*h^9*p*QL*QR^2*LL^2*LLd^2*LR
       - 1/6*nf^5*T^2*h^9*p*QL*QR^2*LL^3*LLd*LRd + 17/24*nf^5*T^2*h^9*p*QL*
      QR^3*QRd^4 + 43/24*nf^5*T^2*h^9*p*QL*QR^4*QRd^2*LR + 3/8*nf^5*T^2*h^9*p*
      QL*QR^5*LR^2 + 31/24*nf^5*T^2*h^9*p*QL*QR^5*LL^2 + 1/6*nf^5*T^2*h^9*p*QL
      *QLd*LLd*LR^3*LRd^2 + 1/6*nf^5*T^2*h^9*p*QL*QLd*LL*LR^2*LRd^3 + 1/6*nf^5
      *T^2*h^9*p*QL*QLd*LL^2*LLd^3*LR + 1/6*nf^5*T^2*h^9*p*QL*QLd*LL^3*LLd^2*
      LRd + 5/2*nf^5*T^2*h^9*p*QL*QLd*QR*QRd^4*LLd + 5/2*nf^5*T^2*h^9*p*QL*QLd
      *QR^4*QRd*LL + 1/4*nf^5*T^2*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 + 1/4*nf^5*T^2
      *h^9*p*QL*QLd^2*QRd^2*LLd^2*LR - 1/6*nf^5*T^2*h^9*p*QL*QLd^2*QR*QRd^3*
      LRd - 5/12*nf^5*T^2*h^9*p*QL*QLd^2*QR^3*QRd^2 + 15/8*nf^5*T^2*h^9*p*QL*
      QLd^2*QR^4*LR - 1/6*nf^5*T^2*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 11/8*nf^5*T^2
      *h^9*p*QL*QLd^4*LR*LRd^2 + 9/8*nf^5*T^2*h^9*p*QL*QLd^4*LLd^2*LR + 5/2*
      nf^5*T^2*h^9*p*QL*QLd^4*LL*LLd*LRd + 5/2*nf^5*T^2*h^9*p*QL*QLd^4*QR*QRd*
      LRd - 1/8*nf^5*T^2*h^9*p*QL*QLd^4*QR^3 + 3/2*nf^5*T^2*h^9*p*QL*QLd^5*QR*
      LLd - 1/2*nf^5*T^2*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd - 3/2*nf^5*T^2*h^9*p*
      QL^2*QRd^2*LL*LR*LRd^2 - 1/2*nf^5*T^2*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 3/2
      *nf^5*T^2*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd + 15/8*nf^5*T^2*h^9*p*QL^2*QRd^5
      *LLd - 1/6*nf^5*T^2*h^9*p*QL^2*QR*LLd*LR^3*LRd + 1/4*nf^5*T^2*h^9*p*QL^2
      *QR*LL*LR^2*LRd^2 + 1/4*nf^5*T^2*h^9*p*QL^2*QR*LL*LLd^2*LR^2 + 3/4*nf^5*
      T^2*h^9*p*QL^2*QR*LL^3*LRd^2 + 7/12*nf^5*T^2*h^9*p*QL^2*QR*LL^3*LLd^2 +
      1/4*nf^5*T^2*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 + 1/4*nf^5*T^2*h^9*p*QL^2*QR^2
      *QRd*LL^2*LLd + 3/4*nf^5*T^2*h^9*p*QL^2*QR^3*QRd^2*LL + 17/24*nf^5*T^2*
      h^9*p*QL^2*QR^4*LL*LR + 15/8*nf^5*T^2*h^9*p*QL^2*QLd*QRd^4*LRd + 1/4*
      nf^5*T^2*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 1/4*nf^5*T^2*h^9*p*QL^2*QLd*QR^2
      *LL^2*LRd - 5/12*nf^5*T^2*h^9*p*QL^2*QLd*QR^2*QRd^3 - 1/6*nf^5*T^2*h^9*p
      *QL^2*QLd*QR^3*QRd*LR - 1/2*nf^5*T^2*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd - 1/2
      *nf^5*T^2*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 - 1/2*nf^5*T^2*h^9*p*QL^2*QLd^2*
      LL*LLd^2*LR - 1/2*nf^5*T^2*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 5/12*nf^5*T^2
      *h^9*p*QL^2*QLd^2*QRd^3*LLd + 5/12*nf^5*T^2*h^9*p*QL^2*QLd^2*QR^3*LL + 3/
      4*nf^5*T^2*h^9*p*QL^2*QLd^3*QRd^2*LRd - 5/12*nf^5*T^2*h^9*p*QL^2*QLd^3*
      QR^2*QRd + 43/24*nf^5*T^2*h^9*p*QL^2*QLd^4*QRd*LLd + 47/24*nf^5*T^2*h^9*
      p*QL^2*QLd^5*LRd + 1/12*nf^5*T^2*h^9*p*QL^3*LR^3*LRd^2 + 5/12*nf^5*T^2*
      h^9*p*QL^3*LLd^2*LR^3 + 1/6*nf^5*T^2*h^9*p*QL^3*LL*LLd*LR^2*LRd + 3/4*
      nf^5*T^2*h^9*p*QL^3*LL^2*LR*LRd^2 + 1/12*nf^5*T^2*h^9*p*QL^3*LL^2*LLd^2*
      LR - 1/8*nf^5*T^2*h^9*p*QL^3*QR*QRd^4 + 5/12*nf^5*T^2*h^9*p*QL^3*QR^2*
      QRd^2*LR - 7/12*nf^5*T^2*h^9*p*QL^3*QR^3*LR^2 - 7/12*nf^5*T^2*h^9*p*QL^3
      *QR^3*LL^2 - 1/6*nf^5*T^2*h^9*p*QL^3*QLd*QR^2*QRd*LL - 5/12*nf^5*T^2*h^9
      *p*QL^3*QLd^2*QR*QRd^2 + 3/4*nf^5*T^2*h^9*p*QL^3*QLd^2*QR^2*LR + 17/24*
      nf^5*T^2*h^9*p*QL^3*QLd^4*QR + 11/8*nf^5*T^2*h^9*p*QL^4*QRd*LLd*LR^2 + 3/
      2*nf^5*T^2*h^9*p*QL^4*QRd*LL*LR*LRd + 9/8*nf^5*T^2*h^9*p*QL^4*QRd*LL^2*
      LLd + 15/8*nf^5*T^2*h^9*p*QL^4*QR*QRd^2*LL + 17/24*nf^5*T^2*h^9*p*QL^4*
      QR^2*LL*LR + 11/8*nf^5*T^2*h^9*p*QL^4*QLd*LR^2*LRd + 5/2*nf^5*T^2*h^9*p*
      QL^4*QLd*LL*LLd*LR + 9/8*nf^5*T^2*h^9*p*QL^4*QLd*LL^2*LRd - 1/8*nf^5*T^2
      *h^9*p*QL^4*QLd*QRd^3 + 5/2*nf^5*T^2*h^9*p*QL^4*QLd*QR*QRd*LR + 43/24*
      nf^5*T^2*h^9*p*QL^4*QLd^2*QR*LL + 17/24*nf^5*T^2*h^9*p*QL^4*QLd^3*QRd +
      15/8*nf^5*T^2*h^9*p*QL^5*QRd^2*LR + 31/24*nf^5*T^2*h^9*p*QL^5*QR*LR^2 +
      3/8*nf^5*T^2*h^9*p*QL^5*QR*LL^2 + 3/2*nf^5*T^2*h^9*p*QL^5*QLd*QRd*LL +
      47/24*nf^5*T^2*h^9*p*QL^5*QLd^2*LR + 3/8*nf^5*T^2*h^9*p*QL^6*LL*LR - 6*
      nf^5*T^2*h^9*p*G*QRd^3*LR*LRd^2 - 4*nf^5*T^2*h^9*p*G*QRd^3*LLd^2*LR - 12
      *nf^5*T^2*h^9*p*G*QR*QRd*LR^2*LRd^2 - 18*nf^5*T^2*h^9*p*G*QR*QRd*LLd^2*
      LR^2 - 18*nf^5*T^2*h^9*p*G*QR*QRd*LL^2*LRd^2 - 12*nf^5*T^2*h^9*p*G*QR*
      QRd*LL^2*LLd^2 - 6*nf^5*T^2*h^9*p*G*QR^3*LR^2*LRd - 4*nf^5*T^2*h^9*p*G*
      QR^3*LL^2*LRd - 4*nf^5*T^2*h^9*p*G*QR^3*QRd^3 - 18*nf^5*T^2*h^9*p*G*QLd*
      QRd^2*LL*LRd^2 - 12*nf^5*T^2*h^9*p*G*QLd*QRd^2*LL*LLd^2 - 18*nf^5*T^2*
      h^9*p*G*QLd*QR*LLd*LR^2*LRd - 12*nf^5*T^2*h^9*p*G*QLd*QR*LL*LR*LRd^2 -
      18*nf^5*T^2*h^9*p*G*QLd*QR*LL*LLd^2*LR - 12*nf^5*T^2*h^9*p*G*QLd*QR*LL^2
      *LLd*LRd - 12*nf^5*T^2*h^9*p*G*QLd^2*QRd*LR*LRd^2 - 18*nf^5*T^2*h^9*p*G*
      QLd^2*QRd*LLd^2*LR - 12*nf^5*T^2*h^9*p*G*QLd^2*QR^3*QRd - 4*nf^5*T^2*h^9
      *p*G*QLd^3*LL*LRd^2 - 6*nf^5*T^2*h^9*p*G*QLd^3*LL*LLd^2 - 12*nf^5*T^2*
      h^9*p*G*QL*QRd*LLd*LR^2*LRd - 18*nf^5*T^2*h^9*p*G*QL*QRd*LL*LR*LRd^2 -
      12*nf^5*T^2*h^9*p*G*QL*QRd*LL*LLd^2*LR - 18*nf^5*T^2*h^9*p*G*QL*QRd*LL^2
      *LLd*LRd - 18*nf^5*T^2*h^9*p*G*QL*QR^2*LLd*LR^2 - 12*nf^5*T^2*h^9*p*G*QL
      *QR^2*LL^2*LLd - 12*nf^5*T^2*h^9*p*G*QL*QLd*LR^2*LRd^2 - 18*nf^5*T^2*h^9
      *p*G*QL*QLd*LLd^2*LR^2 - 18*nf^5*T^2*h^9*p*G*QL*QLd*LL^2*LRd^2 - 12*nf^5
      *T^2*h^9*p*G*QL*QLd*LL^2*LLd^2 - 12*nf^5*T^2*h^9*p*G*QL*QLd*QR^2*QRd^2
       - 12*nf^5*T^2*h^9*p*G*QL*QLd^3*QR^2 - 12*nf^5*T^2*h^9*p*G*QL^2*QR*LR^2*
      LRd - 18*nf^5*T^2*h^9*p*G*QL^2*QR*LL^2*LRd - 12*nf^5*T^2*h^9*p*G*QL^2*QR
      *QRd^3 - 12*nf^5*T^2*h^9*p*G*QL^2*QLd^2*QR*QRd - 4*nf^5*T^2*h^9*p*G*QL^3
      *LLd*LR^2 - 6*nf^5*T^2*h^9*p*G*QL^3*LL^2*LLd - 12*nf^5*T^2*h^9*p*G*QL^3*
      QLd*QRd^2 - 4*nf^5*T^2*h^9*p*G*QL^3*QLd^3 - 28/3*nf^5*T^2*h^9*p*W*LR^3*
      LRd^3 - 28*nf^5*T^2*h^9*p*W*LLd^2*LR^3*LRd - 28*nf^5*T^2*h^9*p*W*LL*LLd*
      LR^2*LRd^2 - 28*nf^5*T^2*h^9*p*W*LL*LLd^3*LR^2 - 28*nf^5*T^2*h^9*p*W*
      LL^2*LR*LRd^3 - 28*nf^5*T^2*h^9*p*W*LL^2*LLd^2*LR*LRd - 28*nf^5*T^2*h^9*
      p*W*LL^3*LLd*LRd^2 - 28/3*nf^5*T^2*h^9*p*W*LL^3*LLd^3 + 14*nf^5*T^2*h^9*
      p*W*QRd^3*LR*LRd^2 + 28/3*nf^5*T^2*h^9*p*W*QRd^3*LLd^2*LR + 42*nf^5*T^2*
      h^9*p*W*QRd^3*LL*LLd*LRd - 28*nf^5*T^2*h^9*p*W*QR*QRd*LR^2*LRd^2 - 42*
      nf^5*T^2*h^9*p*W*QR*QRd*LLd^2*LR^2 - 42*nf^5*T^2*h^9*p*W*QR*QRd*LL^2*
      LRd^2 - 28*nf^5*T^2*h^9*p*W*QR*QRd*LL^2*LLd^2 + 21*nf^5*T^2*h^9*p*W*QR*
      QRd^4*LRd + 14*nf^5*T^2*h^9*p*W*QR^3*LR^2*LRd + 42*nf^5*T^2*h^9*p*W*QR^3
      *LL*LLd*LR + 28/3*nf^5*T^2*h^9*p*W*QR^3*LL^2*LRd + 21*nf^5*T^2*h^9*p*W*
      QR^4*QRd*LR + 28*nf^5*T^2*h^9*p*W*QLd*QRd^2*LLd*LR*LRd - 42*nf^5*T^2*h^9
      *p*W*QLd*QR*LLd*LR^2*LRd - 28*nf^5*T^2*h^9*p*W*QLd*QR*LL*LR*LRd^2 - 42*
      nf^5*T^2*h^9*p*W*QLd*QR*LL*LLd^2*LR - 28*nf^5*T^2*h^9*p*W*QLd*QR*LL^2*
      LLd*LRd + 28*nf^5*T^2*h^9*p*W*QLd*QR*QRd^3*LLd + 21*nf^5*T^2*h^9*p*W*QLd
      *QR^4*LL + 28*nf^5*T^2*h^9*p*W*QLd^2*QRd*LL*LLd*LRd + 28*nf^5*T^2*h^9*p*
      W*QLd^2*QR*QRd^2*LRd + 42*nf^5*T^2*h^9*p*W*QLd^3*LLd*LR*LRd + 28/3*nf^5*
      T^2*h^9*p*W*QLd^3*LL*LRd^2 + 14*nf^5*T^2*h^9*p*W*QLd^3*LL*LLd^2 + 42*
      nf^5*T^2*h^9*p*W*QLd^3*QR*QRd*LLd + 21*nf^5*T^2*h^9*p*W*QLd^4*QR*LRd -
      28*nf^5*T^2*h^9*p*W*QL*QRd*LLd*LR^2*LRd - 42*nf^5*T^2*h^9*p*W*QL*QRd*LL*
      LR*LRd^2 - 28*nf^5*T^2*h^9*p*W*QL*QRd*LL*LLd^2*LR - 42*nf^5*T^2*h^9*p*W*
      QL*QRd*LL^2*LLd*LRd + 21*nf^5*T^2*h^9*p*W*QL*QRd^4*LLd + 28*nf^5*T^2*h^9
      *p*W*QL*QR^2*LL*LR*LRd + 28*nf^5*T^2*h^9*p*W*QL*QR^3*QRd*LL - 28*nf^5*
      T^2*h^9*p*W*QL*QLd*LR^2*LRd^2 - 42*nf^5*T^2*h^9*p*W*QL*QLd*LLd^2*LR^2 -
      42*nf^5*T^2*h^9*p*W*QL*QLd*LL^2*LRd^2 - 28*nf^5*T^2*h^9*p*W*QL*QLd*LL^2*
      LLd^2 + 42*nf^5*T^2*h^9*p*W*QL*QLd*QRd^3*LRd + 42*nf^5*T^2*h^9*p*W*QL*
      QLd*QR^3*LR + 28*nf^5*T^2*h^9*p*W*QL*QLd^2*QRd^2*LLd + 28*nf^5*T^2*h^9*p
      *W*QL*QLd^3*QRd*LRd + 21*nf^5*T^2*h^9*p*W*QL*QLd^4*LLd + 28*nf^5*T^2*h^9
      *p*W*QL^2*QR*LL*LLd*LR + 28*nf^5*T^2*h^9*p*W*QL^2*QR^2*QRd*LR + 28*nf^5*
      T^2*h^9*p*W*QL^2*QLd*QR^2*LL + 28/3*nf^5*T^2*h^9*p*W*QL^3*LLd*LR^2 + 42*
      nf^5*T^2*h^9*p*W*QL^3*LL*LR*LRd + 14*nf^5*T^2*h^9*p*W*QL^3*LL^2*LLd + 42
      *nf^5*T^2*h^9*p*W*QL^3*QR*QRd*LL + 28*nf^5*T^2*h^9*p*W*QL^3*QLd*QR*LR +
      21*nf^5*T^2*h^9*p*W*QL^4*QRd*LR + 21*nf^5*T^2*h^9*p*W*QL^4*QLd*LL - 4*
      nf^5*T^2*h^9*p*B*LR^3*LRd^3 - 12*nf^5*T^2*h^9*p*B*LLd^2*LR^3*LRd - 12*
      nf^5*T^2*h^9*p*B*LL*LLd*LR^2*LRd^2 - 12*nf^5*T^2*h^9*p*B*LL*LLd^3*LR^2
       - 12*nf^5*T^2*h^9*p*B*LL^2*LR*LRd^3 - 12*nf^5*T^2*h^9*p*B*LL^2*LLd^2*LR
      *LRd - 12*nf^5*T^2*h^9*p*B*LL^3*LLd*LRd^2 - 4*nf^5*T^2*h^9*p*B*LL^3*
      LLd^3 + 6*nf^5*T^2*h^9*p*B*QRd^3*LR*LRd^2 + 4*nf^5*T^2*h^9*p*B*QRd^3*
      LLd^2*LR + 18*nf^5*T^2*h^9*p*B*QRd^3*LL*LLd*LRd - 12*nf^5*T^2*h^9*p*B*QR
      *QRd*LR^2*LRd^2 - 18*nf^5*T^2*h^9*p*B*QR*QRd*LLd^2*LR^2 - 18*nf^5*T^2*
      h^9*p*B*QR*QRd*LL^2*LRd^2 - 12*nf^5*T^2*h^9*p*B*QR*QRd*LL^2*LLd^2 + 9*
      nf^5*T^2*h^9*p*B*QR*QRd^4*LRd + 6*nf^5*T^2*h^9*p*B*QR^3*LR^2*LRd + 18*
      nf^5*T^2*h^9*p*B*QR^3*LL*LLd*LR + 4*nf^5*T^2*h^9*p*B*QR^3*LL^2*LRd + 9*
      nf^5*T^2*h^9*p*B*QR^4*QRd*LR + 12*nf^5*T^2*h^9*p*B*QLd*QRd^2*LLd*LR*LRd
       - 18*nf^5*T^2*h^9*p*B*QLd*QR*LLd*LR^2*LRd - 12*nf^5*T^2*h^9*p*B*QLd*QR*
      LL*LR*LRd^2 - 18*nf^5*T^2*h^9*p*B*QLd*QR*LL*LLd^2*LR - 12*nf^5*T^2*h^9*p
      *B*QLd*QR*LL^2*LLd*LRd + 12*nf^5*T^2*h^9*p*B*QLd*QR*QRd^3*LLd + 9*nf^5*
      T^2*h^9*p*B*QLd*QR^4*LL + 12*nf^5*T^2*h^9*p*B*QLd^2*QRd*LL*LLd*LRd + 12*
      nf^5*T^2*h^9*p*B*QLd^2*QR*QRd^2*LRd + 18*nf^5*T^2*h^9*p*B*QLd^3*LLd*LR*
      LRd + 4*nf^5*T^2*h^9*p*B*QLd^3*LL*LRd^2 + 6*nf^5*T^2*h^9*p*B*QLd^3*LL*
      LLd^2 + 18*nf^5*T^2*h^9*p*B*QLd^3*QR*QRd*LLd + 9*nf^5*T^2*h^9*p*B*QLd^4*
      QR*LRd - 12*nf^5*T^2*h^9*p*B*QL*QRd*LLd*LR^2*LRd - 18*nf^5*T^2*h^9*p*B*
      QL*QRd*LL*LR*LRd^2 - 12*nf^5*T^2*h^9*p*B*QL*QRd*LL*LLd^2*LR - 18*nf^5*
      T^2*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 9*nf^5*T^2*h^9*p*B*QL*QRd^4*LLd + 12*
      nf^5*T^2*h^9*p*B*QL*QR^2*LL*LR*LRd + 12*nf^5*T^2*h^9*p*B*QL*QR^3*QRd*LL
       - 12*nf^5*T^2*h^9*p*B*QL*QLd*LR^2*LRd^2 - 18*nf^5*T^2*h^9*p*B*QL*QLd*
      LLd^2*LR^2 - 18*nf^5*T^2*h^9*p*B*QL*QLd*LL^2*LRd^2 - 12*nf^5*T^2*h^9*p*B
      *QL*QLd*LL^2*LLd^2 + 18*nf^5*T^2*h^9*p*B*QL*QLd*QRd^3*LRd + 18*nf^5*T^2*
      h^9*p*B*QL*QLd*QR^3*LR + 12*nf^5*T^2*h^9*p*B*QL*QLd^2*QRd^2*LLd + 12*
      nf^5*T^2*h^9*p*B*QL*QLd^3*QRd*LRd + 9*nf^5*T^2*h^9*p*B*QL*QLd^4*LLd + 12
      *nf^5*T^2*h^9*p*B*QL^2*QR*LL*LLd*LR + 12*nf^5*T^2*h^9*p*B*QL^2*QR^2*QRd*
      LR + 12*nf^5*T^2*h^9*p*B*QL^2*QLd*QR^2*LL + 4*nf^5*T^2*h^9*p*B*QL^3*LLd*
      LR^2 + 18*nf^5*T^2*h^9*p*B*QL^3*LL*LR*LRd + 6*nf^5*T^2*h^9*p*B*QL^3*LL^2
      *LLd + 18*nf^5*T^2*h^9*p*B*QL^3*QR*QRd*LL + 12*nf^5*T^2*h^9*p*B*QL^3*QLd
      *QR*LR + 9*nf^5*T^2*h^9*p*B*QL^4*QRd*LR + 9*nf^5*T^2*h^9*p*B*QL^4*QLd*LL
       - 25/2*nf^5*T^2*h^9*p^3*LR^3*LRd^3 - 31*nf^5*T^2*h^9*p^3*LLd^2*LR^3*LRd
       - 75/2*nf^5*T^2*h^9*p^3*LL*LLd*LR^2*LRd^2 - 31*nf^5*T^2*h^9*p^3*LL*
      LLd^3*LR^2 - 31*nf^5*T^2*h^9*p^3*LL^2*LR*LRd^3 - 75/2*nf^5*T^2*h^9*p^3*
      LL^2*LLd^2*LR*LRd - 31*nf^5*T^2*h^9*p^3*LL^3*LLd*LRd^2 - 25/2*nf^5*T^2*
      h^9*p^3*LL^3*LLd^3 + 31/2*nf^5*T^2*h^9*p^3*QRd^3*LR*LRd^2 + 25/2*nf^5*
      T^2*h^9*p^3*QRd^3*LLd^2*LR + 93/2*nf^5*T^2*h^9*p^3*QRd^3*LL*LLd*LRd - 75/
      2*nf^5*T^2*h^9*p^3*QR*QRd*LR^2*LRd^2 - 93/2*nf^5*T^2*h^9*p^3*QR*QRd*
      LLd^2*LR^2 - 93/2*nf^5*T^2*h^9*p^3*QR*QRd*LL^2*LRd^2 - 75/2*nf^5*T^2*h^9
      *p^3*QR*QRd*LL^2*LLd^2 + 93/4*nf^5*T^2*h^9*p^3*QR*QRd^4*LRd + 31/2*nf^5*
      T^2*h^9*p^3*QR^3*LR^2*LRd + 93/2*nf^5*T^2*h^9*p^3*QR^3*LL*LLd*LR + 25/2*
      nf^5*T^2*h^9*p^3*QR^3*LL^2*LRd + 93/4*nf^5*T^2*h^9*p^3*QR^4*QRd*LR + 75/
      2*nf^5*T^2*h^9*p^3*QLd*QRd^2*LLd*LR*LRd - 93/2*nf^5*T^2*h^9*p^3*QLd*QR*
      LLd*LR^2*LRd - 75/2*nf^5*T^2*h^9*p^3*QLd*QR*LL*LR*LRd^2 - 93/2*nf^5*T^2*
      h^9*p^3*QLd*QR*LL*LLd^2*LR - 75/2*nf^5*T^2*h^9*p^3*QLd*QR*LL^2*LLd*LRd
       + 75/2*nf^5*T^2*h^9*p^3*QLd*QR*QRd^3*LLd + 93/4*nf^5*T^2*h^9*p^3*QLd*
      QR^4*LL + 75/2*nf^5*T^2*h^9*p^3*QLd^2*QRd*LL*LLd*LRd + 75/2*nf^5*T^2*h^9
      *p^3*QLd^2*QR*QRd^2*LRd + 93/2*nf^5*T^2*h^9*p^3*QLd^3*LLd*LR*LRd + 25/2*
      nf^5*T^2*h^9*p^3*QLd^3*LL*LRd^2 + 31/2*nf^5*T^2*h^9*p^3*QLd^3*LL*LLd^2
       + 93/2*nf^5*T^2*h^9*p^3*QLd^3*QR*QRd*LLd + 93/4*nf^5*T^2*h^9*p^3*QLd^4*
      QR*LRd - 75/2*nf^5*T^2*h^9*p^3*QL*QRd*LLd*LR^2*LRd - 93/2*nf^5*T^2*h^9*
      p^3*QL*QRd*LL*LR*LRd^2 - 75/2*nf^5*T^2*h^9*p^3*QL*QRd*LL*LLd^2*LR - 93/2
      *nf^5*T^2*h^9*p^3*QL*QRd*LL^2*LLd*LRd + 93/4*nf^5*T^2*h^9*p^3*QL*QRd^4*
      LLd + 75/2*nf^5*T^2*h^9*p^3*QL*QR^2*LL*LR*LRd + 75/2*nf^5*T^2*h^9*p^3*QL
      *QR^3*QRd*LL - 75/2*nf^5*T^2*h^9*p^3*QL*QLd*LR^2*LRd^2 - 93/2*nf^5*T^2*
      h^9*p^3*QL*QLd*LLd^2*LR^2 - 93/2*nf^5*T^2*h^9*p^3*QL*QLd*LL^2*LRd^2 - 75/
      2*nf^5*T^2*h^9*p^3*QL*QLd*LL^2*LLd^2 + 93/2*nf^5*T^2*h^9*p^3*QL*QLd*
      QRd^3*LRd + 93/2*nf^5*T^2*h^9*p^3*QL*QLd*QR^3*LR + 75/2*nf^5*T^2*h^9*p^3
      *QL*QLd^2*QRd^2*LLd + 75/2*nf^5*T^2*h^9*p^3*QL*QLd^3*QRd*LRd + 93/4*nf^5
      *T^2*h^9*p^3*QL*QLd^4*LLd + 75/2*nf^5*T^2*h^9*p^3*QL^2*QR*LL*LLd*LR + 75/
      2*nf^5*T^2*h^9*p^3*QL^2*QR^2*QRd*LR + 75/2*nf^5*T^2*h^9*p^3*QL^2*QLd*
      QR^2*LL + 25/2*nf^5*T^2*h^9*p^3*QL^3*LLd*LR^2 + 93/2*nf^5*T^2*h^9*p^3*
      QL^3*LL*LR*LRd + 31/2*nf^5*T^2*h^9*p^3*QL^3*LL^2*LLd + 93/2*nf^5*T^2*h^9
      *p^3*QL^3*QR*QRd*LL + 75/2*nf^5*T^2*h^9*p^3*QL^3*QLd*QR*LR + 93/4*nf^5*
      T^2*h^9*p^3*QL^4*QRd*LR + 93/4*nf^5*T^2*h^9*p^3*QL^4*QLd*LL + 7/12*nf^5*
      T^2*h^9*u*LLd*LR^4*LRd^3 - 3/4*nf^5*T^2*h^9*u*LLd^3*LR^4*LRd + 7/12*nf^5
      *T^2*h^9*u*LL*LR^3*LRd^4 - 2/3*nf^5*T^2*h^9*u*LL*LLd^2*LR^3*LRd^2 - 3/4*
      nf^5*T^2*h^9*u*LL*LLd^4*LR^3 - 2/3*nf^5*T^2*h^9*u*LL^2*LLd*LR^2*LRd^3 -
      2/3*nf^5*T^2*h^9*u*LL^2*LLd^3*LR^2*LRd - 3/4*nf^5*T^2*h^9*u*LL^3*LR*
      LRd^4 - 2/3*nf^5*T^2*h^9*u*LL^3*LLd^2*LR*LRd^2 + 7/12*nf^5*T^2*h^9*u*
      LL^3*LLd^4*LR - 3/4*nf^5*T^2*h^9*u*LL^4*LLd*LRd^3 + 7/12*nf^5*T^2*h^9*u*
      LL^4*LLd^3*LRd - 2/3*nf^5*T^2*h^9*u*QRd^3*LLd*LR^2*LRd^2 + 2/9*nf^5*T^2*
      h^9*u*QRd^3*LLd^3*LR^2 - 2/3*nf^5*T^2*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 4/9*
      nf^5*T^2*h^9*u*QRd^3*LL^2*LLd^3 + 17/12*nf^5*T^2*h^9*u*QRd^6*LLd*LRd - 4/
      3*nf^5*T^2*h^9*u*QR*QRd*LLd^3*LR^3 - 4/3*nf^5*T^2*h^9*u*QR*QRd*LL^3*
      LRd^3 + 3/2*nf^5*T^2*h^9*u*QR*QRd^4*LLd*LR*LRd + 3/4*nf^5*T^2*h^9*u*QR*
      QRd^4*LL*LRd^2 + 3/4*nf^5*T^2*h^9*u*QR*QRd^4*LL*LLd^2 + 17/12*nf^5*T^2*
      h^9*u*QR^2*QRd^5*LLd - 2/3*nf^5*T^2*h^9*u*QR^3*LL*LR^2*LRd^2 - 2/3*nf^5*
      T^2*h^9*u*QR^3*LL*LLd^2*LR^2 + 2/9*nf^5*T^2*h^9*u*QR^3*LL^3*LRd^2 - 4/9*
      nf^5*T^2*h^9*u*QR^3*LL^3*LLd^2 + 3/4*nf^5*T^2*h^9*u*QR^4*QRd*LLd*LR^2 +
      3/2*nf^5*T^2*h^9*u*QR^4*QRd*LL*LR*LRd + 3/4*nf^5*T^2*h^9*u*QR^4*QRd*LL^2
      *LLd + 17/12*nf^5*T^2*h^9*u*QR^5*QRd^2*LL + 17/12*nf^5*T^2*h^9*u*QR^6*LL
      *LR + 2/3*nf^5*T^2*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 17/12*nf^5*T^2*h^9*u*QLd
      *QRd^5*LRd^2 + 17/12*nf^5*T^2*h^9*u*QLd*QRd^5*LLd^2 + 2/3*nf^5*T^2*h^9*u
      *QLd*QR*LR^3*LRd^3 - 2/3*nf^5*T^2*h^9*u*QLd*QR*LLd^2*LR^3*LRd - 2/3*nf^5
      *T^2*h^9*u*QLd*QR*LL*LLd^3*LR^2 - 4/3*nf^5*T^2*h^9*u*QLd*QR*LL^2*LR*
      LRd^3 - 4/3*nf^5*T^2*h^9*u*QLd*QR*LL^3*LLd*LRd^2 + 2/3*nf^5*T^2*h^9*u*
      QLd*QR*LL^3*LLd^3 + 3/4*nf^5*T^2*h^9*u*QLd*QR^2*QRd^4*LRd + 3/4*nf^5*T^2
      *h^9*u*QLd*QR^4*LR^2*LRd + 3/2*nf^5*T^2*h^9*u*QLd*QR^4*LL*LLd*LR + 3/4*
      nf^5*T^2*h^9*u*QLd*QR^4*LL^2*LRd + 7/12*nf^5*T^2*h^9*u*QLd*QR^4*QRd^3 +
      13/6*nf^5*T^2*h^9*u*QLd*QR^5*QRd*LR + 2/3*nf^5*T^2*h^9*u*QLd^2*QRd*LL^2*
      LLd^3 + 3/4*nf^5*T^2*h^9*u*QLd^2*QRd^4*LLd*LRd + 3/4*nf^5*T^2*h^9*u*
      QLd^2*QR^5*LL - 4/9*nf^5*T^2*h^9*u*QLd^3*LR^2*LRd^3 - 2/3*nf^5*T^2*h^9*u
      *QLd^3*LLd^2*LR^2*LRd + 2/9*nf^5*T^2*h^9*u*QLd^3*LL^2*LRd^3 - 2/3*nf^5*
      T^2*h^9*u*QLd^3*LL^2*LLd^2*LRd - 2/9*nf^5*T^2*h^9*u*QLd^3*QRd^3*LRd^2 -
      2/9*nf^5*T^2*h^9*u*QLd^3*QRd^3*LLd^2 - 2/3*nf^5*T^2*h^9*u*QLd^3*QR^2*
      QRd^2*LRd - 3/4*nf^5*T^2*h^9*u*QLd^3*QR^4*QRd + 3/4*nf^5*T^2*h^9*u*QLd^4
      *QRd^2*LLd*LRd + 3/2*nf^5*T^2*h^9*u*QLd^4*QR*LLd*LR*LRd + 3/4*nf^5*T^2*
      h^9*u*QLd^4*QR*LL*LRd^2 + 3/4*nf^5*T^2*h^9*u*QLd^4*QR*LL*LLd^2 + 1/12*
      nf^5*T^2*h^9*u*QLd^4*QR^2*QRd*LLd + 17/12*nf^5*T^2*h^9*u*QLd^5*QRd*LRd^2
       + 17/12*nf^5*T^2*h^9*u*QLd^5*QRd*LLd^2 + 3/4*nf^5*T^2*h^9*u*QLd^5*QR^2*
      LRd + 17/12*nf^5*T^2*h^9*u*QLd^6*LLd*LRd + 2/3*nf^5*T^2*h^9*u*QL*QRd*
      LR^3*LRd^3 - 4/3*nf^5*T^2*h^9*u*QL*QRd*LLd^2*LR^3*LRd - 4/3*nf^5*T^2*h^9
      *u*QL*QRd*LL*LLd^3*LR^2 - 2/3*nf^5*T^2*h^9*u*QL*QRd*LL^2*LR*LRd^3 - 2/3*
      nf^5*T^2*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 2/3*nf^5*T^2*h^9*u*QL*QRd*LL^3*
      LLd^3 + 3/4*nf^5*T^2*h^9*u*QL*QRd^4*LR*LRd^2 + 3/4*nf^5*T^2*h^9*u*QL*
      QRd^4*LLd^2*LR + 3/2*nf^5*T^2*h^9*u*QL*QRd^4*LL*LLd*LRd + 13/6*nf^5*T^2*
      h^9*u*QL*QR*QRd^5*LRd + 2/3*nf^5*T^2*h^9*u*QL*QR^2*LR^3*LRd^2 + 7/12*
      nf^5*T^2*h^9*u*QL*QR^3*QRd^4 + 3/4*nf^5*T^2*h^9*u*QL*QR^4*QRd^2*LR + 17/
      12*nf^5*T^2*h^9*u*QL*QR^5*LR^2 + 17/12*nf^5*T^2*h^9*u*QL*QR^5*LL^2 - 4/3
      *nf^5*T^2*h^9*u*QL*QLd*LLd^3*LR^3 - 4/3*nf^5*T^2*h^9*u*QL*QLd*LL^3*LRd^3
       + 3/2*nf^5*T^2*h^9*u*QL*QLd*QR*QRd^4*LLd + 3/2*nf^5*T^2*h^9*u*QL*QLd*
      QR^4*QRd*LL - 2/3*nf^5*T^2*h^9*u*QL*QLd^2*QR^3*QRd^2 + 1/12*nf^5*T^2*h^9
      *u*QL*QLd^2*QR^4*LR + 3/4*nf^5*T^2*h^9*u*QL*QLd^4*LR*LRd^2 + 3/4*nf^5*
      T^2*h^9*u*QL*QLd^4*LLd^2*LR + 3/2*nf^5*T^2*h^9*u*QL*QLd^4*LL*LLd*LRd + 3/
      2*nf^5*T^2*h^9*u*QL*QLd^4*QR*QRd*LRd - 3/4*nf^5*T^2*h^9*u*QL*QLd^4*QR^3
       + 13/6*nf^5*T^2*h^9*u*QL*QLd^5*QR*LLd + 3/4*nf^5*T^2*h^9*u*QL^2*QRd^5*
      LLd + 2/3*nf^5*T^2*h^9*u*QL^2*QR*LL^3*LLd^2 + 3/4*nf^5*T^2*h^9*u*QL^2*
      QR^4*LL*LR + 1/12*nf^5*T^2*h^9*u*QL^2*QLd*QRd^4*LRd - 2/3*nf^5*T^2*h^9*u
      *QL^2*QLd*QR^2*QRd^3 - 2/3*nf^5*T^2*h^9*u*QL^2*QLd^2*QRd^3*LLd - 2/3*
      nf^5*T^2*h^9*u*QL^2*QLd^2*QR^3*LL - 2/3*nf^5*T^2*h^9*u*QL^2*QLd^3*QR^2*
      QRd + 3/4*nf^5*T^2*h^9*u*QL^2*QLd^4*QRd*LLd + 17/12*nf^5*T^2*h^9*u*QL^2*
      QLd^5*LRd - 4/9*nf^5*T^2*h^9*u*QL^3*LR^3*LRd^2 + 2/9*nf^5*T^2*h^9*u*QL^3
      *LLd^2*LR^3 - 2/3*nf^5*T^2*h^9*u*QL^3*LL^2*LR*LRd^2 - 2/3*nf^5*T^2*h^9*u
      *QL^3*LL^2*LLd^2*LR - 3/4*nf^5*T^2*h^9*u*QL^3*QR*QRd^4 - 2/3*nf^5*T^2*
      h^9*u*QL^3*QR^2*QRd^2*LR - 2/9*nf^5*T^2*h^9*u*QL^3*QR^3*LR^2 - 2/9*nf^5*
      T^2*h^9*u*QL^3*QR^3*LL^2 - 2/3*nf^5*T^2*h^9*u*QL^3*QLd^2*QR*QRd^2 + 7/12
      *nf^5*T^2*h^9*u*QL^3*QLd^4*QR + 3/4*nf^5*T^2*h^9*u*QL^4*QRd*LLd*LR^2 + 3/
      2*nf^5*T^2*h^9*u*QL^4*QRd*LL*LR*LRd + 3/4*nf^5*T^2*h^9*u*QL^4*QRd*LL^2*
      LLd + 1/12*nf^5*T^2*h^9*u*QL^4*QR*QRd^2*LL + 3/4*nf^5*T^2*h^9*u*QL^4*
      QR^2*LL*LR + 3/4*nf^5*T^2*h^9*u*QL^4*QLd*LR^2*LRd + 3/2*nf^5*T^2*h^9*u*
      QL^4*QLd*LL*LLd*LR + 3/4*nf^5*T^2*h^9*u*QL^4*QLd*LL^2*LRd - 3/4*nf^5*T^2
      *h^9*u*QL^4*QLd*QRd^3 + 3/2*nf^5*T^2*h^9*u*QL^4*QLd*QR*QRd*LR + 3/4*nf^5
      *T^2*h^9*u*QL^4*QLd^2*QR*LL + 7/12*nf^5*T^2*h^9*u*QL^4*QLd^3*QRd + 3/4*
      nf^5*T^2*h^9*u*QL^5*QRd^2*LR + 17/12*nf^5*T^2*h^9*u*QL^5*QR*LR^2 + 17/12
      *nf^5*T^2*h^9*u*QL^5*QR*LL^2 + 13/6*nf^5*T^2*h^9*u*QL^5*QLd*QRd*LL + 17/
      12*nf^5*T^2*h^9*u*QL^5*QLd^2*LR + 17/12*nf^5*T^2*h^9*u*QL^6*LL*LR - 14/3
      *nf^5*T^2*h^9*u*G*QRd^3*LR*LRd^2 - 7/3*nf^5*T^2*h^9*u*G*QRd^3*LLd^2*LR
       - 7*nf^5*T^2*h^9*u*G*QR*QRd*LR^2*LRd^2 - 14*nf^5*T^2*h^9*u*G*QR*QRd*
      LLd^2*LR^2 - 14*nf^5*T^2*h^9*u*G*QR*QRd*LL^2*LRd^2 - 7*nf^5*T^2*h^9*u*G*
      QR*QRd*LL^2*LLd^2 - 14/3*nf^5*T^2*h^9*u*G*QR^3*LR^2*LRd - 7/3*nf^5*T^2*
      h^9*u*G*QR^3*LL^2*LRd - 7/3*nf^5*T^2*h^9*u*G*QR^3*QRd^3 - 14*nf^5*T^2*
      h^9*u*G*QLd*QRd^2*LL*LRd^2 - 7*nf^5*T^2*h^9*u*G*QLd*QRd^2*LL*LLd^2 - 14*
      nf^5*T^2*h^9*u*G*QLd*QR*LLd*LR^2*LRd - 7*nf^5*T^2*h^9*u*G*QLd*QR*LL*LR*
      LRd^2 - 14*nf^5*T^2*h^9*u*G*QLd*QR*LL*LLd^2*LR - 7*nf^5*T^2*h^9*u*G*QLd*
      QR*LL^2*LLd*LRd - 7*nf^5*T^2*h^9*u*G*QLd^2*QRd*LR*LRd^2 - 14*nf^5*T^2*
      h^9*u*G*QLd^2*QRd*LLd^2*LR - 28/3*nf^5*T^2*h^9*u*G*QLd^2*QR^3*QRd - 7/3*
      nf^5*T^2*h^9*u*G*QLd^3*LL*LRd^2 - 14/3*nf^5*T^2*h^9*u*G*QLd^3*LL*LLd^2
       - 7*nf^5*T^2*h^9*u*G*QL*QRd*LLd*LR^2*LRd - 14*nf^5*T^2*h^9*u*G*QL*QRd*
      LL*LR*LRd^2 - 7*nf^5*T^2*h^9*u*G*QL*QRd*LL*LLd^2*LR - 14*nf^5*T^2*h^9*u*
      G*QL*QRd*LL^2*LLd*LRd - 14*nf^5*T^2*h^9*u*G*QL*QR^2*LLd*LR^2 - 7*nf^5*
      T^2*h^9*u*G*QL*QR^2*LL^2*LLd - 7*nf^5*T^2*h^9*u*G*QL*QLd*LR^2*LRd^2 - 14
      *nf^5*T^2*h^9*u*G*QL*QLd*LLd^2*LR^2 - 14*nf^5*T^2*h^9*u*G*QL*QLd*LL^2*
      LRd^2 - 7*nf^5*T^2*h^9*u*G*QL*QLd*LL^2*LLd^2 - 7*nf^5*T^2*h^9*u*G*QL*QLd
      *QR^2*QRd^2 - 28/3*nf^5*T^2*h^9*u*G*QL*QLd^3*QR^2 - 7*nf^5*T^2*h^9*u*G*
      QL^2*QR*LR^2*LRd - 14*nf^5*T^2*h^9*u*G*QL^2*QR*LL^2*LRd - 28/3*nf^5*T^2*
      h^9*u*G*QL^2*QR*QRd^3 - 7*nf^5*T^2*h^9*u*G*QL^2*QLd^2*QR*QRd - 7/3*nf^5*
      T^2*h^9*u*G*QL^3*LLd*LR^2 - 14/3*nf^5*T^2*h^9*u*G*QL^3*LL^2*LLd - 28/3*
      nf^5*T^2*h^9*u*G*QL^3*QLd*QRd^2 - 7/3*nf^5*T^2*h^9*u*G*QL^3*QLd^3 - 6*
      nf^5*T^2*h^9*u*W*LR^3*LRd^3 - 24*nf^5*T^2*h^9*u*W*LLd^2*LR^3*LRd - 18*
      nf^5*T^2*h^9*u*W*LL*LLd*LR^2*LRd^2 - 24*nf^5*T^2*h^9*u*W*LL*LLd^3*LR^2
       - 24*nf^5*T^2*h^9*u*W*LL^2*LR*LRd^3 - 18*nf^5*T^2*h^9*u*W*LL^2*LLd^2*LR
      *LRd - 24*nf^5*T^2*h^9*u*W*LL^3*LLd*LRd^2 - 6*nf^5*T^2*h^9*u*W*LL^3*
      LLd^3 + 12*nf^5*T^2*h^9*u*W*QRd^3*LR*LRd^2 + 6*nf^5*T^2*h^9*u*W*QRd^3*
      LLd^2*LR + 36*nf^5*T^2*h^9*u*W*QRd^3*LL*LLd*LRd - 18*nf^5*T^2*h^9*u*W*QR
      *QRd*LR^2*LRd^2 - 36*nf^5*T^2*h^9*u*W*QR*QRd*LLd^2*LR^2 - 36*nf^5*T^2*
      h^9*u*W*QR*QRd*LL^2*LRd^2 - 18*nf^5*T^2*h^9*u*W*QR*QRd*LL^2*LLd^2 + 18*
      nf^5*T^2*h^9*u*W*QR*QRd^4*LRd + 12*nf^5*T^2*h^9*u*W*QR^3*LR^2*LRd + 36*
      nf^5*T^2*h^9*u*W*QR^3*LL*LLd*LR + 6*nf^5*T^2*h^9*u*W*QR^3*LL^2*LRd + 18*
      nf^5*T^2*h^9*u*W*QR^4*QRd*LR + 18*nf^5*T^2*h^9*u*W*QLd*QRd^2*LLd*LR*LRd
       - 36*nf^5*T^2*h^9*u*W*QLd*QR*LLd*LR^2*LRd - 18*nf^5*T^2*h^9*u*W*QLd*QR*
      LL*LR*LRd^2 - 36*nf^5*T^2*h^9*u*W*QLd*QR*LL*LLd^2*LR - 18*nf^5*T^2*h^9*u
      *W*QLd*QR*LL^2*LLd*LRd + 18*nf^5*T^2*h^9*u*W*QLd*QR*QRd^3*LLd + 18*nf^5*
      T^2*h^9*u*W*QLd*QR^4*LL + 18*nf^5*T^2*h^9*u*W*QLd^2*QRd*LL*LLd*LRd + 18*
      nf^5*T^2*h^9*u*W*QLd^2*QR*QRd^2*LRd + 36*nf^5*T^2*h^9*u*W*QLd^3*LLd*LR*
      LRd + 6*nf^5*T^2*h^9*u*W*QLd^3*LL*LRd^2 + 12*nf^5*T^2*h^9*u*W*QLd^3*LL*
      LLd^2 + 36*nf^5*T^2*h^9*u*W*QLd^3*QR*QRd*LLd + 18*nf^5*T^2*h^9*u*W*QLd^4
      *QR*LRd - 18*nf^5*T^2*h^9*u*W*QL*QRd*LLd*LR^2*LRd - 36*nf^5*T^2*h^9*u*W*
      QL*QRd*LL*LR*LRd^2 - 18*nf^5*T^2*h^9*u*W*QL*QRd*LL*LLd^2*LR - 36*nf^5*
      T^2*h^9*u*W*QL*QRd*LL^2*LLd*LRd + 18*nf^5*T^2*h^9*u*W*QL*QRd^4*LLd + 18*
      nf^5*T^2*h^9*u*W*QL*QR^2*LL*LR*LRd + 18*nf^5*T^2*h^9*u*W*QL*QR^3*QRd*LL
       - 18*nf^5*T^2*h^9*u*W*QL*QLd*LR^2*LRd^2 - 36*nf^5*T^2*h^9*u*W*QL*QLd*
      LLd^2*LR^2 - 36*nf^5*T^2*h^9*u*W*QL*QLd*LL^2*LRd^2 - 18*nf^5*T^2*h^9*u*W
      *QL*QLd*LL^2*LLd^2 + 36*nf^5*T^2*h^9*u*W*QL*QLd*QRd^3*LRd + 36*nf^5*T^2*
      h^9*u*W*QL*QLd*QR^3*LR + 18*nf^5*T^2*h^9*u*W*QL*QLd^2*QRd^2*LLd + 18*
      nf^5*T^2*h^9*u*W*QL*QLd^3*QRd*LRd + 18*nf^5*T^2*h^9*u*W*QL*QLd^4*LLd +
      18*nf^5*T^2*h^9*u*W*QL^2*QR*LL*LLd*LR + 18*nf^5*T^2*h^9*u*W*QL^2*QR^2*
      QRd*LR + 18*nf^5*T^2*h^9*u*W*QL^2*QLd*QR^2*LL + 6*nf^5*T^2*h^9*u*W*QL^3*
      LLd*LR^2 + 36*nf^5*T^2*h^9*u*W*QL^3*LL*LR*LRd + 12*nf^5*T^2*h^9*u*W*QL^3
      *LL^2*LLd + 36*nf^5*T^2*h^9*u*W*QL^3*QR*QRd*LL + 18*nf^5*T^2*h^9*u*W*
      QL^3*QLd*QR*LR + 18*nf^5*T^2*h^9*u*W*QL^4*QRd*LR + 18*nf^5*T^2*h^9*u*W*
      QL^4*QLd*LL - 7/3*nf^5*T^2*h^9*u*B*LR^3*LRd^3 - 28/3*nf^5*T^2*h^9*u*B*
      LLd^2*LR^3*LRd - 7*nf^5*T^2*h^9*u*B*LL*LLd*LR^2*LRd^2 - 28/3*nf^5*T^2*
      h^9*u*B*LL*LLd^3*LR^2 - 28/3*nf^5*T^2*h^9*u*B*LL^2*LR*LRd^3 - 7*nf^5*T^2
      *h^9*u*B*LL^2*LLd^2*LR*LRd - 28/3*nf^5*T^2*h^9*u*B*LL^3*LLd*LRd^2 - 7/3*
      nf^5*T^2*h^9*u*B*LL^3*LLd^3 + 14/3*nf^5*T^2*h^9*u*B*QRd^3*LR*LRd^2 + 7/3
      *nf^5*T^2*h^9*u*B*QRd^3*LLd^2*LR + 14*nf^5*T^2*h^9*u*B*QRd^3*LL*LLd*LRd
       - 7*nf^5*T^2*h^9*u*B*QR*QRd*LR^2*LRd^2 - 14*nf^5*T^2*h^9*u*B*QR*QRd*
      LLd^2*LR^2 - 14*nf^5*T^2*h^9*u*B*QR*QRd*LL^2*LRd^2 - 7*nf^5*T^2*h^9*u*B*
      QR*QRd*LL^2*LLd^2 + 7*nf^5*T^2*h^9*u*B*QR*QRd^4*LRd + 14/3*nf^5*T^2*h^9*
      u*B*QR^3*LR^2*LRd + 14*nf^5*T^2*h^9*u*B*QR^3*LL*LLd*LR + 7/3*nf^5*T^2*
      h^9*u*B*QR^3*LL^2*LRd + 7*nf^5*T^2*h^9*u*B*QR^4*QRd*LR + 7*nf^5*T^2*h^9*
      u*B*QLd*QRd^2*LLd*LR*LRd - 14*nf^5*T^2*h^9*u*B*QLd*QR*LLd*LR^2*LRd - 7*
      nf^5*T^2*h^9*u*B*QLd*QR*LL*LR*LRd^2 - 14*nf^5*T^2*h^9*u*B*QLd*QR*LL*
      LLd^2*LR - 7*nf^5*T^2*h^9*u*B*QLd*QR*LL^2*LLd*LRd + 7*nf^5*T^2*h^9*u*B*
      QLd*QR*QRd^3*LLd + 7*nf^5*T^2*h^9*u*B*QLd*QR^4*LL + 7*nf^5*T^2*h^9*u*B*
      QLd^2*QRd*LL*LLd*LRd + 7*nf^5*T^2*h^9*u*B*QLd^2*QR*QRd^2*LRd + 14*nf^5*
      T^2*h^9*u*B*QLd^3*LLd*LR*LRd + 7/3*nf^5*T^2*h^9*u*B*QLd^3*LL*LRd^2 + 14/
      3*nf^5*T^2*h^9*u*B*QLd^3*LL*LLd^2 + 14*nf^5*T^2*h^9*u*B*QLd^3*QR*QRd*LLd
       + 7*nf^5*T^2*h^9*u*B*QLd^4*QR*LRd - 7*nf^5*T^2*h^9*u*B*QL*QRd*LLd*LR^2*
      LRd - 14*nf^5*T^2*h^9*u*B*QL*QRd*LL*LR*LRd^2 - 7*nf^5*T^2*h^9*u*B*QL*QRd
      *LL*LLd^2*LR - 14*nf^5*T^2*h^9*u*B*QL*QRd*LL^2*LLd*LRd + 7*nf^5*T^2*h^9*
      u*B*QL*QRd^4*LLd + 7*nf^5*T^2*h^9*u*B*QL*QR^2*LL*LR*LRd + 7*nf^5*T^2*h^9
      *u*B*QL*QR^3*QRd*LL - 7*nf^5*T^2*h^9*u*B*QL*QLd*LR^2*LRd^2 - 14*nf^5*T^2
      *h^9*u*B*QL*QLd*LLd^2*LR^2 - 14*nf^5*T^2*h^9*u*B*QL*QLd*LL^2*LRd^2 - 7*
      nf^5*T^2*h^9*u*B*QL*QLd*LL^2*LLd^2 + 14*nf^5*T^2*h^9*u*B*QL*QLd*QRd^3*
      LRd + 14*nf^5*T^2*h^9*u*B*QL*QLd*QR^3*LR + 7*nf^5*T^2*h^9*u*B*QL*QLd^2*
      QRd^2*LLd + 7*nf^5*T^2*h^9*u*B*QL*QLd^3*QRd*LRd + 7*nf^5*T^2*h^9*u*B*QL*
      QLd^4*LLd + 7*nf^5*T^2*h^9*u*B*QL^2*QR*LL*LLd*LR + 7*nf^5*T^2*h^9*u*B*
      QL^2*QR^2*QRd*LR + 7*nf^5*T^2*h^9*u*B*QL^2*QLd*QR^2*LL + 7/3*nf^5*T^2*
      h^9*u*B*QL^3*LLd*LR^2 + 14*nf^5*T^2*h^9*u*B*QL^3*LL*LR*LRd + 14/3*nf^5*
      T^2*h^9*u*B*QL^3*LL^2*LLd + 14*nf^5*T^2*h^9*u*B*QL^3*QR*QRd*LL + 7*nf^5*
      T^2*h^9*u*B*QL^3*QLd*QR*LR + 7*nf^5*T^2*h^9*u*B*QL^4*QRd*LR + 7*nf^5*T^2
      *h^9*u*B*QL^4*QLd*LL - 217/6*nf^5*T^2*h^9*u*p^2*LR^3*LRd^3 - 91*nf^5*T^2
      *h^9*u*p^2*LLd^2*LR^3*LRd - 217/2*nf^5*T^2*h^9*u*p^2*LL*LLd*LR^2*LRd^2
       - 91*nf^5*T^2*h^9*u*p^2*LL*LLd^3*LR^2 - 91*nf^5*T^2*h^9*u*p^2*LL^2*LR*
      LRd^3 - 217/2*nf^5*T^2*h^9*u*p^2*LL^2*LLd^2*LR*LRd - 91*nf^5*T^2*h^9*u*
      p^2*LL^3*LLd*LRd^2 - 217/6*nf^5*T^2*h^9*u*p^2*LL^3*LLd^3 + 91/2*nf^5*T^2
      *h^9*u*p^2*QRd^3*LR*LRd^2 + 217/6*nf^5*T^2*h^9*u*p^2*QRd^3*LLd^2*LR +
      273/2*nf^5*T^2*h^9*u*p^2*QRd^3*LL*LLd*LRd - 217/2*nf^5*T^2*h^9*u*p^2*QR*
      QRd*LR^2*LRd^2 - 273/2*nf^5*T^2*h^9*u*p^2*QR*QRd*LLd^2*LR^2 - 273/2*nf^5
      *T^2*h^9*u*p^2*QR*QRd*LL^2*LRd^2 - 217/2*nf^5*T^2*h^9*u*p^2*QR*QRd*LL^2*
      LLd^2 + 273/4*nf^5*T^2*h^9*u*p^2*QR*QRd^4*LRd + 91/2*nf^5*T^2*h^9*u*p^2*
      QR^3*LR^2*LRd + 273/2*nf^5*T^2*h^9*u*p^2*QR^3*LL*LLd*LR + 217/6*nf^5*T^2
      *h^9*u*p^2*QR^3*LL^2*LRd + 273/4*nf^5*T^2*h^9*u*p^2*QR^4*QRd*LR + 217/2*
      nf^5*T^2*h^9*u*p^2*QLd*QRd^2*LLd*LR*LRd - 273/2*nf^5*T^2*h^9*u*p^2*QLd*
      QR*LLd*LR^2*LRd - 217/2*nf^5*T^2*h^9*u*p^2*QLd*QR*LL*LR*LRd^2 - 273/2*
      nf^5*T^2*h^9*u*p^2*QLd*QR*LL*LLd^2*LR - 217/2*nf^5*T^2*h^9*u*p^2*QLd*QR*
      LL^2*LLd*LRd + 217/2*nf^5*T^2*h^9*u*p^2*QLd*QR*QRd^3*LLd + 273/4*nf^5*
      T^2*h^9*u*p^2*QLd*QR^4*LL + 217/2*nf^5*T^2*h^9*u*p^2*QLd^2*QRd*LL*LLd*
      LRd + 217/2*nf^5*T^2*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 273/2*nf^5*T^2*h^9*u
      *p^2*QLd^3*LLd*LR*LRd + 217/6*nf^5*T^2*h^9*u*p^2*QLd^3*LL*LRd^2 + 91/2*
      nf^5*T^2*h^9*u*p^2*QLd^3*LL*LLd^2 + 273/2*nf^5*T^2*h^9*u*p^2*QLd^3*QR*
      QRd*LLd + 273/4*nf^5*T^2*h^9*u*p^2*QLd^4*QR*LRd - 217/2*nf^5*T^2*h^9*u*
      p^2*QL*QRd*LLd*LR^2*LRd - 273/2*nf^5*T^2*h^9*u*p^2*QL*QRd*LL*LR*LRd^2 -
      217/2*nf^5*T^2*h^9*u*p^2*QL*QRd*LL*LLd^2*LR - 273/2*nf^5*T^2*h^9*u*p^2*
      QL*QRd*LL^2*LLd*LRd + 273/4*nf^5*T^2*h^9*u*p^2*QL*QRd^4*LLd + 217/2*nf^5
      *T^2*h^9*u*p^2*QL*QR^2*LL*LR*LRd + 217/2*nf^5*T^2*h^9*u*p^2*QL*QR^3*QRd*
      LL - 217/2*nf^5*T^2*h^9*u*p^2*QL*QLd*LR^2*LRd^2 - 273/2*nf^5*T^2*h^9*u*
      p^2*QL*QLd*LLd^2*LR^2 - 273/2*nf^5*T^2*h^9*u*p^2*QL*QLd*LL^2*LRd^2 - 217/
      2*nf^5*T^2*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 273/2*nf^5*T^2*h^9*u*p^2*QL*QLd
      *QRd^3*LRd + 273/2*nf^5*T^2*h^9*u*p^2*QL*QLd*QR^3*LR + 217/2*nf^5*T^2*
      h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 217/2*nf^5*T^2*h^9*u*p^2*QL*QLd^3*QRd*LRd
       + 273/4*nf^5*T^2*h^9*u*p^2*QL*QLd^4*LLd + 217/2*nf^5*T^2*h^9*u*p^2*QL^2
      *QR*LL*LLd*LR + 217/2*nf^5*T^2*h^9*u*p^2*QL^2*QR^2*QRd*LR + 217/2*nf^5*
      T^2*h^9*u*p^2*QL^2*QLd*QR^2*LL + 217/6*nf^5*T^2*h^9*u*p^2*QL^3*LLd*LR^2
       + 273/2*nf^5*T^2*h^9*u*p^2*QL^3*LL*LR*LRd + 91/2*nf^5*T^2*h^9*u*p^2*
      QL^3*LL^2*LLd + 273/2*nf^5*T^2*h^9*u*p^2*QL^3*QR*QRd*LL + 217/2*nf^5*T^2
      *h^9*u*p^2*QL^3*QLd*QR*LR + 273/4*nf^5*T^2*h^9*u*p^2*QL^4*QRd*LR + 273/4
      *nf^5*T^2*h^9*u*p^2*QL^4*QLd*LL - 92/3*nf^5*T^2*h^9*u^2*p*LR^3*LRd^3 -
      256/3*nf^5*T^2*h^9*u^2*p*LLd^2*LR^3*LRd - 92*nf^5*T^2*h^9*u^2*p*LL*LLd*
      LR^2*LRd^2 - 256/3*nf^5*T^2*h^9*u^2*p*LL*LLd^3*LR^2 - 256/3*nf^5*T^2*h^9
      *u^2*p*LL^2*LR*LRd^3 - 92*nf^5*T^2*h^9*u^2*p*LL^2*LLd^2*LR*LRd - 256/3*
      nf^5*T^2*h^9*u^2*p*LL^3*LLd*LRd^2 - 92/3*nf^5*T^2*h^9*u^2*p*LL^3*LLd^3
       + 128/3*nf^5*T^2*h^9*u^2*p*QRd^3*LR*LRd^2 + 92/3*nf^5*T^2*h^9*u^2*p*
      QRd^3*LLd^2*LR + 128*nf^5*T^2*h^9*u^2*p*QRd^3*LL*LLd*LRd - 92*nf^5*T^2*
      h^9*u^2*p*QR*QRd*LR^2*LRd^2 - 128*nf^5*T^2*h^9*u^2*p*QR*QRd*LLd^2*LR^2
       - 128*nf^5*T^2*h^9*u^2*p*QR*QRd*LL^2*LRd^2 - 92*nf^5*T^2*h^9*u^2*p*QR*
      QRd*LL^2*LLd^2 + 64*nf^5*T^2*h^9*u^2*p*QR*QRd^4*LRd + 128/3*nf^5*T^2*h^9
      *u^2*p*QR^3*LR^2*LRd + 128*nf^5*T^2*h^9*u^2*p*QR^3*LL*LLd*LR + 92/3*nf^5
      *T^2*h^9*u^2*p*QR^3*LL^2*LRd + 64*nf^5*T^2*h^9*u^2*p*QR^4*QRd*LR + 92*
      nf^5*T^2*h^9*u^2*p*QLd*QRd^2*LLd*LR*LRd - 128*nf^5*T^2*h^9*u^2*p*QLd*QR*
      LLd*LR^2*LRd - 92*nf^5*T^2*h^9*u^2*p*QLd*QR*LL*LR*LRd^2 - 128*nf^5*T^2*
      h^9*u^2*p*QLd*QR*LL*LLd^2*LR - 92*nf^5*T^2*h^9*u^2*p*QLd*QR*LL^2*LLd*LRd
       + 92*nf^5*T^2*h^9*u^2*p*QLd*QR*QRd^3*LLd + 64*nf^5*T^2*h^9*u^2*p*QLd*
      QR^4*LL + 92*nf^5*T^2*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 92*nf^5*T^2*h^9*
      u^2*p*QLd^2*QR*QRd^2*LRd + 128*nf^5*T^2*h^9*u^2*p*QLd^3*LLd*LR*LRd + 92/
      3*nf^5*T^2*h^9*u^2*p*QLd^3*LL*LRd^2 + 128/3*nf^5*T^2*h^9*u^2*p*QLd^3*LL*
      LLd^2 + 128*nf^5*T^2*h^9*u^2*p*QLd^3*QR*QRd*LLd + 64*nf^5*T^2*h^9*u^2*p*
      QLd^4*QR*LRd - 92*nf^5*T^2*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd - 128*nf^5*T^2*
      h^9*u^2*p*QL*QRd*LL*LR*LRd^2 - 92*nf^5*T^2*h^9*u^2*p*QL*QRd*LL*LLd^2*LR
       - 128*nf^5*T^2*h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 64*nf^5*T^2*h^9*u^2*p*QL
      *QRd^4*LLd + 92*nf^5*T^2*h^9*u^2*p*QL*QR^2*LL*LR*LRd + 92*nf^5*T^2*h^9*
      u^2*p*QL*QR^3*QRd*LL - 92*nf^5*T^2*h^9*u^2*p*QL*QLd*LR^2*LRd^2 - 128*
      nf^5*T^2*h^9*u^2*p*QL*QLd*LLd^2*LR^2 - 128*nf^5*T^2*h^9*u^2*p*QL*QLd*
      LL^2*LRd^2 - 92*nf^5*T^2*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 128*nf^5*T^2*h^9*
      u^2*p*QL*QLd*QRd^3*LRd + 128*nf^5*T^2*h^9*u^2*p*QL*QLd*QR^3*LR + 92*nf^5
      *T^2*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 92*nf^5*T^2*h^9*u^2*p*QL*QLd^3*QRd*
      LRd + 64*nf^5*T^2*h^9*u^2*p*QL*QLd^4*LLd + 92*nf^5*T^2*h^9*u^2*p*QL^2*QR
      *LL*LLd*LR + 92*nf^5*T^2*h^9*u^2*p*QL^2*QR^2*QRd*LR + 92*nf^5*T^2*h^9*
      u^2*p*QL^2*QLd*QR^2*LL + 92/3*nf^5*T^2*h^9*u^2*p*QL^3*LLd*LR^2 + 128*
      nf^5*T^2*h^9*u^2*p*QL^3*LL*LR*LRd + 128/3*nf^5*T^2*h^9*u^2*p*QL^3*LL^2*
      LLd + 128*nf^5*T^2*h^9*u^2*p*QL^3*QR*QRd*LL + 92*nf^5*T^2*h^9*u^2*p*QL^3
      *QLd*QR*LR + 64*nf^5*T^2*h^9*u^2*p*QL^4*QRd*LR + 64*nf^5*T^2*h^9*u^2*p*
      QL^4*QLd*LL - 22/3*nf^5*T^2*h^9*u^3*LR^3*LRd^3 - 62/3*nf^5*T^2*h^9*u^3*
      LLd^2*LR^3*LRd - 22*nf^5*T^2*h^9*u^3*LL*LLd*LR^2*LRd^2 - 62/3*nf^5*T^2*
      h^9*u^3*LL*LLd^3*LR^2 - 62/3*nf^5*T^2*h^9*u^3*LL^2*LR*LRd^3 - 22*nf^5*
      T^2*h^9*u^3*LL^2*LLd^2*LR*LRd - 62/3*nf^5*T^2*h^9*u^3*LL^3*LLd*LRd^2 -
      22/3*nf^5*T^2*h^9*u^3*LL^3*LLd^3 + 31/3*nf^5*T^2*h^9*u^3*QRd^3*LR*LRd^2
       + 22/3*nf^5*T^2*h^9*u^3*QRd^3*LLd^2*LR + 31*nf^5*T^2*h^9*u^3*QRd^3*LL*
      LLd*LRd - 22*nf^5*T^2*h^9*u^3*QR*QRd*LR^2*LRd^2 - 31*nf^5*T^2*h^9*u^3*QR
      *QRd*LLd^2*LR^2 - 31*nf^5*T^2*h^9*u^3*QR*QRd*LL^2*LRd^2 - 22*nf^5*T^2*
      h^9*u^3*QR*QRd*LL^2*LLd^2 + 31/2*nf^5*T^2*h^9*u^3*QR*QRd^4*LRd + 31/3*
      nf^5*T^2*h^9*u^3*QR^3*LR^2*LRd + 31*nf^5*T^2*h^9*u^3*QR^3*LL*LLd*LR + 22/
      3*nf^5*T^2*h^9*u^3*QR^3*LL^2*LRd + 31/2*nf^5*T^2*h^9*u^3*QR^4*QRd*LR +
      22*nf^5*T^2*h^9*u^3*QLd*QRd^2*LLd*LR*LRd - 31*nf^5*T^2*h^9*u^3*QLd*QR*
      LLd*LR^2*LRd - 22*nf^5*T^2*h^9*u^3*QLd*QR*LL*LR*LRd^2 - 31*nf^5*T^2*h^9*
      u^3*QLd*QR*LL*LLd^2*LR - 22*nf^5*T^2*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 22*
      nf^5*T^2*h^9*u^3*QLd*QR*QRd^3*LLd + 31/2*nf^5*T^2*h^9*u^3*QLd*QR^4*LL +
      22*nf^5*T^2*h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 22*nf^5*T^2*h^9*u^3*QLd^2*QR*
      QRd^2*LRd + 31*nf^5*T^2*h^9*u^3*QLd^3*LLd*LR*LRd + 22/3*nf^5*T^2*h^9*u^3
      *QLd^3*LL*LRd^2 + 31/3*nf^5*T^2*h^9*u^3*QLd^3*LL*LLd^2 + 31*nf^5*T^2*h^9
      *u^3*QLd^3*QR*QRd*LLd + 31/2*nf^5*T^2*h^9*u^3*QLd^4*QR*LRd - 22*nf^5*T^2
      *h^9*u^3*QL*QRd*LLd*LR^2*LRd - 31*nf^5*T^2*h^9*u^3*QL*QRd*LL*LR*LRd^2 -
      22*nf^5*T^2*h^9*u^3*QL*QRd*LL*LLd^2*LR - 31*nf^5*T^2*h^9*u^3*QL*QRd*LL^2
      *LLd*LRd + 31/2*nf^5*T^2*h^9*u^3*QL*QRd^4*LLd + 22*nf^5*T^2*h^9*u^3*QL*
      QR^2*LL*LR*LRd + 22*nf^5*T^2*h^9*u^3*QL*QR^3*QRd*LL - 22*nf^5*T^2*h^9*
      u^3*QL*QLd*LR^2*LRd^2 - 31*nf^5*T^2*h^9*u^3*QL*QLd*LLd^2*LR^2 - 31*nf^5*
      T^2*h^9*u^3*QL*QLd*LL^2*LRd^2 - 22*nf^5*T^2*h^9*u^3*QL*QLd*LL^2*LLd^2 +
      31*nf^5*T^2*h^9*u^3*QL*QLd*QRd^3*LRd + 31*nf^5*T^2*h^9*u^3*QL*QLd*QR^3*
      LR + 22*nf^5*T^2*h^9*u^3*QL*QLd^2*QRd^2*LLd + 22*nf^5*T^2*h^9*u^3*QL*
      QLd^3*QRd*LRd + 31/2*nf^5*T^2*h^9*u^3*QL*QLd^4*LLd + 22*nf^5*T^2*h^9*u^3
      *QL^2*QR*LL*LLd*LR + 22*nf^5*T^2*h^9*u^3*QL^2*QR^2*QRd*LR + 22*nf^5*T^2*
      h^9*u^3*QL^2*QLd*QR^2*LL + 22/3*nf^5*T^2*h^9*u^3*QL^3*LLd*LR^2 + 31*nf^5
      *T^2*h^9*u^3*QL^3*LL*LR*LRd + 31/3*nf^5*T^2*h^9*u^3*QL^3*LL^2*LLd + 31*
      nf^5*T^2*h^9*u^3*QL^3*QR*QRd*LL + 22*nf^5*T^2*h^9*u^3*QL^3*QLd*QR*LR +
      31/2*nf^5*T^2*h^9*u^3*QL^4*QRd*LR + 31/2*nf^5*T^2*h^9*u^3*QL^4*QLd*LL +
      67/48*nf^5*T^3*h^9*p*LLd*LR^4*LRd^3 + 3/16*nf^5*T^3*h^9*p*LLd^3*LR^4*LRd
       + 67/48*nf^5*T^3*h^9*p*LL*LR^3*LRd^4 - 11/24*nf^5*T^3*h^9*p*LL*LLd^2*
      LR^3*LRd^2 + 3/16*nf^5*T^3*h^9*p*LL*LLd^4*LR^3 - 11/24*nf^5*T^3*h^9*p*
      LL^2*LLd*LR^2*LRd^3 - 11/24*nf^5*T^3*h^9*p*LL^2*LLd^3*LR^2*LRd + 3/16*
      nf^5*T^3*h^9*p*LL^3*LR*LRd^4 - 11/24*nf^5*T^3*h^9*p*LL^3*LLd^2*LR*LRd^2
       + 67/48*nf^5*T^3*h^9*p*LL^3*LLd^4*LR + 3/16*nf^5*T^3*h^9*p*LL^4*LLd*
      LRd^3 + 67/48*nf^5*T^3*h^9*p*LL^4*LLd^3*LRd - 5/24*nf^5*T^3*h^9*p*QRd^3*
      LLd*LR^2*LRd^2 + 11/24*nf^5*T^3*h^9*p*QRd^3*LLd^3*LR^2 + 1/3*nf^5*T^3*
      h^9*p*QRd^3*LL*LLd^2*LR*LRd + 3/8*nf^5*T^3*h^9*p*QRd^3*LL^2*LLd*LRd^2 -
      5/24*nf^5*T^3*h^9*p*QRd^3*LL^2*LLd^3 + 15/16*nf^5*T^3*h^9*p*QRd^6*LLd*
      LRd + 1/3*nf^5*T^3*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 1/3*nf^5*T^3*h^9*p*QR*
      QRd*LL*LR^2*LRd^3 + 1/3*nf^5*T^3*h^9*p*QR*QRd*LL^2*LLd^3*LR + 1/3*nf^5*
      T^3*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 15/4*nf^5*T^3*h^9*p*QR*QRd^4*LLd*LR*
      LRd + 21/16*nf^5*T^3*h^9*p*QR*QRd^4*LL*LRd^2 + 31/16*nf^5*T^3*h^9*p*QR*
      QRd^4*LL*LLd^2 - 1/4*nf^5*T^3*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd - 1/4*nf^5*
      T^3*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 - 1/4*nf^5*T^3*h^9*p*QR^2*QRd^2*LL*
      LLd^2*LR - 1/4*nf^5*T^3*h^9*p*QR^2*QRd^2*LL^2*LLd*LRd + 131/48*nf^5*T^3*
      h^9*p*QR^2*QRd^5*LLd - 5/24*nf^5*T^3*h^9*p*QR^3*LL*LR^2*LRd^2 + 3/8*nf^5
      *T^3*h^9*p*QR^3*LL*LLd^2*LR^2 + 1/3*nf^5*T^3*h^9*p*QR^3*LL^2*LLd*LR*LRd
       + 11/24*nf^5*T^3*h^9*p*QR^3*LL^3*LRd^2 - 5/24*nf^5*T^3*h^9*p*QR^3*LL^3*
      LLd^2 + 21/16*nf^5*T^3*h^9*p*QR^4*QRd*LLd*LR^2 + 15/4*nf^5*T^3*h^9*p*
      QR^4*QRd*LL*LR*LRd + 31/16*nf^5*T^3*h^9*p*QR^4*QRd*LL^2*LLd + 131/48*
      nf^5*T^3*h^9*p*QR^5*QRd^2*LL + 15/16*nf^5*T^3*h^9*p*QR^6*LL*LR + 19/24*
      nf^5*T^3*h^9*p*QLd*QRd^2*LR^2*LRd^3 + 1/8*nf^5*T^3*h^9*p*QLd*QRd^2*LLd^2
      *LR^2*LRd - 1/3*nf^5*T^3*h^9*p*QLd*QRd^2*LL*LLd^3*LR + 3/8*nf^5*T^3*h^9*
      p*QLd*QRd^2*LL^2*LRd^3 + 1/8*nf^5*T^3*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd +
      15/16*nf^5*T^3*h^9*p*QLd*QRd^5*LRd^2 + 103/48*nf^5*T^3*h^9*p*QLd*QRd^5*
      LLd^2 + 4/3*nf^5*T^3*h^9*p*QLd*QR*LR^3*LRd^3 - nf^5*T^3*h^9*p*QLd*QR*
      LL^2*LR*LRd^3 - nf^5*T^3*h^9*p*QLd*QR*LL^3*LLd*LRd^2 + 4/3*nf^5*T^3*h^9*
      p*QLd*QR*LL^3*LLd^3 + 115/48*nf^5*T^3*h^9*p*QLd*QR^2*QRd^4*LRd + 21/16*
      nf^5*T^3*h^9*p*QLd*QR^4*LR^2*LRd + 9/4*nf^5*T^3*h^9*p*QLd*QR^4*LL*LLd*LR
       + 31/16*nf^5*T^3*h^9*p*QLd*QR^4*LL^2*LRd + 67/48*nf^5*T^3*h^9*p*QLd*
      QR^4*QRd^3 + 9/4*nf^5*T^3*h^9*p*QLd*QR^5*QRd*LR + 1/8*nf^5*T^3*h^9*p*
      QLd^2*QRd*LLd*LR^2*LRd^2 + 3/8*nf^5*T^3*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 1/3
      *nf^5*T^3*h^9*p*QLd^2*QRd*LL*LR*LRd^3 + 1/8*nf^5*T^3*h^9*p*QLd^2*QRd*
      LL^2*LLd*LRd^2 + 19/24*nf^5*T^3*h^9*p*QLd^2*QRd*LL^2*LLd^3 + 65/48*nf^5*
      T^3*h^9*p*QLd^2*QRd^4*LLd*LRd + 1/8*nf^5*T^3*h^9*p*QLd^2*QR*QRd^2*LL*
      LRd^2 + 1/8*nf^5*T^3*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 - 3/4*nf^5*T^3*h^9*p*
      QLd^2*QR^2*LLd*LR^2*LRd - 1/4*nf^5*T^3*h^9*p*QLd^2*QR^2*LL*LR*LRd^2 - 3/
      4*nf^5*T^3*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 1/4*nf^5*T^3*h^9*p*QLd^2*QR^2*
      LL^2*LLd*LRd + 3/8*nf^5*T^3*h^9*p*QLd^2*QR^2*QRd^3*LLd + 27/16*nf^5*T^3*
      h^9*p*QLd^2*QR^5*LL - 5/24*nf^5*T^3*h^9*p*QLd^3*LR^2*LRd^3 + 3/8*nf^5*
      T^3*h^9*p*QLd^3*LLd^2*LR^2*LRd + 1/3*nf^5*T^3*h^9*p*QLd^3*LL*LLd*LR*
      LRd^2 + 11/24*nf^5*T^3*h^9*p*QLd^3*LL^2*LRd^3 - 5/24*nf^5*T^3*h^9*p*
      QLd^3*LL^2*LLd^2*LRd - 19/24*nf^5*T^3*h^9*p*QLd^3*QRd^3*LRd^2 - 19/24*
      nf^5*T^3*h^9*p*QLd^3*QRd^3*LLd^2 - 7/24*nf^5*T^3*h^9*p*QLd^3*QR^2*QRd^2*
      LRd + 3/16*nf^5*T^3*h^9*p*QLd^3*QR^4*QRd + 65/48*nf^5*T^3*h^9*p*QLd^4*
      QRd^2*LLd*LRd + 9/4*nf^5*T^3*h^9*p*QLd^4*QR*LLd*LR*LRd + 31/16*nf^5*T^3*
      h^9*p*QLd^4*QR*LL*LRd^2 + 21/16*nf^5*T^3*h^9*p*QLd^4*QR*LL*LLd^2 + 27/16
      *nf^5*T^3*h^9*p*QLd^4*QR^2*QRd*LLd + 103/48*nf^5*T^3*h^9*p*QLd^5*QRd*
      LRd^2 + 15/16*nf^5*T^3*h^9*p*QLd^5*QRd*LLd^2 + 27/16*nf^5*T^3*h^9*p*
      QLd^5*QR^2*LRd + 15/16*nf^5*T^3*h^9*p*QLd^6*LLd*LRd + 4/3*nf^5*T^3*h^9*p
      *QL*QRd*LR^3*LRd^3 - nf^5*T^3*h^9*p*QL*QRd*LLd^2*LR^3*LRd - nf^5*T^3*h^9
      *p*QL*QRd*LL*LLd^3*LR^2 + 4/3*nf^5*T^3*h^9*p*QL*QRd*LL^3*LLd^3 + 21/16*
      nf^5*T^3*h^9*p*QL*QRd^4*LR*LRd^2 + 31/16*nf^5*T^3*h^9*p*QL*QRd^4*LLd^2*
      LR + 9/4*nf^5*T^3*h^9*p*QL*QRd^4*LL*LLd*LRd + 9/4*nf^5*T^3*h^9*p*QL*QR*
      QRd^5*LRd + 19/24*nf^5*T^3*h^9*p*QL*QR^2*LR^3*LRd^2 + 3/8*nf^5*T^3*h^9*p
      *QL*QR^2*LLd^2*LR^3 + 1/8*nf^5*T^3*h^9*p*QL*QR^2*LL^2*LR*LRd^2 + 1/8*
      nf^5*T^3*h^9*p*QL*QR^2*LL^2*LLd^2*LR - 1/3*nf^5*T^3*h^9*p*QL*QR^2*LL^3*
      LLd*LRd + 67/48*nf^5*T^3*h^9*p*QL*QR^3*QRd^4 + 115/48*nf^5*T^3*h^9*p*QL*
      QR^4*QRd^2*LR + 15/16*nf^5*T^3*h^9*p*QL*QR^5*LR^2 + 103/48*nf^5*T^3*h^9*
      p*QL*QR^5*LL^2 + 1/3*nf^5*T^3*h^9*p*QL*QLd*LLd*LR^3*LRd^2 + 1/3*nf^5*T^3
      *h^9*p*QL*QLd*LL*LR^2*LRd^3 + 1/3*nf^5*T^3*h^9*p*QL*QLd*LL^2*LLd^3*LR +
      1/3*nf^5*T^3*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 15/4*nf^5*T^3*h^9*p*QL*QLd*QR
      *QRd^4*LLd + 15/4*nf^5*T^3*h^9*p*QL*QLd*QR^4*QRd*LL + 1/8*nf^5*T^3*h^9*p
      *QL*QLd^2*QRd^2*LR*LRd^2 + 1/8*nf^5*T^3*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR -
      1/3*nf^5*T^3*h^9*p*QL*QLd^2*QR*QRd^3*LRd - 11/24*nf^5*T^3*h^9*p*QL*QLd^2
      *QR^3*QRd^2 + 27/16*nf^5*T^3*h^9*p*QL*QLd^2*QR^4*LR - 1/3*nf^5*T^3*h^9*p
      *QL*QLd^3*QR*QRd^2*LLd + 31/16*nf^5*T^3*h^9*p*QL*QLd^4*LR*LRd^2 + 21/16*
      nf^5*T^3*h^9*p*QL*QLd^4*LLd^2*LR + 15/4*nf^5*T^3*h^9*p*QL*QLd^4*LL*LLd*
      LRd + 15/4*nf^5*T^3*h^9*p*QL*QLd^4*QR*QRd*LRd + 3/16*nf^5*T^3*h^9*p*QL*
      QLd^4*QR^3 + 9/4*nf^5*T^3*h^9*p*QL*QLd^5*QR*LLd - 1/4*nf^5*T^3*h^9*p*
      QL^2*QRd^2*LLd*LR^2*LRd - 3/4*nf^5*T^3*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 - 1/
      4*nf^5*T^3*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 3/4*nf^5*T^3*h^9*p*QL^2*QRd^2*
      LL^2*LLd*LRd + 27/16*nf^5*T^3*h^9*p*QL^2*QRd^5*LLd - 1/3*nf^5*T^3*h^9*p*
      QL^2*QR*LLd*LR^3*LRd + 1/8*nf^5*T^3*h^9*p*QL^2*QR*LL*LR^2*LRd^2 + 1/8*
      nf^5*T^3*h^9*p*QL^2*QR*LL*LLd^2*LR^2 + 3/8*nf^5*T^3*h^9*p*QL^2*QR*LL^3*
      LRd^2 + 19/24*nf^5*T^3*h^9*p*QL^2*QR*LL^3*LLd^2 + 1/8*nf^5*T^3*h^9*p*
      QL^2*QR^2*QRd*LLd*LR^2 + 1/8*nf^5*T^3*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 3/8
      *nf^5*T^3*h^9*p*QL^2*QR^3*QRd^2*LL + 65/48*nf^5*T^3*h^9*p*QL^2*QR^4*LL*
      LR + 27/16*nf^5*T^3*h^9*p*QL^2*QLd*QRd^4*LRd + 1/8*nf^5*T^3*h^9*p*QL^2*
      QLd*QR^2*LR^2*LRd + 1/8*nf^5*T^3*h^9*p*QL^2*QLd*QR^2*LL^2*LRd - 11/24*
      nf^5*T^3*h^9*p*QL^2*QLd*QR^2*QRd^3 - 1/3*nf^5*T^3*h^9*p*QL^2*QLd*QR^3*
      QRd*LR - 1/4*nf^5*T^3*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd - 1/4*nf^5*T^3*h^9*p
      *QL^2*QLd^2*LL*LR*LRd^2 - 1/4*nf^5*T^3*h^9*p*QL^2*QLd^2*LL*LLd^2*LR - 1/
      4*nf^5*T^3*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd - 7/24*nf^5*T^3*h^9*p*QL^2*
      QLd^2*QRd^3*LLd - 7/24*nf^5*T^3*h^9*p*QL^2*QLd^2*QR^3*LL + 3/8*nf^5*T^3*
      h^9*p*QL^2*QLd^3*QRd^2*LRd - 11/24*nf^5*T^3*h^9*p*QL^2*QLd^3*QR^2*QRd +
      115/48*nf^5*T^3*h^9*p*QL^2*QLd^4*QRd*LLd + 131/48*nf^5*T^3*h^9*p*QL^2*
      QLd^5*LRd - 5/24*nf^5*T^3*h^9*p*QL^3*LR^3*LRd^2 + 11/24*nf^5*T^3*h^9*p*
      QL^3*LLd^2*LR^3 + 1/3*nf^5*T^3*h^9*p*QL^3*LL*LLd*LR^2*LRd + 3/8*nf^5*T^3
      *h^9*p*QL^3*LL^2*LR*LRd^2 - 5/24*nf^5*T^3*h^9*p*QL^3*LL^2*LLd^2*LR + 3/
      16*nf^5*T^3*h^9*p*QL^3*QR*QRd^4 - 7/24*nf^5*T^3*h^9*p*QL^3*QR^2*QRd^2*LR
       - 19/24*nf^5*T^3*h^9*p*QL^3*QR^3*LR^2 - 19/24*nf^5*T^3*h^9*p*QL^3*QR^3*
      LL^2 - 1/3*nf^5*T^3*h^9*p*QL^3*QLd*QR^2*QRd*LL - 11/24*nf^5*T^3*h^9*p*
      QL^3*QLd^2*QR*QRd^2 + 3/8*nf^5*T^3*h^9*p*QL^3*QLd^2*QR^2*LR + 67/48*nf^5
      *T^3*h^9*p*QL^3*QLd^4*QR + 31/16*nf^5*T^3*h^9*p*QL^4*QRd*LLd*LR^2 + 9/4*
      nf^5*T^3*h^9*p*QL^4*QRd*LL*LR*LRd + 21/16*nf^5*T^3*h^9*p*QL^4*QRd*LL^2*
      LLd + 27/16*nf^5*T^3*h^9*p*QL^4*QR*QRd^2*LL + 65/48*nf^5*T^3*h^9*p*QL^4*
      QR^2*LL*LR + 31/16*nf^5*T^3*h^9*p*QL^4*QLd*LR^2*LRd + 15/4*nf^5*T^3*h^9*
      p*QL^4*QLd*LL*LLd*LR + 21/16*nf^5*T^3*h^9*p*QL^4*QLd*LL^2*LRd + 3/16*
      nf^5*T^3*h^9*p*QL^4*QLd*QRd^3 + 15/4*nf^5*T^3*h^9*p*QL^4*QLd*QR*QRd*LR
       + 115/48*nf^5*T^3*h^9*p*QL^4*QLd^2*QR*LL + 67/48*nf^5*T^3*h^9*p*QL^4*
      QLd^3*QRd + 27/16*nf^5*T^3*h^9*p*QL^5*QRd^2*LR + 103/48*nf^5*T^3*h^9*p*
      QL^5*QR*LR^2 + 15/16*nf^5*T^3*h^9*p*QL^5*QR*LL^2 + 9/4*nf^5*T^3*h^9*p*
      QL^5*QLd*QRd*LL + 131/48*nf^5*T^3*h^9*p*QL^5*QLd^2*LR + 15/16*nf^5*T^3*
      h^9*p*QL^6*LL*LR - 2*nf^5*T^3*h^9*p*G*QRd^3*LR*LRd^2 - 4/3*nf^5*T^3*h^9*
      p*G*QRd^3*LLd^2*LR - 4*nf^5*T^3*h^9*p*G*QR*QRd*LR^2*LRd^2 - 6*nf^5*T^3*
      h^9*p*G*QR*QRd*LLd^2*LR^2 - 6*nf^5*T^3*h^9*p*G*QR*QRd*LL^2*LRd^2 - 4*
      nf^5*T^3*h^9*p*G*QR*QRd*LL^2*LLd^2 - 2*nf^5*T^3*h^9*p*G*QR^3*LR^2*LRd -
      4/3*nf^5*T^3*h^9*p*G*QR^3*LL^2*LRd - 4/3*nf^5*T^3*h^9*p*G*QR^3*QRd^3 - 6
      *nf^5*T^3*h^9*p*G*QLd*QRd^2*LL*LRd^2 - 4*nf^5*T^3*h^9*p*G*QLd*QRd^2*LL*
      LLd^2 - 6*nf^5*T^3*h^9*p*G*QLd*QR*LLd*LR^2*LRd - 4*nf^5*T^3*h^9*p*G*QLd*
      QR*LL*LR*LRd^2 - 6*nf^5*T^3*h^9*p*G*QLd*QR*LL*LLd^2*LR - 4*nf^5*T^3*h^9*
      p*G*QLd*QR*LL^2*LLd*LRd - 4*nf^5*T^3*h^9*p*G*QLd^2*QRd*LR*LRd^2 - 6*nf^5
      *T^3*h^9*p*G*QLd^2*QRd*LLd^2*LR - 4*nf^5*T^3*h^9*p*G*QLd^2*QR^3*QRd - 4/
      3*nf^5*T^3*h^9*p*G*QLd^3*LL*LRd^2 - 2*nf^5*T^3*h^9*p*G*QLd^3*LL*LLd^2 -
      4*nf^5*T^3*h^9*p*G*QL*QRd*LLd*LR^2*LRd - 6*nf^5*T^3*h^9*p*G*QL*QRd*LL*LR
      *LRd^2 - 4*nf^5*T^3*h^9*p*G*QL*QRd*LL*LLd^2*LR - 6*nf^5*T^3*h^9*p*G*QL*
      QRd*LL^2*LLd*LRd - 6*nf^5*T^3*h^9*p*G*QL*QR^2*LLd*LR^2 - 4*nf^5*T^3*h^9*
      p*G*QL*QR^2*LL^2*LLd - 4*nf^5*T^3*h^9*p*G*QL*QLd*LR^2*LRd^2 - 6*nf^5*T^3
      *h^9*p*G*QL*QLd*LLd^2*LR^2 - 6*nf^5*T^3*h^9*p*G*QL*QLd*LL^2*LRd^2 - 4*
      nf^5*T^3*h^9*p*G*QL*QLd*LL^2*LLd^2 - 4*nf^5*T^3*h^9*p*G*QL*QLd*QR^2*
      QRd^2 - 4*nf^5*T^3*h^9*p*G*QL*QLd^3*QR^2 - 4*nf^5*T^3*h^9*p*G*QL^2*QR*
      LR^2*LRd - 6*nf^5*T^3*h^9*p*G*QL^2*QR*LL^2*LRd - 4*nf^5*T^3*h^9*p*G*QL^2
      *QR*QRd^3 - 4*nf^5*T^3*h^9*p*G*QL^2*QLd^2*QR*QRd - 4/3*nf^5*T^3*h^9*p*G*
      QL^3*LLd*LR^2 - 2*nf^5*T^3*h^9*p*G*QL^3*LL^2*LLd - 4*nf^5*T^3*h^9*p*G*
      QL^3*QLd*QRd^2 - 4/3*nf^5*T^3*h^9*p*G*QL^3*QLd^3 - 16/3*nf^5*T^3*h^9*p*W
      *LR^3*LRd^3 - 16*nf^5*T^3*h^9*p*W*LLd^2*LR^3*LRd - 16*nf^5*T^3*h^9*p*W*
      LL*LLd*LR^2*LRd^2 - 16*nf^5*T^3*h^9*p*W*LL*LLd^3*LR^2 - 16*nf^5*T^3*h^9*
      p*W*LL^2*LR*LRd^3 - 16*nf^5*T^3*h^9*p*W*LL^2*LLd^2*LR*LRd - 16*nf^5*T^3*
      h^9*p*W*LL^3*LLd*LRd^2 - 16/3*nf^5*T^3*h^9*p*W*LL^3*LLd^3 + 8*nf^5*T^3*
      h^9*p*W*QRd^3*LR*LRd^2 + 16/3*nf^5*T^3*h^9*p*W*QRd^3*LLd^2*LR + 24*nf^5*
      T^3*h^9*p*W*QRd^3*LL*LLd*LRd - 16*nf^5*T^3*h^9*p*W*QR*QRd*LR^2*LRd^2 -
      24*nf^5*T^3*h^9*p*W*QR*QRd*LLd^2*LR^2 - 24*nf^5*T^3*h^9*p*W*QR*QRd*LL^2*
      LRd^2 - 16*nf^5*T^3*h^9*p*W*QR*QRd*LL^2*LLd^2 + 12*nf^5*T^3*h^9*p*W*QR*
      QRd^4*LRd + 8*nf^5*T^3*h^9*p*W*QR^3*LR^2*LRd + 24*nf^5*T^3*h^9*p*W*QR^3*
      LL*LLd*LR + 16/3*nf^5*T^3*h^9*p*W*QR^3*LL^2*LRd + 12*nf^5*T^3*h^9*p*W*
      QR^4*QRd*LR + 16*nf^5*T^3*h^9*p*W*QLd*QRd^2*LLd*LR*LRd - 24*nf^5*T^3*h^9
      *p*W*QLd*QR*LLd*LR^2*LRd - 16*nf^5*T^3*h^9*p*W*QLd*QR*LL*LR*LRd^2 - 24*
      nf^5*T^3*h^9*p*W*QLd*QR*LL*LLd^2*LR - 16*nf^5*T^3*h^9*p*W*QLd*QR*LL^2*
      LLd*LRd + 16*nf^5*T^3*h^9*p*W*QLd*QR*QRd^3*LLd + 12*nf^5*T^3*h^9*p*W*QLd
      *QR^4*LL + 16*nf^5*T^3*h^9*p*W*QLd^2*QRd*LL*LLd*LRd + 16*nf^5*T^3*h^9*p*
      W*QLd^2*QR*QRd^2*LRd + 24*nf^5*T^3*h^9*p*W*QLd^3*LLd*LR*LRd + 16/3*nf^5*
      T^3*h^9*p*W*QLd^3*LL*LRd^2 + 8*nf^5*T^3*h^9*p*W*QLd^3*LL*LLd^2 + 24*nf^5
      *T^3*h^9*p*W*QLd^3*QR*QRd*LLd + 12*nf^5*T^3*h^9*p*W*QLd^4*QR*LRd - 16*
      nf^5*T^3*h^9*p*W*QL*QRd*LLd*LR^2*LRd - 24*nf^5*T^3*h^9*p*W*QL*QRd*LL*LR*
      LRd^2 - 16*nf^5*T^3*h^9*p*W*QL*QRd*LL*LLd^2*LR - 24*nf^5*T^3*h^9*p*W*QL*
      QRd*LL^2*LLd*LRd + 12*nf^5*T^3*h^9*p*W*QL*QRd^4*LLd + 16*nf^5*T^3*h^9*p*
      W*QL*QR^2*LL*LR*LRd + 16*nf^5*T^3*h^9*p*W*QL*QR^3*QRd*LL - 16*nf^5*T^3*
      h^9*p*W*QL*QLd*LR^2*LRd^2 - 24*nf^5*T^3*h^9*p*W*QL*QLd*LLd^2*LR^2 - 24*
      nf^5*T^3*h^9*p*W*QL*QLd*LL^2*LRd^2 - 16*nf^5*T^3*h^9*p*W*QL*QLd*LL^2*
      LLd^2 + 24*nf^5*T^3*h^9*p*W*QL*QLd*QRd^3*LRd + 24*nf^5*T^3*h^9*p*W*QL*
      QLd*QR^3*LR + 16*nf^5*T^3*h^9*p*W*QL*QLd^2*QRd^2*LLd + 16*nf^5*T^3*h^9*p
      *W*QL*QLd^3*QRd*LRd + 12*nf^5*T^3*h^9*p*W*QL*QLd^4*LLd + 16*nf^5*T^3*h^9
      *p*W*QL^2*QR*LL*LLd*LR + 16*nf^5*T^3*h^9*p*W*QL^2*QR^2*QRd*LR + 16*nf^5*
      T^3*h^9*p*W*QL^2*QLd*QR^2*LL + 16/3*nf^5*T^3*h^9*p*W*QL^3*LLd*LR^2 + 24*
      nf^5*T^3*h^9*p*W*QL^3*LL*LR*LRd + 8*nf^5*T^3*h^9*p*W*QL^3*LL^2*LLd + 24*
      nf^5*T^3*h^9*p*W*QL^3*QR*QRd*LL + 16*nf^5*T^3*h^9*p*W*QL^3*QLd*QR*LR +
      12*nf^5*T^3*h^9*p*W*QL^4*QRd*LR + 12*nf^5*T^3*h^9*p*W*QL^4*QLd*LL - 4/3*
      nf^5*T^3*h^9*p*B*LR^3*LRd^3 - 4*nf^5*T^3*h^9*p*B*LLd^2*LR^3*LRd - 4*nf^5
      *T^3*h^9*p*B*LL*LLd*LR^2*LRd^2 - 4*nf^5*T^3*h^9*p*B*LL*LLd^3*LR^2 - 4*
      nf^5*T^3*h^9*p*B*LL^2*LR*LRd^3 - 4*nf^5*T^3*h^9*p*B*LL^2*LLd^2*LR*LRd -
      4*nf^5*T^3*h^9*p*B*LL^3*LLd*LRd^2 - 4/3*nf^5*T^3*h^9*p*B*LL^3*LLd^3 + 2*
      nf^5*T^3*h^9*p*B*QRd^3*LR*LRd^2 + 4/3*nf^5*T^3*h^9*p*B*QRd^3*LLd^2*LR +
      6*nf^5*T^3*h^9*p*B*QRd^3*LL*LLd*LRd - 4*nf^5*T^3*h^9*p*B*QR*QRd*LR^2*
      LRd^2 - 6*nf^5*T^3*h^9*p*B*QR*QRd*LLd^2*LR^2 - 6*nf^5*T^3*h^9*p*B*QR*QRd
      *LL^2*LRd^2 - 4*nf^5*T^3*h^9*p*B*QR*QRd*LL^2*LLd^2 + 3*nf^5*T^3*h^9*p*B*
      QR*QRd^4*LRd + 2*nf^5*T^3*h^9*p*B*QR^3*LR^2*LRd + 6*nf^5*T^3*h^9*p*B*
      QR^3*LL*LLd*LR + 4/3*nf^5*T^3*h^9*p*B*QR^3*LL^2*LRd + 3*nf^5*T^3*h^9*p*B
      *QR^4*QRd*LR + 4*nf^5*T^3*h^9*p*B*QLd*QRd^2*LLd*LR*LRd - 6*nf^5*T^3*h^9*
      p*B*QLd*QR*LLd*LR^2*LRd - 4*nf^5*T^3*h^9*p*B*QLd*QR*LL*LR*LRd^2 - 6*nf^5
      *T^3*h^9*p*B*QLd*QR*LL*LLd^2*LR - 4*nf^5*T^3*h^9*p*B*QLd*QR*LL^2*LLd*LRd
       + 4*nf^5*T^3*h^9*p*B*QLd*QR*QRd^3*LLd + 3*nf^5*T^3*h^9*p*B*QLd*QR^4*LL
       + 4*nf^5*T^3*h^9*p*B*QLd^2*QRd*LL*LLd*LRd + 4*nf^5*T^3*h^9*p*B*QLd^2*QR
      *QRd^2*LRd + 6*nf^5*T^3*h^9*p*B*QLd^3*LLd*LR*LRd + 4/3*nf^5*T^3*h^9*p*B*
      QLd^3*LL*LRd^2 + 2*nf^5*T^3*h^9*p*B*QLd^3*LL*LLd^2 + 6*nf^5*T^3*h^9*p*B*
      QLd^3*QR*QRd*LLd + 3*nf^5*T^3*h^9*p*B*QLd^4*QR*LRd - 4*nf^5*T^3*h^9*p*B*
      QL*QRd*LLd*LR^2*LRd - 6*nf^5*T^3*h^9*p*B*QL*QRd*LL*LR*LRd^2 - 4*nf^5*T^3
      *h^9*p*B*QL*QRd*LL*LLd^2*LR - 6*nf^5*T^3*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 3
      *nf^5*T^3*h^9*p*B*QL*QRd^4*LLd + 4*nf^5*T^3*h^9*p*B*QL*QR^2*LL*LR*LRd +
      4*nf^5*T^3*h^9*p*B*QL*QR^3*QRd*LL - 4*nf^5*T^3*h^9*p*B*QL*QLd*LR^2*LRd^2
       - 6*nf^5*T^3*h^9*p*B*QL*QLd*LLd^2*LR^2 - 6*nf^5*T^3*h^9*p*B*QL*QLd*LL^2
      *LRd^2 - 4*nf^5*T^3*h^9*p*B*QL*QLd*LL^2*LLd^2 + 6*nf^5*T^3*h^9*p*B*QL*
      QLd*QRd^3*LRd + 6*nf^5*T^3*h^9*p*B*QL*QLd*QR^3*LR + 4*nf^5*T^3*h^9*p*B*
      QL*QLd^2*QRd^2*LLd + 4*nf^5*T^3*h^9*p*B*QL*QLd^3*QRd*LRd + 3*nf^5*T^3*
      h^9*p*B*QL*QLd^4*LLd + 4*nf^5*T^3*h^9*p*B*QL^2*QR*LL*LLd*LR + 4*nf^5*T^3
      *h^9*p*B*QL^2*QR^2*QRd*LR + 4*nf^5*T^3*h^9*p*B*QL^2*QLd*QR^2*LL + 4/3*
      nf^5*T^3*h^9*p*B*QL^3*LLd*LR^2 + 6*nf^5*T^3*h^9*p*B*QL^3*LL*LR*LRd + 2*
      nf^5*T^3*h^9*p*B*QL^3*LL^2*LLd + 6*nf^5*T^3*h^9*p*B*QL^3*QR*QRd*LL + 4*
      nf^5*T^3*h^9*p*B*QL^3*QLd*QR*LR + 3*nf^5*T^3*h^9*p*B*QL^4*QRd*LR + 3*
      nf^5*T^3*h^9*p*B*QL^4*QLd*LL - 25/6*nf^5*T^3*h^9*p^3*LR^3*LRd^3 - 31/3*
      nf^5*T^3*h^9*p^3*LLd^2*LR^3*LRd - 25/2*nf^5*T^3*h^9*p^3*LL*LLd*LR^2*
      LRd^2 - 31/3*nf^5*T^3*h^9*p^3*LL*LLd^3*LR^2 - 31/3*nf^5*T^3*h^9*p^3*LL^2
      *LR*LRd^3 - 25/2*nf^5*T^3*h^9*p^3*LL^2*LLd^2*LR*LRd - 31/3*nf^5*T^3*h^9*
      p^3*LL^3*LLd*LRd^2 - 25/6*nf^5*T^3*h^9*p^3*LL^3*LLd^3 + 31/6*nf^5*T^3*
      h^9*p^3*QRd^3*LR*LRd^2 + 25/6*nf^5*T^3*h^9*p^3*QRd^3*LLd^2*LR + 31/2*
      nf^5*T^3*h^9*p^3*QRd^3*LL*LLd*LRd - 25/2*nf^5*T^3*h^9*p^3*QR*QRd*LR^2*
      LRd^2 - 31/2*nf^5*T^3*h^9*p^3*QR*QRd*LLd^2*LR^2 - 31/2*nf^5*T^3*h^9*p^3*
      QR*QRd*LL^2*LRd^2 - 25/2*nf^5*T^3*h^9*p^3*QR*QRd*LL^2*LLd^2 + 31/4*nf^5*
      T^3*h^9*p^3*QR*QRd^4*LRd + 31/6*nf^5*T^3*h^9*p^3*QR^3*LR^2*LRd + 31/2*
      nf^5*T^3*h^9*p^3*QR^3*LL*LLd*LR + 25/6*nf^5*T^3*h^9*p^3*QR^3*LL^2*LRd +
      31/4*nf^5*T^3*h^9*p^3*QR^4*QRd*LR + 25/2*nf^5*T^3*h^9*p^3*QLd*QRd^2*LLd*
      LR*LRd - 31/2*nf^5*T^3*h^9*p^3*QLd*QR*LLd*LR^2*LRd - 25/2*nf^5*T^3*h^9*
      p^3*QLd*QR*LL*LR*LRd^2 - 31/2*nf^5*T^3*h^9*p^3*QLd*QR*LL*LLd^2*LR - 25/2
      *nf^5*T^3*h^9*p^3*QLd*QR*LL^2*LLd*LRd + 25/2*nf^5*T^3*h^9*p^3*QLd*QR*
      QRd^3*LLd + 31/4*nf^5*T^3*h^9*p^3*QLd*QR^4*LL + 25/2*nf^5*T^3*h^9*p^3*
      QLd^2*QRd*LL*LLd*LRd + 25/2*nf^5*T^3*h^9*p^3*QLd^2*QR*QRd^2*LRd + 31/2*
      nf^5*T^3*h^9*p^3*QLd^3*LLd*LR*LRd + 25/6*nf^5*T^3*h^9*p^3*QLd^3*LL*LRd^2
       + 31/6*nf^5*T^3*h^9*p^3*QLd^3*LL*LLd^2 + 31/2*nf^5*T^3*h^9*p^3*QLd^3*QR
      *QRd*LLd + 31/4*nf^5*T^3*h^9*p^3*QLd^4*QR*LRd - 25/2*nf^5*T^3*h^9*p^3*QL
      *QRd*LLd*LR^2*LRd - 31/2*nf^5*T^3*h^9*p^3*QL*QRd*LL*LR*LRd^2 - 25/2*nf^5
      *T^3*h^9*p^3*QL*QRd*LL*LLd^2*LR - 31/2*nf^5*T^3*h^9*p^3*QL*QRd*LL^2*LLd*
      LRd + 31/4*nf^5*T^3*h^9*p^3*QL*QRd^4*LLd + 25/2*nf^5*T^3*h^9*p^3*QL*QR^2
      *LL*LR*LRd + 25/2*nf^5*T^3*h^9*p^3*QL*QR^3*QRd*LL - 25/2*nf^5*T^3*h^9*
      p^3*QL*QLd*LR^2*LRd^2 - 31/2*nf^5*T^3*h^9*p^3*QL*QLd*LLd^2*LR^2 - 31/2*
      nf^5*T^3*h^9*p^3*QL*QLd*LL^2*LRd^2 - 25/2*nf^5*T^3*h^9*p^3*QL*QLd*LL^2*
      LLd^2 + 31/2*nf^5*T^3*h^9*p^3*QL*QLd*QRd^3*LRd + 31/2*nf^5*T^3*h^9*p^3*
      QL*QLd*QR^3*LR + 25/2*nf^5*T^3*h^9*p^3*QL*QLd^2*QRd^2*LLd + 25/2*nf^5*
      T^3*h^9*p^3*QL*QLd^3*QRd*LRd + 31/4*nf^5*T^3*h^9*p^3*QL*QLd^4*LLd + 25/2
      *nf^5*T^3*h^9*p^3*QL^2*QR*LL*LLd*LR + 25/2*nf^5*T^3*h^9*p^3*QL^2*QR^2*
      QRd*LR + 25/2*nf^5*T^3*h^9*p^3*QL^2*QLd*QR^2*LL + 25/6*nf^5*T^3*h^9*p^3*
      QL^3*LLd*LR^2 + 31/2*nf^5*T^3*h^9*p^3*QL^3*LL*LR*LRd + 31/6*nf^5*T^3*h^9
      *p^3*QL^3*LL^2*LLd + 31/2*nf^5*T^3*h^9*p^3*QL^3*QR*QRd*LL + 25/2*nf^5*
      T^3*h^9*p^3*QL^3*QLd*QR*LR + 31/4*nf^5*T^3*h^9*p^3*QL^4*QRd*LR + 31/4*
      nf^5*T^3*h^9*p^3*QL^4*QLd*LL + 5/6*nf^5*T^3*h^9*u*LLd*LR^4*LRd^3 - 1/2*
      nf^5*T^3*h^9*u*LLd^3*LR^4*LRd + 5/6*nf^5*T^3*h^9*u*LL*LR^3*LRd^4 - 2/3*
      nf^5*T^3*h^9*u*LL*LLd^2*LR^3*LRd^2 - 1/2*nf^5*T^3*h^9*u*LL*LLd^4*LR^3 -
      2/3*nf^5*T^3*h^9*u*LL^2*LLd*LR^2*LRd^3 - 2/3*nf^5*T^3*h^9*u*LL^2*LLd^3*
      LR^2*LRd - 1/2*nf^5*T^3*h^9*u*LL^3*LR*LRd^4 - 2/3*nf^5*T^3*h^9*u*LL^3*
      LLd^2*LR*LRd^2 + 5/6*nf^5*T^3*h^9*u*LL^3*LLd^4*LR - 1/2*nf^5*T^3*h^9*u*
      LL^4*LLd*LRd^3 + 5/6*nf^5*T^3*h^9*u*LL^4*LLd^3*LRd - 2/3*nf^5*T^3*h^9*u*
      QRd^3*LLd*LR^2*LRd^2 + 2/9*nf^5*T^3*h^9*u*QRd^3*LLd^3*LR^2 - 2/3*nf^5*
      T^3*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 4/9*nf^5*T^3*h^9*u*QRd^3*LL^2*LLd^3 +
      13/6*nf^5*T^3*h^9*u*QRd^6*LLd*LRd - 4/3*nf^5*T^3*h^9*u*QR*QRd*LLd^3*LR^3
       - 4/3*nf^5*T^3*h^9*u*QR*QRd*LL^3*LRd^3 + 3*nf^5*T^3*h^9*u*QR*QRd^4*LLd*
      LR*LRd + 3/2*nf^5*T^3*h^9*u*QR*QRd^4*LL*LRd^2 + 3/2*nf^5*T^3*h^9*u*QR*
      QRd^4*LL*LLd^2 + 13/6*nf^5*T^3*h^9*u*QR^2*QRd^5*LLd - 2/3*nf^5*T^3*h^9*u
      *QR^3*LL*LR^2*LRd^2 - 2/3*nf^5*T^3*h^9*u*QR^3*LL*LLd^2*LR^2 + 2/9*nf^5*
      T^3*h^9*u*QR^3*LL^3*LRd^2 - 4/9*nf^5*T^3*h^9*u*QR^3*LL^3*LLd^2 + 3/2*
      nf^5*T^3*h^9*u*QR^4*QRd*LLd*LR^2 + 3*nf^5*T^3*h^9*u*QR^4*QRd*LL*LR*LRd
       + 3/2*nf^5*T^3*h^9*u*QR^4*QRd*LL^2*LLd + 13/6*nf^5*T^3*h^9*u*QR^5*QRd^2
      *LL + 13/6*nf^5*T^3*h^9*u*QR^6*LL*LR + 2/3*nf^5*T^3*h^9*u*QLd*QRd^2*LR^2
      *LRd^3 + 13/6*nf^5*T^3*h^9*u*QLd*QRd^5*LRd^2 + 13/6*nf^5*T^3*h^9*u*QLd*
      QRd^5*LLd^2 + 2/3*nf^5*T^3*h^9*u*QLd*QR*LR^3*LRd^3 - 2/3*nf^5*T^3*h^9*u*
      QLd*QR*LLd^2*LR^3*LRd - 2/3*nf^5*T^3*h^9*u*QLd*QR*LL*LLd^3*LR^2 - 4/3*
      nf^5*T^3*h^9*u*QLd*QR*LL^2*LR*LRd^3 - 4/3*nf^5*T^3*h^9*u*QLd*QR*LL^3*LLd
      *LRd^2 + 2/3*nf^5*T^3*h^9*u*QLd*QR*LL^3*LLd^3 + 3/2*nf^5*T^3*h^9*u*QLd*
      QR^2*QRd^4*LRd + 3/2*nf^5*T^3*h^9*u*QLd*QR^4*LR^2*LRd + 3*nf^5*T^3*h^9*u
      *QLd*QR^4*LL*LLd*LR + 3/2*nf^5*T^3*h^9*u*QLd*QR^4*LL^2*LRd + 5/6*nf^5*
      T^3*h^9*u*QLd*QR^4*QRd^3 + 11/3*nf^5*T^3*h^9*u*QLd*QR^5*QRd*LR + 2/3*
      nf^5*T^3*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 3/2*nf^5*T^3*h^9*u*QLd^2*QRd^4*LLd
      *LRd + 3/2*nf^5*T^3*h^9*u*QLd^2*QR^5*LL - 4/9*nf^5*T^3*h^9*u*QLd^3*LR^2*
      LRd^3 - 2/3*nf^5*T^3*h^9*u*QLd^3*LLd^2*LR^2*LRd + 2/9*nf^5*T^3*h^9*u*
      QLd^3*LL^2*LRd^3 - 2/3*nf^5*T^3*h^9*u*QLd^3*LL^2*LLd^2*LRd - 2/9*nf^5*
      T^3*h^9*u*QLd^3*QRd^3*LRd^2 - 2/9*nf^5*T^3*h^9*u*QLd^3*QRd^3*LLd^2 - 2/3
      *nf^5*T^3*h^9*u*QLd^3*QR^2*QRd^2*LRd - 1/2*nf^5*T^3*h^9*u*QLd^3*QR^4*QRd
       + 3/2*nf^5*T^3*h^9*u*QLd^4*QRd^2*LLd*LRd + 3*nf^5*T^3*h^9*u*QLd^4*QR*
      LLd*LR*LRd + 3/2*nf^5*T^3*h^9*u*QLd^4*QR*LL*LRd^2 + 3/2*nf^5*T^3*h^9*u*
      QLd^4*QR*LL*LLd^2 + 5/6*nf^5*T^3*h^9*u*QLd^4*QR^2*QRd*LLd + 13/6*nf^5*
      T^3*h^9*u*QLd^5*QRd*LRd^2 + 13/6*nf^5*T^3*h^9*u*QLd^5*QRd*LLd^2 + 3/2*
      nf^5*T^3*h^9*u*QLd^5*QR^2*LRd + 13/6*nf^5*T^3*h^9*u*QLd^6*LLd*LRd + 2/3*
      nf^5*T^3*h^9*u*QL*QRd*LR^3*LRd^3 - 4/3*nf^5*T^3*h^9*u*QL*QRd*LLd^2*LR^3*
      LRd - 4/3*nf^5*T^3*h^9*u*QL*QRd*LL*LLd^3*LR^2 - 2/3*nf^5*T^3*h^9*u*QL*
      QRd*LL^2*LR*LRd^3 - 2/3*nf^5*T^3*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 2/3*nf^5*
      T^3*h^9*u*QL*QRd*LL^3*LLd^3 + 3/2*nf^5*T^3*h^9*u*QL*QRd^4*LR*LRd^2 + 3/2
      *nf^5*T^3*h^9*u*QL*QRd^4*LLd^2*LR + 3*nf^5*T^3*h^9*u*QL*QRd^4*LL*LLd*LRd
       + 11/3*nf^5*T^3*h^9*u*QL*QR*QRd^5*LRd + 2/3*nf^5*T^3*h^9*u*QL*QR^2*LR^3
      *LRd^2 + 5/6*nf^5*T^3*h^9*u*QL*QR^3*QRd^4 + 3/2*nf^5*T^3*h^9*u*QL*QR^4*
      QRd^2*LR + 13/6*nf^5*T^3*h^9*u*QL*QR^5*LR^2 + 13/6*nf^5*T^3*h^9*u*QL*
      QR^5*LL^2 - 4/3*nf^5*T^3*h^9*u*QL*QLd*LLd^3*LR^3 - 4/3*nf^5*T^3*h^9*u*QL
      *QLd*LL^3*LRd^3 + 3*nf^5*T^3*h^9*u*QL*QLd*QR*QRd^4*LLd + 3*nf^5*T^3*h^9*
      u*QL*QLd*QR^4*QRd*LL - 2/3*nf^5*T^3*h^9*u*QL*QLd^2*QR^3*QRd^2 + 5/6*nf^5
      *T^3*h^9*u*QL*QLd^2*QR^4*LR + 3/2*nf^5*T^3*h^9*u*QL*QLd^4*LR*LRd^2 + 3/2
      *nf^5*T^3*h^9*u*QL*QLd^4*LLd^2*LR + 3*nf^5*T^3*h^9*u*QL*QLd^4*LL*LLd*LRd
       + 3*nf^5*T^3*h^9*u*QL*QLd^4*QR*QRd*LRd - 1/2*nf^5*T^3*h^9*u*QL*QLd^4*
      QR^3 + 11/3*nf^5*T^3*h^9*u*QL*QLd^5*QR*LLd + 3/2*nf^5*T^3*h^9*u*QL^2*
      QRd^5*LLd + 2/3*nf^5*T^3*h^9*u*QL^2*QR*LL^3*LLd^2 + 3/2*nf^5*T^3*h^9*u*
      QL^2*QR^4*LL*LR + 5/6*nf^5*T^3*h^9*u*QL^2*QLd*QRd^4*LRd - 2/3*nf^5*T^3*
      h^9*u*QL^2*QLd*QR^2*QRd^3 - 2/3*nf^5*T^3*h^9*u*QL^2*QLd^2*QRd^3*LLd - 2/
      3*nf^5*T^3*h^9*u*QL^2*QLd^2*QR^3*LL - 2/3*nf^5*T^3*h^9*u*QL^2*QLd^3*QR^2
      *QRd + 3/2*nf^5*T^3*h^9*u*QL^2*QLd^4*QRd*LLd + 13/6*nf^5*T^3*h^9*u*QL^2*
      QLd^5*LRd - 4/9*nf^5*T^3*h^9*u*QL^3*LR^3*LRd^2 + 2/9*nf^5*T^3*h^9*u*QL^3
      *LLd^2*LR^3 - 2/3*nf^5*T^3*h^9*u*QL^3*LL^2*LR*LRd^2 - 2/3*nf^5*T^3*h^9*u
      *QL^3*LL^2*LLd^2*LR - 1/2*nf^5*T^3*h^9*u*QL^3*QR*QRd^4 - 2/3*nf^5*T^3*
      h^9*u*QL^3*QR^2*QRd^2*LR - 2/9*nf^5*T^3*h^9*u*QL^3*QR^3*LR^2 - 2/9*nf^5*
      T^3*h^9*u*QL^3*QR^3*LL^2 - 2/3*nf^5*T^3*h^9*u*QL^3*QLd^2*QR*QRd^2 + 5/6*
      nf^5*T^3*h^9*u*QL^3*QLd^4*QR + 3/2*nf^5*T^3*h^9*u*QL^4*QRd*LLd*LR^2 + 3*
      nf^5*T^3*h^9*u*QL^4*QRd*LL*LR*LRd + 3/2*nf^5*T^3*h^9*u*QL^4*QRd*LL^2*LLd
       + 5/6*nf^5*T^3*h^9*u*QL^4*QR*QRd^2*LL + 3/2*nf^5*T^3*h^9*u*QL^4*QR^2*LL
      *LR + 3/2*nf^5*T^3*h^9*u*QL^4*QLd*LR^2*LRd + 3*nf^5*T^3*h^9*u*QL^4*QLd*
      LL*LLd*LR + 3/2*nf^5*T^3*h^9*u*QL^4*QLd*LL^2*LRd - 1/2*nf^5*T^3*h^9*u*
      QL^4*QLd*QRd^3 + 3*nf^5*T^3*h^9*u*QL^4*QLd*QR*QRd*LR + 3/2*nf^5*T^3*h^9*
      u*QL^4*QLd^2*QR*LL + 5/6*nf^5*T^3*h^9*u*QL^4*QLd^3*QRd + 3/2*nf^5*T^3*
      h^9*u*QL^5*QRd^2*LR + 13/6*nf^5*T^3*h^9*u*QL^5*QR*LR^2 + 13/6*nf^5*T^3*
      h^9*u*QL^5*QR*LL^2 + 11/3*nf^5*T^3*h^9*u*QL^5*QLd*QRd*LL + 13/6*nf^5*T^3
      *h^9*u*QL^5*QLd^2*LR + 13/6*nf^5*T^3*h^9*u*QL^6*LL*LR - 8/3*nf^5*T^3*h^9
      *u*G*QRd^3*LR*LRd^2 - 4/3*nf^5*T^3*h^9*u*G*QRd^3*LLd^2*LR - 4*nf^5*T^3*
      h^9*u*G*QR*QRd*LR^2*LRd^2 - 8*nf^5*T^3*h^9*u*G*QR*QRd*LLd^2*LR^2 - 8*
      nf^5*T^3*h^9*u*G*QR*QRd*LL^2*LRd^2 - 4*nf^5*T^3*h^9*u*G*QR*QRd*LL^2*
      LLd^2 - 8/3*nf^5*T^3*h^9*u*G*QR^3*LR^2*LRd - 4/3*nf^5*T^3*h^9*u*G*QR^3*
      LL^2*LRd - 4/3*nf^5*T^3*h^9*u*G*QR^3*QRd^3 - 8*nf^5*T^3*h^9*u*G*QLd*
      QRd^2*LL*LRd^2 - 4*nf^5*T^3*h^9*u*G*QLd*QRd^2*LL*LLd^2 - 8*nf^5*T^3*h^9*
      u*G*QLd*QR*LLd*LR^2*LRd - 4*nf^5*T^3*h^9*u*G*QLd*QR*LL*LR*LRd^2 - 8*nf^5
      *T^3*h^9*u*G*QLd*QR*LL*LLd^2*LR - 4*nf^5*T^3*h^9*u*G*QLd*QR*LL^2*LLd*LRd
       - 4*nf^5*T^3*h^9*u*G*QLd^2*QRd*LR*LRd^2 - 8*nf^5*T^3*h^9*u*G*QLd^2*QRd*
      LLd^2*LR - 16/3*nf^5*T^3*h^9*u*G*QLd^2*QR^3*QRd - 4/3*nf^5*T^3*h^9*u*G*
      QLd^3*LL*LRd^2 - 8/3*nf^5*T^3*h^9*u*G*QLd^3*LL*LLd^2 - 4*nf^5*T^3*h^9*u*
      G*QL*QRd*LLd*LR^2*LRd - 8*nf^5*T^3*h^9*u*G*QL*QRd*LL*LR*LRd^2 - 4*nf^5*
      T^3*h^9*u*G*QL*QRd*LL*LLd^2*LR - 8*nf^5*T^3*h^9*u*G*QL*QRd*LL^2*LLd*LRd
       - 8*nf^5*T^3*h^9*u*G*QL*QR^2*LLd*LR^2 - 4*nf^5*T^3*h^9*u*G*QL*QR^2*LL^2
      *LLd - 4*nf^5*T^3*h^9*u*G*QL*QLd*LR^2*LRd^2 - 8*nf^5*T^3*h^9*u*G*QL*QLd*
      LLd^2*LR^2 - 8*nf^5*T^3*h^9*u*G*QL*QLd*LL^2*LRd^2 - 4*nf^5*T^3*h^9*u*G*
      QL*QLd*LL^2*LLd^2 - 4*nf^5*T^3*h^9*u*G*QL*QLd*QR^2*QRd^2 - 16/3*nf^5*T^3
      *h^9*u*G*QL*QLd^3*QR^2 - 4*nf^5*T^3*h^9*u*G*QL^2*QR*LR^2*LRd - 8*nf^5*
      T^3*h^9*u*G*QL^2*QR*LL^2*LRd - 16/3*nf^5*T^3*h^9*u*G*QL^2*QR*QRd^3 - 4*
      nf^5*T^3*h^9*u*G*QL^2*QLd^2*QR*QRd - 4/3*nf^5*T^3*h^9*u*G*QL^3*LLd*LR^2
       - 8/3*nf^5*T^3*h^9*u*G*QL^3*LL^2*LLd - 16/3*nf^5*T^3*h^9*u*G*QL^3*QLd*
      QRd^2 - 4/3*nf^5*T^3*h^9*u*G*QL^3*QLd^3 - 4*nf^5*T^3*h^9*u*W*LR^3*LRd^3
       - 16*nf^5*T^3*h^9*u*W*LLd^2*LR^3*LRd - 12*nf^5*T^3*h^9*u*W*LL*LLd*LR^2*
      LRd^2 - 16*nf^5*T^3*h^9*u*W*LL*LLd^3*LR^2 - 16*nf^5*T^3*h^9*u*W*LL^2*LR*
      LRd^3 - 12*nf^5*T^3*h^9*u*W*LL^2*LLd^2*LR*LRd - 16*nf^5*T^3*h^9*u*W*LL^3
      *LLd*LRd^2 - 4*nf^5*T^3*h^9*u*W*LL^3*LLd^3 + 8*nf^5*T^3*h^9*u*W*QRd^3*LR
      *LRd^2 + 4*nf^5*T^3*h^9*u*W*QRd^3*LLd^2*LR + 24*nf^5*T^3*h^9*u*W*QRd^3*
      LL*LLd*LRd - 12*nf^5*T^3*h^9*u*W*QR*QRd*LR^2*LRd^2 - 24*nf^5*T^3*h^9*u*W
      *QR*QRd*LLd^2*LR^2 - 24*nf^5*T^3*h^9*u*W*QR*QRd*LL^2*LRd^2 - 12*nf^5*T^3
      *h^9*u*W*QR*QRd*LL^2*LLd^2 + 12*nf^5*T^3*h^9*u*W*QR*QRd^4*LRd + 8*nf^5*
      T^3*h^9*u*W*QR^3*LR^2*LRd + 24*nf^5*T^3*h^9*u*W*QR^3*LL*LLd*LR + 4*nf^5*
      T^3*h^9*u*W*QR^3*LL^2*LRd + 12*nf^5*T^3*h^9*u*W*QR^4*QRd*LR + 12*nf^5*
      T^3*h^9*u*W*QLd*QRd^2*LLd*LR*LRd - 24*nf^5*T^3*h^9*u*W*QLd*QR*LLd*LR^2*
      LRd - 12*nf^5*T^3*h^9*u*W*QLd*QR*LL*LR*LRd^2 - 24*nf^5*T^3*h^9*u*W*QLd*
      QR*LL*LLd^2*LR - 12*nf^5*T^3*h^9*u*W*QLd*QR*LL^2*LLd*LRd + 12*nf^5*T^3*
      h^9*u*W*QLd*QR*QRd^3*LLd + 12*nf^5*T^3*h^9*u*W*QLd*QR^4*LL + 12*nf^5*T^3
      *h^9*u*W*QLd^2*QRd*LL*LLd*LRd + 12*nf^5*T^3*h^9*u*W*QLd^2*QR*QRd^2*LRd
       + 24*nf^5*T^3*h^9*u*W*QLd^3*LLd*LR*LRd + 4*nf^5*T^3*h^9*u*W*QLd^3*LL*
      LRd^2 + 8*nf^5*T^3*h^9*u*W*QLd^3*LL*LLd^2 + 24*nf^5*T^3*h^9*u*W*QLd^3*QR
      *QRd*LLd + 12*nf^5*T^3*h^9*u*W*QLd^4*QR*LRd - 12*nf^5*T^3*h^9*u*W*QL*QRd
      *LLd*LR^2*LRd - 24*nf^5*T^3*h^9*u*W*QL*QRd*LL*LR*LRd^2 - 12*nf^5*T^3*h^9
      *u*W*QL*QRd*LL*LLd^2*LR - 24*nf^5*T^3*h^9*u*W*QL*QRd*LL^2*LLd*LRd + 12*
      nf^5*T^3*h^9*u*W*QL*QRd^4*LLd + 12*nf^5*T^3*h^9*u*W*QL*QR^2*LL*LR*LRd +
      12*nf^5*T^3*h^9*u*W*QL*QR^3*QRd*LL - 12*nf^5*T^3*h^9*u*W*QL*QLd*LR^2*
      LRd^2 - 24*nf^5*T^3*h^9*u*W*QL*QLd*LLd^2*LR^2 - 24*nf^5*T^3*h^9*u*W*QL*
      QLd*LL^2*LRd^2 - 12*nf^5*T^3*h^9*u*W*QL*QLd*LL^2*LLd^2 + 24*nf^5*T^3*h^9
      *u*W*QL*QLd*QRd^3*LRd + 24*nf^5*T^3*h^9*u*W*QL*QLd*QR^3*LR + 12*nf^5*T^3
      *h^9*u*W*QL*QLd^2*QRd^2*LLd + 12*nf^5*T^3*h^9*u*W*QL*QLd^3*QRd*LRd + 12*
      nf^5*T^3*h^9*u*W*QL*QLd^4*LLd + 12*nf^5*T^3*h^9*u*W*QL^2*QR*LL*LLd*LR +
      12*nf^5*T^3*h^9*u*W*QL^2*QR^2*QRd*LR + 12*nf^5*T^3*h^9*u*W*QL^2*QLd*QR^2
      *LL + 4*nf^5*T^3*h^9*u*W*QL^3*LLd*LR^2 + 24*nf^5*T^3*h^9*u*W*QL^3*LL*LR*
      LRd + 8*nf^5*T^3*h^9*u*W*QL^3*LL^2*LLd + 24*nf^5*T^3*h^9*u*W*QL^3*QR*QRd
      *LL + 12*nf^5*T^3*h^9*u*W*QL^3*QLd*QR*LR + 12*nf^5*T^3*h^9*u*W*QL^4*QRd*
      LR + 12*nf^5*T^3*h^9*u*W*QL^4*QLd*LL - 4/3*nf^5*T^3*h^9*u*B*LR^3*LRd^3
       - 16/3*nf^5*T^3*h^9*u*B*LLd^2*LR^3*LRd - 4*nf^5*T^3*h^9*u*B*LL*LLd*LR^2
      *LRd^2 - 16/3*nf^5*T^3*h^9*u*B*LL*LLd^3*LR^2 - 16/3*nf^5*T^3*h^9*u*B*
      LL^2*LR*LRd^3 - 4*nf^5*T^3*h^9*u*B*LL^2*LLd^2*LR*LRd - 16/3*nf^5*T^3*h^9
      *u*B*LL^3*LLd*LRd^2 - 4/3*nf^5*T^3*h^9*u*B*LL^3*LLd^3 + 8/3*nf^5*T^3*h^9
      *u*B*QRd^3*LR*LRd^2 + 4/3*nf^5*T^3*h^9*u*B*QRd^3*LLd^2*LR + 8*nf^5*T^3*
      h^9*u*B*QRd^3*LL*LLd*LRd - 4*nf^5*T^3*h^9*u*B*QR*QRd*LR^2*LRd^2 - 8*nf^5
      *T^3*h^9*u*B*QR*QRd*LLd^2*LR^2 - 8*nf^5*T^3*h^9*u*B*QR*QRd*LL^2*LRd^2 -
      4*nf^5*T^3*h^9*u*B*QR*QRd*LL^2*LLd^2 + 4*nf^5*T^3*h^9*u*B*QR*QRd^4*LRd
       + 8/3*nf^5*T^3*h^9*u*B*QR^3*LR^2*LRd + 8*nf^5*T^3*h^9*u*B*QR^3*LL*LLd*
      LR + 4/3*nf^5*T^3*h^9*u*B*QR^3*LL^2*LRd + 4*nf^5*T^3*h^9*u*B*QR^4*QRd*LR
       + 4*nf^5*T^3*h^9*u*B*QLd*QRd^2*LLd*LR*LRd - 8*nf^5*T^3*h^9*u*B*QLd*QR*
      LLd*LR^2*LRd - 4*nf^5*T^3*h^9*u*B*QLd*QR*LL*LR*LRd^2 - 8*nf^5*T^3*h^9*u*
      B*QLd*QR*LL*LLd^2*LR - 4*nf^5*T^3*h^9*u*B*QLd*QR*LL^2*LLd*LRd + 4*nf^5*
      T^3*h^9*u*B*QLd*QR*QRd^3*LLd + 4*nf^5*T^3*h^9*u*B*QLd*QR^4*LL + 4*nf^5*
      T^3*h^9*u*B*QLd^2*QRd*LL*LLd*LRd + 4*nf^5*T^3*h^9*u*B*QLd^2*QR*QRd^2*LRd
       + 8*nf^5*T^3*h^9*u*B*QLd^3*LLd*LR*LRd + 4/3*nf^5*T^3*h^9*u*B*QLd^3*LL*
      LRd^2 + 8/3*nf^5*T^3*h^9*u*B*QLd^3*LL*LLd^2 + 8*nf^5*T^3*h^9*u*B*QLd^3*
      QR*QRd*LLd + 4*nf^5*T^3*h^9*u*B*QLd^4*QR*LRd - 4*nf^5*T^3*h^9*u*B*QL*QRd
      *LLd*LR^2*LRd - 8*nf^5*T^3*h^9*u*B*QL*QRd*LL*LR*LRd^2 - 4*nf^5*T^3*h^9*u
      *B*QL*QRd*LL*LLd^2*LR - 8*nf^5*T^3*h^9*u*B*QL*QRd*LL^2*LLd*LRd + 4*nf^5*
      T^3*h^9*u*B*QL*QRd^4*LLd + 4*nf^5*T^3*h^9*u*B*QL*QR^2*LL*LR*LRd + 4*nf^5
      *T^3*h^9*u*B*QL*QR^3*QRd*LL - 4*nf^5*T^3*h^9*u*B*QL*QLd*LR^2*LRd^2 - 8*
      nf^5*T^3*h^9*u*B*QL*QLd*LLd^2*LR^2 - 8*nf^5*T^3*h^9*u*B*QL*QLd*LL^2*
      LRd^2 - 4*nf^5*T^3*h^9*u*B*QL*QLd*LL^2*LLd^2 + 8*nf^5*T^3*h^9*u*B*QL*QLd
      *QRd^3*LRd + 8*nf^5*T^3*h^9*u*B*QL*QLd*QR^3*LR + 4*nf^5*T^3*h^9*u*B*QL*
      QLd^2*QRd^2*LLd + 4*nf^5*T^3*h^9*u*B*QL*QLd^3*QRd*LRd + 4*nf^5*T^3*h^9*u
      *B*QL*QLd^4*LLd + 4*nf^5*T^3*h^9*u*B*QL^2*QR*LL*LLd*LR + 4*nf^5*T^3*h^9*
      u*B*QL^2*QR^2*QRd*LR + 4*nf^5*T^3*h^9*u*B*QL^2*QLd*QR^2*LL + 4/3*nf^5*
      T^3*h^9*u*B*QL^3*LLd*LR^2 + 8*nf^5*T^3*h^9*u*B*QL^3*LL*LR*LRd + 8/3*nf^5
      *T^3*h^9*u*B*QL^3*LL^2*LLd + 8*nf^5*T^3*h^9*u*B*QL^3*QR*QRd*LL + 4*nf^5*
      T^3*h^9*u*B*QL^3*QLd*QR*LR + 4*nf^5*T^3*h^9*u*B*QL^4*QRd*LR + 4*nf^5*T^3
      *h^9*u*B*QL^4*QLd*LL - 62/3*nf^5*T^3*h^9*u*p^2*LR^3*LRd^3 - 52*nf^5*T^3*
      h^9*u*p^2*LLd^2*LR^3*LRd - 62*nf^5*T^3*h^9*u*p^2*LL*LLd*LR^2*LRd^2 - 52*
      nf^5*T^3*h^9*u*p^2*LL*LLd^3*LR^2 - 52*nf^5*T^3*h^9*u*p^2*LL^2*LR*LRd^3
       - 62*nf^5*T^3*h^9*u*p^2*LL^2*LLd^2*LR*LRd - 52*nf^5*T^3*h^9*u*p^2*LL^3*
      LLd*LRd^2 - 62/3*nf^5*T^3*h^9*u*p^2*LL^3*LLd^3 + 26*nf^5*T^3*h^9*u*p^2*
      QRd^3*LR*LRd^2 + 62/3*nf^5*T^3*h^9*u*p^2*QRd^3*LLd^2*LR + 78*nf^5*T^3*
      h^9*u*p^2*QRd^3*LL*LLd*LRd - 62*nf^5*T^3*h^9*u*p^2*QR*QRd*LR^2*LRd^2 -
      78*nf^5*T^3*h^9*u*p^2*QR*QRd*LLd^2*LR^2 - 78*nf^5*T^3*h^9*u*p^2*QR*QRd*
      LL^2*LRd^2 - 62*nf^5*T^3*h^9*u*p^2*QR*QRd*LL^2*LLd^2 + 39*nf^5*T^3*h^9*u
      *p^2*QR*QRd^4*LRd + 26*nf^5*T^3*h^9*u*p^2*QR^3*LR^2*LRd + 78*nf^5*T^3*
      h^9*u*p^2*QR^3*LL*LLd*LR + 62/3*nf^5*T^3*h^9*u*p^2*QR^3*LL^2*LRd + 39*
      nf^5*T^3*h^9*u*p^2*QR^4*QRd*LR + 62*nf^5*T^3*h^9*u*p^2*QLd*QRd^2*LLd*LR*
      LRd - 78*nf^5*T^3*h^9*u*p^2*QLd*QR*LLd*LR^2*LRd - 62*nf^5*T^3*h^9*u*p^2*
      QLd*QR*LL*LR*LRd^2 - 78*nf^5*T^3*h^9*u*p^2*QLd*QR*LL*LLd^2*LR - 62*nf^5*
      T^3*h^9*u*p^2*QLd*QR*LL^2*LLd*LRd + 62*nf^5*T^3*h^9*u*p^2*QLd*QR*QRd^3*
      LLd + 39*nf^5*T^3*h^9*u*p^2*QLd*QR^4*LL + 62*nf^5*T^3*h^9*u*p^2*QLd^2*
      QRd*LL*LLd*LRd + 62*nf^5*T^3*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 78*nf^5*T^3*
      h^9*u*p^2*QLd^3*LLd*LR*LRd + 62/3*nf^5*T^3*h^9*u*p^2*QLd^3*LL*LRd^2 + 26
      *nf^5*T^3*h^9*u*p^2*QLd^3*LL*LLd^2 + 78*nf^5*T^3*h^9*u*p^2*QLd^3*QR*QRd*
      LLd + 39*nf^5*T^3*h^9*u*p^2*QLd^4*QR*LRd - 62*nf^5*T^3*h^9*u*p^2*QL*QRd*
      LLd*LR^2*LRd - 78*nf^5*T^3*h^9*u*p^2*QL*QRd*LL*LR*LRd^2 - 62*nf^5*T^3*
      h^9*u*p^2*QL*QRd*LL*LLd^2*LR - 78*nf^5*T^3*h^9*u*p^2*QL*QRd*LL^2*LLd*LRd
       + 39*nf^5*T^3*h^9*u*p^2*QL*QRd^4*LLd + 62*nf^5*T^3*h^9*u*p^2*QL*QR^2*LL
      *LR*LRd + 62*nf^5*T^3*h^9*u*p^2*QL*QR^3*QRd*LL - 62*nf^5*T^3*h^9*u*p^2*
      QL*QLd*LR^2*LRd^2 - 78*nf^5*T^3*h^9*u*p^2*QL*QLd*LLd^2*LR^2 - 78*nf^5*
      T^3*h^9*u*p^2*QL*QLd*LL^2*LRd^2 - 62*nf^5*T^3*h^9*u*p^2*QL*QLd*LL^2*
      LLd^2 + 78*nf^5*T^3*h^9*u*p^2*QL*QLd*QRd^3*LRd + 78*nf^5*T^3*h^9*u*p^2*
      QL*QLd*QR^3*LR + 62*nf^5*T^3*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 62*nf^5*T^3*
      h^9*u*p^2*QL*QLd^3*QRd*LRd + 39*nf^5*T^3*h^9*u*p^2*QL*QLd^4*LLd + 62*
      nf^5*T^3*h^9*u*p^2*QL^2*QR*LL*LLd*LR + 62*nf^5*T^3*h^9*u*p^2*QL^2*QR^2*
      QRd*LR + 62*nf^5*T^3*h^9*u*p^2*QL^2*QLd*QR^2*LL + 62/3*nf^5*T^3*h^9*u*
      p^2*QL^3*LLd*LR^2 + 78*nf^5*T^3*h^9*u*p^2*QL^3*LL*LR*LRd + 26*nf^5*T^3*
      h^9*u*p^2*QL^3*LL^2*LLd + 78*nf^5*T^3*h^9*u*p^2*QL^3*QR*QRd*LL + 62*nf^5
      *T^3*h^9*u*p^2*QL^3*QLd*QR*LR + 39*nf^5*T^3*h^9*u*p^2*QL^4*QRd*LR + 39*
      nf^5*T^3*h^9*u*p^2*QL^4*QLd*LL - 62/3*nf^5*T^3*h^9*u^2*p*LR^3*LRd^3 -
      172/3*nf^5*T^3*h^9*u^2*p*LLd^2*LR^3*LRd - 62*nf^5*T^3*h^9*u^2*p*LL*LLd*
      LR^2*LRd^2 - 172/3*nf^5*T^3*h^9*u^2*p*LL*LLd^3*LR^2 - 172/3*nf^5*T^3*h^9
      *u^2*p*LL^2*LR*LRd^3 - 62*nf^5*T^3*h^9*u^2*p*LL^2*LLd^2*LR*LRd - 172/3*
      nf^5*T^3*h^9*u^2*p*LL^3*LLd*LRd^2 - 62/3*nf^5*T^3*h^9*u^2*p*LL^3*LLd^3
       + 86/3*nf^5*T^3*h^9*u^2*p*QRd^3*LR*LRd^2 + 62/3*nf^5*T^3*h^9*u^2*p*
      QRd^3*LLd^2*LR + 86*nf^5*T^3*h^9*u^2*p*QRd^3*LL*LLd*LRd - 62*nf^5*T^3*
      h^9*u^2*p*QR*QRd*LR^2*LRd^2 - 86*nf^5*T^3*h^9*u^2*p*QR*QRd*LLd^2*LR^2 -
      86*nf^5*T^3*h^9*u^2*p*QR*QRd*LL^2*LRd^2 - 62*nf^5*T^3*h^9*u^2*p*QR*QRd*
      LL^2*LLd^2 + 43*nf^5*T^3*h^9*u^2*p*QR*QRd^4*LRd + 86/3*nf^5*T^3*h^9*u^2*
      p*QR^3*LR^2*LRd + 86*nf^5*T^3*h^9*u^2*p*QR^3*LL*LLd*LR + 62/3*nf^5*T^3*
      h^9*u^2*p*QR^3*LL^2*LRd + 43*nf^5*T^3*h^9*u^2*p*QR^4*QRd*LR + 62*nf^5*
      T^3*h^9*u^2*p*QLd*QRd^2*LLd*LR*LRd - 86*nf^5*T^3*h^9*u^2*p*QLd*QR*LLd*
      LR^2*LRd - 62*nf^5*T^3*h^9*u^2*p*QLd*QR*LL*LR*LRd^2 - 86*nf^5*T^3*h^9*
      u^2*p*QLd*QR*LL*LLd^2*LR - 62*nf^5*T^3*h^9*u^2*p*QLd*QR*LL^2*LLd*LRd +
      62*nf^5*T^3*h^9*u^2*p*QLd*QR*QRd^3*LLd + 43*nf^5*T^3*h^9*u^2*p*QLd*QR^4*
      LL + 62*nf^5*T^3*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 62*nf^5*T^3*h^9*u^2*p*
      QLd^2*QR*QRd^2*LRd + 86*nf^5*T^3*h^9*u^2*p*QLd^3*LLd*LR*LRd + 62/3*nf^5*
      T^3*h^9*u^2*p*QLd^3*LL*LRd^2 + 86/3*nf^5*T^3*h^9*u^2*p*QLd^3*LL*LLd^2 +
      86*nf^5*T^3*h^9*u^2*p*QLd^3*QR*QRd*LLd + 43*nf^5*T^3*h^9*u^2*p*QLd^4*QR*
      LRd - 62*nf^5*T^3*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd - 86*nf^5*T^3*h^9*u^2*p*
      QL*QRd*LL*LR*LRd^2 - 62*nf^5*T^3*h^9*u^2*p*QL*QRd*LL*LLd^2*LR - 86*nf^5*
      T^3*h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 43*nf^5*T^3*h^9*u^2*p*QL*QRd^4*LLd
       + 62*nf^5*T^3*h^9*u^2*p*QL*QR^2*LL*LR*LRd + 62*nf^5*T^3*h^9*u^2*p*QL*
      QR^3*QRd*LL - 62*nf^5*T^3*h^9*u^2*p*QL*QLd*LR^2*LRd^2 - 86*nf^5*T^3*h^9*
      u^2*p*QL*QLd*LLd^2*LR^2 - 86*nf^5*T^3*h^9*u^2*p*QL*QLd*LL^2*LRd^2 - 62*
      nf^5*T^3*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 86*nf^5*T^3*h^9*u^2*p*QL*QLd*
      QRd^3*LRd + 86*nf^5*T^3*h^9*u^2*p*QL*QLd*QR^3*LR + 62*nf^5*T^3*h^9*u^2*p
      *QL*QLd^2*QRd^2*LLd + 62*nf^5*T^3*h^9*u^2*p*QL*QLd^3*QRd*LRd + 43*nf^5*
      T^3*h^9*u^2*p*QL*QLd^4*LLd + 62*nf^5*T^3*h^9*u^2*p*QL^2*QR*LL*LLd*LR +
      62*nf^5*T^3*h^9*u^2*p*QL^2*QR^2*QRd*LR + 62*nf^5*T^3*h^9*u^2*p*QL^2*QLd*
      QR^2*LL + 62/3*nf^5*T^3*h^9*u^2*p*QL^3*LLd*LR^2 + 86*nf^5*T^3*h^9*u^2*p*
      QL^3*LL*LR*LRd + 86/3*nf^5*T^3*h^9*u^2*p*QL^3*LL^2*LLd + 86*nf^5*T^3*h^9
      *u^2*p*QL^3*QR*QRd*LL + 62*nf^5*T^3*h^9*u^2*p*QL^3*QLd*QR*LR + 43*nf^5*
      T^3*h^9*u^2*p*QL^4*QRd*LR + 43*nf^5*T^3*h^9*u^2*p*QL^4*QLd*LL - 17/3*
      nf^5*T^3*h^9*u^3*LR^3*LRd^3 - 46/3*nf^5*T^3*h^9*u^3*LLd^2*LR^3*LRd - 17*
      nf^5*T^3*h^9*u^3*LL*LLd*LR^2*LRd^2 - 46/3*nf^5*T^3*h^9*u^3*LL*LLd^3*LR^2
       - 46/3*nf^5*T^3*h^9*u^3*LL^2*LR*LRd^3 - 17*nf^5*T^3*h^9*u^3*LL^2*LLd^2*
      LR*LRd - 46/3*nf^5*T^3*h^9*u^3*LL^3*LLd*LRd^2 - 17/3*nf^5*T^3*h^9*u^3*
      LL^3*LLd^3 + 23/3*nf^5*T^3*h^9*u^3*QRd^3*LR*LRd^2 + 17/3*nf^5*T^3*h^9*
      u^3*QRd^3*LLd^2*LR + 23*nf^5*T^3*h^9*u^3*QRd^3*LL*LLd*LRd - 17*nf^5*T^3*
      h^9*u^3*QR*QRd*LR^2*LRd^2 - 23*nf^5*T^3*h^9*u^3*QR*QRd*LLd^2*LR^2 - 23*
      nf^5*T^3*h^9*u^3*QR*QRd*LL^2*LRd^2 - 17*nf^5*T^3*h^9*u^3*QR*QRd*LL^2*
      LLd^2 + 23/2*nf^5*T^3*h^9*u^3*QR*QRd^4*LRd + 23/3*nf^5*T^3*h^9*u^3*QR^3*
      LR^2*LRd + 23*nf^5*T^3*h^9*u^3*QR^3*LL*LLd*LR + 17/3*nf^5*T^3*h^9*u^3*
      QR^3*LL^2*LRd + 23/2*nf^5*T^3*h^9*u^3*QR^4*QRd*LR + 17*nf^5*T^3*h^9*u^3*
      QLd*QRd^2*LLd*LR*LRd - 23*nf^5*T^3*h^9*u^3*QLd*QR*LLd*LR^2*LRd - 17*nf^5
      *T^3*h^9*u^3*QLd*QR*LL*LR*LRd^2 - 23*nf^5*T^3*h^9*u^3*QLd*QR*LL*LLd^2*LR
       - 17*nf^5*T^3*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 17*nf^5*T^3*h^9*u^3*QLd*QR*
      QRd^3*LLd + 23/2*nf^5*T^3*h^9*u^3*QLd*QR^4*LL + 17*nf^5*T^3*h^9*u^3*
      QLd^2*QRd*LL*LLd*LRd + 17*nf^5*T^3*h^9*u^3*QLd^2*QR*QRd^2*LRd + 23*nf^5*
      T^3*h^9*u^3*QLd^3*LLd*LR*LRd + 17/3*nf^5*T^3*h^9*u^3*QLd^3*LL*LRd^2 + 23/
      3*nf^5*T^3*h^9*u^3*QLd^3*LL*LLd^2 + 23*nf^5*T^3*h^9*u^3*QLd^3*QR*QRd*LLd
       + 23/2*nf^5*T^3*h^9*u^3*QLd^4*QR*LRd - 17*nf^5*T^3*h^9*u^3*QL*QRd*LLd*
      LR^2*LRd - 23*nf^5*T^3*h^9*u^3*QL*QRd*LL*LR*LRd^2 - 17*nf^5*T^3*h^9*u^3*
      QL*QRd*LL*LLd^2*LR - 23*nf^5*T^3*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 23/2*nf^5
      *T^3*h^9*u^3*QL*QRd^4*LLd + 17*nf^5*T^3*h^9*u^3*QL*QR^2*LL*LR*LRd + 17*
      nf^5*T^3*h^9*u^3*QL*QR^3*QRd*LL - 17*nf^5*T^3*h^9*u^3*QL*QLd*LR^2*LRd^2
       - 23*nf^5*T^3*h^9*u^3*QL*QLd*LLd^2*LR^2 - 23*nf^5*T^3*h^9*u^3*QL*QLd*
      LL^2*LRd^2 - 17*nf^5*T^3*h^9*u^3*QL*QLd*LL^2*LLd^2 + 23*nf^5*T^3*h^9*u^3
      *QL*QLd*QRd^3*LRd + 23*nf^5*T^3*h^9*u^3*QL*QLd*QR^3*LR + 17*nf^5*T^3*h^9
      *u^3*QL*QLd^2*QRd^2*LLd + 17*nf^5*T^3*h^9*u^3*QL*QLd^3*QRd*LRd + 23/2*
      nf^5*T^3*h^9*u^3*QL*QLd^4*LLd + 17*nf^5*T^3*h^9*u^3*QL^2*QR*LL*LLd*LR +
      17*nf^5*T^3*h^9*u^3*QL^2*QR^2*QRd*LR + 17*nf^5*T^3*h^9*u^3*QL^2*QLd*QR^2
      *LL + 17/3*nf^5*T^3*h^9*u^3*QL^3*LLd*LR^2 + 23*nf^5*T^3*h^9*u^3*QL^3*LL*
      LR*LRd + 23/3*nf^5*T^3*h^9*u^3*QL^3*LL^2*LLd + 23*nf^5*T^3*h^9*u^3*QL^3*
      QR*QRd*LL + 17*nf^5*T^3*h^9*u^3*QL^3*QLd*QR*LR + 23/2*nf^5*T^3*h^9*u^3*
      QL^4*QRd*LR + 23/2*nf^5*T^3*h^9*u^3*QL^4*QLd*LL + 9/16*nf^5*T^4*h^9*p*
      LLd*LR^4*LRd^3 - 1/16*nf^5*T^4*h^9*p*LLd^3*LR^4*LRd + 9/16*nf^5*T^4*h^9*
      p*LL*LR^3*LRd^4 - 7/24*nf^5*T^4*h^9*p*LL*LLd^2*LR^3*LRd^2 - 1/16*nf^5*
      T^4*h^9*p*LL*LLd^4*LR^3 - 7/24*nf^5*T^4*h^9*p*LL^2*LLd*LR^2*LRd^3 - 7/24
      *nf^5*T^4*h^9*p*LL^2*LLd^3*LR^2*LRd - 1/16*nf^5*T^4*h^9*p*LL^3*LR*LRd^4
       - 7/24*nf^5*T^4*h^9*p*LL^3*LLd^2*LR*LRd^2 + 9/16*nf^5*T^4*h^9*p*LL^3*
      LLd^4*LR - 1/16*nf^5*T^4*h^9*p*LL^4*LLd*LRd^3 + 9/16*nf^5*T^4*h^9*p*LL^4
      *LLd^3*LRd - 1/24*nf^5*T^4*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 7/24*nf^5*T^4*
      h^9*p*QRd^3*LLd^3*LR^2 + 1/6*nf^5*T^4*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 3/8*
      nf^5*T^4*h^9*p*QRd^3*LL^2*LLd*LRd^2 - 1/24*nf^5*T^4*h^9*p*QRd^3*LL^2*
      LLd^3 + 3/16*nf^5*T^4*h^9*p*QRd^6*LLd*LRd + 1/6*nf^5*T^4*h^9*p*QR*QRd*
      LLd*LR^3*LRd^2 + 1/6*nf^5*T^4*h^9*p*QR*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^4*
      h^9*p*QR*QRd*LL^2*LLd^3*LR + 1/6*nf^5*T^4*h^9*p*QR*QRd*LL^3*LLd^2*LRd +
      5/4*nf^5*T^4*h^9*p*QR*QRd^4*LLd*LR*LRd + 9/16*nf^5*T^4*h^9*p*QR*QRd^4*LL
      *LRd^2 + 11/16*nf^5*T^4*h^9*p*QR*QRd^4*LL*LLd^2 - 1/4*nf^5*T^4*h^9*p*
      QR^2*QRd^2*LLd*LR^2*LRd - 1/4*nf^5*T^4*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 - 1/
      4*nf^5*T^4*h^9*p*QR^2*QRd^2*LL*LLd^2*LR - 1/4*nf^5*T^4*h^9*p*QR^2*QRd^2*
      LL^2*LLd*LRd + 55/48*nf^5*T^4*h^9*p*QR^2*QRd^5*LLd - 1/24*nf^5*T^4*h^9*p
      *QR^3*LL*LR^2*LRd^2 + 3/8*nf^5*T^4*h^9*p*QR^3*LL*LLd^2*LR^2 + 1/6*nf^5*
      T^4*h^9*p*QR^3*LL^2*LLd*LR*LRd + 7/24*nf^5*T^4*h^9*p*QR^3*LL^3*LRd^2 - 1/
      24*nf^5*T^4*h^9*p*QR^3*LL^3*LLd^2 + 9/16*nf^5*T^4*h^9*p*QR^4*QRd*LLd*
      LR^2 + 5/4*nf^5*T^4*h^9*p*QR^4*QRd*LL*LR*LRd + 11/16*nf^5*T^4*h^9*p*QR^4
      *QRd*LL^2*LLd + 55/48*nf^5*T^4*h^9*p*QR^5*QRd^2*LL + 3/16*nf^5*T^4*h^9*p
      *QR^6*LL*LR + 11/24*nf^5*T^4*h^9*p*QLd*QRd^2*LR^2*LRd^3 + 1/8*nf^5*T^4*
      h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 1/6*nf^5*T^4*h^9*p*QLd*QRd^2*LL*LLd^3*
      LR + 3/8*nf^5*T^4*h^9*p*QLd*QRd^2*LL^2*LRd^3 + 1/8*nf^5*T^4*h^9*p*QLd*
      QRd^2*LL^2*LLd^2*LRd + 3/16*nf^5*T^4*h^9*p*QLd*QRd^5*LRd^2 + 35/48*nf^5*
      T^4*h^9*p*QLd*QRd^5*LLd^2 + 2/3*nf^5*T^4*h^9*p*QLd*QR*LR^3*LRd^3 - 1/2*
      nf^5*T^4*h^9*p*QLd*QR*LL^2*LR*LRd^3 - 1/2*nf^5*T^4*h^9*p*QLd*QR*LL^3*LLd
      *LRd^2 + 2/3*nf^5*T^4*h^9*p*QLd*QR*LL^3*LLd^3 + 47/48*nf^5*T^4*h^9*p*QLd
      *QR^2*QRd^4*LRd + 9/16*nf^5*T^4*h^9*p*QLd*QR^4*LR^2*LRd + 3/4*nf^5*T^4*
      h^9*p*QLd*QR^4*LL*LLd*LR + 11/16*nf^5*T^4*h^9*p*QLd*QR^4*LL^2*LRd + 9/16
      *nf^5*T^4*h^9*p*QLd*QR^4*QRd^3 + 3/4*nf^5*T^4*h^9*p*QLd*QR^5*QRd*LR + 1/
      8*nf^5*T^4*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 + 3/8*nf^5*T^4*h^9*p*QLd^2*QRd
      *LLd^3*LR^2 - 1/6*nf^5*T^4*h^9*p*QLd^2*QRd*LL*LR*LRd^3 + 1/8*nf^5*T^4*
      h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 + 11/24*nf^5*T^4*h^9*p*QLd^2*QRd*LL^2*
      LLd^3 + 13/48*nf^5*T^4*h^9*p*QLd^2*QRd^4*LLd*LRd + 1/8*nf^5*T^4*h^9*p*
      QLd^2*QR*QRd^2*LL*LRd^2 + 1/8*nf^5*T^4*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 - 3/
      4*nf^5*T^4*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd - 1/4*nf^5*T^4*h^9*p*QLd^2*QR^2
      *LL*LR*LRd^2 - 3/4*nf^5*T^4*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 1/4*nf^5*T^4*
      h^9*p*QLd^2*QR^2*LL^2*LLd*LRd + 3/8*nf^5*T^4*h^9*p*QLd^2*QR^2*QRd^3*LLd
       + 15/16*nf^5*T^4*h^9*p*QLd^2*QR^5*LL - 1/24*nf^5*T^4*h^9*p*QLd^3*LR^2*
      LRd^3 + 3/8*nf^5*T^4*h^9*p*QLd^3*LLd^2*LR^2*LRd + 1/6*nf^5*T^4*h^9*p*
      QLd^3*LL*LLd*LR*LRd^2 + 7/24*nf^5*T^4*h^9*p*QLd^3*LL^2*LRd^3 - 1/24*nf^5
      *T^4*h^9*p*QLd^3*LL^2*LLd^2*LRd - 11/24*nf^5*T^4*h^9*p*QLd^3*QRd^3*LRd^2
       - 11/24*nf^5*T^4*h^9*p*QLd^3*QRd^3*LLd^2 + 1/24*nf^5*T^4*h^9*p*QLd^3*
      QR^2*QRd^2*LRd - 1/16*nf^5*T^4*h^9*p*QLd^3*QR^4*QRd + 13/48*nf^5*T^4*h^9
      *p*QLd^4*QRd^2*LLd*LRd + 3/4*nf^5*T^4*h^9*p*QLd^4*QR*LLd*LR*LRd + 11/16*
      nf^5*T^4*h^9*p*QLd^4*QR*LL*LRd^2 + 9/16*nf^5*T^4*h^9*p*QLd^4*QR*LL*LLd^2
       + 15/16*nf^5*T^4*h^9*p*QLd^4*QR^2*QRd*LLd + 35/48*nf^5*T^4*h^9*p*QLd^5*
      QRd*LRd^2 + 3/16*nf^5*T^4*h^9*p*QLd^5*QRd*LLd^2 + 15/16*nf^5*T^4*h^9*p*
      QLd^5*QR^2*LRd + 3/16*nf^5*T^4*h^9*p*QLd^6*LLd*LRd + 2/3*nf^5*T^4*h^9*p*
      QL*QRd*LR^3*LRd^3 - 1/2*nf^5*T^4*h^9*p*QL*QRd*LLd^2*LR^3*LRd - 1/2*nf^5*
      T^4*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 2/3*nf^5*T^4*h^9*p*QL*QRd*LL^3*LLd^3 +
      9/16*nf^5*T^4*h^9*p*QL*QRd^4*LR*LRd^2 + 11/16*nf^5*T^4*h^9*p*QL*QRd^4*
      LLd^2*LR + 3/4*nf^5*T^4*h^9*p*QL*QRd^4*LL*LLd*LRd + 3/4*nf^5*T^4*h^9*p*
      QL*QR*QRd^5*LRd + 11/24*nf^5*T^4*h^9*p*QL*QR^2*LR^3*LRd^2 + 3/8*nf^5*T^4
      *h^9*p*QL*QR^2*LLd^2*LR^3 + 1/8*nf^5*T^4*h^9*p*QL*QR^2*LL^2*LR*LRd^2 + 1/
      8*nf^5*T^4*h^9*p*QL*QR^2*LL^2*LLd^2*LR - 1/6*nf^5*T^4*h^9*p*QL*QR^2*LL^3
      *LLd*LRd + 9/16*nf^5*T^4*h^9*p*QL*QR^3*QRd^4 + 47/48*nf^5*T^4*h^9*p*QL*
      QR^4*QRd^2*LR + 3/16*nf^5*T^4*h^9*p*QL*QR^5*LR^2 + 35/48*nf^5*T^4*h^9*p*
      QL*QR^5*LL^2 + 1/6*nf^5*T^4*h^9*p*QL*QLd*LLd*LR^3*LRd^2 + 1/6*nf^5*T^4*
      h^9*p*QL*QLd*LL*LR^2*LRd^3 + 1/6*nf^5*T^4*h^9*p*QL*QLd*LL^2*LLd^3*LR + 1/
      6*nf^5*T^4*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 5/4*nf^5*T^4*h^9*p*QL*QLd*QR*
      QRd^4*LLd + 5/4*nf^5*T^4*h^9*p*QL*QLd*QR^4*QRd*LL + 1/8*nf^5*T^4*h^9*p*
      QL*QLd^2*QRd^2*LR*LRd^2 + 1/8*nf^5*T^4*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR - 1/
      6*nf^5*T^4*h^9*p*QL*QLd^2*QR*QRd^3*LRd - 7/24*nf^5*T^4*h^9*p*QL*QLd^2*
      QR^3*QRd^2 + 15/16*nf^5*T^4*h^9*p*QL*QLd^2*QR^4*LR - 1/6*nf^5*T^4*h^9*p*
      QL*QLd^3*QR*QRd^2*LLd + 11/16*nf^5*T^4*h^9*p*QL*QLd^4*LR*LRd^2 + 9/16*
      nf^5*T^4*h^9*p*QL*QLd^4*LLd^2*LR + 5/4*nf^5*T^4*h^9*p*QL*QLd^4*LL*LLd*
      LRd + 5/4*nf^5*T^4*h^9*p*QL*QLd^4*QR*QRd*LRd - 1/16*nf^5*T^4*h^9*p*QL*
      QLd^4*QR^3 + 3/4*nf^5*T^4*h^9*p*QL*QLd^5*QR*LLd - 1/4*nf^5*T^4*h^9*p*
      QL^2*QRd^2*LLd*LR^2*LRd - 3/4*nf^5*T^4*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 - 1/
      4*nf^5*T^4*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 3/4*nf^5*T^4*h^9*p*QL^2*QRd^2*
      LL^2*LLd*LRd + 15/16*nf^5*T^4*h^9*p*QL^2*QRd^5*LLd - 1/6*nf^5*T^4*h^9*p*
      QL^2*QR*LLd*LR^3*LRd + 1/8*nf^5*T^4*h^9*p*QL^2*QR*LL*LR^2*LRd^2 + 1/8*
      nf^5*T^4*h^9*p*QL^2*QR*LL*LLd^2*LR^2 + 3/8*nf^5*T^4*h^9*p*QL^2*QR*LL^3*
      LRd^2 + 11/24*nf^5*T^4*h^9*p*QL^2*QR*LL^3*LLd^2 + 1/8*nf^5*T^4*h^9*p*
      QL^2*QR^2*QRd*LLd*LR^2 + 1/8*nf^5*T^4*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 3/8
      *nf^5*T^4*h^9*p*QL^2*QR^3*QRd^2*LL + 13/48*nf^5*T^4*h^9*p*QL^2*QR^4*LL*
      LR + 15/16*nf^5*T^4*h^9*p*QL^2*QLd*QRd^4*LRd + 1/8*nf^5*T^4*h^9*p*QL^2*
      QLd*QR^2*LR^2*LRd + 1/8*nf^5*T^4*h^9*p*QL^2*QLd*QR^2*LL^2*LRd - 7/24*
      nf^5*T^4*h^9*p*QL^2*QLd*QR^2*QRd^3 - 1/6*nf^5*T^4*h^9*p*QL^2*QLd*QR^3*
      QRd*LR - 1/4*nf^5*T^4*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd - 1/4*nf^5*T^4*h^9*p
      *QL^2*QLd^2*LL*LR*LRd^2 - 1/4*nf^5*T^4*h^9*p*QL^2*QLd^2*LL*LLd^2*LR - 1/
      4*nf^5*T^4*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 1/24*nf^5*T^4*h^9*p*QL^2*
      QLd^2*QRd^3*LLd + 1/24*nf^5*T^4*h^9*p*QL^2*QLd^2*QR^3*LL + 3/8*nf^5*T^4*
      h^9*p*QL^2*QLd^3*QRd^2*LRd - 7/24*nf^5*T^4*h^9*p*QL^2*QLd^3*QR^2*QRd +
      47/48*nf^5*T^4*h^9*p*QL^2*QLd^4*QRd*LLd + 55/48*nf^5*T^4*h^9*p*QL^2*
      QLd^5*LRd - 1/24*nf^5*T^4*h^9*p*QL^3*LR^3*LRd^2 + 7/24*nf^5*T^4*h^9*p*
      QL^3*LLd^2*LR^3 + 1/6*nf^5*T^4*h^9*p*QL^3*LL*LLd*LR^2*LRd + 3/8*nf^5*T^4
      *h^9*p*QL^3*LL^2*LR*LRd^2 - 1/24*nf^5*T^4*h^9*p*QL^3*LL^2*LLd^2*LR - 1/
      16*nf^5*T^4*h^9*p*QL^3*QR*QRd^4 + 1/24*nf^5*T^4*h^9*p*QL^3*QR^2*QRd^2*LR
       - 11/24*nf^5*T^4*h^9*p*QL^3*QR^3*LR^2 - 11/24*nf^5*T^4*h^9*p*QL^3*QR^3*
      LL^2 - 1/6*nf^5*T^4*h^9*p*QL^3*QLd*QR^2*QRd*LL - 7/24*nf^5*T^4*h^9*p*
      QL^3*QLd^2*QR*QRd^2 + 3/8*nf^5*T^4*h^9*p*QL^3*QLd^2*QR^2*LR + 9/16*nf^5*
      T^4*h^9*p*QL^3*QLd^4*QR + 11/16*nf^5*T^4*h^9*p*QL^4*QRd*LLd*LR^2 + 3/4*
      nf^5*T^4*h^9*p*QL^4*QRd*LL*LR*LRd + 9/16*nf^5*T^4*h^9*p*QL^4*QRd*LL^2*
      LLd + 15/16*nf^5*T^4*h^9*p*QL^4*QR*QRd^2*LL + 13/48*nf^5*T^4*h^9*p*QL^4*
      QR^2*LL*LR + 11/16*nf^5*T^4*h^9*p*QL^4*QLd*LR^2*LRd + 5/4*nf^5*T^4*h^9*p
      *QL^4*QLd*LL*LLd*LR + 9/16*nf^5*T^4*h^9*p*QL^4*QLd*LL^2*LRd - 1/16*nf^5*
      T^4*h^9*p*QL^4*QLd*QRd^3 + 5/4*nf^5*T^4*h^9*p*QL^4*QLd*QR*QRd*LR + 47/48
      *nf^5*T^4*h^9*p*QL^4*QLd^2*QR*LL + 9/16*nf^5*T^4*h^9*p*QL^4*QLd^3*QRd +
      15/16*nf^5*T^4*h^9*p*QL^5*QRd^2*LR + 35/48*nf^5*T^4*h^9*p*QL^5*QR*LR^2
       + 3/16*nf^5*T^4*h^9*p*QL^5*QR*LL^2 + 3/4*nf^5*T^4*h^9*p*QL^5*QLd*QRd*LL
       + 55/48*nf^5*T^4*h^9*p*QL^5*QLd^2*LR + 3/16*nf^5*T^4*h^9*p*QL^6*LL*LR
       - 4/3*nf^5*T^4*h^9*p*W*LR^3*LRd^3 - 4*nf^5*T^4*h^9*p*W*LLd^2*LR^3*LRd
       - 4*nf^5*T^4*h^9*p*W*LL*LLd*LR^2*LRd^2 - 4*nf^5*T^4*h^9*p*W*LL*LLd^3*
      LR^2 - 4*nf^5*T^4*h^9*p*W*LL^2*LR*LRd^3 - 4*nf^5*T^4*h^9*p*W*LL^2*LLd^2*
      LR*LRd - 4*nf^5*T^4*h^9*p*W*LL^3*LLd*LRd^2 - 4/3*nf^5*T^4*h^9*p*W*LL^3*
      LLd^3 + 2*nf^5*T^4*h^9*p*W*QRd^3*LR*LRd^2 + 4/3*nf^5*T^4*h^9*p*W*QRd^3*
      LLd^2*LR + 6*nf^5*T^4*h^9*p*W*QRd^3*LL*LLd*LRd - 4*nf^5*T^4*h^9*p*W*QR*
      QRd*LR^2*LRd^2 - 6*nf^5*T^4*h^9*p*W*QR*QRd*LLd^2*LR^2 - 6*nf^5*T^4*h^9*p
      *W*QR*QRd*LL^2*LRd^2 - 4*nf^5*T^4*h^9*p*W*QR*QRd*LL^2*LLd^2 + 3*nf^5*T^4
      *h^9*p*W*QR*QRd^4*LRd + 2*nf^5*T^4*h^9*p*W*QR^3*LR^2*LRd + 6*nf^5*T^4*
      h^9*p*W*QR^3*LL*LLd*LR + 4/3*nf^5*T^4*h^9*p*W*QR^3*LL^2*LRd + 3*nf^5*T^4
      *h^9*p*W*QR^4*QRd*LR + 4*nf^5*T^4*h^9*p*W*QLd*QRd^2*LLd*LR*LRd - 6*nf^5*
      T^4*h^9*p*W*QLd*QR*LLd*LR^2*LRd - 4*nf^5*T^4*h^9*p*W*QLd*QR*LL*LR*LRd^2
       - 6*nf^5*T^4*h^9*p*W*QLd*QR*LL*LLd^2*LR - 4*nf^5*T^4*h^9*p*W*QLd*QR*
      LL^2*LLd*LRd + 4*nf^5*T^4*h^9*p*W*QLd*QR*QRd^3*LLd + 3*nf^5*T^4*h^9*p*W*
      QLd*QR^4*LL + 4*nf^5*T^4*h^9*p*W*QLd^2*QRd*LL*LLd*LRd + 4*nf^5*T^4*h^9*p
      *W*QLd^2*QR*QRd^2*LRd + 6*nf^5*T^4*h^9*p*W*QLd^3*LLd*LR*LRd + 4/3*nf^5*
      T^4*h^9*p*W*QLd^3*LL*LRd^2 + 2*nf^5*T^4*h^9*p*W*QLd^3*LL*LLd^2 + 6*nf^5*
      T^4*h^9*p*W*QLd^3*QR*QRd*LLd + 3*nf^5*T^4*h^9*p*W*QLd^4*QR*LRd - 4*nf^5*
      T^4*h^9*p*W*QL*QRd*LLd*LR^2*LRd - 6*nf^5*T^4*h^9*p*W*QL*QRd*LL*LR*LRd^2
       - 4*nf^5*T^4*h^9*p*W*QL*QRd*LL*LLd^2*LR - 6*nf^5*T^4*h^9*p*W*QL*QRd*
      LL^2*LLd*LRd + 3*nf^5*T^4*h^9*p*W*QL*QRd^4*LLd + 4*nf^5*T^4*h^9*p*W*QL*
      QR^2*LL*LR*LRd + 4*nf^5*T^4*h^9*p*W*QL*QR^3*QRd*LL - 4*nf^5*T^4*h^9*p*W*
      QL*QLd*LR^2*LRd^2 - 6*nf^5*T^4*h^9*p*W*QL*QLd*LLd^2*LR^2 - 6*nf^5*T^4*
      h^9*p*W*QL*QLd*LL^2*LRd^2 - 4*nf^5*T^4*h^9*p*W*QL*QLd*LL^2*LLd^2 + 6*
      nf^5*T^4*h^9*p*W*QL*QLd*QRd^3*LRd + 6*nf^5*T^4*h^9*p*W*QL*QLd*QR^3*LR +
      4*nf^5*T^4*h^9*p*W*QL*QLd^2*QRd^2*LLd + 4*nf^5*T^4*h^9*p*W*QL*QLd^3*QRd*
      LRd + 3*nf^5*T^4*h^9*p*W*QL*QLd^4*LLd + 4*nf^5*T^4*h^9*p*W*QL^2*QR*LL*
      LLd*LR + 4*nf^5*T^4*h^9*p*W*QL^2*QR^2*QRd*LR + 4*nf^5*T^4*h^9*p*W*QL^2*
      QLd*QR^2*LL + 4/3*nf^5*T^4*h^9*p*W*QL^3*LLd*LR^2 + 6*nf^5*T^4*h^9*p*W*
      QL^3*LL*LR*LRd + 2*nf^5*T^4*h^9*p*W*QL^3*LL^2*LLd + 6*nf^5*T^4*h^9*p*W*
      QL^3*QR*QRd*LL + 4*nf^5*T^4*h^9*p*W*QL^3*QLd*QR*LR + 3*nf^5*T^4*h^9*p*W*
      QL^4*QRd*LR + 3*nf^5*T^4*h^9*p*W*QL^4*QLd*LL + 7/12*nf^5*T^4*h^9*u*LLd*
      LR^4*LRd^3 - 5/12*nf^5*T^4*h^9*u*LLd^3*LR^4*LRd + 7/12*nf^5*T^4*h^9*u*LL
      *LR^3*LRd^4 - 1/2*nf^5*T^4*h^9*u*LL*LLd^2*LR^3*LRd^2 - 5/12*nf^5*T^4*h^9
      *u*LL*LLd^4*LR^3 - 1/2*nf^5*T^4*h^9*u*LL^2*LLd*LR^2*LRd^3 - 1/2*nf^5*T^4
      *h^9*u*LL^2*LLd^3*LR^2*LRd - 5/12*nf^5*T^4*h^9*u*LL^3*LR*LRd^4 - 1/2*
      nf^5*T^4*h^9*u*LL^3*LLd^2*LR*LRd^2 + 7/12*nf^5*T^4*h^9*u*LL^3*LLd^4*LR
       - 5/12*nf^5*T^4*h^9*u*LL^4*LLd*LRd^3 + 7/12*nf^5*T^4*h^9*u*LL^4*LLd^3*
      LRd - 1/2*nf^5*T^4*h^9*u*QRd^3*LLd*LR^2*LRd^2 + 1/6*nf^5*T^4*h^9*u*QRd^3
      *LLd^3*LR^2 - 1/2*nf^5*T^4*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 1/3*nf^5*T^4*h^9
      *u*QRd^3*LL^2*LLd^3 + 3/2*nf^5*T^4*h^9*u*QRd^6*LLd*LRd - nf^5*T^4*h^9*u*
      QR*QRd*LLd^3*LR^3 - nf^5*T^4*h^9*u*QR*QRd*LL^3*LRd^3 + 2*nf^5*T^4*h^9*u*
      QR*QRd^4*LLd*LR*LRd + nf^5*T^4*h^9*u*QR*QRd^4*LL*LRd^2 + nf^5*T^4*h^9*u*
      QR*QRd^4*LL*LLd^2 + 3/2*nf^5*T^4*h^9*u*QR^2*QRd^5*LLd - 1/2*nf^5*T^4*h^9
      *u*QR^3*LL*LR^2*LRd^2 - 1/2*nf^5*T^4*h^9*u*QR^3*LL*LLd^2*LR^2 + 1/6*nf^5
      *T^4*h^9*u*QR^3*LL^3*LRd^2 - 1/3*nf^5*T^4*h^9*u*QR^3*LL^3*LLd^2 + nf^5*
      T^4*h^9*u*QR^4*QRd*LLd*LR^2 + 2*nf^5*T^4*h^9*u*QR^4*QRd*LL*LR*LRd + nf^5
      *T^4*h^9*u*QR^4*QRd*LL^2*LLd + 3/2*nf^5*T^4*h^9*u*QR^5*QRd^2*LL + 3/2*
      nf^5*T^4*h^9*u*QR^6*LL*LR + 1/2*nf^5*T^4*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 3/
      2*nf^5*T^4*h^9*u*QLd*QRd^5*LRd^2 + 3/2*nf^5*T^4*h^9*u*QLd*QRd^5*LLd^2 +
      1/2*nf^5*T^4*h^9*u*QLd*QR*LR^3*LRd^3 - 1/2*nf^5*T^4*h^9*u*QLd*QR*LLd^2*
      LR^3*LRd - 1/2*nf^5*T^4*h^9*u*QLd*QR*LL*LLd^3*LR^2 - nf^5*T^4*h^9*u*QLd*
      QR*LL^2*LR*LRd^3 - nf^5*T^4*h^9*u*QLd*QR*LL^3*LLd*LRd^2 + 1/2*nf^5*T^4*
      h^9*u*QLd*QR*LL^3*LLd^3 + nf^5*T^4*h^9*u*QLd*QR^2*QRd^4*LRd + nf^5*T^4*
      h^9*u*QLd*QR^4*LR^2*LRd + 2*nf^5*T^4*h^9*u*QLd*QR^4*LL*LLd*LR + nf^5*T^4
      *h^9*u*QLd*QR^4*LL^2*LRd + 7/12*nf^5*T^4*h^9*u*QLd*QR^4*QRd^3 + 5/2*nf^5
      *T^4*h^9*u*QLd*QR^5*QRd*LR + 1/2*nf^5*T^4*h^9*u*QLd^2*QRd*LL^2*LLd^3 +
      nf^5*T^4*h^9*u*QLd^2*QRd^4*LLd*LRd + nf^5*T^4*h^9*u*QLd^2*QR^5*LL - 1/3*
      nf^5*T^4*h^9*u*QLd^3*LR^2*LRd^3 - 1/2*nf^5*T^4*h^9*u*QLd^3*LLd^2*LR^2*
      LRd + 1/6*nf^5*T^4*h^9*u*QLd^3*LL^2*LRd^3 - 1/2*nf^5*T^4*h^9*u*QLd^3*
      LL^2*LLd^2*LRd - 1/6*nf^5*T^4*h^9*u*QLd^3*QRd^3*LRd^2 - 1/6*nf^5*T^4*h^9
      *u*QLd^3*QRd^3*LLd^2 - 1/2*nf^5*T^4*h^9*u*QLd^3*QR^2*QRd^2*LRd - 5/12*
      nf^5*T^4*h^9*u*QLd^3*QR^4*QRd + nf^5*T^4*h^9*u*QLd^4*QRd^2*LLd*LRd + 2*
      nf^5*T^4*h^9*u*QLd^4*QR*LLd*LR*LRd + nf^5*T^4*h^9*u*QLd^4*QR*LL*LRd^2 +
      nf^5*T^4*h^9*u*QLd^4*QR*LL*LLd^2 + 1/2*nf^5*T^4*h^9*u*QLd^4*QR^2*QRd*LLd
       + 3/2*nf^5*T^4*h^9*u*QLd^5*QRd*LRd^2 + 3/2*nf^5*T^4*h^9*u*QLd^5*QRd*
      LLd^2 + nf^5*T^4*h^9*u*QLd^5*QR^2*LRd + 3/2*nf^5*T^4*h^9*u*QLd^6*LLd*LRd
       + 1/2*nf^5*T^4*h^9*u*QL*QRd*LR^3*LRd^3 - nf^5*T^4*h^9*u*QL*QRd*LLd^2*
      LR^3*LRd - nf^5*T^4*h^9*u*QL*QRd*LL*LLd^3*LR^2 - 1/2*nf^5*T^4*h^9*u*QL*
      QRd*LL^2*LR*LRd^3 - 1/2*nf^5*T^4*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 1/2*nf^5*
      T^4*h^9*u*QL*QRd*LL^3*LLd^3 + nf^5*T^4*h^9*u*QL*QRd^4*LR*LRd^2 + nf^5*
      T^4*h^9*u*QL*QRd^4*LLd^2*LR + 2*nf^5*T^4*h^9*u*QL*QRd^4*LL*LLd*LRd + 5/2
      *nf^5*T^4*h^9*u*QL*QR*QRd^5*LRd + 1/2*nf^5*T^4*h^9*u*QL*QR^2*LR^3*LRd^2
       + 7/12*nf^5*T^4*h^9*u*QL*QR^3*QRd^4 + nf^5*T^4*h^9*u*QL*QR^4*QRd^2*LR
       + 3/2*nf^5*T^4*h^9*u*QL*QR^5*LR^2 + 3/2*nf^5*T^4*h^9*u*QL*QR^5*LL^2 -
      nf^5*T^4*h^9*u*QL*QLd*LLd^3*LR^3 - nf^5*T^4*h^9*u*QL*QLd*LL^3*LRd^3 + 2*
      nf^5*T^4*h^9*u*QL*QLd*QR*QRd^4*LLd + 2*nf^5*T^4*h^9*u*QL*QLd*QR^4*QRd*LL
       - 1/2*nf^5*T^4*h^9*u*QL*QLd^2*QR^3*QRd^2 + 1/2*nf^5*T^4*h^9*u*QL*QLd^2*
      QR^4*LR + nf^5*T^4*h^9*u*QL*QLd^4*LR*LRd^2 + nf^5*T^4*h^9*u*QL*QLd^4*
      LLd^2*LR + 2*nf^5*T^4*h^9*u*QL*QLd^4*LL*LLd*LRd + 2*nf^5*T^4*h^9*u*QL*
      QLd^4*QR*QRd*LRd - 5/12*nf^5*T^4*h^9*u*QL*QLd^4*QR^3 + 5/2*nf^5*T^4*h^9*
      u*QL*QLd^5*QR*LLd + nf^5*T^4*h^9*u*QL^2*QRd^5*LLd + 1/2*nf^5*T^4*h^9*u*
      QL^2*QR*LL^3*LLd^2 + nf^5*T^4*h^9*u*QL^2*QR^4*LL*LR + 1/2*nf^5*T^4*h^9*u
      *QL^2*QLd*QRd^4*LRd - 1/2*nf^5*T^4*h^9*u*QL^2*QLd*QR^2*QRd^3 - 1/2*nf^5*
      T^4*h^9*u*QL^2*QLd^2*QRd^3*LLd - 1/2*nf^5*T^4*h^9*u*QL^2*QLd^2*QR^3*LL
       - 1/2*nf^5*T^4*h^9*u*QL^2*QLd^3*QR^2*QRd + nf^5*T^4*h^9*u*QL^2*QLd^4*
      QRd*LLd + 3/2*nf^5*T^4*h^9*u*QL^2*QLd^5*LRd - 1/3*nf^5*T^4*h^9*u*QL^3*
      LR^3*LRd^2 + 1/6*nf^5*T^4*h^9*u*QL^3*LLd^2*LR^3 - 1/2*nf^5*T^4*h^9*u*
      QL^3*LL^2*LR*LRd^2 - 1/2*nf^5*T^4*h^9*u*QL^3*LL^2*LLd^2*LR - 5/12*nf^5*
      T^4*h^9*u*QL^3*QR*QRd^4 - 1/2*nf^5*T^4*h^9*u*QL^3*QR^2*QRd^2*LR - 1/6*
      nf^5*T^4*h^9*u*QL^3*QR^3*LR^2 - 1/6*nf^5*T^4*h^9*u*QL^3*QR^3*LL^2 - 1/2*
      nf^5*T^4*h^9*u*QL^3*QLd^2*QR*QRd^2 + 7/12*nf^5*T^4*h^9*u*QL^3*QLd^4*QR
       + nf^5*T^4*h^9*u*QL^4*QRd*LLd*LR^2 + 2*nf^5*T^4*h^9*u*QL^4*QRd*LL*LR*
      LRd + nf^5*T^4*h^9*u*QL^4*QRd*LL^2*LLd + 1/2*nf^5*T^4*h^9*u*QL^4*QR*
      QRd^2*LL + nf^5*T^4*h^9*u*QL^4*QR^2*LL*LR + nf^5*T^4*h^9*u*QL^4*QLd*LR^2
      *LRd + 2*nf^5*T^4*h^9*u*QL^4*QLd*LL*LLd*LR + nf^5*T^4*h^9*u*QL^4*QLd*
      LL^2*LRd - 5/12*nf^5*T^4*h^9*u*QL^4*QLd*QRd^3 + 2*nf^5*T^4*h^9*u*QL^4*
      QLd*QR*QRd*LR + nf^5*T^4*h^9*u*QL^4*QLd^2*QR*LL + 7/12*nf^5*T^4*h^9*u*
      QL^4*QLd^3*QRd + nf^5*T^4*h^9*u*QL^5*QRd^2*LR + 3/2*nf^5*T^4*h^9*u*QL^5*
      QR*LR^2 + 3/2*nf^5*T^4*h^9*u*QL^5*QR*LL^2 + 5/2*nf^5*T^4*h^9*u*QL^5*QLd*
      QRd*LL + 3/2*nf^5*T^4*h^9*u*QL^5*QLd^2*LR + 3/2*nf^5*T^4*h^9*u*QL^6*LL*
      LR - 2/3*nf^5*T^4*h^9*u*G*QRd^3*LR*LRd^2 - 1/3*nf^5*T^4*h^9*u*G*QRd^3*
      LLd^2*LR - nf^5*T^4*h^9*u*G*QR*QRd*LR^2*LRd^2 - 2*nf^5*T^4*h^9*u*G*QR*
      QRd*LLd^2*LR^2 - 2*nf^5*T^4*h^9*u*G*QR*QRd*LL^2*LRd^2 - nf^5*T^4*h^9*u*G
      *QR*QRd*LL^2*LLd^2 - 2/3*nf^5*T^4*h^9*u*G*QR^3*LR^2*LRd - 1/3*nf^5*T^4*
      h^9*u*G*QR^3*LL^2*LRd - 1/3*nf^5*T^4*h^9*u*G*QR^3*QRd^3 - 2*nf^5*T^4*h^9
      *u*G*QLd*QRd^2*LL*LRd^2 - nf^5*T^4*h^9*u*G*QLd*QRd^2*LL*LLd^2 - 2*nf^5*
      T^4*h^9*u*G*QLd*QR*LLd*LR^2*LRd - nf^5*T^4*h^9*u*G*QLd*QR*LL*LR*LRd^2 -
      2*nf^5*T^4*h^9*u*G*QLd*QR*LL*LLd^2*LR - nf^5*T^4*h^9*u*G*QLd*QR*LL^2*LLd
      *LRd - nf^5*T^4*h^9*u*G*QLd^2*QRd*LR*LRd^2 - 2*nf^5*T^4*h^9*u*G*QLd^2*
      QRd*LLd^2*LR - 4/3*nf^5*T^4*h^9*u*G*QLd^2*QR^3*QRd - 1/3*nf^5*T^4*h^9*u*
      G*QLd^3*LL*LRd^2 - 2/3*nf^5*T^4*h^9*u*G*QLd^3*LL*LLd^2 - nf^5*T^4*h^9*u*
      G*QL*QRd*LLd*LR^2*LRd - 2*nf^5*T^4*h^9*u*G*QL*QRd*LL*LR*LRd^2 - nf^5*T^4
      *h^9*u*G*QL*QRd*LL*LLd^2*LR - 2*nf^5*T^4*h^9*u*G*QL*QRd*LL^2*LLd*LRd - 2
      *nf^5*T^4*h^9*u*G*QL*QR^2*LLd*LR^2 - nf^5*T^4*h^9*u*G*QL*QR^2*LL^2*LLd
       - nf^5*T^4*h^9*u*G*QL*QLd*LR^2*LRd^2 - 2*nf^5*T^4*h^9*u*G*QL*QLd*LLd^2*
      LR^2 - 2*nf^5*T^4*h^9*u*G*QL*QLd*LL^2*LRd^2 - nf^5*T^4*h^9*u*G*QL*QLd*
      LL^2*LLd^2 - nf^5*T^4*h^9*u*G*QL*QLd*QR^2*QRd^2 - 4/3*nf^5*T^4*h^9*u*G*
      QL*QLd^3*QR^2 - nf^5*T^4*h^9*u*G*QL^2*QR*LR^2*LRd - 2*nf^5*T^4*h^9*u*G*
      QL^2*QR*LL^2*LRd - 4/3*nf^5*T^4*h^9*u*G*QL^2*QR*QRd^3 - nf^5*T^4*h^9*u*G
      *QL^2*QLd^2*QR*QRd - 1/3*nf^5*T^4*h^9*u*G*QL^3*LLd*LR^2 - 2/3*nf^5*T^4*
      h^9*u*G*QL^3*LL^2*LLd - 4/3*nf^5*T^4*h^9*u*G*QL^3*QLd*QRd^2 - 1/3*nf^5*
      T^4*h^9*u*G*QL^3*QLd^3 - 5/3*nf^5*T^4*h^9*u*W*LR^3*LRd^3 - 20/3*nf^5*T^4
      *h^9*u*W*LLd^2*LR^3*LRd - 5*nf^5*T^4*h^9*u*W*LL*LLd*LR^2*LRd^2 - 20/3*
      nf^5*T^4*h^9*u*W*LL*LLd^3*LR^2 - 20/3*nf^5*T^4*h^9*u*W*LL^2*LR*LRd^3 - 5
      *nf^5*T^4*h^9*u*W*LL^2*LLd^2*LR*LRd - 20/3*nf^5*T^4*h^9*u*W*LL^3*LLd*
      LRd^2 - 5/3*nf^5*T^4*h^9*u*W*LL^3*LLd^3 + 10/3*nf^5*T^4*h^9*u*W*QRd^3*LR
      *LRd^2 + 5/3*nf^5*T^4*h^9*u*W*QRd^3*LLd^2*LR + 10*nf^5*T^4*h^9*u*W*QRd^3
      *LL*LLd*LRd - 5*nf^5*T^4*h^9*u*W*QR*QRd*LR^2*LRd^2 - 10*nf^5*T^4*h^9*u*W
      *QR*QRd*LLd^2*LR^2 - 10*nf^5*T^4*h^9*u*W*QR*QRd*LL^2*LRd^2 - 5*nf^5*T^4*
      h^9*u*W*QR*QRd*LL^2*LLd^2 + 5*nf^5*T^4*h^9*u*W*QR*QRd^4*LRd + 10/3*nf^5*
      T^4*h^9*u*W*QR^3*LR^2*LRd + 10*nf^5*T^4*h^9*u*W*QR^3*LL*LLd*LR + 5/3*
      nf^5*T^4*h^9*u*W*QR^3*LL^2*LRd + 5*nf^5*T^4*h^9*u*W*QR^4*QRd*LR + 5*nf^5
      *T^4*h^9*u*W*QLd*QRd^2*LLd*LR*LRd - 10*nf^5*T^4*h^9*u*W*QLd*QR*LLd*LR^2*
      LRd - 5*nf^5*T^4*h^9*u*W*QLd*QR*LL*LR*LRd^2 - 10*nf^5*T^4*h^9*u*W*QLd*QR
      *LL*LLd^2*LR - 5*nf^5*T^4*h^9*u*W*QLd*QR*LL^2*LLd*LRd + 5*nf^5*T^4*h^9*u
      *W*QLd*QR*QRd^3*LLd + 5*nf^5*T^4*h^9*u*W*QLd*QR^4*LL + 5*nf^5*T^4*h^9*u*
      W*QLd^2*QRd*LL*LLd*LRd + 5*nf^5*T^4*h^9*u*W*QLd^2*QR*QRd^2*LRd + 10*nf^5
      *T^4*h^9*u*W*QLd^3*LLd*LR*LRd + 5/3*nf^5*T^4*h^9*u*W*QLd^3*LL*LRd^2 + 10/
      3*nf^5*T^4*h^9*u*W*QLd^3*LL*LLd^2 + 10*nf^5*T^4*h^9*u*W*QLd^3*QR*QRd*LLd
       + 5*nf^5*T^4*h^9*u*W*QLd^4*QR*LRd - 5*nf^5*T^4*h^9*u*W*QL*QRd*LLd*LR^2*
      LRd - 10*nf^5*T^4*h^9*u*W*QL*QRd*LL*LR*LRd^2 - 5*nf^5*T^4*h^9*u*W*QL*QRd
      *LL*LLd^2*LR - 10*nf^5*T^4*h^9*u*W*QL*QRd*LL^2*LLd*LRd + 5*nf^5*T^4*h^9*
      u*W*QL*QRd^4*LLd + 5*nf^5*T^4*h^9*u*W*QL*QR^2*LL*LR*LRd + 5*nf^5*T^4*h^9
      *u*W*QL*QR^3*QRd*LL - 5*nf^5*T^4*h^9*u*W*QL*QLd*LR^2*LRd^2 - 10*nf^5*T^4
      *h^9*u*W*QL*QLd*LLd^2*LR^2 - 10*nf^5*T^4*h^9*u*W*QL*QLd*LL^2*LRd^2 - 5*
      nf^5*T^4*h^9*u*W*QL*QLd*LL^2*LLd^2 + 10*nf^5*T^4*h^9*u*W*QL*QLd*QRd^3*
      LRd + 10*nf^5*T^4*h^9*u*W*QL*QLd*QR^3*LR + 5*nf^5*T^4*h^9*u*W*QL*QLd^2*
      QRd^2*LLd + 5*nf^5*T^4*h^9*u*W*QL*QLd^3*QRd*LRd + 5*nf^5*T^4*h^9*u*W*QL*
      QLd^4*LLd + 5*nf^5*T^4*h^9*u*W*QL^2*QR*LL*LLd*LR + 5*nf^5*T^4*h^9*u*W*
      QL^2*QR^2*QRd*LR + 5*nf^5*T^4*h^9*u*W*QL^2*QLd*QR^2*LL + 5/3*nf^5*T^4*
      h^9*u*W*QL^3*LLd*LR^2 + 10*nf^5*T^4*h^9*u*W*QL^3*LL*LR*LRd + 10/3*nf^5*
      T^4*h^9*u*W*QL^3*LL^2*LLd + 10*nf^5*T^4*h^9*u*W*QL^3*QR*QRd*LL + 5*nf^5*
      T^4*h^9*u*W*QL^3*QLd*QR*LR + 5*nf^5*T^4*h^9*u*W*QL^4*QRd*LR + 5*nf^5*T^4
      *h^9*u*W*QL^4*QLd*LL - 1/3*nf^5*T^4*h^9*u*B*LR^3*LRd^3 - 4/3*nf^5*T^4*
      h^9*u*B*LLd^2*LR^3*LRd - nf^5*T^4*h^9*u*B*LL*LLd*LR^2*LRd^2 - 4/3*nf^5*
      T^4*h^9*u*B*LL*LLd^3*LR^2 - 4/3*nf^5*T^4*h^9*u*B*LL^2*LR*LRd^3 - nf^5*
      T^4*h^9*u*B*LL^2*LLd^2*LR*LRd - 4/3*nf^5*T^4*h^9*u*B*LL^3*LLd*LRd^2 - 1/
      3*nf^5*T^4*h^9*u*B*LL^3*LLd^3 + 2/3*nf^5*T^4*h^9*u*B*QRd^3*LR*LRd^2 + 1/
      3*nf^5*T^4*h^9*u*B*QRd^3*LLd^2*LR + 2*nf^5*T^4*h^9*u*B*QRd^3*LL*LLd*LRd
       - nf^5*T^4*h^9*u*B*QR*QRd*LR^2*LRd^2 - 2*nf^5*T^4*h^9*u*B*QR*QRd*LLd^2*
      LR^2 - 2*nf^5*T^4*h^9*u*B*QR*QRd*LL^2*LRd^2 - nf^5*T^4*h^9*u*B*QR*QRd*
      LL^2*LLd^2 + nf^5*T^4*h^9*u*B*QR*QRd^4*LRd + 2/3*nf^5*T^4*h^9*u*B*QR^3*
      LR^2*LRd + 2*nf^5*T^4*h^9*u*B*QR^3*LL*LLd*LR + 1/3*nf^5*T^4*h^9*u*B*QR^3
      *LL^2*LRd + nf^5*T^4*h^9*u*B*QR^4*QRd*LR + nf^5*T^4*h^9*u*B*QLd*QRd^2*
      LLd*LR*LRd - 2*nf^5*T^4*h^9*u*B*QLd*QR*LLd*LR^2*LRd - nf^5*T^4*h^9*u*B*
      QLd*QR*LL*LR*LRd^2 - 2*nf^5*T^4*h^9*u*B*QLd*QR*LL*LLd^2*LR - nf^5*T^4*
      h^9*u*B*QLd*QR*LL^2*LLd*LRd + nf^5*T^4*h^9*u*B*QLd*QR*QRd^3*LLd + nf^5*
      T^4*h^9*u*B*QLd*QR^4*LL + nf^5*T^4*h^9*u*B*QLd^2*QRd*LL*LLd*LRd + nf^5*
      T^4*h^9*u*B*QLd^2*QR*QRd^2*LRd + 2*nf^5*T^4*h^9*u*B*QLd^3*LLd*LR*LRd + 1/
      3*nf^5*T^4*h^9*u*B*QLd^3*LL*LRd^2 + 2/3*nf^5*T^4*h^9*u*B*QLd^3*LL*LLd^2
       + 2*nf^5*T^4*h^9*u*B*QLd^3*QR*QRd*LLd + nf^5*T^4*h^9*u*B*QLd^4*QR*LRd
       - nf^5*T^4*h^9*u*B*QL*QRd*LLd*LR^2*LRd - 2*nf^5*T^4*h^9*u*B*QL*QRd*LL*
      LR*LRd^2 - nf^5*T^4*h^9*u*B*QL*QRd*LL*LLd^2*LR - 2*nf^5*T^4*h^9*u*B*QL*
      QRd*LL^2*LLd*LRd + nf^5*T^4*h^9*u*B*QL*QRd^4*LLd + nf^5*T^4*h^9*u*B*QL*
      QR^2*LL*LR*LRd + nf^5*T^4*h^9*u*B*QL*QR^3*QRd*LL - nf^5*T^4*h^9*u*B*QL*
      QLd*LR^2*LRd^2 - 2*nf^5*T^4*h^9*u*B*QL*QLd*LLd^2*LR^2 - 2*nf^5*T^4*h^9*u
      *B*QL*QLd*LL^2*LRd^2 - nf^5*T^4*h^9*u*B*QL*QLd*LL^2*LLd^2 + 2*nf^5*T^4*
      h^9*u*B*QL*QLd*QRd^3*LRd + 2*nf^5*T^4*h^9*u*B*QL*QLd*QR^3*LR + nf^5*T^4*
      h^9*u*B*QL*QLd^2*QRd^2*LLd + nf^5*T^4*h^9*u*B*QL*QLd^3*QRd*LRd + nf^5*
      T^4*h^9*u*B*QL*QLd^4*LLd + nf^5*T^4*h^9*u*B*QL^2*QR*LL*LLd*LR + nf^5*T^4
      *h^9*u*B*QL^2*QR^2*QRd*LR + nf^5*T^4*h^9*u*B*QL^2*QLd*QR^2*LL + 1/3*nf^5
      *T^4*h^9*u*B*QL^3*LLd*LR^2 + 2*nf^5*T^4*h^9*u*B*QL^3*LL*LR*LRd + 2/3*
      nf^5*T^4*h^9*u*B*QL^3*LL^2*LLd + 2*nf^5*T^4*h^9*u*B*QL^3*QR*QRd*LL +
      nf^5*T^4*h^9*u*B*QL^3*QLd*QR*LR + nf^5*T^4*h^9*u*B*QL^4*QRd*LR + nf^5*
      T^4*h^9*u*B*QL^4*QLd*LL - 31/6*nf^5*T^4*h^9*u*p^2*LR^3*LRd^3 - 13*nf^5*
      T^4*h^9*u*p^2*LLd^2*LR^3*LRd - 31/2*nf^5*T^4*h^9*u*p^2*LL*LLd*LR^2*LRd^2
       - 13*nf^5*T^4*h^9*u*p^2*LL*LLd^3*LR^2 - 13*nf^5*T^4*h^9*u*p^2*LL^2*LR*
      LRd^3 - 31/2*nf^5*T^4*h^9*u*p^2*LL^2*LLd^2*LR*LRd - 13*nf^5*T^4*h^9*u*
      p^2*LL^3*LLd*LRd^2 - 31/6*nf^5*T^4*h^9*u*p^2*LL^3*LLd^3 + 13/2*nf^5*T^4*
      h^9*u*p^2*QRd^3*LR*LRd^2 + 31/6*nf^5*T^4*h^9*u*p^2*QRd^3*LLd^2*LR + 39/2
      *nf^5*T^4*h^9*u*p^2*QRd^3*LL*LLd*LRd - 31/2*nf^5*T^4*h^9*u*p^2*QR*QRd*
      LR^2*LRd^2 - 39/2*nf^5*T^4*h^9*u*p^2*QR*QRd*LLd^2*LR^2 - 39/2*nf^5*T^4*
      h^9*u*p^2*QR*QRd*LL^2*LRd^2 - 31/2*nf^5*T^4*h^9*u*p^2*QR*QRd*LL^2*LLd^2
       + 39/4*nf^5*T^4*h^9*u*p^2*QR*QRd^4*LRd + 13/2*nf^5*T^4*h^9*u*p^2*QR^3*
      LR^2*LRd + 39/2*nf^5*T^4*h^9*u*p^2*QR^3*LL*LLd*LR + 31/6*nf^5*T^4*h^9*u*
      p^2*QR^3*LL^2*LRd + 39/4*nf^5*T^4*h^9*u*p^2*QR^4*QRd*LR + 31/2*nf^5*T^4*
      h^9*u*p^2*QLd*QRd^2*LLd*LR*LRd - 39/2*nf^5*T^4*h^9*u*p^2*QLd*QR*LLd*LR^2
      *LRd - 31/2*nf^5*T^4*h^9*u*p^2*QLd*QR*LL*LR*LRd^2 - 39/2*nf^5*T^4*h^9*u*
      p^2*QLd*QR*LL*LLd^2*LR - 31/2*nf^5*T^4*h^9*u*p^2*QLd*QR*LL^2*LLd*LRd +
      31/2*nf^5*T^4*h^9*u*p^2*QLd*QR*QRd^3*LLd + 39/4*nf^5*T^4*h^9*u*p^2*QLd*
      QR^4*LL + 31/2*nf^5*T^4*h^9*u*p^2*QLd^2*QRd*LL*LLd*LRd + 31/2*nf^5*T^4*
      h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 39/2*nf^5*T^4*h^9*u*p^2*QLd^3*LLd*LR*LRd
       + 31/6*nf^5*T^4*h^9*u*p^2*QLd^3*LL*LRd^2 + 13/2*nf^5*T^4*h^9*u*p^2*
      QLd^3*LL*LLd^2 + 39/2*nf^5*T^4*h^9*u*p^2*QLd^3*QR*QRd*LLd + 39/4*nf^5*
      T^4*h^9*u*p^2*QLd^4*QR*LRd - 31/2*nf^5*T^4*h^9*u*p^2*QL*QRd*LLd*LR^2*LRd
       - 39/2*nf^5*T^4*h^9*u*p^2*QL*QRd*LL*LR*LRd^2 - 31/2*nf^5*T^4*h^9*u*p^2*
      QL*QRd*LL*LLd^2*LR - 39/2*nf^5*T^4*h^9*u*p^2*QL*QRd*LL^2*LLd*LRd + 39/4*
      nf^5*T^4*h^9*u*p^2*QL*QRd^4*LLd + 31/2*nf^5*T^4*h^9*u*p^2*QL*QR^2*LL*LR*
      LRd + 31/2*nf^5*T^4*h^9*u*p^2*QL*QR^3*QRd*LL - 31/2*nf^5*T^4*h^9*u*p^2*
      QL*QLd*LR^2*LRd^2 - 39/2*nf^5*T^4*h^9*u*p^2*QL*QLd*LLd^2*LR^2 - 39/2*
      nf^5*T^4*h^9*u*p^2*QL*QLd*LL^2*LRd^2 - 31/2*nf^5*T^4*h^9*u*p^2*QL*QLd*
      LL^2*LLd^2 + 39/2*nf^5*T^4*h^9*u*p^2*QL*QLd*QRd^3*LRd + 39/2*nf^5*T^4*
      h^9*u*p^2*QL*QLd*QR^3*LR + 31/2*nf^5*T^4*h^9*u*p^2*QL*QLd^2*QRd^2*LLd +
      31/2*nf^5*T^4*h^9*u*p^2*QL*QLd^3*QRd*LRd + 39/4*nf^5*T^4*h^9*u*p^2*QL*
      QLd^4*LLd + 31/2*nf^5*T^4*h^9*u*p^2*QL^2*QR*LL*LLd*LR + 31/2*nf^5*T^4*
      h^9*u*p^2*QL^2*QR^2*QRd*LR + 31/2*nf^5*T^4*h^9*u*p^2*QL^2*QLd*QR^2*LL +
      31/6*nf^5*T^4*h^9*u*p^2*QL^3*LLd*LR^2 + 39/2*nf^5*T^4*h^9*u*p^2*QL^3*LL*
      LR*LRd + 13/2*nf^5*T^4*h^9*u*p^2*QL^3*LL^2*LLd + 39/2*nf^5*T^4*h^9*u*p^2
      *QL^3*QR*QRd*LL + 31/2*nf^5*T^4*h^9*u*p^2*QL^3*QLd*QR*LR + 39/4*nf^5*T^4
      *h^9*u*p^2*QL^4*QRd*LR + 39/4*nf^5*T^4*h^9*u*p^2*QL^4*QLd*LL - 53/6*nf^5
      *T^4*h^9*u^2*p*LR^3*LRd^3 - 73/3*nf^5*T^4*h^9*u^2*p*LLd^2*LR^3*LRd - 53/
      2*nf^5*T^4*h^9*u^2*p*LL*LLd*LR^2*LRd^2 - 73/3*nf^5*T^4*h^9*u^2*p*LL*
      LLd^3*LR^2 - 73/3*nf^5*T^4*h^9*u^2*p*LL^2*LR*LRd^3 - 53/2*nf^5*T^4*h^9*
      u^2*p*LL^2*LLd^2*LR*LRd - 73/3*nf^5*T^4*h^9*u^2*p*LL^3*LLd*LRd^2 - 53/6*
      nf^5*T^4*h^9*u^2*p*LL^3*LLd^3 + 73/6*nf^5*T^4*h^9*u^2*p*QRd^3*LR*LRd^2
       + 53/6*nf^5*T^4*h^9*u^2*p*QRd^3*LLd^2*LR + 73/2*nf^5*T^4*h^9*u^2*p*
      QRd^3*LL*LLd*LRd - 53/2*nf^5*T^4*h^9*u^2*p*QR*QRd*LR^2*LRd^2 - 73/2*nf^5
      *T^4*h^9*u^2*p*QR*QRd*LLd^2*LR^2 - 73/2*nf^5*T^4*h^9*u^2*p*QR*QRd*LL^2*
      LRd^2 - 53/2*nf^5*T^4*h^9*u^2*p*QR*QRd*LL^2*LLd^2 + 73/4*nf^5*T^4*h^9*
      u^2*p*QR*QRd^4*LRd + 73/6*nf^5*T^4*h^9*u^2*p*QR^3*LR^2*LRd + 73/2*nf^5*
      T^4*h^9*u^2*p*QR^3*LL*LLd*LR + 53/6*nf^5*T^4*h^9*u^2*p*QR^3*LL^2*LRd +
      73/4*nf^5*T^4*h^9*u^2*p*QR^4*QRd*LR + 53/2*nf^5*T^4*h^9*u^2*p*QLd*QRd^2*
      LLd*LR*LRd - 73/2*nf^5*T^4*h^9*u^2*p*QLd*QR*LLd*LR^2*LRd - 53/2*nf^5*T^4
      *h^9*u^2*p*QLd*QR*LL*LR*LRd^2 - 73/2*nf^5*T^4*h^9*u^2*p*QLd*QR*LL*LLd^2*
      LR - 53/2*nf^5*T^4*h^9*u^2*p*QLd*QR*LL^2*LLd*LRd + 53/2*nf^5*T^4*h^9*u^2
      *p*QLd*QR*QRd^3*LLd + 73/4*nf^5*T^4*h^9*u^2*p*QLd*QR^4*LL + 53/2*nf^5*
      T^4*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 53/2*nf^5*T^4*h^9*u^2*p*QLd^2*QR*
      QRd^2*LRd + 73/2*nf^5*T^4*h^9*u^2*p*QLd^3*LLd*LR*LRd + 53/6*nf^5*T^4*h^9
      *u^2*p*QLd^3*LL*LRd^2 + 73/6*nf^5*T^4*h^9*u^2*p*QLd^3*LL*LLd^2 + 73/2*
      nf^5*T^4*h^9*u^2*p*QLd^3*QR*QRd*LLd + 73/4*nf^5*T^4*h^9*u^2*p*QLd^4*QR*
      LRd - 53/2*nf^5*T^4*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd - 73/2*nf^5*T^4*h^9*
      u^2*p*QL*QRd*LL*LR*LRd^2 - 53/2*nf^5*T^4*h^9*u^2*p*QL*QRd*LL*LLd^2*LR -
      73/2*nf^5*T^4*h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 73/4*nf^5*T^4*h^9*u^2*p*QL
      *QRd^4*LLd + 53/2*nf^5*T^4*h^9*u^2*p*QL*QR^2*LL*LR*LRd + 53/2*nf^5*T^4*
      h^9*u^2*p*QL*QR^3*QRd*LL - 53/2*nf^5*T^4*h^9*u^2*p*QL*QLd*LR^2*LRd^2 -
      73/2*nf^5*T^4*h^9*u^2*p*QL*QLd*LLd^2*LR^2 - 73/2*nf^5*T^4*h^9*u^2*p*QL*
      QLd*LL^2*LRd^2 - 53/2*nf^5*T^4*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 73/2*nf^5*
      T^4*h^9*u^2*p*QL*QLd*QRd^3*LRd + 73/2*nf^5*T^4*h^9*u^2*p*QL*QLd*QR^3*LR
       + 53/2*nf^5*T^4*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 53/2*nf^5*T^4*h^9*u^2*p*
      QL*QLd^3*QRd*LRd + 73/4*nf^5*T^4*h^9*u^2*p*QL*QLd^4*LLd + 53/2*nf^5*T^4*
      h^9*u^2*p*QL^2*QR*LL*LLd*LR + 53/2*nf^5*T^4*h^9*u^2*p*QL^2*QR^2*QRd*LR
       + 53/2*nf^5*T^4*h^9*u^2*p*QL^2*QLd*QR^2*LL + 53/6*nf^5*T^4*h^9*u^2*p*
      QL^3*LLd*LR^2 + 73/2*nf^5*T^4*h^9*u^2*p*QL^3*LL*LR*LRd + 73/6*nf^5*T^4*
      h^9*u^2*p*QL^3*LL^2*LLd + 73/2*nf^5*T^4*h^9*u^2*p*QL^3*QR*QRd*LL + 53/2*
      nf^5*T^4*h^9*u^2*p*QL^3*QLd*QR*LR + 73/4*nf^5*T^4*h^9*u^2*p*QL^4*QRd*LR
       + 73/4*nf^5*T^4*h^9*u^2*p*QL^4*QLd*LL - 3*nf^5*T^4*h^9*u^3*LR^3*LRd^3
       - 23/3*nf^5*T^4*h^9*u^3*LLd^2*LR^3*LRd - 9*nf^5*T^4*h^9*u^3*LL*LLd*LR^2
      *LRd^2 - 23/3*nf^5*T^4*h^9*u^3*LL*LLd^3*LR^2 - 23/3*nf^5*T^4*h^9*u^3*
      LL^2*LR*LRd^3 - 9*nf^5*T^4*h^9*u^3*LL^2*LLd^2*LR*LRd - 23/3*nf^5*T^4*h^9
      *u^3*LL^3*LLd*LRd^2 - 3*nf^5*T^4*h^9*u^3*LL^3*LLd^3 + 23/6*nf^5*T^4*h^9*
      u^3*QRd^3*LR*LRd^2 + 3*nf^5*T^4*h^9*u^3*QRd^3*LLd^2*LR + 23/2*nf^5*T^4*
      h^9*u^3*QRd^3*LL*LLd*LRd - 9*nf^5*T^4*h^9*u^3*QR*QRd*LR^2*LRd^2 - 23/2*
      nf^5*T^4*h^9*u^3*QR*QRd*LLd^2*LR^2 - 23/2*nf^5*T^4*h^9*u^3*QR*QRd*LL^2*
      LRd^2 - 9*nf^5*T^4*h^9*u^3*QR*QRd*LL^2*LLd^2 + 23/4*nf^5*T^4*h^9*u^3*QR*
      QRd^4*LRd + 23/6*nf^5*T^4*h^9*u^3*QR^3*LR^2*LRd + 23/2*nf^5*T^4*h^9*u^3*
      QR^3*LL*LLd*LR + 3*nf^5*T^4*h^9*u^3*QR^3*LL^2*LRd + 23/4*nf^5*T^4*h^9*
      u^3*QR^4*QRd*LR + 9*nf^5*T^4*h^9*u^3*QLd*QRd^2*LLd*LR*LRd - 23/2*nf^5*
      T^4*h^9*u^3*QLd*QR*LLd*LR^2*LRd - 9*nf^5*T^4*h^9*u^3*QLd*QR*LL*LR*LRd^2
       - 23/2*nf^5*T^4*h^9*u^3*QLd*QR*LL*LLd^2*LR - 9*nf^5*T^4*h^9*u^3*QLd*QR*
      LL^2*LLd*LRd + 9*nf^5*T^4*h^9*u^3*QLd*QR*QRd^3*LLd + 23/4*nf^5*T^4*h^9*
      u^3*QLd*QR^4*LL + 9*nf^5*T^4*h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 9*nf^5*T^4*
      h^9*u^3*QLd^2*QR*QRd^2*LRd + 23/2*nf^5*T^4*h^9*u^3*QLd^3*LLd*LR*LRd + 3*
      nf^5*T^4*h^9*u^3*QLd^3*LL*LRd^2 + 23/6*nf^5*T^4*h^9*u^3*QLd^3*LL*LLd^2
       + 23/2*nf^5*T^4*h^9*u^3*QLd^3*QR*QRd*LLd + 23/4*nf^5*T^4*h^9*u^3*QLd^4*
      QR*LRd - 9*nf^5*T^4*h^9*u^3*QL*QRd*LLd*LR^2*LRd - 23/2*nf^5*T^4*h^9*u^3*
      QL*QRd*LL*LR*LRd^2 - 9*nf^5*T^4*h^9*u^3*QL*QRd*LL*LLd^2*LR - 23/2*nf^5*
      T^4*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 23/4*nf^5*T^4*h^9*u^3*QL*QRd^4*LLd + 9
      *nf^5*T^4*h^9*u^3*QL*QR^2*LL*LR*LRd + 9*nf^5*T^4*h^9*u^3*QL*QR^3*QRd*LL
       - 9*nf^5*T^4*h^9*u^3*QL*QLd*LR^2*LRd^2 - 23/2*nf^5*T^4*h^9*u^3*QL*QLd*
      LLd^2*LR^2 - 23/2*nf^5*T^4*h^9*u^3*QL*QLd*LL^2*LRd^2 - 9*nf^5*T^4*h^9*
      u^3*QL*QLd*LL^2*LLd^2 + 23/2*nf^5*T^4*h^9*u^3*QL*QLd*QRd^3*LRd + 23/2*
      nf^5*T^4*h^9*u^3*QL*QLd*QR^3*LR + 9*nf^5*T^4*h^9*u^3*QL*QLd^2*QRd^2*LLd
       + 9*nf^5*T^4*h^9*u^3*QL*QLd^3*QRd*LRd + 23/4*nf^5*T^4*h^9*u^3*QL*QLd^4*
      LLd + 9*nf^5*T^4*h^9*u^3*QL^2*QR*LL*LLd*LR + 9*nf^5*T^4*h^9*u^3*QL^2*
      QR^2*QRd*LR + 9*nf^5*T^4*h^9*u^3*QL^2*QLd*QR^2*LL + 3*nf^5*T^4*h^9*u^3*
      QL^3*LLd*LR^2 + 23/2*nf^5*T^4*h^9*u^3*QL^3*LL*LR*LRd + 23/6*nf^5*T^4*h^9
      *u^3*QL^3*LL^2*LLd + 23/2*nf^5*T^4*h^9*u^3*QL^3*QR*QRd*LL + 9*nf^5*T^4*
      h^9*u^3*QL^3*QLd*QR*LR + 23/4*nf^5*T^4*h^9*u^3*QL^4*QRd*LR + 23/4*nf^5*
      T^4*h^9*u^3*QL^4*QLd*LL + 1/6*nf^5*T^5*h^9*u*LLd*LR^4*LRd^3 - 1/6*nf^5*
      T^5*h^9*u*LLd^3*LR^4*LRd + 1/6*nf^5*T^5*h^9*u*LL*LR^3*LRd^4 - 1/6*nf^5*
      T^5*h^9*u*LL*LLd^2*LR^3*LRd^2 - 1/6*nf^5*T^5*h^9*u*LL*LLd^4*LR^3 - 1/6*
      nf^5*T^5*h^9*u*LL^2*LLd*LR^2*LRd^3 - 1/6*nf^5*T^5*h^9*u*LL^2*LLd^3*LR^2*
      LRd - 1/6*nf^5*T^5*h^9*u*LL^3*LR*LRd^4 - 1/6*nf^5*T^5*h^9*u*LL^3*LLd^2*
      LR*LRd^2 + 1/6*nf^5*T^5*h^9*u*LL^3*LLd^4*LR - 1/6*nf^5*T^5*h^9*u*LL^4*
      LLd*LRd^3 + 1/6*nf^5*T^5*h^9*u*LL^4*LLd^3*LRd - 1/6*nf^5*T^5*h^9*u*QRd^3
      *LLd*LR^2*LRd^2 + 1/18*nf^5*T^5*h^9*u*QRd^3*LLd^3*LR^2 - 1/6*nf^5*T^5*
      h^9*u*QRd^3*LL^2*LLd*LRd^2 - 1/9*nf^5*T^5*h^9*u*QRd^3*LL^2*LLd^3 + 5/12*
      nf^5*T^5*h^9*u*QRd^6*LLd*LRd - 1/3*nf^5*T^5*h^9*u*QR*QRd*LLd^3*LR^3 - 1/
      3*nf^5*T^5*h^9*u*QR*QRd*LL^3*LRd^3 + 1/2*nf^5*T^5*h^9*u*QR*QRd^4*LLd*LR*
      LRd + 1/4*nf^5*T^5*h^9*u*QR*QRd^4*LL*LRd^2 + 1/4*nf^5*T^5*h^9*u*QR*QRd^4
      *LL*LLd^2 + 5/12*nf^5*T^5*h^9*u*QR^2*QRd^5*LLd - 1/6*nf^5*T^5*h^9*u*QR^3
      *LL*LR^2*LRd^2 - 1/6*nf^5*T^5*h^9*u*QR^3*LL*LLd^2*LR^2 + 1/18*nf^5*T^5*
      h^9*u*QR^3*LL^3*LRd^2 - 1/9*nf^5*T^5*h^9*u*QR^3*LL^3*LLd^2 + 1/4*nf^5*
      T^5*h^9*u*QR^4*QRd*LLd*LR^2 + 1/2*nf^5*T^5*h^9*u*QR^4*QRd*LL*LR*LRd + 1/
      4*nf^5*T^5*h^9*u*QR^4*QRd*LL^2*LLd + 5/12*nf^5*T^5*h^9*u*QR^5*QRd^2*LL
       + 5/12*nf^5*T^5*h^9*u*QR^6*LL*LR + 1/6*nf^5*T^5*h^9*u*QLd*QRd^2*LR^2*
      LRd^3 + 5/12*nf^5*T^5*h^9*u*QLd*QRd^5*LRd^2 + 5/12*nf^5*T^5*h^9*u*QLd*
      QRd^5*LLd^2 + 1/6*nf^5*T^5*h^9*u*QLd*QR*LR^3*LRd^3 - 1/6*nf^5*T^5*h^9*u*
      QLd*QR*LLd^2*LR^3*LRd - 1/6*nf^5*T^5*h^9*u*QLd*QR*LL*LLd^3*LR^2 - 1/3*
      nf^5*T^5*h^9*u*QLd*QR*LL^2*LR*LRd^3 - 1/3*nf^5*T^5*h^9*u*QLd*QR*LL^3*LLd
      *LRd^2 + 1/6*nf^5*T^5*h^9*u*QLd*QR*LL^3*LLd^3 + 1/4*nf^5*T^5*h^9*u*QLd*
      QR^2*QRd^4*LRd + 1/4*nf^5*T^5*h^9*u*QLd*QR^4*LR^2*LRd + 1/2*nf^5*T^5*h^9
      *u*QLd*QR^4*LL*LLd*LR + 1/4*nf^5*T^5*h^9*u*QLd*QR^4*LL^2*LRd + 1/6*nf^5*
      T^5*h^9*u*QLd*QR^4*QRd^3 + 2/3*nf^5*T^5*h^9*u*QLd*QR^5*QRd*LR + 1/6*nf^5
      *T^5*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 1/4*nf^5*T^5*h^9*u*QLd^2*QRd^4*LLd*LRd
       + 1/4*nf^5*T^5*h^9*u*QLd^2*QR^5*LL - 1/9*nf^5*T^5*h^9*u*QLd^3*LR^2*
      LRd^3 - 1/6*nf^5*T^5*h^9*u*QLd^3*LLd^2*LR^2*LRd + 1/18*nf^5*T^5*h^9*u*
      QLd^3*LL^2*LRd^3 - 1/6*nf^5*T^5*h^9*u*QLd^3*LL^2*LLd^2*LRd - 1/18*nf^5*
      T^5*h^9*u*QLd^3*QRd^3*LRd^2 - 1/18*nf^5*T^5*h^9*u*QLd^3*QRd^3*LLd^2 - 1/
      6*nf^5*T^5*h^9*u*QLd^3*QR^2*QRd^2*LRd - 1/6*nf^5*T^5*h^9*u*QLd^3*QR^4*
      QRd + 1/4*nf^5*T^5*h^9*u*QLd^4*QRd^2*LLd*LRd + 1/2*nf^5*T^5*h^9*u*QLd^4*
      QR*LLd*LR*LRd + 1/4*nf^5*T^5*h^9*u*QLd^4*QR*LL*LRd^2 + 1/4*nf^5*T^5*h^9*
      u*QLd^4*QR*LL*LLd^2 + 1/12*nf^5*T^5*h^9*u*QLd^4*QR^2*QRd*LLd + 5/12*nf^5
      *T^5*h^9*u*QLd^5*QRd*LRd^2 + 5/12*nf^5*T^5*h^9*u*QLd^5*QRd*LLd^2 + 1/4*
      nf^5*T^5*h^9*u*QLd^5*QR^2*LRd + 5/12*nf^5*T^5*h^9*u*QLd^6*LLd*LRd + 1/6*
      nf^5*T^5*h^9*u*QL*QRd*LR^3*LRd^3 - 1/3*nf^5*T^5*h^9*u*QL*QRd*LLd^2*LR^3*
      LRd - 1/3*nf^5*T^5*h^9*u*QL*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T^5*h^9*u*QL*
      QRd*LL^2*LR*LRd^3 - 1/6*nf^5*T^5*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 1/6*nf^5*
      T^5*h^9*u*QL*QRd*LL^3*LLd^3 + 1/4*nf^5*T^5*h^9*u*QL*QRd^4*LR*LRd^2 + 1/4
      *nf^5*T^5*h^9*u*QL*QRd^4*LLd^2*LR + 1/2*nf^5*T^5*h^9*u*QL*QRd^4*LL*LLd*
      LRd + 2/3*nf^5*T^5*h^9*u*QL*QR*QRd^5*LRd + 1/6*nf^5*T^5*h^9*u*QL*QR^2*
      LR^3*LRd^2 + 1/6*nf^5*T^5*h^9*u*QL*QR^3*QRd^4 + 1/4*nf^5*T^5*h^9*u*QL*
      QR^4*QRd^2*LR + 5/12*nf^5*T^5*h^9*u*QL*QR^5*LR^2 + 5/12*nf^5*T^5*h^9*u*
      QL*QR^5*LL^2 - 1/3*nf^5*T^5*h^9*u*QL*QLd*LLd^3*LR^3 - 1/3*nf^5*T^5*h^9*u
      *QL*QLd*LL^3*LRd^3 + 1/2*nf^5*T^5*h^9*u*QL*QLd*QR*QRd^4*LLd + 1/2*nf^5*
      T^5*h^9*u*QL*QLd*QR^4*QRd*LL - 1/6*nf^5*T^5*h^9*u*QL*QLd^2*QR^3*QRd^2 +
      1/12*nf^5*T^5*h^9*u*QL*QLd^2*QR^4*LR + 1/4*nf^5*T^5*h^9*u*QL*QLd^4*LR*
      LRd^2 + 1/4*nf^5*T^5*h^9*u*QL*QLd^4*LLd^2*LR + 1/2*nf^5*T^5*h^9*u*QL*
      QLd^4*LL*LLd*LRd + 1/2*nf^5*T^5*h^9*u*QL*QLd^4*QR*QRd*LRd - 1/6*nf^5*T^5
      *h^9*u*QL*QLd^4*QR^3 + 2/3*nf^5*T^5*h^9*u*QL*QLd^5*QR*LLd + 1/4*nf^5*T^5
      *h^9*u*QL^2*QRd^5*LLd + 1/6*nf^5*T^5*h^9*u*QL^2*QR*LL^3*LLd^2 + 1/4*nf^5
      *T^5*h^9*u*QL^2*QR^4*LL*LR + 1/12*nf^5*T^5*h^9*u*QL^2*QLd*QRd^4*LRd - 1/
      6*nf^5*T^5*h^9*u*QL^2*QLd*QR^2*QRd^3 - 1/6*nf^5*T^5*h^9*u*QL^2*QLd^2*
      QRd^3*LLd - 1/6*nf^5*T^5*h^9*u*QL^2*QLd^2*QR^3*LL - 1/6*nf^5*T^5*h^9*u*
      QL^2*QLd^3*QR^2*QRd + 1/4*nf^5*T^5*h^9*u*QL^2*QLd^4*QRd*LLd + 5/12*nf^5*
      T^5*h^9*u*QL^2*QLd^5*LRd - 1/9*nf^5*T^5*h^9*u*QL^3*LR^3*LRd^2 + 1/18*
      nf^5*T^5*h^9*u*QL^3*LLd^2*LR^3 - 1/6*nf^5*T^5*h^9*u*QL^3*LL^2*LR*LRd^2
       - 1/6*nf^5*T^5*h^9*u*QL^3*LL^2*LLd^2*LR - 1/6*nf^5*T^5*h^9*u*QL^3*QR*
      QRd^4 - 1/6*nf^5*T^5*h^9*u*QL^3*QR^2*QRd^2*LR - 1/18*nf^5*T^5*h^9*u*QL^3
      *QR^3*LR^2 - 1/18*nf^5*T^5*h^9*u*QL^3*QR^3*LL^2 - 1/6*nf^5*T^5*h^9*u*
      QL^3*QLd^2*QR*QRd^2 + 1/6*nf^5*T^5*h^9*u*QL^3*QLd^4*QR + 1/4*nf^5*T^5*
      h^9*u*QL^4*QRd*LLd*LR^2 + 1/2*nf^5*T^5*h^9*u*QL^4*QRd*LL*LR*LRd + 1/4*
      nf^5*T^5*h^9*u*QL^4*QRd*LL^2*LLd + 1/12*nf^5*T^5*h^9*u*QL^4*QR*QRd^2*LL
       + 1/4*nf^5*T^5*h^9*u*QL^4*QR^2*LL*LR + 1/4*nf^5*T^5*h^9*u*QL^4*QLd*LR^2
      *LRd + 1/2*nf^5*T^5*h^9*u*QL^4*QLd*LL*LLd*LR + 1/4*nf^5*T^5*h^9*u*QL^4*
      QLd*LL^2*LRd - 1/6*nf^5*T^5*h^9*u*QL^4*QLd*QRd^3 + 1/2*nf^5*T^5*h^9*u*
      QL^4*QLd*QR*QRd*LR + 1/4*nf^5*T^5*h^9*u*QL^4*QLd^2*QR*LL + 1/6*nf^5*T^5*
      h^9*u*QL^4*QLd^3*QRd + 1/4*nf^5*T^5*h^9*u*QL^5*QRd^2*LR + 5/12*nf^5*T^5*
      h^9*u*QL^5*QR*LR^2 + 5/12*nf^5*T^5*h^9*u*QL^5*QR*LL^2 + 2/3*nf^5*T^5*h^9
      *u*QL^5*QLd*QRd*LL + 5/12*nf^5*T^5*h^9*u*QL^5*QLd^2*LR + 5/12*nf^5*T^5*
      h^9*u*QL^6*LL*LR - 1/3*nf^5*T^5*h^9*u*W*LR^3*LRd^3 - 4/3*nf^5*T^5*h^9*u*
      W*LLd^2*LR^3*LRd - nf^5*T^5*h^9*u*W*LL*LLd*LR^2*LRd^2 - 4/3*nf^5*T^5*h^9
      *u*W*LL*LLd^3*LR^2 - 4/3*nf^5*T^5*h^9*u*W*LL^2*LR*LRd^3 - nf^5*T^5*h^9*u
      *W*LL^2*LLd^2*LR*LRd - 4/3*nf^5*T^5*h^9*u*W*LL^3*LLd*LRd^2 - 1/3*nf^5*
      T^5*h^9*u*W*LL^3*LLd^3 + 2/3*nf^5*T^5*h^9*u*W*QRd^3*LR*LRd^2 + 1/3*nf^5*
      T^5*h^9*u*W*QRd^3*LLd^2*LR + 2*nf^5*T^5*h^9*u*W*QRd^3*LL*LLd*LRd - nf^5*
      T^5*h^9*u*W*QR*QRd*LR^2*LRd^2 - 2*nf^5*T^5*h^9*u*W*QR*QRd*LLd^2*LR^2 - 2
      *nf^5*T^5*h^9*u*W*QR*QRd*LL^2*LRd^2 - nf^5*T^5*h^9*u*W*QR*QRd*LL^2*LLd^2
       + nf^5*T^5*h^9*u*W*QR*QRd^4*LRd + 2/3*nf^5*T^5*h^9*u*W*QR^3*LR^2*LRd +
      2*nf^5*T^5*h^9*u*W*QR^3*LL*LLd*LR + 1/3*nf^5*T^5*h^9*u*W*QR^3*LL^2*LRd
       + nf^5*T^5*h^9*u*W*QR^4*QRd*LR + nf^5*T^5*h^9*u*W*QLd*QRd^2*LLd*LR*LRd
       - 2*nf^5*T^5*h^9*u*W*QLd*QR*LLd*LR^2*LRd - nf^5*T^5*h^9*u*W*QLd*QR*LL*
      LR*LRd^2 - 2*nf^5*T^5*h^9*u*W*QLd*QR*LL*LLd^2*LR - nf^5*T^5*h^9*u*W*QLd*
      QR*LL^2*LLd*LRd + nf^5*T^5*h^9*u*W*QLd*QR*QRd^3*LLd + nf^5*T^5*h^9*u*W*
      QLd*QR^4*LL + nf^5*T^5*h^9*u*W*QLd^2*QRd*LL*LLd*LRd + nf^5*T^5*h^9*u*W*
      QLd^2*QR*QRd^2*LRd + 2*nf^5*T^5*h^9*u*W*QLd^3*LLd*LR*LRd + 1/3*nf^5*T^5*
      h^9*u*W*QLd^3*LL*LRd^2 + 2/3*nf^5*T^5*h^9*u*W*QLd^3*LL*LLd^2 + 2*nf^5*
      T^5*h^9*u*W*QLd^3*QR*QRd*LLd + nf^5*T^5*h^9*u*W*QLd^4*QR*LRd - nf^5*T^5*
      h^9*u*W*QL*QRd*LLd*LR^2*LRd - 2*nf^5*T^5*h^9*u*W*QL*QRd*LL*LR*LRd^2 -
      nf^5*T^5*h^9*u*W*QL*QRd*LL*LLd^2*LR - 2*nf^5*T^5*h^9*u*W*QL*QRd*LL^2*LLd
      *LRd + nf^5*T^5*h^9*u*W*QL*QRd^4*LLd + nf^5*T^5*h^9*u*W*QL*QR^2*LL*LR*
      LRd + nf^5*T^5*h^9*u*W*QL*QR^3*QRd*LL - nf^5*T^5*h^9*u*W*QL*QLd*LR^2*
      LRd^2 - 2*nf^5*T^5*h^9*u*W*QL*QLd*LLd^2*LR^2 - 2*nf^5*T^5*h^9*u*W*QL*QLd
      *LL^2*LRd^2 - nf^5*T^5*h^9*u*W*QL*QLd*LL^2*LLd^2 + 2*nf^5*T^5*h^9*u*W*QL
      *QLd*QRd^3*LRd + 2*nf^5*T^5*h^9*u*W*QL*QLd*QR^3*LR + nf^5*T^5*h^9*u*W*QL
      *QLd^2*QRd^2*LLd + nf^5*T^5*h^9*u*W*QL*QLd^3*QRd*LRd + nf^5*T^5*h^9*u*W*
      QL*QLd^4*LLd + nf^5*T^5*h^9*u*W*QL^2*QR*LL*LLd*LR + nf^5*T^5*h^9*u*W*
      QL^2*QR^2*QRd*LR + nf^5*T^5*h^9*u*W*QL^2*QLd*QR^2*LL + 1/3*nf^5*T^5*h^9*
      u*W*QL^3*LLd*LR^2 + 2*nf^5*T^5*h^9*u*W*QL^3*LL*LR*LRd + 2/3*nf^5*T^5*h^9
      *u*W*QL^3*LL^2*LLd + 2*nf^5*T^5*h^9*u*W*QL^3*QR*QRd*LL + nf^5*T^5*h^9*u*
      W*QL^3*QLd*QR*LR + nf^5*T^5*h^9*u*W*QL^4*QRd*LR + nf^5*T^5*h^9*u*W*QL^4*
      QLd*LL - 11/6*nf^5*T^5*h^9*u^2*p*LR^3*LRd^3 - 5*nf^5*T^5*h^9*u^2*p*LLd^2
      *LR^3*LRd - 11/2*nf^5*T^5*h^9*u^2*p*LL*LLd*LR^2*LRd^2 - 5*nf^5*T^5*h^9*
      u^2*p*LL*LLd^3*LR^2 - 5*nf^5*T^5*h^9*u^2*p*LL^2*LR*LRd^3 - 11/2*nf^5*T^5
      *h^9*u^2*p*LL^2*LLd^2*LR*LRd - 5*nf^5*T^5*h^9*u^2*p*LL^3*LLd*LRd^2 - 11/
      6*nf^5*T^5*h^9*u^2*p*LL^3*LLd^3 + 5/2*nf^5*T^5*h^9*u^2*p*QRd^3*LR*LRd^2
       + 11/6*nf^5*T^5*h^9*u^2*p*QRd^3*LLd^2*LR + 15/2*nf^5*T^5*h^9*u^2*p*
      QRd^3*LL*LLd*LRd - 11/2*nf^5*T^5*h^9*u^2*p*QR*QRd*LR^2*LRd^2 - 15/2*nf^5
      *T^5*h^9*u^2*p*QR*QRd*LLd^2*LR^2 - 15/2*nf^5*T^5*h^9*u^2*p*QR*QRd*LL^2*
      LRd^2 - 11/2*nf^5*T^5*h^9*u^2*p*QR*QRd*LL^2*LLd^2 + 15/4*nf^5*T^5*h^9*
      u^2*p*QR*QRd^4*LRd + 5/2*nf^5*T^5*h^9*u^2*p*QR^3*LR^2*LRd + 15/2*nf^5*
      T^5*h^9*u^2*p*QR^3*LL*LLd*LR + 11/6*nf^5*T^5*h^9*u^2*p*QR^3*LL^2*LRd +
      15/4*nf^5*T^5*h^9*u^2*p*QR^4*QRd*LR + 11/2*nf^5*T^5*h^9*u^2*p*QLd*QRd^2*
      LLd*LR*LRd - 15/2*nf^5*T^5*h^9*u^2*p*QLd*QR*LLd*LR^2*LRd - 11/2*nf^5*T^5
      *h^9*u^2*p*QLd*QR*LL*LR*LRd^2 - 15/2*nf^5*T^5*h^9*u^2*p*QLd*QR*LL*LLd^2*
      LR - 11/2*nf^5*T^5*h^9*u^2*p*QLd*QR*LL^2*LLd*LRd + 11/2*nf^5*T^5*h^9*u^2
      *p*QLd*QR*QRd^3*LLd + 15/4*nf^5*T^5*h^9*u^2*p*QLd*QR^4*LL + 11/2*nf^5*
      T^5*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 11/2*nf^5*T^5*h^9*u^2*p*QLd^2*QR*
      QRd^2*LRd + 15/2*nf^5*T^5*h^9*u^2*p*QLd^3*LLd*LR*LRd + 11/6*nf^5*T^5*h^9
      *u^2*p*QLd^3*LL*LRd^2 + 5/2*nf^5*T^5*h^9*u^2*p*QLd^3*LL*LLd^2 + 15/2*
      nf^5*T^5*h^9*u^2*p*QLd^3*QR*QRd*LLd + 15/4*nf^5*T^5*h^9*u^2*p*QLd^4*QR*
      LRd - 11/2*nf^5*T^5*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd - 15/2*nf^5*T^5*h^9*
      u^2*p*QL*QRd*LL*LR*LRd^2 - 11/2*nf^5*T^5*h^9*u^2*p*QL*QRd*LL*LLd^2*LR -
      15/2*nf^5*T^5*h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 15/4*nf^5*T^5*h^9*u^2*p*QL
      *QRd^4*LLd + 11/2*nf^5*T^5*h^9*u^2*p*QL*QR^2*LL*LR*LRd + 11/2*nf^5*T^5*
      h^9*u^2*p*QL*QR^3*QRd*LL - 11/2*nf^5*T^5*h^9*u^2*p*QL*QLd*LR^2*LRd^2 -
      15/2*nf^5*T^5*h^9*u^2*p*QL*QLd*LLd^2*LR^2 - 15/2*nf^5*T^5*h^9*u^2*p*QL*
      QLd*LL^2*LRd^2 - 11/2*nf^5*T^5*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 15/2*nf^5*
      T^5*h^9*u^2*p*QL*QLd*QRd^3*LRd + 15/2*nf^5*T^5*h^9*u^2*p*QL*QLd*QR^3*LR
       + 11/2*nf^5*T^5*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 11/2*nf^5*T^5*h^9*u^2*p*
      QL*QLd^3*QRd*LRd + 15/4*nf^5*T^5*h^9*u^2*p*QL*QLd^4*LLd + 11/2*nf^5*T^5*
      h^9*u^2*p*QL^2*QR*LL*LLd*LR + 11/2*nf^5*T^5*h^9*u^2*p*QL^2*QR^2*QRd*LR
       + 11/2*nf^5*T^5*h^9*u^2*p*QL^2*QLd*QR^2*LL + 11/6*nf^5*T^5*h^9*u^2*p*
      QL^3*LLd*LR^2 + 15/2*nf^5*T^5*h^9*u^2*p*QL^3*LL*LR*LRd + 5/2*nf^5*T^5*
      h^9*u^2*p*QL^3*LL^2*LLd + 15/2*nf^5*T^5*h^9*u^2*p*QL^3*QR*QRd*LL + 11/2*
      nf^5*T^5*h^9*u^2*p*QL^3*QLd*QR*LR + 15/4*nf^5*T^5*h^9*u^2*p*QL^4*QRd*LR
       + 15/4*nf^5*T^5*h^9*u^2*p*QL^4*QLd*LL - nf^5*T^5*h^9*u^3*LR^3*LRd^3 - 7/
      3*nf^5*T^5*h^9*u^3*LLd^2*LR^3*LRd - 3*nf^5*T^5*h^9*u^3*LL*LLd*LR^2*LRd^2
       - 7/3*nf^5*T^5*h^9*u^3*LL*LLd^3*LR^2 - 7/3*nf^5*T^5*h^9*u^3*LL^2*LR*
      LRd^3 - 3*nf^5*T^5*h^9*u^3*LL^2*LLd^2*LR*LRd - 7/3*nf^5*T^5*h^9*u^3*LL^3
      *LLd*LRd^2 - nf^5*T^5*h^9*u^3*LL^3*LLd^3 + 7/6*nf^5*T^5*h^9*u^3*QRd^3*LR
      *LRd^2 + nf^5*T^5*h^9*u^3*QRd^3*LLd^2*LR + 7/2*nf^5*T^5*h^9*u^3*QRd^3*LL
      *LLd*LRd - 3*nf^5*T^5*h^9*u^3*QR*QRd*LR^2*LRd^2 - 7/2*nf^5*T^5*h^9*u^3*
      QR*QRd*LLd^2*LR^2 - 7/2*nf^5*T^5*h^9*u^3*QR*QRd*LL^2*LRd^2 - 3*nf^5*T^5*
      h^9*u^3*QR*QRd*LL^2*LLd^2 + 7/4*nf^5*T^5*h^9*u^3*QR*QRd^4*LRd + 7/6*nf^5
      *T^5*h^9*u^3*QR^3*LR^2*LRd + 7/2*nf^5*T^5*h^9*u^3*QR^3*LL*LLd*LR + nf^5*
      T^5*h^9*u^3*QR^3*LL^2*LRd + 7/4*nf^5*T^5*h^9*u^3*QR^4*QRd*LR + 3*nf^5*
      T^5*h^9*u^3*QLd*QRd^2*LLd*LR*LRd - 7/2*nf^5*T^5*h^9*u^3*QLd*QR*LLd*LR^2*
      LRd - 3*nf^5*T^5*h^9*u^3*QLd*QR*LL*LR*LRd^2 - 7/2*nf^5*T^5*h^9*u^3*QLd*
      QR*LL*LLd^2*LR - 3*nf^5*T^5*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 3*nf^5*T^5*h^9
      *u^3*QLd*QR*QRd^3*LLd + 7/4*nf^5*T^5*h^9*u^3*QLd*QR^4*LL + 3*nf^5*T^5*
      h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 3*nf^5*T^5*h^9*u^3*QLd^2*QR*QRd^2*LRd + 7/
      2*nf^5*T^5*h^9*u^3*QLd^3*LLd*LR*LRd + nf^5*T^5*h^9*u^3*QLd^3*LL*LRd^2 +
      7/6*nf^5*T^5*h^9*u^3*QLd^3*LL*LLd^2 + 7/2*nf^5*T^5*h^9*u^3*QLd^3*QR*QRd*
      LLd + 7/4*nf^5*T^5*h^9*u^3*QLd^4*QR*LRd - 3*nf^5*T^5*h^9*u^3*QL*QRd*LLd*
      LR^2*LRd - 7/2*nf^5*T^5*h^9*u^3*QL*QRd*LL*LR*LRd^2 - 3*nf^5*T^5*h^9*u^3*
      QL*QRd*LL*LLd^2*LR - 7/2*nf^5*T^5*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 7/4*nf^5
      *T^5*h^9*u^3*QL*QRd^4*LLd + 3*nf^5*T^5*h^9*u^3*QL*QR^2*LL*LR*LRd + 3*
      nf^5*T^5*h^9*u^3*QL*QR^3*QRd*LL - 3*nf^5*T^5*h^9*u^3*QL*QLd*LR^2*LRd^2
       - 7/2*nf^5*T^5*h^9*u^3*QL*QLd*LLd^2*LR^2 - 7/2*nf^5*T^5*h^9*u^3*QL*QLd*
      LL^2*LRd^2 - 3*nf^5*T^5*h^9*u^3*QL*QLd*LL^2*LLd^2 + 7/2*nf^5*T^5*h^9*u^3
      *QL*QLd*QRd^3*LRd + 7/2*nf^5*T^5*h^9*u^3*QL*QLd*QR^3*LR + 3*nf^5*T^5*h^9
      *u^3*QL*QLd^2*QRd^2*LLd + 3*nf^5*T^5*h^9*u^3*QL*QLd^3*QRd*LRd + 7/4*nf^5
      *T^5*h^9*u^3*QL*QLd^4*LLd + 3*nf^5*T^5*h^9*u^3*QL^2*QR*LL*LLd*LR + 3*
      nf^5*T^5*h^9*u^3*QL^2*QR^2*QRd*LR + 3*nf^5*T^5*h^9*u^3*QL^2*QLd*QR^2*LL
       + nf^5*T^5*h^9*u^3*QL^3*LLd*LR^2 + 7/2*nf^5*T^5*h^9*u^3*QL^3*LL*LR*LRd
       + 7/6*nf^5*T^5*h^9*u^3*QL^3*LL^2*LLd + 7/2*nf^5*T^5*h^9*u^3*QL^3*QR*QRd
      *LL + 3*nf^5*T^5*h^9*u^3*QL^3*QLd*QR*LR + 7/4*nf^5*T^5*h^9*u^3*QL^4*QRd*
      LR + 7/4*nf^5*T^5*h^9*u^3*QL^4*QLd*LL - 1/6*nf^5*T^6*h^9*u^3*LR^3*LRd^3
       - 1/3*nf^5*T^6*h^9*u^3*LLd^2*LR^3*LRd - 1/2*nf^5*T^6*h^9*u^3*LL*LLd*
      LR^2*LRd^2 - 1/3*nf^5*T^6*h^9*u^3*LL*LLd^3*LR^2 - 1/3*nf^5*T^6*h^9*u^3*
      LL^2*LR*LRd^3 - 1/2*nf^5*T^6*h^9*u^3*LL^2*LLd^2*LR*LRd - 1/3*nf^5*T^6*
      h^9*u^3*LL^3*LLd*LRd^2 - 1/6*nf^5*T^6*h^9*u^3*LL^3*LLd^3 + 1/6*nf^5*T^6*
      h^9*u^3*QRd^3*LR*LRd^2 + 1/6*nf^5*T^6*h^9*u^3*QRd^3*LLd^2*LR + 1/2*nf^5*
      T^6*h^9*u^3*QRd^3*LL*LLd*LRd - 1/2*nf^5*T^6*h^9*u^3*QR*QRd*LR^2*LRd^2 -
      1/2*nf^5*T^6*h^9*u^3*QR*QRd*LLd^2*LR^2 - 1/2*nf^5*T^6*h^9*u^3*QR*QRd*
      LL^2*LRd^2 - 1/2*nf^5*T^6*h^9*u^3*QR*QRd*LL^2*LLd^2 + 1/4*nf^5*T^6*h^9*
      u^3*QR*QRd^4*LRd + 1/6*nf^5*T^6*h^9*u^3*QR^3*LR^2*LRd + 1/2*nf^5*T^6*h^9
      *u^3*QR^3*LL*LLd*LR + 1/6*nf^5*T^6*h^9*u^3*QR^3*LL^2*LRd + 1/4*nf^5*T^6*
      h^9*u^3*QR^4*QRd*LR + 1/2*nf^5*T^6*h^9*u^3*QLd*QRd^2*LLd*LR*LRd - 1/2*
      nf^5*T^6*h^9*u^3*QLd*QR*LLd*LR^2*LRd - 1/2*nf^5*T^6*h^9*u^3*QLd*QR*LL*LR
      *LRd^2 - 1/2*nf^5*T^6*h^9*u^3*QLd*QR*LL*LLd^2*LR - 1/2*nf^5*T^6*h^9*u^3*
      QLd*QR*LL^2*LLd*LRd + 1/2*nf^5*T^6*h^9*u^3*QLd*QR*QRd^3*LLd + 1/4*nf^5*
      T^6*h^9*u^3*QLd*QR^4*LL + 1/2*nf^5*T^6*h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 1/
      2*nf^5*T^6*h^9*u^3*QLd^2*QR*QRd^2*LRd + 1/2*nf^5*T^6*h^9*u^3*QLd^3*LLd*
      LR*LRd + 1/6*nf^5*T^6*h^9*u^3*QLd^3*LL*LRd^2 + 1/6*nf^5*T^6*h^9*u^3*
      QLd^3*LL*LLd^2 + 1/2*nf^5*T^6*h^9*u^3*QLd^3*QR*QRd*LLd + 1/4*nf^5*T^6*
      h^9*u^3*QLd^4*QR*LRd - 1/2*nf^5*T^6*h^9*u^3*QL*QRd*LLd*LR^2*LRd - 1/2*
      nf^5*T^6*h^9*u^3*QL*QRd*LL*LR*LRd^2 - 1/2*nf^5*T^6*h^9*u^3*QL*QRd*LL*
      LLd^2*LR - 1/2*nf^5*T^6*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 1/4*nf^5*T^6*h^9*
      u^3*QL*QRd^4*LLd + 1/2*nf^5*T^6*h^9*u^3*QL*QR^2*LL*LR*LRd + 1/2*nf^5*T^6
      *h^9*u^3*QL*QR^3*QRd*LL - 1/2*nf^5*T^6*h^9*u^3*QL*QLd*LR^2*LRd^2 - 1/2*
      nf^5*T^6*h^9*u^3*QL*QLd*LLd^2*LR^2 - 1/2*nf^5*T^6*h^9*u^3*QL*QLd*LL^2*
      LRd^2 - 1/2*nf^5*T^6*h^9*u^3*QL*QLd*LL^2*LLd^2 + 1/2*nf^5*T^6*h^9*u^3*QL
      *QLd*QRd^3*LRd + 1/2*nf^5*T^6*h^9*u^3*QL*QLd*QR^3*LR + 1/2*nf^5*T^6*h^9*
      u^3*QL*QLd^2*QRd^2*LLd + 1/2*nf^5*T^6*h^9*u^3*QL*QLd^3*QRd*LRd + 1/4*
      nf^5*T^6*h^9*u^3*QL*QLd^4*LLd + 1/2*nf^5*T^6*h^9*u^3*QL^2*QR*LL*LLd*LR
       + 1/2*nf^5*T^6*h^9*u^3*QL^2*QR^2*QRd*LR + 1/2*nf^5*T^6*h^9*u^3*QL^2*QLd
      *QR^2*LL + 1/6*nf^5*T^6*h^9*u^3*QL^3*LLd*LR^2 + 1/2*nf^5*T^6*h^9*u^3*
      QL^3*LL*LR*LRd + 1/6*nf^5*T^6*h^9*u^3*QL^3*LL^2*LLd + 1/2*nf^5*T^6*h^9*
      u^3*QL^3*QR*QRd*LL + 1/2*nf^5*T^6*h^9*u^3*QL^3*QLd*QR*LR + 1/4*nf^5*T^6*
      h^9*u^3*QL^4*QRd*LR + 1/4*nf^5*T^6*h^9*u^3*QL^4*QLd*LL + 2/3*nf^6*h^9*p*
      LLd*LR^4*LRd^3 + 7/8*nf^6*h^9*p*LLd^3*LR^4*LRd + 2/3*nf^6*h^9*p*LL*LR^3*
      LRd^4 + 5/6*nf^6*h^9*p*LL*LLd^2*LR^3*LRd^2 + 7/8*nf^6*h^9*p*LL*LLd^4*
      LR^3 + 5/6*nf^6*h^9*p*LL^2*LLd*LR^2*LRd^3 + 5/6*nf^6*h^9*p*LL^2*LLd^3*
      LR^2*LRd + 7/8*nf^6*h^9*p*LL^3*LR*LRd^4 + 5/6*nf^6*h^9*p*LL^3*LLd^2*LR*
      LRd^2 + 2/3*nf^6*h^9*p*LL^3*LLd^4*LR + 7/8*nf^6*h^9*p*LL^4*LLd*LRd^3 + 2/
      3*nf^6*h^9*p*LL^4*LLd^3*LRd - 1/6*nf^6*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 1/4*
      nf^6*h^9*p*QRd^3*LLd^3*LR^2 - 3/2*nf^6*h^9*p*QRd^3*LL*LR*LRd^3 - 5/4*
      nf^6*h^9*p*QRd^3*LL^2*LLd*LRd^2 + 1/4*nf^6*h^9*p*QRd^3*LL^2*LLd^3 + 3/8*
      nf^6*h^9*p*QRd^6*LLd*LRd + nf^6*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 3/2*nf^6*
      h^9*p*QR*QRd*LLd^3*LR^3 + nf^6*h^9*p*QR*QRd*LL*LR^2*LRd^3 + 1/2*nf^6*h^9
      *p*QR*QRd*LL*LLd^2*LR^2*LRd + 1/2*nf^6*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 +
      nf^6*h^9*p*QR*QRd*LL^2*LLd^3*LR + 3/2*nf^6*h^9*p*QR*QRd*LL^3*LRd^3 +
      nf^6*h^9*p*QR*QRd*LL^3*LLd^2*LRd - 1/4*nf^6*h^9*p*QR*QRd^4*LLd*LR*LRd -
      9/8*nf^6*h^9*p*QR*QRd^4*LL*LRd^2 - 3/8*nf^6*h^9*p*QR*QRd^4*LL*LLd^2 + 1/
      2*nf^6*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd + 1/2*nf^6*h^9*p*QR^2*QRd^2*LL*LR*
      LRd^2 + 1/2*nf^6*h^9*p*QR^2*QRd^2*LL*LLd^2*LR + 1/2*nf^6*h^9*p*QR^2*
      QRd^2*LL^2*LLd*LRd - 7/24*nf^6*h^9*p*QR^2*QRd^5*LLd - 3/2*nf^6*h^9*p*
      QR^3*LLd*LR^3*LRd - 1/6*nf^6*h^9*p*QR^3*LL*LR^2*LRd^2 - 5/4*nf^6*h^9*p*
      QR^3*LL*LLd^2*LR^2 + 1/4*nf^6*h^9*p*QR^3*LL^3*LRd^2 + 1/4*nf^6*h^9*p*
      QR^3*LL^3*LLd^2 + nf^6*h^9*p*QR^3*QRd^3*LLd*LR + nf^6*h^9*p*QR^3*QRd^3*
      LL*LRd - 9/8*nf^6*h^9*p*QR^4*QRd*LLd*LR^2 - 1/4*nf^6*h^9*p*QR^4*QRd*LL*
      LR*LRd - 3/8*nf^6*h^9*p*QR^4*QRd*LL^2*LLd - 7/24*nf^6*h^9*p*QR^5*QRd^2*
      LL + 3/8*nf^6*h^9*p*QR^6*LL*LR + 1/6*nf^6*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 1/
      4*nf^6*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 1/2*nf^6*h^9*p*QLd*QRd^2*LL*LLd*
      LR*LRd^2 - 1/4*nf^6*h^9*p*QLd*QRd^2*LL^2*LRd^3 - 1/4*nf^6*h^9*p*QLd*
      QRd^2*LL^2*LLd^2*LRd + 1/8*nf^6*h^9*p*QLd*QRd^5*LRd^2 - 5/24*nf^6*h^9*p*
      QLd*QRd^5*LLd^2 + 3/2*nf^6*h^9*p*QLd*QR*LR^3*LRd^3 + 3/2*nf^6*h^9*p*QLd*
      QR*LLd^2*LR^3*LRd + 1/2*nf^6*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 + 3/2*nf^6*
      h^9*p*QLd*QR*LL*LLd^3*LR^2 + nf^6*h^9*p*QLd*QR*LL^2*LR*LRd^3 + 1/2*nf^6*
      h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd + nf^6*h^9*p*QLd*QR*LL^3*LLd*LRd^2 + 3/2*
      nf^6*h^9*p*QLd*QR*LL^3*LLd^3 - 1/2*nf^6*h^9*p*QLd*QR*QRd^3*LR*LRd^2 - 1/
      2*nf^6*h^9*p*QLd*QR*QRd^3*LLd^2*LR + 1/2*nf^6*h^9*p*QLd*QR^2*QRd*LR^2*
      LRd^2 + 3/2*nf^6*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 + 1/2*nf^6*h^9*p*QLd*QR^2
      *QRd*LL^2*LRd^2 + 1/2*nf^6*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 - 3/8*nf^6*h^9*
      p*QLd*QR^2*QRd^4*LRd + nf^6*h^9*p*QLd*QR^3*QRd^2*LR*LRd + nf^6*h^9*p*QLd
      *QR^3*QRd^2*LL*LLd - 9/8*nf^6*h^9*p*QLd*QR^4*LR^2*LRd - 3/4*nf^6*h^9*p*
      QLd*QR^4*LL*LLd*LR - 3/8*nf^6*h^9*p*QLd*QR^4*LL^2*LRd + 1/3*nf^6*h^9*p*
      QLd*QR^4*QRd^3 - 3/4*nf^6*h^9*p*QLd*QR^5*QRd*LR - 1/4*nf^6*h^9*p*QLd^2*
      QRd*LLd*LR^2*LRd^2 - 1/4*nf^6*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 1/2*nf^6*h^9*
      p*QLd^2*QRd*LL*LLd^2*LR*LRd - 1/4*nf^6*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 +
      1/6*nf^6*h^9*p*QLd^2*QRd*LL^2*LLd^3 - 1/8*nf^6*h^9*p*QLd^2*QRd^4*LLd*LRd
       - 1/2*nf^6*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 3/4*nf^6*h^9*p*QLd^2*QR*
      QRd^2*LL*LRd^2 - 3/4*nf^6*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 + 3/2*nf^6*h^9*p
      *QLd^2*QR^2*LLd*LR^2*LRd + 1/2*nf^6*h^9*p*QLd^2*QR^2*LL*LR*LRd^2 + 3/2*
      nf^6*h^9*p*QLd^2*QR^2*LL*LLd^2*LR + 1/2*nf^6*h^9*p*QLd^2*QR^2*LL^2*LLd*
      LRd - 7/6*nf^6*h^9*p*QLd^2*QR^2*QRd^3*LLd + 3*nf^6*h^9*p*QLd^2*QR^3*QRd*
      LLd*LR + nf^6*h^9*p*QLd^2*QR^3*QRd*LL*LRd - 1/8*nf^6*h^9*p*QLd^2*QR^5*LL
       + 1/4*nf^6*h^9*p*QLd^3*LR^2*LRd^3 - 5/4*nf^6*h^9*p*QLd^3*LLd^2*LR^2*LRd
       - 3/2*nf^6*h^9*p*QLd^3*LL*LLd^3*LR + 1/4*nf^6*h^9*p*QLd^3*LL^2*LRd^3 -
      1/6*nf^6*h^9*p*QLd^3*LL^2*LLd^2*LRd - 5/12*nf^6*h^9*p*QLd^3*QRd^3*LRd^2
       - 5/12*nf^6*h^9*p*QLd^3*QRd^3*LLd^2 - 1/2*nf^6*h^9*p*QLd^3*QR*QRd*LR*
      LRd^2 - 3/2*nf^6*h^9*p*QLd^3*QR*QRd*LLd^2*LR - 1/6*nf^6*h^9*p*QLd^3*QR^2
      *QRd^2*LRd + 3*nf^6*h^9*p*QLd^3*QR^3*LR*LRd + 3*nf^6*h^9*p*QLd^3*QR^3*LL
      *LLd + 17/8*nf^6*h^9*p*QLd^3*QR^4*QRd - 1/8*nf^6*h^9*p*QLd^4*QRd^2*LLd*
      LRd - 3/4*nf^6*h^9*p*QLd^4*QR*LLd*LR*LRd - 3/8*nf^6*h^9*p*QLd^4*QR*LL*
      LRd^2 - 9/8*nf^6*h^9*p*QLd^4*QR*LL*LLd^2 + 3/8*nf^6*h^9*p*QLd^4*QR^2*QRd
      *LLd - 5/24*nf^6*h^9*p*QLd^5*QRd*LRd^2 + 1/8*nf^6*h^9*p*QLd^5*QRd*LLd^2
       - 1/8*nf^6*h^9*p*QLd^5*QR^2*LRd + 3/8*nf^6*h^9*p*QLd^6*LLd*LRd + 3/2*
      nf^6*h^9*p*QL*QRd*LR^3*LRd^3 + nf^6*h^9*p*QL*QRd*LLd^2*LR^3*LRd + 1/2*
      nf^6*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 + nf^6*h^9*p*QL*QRd*LL*LLd^3*LR^2 +
      3/2*nf^6*h^9*p*QL*QRd*LL^2*LR*LRd^3 + 1/2*nf^6*h^9*p*QL*QRd*LL^2*LLd^2*
      LR*LRd + 3/2*nf^6*h^9*p*QL*QRd*LL^3*LLd*LRd^2 + 3/2*nf^6*h^9*p*QL*QRd*
      LL^3*LLd^3 - 9/8*nf^6*h^9*p*QL*QRd^4*LR*LRd^2 - 3/8*nf^6*h^9*p*QL*QRd^4*
      LLd^2*LR - 3/4*nf^6*h^9*p*QL*QRd^4*LL*LLd*LRd + 1/2*nf^6*h^9*p*QL*QR*
      QRd^2*LR^2*LRd^2 + 1/2*nf^6*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 + 3/2*nf^6*h^9*
      p*QL*QR*QRd^2*LL^2*LRd^2 + 1/2*nf^6*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 - 3/4*
      nf^6*h^9*p*QL*QR*QRd^5*LRd + 1/6*nf^6*h^9*p*QL*QR^2*LR^3*LRd^2 - 1/4*
      nf^6*h^9*p*QL*QR^2*LLd^2*LR^3 - 1/2*nf^6*h^9*p*QL*QR^2*LL*LLd*LR^2*LRd
       - 1/4*nf^6*h^9*p*QL*QR^2*LL^2*LR*LRd^2 - 1/4*nf^6*h^9*p*QL*QR^2*LL^2*
      LLd^2*LR + nf^6*h^9*p*QL*QR^2*QRd^3*LR*LRd + nf^6*h^9*p*QL*QR^2*QRd^3*LL
      *LLd - 1/2*nf^6*h^9*p*QL*QR^3*QRd*LR^2*LRd - 1/2*nf^6*h^9*p*QL*QR^3*QRd*
      LL^2*LRd + 1/3*nf^6*h^9*p*QL*QR^3*QRd^4 - 3/8*nf^6*h^9*p*QL*QR^4*QRd^2*
      LR + 1/8*nf^6*h^9*p*QL*QR^5*LR^2 - 5/24*nf^6*h^9*p*QL*QR^5*LL^2 + nf^6*
      h^9*p*QL*QLd*LLd*LR^3*LRd^2 + 3/2*nf^6*h^9*p*QL*QLd*LLd^3*LR^3 + nf^6*
      h^9*p*QL*QLd*LL*LR^2*LRd^3 + 1/2*nf^6*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd + 1/
      2*nf^6*h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 + nf^6*h^9*p*QL*QLd*LL^2*LLd^3*LR
       + 3/2*nf^6*h^9*p*QL*QLd*LL^3*LRd^3 + nf^6*h^9*p*QL*QLd*LL^3*LLd^2*LRd
       - 3/2*nf^6*h^9*p*QL*QLd*QRd^3*LL*LRd^2 - 1/2*nf^6*h^9*p*QL*QLd*QRd^3*LL
      *LLd^2 - 5/4*nf^6*h^9*p*QL*QLd*QR*QRd^4*LLd + nf^6*h^9*p*QL*QLd*QR^2*
      QRd^2*LLd*LR + nf^6*h^9*p*QL*QLd*QR^2*QRd^2*LL*LRd - 3/2*nf^6*h^9*p*QL*
      QLd*QR^3*LLd*LR^2 - 1/2*nf^6*h^9*p*QL*QLd*QR^3*LL^2*LLd - 5/4*nf^6*h^9*p
      *QL*QLd*QR^4*QRd*LL - 3/4*nf^6*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 3/4*nf^6*
      h^9*p*QL*QLd^2*QRd^2*LLd^2*LR - 1/2*nf^6*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd
       + 1/2*nf^6*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 + 3/2*nf^6*h^9*p*QL*QLd^2*QR*
      LLd^2*LR^2 + 1/2*nf^6*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 + 1/2*nf^6*h^9*p*QL*
      QLd^2*QR*LL^2*LLd^2 - nf^6*h^9*p*QL*QLd^2*QR*QRd^3*LRd + nf^6*h^9*p*QL*
      QLd^2*QR^2*QRd*LR*LRd + nf^6*h^9*p*QL*QLd^2*QR^2*QRd*LL*LLd + 7/6*nf^6*
      h^9*p*QL*QLd^2*QR^3*QRd^2 + 3/8*nf^6*h^9*p*QL*QLd^2*QR^4*LR - 1/2*nf^6*
      h^9*p*QL*QLd^3*QRd*LL*LRd^2 - 1/2*nf^6*h^9*p*QL*QLd^3*QRd*LL*LLd^2 -
      nf^6*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 3*nf^6*h^9*p*QL*QLd^3*QR^2*LLd*LR +
      nf^6*h^9*p*QL*QLd^3*QR^2*LL*LRd - 3/8*nf^6*h^9*p*QL*QLd^4*LR*LRd^2 - 9/8
      *nf^6*h^9*p*QL*QLd^4*LLd^2*LR - 1/4*nf^6*h^9*p*QL*QLd^4*LL*LLd*LRd - 5/4
      *nf^6*h^9*p*QL*QLd^4*QR*QRd*LRd + 17/8*nf^6*h^9*p*QL*QLd^4*QR^3 - 3/4*
      nf^6*h^9*p*QL*QLd^5*QR*LLd + 1/2*nf^6*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd + 3/
      2*nf^6*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 + 1/2*nf^6*h^9*p*QL^2*QRd^2*LL*LLd^2
      *LR + 3/2*nf^6*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd - 1/8*nf^6*h^9*p*QL^2*QRd^5
      *LLd - 1/4*nf^6*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 1/4*nf^6*h^9*p*QL^2*QR*LL*
      LLd^2*LR^2 - 1/2*nf^6*h^9*p*QL^2*QR*LL^2*LLd*LR*LRd - 1/4*nf^6*h^9*p*
      QL^2*QR*LL^3*LRd^2 + 1/6*nf^6*h^9*p*QL^2*QR*LL^3*LLd^2 + nf^6*h^9*p*QL^2
      *QR*QRd^3*LLd*LR + 3*nf^6*h^9*p*QL^2*QR*QRd^3*LL*LRd - 3/4*nf^6*h^9*p*
      QL^2*QR^2*QRd*LLd*LR^2 - 1/2*nf^6*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd - 3/4*
      nf^6*h^9*p*QL^2*QR^2*QRd*LL^2*LLd - 7/6*nf^6*h^9*p*QL^2*QR^3*QRd^2*LL -
      1/8*nf^6*h^9*p*QL^2*QR^4*LL*LR + 1/2*nf^6*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2
       + 1/2*nf^6*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 + 3/2*nf^6*h^9*p*QL^2*QLd*QRd*
      LL^2*LRd^2 + 1/2*nf^6*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 3/8*nf^6*h^9*p*
      QL^2*QLd*QRd^4*LRd + nf^6*h^9*p*QL^2*QLd*QR*QRd^2*LR*LRd + nf^6*h^9*p*
      QL^2*QLd*QR*QRd^2*LL*LLd - 3/4*nf^6*h^9*p*QL^2*QLd*QR^2*LR^2*LRd - 1/2*
      nf^6*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR - 3/4*nf^6*h^9*p*QL^2*QLd*QR^2*LL^2*
      LRd + 7/6*nf^6*h^9*p*QL^2*QLd*QR^2*QRd^3 - nf^6*h^9*p*QL^2*QLd*QR^3*QRd*
      LR + 1/2*nf^6*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd + 1/2*nf^6*h^9*p*QL^2*QLd^2*
      LL*LR*LRd^2 + 1/2*nf^6*h^9*p*QL^2*QLd^2*LL*LLd^2*LR + 1/2*nf^6*h^9*p*
      QL^2*QLd^2*LL^2*LLd*LRd - 1/6*nf^6*h^9*p*QL^2*QLd^2*QRd^3*LLd + nf^6*h^9
      *p*QL^2*QLd^2*QR*QRd*LLd*LR + nf^6*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd - 1/6*
      nf^6*h^9*p*QL^2*QLd^2*QR^3*LL - 7/6*nf^6*h^9*p*QL^2*QLd^3*QRd^2*LRd +
      nf^6*h^9*p*QL^2*QLd^3*QR*LR*LRd + nf^6*h^9*p*QL^2*QLd^3*QR*LL*LLd + 7/6*
      nf^6*h^9*p*QL^2*QLd^3*QR^2*QRd - 3/8*nf^6*h^9*p*QL^2*QLd^4*QRd*LLd - 7/
      24*nf^6*h^9*p*QL^2*QLd^5*LRd + 1/4*nf^6*h^9*p*QL^3*LR^3*LRd^2 + 1/4*nf^6
      *h^9*p*QL^3*LLd^2*LR^3 - 5/4*nf^6*h^9*p*QL^3*LL^2*LR*LRd^2 - 1/6*nf^6*
      h^9*p*QL^3*LL^2*LLd^2*LR - 3/2*nf^6*h^9*p*QL^3*LL^3*LLd*LRd + 3*nf^6*h^9
      *p*QL^3*QRd^3*LR*LRd + 3*nf^6*h^9*p*QL^3*QRd^3*LL*LLd - 1/2*nf^6*h^9*p*
      QL^3*QR*QRd*LR^2*LRd - 3/2*nf^6*h^9*p*QL^3*QR*QRd*LL^2*LRd + 17/8*nf^6*
      h^9*p*QL^3*QR*QRd^4 - 1/6*nf^6*h^9*p*QL^3*QR^2*QRd^2*LR - 5/12*nf^6*h^9*
      p*QL^3*QR^3*LR^2 - 5/12*nf^6*h^9*p*QL^3*QR^3*LL^2 + nf^6*h^9*p*QL^3*QLd*
      QRd^2*LLd*LR + 3*nf^6*h^9*p*QL^3*QLd*QRd^2*LL*LRd - 1/2*nf^6*h^9*p*QL^3*
      QLd*QR*LLd*LR^2 - 1/2*nf^6*h^9*p*QL^3*QLd*QR*LL^2*LLd - nf^6*h^9*p*QL^3*
      QLd*QR^2*QRd*LL + nf^6*h^9*p*QL^3*QLd^2*QRd*LR*LRd + nf^6*h^9*p*QL^3*
      QLd^2*QRd*LL*LLd + 7/6*nf^6*h^9*p*QL^3*QLd^2*QR*QRd^2 - 7/6*nf^6*h^9*p*
      QL^3*QLd^2*QR^2*LR + nf^6*h^9*p*QL^3*QLd^3*LLd*LR + nf^6*h^9*p*QL^3*
      QLd^3*LL*LRd + 1/3*nf^6*h^9*p*QL^3*QLd^4*QR - 3/8*nf^6*h^9*p*QL^4*QRd*
      LLd*LR^2 - 3/4*nf^6*h^9*p*QL^4*QRd*LL*LR*LRd - 9/8*nf^6*h^9*p*QL^4*QRd*
      LL^2*LLd + 3/8*nf^6*h^9*p*QL^4*QR*QRd^2*LL - 1/8*nf^6*h^9*p*QL^4*QR^2*LL
      *LR - 3/8*nf^6*h^9*p*QL^4*QLd*LR^2*LRd - 1/4*nf^6*h^9*p*QL^4*QLd*LL*LLd*
      LR - 9/8*nf^6*h^9*p*QL^4*QLd*LL^2*LRd + 17/8*nf^6*h^9*p*QL^4*QLd*QRd^3
       - 5/4*nf^6*h^9*p*QL^4*QLd*QR*QRd*LR - 3/8*nf^6*h^9*p*QL^4*QLd^2*QR*LL
       + 1/3*nf^6*h^9*p*QL^4*QLd^3*QRd - 1/8*nf^6*h^9*p*QL^5*QRd^2*LR - 5/24*
      nf^6*h^9*p*QL^5*QR*LR^2 + 1/8*nf^6*h^9*p*QL^5*QR*LL^2 - 3/4*nf^6*h^9*p*
      QL^5*QLd*QRd*LL - 7/24*nf^6*h^9*p*QL^5*QLd^2*LR + 3/8*nf^6*h^9*p*QL^6*LL
      *LR + 45*nf^6*h^9*p*G*QRd^3*LR*LRd^2 + 115/3*nf^6*h^9*p*G*QRd^3*LLd^2*LR
       + 90*nf^6*h^9*p*G*QRd^3*LL*LLd*LRd + 115/2*nf^6*h^9*p*G*QR*QRd*LR^2*
      LRd^2 + 135/2*nf^6*h^9*p*G*QR*QRd*LLd^2*LR^2 + 230*nf^6*h^9*p*G*QR*QRd*
      LL*LLd*LR*LRd + 135/2*nf^6*h^9*p*G*QR*QRd*LL^2*LRd^2 + 115/2*nf^6*h^9*p*
      G*QR*QRd*LL^2*LLd^2 + 90*nf^6*h^9*p*G*QR*QRd^4*LRd + 230*nf^6*h^9*p*G*
      QR^2*QRd^2*LR*LRd + 230*nf^6*h^9*p*G*QR^2*QRd^2*LL*LLd + 45*nf^6*h^9*p*G
      *QR^3*LR^2*LRd + 90*nf^6*h^9*p*G*QR^3*LL*LLd*LR + 115/3*nf^6*h^9*p*G*
      QR^3*LL^2*LRd + 1955/18*nf^6*h^9*p*G*QR^3*QRd^3 + 90*nf^6*h^9*p*G*QR^4*
      QRd*LR + 230*nf^6*h^9*p*G*QLd*QRd^2*LLd*LR*LRd + 135*nf^6*h^9*p*G*QLd*
      QRd^2*LL*LRd^2 + 115*nf^6*h^9*p*G*QLd*QRd^2*LL*LLd^2 + 135*nf^6*h^9*p*G*
      QLd*QR*LLd*LR^2*LRd + 115*nf^6*h^9*p*G*QLd*QR*LL*LR*LRd^2 + 135*nf^6*h^9
      *p*G*QLd*QR*LL*LLd^2*LR + 115*nf^6*h^9*p*G*QLd*QR*LL^2*LLd*LRd + 920/3*
      nf^6*h^9*p*G*QLd*QR*QRd^3*LLd + 540*nf^6*h^9*p*G*QLd*QR^2*QRd*LLd*LR +
      460*nf^6*h^9*p*G*QLd*QR^2*QRd*LL*LRd + 90*nf^6*h^9*p*G*QLd*QR^4*LL + 115
      *nf^6*h^9*p*G*QLd^2*QRd*LR*LRd^2 + 135*nf^6*h^9*p*G*QLd^2*QRd*LLd^2*LR
       + 230*nf^6*h^9*p*G*QLd^2*QRd*LL*LLd*LRd + 460*nf^6*h^9*p*G*QLd^2*QR*
      QRd^2*LRd + 270*nf^6*h^9*p*G*QLd^2*QR^2*LR*LRd + 270*nf^6*h^9*p*G*QLd^2*
      QR^2*LL*LLd + 765/2*nf^6*h^9*p*G*QLd^2*QR^3*QRd + 90*nf^6*h^9*p*G*QLd^3*
      LLd*LR*LRd + 115/3*nf^6*h^9*p*G*QLd^3*LL*LRd^2 + 45*nf^6*h^9*p*G*QLd^3*
      LL*LLd^2 + 360*nf^6*h^9*p*G*QLd^3*QR*QRd*LLd + 90*nf^6*h^9*p*G*QLd^4*QR*
      LRd + 115*nf^6*h^9*p*G*QL*QRd*LLd*LR^2*LRd + 135*nf^6*h^9*p*G*QL*QRd*LL*
      LR*LRd^2 + 115*nf^6*h^9*p*G*QL*QRd*LL*LLd^2*LR + 135*nf^6*h^9*p*G*QL*QRd
      *LL^2*LLd*LRd + 90*nf^6*h^9*p*G*QL*QRd^4*LLd + 460*nf^6*h^9*p*G*QL*QR*
      QRd^2*LLd*LR + 540*nf^6*h^9*p*G*QL*QR*QRd^2*LL*LRd + 135*nf^6*h^9*p*G*QL
      *QR^2*LLd*LR^2 + 230*nf^6*h^9*p*G*QL*QR^2*LL*LR*LRd + 115*nf^6*h^9*p*G*
      QL*QR^2*LL^2*LLd + 920/3*nf^6*h^9*p*G*QL*QR^3*QRd*LL + 115/2*nf^6*h^9*p*
      G*QL*QLd*LR^2*LRd^2 + 135/2*nf^6*h^9*p*G*QL*QLd*LLd^2*LR^2 + 230*nf^6*
      h^9*p*G*QL*QLd*LL*LLd*LR*LRd + 135/2*nf^6*h^9*p*G*QL*QLd*LL^2*LRd^2 +
      115/2*nf^6*h^9*p*G*QL*QLd*LL^2*LLd^2 + 360*nf^6*h^9*p*G*QL*QLd*QRd^3*LRd
       + 920*nf^6*h^9*p*G*QL*QLd*QR*QRd*LR*LRd + 920*nf^6*h^9*p*G*QL*QLd*QR*
      QRd*LL*LLd + 1955/2*nf^6*h^9*p*G*QL*QLd*QR^2*QRd^2 + 360*nf^6*h^9*p*G*QL
      *QLd*QR^3*LR + 460*nf^6*h^9*p*G*QL*QLd^2*QRd^2*LLd + 540*nf^6*h^9*p*G*QL
      *QLd^2*QR*LLd*LR + 460*nf^6*h^9*p*G*QL*QLd^2*QR*LL*LRd + 920/3*nf^6*h^9*
      p*G*QL*QLd^3*QRd*LRd + 765/2*nf^6*h^9*p*G*QL*QLd^3*QR^2 + 90*nf^6*h^9*p*
      G*QL*QLd^4*LLd + 270*nf^6*h^9*p*G*QL^2*QRd^2*LR*LRd + 270*nf^6*h^9*p*G*
      QL^2*QRd^2*LL*LLd + 115*nf^6*h^9*p*G*QL^2*QR*LR^2*LRd + 230*nf^6*h^9*p*G
      *QL^2*QR*LL*LLd*LR + 135*nf^6*h^9*p*G*QL^2*QR*LL^2*LRd + 765/2*nf^6*h^9*
      p*G*QL^2*QR*QRd^3 + 460*nf^6*h^9*p*G*QL^2*QR^2*QRd*LR + 460*nf^6*h^9*p*G
      *QL^2*QLd*QRd*LLd*LR + 540*nf^6*h^9*p*G*QL^2*QLd*QRd*LL*LRd + 460*nf^6*
      h^9*p*G*QL^2*QLd*QR^2*LL + 230*nf^6*h^9*p*G*QL^2*QLd^2*LR*LRd + 230*nf^6
      *h^9*p*G*QL^2*QLd^2*LL*LLd + 1955/2*nf^6*h^9*p*G*QL^2*QLd^2*QR*QRd + 115/
      3*nf^6*h^9*p*G*QL^3*LLd*LR^2 + 90*nf^6*h^9*p*G*QL^3*LL*LR*LRd + 45*nf^6*
      h^9*p*G*QL^3*LL^2*LLd + 360*nf^6*h^9*p*G*QL^3*QR*QRd*LL + 765/2*nf^6*h^9
      *p*G*QL^3*QLd*QRd^2 + 920/3*nf^6*h^9*p*G*QL^3*QLd*QR*LR + 1955/18*nf^6*
      h^9*p*G*QL^3*QLd^3 + 90*nf^6*h^9*p*G*QL^4*QRd*LR + 90*nf^6*h^9*p*G*QL^4*
      QLd*LL + 23/2*nf^6*h^9*p*W*LR^3*LRd^3 + 81/2*nf^6*h^9*p*W*LLd^2*LR^3*LRd
       + 207/2*nf^6*h^9*p*W*LL*LLd*LR^2*LRd^2 + 81/2*nf^6*h^9*p*W*LL*LLd^3*
      LR^2 + 81/2*nf^6*h^9*p*W*LL^2*LR*LRd^3 + 207/2*nf^6*h^9*p*W*LL^2*LLd^2*
      LR*LRd + 81/2*nf^6*h^9*p*W*LL^3*LLd*LRd^2 + 23/2*nf^6*h^9*p*W*LL^3*LLd^3
       + 81/2*nf^6*h^9*p*W*QRd^3*LR*LRd^2 + 69/2*nf^6*h^9*p*W*QRd^3*LLd^2*LR
       + 81*nf^6*h^9*p*W*QRd^3*LL*LLd*LRd + 207/2*nf^6*h^9*p*W*QR*QRd*LR^2*
      LRd^2 + 243/2*nf^6*h^9*p*W*QR*QRd*LLd^2*LR^2 + 414*nf^6*h^9*p*W*QR*QRd*
      LL*LLd*LR*LRd + 243/2*nf^6*h^9*p*W*QR*QRd*LL^2*LRd^2 + 207/2*nf^6*h^9*p*
      W*QR*QRd*LL^2*LLd^2 + 243/4*nf^6*h^9*p*W*QR*QRd^4*LRd + 207*nf^6*h^9*p*W
      *QR^2*QRd^2*LR*LRd + 207*nf^6*h^9*p*W*QR^2*QRd^2*LL*LLd + 81/2*nf^6*h^9*
      p*W*QR^3*LR^2*LRd + 81*nf^6*h^9*p*W*QR^3*LL*LLd*LR + 69/2*nf^6*h^9*p*W*
      QR^3*LL^2*LRd + 69*nf^6*h^9*p*W*QR^3*QRd^3 + 243/4*nf^6*h^9*p*W*QR^4*QRd
      *LR + 207*nf^6*h^9*p*W*QLd*QRd^2*LLd*LR*LRd + 243/2*nf^6*h^9*p*W*QLd*
      QRd^2*LL*LRd^2 + 207/2*nf^6*h^9*p*W*QLd*QRd^2*LL*LLd^2 + 243*nf^6*h^9*p*
      W*QLd*QR*LLd*LR^2*LRd + 207*nf^6*h^9*p*W*QLd*QR*LL*LR*LRd^2 + 243*nf^6*
      h^9*p*W*QLd*QR*LL*LLd^2*LR + 207*nf^6*h^9*p*W*QLd*QR*LL^2*LLd*LRd + 207*
      nf^6*h^9*p*W*QLd*QR*QRd^3*LLd + 486*nf^6*h^9*p*W*QLd*QR^2*QRd*LLd*LR +
      414*nf^6*h^9*p*W*QLd*QR^2*QRd*LL*LRd + 243/4*nf^6*h^9*p*W*QLd*QR^4*LL +
      207/2*nf^6*h^9*p*W*QLd^2*QRd*LR*LRd^2 + 243/2*nf^6*h^9*p*W*QLd^2*QRd*
      LLd^2*LR + 207*nf^6*h^9*p*W*QLd^2*QRd*LL*LLd*LRd + 621/2*nf^6*h^9*p*W*
      QLd^2*QR*QRd^2*LRd + 243*nf^6*h^9*p*W*QLd^2*QR^2*LR*LRd + 243*nf^6*h^9*p
      *W*QLd^2*QR^2*LL*LLd + 243*nf^6*h^9*p*W*QLd^2*QR^3*QRd + 81*nf^6*h^9*p*W
      *QLd^3*LLd*LR*LRd + 69/2*nf^6*h^9*p*W*QLd^3*LL*LRd^2 + 81/2*nf^6*h^9*p*W
      *QLd^3*LL*LLd^2 + 243*nf^6*h^9*p*W*QLd^3*QR*QRd*LLd + 243/4*nf^6*h^9*p*W
      *QLd^4*QR*LRd + 207*nf^6*h^9*p*W*QL*QRd*LLd*LR^2*LRd + 243*nf^6*h^9*p*W*
      QL*QRd*LL*LR*LRd^2 + 207*nf^6*h^9*p*W*QL*QRd*LL*LLd^2*LR + 243*nf^6*h^9*
      p*W*QL*QRd*LL^2*LLd*LRd + 243/4*nf^6*h^9*p*W*QL*QRd^4*LLd + 414*nf^6*h^9
      *p*W*QL*QR*QRd^2*LLd*LR + 486*nf^6*h^9*p*W*QL*QR*QRd^2*LL*LRd + 243/2*
      nf^6*h^9*p*W*QL*QR^2*LLd*LR^2 + 207*nf^6*h^9*p*W*QL*QR^2*LL*LR*LRd + 207/
      2*nf^6*h^9*p*W*QL*QR^2*LL^2*LLd + 207*nf^6*h^9*p*W*QL*QR^3*QRd*LL + 207/
      2*nf^6*h^9*p*W*QL*QLd*LR^2*LRd^2 + 243/2*nf^6*h^9*p*W*QL*QLd*LLd^2*LR^2
       + 414*nf^6*h^9*p*W*QL*QLd*LL*LLd*LR*LRd + 243/2*nf^6*h^9*p*W*QL*QLd*
      LL^2*LRd^2 + 207/2*nf^6*h^9*p*W*QL*QLd*LL^2*LLd^2 + 243*nf^6*h^9*p*W*QL*
      QLd*QRd^3*LRd + 828*nf^6*h^9*p*W*QL*QLd*QR*QRd*LR*LRd + 828*nf^6*h^9*p*W
      *QL*QLd*QR*QRd*LL*LLd + 621*nf^6*h^9*p*W*QL*QLd*QR^2*QRd^2 + 243*nf^6*
      h^9*p*W*QL*QLd*QR^3*LR + 621/2*nf^6*h^9*p*W*QL*QLd^2*QRd^2*LLd + 486*
      nf^6*h^9*p*W*QL*QLd^2*QR*LLd*LR + 414*nf^6*h^9*p*W*QL*QLd^2*QR*LL*LRd +
      207*nf^6*h^9*p*W*QL*QLd^3*QRd*LRd + 243*nf^6*h^9*p*W*QL*QLd^3*QR^2 + 243/
      4*nf^6*h^9*p*W*QL*QLd^4*LLd + 243*nf^6*h^9*p*W*QL^2*QRd^2*LR*LRd + 243*
      nf^6*h^9*p*W*QL^2*QRd^2*LL*LLd + 207/2*nf^6*h^9*p*W*QL^2*QR*LR^2*LRd +
      207*nf^6*h^9*p*W*QL^2*QR*LL*LLd*LR + 243/2*nf^6*h^9*p*W*QL^2*QR*LL^2*LRd
       + 243*nf^6*h^9*p*W*QL^2*QR*QRd^3 + 621/2*nf^6*h^9*p*W*QL^2*QR^2*QRd*LR
       + 414*nf^6*h^9*p*W*QL^2*QLd*QRd*LLd*LR + 486*nf^6*h^9*p*W*QL^2*QLd*QRd*
      LL*LRd + 621/2*nf^6*h^9*p*W*QL^2*QLd*QR^2*LL + 207*nf^6*h^9*p*W*QL^2*
      QLd^2*LR*LRd + 207*nf^6*h^9*p*W*QL^2*QLd^2*LL*LLd + 621*nf^6*h^9*p*W*
      QL^2*QLd^2*QR*QRd + 69/2*nf^6*h^9*p*W*QL^3*LLd*LR^2 + 81*nf^6*h^9*p*W*
      QL^3*LL*LR*LRd + 81/2*nf^6*h^9*p*W*QL^3*LL^2*LLd + 243*nf^6*h^9*p*W*QL^3
      *QR*QRd*LL + 243*nf^6*h^9*p*W*QL^3*QLd*QRd^2 + 207*nf^6*h^9*p*W*QL^3*QLd
      *QR*LR + 69*nf^6*h^9*p*W*QL^3*QLd^3 + 243/4*nf^6*h^9*p*W*QL^4*QRd*LR +
      243/4*nf^6*h^9*p*W*QL^4*QLd*LL + 115/18*nf^6*h^9*p*B*LR^3*LRd^3 + 45/2*
      nf^6*h^9*p*B*LLd^2*LR^3*LRd + 115/2*nf^6*h^9*p*B*LL*LLd*LR^2*LRd^2 + 45/
      2*nf^6*h^9*p*B*LL*LLd^3*LR^2 + 45/2*nf^6*h^9*p*B*LL^2*LR*LRd^3 + 115/2*
      nf^6*h^9*p*B*LL^2*LLd^2*LR*LRd + 45/2*nf^6*h^9*p*B*LL^3*LLd*LRd^2 + 115/
      18*nf^6*h^9*p*B*LL^3*LLd^3 + 45/2*nf^6*h^9*p*B*QRd^3*LR*LRd^2 + 115/6*
      nf^6*h^9*p*B*QRd^3*LLd^2*LR + 45*nf^6*h^9*p*B*QRd^3*LL*LLd*LRd + 115/2*
      nf^6*h^9*p*B*QR*QRd*LR^2*LRd^2 + 135/2*nf^6*h^9*p*B*QR*QRd*LLd^2*LR^2 +
      230*nf^6*h^9*p*B*QR*QRd*LL*LLd*LR*LRd + 135/2*nf^6*h^9*p*B*QR*QRd*LL^2*
      LRd^2 + 115/2*nf^6*h^9*p*B*QR*QRd*LL^2*LLd^2 + 135/4*nf^6*h^9*p*B*QR*
      QRd^4*LRd + 115*nf^6*h^9*p*B*QR^2*QRd^2*LR*LRd + 115*nf^6*h^9*p*B*QR^2*
      QRd^2*LL*LLd + 45/2*nf^6*h^9*p*B*QR^3*LR^2*LRd + 45*nf^6*h^9*p*B*QR^3*LL
      *LLd*LR + 115/6*nf^6*h^9*p*B*QR^3*LL^2*LRd + 115/3*nf^6*h^9*p*B*QR^3*
      QRd^3 + 135/4*nf^6*h^9*p*B*QR^4*QRd*LR + 115*nf^6*h^9*p*B*QLd*QRd^2*LLd*
      LR*LRd + 135/2*nf^6*h^9*p*B*QLd*QRd^2*LL*LRd^2 + 115/2*nf^6*h^9*p*B*QLd*
      QRd^2*LL*LLd^2 + 135*nf^6*h^9*p*B*QLd*QR*LLd*LR^2*LRd + 115*nf^6*h^9*p*B
      *QLd*QR*LL*LR*LRd^2 + 135*nf^6*h^9*p*B*QLd*QR*LL*LLd^2*LR + 115*nf^6*h^9
      *p*B*QLd*QR*LL^2*LLd*LRd + 115*nf^6*h^9*p*B*QLd*QR*QRd^3*LLd + 270*nf^6*
      h^9*p*B*QLd*QR^2*QRd*LLd*LR + 230*nf^6*h^9*p*B*QLd*QR^2*QRd*LL*LRd + 135/
      4*nf^6*h^9*p*B*QLd*QR^4*LL + 115/2*nf^6*h^9*p*B*QLd^2*QRd*LR*LRd^2 + 135/
      2*nf^6*h^9*p*B*QLd^2*QRd*LLd^2*LR + 115*nf^6*h^9*p*B*QLd^2*QRd*LL*LLd*
      LRd + 345/2*nf^6*h^9*p*B*QLd^2*QR*QRd^2*LRd + 135*nf^6*h^9*p*B*QLd^2*
      QR^2*LR*LRd + 135*nf^6*h^9*p*B*QLd^2*QR^2*LL*LLd + 135*nf^6*h^9*p*B*
      QLd^2*QR^3*QRd + 45*nf^6*h^9*p*B*QLd^3*LLd*LR*LRd + 115/6*nf^6*h^9*p*B*
      QLd^3*LL*LRd^2 + 45/2*nf^6*h^9*p*B*QLd^3*LL*LLd^2 + 135*nf^6*h^9*p*B*
      QLd^3*QR*QRd*LLd + 135/4*nf^6*h^9*p*B*QLd^4*QR*LRd + 115*nf^6*h^9*p*B*QL
      *QRd*LLd*LR^2*LRd + 135*nf^6*h^9*p*B*QL*QRd*LL*LR*LRd^2 + 115*nf^6*h^9*p
      *B*QL*QRd*LL*LLd^2*LR + 135*nf^6*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 135/4*
      nf^6*h^9*p*B*QL*QRd^4*LLd + 230*nf^6*h^9*p*B*QL*QR*QRd^2*LLd*LR + 270*
      nf^6*h^9*p*B*QL*QR*QRd^2*LL*LRd + 135/2*nf^6*h^9*p*B*QL*QR^2*LLd*LR^2 +
      115*nf^6*h^9*p*B*QL*QR^2*LL*LR*LRd + 115/2*nf^6*h^9*p*B*QL*QR^2*LL^2*LLd
       + 115*nf^6*h^9*p*B*QL*QR^3*QRd*LL + 115/2*nf^6*h^9*p*B*QL*QLd*LR^2*
      LRd^2 + 135/2*nf^6*h^9*p*B*QL*QLd*LLd^2*LR^2 + 230*nf^6*h^9*p*B*QL*QLd*
      LL*LLd*LR*LRd + 135/2*nf^6*h^9*p*B*QL*QLd*LL^2*LRd^2 + 115/2*nf^6*h^9*p*
      B*QL*QLd*LL^2*LLd^2 + 135*nf^6*h^9*p*B*QL*QLd*QRd^3*LRd + 460*nf^6*h^9*p
      *B*QL*QLd*QR*QRd*LR*LRd + 460*nf^6*h^9*p*B*QL*QLd*QR*QRd*LL*LLd + 345*
      nf^6*h^9*p*B*QL*QLd*QR^2*QRd^2 + 135*nf^6*h^9*p*B*QL*QLd*QR^3*LR + 345/2
      *nf^6*h^9*p*B*QL*QLd^2*QRd^2*LLd + 270*nf^6*h^9*p*B*QL*QLd^2*QR*LLd*LR
       + 230*nf^6*h^9*p*B*QL*QLd^2*QR*LL*LRd + 115*nf^6*h^9*p*B*QL*QLd^3*QRd*
      LRd + 135*nf^6*h^9*p*B*QL*QLd^3*QR^2 + 135/4*nf^6*h^9*p*B*QL*QLd^4*LLd
       + 135*nf^6*h^9*p*B*QL^2*QRd^2*LR*LRd + 135*nf^6*h^9*p*B*QL^2*QRd^2*LL*
      LLd + 115/2*nf^6*h^9*p*B*QL^2*QR*LR^2*LRd + 115*nf^6*h^9*p*B*QL^2*QR*LL*
      LLd*LR + 135/2*nf^6*h^9*p*B*QL^2*QR*LL^2*LRd + 135*nf^6*h^9*p*B*QL^2*QR*
      QRd^3 + 345/2*nf^6*h^9*p*B*QL^2*QR^2*QRd*LR + 230*nf^6*h^9*p*B*QL^2*QLd*
      QRd*LLd*LR + 270*nf^6*h^9*p*B*QL^2*QLd*QRd*LL*LRd + 345/2*nf^6*h^9*p*B*
      QL^2*QLd*QR^2*LL + 115*nf^6*h^9*p*B*QL^2*QLd^2*LR*LRd + 115*nf^6*h^9*p*B
      *QL^2*QLd^2*LL*LLd + 345*nf^6*h^9*p*B*QL^2*QLd^2*QR*QRd + 115/6*nf^6*h^9
      *p*B*QL^3*LLd*LR^2 + 45*nf^6*h^9*p*B*QL^3*LL*LR*LRd + 45/2*nf^6*h^9*p*B*
      QL^3*LL^2*LLd + 135*nf^6*h^9*p*B*QL^3*QR*QRd*LL + 135*nf^6*h^9*p*B*QL^3*
      QLd*QRd^2 + 115*nf^6*h^9*p*B*QL^3*QLd*QR*LR + 115/3*nf^6*h^9*p*B*QL^3*
      QLd^3 + 135/4*nf^6*h^9*p*B*QL^4*QRd*LR + 135/4*nf^6*h^9*p*B*QL^4*QLd*LL
       + 1135/36*nf^6*h^9*p^3*LR^3*LRd^3 + 1295/12*nf^6*h^9*p^3*LLd^2*LR^3*LRd
       + 1135/4*nf^6*h^9*p^3*LL*LLd*LR^2*LRd^2 + 1295/12*nf^6*h^9*p^3*LL*LLd^3
      *LR^2 + 1295/12*nf^6*h^9*p^3*LL^2*LR*LRd^3 + 1135/4*nf^6*h^9*p^3*LL^2*
      LLd^2*LR*LRd + 1295/12*nf^6*h^9*p^3*LL^3*LLd*LRd^2 + 1135/36*nf^6*h^9*
      p^3*LL^3*LLd^3 + 1295/12*nf^6*h^9*p^3*QRd^3*LR*LRd^2 + 1135/12*nf^6*h^9*
      p^3*QRd^3*LLd^2*LR + 1295/6*nf^6*h^9*p^3*QRd^3*LL*LLd*LRd + 1135/4*nf^6*
      h^9*p^3*QR*QRd*LR^2*LRd^2 + 1295/4*nf^6*h^9*p^3*QR*QRd*LLd^2*LR^2 + 1135
      *nf^6*h^9*p^3*QR*QRd*LL*LLd*LR*LRd + 1295/4*nf^6*h^9*p^3*QR*QRd*LL^2*
      LRd^2 + 1135/4*nf^6*h^9*p^3*QR*QRd*LL^2*LLd^2 + 1295/8*nf^6*h^9*p^3*QR*
      QRd^4*LRd + 1135/2*nf^6*h^9*p^3*QR^2*QRd^2*LR*LRd + 1135/2*nf^6*h^9*p^3*
      QR^2*QRd^2*LL*LLd + 1295/12*nf^6*h^9*p^3*QR^3*LR^2*LRd + 1295/6*nf^6*h^9
      *p^3*QR^3*LL*LLd*LR + 1135/12*nf^6*h^9*p^3*QR^3*LL^2*LRd + 1135/6*nf^6*
      h^9*p^3*QR^3*QRd^3 + 1295/8*nf^6*h^9*p^3*QR^4*QRd*LR + 1135/2*nf^6*h^9*
      p^3*QLd*QRd^2*LLd*LR*LRd + 1295/4*nf^6*h^9*p^3*QLd*QRd^2*LL*LRd^2 + 1135/
      4*nf^6*h^9*p^3*QLd*QRd^2*LL*LLd^2 + 1295/2*nf^6*h^9*p^3*QLd*QR*LLd*LR^2*
      LRd + 1135/2*nf^6*h^9*p^3*QLd*QR*LL*LR*LRd^2 + 1295/2*nf^6*h^9*p^3*QLd*
      QR*LL*LLd^2*LR + 1135/2*nf^6*h^9*p^3*QLd*QR*LL^2*LLd*LRd + 1135/2*nf^6*
      h^9*p^3*QLd*QR*QRd^3*LLd + 1295*nf^6*h^9*p^3*QLd*QR^2*QRd*LLd*LR + 1135*
      nf^6*h^9*p^3*QLd*QR^2*QRd*LL*LRd + 1295/8*nf^6*h^9*p^3*QLd*QR^4*LL +
      1135/4*nf^6*h^9*p^3*QLd^2*QRd*LR*LRd^2 + 1295/4*nf^6*h^9*p^3*QLd^2*QRd*
      LLd^2*LR + 1135/2*nf^6*h^9*p^3*QLd^2*QRd*LL*LLd*LRd + 3405/4*nf^6*h^9*
      p^3*QLd^2*QR*QRd^2*LRd + 1295/2*nf^6*h^9*p^3*QLd^2*QR^2*LR*LRd + 1295/2*
      nf^6*h^9*p^3*QLd^2*QR^2*LL*LLd + 1295/2*nf^6*h^9*p^3*QLd^2*QR^3*QRd +
      1295/6*nf^6*h^9*p^3*QLd^3*LLd*LR*LRd + 1135/12*nf^6*h^9*p^3*QLd^3*LL*
      LRd^2 + 1295/12*nf^6*h^9*p^3*QLd^3*LL*LLd^2 + 1295/2*nf^6*h^9*p^3*QLd^3*
      QR*QRd*LLd + 1295/8*nf^6*h^9*p^3*QLd^4*QR*LRd + 1135/2*nf^6*h^9*p^3*QL*
      QRd*LLd*LR^2*LRd + 1295/2*nf^6*h^9*p^3*QL*QRd*LL*LR*LRd^2 + 1135/2*nf^6*
      h^9*p^3*QL*QRd*LL*LLd^2*LR + 1295/2*nf^6*h^9*p^3*QL*QRd*LL^2*LLd*LRd +
      1295/8*nf^6*h^9*p^3*QL*QRd^4*LLd + 1135*nf^6*h^9*p^3*QL*QR*QRd^2*LLd*LR
       + 1295*nf^6*h^9*p^3*QL*QR*QRd^2*LL*LRd + 1295/4*nf^6*h^9*p^3*QL*QR^2*
      LLd*LR^2 + 1135/2*nf^6*h^9*p^3*QL*QR^2*LL*LR*LRd + 1135/4*nf^6*h^9*p^3*
      QL*QR^2*LL^2*LLd + 1135/2*nf^6*h^9*p^3*QL*QR^3*QRd*LL + 1135/4*nf^6*h^9*
      p^3*QL*QLd*LR^2*LRd^2 + 1295/4*nf^6*h^9*p^3*QL*QLd*LLd^2*LR^2 + 1135*
      nf^6*h^9*p^3*QL*QLd*LL*LLd*LR*LRd + 1295/4*nf^6*h^9*p^3*QL*QLd*LL^2*
      LRd^2 + 1135/4*nf^6*h^9*p^3*QL*QLd*LL^2*LLd^2 + 1295/2*nf^6*h^9*p^3*QL*
      QLd*QRd^3*LRd + 2270*nf^6*h^9*p^3*QL*QLd*QR*QRd*LR*LRd + 2270*nf^6*h^9*
      p^3*QL*QLd*QR*QRd*LL*LLd + 3405/2*nf^6*h^9*p^3*QL*QLd*QR^2*QRd^2 + 1295/
      2*nf^6*h^9*p^3*QL*QLd*QR^3*LR + 3405/4*nf^6*h^9*p^3*QL*QLd^2*QRd^2*LLd
       + 1295*nf^6*h^9*p^3*QL*QLd^2*QR*LLd*LR + 1135*nf^6*h^9*p^3*QL*QLd^2*QR*
      LL*LRd + 1135/2*nf^6*h^9*p^3*QL*QLd^3*QRd*LRd + 1295/2*nf^6*h^9*p^3*QL*
      QLd^3*QR^2 + 1295/8*nf^6*h^9*p^3*QL*QLd^4*LLd + 1295/2*nf^6*h^9*p^3*QL^2
      *QRd^2*LR*LRd + 1295/2*nf^6*h^9*p^3*QL^2*QRd^2*LL*LLd + 1135/4*nf^6*h^9*
      p^3*QL^2*QR*LR^2*LRd + 1135/2*nf^6*h^9*p^3*QL^2*QR*LL*LLd*LR + 1295/4*
      nf^6*h^9*p^3*QL^2*QR*LL^2*LRd + 1295/2*nf^6*h^9*p^3*QL^2*QR*QRd^3 + 3405/
      4*nf^6*h^9*p^3*QL^2*QR^2*QRd*LR + 1135*nf^6*h^9*p^3*QL^2*QLd*QRd*LLd*LR
       + 1295*nf^6*h^9*p^3*QL^2*QLd*QRd*LL*LRd + 3405/4*nf^6*h^9*p^3*QL^2*QLd*
      QR^2*LL + 1135/2*nf^6*h^9*p^3*QL^2*QLd^2*LR*LRd + 1135/2*nf^6*h^9*p^3*
      QL^2*QLd^2*LL*LLd + 3405/2*nf^6*h^9*p^3*QL^2*QLd^2*QR*QRd + 1135/12*nf^6
      *h^9*p^3*QL^3*LLd*LR^2 + 1295/6*nf^6*h^9*p^3*QL^3*LL*LR*LRd + 1295/12*
      nf^6*h^9*p^3*QL^3*LL^2*LLd + 1295/2*nf^6*h^9*p^3*QL^3*QR*QRd*LL + 1295/2
      *nf^6*h^9*p^3*QL^3*QLd*QRd^2 + 1135/2*nf^6*h^9*p^3*QL^3*QLd*QR*LR + 1135/
      6*nf^6*h^9*p^3*QL^3*QLd^3 + 1295/8*nf^6*h^9*p^3*QL^4*QRd*LR + 1295/8*
      nf^6*h^9*p^3*QL^4*QLd*LL - 1/72*nf^6*h^9*u*LLd*LR^4*LRd^3 + 79/72*nf^6*
      h^9*u*LLd^3*LR^4*LRd - 1/72*nf^6*h^9*u*LL*LR^3*LRd^4 + 5/6*nf^6*h^9*u*LL
      *LLd^2*LR^3*LRd^2 + 79/72*nf^6*h^9*u*LL*LLd^4*LR^3 + 5/6*nf^6*h^9*u*LL^2
      *LLd*LR^2*LRd^3 + 5/6*nf^6*h^9*u*LL^2*LLd^3*LR^2*LRd + 79/72*nf^6*h^9*u*
      LL^3*LR*LRd^4 + 5/6*nf^6*h^9*u*LL^3*LLd^2*LR*LRd^2 - 1/72*nf^6*h^9*u*
      LL^3*LLd^4*LR + 79/72*nf^6*h^9*u*LL^4*LLd*LRd^3 - 1/72*nf^6*h^9*u*LL^4*
      LLd^3*LRd - 7/6*nf^6*h^9*u*QRd^3*LLd*LR^2*LRd^2 + 5/36*nf^6*h^9*u*QRd^3*
      LLd^3*LR^2 - 19/9*nf^6*h^9*u*QRd^3*LL*LR*LRd^3 - 1/3*nf^6*h^9*u*QRd^3*LL
      *LLd^2*LR*LRd - 7/4*nf^6*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 19/36*nf^6*h^9*u*
      QRd^3*LL^2*LLd^3 + 5/9*nf^6*h^9*u*QRd^6*LLd*LRd - 1/3*nf^6*h^9*u*QR*QRd*
      LLd*LR^3*LRd^2 + 17/9*nf^6*h^9*u*QR*QRd*LLd^3*LR^3 - 1/3*nf^6*h^9*u*QR*
      QRd*LL*LR^2*LRd^3 + 2*nf^6*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd + 2*nf^6*h^9*u
      *QR*QRd*LL^2*LLd*LR*LRd^2 - 1/3*nf^6*h^9*u*QR*QRd*LL^2*LLd^3*LR + 17/9*
      nf^6*h^9*u*QR*QRd*LL^3*LRd^3 - 1/3*nf^6*h^9*u*QR*QRd*LL^3*LLd^2*LRd -
      nf^6*h^9*u*QR*QRd^4*LLd*LR*LRd - 3/2*nf^6*h^9*u*QR*QRd^4*LL*LRd^2 - 1/2*
      nf^6*h^9*u*QR*QRd^4*LL*LLd^2 - 1/3*nf^6*h^9*u*QR^2*QRd^5*LLd - 19/9*nf^6
      *h^9*u*QR^3*LLd*LR^3*LRd - 7/6*nf^6*h^9*u*QR^3*LL*LR^2*LRd^2 - 7/4*nf^6*
      h^9*u*QR^3*LL*LLd^2*LR^2 - 1/3*nf^6*h^9*u*QR^3*LL^2*LLd*LR*LRd + 5/36*
      nf^6*h^9*u*QR^3*LL^3*LRd^2 - 19/36*nf^6*h^9*u*QR^3*LL^3*LLd^2 - 3/2*nf^6
      *h^9*u*QR^4*QRd*LLd*LR^2 - nf^6*h^9*u*QR^4*QRd*LL*LR*LRd - 1/2*nf^6*h^9*
      u*QR^4*QRd*LL^2*LLd - 1/3*nf^6*h^9*u*QR^5*QRd^2*LL + 5/9*nf^6*h^9*u*QR^6
      *LL*LR - 7/6*nf^6*h^9*u*QLd*QRd^2*LR^2*LRd^3 + nf^6*h^9*u*QLd*QRd^2*
      LLd^2*LR^2*LRd - 2*nf^6*h^9*u*QLd*QRd^2*LL*LLd*LR*LRd^2 - 1/3*nf^6*h^9*u
      *QLd*QRd^2*LL*LLd^3*LR - 5/12*nf^6*h^9*u*QLd*QRd^2*LL^2*LRd^3 - nf^6*h^9
      *u*QLd*QRd^2*LL^2*LLd^2*LRd + 1/4*nf^6*h^9*u*QLd*QRd^5*LRd^2 + 2/3*nf^6*
      h^9*u*QLd*QRd^5*LLd^2 - 7/18*nf^6*h^9*u*QLd*QR*LR^3*LRd^3 + 11/6*nf^6*
      h^9*u*QLd*QR*LLd^2*LR^3*LRd + 11/6*nf^6*h^9*u*QLd*QR*LL*LLd^3*LR^2 + 5/3
      *nf^6*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 5/3*nf^6*h^9*u*QLd*QR*LL^3*LLd*LRd^2
       - 7/18*nf^6*h^9*u*QLd*QR*LL^3*LLd^3 - 2*nf^6*h^9*u*QLd*QR*QRd^3*LR*
      LRd^2 + 2*nf^6*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 + 2*nf^6*h^9*u*QLd*QR^2*QRd
      *LL^2*LRd^2 - 1/6*nf^6*h^9*u*QLd*QR^2*QRd^4*LRd - 3/2*nf^6*h^9*u*QLd*
      QR^4*LR^2*LRd - nf^6*h^9*u*QLd*QR^4*LL*LLd*LR - 1/2*nf^6*h^9*u*QLd*QR^4*
      LL^2*LRd + 1/72*nf^6*h^9*u*QLd*QR^4*QRd^3 - 5/6*nf^6*h^9*u*QLd*QR^5*QRd*
      LR - nf^6*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 - 5/12*nf^6*h^9*u*QLd^2*QRd*
      LLd^3*LR^2 - 1/3*nf^6*h^9*u*QLd^2*QRd*LL*LR*LRd^3 - 2*nf^6*h^9*u*QLd^2*
      QRd*LL*LLd^2*LR*LRd + nf^6*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 - 7/6*nf^6*h^9
      *u*QLd^2*QRd*LL^2*LLd^3 + 5/6*nf^6*h^9*u*QLd^2*QRd^4*LLd*LRd - nf^6*h^9*
      u*QLd^2*QR*QRd^2*LL*LRd^2 - nf^6*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 2*nf^6*
      h^9*u*QLd^2*QR^2*LLd*LR^2*LRd + 2*nf^6*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 2*
      nf^6*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 2*nf^6*h^9*u*QLd^2*QR^2*LL^2*LLd*LRd
       + 3/4*nf^6*h^9*u*QLd^2*QR^2*QRd^3*LLd + 4*nf^6*h^9*u*QLd^2*QR^3*QRd*LLd
      *LR + 4*nf^6*h^9*u*QLd^2*QR^3*QRd*LL*LRd - 1/12*nf^6*h^9*u*QLd^2*QR^5*LL
       - 19/36*nf^6*h^9*u*QLd^3*LR^2*LRd^3 - 7/4*nf^6*h^9*u*QLd^3*LLd^2*LR^2*
      LRd - 1/3*nf^6*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 19/9*nf^6*h^9*u*QLd^3*LL*
      LLd^3*LR + 5/36*nf^6*h^9*u*QLd^3*LL^2*LRd^3 - 7/6*nf^6*h^9*u*QLd^3*LL^2*
      LLd^2*LRd - 5/36*nf^6*h^9*u*QLd^3*QRd^3*LRd^2 - 5/36*nf^6*h^9*u*QLd^3*
      QRd^3*LLd^2 - 2*nf^6*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 7/6*nf^6*h^9*u*QLd^3*
      QR^2*QRd^2*LRd + 4*nf^6*h^9*u*QLd^3*QR^3*LR*LRd + 4*nf^6*h^9*u*QLd^3*
      QR^3*LL*LLd + 209/72*nf^6*h^9*u*QLd^3*QR^4*QRd + 5/6*nf^6*h^9*u*QLd^4*
      QRd^2*LLd*LRd - nf^6*h^9*u*QLd^4*QR*LLd*LR*LRd - 1/2*nf^6*h^9*u*QLd^4*QR
      *LL*LRd^2 - 3/2*nf^6*h^9*u*QLd^4*QR*LL*LLd^2 + 2/3*nf^6*h^9*u*QLd^4*QR^2
      *QRd*LLd + 2/3*nf^6*h^9*u*QLd^5*QRd*LRd^2 + 1/4*nf^6*h^9*u*QLd^5*QRd*
      LLd^2 - 1/12*nf^6*h^9*u*QLd^5*QR^2*LRd + 5/9*nf^6*h^9*u*QLd^6*LLd*LRd -
      7/18*nf^6*h^9*u*QL*QRd*LR^3*LRd^3 + 5/3*nf^6*h^9*u*QL*QRd*LLd^2*LR^3*LRd
       + 5/3*nf^6*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 11/6*nf^6*h^9*u*QL*QRd*LL^2*LR*
      LRd^3 + 11/6*nf^6*h^9*u*QL*QRd*LL^3*LLd*LRd^2 - 7/18*nf^6*h^9*u*QL*QRd*
      LL^3*LLd^3 - 3/2*nf^6*h^9*u*QL*QRd^4*LR*LRd^2 - 1/2*nf^6*h^9*u*QL*QRd^4*
      LLd^2*LR - nf^6*h^9*u*QL*QRd^4*LL*LLd*LRd + 2*nf^6*h^9*u*QL*QR*QRd^2*
      LLd^2*LR^2 + 2*nf^6*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 5/6*nf^6*h^9*u*QL*QR*
      QRd^5*LRd - 7/6*nf^6*h^9*u*QL*QR^2*LR^3*LRd^2 - 5/12*nf^6*h^9*u*QL*QR^2*
      LLd^2*LR^3 - 2*nf^6*h^9*u*QL*QR^2*LL*LLd*LR^2*LRd + nf^6*h^9*u*QL*QR^2*
      LL^2*LR*LRd^2 - nf^6*h^9*u*QL*QR^2*LL^2*LLd^2*LR - 1/3*nf^6*h^9*u*QL*
      QR^2*LL^3*LLd*LRd - 2*nf^6*h^9*u*QL*QR^3*QRd*LR^2*LRd + 1/72*nf^6*h^9*u*
      QL*QR^3*QRd^4 - 1/6*nf^6*h^9*u*QL*QR^4*QRd^2*LR + 1/4*nf^6*h^9*u*QL*QR^5
      *LR^2 + 2/3*nf^6*h^9*u*QL*QR^5*LL^2 - 1/3*nf^6*h^9*u*QL*QLd*LLd*LR^3*
      LRd^2 + 17/9*nf^6*h^9*u*QL*QLd*LLd^3*LR^3 - 1/3*nf^6*h^9*u*QL*QLd*LL*
      LR^2*LRd^3 + 2*nf^6*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd + 2*nf^6*h^9*u*QL*QLd
      *LL^2*LLd*LR*LRd^2 - 1/3*nf^6*h^9*u*QL*QLd*LL^2*LLd^3*LR + 17/9*nf^6*h^9
      *u*QL*QLd*LL^3*LRd^3 - 1/3*nf^6*h^9*u*QL*QLd*LL^3*LLd^2*LRd - 2*nf^6*h^9
      *u*QL*QLd*QRd^3*LL*LRd^2 - 1/3*nf^6*h^9*u*QL*QLd*QR*QRd^4*LLd - 2*nf^6*
      h^9*u*QL*QLd*QR^3*LLd*LR^2 - 1/3*nf^6*h^9*u*QL*QLd*QR^4*QRd*LL - nf^6*
      h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - nf^6*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 2*
      nf^6*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 2*nf^6*h^9*u*QL*QLd^2*QR*LL^2*LRd^2
       + 1/3*nf^6*h^9*u*QL*QLd^2*QR*QRd^3*LRd + 4*nf^6*h^9*u*QL*QLd^2*QR^2*QRd
      *LR*LRd + 4*nf^6*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 19/6*nf^6*h^9*u*QL*
      QLd^2*QR^3*QRd^2 + 2/3*nf^6*h^9*u*QL*QLd^2*QR^4*LR - 2*nf^6*h^9*u*QL*
      QLd^3*QRd*LL*LLd^2 + 1/3*nf^6*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 4*nf^6*h^9*u
      *QL*QLd^3*QR^2*LLd*LR + 4*nf^6*h^9*u*QL*QLd^3*QR^2*LL*LRd - 1/2*nf^6*h^9
      *u*QL*QLd^4*LR*LRd^2 - 3/2*nf^6*h^9*u*QL*QLd^4*LLd^2*LR - nf^6*h^9*u*QL*
      QLd^4*LL*LLd*LRd - 1/3*nf^6*h^9*u*QL*QLd^4*QR*QRd*LRd + 209/72*nf^6*h^9*
      u*QL*QLd^4*QR^3 - 5/6*nf^6*h^9*u*QL*QLd^5*QR*LLd + 2*nf^6*h^9*u*QL^2*
      QRd^2*LLd*LR^2*LRd + 2*nf^6*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 + 2*nf^6*h^9*u*
      QL^2*QRd^2*LL*LLd^2*LR + 2*nf^6*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd - 1/12*
      nf^6*h^9*u*QL^2*QRd^5*LLd - 1/3*nf^6*h^9*u*QL^2*QR*LLd*LR^3*LRd - nf^6*
      h^9*u*QL^2*QR*LL*LR^2*LRd^2 + nf^6*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 2*nf^6*
      h^9*u*QL^2*QR*LL^2*LLd*LR*LRd - 5/12*nf^6*h^9*u*QL^2*QR*LL^3*LRd^2 - 7/6
      *nf^6*h^9*u*QL^2*QR*LL^3*LLd^2 + 4*nf^6*h^9*u*QL^2*QR*QRd^3*LLd*LR + 4*
      nf^6*h^9*u*QL^2*QR*QRd^3*LL*LRd - nf^6*h^9*u*QL^2*QR^2*QRd*LLd*LR^2 -
      nf^6*h^9*u*QL^2*QR^2*QRd*LL^2*LLd + 3/4*nf^6*h^9*u*QL^2*QR^3*QRd^2*LL +
      5/6*nf^6*h^9*u*QL^2*QR^4*LL*LR + 2*nf^6*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 +
      2*nf^6*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 + 2/3*nf^6*h^9*u*QL^2*QLd*QRd^4*LRd
       + 4*nf^6*h^9*u*QL^2*QLd*QR*QRd^2*LR*LRd + 4*nf^6*h^9*u*QL^2*QLd*QR*
      QRd^2*LL*LLd - nf^6*h^9*u*QL^2*QLd*QR^2*LR^2*LRd - nf^6*h^9*u*QL^2*QLd*
      QR^2*LL^2*LRd + 19/6*nf^6*h^9*u*QL^2*QLd*QR^2*QRd^3 + 1/3*nf^6*h^9*u*
      QL^2*QLd*QR^3*QRd*LR + 7/6*nf^6*h^9*u*QL^2*QLd^2*QRd^3*LLd + 7/6*nf^6*
      h^9*u*QL^2*QLd^2*QR^3*LL + 3/4*nf^6*h^9*u*QL^2*QLd^3*QRd^2*LRd + 19/6*
      nf^6*h^9*u*QL^2*QLd^3*QR^2*QRd - 1/6*nf^6*h^9*u*QL^2*QLd^4*QRd*LLd - 1/3
      *nf^6*h^9*u*QL^2*QLd^5*LRd - 19/36*nf^6*h^9*u*QL^3*LR^3*LRd^2 + 5/36*
      nf^6*h^9*u*QL^3*LLd^2*LR^3 - 1/3*nf^6*h^9*u*QL^3*LL*LLd*LR^2*LRd - 7/4*
      nf^6*h^9*u*QL^3*LL^2*LR*LRd^2 - 7/6*nf^6*h^9*u*QL^3*LL^2*LLd^2*LR - 19/9
      *nf^6*h^9*u*QL^3*LL^3*LLd*LRd + 4*nf^6*h^9*u*QL^3*QRd^3*LR*LRd + 4*nf^6*
      h^9*u*QL^3*QRd^3*LL*LLd - 2*nf^6*h^9*u*QL^3*QR*QRd*LL^2*LRd + 209/72*
      nf^6*h^9*u*QL^3*QR*QRd^4 + 7/6*nf^6*h^9*u*QL^3*QR^2*QRd^2*LR - 5/36*nf^6
      *h^9*u*QL^3*QR^3*LR^2 - 5/36*nf^6*h^9*u*QL^3*QR^3*LL^2 + 4*nf^6*h^9*u*
      QL^3*QLd*QRd^2*LLd*LR + 4*nf^6*h^9*u*QL^3*QLd*QRd^2*LL*LRd - 2*nf^6*h^9*
      u*QL^3*QLd*QR*LL^2*LLd + 1/3*nf^6*h^9*u*QL^3*QLd*QR^2*QRd*LL + 19/6*nf^6
      *h^9*u*QL^3*QLd^2*QR*QRd^2 + 3/4*nf^6*h^9*u*QL^3*QLd^2*QR^2*LR + 1/72*
      nf^6*h^9*u*QL^3*QLd^4*QR - 1/2*nf^6*h^9*u*QL^4*QRd*LLd*LR^2 - nf^6*h^9*u
      *QL^4*QRd*LL*LR*LRd - 3/2*nf^6*h^9*u*QL^4*QRd*LL^2*LLd + 2/3*nf^6*h^9*u*
      QL^4*QR*QRd^2*LL + 5/6*nf^6*h^9*u*QL^4*QR^2*LL*LR - 1/2*nf^6*h^9*u*QL^4*
      QLd*LR^2*LRd - nf^6*h^9*u*QL^4*QLd*LL*LLd*LR - 3/2*nf^6*h^9*u*QL^4*QLd*
      LL^2*LRd + 209/72*nf^6*h^9*u*QL^4*QLd*QRd^3 - 1/3*nf^6*h^9*u*QL^4*QLd*QR
      *QRd*LR - 1/6*nf^6*h^9*u*QL^4*QLd^2*QR*LL + 1/72*nf^6*h^9*u*QL^4*QLd^3*
      QRd - 1/12*nf^6*h^9*u*QL^5*QRd^2*LR + 2/3*nf^6*h^9*u*QL^5*QR*LR^2 + 1/4*
      nf^6*h^9*u*QL^5*QR*LL^2 - 5/6*nf^6*h^9*u*QL^5*QLd*QRd*LL - 1/3*nf^6*h^9*
      u*QL^5*QLd^2*LR + 5/9*nf^6*h^9*u*QL^6*LL*LR + 21*nf^6*h^9*u*G*QRd^3*LR*
      LRd^2 + 18*nf^6*h^9*u*G*QRd^3*LLd^2*LR + 42*nf^6*h^9*u*G*QRd^3*LL*LLd*
      LRd + 27*nf^6*h^9*u*G*QR*QRd*LR^2*LRd^2 + 63/2*nf^6*h^9*u*G*QR*QRd*LLd^2
      *LR^2 + 108*nf^6*h^9*u*G*QR*QRd*LL*LLd*LR*LRd + 63/2*nf^6*h^9*u*G*QR*QRd
      *LL^2*LRd^2 + 27*nf^6*h^9*u*G*QR*QRd*LL^2*LLd^2 + 42*nf^6*h^9*u*G*QR*
      QRd^4*LRd + 108*nf^6*h^9*u*G*QR^2*QRd^2*LR*LRd + 108*nf^6*h^9*u*G*QR^2*
      QRd^2*LL*LLd + 21*nf^6*h^9*u*G*QR^3*LR^2*LRd + 42*nf^6*h^9*u*G*QR^3*LL*
      LLd*LR + 18*nf^6*h^9*u*G*QR^3*LL^2*LRd + 51*nf^6*h^9*u*G*QR^3*QRd^3 + 42
      *nf^6*h^9*u*G*QR^4*QRd*LR + 108*nf^6*h^9*u*G*QLd*QRd^2*LLd*LR*LRd + 63*
      nf^6*h^9*u*G*QLd*QRd^2*LL*LRd^2 + 54*nf^6*h^9*u*G*QLd*QRd^2*LL*LLd^2 +
      63*nf^6*h^9*u*G*QLd*QR*LLd*LR^2*LRd + 54*nf^6*h^9*u*G*QLd*QR*LL*LR*LRd^2
       + 63*nf^6*h^9*u*G*QLd*QR*LL*LLd^2*LR + 54*nf^6*h^9*u*G*QLd*QR*LL^2*LLd*
      LRd + 144*nf^6*h^9*u*G*QLd*QR*QRd^3*LLd + 252*nf^6*h^9*u*G*QLd*QR^2*QRd*
      LLd*LR + 216*nf^6*h^9*u*G*QLd*QR^2*QRd*LL*LRd + 42*nf^6*h^9*u*G*QLd*QR^4
      *LL + 54*nf^6*h^9*u*G*QLd^2*QRd*LR*LRd^2 + 63*nf^6*h^9*u*G*QLd^2*QRd*
      LLd^2*LR + 108*nf^6*h^9*u*G*QLd^2*QRd*LL*LLd*LRd + 216*nf^6*h^9*u*G*
      QLd^2*QR*QRd^2*LRd + 126*nf^6*h^9*u*G*QLd^2*QR^2*LR*LRd + 126*nf^6*h^9*u
      *G*QLd^2*QR^2*LL*LLd + 357/2*nf^6*h^9*u*G*QLd^2*QR^3*QRd + 42*nf^6*h^9*u
      *G*QLd^3*LLd*LR*LRd + 18*nf^6*h^9*u*G*QLd^3*LL*LRd^2 + 21*nf^6*h^9*u*G*
      QLd^3*LL*LLd^2 + 168*nf^6*h^9*u*G*QLd^3*QR*QRd*LLd + 42*nf^6*h^9*u*G*
      QLd^4*QR*LRd + 54*nf^6*h^9*u*G*QL*QRd*LLd*LR^2*LRd + 63*nf^6*h^9*u*G*QL*
      QRd*LL*LR*LRd^2 + 54*nf^6*h^9*u*G*QL*QRd*LL*LLd^2*LR + 63*nf^6*h^9*u*G*
      QL*QRd*LL^2*LLd*LRd + 42*nf^6*h^9*u*G*QL*QRd^4*LLd + 216*nf^6*h^9*u*G*QL
      *QR*QRd^2*LLd*LR + 252*nf^6*h^9*u*G*QL*QR*QRd^2*LL*LRd + 63*nf^6*h^9*u*G
      *QL*QR^2*LLd*LR^2 + 108*nf^6*h^9*u*G*QL*QR^2*LL*LR*LRd + 54*nf^6*h^9*u*G
      *QL*QR^2*LL^2*LLd + 144*nf^6*h^9*u*G*QL*QR^3*QRd*LL + 27*nf^6*h^9*u*G*QL
      *QLd*LR^2*LRd^2 + 63/2*nf^6*h^9*u*G*QL*QLd*LLd^2*LR^2 + 108*nf^6*h^9*u*G
      *QL*QLd*LL*LLd*LR*LRd + 63/2*nf^6*h^9*u*G*QL*QLd*LL^2*LRd^2 + 27*nf^6*
      h^9*u*G*QL*QLd*LL^2*LLd^2 + 168*nf^6*h^9*u*G*QL*QLd*QRd^3*LRd + 432*nf^6
      *h^9*u*G*QL*QLd*QR*QRd*LR*LRd + 432*nf^6*h^9*u*G*QL*QLd*QR*QRd*LL*LLd +
      459*nf^6*h^9*u*G*QL*QLd*QR^2*QRd^2 + 168*nf^6*h^9*u*G*QL*QLd*QR^3*LR +
      216*nf^6*h^9*u*G*QL*QLd^2*QRd^2*LLd + 252*nf^6*h^9*u*G*QL*QLd^2*QR*LLd*
      LR + 216*nf^6*h^9*u*G*QL*QLd^2*QR*LL*LRd + 144*nf^6*h^9*u*G*QL*QLd^3*QRd
      *LRd + 357/2*nf^6*h^9*u*G*QL*QLd^3*QR^2 + 42*nf^6*h^9*u*G*QL*QLd^4*LLd
       + 126*nf^6*h^9*u*G*QL^2*QRd^2*LR*LRd + 126*nf^6*h^9*u*G*QL^2*QRd^2*LL*
      LLd + 54*nf^6*h^9*u*G*QL^2*QR*LR^2*LRd + 108*nf^6*h^9*u*G*QL^2*QR*LL*LLd
      *LR + 63*nf^6*h^9*u*G*QL^2*QR*LL^2*LRd + 357/2*nf^6*h^9*u*G*QL^2*QR*
      QRd^3 + 216*nf^6*h^9*u*G*QL^2*QR^2*QRd*LR + 216*nf^6*h^9*u*G*QL^2*QLd*
      QRd*LLd*LR + 252*nf^6*h^9*u*G*QL^2*QLd*QRd*LL*LRd + 216*nf^6*h^9*u*G*
      QL^2*QLd*QR^2*LL + 108*nf^6*h^9*u*G*QL^2*QLd^2*LR*LRd + 108*nf^6*h^9*u*G
      *QL^2*QLd^2*LL*LLd + 459*nf^6*h^9*u*G*QL^2*QLd^2*QR*QRd + 18*nf^6*h^9*u*
      G*QL^3*LLd*LR^2 + 42*nf^6*h^9*u*G*QL^3*LL*LR*LRd + 21*nf^6*h^9*u*G*QL^3*
      LL^2*LLd + 168*nf^6*h^9*u*G*QL^3*QR*QRd*LL + 357/2*nf^6*h^9*u*G*QL^3*QLd
      *QRd^2 + 144*nf^6*h^9*u*G*QL^3*QLd*QR*LR + 51*nf^6*h^9*u*G*QL^3*QLd^3 +
      42*nf^6*h^9*u*G*QL^4*QRd*LR + 42*nf^6*h^9*u*G*QL^4*QLd*LL + 19/3*nf^6*
      h^9*u*W*LR^3*LRd^3 + 133/6*nf^6*h^9*u*W*LLd^2*LR^3*LRd + 57*nf^6*h^9*u*W
      *LL*LLd*LR^2*LRd^2 + 133/6*nf^6*h^9*u*W*LL*LLd^3*LR^2 + 133/6*nf^6*h^9*u
      *W*LL^2*LR*LRd^3 + 57*nf^6*h^9*u*W*LL^2*LLd^2*LR*LRd + 133/6*nf^6*h^9*u*
      W*LL^3*LLd*LRd^2 + 19/3*nf^6*h^9*u*W*LL^3*LLd^3 + 133/6*nf^6*h^9*u*W*
      QRd^3*LR*LRd^2 + 19*nf^6*h^9*u*W*QRd^3*LLd^2*LR + 133/3*nf^6*h^9*u*W*
      QRd^3*LL*LLd*LRd + 57*nf^6*h^9*u*W*QR*QRd*LR^2*LRd^2 + 133/2*nf^6*h^9*u*
      W*QR*QRd*LLd^2*LR^2 + 228*nf^6*h^9*u*W*QR*QRd*LL*LLd*LR*LRd + 133/2*nf^6
      *h^9*u*W*QR*QRd*LL^2*LRd^2 + 57*nf^6*h^9*u*W*QR*QRd*LL^2*LLd^2 + 133/4*
      nf^6*h^9*u*W*QR*QRd^4*LRd + 114*nf^6*h^9*u*W*QR^2*QRd^2*LR*LRd + 114*
      nf^6*h^9*u*W*QR^2*QRd^2*LL*LLd + 133/6*nf^6*h^9*u*W*QR^3*LR^2*LRd + 133/
      3*nf^6*h^9*u*W*QR^3*LL*LLd*LR + 19*nf^6*h^9*u*W*QR^3*LL^2*LRd + 38*nf^6*
      h^9*u*W*QR^3*QRd^3 + 133/4*nf^6*h^9*u*W*QR^4*QRd*LR + 114*nf^6*h^9*u*W*
      QLd*QRd^2*LLd*LR*LRd + 133/2*nf^6*h^9*u*W*QLd*QRd^2*LL*LRd^2 + 57*nf^6*
      h^9*u*W*QLd*QRd^2*LL*LLd^2 + 133*nf^6*h^9*u*W*QLd*QR*LLd*LR^2*LRd + 114*
      nf^6*h^9*u*W*QLd*QR*LL*LR*LRd^2 + 133*nf^6*h^9*u*W*QLd*QR*LL*LLd^2*LR +
      114*nf^6*h^9*u*W*QLd*QR*LL^2*LLd*LRd + 114*nf^6*h^9*u*W*QLd*QR*QRd^3*LLd
       + 266*nf^6*h^9*u*W*QLd*QR^2*QRd*LLd*LR + 228*nf^6*h^9*u*W*QLd*QR^2*QRd*
      LL*LRd + 133/4*nf^6*h^9*u*W*QLd*QR^4*LL + 57*nf^6*h^9*u*W*QLd^2*QRd*LR*
      LRd^2 + 133/2*nf^6*h^9*u*W*QLd^2*QRd*LLd^2*LR + 114*nf^6*h^9*u*W*QLd^2*
      QRd*LL*LLd*LRd + 171*nf^6*h^9*u*W*QLd^2*QR*QRd^2*LRd + 133*nf^6*h^9*u*W*
      QLd^2*QR^2*LR*LRd + 133*nf^6*h^9*u*W*QLd^2*QR^2*LL*LLd + 133*nf^6*h^9*u*
      W*QLd^2*QR^3*QRd + 133/3*nf^6*h^9*u*W*QLd^3*LLd*LR*LRd + 19*nf^6*h^9*u*W
      *QLd^3*LL*LRd^2 + 133/6*nf^6*h^9*u*W*QLd^3*LL*LLd^2 + 133*nf^6*h^9*u*W*
      QLd^3*QR*QRd*LLd + 133/4*nf^6*h^9*u*W*QLd^4*QR*LRd + 114*nf^6*h^9*u*W*QL
      *QRd*LLd*LR^2*LRd + 133*nf^6*h^9*u*W*QL*QRd*LL*LR*LRd^2 + 114*nf^6*h^9*u
      *W*QL*QRd*LL*LLd^2*LR + 133*nf^6*h^9*u*W*QL*QRd*LL^2*LLd*LRd + 133/4*
      nf^6*h^9*u*W*QL*QRd^4*LLd + 228*nf^6*h^9*u*W*QL*QR*QRd^2*LLd*LR + 266*
      nf^6*h^9*u*W*QL*QR*QRd^2*LL*LRd + 133/2*nf^6*h^9*u*W*QL*QR^2*LLd*LR^2 +
      114*nf^6*h^9*u*W*QL*QR^2*LL*LR*LRd + 57*nf^6*h^9*u*W*QL*QR^2*LL^2*LLd +
      114*nf^6*h^9*u*W*QL*QR^3*QRd*LL + 57*nf^6*h^9*u*W*QL*QLd*LR^2*LRd^2 +
      133/2*nf^6*h^9*u*W*QL*QLd*LLd^2*LR^2 + 228*nf^6*h^9*u*W*QL*QLd*LL*LLd*LR
      *LRd + 133/2*nf^6*h^9*u*W*QL*QLd*LL^2*LRd^2 + 57*nf^6*h^9*u*W*QL*QLd*
      LL^2*LLd^2 + 133*nf^6*h^9*u*W*QL*QLd*QRd^3*LRd + 456*nf^6*h^9*u*W*QL*QLd
      *QR*QRd*LR*LRd + 456*nf^6*h^9*u*W*QL*QLd*QR*QRd*LL*LLd + 342*nf^6*h^9*u*
      W*QL*QLd*QR^2*QRd^2 + 133*nf^6*h^9*u*W*QL*QLd*QR^3*LR + 171*nf^6*h^9*u*W
      *QL*QLd^2*QRd^2*LLd + 266*nf^6*h^9*u*W*QL*QLd^2*QR*LLd*LR + 228*nf^6*h^9
      *u*W*QL*QLd^2*QR*LL*LRd + 114*nf^6*h^9*u*W*QL*QLd^3*QRd*LRd + 133*nf^6*
      h^9*u*W*QL*QLd^3*QR^2 + 133/4*nf^6*h^9*u*W*QL*QLd^4*LLd + 133*nf^6*h^9*u
      *W*QL^2*QRd^2*LR*LRd + 133*nf^6*h^9*u*W*QL^2*QRd^2*LL*LLd + 57*nf^6*h^9*
      u*W*QL^2*QR*LR^2*LRd + 114*nf^6*h^9*u*W*QL^2*QR*LL*LLd*LR + 133/2*nf^6*
      h^9*u*W*QL^2*QR*LL^2*LRd + 133*nf^6*h^9*u*W*QL^2*QR*QRd^3 + 171*nf^6*h^9
      *u*W*QL^2*QR^2*QRd*LR + 228*nf^6*h^9*u*W*QL^2*QLd*QRd*LLd*LR + 266*nf^6*
      h^9*u*W*QL^2*QLd*QRd*LL*LRd + 171*nf^6*h^9*u*W*QL^2*QLd*QR^2*LL + 114*
      nf^6*h^9*u*W*QL^2*QLd^2*LR*LRd + 114*nf^6*h^9*u*W*QL^2*QLd^2*LL*LLd +
      342*nf^6*h^9*u*W*QL^2*QLd^2*QR*QRd + 19*nf^6*h^9*u*W*QL^3*LLd*LR^2 + 133/
      3*nf^6*h^9*u*W*QL^3*LL*LR*LRd + 133/6*nf^6*h^9*u*W*QL^3*LL^2*LLd + 133*
      nf^6*h^9*u*W*QL^3*QR*QRd*LL + 133*nf^6*h^9*u*W*QL^3*QLd*QRd^2 + 114*nf^6
      *h^9*u*W*QL^3*QLd*QR*LR + 38*nf^6*h^9*u*W*QL^3*QLd^3 + 133/4*nf^6*h^9*u*
      W*QL^4*QRd*LR + 133/4*nf^6*h^9*u*W*QL^4*QLd*LL + 3*nf^6*h^9*u*B*LR^3*
      LRd^3 + 21/2*nf^6*h^9*u*B*LLd^2*LR^3*LRd + 27*nf^6*h^9*u*B*LL*LLd*LR^2*
      LRd^2 + 21/2*nf^6*h^9*u*B*LL*LLd^3*LR^2 + 21/2*nf^6*h^9*u*B*LL^2*LR*
      LRd^3 + 27*nf^6*h^9*u*B*LL^2*LLd^2*LR*LRd + 21/2*nf^6*h^9*u*B*LL^3*LLd*
      LRd^2 + 3*nf^6*h^9*u*B*LL^3*LLd^3 + 21/2*nf^6*h^9*u*B*QRd^3*LR*LRd^2 + 9
      *nf^6*h^9*u*B*QRd^3*LLd^2*LR + 21*nf^6*h^9*u*B*QRd^3*LL*LLd*LRd + 27*
      nf^6*h^9*u*B*QR*QRd*LR^2*LRd^2 + 63/2*nf^6*h^9*u*B*QR*QRd*LLd^2*LR^2 +
      108*nf^6*h^9*u*B*QR*QRd*LL*LLd*LR*LRd + 63/2*nf^6*h^9*u*B*QR*QRd*LL^2*
      LRd^2 + 27*nf^6*h^9*u*B*QR*QRd*LL^2*LLd^2 + 63/4*nf^6*h^9*u*B*QR*QRd^4*
      LRd + 54*nf^6*h^9*u*B*QR^2*QRd^2*LR*LRd + 54*nf^6*h^9*u*B*QR^2*QRd^2*LL*
      LLd + 21/2*nf^6*h^9*u*B*QR^3*LR^2*LRd + 21*nf^6*h^9*u*B*QR^3*LL*LLd*LR
       + 9*nf^6*h^9*u*B*QR^3*LL^2*LRd + 18*nf^6*h^9*u*B*QR^3*QRd^3 + 63/4*nf^6
      *h^9*u*B*QR^4*QRd*LR + 54*nf^6*h^9*u*B*QLd*QRd^2*LLd*LR*LRd + 63/2*nf^6*
      h^9*u*B*QLd*QRd^2*LL*LRd^2 + 27*nf^6*h^9*u*B*QLd*QRd^2*LL*LLd^2 + 63*
      nf^6*h^9*u*B*QLd*QR*LLd*LR^2*LRd + 54*nf^6*h^9*u*B*QLd*QR*LL*LR*LRd^2 +
      63*nf^6*h^9*u*B*QLd*QR*LL*LLd^2*LR + 54*nf^6*h^9*u*B*QLd*QR*LL^2*LLd*LRd
       + 54*nf^6*h^9*u*B*QLd*QR*QRd^3*LLd + 126*nf^6*h^9*u*B*QLd*QR^2*QRd*LLd*
      LR + 108*nf^6*h^9*u*B*QLd*QR^2*QRd*LL*LRd + 63/4*nf^6*h^9*u*B*QLd*QR^4*
      LL + 27*nf^6*h^9*u*B*QLd^2*QRd*LR*LRd^2 + 63/2*nf^6*h^9*u*B*QLd^2*QRd*
      LLd^2*LR + 54*nf^6*h^9*u*B*QLd^2*QRd*LL*LLd*LRd + 81*nf^6*h^9*u*B*QLd^2*
      QR*QRd^2*LRd + 63*nf^6*h^9*u*B*QLd^2*QR^2*LR*LRd + 63*nf^6*h^9*u*B*QLd^2
      *QR^2*LL*LLd + 63*nf^6*h^9*u*B*QLd^2*QR^3*QRd + 21*nf^6*h^9*u*B*QLd^3*
      LLd*LR*LRd + 9*nf^6*h^9*u*B*QLd^3*LL*LRd^2 + 21/2*nf^6*h^9*u*B*QLd^3*LL*
      LLd^2 + 63*nf^6*h^9*u*B*QLd^3*QR*QRd*LLd + 63/4*nf^6*h^9*u*B*QLd^4*QR*
      LRd + 54*nf^6*h^9*u*B*QL*QRd*LLd*LR^2*LRd + 63*nf^6*h^9*u*B*QL*QRd*LL*LR
      *LRd^2 + 54*nf^6*h^9*u*B*QL*QRd*LL*LLd^2*LR + 63*nf^6*h^9*u*B*QL*QRd*
      LL^2*LLd*LRd + 63/4*nf^6*h^9*u*B*QL*QRd^4*LLd + 108*nf^6*h^9*u*B*QL*QR*
      QRd^2*LLd*LR + 126*nf^6*h^9*u*B*QL*QR*QRd^2*LL*LRd + 63/2*nf^6*h^9*u*B*
      QL*QR^2*LLd*LR^2 + 54*nf^6*h^9*u*B*QL*QR^2*LL*LR*LRd + 27*nf^6*h^9*u*B*
      QL*QR^2*LL^2*LLd + 54*nf^6*h^9*u*B*QL*QR^3*QRd*LL + 27*nf^6*h^9*u*B*QL*
      QLd*LR^2*LRd^2 + 63/2*nf^6*h^9*u*B*QL*QLd*LLd^2*LR^2 + 108*nf^6*h^9*u*B*
      QL*QLd*LL*LLd*LR*LRd + 63/2*nf^6*h^9*u*B*QL*QLd*LL^2*LRd^2 + 27*nf^6*h^9
      *u*B*QL*QLd*LL^2*LLd^2 + 63*nf^6*h^9*u*B*QL*QLd*QRd^3*LRd + 216*nf^6*h^9
      *u*B*QL*QLd*QR*QRd*LR*LRd + 216*nf^6*h^9*u*B*QL*QLd*QR*QRd*LL*LLd + 162*
      nf^6*h^9*u*B*QL*QLd*QR^2*QRd^2 + 63*nf^6*h^9*u*B*QL*QLd*QR^3*LR + 81*
      nf^6*h^9*u*B*QL*QLd^2*QRd^2*LLd + 126*nf^6*h^9*u*B*QL*QLd^2*QR*LLd*LR +
      108*nf^6*h^9*u*B*QL*QLd^2*QR*LL*LRd + 54*nf^6*h^9*u*B*QL*QLd^3*QRd*LRd
       + 63*nf^6*h^9*u*B*QL*QLd^3*QR^2 + 63/4*nf^6*h^9*u*B*QL*QLd^4*LLd + 63*
      nf^6*h^9*u*B*QL^2*QRd^2*LR*LRd + 63*nf^6*h^9*u*B*QL^2*QRd^2*LL*LLd + 27*
      nf^6*h^9*u*B*QL^2*QR*LR^2*LRd + 54*nf^6*h^9*u*B*QL^2*QR*LL*LLd*LR + 63/2
      *nf^6*h^9*u*B*QL^2*QR*LL^2*LRd + 63*nf^6*h^9*u*B*QL^2*QR*QRd^3 + 81*nf^6
      *h^9*u*B*QL^2*QR^2*QRd*LR + 108*nf^6*h^9*u*B*QL^2*QLd*QRd*LLd*LR + 126*
      nf^6*h^9*u*B*QL^2*QLd*QRd*LL*LRd + 81*nf^6*h^9*u*B*QL^2*QLd*QR^2*LL + 54
      *nf^6*h^9*u*B*QL^2*QLd^2*LR*LRd + 54*nf^6*h^9*u*B*QL^2*QLd^2*LL*LLd +
      162*nf^6*h^9*u*B*QL^2*QLd^2*QR*QRd + 9*nf^6*h^9*u*B*QL^3*LLd*LR^2 + 21*
      nf^6*h^9*u*B*QL^3*LL*LR*LRd + 21/2*nf^6*h^9*u*B*QL^3*LL^2*LLd + 63*nf^6*
      h^9*u*B*QL^3*QR*QRd*LL + 63*nf^6*h^9*u*B*QL^3*QLd*QRd^2 + 54*nf^6*h^9*u*
      B*QL^3*QLd*QR*LR + 18*nf^6*h^9*u*B*QL^3*QLd^3 + 63/4*nf^6*h^9*u*B*QL^4*
      QRd*LR + 63/4*nf^6*h^9*u*B*QL^4*QLd*LL + 205/4*nf^6*h^9*u*p^2*LR^3*LRd^3
       + 699/4*nf^6*h^9*u*p^2*LLd^2*LR^3*LRd + 1845/4*nf^6*h^9*u*p^2*LL*LLd*
      LR^2*LRd^2 + 699/4*nf^6*h^9*u*p^2*LL*LLd^3*LR^2 + 699/4*nf^6*h^9*u*p^2*
      LL^2*LR*LRd^3 + 1845/4*nf^6*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 699/4*nf^6*h^9
      *u*p^2*LL^3*LLd*LRd^2 + 205/4*nf^6*h^9*u*p^2*LL^3*LLd^3 + 699/4*nf^6*h^9
      *u*p^2*QRd^3*LR*LRd^2 + 615/4*nf^6*h^9*u*p^2*QRd^3*LLd^2*LR + 699/2*nf^6
      *h^9*u*p^2*QRd^3*LL*LLd*LRd + 1845/4*nf^6*h^9*u*p^2*QR*QRd*LR^2*LRd^2 +
      2097/4*nf^6*h^9*u*p^2*QR*QRd*LLd^2*LR^2 + 1845*nf^6*h^9*u*p^2*QR*QRd*LL*
      LLd*LR*LRd + 2097/4*nf^6*h^9*u*p^2*QR*QRd*LL^2*LRd^2 + 1845/4*nf^6*h^9*u
      *p^2*QR*QRd*LL^2*LLd^2 + 2097/8*nf^6*h^9*u*p^2*QR*QRd^4*LRd + 1845/2*
      nf^6*h^9*u*p^2*QR^2*QRd^2*LR*LRd + 1845/2*nf^6*h^9*u*p^2*QR^2*QRd^2*LL*
      LLd + 699/4*nf^6*h^9*u*p^2*QR^3*LR^2*LRd + 699/2*nf^6*h^9*u*p^2*QR^3*LL*
      LLd*LR + 615/4*nf^6*h^9*u*p^2*QR^3*LL^2*LRd + 615/2*nf^6*h^9*u*p^2*QR^3*
      QRd^3 + 2097/8*nf^6*h^9*u*p^2*QR^4*QRd*LR + 1845/2*nf^6*h^9*u*p^2*QLd*
      QRd^2*LLd*LR*LRd + 2097/4*nf^6*h^9*u*p^2*QLd*QRd^2*LL*LRd^2 + 1845/4*
      nf^6*h^9*u*p^2*QLd*QRd^2*LL*LLd^2 + 2097/2*nf^6*h^9*u*p^2*QLd*QR*LLd*
      LR^2*LRd + 1845/2*nf^6*h^9*u*p^2*QLd*QR*LL*LR*LRd^2 + 2097/2*nf^6*h^9*u*
      p^2*QLd*QR*LL*LLd^2*LR + 1845/2*nf^6*h^9*u*p^2*QLd*QR*LL^2*LLd*LRd +
      1845/2*nf^6*h^9*u*p^2*QLd*QR*QRd^3*LLd + 2097*nf^6*h^9*u*p^2*QLd*QR^2*
      QRd*LLd*LR + 1845*nf^6*h^9*u*p^2*QLd*QR^2*QRd*LL*LRd + 2097/8*nf^6*h^9*u
      *p^2*QLd*QR^4*LL + 1845/4*nf^6*h^9*u*p^2*QLd^2*QRd*LR*LRd^2 + 2097/4*
      nf^6*h^9*u*p^2*QLd^2*QRd*LLd^2*LR + 1845/2*nf^6*h^9*u*p^2*QLd^2*QRd*LL*
      LLd*LRd + 5535/4*nf^6*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 2097/2*nf^6*h^9*u*
      p^2*QLd^2*QR^2*LR*LRd + 2097/2*nf^6*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 2097/2
      *nf^6*h^9*u*p^2*QLd^2*QR^3*QRd + 699/2*nf^6*h^9*u*p^2*QLd^3*LLd*LR*LRd
       + 615/4*nf^6*h^9*u*p^2*QLd^3*LL*LRd^2 + 699/4*nf^6*h^9*u*p^2*QLd^3*LL*
      LLd^2 + 2097/2*nf^6*h^9*u*p^2*QLd^3*QR*QRd*LLd + 2097/8*nf^6*h^9*u*p^2*
      QLd^4*QR*LRd + 1845/2*nf^6*h^9*u*p^2*QL*QRd*LLd*LR^2*LRd + 2097/2*nf^6*
      h^9*u*p^2*QL*QRd*LL*LR*LRd^2 + 1845/2*nf^6*h^9*u*p^2*QL*QRd*LL*LLd^2*LR
       + 2097/2*nf^6*h^9*u*p^2*QL*QRd*LL^2*LLd*LRd + 2097/8*nf^6*h^9*u*p^2*QL*
      QRd^4*LLd + 1845*nf^6*h^9*u*p^2*QL*QR*QRd^2*LLd*LR + 2097*nf^6*h^9*u*p^2
      *QL*QR*QRd^2*LL*LRd + 2097/4*nf^6*h^9*u*p^2*QL*QR^2*LLd*LR^2 + 1845/2*
      nf^6*h^9*u*p^2*QL*QR^2*LL*LR*LRd + 1845/4*nf^6*h^9*u*p^2*QL*QR^2*LL^2*
      LLd + 1845/2*nf^6*h^9*u*p^2*QL*QR^3*QRd*LL + 1845/4*nf^6*h^9*u*p^2*QL*
      QLd*LR^2*LRd^2 + 2097/4*nf^6*h^9*u*p^2*QL*QLd*LLd^2*LR^2 + 1845*nf^6*h^9
      *u*p^2*QL*QLd*LL*LLd*LR*LRd + 2097/4*nf^6*h^9*u*p^2*QL*QLd*LL^2*LRd^2 +
      1845/4*nf^6*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 2097/2*nf^6*h^9*u*p^2*QL*QLd*
      QRd^3*LRd + 3690*nf^6*h^9*u*p^2*QL*QLd*QR*QRd*LR*LRd + 3690*nf^6*h^9*u*
      p^2*QL*QLd*QR*QRd*LL*LLd + 5535/2*nf^6*h^9*u*p^2*QL*QLd*QR^2*QRd^2 +
      2097/2*nf^6*h^9*u*p^2*QL*QLd*QR^3*LR + 5535/4*nf^6*h^9*u*p^2*QL*QLd^2*
      QRd^2*LLd + 2097*nf^6*h^9*u*p^2*QL*QLd^2*QR*LLd*LR + 1845*nf^6*h^9*u*p^2
      *QL*QLd^2*QR*LL*LRd + 1845/2*nf^6*h^9*u*p^2*QL*QLd^3*QRd*LRd + 2097/2*
      nf^6*h^9*u*p^2*QL*QLd^3*QR^2 + 2097/8*nf^6*h^9*u*p^2*QL*QLd^4*LLd + 2097/
      2*nf^6*h^9*u*p^2*QL^2*QRd^2*LR*LRd + 2097/2*nf^6*h^9*u*p^2*QL^2*QRd^2*LL
      *LLd + 1845/4*nf^6*h^9*u*p^2*QL^2*QR*LR^2*LRd + 1845/2*nf^6*h^9*u*p^2*
      QL^2*QR*LL*LLd*LR + 2097/4*nf^6*h^9*u*p^2*QL^2*QR*LL^2*LRd + 2097/2*nf^6
      *h^9*u*p^2*QL^2*QR*QRd^3 + 5535/4*nf^6*h^9*u*p^2*QL^2*QR^2*QRd*LR + 1845
      *nf^6*h^9*u*p^2*QL^2*QLd*QRd*LLd*LR + 2097*nf^6*h^9*u*p^2*QL^2*QLd*QRd*
      LL*LRd + 5535/4*nf^6*h^9*u*p^2*QL^2*QLd*QR^2*LL + 1845/2*nf^6*h^9*u*p^2*
      QL^2*QLd^2*LR*LRd + 1845/2*nf^6*h^9*u*p^2*QL^2*QLd^2*LL*LLd + 5535/2*
      nf^6*h^9*u*p^2*QL^2*QLd^2*QR*QRd + 615/4*nf^6*h^9*u*p^2*QL^3*LLd*LR^2 +
      699/2*nf^6*h^9*u*p^2*QL^3*LL*LR*LRd + 699/4*nf^6*h^9*u*p^2*QL^3*LL^2*LLd
       + 2097/2*nf^6*h^9*u*p^2*QL^3*QR*QRd*LL + 2097/2*nf^6*h^9*u*p^2*QL^3*QLd
      *QRd^2 + 1845/2*nf^6*h^9*u*p^2*QL^3*QLd*QR*LR + 615/2*nf^6*h^9*u*p^2*
      QL^3*QLd^3 + 2097/8*nf^6*h^9*u*p^2*QL^4*QRd*LR + 2097/8*nf^6*h^9*u*p^2*
      QL^4*QLd*LL + 343/12*nf^6*h^9*u^2*p*LR^3*LRd^3 + 387/4*nf^6*h^9*u^2*p*
      LLd^2*LR^3*LRd + 1029/4*nf^6*h^9*u^2*p*LL*LLd*LR^2*LRd^2 + 387/4*nf^6*
      h^9*u^2*p*LL*LLd^3*LR^2 + 387/4*nf^6*h^9*u^2*p*LL^2*LR*LRd^3 + 1029/4*
      nf^6*h^9*u^2*p*LL^2*LLd^2*LR*LRd + 387/4*nf^6*h^9*u^2*p*LL^3*LLd*LRd^2
       + 343/12*nf^6*h^9*u^2*p*LL^3*LLd^3 + 387/4*nf^6*h^9*u^2*p*QRd^3*LR*
      LRd^2 + 343/4*nf^6*h^9*u^2*p*QRd^3*LLd^2*LR + 387/2*nf^6*h^9*u^2*p*QRd^3
      *LL*LLd*LRd + 1029/4*nf^6*h^9*u^2*p*QR*QRd*LR^2*LRd^2 + 1161/4*nf^6*h^9*
      u^2*p*QR*QRd*LLd^2*LR^2 + 1029*nf^6*h^9*u^2*p*QR*QRd*LL*LLd*LR*LRd +
      1161/4*nf^6*h^9*u^2*p*QR*QRd*LL^2*LRd^2 + 1029/4*nf^6*h^9*u^2*p*QR*QRd*
      LL^2*LLd^2 + 1161/8*nf^6*h^9*u^2*p*QR*QRd^4*LRd + 1029/2*nf^6*h^9*u^2*p*
      QR^2*QRd^2*LR*LRd + 1029/2*nf^6*h^9*u^2*p*QR^2*QRd^2*LL*LLd + 387/4*nf^6
      *h^9*u^2*p*QR^3*LR^2*LRd + 387/2*nf^6*h^9*u^2*p*QR^3*LL*LLd*LR + 343/4*
      nf^6*h^9*u^2*p*QR^3*LL^2*LRd + 343/2*nf^6*h^9*u^2*p*QR^3*QRd^3 + 1161/8*
      nf^6*h^9*u^2*p*QR^4*QRd*LR + 1029/2*nf^6*h^9*u^2*p*QLd*QRd^2*LLd*LR*LRd
       + 1161/4*nf^6*h^9*u^2*p*QLd*QRd^2*LL*LRd^2 + 1029/4*nf^6*h^9*u^2*p*QLd*
      QRd^2*LL*LLd^2 + 1161/2*nf^6*h^9*u^2*p*QLd*QR*LLd*LR^2*LRd + 1029/2*nf^6
      *h^9*u^2*p*QLd*QR*LL*LR*LRd^2 + 1161/2*nf^6*h^9*u^2*p*QLd*QR*LL*LLd^2*LR
       + 1029/2*nf^6*h^9*u^2*p*QLd*QR*LL^2*LLd*LRd + 1029/2*nf^6*h^9*u^2*p*QLd
      *QR*QRd^3*LLd + 1161*nf^6*h^9*u^2*p*QLd*QR^2*QRd*LLd*LR + 1029*nf^6*h^9*
      u^2*p*QLd*QR^2*QRd*LL*LRd + 1161/8*nf^6*h^9*u^2*p*QLd*QR^4*LL + 1029/4*
      nf^6*h^9*u^2*p*QLd^2*QRd*LR*LRd^2 + 1161/4*nf^6*h^9*u^2*p*QLd^2*QRd*
      LLd^2*LR + 1029/2*nf^6*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 3087/4*nf^6*h^9*
      u^2*p*QLd^2*QR*QRd^2*LRd + 1161/2*nf^6*h^9*u^2*p*QLd^2*QR^2*LR*LRd +
      1161/2*nf^6*h^9*u^2*p*QLd^2*QR^2*LL*LLd + 1161/2*nf^6*h^9*u^2*p*QLd^2*
      QR^3*QRd + 387/2*nf^6*h^9*u^2*p*QLd^3*LLd*LR*LRd + 343/4*nf^6*h^9*u^2*p*
      QLd^3*LL*LRd^2 + 387/4*nf^6*h^9*u^2*p*QLd^3*LL*LLd^2 + 1161/2*nf^6*h^9*
      u^2*p*QLd^3*QR*QRd*LLd + 1161/8*nf^6*h^9*u^2*p*QLd^4*QR*LRd + 1029/2*
      nf^6*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd + 1161/2*nf^6*h^9*u^2*p*QL*QRd*LL*LR*
      LRd^2 + 1029/2*nf^6*h^9*u^2*p*QL*QRd*LL*LLd^2*LR + 1161/2*nf^6*h^9*u^2*p
      *QL*QRd*LL^2*LLd*LRd + 1161/8*nf^6*h^9*u^2*p*QL*QRd^4*LLd + 1029*nf^6*
      h^9*u^2*p*QL*QR*QRd^2*LLd*LR + 1161*nf^6*h^9*u^2*p*QL*QR*QRd^2*LL*LRd +
      1161/4*nf^6*h^9*u^2*p*QL*QR^2*LLd*LR^2 + 1029/2*nf^6*h^9*u^2*p*QL*QR^2*
      LL*LR*LRd + 1029/4*nf^6*h^9*u^2*p*QL*QR^2*LL^2*LLd + 1029/2*nf^6*h^9*u^2
      *p*QL*QR^3*QRd*LL + 1029/4*nf^6*h^9*u^2*p*QL*QLd*LR^2*LRd^2 + 1161/4*
      nf^6*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 1029*nf^6*h^9*u^2*p*QL*QLd*LL*LLd*LR*
      LRd + 1161/4*nf^6*h^9*u^2*p*QL*QLd*LL^2*LRd^2 + 1029/4*nf^6*h^9*u^2*p*QL
      *QLd*LL^2*LLd^2 + 1161/2*nf^6*h^9*u^2*p*QL*QLd*QRd^3*LRd + 2058*nf^6*h^9
      *u^2*p*QL*QLd*QR*QRd*LR*LRd + 2058*nf^6*h^9*u^2*p*QL*QLd*QR*QRd*LL*LLd
       + 3087/2*nf^6*h^9*u^2*p*QL*QLd*QR^2*QRd^2 + 1161/2*nf^6*h^9*u^2*p*QL*
      QLd*QR^3*LR + 3087/4*nf^6*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 1161*nf^6*h^9*
      u^2*p*QL*QLd^2*QR*LLd*LR + 1029*nf^6*h^9*u^2*p*QL*QLd^2*QR*LL*LRd + 1029/
      2*nf^6*h^9*u^2*p*QL*QLd^3*QRd*LRd + 1161/2*nf^6*h^9*u^2*p*QL*QLd^3*QR^2
       + 1161/8*nf^6*h^9*u^2*p*QL*QLd^4*LLd + 1161/2*nf^6*h^9*u^2*p*QL^2*QRd^2
      *LR*LRd + 1161/2*nf^6*h^9*u^2*p*QL^2*QRd^2*LL*LLd + 1029/4*nf^6*h^9*u^2*
      p*QL^2*QR*LR^2*LRd + 1029/2*nf^6*h^9*u^2*p*QL^2*QR*LL*LLd*LR + 1161/4*
      nf^6*h^9*u^2*p*QL^2*QR*LL^2*LRd + 1161/2*nf^6*h^9*u^2*p*QL^2*QR*QRd^3 +
      3087/4*nf^6*h^9*u^2*p*QL^2*QR^2*QRd*LR + 1029*nf^6*h^9*u^2*p*QL^2*QLd*
      QRd*LLd*LR + 1161*nf^6*h^9*u^2*p*QL^2*QLd*QRd*LL*LRd + 3087/4*nf^6*h^9*
      u^2*p*QL^2*QLd*QR^2*LL + 1029/2*nf^6*h^9*u^2*p*QL^2*QLd^2*LR*LRd + 1029/
      2*nf^6*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 3087/2*nf^6*h^9*u^2*p*QL^2*QLd^2*QR
      *QRd + 343/4*nf^6*h^9*u^2*p*QL^3*LLd*LR^2 + 387/2*nf^6*h^9*u^2*p*QL^3*LL
      *LR*LRd + 387/4*nf^6*h^9*u^2*p*QL^3*LL^2*LLd + 1161/2*nf^6*h^9*u^2*p*
      QL^3*QR*QRd*LL + 1161/2*nf^6*h^9*u^2*p*QL^3*QLd*QRd^2 + 1029/2*nf^6*h^9*
      u^2*p*QL^3*QLd*QR*LR + 343/2*nf^6*h^9*u^2*p*QL^3*QLd^3 + 1161/8*nf^6*h^9
      *u^2*p*QL^4*QRd*LR + 1161/8*nf^6*h^9*u^2*p*QL^4*QLd*LL + 91/18*nf^6*h^9*
      u^3*LR^3*LRd^3 + 67/4*nf^6*h^9*u^3*LLd^2*LR^3*LRd + 91/2*nf^6*h^9*u^3*LL
      *LLd*LR^2*LRd^2 + 67/4*nf^6*h^9*u^3*LL*LLd^3*LR^2 + 67/4*nf^6*h^9*u^3*
      LL^2*LR*LRd^3 + 91/2*nf^6*h^9*u^3*LL^2*LLd^2*LR*LRd + 67/4*nf^6*h^9*u^3*
      LL^3*LLd*LRd^2 + 91/18*nf^6*h^9*u^3*LL^3*LLd^3 + 67/4*nf^6*h^9*u^3*QRd^3
      *LR*LRd^2 + 91/6*nf^6*h^9*u^3*QRd^3*LLd^2*LR + 67/2*nf^6*h^9*u^3*QRd^3*
      LL*LLd*LRd + 91/2*nf^6*h^9*u^3*QR*QRd*LR^2*LRd^2 + 201/4*nf^6*h^9*u^3*QR
      *QRd*LLd^2*LR^2 + 182*nf^6*h^9*u^3*QR*QRd*LL*LLd*LR*LRd + 201/4*nf^6*h^9
      *u^3*QR*QRd*LL^2*LRd^2 + 91/2*nf^6*h^9*u^3*QR*QRd*LL^2*LLd^2 + 201/8*
      nf^6*h^9*u^3*QR*QRd^4*LRd + 91*nf^6*h^9*u^3*QR^2*QRd^2*LR*LRd + 91*nf^6*
      h^9*u^3*QR^2*QRd^2*LL*LLd + 67/4*nf^6*h^9*u^3*QR^3*LR^2*LRd + 67/2*nf^6*
      h^9*u^3*QR^3*LL*LLd*LR + 91/6*nf^6*h^9*u^3*QR^3*LL^2*LRd + 91/3*nf^6*h^9
      *u^3*QR^3*QRd^3 + 201/8*nf^6*h^9*u^3*QR^4*QRd*LR + 91*nf^6*h^9*u^3*QLd*
      QRd^2*LLd*LR*LRd + 201/4*nf^6*h^9*u^3*QLd*QRd^2*LL*LRd^2 + 91/2*nf^6*h^9
      *u^3*QLd*QRd^2*LL*LLd^2 + 201/2*nf^6*h^9*u^3*QLd*QR*LLd*LR^2*LRd + 91*
      nf^6*h^9*u^3*QLd*QR*LL*LR*LRd^2 + 201/2*nf^6*h^9*u^3*QLd*QR*LL*LLd^2*LR
       + 91*nf^6*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 91*nf^6*h^9*u^3*QLd*QR*QRd^3*
      LLd + 201*nf^6*h^9*u^3*QLd*QR^2*QRd*LLd*LR + 182*nf^6*h^9*u^3*QLd*QR^2*
      QRd*LL*LRd + 201/8*nf^6*h^9*u^3*QLd*QR^4*LL + 91/2*nf^6*h^9*u^3*QLd^2*
      QRd*LR*LRd^2 + 201/4*nf^6*h^9*u^3*QLd^2*QRd*LLd^2*LR + 91*nf^6*h^9*u^3*
      QLd^2*QRd*LL*LLd*LRd + 273/2*nf^6*h^9*u^3*QLd^2*QR*QRd^2*LRd + 201/2*
      nf^6*h^9*u^3*QLd^2*QR^2*LR*LRd + 201/2*nf^6*h^9*u^3*QLd^2*QR^2*LL*LLd +
      201/2*nf^6*h^9*u^3*QLd^2*QR^3*QRd + 67/2*nf^6*h^9*u^3*QLd^3*LLd*LR*LRd
       + 91/6*nf^6*h^9*u^3*QLd^3*LL*LRd^2 + 67/4*nf^6*h^9*u^3*QLd^3*LL*LLd^2
       + 201/2*nf^6*h^9*u^3*QLd^3*QR*QRd*LLd + 201/8*nf^6*h^9*u^3*QLd^4*QR*LRd
       + 91*nf^6*h^9*u^3*QL*QRd*LLd*LR^2*LRd + 201/2*nf^6*h^9*u^3*QL*QRd*LL*LR
      *LRd^2 + 91*nf^6*h^9*u^3*QL*QRd*LL*LLd^2*LR + 201/2*nf^6*h^9*u^3*QL*QRd*
      LL^2*LLd*LRd + 201/8*nf^6*h^9*u^3*QL*QRd^4*LLd + 182*nf^6*h^9*u^3*QL*QR*
      QRd^2*LLd*LR + 201*nf^6*h^9*u^3*QL*QR*QRd^2*LL*LRd + 201/4*nf^6*h^9*u^3*
      QL*QR^2*LLd*LR^2 + 91*nf^6*h^9*u^3*QL*QR^2*LL*LR*LRd + 91/2*nf^6*h^9*u^3
      *QL*QR^2*LL^2*LLd + 91*nf^6*h^9*u^3*QL*QR^3*QRd*LL + 91/2*nf^6*h^9*u^3*
      QL*QLd*LR^2*LRd^2 + 201/4*nf^6*h^9*u^3*QL*QLd*LLd^2*LR^2 + 182*nf^6*h^9*
      u^3*QL*QLd*LL*LLd*LR*LRd + 201/4*nf^6*h^9*u^3*QL*QLd*LL^2*LRd^2 + 91/2*
      nf^6*h^9*u^3*QL*QLd*LL^2*LLd^2 + 201/2*nf^6*h^9*u^3*QL*QLd*QRd^3*LRd +
      364*nf^6*h^9*u^3*QL*QLd*QR*QRd*LR*LRd + 364*nf^6*h^9*u^3*QL*QLd*QR*QRd*
      LL*LLd + 273*nf^6*h^9*u^3*QL*QLd*QR^2*QRd^2 + 201/2*nf^6*h^9*u^3*QL*QLd*
      QR^3*LR + 273/2*nf^6*h^9*u^3*QL*QLd^2*QRd^2*LLd + 201*nf^6*h^9*u^3*QL*
      QLd^2*QR*LLd*LR + 182*nf^6*h^9*u^3*QL*QLd^2*QR*LL*LRd + 91*nf^6*h^9*u^3*
      QL*QLd^3*QRd*LRd + 201/2*nf^6*h^9*u^3*QL*QLd^3*QR^2 + 201/8*nf^6*h^9*u^3
      *QL*QLd^4*LLd + 201/2*nf^6*h^9*u^3*QL^2*QRd^2*LR*LRd + 201/2*nf^6*h^9*
      u^3*QL^2*QRd^2*LL*LLd + 91/2*nf^6*h^9*u^3*QL^2*QR*LR^2*LRd + 91*nf^6*h^9
      *u^3*QL^2*QR*LL*LLd*LR + 201/4*nf^6*h^9*u^3*QL^2*QR*LL^2*LRd + 201/2*
      nf^6*h^9*u^3*QL^2*QR*QRd^3 + 273/2*nf^6*h^9*u^3*QL^2*QR^2*QRd*LR + 182*
      nf^6*h^9*u^3*QL^2*QLd*QRd*LLd*LR + 201*nf^6*h^9*u^3*QL^2*QLd*QRd*LL*LRd
       + 273/2*nf^6*h^9*u^3*QL^2*QLd*QR^2*LL + 91*nf^6*h^9*u^3*QL^2*QLd^2*LR*
      LRd + 91*nf^6*h^9*u^3*QL^2*QLd^2*LL*LLd + 273*nf^6*h^9*u^3*QL^2*QLd^2*QR
      *QRd + 91/6*nf^6*h^9*u^3*QL^3*LLd*LR^2 + 67/2*nf^6*h^9*u^3*QL^3*LL*LR*
      LRd + 67/4*nf^6*h^9*u^3*QL^3*LL^2*LLd + 201/2*nf^6*h^9*u^3*QL^3*QR*QRd*
      LL + 201/2*nf^6*h^9*u^3*QL^3*QLd*QRd^2 + 91*nf^6*h^9*u^3*QL^3*QLd*QR*LR
       + 91/3*nf^6*h^9*u^3*QL^3*QLd^3 + 201/8*nf^6*h^9*u^3*QL^4*QRd*LR + 201/8
      *nf^6*h^9*u^3*QL^4*QLd*LL + 5/24*nf^6*T*h^9*p*LLd*LR^4*LRd^3 + 7/4*nf^6*
      T*h^9*p*LLd^3*LR^4*LRd + 5/24*nf^6*T*h^9*p*LL*LR^3*LRd^4 + 11/12*nf^6*T*
      h^9*p*LL*LLd^2*LR^3*LRd^2 + 7/4*nf^6*T*h^9*p*LL*LLd^4*LR^3 + 11/12*nf^6*
      T*h^9*p*LL^2*LLd*LR^2*LRd^3 + 11/12*nf^6*T*h^9*p*LL^2*LLd^3*LR^2*LRd + 7/
      4*nf^6*T*h^9*p*LL^3*LR*LRd^4 + 11/12*nf^6*T*h^9*p*LL^3*LLd^2*LR*LRd^2 +
      5/24*nf^6*T*h^9*p*LL^3*LLd^4*LR + 7/4*nf^6*T*h^9*p*LL^4*LLd*LRd^3 + 5/24
      *nf^6*T*h^9*p*LL^4*LLd^3*LRd - 13/12*nf^6*T*h^9*p*QRd^3*LLd*LR^2*LRd^2
       - nf^6*T*h^9*p*QRd^3*LLd^3*LR^2 - 3*nf^6*T*h^9*p*QRd^3*LL*LR*LRd^3 - 3/
      2*nf^6*T*h^9*p*QRd^3*LL*LLd^2*LR*LRd - 5/2*nf^6*T*h^9*p*QRd^3*LL^2*LLd*
      LRd^2 - nf^6*T*h^9*p*QRd^3*LL^2*LLd^3 + 3/4*nf^6*T*h^9*p*QRd^6*LLd*LRd
       + 1/2*nf^6*T*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 3*nf^6*T*h^9*p*QR*QRd*LLd^3*
      LR^3 + 1/2*nf^6*T*h^9*p*QR*QRd*LL*LR^2*LRd^3 + nf^6*T*h^9*p*QR*QRd*LL*
      LLd^2*LR^2*LRd + nf^6*T*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 + 1/2*nf^6*T*h^9*
      p*QR*QRd*LL^2*LLd^3*LR + 3*nf^6*T*h^9*p*QR*QRd*LL^3*LRd^3 + 1/2*nf^6*T*
      h^9*p*QR*QRd*LL^3*LLd^2*LRd - 1/2*nf^6*T*h^9*p*QR*QRd^4*LLd*LR*LRd - 9/4
      *nf^6*T*h^9*p*QR*QRd^4*LL*LRd^2 - 3/4*nf^6*T*h^9*p*QR*QRd^4*LL*LLd^2 +
      nf^6*T*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd + nf^6*T*h^9*p*QR^2*QRd^2*LL*LR*
      LRd^2 + nf^6*T*h^9*p*QR^2*QRd^2*LL*LLd^2*LR + nf^6*T*h^9*p*QR^2*QRd^2*
      LL^2*LLd*LRd + 1/6*nf^6*T*h^9*p*QR^2*QRd^5*LLd - 3*nf^6*T*h^9*p*QR^3*LLd
      *LR^3*LRd - 13/12*nf^6*T*h^9*p*QR^3*LL*LR^2*LRd^2 - 5/2*nf^6*T*h^9*p*
      QR^3*LL*LLd^2*LR^2 - 3/2*nf^6*T*h^9*p*QR^3*LL^2*LLd*LR*LRd - nf^6*T*h^9*
      p*QR^3*LL^3*LRd^2 - nf^6*T*h^9*p*QR^3*LL^3*LLd^2 + 2*nf^6*T*h^9*p*QR^3*
      QRd^3*LLd*LR + 2*nf^6*T*h^9*p*QR^3*QRd^3*LL*LRd - 9/4*nf^6*T*h^9*p*QR^4*
      QRd*LLd*LR^2 - 1/2*nf^6*T*h^9*p*QR^4*QRd*LL*LR*LRd - 3/4*nf^6*T*h^9*p*
      QR^4*QRd*LL^2*LLd + 1/6*nf^6*T*h^9*p*QR^5*QRd^2*LL + 3/4*nf^6*T*h^9*p*
      QR^6*LL*LR - 5/12*nf^6*T*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 1/2*nf^6*T*h^9*p*
      QLd*QRd^2*LLd^2*LR^2*LRd - nf^6*T*h^9*p*QLd*QRd^2*LL*LLd*LR*LRd^2 - 3/2*
      nf^6*T*h^9*p*QLd*QRd^2*LL*LLd^3*LR - 1/2*nf^6*T*h^9*p*QLd*QRd^2*LL^2*
      LRd^3 - 1/2*nf^6*T*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd + 1/4*nf^6*T*h^9*p*QLd
      *QRd^5*LRd^2 + 1/3*nf^6*T*h^9*p*QLd*QRd^5*LLd^2 + 3*nf^6*T*h^9*p*QLd*QR*
      LLd^2*LR^3*LRd + nf^6*T*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 + 3*nf^6*T*h^9*p*
      QLd*QR*LL*LLd^3*LR^2 + 1/2*nf^6*T*h^9*p*QLd*QR*LL^2*LR*LRd^3 + nf^6*T*
      h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd + 1/2*nf^6*T*h^9*p*QLd*QR*LL^3*LLd*LRd^2
       - nf^6*T*h^9*p*QLd*QR*QRd^3*LR*LRd^2 - nf^6*T*h^9*p*QLd*QR*QRd^3*LLd^2*
      LR + nf^6*T*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2 + 3*nf^6*T*h^9*p*QLd*QR^2*QRd*
      LLd^2*LR^2 + nf^6*T*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 + nf^6*T*h^9*p*QLd*
      QR^2*QRd*LL^2*LLd^2 + 3/4*nf^6*T*h^9*p*QLd*QR^2*QRd^4*LRd + 2*nf^6*T*h^9
      *p*QLd*QR^3*QRd^2*LR*LRd + 2*nf^6*T*h^9*p*QLd*QR^3*QRd^2*LL*LLd - 9/4*
      nf^6*T*h^9*p*QLd*QR^4*LR^2*LRd - 3/2*nf^6*T*h^9*p*QLd*QR^4*LL*LLd*LR - 3/
      4*nf^6*T*h^9*p*QLd*QR^4*LL^2*LRd + 43/24*nf^6*T*h^9*p*QLd*QR^4*QRd^3 - 3/
      2*nf^6*T*h^9*p*QLd*QR^5*QRd*LR - 1/2*nf^6*T*h^9*p*QLd^2*QRd*LLd*LR^2*
      LRd^2 - 1/2*nf^6*T*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 3/2*nf^6*T*h^9*p*QLd^2*
      QRd*LL*LR*LRd^3 - nf^6*T*h^9*p*QLd^2*QRd*LL*LLd^2*LR*LRd - 1/2*nf^6*T*
      h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 - 5/12*nf^6*T*h^9*p*QLd^2*QRd*LL^2*LLd^3
       + 5/4*nf^6*T*h^9*p*QLd^2*QRd^4*LLd*LRd - nf^6*T*h^9*p*QLd^2*QR*QRd^2*
      LLd*LR*LRd - 3/2*nf^6*T*h^9*p*QLd^2*QR*QRd^2*LL*LRd^2 - 3/2*nf^6*T*h^9*p
      *QLd^2*QR*QRd^2*LL*LLd^2 + 3*nf^6*T*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd + nf^6
      *T*h^9*p*QLd^2*QR^2*LL*LR*LRd^2 + 3*nf^6*T*h^9*p*QLd^2*QR^2*LL*LLd^2*LR
       + nf^6*T*h^9*p*QLd^2*QR^2*LL^2*LLd*LRd + 17/12*nf^6*T*h^9*p*QLd^2*QR^2*
      QRd^3*LLd + 6*nf^6*T*h^9*p*QLd^2*QR^3*QRd*LLd*LR + 2*nf^6*T*h^9*p*QLd^2*
      QR^3*QRd*LL*LRd - 1/4*nf^6*T*h^9*p*QLd^2*QR^5*LL - nf^6*T*h^9*p*QLd^3*
      LR^2*LRd^3 - 5/2*nf^6*T*h^9*p*QLd^3*LLd^2*LR^2*LRd - 3/2*nf^6*T*h^9*p*
      QLd^3*LL*LLd*LR*LRd^2 - 3*nf^6*T*h^9*p*QLd^3*LL*LLd^3*LR - nf^6*T*h^9*p*
      QLd^3*LL^2*LRd^3 - 13/12*nf^6*T*h^9*p*QLd^3*LL^2*LLd^2*LRd + 2/3*nf^6*T*
      h^9*p*QLd^3*QRd^3*LRd^2 + 2/3*nf^6*T*h^9*p*QLd^3*QRd^3*LLd^2 - nf^6*T*
      h^9*p*QLd^3*QR*QRd*LR*LRd^2 - 3*nf^6*T*h^9*p*QLd^3*QR*QRd*LLd^2*LR + 5/
      12*nf^6*T*h^9*p*QLd^3*QR^2*QRd^2*LRd + 6*nf^6*T*h^9*p*QLd^3*QR^3*LR*LRd
       + 6*nf^6*T*h^9*p*QLd^3*QR^3*LL*LLd + 17/4*nf^6*T*h^9*p*QLd^3*QR^4*QRd
       + 5/4*nf^6*T*h^9*p*QLd^4*QRd^2*LLd*LRd - 3/2*nf^6*T*h^9*p*QLd^4*QR*LLd*
      LR*LRd - 3/4*nf^6*T*h^9*p*QLd^4*QR*LL*LRd^2 - 9/4*nf^6*T*h^9*p*QLd^4*QR*
      LL*LLd^2 + 3/4*nf^6*T*h^9*p*QLd^4*QR^2*QRd*LLd + 1/3*nf^6*T*h^9*p*QLd^5*
      QRd*LRd^2 + 1/4*nf^6*T*h^9*p*QLd^5*QRd*LLd^2 - 1/4*nf^6*T*h^9*p*QLd^5*
      QR^2*LRd + 3/4*nf^6*T*h^9*p*QLd^6*LLd*LRd + 1/2*nf^6*T*h^9*p*QL*QRd*
      LLd^2*LR^3*LRd + nf^6*T*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 + 1/2*nf^6*T*h^9*
      p*QL*QRd*LL*LLd^3*LR^2 + 3*nf^6*T*h^9*p*QL*QRd*LL^2*LR*LRd^3 + nf^6*T*
      h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd + 3*nf^6*T*h^9*p*QL*QRd*LL^3*LLd*LRd^2 -
      9/4*nf^6*T*h^9*p*QL*QRd^4*LR*LRd^2 - 3/4*nf^6*T*h^9*p*QL*QRd^4*LLd^2*LR
       - 3/2*nf^6*T*h^9*p*QL*QRd^4*LL*LLd*LRd + nf^6*T*h^9*p*QL*QR*QRd^2*LR^2*
      LRd^2 + nf^6*T*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 + 3*nf^6*T*h^9*p*QL*QR*QRd^2
      *LL^2*LRd^2 + nf^6*T*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 - 3/2*nf^6*T*h^9*p*QL*
      QR*QRd^5*LRd - 5/12*nf^6*T*h^9*p*QL*QR^2*LR^3*LRd^2 - 1/2*nf^6*T*h^9*p*
      QL*QR^2*LLd^2*LR^3 - nf^6*T*h^9*p*QL*QR^2*LL*LLd*LR^2*LRd - 1/2*nf^6*T*
      h^9*p*QL*QR^2*LL^2*LR*LRd^2 - 1/2*nf^6*T*h^9*p*QL*QR^2*LL^2*LLd^2*LR - 3/
      2*nf^6*T*h^9*p*QL*QR^2*LL^3*LLd*LRd + 2*nf^6*T*h^9*p*QL*QR^2*QRd^3*LR*
      LRd + 2*nf^6*T*h^9*p*QL*QR^2*QRd^3*LL*LLd - nf^6*T*h^9*p*QL*QR^3*QRd*
      LR^2*LRd - nf^6*T*h^9*p*QL*QR^3*QRd*LL^2*LRd + 43/24*nf^6*T*h^9*p*QL*
      QR^3*QRd^4 + 3/4*nf^6*T*h^9*p*QL*QR^4*QRd^2*LR + 1/4*nf^6*T*h^9*p*QL*
      QR^5*LR^2 + 1/3*nf^6*T*h^9*p*QL*QR^5*LL^2 + 1/2*nf^6*T*h^9*p*QL*QLd*LLd*
      LR^3*LRd^2 + 3*nf^6*T*h^9*p*QL*QLd*LLd^3*LR^3 + 1/2*nf^6*T*h^9*p*QL*QLd*
      LL*LR^2*LRd^3 + nf^6*T*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd + nf^6*T*h^9*p*QL*
      QLd*LL^2*LLd*LR*LRd^2 + 1/2*nf^6*T*h^9*p*QL*QLd*LL^2*LLd^3*LR + 3*nf^6*T
      *h^9*p*QL*QLd*LL^3*LRd^3 + 1/2*nf^6*T*h^9*p*QL*QLd*LL^3*LLd^2*LRd - 3*
      nf^6*T*h^9*p*QL*QLd*QRd^3*LL*LRd^2 - nf^6*T*h^9*p*QL*QLd*QRd^3*LL*LLd^2
       + 1/2*nf^6*T*h^9*p*QL*QLd*QR*QRd^4*LLd + 2*nf^6*T*h^9*p*QL*QLd*QR^2*
      QRd^2*LLd*LR + 2*nf^6*T*h^9*p*QL*QLd*QR^2*QRd^2*LL*LRd - 3*nf^6*T*h^9*p*
      QL*QLd*QR^3*LLd*LR^2 - nf^6*T*h^9*p*QL*QLd*QR^3*LL^2*LLd + 1/2*nf^6*T*
      h^9*p*QL*QLd*QR^4*QRd*LL - 3/2*nf^6*T*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 3/
      2*nf^6*T*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR - nf^6*T*h^9*p*QL*QLd^2*QRd^2*LL*
      LLd*LRd + nf^6*T*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 + 3*nf^6*T*h^9*p*QL*QLd^2*
      QR*LLd^2*LR^2 + nf^6*T*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 + nf^6*T*h^9*p*QL*
      QLd^2*QR*LL^2*LLd^2 - 1/2*nf^6*T*h^9*p*QL*QLd^2*QR*QRd^3*LRd + 2*nf^6*T*
      h^9*p*QL*QLd^2*QR^2*QRd*LR*LRd + 2*nf^6*T*h^9*p*QL*QLd^2*QR^2*QRd*LL*LLd
       + 37/12*nf^6*T*h^9*p*QL*QLd^2*QR^3*QRd^2 + 3/4*nf^6*T*h^9*p*QL*QLd^2*
      QR^4*LR - nf^6*T*h^9*p*QL*QLd^3*QRd*LL*LRd^2 - nf^6*T*h^9*p*QL*QLd^3*QRd
      *LL*LLd^2 - 1/2*nf^6*T*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 6*nf^6*T*h^9*p*QL*
      QLd^3*QR^2*LLd*LR + 2*nf^6*T*h^9*p*QL*QLd^3*QR^2*LL*LRd - 3/4*nf^6*T*h^9
      *p*QL*QLd^4*LR*LRd^2 - 9/4*nf^6*T*h^9*p*QL*QLd^4*LLd^2*LR - 1/2*nf^6*T*
      h^9*p*QL*QLd^4*LL*LLd*LRd + 1/2*nf^6*T*h^9*p*QL*QLd^4*QR*QRd*LRd + 17/4*
      nf^6*T*h^9*p*QL*QLd^4*QR^3 - 3/2*nf^6*T*h^9*p*QL*QLd^5*QR*LLd + nf^6*T*
      h^9*p*QL^2*QRd^2*LLd*LR^2*LRd + 3*nf^6*T*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 +
      nf^6*T*h^9*p*QL^2*QRd^2*LL*LLd^2*LR + 3*nf^6*T*h^9*p*QL^2*QRd^2*LL^2*LLd
      *LRd - 1/4*nf^6*T*h^9*p*QL^2*QRd^5*LLd - 3/2*nf^6*T*h^9*p*QL^2*QR*LLd*
      LR^3*LRd - 1/2*nf^6*T*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 1/2*nf^6*T*h^9*p*
      QL^2*QR*LL*LLd^2*LR^2 - nf^6*T*h^9*p*QL^2*QR*LL^2*LLd*LR*LRd - 1/2*nf^6*
      T*h^9*p*QL^2*QR*LL^3*LRd^2 - 5/12*nf^6*T*h^9*p*QL^2*QR*LL^3*LLd^2 + 2*
      nf^6*T*h^9*p*QL^2*QR*QRd^3*LLd*LR + 6*nf^6*T*h^9*p*QL^2*QR*QRd^3*LL*LRd
       - 3/2*nf^6*T*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 - nf^6*T*h^9*p*QL^2*QR^2*QRd*
      LL*LR*LRd - 3/2*nf^6*T*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 17/12*nf^6*T*h^9*p
      *QL^2*QR^3*QRd^2*LL + 5/4*nf^6*T*h^9*p*QL^2*QR^4*LL*LR + nf^6*T*h^9*p*
      QL^2*QLd*QRd*LR^2*LRd^2 + nf^6*T*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 + 3*nf^6*
      T*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 + nf^6*T*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2
       + 3/4*nf^6*T*h^9*p*QL^2*QLd*QRd^4*LRd + 2*nf^6*T*h^9*p*QL^2*QLd*QR*
      QRd^2*LR*LRd + 2*nf^6*T*h^9*p*QL^2*QLd*QR*QRd^2*LL*LLd - 3/2*nf^6*T*h^9*
      p*QL^2*QLd*QR^2*LR^2*LRd - nf^6*T*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR - 3/2*
      nf^6*T*h^9*p*QL^2*QLd*QR^2*LL^2*LRd + 37/12*nf^6*T*h^9*p*QL^2*QLd*QR^2*
      QRd^3 - 1/2*nf^6*T*h^9*p*QL^2*QLd*QR^3*QRd*LR + nf^6*T*h^9*p*QL^2*QLd^2*
      LLd*LR^2*LRd + nf^6*T*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 + nf^6*T*h^9*p*QL^2*
      QLd^2*LL*LLd^2*LR + nf^6*T*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 5/12*nf^6*T*
      h^9*p*QL^2*QLd^2*QRd^3*LLd + 2*nf^6*T*h^9*p*QL^2*QLd^2*QR*QRd*LLd*LR + 2
      *nf^6*T*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd + 5/12*nf^6*T*h^9*p*QL^2*QLd^2*
      QR^3*LL + 17/12*nf^6*T*h^9*p*QL^2*QLd^3*QRd^2*LRd + 2*nf^6*T*h^9*p*QL^2*
      QLd^3*QR*LR*LRd + 2*nf^6*T*h^9*p*QL^2*QLd^3*QR*LL*LLd + 37/12*nf^6*T*h^9
      *p*QL^2*QLd^3*QR^2*QRd + 3/4*nf^6*T*h^9*p*QL^2*QLd^4*QRd*LLd + 1/6*nf^6*
      T*h^9*p*QL^2*QLd^5*LRd - nf^6*T*h^9*p*QL^3*LR^3*LRd^2 - nf^6*T*h^9*p*
      QL^3*LLd^2*LR^3 - 3/2*nf^6*T*h^9*p*QL^3*LL*LLd*LR^2*LRd - 5/2*nf^6*T*h^9
      *p*QL^3*LL^2*LR*LRd^2 - 13/12*nf^6*T*h^9*p*QL^3*LL^2*LLd^2*LR - 3*nf^6*T
      *h^9*p*QL^3*LL^3*LLd*LRd + 6*nf^6*T*h^9*p*QL^3*QRd^3*LR*LRd + 6*nf^6*T*
      h^9*p*QL^3*QRd^3*LL*LLd - nf^6*T*h^9*p*QL^3*QR*QRd*LR^2*LRd - 3*nf^6*T*
      h^9*p*QL^3*QR*QRd*LL^2*LRd + 17/4*nf^6*T*h^9*p*QL^3*QR*QRd^4 + 5/12*nf^6
      *T*h^9*p*QL^3*QR^2*QRd^2*LR + 2/3*nf^6*T*h^9*p*QL^3*QR^3*LR^2 + 2/3*nf^6
      *T*h^9*p*QL^3*QR^3*LL^2 + 2*nf^6*T*h^9*p*QL^3*QLd*QRd^2*LLd*LR + 6*nf^6*
      T*h^9*p*QL^3*QLd*QRd^2*LL*LRd - nf^6*T*h^9*p*QL^3*QLd*QR*LLd*LR^2 - nf^6
      *T*h^9*p*QL^3*QLd*QR*LL^2*LLd - 1/2*nf^6*T*h^9*p*QL^3*QLd*QR^2*QRd*LL +
      2*nf^6*T*h^9*p*QL^3*QLd^2*QRd*LR*LRd + 2*nf^6*T*h^9*p*QL^3*QLd^2*QRd*LL*
      LLd + 37/12*nf^6*T*h^9*p*QL^3*QLd^2*QR*QRd^2 + 17/12*nf^6*T*h^9*p*QL^3*
      QLd^2*QR^2*LR + 2*nf^6*T*h^9*p*QL^3*QLd^3*LLd*LR + 2*nf^6*T*h^9*p*QL^3*
      QLd^3*LL*LRd + 43/24*nf^6*T*h^9*p*QL^3*QLd^4*QR - 3/4*nf^6*T*h^9*p*QL^4*
      QRd*LLd*LR^2 - 3/2*nf^6*T*h^9*p*QL^4*QRd*LL*LR*LRd - 9/4*nf^6*T*h^9*p*
      QL^4*QRd*LL^2*LLd + 3/4*nf^6*T*h^9*p*QL^4*QR*QRd^2*LL + 5/4*nf^6*T*h^9*p
      *QL^4*QR^2*LL*LR - 3/4*nf^6*T*h^9*p*QL^4*QLd*LR^2*LRd - 1/2*nf^6*T*h^9*p
      *QL^4*QLd*LL*LLd*LR - 9/4*nf^6*T*h^9*p*QL^4*QLd*LL^2*LRd + 17/4*nf^6*T*
      h^9*p*QL^4*QLd*QRd^3 + 1/2*nf^6*T*h^9*p*QL^4*QLd*QR*QRd*LR + 3/4*nf^6*T*
      h^9*p*QL^4*QLd^2*QR*LL + 43/24*nf^6*T*h^9*p*QL^4*QLd^3*QRd - 1/4*nf^6*T*
      h^9*p*QL^5*QRd^2*LR + 1/3*nf^6*T*h^9*p*QL^5*QR*LR^2 + 1/4*nf^6*T*h^9*p*
      QL^5*QR*LL^2 - 3/2*nf^6*T*h^9*p*QL^5*QLd*QRd*LL + 1/6*nf^6*T*h^9*p*QL^5*
      QLd^2*LR + 3/4*nf^6*T*h^9*p*QL^6*LL*LR + 81*nf^6*T*h^9*p*G*QRd^3*LR*
      LRd^2 + 69*nf^6*T*h^9*p*G*QRd^3*LLd^2*LR + 162*nf^6*T*h^9*p*G*QRd^3*LL*
      LLd*LRd + 207/2*nf^6*T*h^9*p*G*QR*QRd*LR^2*LRd^2 + 243/2*nf^6*T*h^9*p*G*
      QR*QRd*LLd^2*LR^2 + 414*nf^6*T*h^9*p*G*QR*QRd*LL*LLd*LR*LRd + 243/2*nf^6
      *T*h^9*p*G*QR*QRd*LL^2*LRd^2 + 207/2*nf^6*T*h^9*p*G*QR*QRd*LL^2*LLd^2 +
      162*nf^6*T*h^9*p*G*QR*QRd^4*LRd + 414*nf^6*T*h^9*p*G*QR^2*QRd^2*LR*LRd
       + 414*nf^6*T*h^9*p*G*QR^2*QRd^2*LL*LLd + 81*nf^6*T*h^9*p*G*QR^3*LR^2*
      LRd + 162*nf^6*T*h^9*p*G*QR^3*LL*LLd*LR + 69*nf^6*T*h^9*p*G*QR^3*LL^2*
      LRd + 391/2*nf^6*T*h^9*p*G*QR^3*QRd^3 + 162*nf^6*T*h^9*p*G*QR^4*QRd*LR
       + 414*nf^6*T*h^9*p*G*QLd*QRd^2*LLd*LR*LRd + 243*nf^6*T*h^9*p*G*QLd*
      QRd^2*LL*LRd^2 + 207*nf^6*T*h^9*p*G*QLd*QRd^2*LL*LLd^2 + 243*nf^6*T*h^9*
      p*G*QLd*QR*LLd*LR^2*LRd + 207*nf^6*T*h^9*p*G*QLd*QR*LL*LR*LRd^2 + 243*
      nf^6*T*h^9*p*G*QLd*QR*LL*LLd^2*LR + 207*nf^6*T*h^9*p*G*QLd*QR*LL^2*LLd*
      LRd + 552*nf^6*T*h^9*p*G*QLd*QR*QRd^3*LLd + 972*nf^6*T*h^9*p*G*QLd*QR^2*
      QRd*LLd*LR + 828*nf^6*T*h^9*p*G*QLd*QR^2*QRd*LL*LRd + 162*nf^6*T*h^9*p*G
      *QLd*QR^4*LL + 207*nf^6*T*h^9*p*G*QLd^2*QRd*LR*LRd^2 + 243*nf^6*T*h^9*p*
      G*QLd^2*QRd*LLd^2*LR + 414*nf^6*T*h^9*p*G*QLd^2*QRd*LL*LLd*LRd + 828*
      nf^6*T*h^9*p*G*QLd^2*QR*QRd^2*LRd + 486*nf^6*T*h^9*p*G*QLd^2*QR^2*LR*LRd
       + 486*nf^6*T*h^9*p*G*QLd^2*QR^2*LL*LLd + 1377/2*nf^6*T*h^9*p*G*QLd^2*
      QR^3*QRd + 162*nf^6*T*h^9*p*G*QLd^3*LLd*LR*LRd + 69*nf^6*T*h^9*p*G*QLd^3
      *LL*LRd^2 + 81*nf^6*T*h^9*p*G*QLd^3*LL*LLd^2 + 648*nf^6*T*h^9*p*G*QLd^3*
      QR*QRd*LLd + 162*nf^6*T*h^9*p*G*QLd^4*QR*LRd + 207*nf^6*T*h^9*p*G*QL*QRd
      *LLd*LR^2*LRd + 243*nf^6*T*h^9*p*G*QL*QRd*LL*LR*LRd^2 + 207*nf^6*T*h^9*p
      *G*QL*QRd*LL*LLd^2*LR + 243*nf^6*T*h^9*p*G*QL*QRd*LL^2*LLd*LRd + 162*
      nf^6*T*h^9*p*G*QL*QRd^4*LLd + 828*nf^6*T*h^9*p*G*QL*QR*QRd^2*LLd*LR +
      972*nf^6*T*h^9*p*G*QL*QR*QRd^2*LL*LRd + 243*nf^6*T*h^9*p*G*QL*QR^2*LLd*
      LR^2 + 414*nf^6*T*h^9*p*G*QL*QR^2*LL*LR*LRd + 207*nf^6*T*h^9*p*G*QL*QR^2
      *LL^2*LLd + 552*nf^6*T*h^9*p*G*QL*QR^3*QRd*LL + 207/2*nf^6*T*h^9*p*G*QL*
      QLd*LR^2*LRd^2 + 243/2*nf^6*T*h^9*p*G*QL*QLd*LLd^2*LR^2 + 414*nf^6*T*h^9
      *p*G*QL*QLd*LL*LLd*LR*LRd + 243/2*nf^6*T*h^9*p*G*QL*QLd*LL^2*LRd^2 + 207/
      2*nf^6*T*h^9*p*G*QL*QLd*LL^2*LLd^2 + 648*nf^6*T*h^9*p*G*QL*QLd*QRd^3*LRd
       + 1656*nf^6*T*h^9*p*G*QL*QLd*QR*QRd*LR*LRd + 1656*nf^6*T*h^9*p*G*QL*QLd
      *QR*QRd*LL*LLd + 3519/2*nf^6*T*h^9*p*G*QL*QLd*QR^2*QRd^2 + 648*nf^6*T*
      h^9*p*G*QL*QLd*QR^3*LR + 828*nf^6*T*h^9*p*G*QL*QLd^2*QRd^2*LLd + 972*
      nf^6*T*h^9*p*G*QL*QLd^2*QR*LLd*LR + 828*nf^6*T*h^9*p*G*QL*QLd^2*QR*LL*
      LRd + 552*nf^6*T*h^9*p*G*QL*QLd^3*QRd*LRd + 1377/2*nf^6*T*h^9*p*G*QL*
      QLd^3*QR^2 + 162*nf^6*T*h^9*p*G*QL*QLd^4*LLd + 486*nf^6*T*h^9*p*G*QL^2*
      QRd^2*LR*LRd + 486*nf^6*T*h^9*p*G*QL^2*QRd^2*LL*LLd + 207*nf^6*T*h^9*p*G
      *QL^2*QR*LR^2*LRd + 414*nf^6*T*h^9*p*G*QL^2*QR*LL*LLd*LR + 243*nf^6*T*
      h^9*p*G*QL^2*QR*LL^2*LRd + 1377/2*nf^6*T*h^9*p*G*QL^2*QR*QRd^3 + 828*
      nf^6*T*h^9*p*G*QL^2*QR^2*QRd*LR + 828*nf^6*T*h^9*p*G*QL^2*QLd*QRd*LLd*LR
       + 972*nf^6*T*h^9*p*G*QL^2*QLd*QRd*LL*LRd + 828*nf^6*T*h^9*p*G*QL^2*QLd*
      QR^2*LL + 414*nf^6*T*h^9*p*G*QL^2*QLd^2*LR*LRd + 414*nf^6*T*h^9*p*G*QL^2
      *QLd^2*LL*LLd + 3519/2*nf^6*T*h^9*p*G*QL^2*QLd^2*QR*QRd + 69*nf^6*T*h^9*
      p*G*QL^3*LLd*LR^2 + 162*nf^6*T*h^9*p*G*QL^3*LL*LR*LRd + 81*nf^6*T*h^9*p*
      G*QL^3*LL^2*LLd + 648*nf^6*T*h^9*p*G*QL^3*QR*QRd*LL + 1377/2*nf^6*T*h^9*
      p*G*QL^3*QLd*QRd^2 + 552*nf^6*T*h^9*p*G*QL^3*QLd*QR*LR + 391/2*nf^6*T*
      h^9*p*G*QL^3*QLd^3 + 162*nf^6*T*h^9*p*G*QL^4*QRd*LR + 162*nf^6*T*h^9*p*G
      *QL^4*QLd*LL + 437/18*nf^6*T*h^9*p*W*LR^3*LRd^3 + 171/2*nf^6*T*h^9*p*W*
      LLd^2*LR^3*LRd + 437/2*nf^6*T*h^9*p*W*LL*LLd*LR^2*LRd^2 + 171/2*nf^6*T*
      h^9*p*W*LL*LLd^3*LR^2 + 171/2*nf^6*T*h^9*p*W*LL^2*LR*LRd^3 + 437/2*nf^6*
      T*h^9*p*W*LL^2*LLd^2*LR*LRd + 171/2*nf^6*T*h^9*p*W*LL^3*LLd*LRd^2 + 437/
      18*nf^6*T*h^9*p*W*LL^3*LLd^3 + 171/2*nf^6*T*h^9*p*W*QRd^3*LR*LRd^2 + 437/
      6*nf^6*T*h^9*p*W*QRd^3*LLd^2*LR + 171*nf^6*T*h^9*p*W*QRd^3*LL*LLd*LRd +
      437/2*nf^6*T*h^9*p*W*QR*QRd*LR^2*LRd^2 + 513/2*nf^6*T*h^9*p*W*QR*QRd*
      LLd^2*LR^2 + 874*nf^6*T*h^9*p*W*QR*QRd*LL*LLd*LR*LRd + 513/2*nf^6*T*h^9*
      p*W*QR*QRd*LL^2*LRd^2 + 437/2*nf^6*T*h^9*p*W*QR*QRd*LL^2*LLd^2 + 513/4*
      nf^6*T*h^9*p*W*QR*QRd^4*LRd + 437*nf^6*T*h^9*p*W*QR^2*QRd^2*LR*LRd + 437
      *nf^6*T*h^9*p*W*QR^2*QRd^2*LL*LLd + 171/2*nf^6*T*h^9*p*W*QR^3*LR^2*LRd
       + 171*nf^6*T*h^9*p*W*QR^3*LL*LLd*LR + 437/6*nf^6*T*h^9*p*W*QR^3*LL^2*
      LRd + 437/3*nf^6*T*h^9*p*W*QR^3*QRd^3 + 513/4*nf^6*T*h^9*p*W*QR^4*QRd*LR
       + 437*nf^6*T*h^9*p*W*QLd*QRd^2*LLd*LR*LRd + 513/2*nf^6*T*h^9*p*W*QLd*
      QRd^2*LL*LRd^2 + 437/2*nf^6*T*h^9*p*W*QLd*QRd^2*LL*LLd^2 + 513*nf^6*T*
      h^9*p*W*QLd*QR*LLd*LR^2*LRd + 437*nf^6*T*h^9*p*W*QLd*QR*LL*LR*LRd^2 +
      513*nf^6*T*h^9*p*W*QLd*QR*LL*LLd^2*LR + 437*nf^6*T*h^9*p*W*QLd*QR*LL^2*
      LLd*LRd + 437*nf^6*T*h^9*p*W*QLd*QR*QRd^3*LLd + 1026*nf^6*T*h^9*p*W*QLd*
      QR^2*QRd*LLd*LR + 874*nf^6*T*h^9*p*W*QLd*QR^2*QRd*LL*LRd + 513/4*nf^6*T*
      h^9*p*W*QLd*QR^4*LL + 437/2*nf^6*T*h^9*p*W*QLd^2*QRd*LR*LRd^2 + 513/2*
      nf^6*T*h^9*p*W*QLd^2*QRd*LLd^2*LR + 437*nf^6*T*h^9*p*W*QLd^2*QRd*LL*LLd*
      LRd + 1311/2*nf^6*T*h^9*p*W*QLd^2*QR*QRd^2*LRd + 513*nf^6*T*h^9*p*W*
      QLd^2*QR^2*LR*LRd + 513*nf^6*T*h^9*p*W*QLd^2*QR^2*LL*LLd + 513*nf^6*T*
      h^9*p*W*QLd^2*QR^3*QRd + 171*nf^6*T*h^9*p*W*QLd^3*LLd*LR*LRd + 437/6*
      nf^6*T*h^9*p*W*QLd^3*LL*LRd^2 + 171/2*nf^6*T*h^9*p*W*QLd^3*LL*LLd^2 +
      513*nf^6*T*h^9*p*W*QLd^3*QR*QRd*LLd + 513/4*nf^6*T*h^9*p*W*QLd^4*QR*LRd
       + 437*nf^6*T*h^9*p*W*QL*QRd*LLd*LR^2*LRd + 513*nf^6*T*h^9*p*W*QL*QRd*LL
      *LR*LRd^2 + 437*nf^6*T*h^9*p*W*QL*QRd*LL*LLd^2*LR + 513*nf^6*T*h^9*p*W*
      QL*QRd*LL^2*LLd*LRd + 513/4*nf^6*T*h^9*p*W*QL*QRd^4*LLd + 874*nf^6*T*h^9
      *p*W*QL*QR*QRd^2*LLd*LR + 1026*nf^6*T*h^9*p*W*QL*QR*QRd^2*LL*LRd + 513/2
      *nf^6*T*h^9*p*W*QL*QR^2*LLd*LR^2 + 437*nf^6*T*h^9*p*W*QL*QR^2*LL*LR*LRd
       + 437/2*nf^6*T*h^9*p*W*QL*QR^2*LL^2*LLd + 437*nf^6*T*h^9*p*W*QL*QR^3*
      QRd*LL + 437/2*nf^6*T*h^9*p*W*QL*QLd*LR^2*LRd^2 + 513/2*nf^6*T*h^9*p*W*
      QL*QLd*LLd^2*LR^2 + 874*nf^6*T*h^9*p*W*QL*QLd*LL*LLd*LR*LRd + 513/2*nf^6
      *T*h^9*p*W*QL*QLd*LL^2*LRd^2 + 437/2*nf^6*T*h^9*p*W*QL*QLd*LL^2*LLd^2 +
      513*nf^6*T*h^9*p*W*QL*QLd*QRd^3*LRd + 1748*nf^6*T*h^9*p*W*QL*QLd*QR*QRd*
      LR*LRd + 1748*nf^6*T*h^9*p*W*QL*QLd*QR*QRd*LL*LLd + 1311*nf^6*T*h^9*p*W*
      QL*QLd*QR^2*QRd^2 + 513*nf^6*T*h^9*p*W*QL*QLd*QR^3*LR + 1311/2*nf^6*T*
      h^9*p*W*QL*QLd^2*QRd^2*LLd + 1026*nf^6*T*h^9*p*W*QL*QLd^2*QR*LLd*LR +
      874*nf^6*T*h^9*p*W*QL*QLd^2*QR*LL*LRd + 437*nf^6*T*h^9*p*W*QL*QLd^3*QRd*
      LRd + 513*nf^6*T*h^9*p*W*QL*QLd^3*QR^2 + 513/4*nf^6*T*h^9*p*W*QL*QLd^4*
      LLd + 513*nf^6*T*h^9*p*W*QL^2*QRd^2*LR*LRd + 513*nf^6*T*h^9*p*W*QL^2*
      QRd^2*LL*LLd + 437/2*nf^6*T*h^9*p*W*QL^2*QR*LR^2*LRd + 437*nf^6*T*h^9*p*
      W*QL^2*QR*LL*LLd*LR + 513/2*nf^6*T*h^9*p*W*QL^2*QR*LL^2*LRd + 513*nf^6*T
      *h^9*p*W*QL^2*QR*QRd^3 + 1311/2*nf^6*T*h^9*p*W*QL^2*QR^2*QRd*LR + 874*
      nf^6*T*h^9*p*W*QL^2*QLd*QRd*LLd*LR + 1026*nf^6*T*h^9*p*W*QL^2*QLd*QRd*LL
      *LRd + 1311/2*nf^6*T*h^9*p*W*QL^2*QLd*QR^2*LL + 437*nf^6*T*h^9*p*W*QL^2*
      QLd^2*LR*LRd + 437*nf^6*T*h^9*p*W*QL^2*QLd^2*LL*LLd + 1311*nf^6*T*h^9*p*
      W*QL^2*QLd^2*QR*QRd + 437/6*nf^6*T*h^9*p*W*QL^3*LLd*LR^2 + 171*nf^6*T*
      h^9*p*W*QL^3*LL*LR*LRd + 171/2*nf^6*T*h^9*p*W*QL^3*LL^2*LLd + 513*nf^6*T
      *h^9*p*W*QL^3*QR*QRd*LL + 513*nf^6*T*h^9*p*W*QL^3*QLd*QRd^2 + 437*nf^6*T
      *h^9*p*W*QL^3*QLd*QR*LR + 437/3*nf^6*T*h^9*p*W*QL^3*QLd^3 + 513/4*nf^6*T
      *h^9*p*W*QL^4*QRd*LR + 513/4*nf^6*T*h^9*p*W*QL^4*QLd*LL + 23/2*nf^6*T*
      h^9*p*B*LR^3*LRd^3 + 81/2*nf^6*T*h^9*p*B*LLd^2*LR^3*LRd + 207/2*nf^6*T*
      h^9*p*B*LL*LLd*LR^2*LRd^2 + 81/2*nf^6*T*h^9*p*B*LL*LLd^3*LR^2 + 81/2*
      nf^6*T*h^9*p*B*LL^2*LR*LRd^3 + 207/2*nf^6*T*h^9*p*B*LL^2*LLd^2*LR*LRd +
      81/2*nf^6*T*h^9*p*B*LL^3*LLd*LRd^2 + 23/2*nf^6*T*h^9*p*B*LL^3*LLd^3 + 81/
      2*nf^6*T*h^9*p*B*QRd^3*LR*LRd^2 + 69/2*nf^6*T*h^9*p*B*QRd^3*LLd^2*LR +
      81*nf^6*T*h^9*p*B*QRd^3*LL*LLd*LRd + 207/2*nf^6*T*h^9*p*B*QR*QRd*LR^2*
      LRd^2 + 243/2*nf^6*T*h^9*p*B*QR*QRd*LLd^2*LR^2 + 414*nf^6*T*h^9*p*B*QR*
      QRd*LL*LLd*LR*LRd + 243/2*nf^6*T*h^9*p*B*QR*QRd*LL^2*LRd^2 + 207/2*nf^6*
      T*h^9*p*B*QR*QRd*LL^2*LLd^2 + 243/4*nf^6*T*h^9*p*B*QR*QRd^4*LRd + 207*
      nf^6*T*h^9*p*B*QR^2*QRd^2*LR*LRd + 207*nf^6*T*h^9*p*B*QR^2*QRd^2*LL*LLd
       + 81/2*nf^6*T*h^9*p*B*QR^3*LR^2*LRd + 81*nf^6*T*h^9*p*B*QR^3*LL*LLd*LR
       + 69/2*nf^6*T*h^9*p*B*QR^3*LL^2*LRd + 69*nf^6*T*h^9*p*B*QR^3*QRd^3 +
      243/4*nf^6*T*h^9*p*B*QR^4*QRd*LR + 207*nf^6*T*h^9*p*B*QLd*QRd^2*LLd*LR*
      LRd + 243/2*nf^6*T*h^9*p*B*QLd*QRd^2*LL*LRd^2 + 207/2*nf^6*T*h^9*p*B*QLd
      *QRd^2*LL*LLd^2 + 243*nf^6*T*h^9*p*B*QLd*QR*LLd*LR^2*LRd + 207*nf^6*T*
      h^9*p*B*QLd*QR*LL*LR*LRd^2 + 243*nf^6*T*h^9*p*B*QLd*QR*LL*LLd^2*LR + 207
      *nf^6*T*h^9*p*B*QLd*QR*LL^2*LLd*LRd + 207*nf^6*T*h^9*p*B*QLd*QR*QRd^3*
      LLd + 486*nf^6*T*h^9*p*B*QLd*QR^2*QRd*LLd*LR + 414*nf^6*T*h^9*p*B*QLd*
      QR^2*QRd*LL*LRd + 243/4*nf^6*T*h^9*p*B*QLd*QR^4*LL + 207/2*nf^6*T*h^9*p*
      B*QLd^2*QRd*LR*LRd^2 + 243/2*nf^6*T*h^9*p*B*QLd^2*QRd*LLd^2*LR + 207*
      nf^6*T*h^9*p*B*QLd^2*QRd*LL*LLd*LRd + 621/2*nf^6*T*h^9*p*B*QLd^2*QR*
      QRd^2*LRd + 243*nf^6*T*h^9*p*B*QLd^2*QR^2*LR*LRd + 243*nf^6*T*h^9*p*B*
      QLd^2*QR^2*LL*LLd + 243*nf^6*T*h^9*p*B*QLd^2*QR^3*QRd + 81*nf^6*T*h^9*p*
      B*QLd^3*LLd*LR*LRd + 69/2*nf^6*T*h^9*p*B*QLd^3*LL*LRd^2 + 81/2*nf^6*T*
      h^9*p*B*QLd^3*LL*LLd^2 + 243*nf^6*T*h^9*p*B*QLd^3*QR*QRd*LLd + 243/4*
      nf^6*T*h^9*p*B*QLd^4*QR*LRd + 207*nf^6*T*h^9*p*B*QL*QRd*LLd*LR^2*LRd +
      243*nf^6*T*h^9*p*B*QL*QRd*LL*LR*LRd^2 + 207*nf^6*T*h^9*p*B*QL*QRd*LL*
      LLd^2*LR + 243*nf^6*T*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 243/4*nf^6*T*h^9*p*B
      *QL*QRd^4*LLd + 414*nf^6*T*h^9*p*B*QL*QR*QRd^2*LLd*LR + 486*nf^6*T*h^9*p
      *B*QL*QR*QRd^2*LL*LRd + 243/2*nf^6*T*h^9*p*B*QL*QR^2*LLd*LR^2 + 207*nf^6
      *T*h^9*p*B*QL*QR^2*LL*LR*LRd + 207/2*nf^6*T*h^9*p*B*QL*QR^2*LL^2*LLd +
      207*nf^6*T*h^9*p*B*QL*QR^3*QRd*LL + 207/2*nf^6*T*h^9*p*B*QL*QLd*LR^2*
      LRd^2 + 243/2*nf^6*T*h^9*p*B*QL*QLd*LLd^2*LR^2 + 414*nf^6*T*h^9*p*B*QL*
      QLd*LL*LLd*LR*LRd + 243/2*nf^6*T*h^9*p*B*QL*QLd*LL^2*LRd^2 + 207/2*nf^6*
      T*h^9*p*B*QL*QLd*LL^2*LLd^2 + 243*nf^6*T*h^9*p*B*QL*QLd*QRd^3*LRd + 828*
      nf^6*T*h^9*p*B*QL*QLd*QR*QRd*LR*LRd + 828*nf^6*T*h^9*p*B*QL*QLd*QR*QRd*
      LL*LLd + 621*nf^6*T*h^9*p*B*QL*QLd*QR^2*QRd^2 + 243*nf^6*T*h^9*p*B*QL*
      QLd*QR^3*LR + 621/2*nf^6*T*h^9*p*B*QL*QLd^2*QRd^2*LLd + 486*nf^6*T*h^9*p
      *B*QL*QLd^2*QR*LLd*LR + 414*nf^6*T*h^9*p*B*QL*QLd^2*QR*LL*LRd + 207*nf^6
      *T*h^9*p*B*QL*QLd^3*QRd*LRd + 243*nf^6*T*h^9*p*B*QL*QLd^3*QR^2 + 243/4*
      nf^6*T*h^9*p*B*QL*QLd^4*LLd + 243*nf^6*T*h^9*p*B*QL^2*QRd^2*LR*LRd + 243
      *nf^6*T*h^9*p*B*QL^2*QRd^2*LL*LLd + 207/2*nf^6*T*h^9*p*B*QL^2*QR*LR^2*
      LRd + 207*nf^6*T*h^9*p*B*QL^2*QR*LL*LLd*LR + 243/2*nf^6*T*h^9*p*B*QL^2*
      QR*LL^2*LRd + 243*nf^6*T*h^9*p*B*QL^2*QR*QRd^3 + 621/2*nf^6*T*h^9*p*B*
      QL^2*QR^2*QRd*LR + 414*nf^6*T*h^9*p*B*QL^2*QLd*QRd*LLd*LR + 486*nf^6*T*
      h^9*p*B*QL^2*QLd*QRd*LL*LRd + 621/2*nf^6*T*h^9*p*B*QL^2*QLd*QR^2*LL +
      207*nf^6*T*h^9*p*B*QL^2*QLd^2*LR*LRd + 207*nf^6*T*h^9*p*B*QL^2*QLd^2*LL*
      LLd + 621*nf^6*T*h^9*p*B*QL^2*QLd^2*QR*QRd + 69/2*nf^6*T*h^9*p*B*QL^3*
      LLd*LR^2 + 81*nf^6*T*h^9*p*B*QL^3*LL*LR*LRd + 81/2*nf^6*T*h^9*p*B*QL^3*
      LL^2*LLd + 243*nf^6*T*h^9*p*B*QL^3*QR*QRd*LL + 243*nf^6*T*h^9*p*B*QL^3*
      QLd*QRd^2 + 207*nf^6*T*h^9*p*B*QL^3*QLd*QR*LR + 69*nf^6*T*h^9*p*B*QL^3*
      QLd^3 + 243/4*nf^6*T*h^9*p*B*QL^4*QRd*LR + 243/4*nf^6*T*h^9*p*B*QL^4*QLd
      *LL + 227/4*nf^6*T*h^9*p^3*LR^3*LRd^3 + 777/4*nf^6*T*h^9*p^3*LLd^2*LR^3*
      LRd + 2043/4*nf^6*T*h^9*p^3*LL*LLd*LR^2*LRd^2 + 777/4*nf^6*T*h^9*p^3*LL*
      LLd^3*LR^2 + 777/4*nf^6*T*h^9*p^3*LL^2*LR*LRd^3 + 2043/4*nf^6*T*h^9*p^3*
      LL^2*LLd^2*LR*LRd + 777/4*nf^6*T*h^9*p^3*LL^3*LLd*LRd^2 + 227/4*nf^6*T*
      h^9*p^3*LL^3*LLd^3 + 777/4*nf^6*T*h^9*p^3*QRd^3*LR*LRd^2 + 681/4*nf^6*T*
      h^9*p^3*QRd^3*LLd^2*LR + 777/2*nf^6*T*h^9*p^3*QRd^3*LL*LLd*LRd + 2043/4*
      nf^6*T*h^9*p^3*QR*QRd*LR^2*LRd^2 + 2331/4*nf^6*T*h^9*p^3*QR*QRd*LLd^2*
      LR^2 + 2043*nf^6*T*h^9*p^3*QR*QRd*LL*LLd*LR*LRd + 2331/4*nf^6*T*h^9*p^3*
      QR*QRd*LL^2*LRd^2 + 2043/4*nf^6*T*h^9*p^3*QR*QRd*LL^2*LLd^2 + 2331/8*
      nf^6*T*h^9*p^3*QR*QRd^4*LRd + 2043/2*nf^6*T*h^9*p^3*QR^2*QRd^2*LR*LRd +
      2043/2*nf^6*T*h^9*p^3*QR^2*QRd^2*LL*LLd + 777/4*nf^6*T*h^9*p^3*QR^3*LR^2
      *LRd + 777/2*nf^6*T*h^9*p^3*QR^3*LL*LLd*LR + 681/4*nf^6*T*h^9*p^3*QR^3*
      LL^2*LRd + 681/2*nf^6*T*h^9*p^3*QR^3*QRd^3 + 2331/8*nf^6*T*h^9*p^3*QR^4*
      QRd*LR + 2043/2*nf^6*T*h^9*p^3*QLd*QRd^2*LLd*LR*LRd + 2331/4*nf^6*T*h^9*
      p^3*QLd*QRd^2*LL*LRd^2 + 2043/4*nf^6*T*h^9*p^3*QLd*QRd^2*LL*LLd^2 + 2331/
      2*nf^6*T*h^9*p^3*QLd*QR*LLd*LR^2*LRd + 2043/2*nf^6*T*h^9*p^3*QLd*QR*LL*
      LR*LRd^2 + 2331/2*nf^6*T*h^9*p^3*QLd*QR*LL*LLd^2*LR + 2043/2*nf^6*T*h^9*
      p^3*QLd*QR*LL^2*LLd*LRd + 2043/2*nf^6*T*h^9*p^3*QLd*QR*QRd^3*LLd + 2331*
      nf^6*T*h^9*p^3*QLd*QR^2*QRd*LLd*LR + 2043*nf^6*T*h^9*p^3*QLd*QR^2*QRd*LL
      *LRd + 2331/8*nf^6*T*h^9*p^3*QLd*QR^4*LL + 2043/4*nf^6*T*h^9*p^3*QLd^2*
      QRd*LR*LRd^2 + 2331/4*nf^6*T*h^9*p^3*QLd^2*QRd*LLd^2*LR + 2043/2*nf^6*T*
      h^9*p^3*QLd^2*QRd*LL*LLd*LRd + 6129/4*nf^6*T*h^9*p^3*QLd^2*QR*QRd^2*LRd
       + 2331/2*nf^6*T*h^9*p^3*QLd^2*QR^2*LR*LRd + 2331/2*nf^6*T*h^9*p^3*QLd^2
      *QR^2*LL*LLd + 2331/2*nf^6*T*h^9*p^3*QLd^2*QR^3*QRd + 777/2*nf^6*T*h^9*
      p^3*QLd^3*LLd*LR*LRd + 681/4*nf^6*T*h^9*p^3*QLd^3*LL*LRd^2 + 777/4*nf^6*
      T*h^9*p^3*QLd^3*LL*LLd^2 + 2331/2*nf^6*T*h^9*p^3*QLd^3*QR*QRd*LLd + 2331/
      8*nf^6*T*h^9*p^3*QLd^4*QR*LRd + 2043/2*nf^6*T*h^9*p^3*QL*QRd*LLd*LR^2*
      LRd + 2331/2*nf^6*T*h^9*p^3*QL*QRd*LL*LR*LRd^2 + 2043/2*nf^6*T*h^9*p^3*
      QL*QRd*LL*LLd^2*LR + 2331/2*nf^6*T*h^9*p^3*QL*QRd*LL^2*LLd*LRd + 2331/8*
      nf^6*T*h^9*p^3*QL*QRd^4*LLd + 2043*nf^6*T*h^9*p^3*QL*QR*QRd^2*LLd*LR +
      2331*nf^6*T*h^9*p^3*QL*QR*QRd^2*LL*LRd + 2331/4*nf^6*T*h^9*p^3*QL*QR^2*
      LLd*LR^2 + 2043/2*nf^6*T*h^9*p^3*QL*QR^2*LL*LR*LRd + 2043/4*nf^6*T*h^9*
      p^3*QL*QR^2*LL^2*LLd + 2043/2*nf^6*T*h^9*p^3*QL*QR^3*QRd*LL + 2043/4*
      nf^6*T*h^9*p^3*QL*QLd*LR^2*LRd^2 + 2331/4*nf^6*T*h^9*p^3*QL*QLd*LLd^2*
      LR^2 + 2043*nf^6*T*h^9*p^3*QL*QLd*LL*LLd*LR*LRd + 2331/4*nf^6*T*h^9*p^3*
      QL*QLd*LL^2*LRd^2 + 2043/4*nf^6*T*h^9*p^3*QL*QLd*LL^2*LLd^2 + 2331/2*
      nf^6*T*h^9*p^3*QL*QLd*QRd^3*LRd + 4086*nf^6*T*h^9*p^3*QL*QLd*QR*QRd*LR*
      LRd + 4086*nf^6*T*h^9*p^3*QL*QLd*QR*QRd*LL*LLd + 6129/2*nf^6*T*h^9*p^3*
      QL*QLd*QR^2*QRd^2 + 2331/2*nf^6*T*h^9*p^3*QL*QLd*QR^3*LR + 6129/4*nf^6*T
      *h^9*p^3*QL*QLd^2*QRd^2*LLd + 2331*nf^6*T*h^9*p^3*QL*QLd^2*QR*LLd*LR +
      2043*nf^6*T*h^9*p^3*QL*QLd^2*QR*LL*LRd + 2043/2*nf^6*T*h^9*p^3*QL*QLd^3*
      QRd*LRd + 2331/2*nf^6*T*h^9*p^3*QL*QLd^3*QR^2 + 2331/8*nf^6*T*h^9*p^3*QL
      *QLd^4*LLd + 2331/2*nf^6*T*h^9*p^3*QL^2*QRd^2*LR*LRd + 2331/2*nf^6*T*h^9
      *p^3*QL^2*QRd^2*LL*LLd + 2043/4*nf^6*T*h^9*p^3*QL^2*QR*LR^2*LRd + 2043/2
      *nf^6*T*h^9*p^3*QL^2*QR*LL*LLd*LR + 2331/4*nf^6*T*h^9*p^3*QL^2*QR*LL^2*
      LRd + 2331/2*nf^6*T*h^9*p^3*QL^2*QR*QRd^3 + 6129/4*nf^6*T*h^9*p^3*QL^2*
      QR^2*QRd*LR + 2043*nf^6*T*h^9*p^3*QL^2*QLd*QRd*LLd*LR + 2331*nf^6*T*h^9*
      p^3*QL^2*QLd*QRd*LL*LRd + 6129/4*nf^6*T*h^9*p^3*QL^2*QLd*QR^2*LL + 2043/
      2*nf^6*T*h^9*p^3*QL^2*QLd^2*LR*LRd + 2043/2*nf^6*T*h^9*p^3*QL^2*QLd^2*LL
      *LLd + 6129/2*nf^6*T*h^9*p^3*QL^2*QLd^2*QR*QRd + 681/4*nf^6*T*h^9*p^3*
      QL^3*LLd*LR^2 + 777/2*nf^6*T*h^9*p^3*QL^3*LL*LR*LRd + 777/4*nf^6*T*h^9*
      p^3*QL^3*LL^2*LLd + 2331/2*nf^6*T*h^9*p^3*QL^3*QR*QRd*LL + 2331/2*nf^6*T
      *h^9*p^3*QL^3*QLd*QRd^2 + 2043/2*nf^6*T*h^9*p^3*QL^3*QLd*QR*LR + 681/2*
      nf^6*T*h^9*p^3*QL^3*QLd^3 + 2331/8*nf^6*T*h^9*p^3*QL^4*QRd*LR + 2331/8*
      nf^6*T*h^9*p^3*QL^4*QLd*LL - 35/72*nf^6*T*h^9*u*LLd*LR^4*LRd^3 + 185/72*
      nf^6*T*h^9*u*LLd^3*LR^4*LRd - 35/72*nf^6*T*h^9*u*LL*LR^3*LRd^4 + 5/3*
      nf^6*T*h^9*u*LL*LLd^2*LR^3*LRd^2 + 185/72*nf^6*T*h^9*u*LL*LLd^4*LR^3 + 5/
      3*nf^6*T*h^9*u*LL^2*LLd*LR^2*LRd^3 + 5/3*nf^6*T*h^9*u*LL^2*LLd^3*LR^2*
      LRd + 185/72*nf^6*T*h^9*u*LL^3*LR*LRd^4 + 5/3*nf^6*T*h^9*u*LL^3*LLd^2*LR
      *LRd^2 - 35/72*nf^6*T*h^9*u*LL^3*LLd^4*LR + 185/72*nf^6*T*h^9*u*LL^4*LLd
      *LRd^3 - 35/72*nf^6*T*h^9*u*LL^4*LLd^3*LRd - 10/3*nf^6*T*h^9*u*QRd^3*LLd
      *LR^2*LRd^2 - 5/36*nf^6*T*h^9*u*QRd^3*LLd^3*LR^2 - 50/9*nf^6*T*h^9*u*
      QRd^3*LL*LR*LRd^3 - 5/3*nf^6*T*h^9*u*QRd^3*LL*LLd^2*LR*LRd - 55/12*nf^6*
      T*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 65/36*nf^6*T*h^9*u*QRd^3*LL^2*LLd^3 + 55/
      36*nf^6*T*h^9*u*QRd^6*LLd*LRd - 5/3*nf^6*T*h^9*u*QR*QRd*LLd*LR^3*LRd^2
       + 40/9*nf^6*T*h^9*u*QR*QRd*LLd^3*LR^3 - 5/3*nf^6*T*h^9*u*QR*QRd*LL*LR^2
      *LRd^3 + 5*nf^6*T*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd + 5*nf^6*T*h^9*u*QR*QRd
      *LL^2*LLd*LR*LRd^2 - 5/3*nf^6*T*h^9*u*QR*QRd*LL^2*LLd^3*LR + 40/9*nf^6*T
      *h^9*u*QR*QRd*LL^3*LRd^3 - 5/3*nf^6*T*h^9*u*QR*QRd*LL^3*LLd^2*LRd - 5/2*
      nf^6*T*h^9*u*QR*QRd^4*LLd*LR*LRd - 15/4*nf^6*T*h^9*u*QR*QRd^4*LL*LRd^2
       - 5/4*nf^6*T*h^9*u*QR*QRd^4*LL*LLd^2 - 5/12*nf^6*T*h^9*u*QR^2*QRd^5*LLd
       - 50/9*nf^6*T*h^9*u*QR^3*LLd*LR^3*LRd - 10/3*nf^6*T*h^9*u*QR^3*LL*LR^2*
      LRd^2 - 55/12*nf^6*T*h^9*u*QR^3*LL*LLd^2*LR^2 - 5/3*nf^6*T*h^9*u*QR^3*
      LL^2*LLd*LR*LRd - 5/36*nf^6*T*h^9*u*QR^3*LL^3*LRd^2 - 65/36*nf^6*T*h^9*u
      *QR^3*LL^3*LLd^2 - 15/4*nf^6*T*h^9*u*QR^4*QRd*LLd*LR^2 - 5/2*nf^6*T*h^9*
      u*QR^4*QRd*LL*LR*LRd - 5/4*nf^6*T*h^9*u*QR^4*QRd*LL^2*LLd - 5/12*nf^6*T*
      h^9*u*QR^5*QRd^2*LL + 55/36*nf^6*T*h^9*u*QR^6*LL*LR - 10/3*nf^6*T*h^9*u*
      QLd*QRd^2*LR^2*LRd^3 + 5/2*nf^6*T*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd - 5*
      nf^6*T*h^9*u*QLd*QRd^2*LL*LLd*LR*LRd^2 - 5/3*nf^6*T*h^9*u*QLd*QRd^2*LL*
      LLd^3*LR - 5/4*nf^6*T*h^9*u*QLd*QRd^2*LL^2*LRd^3 - 5/2*nf^6*T*h^9*u*QLd*
      QRd^2*LL^2*LLd^2*LRd + 5/6*nf^6*T*h^9*u*QLd*QRd^5*LRd^2 + 25/12*nf^6*T*
      h^9*u*QLd*QRd^5*LLd^2 - 35/18*nf^6*T*h^9*u*QLd*QR*LR^3*LRd^3 + 25/6*nf^6
      *T*h^9*u*QLd*QR*LLd^2*LR^3*LRd + 25/6*nf^6*T*h^9*u*QLd*QR*LL*LLd^3*LR^2
       + 10/3*nf^6*T*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 10/3*nf^6*T*h^9*u*QLd*QR*
      LL^3*LLd*LRd^2 - 35/18*nf^6*T*h^9*u*QLd*QR*LL^3*LLd^3 - 5*nf^6*T*h^9*u*
      QLd*QR*QRd^3*LR*LRd^2 + 5*nf^6*T*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 + 5*nf^6*
      T*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 + 5/12*nf^6*T*h^9*u*QLd*QR^2*QRd^4*LRd
       - 15/4*nf^6*T*h^9*u*QLd*QR^4*LR^2*LRd - 5/2*nf^6*T*h^9*u*QLd*QR^4*LL*
      LLd*LR - 5/4*nf^6*T*h^9*u*QLd*QR^4*LL^2*LRd + 35/72*nf^6*T*h^9*u*QLd*
      QR^4*QRd^3 - 5/3*nf^6*T*h^9*u*QLd*QR^5*QRd*LR - 5/2*nf^6*T*h^9*u*QLd^2*
      QRd*LLd*LR^2*LRd^2 - 5/4*nf^6*T*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 5/3*nf^6*T*
      h^9*u*QLd^2*QRd*LL*LR*LRd^3 - 5*nf^6*T*h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd
       + 5/2*nf^6*T*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 - 10/3*nf^6*T*h^9*u*QLd^2*
      QRd*LL^2*LLd^3 + 35/12*nf^6*T*h^9*u*QLd^2*QRd^4*LLd*LRd - 5/2*nf^6*T*h^9
      *u*QLd^2*QR*QRd^2*LL*LRd^2 - 5/2*nf^6*T*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 +
      5*nf^6*T*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd + 5*nf^6*T*h^9*u*QLd^2*QR^2*LL*LR
      *LRd^2 + 5*nf^6*T*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 5*nf^6*T*h^9*u*QLd^2*
      QR^2*LL^2*LLd*LRd + 35/12*nf^6*T*h^9*u*QLd^2*QR^2*QRd^3*LLd + 10*nf^6*T*
      h^9*u*QLd^2*QR^3*QRd*LLd*LR + 10*nf^6*T*h^9*u*QLd^2*QR^3*QRd*LL*LRd - 65/
      36*nf^6*T*h^9*u*QLd^3*LR^2*LRd^3 - 55/12*nf^6*T*h^9*u*QLd^3*LLd^2*LR^2*
      LRd - 5/3*nf^6*T*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 50/9*nf^6*T*h^9*u*QLd^3*
      LL*LLd^3*LR - 5/36*nf^6*T*h^9*u*QLd^3*LL^2*LRd^3 - 10/3*nf^6*T*h^9*u*
      QLd^3*LL^2*LLd^2*LRd + 5/36*nf^6*T*h^9*u*QLd^3*QRd^3*LRd^2 + 5/36*nf^6*T
      *h^9*u*QLd^3*QRd^3*LLd^2 - 5*nf^6*T*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 10/3*
      nf^6*T*h^9*u*QLd^3*QR^2*QRd^2*LRd + 10*nf^6*T*h^9*u*QLd^3*QR^3*LR*LRd +
      10*nf^6*T*h^9*u*QLd^3*QR^3*LL*LLd + 535/72*nf^6*T*h^9*u*QLd^3*QR^4*QRd
       + 35/12*nf^6*T*h^9*u*QLd^4*QRd^2*LLd*LRd - 5/2*nf^6*T*h^9*u*QLd^4*QR*
      LLd*LR*LRd - 5/4*nf^6*T*h^9*u*QLd^4*QR*LL*LRd^2 - 15/4*nf^6*T*h^9*u*
      QLd^4*QR*LL*LLd^2 + 25/12*nf^6*T*h^9*u*QLd^4*QR^2*QRd*LLd + 25/12*nf^6*T
      *h^9*u*QLd^5*QRd*LRd^2 + 5/6*nf^6*T*h^9*u*QLd^5*QRd*LLd^2 + 55/36*nf^6*T
      *h^9*u*QLd^6*LLd*LRd - 35/18*nf^6*T*h^9*u*QL*QRd*LR^3*LRd^3 + 10/3*nf^6*
      T*h^9*u*QL*QRd*LLd^2*LR^3*LRd + 10/3*nf^6*T*h^9*u*QL*QRd*LL*LLd^3*LR^2
       + 25/6*nf^6*T*h^9*u*QL*QRd*LL^2*LR*LRd^3 + 25/6*nf^6*T*h^9*u*QL*QRd*
      LL^3*LLd*LRd^2 - 35/18*nf^6*T*h^9*u*QL*QRd*LL^3*LLd^3 - 15/4*nf^6*T*h^9*
      u*QL*QRd^4*LR*LRd^2 - 5/4*nf^6*T*h^9*u*QL*QRd^4*LLd^2*LR - 5/2*nf^6*T*
      h^9*u*QL*QRd^4*LL*LLd*LRd + 5*nf^6*T*h^9*u*QL*QR*QRd^2*LLd^2*LR^2 + 5*
      nf^6*T*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 5/3*nf^6*T*h^9*u*QL*QR*QRd^5*LRd
       - 10/3*nf^6*T*h^9*u*QL*QR^2*LR^3*LRd^2 - 5/4*nf^6*T*h^9*u*QL*QR^2*LLd^2
      *LR^3 - 5*nf^6*T*h^9*u*QL*QR^2*LL*LLd*LR^2*LRd + 5/2*nf^6*T*h^9*u*QL*
      QR^2*LL^2*LR*LRd^2 - 5/2*nf^6*T*h^9*u*QL*QR^2*LL^2*LLd^2*LR - 5/3*nf^6*T
      *h^9*u*QL*QR^2*LL^3*LLd*LRd - 5*nf^6*T*h^9*u*QL*QR^3*QRd*LR^2*LRd + 35/
      72*nf^6*T*h^9*u*QL*QR^3*QRd^4 + 5/12*nf^6*T*h^9*u*QL*QR^4*QRd^2*LR + 5/6
      *nf^6*T*h^9*u*QL*QR^5*LR^2 + 25/12*nf^6*T*h^9*u*QL*QR^5*LL^2 - 5/3*nf^6*
      T*h^9*u*QL*QLd*LLd*LR^3*LRd^2 + 40/9*nf^6*T*h^9*u*QL*QLd*LLd^3*LR^3 - 5/
      3*nf^6*T*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 5*nf^6*T*h^9*u*QL*QLd*LL*LLd^2*
      LR^2*LRd + 5*nf^6*T*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 - 5/3*nf^6*T*h^9*u*QL
      *QLd*LL^2*LLd^3*LR + 40/9*nf^6*T*h^9*u*QL*QLd*LL^3*LRd^3 - 5/3*nf^6*T*
      h^9*u*QL*QLd*LL^3*LLd^2*LRd - 5*nf^6*T*h^9*u*QL*QLd*QRd^3*LL*LRd^2 + 5/6
      *nf^6*T*h^9*u*QL*QLd*QR*QRd^4*LLd - 5*nf^6*T*h^9*u*QL*QLd*QR^3*LLd*LR^2
       + 5/6*nf^6*T*h^9*u*QL*QLd*QR^4*QRd*LL - 5/2*nf^6*T*h^9*u*QL*QLd^2*QRd^2
      *LR*LRd^2 - 5/2*nf^6*T*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 5*nf^6*T*h^9*u*QL
      *QLd^2*QR*LLd^2*LR^2 + 5*nf^6*T*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 + 5/3*nf^6*
      T*h^9*u*QL*QLd^2*QR*QRd^3*LRd + 10*nf^6*T*h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd
       + 10*nf^6*T*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 25/3*nf^6*T*h^9*u*QL*QLd^2
      *QR^3*QRd^2 + 25/12*nf^6*T*h^9*u*QL*QLd^2*QR^4*LR - 5*nf^6*T*h^9*u*QL*
      QLd^3*QRd*LL*LLd^2 + 5/3*nf^6*T*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 10*nf^6*T*
      h^9*u*QL*QLd^3*QR^2*LLd*LR + 10*nf^6*T*h^9*u*QL*QLd^3*QR^2*LL*LRd - 5/4*
      nf^6*T*h^9*u*QL*QLd^4*LR*LRd^2 - 15/4*nf^6*T*h^9*u*QL*QLd^4*LLd^2*LR - 5/
      2*nf^6*T*h^9*u*QL*QLd^4*LL*LLd*LRd + 5/6*nf^6*T*h^9*u*QL*QLd^4*QR*QRd*
      LRd + 535/72*nf^6*T*h^9*u*QL*QLd^4*QR^3 - 5/3*nf^6*T*h^9*u*QL*QLd^5*QR*
      LLd + 5*nf^6*T*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 5*nf^6*T*h^9*u*QL^2*QRd^2
      *LL*LR*LRd^2 + 5*nf^6*T*h^9*u*QL^2*QRd^2*LL*LLd^2*LR + 5*nf^6*T*h^9*u*
      QL^2*QRd^2*LL^2*LLd*LRd - 5/3*nf^6*T*h^9*u*QL^2*QR*LLd*LR^3*LRd - 5/2*
      nf^6*T*h^9*u*QL^2*QR*LL*LR^2*LRd^2 + 5/2*nf^6*T*h^9*u*QL^2*QR*LL*LLd^2*
      LR^2 - 5*nf^6*T*h^9*u*QL^2*QR*LL^2*LLd*LR*LRd - 5/4*nf^6*T*h^9*u*QL^2*QR
      *LL^3*LRd^2 - 10/3*nf^6*T*h^9*u*QL^2*QR*LL^3*LLd^2 + 10*nf^6*T*h^9*u*
      QL^2*QR*QRd^3*LLd*LR + 10*nf^6*T*h^9*u*QL^2*QR*QRd^3*LL*LRd - 5/2*nf^6*T
      *h^9*u*QL^2*QR^2*QRd*LLd*LR^2 - 5/2*nf^6*T*h^9*u*QL^2*QR^2*QRd*LL^2*LLd
       + 35/12*nf^6*T*h^9*u*QL^2*QR^3*QRd^2*LL + 35/12*nf^6*T*h^9*u*QL^2*QR^4*
      LL*LR + 5*nf^6*T*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 + 5*nf^6*T*h^9*u*QL^2*QLd
      *QRd*LL^2*LRd^2 + 25/12*nf^6*T*h^9*u*QL^2*QLd*QRd^4*LRd + 10*nf^6*T*h^9*
      u*QL^2*QLd*QR*QRd^2*LR*LRd + 10*nf^6*T*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd -
      5/2*nf^6*T*h^9*u*QL^2*QLd*QR^2*LR^2*LRd - 5/2*nf^6*T*h^9*u*QL^2*QLd*QR^2
      *LL^2*LRd + 25/3*nf^6*T*h^9*u*QL^2*QLd*QR^2*QRd^3 + 5/3*nf^6*T*h^9*u*
      QL^2*QLd*QR^3*QRd*LR + 10/3*nf^6*T*h^9*u*QL^2*QLd^2*QRd^3*LLd + 10/3*
      nf^6*T*h^9*u*QL^2*QLd^2*QR^3*LL + 35/12*nf^6*T*h^9*u*QL^2*QLd^3*QRd^2*
      LRd + 25/3*nf^6*T*h^9*u*QL^2*QLd^3*QR^2*QRd + 5/12*nf^6*T*h^9*u*QL^2*
      QLd^4*QRd*LLd - 5/12*nf^6*T*h^9*u*QL^2*QLd^5*LRd - 65/36*nf^6*T*h^9*u*
      QL^3*LR^3*LRd^2 - 5/36*nf^6*T*h^9*u*QL^3*LLd^2*LR^3 - 5/3*nf^6*T*h^9*u*
      QL^3*LL*LLd*LR^2*LRd - 55/12*nf^6*T*h^9*u*QL^3*LL^2*LR*LRd^2 - 10/3*nf^6
      *T*h^9*u*QL^3*LL^2*LLd^2*LR - 50/9*nf^6*T*h^9*u*QL^3*LL^3*LLd*LRd + 10*
      nf^6*T*h^9*u*QL^3*QRd^3*LR*LRd + 10*nf^6*T*h^9*u*QL^3*QRd^3*LL*LLd - 5*
      nf^6*T*h^9*u*QL^3*QR*QRd*LL^2*LRd + 535/72*nf^6*T*h^9*u*QL^3*QR*QRd^4 +
      10/3*nf^6*T*h^9*u*QL^3*QR^2*QRd^2*LR + 5/36*nf^6*T*h^9*u*QL^3*QR^3*LR^2
       + 5/36*nf^6*T*h^9*u*QL^3*QR^3*LL^2 + 10*nf^6*T*h^9*u*QL^3*QLd*QRd^2*LLd
      *LR + 10*nf^6*T*h^9*u*QL^3*QLd*QRd^2*LL*LRd - 5*nf^6*T*h^9*u*QL^3*QLd*QR
      *LL^2*LLd + 5/3*nf^6*T*h^9*u*QL^3*QLd*QR^2*QRd*LL + 25/3*nf^6*T*h^9*u*
      QL^3*QLd^2*QR*QRd^2 + 35/12*nf^6*T*h^9*u*QL^3*QLd^2*QR^2*LR + 35/72*nf^6
      *T*h^9*u*QL^3*QLd^4*QR - 5/4*nf^6*T*h^9*u*QL^4*QRd*LLd*LR^2 - 5/2*nf^6*T
      *h^9*u*QL^4*QRd*LL*LR*LRd - 15/4*nf^6*T*h^9*u*QL^4*QRd*LL^2*LLd + 25/12*
      nf^6*T*h^9*u*QL^4*QR*QRd^2*LL + 35/12*nf^6*T*h^9*u*QL^4*QR^2*LL*LR - 5/4
      *nf^6*T*h^9*u*QL^4*QLd*LR^2*LRd - 5/2*nf^6*T*h^9*u*QL^4*QLd*LL*LLd*LR -
      15/4*nf^6*T*h^9*u*QL^4*QLd*LL^2*LRd + 535/72*nf^6*T*h^9*u*QL^4*QLd*QRd^3
       + 5/6*nf^6*T*h^9*u*QL^4*QLd*QR*QRd*LR + 5/12*nf^6*T*h^9*u*QL^4*QLd^2*QR
      *LL + 35/72*nf^6*T*h^9*u*QL^4*QLd^3*QRd + 25/12*nf^6*T*h^9*u*QL^5*QR*
      LR^2 + 5/6*nf^6*T*h^9*u*QL^5*QR*LL^2 - 5/3*nf^6*T*h^9*u*QL^5*QLd*QRd*LL
       - 5/12*nf^6*T*h^9*u*QL^5*QLd^2*LR + 55/36*nf^6*T*h^9*u*QL^6*LL*LR + 133/
      3*nf^6*T*h^9*u*G*QRd^3*LR*LRd^2 + 38*nf^6*T*h^9*u*G*QRd^3*LLd^2*LR + 266/
      3*nf^6*T*h^9*u*G*QRd^3*LL*LLd*LRd + 57*nf^6*T*h^9*u*G*QR*QRd*LR^2*LRd^2
       + 133/2*nf^6*T*h^9*u*G*QR*QRd*LLd^2*LR^2 + 228*nf^6*T*h^9*u*G*QR*QRd*LL
      *LLd*LR*LRd + 133/2*nf^6*T*h^9*u*G*QR*QRd*LL^2*LRd^2 + 57*nf^6*T*h^9*u*G
      *QR*QRd*LL^2*LLd^2 + 266/3*nf^6*T*h^9*u*G*QR*QRd^4*LRd + 228*nf^6*T*h^9*
      u*G*QR^2*QRd^2*LR*LRd + 228*nf^6*T*h^9*u*G*QR^2*QRd^2*LL*LLd + 133/3*
      nf^6*T*h^9*u*G*QR^3*LR^2*LRd + 266/3*nf^6*T*h^9*u*G*QR^3*LL*LLd*LR + 38*
      nf^6*T*h^9*u*G*QR^3*LL^2*LRd + 323/3*nf^6*T*h^9*u*G*QR^3*QRd^3 + 266/3*
      nf^6*T*h^9*u*G*QR^4*QRd*LR + 228*nf^6*T*h^9*u*G*QLd*QRd^2*LLd*LR*LRd +
      133*nf^6*T*h^9*u*G*QLd*QRd^2*LL*LRd^2 + 114*nf^6*T*h^9*u*G*QLd*QRd^2*LL*
      LLd^2 + 133*nf^6*T*h^9*u*G*QLd*QR*LLd*LR^2*LRd + 114*nf^6*T*h^9*u*G*QLd*
      QR*LL*LR*LRd^2 + 133*nf^6*T*h^9*u*G*QLd*QR*LL*LLd^2*LR + 114*nf^6*T*h^9*
      u*G*QLd*QR*LL^2*LLd*LRd + 304*nf^6*T*h^9*u*G*QLd*QR*QRd^3*LLd + 532*nf^6
      *T*h^9*u*G*QLd*QR^2*QRd*LLd*LR + 456*nf^6*T*h^9*u*G*QLd*QR^2*QRd*LL*LRd
       + 266/3*nf^6*T*h^9*u*G*QLd*QR^4*LL + 114*nf^6*T*h^9*u*G*QLd^2*QRd*LR*
      LRd^2 + 133*nf^6*T*h^9*u*G*QLd^2*QRd*LLd^2*LR + 228*nf^6*T*h^9*u*G*QLd^2
      *QRd*LL*LLd*LRd + 456*nf^6*T*h^9*u*G*QLd^2*QR*QRd^2*LRd + 266*nf^6*T*h^9
      *u*G*QLd^2*QR^2*LR*LRd + 266*nf^6*T*h^9*u*G*QLd^2*QR^2*LL*LLd + 2261/6*
      nf^6*T*h^9*u*G*QLd^2*QR^3*QRd + 266/3*nf^6*T*h^9*u*G*QLd^3*LLd*LR*LRd +
      38*nf^6*T*h^9*u*G*QLd^3*LL*LRd^2 + 133/3*nf^6*T*h^9*u*G*QLd^3*LL*LLd^2
       + 1064/3*nf^6*T*h^9*u*G*QLd^3*QR*QRd*LLd + 266/3*nf^6*T*h^9*u*G*QLd^4*
      QR*LRd + 114*nf^6*T*h^9*u*G*QL*QRd*LLd*LR^2*LRd + 133*nf^6*T*h^9*u*G*QL*
      QRd*LL*LR*LRd^2 + 114*nf^6*T*h^9*u*G*QL*QRd*LL*LLd^2*LR + 133*nf^6*T*h^9
      *u*G*QL*QRd*LL^2*LLd*LRd + 266/3*nf^6*T*h^9*u*G*QL*QRd^4*LLd + 456*nf^6*
      T*h^9*u*G*QL*QR*QRd^2*LLd*LR + 532*nf^6*T*h^9*u*G*QL*QR*QRd^2*LL*LRd +
      133*nf^6*T*h^9*u*G*QL*QR^2*LLd*LR^2 + 228*nf^6*T*h^9*u*G*QL*QR^2*LL*LR*
      LRd + 114*nf^6*T*h^9*u*G*QL*QR^2*LL^2*LLd + 304*nf^6*T*h^9*u*G*QL*QR^3*
      QRd*LL + 57*nf^6*T*h^9*u*G*QL*QLd*LR^2*LRd^2 + 133/2*nf^6*T*h^9*u*G*QL*
      QLd*LLd^2*LR^2 + 228*nf^6*T*h^9*u*G*QL*QLd*LL*LLd*LR*LRd + 133/2*nf^6*T*
      h^9*u*G*QL*QLd*LL^2*LRd^2 + 57*nf^6*T*h^9*u*G*QL*QLd*LL^2*LLd^2 + 1064/3
      *nf^6*T*h^9*u*G*QL*QLd*QRd^3*LRd + 912*nf^6*T*h^9*u*G*QL*QLd*QR*QRd*LR*
      LRd + 912*nf^6*T*h^9*u*G*QL*QLd*QR*QRd*LL*LLd + 969*nf^6*T*h^9*u*G*QL*
      QLd*QR^2*QRd^2 + 1064/3*nf^6*T*h^9*u*G*QL*QLd*QR^3*LR + 456*nf^6*T*h^9*u
      *G*QL*QLd^2*QRd^2*LLd + 532*nf^6*T*h^9*u*G*QL*QLd^2*QR*LLd*LR + 456*nf^6
      *T*h^9*u*G*QL*QLd^2*QR*LL*LRd + 304*nf^6*T*h^9*u*G*QL*QLd^3*QRd*LRd +
      2261/6*nf^6*T*h^9*u*G*QL*QLd^3*QR^2 + 266/3*nf^6*T*h^9*u*G*QL*QLd^4*LLd
       + 266*nf^6*T*h^9*u*G*QL^2*QRd^2*LR*LRd + 266*nf^6*T*h^9*u*G*QL^2*QRd^2*
      LL*LLd + 114*nf^6*T*h^9*u*G*QL^2*QR*LR^2*LRd + 228*nf^6*T*h^9*u*G*QL^2*
      QR*LL*LLd*LR + 133*nf^6*T*h^9*u*G*QL^2*QR*LL^2*LRd + 2261/6*nf^6*T*h^9*u
      *G*QL^2*QR*QRd^3 + 456*nf^6*T*h^9*u*G*QL^2*QR^2*QRd*LR + 456*nf^6*T*h^9*
      u*G*QL^2*QLd*QRd*LLd*LR + 532*nf^6*T*h^9*u*G*QL^2*QLd*QRd*LL*LRd + 456*
      nf^6*T*h^9*u*G*QL^2*QLd*QR^2*LL + 228*nf^6*T*h^9*u*G*QL^2*QLd^2*LR*LRd
       + 228*nf^6*T*h^9*u*G*QL^2*QLd^2*LL*LLd + 969*nf^6*T*h^9*u*G*QL^2*QLd^2*
      QR*QRd + 38*nf^6*T*h^9*u*G*QL^3*LLd*LR^2 + 266/3*nf^6*T*h^9*u*G*QL^3*LL*
      LR*LRd + 133/3*nf^6*T*h^9*u*G*QL^3*LL^2*LLd + 1064/3*nf^6*T*h^9*u*G*QL^3
      *QR*QRd*LL + 2261/6*nf^6*T*h^9*u*G*QL^3*QLd*QRd^2 + 304*nf^6*T*h^9*u*G*
      QL^3*QLd*QR*LR + 323/3*nf^6*T*h^9*u*G*QL^3*QLd^3 + 266/3*nf^6*T*h^9*u*G*
      QL^4*QRd*LR + 266/3*nf^6*T*h^9*u*G*QL^4*QLd*LL + 43/3*nf^6*T*h^9*u*W*
      LR^3*LRd^3 + 301/6*nf^6*T*h^9*u*W*LLd^2*LR^3*LRd + 129*nf^6*T*h^9*u*W*LL
      *LLd*LR^2*LRd^2 + 301/6*nf^6*T*h^9*u*W*LL*LLd^3*LR^2 + 301/6*nf^6*T*h^9*
      u*W*LL^2*LR*LRd^3 + 129*nf^6*T*h^9*u*W*LL^2*LLd^2*LR*LRd + 301/6*nf^6*T*
      h^9*u*W*LL^3*LLd*LRd^2 + 43/3*nf^6*T*h^9*u*W*LL^3*LLd^3 + 301/6*nf^6*T*
      h^9*u*W*QRd^3*LR*LRd^2 + 43*nf^6*T*h^9*u*W*QRd^3*LLd^2*LR + 301/3*nf^6*T
      *h^9*u*W*QRd^3*LL*LLd*LRd + 129*nf^6*T*h^9*u*W*QR*QRd*LR^2*LRd^2 + 301/2
      *nf^6*T*h^9*u*W*QR*QRd*LLd^2*LR^2 + 516*nf^6*T*h^9*u*W*QR*QRd*LL*LLd*LR*
      LRd + 301/2*nf^6*T*h^9*u*W*QR*QRd*LL^2*LRd^2 + 129*nf^6*T*h^9*u*W*QR*QRd
      *LL^2*LLd^2 + 301/4*nf^6*T*h^9*u*W*QR*QRd^4*LRd + 258*nf^6*T*h^9*u*W*
      QR^2*QRd^2*LR*LRd + 258*nf^6*T*h^9*u*W*QR^2*QRd^2*LL*LLd + 301/6*nf^6*T*
      h^9*u*W*QR^3*LR^2*LRd + 301/3*nf^6*T*h^9*u*W*QR^3*LL*LLd*LR + 43*nf^6*T*
      h^9*u*W*QR^3*LL^2*LRd + 86*nf^6*T*h^9*u*W*QR^3*QRd^3 + 301/4*nf^6*T*h^9*
      u*W*QR^4*QRd*LR + 258*nf^6*T*h^9*u*W*QLd*QRd^2*LLd*LR*LRd + 301/2*nf^6*T
      *h^9*u*W*QLd*QRd^2*LL*LRd^2 + 129*nf^6*T*h^9*u*W*QLd*QRd^2*LL*LLd^2 +
      301*nf^6*T*h^9*u*W*QLd*QR*LLd*LR^2*LRd + 258*nf^6*T*h^9*u*W*QLd*QR*LL*LR
      *LRd^2 + 301*nf^6*T*h^9*u*W*QLd*QR*LL*LLd^2*LR + 258*nf^6*T*h^9*u*W*QLd*
      QR*LL^2*LLd*LRd + 258*nf^6*T*h^9*u*W*QLd*QR*QRd^3*LLd + 602*nf^6*T*h^9*u
      *W*QLd*QR^2*QRd*LLd*LR + 516*nf^6*T*h^9*u*W*QLd*QR^2*QRd*LL*LRd + 301/4*
      nf^6*T*h^9*u*W*QLd*QR^4*LL + 129*nf^6*T*h^9*u*W*QLd^2*QRd*LR*LRd^2 + 301/
      2*nf^6*T*h^9*u*W*QLd^2*QRd*LLd^2*LR + 258*nf^6*T*h^9*u*W*QLd^2*QRd*LL*
      LLd*LRd + 387*nf^6*T*h^9*u*W*QLd^2*QR*QRd^2*LRd + 301*nf^6*T*h^9*u*W*
      QLd^2*QR^2*LR*LRd + 301*nf^6*T*h^9*u*W*QLd^2*QR^2*LL*LLd + 301*nf^6*T*
      h^9*u*W*QLd^2*QR^3*QRd + 301/3*nf^6*T*h^9*u*W*QLd^3*LLd*LR*LRd + 43*nf^6
      *T*h^9*u*W*QLd^3*LL*LRd^2 + 301/6*nf^6*T*h^9*u*W*QLd^3*LL*LLd^2 + 301*
      nf^6*T*h^9*u*W*QLd^3*QR*QRd*LLd + 301/4*nf^6*T*h^9*u*W*QLd^4*QR*LRd +
      258*nf^6*T*h^9*u*W*QL*QRd*LLd*LR^2*LRd + 301*nf^6*T*h^9*u*W*QL*QRd*LL*LR
      *LRd^2 + 258*nf^6*T*h^9*u*W*QL*QRd*LL*LLd^2*LR + 301*nf^6*T*h^9*u*W*QL*
      QRd*LL^2*LLd*LRd + 301/4*nf^6*T*h^9*u*W*QL*QRd^4*LLd + 516*nf^6*T*h^9*u*
      W*QL*QR*QRd^2*LLd*LR + 602*nf^6*T*h^9*u*W*QL*QR*QRd^2*LL*LRd + 301/2*
      nf^6*T*h^9*u*W*QL*QR^2*LLd*LR^2 + 258*nf^6*T*h^9*u*W*QL*QR^2*LL*LR*LRd
       + 129*nf^6*T*h^9*u*W*QL*QR^2*LL^2*LLd + 258*nf^6*T*h^9*u*W*QL*QR^3*QRd*
      LL + 129*nf^6*T*h^9*u*W*QL*QLd*LR^2*LRd^2 + 301/2*nf^6*T*h^9*u*W*QL*QLd*
      LLd^2*LR^2 + 516*nf^6*T*h^9*u*W*QL*QLd*LL*LLd*LR*LRd + 301/2*nf^6*T*h^9*
      u*W*QL*QLd*LL^2*LRd^2 + 129*nf^6*T*h^9*u*W*QL*QLd*LL^2*LLd^2 + 301*nf^6*
      T*h^9*u*W*QL*QLd*QRd^3*LRd + 1032*nf^6*T*h^9*u*W*QL*QLd*QR*QRd*LR*LRd +
      1032*nf^6*T*h^9*u*W*QL*QLd*QR*QRd*LL*LLd + 774*nf^6*T*h^9*u*W*QL*QLd*
      QR^2*QRd^2 + 301*nf^6*T*h^9*u*W*QL*QLd*QR^3*LR + 387*nf^6*T*h^9*u*W*QL*
      QLd^2*QRd^2*LLd + 602*nf^6*T*h^9*u*W*QL*QLd^2*QR*LLd*LR + 516*nf^6*T*h^9
      *u*W*QL*QLd^2*QR*LL*LRd + 258*nf^6*T*h^9*u*W*QL*QLd^3*QRd*LRd + 301*nf^6
      *T*h^9*u*W*QL*QLd^3*QR^2 + 301/4*nf^6*T*h^9*u*W*QL*QLd^4*LLd + 301*nf^6*
      T*h^9*u*W*QL^2*QRd^2*LR*LRd + 301*nf^6*T*h^9*u*W*QL^2*QRd^2*LL*LLd + 129
      *nf^6*T*h^9*u*W*QL^2*QR*LR^2*LRd + 258*nf^6*T*h^9*u*W*QL^2*QR*LL*LLd*LR
       + 301/2*nf^6*T*h^9*u*W*QL^2*QR*LL^2*LRd + 301*nf^6*T*h^9*u*W*QL^2*QR*
      QRd^3 + 387*nf^6*T*h^9*u*W*QL^2*QR^2*QRd*LR + 516*nf^6*T*h^9*u*W*QL^2*
      QLd*QRd*LLd*LR + 602*nf^6*T*h^9*u*W*QL^2*QLd*QRd*LL*LRd + 387*nf^6*T*h^9
      *u*W*QL^2*QLd*QR^2*LL + 258*nf^6*T*h^9*u*W*QL^2*QLd^2*LR*LRd + 258*nf^6*
      T*h^9*u*W*QL^2*QLd^2*LL*LLd + 774*nf^6*T*h^9*u*W*QL^2*QLd^2*QR*QRd + 43*
      nf^6*T*h^9*u*W*QL^3*LLd*LR^2 + 301/3*nf^6*T*h^9*u*W*QL^3*LL*LR*LRd + 301/
      6*nf^6*T*h^9*u*W*QL^3*LL^2*LLd + 301*nf^6*T*h^9*u*W*QL^3*QR*QRd*LL + 301
      *nf^6*T*h^9*u*W*QL^3*QLd*QRd^2 + 258*nf^6*T*h^9*u*W*QL^3*QLd*QR*LR + 86*
      nf^6*T*h^9*u*W*QL^3*QLd^3 + 301/4*nf^6*T*h^9*u*W*QL^4*QRd*LR + 301/4*
      nf^6*T*h^9*u*W*QL^4*QLd*LL + 19/3*nf^6*T*h^9*u*B*LR^3*LRd^3 + 133/6*nf^6
      *T*h^9*u*B*LLd^2*LR^3*LRd + 57*nf^6*T*h^9*u*B*LL*LLd*LR^2*LRd^2 + 133/6*
      nf^6*T*h^9*u*B*LL*LLd^3*LR^2 + 133/6*nf^6*T*h^9*u*B*LL^2*LR*LRd^3 + 57*
      nf^6*T*h^9*u*B*LL^2*LLd^2*LR*LRd + 133/6*nf^6*T*h^9*u*B*LL^3*LLd*LRd^2
       + 19/3*nf^6*T*h^9*u*B*LL^3*LLd^3 + 133/6*nf^6*T*h^9*u*B*QRd^3*LR*LRd^2
       + 19*nf^6*T*h^9*u*B*QRd^3*LLd^2*LR + 133/3*nf^6*T*h^9*u*B*QRd^3*LL*LLd*
      LRd + 57*nf^6*T*h^9*u*B*QR*QRd*LR^2*LRd^2 + 133/2*nf^6*T*h^9*u*B*QR*QRd*
      LLd^2*LR^2 + 228*nf^6*T*h^9*u*B*QR*QRd*LL*LLd*LR*LRd + 133/2*nf^6*T*h^9*
      u*B*QR*QRd*LL^2*LRd^2 + 57*nf^6*T*h^9*u*B*QR*QRd*LL^2*LLd^2 + 133/4*nf^6
      *T*h^9*u*B*QR*QRd^4*LRd + 114*nf^6*T*h^9*u*B*QR^2*QRd^2*LR*LRd + 114*
      nf^6*T*h^9*u*B*QR^2*QRd^2*LL*LLd + 133/6*nf^6*T*h^9*u*B*QR^3*LR^2*LRd +
      133/3*nf^6*T*h^9*u*B*QR^3*LL*LLd*LR + 19*nf^6*T*h^9*u*B*QR^3*LL^2*LRd +
      38*nf^6*T*h^9*u*B*QR^3*QRd^3 + 133/4*nf^6*T*h^9*u*B*QR^4*QRd*LR + 114*
      nf^6*T*h^9*u*B*QLd*QRd^2*LLd*LR*LRd + 133/2*nf^6*T*h^9*u*B*QLd*QRd^2*LL*
      LRd^2 + 57*nf^6*T*h^9*u*B*QLd*QRd^2*LL*LLd^2 + 133*nf^6*T*h^9*u*B*QLd*QR
      *LLd*LR^2*LRd + 114*nf^6*T*h^9*u*B*QLd*QR*LL*LR*LRd^2 + 133*nf^6*T*h^9*u
      *B*QLd*QR*LL*LLd^2*LR + 114*nf^6*T*h^9*u*B*QLd*QR*LL^2*LLd*LRd + 114*
      nf^6*T*h^9*u*B*QLd*QR*QRd^3*LLd + 266*nf^6*T*h^9*u*B*QLd*QR^2*QRd*LLd*LR
       + 228*nf^6*T*h^9*u*B*QLd*QR^2*QRd*LL*LRd + 133/4*nf^6*T*h^9*u*B*QLd*
      QR^4*LL + 57*nf^6*T*h^9*u*B*QLd^2*QRd*LR*LRd^2 + 133/2*nf^6*T*h^9*u*B*
      QLd^2*QRd*LLd^2*LR + 114*nf^6*T*h^9*u*B*QLd^2*QRd*LL*LLd*LRd + 171*nf^6*
      T*h^9*u*B*QLd^2*QR*QRd^2*LRd + 133*nf^6*T*h^9*u*B*QLd^2*QR^2*LR*LRd +
      133*nf^6*T*h^9*u*B*QLd^2*QR^2*LL*LLd + 133*nf^6*T*h^9*u*B*QLd^2*QR^3*QRd
       + 133/3*nf^6*T*h^9*u*B*QLd^3*LLd*LR*LRd + 19*nf^6*T*h^9*u*B*QLd^3*LL*
      LRd^2 + 133/6*nf^6*T*h^9*u*B*QLd^3*LL*LLd^2 + 133*nf^6*T*h^9*u*B*QLd^3*
      QR*QRd*LLd + 133/4*nf^6*T*h^9*u*B*QLd^4*QR*LRd + 114*nf^6*T*h^9*u*B*QL*
      QRd*LLd*LR^2*LRd + 133*nf^6*T*h^9*u*B*QL*QRd*LL*LR*LRd^2 + 114*nf^6*T*
      h^9*u*B*QL*QRd*LL*LLd^2*LR + 133*nf^6*T*h^9*u*B*QL*QRd*LL^2*LLd*LRd +
      133/4*nf^6*T*h^9*u*B*QL*QRd^4*LLd + 228*nf^6*T*h^9*u*B*QL*QR*QRd^2*LLd*
      LR + 266*nf^6*T*h^9*u*B*QL*QR*QRd^2*LL*LRd + 133/2*nf^6*T*h^9*u*B*QL*
      QR^2*LLd*LR^2 + 114*nf^6*T*h^9*u*B*QL*QR^2*LL*LR*LRd + 57*nf^6*T*h^9*u*B
      *QL*QR^2*LL^2*LLd + 114*nf^6*T*h^9*u*B*QL*QR^3*QRd*LL + 57*nf^6*T*h^9*u*
      B*QL*QLd*LR^2*LRd^2 + 133/2*nf^6*T*h^9*u*B*QL*QLd*LLd^2*LR^2 + 228*nf^6*
      T*h^9*u*B*QL*QLd*LL*LLd*LR*LRd + 133/2*nf^6*T*h^9*u*B*QL*QLd*LL^2*LRd^2
       + 57*nf^6*T*h^9*u*B*QL*QLd*LL^2*LLd^2 + 133*nf^6*T*h^9*u*B*QL*QLd*QRd^3
      *LRd + 456*nf^6*T*h^9*u*B*QL*QLd*QR*QRd*LR*LRd + 456*nf^6*T*h^9*u*B*QL*
      QLd*QR*QRd*LL*LLd + 342*nf^6*T*h^9*u*B*QL*QLd*QR^2*QRd^2 + 133*nf^6*T*
      h^9*u*B*QL*QLd*QR^3*LR + 171*nf^6*T*h^9*u*B*QL*QLd^2*QRd^2*LLd + 266*
      nf^6*T*h^9*u*B*QL*QLd^2*QR*LLd*LR + 228*nf^6*T*h^9*u*B*QL*QLd^2*QR*LL*
      LRd + 114*nf^6*T*h^9*u*B*QL*QLd^3*QRd*LRd + 133*nf^6*T*h^9*u*B*QL*QLd^3*
      QR^2 + 133/4*nf^6*T*h^9*u*B*QL*QLd^4*LLd + 133*nf^6*T*h^9*u*B*QL^2*QRd^2
      *LR*LRd + 133*nf^6*T*h^9*u*B*QL^2*QRd^2*LL*LLd + 57*nf^6*T*h^9*u*B*QL^2*
      QR*LR^2*LRd + 114*nf^6*T*h^9*u*B*QL^2*QR*LL*LLd*LR + 133/2*nf^6*T*h^9*u*
      B*QL^2*QR*LL^2*LRd + 133*nf^6*T*h^9*u*B*QL^2*QR*QRd^3 + 171*nf^6*T*h^9*u
      *B*QL^2*QR^2*QRd*LR + 228*nf^6*T*h^9*u*B*QL^2*QLd*QRd*LLd*LR + 266*nf^6*
      T*h^9*u*B*QL^2*QLd*QRd*LL*LRd + 171*nf^6*T*h^9*u*B*QL^2*QLd*QR^2*LL +
      114*nf^6*T*h^9*u*B*QL^2*QLd^2*LR*LRd + 114*nf^6*T*h^9*u*B*QL^2*QLd^2*LL*
      LLd + 342*nf^6*T*h^9*u*B*QL^2*QLd^2*QR*QRd + 19*nf^6*T*h^9*u*B*QL^3*LLd*
      LR^2 + 133/3*nf^6*T*h^9*u*B*QL^3*LL*LR*LRd + 133/6*nf^6*T*h^9*u*B*QL^3*
      LL^2*LLd + 133*nf^6*T*h^9*u*B*QL^3*QR*QRd*LL + 133*nf^6*T*h^9*u*B*QL^3*
      QLd*QRd^2 + 114*nf^6*T*h^9*u*B*QL^3*QLd*QR*LR + 38*nf^6*T*h^9*u*B*QL^3*
      QLd^3 + 133/4*nf^6*T*h^9*u*B*QL^4*QRd*LR + 133/4*nf^6*T*h^9*u*B*QL^4*QLd
      *LL + 3895/36*nf^6*T*h^9*u*p^2*LR^3*LRd^3 + 4427/12*nf^6*T*h^9*u*p^2*
      LLd^2*LR^3*LRd + 3895/4*nf^6*T*h^9*u*p^2*LL*LLd*LR^2*LRd^2 + 4427/12*
      nf^6*T*h^9*u*p^2*LL*LLd^3*LR^2 + 4427/12*nf^6*T*h^9*u*p^2*LL^2*LR*LRd^3
       + 3895/4*nf^6*T*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 4427/12*nf^6*T*h^9*u*p^2*
      LL^3*LLd*LRd^2 + 3895/36*nf^6*T*h^9*u*p^2*LL^3*LLd^3 + 4427/12*nf^6*T*
      h^9*u*p^2*QRd^3*LR*LRd^2 + 3895/12*nf^6*T*h^9*u*p^2*QRd^3*LLd^2*LR +
      4427/6*nf^6*T*h^9*u*p^2*QRd^3*LL*LLd*LRd + 3895/4*nf^6*T*h^9*u*p^2*QR*
      QRd*LR^2*LRd^2 + 4427/4*nf^6*T*h^9*u*p^2*QR*QRd*LLd^2*LR^2 + 3895*nf^6*T
      *h^9*u*p^2*QR*QRd*LL*LLd*LR*LRd + 4427/4*nf^6*T*h^9*u*p^2*QR*QRd*LL^2*
      LRd^2 + 3895/4*nf^6*T*h^9*u*p^2*QR*QRd*LL^2*LLd^2 + 4427/8*nf^6*T*h^9*u*
      p^2*QR*QRd^4*LRd + 3895/2*nf^6*T*h^9*u*p^2*QR^2*QRd^2*LR*LRd + 3895/2*
      nf^6*T*h^9*u*p^2*QR^2*QRd^2*LL*LLd + 4427/12*nf^6*T*h^9*u*p^2*QR^3*LR^2*
      LRd + 4427/6*nf^6*T*h^9*u*p^2*QR^3*LL*LLd*LR + 3895/12*nf^6*T*h^9*u*p^2*
      QR^3*LL^2*LRd + 3895/6*nf^6*T*h^9*u*p^2*QR^3*QRd^3 + 4427/8*nf^6*T*h^9*u
      *p^2*QR^4*QRd*LR + 3895/2*nf^6*T*h^9*u*p^2*QLd*QRd^2*LLd*LR*LRd + 4427/4
      *nf^6*T*h^9*u*p^2*QLd*QRd^2*LL*LRd^2 + 3895/4*nf^6*T*h^9*u*p^2*QLd*QRd^2
      *LL*LLd^2 + 4427/2*nf^6*T*h^9*u*p^2*QLd*QR*LLd*LR^2*LRd + 3895/2*nf^6*T*
      h^9*u*p^2*QLd*QR*LL*LR*LRd^2 + 4427/2*nf^6*T*h^9*u*p^2*QLd*QR*LL*LLd^2*
      LR + 3895/2*nf^6*T*h^9*u*p^2*QLd*QR*LL^2*LLd*LRd + 3895/2*nf^6*T*h^9*u*
      p^2*QLd*QR*QRd^3*LLd + 4427*nf^6*T*h^9*u*p^2*QLd*QR^2*QRd*LLd*LR + 3895*
      nf^6*T*h^9*u*p^2*QLd*QR^2*QRd*LL*LRd + 4427/8*nf^6*T*h^9*u*p^2*QLd*QR^4*
      LL + 3895/4*nf^6*T*h^9*u*p^2*QLd^2*QRd*LR*LRd^2 + 4427/4*nf^6*T*h^9*u*
      p^2*QLd^2*QRd*LLd^2*LR + 3895/2*nf^6*T*h^9*u*p^2*QLd^2*QRd*LL*LLd*LRd +
      11685/4*nf^6*T*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 4427/2*nf^6*T*h^9*u*p^2*
      QLd^2*QR^2*LR*LRd + 4427/2*nf^6*T*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 4427/2*
      nf^6*T*h^9*u*p^2*QLd^2*QR^3*QRd + 4427/6*nf^6*T*h^9*u*p^2*QLd^3*LLd*LR*
      LRd + 3895/12*nf^6*T*h^9*u*p^2*QLd^3*LL*LRd^2 + 4427/12*nf^6*T*h^9*u*p^2
      *QLd^3*LL*LLd^2 + 4427/2*nf^6*T*h^9*u*p^2*QLd^3*QR*QRd*LLd + 4427/8*nf^6
      *T*h^9*u*p^2*QLd^4*QR*LRd + 3895/2*nf^6*T*h^9*u*p^2*QL*QRd*LLd*LR^2*LRd
       + 4427/2*nf^6*T*h^9*u*p^2*QL*QRd*LL*LR*LRd^2 + 3895/2*nf^6*T*h^9*u*p^2*
      QL*QRd*LL*LLd^2*LR + 4427/2*nf^6*T*h^9*u*p^2*QL*QRd*LL^2*LLd*LRd + 4427/
      8*nf^6*T*h^9*u*p^2*QL*QRd^4*LLd + 3895*nf^6*T*h^9*u*p^2*QL*QR*QRd^2*LLd*
      LR + 4427*nf^6*T*h^9*u*p^2*QL*QR*QRd^2*LL*LRd + 4427/4*nf^6*T*h^9*u*p^2*
      QL*QR^2*LLd*LR^2 + 3895/2*nf^6*T*h^9*u*p^2*QL*QR^2*LL*LR*LRd + 3895/4*
      nf^6*T*h^9*u*p^2*QL*QR^2*LL^2*LLd + 3895/2*nf^6*T*h^9*u*p^2*QL*QR^3*QRd*
      LL + 3895/4*nf^6*T*h^9*u*p^2*QL*QLd*LR^2*LRd^2 + 4427/4*nf^6*T*h^9*u*p^2
      *QL*QLd*LLd^2*LR^2 + 3895*nf^6*T*h^9*u*p^2*QL*QLd*LL*LLd*LR*LRd + 4427/4
      *nf^6*T*h^9*u*p^2*QL*QLd*LL^2*LRd^2 + 3895/4*nf^6*T*h^9*u*p^2*QL*QLd*
      LL^2*LLd^2 + 4427/2*nf^6*T*h^9*u*p^2*QL*QLd*QRd^3*LRd + 7790*nf^6*T*h^9*
      u*p^2*QL*QLd*QR*QRd*LR*LRd + 7790*nf^6*T*h^9*u*p^2*QL*QLd*QR*QRd*LL*LLd
       + 11685/2*nf^6*T*h^9*u*p^2*QL*QLd*QR^2*QRd^2 + 4427/2*nf^6*T*h^9*u*p^2*
      QL*QLd*QR^3*LR + 11685/4*nf^6*T*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 4427*nf^6
      *T*h^9*u*p^2*QL*QLd^2*QR*LLd*LR + 3895*nf^6*T*h^9*u*p^2*QL*QLd^2*QR*LL*
      LRd + 3895/2*nf^6*T*h^9*u*p^2*QL*QLd^3*QRd*LRd + 4427/2*nf^6*T*h^9*u*p^2
      *QL*QLd^3*QR^2 + 4427/8*nf^6*T*h^9*u*p^2*QL*QLd^4*LLd + 4427/2*nf^6*T*
      h^9*u*p^2*QL^2*QRd^2*LR*LRd + 4427/2*nf^6*T*h^9*u*p^2*QL^2*QRd^2*LL*LLd
       + 3895/4*nf^6*T*h^9*u*p^2*QL^2*QR*LR^2*LRd + 3895/2*nf^6*T*h^9*u*p^2*
      QL^2*QR*LL*LLd*LR + 4427/4*nf^6*T*h^9*u*p^2*QL^2*QR*LL^2*LRd + 4427/2*
      nf^6*T*h^9*u*p^2*QL^2*QR*QRd^3 + 11685/4*nf^6*T*h^9*u*p^2*QL^2*QR^2*QRd*
      LR + 3895*nf^6*T*h^9*u*p^2*QL^2*QLd*QRd*LLd*LR + 4427*nf^6*T*h^9*u*p^2*
      QL^2*QLd*QRd*LL*LRd + 11685/4*nf^6*T*h^9*u*p^2*QL^2*QLd*QR^2*LL + 3895/2
      *nf^6*T*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 3895/2*nf^6*T*h^9*u*p^2*QL^2*QLd^2
      *LL*LLd + 11685/2*nf^6*T*h^9*u*p^2*QL^2*QLd^2*QR*QRd + 3895/12*nf^6*T*
      h^9*u*p^2*QL^3*LLd*LR^2 + 4427/6*nf^6*T*h^9*u*p^2*QL^3*LL*LR*LRd + 4427/
      12*nf^6*T*h^9*u*p^2*QL^3*LL^2*LLd + 4427/2*nf^6*T*h^9*u*p^2*QL^3*QR*QRd*
      LL + 4427/2*nf^6*T*h^9*u*p^2*QL^3*QLd*QRd^2 + 3895/2*nf^6*T*h^9*u*p^2*
      QL^3*QLd*QR*LR + 3895/6*nf^6*T*h^9*u*p^2*QL^3*QLd^3 + 4427/8*nf^6*T*h^9*
      u*p^2*QL^4*QRd*LR + 4427/8*nf^6*T*h^9*u*p^2*QL^4*QLd*LL + 779/12*nf^6*T*
      h^9*u^2*p*LR^3*LRd^3 + 2633/12*nf^6*T*h^9*u^2*p*LLd^2*LR^3*LRd + 2337/4*
      nf^6*T*h^9*u^2*p*LL*LLd*LR^2*LRd^2 + 2633/12*nf^6*T*h^9*u^2*p*LL*LLd^3*
      LR^2 + 2633/12*nf^6*T*h^9*u^2*p*LL^2*LR*LRd^3 + 2337/4*nf^6*T*h^9*u^2*p*
      LL^2*LLd^2*LR*LRd + 2633/12*nf^6*T*h^9*u^2*p*LL^3*LLd*LRd^2 + 779/12*
      nf^6*T*h^9*u^2*p*LL^3*LLd^3 + 2633/12*nf^6*T*h^9*u^2*p*QRd^3*LR*LRd^2 +
      779/4*nf^6*T*h^9*u^2*p*QRd^3*LLd^2*LR + 2633/6*nf^6*T*h^9*u^2*p*QRd^3*LL
      *LLd*LRd + 2337/4*nf^6*T*h^9*u^2*p*QR*QRd*LR^2*LRd^2 + 2633/4*nf^6*T*h^9
      *u^2*p*QR*QRd*LLd^2*LR^2 + 2337*nf^6*T*h^9*u^2*p*QR*QRd*LL*LLd*LR*LRd +
      2633/4*nf^6*T*h^9*u^2*p*QR*QRd*LL^2*LRd^2 + 2337/4*nf^6*T*h^9*u^2*p*QR*
      QRd*LL^2*LLd^2 + 2633/8*nf^6*T*h^9*u^2*p*QR*QRd^4*LRd + 2337/2*nf^6*T*
      h^9*u^2*p*QR^2*QRd^2*LR*LRd + 2337/2*nf^6*T*h^9*u^2*p*QR^2*QRd^2*LL*LLd
       + 2633/12*nf^6*T*h^9*u^2*p*QR^3*LR^2*LRd + 2633/6*nf^6*T*h^9*u^2*p*QR^3
      *LL*LLd*LR + 779/4*nf^6*T*h^9*u^2*p*QR^3*LL^2*LRd + 779/2*nf^6*T*h^9*u^2
      *p*QR^3*QRd^3 + 2633/8*nf^6*T*h^9*u^2*p*QR^4*QRd*LR + 2337/2*nf^6*T*h^9*
      u^2*p*QLd*QRd^2*LLd*LR*LRd + 2633/4*nf^6*T*h^9*u^2*p*QLd*QRd^2*LL*LRd^2
       + 2337/4*nf^6*T*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 + 2633/2*nf^6*T*h^9*u^2*p*
      QLd*QR*LLd*LR^2*LRd + 2337/2*nf^6*T*h^9*u^2*p*QLd*QR*LL*LR*LRd^2 + 2633/
      2*nf^6*T*h^9*u^2*p*QLd*QR*LL*LLd^2*LR + 2337/2*nf^6*T*h^9*u^2*p*QLd*QR*
      LL^2*LLd*LRd + 2337/2*nf^6*T*h^9*u^2*p*QLd*QR*QRd^3*LLd + 2633*nf^6*T*
      h^9*u^2*p*QLd*QR^2*QRd*LLd*LR + 2337*nf^6*T*h^9*u^2*p*QLd*QR^2*QRd*LL*
      LRd + 2633/8*nf^6*T*h^9*u^2*p*QLd*QR^4*LL + 2337/4*nf^6*T*h^9*u^2*p*
      QLd^2*QRd*LR*LRd^2 + 2633/4*nf^6*T*h^9*u^2*p*QLd^2*QRd*LLd^2*LR + 2337/2
      *nf^6*T*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 7011/4*nf^6*T*h^9*u^2*p*QLd^2*
      QR*QRd^2*LRd + 2633/2*nf^6*T*h^9*u^2*p*QLd^2*QR^2*LR*LRd + 2633/2*nf^6*T
      *h^9*u^2*p*QLd^2*QR^2*LL*LLd + 2633/2*nf^6*T*h^9*u^2*p*QLd^2*QR^3*QRd +
      2633/6*nf^6*T*h^9*u^2*p*QLd^3*LLd*LR*LRd + 779/4*nf^6*T*h^9*u^2*p*QLd^3*
      LL*LRd^2 + 2633/12*nf^6*T*h^9*u^2*p*QLd^3*LL*LLd^2 + 2633/2*nf^6*T*h^9*
      u^2*p*QLd^3*QR*QRd*LLd + 2633/8*nf^6*T*h^9*u^2*p*QLd^4*QR*LRd + 2337/2*
      nf^6*T*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd + 2633/2*nf^6*T*h^9*u^2*p*QL*QRd*LL
      *LR*LRd^2 + 2337/2*nf^6*T*h^9*u^2*p*QL*QRd*LL*LLd^2*LR + 2633/2*nf^6*T*
      h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 2633/8*nf^6*T*h^9*u^2*p*QL*QRd^4*LLd +
      2337*nf^6*T*h^9*u^2*p*QL*QR*QRd^2*LLd*LR + 2633*nf^6*T*h^9*u^2*p*QL*QR*
      QRd^2*LL*LRd + 2633/4*nf^6*T*h^9*u^2*p*QL*QR^2*LLd*LR^2 + 2337/2*nf^6*T*
      h^9*u^2*p*QL*QR^2*LL*LR*LRd + 2337/4*nf^6*T*h^9*u^2*p*QL*QR^2*LL^2*LLd
       + 2337/2*nf^6*T*h^9*u^2*p*QL*QR^3*QRd*LL + 2337/4*nf^6*T*h^9*u^2*p*QL*
      QLd*LR^2*LRd^2 + 2633/4*nf^6*T*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 2337*nf^6*T
      *h^9*u^2*p*QL*QLd*LL*LLd*LR*LRd + 2633/4*nf^6*T*h^9*u^2*p*QL*QLd*LL^2*
      LRd^2 + 2337/4*nf^6*T*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 2633/2*nf^6*T*h^9*
      u^2*p*QL*QLd*QRd^3*LRd + 4674*nf^6*T*h^9*u^2*p*QL*QLd*QR*QRd*LR*LRd +
      4674*nf^6*T*h^9*u^2*p*QL*QLd*QR*QRd*LL*LLd + 7011/2*nf^6*T*h^9*u^2*p*QL*
      QLd*QR^2*QRd^2 + 2633/2*nf^6*T*h^9*u^2*p*QL*QLd*QR^3*LR + 7011/4*nf^6*T*
      h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 2633*nf^6*T*h^9*u^2*p*QL*QLd^2*QR*LLd*LR
       + 2337*nf^6*T*h^9*u^2*p*QL*QLd^2*QR*LL*LRd + 2337/2*nf^6*T*h^9*u^2*p*QL
      *QLd^3*QRd*LRd + 2633/2*nf^6*T*h^9*u^2*p*QL*QLd^3*QR^2 + 2633/8*nf^6*T*
      h^9*u^2*p*QL*QLd^4*LLd + 2633/2*nf^6*T*h^9*u^2*p*QL^2*QRd^2*LR*LRd +
      2633/2*nf^6*T*h^9*u^2*p*QL^2*QRd^2*LL*LLd + 2337/4*nf^6*T*h^9*u^2*p*QL^2
      *QR*LR^2*LRd + 2337/2*nf^6*T*h^9*u^2*p*QL^2*QR*LL*LLd*LR + 2633/4*nf^6*T
      *h^9*u^2*p*QL^2*QR*LL^2*LRd + 2633/2*nf^6*T*h^9*u^2*p*QL^2*QR*QRd^3 +
      7011/4*nf^6*T*h^9*u^2*p*QL^2*QR^2*QRd*LR + 2337*nf^6*T*h^9*u^2*p*QL^2*
      QLd*QRd*LLd*LR + 2633*nf^6*T*h^9*u^2*p*QL^2*QLd*QRd*LL*LRd + 7011/4*nf^6
      *T*h^9*u^2*p*QL^2*QLd*QR^2*LL + 2337/2*nf^6*T*h^9*u^2*p*QL^2*QLd^2*LR*
      LRd + 2337/2*nf^6*T*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 7011/2*nf^6*T*h^9*u^2*
      p*QL^2*QLd^2*QR*QRd + 779/4*nf^6*T*h^9*u^2*p*QL^3*LLd*LR^2 + 2633/6*nf^6
      *T*h^9*u^2*p*QL^3*LL*LR*LRd + 2633/12*nf^6*T*h^9*u^2*p*QL^3*LL^2*LLd +
      2633/2*nf^6*T*h^9*u^2*p*QL^3*QR*QRd*LL + 2633/2*nf^6*T*h^9*u^2*p*QL^3*
      QLd*QRd^2 + 2337/2*nf^6*T*h^9*u^2*p*QL^3*QLd*QR*LR + 779/2*nf^6*T*h^9*
      u^2*p*QL^3*QLd^3 + 2633/8*nf^6*T*h^9*u^2*p*QL^4*QRd*LR + 2633/8*nf^6*T*
      h^9*u^2*p*QL^4*QLd*LL + 433/36*nf^6*T*h^9*u^3*LR^3*LRd^3 + 119/3*nf^6*T*
      h^9*u^3*LLd^2*LR^3*LRd + 433/4*nf^6*T*h^9*u^3*LL*LLd*LR^2*LRd^2 + 119/3*
      nf^6*T*h^9*u^3*LL*LLd^3*LR^2 + 119/3*nf^6*T*h^9*u^3*LL^2*LR*LRd^3 + 433/
      4*nf^6*T*h^9*u^3*LL^2*LLd^2*LR*LRd + 119/3*nf^6*T*h^9*u^3*LL^3*LLd*LRd^2
       + 433/36*nf^6*T*h^9*u^3*LL^3*LLd^3 + 119/3*nf^6*T*h^9*u^3*QRd^3*LR*
      LRd^2 + 433/12*nf^6*T*h^9*u^3*QRd^3*LLd^2*LR + 238/3*nf^6*T*h^9*u^3*
      QRd^3*LL*LLd*LRd + 433/4*nf^6*T*h^9*u^3*QR*QRd*LR^2*LRd^2 + 119*nf^6*T*
      h^9*u^3*QR*QRd*LLd^2*LR^2 + 433*nf^6*T*h^9*u^3*QR*QRd*LL*LLd*LR*LRd +
      119*nf^6*T*h^9*u^3*QR*QRd*LL^2*LRd^2 + 433/4*nf^6*T*h^9*u^3*QR*QRd*LL^2*
      LLd^2 + 119/2*nf^6*T*h^9*u^3*QR*QRd^4*LRd + 433/2*nf^6*T*h^9*u^3*QR^2*
      QRd^2*LR*LRd + 433/2*nf^6*T*h^9*u^3*QR^2*QRd^2*LL*LLd + 119/3*nf^6*T*h^9
      *u^3*QR^3*LR^2*LRd + 238/3*nf^6*T*h^9*u^3*QR^3*LL*LLd*LR + 433/12*nf^6*T
      *h^9*u^3*QR^3*LL^2*LRd + 433/6*nf^6*T*h^9*u^3*QR^3*QRd^3 + 119/2*nf^6*T*
      h^9*u^3*QR^4*QRd*LR + 433/2*nf^6*T*h^9*u^3*QLd*QRd^2*LLd*LR*LRd + 119*
      nf^6*T*h^9*u^3*QLd*QRd^2*LL*LRd^2 + 433/4*nf^6*T*h^9*u^3*QLd*QRd^2*LL*
      LLd^2 + 238*nf^6*T*h^9*u^3*QLd*QR*LLd*LR^2*LRd + 433/2*nf^6*T*h^9*u^3*
      QLd*QR*LL*LR*LRd^2 + 238*nf^6*T*h^9*u^3*QLd*QR*LL*LLd^2*LR + 433/2*nf^6*
      T*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 433/2*nf^6*T*h^9*u^3*QLd*QR*QRd^3*LLd +
      476*nf^6*T*h^9*u^3*QLd*QR^2*QRd*LLd*LR + 433*nf^6*T*h^9*u^3*QLd*QR^2*QRd
      *LL*LRd + 119/2*nf^6*T*h^9*u^3*QLd*QR^4*LL + 433/4*nf^6*T*h^9*u^3*QLd^2*
      QRd*LR*LRd^2 + 119*nf^6*T*h^9*u^3*QLd^2*QRd*LLd^2*LR + 433/2*nf^6*T*h^9*
      u^3*QLd^2*QRd*LL*LLd*LRd + 1299/4*nf^6*T*h^9*u^3*QLd^2*QR*QRd^2*LRd +
      238*nf^6*T*h^9*u^3*QLd^2*QR^2*LR*LRd + 238*nf^6*T*h^9*u^3*QLd^2*QR^2*LL*
      LLd + 238*nf^6*T*h^9*u^3*QLd^2*QR^3*QRd + 238/3*nf^6*T*h^9*u^3*QLd^3*LLd
      *LR*LRd + 433/12*nf^6*T*h^9*u^3*QLd^3*LL*LRd^2 + 119/3*nf^6*T*h^9*u^3*
      QLd^3*LL*LLd^2 + 238*nf^6*T*h^9*u^3*QLd^3*QR*QRd*LLd + 119/2*nf^6*T*h^9*
      u^3*QLd^4*QR*LRd + 433/2*nf^6*T*h^9*u^3*QL*QRd*LLd*LR^2*LRd + 238*nf^6*T
      *h^9*u^3*QL*QRd*LL*LR*LRd^2 + 433/2*nf^6*T*h^9*u^3*QL*QRd*LL*LLd^2*LR +
      238*nf^6*T*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 119/2*nf^6*T*h^9*u^3*QL*QRd^4*
      LLd + 433*nf^6*T*h^9*u^3*QL*QR*QRd^2*LLd*LR + 476*nf^6*T*h^9*u^3*QL*QR*
      QRd^2*LL*LRd + 119*nf^6*T*h^9*u^3*QL*QR^2*LLd*LR^2 + 433/2*nf^6*T*h^9*
      u^3*QL*QR^2*LL*LR*LRd + 433/4*nf^6*T*h^9*u^3*QL*QR^2*LL^2*LLd + 433/2*
      nf^6*T*h^9*u^3*QL*QR^3*QRd*LL + 433/4*nf^6*T*h^9*u^3*QL*QLd*LR^2*LRd^2
       + 119*nf^6*T*h^9*u^3*QL*QLd*LLd^2*LR^2 + 433*nf^6*T*h^9*u^3*QL*QLd*LL*
      LLd*LR*LRd + 119*nf^6*T*h^9*u^3*QL*QLd*LL^2*LRd^2 + 433/4*nf^6*T*h^9*u^3
      *QL*QLd*LL^2*LLd^2 + 238*nf^6*T*h^9*u^3*QL*QLd*QRd^3*LRd + 866*nf^6*T*
      h^9*u^3*QL*QLd*QR*QRd*LR*LRd + 866*nf^6*T*h^9*u^3*QL*QLd*QR*QRd*LL*LLd
       + 1299/2*nf^6*T*h^9*u^3*QL*QLd*QR^2*QRd^2 + 238*nf^6*T*h^9*u^3*QL*QLd*
      QR^3*LR + 1299/4*nf^6*T*h^9*u^3*QL*QLd^2*QRd^2*LLd + 476*nf^6*T*h^9*u^3*
      QL*QLd^2*QR*LLd*LR + 433*nf^6*T*h^9*u^3*QL*QLd^2*QR*LL*LRd + 433/2*nf^6*
      T*h^9*u^3*QL*QLd^3*QRd*LRd + 238*nf^6*T*h^9*u^3*QL*QLd^3*QR^2 + 119/2*
      nf^6*T*h^9*u^3*QL*QLd^4*LLd + 238*nf^6*T*h^9*u^3*QL^2*QRd^2*LR*LRd + 238
      *nf^6*T*h^9*u^3*QL^2*QRd^2*LL*LLd + 433/4*nf^6*T*h^9*u^3*QL^2*QR*LR^2*
      LRd + 433/2*nf^6*T*h^9*u^3*QL^2*QR*LL*LLd*LR + 119*nf^6*T*h^9*u^3*QL^2*
      QR*LL^2*LRd + 238*nf^6*T*h^9*u^3*QL^2*QR*QRd^3 + 1299/4*nf^6*T*h^9*u^3*
      QL^2*QR^2*QRd*LR + 433*nf^6*T*h^9*u^3*QL^2*QLd*QRd*LLd*LR + 476*nf^6*T*
      h^9*u^3*QL^2*QLd*QRd*LL*LRd + 1299/4*nf^6*T*h^9*u^3*QL^2*QLd*QR^2*LL +
      433/2*nf^6*T*h^9*u^3*QL^2*QLd^2*LR*LRd + 433/2*nf^6*T*h^9*u^3*QL^2*QLd^2
      *LL*LLd + 1299/2*nf^6*T*h^9*u^3*QL^2*QLd^2*QR*QRd + 433/12*nf^6*T*h^9*
      u^3*QL^3*LLd*LR^2 + 238/3*nf^6*T*h^9*u^3*QL^3*LL*LR*LRd + 119/3*nf^6*T*
      h^9*u^3*QL^3*LL^2*LLd + 238*nf^6*T*h^9*u^3*QL^3*QR*QRd*LL + 238*nf^6*T*
      h^9*u^3*QL^3*QLd*QRd^2 + 433/2*nf^6*T*h^9*u^3*QL^3*QLd*QR*LR + 433/6*
      nf^6*T*h^9*u^3*QL^3*QLd^3 + 119/2*nf^6*T*h^9*u^3*QL^4*QRd*LR + 119/2*
      nf^6*T*h^9*u^3*QL^4*QLd*LL - 31/24*nf^6*T^2*h^9*p*LLd*LR^4*LRd^3 + 7/4*
      nf^6*T^2*h^9*p*LLd^3*LR^4*LRd - 31/24*nf^6*T^2*h^9*p*LL*LR^3*LRd^4 - 1/
      12*nf^6*T^2*h^9*p*LL*LLd^2*LR^3*LRd^2 + 7/4*nf^6*T^2*h^9*p*LL*LLd^4*LR^3
       - 1/12*nf^6*T^2*h^9*p*LL^2*LLd*LR^2*LRd^3 - 1/12*nf^6*T^2*h^9*p*LL^2*
      LLd^3*LR^2*LRd + 7/4*nf^6*T^2*h^9*p*LL^3*LR*LRd^4 - 1/12*nf^6*T^2*h^9*p*
      LL^3*LLd^2*LR*LRd^2 - 31/24*nf^6*T^2*h^9*p*LL^3*LLd^4*LR + 7/4*nf^6*T^2*
      h^9*p*LL^4*LLd*LRd^3 - 31/24*nf^6*T^2*h^9*p*LL^4*LLd^3*LRd - 25/12*nf^6*
      T^2*h^9*p*QRd^3*LLd*LR^2*LRd^2 - 3*nf^6*T^2*h^9*p*QRd^3*LLd^3*LR^2 - 3*
      nf^6*T^2*h^9*p*QRd^3*LL*LR*LRd^3 - 7/2*nf^6*T^2*h^9*p*QRd^3*LL*LLd^2*LR*
      LRd - 5/2*nf^6*T^2*h^9*p*QRd^3*LL^2*LLd*LRd^2 - 3*nf^6*T^2*h^9*p*QRd^3*
      LL^2*LLd^3 + 3/4*nf^6*T^2*h^9*p*QRd^6*LLd*LRd - 3/2*nf^6*T^2*h^9*p*QR*
      QRd*LLd*LR^3*LRd^2 + 3*nf^6*T^2*h^9*p*QR*QRd*LLd^3*LR^3 - 3/2*nf^6*T^2*
      h^9*p*QR*QRd*LL*LR^2*LRd^3 + nf^6*T^2*h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd +
      nf^6*T^2*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 - 3/2*nf^6*T^2*h^9*p*QR*QRd*LL^2
      *LLd^3*LR + 3*nf^6*T^2*h^9*p*QR*QRd*LL^3*LRd^3 - 3/2*nf^6*T^2*h^9*p*QR*
      QRd*LL^3*LLd^2*LRd - 1/2*nf^6*T^2*h^9*p*QR*QRd^4*LLd*LR*LRd - 9/4*nf^6*
      T^2*h^9*p*QR*QRd^4*LL*LRd^2 - 3/4*nf^6*T^2*h^9*p*QR*QRd^4*LL*LLd^2 +
      nf^6*T^2*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd + nf^6*T^2*h^9*p*QR^2*QRd^2*LL*LR
      *LRd^2 + nf^6*T^2*h^9*p*QR^2*QRd^2*LL*LLd^2*LR + nf^6*T^2*h^9*p*QR^2*
      QRd^2*LL^2*LLd*LRd + 7/6*nf^6*T^2*h^9*p*QR^2*QRd^5*LLd - 3*nf^6*T^2*h^9*
      p*QR^3*LLd*LR^3*LRd - 25/12*nf^6*T^2*h^9*p*QR^3*LL*LR^2*LRd^2 - 5/2*nf^6
      *T^2*h^9*p*QR^3*LL*LLd^2*LR^2 - 7/2*nf^6*T^2*h^9*p*QR^3*LL^2*LLd*LR*LRd
       - 3*nf^6*T^2*h^9*p*QR^3*LL^3*LRd^2 - 3*nf^6*T^2*h^9*p*QR^3*LL^3*LLd^2
       + 2*nf^6*T^2*h^9*p*QR^3*QRd^3*LLd*LR + 2*nf^6*T^2*h^9*p*QR^3*QRd^3*LL*
      LRd - 9/4*nf^6*T^2*h^9*p*QR^4*QRd*LLd*LR^2 - 1/2*nf^6*T^2*h^9*p*QR^4*QRd
      *LL*LR*LRd - 3/4*nf^6*T^2*h^9*p*QR^4*QRd*LL^2*LLd + 7/6*nf^6*T^2*h^9*p*
      QR^5*QRd^2*LL + 3/4*nf^6*T^2*h^9*p*QR^6*LL*LR - 17/12*nf^6*T^2*h^9*p*QLd
      *QRd^2*LR^2*LRd^3 - 1/2*nf^6*T^2*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - nf^6*
      T^2*h^9*p*QLd*QRd^2*LL*LLd*LR*LRd^2 - 7/2*nf^6*T^2*h^9*p*QLd*QRd^2*LL*
      LLd^3*LR - 1/2*nf^6*T^2*h^9*p*QLd*QRd^2*LL^2*LRd^3 - 1/2*nf^6*T^2*h^9*p*
      QLd*QRd^2*LL^2*LLd^2*LRd + 1/4*nf^6*T^2*h^9*p*QLd*QRd^5*LRd^2 + 4/3*nf^6
      *T^2*h^9*p*QLd*QRd^5*LLd^2 - 4*nf^6*T^2*h^9*p*QLd*QR*LR^3*LRd^3 + 3*nf^6
      *T^2*h^9*p*QLd*QR*LLd^2*LR^3*LRd + nf^6*T^2*h^9*p*QLd*QR*LL*LLd*LR^2*
      LRd^2 + 3*nf^6*T^2*h^9*p*QLd*QR*LL*LLd^3*LR^2 - 3/2*nf^6*T^2*h^9*p*QLd*
      QR*LL^2*LR*LRd^3 + nf^6*T^2*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd - 3/2*nf^6*
      T^2*h^9*p*QLd*QR*LL^3*LLd*LRd^2 - 4*nf^6*T^2*h^9*p*QLd*QR*LL^3*LLd^3 -
      nf^6*T^2*h^9*p*QLd*QR*QRd^3*LR*LRd^2 - nf^6*T^2*h^9*p*QLd*QR*QRd^3*LLd^2
      *LR + nf^6*T^2*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2 + 3*nf^6*T^2*h^9*p*QLd*QR^2
      *QRd*LLd^2*LR^2 + nf^6*T^2*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 + nf^6*T^2*h^9*
      p*QLd*QR^2*QRd*LL^2*LLd^2 + 11/4*nf^6*T^2*h^9*p*QLd*QR^2*QRd^4*LRd + 2*
      nf^6*T^2*h^9*p*QLd*QR^3*QRd^2*LR*LRd + 2*nf^6*T^2*h^9*p*QLd*QR^3*QRd^2*
      LL*LLd - 9/4*nf^6*T^2*h^9*p*QLd*QR^4*LR^2*LRd - 3/2*nf^6*T^2*h^9*p*QLd*
      QR^4*LL*LLd*LR - 3/4*nf^6*T^2*h^9*p*QLd*QR^4*LL^2*LRd + 79/24*nf^6*T^2*
      h^9*p*QLd*QR^4*QRd^3 - 3/2*nf^6*T^2*h^9*p*QLd*QR^5*QRd*LR - 1/2*nf^6*T^2
      *h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 - 1/2*nf^6*T^2*h^9*p*QLd^2*QRd*LLd^3*
      LR^2 - 7/2*nf^6*T^2*h^9*p*QLd^2*QRd*LL*LR*LRd^3 - nf^6*T^2*h^9*p*QLd^2*
      QRd*LL*LLd^2*LR*LRd - 1/2*nf^6*T^2*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 - 17/
      12*nf^6*T^2*h^9*p*QLd^2*QRd*LL^2*LLd^3 + 13/4*nf^6*T^2*h^9*p*QLd^2*QRd^4
      *LLd*LRd - nf^6*T^2*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 3/2*nf^6*T^2*h^9*p
      *QLd^2*QR*QRd^2*LL*LRd^2 - 3/2*nf^6*T^2*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 +
      3*nf^6*T^2*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd + nf^6*T^2*h^9*p*QLd^2*QR^2*LL*
      LR*LRd^2 + 3*nf^6*T^2*h^9*p*QLd^2*QR^2*LL*LLd^2*LR + nf^6*T^2*h^9*p*
      QLd^2*QR^2*LL^2*LLd*LRd + 77/12*nf^6*T^2*h^9*p*QLd^2*QR^2*QRd^3*LLd + 6*
      nf^6*T^2*h^9*p*QLd^2*QR^3*QRd*LLd*LR + 2*nf^6*T^2*h^9*p*QLd^2*QR^3*QRd*
      LL*LRd - 1/4*nf^6*T^2*h^9*p*QLd^2*QR^5*LL - 3*nf^6*T^2*h^9*p*QLd^3*LR^2*
      LRd^3 - 5/2*nf^6*T^2*h^9*p*QLd^3*LLd^2*LR^2*LRd - 7/2*nf^6*T^2*h^9*p*
      QLd^3*LL*LLd*LR*LRd^2 - 3*nf^6*T^2*h^9*p*QLd^3*LL*LLd^3*LR - 3*nf^6*T^2*
      h^9*p*QLd^3*LL^2*LRd^3 - 25/12*nf^6*T^2*h^9*p*QLd^3*LL^2*LLd^2*LRd + 8/3
      *nf^6*T^2*h^9*p*QLd^3*QRd^3*LRd^2 + 8/3*nf^6*T^2*h^9*p*QLd^3*QRd^3*LLd^2
       - nf^6*T^2*h^9*p*QLd^3*QR*QRd*LR*LRd^2 - 3*nf^6*T^2*h^9*p*QLd^3*QR*QRd*
      LLd^2*LR + 17/12*nf^6*T^2*h^9*p*QLd^3*QR^2*QRd^2*LRd + 6*nf^6*T^2*h^9*p*
      QLd^3*QR^3*LR*LRd + 6*nf^6*T^2*h^9*p*QLd^3*QR^3*LL*LLd + 17/4*nf^6*T^2*
      h^9*p*QLd^3*QR^4*QRd + 13/4*nf^6*T^2*h^9*p*QLd^4*QRd^2*LLd*LRd - 3/2*
      nf^6*T^2*h^9*p*QLd^4*QR*LLd*LR*LRd - 3/4*nf^6*T^2*h^9*p*QLd^4*QR*LL*
      LRd^2 - 9/4*nf^6*T^2*h^9*p*QLd^4*QR*LL*LLd^2 + 3/4*nf^6*T^2*h^9*p*QLd^4*
      QR^2*QRd*LLd + 4/3*nf^6*T^2*h^9*p*QLd^5*QRd*LRd^2 + 1/4*nf^6*T^2*h^9*p*
      QLd^5*QRd*LLd^2 - 1/4*nf^6*T^2*h^9*p*QLd^5*QR^2*LRd + 3/4*nf^6*T^2*h^9*p
      *QLd^6*LLd*LRd - 4*nf^6*T^2*h^9*p*QL*QRd*LR^3*LRd^3 - 3/2*nf^6*T^2*h^9*p
      *QL*QRd*LLd^2*LR^3*LRd + nf^6*T^2*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 - 3/2*
      nf^6*T^2*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 3*nf^6*T^2*h^9*p*QL*QRd*LL^2*LR*
      LRd^3 + nf^6*T^2*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd + 3*nf^6*T^2*h^9*p*QL*
      QRd*LL^3*LLd*LRd^2 - 4*nf^6*T^2*h^9*p*QL*QRd*LL^3*LLd^3 - 9/4*nf^6*T^2*
      h^9*p*QL*QRd^4*LR*LRd^2 - 3/4*nf^6*T^2*h^9*p*QL*QRd^4*LLd^2*LR - 3/2*
      nf^6*T^2*h^9*p*QL*QRd^4*LL*LLd*LRd + nf^6*T^2*h^9*p*QL*QR*QRd^2*LR^2*
      LRd^2 + nf^6*T^2*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 + 3*nf^6*T^2*h^9*p*QL*QR*
      QRd^2*LL^2*LRd^2 + nf^6*T^2*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 - 3/2*nf^6*T^2*
      h^9*p*QL*QR*QRd^5*LRd - 17/12*nf^6*T^2*h^9*p*QL*QR^2*LR^3*LRd^2 - 1/2*
      nf^6*T^2*h^9*p*QL*QR^2*LLd^2*LR^3 - nf^6*T^2*h^9*p*QL*QR^2*LL*LLd*LR^2*
      LRd - 1/2*nf^6*T^2*h^9*p*QL*QR^2*LL^2*LR*LRd^2 - 1/2*nf^6*T^2*h^9*p*QL*
      QR^2*LL^2*LLd^2*LR - 7/2*nf^6*T^2*h^9*p*QL*QR^2*LL^3*LLd*LRd + 2*nf^6*
      T^2*h^9*p*QL*QR^2*QRd^3*LR*LRd + 2*nf^6*T^2*h^9*p*QL*QR^2*QRd^3*LL*LLd
       - nf^6*T^2*h^9*p*QL*QR^3*QRd*LR^2*LRd - nf^6*T^2*h^9*p*QL*QR^3*QRd*LL^2
      *LRd + 79/24*nf^6*T^2*h^9*p*QL*QR^3*QRd^4 + 11/4*nf^6*T^2*h^9*p*QL*QR^4*
      QRd^2*LR + 1/4*nf^6*T^2*h^9*p*QL*QR^5*LR^2 + 4/3*nf^6*T^2*h^9*p*QL*QR^5*
      LL^2 - 3/2*nf^6*T^2*h^9*p*QL*QLd*LLd*LR^3*LRd^2 + 3*nf^6*T^2*h^9*p*QL*
      QLd*LLd^3*LR^3 - 3/2*nf^6*T^2*h^9*p*QL*QLd*LL*LR^2*LRd^3 + nf^6*T^2*h^9*
      p*QL*QLd*LL*LLd^2*LR^2*LRd + nf^6*T^2*h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 - 3/
      2*nf^6*T^2*h^9*p*QL*QLd*LL^2*LLd^3*LR + 3*nf^6*T^2*h^9*p*QL*QLd*LL^3*
      LRd^3 - 3/2*nf^6*T^2*h^9*p*QL*QLd*LL^3*LLd^2*LRd - 3*nf^6*T^2*h^9*p*QL*
      QLd*QRd^3*LL*LRd^2 - nf^6*T^2*h^9*p*QL*QLd*QRd^3*LL*LLd^2 + 9/2*nf^6*T^2
      *h^9*p*QL*QLd*QR*QRd^4*LLd + 2*nf^6*T^2*h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR
       + 2*nf^6*T^2*h^9*p*QL*QLd*QR^2*QRd^2*LL*LRd - 3*nf^6*T^2*h^9*p*QL*QLd*
      QR^3*LLd*LR^2 - nf^6*T^2*h^9*p*QL*QLd*QR^3*LL^2*LLd + 9/2*nf^6*T^2*h^9*p
      *QL*QLd*QR^4*QRd*LL - 3/2*nf^6*T^2*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 3/2*
      nf^6*T^2*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR - nf^6*T^2*h^9*p*QL*QLd^2*QRd^2*
      LL*LLd*LRd + nf^6*T^2*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 + 3*nf^6*T^2*h^9*p*QL
      *QLd^2*QR*LLd^2*LR^2 + nf^6*T^2*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 + nf^6*T^2*
      h^9*p*QL*QLd^2*QR*LL^2*LLd^2 + 3/2*nf^6*T^2*h^9*p*QL*QLd^2*QR*QRd^3*LRd
       + 2*nf^6*T^2*h^9*p*QL*QLd^2*QR^2*QRd*LR*LRd + 2*nf^6*T^2*h^9*p*QL*QLd^2
      *QR^2*QRd*LL*LLd + 49/12*nf^6*T^2*h^9*p*QL*QLd^2*QR^3*QRd^2 + 3/4*nf^6*
      T^2*h^9*p*QL*QLd^2*QR^4*LR - nf^6*T^2*h^9*p*QL*QLd^3*QRd*LL*LRd^2 - nf^6
      *T^2*h^9*p*QL*QLd^3*QRd*LL*LLd^2 + 3/2*nf^6*T^2*h^9*p*QL*QLd^3*QR*QRd^2*
      LLd + 6*nf^6*T^2*h^9*p*QL*QLd^3*QR^2*LLd*LR + 2*nf^6*T^2*h^9*p*QL*QLd^3*
      QR^2*LL*LRd - 3/4*nf^6*T^2*h^9*p*QL*QLd^4*LR*LRd^2 - 9/4*nf^6*T^2*h^9*p*
      QL*QLd^4*LLd^2*LR - 1/2*nf^6*T^2*h^9*p*QL*QLd^4*LL*LLd*LRd + 9/2*nf^6*
      T^2*h^9*p*QL*QLd^4*QR*QRd*LRd + 17/4*nf^6*T^2*h^9*p*QL*QLd^4*QR^3 - 3/2*
      nf^6*T^2*h^9*p*QL*QLd^5*QR*LLd + nf^6*T^2*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd
       + 3*nf^6*T^2*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 + nf^6*T^2*h^9*p*QL^2*QRd^2*
      LL*LLd^2*LR + 3*nf^6*T^2*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd - 1/4*nf^6*T^2*
      h^9*p*QL^2*QRd^5*LLd - 7/2*nf^6*T^2*h^9*p*QL^2*QR*LLd*LR^3*LRd - 1/2*
      nf^6*T^2*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 1/2*nf^6*T^2*h^9*p*QL^2*QR*LL*
      LLd^2*LR^2 - nf^6*T^2*h^9*p*QL^2*QR*LL^2*LLd*LR*LRd - 1/2*nf^6*T^2*h^9*p
      *QL^2*QR*LL^3*LRd^2 - 17/12*nf^6*T^2*h^9*p*QL^2*QR*LL^3*LLd^2 + 2*nf^6*
      T^2*h^9*p*QL^2*QR*QRd^3*LLd*LR + 6*nf^6*T^2*h^9*p*QL^2*QR*QRd^3*LL*LRd
       - 3/2*nf^6*T^2*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 - nf^6*T^2*h^9*p*QL^2*QR^2*
      QRd*LL*LR*LRd - 3/2*nf^6*T^2*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 77/12*nf^6*
      T^2*h^9*p*QL^2*QR^3*QRd^2*LL + 13/4*nf^6*T^2*h^9*p*QL^2*QR^4*LL*LR +
      nf^6*T^2*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 + nf^6*T^2*h^9*p*QL^2*QLd*QRd*
      LLd^2*LR^2 + 3*nf^6*T^2*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 + nf^6*T^2*h^9*p*
      QL^2*QLd*QRd*LL^2*LLd^2 + 3/4*nf^6*T^2*h^9*p*QL^2*QLd*QRd^4*LRd + 2*nf^6
      *T^2*h^9*p*QL^2*QLd*QR*QRd^2*LR*LRd + 2*nf^6*T^2*h^9*p*QL^2*QLd*QR*QRd^2
      *LL*LLd - 3/2*nf^6*T^2*h^9*p*QL^2*QLd*QR^2*LR^2*LRd - nf^6*T^2*h^9*p*
      QL^2*QLd*QR^2*LL*LLd*LR - 3/2*nf^6*T^2*h^9*p*QL^2*QLd*QR^2*LL^2*LRd + 49/
      12*nf^6*T^2*h^9*p*QL^2*QLd*QR^2*QRd^3 + 3/2*nf^6*T^2*h^9*p*QL^2*QLd*QR^3
      *QRd*LR + nf^6*T^2*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd + nf^6*T^2*h^9*p*QL^2*
      QLd^2*LL*LR*LRd^2 + nf^6*T^2*h^9*p*QL^2*QLd^2*LL*LLd^2*LR + nf^6*T^2*h^9
      *p*QL^2*QLd^2*LL^2*LLd*LRd + 17/12*nf^6*T^2*h^9*p*QL^2*QLd^2*QRd^3*LLd
       + 2*nf^6*T^2*h^9*p*QL^2*QLd^2*QR*QRd*LLd*LR + 2*nf^6*T^2*h^9*p*QL^2*
      QLd^2*QR*QRd*LL*LRd + 17/12*nf^6*T^2*h^9*p*QL^2*QLd^2*QR^3*LL + 77/12*
      nf^6*T^2*h^9*p*QL^2*QLd^3*QRd^2*LRd + 2*nf^6*T^2*h^9*p*QL^2*QLd^3*QR*LR*
      LRd + 2*nf^6*T^2*h^9*p*QL^2*QLd^3*QR*LL*LLd + 49/12*nf^6*T^2*h^9*p*QL^2*
      QLd^3*QR^2*QRd + 11/4*nf^6*T^2*h^9*p*QL^2*QLd^4*QRd*LLd + 7/6*nf^6*T^2*
      h^9*p*QL^2*QLd^5*LRd - 3*nf^6*T^2*h^9*p*QL^3*LR^3*LRd^2 - 3*nf^6*T^2*h^9
      *p*QL^3*LLd^2*LR^3 - 7/2*nf^6*T^2*h^9*p*QL^3*LL*LLd*LR^2*LRd - 5/2*nf^6*
      T^2*h^9*p*QL^3*LL^2*LR*LRd^2 - 25/12*nf^6*T^2*h^9*p*QL^3*LL^2*LLd^2*LR
       - 3*nf^6*T^2*h^9*p*QL^3*LL^3*LLd*LRd + 6*nf^6*T^2*h^9*p*QL^3*QRd^3*LR*
      LRd + 6*nf^6*T^2*h^9*p*QL^3*QRd^3*LL*LLd - nf^6*T^2*h^9*p*QL^3*QR*QRd*
      LR^2*LRd - 3*nf^6*T^2*h^9*p*QL^3*QR*QRd*LL^2*LRd + 17/4*nf^6*T^2*h^9*p*
      QL^3*QR*QRd^4 + 17/12*nf^6*T^2*h^9*p*QL^3*QR^2*QRd^2*LR + 8/3*nf^6*T^2*
      h^9*p*QL^3*QR^3*LR^2 + 8/3*nf^6*T^2*h^9*p*QL^3*QR^3*LL^2 + 2*nf^6*T^2*
      h^9*p*QL^3*QLd*QRd^2*LLd*LR + 6*nf^6*T^2*h^9*p*QL^3*QLd*QRd^2*LL*LRd -
      nf^6*T^2*h^9*p*QL^3*QLd*QR*LLd*LR^2 - nf^6*T^2*h^9*p*QL^3*QLd*QR*LL^2*
      LLd + 3/2*nf^6*T^2*h^9*p*QL^3*QLd*QR^2*QRd*LL + 2*nf^6*T^2*h^9*p*QL^3*
      QLd^2*QRd*LR*LRd + 2*nf^6*T^2*h^9*p*QL^3*QLd^2*QRd*LL*LLd + 49/12*nf^6*
      T^2*h^9*p*QL^3*QLd^2*QR*QRd^2 + 77/12*nf^6*T^2*h^9*p*QL^3*QLd^2*QR^2*LR
       + 2*nf^6*T^2*h^9*p*QL^3*QLd^3*LLd*LR + 2*nf^6*T^2*h^9*p*QL^3*QLd^3*LL*
      LRd + 79/24*nf^6*T^2*h^9*p*QL^3*QLd^4*QR - 3/4*nf^6*T^2*h^9*p*QL^4*QRd*
      LLd*LR^2 - 3/2*nf^6*T^2*h^9*p*QL^4*QRd*LL*LR*LRd - 9/4*nf^6*T^2*h^9*p*
      QL^4*QRd*LL^2*LLd + 3/4*nf^6*T^2*h^9*p*QL^4*QR*QRd^2*LL + 13/4*nf^6*T^2*
      h^9*p*QL^4*QR^2*LL*LR - 3/4*nf^6*T^2*h^9*p*QL^4*QLd*LR^2*LRd - 1/2*nf^6*
      T^2*h^9*p*QL^4*QLd*LL*LLd*LR - 9/4*nf^6*T^2*h^9*p*QL^4*QLd*LL^2*LRd + 17/
      4*nf^6*T^2*h^9*p*QL^4*QLd*QRd^3 + 9/2*nf^6*T^2*h^9*p*QL^4*QLd*QR*QRd*LR
       + 11/4*nf^6*T^2*h^9*p*QL^4*QLd^2*QR*LL + 79/24*nf^6*T^2*h^9*p*QL^4*
      QLd^3*QRd - 1/4*nf^6*T^2*h^9*p*QL^5*QRd^2*LR + 4/3*nf^6*T^2*h^9*p*QL^5*
      QR*LR^2 + 1/4*nf^6*T^2*h^9*p*QL^5*QR*LL^2 - 3/2*nf^6*T^2*h^9*p*QL^5*QLd*
      QRd*LL + 7/6*nf^6*T^2*h^9*p*QL^5*QLd^2*LR + 3/4*nf^6*T^2*h^9*p*QL^6*LL*
      LR + 45*nf^6*T^2*h^9*p*G*QRd^3*LR*LRd^2 + 115/3*nf^6*T^2*h^9*p*G*QRd^3*
      LLd^2*LR + 90*nf^6*T^2*h^9*p*G*QRd^3*LL*LLd*LRd + 115/2*nf^6*T^2*h^9*p*G
      *QR*QRd*LR^2*LRd^2 + 135/2*nf^6*T^2*h^9*p*G*QR*QRd*LLd^2*LR^2 + 230*nf^6
      *T^2*h^9*p*G*QR*QRd*LL*LLd*LR*LRd + 135/2*nf^6*T^2*h^9*p*G*QR*QRd*LL^2*
      LRd^2 + 115/2*nf^6*T^2*h^9*p*G*QR*QRd*LL^2*LLd^2 + 90*nf^6*T^2*h^9*p*G*
      QR*QRd^4*LRd + 230*nf^6*T^2*h^9*p*G*QR^2*QRd^2*LR*LRd + 230*nf^6*T^2*h^9
      *p*G*QR^2*QRd^2*LL*LLd + 45*nf^6*T^2*h^9*p*G*QR^3*LR^2*LRd + 90*nf^6*T^2
      *h^9*p*G*QR^3*LL*LLd*LR + 115/3*nf^6*T^2*h^9*p*G*QR^3*LL^2*LRd + 1955/18
      *nf^6*T^2*h^9*p*G*QR^3*QRd^3 + 90*nf^6*T^2*h^9*p*G*QR^4*QRd*LR + 230*
      nf^6*T^2*h^9*p*G*QLd*QRd^2*LLd*LR*LRd + 135*nf^6*T^2*h^9*p*G*QLd*QRd^2*
      LL*LRd^2 + 115*nf^6*T^2*h^9*p*G*QLd*QRd^2*LL*LLd^2 + 135*nf^6*T^2*h^9*p*
      G*QLd*QR*LLd*LR^2*LRd + 115*nf^6*T^2*h^9*p*G*QLd*QR*LL*LR*LRd^2 + 135*
      nf^6*T^2*h^9*p*G*QLd*QR*LL*LLd^2*LR + 115*nf^6*T^2*h^9*p*G*QLd*QR*LL^2*
      LLd*LRd + 920/3*nf^6*T^2*h^9*p*G*QLd*QR*QRd^3*LLd + 540*nf^6*T^2*h^9*p*G
      *QLd*QR^2*QRd*LLd*LR + 460*nf^6*T^2*h^9*p*G*QLd*QR^2*QRd*LL*LRd + 90*
      nf^6*T^2*h^9*p*G*QLd*QR^4*LL + 115*nf^6*T^2*h^9*p*G*QLd^2*QRd*LR*LRd^2
       + 135*nf^6*T^2*h^9*p*G*QLd^2*QRd*LLd^2*LR + 230*nf^6*T^2*h^9*p*G*QLd^2*
      QRd*LL*LLd*LRd + 460*nf^6*T^2*h^9*p*G*QLd^2*QR*QRd^2*LRd + 270*nf^6*T^2*
      h^9*p*G*QLd^2*QR^2*LR*LRd + 270*nf^6*T^2*h^9*p*G*QLd^2*QR^2*LL*LLd + 765/
      2*nf^6*T^2*h^9*p*G*QLd^2*QR^3*QRd + 90*nf^6*T^2*h^9*p*G*QLd^3*LLd*LR*LRd
       + 115/3*nf^6*T^2*h^9*p*G*QLd^3*LL*LRd^2 + 45*nf^6*T^2*h^9*p*G*QLd^3*LL*
      LLd^2 + 360*nf^6*T^2*h^9*p*G*QLd^3*QR*QRd*LLd + 90*nf^6*T^2*h^9*p*G*
      QLd^4*QR*LRd + 115*nf^6*T^2*h^9*p*G*QL*QRd*LLd*LR^2*LRd + 135*nf^6*T^2*
      h^9*p*G*QL*QRd*LL*LR*LRd^2 + 115*nf^6*T^2*h^9*p*G*QL*QRd*LL*LLd^2*LR +
      135*nf^6*T^2*h^9*p*G*QL*QRd*LL^2*LLd*LRd + 90*nf^6*T^2*h^9*p*G*QL*QRd^4*
      LLd + 460*nf^6*T^2*h^9*p*G*QL*QR*QRd^2*LLd*LR + 540*nf^6*T^2*h^9*p*G*QL*
      QR*QRd^2*LL*LRd + 135*nf^6*T^2*h^9*p*G*QL*QR^2*LLd*LR^2 + 230*nf^6*T^2*
      h^9*p*G*QL*QR^2*LL*LR*LRd + 115*nf^6*T^2*h^9*p*G*QL*QR^2*LL^2*LLd + 920/
      3*nf^6*T^2*h^9*p*G*QL*QR^3*QRd*LL + 115/2*nf^6*T^2*h^9*p*G*QL*QLd*LR^2*
      LRd^2 + 135/2*nf^6*T^2*h^9*p*G*QL*QLd*LLd^2*LR^2 + 230*nf^6*T^2*h^9*p*G*
      QL*QLd*LL*LLd*LR*LRd + 135/2*nf^6*T^2*h^9*p*G*QL*QLd*LL^2*LRd^2 + 115/2*
      nf^6*T^2*h^9*p*G*QL*QLd*LL^2*LLd^2 + 360*nf^6*T^2*h^9*p*G*QL*QLd*QRd^3*
      LRd + 920*nf^6*T^2*h^9*p*G*QL*QLd*QR*QRd*LR*LRd + 920*nf^6*T^2*h^9*p*G*
      QL*QLd*QR*QRd*LL*LLd + 1955/2*nf^6*T^2*h^9*p*G*QL*QLd*QR^2*QRd^2 + 360*
      nf^6*T^2*h^9*p*G*QL*QLd*QR^3*LR + 460*nf^6*T^2*h^9*p*G*QL*QLd^2*QRd^2*
      LLd + 540*nf^6*T^2*h^9*p*G*QL*QLd^2*QR*LLd*LR + 460*nf^6*T^2*h^9*p*G*QL*
      QLd^2*QR*LL*LRd + 920/3*nf^6*T^2*h^9*p*G*QL*QLd^3*QRd*LRd + 765/2*nf^6*
      T^2*h^9*p*G*QL*QLd^3*QR^2 + 90*nf^6*T^2*h^9*p*G*QL*QLd^4*LLd + 270*nf^6*
      T^2*h^9*p*G*QL^2*QRd^2*LR*LRd + 270*nf^6*T^2*h^9*p*G*QL^2*QRd^2*LL*LLd
       + 115*nf^6*T^2*h^9*p*G*QL^2*QR*LR^2*LRd + 230*nf^6*T^2*h^9*p*G*QL^2*QR*
      LL*LLd*LR + 135*nf^6*T^2*h^9*p*G*QL^2*QR*LL^2*LRd + 765/2*nf^6*T^2*h^9*p
      *G*QL^2*QR*QRd^3 + 460*nf^6*T^2*h^9*p*G*QL^2*QR^2*QRd*LR + 460*nf^6*T^2*
      h^9*p*G*QL^2*QLd*QRd*LLd*LR + 540*nf^6*T^2*h^9*p*G*QL^2*QLd*QRd*LL*LRd
       + 460*nf^6*T^2*h^9*p*G*QL^2*QLd*QR^2*LL + 230*nf^6*T^2*h^9*p*G*QL^2*
      QLd^2*LR*LRd + 230*nf^6*T^2*h^9*p*G*QL^2*QLd^2*LL*LLd + 1955/2*nf^6*T^2*
      h^9*p*G*QL^2*QLd^2*QR*QRd + 115/3*nf^6*T^2*h^9*p*G*QL^3*LLd*LR^2 + 90*
      nf^6*T^2*h^9*p*G*QL^3*LL*LR*LRd + 45*nf^6*T^2*h^9*p*G*QL^3*LL^2*LLd +
      360*nf^6*T^2*h^9*p*G*QL^3*QR*QRd*LL + 765/2*nf^6*T^2*h^9*p*G*QL^3*QLd*
      QRd^2 + 920/3*nf^6*T^2*h^9*p*G*QL^3*QLd*QR*LR + 1955/18*nf^6*T^2*h^9*p*G
      *QL^3*QLd^3 + 90*nf^6*T^2*h^9*p*G*QL^4*QRd*LR + 90*nf^6*T^2*h^9*p*G*QL^4
      *QLd*LL + 115/6*nf^6*T^2*h^9*p*W*LR^3*LRd^3 + 135/2*nf^6*T^2*h^9*p*W*
      LLd^2*LR^3*LRd + 345/2*nf^6*T^2*h^9*p*W*LL*LLd*LR^2*LRd^2 + 135/2*nf^6*
      T^2*h^9*p*W*LL*LLd^3*LR^2 + 135/2*nf^6*T^2*h^9*p*W*LL^2*LR*LRd^3 + 345/2
      *nf^6*T^2*h^9*p*W*LL^2*LLd^2*LR*LRd + 135/2*nf^6*T^2*h^9*p*W*LL^3*LLd*
      LRd^2 + 115/6*nf^6*T^2*h^9*p*W*LL^3*LLd^3 + 135/2*nf^6*T^2*h^9*p*W*QRd^3
      *LR*LRd^2 + 115/2*nf^6*T^2*h^9*p*W*QRd^3*LLd^2*LR + 135*nf^6*T^2*h^9*p*W
      *QRd^3*LL*LLd*LRd + 345/2*nf^6*T^2*h^9*p*W*QR*QRd*LR^2*LRd^2 + 405/2*
      nf^6*T^2*h^9*p*W*QR*QRd*LLd^2*LR^2 + 690*nf^6*T^2*h^9*p*W*QR*QRd*LL*LLd*
      LR*LRd + 405/2*nf^6*T^2*h^9*p*W*QR*QRd*LL^2*LRd^2 + 345/2*nf^6*T^2*h^9*p
      *W*QR*QRd*LL^2*LLd^2 + 405/4*nf^6*T^2*h^9*p*W*QR*QRd^4*LRd + 345*nf^6*
      T^2*h^9*p*W*QR^2*QRd^2*LR*LRd + 345*nf^6*T^2*h^9*p*W*QR^2*QRd^2*LL*LLd
       + 135/2*nf^6*T^2*h^9*p*W*QR^3*LR^2*LRd + 135*nf^6*T^2*h^9*p*W*QR^3*LL*
      LLd*LR + 115/2*nf^6*T^2*h^9*p*W*QR^3*LL^2*LRd + 115*nf^6*T^2*h^9*p*W*
      QR^3*QRd^3 + 405/4*nf^6*T^2*h^9*p*W*QR^4*QRd*LR + 345*nf^6*T^2*h^9*p*W*
      QLd*QRd^2*LLd*LR*LRd + 405/2*nf^6*T^2*h^9*p*W*QLd*QRd^2*LL*LRd^2 + 345/2
      *nf^6*T^2*h^9*p*W*QLd*QRd^2*LL*LLd^2 + 405*nf^6*T^2*h^9*p*W*QLd*QR*LLd*
      LR^2*LRd + 345*nf^6*T^2*h^9*p*W*QLd*QR*LL*LR*LRd^2 + 405*nf^6*T^2*h^9*p*
      W*QLd*QR*LL*LLd^2*LR + 345*nf^6*T^2*h^9*p*W*QLd*QR*LL^2*LLd*LRd + 345*
      nf^6*T^2*h^9*p*W*QLd*QR*QRd^3*LLd + 810*nf^6*T^2*h^9*p*W*QLd*QR^2*QRd*
      LLd*LR + 690*nf^6*T^2*h^9*p*W*QLd*QR^2*QRd*LL*LRd + 405/4*nf^6*T^2*h^9*p
      *W*QLd*QR^4*LL + 345/2*nf^6*T^2*h^9*p*W*QLd^2*QRd*LR*LRd^2 + 405/2*nf^6*
      T^2*h^9*p*W*QLd^2*QRd*LLd^2*LR + 345*nf^6*T^2*h^9*p*W*QLd^2*QRd*LL*LLd*
      LRd + 1035/2*nf^6*T^2*h^9*p*W*QLd^2*QR*QRd^2*LRd + 405*nf^6*T^2*h^9*p*W*
      QLd^2*QR^2*LR*LRd + 405*nf^6*T^2*h^9*p*W*QLd^2*QR^2*LL*LLd + 405*nf^6*
      T^2*h^9*p*W*QLd^2*QR^3*QRd + 135*nf^6*T^2*h^9*p*W*QLd^3*LLd*LR*LRd + 115/
      2*nf^6*T^2*h^9*p*W*QLd^3*LL*LRd^2 + 135/2*nf^6*T^2*h^9*p*W*QLd^3*LL*
      LLd^2 + 405*nf^6*T^2*h^9*p*W*QLd^3*QR*QRd*LLd + 405/4*nf^6*T^2*h^9*p*W*
      QLd^4*QR*LRd + 345*nf^6*T^2*h^9*p*W*QL*QRd*LLd*LR^2*LRd + 405*nf^6*T^2*
      h^9*p*W*QL*QRd*LL*LR*LRd^2 + 345*nf^6*T^2*h^9*p*W*QL*QRd*LL*LLd^2*LR +
      405*nf^6*T^2*h^9*p*W*QL*QRd*LL^2*LLd*LRd + 405/4*nf^6*T^2*h^9*p*W*QL*
      QRd^4*LLd + 690*nf^6*T^2*h^9*p*W*QL*QR*QRd^2*LLd*LR + 810*nf^6*T^2*h^9*p
      *W*QL*QR*QRd^2*LL*LRd + 405/2*nf^6*T^2*h^9*p*W*QL*QR^2*LLd*LR^2 + 345*
      nf^6*T^2*h^9*p*W*QL*QR^2*LL*LR*LRd + 345/2*nf^6*T^2*h^9*p*W*QL*QR^2*LL^2
      *LLd + 345*nf^6*T^2*h^9*p*W*QL*QR^3*QRd*LL + 345/2*nf^6*T^2*h^9*p*W*QL*
      QLd*LR^2*LRd^2 + 405/2*nf^6*T^2*h^9*p*W*QL*QLd*LLd^2*LR^2 + 690*nf^6*T^2
      *h^9*p*W*QL*QLd*LL*LLd*LR*LRd + 405/2*nf^6*T^2*h^9*p*W*QL*QLd*LL^2*LRd^2
       + 345/2*nf^6*T^2*h^9*p*W*QL*QLd*LL^2*LLd^2 + 405*nf^6*T^2*h^9*p*W*QL*
      QLd*QRd^3*LRd + 1380*nf^6*T^2*h^9*p*W*QL*QLd*QR*QRd*LR*LRd + 1380*nf^6*
      T^2*h^9*p*W*QL*QLd*QR*QRd*LL*LLd + 1035*nf^6*T^2*h^9*p*W*QL*QLd*QR^2*
      QRd^2 + 405*nf^6*T^2*h^9*p*W*QL*QLd*QR^3*LR + 1035/2*nf^6*T^2*h^9*p*W*QL
      *QLd^2*QRd^2*LLd + 810*nf^6*T^2*h^9*p*W*QL*QLd^2*QR*LLd*LR + 690*nf^6*
      T^2*h^9*p*W*QL*QLd^2*QR*LL*LRd + 345*nf^6*T^2*h^9*p*W*QL*QLd^3*QRd*LRd
       + 405*nf^6*T^2*h^9*p*W*QL*QLd^3*QR^2 + 405/4*nf^6*T^2*h^9*p*W*QL*QLd^4*
      LLd + 405*nf^6*T^2*h^9*p*W*QL^2*QRd^2*LR*LRd + 405*nf^6*T^2*h^9*p*W*QL^2
      *QRd^2*LL*LLd + 345/2*nf^6*T^2*h^9*p*W*QL^2*QR*LR^2*LRd + 345*nf^6*T^2*
      h^9*p*W*QL^2*QR*LL*LLd*LR + 405/2*nf^6*T^2*h^9*p*W*QL^2*QR*LL^2*LRd +
      405*nf^6*T^2*h^9*p*W*QL^2*QR*QRd^3 + 1035/2*nf^6*T^2*h^9*p*W*QL^2*QR^2*
      QRd*LR + 690*nf^6*T^2*h^9*p*W*QL^2*QLd*QRd*LLd*LR + 810*nf^6*T^2*h^9*p*W
      *QL^2*QLd*QRd*LL*LRd + 1035/2*nf^6*T^2*h^9*p*W*QL^2*QLd*QR^2*LL + 345*
      nf^6*T^2*h^9*p*W*QL^2*QLd^2*LR*LRd + 345*nf^6*T^2*h^9*p*W*QL^2*QLd^2*LL*
      LLd + 1035*nf^6*T^2*h^9*p*W*QL^2*QLd^2*QR*QRd + 115/2*nf^6*T^2*h^9*p*W*
      QL^3*LLd*LR^2 + 135*nf^6*T^2*h^9*p*W*QL^3*LL*LR*LRd + 135/2*nf^6*T^2*h^9
      *p*W*QL^3*LL^2*LLd + 405*nf^6*T^2*h^9*p*W*QL^3*QR*QRd*LL + 405*nf^6*T^2*
      h^9*p*W*QL^3*QLd*QRd^2 + 345*nf^6*T^2*h^9*p*W*QL^3*QLd*QR*LR + 115*nf^6*
      T^2*h^9*p*W*QL^3*QLd^3 + 405/4*nf^6*T^2*h^9*p*W*QL^4*QRd*LR + 405/4*nf^6
      *T^2*h^9*p*W*QL^4*QLd*LL + 115/18*nf^6*T^2*h^9*p*B*LR^3*LRd^3 + 45/2*
      nf^6*T^2*h^9*p*B*LLd^2*LR^3*LRd + 115/2*nf^6*T^2*h^9*p*B*LL*LLd*LR^2*
      LRd^2 + 45/2*nf^6*T^2*h^9*p*B*LL*LLd^3*LR^2 + 45/2*nf^6*T^2*h^9*p*B*LL^2
      *LR*LRd^3 + 115/2*nf^6*T^2*h^9*p*B*LL^2*LLd^2*LR*LRd + 45/2*nf^6*T^2*h^9
      *p*B*LL^3*LLd*LRd^2 + 115/18*nf^6*T^2*h^9*p*B*LL^3*LLd^3 + 45/2*nf^6*T^2
      *h^9*p*B*QRd^3*LR*LRd^2 + 115/6*nf^6*T^2*h^9*p*B*QRd^3*LLd^2*LR + 45*
      nf^6*T^2*h^9*p*B*QRd^3*LL*LLd*LRd + 115/2*nf^6*T^2*h^9*p*B*QR*QRd*LR^2*
      LRd^2 + 135/2*nf^6*T^2*h^9*p*B*QR*QRd*LLd^2*LR^2 + 230*nf^6*T^2*h^9*p*B*
      QR*QRd*LL*LLd*LR*LRd + 135/2*nf^6*T^2*h^9*p*B*QR*QRd*LL^2*LRd^2 + 115/2*
      nf^6*T^2*h^9*p*B*QR*QRd*LL^2*LLd^2 + 135/4*nf^6*T^2*h^9*p*B*QR*QRd^4*LRd
       + 115*nf^6*T^2*h^9*p*B*QR^2*QRd^2*LR*LRd + 115*nf^6*T^2*h^9*p*B*QR^2*
      QRd^2*LL*LLd + 45/2*nf^6*T^2*h^9*p*B*QR^3*LR^2*LRd + 45*nf^6*T^2*h^9*p*B
      *QR^3*LL*LLd*LR + 115/6*nf^6*T^2*h^9*p*B*QR^3*LL^2*LRd + 115/3*nf^6*T^2*
      h^9*p*B*QR^3*QRd^3 + 135/4*nf^6*T^2*h^9*p*B*QR^4*QRd*LR + 115*nf^6*T^2*
      h^9*p*B*QLd*QRd^2*LLd*LR*LRd + 135/2*nf^6*T^2*h^9*p*B*QLd*QRd^2*LL*LRd^2
       + 115/2*nf^6*T^2*h^9*p*B*QLd*QRd^2*LL*LLd^2 + 135*nf^6*T^2*h^9*p*B*QLd*
      QR*LLd*LR^2*LRd + 115*nf^6*T^2*h^9*p*B*QLd*QR*LL*LR*LRd^2 + 135*nf^6*T^2
      *h^9*p*B*QLd*QR*LL*LLd^2*LR + 115*nf^6*T^2*h^9*p*B*QLd*QR*LL^2*LLd*LRd
       + 115*nf^6*T^2*h^9*p*B*QLd*QR*QRd^3*LLd + 270*nf^6*T^2*h^9*p*B*QLd*QR^2
      *QRd*LLd*LR + 230*nf^6*T^2*h^9*p*B*QLd*QR^2*QRd*LL*LRd + 135/4*nf^6*T^2*
      h^9*p*B*QLd*QR^4*LL + 115/2*nf^6*T^2*h^9*p*B*QLd^2*QRd*LR*LRd^2 + 135/2*
      nf^6*T^2*h^9*p*B*QLd^2*QRd*LLd^2*LR + 115*nf^6*T^2*h^9*p*B*QLd^2*QRd*LL*
      LLd*LRd + 345/2*nf^6*T^2*h^9*p*B*QLd^2*QR*QRd^2*LRd + 135*nf^6*T^2*h^9*p
      *B*QLd^2*QR^2*LR*LRd + 135*nf^6*T^2*h^9*p*B*QLd^2*QR^2*LL*LLd + 135*nf^6
      *T^2*h^9*p*B*QLd^2*QR^3*QRd + 45*nf^6*T^2*h^9*p*B*QLd^3*LLd*LR*LRd + 115/
      6*nf^6*T^2*h^9*p*B*QLd^3*LL*LRd^2 + 45/2*nf^6*T^2*h^9*p*B*QLd^3*LL*LLd^2
       + 135*nf^6*T^2*h^9*p*B*QLd^3*QR*QRd*LLd + 135/4*nf^6*T^2*h^9*p*B*QLd^4*
      QR*LRd + 115*nf^6*T^2*h^9*p*B*QL*QRd*LLd*LR^2*LRd + 135*nf^6*T^2*h^9*p*B
      *QL*QRd*LL*LR*LRd^2 + 115*nf^6*T^2*h^9*p*B*QL*QRd*LL*LLd^2*LR + 135*nf^6
      *T^2*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 135/4*nf^6*T^2*h^9*p*B*QL*QRd^4*LLd
       + 230*nf^6*T^2*h^9*p*B*QL*QR*QRd^2*LLd*LR + 270*nf^6*T^2*h^9*p*B*QL*QR*
      QRd^2*LL*LRd + 135/2*nf^6*T^2*h^9*p*B*QL*QR^2*LLd*LR^2 + 115*nf^6*T^2*
      h^9*p*B*QL*QR^2*LL*LR*LRd + 115/2*nf^6*T^2*h^9*p*B*QL*QR^2*LL^2*LLd +
      115*nf^6*T^2*h^9*p*B*QL*QR^3*QRd*LL + 115/2*nf^6*T^2*h^9*p*B*QL*QLd*LR^2
      *LRd^2 + 135/2*nf^6*T^2*h^9*p*B*QL*QLd*LLd^2*LR^2 + 230*nf^6*T^2*h^9*p*B
      *QL*QLd*LL*LLd*LR*LRd + 135/2*nf^6*T^2*h^9*p*B*QL*QLd*LL^2*LRd^2 + 115/2
      *nf^6*T^2*h^9*p*B*QL*QLd*LL^2*LLd^2 + 135*nf^6*T^2*h^9*p*B*QL*QLd*QRd^3*
      LRd + 460*nf^6*T^2*h^9*p*B*QL*QLd*QR*QRd*LR*LRd + 460*nf^6*T^2*h^9*p*B*
      QL*QLd*QR*QRd*LL*LLd + 345*nf^6*T^2*h^9*p*B*QL*QLd*QR^2*QRd^2 + 135*nf^6
      *T^2*h^9*p*B*QL*QLd*QR^3*LR + 345/2*nf^6*T^2*h^9*p*B*QL*QLd^2*QRd^2*LLd
       + 270*nf^6*T^2*h^9*p*B*QL*QLd^2*QR*LLd*LR + 230*nf^6*T^2*h^9*p*B*QL*
      QLd^2*QR*LL*LRd + 115*nf^6*T^2*h^9*p*B*QL*QLd^3*QRd*LRd + 135*nf^6*T^2*
      h^9*p*B*QL*QLd^3*QR^2 + 135/4*nf^6*T^2*h^9*p*B*QL*QLd^4*LLd + 135*nf^6*
      T^2*h^9*p*B*QL^2*QRd^2*LR*LRd + 135*nf^6*T^2*h^9*p*B*QL^2*QRd^2*LL*LLd
       + 115/2*nf^6*T^2*h^9*p*B*QL^2*QR*LR^2*LRd + 115*nf^6*T^2*h^9*p*B*QL^2*
      QR*LL*LLd*LR + 135/2*nf^6*T^2*h^9*p*B*QL^2*QR*LL^2*LRd + 135*nf^6*T^2*
      h^9*p*B*QL^2*QR*QRd^3 + 345/2*nf^6*T^2*h^9*p*B*QL^2*QR^2*QRd*LR + 230*
      nf^6*T^2*h^9*p*B*QL^2*QLd*QRd*LLd*LR + 270*nf^6*T^2*h^9*p*B*QL^2*QLd*QRd
      *LL*LRd + 345/2*nf^6*T^2*h^9*p*B*QL^2*QLd*QR^2*LL + 115*nf^6*T^2*h^9*p*B
      *QL^2*QLd^2*LR*LRd + 115*nf^6*T^2*h^9*p*B*QL^2*QLd^2*LL*LLd + 345*nf^6*
      T^2*h^9*p*B*QL^2*QLd^2*QR*QRd + 115/6*nf^6*T^2*h^9*p*B*QL^3*LLd*LR^2 +
      45*nf^6*T^2*h^9*p*B*QL^3*LL*LR*LRd + 45/2*nf^6*T^2*h^9*p*B*QL^3*LL^2*LLd
       + 135*nf^6*T^2*h^9*p*B*QL^3*QR*QRd*LL + 135*nf^6*T^2*h^9*p*B*QL^3*QLd*
      QRd^2 + 115*nf^6*T^2*h^9*p*B*QL^3*QLd*QR*LR + 115/3*nf^6*T^2*h^9*p*B*
      QL^3*QLd^3 + 135/4*nf^6*T^2*h^9*p*B*QL^4*QRd*LR + 135/4*nf^6*T^2*h^9*p*B
      *QL^4*QLd*LL + 1135/36*nf^6*T^2*h^9*p^3*LR^3*LRd^3 + 1295/12*nf^6*T^2*
      h^9*p^3*LLd^2*LR^3*LRd + 1135/4*nf^6*T^2*h^9*p^3*LL*LLd*LR^2*LRd^2 +
      1295/12*nf^6*T^2*h^9*p^3*LL*LLd^3*LR^2 + 1295/12*nf^6*T^2*h^9*p^3*LL^2*
      LR*LRd^3 + 1135/4*nf^6*T^2*h^9*p^3*LL^2*LLd^2*LR*LRd + 1295/12*nf^6*T^2*
      h^9*p^3*LL^3*LLd*LRd^2 + 1135/36*nf^6*T^2*h^9*p^3*LL^3*LLd^3 + 1295/12*
      nf^6*T^2*h^9*p^3*QRd^3*LR*LRd^2 + 1135/12*nf^6*T^2*h^9*p^3*QRd^3*LLd^2*
      LR + 1295/6*nf^6*T^2*h^9*p^3*QRd^3*LL*LLd*LRd + 1135/4*nf^6*T^2*h^9*p^3*
      QR*QRd*LR^2*LRd^2 + 1295/4*nf^6*T^2*h^9*p^3*QR*QRd*LLd^2*LR^2 + 1135*
      nf^6*T^2*h^9*p^3*QR*QRd*LL*LLd*LR*LRd + 1295/4*nf^6*T^2*h^9*p^3*QR*QRd*
      LL^2*LRd^2 + 1135/4*nf^6*T^2*h^9*p^3*QR*QRd*LL^2*LLd^2 + 1295/8*nf^6*T^2
      *h^9*p^3*QR*QRd^4*LRd + 1135/2*nf^6*T^2*h^9*p^3*QR^2*QRd^2*LR*LRd + 1135/
      2*nf^6*T^2*h^9*p^3*QR^2*QRd^2*LL*LLd + 1295/12*nf^6*T^2*h^9*p^3*QR^3*
      LR^2*LRd + 1295/6*nf^6*T^2*h^9*p^3*QR^3*LL*LLd*LR + 1135/12*nf^6*T^2*h^9
      *p^3*QR^3*LL^2*LRd + 1135/6*nf^6*T^2*h^9*p^3*QR^3*QRd^3 + 1295/8*nf^6*
      T^2*h^9*p^3*QR^4*QRd*LR + 1135/2*nf^6*T^2*h^9*p^3*QLd*QRd^2*LLd*LR*LRd
       + 1295/4*nf^6*T^2*h^9*p^3*QLd*QRd^2*LL*LRd^2 + 1135/4*nf^6*T^2*h^9*p^3*
      QLd*QRd^2*LL*LLd^2 + 1295/2*nf^6*T^2*h^9*p^3*QLd*QR*LLd*LR^2*LRd + 1135/
      2*nf^6*T^2*h^9*p^3*QLd*QR*LL*LR*LRd^2 + 1295/2*nf^6*T^2*h^9*p^3*QLd*QR*
      LL*LLd^2*LR + 1135/2*nf^6*T^2*h^9*p^3*QLd*QR*LL^2*LLd*LRd + 1135/2*nf^6*
      T^2*h^9*p^3*QLd*QR*QRd^3*LLd + 1295*nf^6*T^2*h^9*p^3*QLd*QR^2*QRd*LLd*LR
       + 1135*nf^6*T^2*h^9*p^3*QLd*QR^2*QRd*LL*LRd + 1295/8*nf^6*T^2*h^9*p^3*
      QLd*QR^4*LL + 1135/4*nf^6*T^2*h^9*p^3*QLd^2*QRd*LR*LRd^2 + 1295/4*nf^6*
      T^2*h^9*p^3*QLd^2*QRd*LLd^2*LR + 1135/2*nf^6*T^2*h^9*p^3*QLd^2*QRd*LL*
      LLd*LRd + 3405/4*nf^6*T^2*h^9*p^3*QLd^2*QR*QRd^2*LRd + 1295/2*nf^6*T^2*
      h^9*p^3*QLd^2*QR^2*LR*LRd + 1295/2*nf^6*T^2*h^9*p^3*QLd^2*QR^2*LL*LLd +
      1295/2*nf^6*T^2*h^9*p^3*QLd^2*QR^3*QRd + 1295/6*nf^6*T^2*h^9*p^3*QLd^3*
      LLd*LR*LRd + 1135/12*nf^6*T^2*h^9*p^3*QLd^3*LL*LRd^2 + 1295/12*nf^6*T^2*
      h^9*p^3*QLd^3*LL*LLd^2 + 1295/2*nf^6*T^2*h^9*p^3*QLd^3*QR*QRd*LLd + 1295/
      8*nf^6*T^2*h^9*p^3*QLd^4*QR*LRd + 1135/2*nf^6*T^2*h^9*p^3*QL*QRd*LLd*
      LR^2*LRd + 1295/2*nf^6*T^2*h^9*p^3*QL*QRd*LL*LR*LRd^2 + 1135/2*nf^6*T^2*
      h^9*p^3*QL*QRd*LL*LLd^2*LR + 1295/2*nf^6*T^2*h^9*p^3*QL*QRd*LL^2*LLd*LRd
       + 1295/8*nf^6*T^2*h^9*p^3*QL*QRd^4*LLd + 1135*nf^6*T^2*h^9*p^3*QL*QR*
      QRd^2*LLd*LR + 1295*nf^6*T^2*h^9*p^3*QL*QR*QRd^2*LL*LRd + 1295/4*nf^6*
      T^2*h^9*p^3*QL*QR^2*LLd*LR^2 + 1135/2*nf^6*T^2*h^9*p^3*QL*QR^2*LL*LR*LRd
       + 1135/4*nf^6*T^2*h^9*p^3*QL*QR^2*LL^2*LLd + 1135/2*nf^6*T^2*h^9*p^3*QL
      *QR^3*QRd*LL + 1135/4*nf^6*T^2*h^9*p^3*QL*QLd*LR^2*LRd^2 + 1295/4*nf^6*
      T^2*h^9*p^3*QL*QLd*LLd^2*LR^2 + 1135*nf^6*T^2*h^9*p^3*QL*QLd*LL*LLd*LR*
      LRd + 1295/4*nf^6*T^2*h^9*p^3*QL*QLd*LL^2*LRd^2 + 1135/4*nf^6*T^2*h^9*
      p^3*QL*QLd*LL^2*LLd^2 + 1295/2*nf^6*T^2*h^9*p^3*QL*QLd*QRd^3*LRd + 2270*
      nf^6*T^2*h^9*p^3*QL*QLd*QR*QRd*LR*LRd + 2270*nf^6*T^2*h^9*p^3*QL*QLd*QR*
      QRd*LL*LLd + 3405/2*nf^6*T^2*h^9*p^3*QL*QLd*QR^2*QRd^2 + 1295/2*nf^6*T^2
      *h^9*p^3*QL*QLd*QR^3*LR + 3405/4*nf^6*T^2*h^9*p^3*QL*QLd^2*QRd^2*LLd +
      1295*nf^6*T^2*h^9*p^3*QL*QLd^2*QR*LLd*LR + 1135*nf^6*T^2*h^9*p^3*QL*
      QLd^2*QR*LL*LRd + 1135/2*nf^6*T^2*h^9*p^3*QL*QLd^3*QRd*LRd + 1295/2*nf^6
      *T^2*h^9*p^3*QL*QLd^3*QR^2 + 1295/8*nf^6*T^2*h^9*p^3*QL*QLd^4*LLd + 1295/
      2*nf^6*T^2*h^9*p^3*QL^2*QRd^2*LR*LRd + 1295/2*nf^6*T^2*h^9*p^3*QL^2*
      QRd^2*LL*LLd + 1135/4*nf^6*T^2*h^9*p^3*QL^2*QR*LR^2*LRd + 1135/2*nf^6*
      T^2*h^9*p^3*QL^2*QR*LL*LLd*LR + 1295/4*nf^6*T^2*h^9*p^3*QL^2*QR*LL^2*LRd
       + 1295/2*nf^6*T^2*h^9*p^3*QL^2*QR*QRd^3 + 3405/4*nf^6*T^2*h^9*p^3*QL^2*
      QR^2*QRd*LR + 1135*nf^6*T^2*h^9*p^3*QL^2*QLd*QRd*LLd*LR + 1295*nf^6*T^2*
      h^9*p^3*QL^2*QLd*QRd*LL*LRd + 3405/4*nf^6*T^2*h^9*p^3*QL^2*QLd*QR^2*LL
       + 1135/2*nf^6*T^2*h^9*p^3*QL^2*QLd^2*LR*LRd + 1135/2*nf^6*T^2*h^9*p^3*
      QL^2*QLd^2*LL*LLd + 3405/2*nf^6*T^2*h^9*p^3*QL^2*QLd^2*QR*QRd + 1135/12*
      nf^6*T^2*h^9*p^3*QL^3*LLd*LR^2 + 1295/6*nf^6*T^2*h^9*p^3*QL^3*LL*LR*LRd
       + 1295/12*nf^6*T^2*h^9*p^3*QL^3*LL^2*LLd + 1295/2*nf^6*T^2*h^9*p^3*QL^3
      *QR*QRd*LL + 1295/2*nf^6*T^2*h^9*p^3*QL^3*QLd*QRd^2 + 1135/2*nf^6*T^2*
      h^9*p^3*QL^3*QLd*QR*LR + 1135/6*nf^6*T^2*h^9*p^3*QL^3*QLd^3 + 1295/8*
      nf^6*T^2*h^9*p^3*QL^4*QRd*LR + 1295/8*nf^6*T^2*h^9*p^3*QL^4*QLd*LL - 97/
      72*nf^6*T^2*h^9*u*LLd*LR^4*LRd^3 + 181/72*nf^6*T^2*h^9*u*LLd^3*LR^4*LRd
       - 97/72*nf^6*T^2*h^9*u*LL*LR^3*LRd^4 + 13/12*nf^6*T^2*h^9*u*LL*LLd^2*
      LR^3*LRd^2 + 181/72*nf^6*T^2*h^9*u*LL*LLd^4*LR^3 + 13/12*nf^6*T^2*h^9*u*
      LL^2*LLd*LR^2*LRd^3 + 13/12*nf^6*T^2*h^9*u*LL^2*LLd^3*LR^2*LRd + 181/72*
      nf^6*T^2*h^9*u*LL^3*LR*LRd^4 + 13/12*nf^6*T^2*h^9*u*LL^3*LLd^2*LR*LRd^2
       - 97/72*nf^6*T^2*h^9*u*LL^3*LLd^4*LR + 181/72*nf^6*T^2*h^9*u*LL^4*LLd*
      LRd^3 - 97/72*nf^6*T^2*h^9*u*LL^4*LLd^3*LRd - 53/12*nf^6*T^2*h^9*u*QRd^3
      *LLd*LR^2*LRd^2 - 37/36*nf^6*T^2*h^9*u*QRd^3*LLd^3*LR^2 - 119/18*nf^6*
      T^2*h^9*u*QRd^3*LL*LR*LRd^3 - 10/3*nf^6*T^2*h^9*u*QRd^3*LL*LLd^2*LR*LRd
       - 65/12*nf^6*T^2*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 103/36*nf^6*T^2*h^9*u*
      QRd^3*LL^2*LLd^3 + 139/72*nf^6*T^2*h^9*u*QRd^6*LLd*LRd - 10/3*nf^6*T^2*
      h^9*u*QR*QRd*LLd*LR^3*LRd^2 + 79/18*nf^6*T^2*h^9*u*QR*QRd*LLd^3*LR^3 -
      10/3*nf^6*T^2*h^9*u*QR*QRd*LL*LR^2*LRd^3 + 11/2*nf^6*T^2*h^9*u*QR*QRd*LL
      *LLd^2*LR^2*LRd + 11/2*nf^6*T^2*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 - 10/3*
      nf^6*T^2*h^9*u*QR*QRd*LL^2*LLd^3*LR + 79/18*nf^6*T^2*h^9*u*QR*QRd*LL^3*
      LRd^3 - 10/3*nf^6*T^2*h^9*u*QR*QRd*LL^3*LLd^2*LRd - 11/4*nf^6*T^2*h^9*u*
      QR*QRd^4*LLd*LR*LRd - 33/8*nf^6*T^2*h^9*u*QR*QRd^4*LL*LRd^2 - 11/8*nf^6*
      T^2*h^9*u*QR*QRd^4*LL*LLd^2 + 7/24*nf^6*T^2*h^9*u*QR^2*QRd^5*LLd - 119/
      18*nf^6*T^2*h^9*u*QR^3*LLd*LR^3*LRd - 53/12*nf^6*T^2*h^9*u*QR^3*LL*LR^2*
      LRd^2 - 65/12*nf^6*T^2*h^9*u*QR^3*LL*LLd^2*LR^2 - 10/3*nf^6*T^2*h^9*u*
      QR^3*LL^2*LLd*LR*LRd - 37/36*nf^6*T^2*h^9*u*QR^3*LL^3*LRd^2 - 103/36*
      nf^6*T^2*h^9*u*QR^3*LL^3*LLd^2 - 33/8*nf^6*T^2*h^9*u*QR^4*QRd*LLd*LR^2
       - 11/4*nf^6*T^2*h^9*u*QR^4*QRd*LL*LR*LRd - 11/8*nf^6*T^2*h^9*u*QR^4*QRd
      *LL^2*LLd + 7/24*nf^6*T^2*h^9*u*QR^5*QRd^2*LL + 139/72*nf^6*T^2*h^9*u*
      QR^6*LL*LR - 53/12*nf^6*T^2*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 11/4*nf^6*T^2*
      h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd - 11/2*nf^6*T^2*h^9*u*QLd*QRd^2*LL*LLd*LR
      *LRd^2 - 10/3*nf^6*T^2*h^9*u*QLd*QRd^2*LL*LLd^3*LR - 7/4*nf^6*T^2*h^9*u*
      QLd*QRd^2*LL^2*LRd^3 - 11/4*nf^6*T^2*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd + 31/
      24*nf^6*T^2*h^9*u*QLd*QRd^5*LRd^2 + 73/24*nf^6*T^2*h^9*u*QLd*QRd^5*LLd^2
       - 35/9*nf^6*T^2*h^9*u*QLd*QR*LR^3*LRd^3 + 23/6*nf^6*T^2*h^9*u*QLd*QR*
      LLd^2*LR^3*LRd + 23/6*nf^6*T^2*h^9*u*QLd*QR*LL*LLd^3*LR^2 + 13/6*nf^6*
      T^2*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 13/6*nf^6*T^2*h^9*u*QLd*QR*LL^3*LLd*
      LRd^2 - 35/9*nf^6*T^2*h^9*u*QLd*QR*LL^3*LLd^3 - 11/2*nf^6*T^2*h^9*u*QLd*
      QR*QRd^3*LR*LRd^2 + 11/2*nf^6*T^2*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 + 11/2*
      nf^6*T^2*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 + 47/24*nf^6*T^2*h^9*u*QLd*QR^2*
      QRd^4*LRd - 33/8*nf^6*T^2*h^9*u*QLd*QR^4*LR^2*LRd - 11/4*nf^6*T^2*h^9*u*
      QLd*QR^4*LL*LLd*LR - 11/8*nf^6*T^2*h^9*u*QLd*QR^4*LL^2*LRd + 97/72*nf^6*
      T^2*h^9*u*QLd*QR^4*QRd^3 - 13/12*nf^6*T^2*h^9*u*QLd*QR^5*QRd*LR - 11/4*
      nf^6*T^2*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 - 7/4*nf^6*T^2*h^9*u*QLd^2*QRd*
      LLd^3*LR^2 - 10/3*nf^6*T^2*h^9*u*QLd^2*QRd*LL*LR*LRd^3 - 11/2*nf^6*T^2*
      h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd + 11/4*nf^6*T^2*h^9*u*QLd^2*QRd*LL^2*LLd
      *LRd^2 - 53/12*nf^6*T^2*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 113/24*nf^6*T^2*h^9
      *u*QLd^2*QRd^4*LLd*LRd - 11/4*nf^6*T^2*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 -
      11/4*nf^6*T^2*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 11/2*nf^6*T^2*h^9*u*QLd^2*
      QR^2*LLd*LR^2*LRd + 11/2*nf^6*T^2*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 11/2*
      nf^6*T^2*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 11/2*nf^6*T^2*h^9*u*QLd^2*QR^2*
      LL^2*LLd*LRd + 61/12*nf^6*T^2*h^9*u*QLd^2*QR^2*QRd^3*LLd + 11*nf^6*T^2*
      h^9*u*QLd^2*QR^3*QRd*LLd*LR + 11*nf^6*T^2*h^9*u*QLd^2*QR^3*QRd*LL*LRd +
      3/8*nf^6*T^2*h^9*u*QLd^2*QR^5*LL - 103/36*nf^6*T^2*h^9*u*QLd^3*LR^2*
      LRd^3 - 65/12*nf^6*T^2*h^9*u*QLd^3*LLd^2*LR^2*LRd - 10/3*nf^6*T^2*h^9*u*
      QLd^3*LL*LLd*LR*LRd^2 - 119/18*nf^6*T^2*h^9*u*QLd^3*LL*LLd^3*LR - 37/36*
      nf^6*T^2*h^9*u*QLd^3*LL^2*LRd^3 - 53/12*nf^6*T^2*h^9*u*QLd^3*LL^2*LLd^2*
      LRd + 37/36*nf^6*T^2*h^9*u*QLd^3*QRd^3*LRd^2 + 37/36*nf^6*T^2*h^9*u*
      QLd^3*QRd^3*LLd^2 - 11/2*nf^6*T^2*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 53/12*
      nf^6*T^2*h^9*u*QLd^3*QR^2*QRd^2*LRd + 11*nf^6*T^2*h^9*u*QLd^3*QR^3*LR*
      LRd + 11*nf^6*T^2*h^9*u*QLd^3*QR^3*LL*LLd + 611/72*nf^6*T^2*h^9*u*QLd^3*
      QR^4*QRd + 113/24*nf^6*T^2*h^9*u*QLd^4*QRd^2*LLd*LRd - 11/4*nf^6*T^2*h^9
      *u*QLd^4*QR*LLd*LR*LRd - 11/8*nf^6*T^2*h^9*u*QLd^4*QR*LL*LRd^2 - 33/8*
      nf^6*T^2*h^9*u*QLd^4*QR*LL*LLd^2 + 73/24*nf^6*T^2*h^9*u*QLd^4*QR^2*QRd*
      LLd + 73/24*nf^6*T^2*h^9*u*QLd^5*QRd*LRd^2 + 31/24*nf^6*T^2*h^9*u*QLd^5*
      QRd*LLd^2 + 3/8*nf^6*T^2*h^9*u*QLd^5*QR^2*LRd + 139/72*nf^6*T^2*h^9*u*
      QLd^6*LLd*LRd - 35/9*nf^6*T^2*h^9*u*QL*QRd*LR^3*LRd^3 + 13/6*nf^6*T^2*
      h^9*u*QL*QRd*LLd^2*LR^3*LRd + 13/6*nf^6*T^2*h^9*u*QL*QRd*LL*LLd^3*LR^2
       + 23/6*nf^6*T^2*h^9*u*QL*QRd*LL^2*LR*LRd^3 + 23/6*nf^6*T^2*h^9*u*QL*QRd
      *LL^3*LLd*LRd^2 - 35/9*nf^6*T^2*h^9*u*QL*QRd*LL^3*LLd^3 - 33/8*nf^6*T^2*
      h^9*u*QL*QRd^4*LR*LRd^2 - 11/8*nf^6*T^2*h^9*u*QL*QRd^4*LLd^2*LR - 11/4*
      nf^6*T^2*h^9*u*QL*QRd^4*LL*LLd*LRd + 11/2*nf^6*T^2*h^9*u*QL*QR*QRd^2*
      LLd^2*LR^2 + 11/2*nf^6*T^2*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 13/12*nf^6*T^2
      *h^9*u*QL*QR*QRd^5*LRd - 53/12*nf^6*T^2*h^9*u*QL*QR^2*LR^3*LRd^2 - 7/4*
      nf^6*T^2*h^9*u*QL*QR^2*LLd^2*LR^3 - 11/2*nf^6*T^2*h^9*u*QL*QR^2*LL*LLd*
      LR^2*LRd + 11/4*nf^6*T^2*h^9*u*QL*QR^2*LL^2*LR*LRd^2 - 11/4*nf^6*T^2*h^9
      *u*QL*QR^2*LL^2*LLd^2*LR - 10/3*nf^6*T^2*h^9*u*QL*QR^2*LL^3*LLd*LRd - 11/
      2*nf^6*T^2*h^9*u*QL*QR^3*QRd*LR^2*LRd + 97/72*nf^6*T^2*h^9*u*QL*QR^3*
      QRd^4 + 47/24*nf^6*T^2*h^9*u*QL*QR^4*QRd^2*LR + 31/24*nf^6*T^2*h^9*u*QL*
      QR^5*LR^2 + 73/24*nf^6*T^2*h^9*u*QL*QR^5*LL^2 - 10/3*nf^6*T^2*h^9*u*QL*
      QLd*LLd*LR^3*LRd^2 + 79/18*nf^6*T^2*h^9*u*QL*QLd*LLd^3*LR^3 - 10/3*nf^6*
      T^2*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 11/2*nf^6*T^2*h^9*u*QL*QLd*LL*LLd^2*
      LR^2*LRd + 11/2*nf^6*T^2*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 - 10/3*nf^6*T^2*
      h^9*u*QL*QLd*LL^2*LLd^3*LR + 79/18*nf^6*T^2*h^9*u*QL*QLd*LL^3*LRd^3 - 10/
      3*nf^6*T^2*h^9*u*QL*QLd*LL^3*LLd^2*LRd - 11/2*nf^6*T^2*h^9*u*QL*QLd*
      QRd^3*LL*LRd^2 + 47/12*nf^6*T^2*h^9*u*QL*QLd*QR*QRd^4*LLd - 11/2*nf^6*
      T^2*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 47/12*nf^6*T^2*h^9*u*QL*QLd*QR^4*QRd*LL
       - 11/4*nf^6*T^2*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 11/4*nf^6*T^2*h^9*u*QL*
      QLd^2*QRd^2*LLd^2*LR + 11/2*nf^6*T^2*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 11/2
      *nf^6*T^2*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 + 10/3*nf^6*T^2*h^9*u*QL*QLd^2*QR
      *QRd^3*LRd + 11*nf^6*T^2*h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd + 11*nf^6*T^2*
      h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 119/12*nf^6*T^2*h^9*u*QL*QLd^2*QR^3*
      QRd^2 + 73/24*nf^6*T^2*h^9*u*QL*QLd^2*QR^4*LR - 11/2*nf^6*T^2*h^9*u*QL*
      QLd^3*QRd*LL*LLd^2 + 10/3*nf^6*T^2*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 11*nf^6
      *T^2*h^9*u*QL*QLd^3*QR^2*LLd*LR + 11*nf^6*T^2*h^9*u*QL*QLd^3*QR^2*LL*LRd
       - 11/8*nf^6*T^2*h^9*u*QL*QLd^4*LR*LRd^2 - 33/8*nf^6*T^2*h^9*u*QL*QLd^4*
      LLd^2*LR - 11/4*nf^6*T^2*h^9*u*QL*QLd^4*LL*LLd*LRd + 47/12*nf^6*T^2*h^9*
      u*QL*QLd^4*QR*QRd*LRd + 611/72*nf^6*T^2*h^9*u*QL*QLd^4*QR^3 - 13/12*nf^6
      *T^2*h^9*u*QL*QLd^5*QR*LLd + 11/2*nf^6*T^2*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd
       + 11/2*nf^6*T^2*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 + 11/2*nf^6*T^2*h^9*u*QL^2
      *QRd^2*LL*LLd^2*LR + 11/2*nf^6*T^2*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 3/8*
      nf^6*T^2*h^9*u*QL^2*QRd^5*LLd - 10/3*nf^6*T^2*h^9*u*QL^2*QR*LLd*LR^3*LRd
       - 11/4*nf^6*T^2*h^9*u*QL^2*QR*LL*LR^2*LRd^2 + 11/4*nf^6*T^2*h^9*u*QL^2*
      QR*LL*LLd^2*LR^2 - 11/2*nf^6*T^2*h^9*u*QL^2*QR*LL^2*LLd*LR*LRd - 7/4*
      nf^6*T^2*h^9*u*QL^2*QR*LL^3*LRd^2 - 53/12*nf^6*T^2*h^9*u*QL^2*QR*LL^3*
      LLd^2 + 11*nf^6*T^2*h^9*u*QL^2*QR*QRd^3*LLd*LR + 11*nf^6*T^2*h^9*u*QL^2*
      QR*QRd^3*LL*LRd - 11/4*nf^6*T^2*h^9*u*QL^2*QR^2*QRd*LLd*LR^2 - 11/4*nf^6
      *T^2*h^9*u*QL^2*QR^2*QRd*LL^2*LLd + 61/12*nf^6*T^2*h^9*u*QL^2*QR^3*QRd^2
      *LL + 113/24*nf^6*T^2*h^9*u*QL^2*QR^4*LL*LR + 11/2*nf^6*T^2*h^9*u*QL^2*
      QLd*QRd*LLd^2*LR^2 + 11/2*nf^6*T^2*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 + 73/24
      *nf^6*T^2*h^9*u*QL^2*QLd*QRd^4*LRd + 11*nf^6*T^2*h^9*u*QL^2*QLd*QR*QRd^2
      *LR*LRd + 11*nf^6*T^2*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd - 11/4*nf^6*T^2*h^9
      *u*QL^2*QLd*QR^2*LR^2*LRd - 11/4*nf^6*T^2*h^9*u*QL^2*QLd*QR^2*LL^2*LRd
       + 119/12*nf^6*T^2*h^9*u*QL^2*QLd*QR^2*QRd^3 + 10/3*nf^6*T^2*h^9*u*QL^2*
      QLd*QR^3*QRd*LR + 53/12*nf^6*T^2*h^9*u*QL^2*QLd^2*QRd^3*LLd + 53/12*nf^6
      *T^2*h^9*u*QL^2*QLd^2*QR^3*LL + 61/12*nf^6*T^2*h^9*u*QL^2*QLd^3*QRd^2*
      LRd + 119/12*nf^6*T^2*h^9*u*QL^2*QLd^3*QR^2*QRd + 47/24*nf^6*T^2*h^9*u*
      QL^2*QLd^4*QRd*LLd + 7/24*nf^6*T^2*h^9*u*QL^2*QLd^5*LRd - 103/36*nf^6*
      T^2*h^9*u*QL^3*LR^3*LRd^2 - 37/36*nf^6*T^2*h^9*u*QL^3*LLd^2*LR^3 - 10/3*
      nf^6*T^2*h^9*u*QL^3*LL*LLd*LR^2*LRd - 65/12*nf^6*T^2*h^9*u*QL^3*LL^2*LR*
      LRd^2 - 53/12*nf^6*T^2*h^9*u*QL^3*LL^2*LLd^2*LR - 119/18*nf^6*T^2*h^9*u*
      QL^3*LL^3*LLd*LRd + 11*nf^6*T^2*h^9*u*QL^3*QRd^3*LR*LRd + 11*nf^6*T^2*
      h^9*u*QL^3*QRd^3*LL*LLd - 11/2*nf^6*T^2*h^9*u*QL^3*QR*QRd*LL^2*LRd + 611/
      72*nf^6*T^2*h^9*u*QL^3*QR*QRd^4 + 53/12*nf^6*T^2*h^9*u*QL^3*QR^2*QRd^2*
      LR + 37/36*nf^6*T^2*h^9*u*QL^3*QR^3*LR^2 + 37/36*nf^6*T^2*h^9*u*QL^3*
      QR^3*LL^2 + 11*nf^6*T^2*h^9*u*QL^3*QLd*QRd^2*LLd*LR + 11*nf^6*T^2*h^9*u*
      QL^3*QLd*QRd^2*LL*LRd - 11/2*nf^6*T^2*h^9*u*QL^3*QLd*QR*LL^2*LLd + 10/3*
      nf^6*T^2*h^9*u*QL^3*QLd*QR^2*QRd*LL + 119/12*nf^6*T^2*h^9*u*QL^3*QLd^2*
      QR*QRd^2 + 61/12*nf^6*T^2*h^9*u*QL^3*QLd^2*QR^2*LR + 97/72*nf^6*T^2*h^9*
      u*QL^3*QLd^4*QR - 11/8*nf^6*T^2*h^9*u*QL^4*QRd*LLd*LR^2 - 11/4*nf^6*T^2*
      h^9*u*QL^4*QRd*LL*LR*LRd - 33/8*nf^6*T^2*h^9*u*QL^4*QRd*LL^2*LLd + 73/24
      *nf^6*T^2*h^9*u*QL^4*QR*QRd^2*LL + 113/24*nf^6*T^2*h^9*u*QL^4*QR^2*LL*LR
       - 11/8*nf^6*T^2*h^9*u*QL^4*QLd*LR^2*LRd - 11/4*nf^6*T^2*h^9*u*QL^4*QLd*
      LL*LLd*LR - 33/8*nf^6*T^2*h^9*u*QL^4*QLd*LL^2*LRd + 611/72*nf^6*T^2*h^9*
      u*QL^4*QLd*QRd^3 + 47/12*nf^6*T^2*h^9*u*QL^4*QLd*QR*QRd*LR + 47/24*nf^6*
      T^2*h^9*u*QL^4*QLd^2*QR*LL + 97/72*nf^6*T^2*h^9*u*QL^4*QLd^3*QRd + 3/8*
      nf^6*T^2*h^9*u*QL^5*QRd^2*LR + 73/24*nf^6*T^2*h^9*u*QL^5*QR*LR^2 + 31/24
      *nf^6*T^2*h^9*u*QL^5*QR*LL^2 - 13/12*nf^6*T^2*h^9*u*QL^5*QLd*QRd*LL + 7/
      24*nf^6*T^2*h^9*u*QL^5*QLd^2*LR + 139/72*nf^6*T^2*h^9*u*QL^6*LL*LR + 35*
      nf^6*T^2*h^9*u*G*QRd^3*LR*LRd^2 + 30*nf^6*T^2*h^9*u*G*QRd^3*LLd^2*LR +
      70*nf^6*T^2*h^9*u*G*QRd^3*LL*LLd*LRd + 45*nf^6*T^2*h^9*u*G*QR*QRd*LR^2*
      LRd^2 + 105/2*nf^6*T^2*h^9*u*G*QR*QRd*LLd^2*LR^2 + 180*nf^6*T^2*h^9*u*G*
      QR*QRd*LL*LLd*LR*LRd + 105/2*nf^6*T^2*h^9*u*G*QR*QRd*LL^2*LRd^2 + 45*
      nf^6*T^2*h^9*u*G*QR*QRd*LL^2*LLd^2 + 70*nf^6*T^2*h^9*u*G*QR*QRd^4*LRd +
      180*nf^6*T^2*h^9*u*G*QR^2*QRd^2*LR*LRd + 180*nf^6*T^2*h^9*u*G*QR^2*QRd^2
      *LL*LLd + 35*nf^6*T^2*h^9*u*G*QR^3*LR^2*LRd + 70*nf^6*T^2*h^9*u*G*QR^3*
      LL*LLd*LR + 30*nf^6*T^2*h^9*u*G*QR^3*LL^2*LRd + 85*nf^6*T^2*h^9*u*G*QR^3
      *QRd^3 + 70*nf^6*T^2*h^9*u*G*QR^4*QRd*LR + 180*nf^6*T^2*h^9*u*G*QLd*
      QRd^2*LLd*LR*LRd + 105*nf^6*T^2*h^9*u*G*QLd*QRd^2*LL*LRd^2 + 90*nf^6*T^2
      *h^9*u*G*QLd*QRd^2*LL*LLd^2 + 105*nf^6*T^2*h^9*u*G*QLd*QR*LLd*LR^2*LRd
       + 90*nf^6*T^2*h^9*u*G*QLd*QR*LL*LR*LRd^2 + 105*nf^6*T^2*h^9*u*G*QLd*QR*
      LL*LLd^2*LR + 90*nf^6*T^2*h^9*u*G*QLd*QR*LL^2*LLd*LRd + 240*nf^6*T^2*h^9
      *u*G*QLd*QR*QRd^3*LLd + 420*nf^6*T^2*h^9*u*G*QLd*QR^2*QRd*LLd*LR + 360*
      nf^6*T^2*h^9*u*G*QLd*QR^2*QRd*LL*LRd + 70*nf^6*T^2*h^9*u*G*QLd*QR^4*LL
       + 90*nf^6*T^2*h^9*u*G*QLd^2*QRd*LR*LRd^2 + 105*nf^6*T^2*h^9*u*G*QLd^2*
      QRd*LLd^2*LR + 180*nf^6*T^2*h^9*u*G*QLd^2*QRd*LL*LLd*LRd + 360*nf^6*T^2*
      h^9*u*G*QLd^2*QR*QRd^2*LRd + 210*nf^6*T^2*h^9*u*G*QLd^2*QR^2*LR*LRd +
      210*nf^6*T^2*h^9*u*G*QLd^2*QR^2*LL*LLd + 595/2*nf^6*T^2*h^9*u*G*QLd^2*
      QR^3*QRd + 70*nf^6*T^2*h^9*u*G*QLd^3*LLd*LR*LRd + 30*nf^6*T^2*h^9*u*G*
      QLd^3*LL*LRd^2 + 35*nf^6*T^2*h^9*u*G*QLd^3*LL*LLd^2 + 280*nf^6*T^2*h^9*u
      *G*QLd^3*QR*QRd*LLd + 70*nf^6*T^2*h^9*u*G*QLd^4*QR*LRd + 90*nf^6*T^2*h^9
      *u*G*QL*QRd*LLd*LR^2*LRd + 105*nf^6*T^2*h^9*u*G*QL*QRd*LL*LR*LRd^2 + 90*
      nf^6*T^2*h^9*u*G*QL*QRd*LL*LLd^2*LR + 105*nf^6*T^2*h^9*u*G*QL*QRd*LL^2*
      LLd*LRd + 70*nf^6*T^2*h^9*u*G*QL*QRd^4*LLd + 360*nf^6*T^2*h^9*u*G*QL*QR*
      QRd^2*LLd*LR + 420*nf^6*T^2*h^9*u*G*QL*QR*QRd^2*LL*LRd + 105*nf^6*T^2*
      h^9*u*G*QL*QR^2*LLd*LR^2 + 180*nf^6*T^2*h^9*u*G*QL*QR^2*LL*LR*LRd + 90*
      nf^6*T^2*h^9*u*G*QL*QR^2*LL^2*LLd + 240*nf^6*T^2*h^9*u*G*QL*QR^3*QRd*LL
       + 45*nf^6*T^2*h^9*u*G*QL*QLd*LR^2*LRd^2 + 105/2*nf^6*T^2*h^9*u*G*QL*QLd
      *LLd^2*LR^2 + 180*nf^6*T^2*h^9*u*G*QL*QLd*LL*LLd*LR*LRd + 105/2*nf^6*T^2
      *h^9*u*G*QL*QLd*LL^2*LRd^2 + 45*nf^6*T^2*h^9*u*G*QL*QLd*LL^2*LLd^2 + 280
      *nf^6*T^2*h^9*u*G*QL*QLd*QRd^3*LRd + 720*nf^6*T^2*h^9*u*G*QL*QLd*QR*QRd*
      LR*LRd + 720*nf^6*T^2*h^9*u*G*QL*QLd*QR*QRd*LL*LLd + 765*nf^6*T^2*h^9*u*
      G*QL*QLd*QR^2*QRd^2 + 280*nf^6*T^2*h^9*u*G*QL*QLd*QR^3*LR + 360*nf^6*T^2
      *h^9*u*G*QL*QLd^2*QRd^2*LLd + 420*nf^6*T^2*h^9*u*G*QL*QLd^2*QR*LLd*LR +
      360*nf^6*T^2*h^9*u*G*QL*QLd^2*QR*LL*LRd + 240*nf^6*T^2*h^9*u*G*QL*QLd^3*
      QRd*LRd + 595/2*nf^6*T^2*h^9*u*G*QL*QLd^3*QR^2 + 70*nf^6*T^2*h^9*u*G*QL*
      QLd^4*LLd + 210*nf^6*T^2*h^9*u*G*QL^2*QRd^2*LR*LRd + 210*nf^6*T^2*h^9*u*
      G*QL^2*QRd^2*LL*LLd + 90*nf^6*T^2*h^9*u*G*QL^2*QR*LR^2*LRd + 180*nf^6*
      T^2*h^9*u*G*QL^2*QR*LL*LLd*LR + 105*nf^6*T^2*h^9*u*G*QL^2*QR*LL^2*LRd +
      595/2*nf^6*T^2*h^9*u*G*QL^2*QR*QRd^3 + 360*nf^6*T^2*h^9*u*G*QL^2*QR^2*
      QRd*LR + 360*nf^6*T^2*h^9*u*G*QL^2*QLd*QRd*LLd*LR + 420*nf^6*T^2*h^9*u*G
      *QL^2*QLd*QRd*LL*LRd + 360*nf^6*T^2*h^9*u*G*QL^2*QLd*QR^2*LL + 180*nf^6*
      T^2*h^9*u*G*QL^2*QLd^2*LR*LRd + 180*nf^6*T^2*h^9*u*G*QL^2*QLd^2*LL*LLd
       + 765*nf^6*T^2*h^9*u*G*QL^2*QLd^2*QR*QRd + 30*nf^6*T^2*h^9*u*G*QL^3*LLd
      *LR^2 + 70*nf^6*T^2*h^9*u*G*QL^3*LL*LR*LRd + 35*nf^6*T^2*h^9*u*G*QL^3*
      LL^2*LLd + 280*nf^6*T^2*h^9*u*G*QL^3*QR*QRd*LL + 595/2*nf^6*T^2*h^9*u*G*
      QL^3*QLd*QRd^2 + 240*nf^6*T^2*h^9*u*G*QL^3*QLd*QR*LR + 85*nf^6*T^2*h^9*u
      *G*QL^3*QLd^3 + 70*nf^6*T^2*h^9*u*G*QL^4*QRd*LR + 70*nf^6*T^2*h^9*u*G*
      QL^4*QLd*LL + 40/3*nf^6*T^2*h^9*u*W*LR^3*LRd^3 + 140/3*nf^6*T^2*h^9*u*W*
      LLd^2*LR^3*LRd + 120*nf^6*T^2*h^9*u*W*LL*LLd*LR^2*LRd^2 + 140/3*nf^6*T^2
      *h^9*u*W*LL*LLd^3*LR^2 + 140/3*nf^6*T^2*h^9*u*W*LL^2*LR*LRd^3 + 120*nf^6
      *T^2*h^9*u*W*LL^2*LLd^2*LR*LRd + 140/3*nf^6*T^2*h^9*u*W*LL^3*LLd*LRd^2
       + 40/3*nf^6*T^2*h^9*u*W*LL^3*LLd^3 + 140/3*nf^6*T^2*h^9*u*W*QRd^3*LR*
      LRd^2 + 40*nf^6*T^2*h^9*u*W*QRd^3*LLd^2*LR + 280/3*nf^6*T^2*h^9*u*W*
      QRd^3*LL*LLd*LRd + 120*nf^6*T^2*h^9*u*W*QR*QRd*LR^2*LRd^2 + 140*nf^6*T^2
      *h^9*u*W*QR*QRd*LLd^2*LR^2 + 480*nf^6*T^2*h^9*u*W*QR*QRd*LL*LLd*LR*LRd
       + 140*nf^6*T^2*h^9*u*W*QR*QRd*LL^2*LRd^2 + 120*nf^6*T^2*h^9*u*W*QR*QRd*
      LL^2*LLd^2 + 70*nf^6*T^2*h^9*u*W*QR*QRd^4*LRd + 240*nf^6*T^2*h^9*u*W*
      QR^2*QRd^2*LR*LRd + 240*nf^6*T^2*h^9*u*W*QR^2*QRd^2*LL*LLd + 140/3*nf^6*
      T^2*h^9*u*W*QR^3*LR^2*LRd + 280/3*nf^6*T^2*h^9*u*W*QR^3*LL*LLd*LR + 40*
      nf^6*T^2*h^9*u*W*QR^3*LL^2*LRd + 80*nf^6*T^2*h^9*u*W*QR^3*QRd^3 + 70*
      nf^6*T^2*h^9*u*W*QR^4*QRd*LR + 240*nf^6*T^2*h^9*u*W*QLd*QRd^2*LLd*LR*LRd
       + 140*nf^6*T^2*h^9*u*W*QLd*QRd^2*LL*LRd^2 + 120*nf^6*T^2*h^9*u*W*QLd*
      QRd^2*LL*LLd^2 + 280*nf^6*T^2*h^9*u*W*QLd*QR*LLd*LR^2*LRd + 240*nf^6*T^2
      *h^9*u*W*QLd*QR*LL*LR*LRd^2 + 280*nf^6*T^2*h^9*u*W*QLd*QR*LL*LLd^2*LR +
      240*nf^6*T^2*h^9*u*W*QLd*QR*LL^2*LLd*LRd + 240*nf^6*T^2*h^9*u*W*QLd*QR*
      QRd^3*LLd + 560*nf^6*T^2*h^9*u*W*QLd*QR^2*QRd*LLd*LR + 480*nf^6*T^2*h^9*
      u*W*QLd*QR^2*QRd*LL*LRd + 70*nf^6*T^2*h^9*u*W*QLd*QR^4*LL + 120*nf^6*T^2
      *h^9*u*W*QLd^2*QRd*LR*LRd^2 + 140*nf^6*T^2*h^9*u*W*QLd^2*QRd*LLd^2*LR +
      240*nf^6*T^2*h^9*u*W*QLd^2*QRd*LL*LLd*LRd + 360*nf^6*T^2*h^9*u*W*QLd^2*
      QR*QRd^2*LRd + 280*nf^6*T^2*h^9*u*W*QLd^2*QR^2*LR*LRd + 280*nf^6*T^2*h^9
      *u*W*QLd^2*QR^2*LL*LLd + 280*nf^6*T^2*h^9*u*W*QLd^2*QR^3*QRd + 280/3*
      nf^6*T^2*h^9*u*W*QLd^3*LLd*LR*LRd + 40*nf^6*T^2*h^9*u*W*QLd^3*LL*LRd^2
       + 140/3*nf^6*T^2*h^9*u*W*QLd^3*LL*LLd^2 + 280*nf^6*T^2*h^9*u*W*QLd^3*QR
      *QRd*LLd + 70*nf^6*T^2*h^9*u*W*QLd^4*QR*LRd + 240*nf^6*T^2*h^9*u*W*QL*
      QRd*LLd*LR^2*LRd + 280*nf^6*T^2*h^9*u*W*QL*QRd*LL*LR*LRd^2 + 240*nf^6*
      T^2*h^9*u*W*QL*QRd*LL*LLd^2*LR + 280*nf^6*T^2*h^9*u*W*QL*QRd*LL^2*LLd*
      LRd + 70*nf^6*T^2*h^9*u*W*QL*QRd^4*LLd + 480*nf^6*T^2*h^9*u*W*QL*QR*
      QRd^2*LLd*LR + 560*nf^6*T^2*h^9*u*W*QL*QR*QRd^2*LL*LRd + 140*nf^6*T^2*
      h^9*u*W*QL*QR^2*LLd*LR^2 + 240*nf^6*T^2*h^9*u*W*QL*QR^2*LL*LR*LRd + 120*
      nf^6*T^2*h^9*u*W*QL*QR^2*LL^2*LLd + 240*nf^6*T^2*h^9*u*W*QL*QR^3*QRd*LL
       + 120*nf^6*T^2*h^9*u*W*QL*QLd*LR^2*LRd^2 + 140*nf^6*T^2*h^9*u*W*QL*QLd*
      LLd^2*LR^2 + 480*nf^6*T^2*h^9*u*W*QL*QLd*LL*LLd*LR*LRd + 140*nf^6*T^2*
      h^9*u*W*QL*QLd*LL^2*LRd^2 + 120*nf^6*T^2*h^9*u*W*QL*QLd*LL^2*LLd^2 + 280
      *nf^6*T^2*h^9*u*W*QL*QLd*QRd^3*LRd + 960*nf^6*T^2*h^9*u*W*QL*QLd*QR*QRd*
      LR*LRd + 960*nf^6*T^2*h^9*u*W*QL*QLd*QR*QRd*LL*LLd + 720*nf^6*T^2*h^9*u*
      W*QL*QLd*QR^2*QRd^2 + 280*nf^6*T^2*h^9*u*W*QL*QLd*QR^3*LR + 360*nf^6*T^2
      *h^9*u*W*QL*QLd^2*QRd^2*LLd + 560*nf^6*T^2*h^9*u*W*QL*QLd^2*QR*LLd*LR +
      480*nf^6*T^2*h^9*u*W*QL*QLd^2*QR*LL*LRd + 240*nf^6*T^2*h^9*u*W*QL*QLd^3*
      QRd*LRd + 280*nf^6*T^2*h^9*u*W*QL*QLd^3*QR^2 + 70*nf^6*T^2*h^9*u*W*QL*
      QLd^4*LLd + 280*nf^6*T^2*h^9*u*W*QL^2*QRd^2*LR*LRd + 280*nf^6*T^2*h^9*u*
      W*QL^2*QRd^2*LL*LLd + 120*nf^6*T^2*h^9*u*W*QL^2*QR*LR^2*LRd + 240*nf^6*
      T^2*h^9*u*W*QL^2*QR*LL*LLd*LR + 140*nf^6*T^2*h^9*u*W*QL^2*QR*LL^2*LRd +
      280*nf^6*T^2*h^9*u*W*QL^2*QR*QRd^3 + 360*nf^6*T^2*h^9*u*W*QL^2*QR^2*QRd*
      LR + 480*nf^6*T^2*h^9*u*W*QL^2*QLd*QRd*LLd*LR + 560*nf^6*T^2*h^9*u*W*
      QL^2*QLd*QRd*LL*LRd + 360*nf^6*T^2*h^9*u*W*QL^2*QLd*QR^2*LL + 240*nf^6*
      T^2*h^9*u*W*QL^2*QLd^2*LR*LRd + 240*nf^6*T^2*h^9*u*W*QL^2*QLd^2*LL*LLd
       + 720*nf^6*T^2*h^9*u*W*QL^2*QLd^2*QR*QRd + 40*nf^6*T^2*h^9*u*W*QL^3*LLd
      *LR^2 + 280/3*nf^6*T^2*h^9*u*W*QL^3*LL*LR*LRd + 140/3*nf^6*T^2*h^9*u*W*
      QL^3*LL^2*LLd + 280*nf^6*T^2*h^9*u*W*QL^3*QR*QRd*LL + 280*nf^6*T^2*h^9*u
      *W*QL^3*QLd*QRd^2 + 240*nf^6*T^2*h^9*u*W*QL^3*QLd*QR*LR + 80*nf^6*T^2*
      h^9*u*W*QL^3*QLd^3 + 70*nf^6*T^2*h^9*u*W*QL^4*QRd*LR + 70*nf^6*T^2*h^9*u
      *W*QL^4*QLd*LL + 5*nf^6*T^2*h^9*u*B*LR^3*LRd^3 + 35/2*nf^6*T^2*h^9*u*B*
      LLd^2*LR^3*LRd + 45*nf^6*T^2*h^9*u*B*LL*LLd*LR^2*LRd^2 + 35/2*nf^6*T^2*
      h^9*u*B*LL*LLd^3*LR^2 + 35/2*nf^6*T^2*h^9*u*B*LL^2*LR*LRd^3 + 45*nf^6*
      T^2*h^9*u*B*LL^2*LLd^2*LR*LRd + 35/2*nf^6*T^2*h^9*u*B*LL^3*LLd*LRd^2 + 5
      *nf^6*T^2*h^9*u*B*LL^3*LLd^3 + 35/2*nf^6*T^2*h^9*u*B*QRd^3*LR*LRd^2 + 15
      *nf^6*T^2*h^9*u*B*QRd^3*LLd^2*LR + 35*nf^6*T^2*h^9*u*B*QRd^3*LL*LLd*LRd
       + 45*nf^6*T^2*h^9*u*B*QR*QRd*LR^2*LRd^2 + 105/2*nf^6*T^2*h^9*u*B*QR*QRd
      *LLd^2*LR^2 + 180*nf^6*T^2*h^9*u*B*QR*QRd*LL*LLd*LR*LRd + 105/2*nf^6*T^2
      *h^9*u*B*QR*QRd*LL^2*LRd^2 + 45*nf^6*T^2*h^9*u*B*QR*QRd*LL^2*LLd^2 + 105/
      4*nf^6*T^2*h^9*u*B*QR*QRd^4*LRd + 90*nf^6*T^2*h^9*u*B*QR^2*QRd^2*LR*LRd
       + 90*nf^6*T^2*h^9*u*B*QR^2*QRd^2*LL*LLd + 35/2*nf^6*T^2*h^9*u*B*QR^3*
      LR^2*LRd + 35*nf^6*T^2*h^9*u*B*QR^3*LL*LLd*LR + 15*nf^6*T^2*h^9*u*B*QR^3
      *LL^2*LRd + 30*nf^6*T^2*h^9*u*B*QR^3*QRd^3 + 105/4*nf^6*T^2*h^9*u*B*QR^4
      *QRd*LR + 90*nf^6*T^2*h^9*u*B*QLd*QRd^2*LLd*LR*LRd + 105/2*nf^6*T^2*h^9*
      u*B*QLd*QRd^2*LL*LRd^2 + 45*nf^6*T^2*h^9*u*B*QLd*QRd^2*LL*LLd^2 + 105*
      nf^6*T^2*h^9*u*B*QLd*QR*LLd*LR^2*LRd + 90*nf^6*T^2*h^9*u*B*QLd*QR*LL*LR*
      LRd^2 + 105*nf^6*T^2*h^9*u*B*QLd*QR*LL*LLd^2*LR + 90*nf^6*T^2*h^9*u*B*
      QLd*QR*LL^2*LLd*LRd + 90*nf^6*T^2*h^9*u*B*QLd*QR*QRd^3*LLd + 210*nf^6*
      T^2*h^9*u*B*QLd*QR^2*QRd*LLd*LR + 180*nf^6*T^2*h^9*u*B*QLd*QR^2*QRd*LL*
      LRd + 105/4*nf^6*T^2*h^9*u*B*QLd*QR^4*LL + 45*nf^6*T^2*h^9*u*B*QLd^2*QRd
      *LR*LRd^2 + 105/2*nf^6*T^2*h^9*u*B*QLd^2*QRd*LLd^2*LR + 90*nf^6*T^2*h^9*
      u*B*QLd^2*QRd*LL*LLd*LRd + 135*nf^6*T^2*h^9*u*B*QLd^2*QR*QRd^2*LRd + 105
      *nf^6*T^2*h^9*u*B*QLd^2*QR^2*LR*LRd + 105*nf^6*T^2*h^9*u*B*QLd^2*QR^2*LL
      *LLd + 105*nf^6*T^2*h^9*u*B*QLd^2*QR^3*QRd + 35*nf^6*T^2*h^9*u*B*QLd^3*
      LLd*LR*LRd + 15*nf^6*T^2*h^9*u*B*QLd^3*LL*LRd^2 + 35/2*nf^6*T^2*h^9*u*B*
      QLd^3*LL*LLd^2 + 105*nf^6*T^2*h^9*u*B*QLd^3*QR*QRd*LLd + 105/4*nf^6*T^2*
      h^9*u*B*QLd^4*QR*LRd + 90*nf^6*T^2*h^9*u*B*QL*QRd*LLd*LR^2*LRd + 105*
      nf^6*T^2*h^9*u*B*QL*QRd*LL*LR*LRd^2 + 90*nf^6*T^2*h^9*u*B*QL*QRd*LL*
      LLd^2*LR + 105*nf^6*T^2*h^9*u*B*QL*QRd*LL^2*LLd*LRd + 105/4*nf^6*T^2*h^9
      *u*B*QL*QRd^4*LLd + 180*nf^6*T^2*h^9*u*B*QL*QR*QRd^2*LLd*LR + 210*nf^6*
      T^2*h^9*u*B*QL*QR*QRd^2*LL*LRd + 105/2*nf^6*T^2*h^9*u*B*QL*QR^2*LLd*LR^2
       + 90*nf^6*T^2*h^9*u*B*QL*QR^2*LL*LR*LRd + 45*nf^6*T^2*h^9*u*B*QL*QR^2*
      LL^2*LLd + 90*nf^6*T^2*h^9*u*B*QL*QR^3*QRd*LL + 45*nf^6*T^2*h^9*u*B*QL*
      QLd*LR^2*LRd^2 + 105/2*nf^6*T^2*h^9*u*B*QL*QLd*LLd^2*LR^2 + 180*nf^6*T^2
      *h^9*u*B*QL*QLd*LL*LLd*LR*LRd + 105/2*nf^6*T^2*h^9*u*B*QL*QLd*LL^2*LRd^2
       + 45*nf^6*T^2*h^9*u*B*QL*QLd*LL^2*LLd^2 + 105*nf^6*T^2*h^9*u*B*QL*QLd*
      QRd^3*LRd + 360*nf^6*T^2*h^9*u*B*QL*QLd*QR*QRd*LR*LRd + 360*nf^6*T^2*h^9
      *u*B*QL*QLd*QR*QRd*LL*LLd + 270*nf^6*T^2*h^9*u*B*QL*QLd*QR^2*QRd^2 + 105
      *nf^6*T^2*h^9*u*B*QL*QLd*QR^3*LR + 135*nf^6*T^2*h^9*u*B*QL*QLd^2*QRd^2*
      LLd + 210*nf^6*T^2*h^9*u*B*QL*QLd^2*QR*LLd*LR + 180*nf^6*T^2*h^9*u*B*QL*
      QLd^2*QR*LL*LRd + 90*nf^6*T^2*h^9*u*B*QL*QLd^3*QRd*LRd + 105*nf^6*T^2*
      h^9*u*B*QL*QLd^3*QR^2 + 105/4*nf^6*T^2*h^9*u*B*QL*QLd^4*LLd + 105*nf^6*
      T^2*h^9*u*B*QL^2*QRd^2*LR*LRd + 105*nf^6*T^2*h^9*u*B*QL^2*QRd^2*LL*LLd
       + 45*nf^6*T^2*h^9*u*B*QL^2*QR*LR^2*LRd + 90*nf^6*T^2*h^9*u*B*QL^2*QR*LL
      *LLd*LR + 105/2*nf^6*T^2*h^9*u*B*QL^2*QR*LL^2*LRd + 105*nf^6*T^2*h^9*u*B
      *QL^2*QR*QRd^3 + 135*nf^6*T^2*h^9*u*B*QL^2*QR^2*QRd*LR + 180*nf^6*T^2*
      h^9*u*B*QL^2*QLd*QRd*LLd*LR + 210*nf^6*T^2*h^9*u*B*QL^2*QLd*QRd*LL*LRd
       + 135*nf^6*T^2*h^9*u*B*QL^2*QLd*QR^2*LL + 90*nf^6*T^2*h^9*u*B*QL^2*
      QLd^2*LR*LRd + 90*nf^6*T^2*h^9*u*B*QL^2*QLd^2*LL*LLd + 270*nf^6*T^2*h^9*
      u*B*QL^2*QLd^2*QR*QRd + 15*nf^6*T^2*h^9*u*B*QL^3*LLd*LR^2 + 35*nf^6*T^2*
      h^9*u*B*QL^3*LL*LR*LRd + 35/2*nf^6*T^2*h^9*u*B*QL^3*LL^2*LLd + 105*nf^6*
      T^2*h^9*u*B*QL^3*QR*QRd*LL + 105*nf^6*T^2*h^9*u*B*QL^3*QLd*QRd^2 + 90*
      nf^6*T^2*h^9*u*B*QL^3*QLd*QR*LR + 30*nf^6*T^2*h^9*u*B*QL^3*QLd^3 + 105/4
      *nf^6*T^2*h^9*u*B*QL^4*QRd*LR + 105/4*nf^6*T^2*h^9*u*B*QL^4*QLd*LL +
      1025/12*nf^6*T^2*h^9*u*p^2*LR^3*LRd^3 + 1165/4*nf^6*T^2*h^9*u*p^2*LLd^2*
      LR^3*LRd + 3075/4*nf^6*T^2*h^9*u*p^2*LL*LLd*LR^2*LRd^2 + 1165/4*nf^6*T^2
      *h^9*u*p^2*LL*LLd^3*LR^2 + 1165/4*nf^6*T^2*h^9*u*p^2*LL^2*LR*LRd^3 +
      3075/4*nf^6*T^2*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 1165/4*nf^6*T^2*h^9*u*p^2*
      LL^3*LLd*LRd^2 + 1025/12*nf^6*T^2*h^9*u*p^2*LL^3*LLd^3 + 1165/4*nf^6*T^2
      *h^9*u*p^2*QRd^3*LR*LRd^2 + 1025/4*nf^6*T^2*h^9*u*p^2*QRd^3*LLd^2*LR +
      1165/2*nf^6*T^2*h^9*u*p^2*QRd^3*LL*LLd*LRd + 3075/4*nf^6*T^2*h^9*u*p^2*
      QR*QRd*LR^2*LRd^2 + 3495/4*nf^6*T^2*h^9*u*p^2*QR*QRd*LLd^2*LR^2 + 3075*
      nf^6*T^2*h^9*u*p^2*QR*QRd*LL*LLd*LR*LRd + 3495/4*nf^6*T^2*h^9*u*p^2*QR*
      QRd*LL^2*LRd^2 + 3075/4*nf^6*T^2*h^9*u*p^2*QR*QRd*LL^2*LLd^2 + 3495/8*
      nf^6*T^2*h^9*u*p^2*QR*QRd^4*LRd + 3075/2*nf^6*T^2*h^9*u*p^2*QR^2*QRd^2*
      LR*LRd + 3075/2*nf^6*T^2*h^9*u*p^2*QR^2*QRd^2*LL*LLd + 1165/4*nf^6*T^2*
      h^9*u*p^2*QR^3*LR^2*LRd + 1165/2*nf^6*T^2*h^9*u*p^2*QR^3*LL*LLd*LR +
      1025/4*nf^6*T^2*h^9*u*p^2*QR^3*LL^2*LRd + 1025/2*nf^6*T^2*h^9*u*p^2*QR^3
      *QRd^3 + 3495/8*nf^6*T^2*h^9*u*p^2*QR^4*QRd*LR + 3075/2*nf^6*T^2*h^9*u*
      p^2*QLd*QRd^2*LLd*LR*LRd + 3495/4*nf^6*T^2*h^9*u*p^2*QLd*QRd^2*LL*LRd^2
       + 3075/4*nf^6*T^2*h^9*u*p^2*QLd*QRd^2*LL*LLd^2 + 3495/2*nf^6*T^2*h^9*u*
      p^2*QLd*QR*LLd*LR^2*LRd + 3075/2*nf^6*T^2*h^9*u*p^2*QLd*QR*LL*LR*LRd^2
       + 3495/2*nf^6*T^2*h^9*u*p^2*QLd*QR*LL*LLd^2*LR + 3075/2*nf^6*T^2*h^9*u*
      p^2*QLd*QR*LL^2*LLd*LRd + 3075/2*nf^6*T^2*h^9*u*p^2*QLd*QR*QRd^3*LLd +
      3495*nf^6*T^2*h^9*u*p^2*QLd*QR^2*QRd*LLd*LR + 3075*nf^6*T^2*h^9*u*p^2*
      QLd*QR^2*QRd*LL*LRd + 3495/8*nf^6*T^2*h^9*u*p^2*QLd*QR^4*LL + 3075/4*
      nf^6*T^2*h^9*u*p^2*QLd^2*QRd*LR*LRd^2 + 3495/4*nf^6*T^2*h^9*u*p^2*QLd^2*
      QRd*LLd^2*LR + 3075/2*nf^6*T^2*h^9*u*p^2*QLd^2*QRd*LL*LLd*LRd + 9225/4*
      nf^6*T^2*h^9*u*p^2*QLd^2*QR*QRd^2*LRd + 3495/2*nf^6*T^2*h^9*u*p^2*QLd^2*
      QR^2*LR*LRd + 3495/2*nf^6*T^2*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 3495/2*nf^6*
      T^2*h^9*u*p^2*QLd^2*QR^3*QRd + 1165/2*nf^6*T^2*h^9*u*p^2*QLd^3*LLd*LR*
      LRd + 1025/4*nf^6*T^2*h^9*u*p^2*QLd^3*LL*LRd^2 + 1165/4*nf^6*T^2*h^9*u*
      p^2*QLd^3*LL*LLd^2 + 3495/2*nf^6*T^2*h^9*u*p^2*QLd^3*QR*QRd*LLd + 3495/8
      *nf^6*T^2*h^9*u*p^2*QLd^4*QR*LRd + 3075/2*nf^6*T^2*h^9*u*p^2*QL*QRd*LLd*
      LR^2*LRd + 3495/2*nf^6*T^2*h^9*u*p^2*QL*QRd*LL*LR*LRd^2 + 3075/2*nf^6*
      T^2*h^9*u*p^2*QL*QRd*LL*LLd^2*LR + 3495/2*nf^6*T^2*h^9*u*p^2*QL*QRd*LL^2
      *LLd*LRd + 3495/8*nf^6*T^2*h^9*u*p^2*QL*QRd^4*LLd + 3075*nf^6*T^2*h^9*u*
      p^2*QL*QR*QRd^2*LLd*LR + 3495*nf^6*T^2*h^9*u*p^2*QL*QR*QRd^2*LL*LRd +
      3495/4*nf^6*T^2*h^9*u*p^2*QL*QR^2*LLd*LR^2 + 3075/2*nf^6*T^2*h^9*u*p^2*
      QL*QR^2*LL*LR*LRd + 3075/4*nf^6*T^2*h^9*u*p^2*QL*QR^2*LL^2*LLd + 3075/2*
      nf^6*T^2*h^9*u*p^2*QL*QR^3*QRd*LL + 3075/4*nf^6*T^2*h^9*u*p^2*QL*QLd*
      LR^2*LRd^2 + 3495/4*nf^6*T^2*h^9*u*p^2*QL*QLd*LLd^2*LR^2 + 3075*nf^6*T^2
      *h^9*u*p^2*QL*QLd*LL*LLd*LR*LRd + 3495/4*nf^6*T^2*h^9*u*p^2*QL*QLd*LL^2*
      LRd^2 + 3075/4*nf^6*T^2*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 3495/2*nf^6*T^2*
      h^9*u*p^2*QL*QLd*QRd^3*LRd + 6150*nf^6*T^2*h^9*u*p^2*QL*QLd*QR*QRd*LR*
      LRd + 6150*nf^6*T^2*h^9*u*p^2*QL*QLd*QR*QRd*LL*LLd + 9225/2*nf^6*T^2*h^9
      *u*p^2*QL*QLd*QR^2*QRd^2 + 3495/2*nf^6*T^2*h^9*u*p^2*QL*QLd*QR^3*LR +
      9225/4*nf^6*T^2*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 3495*nf^6*T^2*h^9*u*p^2*
      QL*QLd^2*QR*LLd*LR + 3075*nf^6*T^2*h^9*u*p^2*QL*QLd^2*QR*LL*LRd + 3075/2
      *nf^6*T^2*h^9*u*p^2*QL*QLd^3*QRd*LRd + 3495/2*nf^6*T^2*h^9*u*p^2*QL*
      QLd^3*QR^2 + 3495/8*nf^6*T^2*h^9*u*p^2*QL*QLd^4*LLd + 3495/2*nf^6*T^2*
      h^9*u*p^2*QL^2*QRd^2*LR*LRd + 3495/2*nf^6*T^2*h^9*u*p^2*QL^2*QRd^2*LL*
      LLd + 3075/4*nf^6*T^2*h^9*u*p^2*QL^2*QR*LR^2*LRd + 3075/2*nf^6*T^2*h^9*u
      *p^2*QL^2*QR*LL*LLd*LR + 3495/4*nf^6*T^2*h^9*u*p^2*QL^2*QR*LL^2*LRd +
      3495/2*nf^6*T^2*h^9*u*p^2*QL^2*QR*QRd^3 + 9225/4*nf^6*T^2*h^9*u*p^2*QL^2
      *QR^2*QRd*LR + 3075*nf^6*T^2*h^9*u*p^2*QL^2*QLd*QRd*LLd*LR + 3495*nf^6*
      T^2*h^9*u*p^2*QL^2*QLd*QRd*LL*LRd + 9225/4*nf^6*T^2*h^9*u*p^2*QL^2*QLd*
      QR^2*LL + 3075/2*nf^6*T^2*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 3075/2*nf^6*T^2*
      h^9*u*p^2*QL^2*QLd^2*LL*LLd + 9225/2*nf^6*T^2*h^9*u*p^2*QL^2*QLd^2*QR*
      QRd + 1025/4*nf^6*T^2*h^9*u*p^2*QL^3*LLd*LR^2 + 1165/2*nf^6*T^2*h^9*u*
      p^2*QL^3*LL*LR*LRd + 1165/4*nf^6*T^2*h^9*u*p^2*QL^3*LL^2*LLd + 3495/2*
      nf^6*T^2*h^9*u*p^2*QL^3*QR*QRd*LL + 3495/2*nf^6*T^2*h^9*u*p^2*QL^3*QLd*
      QRd^2 + 3075/2*nf^6*T^2*h^9*u*p^2*QL^3*QLd*QR*LR + 1025/2*nf^6*T^2*h^9*u
      *p^2*QL^3*QLd^3 + 3495/8*nf^6*T^2*h^9*u*p^2*QL^4*QRd*LR + 3495/8*nf^6*
      T^2*h^9*u*p^2*QL^4*QLd*LL + 365/6*nf^6*T^2*h^9*u^2*p*LR^3*LRd^3 + 205*
      nf^6*T^2*h^9*u^2*p*LLd^2*LR^3*LRd + 1095/2*nf^6*T^2*h^9*u^2*p*LL*LLd*
      LR^2*LRd^2 + 205*nf^6*T^2*h^9*u^2*p*LL*LLd^3*LR^2 + 205*nf^6*T^2*h^9*u^2
      *p*LL^2*LR*LRd^3 + 1095/2*nf^6*T^2*h^9*u^2*p*LL^2*LLd^2*LR*LRd + 205*
      nf^6*T^2*h^9*u^2*p*LL^3*LLd*LRd^2 + 365/6*nf^6*T^2*h^9*u^2*p*LL^3*LLd^3
       + 205*nf^6*T^2*h^9*u^2*p*QRd^3*LR*LRd^2 + 365/2*nf^6*T^2*h^9*u^2*p*
      QRd^3*LLd^2*LR + 410*nf^6*T^2*h^9*u^2*p*QRd^3*LL*LLd*LRd + 1095/2*nf^6*
      T^2*h^9*u^2*p*QR*QRd*LR^2*LRd^2 + 615*nf^6*T^2*h^9*u^2*p*QR*QRd*LLd^2*
      LR^2 + 2190*nf^6*T^2*h^9*u^2*p*QR*QRd*LL*LLd*LR*LRd + 615*nf^6*T^2*h^9*
      u^2*p*QR*QRd*LL^2*LRd^2 + 1095/2*nf^6*T^2*h^9*u^2*p*QR*QRd*LL^2*LLd^2 +
      615/2*nf^6*T^2*h^9*u^2*p*QR*QRd^4*LRd + 1095*nf^6*T^2*h^9*u^2*p*QR^2*
      QRd^2*LR*LRd + 1095*nf^6*T^2*h^9*u^2*p*QR^2*QRd^2*LL*LLd + 205*nf^6*T^2*
      h^9*u^2*p*QR^3*LR^2*LRd + 410*nf^6*T^2*h^9*u^2*p*QR^3*LL*LLd*LR + 365/2*
      nf^6*T^2*h^9*u^2*p*QR^3*LL^2*LRd + 365*nf^6*T^2*h^9*u^2*p*QR^3*QRd^3 +
      615/2*nf^6*T^2*h^9*u^2*p*QR^4*QRd*LR + 1095*nf^6*T^2*h^9*u^2*p*QLd*QRd^2
      *LLd*LR*LRd + 615*nf^6*T^2*h^9*u^2*p*QLd*QRd^2*LL*LRd^2 + 1095/2*nf^6*
      T^2*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 + 1230*nf^6*T^2*h^9*u^2*p*QLd*QR*LLd*
      LR^2*LRd + 1095*nf^6*T^2*h^9*u^2*p*QLd*QR*LL*LR*LRd^2 + 1230*nf^6*T^2*
      h^9*u^2*p*QLd*QR*LL*LLd^2*LR + 1095*nf^6*T^2*h^9*u^2*p*QLd*QR*LL^2*LLd*
      LRd + 1095*nf^6*T^2*h^9*u^2*p*QLd*QR*QRd^3*LLd + 2460*nf^6*T^2*h^9*u^2*p
      *QLd*QR^2*QRd*LLd*LR + 2190*nf^6*T^2*h^9*u^2*p*QLd*QR^2*QRd*LL*LRd + 615/
      2*nf^6*T^2*h^9*u^2*p*QLd*QR^4*LL + 1095/2*nf^6*T^2*h^9*u^2*p*QLd^2*QRd*
      LR*LRd^2 + 615*nf^6*T^2*h^9*u^2*p*QLd^2*QRd*LLd^2*LR + 1095*nf^6*T^2*h^9
      *u^2*p*QLd^2*QRd*LL*LLd*LRd + 3285/2*nf^6*T^2*h^9*u^2*p*QLd^2*QR*QRd^2*
      LRd + 1230*nf^6*T^2*h^9*u^2*p*QLd^2*QR^2*LR*LRd + 1230*nf^6*T^2*h^9*u^2*
      p*QLd^2*QR^2*LL*LLd + 1230*nf^6*T^2*h^9*u^2*p*QLd^2*QR^3*QRd + 410*nf^6*
      T^2*h^9*u^2*p*QLd^3*LLd*LR*LRd + 365/2*nf^6*T^2*h^9*u^2*p*QLd^3*LL*LRd^2
       + 205*nf^6*T^2*h^9*u^2*p*QLd^3*LL*LLd^2 + 1230*nf^6*T^2*h^9*u^2*p*QLd^3
      *QR*QRd*LLd + 615/2*nf^6*T^2*h^9*u^2*p*QLd^4*QR*LRd + 1095*nf^6*T^2*h^9*
      u^2*p*QL*QRd*LLd*LR^2*LRd + 1230*nf^6*T^2*h^9*u^2*p*QL*QRd*LL*LR*LRd^2
       + 1095*nf^6*T^2*h^9*u^2*p*QL*QRd*LL*LLd^2*LR + 1230*nf^6*T^2*h^9*u^2*p*
      QL*QRd*LL^2*LLd*LRd + 615/2*nf^6*T^2*h^9*u^2*p*QL*QRd^4*LLd + 2190*nf^6*
      T^2*h^9*u^2*p*QL*QR*QRd^2*LLd*LR + 2460*nf^6*T^2*h^9*u^2*p*QL*QR*QRd^2*
      LL*LRd + 615*nf^6*T^2*h^9*u^2*p*QL*QR^2*LLd*LR^2 + 1095*nf^6*T^2*h^9*u^2
      *p*QL*QR^2*LL*LR*LRd + 1095/2*nf^6*T^2*h^9*u^2*p*QL*QR^2*LL^2*LLd + 1095
      *nf^6*T^2*h^9*u^2*p*QL*QR^3*QRd*LL + 1095/2*nf^6*T^2*h^9*u^2*p*QL*QLd*
      LR^2*LRd^2 + 615*nf^6*T^2*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 2190*nf^6*T^2*
      h^9*u^2*p*QL*QLd*LL*LLd*LR*LRd + 615*nf^6*T^2*h^9*u^2*p*QL*QLd*LL^2*
      LRd^2 + 1095/2*nf^6*T^2*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 1230*nf^6*T^2*h^9*
      u^2*p*QL*QLd*QRd^3*LRd + 4380*nf^6*T^2*h^9*u^2*p*QL*QLd*QR*QRd*LR*LRd +
      4380*nf^6*T^2*h^9*u^2*p*QL*QLd*QR*QRd*LL*LLd + 3285*nf^6*T^2*h^9*u^2*p*
      QL*QLd*QR^2*QRd^2 + 1230*nf^6*T^2*h^9*u^2*p*QL*QLd*QR^3*LR + 3285/2*nf^6
      *T^2*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 2460*nf^6*T^2*h^9*u^2*p*QL*QLd^2*QR*
      LLd*LR + 2190*nf^6*T^2*h^9*u^2*p*QL*QLd^2*QR*LL*LRd + 1095*nf^6*T^2*h^9*
      u^2*p*QL*QLd^3*QRd*LRd + 1230*nf^6*T^2*h^9*u^2*p*QL*QLd^3*QR^2 + 615/2*
      nf^6*T^2*h^9*u^2*p*QL*QLd^4*LLd + 1230*nf^6*T^2*h^9*u^2*p*QL^2*QRd^2*LR*
      LRd + 1230*nf^6*T^2*h^9*u^2*p*QL^2*QRd^2*LL*LLd + 1095/2*nf^6*T^2*h^9*
      u^2*p*QL^2*QR*LR^2*LRd + 1095*nf^6*T^2*h^9*u^2*p*QL^2*QR*LL*LLd*LR + 615
      *nf^6*T^2*h^9*u^2*p*QL^2*QR*LL^2*LRd + 1230*nf^6*T^2*h^9*u^2*p*QL^2*QR*
      QRd^3 + 3285/2*nf^6*T^2*h^9*u^2*p*QL^2*QR^2*QRd*LR + 2190*nf^6*T^2*h^9*
      u^2*p*QL^2*QLd*QRd*LLd*LR + 2460*nf^6*T^2*h^9*u^2*p*QL^2*QLd*QRd*LL*LRd
       + 3285/2*nf^6*T^2*h^9*u^2*p*QL^2*QLd*QR^2*LL + 1095*nf^6*T^2*h^9*u^2*p*
      QL^2*QLd^2*LR*LRd + 1095*nf^6*T^2*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 3285*
      nf^6*T^2*h^9*u^2*p*QL^2*QLd^2*QR*QRd + 365/2*nf^6*T^2*h^9*u^2*p*QL^3*LLd
      *LR^2 + 410*nf^6*T^2*h^9*u^2*p*QL^3*LL*LR*LRd + 205*nf^6*T^2*h^9*u^2*p*
      QL^3*LL^2*LLd + 1230*nf^6*T^2*h^9*u^2*p*QL^3*QR*QRd*LL + 1230*nf^6*T^2*
      h^9*u^2*p*QL^3*QLd*QRd^2 + 1095*nf^6*T^2*h^9*u^2*p*QL^3*QLd*QR*LR + 365*
      nf^6*T^2*h^9*u^2*p*QL^3*QLd^3 + 615/2*nf^6*T^2*h^9*u^2*p*QL^4*QRd*LR +
      615/2*nf^6*T^2*h^9*u^2*p*QL^4*QLd*LL + 25/2*nf^6*T^2*h^9*u^3*LR^3*LRd^3
       + 245/6*nf^6*T^2*h^9*u^3*LLd^2*LR^3*LRd + 225/2*nf^6*T^2*h^9*u^3*LL*LLd
      *LR^2*LRd^2 + 245/6*nf^6*T^2*h^9*u^3*LL*LLd^3*LR^2 + 245/6*nf^6*T^2*h^9*
      u^3*LL^2*LR*LRd^3 + 225/2*nf^6*T^2*h^9*u^3*LL^2*LLd^2*LR*LRd + 245/6*
      nf^6*T^2*h^9*u^3*LL^3*LLd*LRd^2 + 25/2*nf^6*T^2*h^9*u^3*LL^3*LLd^3 + 245/
      6*nf^6*T^2*h^9*u^3*QRd^3*LR*LRd^2 + 75/2*nf^6*T^2*h^9*u^3*QRd^3*LLd^2*LR
       + 245/3*nf^6*T^2*h^9*u^3*QRd^3*LL*LLd*LRd + 225/2*nf^6*T^2*h^9*u^3*QR*
      QRd*LR^2*LRd^2 + 245/2*nf^6*T^2*h^9*u^3*QR*QRd*LLd^2*LR^2 + 450*nf^6*T^2
      *h^9*u^3*QR*QRd*LL*LLd*LR*LRd + 245/2*nf^6*T^2*h^9*u^3*QR*QRd*LL^2*LRd^2
       + 225/2*nf^6*T^2*h^9*u^3*QR*QRd*LL^2*LLd^2 + 245/4*nf^6*T^2*h^9*u^3*QR*
      QRd^4*LRd + 225*nf^6*T^2*h^9*u^3*QR^2*QRd^2*LR*LRd + 225*nf^6*T^2*h^9*
      u^3*QR^2*QRd^2*LL*LLd + 245/6*nf^6*T^2*h^9*u^3*QR^3*LR^2*LRd + 245/3*
      nf^6*T^2*h^9*u^3*QR^3*LL*LLd*LR + 75/2*nf^6*T^2*h^9*u^3*QR^3*LL^2*LRd +
      75*nf^6*T^2*h^9*u^3*QR^3*QRd^3 + 245/4*nf^6*T^2*h^9*u^3*QR^4*QRd*LR +
      225*nf^6*T^2*h^9*u^3*QLd*QRd^2*LLd*LR*LRd + 245/2*nf^6*T^2*h^9*u^3*QLd*
      QRd^2*LL*LRd^2 + 225/2*nf^6*T^2*h^9*u^3*QLd*QRd^2*LL*LLd^2 + 245*nf^6*
      T^2*h^9*u^3*QLd*QR*LLd*LR^2*LRd + 225*nf^6*T^2*h^9*u^3*QLd*QR*LL*LR*
      LRd^2 + 245*nf^6*T^2*h^9*u^3*QLd*QR*LL*LLd^2*LR + 225*nf^6*T^2*h^9*u^3*
      QLd*QR*LL^2*LLd*LRd + 225*nf^6*T^2*h^9*u^3*QLd*QR*QRd^3*LLd + 490*nf^6*
      T^2*h^9*u^3*QLd*QR^2*QRd*LLd*LR + 450*nf^6*T^2*h^9*u^3*QLd*QR^2*QRd*LL*
      LRd + 245/4*nf^6*T^2*h^9*u^3*QLd*QR^4*LL + 225/2*nf^6*T^2*h^9*u^3*QLd^2*
      QRd*LR*LRd^2 + 245/2*nf^6*T^2*h^9*u^3*QLd^2*QRd*LLd^2*LR + 225*nf^6*T^2*
      h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 675/2*nf^6*T^2*h^9*u^3*QLd^2*QR*QRd^2*LRd
       + 245*nf^6*T^2*h^9*u^3*QLd^2*QR^2*LR*LRd + 245*nf^6*T^2*h^9*u^3*QLd^2*
      QR^2*LL*LLd + 245*nf^6*T^2*h^9*u^3*QLd^2*QR^3*QRd + 245/3*nf^6*T^2*h^9*
      u^3*QLd^3*LLd*LR*LRd + 75/2*nf^6*T^2*h^9*u^3*QLd^3*LL*LRd^2 + 245/6*nf^6
      *T^2*h^9*u^3*QLd^3*LL*LLd^2 + 245*nf^6*T^2*h^9*u^3*QLd^3*QR*QRd*LLd +
      245/4*nf^6*T^2*h^9*u^3*QLd^4*QR*LRd + 225*nf^6*T^2*h^9*u^3*QL*QRd*LLd*
      LR^2*LRd + 245*nf^6*T^2*h^9*u^3*QL*QRd*LL*LR*LRd^2 + 225*nf^6*T^2*h^9*
      u^3*QL*QRd*LL*LLd^2*LR + 245*nf^6*T^2*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 245/
      4*nf^6*T^2*h^9*u^3*QL*QRd^4*LLd + 450*nf^6*T^2*h^9*u^3*QL*QR*QRd^2*LLd*
      LR + 490*nf^6*T^2*h^9*u^3*QL*QR*QRd^2*LL*LRd + 245/2*nf^6*T^2*h^9*u^3*QL
      *QR^2*LLd*LR^2 + 225*nf^6*T^2*h^9*u^3*QL*QR^2*LL*LR*LRd + 225/2*nf^6*T^2
      *h^9*u^3*QL*QR^2*LL^2*LLd + 225*nf^6*T^2*h^9*u^3*QL*QR^3*QRd*LL + 225/2*
      nf^6*T^2*h^9*u^3*QL*QLd*LR^2*LRd^2 + 245/2*nf^6*T^2*h^9*u^3*QL*QLd*LLd^2
      *LR^2 + 450*nf^6*T^2*h^9*u^3*QL*QLd*LL*LLd*LR*LRd + 245/2*nf^6*T^2*h^9*
      u^3*QL*QLd*LL^2*LRd^2 + 225/2*nf^6*T^2*h^9*u^3*QL*QLd*LL^2*LLd^2 + 245*
      nf^6*T^2*h^9*u^3*QL*QLd*QRd^3*LRd + 900*nf^6*T^2*h^9*u^3*QL*QLd*QR*QRd*
      LR*LRd + 900*nf^6*T^2*h^9*u^3*QL*QLd*QR*QRd*LL*LLd + 675*nf^6*T^2*h^9*
      u^3*QL*QLd*QR^2*QRd^2 + 245*nf^6*T^2*h^9*u^3*QL*QLd*QR^3*LR + 675/2*nf^6
      *T^2*h^9*u^3*QL*QLd^2*QRd^2*LLd + 490*nf^6*T^2*h^9*u^3*QL*QLd^2*QR*LLd*
      LR + 450*nf^6*T^2*h^9*u^3*QL*QLd^2*QR*LL*LRd + 225*nf^6*T^2*h^9*u^3*QL*
      QLd^3*QRd*LRd + 245*nf^6*T^2*h^9*u^3*QL*QLd^3*QR^2 + 245/4*nf^6*T^2*h^9*
      u^3*QL*QLd^4*LLd + 245*nf^6*T^2*h^9*u^3*QL^2*QRd^2*LR*LRd + 245*nf^6*T^2
      *h^9*u^3*QL^2*QRd^2*LL*LLd + 225/2*nf^6*T^2*h^9*u^3*QL^2*QR*LR^2*LRd +
      225*nf^6*T^2*h^9*u^3*QL^2*QR*LL*LLd*LR + 245/2*nf^6*T^2*h^9*u^3*QL^2*QR*
      LL^2*LRd + 245*nf^6*T^2*h^9*u^3*QL^2*QR*QRd^3 + 675/2*nf^6*T^2*h^9*u^3*
      QL^2*QR^2*QRd*LR + 450*nf^6*T^2*h^9*u^3*QL^2*QLd*QRd*LLd*LR + 490*nf^6*
      T^2*h^9*u^3*QL^2*QLd*QRd*LL*LRd + 675/2*nf^6*T^2*h^9*u^3*QL^2*QLd*QR^2*
      LL + 225*nf^6*T^2*h^9*u^3*QL^2*QLd^2*LR*LRd + 225*nf^6*T^2*h^9*u^3*QL^2*
      QLd^2*LL*LLd + 675*nf^6*T^2*h^9*u^3*QL^2*QLd^2*QR*QRd + 75/2*nf^6*T^2*
      h^9*u^3*QL^3*LLd*LR^2 + 245/3*nf^6*T^2*h^9*u^3*QL^3*LL*LR*LRd + 245/6*
      nf^6*T^2*h^9*u^3*QL^3*LL^2*LLd + 245*nf^6*T^2*h^9*u^3*QL^3*QR*QRd*LL +
      245*nf^6*T^2*h^9*u^3*QL^3*QLd*QRd^2 + 225*nf^6*T^2*h^9*u^3*QL^3*QLd*QR*
      LR + 75*nf^6*T^2*h^9*u^3*QL^3*QLd^3 + 245/4*nf^6*T^2*h^9*u^3*QL^4*QRd*LR
       + 245/4*nf^6*T^2*h^9*u^3*QL^4*QLd*LL - 17/16*nf^6*T^3*h^9*p*LLd*LR^4*
      LRd^3 + 21/16*nf^6*T^3*h^9*p*LLd^3*LR^4*LRd - 17/16*nf^6*T^3*h^9*p*LL*
      LR^3*LRd^4 - 1/8*nf^6*T^3*h^9*p*LL*LLd^2*LR^3*LRd^2 + 21/16*nf^6*T^3*h^9
      *p*LL*LLd^4*LR^3 - 1/8*nf^6*T^3*h^9*p*LL^2*LLd*LR^2*LRd^3 - 1/8*nf^6*T^3
      *h^9*p*LL^2*LLd^3*LR^2*LRd + 21/16*nf^6*T^3*h^9*p*LL^3*LR*LRd^4 - 1/8*
      nf^6*T^3*h^9*p*LL^3*LLd^2*LR*LRd^2 - 17/16*nf^6*T^3*h^9*p*LL^3*LLd^4*LR
       + 21/16*nf^6*T^3*h^9*p*LL^4*LLd*LRd^3 - 17/16*nf^6*T^3*h^9*p*LL^4*LLd^3
      *LRd - 13/8*nf^6*T^3*h^9*p*QRd^3*LLd*LR^2*LRd^2 - 19/8*nf^6*T^3*h^9*p*
      QRd^3*LLd^3*LR^2 - 9/4*nf^6*T^3*h^9*p*QRd^3*LL*LR*LRd^3 - 11/4*nf^6*T^3*
      h^9*p*QRd^3*LL*LLd^2*LR*LRd - 15/8*nf^6*T^3*h^9*p*QRd^3*LL^2*LLd*LRd^2
       - 19/8*nf^6*T^3*h^9*p*QRd^3*LL^2*LLd^3 + 9/16*nf^6*T^3*h^9*p*QRd^6*LLd*
      LRd - 5/4*nf^6*T^3*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 9/4*nf^6*T^3*h^9*p*QR*
      QRd*LLd^3*LR^3 - 5/4*nf^6*T^3*h^9*p*QR*QRd*LL*LR^2*LRd^3 + 3/4*nf^6*T^3*
      h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd + 3/4*nf^6*T^3*h^9*p*QR*QRd*LL^2*LLd*LR*
      LRd^2 - 5/4*nf^6*T^3*h^9*p*QR*QRd*LL^2*LLd^3*LR + 9/4*nf^6*T^3*h^9*p*QR*
      QRd*LL^3*LRd^3 - 5/4*nf^6*T^3*h^9*p*QR*QRd*LL^3*LLd^2*LRd - 3/8*nf^6*T^3
      *h^9*p*QR*QRd^4*LLd*LR*LRd - 27/16*nf^6*T^3*h^9*p*QR*QRd^4*LL*LRd^2 - 9/
      16*nf^6*T^3*h^9*p*QR*QRd^4*LL*LLd^2 + 3/4*nf^6*T^3*h^9*p*QR^2*QRd^2*LLd*
      LR^2*LRd + 3/4*nf^6*T^3*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 + 3/4*nf^6*T^3*h^9*
      p*QR^2*QRd^2*LL*LLd^2*LR + 3/4*nf^6*T^3*h^9*p*QR^2*QRd^2*LL^2*LLd*LRd +
      15/16*nf^6*T^3*h^9*p*QR^2*QRd^5*LLd - 9/4*nf^6*T^3*h^9*p*QR^3*LLd*LR^3*
      LRd - 13/8*nf^6*T^3*h^9*p*QR^3*LL*LR^2*LRd^2 - 15/8*nf^6*T^3*h^9*p*QR^3*
      LL*LLd^2*LR^2 - 11/4*nf^6*T^3*h^9*p*QR^3*LL^2*LLd*LR*LRd - 19/8*nf^6*T^3
      *h^9*p*QR^3*LL^3*LRd^2 - 19/8*nf^6*T^3*h^9*p*QR^3*LL^3*LLd^2 + 3/2*nf^6*
      T^3*h^9*p*QR^3*QRd^3*LLd*LR + 3/2*nf^6*T^3*h^9*p*QR^3*QRd^3*LL*LRd - 27/
      16*nf^6*T^3*h^9*p*QR^4*QRd*LLd*LR^2 - 3/8*nf^6*T^3*h^9*p*QR^4*QRd*LL*LR*
      LRd - 9/16*nf^6*T^3*h^9*p*QR^4*QRd*LL^2*LLd + 15/16*nf^6*T^3*h^9*p*QR^5*
      QRd^2*LL + 9/16*nf^6*T^3*h^9*p*QR^6*LL*LR - 9/8*nf^6*T^3*h^9*p*QLd*QRd^2
      *LR^2*LRd^3 - 3/8*nf^6*T^3*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 3/4*nf^6*T^3
      *h^9*p*QLd*QRd^2*LL*LLd*LR*LRd^2 - 11/4*nf^6*T^3*h^9*p*QLd*QRd^2*LL*
      LLd^3*LR - 3/8*nf^6*T^3*h^9*p*QLd*QRd^2*LL^2*LRd^3 - 3/8*nf^6*T^3*h^9*p*
      QLd*QRd^2*LL^2*LLd^2*LRd + 3/16*nf^6*T^3*h^9*p*QLd*QRd^5*LRd^2 + 17/16*
      nf^6*T^3*h^9*p*QLd*QRd^5*LLd^2 - 13/4*nf^6*T^3*h^9*p*QLd*QR*LR^3*LRd^3
       + 9/4*nf^6*T^3*h^9*p*QLd*QR*LLd^2*LR^3*LRd + 3/4*nf^6*T^3*h^9*p*QLd*QR*
      LL*LLd*LR^2*LRd^2 + 9/4*nf^6*T^3*h^9*p*QLd*QR*LL*LLd^3*LR^2 - 5/4*nf^6*
      T^3*h^9*p*QLd*QR*LL^2*LR*LRd^3 + 3/4*nf^6*T^3*h^9*p*QLd*QR*LL^2*LLd^2*LR
      *LRd - 5/4*nf^6*T^3*h^9*p*QLd*QR*LL^3*LLd*LRd^2 - 13/4*nf^6*T^3*h^9*p*
      QLd*QR*LL^3*LLd^3 - 3/4*nf^6*T^3*h^9*p*QLd*QR*QRd^3*LR*LRd^2 - 3/4*nf^6*
      T^3*h^9*p*QLd*QR*QRd^3*LLd^2*LR + 3/4*nf^6*T^3*h^9*p*QLd*QR^2*QRd*LR^2*
      LRd^2 + 9/4*nf^6*T^3*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 + 3/4*nf^6*T^3*h^9*p*
      QLd*QR^2*QRd*LL^2*LRd^2 + 3/4*nf^6*T^3*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 +
      35/16*nf^6*T^3*h^9*p*QLd*QR^2*QRd^4*LRd + 3/2*nf^6*T^3*h^9*p*QLd*QR^3*
      QRd^2*LR*LRd + 3/2*nf^6*T^3*h^9*p*QLd*QR^3*QRd^2*LL*LLd - 27/16*nf^6*T^3
      *h^9*p*QLd*QR^4*LR^2*LRd - 9/8*nf^6*T^3*h^9*p*QLd*QR^4*LL*LLd*LR - 9/16*
      nf^6*T^3*h^9*p*QLd*QR^4*LL^2*LRd + 41/16*nf^6*T^3*h^9*p*QLd*QR^4*QRd^3
       - 9/8*nf^6*T^3*h^9*p*QLd*QR^5*QRd*LR - 3/8*nf^6*T^3*h^9*p*QLd^2*QRd*LLd
      *LR^2*LRd^2 - 3/8*nf^6*T^3*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 11/4*nf^6*T^3*
      h^9*p*QLd^2*QRd*LL*LR*LRd^3 - 3/4*nf^6*T^3*h^9*p*QLd^2*QRd*LL*LLd^2*LR*
      LRd - 3/8*nf^6*T^3*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 - 9/8*nf^6*T^3*h^9*p*
      QLd^2*QRd*LL^2*LLd^3 + 41/16*nf^6*T^3*h^9*p*QLd^2*QRd^4*LLd*LRd - 3/4*
      nf^6*T^3*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 9/8*nf^6*T^3*h^9*p*QLd^2*QR*
      QRd^2*LL*LRd^2 - 9/8*nf^6*T^3*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 + 9/4*nf^6*
      T^3*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd + 3/4*nf^6*T^3*h^9*p*QLd^2*QR^2*LL*LR*
      LRd^2 + 9/4*nf^6*T^3*h^9*p*QLd^2*QR^2*LL*LLd^2*LR + 3/4*nf^6*T^3*h^9*p*
      QLd^2*QR^2*LL^2*LLd*LRd + 41/8*nf^6*T^3*h^9*p*QLd^2*QR^2*QRd^3*LLd + 9/2
      *nf^6*T^3*h^9*p*QLd^2*QR^3*QRd*LLd*LR + 3/2*nf^6*T^3*h^9*p*QLd^2*QR^3*
      QRd*LL*LRd - 3/16*nf^6*T^3*h^9*p*QLd^2*QR^5*LL - 19/8*nf^6*T^3*h^9*p*
      QLd^3*LR^2*LRd^3 - 15/8*nf^6*T^3*h^9*p*QLd^3*LLd^2*LR^2*LRd - 11/4*nf^6*
      T^3*h^9*p*QLd^3*LL*LLd*LR*LRd^2 - 9/4*nf^6*T^3*h^9*p*QLd^3*LL*LLd^3*LR
       - 19/8*nf^6*T^3*h^9*p*QLd^3*LL^2*LRd^3 - 13/8*nf^6*T^3*h^9*p*QLd^3*LL^2
      *LLd^2*LRd + 17/8*nf^6*T^3*h^9*p*QLd^3*QRd^3*LRd^2 + 17/8*nf^6*T^3*h^9*p
      *QLd^3*QRd^3*LLd^2 - 3/4*nf^6*T^3*h^9*p*QLd^3*QR*QRd*LR*LRd^2 - 9/4*nf^6
      *T^3*h^9*p*QLd^3*QR*QRd*LLd^2*LR + 9/8*nf^6*T^3*h^9*p*QLd^3*QR^2*QRd^2*
      LRd + 9/2*nf^6*T^3*h^9*p*QLd^3*QR^3*LR*LRd + 9/2*nf^6*T^3*h^9*p*QLd^3*
      QR^3*LL*LLd + 51/16*nf^6*T^3*h^9*p*QLd^3*QR^4*QRd + 41/16*nf^6*T^3*h^9*p
      *QLd^4*QRd^2*LLd*LRd - 9/8*nf^6*T^3*h^9*p*QLd^4*QR*LLd*LR*LRd - 9/16*
      nf^6*T^3*h^9*p*QLd^4*QR*LL*LRd^2 - 27/16*nf^6*T^3*h^9*p*QLd^4*QR*LL*
      LLd^2 + 9/16*nf^6*T^3*h^9*p*QLd^4*QR^2*QRd*LLd + 17/16*nf^6*T^3*h^9*p*
      QLd^5*QRd*LRd^2 + 3/16*nf^6*T^3*h^9*p*QLd^5*QRd*LLd^2 - 3/16*nf^6*T^3*
      h^9*p*QLd^5*QR^2*LRd + 9/16*nf^6*T^3*h^9*p*QLd^6*LLd*LRd - 13/4*nf^6*T^3
      *h^9*p*QL*QRd*LR^3*LRd^3 - 5/4*nf^6*T^3*h^9*p*QL*QRd*LLd^2*LR^3*LRd + 3/
      4*nf^6*T^3*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 - 5/4*nf^6*T^3*h^9*p*QL*QRd*LL
      *LLd^3*LR^2 + 9/4*nf^6*T^3*h^9*p*QL*QRd*LL^2*LR*LRd^3 + 3/4*nf^6*T^3*h^9
      *p*QL*QRd*LL^2*LLd^2*LR*LRd + 9/4*nf^6*T^3*h^9*p*QL*QRd*LL^3*LLd*LRd^2
       - 13/4*nf^6*T^3*h^9*p*QL*QRd*LL^3*LLd^3 - 27/16*nf^6*T^3*h^9*p*QL*QRd^4
      *LR*LRd^2 - 9/16*nf^6*T^3*h^9*p*QL*QRd^4*LLd^2*LR - 9/8*nf^6*T^3*h^9*p*
      QL*QRd^4*LL*LLd*LRd + 3/4*nf^6*T^3*h^9*p*QL*QR*QRd^2*LR^2*LRd^2 + 3/4*
      nf^6*T^3*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 + 9/4*nf^6*T^3*h^9*p*QL*QR*QRd^2*
      LL^2*LRd^2 + 3/4*nf^6*T^3*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 - 9/8*nf^6*T^3*
      h^9*p*QL*QR*QRd^5*LRd - 9/8*nf^6*T^3*h^9*p*QL*QR^2*LR^3*LRd^2 - 3/8*nf^6
      *T^3*h^9*p*QL*QR^2*LLd^2*LR^3 - 3/4*nf^6*T^3*h^9*p*QL*QR^2*LL*LLd*LR^2*
      LRd - 3/8*nf^6*T^3*h^9*p*QL*QR^2*LL^2*LR*LRd^2 - 3/8*nf^6*T^3*h^9*p*QL*
      QR^2*LL^2*LLd^2*LR - 11/4*nf^6*T^3*h^9*p*QL*QR^2*LL^3*LLd*LRd + 3/2*nf^6
      *T^3*h^9*p*QL*QR^2*QRd^3*LR*LRd + 3/2*nf^6*T^3*h^9*p*QL*QR^2*QRd^3*LL*
      LLd - 3/4*nf^6*T^3*h^9*p*QL*QR^3*QRd*LR^2*LRd - 3/4*nf^6*T^3*h^9*p*QL*
      QR^3*QRd*LL^2*LRd + 41/16*nf^6*T^3*h^9*p*QL*QR^3*QRd^4 + 35/16*nf^6*T^3*
      h^9*p*QL*QR^4*QRd^2*LR + 3/16*nf^6*T^3*h^9*p*QL*QR^5*LR^2 + 17/16*nf^6*
      T^3*h^9*p*QL*QR^5*LL^2 - 5/4*nf^6*T^3*h^9*p*QL*QLd*LLd*LR^3*LRd^2 + 9/4*
      nf^6*T^3*h^9*p*QL*QLd*LLd^3*LR^3 - 5/4*nf^6*T^3*h^9*p*QL*QLd*LL*LR^2*
      LRd^3 + 3/4*nf^6*T^3*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd + 3/4*nf^6*T^3*h^9*p
      *QL*QLd*LL^2*LLd*LR*LRd^2 - 5/4*nf^6*T^3*h^9*p*QL*QLd*LL^2*LLd^3*LR + 9/
      4*nf^6*T^3*h^9*p*QL*QLd*LL^3*LRd^3 - 5/4*nf^6*T^3*h^9*p*QL*QLd*LL^3*
      LLd^2*LRd - 9/4*nf^6*T^3*h^9*p*QL*QLd*QRd^3*LL*LRd^2 - 3/4*nf^6*T^3*h^9*
      p*QL*QLd*QRd^3*LL*LLd^2 + 29/8*nf^6*T^3*h^9*p*QL*QLd*QR*QRd^4*LLd + 3/2*
      nf^6*T^3*h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR + 3/2*nf^6*T^3*h^9*p*QL*QLd*QR^2
      *QRd^2*LL*LRd - 9/4*nf^6*T^3*h^9*p*QL*QLd*QR^3*LLd*LR^2 - 3/4*nf^6*T^3*
      h^9*p*QL*QLd*QR^3*LL^2*LLd + 29/8*nf^6*T^3*h^9*p*QL*QLd*QR^4*QRd*LL - 9/
      8*nf^6*T^3*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 9/8*nf^6*T^3*h^9*p*QL*QLd^2*
      QRd^2*LLd^2*LR - 3/4*nf^6*T^3*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd + 3/4*nf^6
      *T^3*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 + 9/4*nf^6*T^3*h^9*p*QL*QLd^2*QR*LLd^2
      *LR^2 + 3/4*nf^6*T^3*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 + 3/4*nf^6*T^3*h^9*p*
      QL*QLd^2*QR*LL^2*LLd^2 + 5/4*nf^6*T^3*h^9*p*QL*QLd^2*QR*QRd^3*LRd + 3/2*
      nf^6*T^3*h^9*p*QL*QLd^2*QR^2*QRd*LR*LRd + 3/2*nf^6*T^3*h^9*p*QL*QLd^2*
      QR^2*QRd*LL*LLd + 25/8*nf^6*T^3*h^9*p*QL*QLd^2*QR^3*QRd^2 + 9/16*nf^6*
      T^3*h^9*p*QL*QLd^2*QR^4*LR - 3/4*nf^6*T^3*h^9*p*QL*QLd^3*QRd*LL*LRd^2 -
      3/4*nf^6*T^3*h^9*p*QL*QLd^3*QRd*LL*LLd^2 + 5/4*nf^6*T^3*h^9*p*QL*QLd^3*
      QR*QRd^2*LLd + 9/2*nf^6*T^3*h^9*p*QL*QLd^3*QR^2*LLd*LR + 3/2*nf^6*T^3*
      h^9*p*QL*QLd^3*QR^2*LL*LRd - 9/16*nf^6*T^3*h^9*p*QL*QLd^4*LR*LRd^2 - 27/
      16*nf^6*T^3*h^9*p*QL*QLd^4*LLd^2*LR - 3/8*nf^6*T^3*h^9*p*QL*QLd^4*LL*LLd
      *LRd + 29/8*nf^6*T^3*h^9*p*QL*QLd^4*QR*QRd*LRd + 51/16*nf^6*T^3*h^9*p*QL
      *QLd^4*QR^3 - 9/8*nf^6*T^3*h^9*p*QL*QLd^5*QR*LLd + 3/4*nf^6*T^3*h^9*p*
      QL^2*QRd^2*LLd*LR^2*LRd + 9/4*nf^6*T^3*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 + 3/
      4*nf^6*T^3*h^9*p*QL^2*QRd^2*LL*LLd^2*LR + 9/4*nf^6*T^3*h^9*p*QL^2*QRd^2*
      LL^2*LLd*LRd - 3/16*nf^6*T^3*h^9*p*QL^2*QRd^5*LLd - 11/4*nf^6*T^3*h^9*p*
      QL^2*QR*LLd*LR^3*LRd - 3/8*nf^6*T^3*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 3/8*
      nf^6*T^3*h^9*p*QL^2*QR*LL*LLd^2*LR^2 - 3/4*nf^6*T^3*h^9*p*QL^2*QR*LL^2*
      LLd*LR*LRd - 3/8*nf^6*T^3*h^9*p*QL^2*QR*LL^3*LRd^2 - 9/8*nf^6*T^3*h^9*p*
      QL^2*QR*LL^3*LLd^2 + 3/2*nf^6*T^3*h^9*p*QL^2*QR*QRd^3*LLd*LR + 9/2*nf^6*
      T^3*h^9*p*QL^2*QR*QRd^3*LL*LRd - 9/8*nf^6*T^3*h^9*p*QL^2*QR^2*QRd*LLd*
      LR^2 - 3/4*nf^6*T^3*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd - 9/8*nf^6*T^3*h^9*p*
      QL^2*QR^2*QRd*LL^2*LLd + 41/8*nf^6*T^3*h^9*p*QL^2*QR^3*QRd^2*LL + 41/16*
      nf^6*T^3*h^9*p*QL^2*QR^4*LL*LR + 3/4*nf^6*T^3*h^9*p*QL^2*QLd*QRd*LR^2*
      LRd^2 + 3/4*nf^6*T^3*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 + 9/4*nf^6*T^3*h^9*p*
      QL^2*QLd*QRd*LL^2*LRd^2 + 3/4*nf^6*T^3*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 9/
      16*nf^6*T^3*h^9*p*QL^2*QLd*QRd^4*LRd + 3/2*nf^6*T^3*h^9*p*QL^2*QLd*QR*
      QRd^2*LR*LRd + 3/2*nf^6*T^3*h^9*p*QL^2*QLd*QR*QRd^2*LL*LLd - 9/8*nf^6*
      T^3*h^9*p*QL^2*QLd*QR^2*LR^2*LRd - 3/4*nf^6*T^3*h^9*p*QL^2*QLd*QR^2*LL*
      LLd*LR - 9/8*nf^6*T^3*h^9*p*QL^2*QLd*QR^2*LL^2*LRd + 25/8*nf^6*T^3*h^9*p
      *QL^2*QLd*QR^2*QRd^3 + 5/4*nf^6*T^3*h^9*p*QL^2*QLd*QR^3*QRd*LR + 3/4*
      nf^6*T^3*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd + 3/4*nf^6*T^3*h^9*p*QL^2*QLd^2*
      LL*LR*LRd^2 + 3/4*nf^6*T^3*h^9*p*QL^2*QLd^2*LL*LLd^2*LR + 3/4*nf^6*T^3*
      h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 9/8*nf^6*T^3*h^9*p*QL^2*QLd^2*QRd^3*LLd
       + 3/2*nf^6*T^3*h^9*p*QL^2*QLd^2*QR*QRd*LLd*LR + 3/2*nf^6*T^3*h^9*p*QL^2
      *QLd^2*QR*QRd*LL*LRd + 9/8*nf^6*T^3*h^9*p*QL^2*QLd^2*QR^3*LL + 41/8*nf^6
      *T^3*h^9*p*QL^2*QLd^3*QRd^2*LRd + 3/2*nf^6*T^3*h^9*p*QL^2*QLd^3*QR*LR*
      LRd + 3/2*nf^6*T^3*h^9*p*QL^2*QLd^3*QR*LL*LLd + 25/8*nf^6*T^3*h^9*p*QL^2
      *QLd^3*QR^2*QRd + 35/16*nf^6*T^3*h^9*p*QL^2*QLd^4*QRd*LLd + 15/16*nf^6*
      T^3*h^9*p*QL^2*QLd^5*LRd - 19/8*nf^6*T^3*h^9*p*QL^3*LR^3*LRd^2 - 19/8*
      nf^6*T^3*h^9*p*QL^3*LLd^2*LR^3 - 11/4*nf^6*T^3*h^9*p*QL^3*LL*LLd*LR^2*
      LRd - 15/8*nf^6*T^3*h^9*p*QL^3*LL^2*LR*LRd^2 - 13/8*nf^6*T^3*h^9*p*QL^3*
      LL^2*LLd^2*LR - 9/4*nf^6*T^3*h^9*p*QL^3*LL^3*LLd*LRd + 9/2*nf^6*T^3*h^9*
      p*QL^3*QRd^3*LR*LRd + 9/2*nf^6*T^3*h^9*p*QL^3*QRd^3*LL*LLd - 3/4*nf^6*
      T^3*h^9*p*QL^3*QR*QRd*LR^2*LRd - 9/4*nf^6*T^3*h^9*p*QL^3*QR*QRd*LL^2*LRd
       + 51/16*nf^6*T^3*h^9*p*QL^3*QR*QRd^4 + 9/8*nf^6*T^3*h^9*p*QL^3*QR^2*
      QRd^2*LR + 17/8*nf^6*T^3*h^9*p*QL^3*QR^3*LR^2 + 17/8*nf^6*T^3*h^9*p*QL^3
      *QR^3*LL^2 + 3/2*nf^6*T^3*h^9*p*QL^3*QLd*QRd^2*LLd*LR + 9/2*nf^6*T^3*h^9
      *p*QL^3*QLd*QRd^2*LL*LRd - 3/4*nf^6*T^3*h^9*p*QL^3*QLd*QR*LLd*LR^2 - 3/4
      *nf^6*T^3*h^9*p*QL^3*QLd*QR*LL^2*LLd + 5/4*nf^6*T^3*h^9*p*QL^3*QLd*QR^2*
      QRd*LL + 3/2*nf^6*T^3*h^9*p*QL^3*QLd^2*QRd*LR*LRd + 3/2*nf^6*T^3*h^9*p*
      QL^3*QLd^2*QRd*LL*LLd + 25/8*nf^6*T^3*h^9*p*QL^3*QLd^2*QR*QRd^2 + 41/8*
      nf^6*T^3*h^9*p*QL^3*QLd^2*QR^2*LR + 3/2*nf^6*T^3*h^9*p*QL^3*QLd^3*LLd*LR
       + 3/2*nf^6*T^3*h^9*p*QL^3*QLd^3*LL*LRd + 41/16*nf^6*T^3*h^9*p*QL^3*
      QLd^4*QR - 9/16*nf^6*T^3*h^9*p*QL^4*QRd*LLd*LR^2 - 9/8*nf^6*T^3*h^9*p*
      QL^4*QRd*LL*LR*LRd - 27/16*nf^6*T^3*h^9*p*QL^4*QRd*LL^2*LLd + 9/16*nf^6*
      T^3*h^9*p*QL^4*QR*QRd^2*LL + 41/16*nf^6*T^3*h^9*p*QL^4*QR^2*LL*LR - 9/16
      *nf^6*T^3*h^9*p*QL^4*QLd*LR^2*LRd - 3/8*nf^6*T^3*h^9*p*QL^4*QLd*LL*LLd*
      LR - 27/16*nf^6*T^3*h^9*p*QL^4*QLd*LL^2*LRd + 51/16*nf^6*T^3*h^9*p*QL^4*
      QLd*QRd^3 + 29/8*nf^6*T^3*h^9*p*QL^4*QLd*QR*QRd*LR + 35/16*nf^6*T^3*h^9*
      p*QL^4*QLd^2*QR*LL + 41/16*nf^6*T^3*h^9*p*QL^4*QLd^3*QRd - 3/16*nf^6*T^3
      *h^9*p*QL^5*QRd^2*LR + 17/16*nf^6*T^3*h^9*p*QL^5*QR*LR^2 + 3/16*nf^6*T^3
      *h^9*p*QL^5*QR*LL^2 - 9/8*nf^6*T^3*h^9*p*QL^5*QLd*QRd*LL + 15/16*nf^6*
      T^3*h^9*p*QL^5*QLd^2*LR + 9/16*nf^6*T^3*h^9*p*QL^6*LL*LR + 9*nf^6*T^3*
      h^9*p*G*QRd^3*LR*LRd^2 + 23/3*nf^6*T^3*h^9*p*G*QRd^3*LLd^2*LR + 18*nf^6*
      T^3*h^9*p*G*QRd^3*LL*LLd*LRd + 23/2*nf^6*T^3*h^9*p*G*QR*QRd*LR^2*LRd^2
       + 27/2*nf^6*T^3*h^9*p*G*QR*QRd*LLd^2*LR^2 + 46*nf^6*T^3*h^9*p*G*QR*QRd*
      LL*LLd*LR*LRd + 27/2*nf^6*T^3*h^9*p*G*QR*QRd*LL^2*LRd^2 + 23/2*nf^6*T^3*
      h^9*p*G*QR*QRd*LL^2*LLd^2 + 18*nf^6*T^3*h^9*p*G*QR*QRd^4*LRd + 46*nf^6*
      T^3*h^9*p*G*QR^2*QRd^2*LR*LRd + 46*nf^6*T^3*h^9*p*G*QR^2*QRd^2*LL*LLd +
      9*nf^6*T^3*h^9*p*G*QR^3*LR^2*LRd + 18*nf^6*T^3*h^9*p*G*QR^3*LL*LLd*LR +
      23/3*nf^6*T^3*h^9*p*G*QR^3*LL^2*LRd + 391/18*nf^6*T^3*h^9*p*G*QR^3*QRd^3
       + 18*nf^6*T^3*h^9*p*G*QR^4*QRd*LR + 46*nf^6*T^3*h^9*p*G*QLd*QRd^2*LLd*
      LR*LRd + 27*nf^6*T^3*h^9*p*G*QLd*QRd^2*LL*LRd^2 + 23*nf^6*T^3*h^9*p*G*
      QLd*QRd^2*LL*LLd^2 + 27*nf^6*T^3*h^9*p*G*QLd*QR*LLd*LR^2*LRd + 23*nf^6*
      T^3*h^9*p*G*QLd*QR*LL*LR*LRd^2 + 27*nf^6*T^3*h^9*p*G*QLd*QR*LL*LLd^2*LR
       + 23*nf^6*T^3*h^9*p*G*QLd*QR*LL^2*LLd*LRd + 184/3*nf^6*T^3*h^9*p*G*QLd*
      QR*QRd^3*LLd + 108*nf^6*T^3*h^9*p*G*QLd*QR^2*QRd*LLd*LR + 92*nf^6*T^3*
      h^9*p*G*QLd*QR^2*QRd*LL*LRd + 18*nf^6*T^3*h^9*p*G*QLd*QR^4*LL + 23*nf^6*
      T^3*h^9*p*G*QLd^2*QRd*LR*LRd^2 + 27*nf^6*T^3*h^9*p*G*QLd^2*QRd*LLd^2*LR
       + 46*nf^6*T^3*h^9*p*G*QLd^2*QRd*LL*LLd*LRd + 92*nf^6*T^3*h^9*p*G*QLd^2*
      QR*QRd^2*LRd + 54*nf^6*T^3*h^9*p*G*QLd^2*QR^2*LR*LRd + 54*nf^6*T^3*h^9*p
      *G*QLd^2*QR^2*LL*LLd + 153/2*nf^6*T^3*h^9*p*G*QLd^2*QR^3*QRd + 18*nf^6*
      T^3*h^9*p*G*QLd^3*LLd*LR*LRd + 23/3*nf^6*T^3*h^9*p*G*QLd^3*LL*LRd^2 + 9*
      nf^6*T^3*h^9*p*G*QLd^3*LL*LLd^2 + 72*nf^6*T^3*h^9*p*G*QLd^3*QR*QRd*LLd
       + 18*nf^6*T^3*h^9*p*G*QLd^4*QR*LRd + 23*nf^6*T^3*h^9*p*G*QL*QRd*LLd*
      LR^2*LRd + 27*nf^6*T^3*h^9*p*G*QL*QRd*LL*LR*LRd^2 + 23*nf^6*T^3*h^9*p*G*
      QL*QRd*LL*LLd^2*LR + 27*nf^6*T^3*h^9*p*G*QL*QRd*LL^2*LLd*LRd + 18*nf^6*
      T^3*h^9*p*G*QL*QRd^4*LLd + 92*nf^6*T^3*h^9*p*G*QL*QR*QRd^2*LLd*LR + 108*
      nf^6*T^3*h^9*p*G*QL*QR*QRd^2*LL*LRd + 27*nf^6*T^3*h^9*p*G*QL*QR^2*LLd*
      LR^2 + 46*nf^6*T^3*h^9*p*G*QL*QR^2*LL*LR*LRd + 23*nf^6*T^3*h^9*p*G*QL*
      QR^2*LL^2*LLd + 184/3*nf^6*T^3*h^9*p*G*QL*QR^3*QRd*LL + 23/2*nf^6*T^3*
      h^9*p*G*QL*QLd*LR^2*LRd^2 + 27/2*nf^6*T^3*h^9*p*G*QL*QLd*LLd^2*LR^2 + 46
      *nf^6*T^3*h^9*p*G*QL*QLd*LL*LLd*LR*LRd + 27/2*nf^6*T^3*h^9*p*G*QL*QLd*
      LL^2*LRd^2 + 23/2*nf^6*T^3*h^9*p*G*QL*QLd*LL^2*LLd^2 + 72*nf^6*T^3*h^9*p
      *G*QL*QLd*QRd^3*LRd + 184*nf^6*T^3*h^9*p*G*QL*QLd*QR*QRd*LR*LRd + 184*
      nf^6*T^3*h^9*p*G*QL*QLd*QR*QRd*LL*LLd + 391/2*nf^6*T^3*h^9*p*G*QL*QLd*
      QR^2*QRd^2 + 72*nf^6*T^3*h^9*p*G*QL*QLd*QR^3*LR + 92*nf^6*T^3*h^9*p*G*QL
      *QLd^2*QRd^2*LLd + 108*nf^6*T^3*h^9*p*G*QL*QLd^2*QR*LLd*LR + 92*nf^6*T^3
      *h^9*p*G*QL*QLd^2*QR*LL*LRd + 184/3*nf^6*T^3*h^9*p*G*QL*QLd^3*QRd*LRd +
      153/2*nf^6*T^3*h^9*p*G*QL*QLd^3*QR^2 + 18*nf^6*T^3*h^9*p*G*QL*QLd^4*LLd
       + 54*nf^6*T^3*h^9*p*G*QL^2*QRd^2*LR*LRd + 54*nf^6*T^3*h^9*p*G*QL^2*
      QRd^2*LL*LLd + 23*nf^6*T^3*h^9*p*G*QL^2*QR*LR^2*LRd + 46*nf^6*T^3*h^9*p*
      G*QL^2*QR*LL*LLd*LR + 27*nf^6*T^3*h^9*p*G*QL^2*QR*LL^2*LRd + 153/2*nf^6*
      T^3*h^9*p*G*QL^2*QR*QRd^3 + 92*nf^6*T^3*h^9*p*G*QL^2*QR^2*QRd*LR + 92*
      nf^6*T^3*h^9*p*G*QL^2*QLd*QRd*LLd*LR + 108*nf^6*T^3*h^9*p*G*QL^2*QLd*QRd
      *LL*LRd + 92*nf^6*T^3*h^9*p*G*QL^2*QLd*QR^2*LL + 46*nf^6*T^3*h^9*p*G*
      QL^2*QLd^2*LR*LRd + 46*nf^6*T^3*h^9*p*G*QL^2*QLd^2*LL*LLd + 391/2*nf^6*
      T^3*h^9*p*G*QL^2*QLd^2*QR*QRd + 23/3*nf^6*T^3*h^9*p*G*QL^3*LLd*LR^2 + 18
      *nf^6*T^3*h^9*p*G*QL^3*LL*LR*LRd + 9*nf^6*T^3*h^9*p*G*QL^3*LL^2*LLd + 72
      *nf^6*T^3*h^9*p*G*QL^3*QR*QRd*LL + 153/2*nf^6*T^3*h^9*p*G*QL^3*QLd*QRd^2
       + 184/3*nf^6*T^3*h^9*p*G*QL^3*QLd*QR*LR + 391/18*nf^6*T^3*h^9*p*G*QL^3*
      QLd^3 + 18*nf^6*T^3*h^9*p*G*QL^4*QRd*LR + 18*nf^6*T^3*h^9*p*G*QL^4*QLd*
      LL + 23/3*nf^6*T^3*h^9*p*W*LR^3*LRd^3 + 27*nf^6*T^3*h^9*p*W*LLd^2*LR^3*
      LRd + 69*nf^6*T^3*h^9*p*W*LL*LLd*LR^2*LRd^2 + 27*nf^6*T^3*h^9*p*W*LL*
      LLd^3*LR^2 + 27*nf^6*T^3*h^9*p*W*LL^2*LR*LRd^3 + 69*nf^6*T^3*h^9*p*W*
      LL^2*LLd^2*LR*LRd + 27*nf^6*T^3*h^9*p*W*LL^3*LLd*LRd^2 + 23/3*nf^6*T^3*
      h^9*p*W*LL^3*LLd^3 + 27*nf^6*T^3*h^9*p*W*QRd^3*LR*LRd^2 + 23*nf^6*T^3*
      h^9*p*W*QRd^3*LLd^2*LR + 54*nf^6*T^3*h^9*p*W*QRd^3*LL*LLd*LRd + 69*nf^6*
      T^3*h^9*p*W*QR*QRd*LR^2*LRd^2 + 81*nf^6*T^3*h^9*p*W*QR*QRd*LLd^2*LR^2 +
      276*nf^6*T^3*h^9*p*W*QR*QRd*LL*LLd*LR*LRd + 81*nf^6*T^3*h^9*p*W*QR*QRd*
      LL^2*LRd^2 + 69*nf^6*T^3*h^9*p*W*QR*QRd*LL^2*LLd^2 + 81/2*nf^6*T^3*h^9*p
      *W*QR*QRd^4*LRd + 138*nf^6*T^3*h^9*p*W*QR^2*QRd^2*LR*LRd + 138*nf^6*T^3*
      h^9*p*W*QR^2*QRd^2*LL*LLd + 27*nf^6*T^3*h^9*p*W*QR^3*LR^2*LRd + 54*nf^6*
      T^3*h^9*p*W*QR^3*LL*LLd*LR + 23*nf^6*T^3*h^9*p*W*QR^3*LL^2*LRd + 46*nf^6
      *T^3*h^9*p*W*QR^3*QRd^3 + 81/2*nf^6*T^3*h^9*p*W*QR^4*QRd*LR + 138*nf^6*
      T^3*h^9*p*W*QLd*QRd^2*LLd*LR*LRd + 81*nf^6*T^3*h^9*p*W*QLd*QRd^2*LL*
      LRd^2 + 69*nf^6*T^3*h^9*p*W*QLd*QRd^2*LL*LLd^2 + 162*nf^6*T^3*h^9*p*W*
      QLd*QR*LLd*LR^2*LRd + 138*nf^6*T^3*h^9*p*W*QLd*QR*LL*LR*LRd^2 + 162*nf^6
      *T^3*h^9*p*W*QLd*QR*LL*LLd^2*LR + 138*nf^6*T^3*h^9*p*W*QLd*QR*LL^2*LLd*
      LRd + 138*nf^6*T^3*h^9*p*W*QLd*QR*QRd^3*LLd + 324*nf^6*T^3*h^9*p*W*QLd*
      QR^2*QRd*LLd*LR + 276*nf^6*T^3*h^9*p*W*QLd*QR^2*QRd*LL*LRd + 81/2*nf^6*
      T^3*h^9*p*W*QLd*QR^4*LL + 69*nf^6*T^3*h^9*p*W*QLd^2*QRd*LR*LRd^2 + 81*
      nf^6*T^3*h^9*p*W*QLd^2*QRd*LLd^2*LR + 138*nf^6*T^3*h^9*p*W*QLd^2*QRd*LL*
      LLd*LRd + 207*nf^6*T^3*h^9*p*W*QLd^2*QR*QRd^2*LRd + 162*nf^6*T^3*h^9*p*W
      *QLd^2*QR^2*LR*LRd + 162*nf^6*T^3*h^9*p*W*QLd^2*QR^2*LL*LLd + 162*nf^6*
      T^3*h^9*p*W*QLd^2*QR^3*QRd + 54*nf^6*T^3*h^9*p*W*QLd^3*LLd*LR*LRd + 23*
      nf^6*T^3*h^9*p*W*QLd^3*LL*LRd^2 + 27*nf^6*T^3*h^9*p*W*QLd^3*LL*LLd^2 +
      162*nf^6*T^3*h^9*p*W*QLd^3*QR*QRd*LLd + 81/2*nf^6*T^3*h^9*p*W*QLd^4*QR*
      LRd + 138*nf^6*T^3*h^9*p*W*QL*QRd*LLd*LR^2*LRd + 162*nf^6*T^3*h^9*p*W*QL
      *QRd*LL*LR*LRd^2 + 138*nf^6*T^3*h^9*p*W*QL*QRd*LL*LLd^2*LR + 162*nf^6*
      T^3*h^9*p*W*QL*QRd*LL^2*LLd*LRd + 81/2*nf^6*T^3*h^9*p*W*QL*QRd^4*LLd +
      276*nf^6*T^3*h^9*p*W*QL*QR*QRd^2*LLd*LR + 324*nf^6*T^3*h^9*p*W*QL*QR*
      QRd^2*LL*LRd + 81*nf^6*T^3*h^9*p*W*QL*QR^2*LLd*LR^2 + 138*nf^6*T^3*h^9*p
      *W*QL*QR^2*LL*LR*LRd + 69*nf^6*T^3*h^9*p*W*QL*QR^2*LL^2*LLd + 138*nf^6*
      T^3*h^9*p*W*QL*QR^3*QRd*LL + 69*nf^6*T^3*h^9*p*W*QL*QLd*LR^2*LRd^2 + 81*
      nf^6*T^3*h^9*p*W*QL*QLd*LLd^2*LR^2 + 276*nf^6*T^3*h^9*p*W*QL*QLd*LL*LLd*
      LR*LRd + 81*nf^6*T^3*h^9*p*W*QL*QLd*LL^2*LRd^2 + 69*nf^6*T^3*h^9*p*W*QL*
      QLd*LL^2*LLd^2 + 162*nf^6*T^3*h^9*p*W*QL*QLd*QRd^3*LRd + 552*nf^6*T^3*
      h^9*p*W*QL*QLd*QR*QRd*LR*LRd + 552*nf^6*T^3*h^9*p*W*QL*QLd*QR*QRd*LL*LLd
       + 414*nf^6*T^3*h^9*p*W*QL*QLd*QR^2*QRd^2 + 162*nf^6*T^3*h^9*p*W*QL*QLd*
      QR^3*LR + 207*nf^6*T^3*h^9*p*W*QL*QLd^2*QRd^2*LLd + 324*nf^6*T^3*h^9*p*W
      *QL*QLd^2*QR*LLd*LR + 276*nf^6*T^3*h^9*p*W*QL*QLd^2*QR*LL*LRd + 138*nf^6
      *T^3*h^9*p*W*QL*QLd^3*QRd*LRd + 162*nf^6*T^3*h^9*p*W*QL*QLd^3*QR^2 + 81/
      2*nf^6*T^3*h^9*p*W*QL*QLd^4*LLd + 162*nf^6*T^3*h^9*p*W*QL^2*QRd^2*LR*LRd
       + 162*nf^6*T^3*h^9*p*W*QL^2*QRd^2*LL*LLd + 69*nf^6*T^3*h^9*p*W*QL^2*QR*
      LR^2*LRd + 138*nf^6*T^3*h^9*p*W*QL^2*QR*LL*LLd*LR + 81*nf^6*T^3*h^9*p*W*
      QL^2*QR*LL^2*LRd + 162*nf^6*T^3*h^9*p*W*QL^2*QR*QRd^3 + 207*nf^6*T^3*h^9
      *p*W*QL^2*QR^2*QRd*LR + 276*nf^6*T^3*h^9*p*W*QL^2*QLd*QRd*LLd*LR + 324*
      nf^6*T^3*h^9*p*W*QL^2*QLd*QRd*LL*LRd + 207*nf^6*T^3*h^9*p*W*QL^2*QLd*
      QR^2*LL + 138*nf^6*T^3*h^9*p*W*QL^2*QLd^2*LR*LRd + 138*nf^6*T^3*h^9*p*W*
      QL^2*QLd^2*LL*LLd + 414*nf^6*T^3*h^9*p*W*QL^2*QLd^2*QR*QRd + 23*nf^6*T^3
      *h^9*p*W*QL^3*LLd*LR^2 + 54*nf^6*T^3*h^9*p*W*QL^3*LL*LR*LRd + 27*nf^6*
      T^3*h^9*p*W*QL^3*LL^2*LLd + 162*nf^6*T^3*h^9*p*W*QL^3*QR*QRd*LL + 162*
      nf^6*T^3*h^9*p*W*QL^3*QLd*QRd^2 + 138*nf^6*T^3*h^9*p*W*QL^3*QLd*QR*LR +
      46*nf^6*T^3*h^9*p*W*QL^3*QLd^3 + 81/2*nf^6*T^3*h^9*p*W*QL^4*QRd*LR + 81/
      2*nf^6*T^3*h^9*p*W*QL^4*QLd*LL + 23/18*nf^6*T^3*h^9*p*B*LR^3*LRd^3 + 9/2
      *nf^6*T^3*h^9*p*B*LLd^2*LR^3*LRd + 23/2*nf^6*T^3*h^9*p*B*LL*LLd*LR^2*
      LRd^2 + 9/2*nf^6*T^3*h^9*p*B*LL*LLd^3*LR^2 + 9/2*nf^6*T^3*h^9*p*B*LL^2*
      LR*LRd^3 + 23/2*nf^6*T^3*h^9*p*B*LL^2*LLd^2*LR*LRd + 9/2*nf^6*T^3*h^9*p*
      B*LL^3*LLd*LRd^2 + 23/18*nf^6*T^3*h^9*p*B*LL^3*LLd^3 + 9/2*nf^6*T^3*h^9*
      p*B*QRd^3*LR*LRd^2 + 23/6*nf^6*T^3*h^9*p*B*QRd^3*LLd^2*LR + 9*nf^6*T^3*
      h^9*p*B*QRd^3*LL*LLd*LRd + 23/2*nf^6*T^3*h^9*p*B*QR*QRd*LR^2*LRd^2 + 27/
      2*nf^6*T^3*h^9*p*B*QR*QRd*LLd^2*LR^2 + 46*nf^6*T^3*h^9*p*B*QR*QRd*LL*LLd
      *LR*LRd + 27/2*nf^6*T^3*h^9*p*B*QR*QRd*LL^2*LRd^2 + 23/2*nf^6*T^3*h^9*p*
      B*QR*QRd*LL^2*LLd^2 + 27/4*nf^6*T^3*h^9*p*B*QR*QRd^4*LRd + 23*nf^6*T^3*
      h^9*p*B*QR^2*QRd^2*LR*LRd + 23*nf^6*T^3*h^9*p*B*QR^2*QRd^2*LL*LLd + 9/2*
      nf^6*T^3*h^9*p*B*QR^3*LR^2*LRd + 9*nf^6*T^3*h^9*p*B*QR^3*LL*LLd*LR + 23/
      6*nf^6*T^3*h^9*p*B*QR^3*LL^2*LRd + 23/3*nf^6*T^3*h^9*p*B*QR^3*QRd^3 + 27/
      4*nf^6*T^3*h^9*p*B*QR^4*QRd*LR + 23*nf^6*T^3*h^9*p*B*QLd*QRd^2*LLd*LR*
      LRd + 27/2*nf^6*T^3*h^9*p*B*QLd*QRd^2*LL*LRd^2 + 23/2*nf^6*T^3*h^9*p*B*
      QLd*QRd^2*LL*LLd^2 + 27*nf^6*T^3*h^9*p*B*QLd*QR*LLd*LR^2*LRd + 23*nf^6*
      T^3*h^9*p*B*QLd*QR*LL*LR*LRd^2 + 27*nf^6*T^3*h^9*p*B*QLd*QR*LL*LLd^2*LR
       + 23*nf^6*T^3*h^9*p*B*QLd*QR*LL^2*LLd*LRd + 23*nf^6*T^3*h^9*p*B*QLd*QR*
      QRd^3*LLd + 54*nf^6*T^3*h^9*p*B*QLd*QR^2*QRd*LLd*LR + 46*nf^6*T^3*h^9*p*
      B*QLd*QR^2*QRd*LL*LRd + 27/4*nf^6*T^3*h^9*p*B*QLd*QR^4*LL + 23/2*nf^6*
      T^3*h^9*p*B*QLd^2*QRd*LR*LRd^2 + 27/2*nf^6*T^3*h^9*p*B*QLd^2*QRd*LLd^2*
      LR + 23*nf^6*T^3*h^9*p*B*QLd^2*QRd*LL*LLd*LRd + 69/2*nf^6*T^3*h^9*p*B*
      QLd^2*QR*QRd^2*LRd + 27*nf^6*T^3*h^9*p*B*QLd^2*QR^2*LR*LRd + 27*nf^6*T^3
      *h^9*p*B*QLd^2*QR^2*LL*LLd + 27*nf^6*T^3*h^9*p*B*QLd^2*QR^3*QRd + 9*nf^6
      *T^3*h^9*p*B*QLd^3*LLd*LR*LRd + 23/6*nf^6*T^3*h^9*p*B*QLd^3*LL*LRd^2 + 9/
      2*nf^6*T^3*h^9*p*B*QLd^3*LL*LLd^2 + 27*nf^6*T^3*h^9*p*B*QLd^3*QR*QRd*LLd
       + 27/4*nf^6*T^3*h^9*p*B*QLd^4*QR*LRd + 23*nf^6*T^3*h^9*p*B*QL*QRd*LLd*
      LR^2*LRd + 27*nf^6*T^3*h^9*p*B*QL*QRd*LL*LR*LRd^2 + 23*nf^6*T^3*h^9*p*B*
      QL*QRd*LL*LLd^2*LR + 27*nf^6*T^3*h^9*p*B*QL*QRd*LL^2*LLd*LRd + 27/4*nf^6
      *T^3*h^9*p*B*QL*QRd^4*LLd + 46*nf^6*T^3*h^9*p*B*QL*QR*QRd^2*LLd*LR + 54*
      nf^6*T^3*h^9*p*B*QL*QR*QRd^2*LL*LRd + 27/2*nf^6*T^3*h^9*p*B*QL*QR^2*LLd*
      LR^2 + 23*nf^6*T^3*h^9*p*B*QL*QR^2*LL*LR*LRd + 23/2*nf^6*T^3*h^9*p*B*QL*
      QR^2*LL^2*LLd + 23*nf^6*T^3*h^9*p*B*QL*QR^3*QRd*LL + 23/2*nf^6*T^3*h^9*p
      *B*QL*QLd*LR^2*LRd^2 + 27/2*nf^6*T^3*h^9*p*B*QL*QLd*LLd^2*LR^2 + 46*nf^6
      *T^3*h^9*p*B*QL*QLd*LL*LLd*LR*LRd + 27/2*nf^6*T^3*h^9*p*B*QL*QLd*LL^2*
      LRd^2 + 23/2*nf^6*T^3*h^9*p*B*QL*QLd*LL^2*LLd^2 + 27*nf^6*T^3*h^9*p*B*QL
      *QLd*QRd^3*LRd + 92*nf^6*T^3*h^9*p*B*QL*QLd*QR*QRd*LR*LRd + 92*nf^6*T^3*
      h^9*p*B*QL*QLd*QR*QRd*LL*LLd + 69*nf^6*T^3*h^9*p*B*QL*QLd*QR^2*QRd^2 +
      27*nf^6*T^3*h^9*p*B*QL*QLd*QR^3*LR + 69/2*nf^6*T^3*h^9*p*B*QL*QLd^2*
      QRd^2*LLd + 54*nf^6*T^3*h^9*p*B*QL*QLd^2*QR*LLd*LR + 46*nf^6*T^3*h^9*p*B
      *QL*QLd^2*QR*LL*LRd + 23*nf^6*T^3*h^9*p*B*QL*QLd^3*QRd*LRd + 27*nf^6*T^3
      *h^9*p*B*QL*QLd^3*QR^2 + 27/4*nf^6*T^3*h^9*p*B*QL*QLd^4*LLd + 27*nf^6*
      T^3*h^9*p*B*QL^2*QRd^2*LR*LRd + 27*nf^6*T^3*h^9*p*B*QL^2*QRd^2*LL*LLd +
      23/2*nf^6*T^3*h^9*p*B*QL^2*QR*LR^2*LRd + 23*nf^6*T^3*h^9*p*B*QL^2*QR*LL*
      LLd*LR + 27/2*nf^6*T^3*h^9*p*B*QL^2*QR*LL^2*LRd + 27*nf^6*T^3*h^9*p*B*
      QL^2*QR*QRd^3 + 69/2*nf^6*T^3*h^9*p*B*QL^2*QR^2*QRd*LR + 46*nf^6*T^3*h^9
      *p*B*QL^2*QLd*QRd*LLd*LR + 54*nf^6*T^3*h^9*p*B*QL^2*QLd*QRd*LL*LRd + 69/
      2*nf^6*T^3*h^9*p*B*QL^2*QLd*QR^2*LL + 23*nf^6*T^3*h^9*p*B*QL^2*QLd^2*LR*
      LRd + 23*nf^6*T^3*h^9*p*B*QL^2*QLd^2*LL*LLd + 69*nf^6*T^3*h^9*p*B*QL^2*
      QLd^2*QR*QRd + 23/6*nf^6*T^3*h^9*p*B*QL^3*LLd*LR^2 + 9*nf^6*T^3*h^9*p*B*
      QL^3*LL*LR*LRd + 9/2*nf^6*T^3*h^9*p*B*QL^3*LL^2*LLd + 27*nf^6*T^3*h^9*p*
      B*QL^3*QR*QRd*LL + 27*nf^6*T^3*h^9*p*B*QL^3*QLd*QRd^2 + 23*nf^6*T^3*h^9*
      p*B*QL^3*QLd*QR*LR + 23/3*nf^6*T^3*h^9*p*B*QL^3*QLd^3 + 27/4*nf^6*T^3*
      h^9*p*B*QL^4*QRd*LR + 27/4*nf^6*T^3*h^9*p*B*QL^4*QLd*LL + 227/36*nf^6*
      T^3*h^9*p^3*LR^3*LRd^3 + 259/12*nf^6*T^3*h^9*p^3*LLd^2*LR^3*LRd + 227/4*
      nf^6*T^3*h^9*p^3*LL*LLd*LR^2*LRd^2 + 259/12*nf^6*T^3*h^9*p^3*LL*LLd^3*
      LR^2 + 259/12*nf^6*T^3*h^9*p^3*LL^2*LR*LRd^3 + 227/4*nf^6*T^3*h^9*p^3*
      LL^2*LLd^2*LR*LRd + 259/12*nf^6*T^3*h^9*p^3*LL^3*LLd*LRd^2 + 227/36*nf^6
      *T^3*h^9*p^3*LL^3*LLd^3 + 259/12*nf^6*T^3*h^9*p^3*QRd^3*LR*LRd^2 + 227/
      12*nf^6*T^3*h^9*p^3*QRd^3*LLd^2*LR + 259/6*nf^6*T^3*h^9*p^3*QRd^3*LL*LLd
      *LRd + 227/4*nf^6*T^3*h^9*p^3*QR*QRd*LR^2*LRd^2 + 259/4*nf^6*T^3*h^9*p^3
      *QR*QRd*LLd^2*LR^2 + 227*nf^6*T^3*h^9*p^3*QR*QRd*LL*LLd*LR*LRd + 259/4*
      nf^6*T^3*h^9*p^3*QR*QRd*LL^2*LRd^2 + 227/4*nf^6*T^3*h^9*p^3*QR*QRd*LL^2*
      LLd^2 + 259/8*nf^6*T^3*h^9*p^3*QR*QRd^4*LRd + 227/2*nf^6*T^3*h^9*p^3*
      QR^2*QRd^2*LR*LRd + 227/2*nf^6*T^3*h^9*p^3*QR^2*QRd^2*LL*LLd + 259/12*
      nf^6*T^3*h^9*p^3*QR^3*LR^2*LRd + 259/6*nf^6*T^3*h^9*p^3*QR^3*LL*LLd*LR
       + 227/12*nf^6*T^3*h^9*p^3*QR^3*LL^2*LRd + 227/6*nf^6*T^3*h^9*p^3*QR^3*
      QRd^3 + 259/8*nf^6*T^3*h^9*p^3*QR^4*QRd*LR + 227/2*nf^6*T^3*h^9*p^3*QLd*
      QRd^2*LLd*LR*LRd + 259/4*nf^6*T^3*h^9*p^3*QLd*QRd^2*LL*LRd^2 + 227/4*
      nf^6*T^3*h^9*p^3*QLd*QRd^2*LL*LLd^2 + 259/2*nf^6*T^3*h^9*p^3*QLd*QR*LLd*
      LR^2*LRd + 227/2*nf^6*T^3*h^9*p^3*QLd*QR*LL*LR*LRd^2 + 259/2*nf^6*T^3*
      h^9*p^3*QLd*QR*LL*LLd^2*LR + 227/2*nf^6*T^3*h^9*p^3*QLd*QR*LL^2*LLd*LRd
       + 227/2*nf^6*T^3*h^9*p^3*QLd*QR*QRd^3*LLd + 259*nf^6*T^3*h^9*p^3*QLd*
      QR^2*QRd*LLd*LR + 227*nf^6*T^3*h^9*p^3*QLd*QR^2*QRd*LL*LRd + 259/8*nf^6*
      T^3*h^9*p^3*QLd*QR^4*LL + 227/4*nf^6*T^3*h^9*p^3*QLd^2*QRd*LR*LRd^2 +
      259/4*nf^6*T^3*h^9*p^3*QLd^2*QRd*LLd^2*LR + 227/2*nf^6*T^3*h^9*p^3*QLd^2
      *QRd*LL*LLd*LRd + 681/4*nf^6*T^3*h^9*p^3*QLd^2*QR*QRd^2*LRd + 259/2*nf^6
      *T^3*h^9*p^3*QLd^2*QR^2*LR*LRd + 259/2*nf^6*T^3*h^9*p^3*QLd^2*QR^2*LL*
      LLd + 259/2*nf^6*T^3*h^9*p^3*QLd^2*QR^3*QRd + 259/6*nf^6*T^3*h^9*p^3*
      QLd^3*LLd*LR*LRd + 227/12*nf^6*T^3*h^9*p^3*QLd^3*LL*LRd^2 + 259/12*nf^6*
      T^3*h^9*p^3*QLd^3*LL*LLd^2 + 259/2*nf^6*T^3*h^9*p^3*QLd^3*QR*QRd*LLd +
      259/8*nf^6*T^3*h^9*p^3*QLd^4*QR*LRd + 227/2*nf^6*T^3*h^9*p^3*QL*QRd*LLd*
      LR^2*LRd + 259/2*nf^6*T^3*h^9*p^3*QL*QRd*LL*LR*LRd^2 + 227/2*nf^6*T^3*
      h^9*p^3*QL*QRd*LL*LLd^2*LR + 259/2*nf^6*T^3*h^9*p^3*QL*QRd*LL^2*LLd*LRd
       + 259/8*nf^6*T^3*h^9*p^3*QL*QRd^4*LLd + 227*nf^6*T^3*h^9*p^3*QL*QR*
      QRd^2*LLd*LR + 259*nf^6*T^3*h^9*p^3*QL*QR*QRd^2*LL*LRd + 259/4*nf^6*T^3*
      h^9*p^3*QL*QR^2*LLd*LR^2 + 227/2*nf^6*T^3*h^9*p^3*QL*QR^2*LL*LR*LRd +
      227/4*nf^6*T^3*h^9*p^3*QL*QR^2*LL^2*LLd + 227/2*nf^6*T^3*h^9*p^3*QL*QR^3
      *QRd*LL + 227/4*nf^6*T^3*h^9*p^3*QL*QLd*LR^2*LRd^2 + 259/4*nf^6*T^3*h^9*
      p^3*QL*QLd*LLd^2*LR^2 + 227*nf^6*T^3*h^9*p^3*QL*QLd*LL*LLd*LR*LRd + 259/
      4*nf^6*T^3*h^9*p^3*QL*QLd*LL^2*LRd^2 + 227/4*nf^6*T^3*h^9*p^3*QL*QLd*
      LL^2*LLd^2 + 259/2*nf^6*T^3*h^9*p^3*QL*QLd*QRd^3*LRd + 454*nf^6*T^3*h^9*
      p^3*QL*QLd*QR*QRd*LR*LRd + 454*nf^6*T^3*h^9*p^3*QL*QLd*QR*QRd*LL*LLd +
      681/2*nf^6*T^3*h^9*p^3*QL*QLd*QR^2*QRd^2 + 259/2*nf^6*T^3*h^9*p^3*QL*QLd
      *QR^3*LR + 681/4*nf^6*T^3*h^9*p^3*QL*QLd^2*QRd^2*LLd + 259*nf^6*T^3*h^9*
      p^3*QL*QLd^2*QR*LLd*LR + 227*nf^6*T^3*h^9*p^3*QL*QLd^2*QR*LL*LRd + 227/2
      *nf^6*T^3*h^9*p^3*QL*QLd^3*QRd*LRd + 259/2*nf^6*T^3*h^9*p^3*QL*QLd^3*
      QR^2 + 259/8*nf^6*T^3*h^9*p^3*QL*QLd^4*LLd + 259/2*nf^6*T^3*h^9*p^3*QL^2
      *QRd^2*LR*LRd + 259/2*nf^6*T^3*h^9*p^3*QL^2*QRd^2*LL*LLd + 227/4*nf^6*
      T^3*h^9*p^3*QL^2*QR*LR^2*LRd + 227/2*nf^6*T^3*h^9*p^3*QL^2*QR*LL*LLd*LR
       + 259/4*nf^6*T^3*h^9*p^3*QL^2*QR*LL^2*LRd + 259/2*nf^6*T^3*h^9*p^3*QL^2
      *QR*QRd^3 + 681/4*nf^6*T^3*h^9*p^3*QL^2*QR^2*QRd*LR + 227*nf^6*T^3*h^9*
      p^3*QL^2*QLd*QRd*LLd*LR + 259*nf^6*T^3*h^9*p^3*QL^2*QLd*QRd*LL*LRd + 681/
      4*nf^6*T^3*h^9*p^3*QL^2*QLd*QR^2*LL + 227/2*nf^6*T^3*h^9*p^3*QL^2*QLd^2*
      LR*LRd + 227/2*nf^6*T^3*h^9*p^3*QL^2*QLd^2*LL*LLd + 681/2*nf^6*T^3*h^9*
      p^3*QL^2*QLd^2*QR*QRd + 227/12*nf^6*T^3*h^9*p^3*QL^3*LLd*LR^2 + 259/6*
      nf^6*T^3*h^9*p^3*QL^3*LL*LR*LRd + 259/12*nf^6*T^3*h^9*p^3*QL^3*LL^2*LLd
       + 259/2*nf^6*T^3*h^9*p^3*QL^3*QR*QRd*LL + 259/2*nf^6*T^3*h^9*p^3*QL^3*
      QLd*QRd^2 + 227/2*nf^6*T^3*h^9*p^3*QL^3*QLd*QR*LR + 227/6*nf^6*T^3*h^9*
      p^3*QL^3*QLd^3 + 259/8*nf^6*T^3*h^9*p^3*QL^4*QRd*LR + 259/8*nf^6*T^3*h^9
      *p^3*QL^4*QLd*LL - 53/36*nf^6*T^3*h^9*u*LLd*LR^4*LRd^3 + 59/36*nf^6*T^3*
      h^9*u*LLd^3*LR^4*LRd - 53/36*nf^6*T^3*h^9*u*LL*LR^3*LRd^4 + 1/3*nf^6*T^3
      *h^9*u*LL*LLd^2*LR^3*LRd^2 + 59/36*nf^6*T^3*h^9*u*LL*LLd^4*LR^3 + 1/3*
      nf^6*T^3*h^9*u*LL^2*LLd*LR^2*LRd^3 + 1/3*nf^6*T^3*h^9*u*LL^2*LLd^3*LR^2*
      LRd + 59/36*nf^6*T^3*h^9*u*LL^3*LR*LRd^4 + 1/3*nf^6*T^3*h^9*u*LL^3*LLd^2
      *LR*LRd^2 - 53/36*nf^6*T^3*h^9*u*LL^3*LLd^4*LR + 59/36*nf^6*T^3*h^9*u*
      LL^4*LLd*LRd^3 - 53/36*nf^6*T^3*h^9*u*LL^4*LLd^3*LRd - 11/3*nf^6*T^3*h^9
      *u*QRd^3*LLd*LR^2*LRd^2 - 23/18*nf^6*T^3*h^9*u*QRd^3*LLd^3*LR^2 - 46/9*
      nf^6*T^3*h^9*u*QRd^3*LL*LR*LRd^3 - 10/3*nf^6*T^3*h^9*u*QRd^3*LL*LLd^2*LR
      *LRd - 25/6*nf^6*T^3*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 47/18*nf^6*T^3*h^9*u*
      QRd^3*LL^2*LLd^3 + 14/9*nf^6*T^3*h^9*u*QRd^6*LLd*LRd - 10/3*nf^6*T^3*h^9
      *u*QR*QRd*LLd*LR^3*LRd^2 + 26/9*nf^6*T^3*h^9*u*QR*QRd*LLd^3*LR^3 - 10/3*
      nf^6*T^3*h^9*u*QR*QRd*LL*LR^2*LRd^3 + 4*nf^6*T^3*h^9*u*QR*QRd*LL*LLd^2*
      LR^2*LRd + 4*nf^6*T^3*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 - 10/3*nf^6*T^3*h^9
      *u*QR*QRd*LL^2*LLd^3*LR + 26/9*nf^6*T^3*h^9*u*QR*QRd*LL^3*LRd^3 - 10/3*
      nf^6*T^3*h^9*u*QR*QRd*LL^3*LLd^2*LRd - 2*nf^6*T^3*h^9*u*QR*QRd^4*LLd*LR*
      LRd - 3*nf^6*T^3*h^9*u*QR*QRd^4*LL*LRd^2 - nf^6*T^3*h^9*u*QR*QRd^4*LL*
      LLd^2 + 2/3*nf^6*T^3*h^9*u*QR^2*QRd^5*LLd - 46/9*nf^6*T^3*h^9*u*QR^3*LLd
      *LR^3*LRd - 11/3*nf^6*T^3*h^9*u*QR^3*LL*LR^2*LRd^2 - 25/6*nf^6*T^3*h^9*u
      *QR^3*LL*LLd^2*LR^2 - 10/3*nf^6*T^3*h^9*u*QR^3*LL^2*LLd*LR*LRd - 23/18*
      nf^6*T^3*h^9*u*QR^3*LL^3*LRd^2 - 47/18*nf^6*T^3*h^9*u*QR^3*LL^3*LLd^2 -
      3*nf^6*T^3*h^9*u*QR^4*QRd*LLd*LR^2 - 2*nf^6*T^3*h^9*u*QR^4*QRd*LL*LR*LRd
       - nf^6*T^3*h^9*u*QR^4*QRd*LL^2*LLd + 2/3*nf^6*T^3*h^9*u*QR^5*QRd^2*LL
       + 14/9*nf^6*T^3*h^9*u*QR^6*LL*LR - 11/3*nf^6*T^3*h^9*u*QLd*QRd^2*LR^2*
      LRd^3 + 2*nf^6*T^3*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd - 4*nf^6*T^3*h^9*u*QLd
      *QRd^2*LL*LLd*LR*LRd^2 - 10/3*nf^6*T^3*h^9*u*QLd*QRd^2*LL*LLd^3*LR - 3/2
      *nf^6*T^3*h^9*u*QLd*QRd^2*LL^2*LRd^3 - 2*nf^6*T^3*h^9*u*QLd*QRd^2*LL^2*
      LLd^2*LRd + 7/6*nf^6*T^3*h^9*u*QLd*QRd^5*LRd^2 + 8/3*nf^6*T^3*h^9*u*QLd*
      QRd^5*LLd^2 - 35/9*nf^6*T^3*h^9*u*QLd*QR*LR^3*LRd^3 + 7/3*nf^6*T^3*h^9*u
      *QLd*QR*LLd^2*LR^3*LRd + 7/3*nf^6*T^3*h^9*u*QLd*QR*LL*LLd^3*LR^2 + 2/3*
      nf^6*T^3*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 2/3*nf^6*T^3*h^9*u*QLd*QR*LL^3*LLd
      *LRd^2 - 35/9*nf^6*T^3*h^9*u*QLd*QR*LL^3*LLd^3 - 4*nf^6*T^3*h^9*u*QLd*QR
      *QRd^3*LR*LRd^2 + 4*nf^6*T^3*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 + 4*nf^6*T^3*
      h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 + 7/3*nf^6*T^3*h^9*u*QLd*QR^2*QRd^4*LRd -
      3*nf^6*T^3*h^9*u*QLd*QR^4*LR^2*LRd - 2*nf^6*T^3*h^9*u*QLd*QR^4*LL*LLd*LR
       - nf^6*T^3*h^9*u*QLd*QR^4*LL^2*LRd + 53/36*nf^6*T^3*h^9*u*QLd*QR^4*
      QRd^3 - 1/3*nf^6*T^3*h^9*u*QLd*QR^5*QRd*LR - 2*nf^6*T^3*h^9*u*QLd^2*QRd*
      LLd*LR^2*LRd^2 - 3/2*nf^6*T^3*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 10/3*nf^6*T^3
      *h^9*u*QLd^2*QRd*LL*LR*LRd^3 - 4*nf^6*T^3*h^9*u*QLd^2*QRd*LL*LLd^2*LR*
      LRd + 2*nf^6*T^3*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 - 11/3*nf^6*T^3*h^9*u*
      QLd^2*QRd*LL^2*LLd^3 + 13/3*nf^6*T^3*h^9*u*QLd^2*QRd^4*LLd*LRd - 2*nf^6*
      T^3*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 - 2*nf^6*T^3*h^9*u*QLd^2*QR*QRd^2*LL*
      LLd^2 + 4*nf^6*T^3*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd + 4*nf^6*T^3*h^9*u*
      QLd^2*QR^2*LL*LR*LRd^2 + 4*nf^6*T^3*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 4*
      nf^6*T^3*h^9*u*QLd^2*QR^2*LL^2*LLd*LRd + 29/6*nf^6*T^3*h^9*u*QLd^2*QR^2*
      QRd^3*LLd + 8*nf^6*T^3*h^9*u*QLd^2*QR^3*QRd*LLd*LR + 8*nf^6*T^3*h^9*u*
      QLd^2*QR^3*QRd*LL*LRd + 1/2*nf^6*T^3*h^9*u*QLd^2*QR^5*LL - 47/18*nf^6*
      T^3*h^9*u*QLd^3*LR^2*LRd^3 - 25/6*nf^6*T^3*h^9*u*QLd^3*LLd^2*LR^2*LRd -
      10/3*nf^6*T^3*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 46/9*nf^6*T^3*h^9*u*QLd^3*LL
      *LLd^3*LR - 23/18*nf^6*T^3*h^9*u*QLd^3*LL^2*LRd^3 - 11/3*nf^6*T^3*h^9*u*
      QLd^3*LL^2*LLd^2*LRd + 23/18*nf^6*T^3*h^9*u*QLd^3*QRd^3*LRd^2 + 23/18*
      nf^6*T^3*h^9*u*QLd^3*QRd^3*LLd^2 - 4*nf^6*T^3*h^9*u*QLd^3*QR*QRd*LLd^2*
      LR + 11/3*nf^6*T^3*h^9*u*QLd^3*QR^2*QRd^2*LRd + 8*nf^6*T^3*h^9*u*QLd^3*
      QR^3*LR*LRd + 8*nf^6*T^3*h^9*u*QLd^3*QR^3*LL*LLd + 229/36*nf^6*T^3*h^9*u
      *QLd^3*QR^4*QRd + 13/3*nf^6*T^3*h^9*u*QLd^4*QRd^2*LLd*LRd - 2*nf^6*T^3*
      h^9*u*QLd^4*QR*LLd*LR*LRd - nf^6*T^3*h^9*u*QLd^4*QR*LL*LRd^2 - 3*nf^6*
      T^3*h^9*u*QLd^4*QR*LL*LLd^2 + 8/3*nf^6*T^3*h^9*u*QLd^4*QR^2*QRd*LLd + 8/
      3*nf^6*T^3*h^9*u*QLd^5*QRd*LRd^2 + 7/6*nf^6*T^3*h^9*u*QLd^5*QRd*LLd^2 +
      1/2*nf^6*T^3*h^9*u*QLd^5*QR^2*LRd + 14/9*nf^6*T^3*h^9*u*QLd^6*LLd*LRd -
      35/9*nf^6*T^3*h^9*u*QL*QRd*LR^3*LRd^3 + 2/3*nf^6*T^3*h^9*u*QL*QRd*LLd^2*
      LR^3*LRd + 2/3*nf^6*T^3*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 7/3*nf^6*T^3*h^9*u*
      QL*QRd*LL^2*LR*LRd^3 + 7/3*nf^6*T^3*h^9*u*QL*QRd*LL^3*LLd*LRd^2 - 35/9*
      nf^6*T^3*h^9*u*QL*QRd*LL^3*LLd^3 - 3*nf^6*T^3*h^9*u*QL*QRd^4*LR*LRd^2 -
      nf^6*T^3*h^9*u*QL*QRd^4*LLd^2*LR - 2*nf^6*T^3*h^9*u*QL*QRd^4*LL*LLd*LRd
       + 4*nf^6*T^3*h^9*u*QL*QR*QRd^2*LLd^2*LR^2 + 4*nf^6*T^3*h^9*u*QL*QR*
      QRd^2*LL^2*LRd^2 - 1/3*nf^6*T^3*h^9*u*QL*QR*QRd^5*LRd - 11/3*nf^6*T^3*
      h^9*u*QL*QR^2*LR^3*LRd^2 - 3/2*nf^6*T^3*h^9*u*QL*QR^2*LLd^2*LR^3 - 4*
      nf^6*T^3*h^9*u*QL*QR^2*LL*LLd*LR^2*LRd + 2*nf^6*T^3*h^9*u*QL*QR^2*LL^2*
      LR*LRd^2 - 2*nf^6*T^3*h^9*u*QL*QR^2*LL^2*LLd^2*LR - 10/3*nf^6*T^3*h^9*u*
      QL*QR^2*LL^3*LLd*LRd - 4*nf^6*T^3*h^9*u*QL*QR^3*QRd*LR^2*LRd + 53/36*
      nf^6*T^3*h^9*u*QL*QR^3*QRd^4 + 7/3*nf^6*T^3*h^9*u*QL*QR^4*QRd^2*LR + 7/6
      *nf^6*T^3*h^9*u*QL*QR^5*LR^2 + 8/3*nf^6*T^3*h^9*u*QL*QR^5*LL^2 - 10/3*
      nf^6*T^3*h^9*u*QL*QLd*LLd*LR^3*LRd^2 + 26/9*nf^6*T^3*h^9*u*QL*QLd*LLd^3*
      LR^3 - 10/3*nf^6*T^3*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 4*nf^6*T^3*h^9*u*QL*
      QLd*LL*LLd^2*LR^2*LRd + 4*nf^6*T^3*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 - 10/3
      *nf^6*T^3*h^9*u*QL*QLd*LL^2*LLd^3*LR + 26/9*nf^6*T^3*h^9*u*QL*QLd*LL^3*
      LRd^3 - 10/3*nf^6*T^3*h^9*u*QL*QLd*LL^3*LLd^2*LRd - 4*nf^6*T^3*h^9*u*QL*
      QLd*QRd^3*LL*LRd^2 + 14/3*nf^6*T^3*h^9*u*QL*QLd*QR*QRd^4*LLd - 4*nf^6*
      T^3*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 14/3*nf^6*T^3*h^9*u*QL*QLd*QR^4*QRd*LL
       - 2*nf^6*T^3*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 2*nf^6*T^3*h^9*u*QL*QLd^2*
      QRd^2*LLd^2*LR + 4*nf^6*T^3*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 4*nf^6*T^3*
      h^9*u*QL*QLd^2*QR*LL^2*LRd^2 + 10/3*nf^6*T^3*h^9*u*QL*QLd^2*QR*QRd^3*LRd
       + 8*nf^6*T^3*h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd + 8*nf^6*T^3*h^9*u*QL*QLd^2
      *QR^2*QRd*LL*LLd + 23/3*nf^6*T^3*h^9*u*QL*QLd^2*QR^3*QRd^2 + 8/3*nf^6*
      T^3*h^9*u*QL*QLd^2*QR^4*LR - 4*nf^6*T^3*h^9*u*QL*QLd^3*QRd*LL*LLd^2 + 10/
      3*nf^6*T^3*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 8*nf^6*T^3*h^9*u*QL*QLd^3*QR^2*
      LLd*LR + 8*nf^6*T^3*h^9*u*QL*QLd^3*QR^2*LL*LRd - nf^6*T^3*h^9*u*QL*QLd^4
      *LR*LRd^2 - 3*nf^6*T^3*h^9*u*QL*QLd^4*LLd^2*LR - 2*nf^6*T^3*h^9*u*QL*
      QLd^4*LL*LLd*LRd + 14/3*nf^6*T^3*h^9*u*QL*QLd^4*QR*QRd*LRd + 229/36*nf^6
      *T^3*h^9*u*QL*QLd^4*QR^3 - 1/3*nf^6*T^3*h^9*u*QL*QLd^5*QR*LLd + 4*nf^6*
      T^3*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 4*nf^6*T^3*h^9*u*QL^2*QRd^2*LL*LR*
      LRd^2 + 4*nf^6*T^3*h^9*u*QL^2*QRd^2*LL*LLd^2*LR + 4*nf^6*T^3*h^9*u*QL^2*
      QRd^2*LL^2*LLd*LRd + 1/2*nf^6*T^3*h^9*u*QL^2*QRd^5*LLd - 10/3*nf^6*T^3*
      h^9*u*QL^2*QR*LLd*LR^3*LRd - 2*nf^6*T^3*h^9*u*QL^2*QR*LL*LR^2*LRd^2 + 2*
      nf^6*T^3*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 4*nf^6*T^3*h^9*u*QL^2*QR*LL^2*LLd
      *LR*LRd - 3/2*nf^6*T^3*h^9*u*QL^2*QR*LL^3*LRd^2 - 11/3*nf^6*T^3*h^9*u*
      QL^2*QR*LL^3*LLd^2 + 8*nf^6*T^3*h^9*u*QL^2*QR*QRd^3*LLd*LR + 8*nf^6*T^3*
      h^9*u*QL^2*QR*QRd^3*LL*LRd - 2*nf^6*T^3*h^9*u*QL^2*QR^2*QRd*LLd*LR^2 - 2
      *nf^6*T^3*h^9*u*QL^2*QR^2*QRd*LL^2*LLd + 29/6*nf^6*T^3*h^9*u*QL^2*QR^3*
      QRd^2*LL + 13/3*nf^6*T^3*h^9*u*QL^2*QR^4*LL*LR + 4*nf^6*T^3*h^9*u*QL^2*
      QLd*QRd*LLd^2*LR^2 + 4*nf^6*T^3*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 + 8/3*nf^6
      *T^3*h^9*u*QL^2*QLd*QRd^4*LRd + 8*nf^6*T^3*h^9*u*QL^2*QLd*QR*QRd^2*LR*
      LRd + 8*nf^6*T^3*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd - 2*nf^6*T^3*h^9*u*QL^2*
      QLd*QR^2*LR^2*LRd - 2*nf^6*T^3*h^9*u*QL^2*QLd*QR^2*LL^2*LRd + 23/3*nf^6*
      T^3*h^9*u*QL^2*QLd*QR^2*QRd^3 + 10/3*nf^6*T^3*h^9*u*QL^2*QLd*QR^3*QRd*LR
       + 11/3*nf^6*T^3*h^9*u*QL^2*QLd^2*QRd^3*LLd + 11/3*nf^6*T^3*h^9*u*QL^2*
      QLd^2*QR^3*LL + 29/6*nf^6*T^3*h^9*u*QL^2*QLd^3*QRd^2*LRd + 23/3*nf^6*T^3
      *h^9*u*QL^2*QLd^3*QR^2*QRd + 7/3*nf^6*T^3*h^9*u*QL^2*QLd^4*QRd*LLd + 2/3
      *nf^6*T^3*h^9*u*QL^2*QLd^5*LRd - 47/18*nf^6*T^3*h^9*u*QL^3*LR^3*LRd^2 -
      23/18*nf^6*T^3*h^9*u*QL^3*LLd^2*LR^3 - 10/3*nf^6*T^3*h^9*u*QL^3*LL*LLd*
      LR^2*LRd - 25/6*nf^6*T^3*h^9*u*QL^3*LL^2*LR*LRd^2 - 11/3*nf^6*T^3*h^9*u*
      QL^3*LL^2*LLd^2*LR - 46/9*nf^6*T^3*h^9*u*QL^3*LL^3*LLd*LRd + 8*nf^6*T^3*
      h^9*u*QL^3*QRd^3*LR*LRd + 8*nf^6*T^3*h^9*u*QL^3*QRd^3*LL*LLd - 4*nf^6*
      T^3*h^9*u*QL^3*QR*QRd*LL^2*LRd + 229/36*nf^6*T^3*h^9*u*QL^3*QR*QRd^4 +
      11/3*nf^6*T^3*h^9*u*QL^3*QR^2*QRd^2*LR + 23/18*nf^6*T^3*h^9*u*QL^3*QR^3*
      LR^2 + 23/18*nf^6*T^3*h^9*u*QL^3*QR^3*LL^2 + 8*nf^6*T^3*h^9*u*QL^3*QLd*
      QRd^2*LLd*LR + 8*nf^6*T^3*h^9*u*QL^3*QLd*QRd^2*LL*LRd - 4*nf^6*T^3*h^9*u
      *QL^3*QLd*QR*LL^2*LLd + 10/3*nf^6*T^3*h^9*u*QL^3*QLd*QR^2*QRd*LL + 23/3*
      nf^6*T^3*h^9*u*QL^3*QLd^2*QR*QRd^2 + 29/6*nf^6*T^3*h^9*u*QL^3*QLd^2*QR^2
      *LR + 53/36*nf^6*T^3*h^9*u*QL^3*QLd^4*QR - nf^6*T^3*h^9*u*QL^4*QRd*LLd*
      LR^2 - 2*nf^6*T^3*h^9*u*QL^4*QRd*LL*LR*LRd - 3*nf^6*T^3*h^9*u*QL^4*QRd*
      LL^2*LLd + 8/3*nf^6*T^3*h^9*u*QL^4*QR*QRd^2*LL + 13/3*nf^6*T^3*h^9*u*
      QL^4*QR^2*LL*LR - nf^6*T^3*h^9*u*QL^4*QLd*LR^2*LRd - 2*nf^6*T^3*h^9*u*
      QL^4*QLd*LL*LLd*LR - 3*nf^6*T^3*h^9*u*QL^4*QLd*LL^2*LRd + 229/36*nf^6*
      T^3*h^9*u*QL^4*QLd*QRd^3 + 14/3*nf^6*T^3*h^9*u*QL^4*QLd*QR*QRd*LR + 7/3*
      nf^6*T^3*h^9*u*QL^4*QLd^2*QR*LL + 53/36*nf^6*T^3*h^9*u*QL^4*QLd^3*QRd +
      1/2*nf^6*T^3*h^9*u*QL^5*QRd^2*LR + 8/3*nf^6*T^3*h^9*u*QL^5*QR*LR^2 + 7/6
      *nf^6*T^3*h^9*u*QL^5*QR*LL^2 - 1/3*nf^6*T^3*h^9*u*QL^5*QLd*QRd*LL + 2/3*
      nf^6*T^3*h^9*u*QL^5*QLd^2*LR + 14/9*nf^6*T^3*h^9*u*QL^6*LL*LR + 14*nf^6*
      T^3*h^9*u*G*QRd^3*LR*LRd^2 + 12*nf^6*T^3*h^9*u*G*QRd^3*LLd^2*LR + 28*
      nf^6*T^3*h^9*u*G*QRd^3*LL*LLd*LRd + 18*nf^6*T^3*h^9*u*G*QR*QRd*LR^2*
      LRd^2 + 21*nf^6*T^3*h^9*u*G*QR*QRd*LLd^2*LR^2 + 72*nf^6*T^3*h^9*u*G*QR*
      QRd*LL*LLd*LR*LRd + 21*nf^6*T^3*h^9*u*G*QR*QRd*LL^2*LRd^2 + 18*nf^6*T^3*
      h^9*u*G*QR*QRd*LL^2*LLd^2 + 28*nf^6*T^3*h^9*u*G*QR*QRd^4*LRd + 72*nf^6*
      T^3*h^9*u*G*QR^2*QRd^2*LR*LRd + 72*nf^6*T^3*h^9*u*G*QR^2*QRd^2*LL*LLd +
      14*nf^6*T^3*h^9*u*G*QR^3*LR^2*LRd + 28*nf^6*T^3*h^9*u*G*QR^3*LL*LLd*LR
       + 12*nf^6*T^3*h^9*u*G*QR^3*LL^2*LRd + 34*nf^6*T^3*h^9*u*G*QR^3*QRd^3 +
      28*nf^6*T^3*h^9*u*G*QR^4*QRd*LR + 72*nf^6*T^3*h^9*u*G*QLd*QRd^2*LLd*LR*
      LRd + 42*nf^6*T^3*h^9*u*G*QLd*QRd^2*LL*LRd^2 + 36*nf^6*T^3*h^9*u*G*QLd*
      QRd^2*LL*LLd^2 + 42*nf^6*T^3*h^9*u*G*QLd*QR*LLd*LR^2*LRd + 36*nf^6*T^3*
      h^9*u*G*QLd*QR*LL*LR*LRd^2 + 42*nf^6*T^3*h^9*u*G*QLd*QR*LL*LLd^2*LR + 36
      *nf^6*T^3*h^9*u*G*QLd*QR*LL^2*LLd*LRd + 96*nf^6*T^3*h^9*u*G*QLd*QR*QRd^3
      *LLd + 168*nf^6*T^3*h^9*u*G*QLd*QR^2*QRd*LLd*LR + 144*nf^6*T^3*h^9*u*G*
      QLd*QR^2*QRd*LL*LRd + 28*nf^6*T^3*h^9*u*G*QLd*QR^4*LL + 36*nf^6*T^3*h^9*
      u*G*QLd^2*QRd*LR*LRd^2 + 42*nf^6*T^3*h^9*u*G*QLd^2*QRd*LLd^2*LR + 72*
      nf^6*T^3*h^9*u*G*QLd^2*QRd*LL*LLd*LRd + 144*nf^6*T^3*h^9*u*G*QLd^2*QR*
      QRd^2*LRd + 84*nf^6*T^3*h^9*u*G*QLd^2*QR^2*LR*LRd + 84*nf^6*T^3*h^9*u*G*
      QLd^2*QR^2*LL*LLd + 119*nf^6*T^3*h^9*u*G*QLd^2*QR^3*QRd + 28*nf^6*T^3*
      h^9*u*G*QLd^3*LLd*LR*LRd + 12*nf^6*T^3*h^9*u*G*QLd^3*LL*LRd^2 + 14*nf^6*
      T^3*h^9*u*G*QLd^3*LL*LLd^2 + 112*nf^6*T^3*h^9*u*G*QLd^3*QR*QRd*LLd + 28*
      nf^6*T^3*h^9*u*G*QLd^4*QR*LRd + 36*nf^6*T^3*h^9*u*G*QL*QRd*LLd*LR^2*LRd
       + 42*nf^6*T^3*h^9*u*G*QL*QRd*LL*LR*LRd^2 + 36*nf^6*T^3*h^9*u*G*QL*QRd*
      LL*LLd^2*LR + 42*nf^6*T^3*h^9*u*G*QL*QRd*LL^2*LLd*LRd + 28*nf^6*T^3*h^9*
      u*G*QL*QRd^4*LLd + 144*nf^6*T^3*h^9*u*G*QL*QR*QRd^2*LLd*LR + 168*nf^6*
      T^3*h^9*u*G*QL*QR*QRd^2*LL*LRd + 42*nf^6*T^3*h^9*u*G*QL*QR^2*LLd*LR^2 +
      72*nf^6*T^3*h^9*u*G*QL*QR^2*LL*LR*LRd + 36*nf^6*T^3*h^9*u*G*QL*QR^2*LL^2
      *LLd + 96*nf^6*T^3*h^9*u*G*QL*QR^3*QRd*LL + 18*nf^6*T^3*h^9*u*G*QL*QLd*
      LR^2*LRd^2 + 21*nf^6*T^3*h^9*u*G*QL*QLd*LLd^2*LR^2 + 72*nf^6*T^3*h^9*u*G
      *QL*QLd*LL*LLd*LR*LRd + 21*nf^6*T^3*h^9*u*G*QL*QLd*LL^2*LRd^2 + 18*nf^6*
      T^3*h^9*u*G*QL*QLd*LL^2*LLd^2 + 112*nf^6*T^3*h^9*u*G*QL*QLd*QRd^3*LRd +
      288*nf^6*T^3*h^9*u*G*QL*QLd*QR*QRd*LR*LRd + 288*nf^6*T^3*h^9*u*G*QL*QLd*
      QR*QRd*LL*LLd + 306*nf^6*T^3*h^9*u*G*QL*QLd*QR^2*QRd^2 + 112*nf^6*T^3*
      h^9*u*G*QL*QLd*QR^3*LR + 144*nf^6*T^3*h^9*u*G*QL*QLd^2*QRd^2*LLd + 168*
      nf^6*T^3*h^9*u*G*QL*QLd^2*QR*LLd*LR + 144*nf^6*T^3*h^9*u*G*QL*QLd^2*QR*
      LL*LRd + 96*nf^6*T^3*h^9*u*G*QL*QLd^3*QRd*LRd + 119*nf^6*T^3*h^9*u*G*QL*
      QLd^3*QR^2 + 28*nf^6*T^3*h^9*u*G*QL*QLd^4*LLd + 84*nf^6*T^3*h^9*u*G*QL^2
      *QRd^2*LR*LRd + 84*nf^6*T^3*h^9*u*G*QL^2*QRd^2*LL*LLd + 36*nf^6*T^3*h^9*
      u*G*QL^2*QR*LR^2*LRd + 72*nf^6*T^3*h^9*u*G*QL^2*QR*LL*LLd*LR + 42*nf^6*
      T^3*h^9*u*G*QL^2*QR*LL^2*LRd + 119*nf^6*T^3*h^9*u*G*QL^2*QR*QRd^3 + 144*
      nf^6*T^3*h^9*u*G*QL^2*QR^2*QRd*LR + 144*nf^6*T^3*h^9*u*G*QL^2*QLd*QRd*
      LLd*LR + 168*nf^6*T^3*h^9*u*G*QL^2*QLd*QRd*LL*LRd + 144*nf^6*T^3*h^9*u*G
      *QL^2*QLd*QR^2*LL + 72*nf^6*T^3*h^9*u*G*QL^2*QLd^2*LR*LRd + 72*nf^6*T^3*
      h^9*u*G*QL^2*QLd^2*LL*LLd + 306*nf^6*T^3*h^9*u*G*QL^2*QLd^2*QR*QRd + 12*
      nf^6*T^3*h^9*u*G*QL^3*LLd*LR^2 + 28*nf^6*T^3*h^9*u*G*QL^3*LL*LR*LRd + 14
      *nf^6*T^3*h^9*u*G*QL^3*LL^2*LLd + 112*nf^6*T^3*h^9*u*G*QL^3*QR*QRd*LL +
      119*nf^6*T^3*h^9*u*G*QL^3*QLd*QRd^2 + 96*nf^6*T^3*h^9*u*G*QL^3*QLd*QR*LR
       + 34*nf^6*T^3*h^9*u*G*QL^3*QLd^3 + 28*nf^6*T^3*h^9*u*G*QL^4*QRd*LR + 28
      *nf^6*T^3*h^9*u*G*QL^4*QLd*LL + 22/3*nf^6*T^3*h^9*u*W*LR^3*LRd^3 + 77/3*
      nf^6*T^3*h^9*u*W*LLd^2*LR^3*LRd + 66*nf^6*T^3*h^9*u*W*LL*LLd*LR^2*LRd^2
       + 77/3*nf^6*T^3*h^9*u*W*LL*LLd^3*LR^2 + 77/3*nf^6*T^3*h^9*u*W*LL^2*LR*
      LRd^3 + 66*nf^6*T^3*h^9*u*W*LL^2*LLd^2*LR*LRd + 77/3*nf^6*T^3*h^9*u*W*
      LL^3*LLd*LRd^2 + 22/3*nf^6*T^3*h^9*u*W*LL^3*LLd^3 + 77/3*nf^6*T^3*h^9*u*
      W*QRd^3*LR*LRd^2 + 22*nf^6*T^3*h^9*u*W*QRd^3*LLd^2*LR + 154/3*nf^6*T^3*
      h^9*u*W*QRd^3*LL*LLd*LRd + 66*nf^6*T^3*h^9*u*W*QR*QRd*LR^2*LRd^2 + 77*
      nf^6*T^3*h^9*u*W*QR*QRd*LLd^2*LR^2 + 264*nf^6*T^3*h^9*u*W*QR*QRd*LL*LLd*
      LR*LRd + 77*nf^6*T^3*h^9*u*W*QR*QRd*LL^2*LRd^2 + 66*nf^6*T^3*h^9*u*W*QR*
      QRd*LL^2*LLd^2 + 77/2*nf^6*T^3*h^9*u*W*QR*QRd^4*LRd + 132*nf^6*T^3*h^9*u
      *W*QR^2*QRd^2*LR*LRd + 132*nf^6*T^3*h^9*u*W*QR^2*QRd^2*LL*LLd + 77/3*
      nf^6*T^3*h^9*u*W*QR^3*LR^2*LRd + 154/3*nf^6*T^3*h^9*u*W*QR^3*LL*LLd*LR
       + 22*nf^6*T^3*h^9*u*W*QR^3*LL^2*LRd + 44*nf^6*T^3*h^9*u*W*QR^3*QRd^3 +
      77/2*nf^6*T^3*h^9*u*W*QR^4*QRd*LR + 132*nf^6*T^3*h^9*u*W*QLd*QRd^2*LLd*
      LR*LRd + 77*nf^6*T^3*h^9*u*W*QLd*QRd^2*LL*LRd^2 + 66*nf^6*T^3*h^9*u*W*
      QLd*QRd^2*LL*LLd^2 + 154*nf^6*T^3*h^9*u*W*QLd*QR*LLd*LR^2*LRd + 132*nf^6
      *T^3*h^9*u*W*QLd*QR*LL*LR*LRd^2 + 154*nf^6*T^3*h^9*u*W*QLd*QR*LL*LLd^2*
      LR + 132*nf^6*T^3*h^9*u*W*QLd*QR*LL^2*LLd*LRd + 132*nf^6*T^3*h^9*u*W*QLd
      *QR*QRd^3*LLd + 308*nf^6*T^3*h^9*u*W*QLd*QR^2*QRd*LLd*LR + 264*nf^6*T^3*
      h^9*u*W*QLd*QR^2*QRd*LL*LRd + 77/2*nf^6*T^3*h^9*u*W*QLd*QR^4*LL + 66*
      nf^6*T^3*h^9*u*W*QLd^2*QRd*LR*LRd^2 + 77*nf^6*T^3*h^9*u*W*QLd^2*QRd*
      LLd^2*LR + 132*nf^6*T^3*h^9*u*W*QLd^2*QRd*LL*LLd*LRd + 198*nf^6*T^3*h^9*
      u*W*QLd^2*QR*QRd^2*LRd + 154*nf^6*T^3*h^9*u*W*QLd^2*QR^2*LR*LRd + 154*
      nf^6*T^3*h^9*u*W*QLd^2*QR^2*LL*LLd + 154*nf^6*T^3*h^9*u*W*QLd^2*QR^3*QRd
       + 154/3*nf^6*T^3*h^9*u*W*QLd^3*LLd*LR*LRd + 22*nf^6*T^3*h^9*u*W*QLd^3*
      LL*LRd^2 + 77/3*nf^6*T^3*h^9*u*W*QLd^3*LL*LLd^2 + 154*nf^6*T^3*h^9*u*W*
      QLd^3*QR*QRd*LLd + 77/2*nf^6*T^3*h^9*u*W*QLd^4*QR*LRd + 132*nf^6*T^3*h^9
      *u*W*QL*QRd*LLd*LR^2*LRd + 154*nf^6*T^3*h^9*u*W*QL*QRd*LL*LR*LRd^2 + 132
      *nf^6*T^3*h^9*u*W*QL*QRd*LL*LLd^2*LR + 154*nf^6*T^3*h^9*u*W*QL*QRd*LL^2*
      LLd*LRd + 77/2*nf^6*T^3*h^9*u*W*QL*QRd^4*LLd + 264*nf^6*T^3*h^9*u*W*QL*
      QR*QRd^2*LLd*LR + 308*nf^6*T^3*h^9*u*W*QL*QR*QRd^2*LL*LRd + 77*nf^6*T^3*
      h^9*u*W*QL*QR^2*LLd*LR^2 + 132*nf^6*T^3*h^9*u*W*QL*QR^2*LL*LR*LRd + 66*
      nf^6*T^3*h^9*u*W*QL*QR^2*LL^2*LLd + 132*nf^6*T^3*h^9*u*W*QL*QR^3*QRd*LL
       + 66*nf^6*T^3*h^9*u*W*QL*QLd*LR^2*LRd^2 + 77*nf^6*T^3*h^9*u*W*QL*QLd*
      LLd^2*LR^2 + 264*nf^6*T^3*h^9*u*W*QL*QLd*LL*LLd*LR*LRd + 77*nf^6*T^3*h^9
      *u*W*QL*QLd*LL^2*LRd^2 + 66*nf^6*T^3*h^9*u*W*QL*QLd*LL^2*LLd^2 + 154*
      nf^6*T^3*h^9*u*W*QL*QLd*QRd^3*LRd + 528*nf^6*T^3*h^9*u*W*QL*QLd*QR*QRd*
      LR*LRd + 528*nf^6*T^3*h^9*u*W*QL*QLd*QR*QRd*LL*LLd + 396*nf^6*T^3*h^9*u*
      W*QL*QLd*QR^2*QRd^2 + 154*nf^6*T^3*h^9*u*W*QL*QLd*QR^3*LR + 198*nf^6*T^3
      *h^9*u*W*QL*QLd^2*QRd^2*LLd + 308*nf^6*T^3*h^9*u*W*QL*QLd^2*QR*LLd*LR +
      264*nf^6*T^3*h^9*u*W*QL*QLd^2*QR*LL*LRd + 132*nf^6*T^3*h^9*u*W*QL*QLd^3*
      QRd*LRd + 154*nf^6*T^3*h^9*u*W*QL*QLd^3*QR^2 + 77/2*nf^6*T^3*h^9*u*W*QL*
      QLd^4*LLd + 154*nf^6*T^3*h^9*u*W*QL^2*QRd^2*LR*LRd + 154*nf^6*T^3*h^9*u*
      W*QL^2*QRd^2*LL*LLd + 66*nf^6*T^3*h^9*u*W*QL^2*QR*LR^2*LRd + 132*nf^6*
      T^3*h^9*u*W*QL^2*QR*LL*LLd*LR + 77*nf^6*T^3*h^9*u*W*QL^2*QR*LL^2*LRd +
      154*nf^6*T^3*h^9*u*W*QL^2*QR*QRd^3 + 198*nf^6*T^3*h^9*u*W*QL^2*QR^2*QRd*
      LR + 264*nf^6*T^3*h^9*u*W*QL^2*QLd*QRd*LLd*LR + 308*nf^6*T^3*h^9*u*W*
      QL^2*QLd*QRd*LL*LRd + 198*nf^6*T^3*h^9*u*W*QL^2*QLd*QR^2*LL + 132*nf^6*
      T^3*h^9*u*W*QL^2*QLd^2*LR*LRd + 132*nf^6*T^3*h^9*u*W*QL^2*QLd^2*LL*LLd
       + 396*nf^6*T^3*h^9*u*W*QL^2*QLd^2*QR*QRd + 22*nf^6*T^3*h^9*u*W*QL^3*LLd
      *LR^2 + 154/3*nf^6*T^3*h^9*u*W*QL^3*LL*LR*LRd + 77/3*nf^6*T^3*h^9*u*W*
      QL^3*LL^2*LLd + 154*nf^6*T^3*h^9*u*W*QL^3*QR*QRd*LL + 154*nf^6*T^3*h^9*u
      *W*QL^3*QLd*QRd^2 + 132*nf^6*T^3*h^9*u*W*QL^3*QLd*QR*LR + 44*nf^6*T^3*
      h^9*u*W*QL^3*QLd^3 + 77/2*nf^6*T^3*h^9*u*W*QL^4*QRd*LR + 77/2*nf^6*T^3*
      h^9*u*W*QL^4*QLd*LL + 2*nf^6*T^3*h^9*u*B*LR^3*LRd^3 + 7*nf^6*T^3*h^9*u*B
      *LLd^2*LR^3*LRd + 18*nf^6*T^3*h^9*u*B*LL*LLd*LR^2*LRd^2 + 7*nf^6*T^3*h^9
      *u*B*LL*LLd^3*LR^2 + 7*nf^6*T^3*h^9*u*B*LL^2*LR*LRd^3 + 18*nf^6*T^3*h^9*
      u*B*LL^2*LLd^2*LR*LRd + 7*nf^6*T^3*h^9*u*B*LL^3*LLd*LRd^2 + 2*nf^6*T^3*
      h^9*u*B*LL^3*LLd^3 + 7*nf^6*T^3*h^9*u*B*QRd^3*LR*LRd^2 + 6*nf^6*T^3*h^9*
      u*B*QRd^3*LLd^2*LR + 14*nf^6*T^3*h^9*u*B*QRd^3*LL*LLd*LRd + 18*nf^6*T^3*
      h^9*u*B*QR*QRd*LR^2*LRd^2 + 21*nf^6*T^3*h^9*u*B*QR*QRd*LLd^2*LR^2 + 72*
      nf^6*T^3*h^9*u*B*QR*QRd*LL*LLd*LR*LRd + 21*nf^6*T^3*h^9*u*B*QR*QRd*LL^2*
      LRd^2 + 18*nf^6*T^3*h^9*u*B*QR*QRd*LL^2*LLd^2 + 21/2*nf^6*T^3*h^9*u*B*QR
      *QRd^4*LRd + 36*nf^6*T^3*h^9*u*B*QR^2*QRd^2*LR*LRd + 36*nf^6*T^3*h^9*u*B
      *QR^2*QRd^2*LL*LLd + 7*nf^6*T^3*h^9*u*B*QR^3*LR^2*LRd + 14*nf^6*T^3*h^9*
      u*B*QR^3*LL*LLd*LR + 6*nf^6*T^3*h^9*u*B*QR^3*LL^2*LRd + 12*nf^6*T^3*h^9*
      u*B*QR^3*QRd^3 + 21/2*nf^6*T^3*h^9*u*B*QR^4*QRd*LR + 36*nf^6*T^3*h^9*u*B
      *QLd*QRd^2*LLd*LR*LRd + 21*nf^6*T^3*h^9*u*B*QLd*QRd^2*LL*LRd^2 + 18*nf^6
      *T^3*h^9*u*B*QLd*QRd^2*LL*LLd^2 + 42*nf^6*T^3*h^9*u*B*QLd*QR*LLd*LR^2*
      LRd + 36*nf^6*T^3*h^9*u*B*QLd*QR*LL*LR*LRd^2 + 42*nf^6*T^3*h^9*u*B*QLd*
      QR*LL*LLd^2*LR + 36*nf^6*T^3*h^9*u*B*QLd*QR*LL^2*LLd*LRd + 36*nf^6*T^3*
      h^9*u*B*QLd*QR*QRd^3*LLd + 84*nf^6*T^3*h^9*u*B*QLd*QR^2*QRd*LLd*LR + 72*
      nf^6*T^3*h^9*u*B*QLd*QR^2*QRd*LL*LRd + 21/2*nf^6*T^3*h^9*u*B*QLd*QR^4*LL
       + 18*nf^6*T^3*h^9*u*B*QLd^2*QRd*LR*LRd^2 + 21*nf^6*T^3*h^9*u*B*QLd^2*
      QRd*LLd^2*LR + 36*nf^6*T^3*h^9*u*B*QLd^2*QRd*LL*LLd*LRd + 54*nf^6*T^3*
      h^9*u*B*QLd^2*QR*QRd^2*LRd + 42*nf^6*T^3*h^9*u*B*QLd^2*QR^2*LR*LRd + 42*
      nf^6*T^3*h^9*u*B*QLd^2*QR^2*LL*LLd + 42*nf^6*T^3*h^9*u*B*QLd^2*QR^3*QRd
       + 14*nf^6*T^3*h^9*u*B*QLd^3*LLd*LR*LRd + 6*nf^6*T^3*h^9*u*B*QLd^3*LL*
      LRd^2 + 7*nf^6*T^3*h^9*u*B*QLd^3*LL*LLd^2 + 42*nf^6*T^3*h^9*u*B*QLd^3*QR
      *QRd*LLd + 21/2*nf^6*T^3*h^9*u*B*QLd^4*QR*LRd + 36*nf^6*T^3*h^9*u*B*QL*
      QRd*LLd*LR^2*LRd + 42*nf^6*T^3*h^9*u*B*QL*QRd*LL*LR*LRd^2 + 36*nf^6*T^3*
      h^9*u*B*QL*QRd*LL*LLd^2*LR + 42*nf^6*T^3*h^9*u*B*QL*QRd*LL^2*LLd*LRd +
      21/2*nf^6*T^3*h^9*u*B*QL*QRd^4*LLd + 72*nf^6*T^3*h^9*u*B*QL*QR*QRd^2*LLd
      *LR + 84*nf^6*T^3*h^9*u*B*QL*QR*QRd^2*LL*LRd + 21*nf^6*T^3*h^9*u*B*QL*
      QR^2*LLd*LR^2 + 36*nf^6*T^3*h^9*u*B*QL*QR^2*LL*LR*LRd + 18*nf^6*T^3*h^9*
      u*B*QL*QR^2*LL^2*LLd + 36*nf^6*T^3*h^9*u*B*QL*QR^3*QRd*LL + 18*nf^6*T^3*
      h^9*u*B*QL*QLd*LR^2*LRd^2 + 21*nf^6*T^3*h^9*u*B*QL*QLd*LLd^2*LR^2 + 72*
      nf^6*T^3*h^9*u*B*QL*QLd*LL*LLd*LR*LRd + 21*nf^6*T^3*h^9*u*B*QL*QLd*LL^2*
      LRd^2 + 18*nf^6*T^3*h^9*u*B*QL*QLd*LL^2*LLd^2 + 42*nf^6*T^3*h^9*u*B*QL*
      QLd*QRd^3*LRd + 144*nf^6*T^3*h^9*u*B*QL*QLd*QR*QRd*LR*LRd + 144*nf^6*T^3
      *h^9*u*B*QL*QLd*QR*QRd*LL*LLd + 108*nf^6*T^3*h^9*u*B*QL*QLd*QR^2*QRd^2
       + 42*nf^6*T^3*h^9*u*B*QL*QLd*QR^3*LR + 54*nf^6*T^3*h^9*u*B*QL*QLd^2*
      QRd^2*LLd + 84*nf^6*T^3*h^9*u*B*QL*QLd^2*QR*LLd*LR + 72*nf^6*T^3*h^9*u*B
      *QL*QLd^2*QR*LL*LRd + 36*nf^6*T^3*h^9*u*B*QL*QLd^3*QRd*LRd + 42*nf^6*T^3
      *h^9*u*B*QL*QLd^3*QR^2 + 21/2*nf^6*T^3*h^9*u*B*QL*QLd^4*LLd + 42*nf^6*
      T^3*h^9*u*B*QL^2*QRd^2*LR*LRd + 42*nf^6*T^3*h^9*u*B*QL^2*QRd^2*LL*LLd +
      18*nf^6*T^3*h^9*u*B*QL^2*QR*LR^2*LRd + 36*nf^6*T^3*h^9*u*B*QL^2*QR*LL*
      LLd*LR + 21*nf^6*T^3*h^9*u*B*QL^2*QR*LL^2*LRd + 42*nf^6*T^3*h^9*u*B*QL^2
      *QR*QRd^3 + 54*nf^6*T^3*h^9*u*B*QL^2*QR^2*QRd*LR + 72*nf^6*T^3*h^9*u*B*
      QL^2*QLd*QRd*LLd*LR + 84*nf^6*T^3*h^9*u*B*QL^2*QLd*QRd*LL*LRd + 54*nf^6*
      T^3*h^9*u*B*QL^2*QLd*QR^2*LL + 36*nf^6*T^3*h^9*u*B*QL^2*QLd^2*LR*LRd +
      36*nf^6*T^3*h^9*u*B*QL^2*QLd^2*LL*LLd + 108*nf^6*T^3*h^9*u*B*QL^2*QLd^2*
      QR*QRd + 6*nf^6*T^3*h^9*u*B*QL^3*LLd*LR^2 + 14*nf^6*T^3*h^9*u*B*QL^3*LL*
      LR*LRd + 7*nf^6*T^3*h^9*u*B*QL^3*LL^2*LLd + 42*nf^6*T^3*h^9*u*B*QL^3*QR*
      QRd*LL + 42*nf^6*T^3*h^9*u*B*QL^3*QLd*QRd^2 + 36*nf^6*T^3*h^9*u*B*QL^3*
      QLd*QR*LR + 12*nf^6*T^3*h^9*u*B*QL^3*QLd^3 + 21/2*nf^6*T^3*h^9*u*B*QL^4*
      QRd*LR + 21/2*nf^6*T^3*h^9*u*B*QL^4*QLd*LL + 205/6*nf^6*T^3*h^9*u*p^2*
      LR^3*LRd^3 + 233/2*nf^6*T^3*h^9*u*p^2*LLd^2*LR^3*LRd + 615/2*nf^6*T^3*
      h^9*u*p^2*LL*LLd*LR^2*LRd^2 + 233/2*nf^6*T^3*h^9*u*p^2*LL*LLd^3*LR^2 +
      233/2*nf^6*T^3*h^9*u*p^2*LL^2*LR*LRd^3 + 615/2*nf^6*T^3*h^9*u*p^2*LL^2*
      LLd^2*LR*LRd + 233/2*nf^6*T^3*h^9*u*p^2*LL^3*LLd*LRd^2 + 205/6*nf^6*T^3*
      h^9*u*p^2*LL^3*LLd^3 + 233/2*nf^6*T^3*h^9*u*p^2*QRd^3*LR*LRd^2 + 205/2*
      nf^6*T^3*h^9*u*p^2*QRd^3*LLd^2*LR + 233*nf^6*T^3*h^9*u*p^2*QRd^3*LL*LLd*
      LRd + 615/2*nf^6*T^3*h^9*u*p^2*QR*QRd*LR^2*LRd^2 + 699/2*nf^6*T^3*h^9*u*
      p^2*QR*QRd*LLd^2*LR^2 + 1230*nf^6*T^3*h^9*u*p^2*QR*QRd*LL*LLd*LR*LRd +
      699/2*nf^6*T^3*h^9*u*p^2*QR*QRd*LL^2*LRd^2 + 615/2*nf^6*T^3*h^9*u*p^2*QR
      *QRd*LL^2*LLd^2 + 699/4*nf^6*T^3*h^9*u*p^2*QR*QRd^4*LRd + 615*nf^6*T^3*
      h^9*u*p^2*QR^2*QRd^2*LR*LRd + 615*nf^6*T^3*h^9*u*p^2*QR^2*QRd^2*LL*LLd
       + 233/2*nf^6*T^3*h^9*u*p^2*QR^3*LR^2*LRd + 233*nf^6*T^3*h^9*u*p^2*QR^3*
      LL*LLd*LR + 205/2*nf^6*T^3*h^9*u*p^2*QR^3*LL^2*LRd + 205*nf^6*T^3*h^9*u*
      p^2*QR^3*QRd^3 + 699/4*nf^6*T^3*h^9*u*p^2*QR^4*QRd*LR + 615*nf^6*T^3*h^9
      *u*p^2*QLd*QRd^2*LLd*LR*LRd + 699/2*nf^6*T^3*h^9*u*p^2*QLd*QRd^2*LL*
      LRd^2 + 615/2*nf^6*T^3*h^9*u*p^2*QLd*QRd^2*LL*LLd^2 + 699*nf^6*T^3*h^9*u
      *p^2*QLd*QR*LLd*LR^2*LRd + 615*nf^6*T^3*h^9*u*p^2*QLd*QR*LL*LR*LRd^2 +
      699*nf^6*T^3*h^9*u*p^2*QLd*QR*LL*LLd^2*LR + 615*nf^6*T^3*h^9*u*p^2*QLd*
      QR*LL^2*LLd*LRd + 615*nf^6*T^3*h^9*u*p^2*QLd*QR*QRd^3*LLd + 1398*nf^6*
      T^3*h^9*u*p^2*QLd*QR^2*QRd*LLd*LR + 1230*nf^6*T^3*h^9*u*p^2*QLd*QR^2*QRd
      *LL*LRd + 699/4*nf^6*T^3*h^9*u*p^2*QLd*QR^4*LL + 615/2*nf^6*T^3*h^9*u*
      p^2*QLd^2*QRd*LR*LRd^2 + 699/2*nf^6*T^3*h^9*u*p^2*QLd^2*QRd*LLd^2*LR +
      615*nf^6*T^3*h^9*u*p^2*QLd^2*QRd*LL*LLd*LRd + 1845/2*nf^6*T^3*h^9*u*p^2*
      QLd^2*QR*QRd^2*LRd + 699*nf^6*T^3*h^9*u*p^2*QLd^2*QR^2*LR*LRd + 699*nf^6
      *T^3*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 699*nf^6*T^3*h^9*u*p^2*QLd^2*QR^3*QRd
       + 233*nf^6*T^3*h^9*u*p^2*QLd^3*LLd*LR*LRd + 205/2*nf^6*T^3*h^9*u*p^2*
      QLd^3*LL*LRd^2 + 233/2*nf^6*T^3*h^9*u*p^2*QLd^3*LL*LLd^2 + 699*nf^6*T^3*
      h^9*u*p^2*QLd^3*QR*QRd*LLd + 699/4*nf^6*T^3*h^9*u*p^2*QLd^4*QR*LRd + 615
      *nf^6*T^3*h^9*u*p^2*QL*QRd*LLd*LR^2*LRd + 699*nf^6*T^3*h^9*u*p^2*QL*QRd*
      LL*LR*LRd^2 + 615*nf^6*T^3*h^9*u*p^2*QL*QRd*LL*LLd^2*LR + 699*nf^6*T^3*
      h^9*u*p^2*QL*QRd*LL^2*LLd*LRd + 699/4*nf^6*T^3*h^9*u*p^2*QL*QRd^4*LLd +
      1230*nf^6*T^3*h^9*u*p^2*QL*QR*QRd^2*LLd*LR + 1398*nf^6*T^3*h^9*u*p^2*QL*
      QR*QRd^2*LL*LRd + 699/2*nf^6*T^3*h^9*u*p^2*QL*QR^2*LLd*LR^2 + 615*nf^6*
      T^3*h^9*u*p^2*QL*QR^2*LL*LR*LRd + 615/2*nf^6*T^3*h^9*u*p^2*QL*QR^2*LL^2*
      LLd + 615*nf^6*T^3*h^9*u*p^2*QL*QR^3*QRd*LL + 615/2*nf^6*T^3*h^9*u*p^2*
      QL*QLd*LR^2*LRd^2 + 699/2*nf^6*T^3*h^9*u*p^2*QL*QLd*LLd^2*LR^2 + 1230*
      nf^6*T^3*h^9*u*p^2*QL*QLd*LL*LLd*LR*LRd + 699/2*nf^6*T^3*h^9*u*p^2*QL*
      QLd*LL^2*LRd^2 + 615/2*nf^6*T^3*h^9*u*p^2*QL*QLd*LL^2*LLd^2 + 699*nf^6*
      T^3*h^9*u*p^2*QL*QLd*QRd^3*LRd + 2460*nf^6*T^3*h^9*u*p^2*QL*QLd*QR*QRd*
      LR*LRd + 2460*nf^6*T^3*h^9*u*p^2*QL*QLd*QR*QRd*LL*LLd + 1845*nf^6*T^3*
      h^9*u*p^2*QL*QLd*QR^2*QRd^2 + 699*nf^6*T^3*h^9*u*p^2*QL*QLd*QR^3*LR +
      1845/2*nf^6*T^3*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 1398*nf^6*T^3*h^9*u*p^2*
      QL*QLd^2*QR*LLd*LR + 1230*nf^6*T^3*h^9*u*p^2*QL*QLd^2*QR*LL*LRd + 615*
      nf^6*T^3*h^9*u*p^2*QL*QLd^3*QRd*LRd + 699*nf^6*T^3*h^9*u*p^2*QL*QLd^3*
      QR^2 + 699/4*nf^6*T^3*h^9*u*p^2*QL*QLd^4*LLd + 699*nf^6*T^3*h^9*u*p^2*
      QL^2*QRd^2*LR*LRd + 699*nf^6*T^3*h^9*u*p^2*QL^2*QRd^2*LL*LLd + 615/2*
      nf^6*T^3*h^9*u*p^2*QL^2*QR*LR^2*LRd + 615*nf^6*T^3*h^9*u*p^2*QL^2*QR*LL*
      LLd*LR + 699/2*nf^6*T^3*h^9*u*p^2*QL^2*QR*LL^2*LRd + 699*nf^6*T^3*h^9*u*
      p^2*QL^2*QR*QRd^3 + 1845/2*nf^6*T^3*h^9*u*p^2*QL^2*QR^2*QRd*LR + 1230*
      nf^6*T^3*h^9*u*p^2*QL^2*QLd*QRd*LLd*LR + 1398*nf^6*T^3*h^9*u*p^2*QL^2*
      QLd*QRd*LL*LRd + 1845/2*nf^6*T^3*h^9*u*p^2*QL^2*QLd*QR^2*LL + 615*nf^6*
      T^3*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 615*nf^6*T^3*h^9*u*p^2*QL^2*QLd^2*LL*
      LLd + 1845*nf^6*T^3*h^9*u*p^2*QL^2*QLd^2*QR*QRd + 205/2*nf^6*T^3*h^9*u*
      p^2*QL^3*LLd*LR^2 + 233*nf^6*T^3*h^9*u*p^2*QL^3*LL*LR*LRd + 233/2*nf^6*
      T^3*h^9*u*p^2*QL^3*LL^2*LLd + 699*nf^6*T^3*h^9*u*p^2*QL^3*QR*QRd*LL +
      699*nf^6*T^3*h^9*u*p^2*QL^3*QLd*QRd^2 + 615*nf^6*T^3*h^9*u*p^2*QL^3*QLd*
      QR*LR + 205*nf^6*T^3*h^9*u*p^2*QL^3*QLd^3 + 699/4*nf^6*T^3*h^9*u*p^2*
      QL^4*QRd*LR + 699/4*nf^6*T^3*h^9*u*p^2*QL^4*QLd*LL + 203/6*nf^6*T^3*h^9*
      u^2*p*LR^3*LRd^3 + 227/2*nf^6*T^3*h^9*u^2*p*LLd^2*LR^3*LRd + 609/2*nf^6*
      T^3*h^9*u^2*p*LL*LLd*LR^2*LRd^2 + 227/2*nf^6*T^3*h^9*u^2*p*LL*LLd^3*LR^2
       + 227/2*nf^6*T^3*h^9*u^2*p*LL^2*LR*LRd^3 + 609/2*nf^6*T^3*h^9*u^2*p*
      LL^2*LLd^2*LR*LRd + 227/2*nf^6*T^3*h^9*u^2*p*LL^3*LLd*LRd^2 + 203/6*nf^6
      *T^3*h^9*u^2*p*LL^3*LLd^3 + 227/2*nf^6*T^3*h^9*u^2*p*QRd^3*LR*LRd^2 +
      203/2*nf^6*T^3*h^9*u^2*p*QRd^3*LLd^2*LR + 227*nf^6*T^3*h^9*u^2*p*QRd^3*
      LL*LLd*LRd + 609/2*nf^6*T^3*h^9*u^2*p*QR*QRd*LR^2*LRd^2 + 681/2*nf^6*T^3
      *h^9*u^2*p*QR*QRd*LLd^2*LR^2 + 1218*nf^6*T^3*h^9*u^2*p*QR*QRd*LL*LLd*LR*
      LRd + 681/2*nf^6*T^3*h^9*u^2*p*QR*QRd*LL^2*LRd^2 + 609/2*nf^6*T^3*h^9*
      u^2*p*QR*QRd*LL^2*LLd^2 + 681/4*nf^6*T^3*h^9*u^2*p*QR*QRd^4*LRd + 609*
      nf^6*T^3*h^9*u^2*p*QR^2*QRd^2*LR*LRd + 609*nf^6*T^3*h^9*u^2*p*QR^2*QRd^2
      *LL*LLd + 227/2*nf^6*T^3*h^9*u^2*p*QR^3*LR^2*LRd + 227*nf^6*T^3*h^9*u^2*
      p*QR^3*LL*LLd*LR + 203/2*nf^6*T^3*h^9*u^2*p*QR^3*LL^2*LRd + 203*nf^6*T^3
      *h^9*u^2*p*QR^3*QRd^3 + 681/4*nf^6*T^3*h^9*u^2*p*QR^4*QRd*LR + 609*nf^6*
      T^3*h^9*u^2*p*QLd*QRd^2*LLd*LR*LRd + 681/2*nf^6*T^3*h^9*u^2*p*QLd*QRd^2*
      LL*LRd^2 + 609/2*nf^6*T^3*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 + 681*nf^6*T^3*
      h^9*u^2*p*QLd*QR*LLd*LR^2*LRd + 609*nf^6*T^3*h^9*u^2*p*QLd*QR*LL*LR*
      LRd^2 + 681*nf^6*T^3*h^9*u^2*p*QLd*QR*LL*LLd^2*LR + 609*nf^6*T^3*h^9*u^2
      *p*QLd*QR*LL^2*LLd*LRd + 609*nf^6*T^3*h^9*u^2*p*QLd*QR*QRd^3*LLd + 1362*
      nf^6*T^3*h^9*u^2*p*QLd*QR^2*QRd*LLd*LR + 1218*nf^6*T^3*h^9*u^2*p*QLd*
      QR^2*QRd*LL*LRd + 681/4*nf^6*T^3*h^9*u^2*p*QLd*QR^4*LL + 609/2*nf^6*T^3*
      h^9*u^2*p*QLd^2*QRd*LR*LRd^2 + 681/2*nf^6*T^3*h^9*u^2*p*QLd^2*QRd*LLd^2*
      LR + 609*nf^6*T^3*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 1827/2*nf^6*T^3*h^9*
      u^2*p*QLd^2*QR*QRd^2*LRd + 681*nf^6*T^3*h^9*u^2*p*QLd^2*QR^2*LR*LRd +
      681*nf^6*T^3*h^9*u^2*p*QLd^2*QR^2*LL*LLd + 681*nf^6*T^3*h^9*u^2*p*QLd^2*
      QR^3*QRd + 227*nf^6*T^3*h^9*u^2*p*QLd^3*LLd*LR*LRd + 203/2*nf^6*T^3*h^9*
      u^2*p*QLd^3*LL*LRd^2 + 227/2*nf^6*T^3*h^9*u^2*p*QLd^3*LL*LLd^2 + 681*
      nf^6*T^3*h^9*u^2*p*QLd^3*QR*QRd*LLd + 681/4*nf^6*T^3*h^9*u^2*p*QLd^4*QR*
      LRd + 609*nf^6*T^3*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd + 681*nf^6*T^3*h^9*u^2*
      p*QL*QRd*LL*LR*LRd^2 + 609*nf^6*T^3*h^9*u^2*p*QL*QRd*LL*LLd^2*LR + 681*
      nf^6*T^3*h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 681/4*nf^6*T^3*h^9*u^2*p*QL*
      QRd^4*LLd + 1218*nf^6*T^3*h^9*u^2*p*QL*QR*QRd^2*LLd*LR + 1362*nf^6*T^3*
      h^9*u^2*p*QL*QR*QRd^2*LL*LRd + 681/2*nf^6*T^3*h^9*u^2*p*QL*QR^2*LLd*LR^2
       + 609*nf^6*T^3*h^9*u^2*p*QL*QR^2*LL*LR*LRd + 609/2*nf^6*T^3*h^9*u^2*p*
      QL*QR^2*LL^2*LLd + 609*nf^6*T^3*h^9*u^2*p*QL*QR^3*QRd*LL + 609/2*nf^6*
      T^3*h^9*u^2*p*QL*QLd*LR^2*LRd^2 + 681/2*nf^6*T^3*h^9*u^2*p*QL*QLd*LLd^2*
      LR^2 + 1218*nf^6*T^3*h^9*u^2*p*QL*QLd*LL*LLd*LR*LRd + 681/2*nf^6*T^3*h^9
      *u^2*p*QL*QLd*LL^2*LRd^2 + 609/2*nf^6*T^3*h^9*u^2*p*QL*QLd*LL^2*LLd^2 +
      681*nf^6*T^3*h^9*u^2*p*QL*QLd*QRd^3*LRd + 2436*nf^6*T^3*h^9*u^2*p*QL*QLd
      *QR*QRd*LR*LRd + 2436*nf^6*T^3*h^9*u^2*p*QL*QLd*QR*QRd*LL*LLd + 1827*
      nf^6*T^3*h^9*u^2*p*QL*QLd*QR^2*QRd^2 + 681*nf^6*T^3*h^9*u^2*p*QL*QLd*
      QR^3*LR + 1827/2*nf^6*T^3*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 1362*nf^6*T^3*
      h^9*u^2*p*QL*QLd^2*QR*LLd*LR + 1218*nf^6*T^3*h^9*u^2*p*QL*QLd^2*QR*LL*
      LRd + 609*nf^6*T^3*h^9*u^2*p*QL*QLd^3*QRd*LRd + 681*nf^6*T^3*h^9*u^2*p*
      QL*QLd^3*QR^2 + 681/4*nf^6*T^3*h^9*u^2*p*QL*QLd^4*LLd + 681*nf^6*T^3*h^9
      *u^2*p*QL^2*QRd^2*LR*LRd + 681*nf^6*T^3*h^9*u^2*p*QL^2*QRd^2*LL*LLd +
      609/2*nf^6*T^3*h^9*u^2*p*QL^2*QR*LR^2*LRd + 609*nf^6*T^3*h^9*u^2*p*QL^2*
      QR*LL*LLd*LR + 681/2*nf^6*T^3*h^9*u^2*p*QL^2*QR*LL^2*LRd + 681*nf^6*T^3*
      h^9*u^2*p*QL^2*QR*QRd^3 + 1827/2*nf^6*T^3*h^9*u^2*p*QL^2*QR^2*QRd*LR +
      1218*nf^6*T^3*h^9*u^2*p*QL^2*QLd*QRd*LLd*LR + 1362*nf^6*T^3*h^9*u^2*p*
      QL^2*QLd*QRd*LL*LRd + 1827/2*nf^6*T^3*h^9*u^2*p*QL^2*QLd*QR^2*LL + 609*
      nf^6*T^3*h^9*u^2*p*QL^2*QLd^2*LR*LRd + 609*nf^6*T^3*h^9*u^2*p*QL^2*QLd^2
      *LL*LLd + 1827*nf^6*T^3*h^9*u^2*p*QL^2*QLd^2*QR*QRd + 203/2*nf^6*T^3*h^9
      *u^2*p*QL^3*LLd*LR^2 + 227*nf^6*T^3*h^9*u^2*p*QL^3*LL*LR*LRd + 227/2*
      nf^6*T^3*h^9*u^2*p*QL^3*LL^2*LLd + 681*nf^6*T^3*h^9*u^2*p*QL^3*QR*QRd*LL
       + 681*nf^6*T^3*h^9*u^2*p*QL^3*QLd*QRd^2 + 609*nf^6*T^3*h^9*u^2*p*QL^3*
      QLd*QR*LR + 203*nf^6*T^3*h^9*u^2*p*QL^3*QLd^3 + 681/4*nf^6*T^3*h^9*u^2*p
      *QL^4*QRd*LR + 681/4*nf^6*T^3*h^9*u^2*p*QL^4*QLd*LL + 151/18*nf^6*T^3*
      h^9*u^3*LR^3*LRd^3 + 27*nf^6*T^3*h^9*u^3*LLd^2*LR^3*LRd + 151/2*nf^6*T^3
      *h^9*u^3*LL*LLd*LR^2*LRd^2 + 27*nf^6*T^3*h^9*u^3*LL*LLd^3*LR^2 + 27*nf^6
      *T^3*h^9*u^3*LL^2*LR*LRd^3 + 151/2*nf^6*T^3*h^9*u^3*LL^2*LLd^2*LR*LRd +
      27*nf^6*T^3*h^9*u^3*LL^3*LLd*LRd^2 + 151/18*nf^6*T^3*h^9*u^3*LL^3*LLd^3
       + 27*nf^6*T^3*h^9*u^3*QRd^3*LR*LRd^2 + 151/6*nf^6*T^3*h^9*u^3*QRd^3*
      LLd^2*LR + 54*nf^6*T^3*h^9*u^3*QRd^3*LL*LLd*LRd + 151/2*nf^6*T^3*h^9*u^3
      *QR*QRd*LR^2*LRd^2 + 81*nf^6*T^3*h^9*u^3*QR*QRd*LLd^2*LR^2 + 302*nf^6*
      T^3*h^9*u^3*QR*QRd*LL*LLd*LR*LRd + 81*nf^6*T^3*h^9*u^3*QR*QRd*LL^2*LRd^2
       + 151/2*nf^6*T^3*h^9*u^3*QR*QRd*LL^2*LLd^2 + 81/2*nf^6*T^3*h^9*u^3*QR*
      QRd^4*LRd + 151*nf^6*T^3*h^9*u^3*QR^2*QRd^2*LR*LRd + 151*nf^6*T^3*h^9*
      u^3*QR^2*QRd^2*LL*LLd + 27*nf^6*T^3*h^9*u^3*QR^3*LR^2*LRd + 54*nf^6*T^3*
      h^9*u^3*QR^3*LL*LLd*LR + 151/6*nf^6*T^3*h^9*u^3*QR^3*LL^2*LRd + 151/3*
      nf^6*T^3*h^9*u^3*QR^3*QRd^3 + 81/2*nf^6*T^3*h^9*u^3*QR^4*QRd*LR + 151*
      nf^6*T^3*h^9*u^3*QLd*QRd^2*LLd*LR*LRd + 81*nf^6*T^3*h^9*u^3*QLd*QRd^2*LL
      *LRd^2 + 151/2*nf^6*T^3*h^9*u^3*QLd*QRd^2*LL*LLd^2 + 162*nf^6*T^3*h^9*
      u^3*QLd*QR*LLd*LR^2*LRd + 151*nf^6*T^3*h^9*u^3*QLd*QR*LL*LR*LRd^2 + 162*
      nf^6*T^3*h^9*u^3*QLd*QR*LL*LLd^2*LR + 151*nf^6*T^3*h^9*u^3*QLd*QR*LL^2*
      LLd*LRd + 151*nf^6*T^3*h^9*u^3*QLd*QR*QRd^3*LLd + 324*nf^6*T^3*h^9*u^3*
      QLd*QR^2*QRd*LLd*LR + 302*nf^6*T^3*h^9*u^3*QLd*QR^2*QRd*LL*LRd + 81/2*
      nf^6*T^3*h^9*u^3*QLd*QR^4*LL + 151/2*nf^6*T^3*h^9*u^3*QLd^2*QRd*LR*LRd^2
       + 81*nf^6*T^3*h^9*u^3*QLd^2*QRd*LLd^2*LR + 151*nf^6*T^3*h^9*u^3*QLd^2*
      QRd*LL*LLd*LRd + 453/2*nf^6*T^3*h^9*u^3*QLd^2*QR*QRd^2*LRd + 162*nf^6*
      T^3*h^9*u^3*QLd^2*QR^2*LR*LRd + 162*nf^6*T^3*h^9*u^3*QLd^2*QR^2*LL*LLd
       + 162*nf^6*T^3*h^9*u^3*QLd^2*QR^3*QRd + 54*nf^6*T^3*h^9*u^3*QLd^3*LLd*
      LR*LRd + 151/6*nf^6*T^3*h^9*u^3*QLd^3*LL*LRd^2 + 27*nf^6*T^3*h^9*u^3*
      QLd^3*LL*LLd^2 + 162*nf^6*T^3*h^9*u^3*QLd^3*QR*QRd*LLd + 81/2*nf^6*T^3*
      h^9*u^3*QLd^4*QR*LRd + 151*nf^6*T^3*h^9*u^3*QL*QRd*LLd*LR^2*LRd + 162*
      nf^6*T^3*h^9*u^3*QL*QRd*LL*LR*LRd^2 + 151*nf^6*T^3*h^9*u^3*QL*QRd*LL*
      LLd^2*LR + 162*nf^6*T^3*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 81/2*nf^6*T^3*h^9*
      u^3*QL*QRd^4*LLd + 302*nf^6*T^3*h^9*u^3*QL*QR*QRd^2*LLd*LR + 324*nf^6*
      T^3*h^9*u^3*QL*QR*QRd^2*LL*LRd + 81*nf^6*T^3*h^9*u^3*QL*QR^2*LLd*LR^2 +
      151*nf^6*T^3*h^9*u^3*QL*QR^2*LL*LR*LRd + 151/2*nf^6*T^3*h^9*u^3*QL*QR^2*
      LL^2*LLd + 151*nf^6*T^3*h^9*u^3*QL*QR^3*QRd*LL + 151/2*nf^6*T^3*h^9*u^3*
      QL*QLd*LR^2*LRd^2 + 81*nf^6*T^3*h^9*u^3*QL*QLd*LLd^2*LR^2 + 302*nf^6*T^3
      *h^9*u^3*QL*QLd*LL*LLd*LR*LRd + 81*nf^6*T^3*h^9*u^3*QL*QLd*LL^2*LRd^2 +
      151/2*nf^6*T^3*h^9*u^3*QL*QLd*LL^2*LLd^2 + 162*nf^6*T^3*h^9*u^3*QL*QLd*
      QRd^3*LRd + 604*nf^6*T^3*h^9*u^3*QL*QLd*QR*QRd*LR*LRd + 604*nf^6*T^3*h^9
      *u^3*QL*QLd*QR*QRd*LL*LLd + 453*nf^6*T^3*h^9*u^3*QL*QLd*QR^2*QRd^2 + 162
      *nf^6*T^3*h^9*u^3*QL*QLd*QR^3*LR + 453/2*nf^6*T^3*h^9*u^3*QL*QLd^2*QRd^2
      *LLd + 324*nf^6*T^3*h^9*u^3*QL*QLd^2*QR*LLd*LR + 302*nf^6*T^3*h^9*u^3*QL
      *QLd^2*QR*LL*LRd + 151*nf^6*T^3*h^9*u^3*QL*QLd^3*QRd*LRd + 162*nf^6*T^3*
      h^9*u^3*QL*QLd^3*QR^2 + 81/2*nf^6*T^3*h^9*u^3*QL*QLd^4*LLd + 162*nf^6*
      T^3*h^9*u^3*QL^2*QRd^2*LR*LRd + 162*nf^6*T^3*h^9*u^3*QL^2*QRd^2*LL*LLd
       + 151/2*nf^6*T^3*h^9*u^3*QL^2*QR*LR^2*LRd + 151*nf^6*T^3*h^9*u^3*QL^2*
      QR*LL*LLd*LR + 81*nf^6*T^3*h^9*u^3*QL^2*QR*LL^2*LRd + 162*nf^6*T^3*h^9*
      u^3*QL^2*QR*QRd^3 + 453/2*nf^6*T^3*h^9*u^3*QL^2*QR^2*QRd*LR + 302*nf^6*
      T^3*h^9*u^3*QL^2*QLd*QRd*LLd*LR + 324*nf^6*T^3*h^9*u^3*QL^2*QLd*QRd*LL*
      LRd + 453/2*nf^6*T^3*h^9*u^3*QL^2*QLd*QR^2*LL + 151*nf^6*T^3*h^9*u^3*
      QL^2*QLd^2*LR*LRd + 151*nf^6*T^3*h^9*u^3*QL^2*QLd^2*LL*LLd + 453*nf^6*
      T^3*h^9*u^3*QL^2*QLd^2*QR*QRd + 151/6*nf^6*T^3*h^9*u^3*QL^3*LLd*LR^2 +
      54*nf^6*T^3*h^9*u^3*QL^3*LL*LR*LRd + 27*nf^6*T^3*h^9*u^3*QL^3*LL^2*LLd
       + 162*nf^6*T^3*h^9*u^3*QL^3*QR*QRd*LL + 162*nf^6*T^3*h^9*u^3*QL^3*QLd*
      QRd^2 + 151*nf^6*T^3*h^9*u^3*QL^3*QLd*QR*LR + 151/3*nf^6*T^3*h^9*u^3*
      QL^3*QLd^3 + 81/2*nf^6*T^3*h^9*u^3*QL^4*QRd*LR + 81/2*nf^6*T^3*h^9*u^3*
      QL^4*QLd*LL - 11/48*nf^6*T^4*h^9*p*LLd*LR^4*LRd^3 + 7/16*nf^6*T^4*h^9*p*
      LLd^3*LR^4*LRd - 11/48*nf^6*T^4*h^9*p*LL*LR^3*LRd^4 + 1/24*nf^6*T^4*h^9*
      p*LL*LLd^2*LR^3*LRd^2 + 7/16*nf^6*T^4*h^9*p*LL*LLd^4*LR^3 + 1/24*nf^6*
      T^4*h^9*p*LL^2*LLd*LR^2*LRd^3 + 1/24*nf^6*T^4*h^9*p*LL^2*LLd^3*LR^2*LRd
       + 7/16*nf^6*T^4*h^9*p*LL^3*LR*LRd^4 + 1/24*nf^6*T^4*h^9*p*LL^3*LLd^2*LR
      *LRd^2 - 11/48*nf^6*T^4*h^9*p*LL^3*LLd^4*LR + 7/16*nf^6*T^4*h^9*p*LL^4*
      LLd*LRd^3 - 11/48*nf^6*T^4*h^9*p*LL^4*LLd^3*LRd - 11/24*nf^6*T^4*h^9*p*
      QRd^3*LLd*LR^2*LRd^2 - 5/8*nf^6*T^4*h^9*p*QRd^3*LLd^3*LR^2 - 3/4*nf^6*
      T^4*h^9*p*QRd^3*LL*LR*LRd^3 - 3/4*nf^6*T^4*h^9*p*QRd^3*LL*LLd^2*LR*LRd
       - 5/8*nf^6*T^4*h^9*p*QRd^3*LL^2*LLd*LRd^2 - 5/8*nf^6*T^4*h^9*p*QRd^3*
      LL^2*LLd^3 + 3/16*nf^6*T^4*h^9*p*QRd^6*LLd*LRd - 1/4*nf^6*T^4*h^9*p*QR*
      QRd*LLd*LR^3*LRd^2 + 3/4*nf^6*T^4*h^9*p*QR*QRd*LLd^3*LR^3 - 1/4*nf^6*T^4
      *h^9*p*QR*QRd*LL*LR^2*LRd^3 + 1/4*nf^6*T^4*h^9*p*QR*QRd*LL*LLd^2*LR^2*
      LRd + 1/4*nf^6*T^4*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 - 1/4*nf^6*T^4*h^9*p*
      QR*QRd*LL^2*LLd^3*LR + 3/4*nf^6*T^4*h^9*p*QR*QRd*LL^3*LRd^3 - 1/4*nf^6*
      T^4*h^9*p*QR*QRd*LL^3*LLd^2*LRd - 1/8*nf^6*T^4*h^9*p*QR*QRd^4*LLd*LR*LRd
       - 9/16*nf^6*T^4*h^9*p*QR*QRd^4*LL*LRd^2 - 3/16*nf^6*T^4*h^9*p*QR*QRd^4*
      LL*LLd^2 + 1/4*nf^6*T^4*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd + 1/4*nf^6*T^4*h^9
      *p*QR^2*QRd^2*LL*LR*LRd^2 + 1/4*nf^6*T^4*h^9*p*QR^2*QRd^2*LL*LLd^2*LR +
      1/4*nf^6*T^4*h^9*p*QR^2*QRd^2*LL^2*LLd*LRd + 11/48*nf^6*T^4*h^9*p*QR^2*
      QRd^5*LLd - 3/4*nf^6*T^4*h^9*p*QR^3*LLd*LR^3*LRd - 11/24*nf^6*T^4*h^9*p*
      QR^3*LL*LR^2*LRd^2 - 5/8*nf^6*T^4*h^9*p*QR^3*LL*LLd^2*LR^2 - 3/4*nf^6*
      T^4*h^9*p*QR^3*LL^2*LLd*LR*LRd - 5/8*nf^6*T^4*h^9*p*QR^3*LL^3*LRd^2 - 5/
      8*nf^6*T^4*h^9*p*QR^3*LL^3*LLd^2 + 1/2*nf^6*T^4*h^9*p*QR^3*QRd^3*LLd*LR
       + 1/2*nf^6*T^4*h^9*p*QR^3*QRd^3*LL*LRd - 9/16*nf^6*T^4*h^9*p*QR^4*QRd*
      LLd*LR^2 - 1/8*nf^6*T^4*h^9*p*QR^4*QRd*LL*LR*LRd - 3/16*nf^6*T^4*h^9*p*
      QR^4*QRd*LL^2*LLd + 11/48*nf^6*T^4*h^9*p*QR^5*QRd^2*LL + 3/16*nf^6*T^4*
      h^9*p*QR^6*LL*LR - 7/24*nf^6*T^4*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 1/8*nf^6*
      T^4*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 1/4*nf^6*T^4*h^9*p*QLd*QRd^2*LL*LLd
      *LR*LRd^2 - 3/4*nf^6*T^4*h^9*p*QLd*QRd^2*LL*LLd^3*LR - 1/8*nf^6*T^4*h^9*
      p*QLd*QRd^2*LL^2*LRd^3 - 1/8*nf^6*T^4*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd + 1/
      16*nf^6*T^4*h^9*p*QLd*QRd^5*LRd^2 + 13/48*nf^6*T^4*h^9*p*QLd*QRd^5*LLd^2
       - 3/4*nf^6*T^4*h^9*p*QLd*QR*LR^3*LRd^3 + 3/4*nf^6*T^4*h^9*p*QLd*QR*
      LLd^2*LR^3*LRd + 1/4*nf^6*T^4*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 + 3/4*nf^6*
      T^4*h^9*p*QLd*QR*LL*LLd^3*LR^2 - 1/4*nf^6*T^4*h^9*p*QLd*QR*LL^2*LR*LRd^3
       + 1/4*nf^6*T^4*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd - 1/4*nf^6*T^4*h^9*p*QLd*
      QR*LL^3*LLd*LRd^2 - 3/4*nf^6*T^4*h^9*p*QLd*QR*LL^3*LLd^3 - 1/4*nf^6*T^4*
      h^9*p*QLd*QR*QRd^3*LR*LRd^2 - 1/4*nf^6*T^4*h^9*p*QLd*QR*QRd^3*LLd^2*LR
       + 1/4*nf^6*T^4*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2 + 3/4*nf^6*T^4*h^9*p*QLd*
      QR^2*QRd*LLd^2*LR^2 + 1/4*nf^6*T^4*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 + 1/4*
      nf^6*T^4*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 9/16*nf^6*T^4*h^9*p*QLd*QR^2*
      QRd^4*LRd + 1/2*nf^6*T^4*h^9*p*QLd*QR^3*QRd^2*LR*LRd + 1/2*nf^6*T^4*h^9*
      p*QLd*QR^3*QRd^2*LL*LLd - 9/16*nf^6*T^4*h^9*p*QLd*QR^4*LR^2*LRd - 3/8*
      nf^6*T^4*h^9*p*QLd*QR^4*LL*LLd*LR - 3/16*nf^6*T^4*h^9*p*QLd*QR^4*LL^2*
      LRd + 35/48*nf^6*T^4*h^9*p*QLd*QR^4*QRd^3 - 3/8*nf^6*T^4*h^9*p*QLd*QR^5*
      QRd*LR - 1/8*nf^6*T^4*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 - 1/8*nf^6*T^4*h^9*
      p*QLd^2*QRd*LLd^3*LR^2 - 3/4*nf^6*T^4*h^9*p*QLd^2*QRd*LL*LR*LRd^3 - 1/4*
      nf^6*T^4*h^9*p*QLd^2*QRd*LL*LLd^2*LR*LRd - 1/8*nf^6*T^4*h^9*p*QLd^2*QRd*
      LL^2*LLd*LRd^2 - 7/24*nf^6*T^4*h^9*p*QLd^2*QRd*LL^2*LLd^3 + 11/16*nf^6*
      T^4*h^9*p*QLd^2*QRd^4*LLd*LRd - 1/4*nf^6*T^4*h^9*p*QLd^2*QR*QRd^2*LLd*LR
      *LRd - 3/8*nf^6*T^4*h^9*p*QLd^2*QR*QRd^2*LL*LRd^2 - 3/8*nf^6*T^4*h^9*p*
      QLd^2*QR*QRd^2*LL*LLd^2 + 3/4*nf^6*T^4*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd + 1/
      4*nf^6*T^4*h^9*p*QLd^2*QR^2*LL*LR*LRd^2 + 3/4*nf^6*T^4*h^9*p*QLd^2*QR^2*
      LL*LLd^2*LR + 1/4*nf^6*T^4*h^9*p*QLd^2*QR^2*LL^2*LLd*LRd + 31/24*nf^6*
      T^4*h^9*p*QLd^2*QR^2*QRd^3*LLd + 3/2*nf^6*T^4*h^9*p*QLd^2*QR^3*QRd*LLd*
      LR + 1/2*nf^6*T^4*h^9*p*QLd^2*QR^3*QRd*LL*LRd - 1/16*nf^6*T^4*h^9*p*
      QLd^2*QR^5*LL - 5/8*nf^6*T^4*h^9*p*QLd^3*LR^2*LRd^3 - 5/8*nf^6*T^4*h^9*p
      *QLd^3*LLd^2*LR^2*LRd - 3/4*nf^6*T^4*h^9*p*QLd^3*LL*LLd*LR*LRd^2 - 3/4*
      nf^6*T^4*h^9*p*QLd^3*LL*LLd^3*LR - 5/8*nf^6*T^4*h^9*p*QLd^3*LL^2*LRd^3
       - 11/24*nf^6*T^4*h^9*p*QLd^3*LL^2*LLd^2*LRd + 13/24*nf^6*T^4*h^9*p*
      QLd^3*QRd^3*LRd^2 + 13/24*nf^6*T^4*h^9*p*QLd^3*QRd^3*LLd^2 - 1/4*nf^6*
      T^4*h^9*p*QLd^3*QR*QRd*LR*LRd^2 - 3/4*nf^6*T^4*h^9*p*QLd^3*QR*QRd*LLd^2*
      LR + 7/24*nf^6*T^4*h^9*p*QLd^3*QR^2*QRd^2*LRd + 3/2*nf^6*T^4*h^9*p*QLd^3
      *QR^3*LR*LRd + 3/2*nf^6*T^4*h^9*p*QLd^3*QR^3*LL*LLd + 17/16*nf^6*T^4*h^9
      *p*QLd^3*QR^4*QRd + 11/16*nf^6*T^4*h^9*p*QLd^4*QRd^2*LLd*LRd - 3/8*nf^6*
      T^4*h^9*p*QLd^4*QR*LLd*LR*LRd - 3/16*nf^6*T^4*h^9*p*QLd^4*QR*LL*LRd^2 -
      9/16*nf^6*T^4*h^9*p*QLd^4*QR*LL*LLd^2 + 3/16*nf^6*T^4*h^9*p*QLd^4*QR^2*
      QRd*LLd + 13/48*nf^6*T^4*h^9*p*QLd^5*QRd*LRd^2 + 1/16*nf^6*T^4*h^9*p*
      QLd^5*QRd*LLd^2 - 1/16*nf^6*T^4*h^9*p*QLd^5*QR^2*LRd + 3/16*nf^6*T^4*h^9
      *p*QLd^6*LLd*LRd - 3/4*nf^6*T^4*h^9*p*QL*QRd*LR^3*LRd^3 - 1/4*nf^6*T^4*
      h^9*p*QL*QRd*LLd^2*LR^3*LRd + 1/4*nf^6*T^4*h^9*p*QL*QRd*LL*LLd*LR^2*
      LRd^2 - 1/4*nf^6*T^4*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 3/4*nf^6*T^4*h^9*p*QL*
      QRd*LL^2*LR*LRd^3 + 1/4*nf^6*T^4*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd + 3/4*
      nf^6*T^4*h^9*p*QL*QRd*LL^3*LLd*LRd^2 - 3/4*nf^6*T^4*h^9*p*QL*QRd*LL^3*
      LLd^3 - 9/16*nf^6*T^4*h^9*p*QL*QRd^4*LR*LRd^2 - 3/16*nf^6*T^4*h^9*p*QL*
      QRd^4*LLd^2*LR - 3/8*nf^6*T^4*h^9*p*QL*QRd^4*LL*LLd*LRd + 1/4*nf^6*T^4*
      h^9*p*QL*QR*QRd^2*LR^2*LRd^2 + 1/4*nf^6*T^4*h^9*p*QL*QR*QRd^2*LLd^2*LR^2
       + 3/4*nf^6*T^4*h^9*p*QL*QR*QRd^2*LL^2*LRd^2 + 1/4*nf^6*T^4*h^9*p*QL*QR*
      QRd^2*LL^2*LLd^2 - 3/8*nf^6*T^4*h^9*p*QL*QR*QRd^5*LRd - 7/24*nf^6*T^4*
      h^9*p*QL*QR^2*LR^3*LRd^2 - 1/8*nf^6*T^4*h^9*p*QL*QR^2*LLd^2*LR^3 - 1/4*
      nf^6*T^4*h^9*p*QL*QR^2*LL*LLd*LR^2*LRd - 1/8*nf^6*T^4*h^9*p*QL*QR^2*LL^2
      *LR*LRd^2 - 1/8*nf^6*T^4*h^9*p*QL*QR^2*LL^2*LLd^2*LR - 3/4*nf^6*T^4*h^9*
      p*QL*QR^2*LL^3*LLd*LRd + 1/2*nf^6*T^4*h^9*p*QL*QR^2*QRd^3*LR*LRd + 1/2*
      nf^6*T^4*h^9*p*QL*QR^2*QRd^3*LL*LLd - 1/4*nf^6*T^4*h^9*p*QL*QR^3*QRd*
      LR^2*LRd - 1/4*nf^6*T^4*h^9*p*QL*QR^3*QRd*LL^2*LRd + 35/48*nf^6*T^4*h^9*
      p*QL*QR^3*QRd^4 + 9/16*nf^6*T^4*h^9*p*QL*QR^4*QRd^2*LR + 1/16*nf^6*T^4*
      h^9*p*QL*QR^5*LR^2 + 13/48*nf^6*T^4*h^9*p*QL*QR^5*LL^2 - 1/4*nf^6*T^4*
      h^9*p*QL*QLd*LLd*LR^3*LRd^2 + 3/4*nf^6*T^4*h^9*p*QL*QLd*LLd^3*LR^3 - 1/4
      *nf^6*T^4*h^9*p*QL*QLd*LL*LR^2*LRd^3 + 1/4*nf^6*T^4*h^9*p*QL*QLd*LL*
      LLd^2*LR^2*LRd + 1/4*nf^6*T^4*h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 - 1/4*nf^6*
      T^4*h^9*p*QL*QLd*LL^2*LLd^3*LR + 3/4*nf^6*T^4*h^9*p*QL*QLd*LL^3*LRd^3 -
      1/4*nf^6*T^4*h^9*p*QL*QLd*LL^3*LLd^2*LRd - 3/4*nf^6*T^4*h^9*p*QL*QLd*
      QRd^3*LL*LRd^2 - 1/4*nf^6*T^4*h^9*p*QL*QLd*QRd^3*LL*LLd^2 + 7/8*nf^6*T^4
      *h^9*p*QL*QLd*QR*QRd^4*LLd + 1/2*nf^6*T^4*h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR
       + 1/2*nf^6*T^4*h^9*p*QL*QLd*QR^2*QRd^2*LL*LRd - 3/4*nf^6*T^4*h^9*p*QL*
      QLd*QR^3*LLd*LR^2 - 1/4*nf^6*T^4*h^9*p*QL*QLd*QR^3*LL^2*LLd + 7/8*nf^6*
      T^4*h^9*p*QL*QLd*QR^4*QRd*LL - 3/8*nf^6*T^4*h^9*p*QL*QLd^2*QRd^2*LR*
      LRd^2 - 3/8*nf^6*T^4*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR - 1/4*nf^6*T^4*h^9*p*
      QL*QLd^2*QRd^2*LL*LLd*LRd + 1/4*nf^6*T^4*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 +
      3/4*nf^6*T^4*h^9*p*QL*QLd^2*QR*LLd^2*LR^2 + 1/4*nf^6*T^4*h^9*p*QL*QLd^2*
      QR*LL^2*LRd^2 + 1/4*nf^6*T^4*h^9*p*QL*QLd^2*QR*LL^2*LLd^2 + 1/4*nf^6*T^4
      *h^9*p*QL*QLd^2*QR*QRd^3*LRd + 1/2*nf^6*T^4*h^9*p*QL*QLd^2*QR^2*QRd*LR*
      LRd + 1/2*nf^6*T^4*h^9*p*QL*QLd^2*QR^2*QRd*LL*LLd + 23/24*nf^6*T^4*h^9*p
      *QL*QLd^2*QR^3*QRd^2 + 3/16*nf^6*T^4*h^9*p*QL*QLd^2*QR^4*LR - 1/4*nf^6*
      T^4*h^9*p*QL*QLd^3*QRd*LL*LRd^2 - 1/4*nf^6*T^4*h^9*p*QL*QLd^3*QRd*LL*
      LLd^2 + 1/4*nf^6*T^4*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 3/2*nf^6*T^4*h^9*p*QL
      *QLd^3*QR^2*LLd*LR + 1/2*nf^6*T^4*h^9*p*QL*QLd^3*QR^2*LL*LRd - 3/16*nf^6
      *T^4*h^9*p*QL*QLd^4*LR*LRd^2 - 9/16*nf^6*T^4*h^9*p*QL*QLd^4*LLd^2*LR - 1/
      8*nf^6*T^4*h^9*p*QL*QLd^4*LL*LLd*LRd + 7/8*nf^6*T^4*h^9*p*QL*QLd^4*QR*
      QRd*LRd + 17/16*nf^6*T^4*h^9*p*QL*QLd^4*QR^3 - 3/8*nf^6*T^4*h^9*p*QL*
      QLd^5*QR*LLd + 1/4*nf^6*T^4*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd + 3/4*nf^6*T^4
      *h^9*p*QL^2*QRd^2*LL*LR*LRd^2 + 1/4*nf^6*T^4*h^9*p*QL^2*QRd^2*LL*LLd^2*
      LR + 3/4*nf^6*T^4*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd - 1/16*nf^6*T^4*h^9*p*
      QL^2*QRd^5*LLd - 3/4*nf^6*T^4*h^9*p*QL^2*QR*LLd*LR^3*LRd - 1/8*nf^6*T^4*
      h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 1/8*nf^6*T^4*h^9*p*QL^2*QR*LL*LLd^2*LR^2
       - 1/4*nf^6*T^4*h^9*p*QL^2*QR*LL^2*LLd*LR*LRd - 1/8*nf^6*T^4*h^9*p*QL^2*
      QR*LL^3*LRd^2 - 7/24*nf^6*T^4*h^9*p*QL^2*QR*LL^3*LLd^2 + 1/2*nf^6*T^4*
      h^9*p*QL^2*QR*QRd^3*LLd*LR + 3/2*nf^6*T^4*h^9*p*QL^2*QR*QRd^3*LL*LRd - 3/
      8*nf^6*T^4*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 - 1/4*nf^6*T^4*h^9*p*QL^2*QR^2*
      QRd*LL*LR*LRd - 3/8*nf^6*T^4*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 31/24*nf^6*
      T^4*h^9*p*QL^2*QR^3*QRd^2*LL + 11/16*nf^6*T^4*h^9*p*QL^2*QR^4*LL*LR + 1/
      4*nf^6*T^4*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 + 1/4*nf^6*T^4*h^9*p*QL^2*QLd*
      QRd*LLd^2*LR^2 + 3/4*nf^6*T^4*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 + 1/4*nf^6*
      T^4*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 3/16*nf^6*T^4*h^9*p*QL^2*QLd*QRd^4*
      LRd + 1/2*nf^6*T^4*h^9*p*QL^2*QLd*QR*QRd^2*LR*LRd + 1/2*nf^6*T^4*h^9*p*
      QL^2*QLd*QR*QRd^2*LL*LLd - 3/8*nf^6*T^4*h^9*p*QL^2*QLd*QR^2*LR^2*LRd - 1/
      4*nf^6*T^4*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR - 3/8*nf^6*T^4*h^9*p*QL^2*QLd*
      QR^2*LL^2*LRd + 23/24*nf^6*T^4*h^9*p*QL^2*QLd*QR^2*QRd^3 + 1/4*nf^6*T^4*
      h^9*p*QL^2*QLd*QR^3*QRd*LR + 1/4*nf^6*T^4*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd
       + 1/4*nf^6*T^4*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 + 1/4*nf^6*T^4*h^9*p*QL^2*
      QLd^2*LL*LLd^2*LR + 1/4*nf^6*T^4*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 7/24*
      nf^6*T^4*h^9*p*QL^2*QLd^2*QRd^3*LLd + 1/2*nf^6*T^4*h^9*p*QL^2*QLd^2*QR*
      QRd*LLd*LR + 1/2*nf^6*T^4*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd + 7/24*nf^6*T^4
      *h^9*p*QL^2*QLd^2*QR^3*LL + 31/24*nf^6*T^4*h^9*p*QL^2*QLd^3*QRd^2*LRd +
      1/2*nf^6*T^4*h^9*p*QL^2*QLd^3*QR*LR*LRd + 1/2*nf^6*T^4*h^9*p*QL^2*QLd^3*
      QR*LL*LLd + 23/24*nf^6*T^4*h^9*p*QL^2*QLd^3*QR^2*QRd + 9/16*nf^6*T^4*h^9
      *p*QL^2*QLd^4*QRd*LLd + 11/48*nf^6*T^4*h^9*p*QL^2*QLd^5*LRd - 5/8*nf^6*
      T^4*h^9*p*QL^3*LR^3*LRd^2 - 5/8*nf^6*T^4*h^9*p*QL^3*LLd^2*LR^3 - 3/4*
      nf^6*T^4*h^9*p*QL^3*LL*LLd*LR^2*LRd - 5/8*nf^6*T^4*h^9*p*QL^3*LL^2*LR*
      LRd^2 - 11/24*nf^6*T^4*h^9*p*QL^3*LL^2*LLd^2*LR - 3/4*nf^6*T^4*h^9*p*
      QL^3*LL^3*LLd*LRd + 3/2*nf^6*T^4*h^9*p*QL^3*QRd^3*LR*LRd + 3/2*nf^6*T^4*
      h^9*p*QL^3*QRd^3*LL*LLd - 1/4*nf^6*T^4*h^9*p*QL^3*QR*QRd*LR^2*LRd - 3/4*
      nf^6*T^4*h^9*p*QL^3*QR*QRd*LL^2*LRd + 17/16*nf^6*T^4*h^9*p*QL^3*QR*QRd^4
       + 7/24*nf^6*T^4*h^9*p*QL^3*QR^2*QRd^2*LR + 13/24*nf^6*T^4*h^9*p*QL^3*
      QR^3*LR^2 + 13/24*nf^6*T^4*h^9*p*QL^3*QR^3*LL^2 + 1/2*nf^6*T^4*h^9*p*
      QL^3*QLd*QRd^2*LLd*LR + 3/2*nf^6*T^4*h^9*p*QL^3*QLd*QRd^2*LL*LRd - 1/4*
      nf^6*T^4*h^9*p*QL^3*QLd*QR*LLd*LR^2 - 1/4*nf^6*T^4*h^9*p*QL^3*QLd*QR*
      LL^2*LLd + 1/4*nf^6*T^4*h^9*p*QL^3*QLd*QR^2*QRd*LL + 1/2*nf^6*T^4*h^9*p*
      QL^3*QLd^2*QRd*LR*LRd + 1/2*nf^6*T^4*h^9*p*QL^3*QLd^2*QRd*LL*LLd + 23/24
      *nf^6*T^4*h^9*p*QL^3*QLd^2*QR*QRd^2 + 31/24*nf^6*T^4*h^9*p*QL^3*QLd^2*
      QR^2*LR + 1/2*nf^6*T^4*h^9*p*QL^3*QLd^3*LLd*LR + 1/2*nf^6*T^4*h^9*p*QL^3
      *QLd^3*LL*LRd + 35/48*nf^6*T^4*h^9*p*QL^3*QLd^4*QR - 3/16*nf^6*T^4*h^9*p
      *QL^4*QRd*LLd*LR^2 - 3/8*nf^6*T^4*h^9*p*QL^4*QRd*LL*LR*LRd - 9/16*nf^6*
      T^4*h^9*p*QL^4*QRd*LL^2*LLd + 3/16*nf^6*T^4*h^9*p*QL^4*QR*QRd^2*LL + 11/
      16*nf^6*T^4*h^9*p*QL^4*QR^2*LL*LR - 3/16*nf^6*T^4*h^9*p*QL^4*QLd*LR^2*
      LRd - 1/8*nf^6*T^4*h^9*p*QL^4*QLd*LL*LLd*LR - 9/16*nf^6*T^4*h^9*p*QL^4*
      QLd*LL^2*LRd + 17/16*nf^6*T^4*h^9*p*QL^4*QLd*QRd^3 + 7/8*nf^6*T^4*h^9*p*
      QL^4*QLd*QR*QRd*LR + 9/16*nf^6*T^4*h^9*p*QL^4*QLd^2*QR*LL + 35/48*nf^6*
      T^4*h^9*p*QL^4*QLd^3*QRd - 1/16*nf^6*T^4*h^9*p*QL^5*QRd^2*LR + 13/48*
      nf^6*T^4*h^9*p*QL^5*QR*LR^2 + 1/16*nf^6*T^4*h^9*p*QL^5*QR*LL^2 - 3/8*
      nf^6*T^4*h^9*p*QL^5*QLd*QRd*LL + 11/48*nf^6*T^4*h^9*p*QL^5*QLd^2*LR + 3/
      16*nf^6*T^4*h^9*p*QL^6*LL*LR + 23/18*nf^6*T^4*h^9*p*W*LR^3*LRd^3 + 9/2*
      nf^6*T^4*h^9*p*W*LLd^2*LR^3*LRd + 23/2*nf^6*T^4*h^9*p*W*LL*LLd*LR^2*
      LRd^2 + 9/2*nf^6*T^4*h^9*p*W*LL*LLd^3*LR^2 + 9/2*nf^6*T^4*h^9*p*W*LL^2*
      LR*LRd^3 + 23/2*nf^6*T^4*h^9*p*W*LL^2*LLd^2*LR*LRd + 9/2*nf^6*T^4*h^9*p*
      W*LL^3*LLd*LRd^2 + 23/18*nf^6*T^4*h^9*p*W*LL^3*LLd^3 + 9/2*nf^6*T^4*h^9*
      p*W*QRd^3*LR*LRd^2 + 23/6*nf^6*T^4*h^9*p*W*QRd^3*LLd^2*LR + 9*nf^6*T^4*
      h^9*p*W*QRd^3*LL*LLd*LRd + 23/2*nf^6*T^4*h^9*p*W*QR*QRd*LR^2*LRd^2 + 27/
      2*nf^6*T^4*h^9*p*W*QR*QRd*LLd^2*LR^2 + 46*nf^6*T^4*h^9*p*W*QR*QRd*LL*LLd
      *LR*LRd + 27/2*nf^6*T^4*h^9*p*W*QR*QRd*LL^2*LRd^2 + 23/2*nf^6*T^4*h^9*p*
      W*QR*QRd*LL^2*LLd^2 + 27/4*nf^6*T^4*h^9*p*W*QR*QRd^4*LRd + 23*nf^6*T^4*
      h^9*p*W*QR^2*QRd^2*LR*LRd + 23*nf^6*T^4*h^9*p*W*QR^2*QRd^2*LL*LLd + 9/2*
      nf^6*T^4*h^9*p*W*QR^3*LR^2*LRd + 9*nf^6*T^4*h^9*p*W*QR^3*LL*LLd*LR + 23/
      6*nf^6*T^4*h^9*p*W*QR^3*LL^2*LRd + 23/3*nf^6*T^4*h^9*p*W*QR^3*QRd^3 + 27/
      4*nf^6*T^4*h^9*p*W*QR^4*QRd*LR + 23*nf^6*T^4*h^9*p*W*QLd*QRd^2*LLd*LR*
      LRd + 27/2*nf^6*T^4*h^9*p*W*QLd*QRd^2*LL*LRd^2 + 23/2*nf^6*T^4*h^9*p*W*
      QLd*QRd^2*LL*LLd^2 + 27*nf^6*T^4*h^9*p*W*QLd*QR*LLd*LR^2*LRd + 23*nf^6*
      T^4*h^9*p*W*QLd*QR*LL*LR*LRd^2 + 27*nf^6*T^4*h^9*p*W*QLd*QR*LL*LLd^2*LR
       + 23*nf^6*T^4*h^9*p*W*QLd*QR*LL^2*LLd*LRd + 23*nf^6*T^4*h^9*p*W*QLd*QR*
      QRd^3*LLd + 54*nf^6*T^4*h^9*p*W*QLd*QR^2*QRd*LLd*LR + 46*nf^6*T^4*h^9*p*
      W*QLd*QR^2*QRd*LL*LRd + 27/4*nf^6*T^4*h^9*p*W*QLd*QR^4*LL + 23/2*nf^6*
      T^4*h^9*p*W*QLd^2*QRd*LR*LRd^2 + 27/2*nf^6*T^4*h^9*p*W*QLd^2*QRd*LLd^2*
      LR + 23*nf^6*T^4*h^9*p*W*QLd^2*QRd*LL*LLd*LRd + 69/2*nf^6*T^4*h^9*p*W*
      QLd^2*QR*QRd^2*LRd + 27*nf^6*T^4*h^9*p*W*QLd^2*QR^2*LR*LRd + 27*nf^6*T^4
      *h^9*p*W*QLd^2*QR^2*LL*LLd + 27*nf^6*T^4*h^9*p*W*QLd^2*QR^3*QRd + 9*nf^6
      *T^4*h^9*p*W*QLd^3*LLd*LR*LRd + 23/6*nf^6*T^4*h^9*p*W*QLd^3*LL*LRd^2 + 9/
      2*nf^6*T^4*h^9*p*W*QLd^3*LL*LLd^2 + 27*nf^6*T^4*h^9*p*W*QLd^3*QR*QRd*LLd
       + 27/4*nf^6*T^4*h^9*p*W*QLd^4*QR*LRd + 23*nf^6*T^4*h^9*p*W*QL*QRd*LLd*
      LR^2*LRd + 27*nf^6*T^4*h^9*p*W*QL*QRd*LL*LR*LRd^2 + 23*nf^6*T^4*h^9*p*W*
      QL*QRd*LL*LLd^2*LR + 27*nf^6*T^4*h^9*p*W*QL*QRd*LL^2*LLd*LRd + 27/4*nf^6
      *T^4*h^9*p*W*QL*QRd^4*LLd + 46*nf^6*T^4*h^9*p*W*QL*QR*QRd^2*LLd*LR + 54*
      nf^6*T^4*h^9*p*W*QL*QR*QRd^2*LL*LRd + 27/2*nf^6*T^4*h^9*p*W*QL*QR^2*LLd*
      LR^2 + 23*nf^6*T^4*h^9*p*W*QL*QR^2*LL*LR*LRd + 23/2*nf^6*T^4*h^9*p*W*QL*
      QR^2*LL^2*LLd + 23*nf^6*T^4*h^9*p*W*QL*QR^3*QRd*LL + 23/2*nf^6*T^4*h^9*p
      *W*QL*QLd*LR^2*LRd^2 + 27/2*nf^6*T^4*h^9*p*W*QL*QLd*LLd^2*LR^2 + 46*nf^6
      *T^4*h^9*p*W*QL*QLd*LL*LLd*LR*LRd + 27/2*nf^6*T^4*h^9*p*W*QL*QLd*LL^2*
      LRd^2 + 23/2*nf^6*T^4*h^9*p*W*QL*QLd*LL^2*LLd^2 + 27*nf^6*T^4*h^9*p*W*QL
      *QLd*QRd^3*LRd + 92*nf^6*T^4*h^9*p*W*QL*QLd*QR*QRd*LR*LRd + 92*nf^6*T^4*
      h^9*p*W*QL*QLd*QR*QRd*LL*LLd + 69*nf^6*T^4*h^9*p*W*QL*QLd*QR^2*QRd^2 +
      27*nf^6*T^4*h^9*p*W*QL*QLd*QR^3*LR + 69/2*nf^6*T^4*h^9*p*W*QL*QLd^2*
      QRd^2*LLd + 54*nf^6*T^4*h^9*p*W*QL*QLd^2*QR*LLd*LR + 46*nf^6*T^4*h^9*p*W
      *QL*QLd^2*QR*LL*LRd + 23*nf^6*T^4*h^9*p*W*QL*QLd^3*QRd*LRd + 27*nf^6*T^4
      *h^9*p*W*QL*QLd^3*QR^2 + 27/4*nf^6*T^4*h^9*p*W*QL*QLd^4*LLd + 27*nf^6*
      T^4*h^9*p*W*QL^2*QRd^2*LR*LRd + 27*nf^6*T^4*h^9*p*W*QL^2*QRd^2*LL*LLd +
      23/2*nf^6*T^4*h^9*p*W*QL^2*QR*LR^2*LRd + 23*nf^6*T^4*h^9*p*W*QL^2*QR*LL*
      LLd*LR + 27/2*nf^6*T^4*h^9*p*W*QL^2*QR*LL^2*LRd + 27*nf^6*T^4*h^9*p*W*
      QL^2*QR*QRd^3 + 69/2*nf^6*T^4*h^9*p*W*QL^2*QR^2*QRd*LR + 46*nf^6*T^4*h^9
      *p*W*QL^2*QLd*QRd*LLd*LR + 54*nf^6*T^4*h^9*p*W*QL^2*QLd*QRd*LL*LRd + 69/
      2*nf^6*T^4*h^9*p*W*QL^2*QLd*QR^2*LL + 23*nf^6*T^4*h^9*p*W*QL^2*QLd^2*LR*
      LRd + 23*nf^6*T^4*h^9*p*W*QL^2*QLd^2*LL*LLd + 69*nf^6*T^4*h^9*p*W*QL^2*
      QLd^2*QR*QRd + 23/6*nf^6*T^4*h^9*p*W*QL^3*LLd*LR^2 + 9*nf^6*T^4*h^9*p*W*
      QL^3*LL*LR*LRd + 9/2*nf^6*T^4*h^9*p*W*QL^3*LL^2*LLd + 27*nf^6*T^4*h^9*p*
      W*QL^3*QR*QRd*LL + 27*nf^6*T^4*h^9*p*W*QL^3*QLd*QRd^2 + 23*nf^6*T^4*h^9*
      p*W*QL^3*QLd*QR*LR + 23/3*nf^6*T^4*h^9*p*W*QL^3*QLd^3 + 27/4*nf^6*T^4*
      h^9*p*W*QL^4*QRd*LR + 27/4*nf^6*T^4*h^9*p*W*QL^4*QLd*LL - 53/72*nf^6*T^4
      *h^9*u*LLd*LR^4*LRd^3 + 59/72*nf^6*T^4*h^9*u*LLd^3*LR^4*LRd - 53/72*nf^6
      *T^4*h^9*u*LL*LR^3*LRd^4 + 1/6*nf^6*T^4*h^9*u*LL*LLd^2*LR^3*LRd^2 + 59/
      72*nf^6*T^4*h^9*u*LL*LLd^4*LR^3 + 1/6*nf^6*T^4*h^9*u*LL^2*LLd*LR^2*LRd^3
       + 1/6*nf^6*T^4*h^9*u*LL^2*LLd^3*LR^2*LRd + 59/72*nf^6*T^4*h^9*u*LL^3*LR
      *LRd^4 + 1/6*nf^6*T^4*h^9*u*LL^3*LLd^2*LR*LRd^2 - 53/72*nf^6*T^4*h^9*u*
      LL^3*LLd^4*LR + 59/72*nf^6*T^4*h^9*u*LL^4*LLd*LRd^3 - 53/72*nf^6*T^4*h^9
      *u*LL^4*LLd^3*LRd - 11/6*nf^6*T^4*h^9*u*QRd^3*LLd*LR^2*LRd^2 - 23/36*
      nf^6*T^4*h^9*u*QRd^3*LLd^3*LR^2 - 23/9*nf^6*T^4*h^9*u*QRd^3*LL*LR*LRd^3
       - 5/3*nf^6*T^4*h^9*u*QRd^3*LL*LLd^2*LR*LRd - 25/12*nf^6*T^4*h^9*u*QRd^3
      *LL^2*LLd*LRd^2 - 47/36*nf^6*T^4*h^9*u*QRd^3*LL^2*LLd^3 + 7/9*nf^6*T^4*
      h^9*u*QRd^6*LLd*LRd - 5/3*nf^6*T^4*h^9*u*QR*QRd*LLd*LR^3*LRd^2 + 13/9*
      nf^6*T^4*h^9*u*QR*QRd*LLd^3*LR^3 - 5/3*nf^6*T^4*h^9*u*QR*QRd*LL*LR^2*
      LRd^3 + 2*nf^6*T^4*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd + 2*nf^6*T^4*h^9*u*QR*
      QRd*LL^2*LLd*LR*LRd^2 - 5/3*nf^6*T^4*h^9*u*QR*QRd*LL^2*LLd^3*LR + 13/9*
      nf^6*T^4*h^9*u*QR*QRd*LL^3*LRd^3 - 5/3*nf^6*T^4*h^9*u*QR*QRd*LL^3*LLd^2*
      LRd - nf^6*T^4*h^9*u*QR*QRd^4*LLd*LR*LRd - 3/2*nf^6*T^4*h^9*u*QR*QRd^4*
      LL*LRd^2 - 1/2*nf^6*T^4*h^9*u*QR*QRd^4*LL*LLd^2 + 1/3*nf^6*T^4*h^9*u*
      QR^2*QRd^5*LLd - 23/9*nf^6*T^4*h^9*u*QR^3*LLd*LR^3*LRd - 11/6*nf^6*T^4*
      h^9*u*QR^3*LL*LR^2*LRd^2 - 25/12*nf^6*T^4*h^9*u*QR^3*LL*LLd^2*LR^2 - 5/3
      *nf^6*T^4*h^9*u*QR^3*LL^2*LLd*LR*LRd - 23/36*nf^6*T^4*h^9*u*QR^3*LL^3*
      LRd^2 - 47/36*nf^6*T^4*h^9*u*QR^3*LL^3*LLd^2 - 3/2*nf^6*T^4*h^9*u*QR^4*
      QRd*LLd*LR^2 - nf^6*T^4*h^9*u*QR^4*QRd*LL*LR*LRd - 1/2*nf^6*T^4*h^9*u*
      QR^4*QRd*LL^2*LLd + 1/3*nf^6*T^4*h^9*u*QR^5*QRd^2*LL + 7/9*nf^6*T^4*h^9*
      u*QR^6*LL*LR - 11/6*nf^6*T^4*h^9*u*QLd*QRd^2*LR^2*LRd^3 + nf^6*T^4*h^9*u
      *QLd*QRd^2*LLd^2*LR^2*LRd - 2*nf^6*T^4*h^9*u*QLd*QRd^2*LL*LLd*LR*LRd^2
       - 5/3*nf^6*T^4*h^9*u*QLd*QRd^2*LL*LLd^3*LR - 3/4*nf^6*T^4*h^9*u*QLd*
      QRd^2*LL^2*LRd^3 - nf^6*T^4*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd + 7/12*nf^6*
      T^4*h^9*u*QLd*QRd^5*LRd^2 + 4/3*nf^6*T^4*h^9*u*QLd*QRd^5*LLd^2 - 35/18*
      nf^6*T^4*h^9*u*QLd*QR*LR^3*LRd^3 + 7/6*nf^6*T^4*h^9*u*QLd*QR*LLd^2*LR^3*
      LRd + 7/6*nf^6*T^4*h^9*u*QLd*QR*LL*LLd^3*LR^2 + 1/3*nf^6*T^4*h^9*u*QLd*
      QR*LL^2*LR*LRd^3 + 1/3*nf^6*T^4*h^9*u*QLd*QR*LL^3*LLd*LRd^2 - 35/18*nf^6
      *T^4*h^9*u*QLd*QR*LL^3*LLd^3 - 2*nf^6*T^4*h^9*u*QLd*QR*QRd^3*LR*LRd^2 +
      2*nf^6*T^4*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 + 2*nf^6*T^4*h^9*u*QLd*QR^2*QRd
      *LL^2*LRd^2 + 7/6*nf^6*T^4*h^9*u*QLd*QR^2*QRd^4*LRd - 3/2*nf^6*T^4*h^9*u
      *QLd*QR^4*LR^2*LRd - nf^6*T^4*h^9*u*QLd*QR^4*LL*LLd*LR - 1/2*nf^6*T^4*
      h^9*u*QLd*QR^4*LL^2*LRd + 53/72*nf^6*T^4*h^9*u*QLd*QR^4*QRd^3 - 1/6*nf^6
      *T^4*h^9*u*QLd*QR^5*QRd*LR - nf^6*T^4*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 - 3/
      4*nf^6*T^4*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 5/3*nf^6*T^4*h^9*u*QLd^2*QRd*LL*
      LR*LRd^3 - 2*nf^6*T^4*h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd + nf^6*T^4*h^9*u*
      QLd^2*QRd*LL^2*LLd*LRd^2 - 11/6*nf^6*T^4*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 13/
      6*nf^6*T^4*h^9*u*QLd^2*QRd^4*LLd*LRd - nf^6*T^4*h^9*u*QLd^2*QR*QRd^2*LL*
      LRd^2 - nf^6*T^4*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 2*nf^6*T^4*h^9*u*QLd^2*
      QR^2*LLd*LR^2*LRd + 2*nf^6*T^4*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 2*nf^6*T^4
      *h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 2*nf^6*T^4*h^9*u*QLd^2*QR^2*LL^2*LLd*LRd
       + 29/12*nf^6*T^4*h^9*u*QLd^2*QR^2*QRd^3*LLd + 4*nf^6*T^4*h^9*u*QLd^2*
      QR^3*QRd*LLd*LR + 4*nf^6*T^4*h^9*u*QLd^2*QR^3*QRd*LL*LRd + 1/4*nf^6*T^4*
      h^9*u*QLd^2*QR^5*LL - 47/36*nf^6*T^4*h^9*u*QLd^3*LR^2*LRd^3 - 25/12*nf^6
      *T^4*h^9*u*QLd^3*LLd^2*LR^2*LRd - 5/3*nf^6*T^4*h^9*u*QLd^3*LL*LLd*LR*
      LRd^2 - 23/9*nf^6*T^4*h^9*u*QLd^3*LL*LLd^3*LR - 23/36*nf^6*T^4*h^9*u*
      QLd^3*LL^2*LRd^3 - 11/6*nf^6*T^4*h^9*u*QLd^3*LL^2*LLd^2*LRd + 23/36*nf^6
      *T^4*h^9*u*QLd^3*QRd^3*LRd^2 + 23/36*nf^6*T^4*h^9*u*QLd^3*QRd^3*LLd^2 -
      2*nf^6*T^4*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 11/6*nf^6*T^4*h^9*u*QLd^3*QR^2*
      QRd^2*LRd + 4*nf^6*T^4*h^9*u*QLd^3*QR^3*LR*LRd + 4*nf^6*T^4*h^9*u*QLd^3*
      QR^3*LL*LLd + 229/72*nf^6*T^4*h^9*u*QLd^3*QR^4*QRd + 13/6*nf^6*T^4*h^9*u
      *QLd^4*QRd^2*LLd*LRd - nf^6*T^4*h^9*u*QLd^4*QR*LLd*LR*LRd - 1/2*nf^6*T^4
      *h^9*u*QLd^4*QR*LL*LRd^2 - 3/2*nf^6*T^4*h^9*u*QLd^4*QR*LL*LLd^2 + 4/3*
      nf^6*T^4*h^9*u*QLd^4*QR^2*QRd*LLd + 4/3*nf^6*T^4*h^9*u*QLd^5*QRd*LRd^2
       + 7/12*nf^6*T^4*h^9*u*QLd^5*QRd*LLd^2 + 1/4*nf^6*T^4*h^9*u*QLd^5*QR^2*
      LRd + 7/9*nf^6*T^4*h^9*u*QLd^6*LLd*LRd - 35/18*nf^6*T^4*h^9*u*QL*QRd*
      LR^3*LRd^3 + 1/3*nf^6*T^4*h^9*u*QL*QRd*LLd^2*LR^3*LRd + 1/3*nf^6*T^4*h^9
      *u*QL*QRd*LL*LLd^3*LR^2 + 7/6*nf^6*T^4*h^9*u*QL*QRd*LL^2*LR*LRd^3 + 7/6*
      nf^6*T^4*h^9*u*QL*QRd*LL^3*LLd*LRd^2 - 35/18*nf^6*T^4*h^9*u*QL*QRd*LL^3*
      LLd^3 - 3/2*nf^6*T^4*h^9*u*QL*QRd^4*LR*LRd^2 - 1/2*nf^6*T^4*h^9*u*QL*
      QRd^4*LLd^2*LR - nf^6*T^4*h^9*u*QL*QRd^4*LL*LLd*LRd + 2*nf^6*T^4*h^9*u*
      QL*QR*QRd^2*LLd^2*LR^2 + 2*nf^6*T^4*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 1/6*
      nf^6*T^4*h^9*u*QL*QR*QRd^5*LRd - 11/6*nf^6*T^4*h^9*u*QL*QR^2*LR^3*LRd^2
       - 3/4*nf^6*T^4*h^9*u*QL*QR^2*LLd^2*LR^3 - 2*nf^6*T^4*h^9*u*QL*QR^2*LL*
      LLd*LR^2*LRd + nf^6*T^4*h^9*u*QL*QR^2*LL^2*LR*LRd^2 - nf^6*T^4*h^9*u*QL*
      QR^2*LL^2*LLd^2*LR - 5/3*nf^6*T^4*h^9*u*QL*QR^2*LL^3*LLd*LRd - 2*nf^6*
      T^4*h^9*u*QL*QR^3*QRd*LR^2*LRd + 53/72*nf^6*T^4*h^9*u*QL*QR^3*QRd^4 + 7/
      6*nf^6*T^4*h^9*u*QL*QR^4*QRd^2*LR + 7/12*nf^6*T^4*h^9*u*QL*QR^5*LR^2 + 4/
      3*nf^6*T^4*h^9*u*QL*QR^5*LL^2 - 5/3*nf^6*T^4*h^9*u*QL*QLd*LLd*LR^3*LRd^2
       + 13/9*nf^6*T^4*h^9*u*QL*QLd*LLd^3*LR^3 - 5/3*nf^6*T^4*h^9*u*QL*QLd*LL*
      LR^2*LRd^3 + 2*nf^6*T^4*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd + 2*nf^6*T^4*h^9*
      u*QL*QLd*LL^2*LLd*LR*LRd^2 - 5/3*nf^6*T^4*h^9*u*QL*QLd*LL^2*LLd^3*LR +
      13/9*nf^6*T^4*h^9*u*QL*QLd*LL^3*LRd^3 - 5/3*nf^6*T^4*h^9*u*QL*QLd*LL^3*
      LLd^2*LRd - 2*nf^6*T^4*h^9*u*QL*QLd*QRd^3*LL*LRd^2 + 7/3*nf^6*T^4*h^9*u*
      QL*QLd*QR*QRd^4*LLd - 2*nf^6*T^4*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 7/3*nf^6*
      T^4*h^9*u*QL*QLd*QR^4*QRd*LL - nf^6*T^4*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 -
      nf^6*T^4*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 2*nf^6*T^4*h^9*u*QL*QLd^2*QR*
      LLd^2*LR^2 + 2*nf^6*T^4*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 + 5/3*nf^6*T^4*h^9*
      u*QL*QLd^2*QR*QRd^3*LRd + 4*nf^6*T^4*h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd + 4*
      nf^6*T^4*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 23/6*nf^6*T^4*h^9*u*QL*QLd^2*
      QR^3*QRd^2 + 4/3*nf^6*T^4*h^9*u*QL*QLd^2*QR^4*LR - 2*nf^6*T^4*h^9*u*QL*
      QLd^3*QRd*LL*LLd^2 + 5/3*nf^6*T^4*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 4*nf^6*
      T^4*h^9*u*QL*QLd^3*QR^2*LLd*LR + 4*nf^6*T^4*h^9*u*QL*QLd^3*QR^2*LL*LRd
       - 1/2*nf^6*T^4*h^9*u*QL*QLd^4*LR*LRd^2 - 3/2*nf^6*T^4*h^9*u*QL*QLd^4*
      LLd^2*LR - nf^6*T^4*h^9*u*QL*QLd^4*LL*LLd*LRd + 7/3*nf^6*T^4*h^9*u*QL*
      QLd^4*QR*QRd*LRd + 229/72*nf^6*T^4*h^9*u*QL*QLd^4*QR^3 - 1/6*nf^6*T^4*
      h^9*u*QL*QLd^5*QR*LLd + 2*nf^6*T^4*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 2*
      nf^6*T^4*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 + 2*nf^6*T^4*h^9*u*QL^2*QRd^2*LL*
      LLd^2*LR + 2*nf^6*T^4*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 1/4*nf^6*T^4*h^9*u
      *QL^2*QRd^5*LLd - 5/3*nf^6*T^4*h^9*u*QL^2*QR*LLd*LR^3*LRd - nf^6*T^4*h^9
      *u*QL^2*QR*LL*LR^2*LRd^2 + nf^6*T^4*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 2*nf^6
      *T^4*h^9*u*QL^2*QR*LL^2*LLd*LR*LRd - 3/4*nf^6*T^4*h^9*u*QL^2*QR*LL^3*
      LRd^2 - 11/6*nf^6*T^4*h^9*u*QL^2*QR*LL^3*LLd^2 + 4*nf^6*T^4*h^9*u*QL^2*
      QR*QRd^3*LLd*LR + 4*nf^6*T^4*h^9*u*QL^2*QR*QRd^3*LL*LRd - nf^6*T^4*h^9*u
      *QL^2*QR^2*QRd*LLd*LR^2 - nf^6*T^4*h^9*u*QL^2*QR^2*QRd*LL^2*LLd + 29/12*
      nf^6*T^4*h^9*u*QL^2*QR^3*QRd^2*LL + 13/6*nf^6*T^4*h^9*u*QL^2*QR^4*LL*LR
       + 2*nf^6*T^4*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 + 2*nf^6*T^4*h^9*u*QL^2*QLd*
      QRd*LL^2*LRd^2 + 4/3*nf^6*T^4*h^9*u*QL^2*QLd*QRd^4*LRd + 4*nf^6*T^4*h^9*
      u*QL^2*QLd*QR*QRd^2*LR*LRd + 4*nf^6*T^4*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd
       - nf^6*T^4*h^9*u*QL^2*QLd*QR^2*LR^2*LRd - nf^6*T^4*h^9*u*QL^2*QLd*QR^2*
      LL^2*LRd + 23/6*nf^6*T^4*h^9*u*QL^2*QLd*QR^2*QRd^3 + 5/3*nf^6*T^4*h^9*u*
      QL^2*QLd*QR^3*QRd*LR + 11/6*nf^6*T^4*h^9*u*QL^2*QLd^2*QRd^3*LLd + 11/6*
      nf^6*T^4*h^9*u*QL^2*QLd^2*QR^3*LL + 29/12*nf^6*T^4*h^9*u*QL^2*QLd^3*
      QRd^2*LRd + 23/6*nf^6*T^4*h^9*u*QL^2*QLd^3*QR^2*QRd + 7/6*nf^6*T^4*h^9*u
      *QL^2*QLd^4*QRd*LLd + 1/3*nf^6*T^4*h^9*u*QL^2*QLd^5*LRd - 47/36*nf^6*T^4
      *h^9*u*QL^3*LR^3*LRd^2 - 23/36*nf^6*T^4*h^9*u*QL^3*LLd^2*LR^3 - 5/3*nf^6
      *T^4*h^9*u*QL^3*LL*LLd*LR^2*LRd - 25/12*nf^6*T^4*h^9*u*QL^3*LL^2*LR*
      LRd^2 - 11/6*nf^6*T^4*h^9*u*QL^3*LL^2*LLd^2*LR - 23/9*nf^6*T^4*h^9*u*
      QL^3*LL^3*LLd*LRd + 4*nf^6*T^4*h^9*u*QL^3*QRd^3*LR*LRd + 4*nf^6*T^4*h^9*
      u*QL^3*QRd^3*LL*LLd - 2*nf^6*T^4*h^9*u*QL^3*QR*QRd*LL^2*LRd + 229/72*
      nf^6*T^4*h^9*u*QL^3*QR*QRd^4 + 11/6*nf^6*T^4*h^9*u*QL^3*QR^2*QRd^2*LR +
      23/36*nf^6*T^4*h^9*u*QL^3*QR^3*LR^2 + 23/36*nf^6*T^4*h^9*u*QL^3*QR^3*
      LL^2 + 4*nf^6*T^4*h^9*u*QL^3*QLd*QRd^2*LLd*LR + 4*nf^6*T^4*h^9*u*QL^3*
      QLd*QRd^2*LL*LRd - 2*nf^6*T^4*h^9*u*QL^3*QLd*QR*LL^2*LLd + 5/3*nf^6*T^4*
      h^9*u*QL^3*QLd*QR^2*QRd*LL + 23/6*nf^6*T^4*h^9*u*QL^3*QLd^2*QR*QRd^2 +
      29/12*nf^6*T^4*h^9*u*QL^3*QLd^2*QR^2*LR + 53/72*nf^6*T^4*h^9*u*QL^3*
      QLd^4*QR - 1/2*nf^6*T^4*h^9*u*QL^4*QRd*LLd*LR^2 - nf^6*T^4*h^9*u*QL^4*
      QRd*LL*LR*LRd - 3/2*nf^6*T^4*h^9*u*QL^4*QRd*LL^2*LLd + 4/3*nf^6*T^4*h^9*
      u*QL^4*QR*QRd^2*LL + 13/6*nf^6*T^4*h^9*u*QL^4*QR^2*LL*LR - 1/2*nf^6*T^4*
      h^9*u*QL^4*QLd*LR^2*LRd - nf^6*T^4*h^9*u*QL^4*QLd*LL*LLd*LR - 3/2*nf^6*
      T^4*h^9*u*QL^4*QLd*LL^2*LRd + 229/72*nf^6*T^4*h^9*u*QL^4*QLd*QRd^3 + 7/3
      *nf^6*T^4*h^9*u*QL^4*QLd*QR*QRd*LR + 7/6*nf^6*T^4*h^9*u*QL^4*QLd^2*QR*LL
       + 53/72*nf^6*T^4*h^9*u*QL^4*QLd^3*QRd + 1/4*nf^6*T^4*h^9*u*QL^5*QRd^2*
      LR + 4/3*nf^6*T^4*h^9*u*QL^5*QR*LR^2 + 7/12*nf^6*T^4*h^9*u*QL^5*QR*LL^2
       - 1/6*nf^6*T^4*h^9*u*QL^5*QLd*QRd*LL + 1/3*nf^6*T^4*h^9*u*QL^5*QLd^2*LR
       + 7/9*nf^6*T^4*h^9*u*QL^6*LL*LR + 7/3*nf^6*T^4*h^9*u*G*QRd^3*LR*LRd^2
       + 2*nf^6*T^4*h^9*u*G*QRd^3*LLd^2*LR + 14/3*nf^6*T^4*h^9*u*G*QRd^3*LL*
      LLd*LRd + 3*nf^6*T^4*h^9*u*G*QR*QRd*LR^2*LRd^2 + 7/2*nf^6*T^4*h^9*u*G*QR
      *QRd*LLd^2*LR^2 + 12*nf^6*T^4*h^9*u*G*QR*QRd*LL*LLd*LR*LRd + 7/2*nf^6*
      T^4*h^9*u*G*QR*QRd*LL^2*LRd^2 + 3*nf^6*T^4*h^9*u*G*QR*QRd*LL^2*LLd^2 +
      14/3*nf^6*T^4*h^9*u*G*QR*QRd^4*LRd + 12*nf^6*T^4*h^9*u*G*QR^2*QRd^2*LR*
      LRd + 12*nf^6*T^4*h^9*u*G*QR^2*QRd^2*LL*LLd + 7/3*nf^6*T^4*h^9*u*G*QR^3*
      LR^2*LRd + 14/3*nf^6*T^4*h^9*u*G*QR^3*LL*LLd*LR + 2*nf^6*T^4*h^9*u*G*
      QR^3*LL^2*LRd + 17/3*nf^6*T^4*h^9*u*G*QR^3*QRd^3 + 14/3*nf^6*T^4*h^9*u*G
      *QR^4*QRd*LR + 12*nf^6*T^4*h^9*u*G*QLd*QRd^2*LLd*LR*LRd + 7*nf^6*T^4*h^9
      *u*G*QLd*QRd^2*LL*LRd^2 + 6*nf^6*T^4*h^9*u*G*QLd*QRd^2*LL*LLd^2 + 7*nf^6
      *T^4*h^9*u*G*QLd*QR*LLd*LR^2*LRd + 6*nf^6*T^4*h^9*u*G*QLd*QR*LL*LR*LRd^2
       + 7*nf^6*T^4*h^9*u*G*QLd*QR*LL*LLd^2*LR + 6*nf^6*T^4*h^9*u*G*QLd*QR*
      LL^2*LLd*LRd + 16*nf^6*T^4*h^9*u*G*QLd*QR*QRd^3*LLd + 28*nf^6*T^4*h^9*u*
      G*QLd*QR^2*QRd*LLd*LR + 24*nf^6*T^4*h^9*u*G*QLd*QR^2*QRd*LL*LRd + 14/3*
      nf^6*T^4*h^9*u*G*QLd*QR^4*LL + 6*nf^6*T^4*h^9*u*G*QLd^2*QRd*LR*LRd^2 + 7
      *nf^6*T^4*h^9*u*G*QLd^2*QRd*LLd^2*LR + 12*nf^6*T^4*h^9*u*G*QLd^2*QRd*LL*
      LLd*LRd + 24*nf^6*T^4*h^9*u*G*QLd^2*QR*QRd^2*LRd + 14*nf^6*T^4*h^9*u*G*
      QLd^2*QR^2*LR*LRd + 14*nf^6*T^4*h^9*u*G*QLd^2*QR^2*LL*LLd + 119/6*nf^6*
      T^4*h^9*u*G*QLd^2*QR^3*QRd + 14/3*nf^6*T^4*h^9*u*G*QLd^3*LLd*LR*LRd + 2*
      nf^6*T^4*h^9*u*G*QLd^3*LL*LRd^2 + 7/3*nf^6*T^4*h^9*u*G*QLd^3*LL*LLd^2 +
      56/3*nf^6*T^4*h^9*u*G*QLd^3*QR*QRd*LLd + 14/3*nf^6*T^4*h^9*u*G*QLd^4*QR*
      LRd + 6*nf^6*T^4*h^9*u*G*QL*QRd*LLd*LR^2*LRd + 7*nf^6*T^4*h^9*u*G*QL*QRd
      *LL*LR*LRd^2 + 6*nf^6*T^4*h^9*u*G*QL*QRd*LL*LLd^2*LR + 7*nf^6*T^4*h^9*u*
      G*QL*QRd*LL^2*LLd*LRd + 14/3*nf^6*T^4*h^9*u*G*QL*QRd^4*LLd + 24*nf^6*T^4
      *h^9*u*G*QL*QR*QRd^2*LLd*LR + 28*nf^6*T^4*h^9*u*G*QL*QR*QRd^2*LL*LRd + 7
      *nf^6*T^4*h^9*u*G*QL*QR^2*LLd*LR^2 + 12*nf^6*T^4*h^9*u*G*QL*QR^2*LL*LR*
      LRd + 6*nf^6*T^4*h^9*u*G*QL*QR^2*LL^2*LLd + 16*nf^6*T^4*h^9*u*G*QL*QR^3*
      QRd*LL + 3*nf^6*T^4*h^9*u*G*QL*QLd*LR^2*LRd^2 + 7/2*nf^6*T^4*h^9*u*G*QL*
      QLd*LLd^2*LR^2 + 12*nf^6*T^4*h^9*u*G*QL*QLd*LL*LLd*LR*LRd + 7/2*nf^6*T^4
      *h^9*u*G*QL*QLd*LL^2*LRd^2 + 3*nf^6*T^4*h^9*u*G*QL*QLd*LL^2*LLd^2 + 56/3
      *nf^6*T^4*h^9*u*G*QL*QLd*QRd^3*LRd + 48*nf^6*T^4*h^9*u*G*QL*QLd*QR*QRd*
      LR*LRd + 48*nf^6*T^4*h^9*u*G*QL*QLd*QR*QRd*LL*LLd + 51*nf^6*T^4*h^9*u*G*
      QL*QLd*QR^2*QRd^2 + 56/3*nf^6*T^4*h^9*u*G*QL*QLd*QR^3*LR + 24*nf^6*T^4*
      h^9*u*G*QL*QLd^2*QRd^2*LLd + 28*nf^6*T^4*h^9*u*G*QL*QLd^2*QR*LLd*LR + 24
      *nf^6*T^4*h^9*u*G*QL*QLd^2*QR*LL*LRd + 16*nf^6*T^4*h^9*u*G*QL*QLd^3*QRd*
      LRd + 119/6*nf^6*T^4*h^9*u*G*QL*QLd^3*QR^2 + 14/3*nf^6*T^4*h^9*u*G*QL*
      QLd^4*LLd + 14*nf^6*T^4*h^9*u*G*QL^2*QRd^2*LR*LRd + 14*nf^6*T^4*h^9*u*G*
      QL^2*QRd^2*LL*LLd + 6*nf^6*T^4*h^9*u*G*QL^2*QR*LR^2*LRd + 12*nf^6*T^4*
      h^9*u*G*QL^2*QR*LL*LLd*LR + 7*nf^6*T^4*h^9*u*G*QL^2*QR*LL^2*LRd + 119/6*
      nf^6*T^4*h^9*u*G*QL^2*QR*QRd^3 + 24*nf^6*T^4*h^9*u*G*QL^2*QR^2*QRd*LR +
      24*nf^6*T^4*h^9*u*G*QL^2*QLd*QRd*LLd*LR + 28*nf^6*T^4*h^9*u*G*QL^2*QLd*
      QRd*LL*LRd + 24*nf^6*T^4*h^9*u*G*QL^2*QLd*QR^2*LL + 12*nf^6*T^4*h^9*u*G*
      QL^2*QLd^2*LR*LRd + 12*nf^6*T^4*h^9*u*G*QL^2*QLd^2*LL*LLd + 51*nf^6*T^4*
      h^9*u*G*QL^2*QLd^2*QR*QRd + 2*nf^6*T^4*h^9*u*G*QL^3*LLd*LR^2 + 14/3*nf^6
      *T^4*h^9*u*G*QL^3*LL*LR*LRd + 7/3*nf^6*T^4*h^9*u*G*QL^3*LL^2*LLd + 56/3*
      nf^6*T^4*h^9*u*G*QL^3*QR*QRd*LL + 119/6*nf^6*T^4*h^9*u*G*QL^3*QLd*QRd^2
       + 16*nf^6*T^4*h^9*u*G*QL^3*QLd*QR*LR + 17/3*nf^6*T^4*h^9*u*G*QL^3*QLd^3
       + 14/3*nf^6*T^4*h^9*u*G*QL^4*QRd*LR + 14/3*nf^6*T^4*h^9*u*G*QL^4*QLd*LL
       + 7/3*nf^6*T^4*h^9*u*W*LR^3*LRd^3 + 49/6*nf^6*T^4*h^9*u*W*LLd^2*LR^3*
      LRd + 21*nf^6*T^4*h^9*u*W*LL*LLd*LR^2*LRd^2 + 49/6*nf^6*T^4*h^9*u*W*LL*
      LLd^3*LR^2 + 49/6*nf^6*T^4*h^9*u*W*LL^2*LR*LRd^3 + 21*nf^6*T^4*h^9*u*W*
      LL^2*LLd^2*LR*LRd + 49/6*nf^6*T^4*h^9*u*W*LL^3*LLd*LRd^2 + 7/3*nf^6*T^4*
      h^9*u*W*LL^3*LLd^3 + 49/6*nf^6*T^4*h^9*u*W*QRd^3*LR*LRd^2 + 7*nf^6*T^4*
      h^9*u*W*QRd^3*LLd^2*LR + 49/3*nf^6*T^4*h^9*u*W*QRd^3*LL*LLd*LRd + 21*
      nf^6*T^4*h^9*u*W*QR*QRd*LR^2*LRd^2 + 49/2*nf^6*T^4*h^9*u*W*QR*QRd*LLd^2*
      LR^2 + 84*nf^6*T^4*h^9*u*W*QR*QRd*LL*LLd*LR*LRd + 49/2*nf^6*T^4*h^9*u*W*
      QR*QRd*LL^2*LRd^2 + 21*nf^6*T^4*h^9*u*W*QR*QRd*LL^2*LLd^2 + 49/4*nf^6*
      T^4*h^9*u*W*QR*QRd^4*LRd + 42*nf^6*T^4*h^9*u*W*QR^2*QRd^2*LR*LRd + 42*
      nf^6*T^4*h^9*u*W*QR^2*QRd^2*LL*LLd + 49/6*nf^6*T^4*h^9*u*W*QR^3*LR^2*LRd
       + 49/3*nf^6*T^4*h^9*u*W*QR^3*LL*LLd*LR + 7*nf^6*T^4*h^9*u*W*QR^3*LL^2*
      LRd + 14*nf^6*T^4*h^9*u*W*QR^3*QRd^3 + 49/4*nf^6*T^4*h^9*u*W*QR^4*QRd*LR
       + 42*nf^6*T^4*h^9*u*W*QLd*QRd^2*LLd*LR*LRd + 49/2*nf^6*T^4*h^9*u*W*QLd*
      QRd^2*LL*LRd^2 + 21*nf^6*T^4*h^9*u*W*QLd*QRd^2*LL*LLd^2 + 49*nf^6*T^4*
      h^9*u*W*QLd*QR*LLd*LR^2*LRd + 42*nf^6*T^4*h^9*u*W*QLd*QR*LL*LR*LRd^2 +
      49*nf^6*T^4*h^9*u*W*QLd*QR*LL*LLd^2*LR + 42*nf^6*T^4*h^9*u*W*QLd*QR*LL^2
      *LLd*LRd + 42*nf^6*T^4*h^9*u*W*QLd*QR*QRd^3*LLd + 98*nf^6*T^4*h^9*u*W*
      QLd*QR^2*QRd*LLd*LR + 84*nf^6*T^4*h^9*u*W*QLd*QR^2*QRd*LL*LRd + 49/4*
      nf^6*T^4*h^9*u*W*QLd*QR^4*LL + 21*nf^6*T^4*h^9*u*W*QLd^2*QRd*LR*LRd^2 +
      49/2*nf^6*T^4*h^9*u*W*QLd^2*QRd*LLd^2*LR + 42*nf^6*T^4*h^9*u*W*QLd^2*QRd
      *LL*LLd*LRd + 63*nf^6*T^4*h^9*u*W*QLd^2*QR*QRd^2*LRd + 49*nf^6*T^4*h^9*u
      *W*QLd^2*QR^2*LR*LRd + 49*nf^6*T^4*h^9*u*W*QLd^2*QR^2*LL*LLd + 49*nf^6*
      T^4*h^9*u*W*QLd^2*QR^3*QRd + 49/3*nf^6*T^4*h^9*u*W*QLd^3*LLd*LR*LRd + 7*
      nf^6*T^4*h^9*u*W*QLd^3*LL*LRd^2 + 49/6*nf^6*T^4*h^9*u*W*QLd^3*LL*LLd^2
       + 49*nf^6*T^4*h^9*u*W*QLd^3*QR*QRd*LLd + 49/4*nf^6*T^4*h^9*u*W*QLd^4*QR
      *LRd + 42*nf^6*T^4*h^9*u*W*QL*QRd*LLd*LR^2*LRd + 49*nf^6*T^4*h^9*u*W*QL*
      QRd*LL*LR*LRd^2 + 42*nf^6*T^4*h^9*u*W*QL*QRd*LL*LLd^2*LR + 49*nf^6*T^4*
      h^9*u*W*QL*QRd*LL^2*LLd*LRd + 49/4*nf^6*T^4*h^9*u*W*QL*QRd^4*LLd + 84*
      nf^6*T^4*h^9*u*W*QL*QR*QRd^2*LLd*LR + 98*nf^6*T^4*h^9*u*W*QL*QR*QRd^2*LL
      *LRd + 49/2*nf^6*T^4*h^9*u*W*QL*QR^2*LLd*LR^2 + 42*nf^6*T^4*h^9*u*W*QL*
      QR^2*LL*LR*LRd + 21*nf^6*T^4*h^9*u*W*QL*QR^2*LL^2*LLd + 42*nf^6*T^4*h^9*
      u*W*QL*QR^3*QRd*LL + 21*nf^6*T^4*h^9*u*W*QL*QLd*LR^2*LRd^2 + 49/2*nf^6*
      T^4*h^9*u*W*QL*QLd*LLd^2*LR^2 + 84*nf^6*T^4*h^9*u*W*QL*QLd*LL*LLd*LR*LRd
       + 49/2*nf^6*T^4*h^9*u*W*QL*QLd*LL^2*LRd^2 + 21*nf^6*T^4*h^9*u*W*QL*QLd*
      LL^2*LLd^2 + 49*nf^6*T^4*h^9*u*W*QL*QLd*QRd^3*LRd + 168*nf^6*T^4*h^9*u*W
      *QL*QLd*QR*QRd*LR*LRd + 168*nf^6*T^4*h^9*u*W*QL*QLd*QR*QRd*LL*LLd + 126*
      nf^6*T^4*h^9*u*W*QL*QLd*QR^2*QRd^2 + 49*nf^6*T^4*h^9*u*W*QL*QLd*QR^3*LR
       + 63*nf^6*T^4*h^9*u*W*QL*QLd^2*QRd^2*LLd + 98*nf^6*T^4*h^9*u*W*QL*QLd^2
      *QR*LLd*LR + 84*nf^6*T^4*h^9*u*W*QL*QLd^2*QR*LL*LRd + 42*nf^6*T^4*h^9*u*
      W*QL*QLd^3*QRd*LRd + 49*nf^6*T^4*h^9*u*W*QL*QLd^3*QR^2 + 49/4*nf^6*T^4*
      h^9*u*W*QL*QLd^4*LLd + 49*nf^6*T^4*h^9*u*W*QL^2*QRd^2*LR*LRd + 49*nf^6*
      T^4*h^9*u*W*QL^2*QRd^2*LL*LLd + 21*nf^6*T^4*h^9*u*W*QL^2*QR*LR^2*LRd +
      42*nf^6*T^4*h^9*u*W*QL^2*QR*LL*LLd*LR + 49/2*nf^6*T^4*h^9*u*W*QL^2*QR*
      LL^2*LRd + 49*nf^6*T^4*h^9*u*W*QL^2*QR*QRd^3 + 63*nf^6*T^4*h^9*u*W*QL^2*
      QR^2*QRd*LR + 84*nf^6*T^4*h^9*u*W*QL^2*QLd*QRd*LLd*LR + 98*nf^6*T^4*h^9*
      u*W*QL^2*QLd*QRd*LL*LRd + 63*nf^6*T^4*h^9*u*W*QL^2*QLd*QR^2*LL + 42*nf^6
      *T^4*h^9*u*W*QL^2*QLd^2*LR*LRd + 42*nf^6*T^4*h^9*u*W*QL^2*QLd^2*LL*LLd
       + 126*nf^6*T^4*h^9*u*W*QL^2*QLd^2*QR*QRd + 7*nf^6*T^4*h^9*u*W*QL^3*LLd*
      LR^2 + 49/3*nf^6*T^4*h^9*u*W*QL^3*LL*LR*LRd + 49/6*nf^6*T^4*h^9*u*W*QL^3
      *LL^2*LLd + 49*nf^6*T^4*h^9*u*W*QL^3*QR*QRd*LL + 49*nf^6*T^4*h^9*u*W*
      QL^3*QLd*QRd^2 + 42*nf^6*T^4*h^9*u*W*QL^3*QLd*QR*LR + 14*nf^6*T^4*h^9*u*
      W*QL^3*QLd^3 + 49/4*nf^6*T^4*h^9*u*W*QL^4*QRd*LR + 49/4*nf^6*T^4*h^9*u*W
      *QL^4*QLd*LL + 1/3*nf^6*T^4*h^9*u*B*LR^3*LRd^3 + 7/6*nf^6*T^4*h^9*u*B*
      LLd^2*LR^3*LRd + 3*nf^6*T^4*h^9*u*B*LL*LLd*LR^2*LRd^2 + 7/6*nf^6*T^4*h^9
      *u*B*LL*LLd^3*LR^2 + 7/6*nf^6*T^4*h^9*u*B*LL^2*LR*LRd^3 + 3*nf^6*T^4*h^9
      *u*B*LL^2*LLd^2*LR*LRd + 7/6*nf^6*T^4*h^9*u*B*LL^3*LLd*LRd^2 + 1/3*nf^6*
      T^4*h^9*u*B*LL^3*LLd^3 + 7/6*nf^6*T^4*h^9*u*B*QRd^3*LR*LRd^2 + nf^6*T^4*
      h^9*u*B*QRd^3*LLd^2*LR + 7/3*nf^6*T^4*h^9*u*B*QRd^3*LL*LLd*LRd + 3*nf^6*
      T^4*h^9*u*B*QR*QRd*LR^2*LRd^2 + 7/2*nf^6*T^4*h^9*u*B*QR*QRd*LLd^2*LR^2
       + 12*nf^6*T^4*h^9*u*B*QR*QRd*LL*LLd*LR*LRd + 7/2*nf^6*T^4*h^9*u*B*QR*
      QRd*LL^2*LRd^2 + 3*nf^6*T^4*h^9*u*B*QR*QRd*LL^2*LLd^2 + 7/4*nf^6*T^4*h^9
      *u*B*QR*QRd^4*LRd + 6*nf^6*T^4*h^9*u*B*QR^2*QRd^2*LR*LRd + 6*nf^6*T^4*
      h^9*u*B*QR^2*QRd^2*LL*LLd + 7/6*nf^6*T^4*h^9*u*B*QR^3*LR^2*LRd + 7/3*
      nf^6*T^4*h^9*u*B*QR^3*LL*LLd*LR + nf^6*T^4*h^9*u*B*QR^3*LL^2*LRd + 2*
      nf^6*T^4*h^9*u*B*QR^3*QRd^3 + 7/4*nf^6*T^4*h^9*u*B*QR^4*QRd*LR + 6*nf^6*
      T^4*h^9*u*B*QLd*QRd^2*LLd*LR*LRd + 7/2*nf^6*T^4*h^9*u*B*QLd*QRd^2*LL*
      LRd^2 + 3*nf^6*T^4*h^9*u*B*QLd*QRd^2*LL*LLd^2 + 7*nf^6*T^4*h^9*u*B*QLd*
      QR*LLd*LR^2*LRd + 6*nf^6*T^4*h^9*u*B*QLd*QR*LL*LR*LRd^2 + 7*nf^6*T^4*h^9
      *u*B*QLd*QR*LL*LLd^2*LR + 6*nf^6*T^4*h^9*u*B*QLd*QR*LL^2*LLd*LRd + 6*
      nf^6*T^4*h^9*u*B*QLd*QR*QRd^3*LLd + 14*nf^6*T^4*h^9*u*B*QLd*QR^2*QRd*LLd
      *LR + 12*nf^6*T^4*h^9*u*B*QLd*QR^2*QRd*LL*LRd + 7/4*nf^6*T^4*h^9*u*B*QLd
      *QR^4*LL + 3*nf^6*T^4*h^9*u*B*QLd^2*QRd*LR*LRd^2 + 7/2*nf^6*T^4*h^9*u*B*
      QLd^2*QRd*LLd^2*LR + 6*nf^6*T^4*h^9*u*B*QLd^2*QRd*LL*LLd*LRd + 9*nf^6*
      T^4*h^9*u*B*QLd^2*QR*QRd^2*LRd + 7*nf^6*T^4*h^9*u*B*QLd^2*QR^2*LR*LRd +
      7*nf^6*T^4*h^9*u*B*QLd^2*QR^2*LL*LLd + 7*nf^6*T^4*h^9*u*B*QLd^2*QR^3*QRd
       + 7/3*nf^6*T^4*h^9*u*B*QLd^3*LLd*LR*LRd + nf^6*T^4*h^9*u*B*QLd^3*LL*
      LRd^2 + 7/6*nf^6*T^4*h^9*u*B*QLd^3*LL*LLd^2 + 7*nf^6*T^4*h^9*u*B*QLd^3*
      QR*QRd*LLd + 7/4*nf^6*T^4*h^9*u*B*QLd^4*QR*LRd + 6*nf^6*T^4*h^9*u*B*QL*
      QRd*LLd*LR^2*LRd + 7*nf^6*T^4*h^9*u*B*QL*QRd*LL*LR*LRd^2 + 6*nf^6*T^4*
      h^9*u*B*QL*QRd*LL*LLd^2*LR + 7*nf^6*T^4*h^9*u*B*QL*QRd*LL^2*LLd*LRd + 7/
      4*nf^6*T^4*h^9*u*B*QL*QRd^4*LLd + 12*nf^6*T^4*h^9*u*B*QL*QR*QRd^2*LLd*LR
       + 14*nf^6*T^4*h^9*u*B*QL*QR*QRd^2*LL*LRd + 7/2*nf^6*T^4*h^9*u*B*QL*QR^2
      *LLd*LR^2 + 6*nf^6*T^4*h^9*u*B*QL*QR^2*LL*LR*LRd + 3*nf^6*T^4*h^9*u*B*QL
      *QR^2*LL^2*LLd + 6*nf^6*T^4*h^9*u*B*QL*QR^3*QRd*LL + 3*nf^6*T^4*h^9*u*B*
      QL*QLd*LR^2*LRd^2 + 7/2*nf^6*T^4*h^9*u*B*QL*QLd*LLd^2*LR^2 + 12*nf^6*T^4
      *h^9*u*B*QL*QLd*LL*LLd*LR*LRd + 7/2*nf^6*T^4*h^9*u*B*QL*QLd*LL^2*LRd^2
       + 3*nf^6*T^4*h^9*u*B*QL*QLd*LL^2*LLd^2 + 7*nf^6*T^4*h^9*u*B*QL*QLd*
      QRd^3*LRd + 24*nf^6*T^4*h^9*u*B*QL*QLd*QR*QRd*LR*LRd + 24*nf^6*T^4*h^9*u
      *B*QL*QLd*QR*QRd*LL*LLd + 18*nf^6*T^4*h^9*u*B*QL*QLd*QR^2*QRd^2 + 7*nf^6
      *T^4*h^9*u*B*QL*QLd*QR^3*LR + 9*nf^6*T^4*h^9*u*B*QL*QLd^2*QRd^2*LLd + 14
      *nf^6*T^4*h^9*u*B*QL*QLd^2*QR*LLd*LR + 12*nf^6*T^4*h^9*u*B*QL*QLd^2*QR*
      LL*LRd + 6*nf^6*T^4*h^9*u*B*QL*QLd^3*QRd*LRd + 7*nf^6*T^4*h^9*u*B*QL*
      QLd^3*QR^2 + 7/4*nf^6*T^4*h^9*u*B*QL*QLd^4*LLd + 7*nf^6*T^4*h^9*u*B*QL^2
      *QRd^2*LR*LRd + 7*nf^6*T^4*h^9*u*B*QL^2*QRd^2*LL*LLd + 3*nf^6*T^4*h^9*u*
      B*QL^2*QR*LR^2*LRd + 6*nf^6*T^4*h^9*u*B*QL^2*QR*LL*LLd*LR + 7/2*nf^6*T^4
      *h^9*u*B*QL^2*QR*LL^2*LRd + 7*nf^6*T^4*h^9*u*B*QL^2*QR*QRd^3 + 9*nf^6*
      T^4*h^9*u*B*QL^2*QR^2*QRd*LR + 12*nf^6*T^4*h^9*u*B*QL^2*QLd*QRd*LLd*LR
       + 14*nf^6*T^4*h^9*u*B*QL^2*QLd*QRd*LL*LRd + 9*nf^6*T^4*h^9*u*B*QL^2*QLd
      *QR^2*LL + 6*nf^6*T^4*h^9*u*B*QL^2*QLd^2*LR*LRd + 6*nf^6*T^4*h^9*u*B*
      QL^2*QLd^2*LL*LLd + 18*nf^6*T^4*h^9*u*B*QL^2*QLd^2*QR*QRd + nf^6*T^4*h^9
      *u*B*QL^3*LLd*LR^2 + 7/3*nf^6*T^4*h^9*u*B*QL^3*LL*LR*LRd + 7/6*nf^6*T^4*
      h^9*u*B*QL^3*LL^2*LLd + 7*nf^6*T^4*h^9*u*B*QL^3*QR*QRd*LL + 7*nf^6*T^4*
      h^9*u*B*QL^3*QLd*QRd^2 + 6*nf^6*T^4*h^9*u*B*QL^3*QLd*QR*LR + 2*nf^6*T^4*
      h^9*u*B*QL^3*QLd^3 + 7/4*nf^6*T^4*h^9*u*B*QL^4*QRd*LR + 7/4*nf^6*T^4*h^9
      *u*B*QL^4*QLd*LL + 205/36*nf^6*T^4*h^9*u*p^2*LR^3*LRd^3 + 233/12*nf^6*
      T^4*h^9*u*p^2*LLd^2*LR^3*LRd + 205/4*nf^6*T^4*h^9*u*p^2*LL*LLd*LR^2*
      LRd^2 + 233/12*nf^6*T^4*h^9*u*p^2*LL*LLd^3*LR^2 + 233/12*nf^6*T^4*h^9*u*
      p^2*LL^2*LR*LRd^3 + 205/4*nf^6*T^4*h^9*u*p^2*LL^2*LLd^2*LR*LRd + 233/12*
      nf^6*T^4*h^9*u*p^2*LL^3*LLd*LRd^2 + 205/36*nf^6*T^4*h^9*u*p^2*LL^3*LLd^3
       + 233/12*nf^6*T^4*h^9*u*p^2*QRd^3*LR*LRd^2 + 205/12*nf^6*T^4*h^9*u*p^2*
      QRd^3*LLd^2*LR + 233/6*nf^6*T^4*h^9*u*p^2*QRd^3*LL*LLd*LRd + 205/4*nf^6*
      T^4*h^9*u*p^2*QR*QRd*LR^2*LRd^2 + 233/4*nf^6*T^4*h^9*u*p^2*QR*QRd*LLd^2*
      LR^2 + 205*nf^6*T^4*h^9*u*p^2*QR*QRd*LL*LLd*LR*LRd + 233/4*nf^6*T^4*h^9*
      u*p^2*QR*QRd*LL^2*LRd^2 + 205/4*nf^6*T^4*h^9*u*p^2*QR*QRd*LL^2*LLd^2 +
      233/8*nf^6*T^4*h^9*u*p^2*QR*QRd^4*LRd + 205/2*nf^6*T^4*h^9*u*p^2*QR^2*
      QRd^2*LR*LRd + 205/2*nf^6*T^4*h^9*u*p^2*QR^2*QRd^2*LL*LLd + 233/12*nf^6*
      T^4*h^9*u*p^2*QR^3*LR^2*LRd + 233/6*nf^6*T^4*h^9*u*p^2*QR^3*LL*LLd*LR +
      205/12*nf^6*T^4*h^9*u*p^2*QR^3*LL^2*LRd + 205/6*nf^6*T^4*h^9*u*p^2*QR^3*
      QRd^3 + 233/8*nf^6*T^4*h^9*u*p^2*QR^4*QRd*LR + 205/2*nf^6*T^4*h^9*u*p^2*
      QLd*QRd^2*LLd*LR*LRd + 233/4*nf^6*T^4*h^9*u*p^2*QLd*QRd^2*LL*LRd^2 + 205/
      4*nf^6*T^4*h^9*u*p^2*QLd*QRd^2*LL*LLd^2 + 233/2*nf^6*T^4*h^9*u*p^2*QLd*
      QR*LLd*LR^2*LRd + 205/2*nf^6*T^4*h^9*u*p^2*QLd*QR*LL*LR*LRd^2 + 233/2*
      nf^6*T^4*h^9*u*p^2*QLd*QR*LL*LLd^2*LR + 205/2*nf^6*T^4*h^9*u*p^2*QLd*QR*
      LL^2*LLd*LRd + 205/2*nf^6*T^4*h^9*u*p^2*QLd*QR*QRd^3*LLd + 233*nf^6*T^4*
      h^9*u*p^2*QLd*QR^2*QRd*LLd*LR + 205*nf^6*T^4*h^9*u*p^2*QLd*QR^2*QRd*LL*
      LRd + 233/8*nf^6*T^4*h^9*u*p^2*QLd*QR^4*LL + 205/4*nf^6*T^4*h^9*u*p^2*
      QLd^2*QRd*LR*LRd^2 + 233/4*nf^6*T^4*h^9*u*p^2*QLd^2*QRd*LLd^2*LR + 205/2
      *nf^6*T^4*h^9*u*p^2*QLd^2*QRd*LL*LLd*LRd + 615/4*nf^6*T^4*h^9*u*p^2*
      QLd^2*QR*QRd^2*LRd + 233/2*nf^6*T^4*h^9*u*p^2*QLd^2*QR^2*LR*LRd + 233/2*
      nf^6*T^4*h^9*u*p^2*QLd^2*QR^2*LL*LLd + 233/2*nf^6*T^4*h^9*u*p^2*QLd^2*
      QR^3*QRd + 233/6*nf^6*T^4*h^9*u*p^2*QLd^3*LLd*LR*LRd + 205/12*nf^6*T^4*
      h^9*u*p^2*QLd^3*LL*LRd^2 + 233/12*nf^6*T^4*h^9*u*p^2*QLd^3*LL*LLd^2 +
      233/2*nf^6*T^4*h^9*u*p^2*QLd^3*QR*QRd*LLd + 233/8*nf^6*T^4*h^9*u*p^2*
      QLd^4*QR*LRd + 205/2*nf^6*T^4*h^9*u*p^2*QL*QRd*LLd*LR^2*LRd + 233/2*nf^6
      *T^4*h^9*u*p^2*QL*QRd*LL*LR*LRd^2 + 205/2*nf^6*T^4*h^9*u*p^2*QL*QRd*LL*
      LLd^2*LR + 233/2*nf^6*T^4*h^9*u*p^2*QL*QRd*LL^2*LLd*LRd + 233/8*nf^6*T^4
      *h^9*u*p^2*QL*QRd^4*LLd + 205*nf^6*T^4*h^9*u*p^2*QL*QR*QRd^2*LLd*LR +
      233*nf^6*T^4*h^9*u*p^2*QL*QR*QRd^2*LL*LRd + 233/4*nf^6*T^4*h^9*u*p^2*QL*
      QR^2*LLd*LR^2 + 205/2*nf^6*T^4*h^9*u*p^2*QL*QR^2*LL*LR*LRd + 205/4*nf^6*
      T^4*h^9*u*p^2*QL*QR^2*LL^2*LLd + 205/2*nf^6*T^4*h^9*u*p^2*QL*QR^3*QRd*LL
       + 205/4*nf^6*T^4*h^9*u*p^2*QL*QLd*LR^2*LRd^2 + 233/4*nf^6*T^4*h^9*u*p^2
      *QL*QLd*LLd^2*LR^2 + 205*nf^6*T^4*h^9*u*p^2*QL*QLd*LL*LLd*LR*LRd + 233/4
      *nf^6*T^4*h^9*u*p^2*QL*QLd*LL^2*LRd^2 + 205/4*nf^6*T^4*h^9*u*p^2*QL*QLd*
      LL^2*LLd^2 + 233/2*nf^6*T^4*h^9*u*p^2*QL*QLd*QRd^3*LRd + 410*nf^6*T^4*
      h^9*u*p^2*QL*QLd*QR*QRd*LR*LRd + 410*nf^6*T^4*h^9*u*p^2*QL*QLd*QR*QRd*LL
      *LLd + 615/2*nf^6*T^4*h^9*u*p^2*QL*QLd*QR^2*QRd^2 + 233/2*nf^6*T^4*h^9*u
      *p^2*QL*QLd*QR^3*LR + 615/4*nf^6*T^4*h^9*u*p^2*QL*QLd^2*QRd^2*LLd + 233*
      nf^6*T^4*h^9*u*p^2*QL*QLd^2*QR*LLd*LR + 205*nf^6*T^4*h^9*u*p^2*QL*QLd^2*
      QR*LL*LRd + 205/2*nf^6*T^4*h^9*u*p^2*QL*QLd^3*QRd*LRd + 233/2*nf^6*T^4*
      h^9*u*p^2*QL*QLd^3*QR^2 + 233/8*nf^6*T^4*h^9*u*p^2*QL*QLd^4*LLd + 233/2*
      nf^6*T^4*h^9*u*p^2*QL^2*QRd^2*LR*LRd + 233/2*nf^6*T^4*h^9*u*p^2*QL^2*
      QRd^2*LL*LLd + 205/4*nf^6*T^4*h^9*u*p^2*QL^2*QR*LR^2*LRd + 205/2*nf^6*
      T^4*h^9*u*p^2*QL^2*QR*LL*LLd*LR + 233/4*nf^6*T^4*h^9*u*p^2*QL^2*QR*LL^2*
      LRd + 233/2*nf^6*T^4*h^9*u*p^2*QL^2*QR*QRd^3 + 615/4*nf^6*T^4*h^9*u*p^2*
      QL^2*QR^2*QRd*LR + 205*nf^6*T^4*h^9*u*p^2*QL^2*QLd*QRd*LLd*LR + 233*nf^6
      *T^4*h^9*u*p^2*QL^2*QLd*QRd*LL*LRd + 615/4*nf^6*T^4*h^9*u*p^2*QL^2*QLd*
      QR^2*LL + 205/2*nf^6*T^4*h^9*u*p^2*QL^2*QLd^2*LR*LRd + 205/2*nf^6*T^4*
      h^9*u*p^2*QL^2*QLd^2*LL*LLd + 615/2*nf^6*T^4*h^9*u*p^2*QL^2*QLd^2*QR*QRd
       + 205/12*nf^6*T^4*h^9*u*p^2*QL^3*LLd*LR^2 + 233/6*nf^6*T^4*h^9*u*p^2*
      QL^3*LL*LR*LRd + 233/12*nf^6*T^4*h^9*u*p^2*QL^3*LL^2*LLd + 233/2*nf^6*
      T^4*h^9*u*p^2*QL^3*QR*QRd*LL + 233/2*nf^6*T^4*h^9*u*p^2*QL^3*QLd*QRd^2
       + 205/2*nf^6*T^4*h^9*u*p^2*QL^3*QLd*QR*LR + 205/6*nf^6*T^4*h^9*u*p^2*
      QL^3*QLd^3 + 233/8*nf^6*T^4*h^9*u*p^2*QL^4*QRd*LR + 233/8*nf^6*T^4*h^9*u
      *p^2*QL^4*QLd*LL + 131/12*nf^6*T^4*h^9*u^2*p*LR^3*LRd^3 + 437/12*nf^6*
      T^4*h^9*u^2*p*LLd^2*LR^3*LRd + 393/4*nf^6*T^4*h^9*u^2*p*LL*LLd*LR^2*
      LRd^2 + 437/12*nf^6*T^4*h^9*u^2*p*LL*LLd^3*LR^2 + 437/12*nf^6*T^4*h^9*
      u^2*p*LL^2*LR*LRd^3 + 393/4*nf^6*T^4*h^9*u^2*p*LL^2*LLd^2*LR*LRd + 437/
      12*nf^6*T^4*h^9*u^2*p*LL^3*LLd*LRd^2 + 131/12*nf^6*T^4*h^9*u^2*p*LL^3*
      LLd^3 + 437/12*nf^6*T^4*h^9*u^2*p*QRd^3*LR*LRd^2 + 131/4*nf^6*T^4*h^9*
      u^2*p*QRd^3*LLd^2*LR + 437/6*nf^6*T^4*h^9*u^2*p*QRd^3*LL*LLd*LRd + 393/4
      *nf^6*T^4*h^9*u^2*p*QR*QRd*LR^2*LRd^2 + 437/4*nf^6*T^4*h^9*u^2*p*QR*QRd*
      LLd^2*LR^2 + 393*nf^6*T^4*h^9*u^2*p*QR*QRd*LL*LLd*LR*LRd + 437/4*nf^6*
      T^4*h^9*u^2*p*QR*QRd*LL^2*LRd^2 + 393/4*nf^6*T^4*h^9*u^2*p*QR*QRd*LL^2*
      LLd^2 + 437/8*nf^6*T^4*h^9*u^2*p*QR*QRd^4*LRd + 393/2*nf^6*T^4*h^9*u^2*p
      *QR^2*QRd^2*LR*LRd + 393/2*nf^6*T^4*h^9*u^2*p*QR^2*QRd^2*LL*LLd + 437/12
      *nf^6*T^4*h^9*u^2*p*QR^3*LR^2*LRd + 437/6*nf^6*T^4*h^9*u^2*p*QR^3*LL*LLd
      *LR + 131/4*nf^6*T^4*h^9*u^2*p*QR^3*LL^2*LRd + 131/2*nf^6*T^4*h^9*u^2*p*
      QR^3*QRd^3 + 437/8*nf^6*T^4*h^9*u^2*p*QR^4*QRd*LR + 393/2*nf^6*T^4*h^9*
      u^2*p*QLd*QRd^2*LLd*LR*LRd + 437/4*nf^6*T^4*h^9*u^2*p*QLd*QRd^2*LL*LRd^2
       + 393/4*nf^6*T^4*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 + 437/2*nf^6*T^4*h^9*u^2*
      p*QLd*QR*LLd*LR^2*LRd + 393/2*nf^6*T^4*h^9*u^2*p*QLd*QR*LL*LR*LRd^2 +
      437/2*nf^6*T^4*h^9*u^2*p*QLd*QR*LL*LLd^2*LR + 393/2*nf^6*T^4*h^9*u^2*p*
      QLd*QR*LL^2*LLd*LRd + 393/2*nf^6*T^4*h^9*u^2*p*QLd*QR*QRd^3*LLd + 437*
      nf^6*T^4*h^9*u^2*p*QLd*QR^2*QRd*LLd*LR + 393*nf^6*T^4*h^9*u^2*p*QLd*QR^2
      *QRd*LL*LRd + 437/8*nf^6*T^4*h^9*u^2*p*QLd*QR^4*LL + 393/4*nf^6*T^4*h^9*
      u^2*p*QLd^2*QRd*LR*LRd^2 + 437/4*nf^6*T^4*h^9*u^2*p*QLd^2*QRd*LLd^2*LR
       + 393/2*nf^6*T^4*h^9*u^2*p*QLd^2*QRd*LL*LLd*LRd + 1179/4*nf^6*T^4*h^9*
      u^2*p*QLd^2*QR*QRd^2*LRd + 437/2*nf^6*T^4*h^9*u^2*p*QLd^2*QR^2*LR*LRd +
      437/2*nf^6*T^4*h^9*u^2*p*QLd^2*QR^2*LL*LLd + 437/2*nf^6*T^4*h^9*u^2*p*
      QLd^2*QR^3*QRd + 437/6*nf^6*T^4*h^9*u^2*p*QLd^3*LLd*LR*LRd + 131/4*nf^6*
      T^4*h^9*u^2*p*QLd^3*LL*LRd^2 + 437/12*nf^6*T^4*h^9*u^2*p*QLd^3*LL*LLd^2
       + 437/2*nf^6*T^4*h^9*u^2*p*QLd^3*QR*QRd*LLd + 437/8*nf^6*T^4*h^9*u^2*p*
      QLd^4*QR*LRd + 393/2*nf^6*T^4*h^9*u^2*p*QL*QRd*LLd*LR^2*LRd + 437/2*nf^6
      *T^4*h^9*u^2*p*QL*QRd*LL*LR*LRd^2 + 393/2*nf^6*T^4*h^9*u^2*p*QL*QRd*LL*
      LLd^2*LR + 437/2*nf^6*T^4*h^9*u^2*p*QL*QRd*LL^2*LLd*LRd + 437/8*nf^6*T^4
      *h^9*u^2*p*QL*QRd^4*LLd + 393*nf^6*T^4*h^9*u^2*p*QL*QR*QRd^2*LLd*LR +
      437*nf^6*T^4*h^9*u^2*p*QL*QR*QRd^2*LL*LRd + 437/4*nf^6*T^4*h^9*u^2*p*QL*
      QR^2*LLd*LR^2 + 393/2*nf^6*T^4*h^9*u^2*p*QL*QR^2*LL*LR*LRd + 393/4*nf^6*
      T^4*h^9*u^2*p*QL*QR^2*LL^2*LLd + 393/2*nf^6*T^4*h^9*u^2*p*QL*QR^3*QRd*LL
       + 393/4*nf^6*T^4*h^9*u^2*p*QL*QLd*LR^2*LRd^2 + 437/4*nf^6*T^4*h^9*u^2*p
      *QL*QLd*LLd^2*LR^2 + 393*nf^6*T^4*h^9*u^2*p*QL*QLd*LL*LLd*LR*LRd + 437/4
      *nf^6*T^4*h^9*u^2*p*QL*QLd*LL^2*LRd^2 + 393/4*nf^6*T^4*h^9*u^2*p*QL*QLd*
      LL^2*LLd^2 + 437/2*nf^6*T^4*h^9*u^2*p*QL*QLd*QRd^3*LRd + 786*nf^6*T^4*
      h^9*u^2*p*QL*QLd*QR*QRd*LR*LRd + 786*nf^6*T^4*h^9*u^2*p*QL*QLd*QR*QRd*LL
      *LLd + 1179/2*nf^6*T^4*h^9*u^2*p*QL*QLd*QR^2*QRd^2 + 437/2*nf^6*T^4*h^9*
      u^2*p*QL*QLd*QR^3*LR + 1179/4*nf^6*T^4*h^9*u^2*p*QL*QLd^2*QRd^2*LLd +
      437*nf^6*T^4*h^9*u^2*p*QL*QLd^2*QR*LLd*LR + 393*nf^6*T^4*h^9*u^2*p*QL*
      QLd^2*QR*LL*LRd + 393/2*nf^6*T^4*h^9*u^2*p*QL*QLd^3*QRd*LRd + 437/2*nf^6
      *T^4*h^9*u^2*p*QL*QLd^3*QR^2 + 437/8*nf^6*T^4*h^9*u^2*p*QL*QLd^4*LLd +
      437/2*nf^6*T^4*h^9*u^2*p*QL^2*QRd^2*LR*LRd + 437/2*nf^6*T^4*h^9*u^2*p*
      QL^2*QRd^2*LL*LLd + 393/4*nf^6*T^4*h^9*u^2*p*QL^2*QR*LR^2*LRd + 393/2*
      nf^6*T^4*h^9*u^2*p*QL^2*QR*LL*LLd*LR + 437/4*nf^6*T^4*h^9*u^2*p*QL^2*QR*
      LL^2*LRd + 437/2*nf^6*T^4*h^9*u^2*p*QL^2*QR*QRd^3 + 1179/4*nf^6*T^4*h^9*
      u^2*p*QL^2*QR^2*QRd*LR + 393*nf^6*T^4*h^9*u^2*p*QL^2*QLd*QRd*LLd*LR +
      437*nf^6*T^4*h^9*u^2*p*QL^2*QLd*QRd*LL*LRd + 1179/4*nf^6*T^4*h^9*u^2*p*
      QL^2*QLd*QR^2*LL + 393/2*nf^6*T^4*h^9*u^2*p*QL^2*QLd^2*LR*LRd + 393/2*
      nf^6*T^4*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 1179/2*nf^6*T^4*h^9*u^2*p*QL^2*
      QLd^2*QR*QRd + 131/4*nf^6*T^4*h^9*u^2*p*QL^3*LLd*LR^2 + 437/6*nf^6*T^4*
      h^9*u^2*p*QL^3*LL*LR*LRd + 437/12*nf^6*T^4*h^9*u^2*p*QL^3*LL^2*LLd + 437/
      2*nf^6*T^4*h^9*u^2*p*QL^3*QR*QRd*LL + 437/2*nf^6*T^4*h^9*u^2*p*QL^3*QLd*
      QRd^2 + 393/2*nf^6*T^4*h^9*u^2*p*QL^3*QLd*QR*LR + 131/2*nf^6*T^4*h^9*u^2
      *p*QL^3*QLd^3 + 437/8*nf^6*T^4*h^9*u^2*p*QL^4*QRd*LR + 437/8*nf^6*T^4*
      h^9*u^2*p*QL^4*QLd*LL + 34/9*nf^6*T^4*h^9*u^3*LR^3*LRd^3 + 143/12*nf^6*
      T^4*h^9*u^3*LLd^2*LR^3*LRd + 34*nf^6*T^4*h^9*u^3*LL*LLd*LR^2*LRd^2 + 143/
      12*nf^6*T^4*h^9*u^3*LL*LLd^3*LR^2 + 143/12*nf^6*T^4*h^9*u^3*LL^2*LR*
      LRd^3 + 34*nf^6*T^4*h^9*u^3*LL^2*LLd^2*LR*LRd + 143/12*nf^6*T^4*h^9*u^3*
      LL^3*LLd*LRd^2 + 34/9*nf^6*T^4*h^9*u^3*LL^3*LLd^3 + 143/12*nf^6*T^4*h^9*
      u^3*QRd^3*LR*LRd^2 + 34/3*nf^6*T^4*h^9*u^3*QRd^3*LLd^2*LR + 143/6*nf^6*
      T^4*h^9*u^3*QRd^3*LL*LLd*LRd + 34*nf^6*T^4*h^9*u^3*QR*QRd*LR^2*LRd^2 +
      143/4*nf^6*T^4*h^9*u^3*QR*QRd*LLd^2*LR^2 + 136*nf^6*T^4*h^9*u^3*QR*QRd*
      LL*LLd*LR*LRd + 143/4*nf^6*T^4*h^9*u^3*QR*QRd*LL^2*LRd^2 + 34*nf^6*T^4*
      h^9*u^3*QR*QRd*LL^2*LLd^2 + 143/8*nf^6*T^4*h^9*u^3*QR*QRd^4*LRd + 68*
      nf^6*T^4*h^9*u^3*QR^2*QRd^2*LR*LRd + 68*nf^6*T^4*h^9*u^3*QR^2*QRd^2*LL*
      LLd + 143/12*nf^6*T^4*h^9*u^3*QR^3*LR^2*LRd + 143/6*nf^6*T^4*h^9*u^3*
      QR^3*LL*LLd*LR + 34/3*nf^6*T^4*h^9*u^3*QR^3*LL^2*LRd + 68/3*nf^6*T^4*h^9
      *u^3*QR^3*QRd^3 + 143/8*nf^6*T^4*h^9*u^3*QR^4*QRd*LR + 68*nf^6*T^4*h^9*
      u^3*QLd*QRd^2*LLd*LR*LRd + 143/4*nf^6*T^4*h^9*u^3*QLd*QRd^2*LL*LRd^2 +
      34*nf^6*T^4*h^9*u^3*QLd*QRd^2*LL*LLd^2 + 143/2*nf^6*T^4*h^9*u^3*QLd*QR*
      LLd*LR^2*LRd + 68*nf^6*T^4*h^9*u^3*QLd*QR*LL*LR*LRd^2 + 143/2*nf^6*T^4*
      h^9*u^3*QLd*QR*LL*LLd^2*LR + 68*nf^6*T^4*h^9*u^3*QLd*QR*LL^2*LLd*LRd +
      68*nf^6*T^4*h^9*u^3*QLd*QR*QRd^3*LLd + 143*nf^6*T^4*h^9*u^3*QLd*QR^2*QRd
      *LLd*LR + 136*nf^6*T^4*h^9*u^3*QLd*QR^2*QRd*LL*LRd + 143/8*nf^6*T^4*h^9*
      u^3*QLd*QR^4*LL + 34*nf^6*T^4*h^9*u^3*QLd^2*QRd*LR*LRd^2 + 143/4*nf^6*
      T^4*h^9*u^3*QLd^2*QRd*LLd^2*LR + 68*nf^6*T^4*h^9*u^3*QLd^2*QRd*LL*LLd*
      LRd + 102*nf^6*T^4*h^9*u^3*QLd^2*QR*QRd^2*LRd + 143/2*nf^6*T^4*h^9*u^3*
      QLd^2*QR^2*LR*LRd + 143/2*nf^6*T^4*h^9*u^3*QLd^2*QR^2*LL*LLd + 143/2*
      nf^6*T^4*h^9*u^3*QLd^2*QR^3*QRd + 143/6*nf^6*T^4*h^9*u^3*QLd^3*LLd*LR*
      LRd + 34/3*nf^6*T^4*h^9*u^3*QLd^3*LL*LRd^2 + 143/12*nf^6*T^4*h^9*u^3*
      QLd^3*LL*LLd^2 + 143/2*nf^6*T^4*h^9*u^3*QLd^3*QR*QRd*LLd + 143/8*nf^6*
      T^4*h^9*u^3*QLd^4*QR*LRd + 68*nf^6*T^4*h^9*u^3*QL*QRd*LLd*LR^2*LRd + 143/
      2*nf^6*T^4*h^9*u^3*QL*QRd*LL*LR*LRd^2 + 68*nf^6*T^4*h^9*u^3*QL*QRd*LL*
      LLd^2*LR + 143/2*nf^6*T^4*h^9*u^3*QL*QRd*LL^2*LLd*LRd + 143/8*nf^6*T^4*
      h^9*u^3*QL*QRd^4*LLd + 136*nf^6*T^4*h^9*u^3*QL*QR*QRd^2*LLd*LR + 143*
      nf^6*T^4*h^9*u^3*QL*QR*QRd^2*LL*LRd + 143/4*nf^6*T^4*h^9*u^3*QL*QR^2*LLd
      *LR^2 + 68*nf^6*T^4*h^9*u^3*QL*QR^2*LL*LR*LRd + 34*nf^6*T^4*h^9*u^3*QL*
      QR^2*LL^2*LLd + 68*nf^6*T^4*h^9*u^3*QL*QR^3*QRd*LL + 34*nf^6*T^4*h^9*u^3
      *QL*QLd*LR^2*LRd^2 + 143/4*nf^6*T^4*h^9*u^3*QL*QLd*LLd^2*LR^2 + 136*nf^6
      *T^4*h^9*u^3*QL*QLd*LL*LLd*LR*LRd + 143/4*nf^6*T^4*h^9*u^3*QL*QLd*LL^2*
      LRd^2 + 34*nf^6*T^4*h^9*u^3*QL*QLd*LL^2*LLd^2 + 143/2*nf^6*T^4*h^9*u^3*
      QL*QLd*QRd^3*LRd + 272*nf^6*T^4*h^9*u^3*QL*QLd*QR*QRd*LR*LRd + 272*nf^6*
      T^4*h^9*u^3*QL*QLd*QR*QRd*LL*LLd + 204*nf^6*T^4*h^9*u^3*QL*QLd*QR^2*
      QRd^2 + 143/2*nf^6*T^4*h^9*u^3*QL*QLd*QR^3*LR + 102*nf^6*T^4*h^9*u^3*QL*
      QLd^2*QRd^2*LLd + 143*nf^6*T^4*h^9*u^3*QL*QLd^2*QR*LLd*LR + 136*nf^6*T^4
      *h^9*u^3*QL*QLd^2*QR*LL*LRd + 68*nf^6*T^4*h^9*u^3*QL*QLd^3*QRd*LRd + 143/
      2*nf^6*T^4*h^9*u^3*QL*QLd^3*QR^2 + 143/8*nf^6*T^4*h^9*u^3*QL*QLd^4*LLd
       + 143/2*nf^6*T^4*h^9*u^3*QL^2*QRd^2*LR*LRd + 143/2*nf^6*T^4*h^9*u^3*
      QL^2*QRd^2*LL*LLd + 34*nf^6*T^4*h^9*u^3*QL^2*QR*LR^2*LRd + 68*nf^6*T^4*
      h^9*u^3*QL^2*QR*LL*LLd*LR + 143/4*nf^6*T^4*h^9*u^3*QL^2*QR*LL^2*LRd +
      143/2*nf^6*T^4*h^9*u^3*QL^2*QR*QRd^3 + 102*nf^6*T^4*h^9*u^3*QL^2*QR^2*
      QRd*LR + 136*nf^6*T^4*h^9*u^3*QL^2*QLd*QRd*LLd*LR + 143*nf^6*T^4*h^9*u^3
      *QL^2*QLd*QRd*LL*LRd + 102*nf^6*T^4*h^9*u^3*QL^2*QLd*QR^2*LL + 68*nf^6*
      T^4*h^9*u^3*QL^2*QLd^2*LR*LRd + 68*nf^6*T^4*h^9*u^3*QL^2*QLd^2*LL*LLd +
      204*nf^6*T^4*h^9*u^3*QL^2*QLd^2*QR*QRd + 34/3*nf^6*T^4*h^9*u^3*QL^3*LLd*
      LR^2 + 143/6*nf^6*T^4*h^9*u^3*QL^3*LL*LR*LRd + 143/12*nf^6*T^4*h^9*u^3*
      QL^3*LL^2*LLd + 143/2*nf^6*T^4*h^9*u^3*QL^3*QR*QRd*LL + 143/2*nf^6*T^4*
      h^9*u^3*QL^3*QLd*QRd^2 + 68*nf^6*T^4*h^9*u^3*QL^3*QLd*QR*LR + 68/3*nf^6*
      T^4*h^9*u^3*QL^3*QLd^3 + 143/8*nf^6*T^4*h^9*u^3*QL^4*QRd*LR + 143/8*nf^6
      *T^4*h^9*u^3*QL^4*QLd*LL - 5/36*nf^6*T^5*h^9*u*LLd*LR^4*LRd^3 + 2/9*nf^6
      *T^5*h^9*u*LLd^3*LR^4*LRd - 5/36*nf^6*T^5*h^9*u*LL*LR^3*LRd^4 + 1/12*
      nf^6*T^5*h^9*u*LL*LLd^2*LR^3*LRd^2 + 2/9*nf^6*T^5*h^9*u*LL*LLd^4*LR^3 +
      1/12*nf^6*T^5*h^9*u*LL^2*LLd*LR^2*LRd^3 + 1/12*nf^6*T^5*h^9*u*LL^2*LLd^3
      *LR^2*LRd + 2/9*nf^6*T^5*h^9*u*LL^3*LR*LRd^4 + 1/12*nf^6*T^5*h^9*u*LL^3*
      LLd^2*LR*LRd^2 - 5/36*nf^6*T^5*h^9*u*LL^3*LLd^4*LR + 2/9*nf^6*T^5*h^9*u*
      LL^4*LLd*LRd^3 - 5/36*nf^6*T^5*h^9*u*LL^4*LLd^3*LRd - 5/12*nf^6*T^5*h^9*
      u*QRd^3*LLd*LR^2*LRd^2 - 1/9*nf^6*T^5*h^9*u*QRd^3*LLd^3*LR^2 - 11/18*
      nf^6*T^5*h^9*u*QRd^3*LL*LR*LRd^3 - 1/3*nf^6*T^5*h^9*u*QRd^3*LL*LLd^2*LR*
      LRd - 1/2*nf^6*T^5*h^9*u*QRd^3*LL^2*LLd*LRd^2 - 5/18*nf^6*T^5*h^9*u*
      QRd^3*LL^2*LLd^3 + 13/72*nf^6*T^5*h^9*u*QRd^6*LLd*LRd - 1/3*nf^6*T^5*h^9
      *u*QR*QRd*LLd*LR^3*LRd^2 + 7/18*nf^6*T^5*h^9*u*QR*QRd*LLd^3*LR^3 - 1/3*
      nf^6*T^5*h^9*u*QR*QRd*LL*LR^2*LRd^3 + 1/2*nf^6*T^5*h^9*u*QR*QRd*LL*LLd^2
      *LR^2*LRd + 1/2*nf^6*T^5*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 - 1/3*nf^6*T^5*
      h^9*u*QR*QRd*LL^2*LLd^3*LR + 7/18*nf^6*T^5*h^9*u*QR*QRd*LL^3*LRd^3 - 1/3
      *nf^6*T^5*h^9*u*QR*QRd*LL^3*LLd^2*LRd - 1/4*nf^6*T^5*h^9*u*QR*QRd^4*LLd*
      LR*LRd - 3/8*nf^6*T^5*h^9*u*QR*QRd^4*LL*LRd^2 - 1/8*nf^6*T^5*h^9*u*QR*
      QRd^4*LL*LLd^2 + 1/24*nf^6*T^5*h^9*u*QR^2*QRd^5*LLd - 11/18*nf^6*T^5*h^9
      *u*QR^3*LLd*LR^3*LRd - 5/12*nf^6*T^5*h^9*u*QR^3*LL*LR^2*LRd^2 - 1/2*nf^6
      *T^5*h^9*u*QR^3*LL*LLd^2*LR^2 - 1/3*nf^6*T^5*h^9*u*QR^3*LL^2*LLd*LR*LRd
       - 1/9*nf^6*T^5*h^9*u*QR^3*LL^3*LRd^2 - 5/18*nf^6*T^5*h^9*u*QR^3*LL^3*
      LLd^2 - 3/8*nf^6*T^5*h^9*u*QR^4*QRd*LLd*LR^2 - 1/4*nf^6*T^5*h^9*u*QR^4*
      QRd*LL*LR*LRd - 1/8*nf^6*T^5*h^9*u*QR^4*QRd*LL^2*LLd + 1/24*nf^6*T^5*h^9
      *u*QR^5*QRd^2*LL + 13/72*nf^6*T^5*h^9*u*QR^6*LL*LR - 5/12*nf^6*T^5*h^9*u
      *QLd*QRd^2*LR^2*LRd^3 + 1/4*nf^6*T^5*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd - 1/
      2*nf^6*T^5*h^9*u*QLd*QRd^2*LL*LLd*LR*LRd^2 - 1/3*nf^6*T^5*h^9*u*QLd*
      QRd^2*LL*LLd^3*LR - 1/6*nf^6*T^5*h^9*u*QLd*QRd^2*LL^2*LRd^3 - 1/4*nf^6*
      T^5*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd + 1/8*nf^6*T^5*h^9*u*QLd*QRd^5*LRd^2
       + 7/24*nf^6*T^5*h^9*u*QLd*QRd^5*LLd^2 - 7/18*nf^6*T^5*h^9*u*QLd*QR*LR^3
      *LRd^3 + 1/3*nf^6*T^5*h^9*u*QLd*QR*LLd^2*LR^3*LRd + 1/3*nf^6*T^5*h^9*u*
      QLd*QR*LL*LLd^3*LR^2 + 1/6*nf^6*T^5*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 1/6*
      nf^6*T^5*h^9*u*QLd*QR*LL^3*LLd*LRd^2 - 7/18*nf^6*T^5*h^9*u*QLd*QR*LL^3*
      LLd^3 - 1/2*nf^6*T^5*h^9*u*QLd*QR*QRd^3*LR*LRd^2 + 1/2*nf^6*T^5*h^9*u*
      QLd*QR^2*QRd*LLd^2*LR^2 + 1/2*nf^6*T^5*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 + 5/
      24*nf^6*T^5*h^9*u*QLd*QR^2*QRd^4*LRd - 3/8*nf^6*T^5*h^9*u*QLd*QR^4*LR^2*
      LRd - 1/4*nf^6*T^5*h^9*u*QLd*QR^4*LL*LLd*LR - 1/8*nf^6*T^5*h^9*u*QLd*
      QR^4*LL^2*LRd + 5/36*nf^6*T^5*h^9*u*QLd*QR^4*QRd^3 - 1/12*nf^6*T^5*h^9*u
      *QLd*QR^5*QRd*LR - 1/4*nf^6*T^5*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 - 1/6*
      nf^6*T^5*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 1/3*nf^6*T^5*h^9*u*QLd^2*QRd*LL*LR
      *LRd^3 - 1/2*nf^6*T^5*h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd + 1/4*nf^6*T^5*h^9
      *u*QLd^2*QRd*LL^2*LLd*LRd^2 - 5/12*nf^6*T^5*h^9*u*QLd^2*QRd*LL^2*LLd^3
       + 11/24*nf^6*T^5*h^9*u*QLd^2*QRd^4*LLd*LRd - 1/4*nf^6*T^5*h^9*u*QLd^2*
      QR*QRd^2*LL*LRd^2 - 1/4*nf^6*T^5*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 1/2*
      nf^6*T^5*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd + 1/2*nf^6*T^5*h^9*u*QLd^2*QR^2*
      LL*LR*LRd^2 + 1/2*nf^6*T^5*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 1/2*nf^6*T^5*
      h^9*u*QLd^2*QR^2*LL^2*LLd*LRd + 1/2*nf^6*T^5*h^9*u*QLd^2*QR^2*QRd^3*LLd
       + nf^6*T^5*h^9*u*QLd^2*QR^3*QRd*LLd*LR + nf^6*T^5*h^9*u*QLd^2*QR^3*QRd*
      LL*LRd + 1/24*nf^6*T^5*h^9*u*QLd^2*QR^5*LL - 5/18*nf^6*T^5*h^9*u*QLd^3*
      LR^2*LRd^3 - 1/2*nf^6*T^5*h^9*u*QLd^3*LLd^2*LR^2*LRd - 1/3*nf^6*T^5*h^9*
      u*QLd^3*LL*LLd*LR*LRd^2 - 11/18*nf^6*T^5*h^9*u*QLd^3*LL*LLd^3*LR - 1/9*
      nf^6*T^5*h^9*u*QLd^3*LL^2*LRd^3 - 5/12*nf^6*T^5*h^9*u*QLd^3*LL^2*LLd^2*
      LRd + 1/9*nf^6*T^5*h^9*u*QLd^3*QRd^3*LRd^2 + 1/9*nf^6*T^5*h^9*u*QLd^3*
      QRd^3*LLd^2 - 1/2*nf^6*T^5*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 5/12*nf^6*T^5*
      h^9*u*QLd^3*QR^2*QRd^2*LRd + nf^6*T^5*h^9*u*QLd^3*QR^3*LR*LRd + nf^6*T^5
      *h^9*u*QLd^3*QR^3*LL*LLd + 7/9*nf^6*T^5*h^9*u*QLd^3*QR^4*QRd + 11/24*
      nf^6*T^5*h^9*u*QLd^4*QRd^2*LLd*LRd - 1/4*nf^6*T^5*h^9*u*QLd^4*QR*LLd*LR*
      LRd - 1/8*nf^6*T^5*h^9*u*QLd^4*QR*LL*LRd^2 - 3/8*nf^6*T^5*h^9*u*QLd^4*QR
      *LL*LLd^2 + 7/24*nf^6*T^5*h^9*u*QLd^4*QR^2*QRd*LLd + 7/24*nf^6*T^5*h^9*u
      *QLd^5*QRd*LRd^2 + 1/8*nf^6*T^5*h^9*u*QLd^5*QRd*LLd^2 + 1/24*nf^6*T^5*
      h^9*u*QLd^5*QR^2*LRd + 13/72*nf^6*T^5*h^9*u*QLd^6*LLd*LRd - 7/18*nf^6*
      T^5*h^9*u*QL*QRd*LR^3*LRd^3 + 1/6*nf^6*T^5*h^9*u*QL*QRd*LLd^2*LR^3*LRd
       + 1/6*nf^6*T^5*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 1/3*nf^6*T^5*h^9*u*QL*QRd*
      LL^2*LR*LRd^3 + 1/3*nf^6*T^5*h^9*u*QL*QRd*LL^3*LLd*LRd^2 - 7/18*nf^6*T^5
      *h^9*u*QL*QRd*LL^3*LLd^3 - 3/8*nf^6*T^5*h^9*u*QL*QRd^4*LR*LRd^2 - 1/8*
      nf^6*T^5*h^9*u*QL*QRd^4*LLd^2*LR - 1/4*nf^6*T^5*h^9*u*QL*QRd^4*LL*LLd*
      LRd + 1/2*nf^6*T^5*h^9*u*QL*QR*QRd^2*LLd^2*LR^2 + 1/2*nf^6*T^5*h^9*u*QL*
      QR*QRd^2*LL^2*LRd^2 - 1/12*nf^6*T^5*h^9*u*QL*QR*QRd^5*LRd - 5/12*nf^6*
      T^5*h^9*u*QL*QR^2*LR^3*LRd^2 - 1/6*nf^6*T^5*h^9*u*QL*QR^2*LLd^2*LR^3 - 1/
      2*nf^6*T^5*h^9*u*QL*QR^2*LL*LLd*LR^2*LRd + 1/4*nf^6*T^5*h^9*u*QL*QR^2*
      LL^2*LR*LRd^2 - 1/4*nf^6*T^5*h^9*u*QL*QR^2*LL^2*LLd^2*LR - 1/3*nf^6*T^5*
      h^9*u*QL*QR^2*LL^3*LLd*LRd - 1/2*nf^6*T^5*h^9*u*QL*QR^3*QRd*LR^2*LRd + 5/
      36*nf^6*T^5*h^9*u*QL*QR^3*QRd^4 + 5/24*nf^6*T^5*h^9*u*QL*QR^4*QRd^2*LR
       + 1/8*nf^6*T^5*h^9*u*QL*QR^5*LR^2 + 7/24*nf^6*T^5*h^9*u*QL*QR^5*LL^2 -
      1/3*nf^6*T^5*h^9*u*QL*QLd*LLd*LR^3*LRd^2 + 7/18*nf^6*T^5*h^9*u*QL*QLd*
      LLd^3*LR^3 - 1/3*nf^6*T^5*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 1/2*nf^6*T^5*h^9*
      u*QL*QLd*LL*LLd^2*LR^2*LRd + 1/2*nf^6*T^5*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2
       - 1/3*nf^6*T^5*h^9*u*QL*QLd*LL^2*LLd^3*LR + 7/18*nf^6*T^5*h^9*u*QL*QLd*
      LL^3*LRd^3 - 1/3*nf^6*T^5*h^9*u*QL*QLd*LL^3*LLd^2*LRd - 1/2*nf^6*T^5*h^9
      *u*QL*QLd*QRd^3*LL*LRd^2 + 5/12*nf^6*T^5*h^9*u*QL*QLd*QR*QRd^4*LLd - 1/2
      *nf^6*T^5*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 5/12*nf^6*T^5*h^9*u*QL*QLd*QR^4*
      QRd*LL - 1/4*nf^6*T^5*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 1/4*nf^6*T^5*h^9*u
      *QL*QLd^2*QRd^2*LLd^2*LR + 1/2*nf^6*T^5*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 1/
      2*nf^6*T^5*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 + 1/3*nf^6*T^5*h^9*u*QL*QLd^2*QR
      *QRd^3*LRd + nf^6*T^5*h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd + nf^6*T^5*h^9*u*QL
      *QLd^2*QR^2*QRd*LL*LLd + 11/12*nf^6*T^5*h^9*u*QL*QLd^2*QR^3*QRd^2 + 7/24
      *nf^6*T^5*h^9*u*QL*QLd^2*QR^4*LR - 1/2*nf^6*T^5*h^9*u*QL*QLd^3*QRd*LL*
      LLd^2 + 1/3*nf^6*T^5*h^9*u*QL*QLd^3*QR*QRd^2*LLd + nf^6*T^5*h^9*u*QL*
      QLd^3*QR^2*LLd*LR + nf^6*T^5*h^9*u*QL*QLd^3*QR^2*LL*LRd - 1/8*nf^6*T^5*
      h^9*u*QL*QLd^4*LR*LRd^2 - 3/8*nf^6*T^5*h^9*u*QL*QLd^4*LLd^2*LR - 1/4*
      nf^6*T^5*h^9*u*QL*QLd^4*LL*LLd*LRd + 5/12*nf^6*T^5*h^9*u*QL*QLd^4*QR*QRd
      *LRd + 7/9*nf^6*T^5*h^9*u*QL*QLd^4*QR^3 - 1/12*nf^6*T^5*h^9*u*QL*QLd^5*
      QR*LLd + 1/2*nf^6*T^5*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 1/2*nf^6*T^5*h^9*u
      *QL^2*QRd^2*LL*LR*LRd^2 + 1/2*nf^6*T^5*h^9*u*QL^2*QRd^2*LL*LLd^2*LR + 1/
      2*nf^6*T^5*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 1/24*nf^6*T^5*h^9*u*QL^2*
      QRd^5*LLd - 1/3*nf^6*T^5*h^9*u*QL^2*QR*LLd*LR^3*LRd - 1/4*nf^6*T^5*h^9*u
      *QL^2*QR*LL*LR^2*LRd^2 + 1/4*nf^6*T^5*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 1/2*
      nf^6*T^5*h^9*u*QL^2*QR*LL^2*LLd*LR*LRd - 1/6*nf^6*T^5*h^9*u*QL^2*QR*LL^3
      *LRd^2 - 5/12*nf^6*T^5*h^9*u*QL^2*QR*LL^3*LLd^2 + nf^6*T^5*h^9*u*QL^2*QR
      *QRd^3*LLd*LR + nf^6*T^5*h^9*u*QL^2*QR*QRd^3*LL*LRd - 1/4*nf^6*T^5*h^9*u
      *QL^2*QR^2*QRd*LLd*LR^2 - 1/4*nf^6*T^5*h^9*u*QL^2*QR^2*QRd*LL^2*LLd + 1/
      2*nf^6*T^5*h^9*u*QL^2*QR^3*QRd^2*LL + 11/24*nf^6*T^5*h^9*u*QL^2*QR^4*LL*
      LR + 1/2*nf^6*T^5*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 + 1/2*nf^6*T^5*h^9*u*
      QL^2*QLd*QRd*LL^2*LRd^2 + 7/24*nf^6*T^5*h^9*u*QL^2*QLd*QRd^4*LRd + nf^6*
      T^5*h^9*u*QL^2*QLd*QR*QRd^2*LR*LRd + nf^6*T^5*h^9*u*QL^2*QLd*QR*QRd^2*LL
      *LLd - 1/4*nf^6*T^5*h^9*u*QL^2*QLd*QR^2*LR^2*LRd - 1/4*nf^6*T^5*h^9*u*
      QL^2*QLd*QR^2*LL^2*LRd + 11/12*nf^6*T^5*h^9*u*QL^2*QLd*QR^2*QRd^3 + 1/3*
      nf^6*T^5*h^9*u*QL^2*QLd*QR^3*QRd*LR + 5/12*nf^6*T^5*h^9*u*QL^2*QLd^2*
      QRd^3*LLd + 5/12*nf^6*T^5*h^9*u*QL^2*QLd^2*QR^3*LL + 1/2*nf^6*T^5*h^9*u*
      QL^2*QLd^3*QRd^2*LRd + 11/12*nf^6*T^5*h^9*u*QL^2*QLd^3*QR^2*QRd + 5/24*
      nf^6*T^5*h^9*u*QL^2*QLd^4*QRd*LLd + 1/24*nf^6*T^5*h^9*u*QL^2*QLd^5*LRd
       - 5/18*nf^6*T^5*h^9*u*QL^3*LR^3*LRd^2 - 1/9*nf^6*T^5*h^9*u*QL^3*LLd^2*
      LR^3 - 1/3*nf^6*T^5*h^9*u*QL^3*LL*LLd*LR^2*LRd - 1/2*nf^6*T^5*h^9*u*QL^3
      *LL^2*LR*LRd^2 - 5/12*nf^6*T^5*h^9*u*QL^3*LL^2*LLd^2*LR - 11/18*nf^6*T^5
      *h^9*u*QL^3*LL^3*LLd*LRd + nf^6*T^5*h^9*u*QL^3*QRd^3*LR*LRd + nf^6*T^5*
      h^9*u*QL^3*QRd^3*LL*LLd - 1/2*nf^6*T^5*h^9*u*QL^3*QR*QRd*LL^2*LRd + 7/9*
      nf^6*T^5*h^9*u*QL^3*QR*QRd^4 + 5/12*nf^6*T^5*h^9*u*QL^3*QR^2*QRd^2*LR +
      1/9*nf^6*T^5*h^9*u*QL^3*QR^3*LR^2 + 1/9*nf^6*T^5*h^9*u*QL^3*QR^3*LL^2 +
      nf^6*T^5*h^9*u*QL^3*QLd*QRd^2*LLd*LR + nf^6*T^5*h^9*u*QL^3*QLd*QRd^2*LL*
      LRd - 1/2*nf^6*T^5*h^9*u*QL^3*QLd*QR*LL^2*LLd + 1/3*nf^6*T^5*h^9*u*QL^3*
      QLd*QR^2*QRd*LL + 11/12*nf^6*T^5*h^9*u*QL^3*QLd^2*QR*QRd^2 + 1/2*nf^6*
      T^5*h^9*u*QL^3*QLd^2*QR^2*LR + 5/36*nf^6*T^5*h^9*u*QL^3*QLd^4*QR - 1/8*
      nf^6*T^5*h^9*u*QL^4*QRd*LLd*LR^2 - 1/4*nf^6*T^5*h^9*u*QL^4*QRd*LL*LR*LRd
       - 3/8*nf^6*T^5*h^9*u*QL^4*QRd*LL^2*LLd + 7/24*nf^6*T^5*h^9*u*QL^4*QR*
      QRd^2*LL + 11/24*nf^6*T^5*h^9*u*QL^4*QR^2*LL*LR - 1/8*nf^6*T^5*h^9*u*
      QL^4*QLd*LR^2*LRd - 1/4*nf^6*T^5*h^9*u*QL^4*QLd*LL*LLd*LR - 3/8*nf^6*T^5
      *h^9*u*QL^4*QLd*LL^2*LRd + 7/9*nf^6*T^5*h^9*u*QL^4*QLd*QRd^3 + 5/12*nf^6
      *T^5*h^9*u*QL^4*QLd*QR*QRd*LR + 5/24*nf^6*T^5*h^9*u*QL^4*QLd^2*QR*LL + 5/
      36*nf^6*T^5*h^9*u*QL^4*QLd^3*QRd + 1/24*nf^6*T^5*h^9*u*QL^5*QRd^2*LR + 7/
      24*nf^6*T^5*h^9*u*QL^5*QR*LR^2 + 1/8*nf^6*T^5*h^9*u*QL^5*QR*LL^2 - 1/12*
      nf^6*T^5*h^9*u*QL^5*QLd*QRd*LL + 1/24*nf^6*T^5*h^9*u*QL^5*QLd^2*LR + 13/
      72*nf^6*T^5*h^9*u*QL^6*LL*LR + 1/3*nf^6*T^5*h^9*u*W*LR^3*LRd^3 + 7/6*
      nf^6*T^5*h^9*u*W*LLd^2*LR^3*LRd + 3*nf^6*T^5*h^9*u*W*LL*LLd*LR^2*LRd^2
       + 7/6*nf^6*T^5*h^9*u*W*LL*LLd^3*LR^2 + 7/6*nf^6*T^5*h^9*u*W*LL^2*LR*
      LRd^3 + 3*nf^6*T^5*h^9*u*W*LL^2*LLd^2*LR*LRd + 7/6*nf^6*T^5*h^9*u*W*LL^3
      *LLd*LRd^2 + 1/3*nf^6*T^5*h^9*u*W*LL^3*LLd^3 + 7/6*nf^6*T^5*h^9*u*W*
      QRd^3*LR*LRd^2 + nf^6*T^5*h^9*u*W*QRd^3*LLd^2*LR + 7/3*nf^6*T^5*h^9*u*W*
      QRd^3*LL*LLd*LRd + 3*nf^6*T^5*h^9*u*W*QR*QRd*LR^2*LRd^2 + 7/2*nf^6*T^5*
      h^9*u*W*QR*QRd*LLd^2*LR^2 + 12*nf^6*T^5*h^9*u*W*QR*QRd*LL*LLd*LR*LRd + 7/
      2*nf^6*T^5*h^9*u*W*QR*QRd*LL^2*LRd^2 + 3*nf^6*T^5*h^9*u*W*QR*QRd*LL^2*
      LLd^2 + 7/4*nf^6*T^5*h^9*u*W*QR*QRd^4*LRd + 6*nf^6*T^5*h^9*u*W*QR^2*
      QRd^2*LR*LRd + 6*nf^6*T^5*h^9*u*W*QR^2*QRd^2*LL*LLd + 7/6*nf^6*T^5*h^9*u
      *W*QR^3*LR^2*LRd + 7/3*nf^6*T^5*h^9*u*W*QR^3*LL*LLd*LR + nf^6*T^5*h^9*u*
      W*QR^3*LL^2*LRd + 2*nf^6*T^5*h^9*u*W*QR^3*QRd^3 + 7/4*nf^6*T^5*h^9*u*W*
      QR^4*QRd*LR + 6*nf^6*T^5*h^9*u*W*QLd*QRd^2*LLd*LR*LRd + 7/2*nf^6*T^5*h^9
      *u*W*QLd*QRd^2*LL*LRd^2 + 3*nf^6*T^5*h^9*u*W*QLd*QRd^2*LL*LLd^2 + 7*nf^6
      *T^5*h^9*u*W*QLd*QR*LLd*LR^2*LRd + 6*nf^6*T^5*h^9*u*W*QLd*QR*LL*LR*LRd^2
       + 7*nf^6*T^5*h^9*u*W*QLd*QR*LL*LLd^2*LR + 6*nf^6*T^5*h^9*u*W*QLd*QR*
      LL^2*LLd*LRd + 6*nf^6*T^5*h^9*u*W*QLd*QR*QRd^3*LLd + 14*nf^6*T^5*h^9*u*W
      *QLd*QR^2*QRd*LLd*LR + 12*nf^6*T^5*h^9*u*W*QLd*QR^2*QRd*LL*LRd + 7/4*
      nf^6*T^5*h^9*u*W*QLd*QR^4*LL + 3*nf^6*T^5*h^9*u*W*QLd^2*QRd*LR*LRd^2 + 7/
      2*nf^6*T^5*h^9*u*W*QLd^2*QRd*LLd^2*LR + 6*nf^6*T^5*h^9*u*W*QLd^2*QRd*LL*
      LLd*LRd + 9*nf^6*T^5*h^9*u*W*QLd^2*QR*QRd^2*LRd + 7*nf^6*T^5*h^9*u*W*
      QLd^2*QR^2*LR*LRd + 7*nf^6*T^5*h^9*u*W*QLd^2*QR^2*LL*LLd + 7*nf^6*T^5*
      h^9*u*W*QLd^2*QR^3*QRd + 7/3*nf^6*T^5*h^9*u*W*QLd^3*LLd*LR*LRd + nf^6*
      T^5*h^9*u*W*QLd^3*LL*LRd^2 + 7/6*nf^6*T^5*h^9*u*W*QLd^3*LL*LLd^2 + 7*
      nf^6*T^5*h^9*u*W*QLd^3*QR*QRd*LLd + 7/4*nf^6*T^5*h^9*u*W*QLd^4*QR*LRd +
      6*nf^6*T^5*h^9*u*W*QL*QRd*LLd*LR^2*LRd + 7*nf^6*T^5*h^9*u*W*QL*QRd*LL*LR
      *LRd^2 + 6*nf^6*T^5*h^9*u*W*QL*QRd*LL*LLd^2*LR + 7*nf^6*T^5*h^9*u*W*QL*
      QRd*LL^2*LLd*LRd + 7/4*nf^6*T^5*h^9*u*W*QL*QRd^4*LLd + 12*nf^6*T^5*h^9*u
      *W*QL*QR*QRd^2*LLd*LR + 14*nf^6*T^5*h^9*u*W*QL*QR*QRd^2*LL*LRd + 7/2*
      nf^6*T^5*h^9*u*W*QL*QR^2*LLd*LR^2 + 6*nf^6*T^5*h^9*u*W*QL*QR^2*LL*LR*LRd
       + 3*nf^6*T^5*h^9*u*W*QL*QR^2*LL^2*LLd + 6*nf^6*T^5*h^9*u*W*QL*QR^3*QRd*
      LL + 3*nf^6*T^5*h^9*u*W*QL*QLd*LR^2*LRd^2 + 7/2*nf^6*T^5*h^9*u*W*QL*QLd*
      LLd^2*LR^2 + 12*nf^6*T^5*h^9*u*W*QL*QLd*LL*LLd*LR*LRd + 7/2*nf^6*T^5*h^9
      *u*W*QL*QLd*LL^2*LRd^2 + 3*nf^6*T^5*h^9*u*W*QL*QLd*LL^2*LLd^2 + 7*nf^6*
      T^5*h^9*u*W*QL*QLd*QRd^3*LRd + 24*nf^6*T^5*h^9*u*W*QL*QLd*QR*QRd*LR*LRd
       + 24*nf^6*T^5*h^9*u*W*QL*QLd*QR*QRd*LL*LLd + 18*nf^6*T^5*h^9*u*W*QL*QLd
      *QR^2*QRd^2 + 7*nf^6*T^5*h^9*u*W*QL*QLd*QR^3*LR + 9*nf^6*T^5*h^9*u*W*QL*
      QLd^2*QRd^2*LLd + 14*nf^6*T^5*h^9*u*W*QL*QLd^2*QR*LLd*LR + 12*nf^6*T^5*
      h^9*u*W*QL*QLd^2*QR*LL*LRd + 6*nf^6*T^5*h^9*u*W*QL*QLd^3*QRd*LRd + 7*
      nf^6*T^5*h^9*u*W*QL*QLd^3*QR^2 + 7/4*nf^6*T^5*h^9*u*W*QL*QLd^4*LLd + 7*
      nf^6*T^5*h^9*u*W*QL^2*QRd^2*LR*LRd + 7*nf^6*T^5*h^9*u*W*QL^2*QRd^2*LL*
      LLd + 3*nf^6*T^5*h^9*u*W*QL^2*QR*LR^2*LRd + 6*nf^6*T^5*h^9*u*W*QL^2*QR*
      LL*LLd*LR + 7/2*nf^6*T^5*h^9*u*W*QL^2*QR*LL^2*LRd + 7*nf^6*T^5*h^9*u*W*
      QL^2*QR*QRd^3 + 9*nf^6*T^5*h^9*u*W*QL^2*QR^2*QRd*LR + 12*nf^6*T^5*h^9*u*
      W*QL^2*QLd*QRd*LLd*LR + 14*nf^6*T^5*h^9*u*W*QL^2*QLd*QRd*LL*LRd + 9*nf^6
      *T^5*h^9*u*W*QL^2*QLd*QR^2*LL + 6*nf^6*T^5*h^9*u*W*QL^2*QLd^2*LR*LRd + 6
      *nf^6*T^5*h^9*u*W*QL^2*QLd^2*LL*LLd + 18*nf^6*T^5*h^9*u*W*QL^2*QLd^2*QR*
      QRd + nf^6*T^5*h^9*u*W*QL^3*LLd*LR^2 + 7/3*nf^6*T^5*h^9*u*W*QL^3*LL*LR*
      LRd + 7/6*nf^6*T^5*h^9*u*W*QL^3*LL^2*LLd + 7*nf^6*T^5*h^9*u*W*QL^3*QR*
      QRd*LL + 7*nf^6*T^5*h^9*u*W*QL^3*QLd*QRd^2 + 6*nf^6*T^5*h^9*u*W*QL^3*QLd
      *QR*LR + 2*nf^6*T^5*h^9*u*W*QL^3*QLd^3 + 7/4*nf^6*T^5*h^9*u*W*QL^4*QRd*
      LR + 7/4*nf^6*T^5*h^9*u*W*QL^4*QLd*LL + 19/12*nf^6*T^5*h^9*u^2*p*LR^3*
      LRd^3 + 21/4*nf^6*T^5*h^9*u^2*p*LLd^2*LR^3*LRd + 57/4*nf^6*T^5*h^9*u^2*p
      *LL*LLd*LR^2*LRd^2 + 21/4*nf^6*T^5*h^9*u^2*p*LL*LLd^3*LR^2 + 21/4*nf^6*
      T^5*h^9*u^2*p*LL^2*LR*LRd^3 + 57/4*nf^6*T^5*h^9*u^2*p*LL^2*LLd^2*LR*LRd
       + 21/4*nf^6*T^5*h^9*u^2*p*LL^3*LLd*LRd^2 + 19/12*nf^6*T^5*h^9*u^2*p*
      LL^3*LLd^3 + 21/4*nf^6*T^5*h^9*u^2*p*QRd^3*LR*LRd^2 + 19/4*nf^6*T^5*h^9*
      u^2*p*QRd^3*LLd^2*LR + 21/2*nf^6*T^5*h^9*u^2*p*QRd^3*LL*LLd*LRd + 57/4*
      nf^6*T^5*h^9*u^2*p*QR*QRd*LR^2*LRd^2 + 63/4*nf^6*T^5*h^9*u^2*p*QR*QRd*
      LLd^2*LR^2 + 57*nf^6*T^5*h^9*u^2*p*QR*QRd*LL*LLd*LR*LRd + 63/4*nf^6*T^5*
      h^9*u^2*p*QR*QRd*LL^2*LRd^2 + 57/4*nf^6*T^5*h^9*u^2*p*QR*QRd*LL^2*LLd^2
       + 63/8*nf^6*T^5*h^9*u^2*p*QR*QRd^4*LRd + 57/2*nf^6*T^5*h^9*u^2*p*QR^2*
      QRd^2*LR*LRd + 57/2*nf^6*T^5*h^9*u^2*p*QR^2*QRd^2*LL*LLd + 21/4*nf^6*T^5
      *h^9*u^2*p*QR^3*LR^2*LRd + 21/2*nf^6*T^5*h^9*u^2*p*QR^3*LL*LLd*LR + 19/4
      *nf^6*T^5*h^9*u^2*p*QR^3*LL^2*LRd + 19/2*nf^6*T^5*h^9*u^2*p*QR^3*QRd^3
       + 63/8*nf^6*T^5*h^9*u^2*p*QR^4*QRd*LR + 57/2*nf^6*T^5*h^9*u^2*p*QLd*
      QRd^2*LLd*LR*LRd + 63/4*nf^6*T^5*h^9*u^2*p*QLd*QRd^2*LL*LRd^2 + 57/4*
      nf^6*T^5*h^9*u^2*p*QLd*QRd^2*LL*LLd^2 + 63/2*nf^6*T^5*h^9*u^2*p*QLd*QR*
      LLd*LR^2*LRd + 57/2*nf^6*T^5*h^9*u^2*p*QLd*QR*LL*LR*LRd^2 + 63/2*nf^6*
      T^5*h^9*u^2*p*QLd*QR*LL*LLd^2*LR + 57/2*nf^6*T^5*h^9*u^2*p*QLd*QR*LL^2*
      LLd*LRd + 57/2*nf^6*T^5*h^9*u^2*p*QLd*QR*QRd^3*LLd + 63*nf^6*T^5*h^9*u^2
      *p*QLd*QR^2*QRd*LLd*LR + 57*nf^6*T^5*h^9*u^2*p*QLd*QR^2*QRd*LL*LRd + 63/
      8*nf^6*T^5*h^9*u^2*p*QLd*QR^4*LL + 57/4*nf^6*T^5*h^9*u^2*p*QLd^2*QRd*LR*
      LRd^2 + 63/4*nf^6*T^5*h^9*u^2*p*QLd^2*QRd*LLd^2*LR + 57/2*nf^6*T^5*h^9*
      u^2*p*QLd^2*QRd*LL*LLd*LRd + 171/4*nf^6*T^5*h^9*u^2*p*QLd^2*QR*QRd^2*LRd
       + 63/2*nf^6*T^5*h^9*u^2*p*QLd^2*QR^2*LR*LRd + 63/2*nf^6*T^5*h^9*u^2*p*
      QLd^2*QR^2*LL*LLd + 63/2*nf^6*T^5*h^9*u^2*p*QLd^2*QR^3*QRd + 21/2*nf^6*
      T^5*h^9*u^2*p*QLd^3*LLd*LR*LRd + 19/4*nf^6*T^5*h^9*u^2*p*QLd^3*LL*LRd^2
       + 21/4*nf^6*T^5*h^9*u^2*p*QLd^3*LL*LLd^2 + 63/2*nf^6*T^5*h^9*u^2*p*
      QLd^3*QR*QRd*LLd + 63/8*nf^6*T^5*h^9*u^2*p*QLd^4*QR*LRd + 57/2*nf^6*T^5*
      h^9*u^2*p*QL*QRd*LLd*LR^2*LRd + 63/2*nf^6*T^5*h^9*u^2*p*QL*QRd*LL*LR*
      LRd^2 + 57/2*nf^6*T^5*h^9*u^2*p*QL*QRd*LL*LLd^2*LR + 63/2*nf^6*T^5*h^9*
      u^2*p*QL*QRd*LL^2*LLd*LRd + 63/8*nf^6*T^5*h^9*u^2*p*QL*QRd^4*LLd + 57*
      nf^6*T^5*h^9*u^2*p*QL*QR*QRd^2*LLd*LR + 63*nf^6*T^5*h^9*u^2*p*QL*QR*
      QRd^2*LL*LRd + 63/4*nf^6*T^5*h^9*u^2*p*QL*QR^2*LLd*LR^2 + 57/2*nf^6*T^5*
      h^9*u^2*p*QL*QR^2*LL*LR*LRd + 57/4*nf^6*T^5*h^9*u^2*p*QL*QR^2*LL^2*LLd
       + 57/2*nf^6*T^5*h^9*u^2*p*QL*QR^3*QRd*LL + 57/4*nf^6*T^5*h^9*u^2*p*QL*
      QLd*LR^2*LRd^2 + 63/4*nf^6*T^5*h^9*u^2*p*QL*QLd*LLd^2*LR^2 + 57*nf^6*T^5
      *h^9*u^2*p*QL*QLd*LL*LLd*LR*LRd + 63/4*nf^6*T^5*h^9*u^2*p*QL*QLd*LL^2*
      LRd^2 + 57/4*nf^6*T^5*h^9*u^2*p*QL*QLd*LL^2*LLd^2 + 63/2*nf^6*T^5*h^9*
      u^2*p*QL*QLd*QRd^3*LRd + 114*nf^6*T^5*h^9*u^2*p*QL*QLd*QR*QRd*LR*LRd +
      114*nf^6*T^5*h^9*u^2*p*QL*QLd*QR*QRd*LL*LLd + 171/2*nf^6*T^5*h^9*u^2*p*
      QL*QLd*QR^2*QRd^2 + 63/2*nf^6*T^5*h^9*u^2*p*QL*QLd*QR^3*LR + 171/4*nf^6*
      T^5*h^9*u^2*p*QL*QLd^2*QRd^2*LLd + 63*nf^6*T^5*h^9*u^2*p*QL*QLd^2*QR*LLd
      *LR + 57*nf^6*T^5*h^9*u^2*p*QL*QLd^2*QR*LL*LRd + 57/2*nf^6*T^5*h^9*u^2*p
      *QL*QLd^3*QRd*LRd + 63/2*nf^6*T^5*h^9*u^2*p*QL*QLd^3*QR^2 + 63/8*nf^6*
      T^5*h^9*u^2*p*QL*QLd^4*LLd + 63/2*nf^6*T^5*h^9*u^2*p*QL^2*QRd^2*LR*LRd
       + 63/2*nf^6*T^5*h^9*u^2*p*QL^2*QRd^2*LL*LLd + 57/4*nf^6*T^5*h^9*u^2*p*
      QL^2*QR*LR^2*LRd + 57/2*nf^6*T^5*h^9*u^2*p*QL^2*QR*LL*LLd*LR + 63/4*nf^6
      *T^5*h^9*u^2*p*QL^2*QR*LL^2*LRd + 63/2*nf^6*T^5*h^9*u^2*p*QL^2*QR*QRd^3
       + 171/4*nf^6*T^5*h^9*u^2*p*QL^2*QR^2*QRd*LR + 57*nf^6*T^5*h^9*u^2*p*
      QL^2*QLd*QRd*LLd*LR + 63*nf^6*T^5*h^9*u^2*p*QL^2*QLd*QRd*LL*LRd + 171/4*
      nf^6*T^5*h^9*u^2*p*QL^2*QLd*QR^2*LL + 57/2*nf^6*T^5*h^9*u^2*p*QL^2*QLd^2
      *LR*LRd + 57/2*nf^6*T^5*h^9*u^2*p*QL^2*QLd^2*LL*LLd + 171/2*nf^6*T^5*h^9
      *u^2*p*QL^2*QLd^2*QR*QRd + 19/4*nf^6*T^5*h^9*u^2*p*QL^3*LLd*LR^2 + 21/2*
      nf^6*T^5*h^9*u^2*p*QL^3*LL*LR*LRd + 21/4*nf^6*T^5*h^9*u^2*p*QL^3*LL^2*
      LLd + 63/2*nf^6*T^5*h^9*u^2*p*QL^3*QR*QRd*LL + 63/2*nf^6*T^5*h^9*u^2*p*
      QL^3*QLd*QRd^2 + 57/2*nf^6*T^5*h^9*u^2*p*QL^3*QLd*QR*LR + 19/2*nf^6*T^5*
      h^9*u^2*p*QL^3*QLd^3 + 63/8*nf^6*T^5*h^9*u^2*p*QL^4*QRd*LR + 63/8*nf^6*
      T^5*h^9*u^2*p*QL^4*QLd*LL + 19/18*nf^6*T^5*h^9*u^3*LR^3*LRd^3 + 13/4*
      nf^6*T^5*h^9*u^3*LLd^2*LR^3*LRd + 19/2*nf^6*T^5*h^9*u^3*LL*LLd*LR^2*
      LRd^2 + 13/4*nf^6*T^5*h^9*u^3*LL*LLd^3*LR^2 + 13/4*nf^6*T^5*h^9*u^3*LL^2
      *LR*LRd^3 + 19/2*nf^6*T^5*h^9*u^3*LL^2*LLd^2*LR*LRd + 13/4*nf^6*T^5*h^9*
      u^3*LL^3*LLd*LRd^2 + 19/18*nf^6*T^5*h^9*u^3*LL^3*LLd^3 + 13/4*nf^6*T^5*
      h^9*u^3*QRd^3*LR*LRd^2 + 19/6*nf^6*T^5*h^9*u^3*QRd^3*LLd^2*LR + 13/2*
      nf^6*T^5*h^9*u^3*QRd^3*LL*LLd*LRd + 19/2*nf^6*T^5*h^9*u^3*QR*QRd*LR^2*
      LRd^2 + 39/4*nf^6*T^5*h^9*u^3*QR*QRd*LLd^2*LR^2 + 38*nf^6*T^5*h^9*u^3*QR
      *QRd*LL*LLd*LR*LRd + 39/4*nf^6*T^5*h^9*u^3*QR*QRd*LL^2*LRd^2 + 19/2*nf^6
      *T^5*h^9*u^3*QR*QRd*LL^2*LLd^2 + 39/8*nf^6*T^5*h^9*u^3*QR*QRd^4*LRd + 19
      *nf^6*T^5*h^9*u^3*QR^2*QRd^2*LR*LRd + 19*nf^6*T^5*h^9*u^3*QR^2*QRd^2*LL*
      LLd + 13/4*nf^6*T^5*h^9*u^3*QR^3*LR^2*LRd + 13/2*nf^6*T^5*h^9*u^3*QR^3*
      LL*LLd*LR + 19/6*nf^6*T^5*h^9*u^3*QR^3*LL^2*LRd + 19/3*nf^6*T^5*h^9*u^3*
      QR^3*QRd^3 + 39/8*nf^6*T^5*h^9*u^3*QR^4*QRd*LR + 19*nf^6*T^5*h^9*u^3*QLd
      *QRd^2*LLd*LR*LRd + 39/4*nf^6*T^5*h^9*u^3*QLd*QRd^2*LL*LRd^2 + 19/2*nf^6
      *T^5*h^9*u^3*QLd*QRd^2*LL*LLd^2 + 39/2*nf^6*T^5*h^9*u^3*QLd*QR*LLd*LR^2*
      LRd + 19*nf^6*T^5*h^9*u^3*QLd*QR*LL*LR*LRd^2 + 39/2*nf^6*T^5*h^9*u^3*QLd
      *QR*LL*LLd^2*LR + 19*nf^6*T^5*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 19*nf^6*T^5*
      h^9*u^3*QLd*QR*QRd^3*LLd + 39*nf^6*T^5*h^9*u^3*QLd*QR^2*QRd*LLd*LR + 38*
      nf^6*T^5*h^9*u^3*QLd*QR^2*QRd*LL*LRd + 39/8*nf^6*T^5*h^9*u^3*QLd*QR^4*LL
       + 19/2*nf^6*T^5*h^9*u^3*QLd^2*QRd*LR*LRd^2 + 39/4*nf^6*T^5*h^9*u^3*
      QLd^2*QRd*LLd^2*LR + 19*nf^6*T^5*h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 57/2*
      nf^6*T^5*h^9*u^3*QLd^2*QR*QRd^2*LRd + 39/2*nf^6*T^5*h^9*u^3*QLd^2*QR^2*
      LR*LRd + 39/2*nf^6*T^5*h^9*u^3*QLd^2*QR^2*LL*LLd + 39/2*nf^6*T^5*h^9*u^3
      *QLd^2*QR^3*QRd + 13/2*nf^6*T^5*h^9*u^3*QLd^3*LLd*LR*LRd + 19/6*nf^6*T^5
      *h^9*u^3*QLd^3*LL*LRd^2 + 13/4*nf^6*T^5*h^9*u^3*QLd^3*LL*LLd^2 + 39/2*
      nf^6*T^5*h^9*u^3*QLd^3*QR*QRd*LLd + 39/8*nf^6*T^5*h^9*u^3*QLd^4*QR*LRd
       + 19*nf^6*T^5*h^9*u^3*QL*QRd*LLd*LR^2*LRd + 39/2*nf^6*T^5*h^9*u^3*QL*
      QRd*LL*LR*LRd^2 + 19*nf^6*T^5*h^9*u^3*QL*QRd*LL*LLd^2*LR + 39/2*nf^6*T^5
      *h^9*u^3*QL*QRd*LL^2*LLd*LRd + 39/8*nf^6*T^5*h^9*u^3*QL*QRd^4*LLd + 38*
      nf^6*T^5*h^9*u^3*QL*QR*QRd^2*LLd*LR + 39*nf^6*T^5*h^9*u^3*QL*QR*QRd^2*LL
      *LRd + 39/4*nf^6*T^5*h^9*u^3*QL*QR^2*LLd*LR^2 + 19*nf^6*T^5*h^9*u^3*QL*
      QR^2*LL*LR*LRd + 19/2*nf^6*T^5*h^9*u^3*QL*QR^2*LL^2*LLd + 19*nf^6*T^5*
      h^9*u^3*QL*QR^3*QRd*LL + 19/2*nf^6*T^5*h^9*u^3*QL*QLd*LR^2*LRd^2 + 39/4*
      nf^6*T^5*h^9*u^3*QL*QLd*LLd^2*LR^2 + 38*nf^6*T^5*h^9*u^3*QL*QLd*LL*LLd*
      LR*LRd + 39/4*nf^6*T^5*h^9*u^3*QL*QLd*LL^2*LRd^2 + 19/2*nf^6*T^5*h^9*u^3
      *QL*QLd*LL^2*LLd^2 + 39/2*nf^6*T^5*h^9*u^3*QL*QLd*QRd^3*LRd + 76*nf^6*
      T^5*h^9*u^3*QL*QLd*QR*QRd*LR*LRd + 76*nf^6*T^5*h^9*u^3*QL*QLd*QR*QRd*LL*
      LLd + 57*nf^6*T^5*h^9*u^3*QL*QLd*QR^2*QRd^2 + 39/2*nf^6*T^5*h^9*u^3*QL*
      QLd*QR^3*LR + 57/2*nf^6*T^5*h^9*u^3*QL*QLd^2*QRd^2*LLd + 39*nf^6*T^5*h^9
      *u^3*QL*QLd^2*QR*LLd*LR + 38*nf^6*T^5*h^9*u^3*QL*QLd^2*QR*LL*LRd + 19*
      nf^6*T^5*h^9*u^3*QL*QLd^3*QRd*LRd + 39/2*nf^6*T^5*h^9*u^3*QL*QLd^3*QR^2
       + 39/8*nf^6*T^5*h^9*u^3*QL*QLd^4*LLd + 39/2*nf^6*T^5*h^9*u^3*QL^2*QRd^2
      *LR*LRd + 39/2*nf^6*T^5*h^9*u^3*QL^2*QRd^2*LL*LLd + 19/2*nf^6*T^5*h^9*
      u^3*QL^2*QR*LR^2*LRd + 19*nf^6*T^5*h^9*u^3*QL^2*QR*LL*LLd*LR + 39/4*nf^6
      *T^5*h^9*u^3*QL^2*QR*LL^2*LRd + 39/2*nf^6*T^5*h^9*u^3*QL^2*QR*QRd^3 + 57/
      2*nf^6*T^5*h^9*u^3*QL^2*QR^2*QRd*LR + 38*nf^6*T^5*h^9*u^3*QL^2*QLd*QRd*
      LLd*LR + 39*nf^6*T^5*h^9*u^3*QL^2*QLd*QRd*LL*LRd + 57/2*nf^6*T^5*h^9*u^3
      *QL^2*QLd*QR^2*LL + 19*nf^6*T^5*h^9*u^3*QL^2*QLd^2*LR*LRd + 19*nf^6*T^5*
      h^9*u^3*QL^2*QLd^2*LL*LLd + 57*nf^6*T^5*h^9*u^3*QL^2*QLd^2*QR*QRd + 19/6
      *nf^6*T^5*h^9*u^3*QL^3*LLd*LR^2 + 13/2*nf^6*T^5*h^9*u^3*QL^3*LL*LR*LRd
       + 13/4*nf^6*T^5*h^9*u^3*QL^3*LL^2*LLd + 39/2*nf^6*T^5*h^9*u^3*QL^3*QR*
      QRd*LL + 39/2*nf^6*T^5*h^9*u^3*QL^3*QLd*QRd^2 + 19*nf^6*T^5*h^9*u^3*QL^3
      *QLd*QR*LR + 19/3*nf^6*T^5*h^9*u^3*QL^3*QLd^3 + 39/8*nf^6*T^5*h^9*u^3*
      QL^4*QRd*LR + 39/8*nf^6*T^5*h^9*u^3*QL^4*QLd*LL + 5/36*nf^6*T^6*h^9*u^3*
      LR^3*LRd^3 + 5/12*nf^6*T^6*h^9*u^3*LLd^2*LR^3*LRd + 5/4*nf^6*T^6*h^9*u^3
      *LL*LLd*LR^2*LRd^2 + 5/12*nf^6*T^6*h^9*u^3*LL*LLd^3*LR^2 + 5/12*nf^6*T^6
      *h^9*u^3*LL^2*LR*LRd^3 + 5/4*nf^6*T^6*h^9*u^3*LL^2*LLd^2*LR*LRd + 5/12*
      nf^6*T^6*h^9*u^3*LL^3*LLd*LRd^2 + 5/36*nf^6*T^6*h^9*u^3*LL^3*LLd^3 + 5/
      12*nf^6*T^6*h^9*u^3*QRd^3*LR*LRd^2 + 5/12*nf^6*T^6*h^9*u^3*QRd^3*LLd^2*
      LR + 5/6*nf^6*T^6*h^9*u^3*QRd^3*LL*LLd*LRd + 5/4*nf^6*T^6*h^9*u^3*QR*QRd
      *LR^2*LRd^2 + 5/4*nf^6*T^6*h^9*u^3*QR*QRd*LLd^2*LR^2 + 5*nf^6*T^6*h^9*
      u^3*QR*QRd*LL*LLd*LR*LRd + 5/4*nf^6*T^6*h^9*u^3*QR*QRd*LL^2*LRd^2 + 5/4*
      nf^6*T^6*h^9*u^3*QR*QRd*LL^2*LLd^2 + 5/8*nf^6*T^6*h^9*u^3*QR*QRd^4*LRd
       + 5/2*nf^6*T^6*h^9*u^3*QR^2*QRd^2*LR*LRd + 5/2*nf^6*T^6*h^9*u^3*QR^2*
      QRd^2*LL*LLd + 5/12*nf^6*T^6*h^9*u^3*QR^3*LR^2*LRd + 5/6*nf^6*T^6*h^9*
      u^3*QR^3*LL*LLd*LR + 5/12*nf^6*T^6*h^9*u^3*QR^3*LL^2*LRd + 5/6*nf^6*T^6*
      h^9*u^3*QR^3*QRd^3 + 5/8*nf^6*T^6*h^9*u^3*QR^4*QRd*LR + 5/2*nf^6*T^6*h^9
      *u^3*QLd*QRd^2*LLd*LR*LRd + 5/4*nf^6*T^6*h^9*u^3*QLd*QRd^2*LL*LRd^2 + 5/
      4*nf^6*T^6*h^9*u^3*QLd*QRd^2*LL*LLd^2 + 5/2*nf^6*T^6*h^9*u^3*QLd*QR*LLd*
      LR^2*LRd + 5/2*nf^6*T^6*h^9*u^3*QLd*QR*LL*LR*LRd^2 + 5/2*nf^6*T^6*h^9*
      u^3*QLd*QR*LL*LLd^2*LR + 5/2*nf^6*T^6*h^9*u^3*QLd*QR*LL^2*LLd*LRd + 5/2*
      nf^6*T^6*h^9*u^3*QLd*QR*QRd^3*LLd + 5*nf^6*T^6*h^9*u^3*QLd*QR^2*QRd*LLd*
      LR + 5*nf^6*T^6*h^9*u^3*QLd*QR^2*QRd*LL*LRd + 5/8*nf^6*T^6*h^9*u^3*QLd*
      QR^4*LL + 5/4*nf^6*T^6*h^9*u^3*QLd^2*QRd*LR*LRd^2 + 5/4*nf^6*T^6*h^9*u^3
      *QLd^2*QRd*LLd^2*LR + 5/2*nf^6*T^6*h^9*u^3*QLd^2*QRd*LL*LLd*LRd + 15/4*
      nf^6*T^6*h^9*u^3*QLd^2*QR*QRd^2*LRd + 5/2*nf^6*T^6*h^9*u^3*QLd^2*QR^2*LR
      *LRd + 5/2*nf^6*T^6*h^9*u^3*QLd^2*QR^2*LL*LLd + 5/2*nf^6*T^6*h^9*u^3*
      QLd^2*QR^3*QRd + 5/6*nf^6*T^6*h^9*u^3*QLd^3*LLd*LR*LRd + 5/12*nf^6*T^6*
      h^9*u^3*QLd^3*LL*LRd^2 + 5/12*nf^6*T^6*h^9*u^3*QLd^3*LL*LLd^2 + 5/2*nf^6
      *T^6*h^9*u^3*QLd^3*QR*QRd*LLd + 5/8*nf^6*T^6*h^9*u^3*QLd^4*QR*LRd + 5/2*
      nf^6*T^6*h^9*u^3*QL*QRd*LLd*LR^2*LRd + 5/2*nf^6*T^6*h^9*u^3*QL*QRd*LL*LR
      *LRd^2 + 5/2*nf^6*T^6*h^9*u^3*QL*QRd*LL*LLd^2*LR + 5/2*nf^6*T^6*h^9*u^3*
      QL*QRd*LL^2*LLd*LRd + 5/8*nf^6*T^6*h^9*u^3*QL*QRd^4*LLd + 5*nf^6*T^6*h^9
      *u^3*QL*QR*QRd^2*LLd*LR + 5*nf^6*T^6*h^9*u^3*QL*QR*QRd^2*LL*LRd + 5/4*
      nf^6*T^6*h^9*u^3*QL*QR^2*LLd*LR^2 + 5/2*nf^6*T^6*h^9*u^3*QL*QR^2*LL*LR*
      LRd + 5/4*nf^6*T^6*h^9*u^3*QL*QR^2*LL^2*LLd + 5/2*nf^6*T^6*h^9*u^3*QL*
      QR^3*QRd*LL + 5/4*nf^6*T^6*h^9*u^3*QL*QLd*LR^2*LRd^2 + 5/4*nf^6*T^6*h^9*
      u^3*QL*QLd*LLd^2*LR^2 + 5*nf^6*T^6*h^9*u^3*QL*QLd*LL*LLd*LR*LRd + 5/4*
      nf^6*T^6*h^9*u^3*QL*QLd*LL^2*LRd^2 + 5/4*nf^6*T^6*h^9*u^3*QL*QLd*LL^2*
      LLd^2 + 5/2*nf^6*T^6*h^9*u^3*QL*QLd*QRd^3*LRd + 10*nf^6*T^6*h^9*u^3*QL*
      QLd*QR*QRd*LR*LRd + 10*nf^6*T^6*h^9*u^3*QL*QLd*QR*QRd*LL*LLd + 15/2*nf^6
      *T^6*h^9*u^3*QL*QLd*QR^2*QRd^2 + 5/2*nf^6*T^6*h^9*u^3*QL*QLd*QR^3*LR +
      15/4*nf^6*T^6*h^9*u^3*QL*QLd^2*QRd^2*LLd + 5*nf^6*T^6*h^9*u^3*QL*QLd^2*
      QR*LLd*LR + 5*nf^6*T^6*h^9*u^3*QL*QLd^2*QR*LL*LRd + 5/2*nf^6*T^6*h^9*u^3
      *QL*QLd^3*QRd*LRd + 5/2*nf^6*T^6*h^9*u^3*QL*QLd^3*QR^2 + 5/8*nf^6*T^6*
      h^9*u^3*QL*QLd^4*LLd + 5/2*nf^6*T^6*h^9*u^3*QL^2*QRd^2*LR*LRd + 5/2*nf^6
      *T^6*h^9*u^3*QL^2*QRd^2*LL*LLd + 5/4*nf^6*T^6*h^9*u^3*QL^2*QR*LR^2*LRd
       + 5/2*nf^6*T^6*h^9*u^3*QL^2*QR*LL*LLd*LR + 5/4*nf^6*T^6*h^9*u^3*QL^2*QR
      *LL^2*LRd + 5/2*nf^6*T^6*h^9*u^3*QL^2*QR*QRd^3 + 15/4*nf^6*T^6*h^9*u^3*
      QL^2*QR^2*QRd*LR + 5*nf^6*T^6*h^9*u^3*QL^2*QLd*QRd*LLd*LR + 5*nf^6*T^6*
      h^9*u^3*QL^2*QLd*QRd*LL*LRd + 15/4*nf^6*T^6*h^9*u^3*QL^2*QLd*QR^2*LL + 5/
      2*nf^6*T^6*h^9*u^3*QL^2*QLd^2*LR*LRd + 5/2*nf^6*T^6*h^9*u^3*QL^2*QLd^2*
      LL*LLd + 15/2*nf^6*T^6*h^9*u^3*QL^2*QLd^2*QR*QRd + 5/12*nf^6*T^6*h^9*u^3
      *QL^3*LLd*LR^2 + 5/6*nf^6*T^6*h^9*u^3*QL^3*LL*LR*LRd + 5/12*nf^6*T^6*h^9
      *u^3*QL^3*LL^2*LLd + 5/2*nf^6*T^6*h^9*u^3*QL^3*QR*QRd*LL + 5/2*nf^6*T^6*
      h^9*u^3*QL^3*QLd*QRd^2 + 5/2*nf^6*T^6*h^9*u^3*QL^3*QLd*QR*LR + 5/6*nf^6*
      T^6*h^9*u^3*QL^3*QLd^3 + 5/8*nf^6*T^6*h^9*u^3*QL^4*QRd*LR + 5/8*nf^6*T^6
      *h^9*u^3*QL^4*QLd*LL - 23/12*nf^7*h^9*p*LLd*LR^4*LRd^3 - 15/4*nf^7*h^9*p
      *LLd^3*LR^4*LRd - 23/12*nf^7*h^9*p*LL*LR^3*LRd^4 - 41/6*nf^7*h^9*p*LL*
      LLd^2*LR^3*LRd^2 - 15/4*nf^7*h^9*p*LL*LLd^4*LR^3 - 41/6*nf^7*h^9*p*LL^2*
      LLd*LR^2*LRd^3 - 41/6*nf^7*h^9*p*LL^2*LLd^3*LR^2*LRd - 15/4*nf^7*h^9*p*
      LL^3*LR*LRd^4 - 41/6*nf^7*h^9*p*LL^3*LLd^2*LR*LRd^2 - 23/12*nf^7*h^9*p*
      LL^3*LLd^4*LR - 15/4*nf^7*h^9*p*LL^4*LLd*LRd^3 - 23/12*nf^7*h^9*p*LL^4*
      LLd^3*LRd + 13/6*nf^7*h^9*p*QRd^3*LLd*LR^2*LRd^2 - 7/6*nf^7*h^9*p*QRd^3*
      LLd^3*LR^2 + 22/3*nf^7*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 5/2*nf^7*h^9*p*
      QRd^3*LL^2*LLd*LRd^2 + 1/6*nf^7*h^9*p*QRd^3*LL^2*LLd^3 + 5/4*nf^7*h^9*p*
      QRd^6*LLd*LRd - 32/3*nf^7*h^9*p*QR*QRd*LLd*LR^3*LRd^2 - 10*nf^7*h^9*p*QR
      *QRd*LLd^3*LR^3 - 32/3*nf^7*h^9*p*QR*QRd*LL*LR^2*LRd^3 - 18*nf^7*h^9*p*
      QR*QRd*LL*LLd^2*LR^2*LRd - 18*nf^7*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 - 32/3
      *nf^7*h^9*p*QR*QRd*LL^2*LLd^3*LR - 10*nf^7*h^9*p*QR*QRd*LL^3*LRd^3 - 32/
      3*nf^7*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 9*nf^7*h^9*p*QR*QRd^4*LLd*LR*LRd +
      15/4*nf^7*h^9*p*QR*QRd^4*LL*LRd^2 + 13/4*nf^7*h^9*p*QR*QRd^4*LL*LLd^2 -
      9*nf^7*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd - 9*nf^7*h^9*p*QR^2*QRd^2*LL*LR*
      LRd^2 - 9*nf^7*h^9*p*QR^2*QRd^2*LL*LLd^2*LR - 9*nf^7*h^9*p*QR^2*QRd^2*
      LL^2*LLd*LRd + 17/12*nf^7*h^9*p*QR^2*QRd^5*LLd + 13/6*nf^7*h^9*p*QR^3*LL
      *LR^2*LRd^2 + 5/2*nf^7*h^9*p*QR^3*LL*LLd^2*LR^2 + 22/3*nf^7*h^9*p*QR^3*
      LL^2*LLd*LR*LRd - 7/6*nf^7*h^9*p*QR^3*LL^3*LRd^2 + 1/6*nf^7*h^9*p*QR^3*
      LL^3*LLd^2 + 15/4*nf^7*h^9*p*QR^4*QRd*LLd*LR^2 + 9*nf^7*h^9*p*QR^4*QRd*
      LL*LR*LRd + 13/4*nf^7*h^9*p*QR^4*QRd*LL^2*LLd + 17/12*nf^7*h^9*p*QR^5*
      QRd^2*LL + 5/4*nf^7*h^9*p*QR^6*LL*LR - 23/6*nf^7*h^9*p*QLd*QRd^2*LR^2*
      LRd^3 - 13/2*nf^7*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 22/3*nf^7*h^9*p*QLd*
      QRd^2*LL*LLd^3*LR - 15/2*nf^7*h^9*p*QLd*QRd^2*LL^2*LRd^3 - 5/2*nf^7*h^9*
      p*QLd*QRd^2*LL^2*LLd^2*LRd + 5/4*nf^7*h^9*p*QLd*QRd^5*LRd^2 + 13/12*nf^7
      *h^9*p*QLd*QRd^5*LLd^2 - 14/3*nf^7*h^9*p*QLd*QR*LR^3*LRd^3 - 20*nf^7*h^9
      *p*QLd*QR*LLd^2*LR^3*LRd - 14*nf^7*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 - 20*
      nf^7*h^9*p*QLd*QR*LL*LLd^3*LR^2 - 12*nf^7*h^9*p*QLd*QR*LL^2*LR*LRd^3 -
      14*nf^7*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd - 12*nf^7*h^9*p*QLd*QR*LL^3*LLd*
      LRd^2 - 14/3*nf^7*h^9*p*QLd*QR*LL^3*LLd^3 - 4*nf^7*h^9*p*QLd*QR*QRd^3*
      LLd^2*LR + 18*nf^7*h^9*p*QLd*QR*QRd^3*LL*LLd*LRd - 14*nf^7*h^9*p*QLd*
      QR^2*QRd*LR^2*LRd^2 - 30*nf^7*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 - 18*nf^7*
      h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 - 14*nf^7*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 +
      49/12*nf^7*h^9*p*QLd*QR^2*QRd^4*LRd + 15/4*nf^7*h^9*p*QLd*QR^4*LR^2*LRd
       + 15*nf^7*h^9*p*QLd*QR^4*LL*LLd*LR + 13/4*nf^7*h^9*p*QLd*QR^4*LL^2*LRd
       - 23/12*nf^7*h^9*p*QLd*QR^4*QRd^3 + 5*nf^7*h^9*p*QLd*QR^5*QRd*LR - 5/2*
      nf^7*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 - 15/2*nf^7*h^9*p*QLd^2*QRd*LLd^3*
      LR^2 - 22/3*nf^7*h^9*p*QLd^2*QRd*LL*LR*LRd^3 - 13/2*nf^7*h^9*p*QLd^2*QRd
      *LL^2*LLd*LRd^2 - 23/6*nf^7*h^9*p*QLd^2*QRd*LL^2*LLd^3 + 59/12*nf^7*h^9*
      p*QLd^2*QRd^4*LLd*LRd + 14*nf^7*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 13/2*
      nf^7*h^9*p*QLd^2*QR*QRd^2*LL*LRd^2 - 13/2*nf^7*h^9*p*QLd^2*QR*QRd^2*LL*
      LLd^2 - 15*nf^7*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd - 5*nf^7*h^9*p*QLd^2*QR^2*
      LL*LR*LRd^2 - 15*nf^7*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 5*nf^7*h^9*p*QLd^2*
      QR^2*LL^2*LLd*LRd + 5/2*nf^7*h^9*p*QLd^2*QR^2*QRd^3*LLd + 9/4*nf^7*h^9*p
      *QLd^2*QR^5*LL + 1/6*nf^7*h^9*p*QLd^3*LR^2*LRd^3 + 5/2*nf^7*h^9*p*QLd^3*
      LLd^2*LR^2*LRd + 22/3*nf^7*h^9*p*QLd^3*LL*LLd*LR*LRd^2 - 7/6*nf^7*h^9*p*
      QLd^3*LL^2*LRd^3 + 13/6*nf^7*h^9*p*QLd^3*LL^2*LLd^2*LRd - 1/6*nf^7*h^9*p
      *QLd^3*QRd^3*LRd^2 - 1/6*nf^7*h^9*p*QLd^3*QRd^3*LLd^2 + 4*nf^7*h^9*p*
      QLd^3*QR*QRd*LR*LRd^2 + 18*nf^7*h^9*p*QLd^3*QR*QRd*LL*LLd*LRd + 23/6*
      nf^7*h^9*p*QLd^3*QR^2*QRd^2*LRd - 15/4*nf^7*h^9*p*QLd^3*QR^4*QRd + 59/12
      *nf^7*h^9*p*QLd^4*QRd^2*LLd*LRd + 15*nf^7*h^9*p*QLd^4*QR*LLd*LR*LRd + 13/
      4*nf^7*h^9*p*QLd^4*QR*LL*LRd^2 + 15/4*nf^7*h^9*p*QLd^4*QR*LL*LLd^2 + 25/
      4*nf^7*h^9*p*QLd^4*QR^2*QRd*LLd + 13/12*nf^7*h^9*p*QLd^5*QRd*LRd^2 + 5/4
      *nf^7*h^9*p*QLd^5*QRd*LLd^2 + 9/4*nf^7*h^9*p*QLd^5*QR^2*LRd + 5/4*nf^7*
      h^9*p*QLd^6*LLd*LRd - 14/3*nf^7*h^9*p*QL*QRd*LR^3*LRd^3 - 12*nf^7*h^9*p*
      QL*QRd*LLd^2*LR^3*LRd - 14*nf^7*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 - 12*nf^7
      *h^9*p*QL*QRd*LL*LLd^3*LR^2 - 20*nf^7*h^9*p*QL*QRd*LL^2*LR*LRd^3 - 14*
      nf^7*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd - 20*nf^7*h^9*p*QL*QRd*LL^3*LLd*
      LRd^2 - 14/3*nf^7*h^9*p*QL*QRd*LL^3*LLd^3 + 15/4*nf^7*h^9*p*QL*QRd^4*LR*
      LRd^2 + 13/4*nf^7*h^9*p*QL*QRd^4*LLd^2*LR + 15*nf^7*h^9*p*QL*QRd^4*LL*
      LLd*LRd - 14*nf^7*h^9*p*QL*QR*QRd^2*LR^2*LRd^2 - 18*nf^7*h^9*p*QL*QR*
      QRd^2*LLd^2*LR^2 - 30*nf^7*h^9*p*QL*QR*QRd^2*LL^2*LRd^2 - 14*nf^7*h^9*p*
      QL*QR*QRd^2*LL^2*LLd^2 + 5*nf^7*h^9*p*QL*QR*QRd^5*LRd - 23/6*nf^7*h^9*p*
      QL*QR^2*LR^3*LRd^2 - 15/2*nf^7*h^9*p*QL*QR^2*LLd^2*LR^3 - 13/2*nf^7*h^9*
      p*QL*QR^2*LL^2*LR*LRd^2 - 5/2*nf^7*h^9*p*QL*QR^2*LL^2*LLd^2*LR - 22/3*
      nf^7*h^9*p*QL*QR^2*LL^3*LLd*LRd + 18*nf^7*h^9*p*QL*QR^3*QRd*LL*LLd*LR -
      4*nf^7*h^9*p*QL*QR^3*QRd*LL^2*LRd - 23/12*nf^7*h^9*p*QL*QR^3*QRd^4 + 49/
      12*nf^7*h^9*p*QL*QR^4*QRd^2*LR + 5/4*nf^7*h^9*p*QL*QR^5*LR^2 + 13/12*
      nf^7*h^9*p*QL*QR^5*LL^2 - 32/3*nf^7*h^9*p*QL*QLd*LLd*LR^3*LRd^2 - 10*
      nf^7*h^9*p*QL*QLd*LLd^3*LR^3 - 32/3*nf^7*h^9*p*QL*QLd*LL*LR^2*LRd^3 - 18
      *nf^7*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd - 18*nf^7*h^9*p*QL*QLd*LL^2*LLd*LR*
      LRd^2 - 32/3*nf^7*h^9*p*QL*QLd*LL^2*LLd^3*LR - 10*nf^7*h^9*p*QL*QLd*LL^3
      *LRd^3 - 32/3*nf^7*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 18*nf^7*h^9*p*QL*QLd*
      QRd^3*LLd*LR*LRd + 4*nf^7*h^9*p*QL*QLd*QRd^3*LL*LLd^2 - 36*nf^7*h^9*p*QL
      *QLd*QR*QRd*LLd*LR^2*LRd - 36*nf^7*h^9*p*QL*QLd*QR*QRd*LL*LR*LRd^2 - 36*
      nf^7*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR - 36*nf^7*h^9*p*QL*QLd*QR*QRd*LL^2*
      LLd*LRd + 9*nf^7*h^9*p*QL*QLd*QR*QRd^4*LLd + 18*nf^7*h^9*p*QL*QLd*QR^3*
      LL*LR*LRd + 4*nf^7*h^9*p*QL*QLd*QR^3*LL^2*LLd + 9*nf^7*h^9*p*QL*QLd*QR^4
      *QRd*LL - 13/2*nf^7*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 13/2*nf^7*h^9*p*QL*
      QLd^2*QRd^2*LLd^2*LR + 14*nf^7*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd - 14*nf^7
      *h^9*p*QL*QLd^2*QR*LR^2*LRd^2 - 30*nf^7*h^9*p*QL*QLd^2*QR*LLd^2*LR^2 -
      18*nf^7*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 - 14*nf^7*h^9*p*QL*QLd^2*QR*LL^2*
      LLd^2 + 32/3*nf^7*h^9*p*QL*QLd^2*QR*QRd^3*LRd - 41/6*nf^7*h^9*p*QL*QLd^2
      *QR^3*QRd^2 + 25/4*nf^7*h^9*p*QL*QLd^2*QR^4*LR + 18*nf^7*h^9*p*QL*QLd^3*
      QRd*LLd*LR*LRd - 4*nf^7*h^9*p*QL*QLd^3*QRd*LL*LRd^2 + 32/3*nf^7*h^9*p*QL
      *QLd^3*QR*QRd^2*LLd + 13/4*nf^7*h^9*p*QL*QLd^4*LR*LRd^2 + 15/4*nf^7*h^9*
      p*QL*QLd^4*LLd^2*LR + 9*nf^7*h^9*p*QL*QLd^4*LL*LLd*LRd + 9*nf^7*h^9*p*QL
      *QLd^4*QR*QRd*LRd - 15/4*nf^7*h^9*p*QL*QLd^4*QR^3 + 5*nf^7*h^9*p*QL*
      QLd^5*QR*LLd - 5*nf^7*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd - 15*nf^7*h^9*p*QL^2
      *QRd^2*LL*LR*LRd^2 - 5*nf^7*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 15*nf^7*h^9*p
      *QL^2*QRd^2*LL^2*LLd*LRd + 9/4*nf^7*h^9*p*QL^2*QRd^5*LLd - 22/3*nf^7*h^9
      *p*QL^2*QR*LLd*LR^3*LRd - 5/2*nf^7*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 13/2*
      nf^7*h^9*p*QL^2*QR*LL*LLd^2*LR^2 - 15/2*nf^7*h^9*p*QL^2*QR*LL^3*LRd^2 -
      23/6*nf^7*h^9*p*QL^2*QR*LL^3*LLd^2 - 13/2*nf^7*h^9*p*QL^2*QR^2*QRd*LLd*
      LR^2 + 14*nf^7*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd - 13/2*nf^7*h^9*p*QL^2*QR^2
      *QRd*LL^2*LLd + 5/2*nf^7*h^9*p*QL^2*QR^3*QRd^2*LL + 59/12*nf^7*h^9*p*
      QL^2*QR^4*LL*LR - 14*nf^7*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 - 18*nf^7*h^9*p*
      QL^2*QLd*QRd*LLd^2*LR^2 - 30*nf^7*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 - 14*
      nf^7*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 25/4*nf^7*h^9*p*QL^2*QLd*QRd^4*LRd
       - 13/2*nf^7*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 14*nf^7*h^9*p*QL^2*QLd*QR^2*
      LL*LLd*LR - 13/2*nf^7*h^9*p*QL^2*QLd*QR^2*LL^2*LRd - 41/6*nf^7*h^9*p*
      QL^2*QLd*QR^2*QRd^3 + 32/3*nf^7*h^9*p*QL^2*QLd*QR^3*QRd*LR - 9*nf^7*h^9*
      p*QL^2*QLd^2*LLd*LR^2*LRd - 9*nf^7*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 - 9*nf^7
      *h^9*p*QL^2*QLd^2*LL*LLd^2*LR - 9*nf^7*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd +
      23/6*nf^7*h^9*p*QL^2*QLd^2*QRd^3*LLd + 23/6*nf^7*h^9*p*QL^2*QLd^2*QR^3*
      LL + 5/2*nf^7*h^9*p*QL^2*QLd^3*QRd^2*LRd - 41/6*nf^7*h^9*p*QL^2*QLd^3*
      QR^2*QRd + 49/12*nf^7*h^9*p*QL^2*QLd^4*QRd*LLd + 17/12*nf^7*h^9*p*QL^2*
      QLd^5*LRd + 1/6*nf^7*h^9*p*QL^3*LR^3*LRd^2 - 7/6*nf^7*h^9*p*QL^3*LLd^2*
      LR^3 + 22/3*nf^7*h^9*p*QL^3*LL*LLd*LR^2*LRd + 5/2*nf^7*h^9*p*QL^3*LL^2*
      LR*LRd^2 + 13/6*nf^7*h^9*p*QL^3*LL^2*LLd^2*LR + 4*nf^7*h^9*p*QL^3*QR*QRd
      *LR^2*LRd + 18*nf^7*h^9*p*QL^3*QR*QRd*LL*LLd*LR - 15/4*nf^7*h^9*p*QL^3*
      QR*QRd^4 + 23/6*nf^7*h^9*p*QL^3*QR^2*QRd^2*LR - 1/6*nf^7*h^9*p*QL^3*QR^3
      *LR^2 - 1/6*nf^7*h^9*p*QL^3*QR^3*LL^2 - 4*nf^7*h^9*p*QL^3*QLd*QR*LLd*
      LR^2 + 18*nf^7*h^9*p*QL^3*QLd*QR*LL*LR*LRd + 32/3*nf^7*h^9*p*QL^3*QLd*
      QR^2*QRd*LL - 41/6*nf^7*h^9*p*QL^3*QLd^2*QR*QRd^2 + 5/2*nf^7*h^9*p*QL^3*
      QLd^2*QR^2*LR - 23/12*nf^7*h^9*p*QL^3*QLd^4*QR + 13/4*nf^7*h^9*p*QL^4*
      QRd*LLd*LR^2 + 15*nf^7*h^9*p*QL^4*QRd*LL*LR*LRd + 15/4*nf^7*h^9*p*QL^4*
      QRd*LL^2*LLd + 25/4*nf^7*h^9*p*QL^4*QR*QRd^2*LL + 59/12*nf^7*h^9*p*QL^4*
      QR^2*LL*LR + 13/4*nf^7*h^9*p*QL^4*QLd*LR^2*LRd + 9*nf^7*h^9*p*QL^4*QLd*
      LL*LLd*LR + 15/4*nf^7*h^9*p*QL^4*QLd*LL^2*LRd - 15/4*nf^7*h^9*p*QL^4*QLd
      *QRd^3 + 9*nf^7*h^9*p*QL^4*QLd*QR*QRd*LR + 49/12*nf^7*h^9*p*QL^4*QLd^2*
      QR*LL - 23/12*nf^7*h^9*p*QL^4*QLd^3*QRd + 9/4*nf^7*h^9*p*QL^5*QRd^2*LR
       + 13/12*nf^7*h^9*p*QL^5*QR*LR^2 + 5/4*nf^7*h^9*p*QL^5*QR*LL^2 + 5*nf^7*
      h^9*p*QL^5*QLd*QRd*LL + 17/12*nf^7*h^9*p*QL^5*QLd^2*LR + 5/4*nf^7*h^9*p*
      QL^6*LL*LR - 5/6*nf^7*h^9*u*LLd*LR^4*LRd^3 - 5/2*nf^7*h^9*u*LLd^3*LR^4*
      LRd - 5/6*nf^7*h^9*u*LL*LR^3*LRd^4 - 10/3*nf^7*h^9*u*LL*LLd^2*LR^3*LRd^2
       - 5/2*nf^7*h^9*u*LL*LLd^4*LR^3 - 10/3*nf^7*h^9*u*LL^2*LLd*LR^2*LRd^3 -
      10/3*nf^7*h^9*u*LL^2*LLd^3*LR^2*LRd - 5/2*nf^7*h^9*u*LL^3*LR*LRd^4 - 10/
      3*nf^7*h^9*u*LL^3*LLd^2*LR*LRd^2 - 5/6*nf^7*h^9*u*LL^3*LLd^4*LR - 5/2*
      nf^7*h^9*u*LL^4*LLd*LRd^3 - 5/6*nf^7*h^9*u*LL^4*LLd^3*LRd + 5/3*nf^7*h^9
      *u*QRd^3*LLd*LR^2*LRd^2 - 10/9*nf^7*h^9*u*QRd^3*LLd^3*LR^2 + 5*nf^7*h^9*
      u*QRd^3*LL*LLd^2*LR*LRd + 5/3*nf^7*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 5/9*nf^7
      *h^9*u*QRd^3*LL^2*LLd^3 + 5/6*nf^7*h^9*u*QRd^6*LLd*LRd - 5*nf^7*h^9*u*QR
      *QRd*LLd*LR^3*LRd^2 - 20/3*nf^7*h^9*u*QR*QRd*LLd^3*LR^3 - 5*nf^7*h^9*u*
      QR*QRd*LL*LR^2*LRd^3 - 10*nf^7*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd - 10*nf^7*
      h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 - 5*nf^7*h^9*u*QR*QRd*LL^2*LLd^3*LR - 20/
      3*nf^7*h^9*u*QR*QRd*LL^3*LRd^3 - 5*nf^7*h^9*u*QR*QRd*LL^3*LLd^2*LRd + 5*
      nf^7*h^9*u*QR*QRd^4*LLd*LR*LRd + 5/2*nf^7*h^9*u*QR*QRd^4*LL*LRd^2 + 5/2*
      nf^7*h^9*u*QR*QRd^4*LL*LLd^2 - 5*nf^7*h^9*u*QR^2*QRd^2*LLd*LR^2*LRd - 5*
      nf^7*h^9*u*QR^2*QRd^2*LL*LR*LRd^2 - 5*nf^7*h^9*u*QR^2*QRd^2*LL*LLd^2*LR
       - 5*nf^7*h^9*u*QR^2*QRd^2*LL^2*LLd*LRd + 5/6*nf^7*h^9*u*QR^2*QRd^5*LLd
       + 5/3*nf^7*h^9*u*QR^3*LL*LR^2*LRd^2 + 5/3*nf^7*h^9*u*QR^3*LL*LLd^2*LR^2
       + 5*nf^7*h^9*u*QR^3*LL^2*LLd*LR*LRd - 10/9*nf^7*h^9*u*QR^3*LL^3*LRd^2
       + 5/9*nf^7*h^9*u*QR^3*LL^3*LLd^2 + 5/2*nf^7*h^9*u*QR^4*QRd*LLd*LR^2 + 5
      *nf^7*h^9*u*QR^4*QRd*LL*LR*LRd + 5/2*nf^7*h^9*u*QR^4*QRd*LL^2*LLd + 5/6*
      nf^7*h^9*u*QR^5*QRd^2*LL + 5/6*nf^7*h^9*u*QR^6*LL*LR - 5/3*nf^7*h^9*u*
      QLd*QRd^2*LR^2*LRd^3 - 5*nf^7*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd - 5*nf^7*
      h^9*u*QLd*QRd^2*LL*LLd^3*LR - 5*nf^7*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 5/6*
      nf^7*h^9*u*QLd*QRd^5*LRd^2 + 5/6*nf^7*h^9*u*QLd*QRd^5*LLd^2 - 5/3*nf^7*
      h^9*u*QLd*QR*LR^3*LRd^3 - 40/3*nf^7*h^9*u*QLd*QR*LLd^2*LR^3*LRd - 5*nf^7
      *h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 - 40/3*nf^7*h^9*u*QLd*QR*LL*LLd^3*LR^2
       - 20/3*nf^7*h^9*u*QLd*QR*LL^2*LR*LRd^3 - 5*nf^7*h^9*u*QLd*QR*LL^2*LLd^2
      *LR*LRd - 20/3*nf^7*h^9*u*QLd*QR*LL^3*LLd*LRd^2 - 5/3*nf^7*h^9*u*QLd*QR*
      LL^3*LLd^3 - 5*nf^7*h^9*u*QLd*QR*QRd^3*LLd^2*LR + 10*nf^7*h^9*u*QLd*QR*
      QRd^3*LL*LLd*LRd - 5*nf^7*h^9*u*QLd*QR^2*QRd*LR^2*LRd^2 - 20*nf^7*h^9*u*
      QLd*QR^2*QRd*LLd^2*LR^2 - 10*nf^7*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 - 5*nf^7
      *h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 5/2*nf^7*h^9*u*QLd*QR^2*QRd^4*LRd + 5/2
      *nf^7*h^9*u*QLd*QR^4*LR^2*LRd + 10*nf^7*h^9*u*QLd*QR^4*LL*LLd*LR + 5/2*
      nf^7*h^9*u*QLd*QR^4*LL^2*LRd - 5/6*nf^7*h^9*u*QLd*QR^4*QRd^3 + 10/3*nf^7
      *h^9*u*QLd*QR^5*QRd*LR - 5*nf^7*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 5*nf^7*h^9*
      u*QLd^2*QRd*LL*LR*LRd^3 - 5*nf^7*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 - 5/3*
      nf^7*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 5/2*nf^7*h^9*u*QLd^2*QRd^4*LLd*LRd + 5
      *nf^7*h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd - 5*nf^7*h^9*u*QLd^2*QR*QRd^2*LL*
      LRd^2 - 5*nf^7*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 - 10*nf^7*h^9*u*QLd^2*QR^2*
      LLd*LR^2*LRd - 10*nf^7*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 3/2*nf^7*h^9*u*
      QLd^2*QR^5*LL + 5/9*nf^7*h^9*u*QLd^3*LR^2*LRd^3 + 5/3*nf^7*h^9*u*QLd^3*
      LLd^2*LR^2*LRd + 5*nf^7*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 10/9*nf^7*h^9*u*
      QLd^3*LL^2*LRd^3 + 5/3*nf^7*h^9*u*QLd^3*LL^2*LLd^2*LRd - 5/9*nf^7*h^9*u*
      QLd^3*QRd^3*LRd^2 - 5/9*nf^7*h^9*u*QLd^3*QRd^3*LLd^2 + 5*nf^7*h^9*u*
      QLd^3*QR*QRd*LR*LRd^2 + 10*nf^7*h^9*u*QLd^3*QR*QRd*LL*LLd*LRd + 5/3*nf^7
      *h^9*u*QLd^3*QR^2*QRd^2*LRd - 5/2*nf^7*h^9*u*QLd^3*QR^4*QRd + 5/2*nf^7*
      h^9*u*QLd^4*QRd^2*LLd*LRd + 10*nf^7*h^9*u*QLd^4*QR*LLd*LR*LRd + 5/2*nf^7
      *h^9*u*QLd^4*QR*LL*LRd^2 + 5/2*nf^7*h^9*u*QLd^4*QR*LL*LLd^2 + 25/6*nf^7*
      h^9*u*QLd^4*QR^2*QRd*LLd + 5/6*nf^7*h^9*u*QLd^5*QRd*LRd^2 + 5/6*nf^7*h^9
      *u*QLd^5*QRd*LLd^2 + 3/2*nf^7*h^9*u*QLd^5*QR^2*LRd + 5/6*nf^7*h^9*u*
      QLd^6*LLd*LRd - 5/3*nf^7*h^9*u*QL*QRd*LR^3*LRd^3 - 20/3*nf^7*h^9*u*QL*
      QRd*LLd^2*LR^3*LRd - 5*nf^7*h^9*u*QL*QRd*LL*LLd*LR^2*LRd^2 - 20/3*nf^7*
      h^9*u*QL*QRd*LL*LLd^3*LR^2 - 40/3*nf^7*h^9*u*QL*QRd*LL^2*LR*LRd^3 - 5*
      nf^7*h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd - 40/3*nf^7*h^9*u*QL*QRd*LL^3*LLd*
      LRd^2 - 5/3*nf^7*h^9*u*QL*QRd*LL^3*LLd^3 + 5/2*nf^7*h^9*u*QL*QRd^4*LR*
      LRd^2 + 5/2*nf^7*h^9*u*QL*QRd^4*LLd^2*LR + 10*nf^7*h^9*u*QL*QRd^4*LL*LLd
      *LRd - 5*nf^7*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 - 10*nf^7*h^9*u*QL*QR*QRd^2*
      LLd^2*LR^2 - 20*nf^7*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 5*nf^7*h^9*u*QL*QR*
      QRd^2*LL^2*LLd^2 + 10/3*nf^7*h^9*u*QL*QR*QRd^5*LRd - 5/3*nf^7*h^9*u*QL*
      QR^2*LR^3*LRd^2 - 5*nf^7*h^9*u*QL*QR^2*LLd^2*LR^3 - 5*nf^7*h^9*u*QL*QR^2
      *LL^2*LR*LRd^2 - 5*nf^7*h^9*u*QL*QR^2*LL^3*LLd*LRd + 10*nf^7*h^9*u*QL*
      QR^3*QRd*LL*LLd*LR - 5*nf^7*h^9*u*QL*QR^3*QRd*LL^2*LRd - 5/6*nf^7*h^9*u*
      QL*QR^3*QRd^4 + 5/2*nf^7*h^9*u*QL*QR^4*QRd^2*LR + 5/6*nf^7*h^9*u*QL*QR^5
      *LR^2 + 5/6*nf^7*h^9*u*QL*QR^5*LL^2 - 5*nf^7*h^9*u*QL*QLd*LLd*LR^3*LRd^2
       - 20/3*nf^7*h^9*u*QL*QLd*LLd^3*LR^3 - 5*nf^7*h^9*u*QL*QLd*LL*LR^2*LRd^3
       - 10*nf^7*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd - 10*nf^7*h^9*u*QL*QLd*LL^2*
      LLd*LR*LRd^2 - 5*nf^7*h^9*u*QL*QLd*LL^2*LLd^3*LR - 20/3*nf^7*h^9*u*QL*
      QLd*LL^3*LRd^3 - 5*nf^7*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 10*nf^7*h^9*u*QL*
      QLd*QRd^3*LLd*LR*LRd + 5*nf^7*h^9*u*QL*QLd*QRd^3*LL*LLd^2 - 20*nf^7*h^9*
      u*QL*QLd*QR*QRd*LLd*LR^2*LRd - 20*nf^7*h^9*u*QL*QLd*QR*QRd*LL*LR*LRd^2
       - 20*nf^7*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR - 20*nf^7*h^9*u*QL*QLd*QR*QRd
      *LL^2*LLd*LRd + 5*nf^7*h^9*u*QL*QLd*QR*QRd^4*LLd + 10*nf^7*h^9*u*QL*QLd*
      QR^3*LL*LR*LRd + 5*nf^7*h^9*u*QL*QLd*QR^3*LL^2*LLd + 5*nf^7*h^9*u*QL*QLd
      *QR^4*QRd*LL - 5*nf^7*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 5*nf^7*h^9*u*QL*
      QLd^2*QRd^2*LLd^2*LR + 5*nf^7*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd - 5*nf^7*
      h^9*u*QL*QLd^2*QR*LR^2*LRd^2 - 20*nf^7*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 - 10
      *nf^7*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 - 5*nf^7*h^9*u*QL*QLd^2*QR*LL^2*LLd^2
       + 5*nf^7*h^9*u*QL*QLd^2*QR*QRd^3*LRd - 10/3*nf^7*h^9*u*QL*QLd^2*QR^3*
      QRd^2 + 25/6*nf^7*h^9*u*QL*QLd^2*QR^4*LR + 10*nf^7*h^9*u*QL*QLd^3*QRd*
      LLd*LR*LRd - 5*nf^7*h^9*u*QL*QLd^3*QRd*LL*LRd^2 + 5*nf^7*h^9*u*QL*QLd^3*
      QR*QRd^2*LLd + 5/2*nf^7*h^9*u*QL*QLd^4*LR*LRd^2 + 5/2*nf^7*h^9*u*QL*
      QLd^4*LLd^2*LR + 5*nf^7*h^9*u*QL*QLd^4*LL*LLd*LRd + 5*nf^7*h^9*u*QL*
      QLd^4*QR*QRd*LRd - 5/2*nf^7*h^9*u*QL*QLd^4*QR^3 + 10/3*nf^7*h^9*u*QL*
      QLd^5*QR*LLd - 10*nf^7*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 - 10*nf^7*h^9*u*QL^2
      *QRd^2*LL^2*LLd*LRd + 3/2*nf^7*h^9*u*QL^2*QRd^5*LLd - 5*nf^7*h^9*u*QL^2*
      QR*LLd*LR^3*LRd - 5*nf^7*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 5*nf^7*h^9*u*QL^2
      *QR*LL^3*LRd^2 - 5/3*nf^7*h^9*u*QL^2*QR*LL^3*LLd^2 - 5*nf^7*h^9*u*QL^2*
      QR^2*QRd*LLd*LR^2 + 5*nf^7*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd - 5*nf^7*h^9*u*
      QL^2*QR^2*QRd*LL^2*LLd + 5/2*nf^7*h^9*u*QL^2*QR^4*LL*LR - 5*nf^7*h^9*u*
      QL^2*QLd*QRd*LR^2*LRd^2 - 10*nf^7*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 - 20*
      nf^7*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 - 5*nf^7*h^9*u*QL^2*QLd*QRd*LL^2*
      LLd^2 + 25/6*nf^7*h^9*u*QL^2*QLd*QRd^4*LRd - 5*nf^7*h^9*u*QL^2*QLd*QR^2*
      LR^2*LRd + 5*nf^7*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR - 5*nf^7*h^9*u*QL^2*QLd*
      QR^2*LL^2*LRd - 10/3*nf^7*h^9*u*QL^2*QLd*QR^2*QRd^3 + 5*nf^7*h^9*u*QL^2*
      QLd*QR^3*QRd*LR - 5*nf^7*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd - 5*nf^7*h^9*u*
      QL^2*QLd^2*LL*LR*LRd^2 - 5*nf^7*h^9*u*QL^2*QLd^2*LL*LLd^2*LR - 5*nf^7*
      h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 5/3*nf^7*h^9*u*QL^2*QLd^2*QRd^3*LLd + 5/
      3*nf^7*h^9*u*QL^2*QLd^2*QR^3*LL - 10/3*nf^7*h^9*u*QL^2*QLd^3*QR^2*QRd +
      5/2*nf^7*h^9*u*QL^2*QLd^4*QRd*LLd + 5/6*nf^7*h^9*u*QL^2*QLd^5*LRd + 5/9*
      nf^7*h^9*u*QL^3*LR^3*LRd^2 - 10/9*nf^7*h^9*u*QL^3*LLd^2*LR^3 + 5*nf^7*
      h^9*u*QL^3*LL*LLd*LR^2*LRd + 5/3*nf^7*h^9*u*QL^3*LL^2*LR*LRd^2 + 5/3*
      nf^7*h^9*u*QL^3*LL^2*LLd^2*LR + 5*nf^7*h^9*u*QL^3*QR*QRd*LR^2*LRd + 10*
      nf^7*h^9*u*QL^3*QR*QRd*LL*LLd*LR - 5/2*nf^7*h^9*u*QL^3*QR*QRd^4 + 5/3*
      nf^7*h^9*u*QL^3*QR^2*QRd^2*LR - 5/9*nf^7*h^9*u*QL^3*QR^3*LR^2 - 5/9*nf^7
      *h^9*u*QL^3*QR^3*LL^2 - 5*nf^7*h^9*u*QL^3*QLd*QR*LLd*LR^2 + 10*nf^7*h^9*
      u*QL^3*QLd*QR*LL*LR*LRd + 5*nf^7*h^9*u*QL^3*QLd*QR^2*QRd*LL - 10/3*nf^7*
      h^9*u*QL^3*QLd^2*QR*QRd^2 - 5/6*nf^7*h^9*u*QL^3*QLd^4*QR + 5/2*nf^7*h^9*
      u*QL^4*QRd*LLd*LR^2 + 10*nf^7*h^9*u*QL^4*QRd*LL*LR*LRd + 5/2*nf^7*h^9*u*
      QL^4*QRd*LL^2*LLd + 25/6*nf^7*h^9*u*QL^4*QR*QRd^2*LL + 5/2*nf^7*h^9*u*
      QL^4*QR^2*LL*LR + 5/2*nf^7*h^9*u*QL^4*QLd*LR^2*LRd + 5*nf^7*h^9*u*QL^4*
      QLd*LL*LLd*LR + 5/2*nf^7*h^9*u*QL^4*QLd*LL^2*LRd - 5/2*nf^7*h^9*u*QL^4*
      QLd*QRd^3 + 5*nf^7*h^9*u*QL^4*QLd*QR*QRd*LR + 5/2*nf^7*h^9*u*QL^4*QLd^2*
      QR*LL - 5/6*nf^7*h^9*u*QL^4*QLd^3*QRd + 3/2*nf^7*h^9*u*QL^5*QRd^2*LR + 5/
      6*nf^7*h^9*u*QL^5*QR*LR^2 + 5/6*nf^7*h^9*u*QL^5*QR*LL^2 + 10/3*nf^7*h^9*
      u*QL^5*QLd*QRd*LL + 5/6*nf^7*h^9*u*QL^5*QLd^2*LR + 5/6*nf^7*h^9*u*QL^6*
      LL*LR - 115/24*nf^7*T*h^9*p*LLd*LR^4*LRd^3 - 75/8*nf^7*T*h^9*p*LLd^3*
      LR^4*LRd - 115/24*nf^7*T*h^9*p*LL*LR^3*LRd^4 - 205/12*nf^7*T*h^9*p*LL*
      LLd^2*LR^3*LRd^2 - 75/8*nf^7*T*h^9*p*LL*LLd^4*LR^3 - 205/12*nf^7*T*h^9*p
      *LL^2*LLd*LR^2*LRd^3 - 205/12*nf^7*T*h^9*p*LL^2*LLd^3*LR^2*LRd - 75/8*
      nf^7*T*h^9*p*LL^3*LR*LRd^4 - 205/12*nf^7*T*h^9*p*LL^3*LLd^2*LR*LRd^2 -
      115/24*nf^7*T*h^9*p*LL^3*LLd^4*LR - 75/8*nf^7*T*h^9*p*LL^4*LLd*LRd^3 -
      115/24*nf^7*T*h^9*p*LL^4*LLd^3*LRd + 65/12*nf^7*T*h^9*p*QRd^3*LLd*LR^2*
      LRd^2 - 35/12*nf^7*T*h^9*p*QRd^3*LLd^3*LR^2 + 55/3*nf^7*T*h^9*p*QRd^3*LL
      *LLd^2*LR*LRd + 25/4*nf^7*T*h^9*p*QRd^3*LL^2*LLd*LRd^2 + 5/12*nf^7*T*h^9
      *p*QRd^3*LL^2*LLd^3 + 25/8*nf^7*T*h^9*p*QRd^6*LLd*LRd - 80/3*nf^7*T*h^9*
      p*QR*QRd*LLd*LR^3*LRd^2 - 25*nf^7*T*h^9*p*QR*QRd*LLd^3*LR^3 - 80/3*nf^7*
      T*h^9*p*QR*QRd*LL*LR^2*LRd^3 - 45*nf^7*T*h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd
       - 45*nf^7*T*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 - 80/3*nf^7*T*h^9*p*QR*QRd*
      LL^2*LLd^3*LR - 25*nf^7*T*h^9*p*QR*QRd*LL^3*LRd^3 - 80/3*nf^7*T*h^9*p*QR
      *QRd*LL^3*LLd^2*LRd + 45/2*nf^7*T*h^9*p*QR*QRd^4*LLd*LR*LRd + 75/8*nf^7*
      T*h^9*p*QR*QRd^4*LL*LRd^2 + 65/8*nf^7*T*h^9*p*QR*QRd^4*LL*LLd^2 - 45/2*
      nf^7*T*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd - 45/2*nf^7*T*h^9*p*QR^2*QRd^2*LL*
      LR*LRd^2 - 45/2*nf^7*T*h^9*p*QR^2*QRd^2*LL*LLd^2*LR - 45/2*nf^7*T*h^9*p*
      QR^2*QRd^2*LL^2*LLd*LRd + 85/24*nf^7*T*h^9*p*QR^2*QRd^5*LLd + 65/12*nf^7
      *T*h^9*p*QR^3*LL*LR^2*LRd^2 + 25/4*nf^7*T*h^9*p*QR^3*LL*LLd^2*LR^2 + 55/
      3*nf^7*T*h^9*p*QR^3*LL^2*LLd*LR*LRd - 35/12*nf^7*T*h^9*p*QR^3*LL^3*LRd^2
       + 5/12*nf^7*T*h^9*p*QR^3*LL^3*LLd^2 + 75/8*nf^7*T*h^9*p*QR^4*QRd*LLd*
      LR^2 + 45/2*nf^7*T*h^9*p*QR^4*QRd*LL*LR*LRd + 65/8*nf^7*T*h^9*p*QR^4*QRd
      *LL^2*LLd + 85/24*nf^7*T*h^9*p*QR^5*QRd^2*LL + 25/8*nf^7*T*h^9*p*QR^6*LL
      *LR - 115/12*nf^7*T*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 65/4*nf^7*T*h^9*p*QLd*
      QRd^2*LLd^2*LR^2*LRd - 55/3*nf^7*T*h^9*p*QLd*QRd^2*LL*LLd^3*LR - 75/4*
      nf^7*T*h^9*p*QLd*QRd^2*LL^2*LRd^3 - 25/4*nf^7*T*h^9*p*QLd*QRd^2*LL^2*
      LLd^2*LRd + 25/8*nf^7*T*h^9*p*QLd*QRd^5*LRd^2 + 65/24*nf^7*T*h^9*p*QLd*
      QRd^5*LLd^2 - 35/3*nf^7*T*h^9*p*QLd*QR*LR^3*LRd^3 - 50*nf^7*T*h^9*p*QLd*
      QR*LLd^2*LR^3*LRd - 35*nf^7*T*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 - 50*nf^7*T
      *h^9*p*QLd*QR*LL*LLd^3*LR^2 - 30*nf^7*T*h^9*p*QLd*QR*LL^2*LR*LRd^3 - 35*
      nf^7*T*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd - 30*nf^7*T*h^9*p*QLd*QR*LL^3*LLd*
      LRd^2 - 35/3*nf^7*T*h^9*p*QLd*QR*LL^3*LLd^3 - 10*nf^7*T*h^9*p*QLd*QR*
      QRd^3*LLd^2*LR + 45*nf^7*T*h^9*p*QLd*QR*QRd^3*LL*LLd*LRd - 35*nf^7*T*h^9
      *p*QLd*QR^2*QRd*LR^2*LRd^2 - 75*nf^7*T*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 -
      45*nf^7*T*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 - 35*nf^7*T*h^9*p*QLd*QR^2*QRd*
      LL^2*LLd^2 + 245/24*nf^7*T*h^9*p*QLd*QR^2*QRd^4*LRd + 75/8*nf^7*T*h^9*p*
      QLd*QR^4*LR^2*LRd + 75/2*nf^7*T*h^9*p*QLd*QR^4*LL*LLd*LR + 65/8*nf^7*T*
      h^9*p*QLd*QR^4*LL^2*LRd - 115/24*nf^7*T*h^9*p*QLd*QR^4*QRd^3 + 25/2*nf^7
      *T*h^9*p*QLd*QR^5*QRd*LR - 25/4*nf^7*T*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 -
      75/4*nf^7*T*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 55/3*nf^7*T*h^9*p*QLd^2*QRd*LL*
      LR*LRd^3 - 65/4*nf^7*T*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 - 115/12*nf^7*T*
      h^9*p*QLd^2*QRd*LL^2*LLd^3 + 295/24*nf^7*T*h^9*p*QLd^2*QRd^4*LLd*LRd +
      35*nf^7*T*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 65/4*nf^7*T*h^9*p*QLd^2*QR*
      QRd^2*LL*LRd^2 - 65/4*nf^7*T*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 - 75/2*nf^7*T
      *h^9*p*QLd^2*QR^2*LLd*LR^2*LRd - 25/2*nf^7*T*h^9*p*QLd^2*QR^2*LL*LR*
      LRd^2 - 75/2*nf^7*T*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 25/2*nf^7*T*h^9*p*
      QLd^2*QR^2*LL^2*LLd*LRd + 25/4*nf^7*T*h^9*p*QLd^2*QR^2*QRd^3*LLd + 45/8*
      nf^7*T*h^9*p*QLd^2*QR^5*LL + 5/12*nf^7*T*h^9*p*QLd^3*LR^2*LRd^3 + 25/4*
      nf^7*T*h^9*p*QLd^3*LLd^2*LR^2*LRd + 55/3*nf^7*T*h^9*p*QLd^3*LL*LLd*LR*
      LRd^2 - 35/12*nf^7*T*h^9*p*QLd^3*LL^2*LRd^3 + 65/12*nf^7*T*h^9*p*QLd^3*
      LL^2*LLd^2*LRd - 5/12*nf^7*T*h^9*p*QLd^3*QRd^3*LRd^2 - 5/12*nf^7*T*h^9*p
      *QLd^3*QRd^3*LLd^2 + 10*nf^7*T*h^9*p*QLd^3*QR*QRd*LR*LRd^2 + 45*nf^7*T*
      h^9*p*QLd^3*QR*QRd*LL*LLd*LRd + 115/12*nf^7*T*h^9*p*QLd^3*QR^2*QRd^2*LRd
       - 75/8*nf^7*T*h^9*p*QLd^3*QR^4*QRd + 295/24*nf^7*T*h^9*p*QLd^4*QRd^2*
      LLd*LRd + 75/2*nf^7*T*h^9*p*QLd^4*QR*LLd*LR*LRd + 65/8*nf^7*T*h^9*p*
      QLd^4*QR*LL*LRd^2 + 75/8*nf^7*T*h^9*p*QLd^4*QR*LL*LLd^2 + 125/8*nf^7*T*
      h^9*p*QLd^4*QR^2*QRd*LLd + 65/24*nf^7*T*h^9*p*QLd^5*QRd*LRd^2 + 25/8*
      nf^7*T*h^9*p*QLd^5*QRd*LLd^2 + 45/8*nf^7*T*h^9*p*QLd^5*QR^2*LRd + 25/8*
      nf^7*T*h^9*p*QLd^6*LLd*LRd - 35/3*nf^7*T*h^9*p*QL*QRd*LR^3*LRd^3 - 30*
      nf^7*T*h^9*p*QL*QRd*LLd^2*LR^3*LRd - 35*nf^7*T*h^9*p*QL*QRd*LL*LLd*LR^2*
      LRd^2 - 30*nf^7*T*h^9*p*QL*QRd*LL*LLd^3*LR^2 - 50*nf^7*T*h^9*p*QL*QRd*
      LL^2*LR*LRd^3 - 35*nf^7*T*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd - 50*nf^7*T*h^9
      *p*QL*QRd*LL^3*LLd*LRd^2 - 35/3*nf^7*T*h^9*p*QL*QRd*LL^3*LLd^3 + 75/8*
      nf^7*T*h^9*p*QL*QRd^4*LR*LRd^2 + 65/8*nf^7*T*h^9*p*QL*QRd^4*LLd^2*LR +
      75/2*nf^7*T*h^9*p*QL*QRd^4*LL*LLd*LRd - 35*nf^7*T*h^9*p*QL*QR*QRd^2*LR^2
      *LRd^2 - 45*nf^7*T*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 - 75*nf^7*T*h^9*p*QL*QR*
      QRd^2*LL^2*LRd^2 - 35*nf^7*T*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 + 25/2*nf^7*T*
      h^9*p*QL*QR*QRd^5*LRd - 115/12*nf^7*T*h^9*p*QL*QR^2*LR^3*LRd^2 - 75/4*
      nf^7*T*h^9*p*QL*QR^2*LLd^2*LR^3 - 65/4*nf^7*T*h^9*p*QL*QR^2*LL^2*LR*
      LRd^2 - 25/4*nf^7*T*h^9*p*QL*QR^2*LL^2*LLd^2*LR - 55/3*nf^7*T*h^9*p*QL*
      QR^2*LL^3*LLd*LRd + 45*nf^7*T*h^9*p*QL*QR^3*QRd*LL*LLd*LR - 10*nf^7*T*
      h^9*p*QL*QR^3*QRd*LL^2*LRd - 115/24*nf^7*T*h^9*p*QL*QR^3*QRd^4 + 245/24*
      nf^7*T*h^9*p*QL*QR^4*QRd^2*LR + 25/8*nf^7*T*h^9*p*QL*QR^5*LR^2 + 65/24*
      nf^7*T*h^9*p*QL*QR^5*LL^2 - 80/3*nf^7*T*h^9*p*QL*QLd*LLd*LR^3*LRd^2 - 25
      *nf^7*T*h^9*p*QL*QLd*LLd^3*LR^3 - 80/3*nf^7*T*h^9*p*QL*QLd*LL*LR^2*LRd^3
       - 45*nf^7*T*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd - 45*nf^7*T*h^9*p*QL*QLd*
      LL^2*LLd*LR*LRd^2 - 80/3*nf^7*T*h^9*p*QL*QLd*LL^2*LLd^3*LR - 25*nf^7*T*
      h^9*p*QL*QLd*LL^3*LRd^3 - 80/3*nf^7*T*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 45*
      nf^7*T*h^9*p*QL*QLd*QRd^3*LLd*LR*LRd + 10*nf^7*T*h^9*p*QL*QLd*QRd^3*LL*
      LLd^2 - 90*nf^7*T*h^9*p*QL*QLd*QR*QRd*LLd*LR^2*LRd - 90*nf^7*T*h^9*p*QL*
      QLd*QR*QRd*LL*LR*LRd^2 - 90*nf^7*T*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR - 90*
      nf^7*T*h^9*p*QL*QLd*QR*QRd*LL^2*LLd*LRd + 45/2*nf^7*T*h^9*p*QL*QLd*QR*
      QRd^4*LLd + 45*nf^7*T*h^9*p*QL*QLd*QR^3*LL*LR*LRd + 10*nf^7*T*h^9*p*QL*
      QLd*QR^3*LL^2*LLd + 45/2*nf^7*T*h^9*p*QL*QLd*QR^4*QRd*LL - 65/4*nf^7*T*
      h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 65/4*nf^7*T*h^9*p*QL*QLd^2*QRd^2*LLd^2*
      LR + 35*nf^7*T*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd - 35*nf^7*T*h^9*p*QL*
      QLd^2*QR*LR^2*LRd^2 - 75*nf^7*T*h^9*p*QL*QLd^2*QR*LLd^2*LR^2 - 45*nf^7*T
      *h^9*p*QL*QLd^2*QR*LL^2*LRd^2 - 35*nf^7*T*h^9*p*QL*QLd^2*QR*LL^2*LLd^2
       + 80/3*nf^7*T*h^9*p*QL*QLd^2*QR*QRd^3*LRd - 205/12*nf^7*T*h^9*p*QL*
      QLd^2*QR^3*QRd^2 + 125/8*nf^7*T*h^9*p*QL*QLd^2*QR^4*LR + 45*nf^7*T*h^9*p
      *QL*QLd^3*QRd*LLd*LR*LRd - 10*nf^7*T*h^9*p*QL*QLd^3*QRd*LL*LRd^2 + 80/3*
      nf^7*T*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 65/8*nf^7*T*h^9*p*QL*QLd^4*LR*LRd^2
       + 75/8*nf^7*T*h^9*p*QL*QLd^4*LLd^2*LR + 45/2*nf^7*T*h^9*p*QL*QLd^4*LL*
      LLd*LRd + 45/2*nf^7*T*h^9*p*QL*QLd^4*QR*QRd*LRd - 75/8*nf^7*T*h^9*p*QL*
      QLd^4*QR^3 + 25/2*nf^7*T*h^9*p*QL*QLd^5*QR*LLd - 25/2*nf^7*T*h^9*p*QL^2*
      QRd^2*LLd*LR^2*LRd - 75/2*nf^7*T*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 - 25/2*
      nf^7*T*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 75/2*nf^7*T*h^9*p*QL^2*QRd^2*LL^2*
      LLd*LRd + 45/8*nf^7*T*h^9*p*QL^2*QRd^5*LLd - 55/3*nf^7*T*h^9*p*QL^2*QR*
      LLd*LR^3*LRd - 25/4*nf^7*T*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 65/4*nf^7*T*h^9
      *p*QL^2*QR*LL*LLd^2*LR^2 - 75/4*nf^7*T*h^9*p*QL^2*QR*LL^3*LRd^2 - 115/12
      *nf^7*T*h^9*p*QL^2*QR*LL^3*LLd^2 - 65/4*nf^7*T*h^9*p*QL^2*QR^2*QRd*LLd*
      LR^2 + 35*nf^7*T*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd - 65/4*nf^7*T*h^9*p*QL^2*
      QR^2*QRd*LL^2*LLd + 25/4*nf^7*T*h^9*p*QL^2*QR^3*QRd^2*LL + 295/24*nf^7*T
      *h^9*p*QL^2*QR^4*LL*LR - 35*nf^7*T*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 - 45*
      nf^7*T*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 - 75*nf^7*T*h^9*p*QL^2*QLd*QRd*LL^2
      *LRd^2 - 35*nf^7*T*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 125/8*nf^7*T*h^9*p*
      QL^2*QLd*QRd^4*LRd - 65/4*nf^7*T*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 35*nf^7*
      T*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR - 65/4*nf^7*T*h^9*p*QL^2*QLd*QR^2*LL^2*
      LRd - 205/12*nf^7*T*h^9*p*QL^2*QLd*QR^2*QRd^3 + 80/3*nf^7*T*h^9*p*QL^2*
      QLd*QR^3*QRd*LR - 45/2*nf^7*T*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd - 45/2*nf^7*
      T*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 - 45/2*nf^7*T*h^9*p*QL^2*QLd^2*LL*LLd^2*
      LR - 45/2*nf^7*T*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 115/12*nf^7*T*h^9*p*
      QL^2*QLd^2*QRd^3*LLd + 115/12*nf^7*T*h^9*p*QL^2*QLd^2*QR^3*LL + 25/4*
      nf^7*T*h^9*p*QL^2*QLd^3*QRd^2*LRd - 205/12*nf^7*T*h^9*p*QL^2*QLd^3*QR^2*
      QRd + 245/24*nf^7*T*h^9*p*QL^2*QLd^4*QRd*LLd + 85/24*nf^7*T*h^9*p*QL^2*
      QLd^5*LRd + 5/12*nf^7*T*h^9*p*QL^3*LR^3*LRd^2 - 35/12*nf^7*T*h^9*p*QL^3*
      LLd^2*LR^3 + 55/3*nf^7*T*h^9*p*QL^3*LL*LLd*LR^2*LRd + 25/4*nf^7*T*h^9*p*
      QL^3*LL^2*LR*LRd^2 + 65/12*nf^7*T*h^9*p*QL^3*LL^2*LLd^2*LR + 10*nf^7*T*
      h^9*p*QL^3*QR*QRd*LR^2*LRd + 45*nf^7*T*h^9*p*QL^3*QR*QRd*LL*LLd*LR - 75/
      8*nf^7*T*h^9*p*QL^3*QR*QRd^4 + 115/12*nf^7*T*h^9*p*QL^3*QR^2*QRd^2*LR -
      5/12*nf^7*T*h^9*p*QL^3*QR^3*LR^2 - 5/12*nf^7*T*h^9*p*QL^3*QR^3*LL^2 - 10
      *nf^7*T*h^9*p*QL^3*QLd*QR*LLd*LR^2 + 45*nf^7*T*h^9*p*QL^3*QLd*QR*LL*LR*
      LRd + 80/3*nf^7*T*h^9*p*QL^3*QLd*QR^2*QRd*LL - 205/12*nf^7*T*h^9*p*QL^3*
      QLd^2*QR*QRd^2 + 25/4*nf^7*T*h^9*p*QL^3*QLd^2*QR^2*LR - 115/24*nf^7*T*
      h^9*p*QL^3*QLd^4*QR + 65/8*nf^7*T*h^9*p*QL^4*QRd*LLd*LR^2 + 75/2*nf^7*T*
      h^9*p*QL^4*QRd*LL*LR*LRd + 75/8*nf^7*T*h^9*p*QL^4*QRd*LL^2*LLd + 125/8*
      nf^7*T*h^9*p*QL^4*QR*QRd^2*LL + 295/24*nf^7*T*h^9*p*QL^4*QR^2*LL*LR + 65/
      8*nf^7*T*h^9*p*QL^4*QLd*LR^2*LRd + 45/2*nf^7*T*h^9*p*QL^4*QLd*LL*LLd*LR
       + 75/8*nf^7*T*h^9*p*QL^4*QLd*LL^2*LRd - 75/8*nf^7*T*h^9*p*QL^4*QLd*
      QRd^3 + 45/2*nf^7*T*h^9*p*QL^4*QLd*QR*QRd*LR + 245/24*nf^7*T*h^9*p*QL^4*
      QLd^2*QR*LL - 115/24*nf^7*T*h^9*p*QL^4*QLd^3*QRd + 45/8*nf^7*T*h^9*p*
      QL^5*QRd^2*LR + 65/24*nf^7*T*h^9*p*QL^5*QR*LR^2 + 25/8*nf^7*T*h^9*p*QL^5
      *QR*LL^2 + 25/2*nf^7*T*h^9*p*QL^5*QLd*QRd*LL + 85/24*nf^7*T*h^9*p*QL^5*
      QLd^2*LR + 25/8*nf^7*T*h^9*p*QL^6*LL*LR - 2*nf^7*T*h^9*u*LLd*LR^4*LRd^3
       - 6*nf^7*T*h^9*u*LLd^3*LR^4*LRd - 2*nf^7*T*h^9*u*LL*LR^3*LRd^4 - 8*nf^7
      *T*h^9*u*LL*LLd^2*LR^3*LRd^2 - 6*nf^7*T*h^9*u*LL*LLd^4*LR^3 - 8*nf^7*T*
      h^9*u*LL^2*LLd*LR^2*LRd^3 - 8*nf^7*T*h^9*u*LL^2*LLd^3*LR^2*LRd - 6*nf^7*
      T*h^9*u*LL^3*LR*LRd^4 - 8*nf^7*T*h^9*u*LL^3*LLd^2*LR*LRd^2 - 2*nf^7*T*
      h^9*u*LL^3*LLd^4*LR - 6*nf^7*T*h^9*u*LL^4*LLd*LRd^3 - 2*nf^7*T*h^9*u*
      LL^4*LLd^3*LRd + 4*nf^7*T*h^9*u*QRd^3*LLd*LR^2*LRd^2 - 8/3*nf^7*T*h^9*u*
      QRd^3*LLd^3*LR^2 + 12*nf^7*T*h^9*u*QRd^3*LL*LLd^2*LR*LRd + 4*nf^7*T*h^9*
      u*QRd^3*LL^2*LLd*LRd^2 + 4/3*nf^7*T*h^9*u*QRd^3*LL^2*LLd^3 + 2*nf^7*T*
      h^9*u*QRd^6*LLd*LRd - 12*nf^7*T*h^9*u*QR*QRd*LLd*LR^3*LRd^2 - 16*nf^7*T*
      h^9*u*QR*QRd*LLd^3*LR^3 - 12*nf^7*T*h^9*u*QR*QRd*LL*LR^2*LRd^3 - 24*nf^7
      *T*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd - 24*nf^7*T*h^9*u*QR*QRd*LL^2*LLd*LR*
      LRd^2 - 12*nf^7*T*h^9*u*QR*QRd*LL^2*LLd^3*LR - 16*nf^7*T*h^9*u*QR*QRd*
      LL^3*LRd^3 - 12*nf^7*T*h^9*u*QR*QRd*LL^3*LLd^2*LRd + 12*nf^7*T*h^9*u*QR*
      QRd^4*LLd*LR*LRd + 6*nf^7*T*h^9*u*QR*QRd^4*LL*LRd^2 + 6*nf^7*T*h^9*u*QR*
      QRd^4*LL*LLd^2 - 12*nf^7*T*h^9*u*QR^2*QRd^2*LLd*LR^2*LRd - 12*nf^7*T*h^9
      *u*QR^2*QRd^2*LL*LR*LRd^2 - 12*nf^7*T*h^9*u*QR^2*QRd^2*LL*LLd^2*LR - 12*
      nf^7*T*h^9*u*QR^2*QRd^2*LL^2*LLd*LRd + 2*nf^7*T*h^9*u*QR^2*QRd^5*LLd + 4
      *nf^7*T*h^9*u*QR^3*LL*LR^2*LRd^2 + 4*nf^7*T*h^9*u*QR^3*LL*LLd^2*LR^2 +
      12*nf^7*T*h^9*u*QR^3*LL^2*LLd*LR*LRd - 8/3*nf^7*T*h^9*u*QR^3*LL^3*LRd^2
       + 4/3*nf^7*T*h^9*u*QR^3*LL^3*LLd^2 + 6*nf^7*T*h^9*u*QR^4*QRd*LLd*LR^2
       + 12*nf^7*T*h^9*u*QR^4*QRd*LL*LR*LRd + 6*nf^7*T*h^9*u*QR^4*QRd*LL^2*LLd
       + 2*nf^7*T*h^9*u*QR^5*QRd^2*LL + 2*nf^7*T*h^9*u*QR^6*LL*LR - 4*nf^7*T*
      h^9*u*QLd*QRd^2*LR^2*LRd^3 - 12*nf^7*T*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd -
      12*nf^7*T*h^9*u*QLd*QRd^2*LL*LLd^3*LR - 12*nf^7*T*h^9*u*QLd*QRd^2*LL^2*
      LRd^3 + 2*nf^7*T*h^9*u*QLd*QRd^5*LRd^2 + 2*nf^7*T*h^9*u*QLd*QRd^5*LLd^2
       - 4*nf^7*T*h^9*u*QLd*QR*LR^3*LRd^3 - 32*nf^7*T*h^9*u*QLd*QR*LLd^2*LR^3*
      LRd - 12*nf^7*T*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 - 32*nf^7*T*h^9*u*QLd*QR*
      LL*LLd^3*LR^2 - 16*nf^7*T*h^9*u*QLd*QR*LL^2*LR*LRd^3 - 12*nf^7*T*h^9*u*
      QLd*QR*LL^2*LLd^2*LR*LRd - 16*nf^7*T*h^9*u*QLd*QR*LL^3*LLd*LRd^2 - 4*
      nf^7*T*h^9*u*QLd*QR*LL^3*LLd^3 - 12*nf^7*T*h^9*u*QLd*QR*QRd^3*LLd^2*LR
       + 24*nf^7*T*h^9*u*QLd*QR*QRd^3*LL*LLd*LRd - 12*nf^7*T*h^9*u*QLd*QR^2*
      QRd*LR^2*LRd^2 - 48*nf^7*T*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 - 24*nf^7*T*h^9
      *u*QLd*QR^2*QRd*LL^2*LRd^2 - 12*nf^7*T*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 6
      *nf^7*T*h^9*u*QLd*QR^2*QRd^4*LRd + 6*nf^7*T*h^9*u*QLd*QR^4*LR^2*LRd + 24
      *nf^7*T*h^9*u*QLd*QR^4*LL*LLd*LR + 6*nf^7*T*h^9*u*QLd*QR^4*LL^2*LRd - 2*
      nf^7*T*h^9*u*QLd*QR^4*QRd^3 + 8*nf^7*T*h^9*u*QLd*QR^5*QRd*LR - 12*nf^7*T
      *h^9*u*QLd^2*QRd*LLd^3*LR^2 - 12*nf^7*T*h^9*u*QLd^2*QRd*LL*LR*LRd^3 - 12
      *nf^7*T*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 - 4*nf^7*T*h^9*u*QLd^2*QRd*LL^2*
      LLd^3 + 6*nf^7*T*h^9*u*QLd^2*QRd^4*LLd*LRd + 12*nf^7*T*h^9*u*QLd^2*QR*
      QRd^2*LLd*LR*LRd - 12*nf^7*T*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 - 12*nf^7*T*
      h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 - 24*nf^7*T*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd
       - 24*nf^7*T*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 18/5*nf^7*T*h^9*u*QLd^2*QR^5
      *LL + 4/3*nf^7*T*h^9*u*QLd^3*LR^2*LRd^3 + 4*nf^7*T*h^9*u*QLd^3*LLd^2*
      LR^2*LRd + 12*nf^7*T*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 8/3*nf^7*T*h^9*u*
      QLd^3*LL^2*LRd^3 + 4*nf^7*T*h^9*u*QLd^3*LL^2*LLd^2*LRd - 4/3*nf^7*T*h^9*
      u*QLd^3*QRd^3*LRd^2 - 4/3*nf^7*T*h^9*u*QLd^3*QRd^3*LLd^2 + 12*nf^7*T*h^9
      *u*QLd^3*QR*QRd*LR*LRd^2 + 24*nf^7*T*h^9*u*QLd^3*QR*QRd*LL*LLd*LRd + 4*
      nf^7*T*h^9*u*QLd^3*QR^2*QRd^2*LRd - 6*nf^7*T*h^9*u*QLd^3*QR^4*QRd + 6*
      nf^7*T*h^9*u*QLd^4*QRd^2*LLd*LRd + 24*nf^7*T*h^9*u*QLd^4*QR*LLd*LR*LRd
       + 6*nf^7*T*h^9*u*QLd^4*QR*LL*LRd^2 + 6*nf^7*T*h^9*u*QLd^4*QR*LL*LLd^2
       + 10*nf^7*T*h^9*u*QLd^4*QR^2*QRd*LLd + 2*nf^7*T*h^9*u*QLd^5*QRd*LRd^2
       + 2*nf^7*T*h^9*u*QLd^5*QRd*LLd^2 + 18/5*nf^7*T*h^9*u*QLd^5*QR^2*LRd + 2
      *nf^7*T*h^9*u*QLd^6*LLd*LRd - 4*nf^7*T*h^9*u*QL*QRd*LR^3*LRd^3 - 16*nf^7
      *T*h^9*u*QL*QRd*LLd^2*LR^3*LRd - 12*nf^7*T*h^9*u*QL*QRd*LL*LLd*LR^2*
      LRd^2 - 16*nf^7*T*h^9*u*QL*QRd*LL*LLd^3*LR^2 - 32*nf^7*T*h^9*u*QL*QRd*
      LL^2*LR*LRd^3 - 12*nf^7*T*h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd - 32*nf^7*T*h^9
      *u*QL*QRd*LL^3*LLd*LRd^2 - 4*nf^7*T*h^9*u*QL*QRd*LL^3*LLd^3 + 6*nf^7*T*
      h^9*u*QL*QRd^4*LR*LRd^2 + 6*nf^7*T*h^9*u*QL*QRd^4*LLd^2*LR + 24*nf^7*T*
      h^9*u*QL*QRd^4*LL*LLd*LRd - 12*nf^7*T*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 - 24*
      nf^7*T*h^9*u*QL*QR*QRd^2*LLd^2*LR^2 - 48*nf^7*T*h^9*u*QL*QR*QRd^2*LL^2*
      LRd^2 - 12*nf^7*T*h^9*u*QL*QR*QRd^2*LL^2*LLd^2 + 8*nf^7*T*h^9*u*QL*QR*
      QRd^5*LRd - 4*nf^7*T*h^9*u*QL*QR^2*LR^3*LRd^2 - 12*nf^7*T*h^9*u*QL*QR^2*
      LLd^2*LR^3 - 12*nf^7*T*h^9*u*QL*QR^2*LL^2*LR*LRd^2 - 12*nf^7*T*h^9*u*QL*
      QR^2*LL^3*LLd*LRd + 24*nf^7*T*h^9*u*QL*QR^3*QRd*LL*LLd*LR - 12*nf^7*T*
      h^9*u*QL*QR^3*QRd*LL^2*LRd - 2*nf^7*T*h^9*u*QL*QR^3*QRd^4 + 6*nf^7*T*h^9
      *u*QL*QR^4*QRd^2*LR + 2*nf^7*T*h^9*u*QL*QR^5*LR^2 + 2*nf^7*T*h^9*u*QL*
      QR^5*LL^2 - 12*nf^7*T*h^9*u*QL*QLd*LLd*LR^3*LRd^2 - 16*nf^7*T*h^9*u*QL*
      QLd*LLd^3*LR^3 - 12*nf^7*T*h^9*u*QL*QLd*LL*LR^2*LRd^3 - 24*nf^7*T*h^9*u*
      QL*QLd*LL*LLd^2*LR^2*LRd - 24*nf^7*T*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 - 12
      *nf^7*T*h^9*u*QL*QLd*LL^2*LLd^3*LR - 16*nf^7*T*h^9*u*QL*QLd*LL^3*LRd^3
       - 12*nf^7*T*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 24*nf^7*T*h^9*u*QL*QLd*QRd^3*
      LLd*LR*LRd + 12*nf^7*T*h^9*u*QL*QLd*QRd^3*LL*LLd^2 - 48*nf^7*T*h^9*u*QL*
      QLd*QR*QRd*LLd*LR^2*LRd - 48*nf^7*T*h^9*u*QL*QLd*QR*QRd*LL*LR*LRd^2 - 48
      *nf^7*T*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR - 48*nf^7*T*h^9*u*QL*QLd*QR*QRd*
      LL^2*LLd*LRd + 12*nf^7*T*h^9*u*QL*QLd*QR*QRd^4*LLd + 24*nf^7*T*h^9*u*QL*
      QLd*QR^3*LL*LR*LRd + 12*nf^7*T*h^9*u*QL*QLd*QR^3*LL^2*LLd + 12*nf^7*T*
      h^9*u*QL*QLd*QR^4*QRd*LL - 12*nf^7*T*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 12*
      nf^7*T*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 12*nf^7*T*h^9*u*QL*QLd^2*QRd^2*LL
      *LLd*LRd - 12*nf^7*T*h^9*u*QL*QLd^2*QR*LR^2*LRd^2 - 48*nf^7*T*h^9*u*QL*
      QLd^2*QR*LLd^2*LR^2 - 24*nf^7*T*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 - 12*nf^7*T
      *h^9*u*QL*QLd^2*QR*LL^2*LLd^2 + 12*nf^7*T*h^9*u*QL*QLd^2*QR*QRd^3*LRd -
      8*nf^7*T*h^9*u*QL*QLd^2*QR^3*QRd^2 + 10*nf^7*T*h^9*u*QL*QLd^2*QR^4*LR +
      24*nf^7*T*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd - 12*nf^7*T*h^9*u*QL*QLd^3*QRd*
      LL*LRd^2 + 12*nf^7*T*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 6*nf^7*T*h^9*u*QL*
      QLd^4*LR*LRd^2 + 6*nf^7*T*h^9*u*QL*QLd^4*LLd^2*LR + 12*nf^7*T*h^9*u*QL*
      QLd^4*LL*LLd*LRd + 12*nf^7*T*h^9*u*QL*QLd^4*QR*QRd*LRd - 6*nf^7*T*h^9*u*
      QL*QLd^4*QR^3 + 8*nf^7*T*h^9*u*QL*QLd^5*QR*LLd - 24*nf^7*T*h^9*u*QL^2*
      QRd^2*LL*LR*LRd^2 - 24*nf^7*T*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 18/5*nf^7*
      T*h^9*u*QL^2*QRd^5*LLd - 12*nf^7*T*h^9*u*QL^2*QR*LLd*LR^3*LRd - 12*nf^7*
      T*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 12*nf^7*T*h^9*u*QL^2*QR*LL^3*LRd^2 - 4*
      nf^7*T*h^9*u*QL^2*QR*LL^3*LLd^2 - 12*nf^7*T*h^9*u*QL^2*QR^2*QRd*LLd*LR^2
       + 12*nf^7*T*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd - 12*nf^7*T*h^9*u*QL^2*QR^2*
      QRd*LL^2*LLd + 6*nf^7*T*h^9*u*QL^2*QR^4*LL*LR - 12*nf^7*T*h^9*u*QL^2*QLd
      *QRd*LR^2*LRd^2 - 24*nf^7*T*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 - 48*nf^7*T*
      h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 - 12*nf^7*T*h^9*u*QL^2*QLd*QRd*LL^2*LLd^2
       + 10*nf^7*T*h^9*u*QL^2*QLd*QRd^4*LRd - 12*nf^7*T*h^9*u*QL^2*QLd*QR^2*
      LR^2*LRd + 12*nf^7*T*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR - 12*nf^7*T*h^9*u*
      QL^2*QLd*QR^2*LL^2*LRd - 8*nf^7*T*h^9*u*QL^2*QLd*QR^2*QRd^3 + 12*nf^7*T*
      h^9*u*QL^2*QLd*QR^3*QRd*LR - 12*nf^7*T*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd -
      12*nf^7*T*h^9*u*QL^2*QLd^2*LL*LR*LRd^2 - 12*nf^7*T*h^9*u*QL^2*QLd^2*LL*
      LLd^2*LR - 12*nf^7*T*h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 4*nf^7*T*h^9*u*QL^2
      *QLd^2*QRd^3*LLd + 4*nf^7*T*h^9*u*QL^2*QLd^2*QR^3*LL - 8*nf^7*T*h^9*u*
      QL^2*QLd^3*QR^2*QRd + 6*nf^7*T*h^9*u*QL^2*QLd^4*QRd*LLd + 2*nf^7*T*h^9*u
      *QL^2*QLd^5*LRd + 4/3*nf^7*T*h^9*u*QL^3*LR^3*LRd^2 - 8/3*nf^7*T*h^9*u*
      QL^3*LLd^2*LR^3 + 12*nf^7*T*h^9*u*QL^3*LL*LLd*LR^2*LRd + 4*nf^7*T*h^9*u*
      QL^3*LL^2*LR*LRd^2 + 4*nf^7*T*h^9*u*QL^3*LL^2*LLd^2*LR + 12*nf^7*T*h^9*u
      *QL^3*QR*QRd*LR^2*LRd + 24*nf^7*T*h^9*u*QL^3*QR*QRd*LL*LLd*LR - 6*nf^7*T
      *h^9*u*QL^3*QR*QRd^4 + 4*nf^7*T*h^9*u*QL^3*QR^2*QRd^2*LR - 4/3*nf^7*T*
      h^9*u*QL^3*QR^3*LR^2 - 4/3*nf^7*T*h^9*u*QL^3*QR^3*LL^2 - 12*nf^7*T*h^9*u
      *QL^3*QLd*QR*LLd*LR^2 + 24*nf^7*T*h^9*u*QL^3*QLd*QR*LL*LR*LRd + 12*nf^7*
      T*h^9*u*QL^3*QLd*QR^2*QRd*LL - 8*nf^7*T*h^9*u*QL^3*QLd^2*QR*QRd^2 - 2*
      nf^7*T*h^9*u*QL^3*QLd^4*QR + 6*nf^7*T*h^9*u*QL^4*QRd*LLd*LR^2 + 24*nf^7*
      T*h^9*u*QL^4*QRd*LL*LR*LRd + 6*nf^7*T*h^9*u*QL^4*QRd*LL^2*LLd + 10*nf^7*
      T*h^9*u*QL^4*QR*QRd^2*LL + 6*nf^7*T*h^9*u*QL^4*QR^2*LL*LR + 6*nf^7*T*h^9
      *u*QL^4*QLd*LR^2*LRd + 12*nf^7*T*h^9*u*QL^4*QLd*LL*LLd*LR + 6*nf^7*T*h^9
      *u*QL^4*QLd*LL^2*LRd - 6*nf^7*T*h^9*u*QL^4*QLd*QRd^3 + 12*nf^7*T*h^9*u*
      QL^4*QLd*QR*QRd*LR + 6*nf^7*T*h^9*u*QL^4*QLd^2*QR*LL - 2*nf^7*T*h^9*u*
      QL^4*QLd^3*QRd + 18/5*nf^7*T*h^9*u*QL^5*QRd^2*LR + 2*nf^7*T*h^9*u*QL^5*
      QR*LR^2 + 2*nf^7*T*h^9*u*QL^5*QR*LL^2 + 8*nf^7*T*h^9*u*QL^5*QLd*QRd*LL
       + 2*nf^7*T*h^9*u*QL^5*QLd^2*LR + 2*nf^7*T*h^9*u*QL^6*LL*LR - 115/24*
      nf^7*T^2*h^9*p*LLd*LR^4*LRd^3 - 75/8*nf^7*T^2*h^9*p*LLd^3*LR^4*LRd - 115/
      24*nf^7*T^2*h^9*p*LL*LR^3*LRd^4 - 205/12*nf^7*T^2*h^9*p*LL*LLd^2*LR^3*
      LRd^2 - 75/8*nf^7*T^2*h^9*p*LL*LLd^4*LR^3 - 205/12*nf^7*T^2*h^9*p*LL^2*
      LLd*LR^2*LRd^3 - 205/12*nf^7*T^2*h^9*p*LL^2*LLd^3*LR^2*LRd - 75/8*nf^7*
      T^2*h^9*p*LL^3*LR*LRd^4 - 205/12*nf^7*T^2*h^9*p*LL^3*LLd^2*LR*LRd^2 -
      115/24*nf^7*T^2*h^9*p*LL^3*LLd^4*LR - 75/8*nf^7*T^2*h^9*p*LL^4*LLd*LRd^3
       - 115/24*nf^7*T^2*h^9*p*LL^4*LLd^3*LRd + 65/12*nf^7*T^2*h^9*p*QRd^3*LLd
      *LR^2*LRd^2 - 35/12*nf^7*T^2*h^9*p*QRd^3*LLd^3*LR^2 + 55/3*nf^7*T^2*h^9*
      p*QRd^3*LL*LLd^2*LR*LRd + 25/4*nf^7*T^2*h^9*p*QRd^3*LL^2*LLd*LRd^2 + 5/
      12*nf^7*T^2*h^9*p*QRd^3*LL^2*LLd^3 + 25/8*nf^7*T^2*h^9*p*QRd^6*LLd*LRd
       - 80/3*nf^7*T^2*h^9*p*QR*QRd*LLd*LR^3*LRd^2 - 25*nf^7*T^2*h^9*p*QR*QRd*
      LLd^3*LR^3 - 80/3*nf^7*T^2*h^9*p*QR*QRd*LL*LR^2*LRd^3 - 45*nf^7*T^2*h^9*
      p*QR*QRd*LL*LLd^2*LR^2*LRd - 45*nf^7*T^2*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2
       - 80/3*nf^7*T^2*h^9*p*QR*QRd*LL^2*LLd^3*LR - 25*nf^7*T^2*h^9*p*QR*QRd*
      LL^3*LRd^3 - 80/3*nf^7*T^2*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 45/2*nf^7*T^2*
      h^9*p*QR*QRd^4*LLd*LR*LRd + 75/8*nf^7*T^2*h^9*p*QR*QRd^4*LL*LRd^2 + 65/8
      *nf^7*T^2*h^9*p*QR*QRd^4*LL*LLd^2 - 45/2*nf^7*T^2*h^9*p*QR^2*QRd^2*LLd*
      LR^2*LRd - 45/2*nf^7*T^2*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 - 45/2*nf^7*T^2*
      h^9*p*QR^2*QRd^2*LL*LLd^2*LR - 45/2*nf^7*T^2*h^9*p*QR^2*QRd^2*LL^2*LLd*
      LRd + 85/24*nf^7*T^2*h^9*p*QR^2*QRd^5*LLd + 65/12*nf^7*T^2*h^9*p*QR^3*LL
      *LR^2*LRd^2 + 25/4*nf^7*T^2*h^9*p*QR^3*LL*LLd^2*LR^2 + 55/3*nf^7*T^2*h^9
      *p*QR^3*LL^2*LLd*LR*LRd - 35/12*nf^7*T^2*h^9*p*QR^3*LL^3*LRd^2 + 5/12*
      nf^7*T^2*h^9*p*QR^3*LL^3*LLd^2 + 75/8*nf^7*T^2*h^9*p*QR^4*QRd*LLd*LR^2
       + 45/2*nf^7*T^2*h^9*p*QR^4*QRd*LL*LR*LRd + 65/8*nf^7*T^2*h^9*p*QR^4*QRd
      *LL^2*LLd + 85/24*nf^7*T^2*h^9*p*QR^5*QRd^2*LL + 25/8*nf^7*T^2*h^9*p*
      QR^6*LL*LR - 115/12*nf^7*T^2*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 65/4*nf^7*T^2*
      h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 55/3*nf^7*T^2*h^9*p*QLd*QRd^2*LL*LLd^3*
      LR - 75/4*nf^7*T^2*h^9*p*QLd*QRd^2*LL^2*LRd^3 - 25/4*nf^7*T^2*h^9*p*QLd*
      QRd^2*LL^2*LLd^2*LRd + 25/8*nf^7*T^2*h^9*p*QLd*QRd^5*LRd^2 + 65/24*nf^7*
      T^2*h^9*p*QLd*QRd^5*LLd^2 - 35/3*nf^7*T^2*h^9*p*QLd*QR*LR^3*LRd^3 - 50*
      nf^7*T^2*h^9*p*QLd*QR*LLd^2*LR^3*LRd - 35*nf^7*T^2*h^9*p*QLd*QR*LL*LLd*
      LR^2*LRd^2 - 50*nf^7*T^2*h^9*p*QLd*QR*LL*LLd^3*LR^2 - 30*nf^7*T^2*h^9*p*
      QLd*QR*LL^2*LR*LRd^3 - 35*nf^7*T^2*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd - 30*
      nf^7*T^2*h^9*p*QLd*QR*LL^3*LLd*LRd^2 - 35/3*nf^7*T^2*h^9*p*QLd*QR*LL^3*
      LLd^3 - 10*nf^7*T^2*h^9*p*QLd*QR*QRd^3*LLd^2*LR + 45*nf^7*T^2*h^9*p*QLd*
      QR*QRd^3*LL*LLd*LRd - 35*nf^7*T^2*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2 - 75*
      nf^7*T^2*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 - 45*nf^7*T^2*h^9*p*QLd*QR^2*QRd*
      LL^2*LRd^2 - 35*nf^7*T^2*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 245/24*nf^7*T^2
      *h^9*p*QLd*QR^2*QRd^4*LRd + 75/8*nf^7*T^2*h^9*p*QLd*QR^4*LR^2*LRd + 75/2
      *nf^7*T^2*h^9*p*QLd*QR^4*LL*LLd*LR + 65/8*nf^7*T^2*h^9*p*QLd*QR^4*LL^2*
      LRd - 115/24*nf^7*T^2*h^9*p*QLd*QR^4*QRd^3 + 25/2*nf^7*T^2*h^9*p*QLd*
      QR^5*QRd*LR - 25/4*nf^7*T^2*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 - 75/4*nf^7*
      T^2*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 55/3*nf^7*T^2*h^9*p*QLd^2*QRd*LL*LR*
      LRd^3 - 65/4*nf^7*T^2*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 - 115/12*nf^7*T^2*
      h^9*p*QLd^2*QRd*LL^2*LLd^3 + 295/24*nf^7*T^2*h^9*p*QLd^2*QRd^4*LLd*LRd
       + 35*nf^7*T^2*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 65/4*nf^7*T^2*h^9*p*
      QLd^2*QR*QRd^2*LL*LRd^2 - 65/4*nf^7*T^2*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 -
      75/2*nf^7*T^2*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd - 25/2*nf^7*T^2*h^9*p*QLd^2*
      QR^2*LL*LR*LRd^2 - 75/2*nf^7*T^2*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 25/2*
      nf^7*T^2*h^9*p*QLd^2*QR^2*LL^2*LLd*LRd + 25/4*nf^7*T^2*h^9*p*QLd^2*QR^2*
      QRd^3*LLd + 45/8*nf^7*T^2*h^9*p*QLd^2*QR^5*LL + 5/12*nf^7*T^2*h^9*p*
      QLd^3*LR^2*LRd^3 + 25/4*nf^7*T^2*h^9*p*QLd^3*LLd^2*LR^2*LRd + 55/3*nf^7*
      T^2*h^9*p*QLd^3*LL*LLd*LR*LRd^2 - 35/12*nf^7*T^2*h^9*p*QLd^3*LL^2*LRd^3
       + 65/12*nf^7*T^2*h^9*p*QLd^3*LL^2*LLd^2*LRd - 5/12*nf^7*T^2*h^9*p*QLd^3
      *QRd^3*LRd^2 - 5/12*nf^7*T^2*h^9*p*QLd^3*QRd^3*LLd^2 + 10*nf^7*T^2*h^9*p
      *QLd^3*QR*QRd*LR*LRd^2 + 45*nf^7*T^2*h^9*p*QLd^3*QR*QRd*LL*LLd*LRd + 115/
      12*nf^7*T^2*h^9*p*QLd^3*QR^2*QRd^2*LRd - 75/8*nf^7*T^2*h^9*p*QLd^3*QR^4*
      QRd + 295/24*nf^7*T^2*h^9*p*QLd^4*QRd^2*LLd*LRd + 75/2*nf^7*T^2*h^9*p*
      QLd^4*QR*LLd*LR*LRd + 65/8*nf^7*T^2*h^9*p*QLd^4*QR*LL*LRd^2 + 75/8*nf^7*
      T^2*h^9*p*QLd^4*QR*LL*LLd^2 + 125/8*nf^7*T^2*h^9*p*QLd^4*QR^2*QRd*LLd +
      65/24*nf^7*T^2*h^9*p*QLd^5*QRd*LRd^2 + 25/8*nf^7*T^2*h^9*p*QLd^5*QRd*
      LLd^2 + 45/8*nf^7*T^2*h^9*p*QLd^5*QR^2*LRd + 25/8*nf^7*T^2*h^9*p*QLd^6*
      LLd*LRd - 35/3*nf^7*T^2*h^9*p*QL*QRd*LR^3*LRd^3 - 30*nf^7*T^2*h^9*p*QL*
      QRd*LLd^2*LR^3*LRd - 35*nf^7*T^2*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 - 30*
      nf^7*T^2*h^9*p*QL*QRd*LL*LLd^3*LR^2 - 50*nf^7*T^2*h^9*p*QL*QRd*LL^2*LR*
      LRd^3 - 35*nf^7*T^2*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd - 50*nf^7*T^2*h^9*p*
      QL*QRd*LL^3*LLd*LRd^2 - 35/3*nf^7*T^2*h^9*p*QL*QRd*LL^3*LLd^3 + 75/8*
      nf^7*T^2*h^9*p*QL*QRd^4*LR*LRd^2 + 65/8*nf^7*T^2*h^9*p*QL*QRd^4*LLd^2*LR
       + 75/2*nf^7*T^2*h^9*p*QL*QRd^4*LL*LLd*LRd - 35*nf^7*T^2*h^9*p*QL*QR*
      QRd^2*LR^2*LRd^2 - 45*nf^7*T^2*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 - 75*nf^7*
      T^2*h^9*p*QL*QR*QRd^2*LL^2*LRd^2 - 35*nf^7*T^2*h^9*p*QL*QR*QRd^2*LL^2*
      LLd^2 + 25/2*nf^7*T^2*h^9*p*QL*QR*QRd^5*LRd - 115/12*nf^7*T^2*h^9*p*QL*
      QR^2*LR^3*LRd^2 - 75/4*nf^7*T^2*h^9*p*QL*QR^2*LLd^2*LR^3 - 65/4*nf^7*T^2
      *h^9*p*QL*QR^2*LL^2*LR*LRd^2 - 25/4*nf^7*T^2*h^9*p*QL*QR^2*LL^2*LLd^2*LR
       - 55/3*nf^7*T^2*h^9*p*QL*QR^2*LL^3*LLd*LRd + 45*nf^7*T^2*h^9*p*QL*QR^3*
      QRd*LL*LLd*LR - 10*nf^7*T^2*h^9*p*QL*QR^3*QRd*LL^2*LRd - 115/24*nf^7*T^2
      *h^9*p*QL*QR^3*QRd^4 + 245/24*nf^7*T^2*h^9*p*QL*QR^4*QRd^2*LR + 25/8*
      nf^7*T^2*h^9*p*QL*QR^5*LR^2 + 65/24*nf^7*T^2*h^9*p*QL*QR^5*LL^2 - 80/3*
      nf^7*T^2*h^9*p*QL*QLd*LLd*LR^3*LRd^2 - 25*nf^7*T^2*h^9*p*QL*QLd*LLd^3*
      LR^3 - 80/3*nf^7*T^2*h^9*p*QL*QLd*LL*LR^2*LRd^3 - 45*nf^7*T^2*h^9*p*QL*
      QLd*LL*LLd^2*LR^2*LRd - 45*nf^7*T^2*h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 - 80/
      3*nf^7*T^2*h^9*p*QL*QLd*LL^2*LLd^3*LR - 25*nf^7*T^2*h^9*p*QL*QLd*LL^3*
      LRd^3 - 80/3*nf^7*T^2*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 45*nf^7*T^2*h^9*p*QL
      *QLd*QRd^3*LLd*LR*LRd + 10*nf^7*T^2*h^9*p*QL*QLd*QRd^3*LL*LLd^2 - 90*
      nf^7*T^2*h^9*p*QL*QLd*QR*QRd*LLd*LR^2*LRd - 90*nf^7*T^2*h^9*p*QL*QLd*QR*
      QRd*LL*LR*LRd^2 - 90*nf^7*T^2*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR - 90*nf^7*
      T^2*h^9*p*QL*QLd*QR*QRd*LL^2*LLd*LRd + 45/2*nf^7*T^2*h^9*p*QL*QLd*QR*
      QRd^4*LLd + 45*nf^7*T^2*h^9*p*QL*QLd*QR^3*LL*LR*LRd + 10*nf^7*T^2*h^9*p*
      QL*QLd*QR^3*LL^2*LLd + 45/2*nf^7*T^2*h^9*p*QL*QLd*QR^4*QRd*LL - 65/4*
      nf^7*T^2*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 65/4*nf^7*T^2*h^9*p*QL*QLd^2*
      QRd^2*LLd^2*LR + 35*nf^7*T^2*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd - 35*nf^7*
      T^2*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 - 75*nf^7*T^2*h^9*p*QL*QLd^2*QR*LLd^2*
      LR^2 - 45*nf^7*T^2*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 - 35*nf^7*T^2*h^9*p*QL*
      QLd^2*QR*LL^2*LLd^2 + 80/3*nf^7*T^2*h^9*p*QL*QLd^2*QR*QRd^3*LRd - 205/12
      *nf^7*T^2*h^9*p*QL*QLd^2*QR^3*QRd^2 + 125/8*nf^7*T^2*h^9*p*QL*QLd^2*QR^4
      *LR + 45*nf^7*T^2*h^9*p*QL*QLd^3*QRd*LLd*LR*LRd - 10*nf^7*T^2*h^9*p*QL*
      QLd^3*QRd*LL*LRd^2 + 80/3*nf^7*T^2*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 65/8*
      nf^7*T^2*h^9*p*QL*QLd^4*LR*LRd^2 + 75/8*nf^7*T^2*h^9*p*QL*QLd^4*LLd^2*LR
       + 45/2*nf^7*T^2*h^9*p*QL*QLd^4*LL*LLd*LRd + 45/2*nf^7*T^2*h^9*p*QL*
      QLd^4*QR*QRd*LRd - 75/8*nf^7*T^2*h^9*p*QL*QLd^4*QR^3 + 25/2*nf^7*T^2*h^9
      *p*QL*QLd^5*QR*LLd - 25/2*nf^7*T^2*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd - 75/2*
      nf^7*T^2*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 - 25/2*nf^7*T^2*h^9*p*QL^2*QRd^2*
      LL*LLd^2*LR - 75/2*nf^7*T^2*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd + 45/8*nf^7*
      T^2*h^9*p*QL^2*QRd^5*LLd - 55/3*nf^7*T^2*h^9*p*QL^2*QR*LLd*LR^3*LRd - 25/
      4*nf^7*T^2*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 65/4*nf^7*T^2*h^9*p*QL^2*QR*LL*
      LLd^2*LR^2 - 75/4*nf^7*T^2*h^9*p*QL^2*QR*LL^3*LRd^2 - 115/12*nf^7*T^2*
      h^9*p*QL^2*QR*LL^3*LLd^2 - 65/4*nf^7*T^2*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 +
      35*nf^7*T^2*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd - 65/4*nf^7*T^2*h^9*p*QL^2*
      QR^2*QRd*LL^2*LLd + 25/4*nf^7*T^2*h^9*p*QL^2*QR^3*QRd^2*LL + 295/24*nf^7
      *T^2*h^9*p*QL^2*QR^4*LL*LR - 35*nf^7*T^2*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2
       - 45*nf^7*T^2*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 - 75*nf^7*T^2*h^9*p*QL^2*
      QLd*QRd*LL^2*LRd^2 - 35*nf^7*T^2*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 125/8*
      nf^7*T^2*h^9*p*QL^2*QLd*QRd^4*LRd - 65/4*nf^7*T^2*h^9*p*QL^2*QLd*QR^2*
      LR^2*LRd + 35*nf^7*T^2*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR - 65/4*nf^7*T^2*h^9
      *p*QL^2*QLd*QR^2*LL^2*LRd - 205/12*nf^7*T^2*h^9*p*QL^2*QLd*QR^2*QRd^3 +
      80/3*nf^7*T^2*h^9*p*QL^2*QLd*QR^3*QRd*LR - 45/2*nf^7*T^2*h^9*p*QL^2*
      QLd^2*LLd*LR^2*LRd - 45/2*nf^7*T^2*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 - 45/2*
      nf^7*T^2*h^9*p*QL^2*QLd^2*LL*LLd^2*LR - 45/2*nf^7*T^2*h^9*p*QL^2*QLd^2*
      LL^2*LLd*LRd + 115/12*nf^7*T^2*h^9*p*QL^2*QLd^2*QRd^3*LLd + 115/12*nf^7*
      T^2*h^9*p*QL^2*QLd^2*QR^3*LL + 25/4*nf^7*T^2*h^9*p*QL^2*QLd^3*QRd^2*LRd
       - 205/12*nf^7*T^2*h^9*p*QL^2*QLd^3*QR^2*QRd + 245/24*nf^7*T^2*h^9*p*
      QL^2*QLd^4*QRd*LLd + 85/24*nf^7*T^2*h^9*p*QL^2*QLd^5*LRd + 5/12*nf^7*T^2
      *h^9*p*QL^3*LR^3*LRd^2 - 35/12*nf^7*T^2*h^9*p*QL^3*LLd^2*LR^3 + 55/3*
      nf^7*T^2*h^9*p*QL^3*LL*LLd*LR^2*LRd + 25/4*nf^7*T^2*h^9*p*QL^3*LL^2*LR*
      LRd^2 + 65/12*nf^7*T^2*h^9*p*QL^3*LL^2*LLd^2*LR + 10*nf^7*T^2*h^9*p*QL^3
      *QR*QRd*LR^2*LRd + 45*nf^7*T^2*h^9*p*QL^3*QR*QRd*LL*LLd*LR - 75/8*nf^7*
      T^2*h^9*p*QL^3*QR*QRd^4 + 115/12*nf^7*T^2*h^9*p*QL^3*QR^2*QRd^2*LR - 5/
      12*nf^7*T^2*h^9*p*QL^3*QR^3*LR^2 - 5/12*nf^7*T^2*h^9*p*QL^3*QR^3*LL^2 -
      10*nf^7*T^2*h^9*p*QL^3*QLd*QR*LLd*LR^2 + 45*nf^7*T^2*h^9*p*QL^3*QLd*QR*
      LL*LR*LRd + 80/3*nf^7*T^2*h^9*p*QL^3*QLd*QR^2*QRd*LL - 205/12*nf^7*T^2*
      h^9*p*QL^3*QLd^2*QR*QRd^2 + 25/4*nf^7*T^2*h^9*p*QL^3*QLd^2*QR^2*LR - 115/
      24*nf^7*T^2*h^9*p*QL^3*QLd^4*QR + 65/8*nf^7*T^2*h^9*p*QL^4*QRd*LLd*LR^2
       + 75/2*nf^7*T^2*h^9*p*QL^4*QRd*LL*LR*LRd + 75/8*nf^7*T^2*h^9*p*QL^4*QRd
      *LL^2*LLd + 125/8*nf^7*T^2*h^9*p*QL^4*QR*QRd^2*LL + 295/24*nf^7*T^2*h^9*
      p*QL^4*QR^2*LL*LR + 65/8*nf^7*T^2*h^9*p*QL^4*QLd*LR^2*LRd + 45/2*nf^7*
      T^2*h^9*p*QL^4*QLd*LL*LLd*LR + 75/8*nf^7*T^2*h^9*p*QL^4*QLd*LL^2*LRd -
      75/8*nf^7*T^2*h^9*p*QL^4*QLd*QRd^3 + 45/2*nf^7*T^2*h^9*p*QL^4*QLd*QR*QRd
      *LR + 245/24*nf^7*T^2*h^9*p*QL^4*QLd^2*QR*LL - 115/24*nf^7*T^2*h^9*p*
      QL^4*QLd^3*QRd + 45/8*nf^7*T^2*h^9*p*QL^5*QRd^2*LR + 65/24*nf^7*T^2*h^9*
      p*QL^5*QR*LR^2 + 25/8*nf^7*T^2*h^9*p*QL^5*QR*LL^2 + 25/2*nf^7*T^2*h^9*p*
      QL^5*QLd*QRd*LL + 85/24*nf^7*T^2*h^9*p*QL^5*QLd^2*LR + 25/8*nf^7*T^2*h^9
      *p*QL^6*LL*LR - 25/12*nf^7*T^2*h^9*u*LLd*LR^4*LRd^3 - 25/4*nf^7*T^2*h^9*
      u*LLd^3*LR^4*LRd - 25/12*nf^7*T^2*h^9*u*LL*LR^3*LRd^4 - 25/3*nf^7*T^2*
      h^9*u*LL*LLd^2*LR^3*LRd^2 - 25/4*nf^7*T^2*h^9*u*LL*LLd^4*LR^3 - 25/3*
      nf^7*T^2*h^9*u*LL^2*LLd*LR^2*LRd^3 - 25/3*nf^7*T^2*h^9*u*LL^2*LLd^3*LR^2
      *LRd - 25/4*nf^7*T^2*h^9*u*LL^3*LR*LRd^4 - 25/3*nf^7*T^2*h^9*u*LL^3*
      LLd^2*LR*LRd^2 - 25/12*nf^7*T^2*h^9*u*LL^3*LLd^4*LR - 25/4*nf^7*T^2*h^9*
      u*LL^4*LLd*LRd^3 - 25/12*nf^7*T^2*h^9*u*LL^4*LLd^3*LRd + 25/6*nf^7*T^2*
      h^9*u*QRd^3*LLd*LR^2*LRd^2 - 25/9*nf^7*T^2*h^9*u*QRd^3*LLd^3*LR^2 + 25/2
      *nf^7*T^2*h^9*u*QRd^3*LL*LLd^2*LR*LRd + 25/6*nf^7*T^2*h^9*u*QRd^3*LL^2*
      LLd*LRd^2 + 25/18*nf^7*T^2*h^9*u*QRd^3*LL^2*LLd^3 + 25/12*nf^7*T^2*h^9*u
      *QRd^6*LLd*LRd - 25/2*nf^7*T^2*h^9*u*QR*QRd*LLd*LR^3*LRd^2 - 50/3*nf^7*
      T^2*h^9*u*QR*QRd*LLd^3*LR^3 - 25/2*nf^7*T^2*h^9*u*QR*QRd*LL*LR^2*LRd^3
       - 25*nf^7*T^2*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd - 25*nf^7*T^2*h^9*u*QR*QRd
      *LL^2*LLd*LR*LRd^2 - 25/2*nf^7*T^2*h^9*u*QR*QRd*LL^2*LLd^3*LR - 50/3*
      nf^7*T^2*h^9*u*QR*QRd*LL^3*LRd^3 - 25/2*nf^7*T^2*h^9*u*QR*QRd*LL^3*LLd^2
      *LRd + 25/2*nf^7*T^2*h^9*u*QR*QRd^4*LLd*LR*LRd + 25/4*nf^7*T^2*h^9*u*QR*
      QRd^4*LL*LRd^2 + 25/4*nf^7*T^2*h^9*u*QR*QRd^4*LL*LLd^2 - 25/2*nf^7*T^2*
      h^9*u*QR^2*QRd^2*LLd*LR^2*LRd - 25/2*nf^7*T^2*h^9*u*QR^2*QRd^2*LL*LR*
      LRd^2 - 25/2*nf^7*T^2*h^9*u*QR^2*QRd^2*LL*LLd^2*LR - 25/2*nf^7*T^2*h^9*u
      *QR^2*QRd^2*LL^2*LLd*LRd + 25/12*nf^7*T^2*h^9*u*QR^2*QRd^5*LLd + 25/6*
      nf^7*T^2*h^9*u*QR^3*LL*LR^2*LRd^2 + 25/6*nf^7*T^2*h^9*u*QR^3*LL*LLd^2*
      LR^2 + 25/2*nf^7*T^2*h^9*u*QR^3*LL^2*LLd*LR*LRd - 25/9*nf^7*T^2*h^9*u*
      QR^3*LL^3*LRd^2 + 25/18*nf^7*T^2*h^9*u*QR^3*LL^3*LLd^2 + 25/4*nf^7*T^2*
      h^9*u*QR^4*QRd*LLd*LR^2 + 25/2*nf^7*T^2*h^9*u*QR^4*QRd*LL*LR*LRd + 25/4*
      nf^7*T^2*h^9*u*QR^4*QRd*LL^2*LLd + 25/12*nf^7*T^2*h^9*u*QR^5*QRd^2*LL +
      25/12*nf^7*T^2*h^9*u*QR^6*LL*LR - 25/6*nf^7*T^2*h^9*u*QLd*QRd^2*LR^2*
      LRd^3 - 25/2*nf^7*T^2*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd - 25/2*nf^7*T^2*h^9
      *u*QLd*QRd^2*LL*LLd^3*LR - 25/2*nf^7*T^2*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 25/
      12*nf^7*T^2*h^9*u*QLd*QRd^5*LRd^2 + 25/12*nf^7*T^2*h^9*u*QLd*QRd^5*LLd^2
       - 25/6*nf^7*T^2*h^9*u*QLd*QR*LR^3*LRd^3 - 100/3*nf^7*T^2*h^9*u*QLd*QR*
      LLd^2*LR^3*LRd - 25/2*nf^7*T^2*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 - 100/3*
      nf^7*T^2*h^9*u*QLd*QR*LL*LLd^3*LR^2 - 50/3*nf^7*T^2*h^9*u*QLd*QR*LL^2*LR
      *LRd^3 - 25/2*nf^7*T^2*h^9*u*QLd*QR*LL^2*LLd^2*LR*LRd - 50/3*nf^7*T^2*
      h^9*u*QLd*QR*LL^3*LLd*LRd^2 - 25/6*nf^7*T^2*h^9*u*QLd*QR*LL^3*LLd^3 - 25/
      2*nf^7*T^2*h^9*u*QLd*QR*QRd^3*LLd^2*LR + 25*nf^7*T^2*h^9*u*QLd*QR*QRd^3*
      LL*LLd*LRd - 25/2*nf^7*T^2*h^9*u*QLd*QR^2*QRd*LR^2*LRd^2 - 50*nf^7*T^2*
      h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 - 25*nf^7*T^2*h^9*u*QLd*QR^2*QRd*LL^2*
      LRd^2 - 25/2*nf^7*T^2*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 25/4*nf^7*T^2*h^9*
      u*QLd*QR^2*QRd^4*LRd + 25/4*nf^7*T^2*h^9*u*QLd*QR^4*LR^2*LRd + 25*nf^7*
      T^2*h^9*u*QLd*QR^4*LL*LLd*LR + 25/4*nf^7*T^2*h^9*u*QLd*QR^4*LL^2*LRd -
      25/12*nf^7*T^2*h^9*u*QLd*QR^4*QRd^3 + 25/3*nf^7*T^2*h^9*u*QLd*QR^5*QRd*
      LR - 25/2*nf^7*T^2*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 25/2*nf^7*T^2*h^9*u*
      QLd^2*QRd*LL*LR*LRd^3 - 25/2*nf^7*T^2*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 -
      25/6*nf^7*T^2*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 25/4*nf^7*T^2*h^9*u*QLd^2*
      QRd^4*LLd*LRd + 25/2*nf^7*T^2*h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd - 25/2*
      nf^7*T^2*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 - 25/2*nf^7*T^2*h^9*u*QLd^2*QR*
      QRd^2*LL*LLd^2 - 25*nf^7*T^2*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd - 25*nf^7*T^2
      *h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 15/4*nf^7*T^2*h^9*u*QLd^2*QR^5*LL + 25/
      18*nf^7*T^2*h^9*u*QLd^3*LR^2*LRd^3 + 25/6*nf^7*T^2*h^9*u*QLd^3*LLd^2*
      LR^2*LRd + 25/2*nf^7*T^2*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 25/9*nf^7*T^2*h^9
      *u*QLd^3*LL^2*LRd^3 + 25/6*nf^7*T^2*h^9*u*QLd^3*LL^2*LLd^2*LRd - 25/18*
      nf^7*T^2*h^9*u*QLd^3*QRd^3*LRd^2 - 25/18*nf^7*T^2*h^9*u*QLd^3*QRd^3*
      LLd^2 + 25/2*nf^7*T^2*h^9*u*QLd^3*QR*QRd*LR*LRd^2 + 25*nf^7*T^2*h^9*u*
      QLd^3*QR*QRd*LL*LLd*LRd + 25/6*nf^7*T^2*h^9*u*QLd^3*QR^2*QRd^2*LRd - 25/
      4*nf^7*T^2*h^9*u*QLd^3*QR^4*QRd + 25/4*nf^7*T^2*h^9*u*QLd^4*QRd^2*LLd*
      LRd + 25*nf^7*T^2*h^9*u*QLd^4*QR*LLd*LR*LRd + 25/4*nf^7*T^2*h^9*u*QLd^4*
      QR*LL*LRd^2 + 25/4*nf^7*T^2*h^9*u*QLd^4*QR*LL*LLd^2 + 125/12*nf^7*T^2*
      h^9*u*QLd^4*QR^2*QRd*LLd + 25/12*nf^7*T^2*h^9*u*QLd^5*QRd*LRd^2 + 25/12*
      nf^7*T^2*h^9*u*QLd^5*QRd*LLd^2 + 15/4*nf^7*T^2*h^9*u*QLd^5*QR^2*LRd + 25/
      12*nf^7*T^2*h^9*u*QLd^6*LLd*LRd - 25/6*nf^7*T^2*h^9*u*QL*QRd*LR^3*LRd^3
       - 50/3*nf^7*T^2*h^9*u*QL*QRd*LLd^2*LR^3*LRd - 25/2*nf^7*T^2*h^9*u*QL*
      QRd*LL*LLd*LR^2*LRd^2 - 50/3*nf^7*T^2*h^9*u*QL*QRd*LL*LLd^3*LR^2 - 100/3
      *nf^7*T^2*h^9*u*QL*QRd*LL^2*LR*LRd^3 - 25/2*nf^7*T^2*h^9*u*QL*QRd*LL^2*
      LLd^2*LR*LRd - 100/3*nf^7*T^2*h^9*u*QL*QRd*LL^3*LLd*LRd^2 - 25/6*nf^7*
      T^2*h^9*u*QL*QRd*LL^3*LLd^3 + 25/4*nf^7*T^2*h^9*u*QL*QRd^4*LR*LRd^2 + 25/
      4*nf^7*T^2*h^9*u*QL*QRd^4*LLd^2*LR + 25*nf^7*T^2*h^9*u*QL*QRd^4*LL*LLd*
      LRd - 25/2*nf^7*T^2*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 - 25*nf^7*T^2*h^9*u*QL*
      QR*QRd^2*LLd^2*LR^2 - 50*nf^7*T^2*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 25/2*
      nf^7*T^2*h^9*u*QL*QR*QRd^2*LL^2*LLd^2 + 25/3*nf^7*T^2*h^9*u*QL*QR*QRd^5*
      LRd - 25/6*nf^7*T^2*h^9*u*QL*QR^2*LR^3*LRd^2 - 25/2*nf^7*T^2*h^9*u*QL*
      QR^2*LLd^2*LR^3 - 25/2*nf^7*T^2*h^9*u*QL*QR^2*LL^2*LR*LRd^2 - 25/2*nf^7*
      T^2*h^9*u*QL*QR^2*LL^3*LLd*LRd + 25*nf^7*T^2*h^9*u*QL*QR^3*QRd*LL*LLd*LR
       - 25/2*nf^7*T^2*h^9*u*QL*QR^3*QRd*LL^2*LRd - 25/12*nf^7*T^2*h^9*u*QL*
      QR^3*QRd^4 + 25/4*nf^7*T^2*h^9*u*QL*QR^4*QRd^2*LR + 25/12*nf^7*T^2*h^9*u
      *QL*QR^5*LR^2 + 25/12*nf^7*T^2*h^9*u*QL*QR^5*LL^2 - 25/2*nf^7*T^2*h^9*u*
      QL*QLd*LLd*LR^3*LRd^2 - 50/3*nf^7*T^2*h^9*u*QL*QLd*LLd^3*LR^3 - 25/2*
      nf^7*T^2*h^9*u*QL*QLd*LL*LR^2*LRd^3 - 25*nf^7*T^2*h^9*u*QL*QLd*LL*LLd^2*
      LR^2*LRd - 25*nf^7*T^2*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 - 25/2*nf^7*T^2*
      h^9*u*QL*QLd*LL^2*LLd^3*LR - 50/3*nf^7*T^2*h^9*u*QL*QLd*LL^3*LRd^3 - 25/
      2*nf^7*T^2*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 25*nf^7*T^2*h^9*u*QL*QLd*QRd^3*
      LLd*LR*LRd + 25/2*nf^7*T^2*h^9*u*QL*QLd*QRd^3*LL*LLd^2 - 50*nf^7*T^2*h^9
      *u*QL*QLd*QR*QRd*LLd*LR^2*LRd - 50*nf^7*T^2*h^9*u*QL*QLd*QR*QRd*LL*LR*
      LRd^2 - 50*nf^7*T^2*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR - 50*nf^7*T^2*h^9*u*
      QL*QLd*QR*QRd*LL^2*LLd*LRd + 25/2*nf^7*T^2*h^9*u*QL*QLd*QR*QRd^4*LLd +
      25*nf^7*T^2*h^9*u*QL*QLd*QR^3*LL*LR*LRd + 25/2*nf^7*T^2*h^9*u*QL*QLd*
      QR^3*LL^2*LLd + 25/2*nf^7*T^2*h^9*u*QL*QLd*QR^4*QRd*LL - 25/2*nf^7*T^2*
      h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 25/2*nf^7*T^2*h^9*u*QL*QLd^2*QRd^2*LLd^2
      *LR + 25/2*nf^7*T^2*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd - 25/2*nf^7*T^2*h^9*
      u*QL*QLd^2*QR*LR^2*LRd^2 - 50*nf^7*T^2*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 - 25
      *nf^7*T^2*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 - 25/2*nf^7*T^2*h^9*u*QL*QLd^2*QR
      *LL^2*LLd^2 + 25/2*nf^7*T^2*h^9*u*QL*QLd^2*QR*QRd^3*LRd - 25/3*nf^7*T^2*
      h^9*u*QL*QLd^2*QR^3*QRd^2 + 125/12*nf^7*T^2*h^9*u*QL*QLd^2*QR^4*LR + 25*
      nf^7*T^2*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd - 25/2*nf^7*T^2*h^9*u*QL*QLd^3*
      QRd*LL*LRd^2 + 25/2*nf^7*T^2*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 25/4*nf^7*T^2
      *h^9*u*QL*QLd^4*LR*LRd^2 + 25/4*nf^7*T^2*h^9*u*QL*QLd^4*LLd^2*LR + 25/2*
      nf^7*T^2*h^9*u*QL*QLd^4*LL*LLd*LRd + 25/2*nf^7*T^2*h^9*u*QL*QLd^4*QR*QRd
      *LRd - 25/4*nf^7*T^2*h^9*u*QL*QLd^4*QR^3 + 25/3*nf^7*T^2*h^9*u*QL*QLd^5*
      QR*LLd - 25*nf^7*T^2*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 - 25*nf^7*T^2*h^9*u*
      QL^2*QRd^2*LL^2*LLd*LRd + 15/4*nf^7*T^2*h^9*u*QL^2*QRd^5*LLd - 25/2*nf^7
      *T^2*h^9*u*QL^2*QR*LLd*LR^3*LRd - 25/2*nf^7*T^2*h^9*u*QL^2*QR*LL*LLd^2*
      LR^2 - 25/2*nf^7*T^2*h^9*u*QL^2*QR*LL^3*LRd^2 - 25/6*nf^7*T^2*h^9*u*QL^2
      *QR*LL^3*LLd^2 - 25/2*nf^7*T^2*h^9*u*QL^2*QR^2*QRd*LLd*LR^2 + 25/2*nf^7*
      T^2*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd - 25/2*nf^7*T^2*h^9*u*QL^2*QR^2*QRd*
      LL^2*LLd + 25/4*nf^7*T^2*h^9*u*QL^2*QR^4*LL*LR - 25/2*nf^7*T^2*h^9*u*
      QL^2*QLd*QRd*LR^2*LRd^2 - 25*nf^7*T^2*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 - 50
      *nf^7*T^2*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 - 25/2*nf^7*T^2*h^9*u*QL^2*QLd*
      QRd*LL^2*LLd^2 + 125/12*nf^7*T^2*h^9*u*QL^2*QLd*QRd^4*LRd - 25/2*nf^7*
      T^2*h^9*u*QL^2*QLd*QR^2*LR^2*LRd + 25/2*nf^7*T^2*h^9*u*QL^2*QLd*QR^2*LL*
      LLd*LR - 25/2*nf^7*T^2*h^9*u*QL^2*QLd*QR^2*LL^2*LRd - 25/3*nf^7*T^2*h^9*
      u*QL^2*QLd*QR^2*QRd^3 + 25/2*nf^7*T^2*h^9*u*QL^2*QLd*QR^3*QRd*LR - 25/2*
      nf^7*T^2*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd - 25/2*nf^7*T^2*h^9*u*QL^2*QLd^2*
      LL*LR*LRd^2 - 25/2*nf^7*T^2*h^9*u*QL^2*QLd^2*LL*LLd^2*LR - 25/2*nf^7*T^2
      *h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 25/6*nf^7*T^2*h^9*u*QL^2*QLd^2*QRd^3*
      LLd + 25/6*nf^7*T^2*h^9*u*QL^2*QLd^2*QR^3*LL - 25/3*nf^7*T^2*h^9*u*QL^2*
      QLd^3*QR^2*QRd + 25/4*nf^7*T^2*h^9*u*QL^2*QLd^4*QRd*LLd + 25/12*nf^7*T^2
      *h^9*u*QL^2*QLd^5*LRd + 25/18*nf^7*T^2*h^9*u*QL^3*LR^3*LRd^2 - 25/9*nf^7
      *T^2*h^9*u*QL^3*LLd^2*LR^3 + 25/2*nf^7*T^2*h^9*u*QL^3*LL*LLd*LR^2*LRd +
      25/6*nf^7*T^2*h^9*u*QL^3*LL^2*LR*LRd^2 + 25/6*nf^7*T^2*h^9*u*QL^3*LL^2*
      LLd^2*LR + 25/2*nf^7*T^2*h^9*u*QL^3*QR*QRd*LR^2*LRd + 25*nf^7*T^2*h^9*u*
      QL^3*QR*QRd*LL*LLd*LR - 25/4*nf^7*T^2*h^9*u*QL^3*QR*QRd^4 + 25/6*nf^7*
      T^2*h^9*u*QL^3*QR^2*QRd^2*LR - 25/18*nf^7*T^2*h^9*u*QL^3*QR^3*LR^2 - 25/
      18*nf^7*T^2*h^9*u*QL^3*QR^3*LL^2 - 25/2*nf^7*T^2*h^9*u*QL^3*QLd*QR*LLd*
      LR^2 + 25*nf^7*T^2*h^9*u*QL^3*QLd*QR*LL*LR*LRd + 25/2*nf^7*T^2*h^9*u*
      QL^3*QLd*QR^2*QRd*LL - 25/3*nf^7*T^2*h^9*u*QL^3*QLd^2*QR*QRd^2 - 25/12*
      nf^7*T^2*h^9*u*QL^3*QLd^4*QR + 25/4*nf^7*T^2*h^9*u*QL^4*QRd*LLd*LR^2 +
      25*nf^7*T^2*h^9*u*QL^4*QRd*LL*LR*LRd + 25/4*nf^7*T^2*h^9*u*QL^4*QRd*LL^2
      *LLd + 125/12*nf^7*T^2*h^9*u*QL^4*QR*QRd^2*LL + 25/4*nf^7*T^2*h^9*u*QL^4
      *QR^2*LL*LR + 25/4*nf^7*T^2*h^9*u*QL^4*QLd*LR^2*LRd + 25/2*nf^7*T^2*h^9*
      u*QL^4*QLd*LL*LLd*LR + 25/4*nf^7*T^2*h^9*u*QL^4*QLd*LL^2*LRd - 25/4*nf^7
      *T^2*h^9*u*QL^4*QLd*QRd^3 + 25/2*nf^7*T^2*h^9*u*QL^4*QLd*QR*QRd*LR + 25/
      4*nf^7*T^2*h^9*u*QL^4*QLd^2*QR*LL - 25/12*nf^7*T^2*h^9*u*QL^4*QLd^3*QRd
       + 15/4*nf^7*T^2*h^9*u*QL^5*QRd^2*LR + 25/12*nf^7*T^2*h^9*u*QL^5*QR*LR^2
       + 25/12*nf^7*T^2*h^9*u*QL^5*QR*LL^2 + 25/3*nf^7*T^2*h^9*u*QL^5*QLd*QRd*
      LL + 25/12*nf^7*T^2*h^9*u*QL^5*QLd^2*LR + 25/12*nf^7*T^2*h^9*u*QL^6*LL*
      LR - 115/48*nf^7*T^3*h^9*p*LLd*LR^4*LRd^3 - 75/16*nf^7*T^3*h^9*p*LLd^3*
      LR^4*LRd - 115/48*nf^7*T^3*h^9*p*LL*LR^3*LRd^4 - 205/24*nf^7*T^3*h^9*p*
      LL*LLd^2*LR^3*LRd^2 - 75/16*nf^7*T^3*h^9*p*LL*LLd^4*LR^3 - 205/24*nf^7*
      T^3*h^9*p*LL^2*LLd*LR^2*LRd^3 - 205/24*nf^7*T^3*h^9*p*LL^2*LLd^3*LR^2*
      LRd - 75/16*nf^7*T^3*h^9*p*LL^3*LR*LRd^4 - 205/24*nf^7*T^3*h^9*p*LL^3*
      LLd^2*LR*LRd^2 - 115/48*nf^7*T^3*h^9*p*LL^3*LLd^4*LR - 75/16*nf^7*T^3*
      h^9*p*LL^4*LLd*LRd^3 - 115/48*nf^7*T^3*h^9*p*LL^4*LLd^3*LRd + 65/24*nf^7
      *T^3*h^9*p*QRd^3*LLd*LR^2*LRd^2 - 35/24*nf^7*T^3*h^9*p*QRd^3*LLd^3*LR^2
       + 55/6*nf^7*T^3*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 25/8*nf^7*T^3*h^9*p*QRd^3
      *LL^2*LLd*LRd^2 + 5/24*nf^7*T^3*h^9*p*QRd^3*LL^2*LLd^3 + 25/16*nf^7*T^3*
      h^9*p*QRd^6*LLd*LRd - 40/3*nf^7*T^3*h^9*p*QR*QRd*LLd*LR^3*LRd^2 - 25/2*
      nf^7*T^3*h^9*p*QR*QRd*LLd^3*LR^3 - 40/3*nf^7*T^3*h^9*p*QR*QRd*LL*LR^2*
      LRd^3 - 45/2*nf^7*T^3*h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd - 45/2*nf^7*T^3*h^9
      *p*QR*QRd*LL^2*LLd*LR*LRd^2 - 40/3*nf^7*T^3*h^9*p*QR*QRd*LL^2*LLd^3*LR
       - 25/2*nf^7*T^3*h^9*p*QR*QRd*LL^3*LRd^3 - 40/3*nf^7*T^3*h^9*p*QR*QRd*
      LL^3*LLd^2*LRd + 45/4*nf^7*T^3*h^9*p*QR*QRd^4*LLd*LR*LRd + 75/16*nf^7*
      T^3*h^9*p*QR*QRd^4*LL*LRd^2 + 65/16*nf^7*T^3*h^9*p*QR*QRd^4*LL*LLd^2 -
      45/4*nf^7*T^3*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd - 45/4*nf^7*T^3*h^9*p*QR^2*
      QRd^2*LL*LR*LRd^2 - 45/4*nf^7*T^3*h^9*p*QR^2*QRd^2*LL*LLd^2*LR - 45/4*
      nf^7*T^3*h^9*p*QR^2*QRd^2*LL^2*LLd*LRd + 85/48*nf^7*T^3*h^9*p*QR^2*QRd^5
      *LLd + 65/24*nf^7*T^3*h^9*p*QR^3*LL*LR^2*LRd^2 + 25/8*nf^7*T^3*h^9*p*
      QR^3*LL*LLd^2*LR^2 + 55/6*nf^7*T^3*h^9*p*QR^3*LL^2*LLd*LR*LRd - 35/24*
      nf^7*T^3*h^9*p*QR^3*LL^3*LRd^2 + 5/24*nf^7*T^3*h^9*p*QR^3*LL^3*LLd^2 +
      75/16*nf^7*T^3*h^9*p*QR^4*QRd*LLd*LR^2 + 45/4*nf^7*T^3*h^9*p*QR^4*QRd*LL
      *LR*LRd + 65/16*nf^7*T^3*h^9*p*QR^4*QRd*LL^2*LLd + 85/48*nf^7*T^3*h^9*p*
      QR^5*QRd^2*LL + 25/16*nf^7*T^3*h^9*p*QR^6*LL*LR - 115/24*nf^7*T^3*h^9*p*
      QLd*QRd^2*LR^2*LRd^3 - 65/8*nf^7*T^3*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 55/
      6*nf^7*T^3*h^9*p*QLd*QRd^2*LL*LLd^3*LR - 75/8*nf^7*T^3*h^9*p*QLd*QRd^2*
      LL^2*LRd^3 - 25/8*nf^7*T^3*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd + 25/16*nf^7*
      T^3*h^9*p*QLd*QRd^5*LRd^2 + 65/48*nf^7*T^3*h^9*p*QLd*QRd^5*LLd^2 - 35/6*
      nf^7*T^3*h^9*p*QLd*QR*LR^3*LRd^3 - 25*nf^7*T^3*h^9*p*QLd*QR*LLd^2*LR^3*
      LRd - 35/2*nf^7*T^3*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 - 25*nf^7*T^3*h^9*p*
      QLd*QR*LL*LLd^3*LR^2 - 15*nf^7*T^3*h^9*p*QLd*QR*LL^2*LR*LRd^3 - 35/2*
      nf^7*T^3*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd - 15*nf^7*T^3*h^9*p*QLd*QR*LL^3*
      LLd*LRd^2 - 35/6*nf^7*T^3*h^9*p*QLd*QR*LL^3*LLd^3 - 5*nf^7*T^3*h^9*p*QLd
      *QR*QRd^3*LLd^2*LR + 45/2*nf^7*T^3*h^9*p*QLd*QR*QRd^3*LL*LLd*LRd - 35/2*
      nf^7*T^3*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2 - 75/2*nf^7*T^3*h^9*p*QLd*QR^2*
      QRd*LLd^2*LR^2 - 45/2*nf^7*T^3*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 - 35/2*nf^7
      *T^3*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 245/48*nf^7*T^3*h^9*p*QLd*QR^2*
      QRd^4*LRd + 75/16*nf^7*T^3*h^9*p*QLd*QR^4*LR^2*LRd + 75/4*nf^7*T^3*h^9*p
      *QLd*QR^4*LL*LLd*LR + 65/16*nf^7*T^3*h^9*p*QLd*QR^4*LL^2*LRd - 115/48*
      nf^7*T^3*h^9*p*QLd*QR^4*QRd^3 + 25/4*nf^7*T^3*h^9*p*QLd*QR^5*QRd*LR - 25/
      8*nf^7*T^3*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 - 75/8*nf^7*T^3*h^9*p*QLd^2*
      QRd*LLd^3*LR^2 - 55/6*nf^7*T^3*h^9*p*QLd^2*QRd*LL*LR*LRd^3 - 65/8*nf^7*
      T^3*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 - 115/24*nf^7*T^3*h^9*p*QLd^2*QRd*
      LL^2*LLd^3 + 295/48*nf^7*T^3*h^9*p*QLd^2*QRd^4*LLd*LRd + 35/2*nf^7*T^3*
      h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 65/8*nf^7*T^3*h^9*p*QLd^2*QR*QRd^2*LL*
      LRd^2 - 65/8*nf^7*T^3*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 - 75/4*nf^7*T^3*h^9*
      p*QLd^2*QR^2*LLd*LR^2*LRd - 25/4*nf^7*T^3*h^9*p*QLd^2*QR^2*LL*LR*LRd^2
       - 75/4*nf^7*T^3*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 25/4*nf^7*T^3*h^9*p*
      QLd^2*QR^2*LL^2*LLd*LRd + 25/8*nf^7*T^3*h^9*p*QLd^2*QR^2*QRd^3*LLd + 45/
      16*nf^7*T^3*h^9*p*QLd^2*QR^5*LL + 5/24*nf^7*T^3*h^9*p*QLd^3*LR^2*LRd^3
       + 25/8*nf^7*T^3*h^9*p*QLd^3*LLd^2*LR^2*LRd + 55/6*nf^7*T^3*h^9*p*QLd^3*
      LL*LLd*LR*LRd^2 - 35/24*nf^7*T^3*h^9*p*QLd^3*LL^2*LRd^3 + 65/24*nf^7*T^3
      *h^9*p*QLd^3*LL^2*LLd^2*LRd - 5/24*nf^7*T^3*h^9*p*QLd^3*QRd^3*LRd^2 - 5/
      24*nf^7*T^3*h^9*p*QLd^3*QRd^3*LLd^2 + 5*nf^7*T^3*h^9*p*QLd^3*QR*QRd*LR*
      LRd^2 + 45/2*nf^7*T^3*h^9*p*QLd^3*QR*QRd*LL*LLd*LRd + 115/24*nf^7*T^3*
      h^9*p*QLd^3*QR^2*QRd^2*LRd - 75/16*nf^7*T^3*h^9*p*QLd^3*QR^4*QRd + 295/
      48*nf^7*T^3*h^9*p*QLd^4*QRd^2*LLd*LRd + 75/4*nf^7*T^3*h^9*p*QLd^4*QR*LLd
      *LR*LRd + 65/16*nf^7*T^3*h^9*p*QLd^4*QR*LL*LRd^2 + 75/16*nf^7*T^3*h^9*p*
      QLd^4*QR*LL*LLd^2 + 125/16*nf^7*T^3*h^9*p*QLd^4*QR^2*QRd*LLd + 65/48*
      nf^7*T^3*h^9*p*QLd^5*QRd*LRd^2 + 25/16*nf^7*T^3*h^9*p*QLd^5*QRd*LLd^2 +
      45/16*nf^7*T^3*h^9*p*QLd^5*QR^2*LRd + 25/16*nf^7*T^3*h^9*p*QLd^6*LLd*LRd
       - 35/6*nf^7*T^3*h^9*p*QL*QRd*LR^3*LRd^3 - 15*nf^7*T^3*h^9*p*QL*QRd*
      LLd^2*LR^3*LRd - 35/2*nf^7*T^3*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 - 15*nf^7*
      T^3*h^9*p*QL*QRd*LL*LLd^3*LR^2 - 25*nf^7*T^3*h^9*p*QL*QRd*LL^2*LR*LRd^3
       - 35/2*nf^7*T^3*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd - 25*nf^7*T^3*h^9*p*QL*
      QRd*LL^3*LLd*LRd^2 - 35/6*nf^7*T^3*h^9*p*QL*QRd*LL^3*LLd^3 + 75/16*nf^7*
      T^3*h^9*p*QL*QRd^4*LR*LRd^2 + 65/16*nf^7*T^3*h^9*p*QL*QRd^4*LLd^2*LR +
      75/4*nf^7*T^3*h^9*p*QL*QRd^4*LL*LLd*LRd - 35/2*nf^7*T^3*h^9*p*QL*QR*
      QRd^2*LR^2*LRd^2 - 45/2*nf^7*T^3*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 - 75/2*
      nf^7*T^3*h^9*p*QL*QR*QRd^2*LL^2*LRd^2 - 35/2*nf^7*T^3*h^9*p*QL*QR*QRd^2*
      LL^2*LLd^2 + 25/4*nf^7*T^3*h^9*p*QL*QR*QRd^5*LRd - 115/24*nf^7*T^3*h^9*p
      *QL*QR^2*LR^3*LRd^2 - 75/8*nf^7*T^3*h^9*p*QL*QR^2*LLd^2*LR^3 - 65/8*nf^7
      *T^3*h^9*p*QL*QR^2*LL^2*LR*LRd^2 - 25/8*nf^7*T^3*h^9*p*QL*QR^2*LL^2*
      LLd^2*LR - 55/6*nf^7*T^3*h^9*p*QL*QR^2*LL^3*LLd*LRd + 45/2*nf^7*T^3*h^9*
      p*QL*QR^3*QRd*LL*LLd*LR - 5*nf^7*T^3*h^9*p*QL*QR^3*QRd*LL^2*LRd - 115/48
      *nf^7*T^3*h^9*p*QL*QR^3*QRd^4 + 245/48*nf^7*T^3*h^9*p*QL*QR^4*QRd^2*LR
       + 25/16*nf^7*T^3*h^9*p*QL*QR^5*LR^2 + 65/48*nf^7*T^3*h^9*p*QL*QR^5*LL^2
       - 40/3*nf^7*T^3*h^9*p*QL*QLd*LLd*LR^3*LRd^2 - 25/2*nf^7*T^3*h^9*p*QL*
      QLd*LLd^3*LR^3 - 40/3*nf^7*T^3*h^9*p*QL*QLd*LL*LR^2*LRd^3 - 45/2*nf^7*
      T^3*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd - 45/2*nf^7*T^3*h^9*p*QL*QLd*LL^2*LLd
      *LR*LRd^2 - 40/3*nf^7*T^3*h^9*p*QL*QLd*LL^2*LLd^3*LR - 25/2*nf^7*T^3*h^9
      *p*QL*QLd*LL^3*LRd^3 - 40/3*nf^7*T^3*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 45/2*
      nf^7*T^3*h^9*p*QL*QLd*QRd^3*LLd*LR*LRd + 5*nf^7*T^3*h^9*p*QL*QLd*QRd^3*
      LL*LLd^2 - 45*nf^7*T^3*h^9*p*QL*QLd*QR*QRd*LLd*LR^2*LRd - 45*nf^7*T^3*
      h^9*p*QL*QLd*QR*QRd*LL*LR*LRd^2 - 45*nf^7*T^3*h^9*p*QL*QLd*QR*QRd*LL*
      LLd^2*LR - 45*nf^7*T^3*h^9*p*QL*QLd*QR*QRd*LL^2*LLd*LRd + 45/4*nf^7*T^3*
      h^9*p*QL*QLd*QR*QRd^4*LLd + 45/2*nf^7*T^3*h^9*p*QL*QLd*QR^3*LL*LR*LRd +
      5*nf^7*T^3*h^9*p*QL*QLd*QR^3*LL^2*LLd + 45/4*nf^7*T^3*h^9*p*QL*QLd*QR^4*
      QRd*LL - 65/8*nf^7*T^3*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 65/8*nf^7*T^3*h^9
      *p*QL*QLd^2*QRd^2*LLd^2*LR + 35/2*nf^7*T^3*h^9*p*QL*QLd^2*QRd^2*LL*LLd*
      LRd - 35/2*nf^7*T^3*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 - 75/2*nf^7*T^3*h^9*p*
      QL*QLd^2*QR*LLd^2*LR^2 - 45/2*nf^7*T^3*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 - 35/
      2*nf^7*T^3*h^9*p*QL*QLd^2*QR*LL^2*LLd^2 + 40/3*nf^7*T^3*h^9*p*QL*QLd^2*
      QR*QRd^3*LRd - 205/24*nf^7*T^3*h^9*p*QL*QLd^2*QR^3*QRd^2 + 125/16*nf^7*
      T^3*h^9*p*QL*QLd^2*QR^4*LR + 45/2*nf^7*T^3*h^9*p*QL*QLd^3*QRd*LLd*LR*LRd
       - 5*nf^7*T^3*h^9*p*QL*QLd^3*QRd*LL*LRd^2 + 40/3*nf^7*T^3*h^9*p*QL*QLd^3
      *QR*QRd^2*LLd + 65/16*nf^7*T^3*h^9*p*QL*QLd^4*LR*LRd^2 + 75/16*nf^7*T^3*
      h^9*p*QL*QLd^4*LLd^2*LR + 45/4*nf^7*T^3*h^9*p*QL*QLd^4*LL*LLd*LRd + 45/4
      *nf^7*T^3*h^9*p*QL*QLd^4*QR*QRd*LRd - 75/16*nf^7*T^3*h^9*p*QL*QLd^4*QR^3
       + 25/4*nf^7*T^3*h^9*p*QL*QLd^5*QR*LLd - 25/4*nf^7*T^3*h^9*p*QL^2*QRd^2*
      LLd*LR^2*LRd - 75/4*nf^7*T^3*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 - 25/4*nf^7*
      T^3*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 75/4*nf^7*T^3*h^9*p*QL^2*QRd^2*LL^2*
      LLd*LRd + 45/16*nf^7*T^3*h^9*p*QL^2*QRd^5*LLd - 55/6*nf^7*T^3*h^9*p*QL^2
      *QR*LLd*LR^3*LRd - 25/8*nf^7*T^3*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 65/8*nf^7
      *T^3*h^9*p*QL^2*QR*LL*LLd^2*LR^2 - 75/8*nf^7*T^3*h^9*p*QL^2*QR*LL^3*
      LRd^2 - 115/24*nf^7*T^3*h^9*p*QL^2*QR*LL^3*LLd^2 - 65/8*nf^7*T^3*h^9*p*
      QL^2*QR^2*QRd*LLd*LR^2 + 35/2*nf^7*T^3*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd -
      65/8*nf^7*T^3*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 25/8*nf^7*T^3*h^9*p*QL^2*
      QR^3*QRd^2*LL + 295/48*nf^7*T^3*h^9*p*QL^2*QR^4*LL*LR - 35/2*nf^7*T^3*
      h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 - 45/2*nf^7*T^3*h^9*p*QL^2*QLd*QRd*LLd^2*
      LR^2 - 75/2*nf^7*T^3*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 - 35/2*nf^7*T^3*h^9*p
      *QL^2*QLd*QRd*LL^2*LLd^2 + 125/16*nf^7*T^3*h^9*p*QL^2*QLd*QRd^4*LRd - 65/
      8*nf^7*T^3*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 35/2*nf^7*T^3*h^9*p*QL^2*QLd*
      QR^2*LL*LLd*LR - 65/8*nf^7*T^3*h^9*p*QL^2*QLd*QR^2*LL^2*LRd - 205/24*
      nf^7*T^3*h^9*p*QL^2*QLd*QR^2*QRd^3 + 40/3*nf^7*T^3*h^9*p*QL^2*QLd*QR^3*
      QRd*LR - 45/4*nf^7*T^3*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd - 45/4*nf^7*T^3*h^9
      *p*QL^2*QLd^2*LL*LR*LRd^2 - 45/4*nf^7*T^3*h^9*p*QL^2*QLd^2*LL*LLd^2*LR
       - 45/4*nf^7*T^3*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 115/24*nf^7*T^3*h^9*p*
      QL^2*QLd^2*QRd^3*LLd + 115/24*nf^7*T^3*h^9*p*QL^2*QLd^2*QR^3*LL + 25/8*
      nf^7*T^3*h^9*p*QL^2*QLd^3*QRd^2*LRd - 205/24*nf^7*T^3*h^9*p*QL^2*QLd^3*
      QR^2*QRd + 245/48*nf^7*T^3*h^9*p*QL^2*QLd^4*QRd*LLd + 85/48*nf^7*T^3*h^9
      *p*QL^2*QLd^5*LRd + 5/24*nf^7*T^3*h^9*p*QL^3*LR^3*LRd^2 - 35/24*nf^7*T^3
      *h^9*p*QL^3*LLd^2*LR^3 + 55/6*nf^7*T^3*h^9*p*QL^3*LL*LLd*LR^2*LRd + 25/8
      *nf^7*T^3*h^9*p*QL^3*LL^2*LR*LRd^2 + 65/24*nf^7*T^3*h^9*p*QL^3*LL^2*
      LLd^2*LR + 5*nf^7*T^3*h^9*p*QL^3*QR*QRd*LR^2*LRd + 45/2*nf^7*T^3*h^9*p*
      QL^3*QR*QRd*LL*LLd*LR - 75/16*nf^7*T^3*h^9*p*QL^3*QR*QRd^4 + 115/24*nf^7
      *T^3*h^9*p*QL^3*QR^2*QRd^2*LR - 5/24*nf^7*T^3*h^9*p*QL^3*QR^3*LR^2 - 5/
      24*nf^7*T^3*h^9*p*QL^3*QR^3*LL^2 - 5*nf^7*T^3*h^9*p*QL^3*QLd*QR*LLd*LR^2
       + 45/2*nf^7*T^3*h^9*p*QL^3*QLd*QR*LL*LR*LRd + 40/3*nf^7*T^3*h^9*p*QL^3*
      QLd*QR^2*QRd*LL - 205/24*nf^7*T^3*h^9*p*QL^3*QLd^2*QR*QRd^2 + 25/8*nf^7*
      T^3*h^9*p*QL^3*QLd^2*QR^2*LR - 115/48*nf^7*T^3*h^9*p*QL^3*QLd^4*QR + 65/
      16*nf^7*T^3*h^9*p*QL^4*QRd*LLd*LR^2 + 75/4*nf^7*T^3*h^9*p*QL^4*QRd*LL*LR
      *LRd + 75/16*nf^7*T^3*h^9*p*QL^4*QRd*LL^2*LLd + 125/16*nf^7*T^3*h^9*p*
      QL^4*QR*QRd^2*LL + 295/48*nf^7*T^3*h^9*p*QL^4*QR^2*LL*LR + 65/16*nf^7*
      T^3*h^9*p*QL^4*QLd*LR^2*LRd + 45/4*nf^7*T^3*h^9*p*QL^4*QLd*LL*LLd*LR +
      75/16*nf^7*T^3*h^9*p*QL^4*QLd*LL^2*LRd - 75/16*nf^7*T^3*h^9*p*QL^4*QLd*
      QRd^3 + 45/4*nf^7*T^3*h^9*p*QL^4*QLd*QR*QRd*LR + 245/48*nf^7*T^3*h^9*p*
      QL^4*QLd^2*QR*LL - 115/48*nf^7*T^3*h^9*p*QL^4*QLd^3*QRd + 45/16*nf^7*T^3
      *h^9*p*QL^5*QRd^2*LR + 65/48*nf^7*T^3*h^9*p*QL^5*QR*LR^2 + 25/16*nf^7*
      T^3*h^9*p*QL^5*QR*LL^2 + 25/4*nf^7*T^3*h^9*p*QL^5*QLd*QRd*LL + 85/48*
      nf^7*T^3*h^9*p*QL^5*QLd^2*LR + 25/16*nf^7*T^3*h^9*p*QL^6*LL*LR - 4/3*
      nf^7*T^3*h^9*u*LLd*LR^4*LRd^3 - 4*nf^7*T^3*h^9*u*LLd^3*LR^4*LRd - 4/3*
      nf^7*T^3*h^9*u*LL*LR^3*LRd^4 - 16/3*nf^7*T^3*h^9*u*LL*LLd^2*LR^3*LRd^2
       - 4*nf^7*T^3*h^9*u*LL*LLd^4*LR^3 - 16/3*nf^7*T^3*h^9*u*LL^2*LLd*LR^2*
      LRd^3 - 16/3*nf^7*T^3*h^9*u*LL^2*LLd^3*LR^2*LRd - 4*nf^7*T^3*h^9*u*LL^3*
      LR*LRd^4 - 16/3*nf^7*T^3*h^9*u*LL^3*LLd^2*LR*LRd^2 - 4/3*nf^7*T^3*h^9*u*
      LL^3*LLd^4*LR - 4*nf^7*T^3*h^9*u*LL^4*LLd*LRd^3 - 4/3*nf^7*T^3*h^9*u*
      LL^4*LLd^3*LRd + 8/3*nf^7*T^3*h^9*u*QRd^3*LLd*LR^2*LRd^2 - 16/9*nf^7*T^3
      *h^9*u*QRd^3*LLd^3*LR^2 + 8*nf^7*T^3*h^9*u*QRd^3*LL*LLd^2*LR*LRd + 8/3*
      nf^7*T^3*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 8/9*nf^7*T^3*h^9*u*QRd^3*LL^2*
      LLd^3 + 4/3*nf^7*T^3*h^9*u*QRd^6*LLd*LRd - 8*nf^7*T^3*h^9*u*QR*QRd*LLd*
      LR^3*LRd^2 - 32/3*nf^7*T^3*h^9*u*QR*QRd*LLd^3*LR^3 - 8*nf^7*T^3*h^9*u*QR
      *QRd*LL*LR^2*LRd^3 - 16*nf^7*T^3*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd - 16*
      nf^7*T^3*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 - 8*nf^7*T^3*h^9*u*QR*QRd*LL^2*
      LLd^3*LR - 32/3*nf^7*T^3*h^9*u*QR*QRd*LL^3*LRd^3 - 8*nf^7*T^3*h^9*u*QR*
      QRd*LL^3*LLd^2*LRd + 8*nf^7*T^3*h^9*u*QR*QRd^4*LLd*LR*LRd + 4*nf^7*T^3*
      h^9*u*QR*QRd^4*LL*LRd^2 + 4*nf^7*T^3*h^9*u*QR*QRd^4*LL*LLd^2 - 8*nf^7*
      T^3*h^9*u*QR^2*QRd^2*LLd*LR^2*LRd - 8*nf^7*T^3*h^9*u*QR^2*QRd^2*LL*LR*
      LRd^2 - 8*nf^7*T^3*h^9*u*QR^2*QRd^2*LL*LLd^2*LR - 8*nf^7*T^3*h^9*u*QR^2*
      QRd^2*LL^2*LLd*LRd + 4/3*nf^7*T^3*h^9*u*QR^2*QRd^5*LLd + 8/3*nf^7*T^3*
      h^9*u*QR^3*LL*LR^2*LRd^2 + 8/3*nf^7*T^3*h^9*u*QR^3*LL*LLd^2*LR^2 + 8*
      nf^7*T^3*h^9*u*QR^3*LL^2*LLd*LR*LRd - 16/9*nf^7*T^3*h^9*u*QR^3*LL^3*
      LRd^2 + 8/9*nf^7*T^3*h^9*u*QR^3*LL^3*LLd^2 + 4*nf^7*T^3*h^9*u*QR^4*QRd*
      LLd*LR^2 + 8*nf^7*T^3*h^9*u*QR^4*QRd*LL*LR*LRd + 4*nf^7*T^3*h^9*u*QR^4*
      QRd*LL^2*LLd + 4/3*nf^7*T^3*h^9*u*QR^5*QRd^2*LL + 4/3*nf^7*T^3*h^9*u*
      QR^6*LL*LR - 8/3*nf^7*T^3*h^9*u*QLd*QRd^2*LR^2*LRd^3 - 8*nf^7*T^3*h^9*u*
      QLd*QRd^2*LLd^2*LR^2*LRd - 8*nf^7*T^3*h^9*u*QLd*QRd^2*LL*LLd^3*LR - 8*
      nf^7*T^3*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 4/3*nf^7*T^3*h^9*u*QLd*QRd^5*LRd^2
       + 4/3*nf^7*T^3*h^9*u*QLd*QRd^5*LLd^2 - 8/3*nf^7*T^3*h^9*u*QLd*QR*LR^3*
      LRd^3 - 64/3*nf^7*T^3*h^9*u*QLd*QR*LLd^2*LR^3*LRd - 8*nf^7*T^3*h^9*u*QLd
      *QR*LL*LLd*LR^2*LRd^2 - 64/3*nf^7*T^3*h^9*u*QLd*QR*LL*LLd^3*LR^2 - 32/3*
      nf^7*T^3*h^9*u*QLd*QR*LL^2*LR*LRd^3 - 8*nf^7*T^3*h^9*u*QLd*QR*LL^2*LLd^2
      *LR*LRd - 32/3*nf^7*T^3*h^9*u*QLd*QR*LL^3*LLd*LRd^2 - 8/3*nf^7*T^3*h^9*u
      *QLd*QR*LL^3*LLd^3 - 8*nf^7*T^3*h^9*u*QLd*QR*QRd^3*LLd^2*LR + 16*nf^7*
      T^3*h^9*u*QLd*QR*QRd^3*LL*LLd*LRd - 8*nf^7*T^3*h^9*u*QLd*QR^2*QRd*LR^2*
      LRd^2 - 32*nf^7*T^3*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 - 16*nf^7*T^3*h^9*u*
      QLd*QR^2*QRd*LL^2*LRd^2 - 8*nf^7*T^3*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 4*
      nf^7*T^3*h^9*u*QLd*QR^2*QRd^4*LRd + 4*nf^7*T^3*h^9*u*QLd*QR^4*LR^2*LRd
       + 16*nf^7*T^3*h^9*u*QLd*QR^4*LL*LLd*LR + 4*nf^7*T^3*h^9*u*QLd*QR^4*LL^2
      *LRd - 4/3*nf^7*T^3*h^9*u*QLd*QR^4*QRd^3 + 16/3*nf^7*T^3*h^9*u*QLd*QR^5*
      QRd*LR - 8*nf^7*T^3*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 8*nf^7*T^3*h^9*u*QLd^2*
      QRd*LL*LR*LRd^3 - 8*nf^7*T^3*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 - 8/3*nf^7*
      T^3*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 4*nf^7*T^3*h^9*u*QLd^2*QRd^4*LLd*LRd +
      8*nf^7*T^3*h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd - 8*nf^7*T^3*h^9*u*QLd^2*QR*
      QRd^2*LL*LRd^2 - 8*nf^7*T^3*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 - 16*nf^7*T^3*
      h^9*u*QLd^2*QR^2*LLd*LR^2*LRd - 16*nf^7*T^3*h^9*u*QLd^2*QR^2*LL*LLd^2*LR
       + 12/5*nf^7*T^3*h^9*u*QLd^2*QR^5*LL + 8/9*nf^7*T^3*h^9*u*QLd^3*LR^2*
      LRd^3 + 8/3*nf^7*T^3*h^9*u*QLd^3*LLd^2*LR^2*LRd + 8*nf^7*T^3*h^9*u*QLd^3
      *LL*LLd*LR*LRd^2 - 16/9*nf^7*T^3*h^9*u*QLd^3*LL^2*LRd^3 + 8/3*nf^7*T^3*
      h^9*u*QLd^3*LL^2*LLd^2*LRd - 8/9*nf^7*T^3*h^9*u*QLd^3*QRd^3*LRd^2 - 8/9*
      nf^7*T^3*h^9*u*QLd^3*QRd^3*LLd^2 + 8*nf^7*T^3*h^9*u*QLd^3*QR*QRd*LR*
      LRd^2 + 16*nf^7*T^3*h^9*u*QLd^3*QR*QRd*LL*LLd*LRd + 8/3*nf^7*T^3*h^9*u*
      QLd^3*QR^2*QRd^2*LRd - 4*nf^7*T^3*h^9*u*QLd^3*QR^4*QRd + 4*nf^7*T^3*h^9*
      u*QLd^4*QRd^2*LLd*LRd + 16*nf^7*T^3*h^9*u*QLd^4*QR*LLd*LR*LRd + 4*nf^7*
      T^3*h^9*u*QLd^4*QR*LL*LRd^2 + 4*nf^7*T^3*h^9*u*QLd^4*QR*LL*LLd^2 + 20/3*
      nf^7*T^3*h^9*u*QLd^4*QR^2*QRd*LLd + 4/3*nf^7*T^3*h^9*u*QLd^5*QRd*LRd^2
       + 4/3*nf^7*T^3*h^9*u*QLd^5*QRd*LLd^2 + 12/5*nf^7*T^3*h^9*u*QLd^5*QR^2*
      LRd + 4/3*nf^7*T^3*h^9*u*QLd^6*LLd*LRd - 8/3*nf^7*T^3*h^9*u*QL*QRd*LR^3*
      LRd^3 - 32/3*nf^7*T^3*h^9*u*QL*QRd*LLd^2*LR^3*LRd - 8*nf^7*T^3*h^9*u*QL*
      QRd*LL*LLd*LR^2*LRd^2 - 32/3*nf^7*T^3*h^9*u*QL*QRd*LL*LLd^3*LR^2 - 64/3*
      nf^7*T^3*h^9*u*QL*QRd*LL^2*LR*LRd^3 - 8*nf^7*T^3*h^9*u*QL*QRd*LL^2*LLd^2
      *LR*LRd - 64/3*nf^7*T^3*h^9*u*QL*QRd*LL^3*LLd*LRd^2 - 8/3*nf^7*T^3*h^9*u
      *QL*QRd*LL^3*LLd^3 + 4*nf^7*T^3*h^9*u*QL*QRd^4*LR*LRd^2 + 4*nf^7*T^3*h^9
      *u*QL*QRd^4*LLd^2*LR + 16*nf^7*T^3*h^9*u*QL*QRd^4*LL*LLd*LRd - 8*nf^7*
      T^3*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 - 16*nf^7*T^3*h^9*u*QL*QR*QRd^2*LLd^2*
      LR^2 - 32*nf^7*T^3*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 8*nf^7*T^3*h^9*u*QL*QR
      *QRd^2*LL^2*LLd^2 + 16/3*nf^7*T^3*h^9*u*QL*QR*QRd^5*LRd - 8/3*nf^7*T^3*
      h^9*u*QL*QR^2*LR^3*LRd^2 - 8*nf^7*T^3*h^9*u*QL*QR^2*LLd^2*LR^3 - 8*nf^7*
      T^3*h^9*u*QL*QR^2*LL^2*LR*LRd^2 - 8*nf^7*T^3*h^9*u*QL*QR^2*LL^3*LLd*LRd
       + 16*nf^7*T^3*h^9*u*QL*QR^3*QRd*LL*LLd*LR - 8*nf^7*T^3*h^9*u*QL*QR^3*
      QRd*LL^2*LRd - 4/3*nf^7*T^3*h^9*u*QL*QR^3*QRd^4 + 4*nf^7*T^3*h^9*u*QL*
      QR^4*QRd^2*LR + 4/3*nf^7*T^3*h^9*u*QL*QR^5*LR^2 + 4/3*nf^7*T^3*h^9*u*QL*
      QR^5*LL^2 - 8*nf^7*T^3*h^9*u*QL*QLd*LLd*LR^3*LRd^2 - 32/3*nf^7*T^3*h^9*u
      *QL*QLd*LLd^3*LR^3 - 8*nf^7*T^3*h^9*u*QL*QLd*LL*LR^2*LRd^3 - 16*nf^7*T^3
      *h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd - 16*nf^7*T^3*h^9*u*QL*QLd*LL^2*LLd*LR*
      LRd^2 - 8*nf^7*T^3*h^9*u*QL*QLd*LL^2*LLd^3*LR - 32/3*nf^7*T^3*h^9*u*QL*
      QLd*LL^3*LRd^3 - 8*nf^7*T^3*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 16*nf^7*T^3*
      h^9*u*QL*QLd*QRd^3*LLd*LR*LRd + 8*nf^7*T^3*h^9*u*QL*QLd*QRd^3*LL*LLd^2
       - 32*nf^7*T^3*h^9*u*QL*QLd*QR*QRd*LLd*LR^2*LRd - 32*nf^7*T^3*h^9*u*QL*
      QLd*QR*QRd*LL*LR*LRd^2 - 32*nf^7*T^3*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR -
      32*nf^7*T^3*h^9*u*QL*QLd*QR*QRd*LL^2*LLd*LRd + 8*nf^7*T^3*h^9*u*QL*QLd*
      QR*QRd^4*LLd + 16*nf^7*T^3*h^9*u*QL*QLd*QR^3*LL*LR*LRd + 8*nf^7*T^3*h^9*
      u*QL*QLd*QR^3*LL^2*LLd + 8*nf^7*T^3*h^9*u*QL*QLd*QR^4*QRd*LL - 8*nf^7*
      T^3*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 8*nf^7*T^3*h^9*u*QL*QLd^2*QRd^2*
      LLd^2*LR + 8*nf^7*T^3*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd - 8*nf^7*T^3*h^9*u
      *QL*QLd^2*QR*LR^2*LRd^2 - 32*nf^7*T^3*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 - 16*
      nf^7*T^3*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 - 8*nf^7*T^3*h^9*u*QL*QLd^2*QR*
      LL^2*LLd^2 + 8*nf^7*T^3*h^9*u*QL*QLd^2*QR*QRd^3*LRd - 16/3*nf^7*T^3*h^9*
      u*QL*QLd^2*QR^3*QRd^2 + 20/3*nf^7*T^3*h^9*u*QL*QLd^2*QR^4*LR + 16*nf^7*
      T^3*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd - 8*nf^7*T^3*h^9*u*QL*QLd^3*QRd*LL*
      LRd^2 + 8*nf^7*T^3*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 4*nf^7*T^3*h^9*u*QL*
      QLd^4*LR*LRd^2 + 4*nf^7*T^3*h^9*u*QL*QLd^4*LLd^2*LR + 8*nf^7*T^3*h^9*u*
      QL*QLd^4*LL*LLd*LRd + 8*nf^7*T^3*h^9*u*QL*QLd^4*QR*QRd*LRd - 4*nf^7*T^3*
      h^9*u*QL*QLd^4*QR^3 + 16/3*nf^7*T^3*h^9*u*QL*QLd^5*QR*LLd - 16*nf^7*T^3*
      h^9*u*QL^2*QRd^2*LL*LR*LRd^2 - 16*nf^7*T^3*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd
       + 12/5*nf^7*T^3*h^9*u*QL^2*QRd^5*LLd - 8*nf^7*T^3*h^9*u*QL^2*QR*LLd*
      LR^3*LRd - 8*nf^7*T^3*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 8*nf^7*T^3*h^9*u*
      QL^2*QR*LL^3*LRd^2 - 8/3*nf^7*T^3*h^9*u*QL^2*QR*LL^3*LLd^2 - 8*nf^7*T^3*
      h^9*u*QL^2*QR^2*QRd*LLd*LR^2 + 8*nf^7*T^3*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd
       - 8*nf^7*T^3*h^9*u*QL^2*QR^2*QRd*LL^2*LLd + 4*nf^7*T^3*h^9*u*QL^2*QR^4*
      LL*LR - 8*nf^7*T^3*h^9*u*QL^2*QLd*QRd*LR^2*LRd^2 - 16*nf^7*T^3*h^9*u*
      QL^2*QLd*QRd*LLd^2*LR^2 - 32*nf^7*T^3*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 - 8*
      nf^7*T^3*h^9*u*QL^2*QLd*QRd*LL^2*LLd^2 + 20/3*nf^7*T^3*h^9*u*QL^2*QLd*
      QRd^4*LRd - 8*nf^7*T^3*h^9*u*QL^2*QLd*QR^2*LR^2*LRd + 8*nf^7*T^3*h^9*u*
      QL^2*QLd*QR^2*LL*LLd*LR - 8*nf^7*T^3*h^9*u*QL^2*QLd*QR^2*LL^2*LRd - 16/3
      *nf^7*T^3*h^9*u*QL^2*QLd*QR^2*QRd^3 + 8*nf^7*T^3*h^9*u*QL^2*QLd*QR^3*QRd
      *LR - 8*nf^7*T^3*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd - 8*nf^7*T^3*h^9*u*QL^2*
      QLd^2*LL*LR*LRd^2 - 8*nf^7*T^3*h^9*u*QL^2*QLd^2*LL*LLd^2*LR - 8*nf^7*T^3
      *h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 8/3*nf^7*T^3*h^9*u*QL^2*QLd^2*QRd^3*LLd
       + 8/3*nf^7*T^3*h^9*u*QL^2*QLd^2*QR^3*LL - 16/3*nf^7*T^3*h^9*u*QL^2*
      QLd^3*QR^2*QRd + 4*nf^7*T^3*h^9*u*QL^2*QLd^4*QRd*LLd + 4/3*nf^7*T^3*h^9*
      u*QL^2*QLd^5*LRd + 8/9*nf^7*T^3*h^9*u*QL^3*LR^3*LRd^2 - 16/9*nf^7*T^3*
      h^9*u*QL^3*LLd^2*LR^3 + 8*nf^7*T^3*h^9*u*QL^3*LL*LLd*LR^2*LRd + 8/3*nf^7
      *T^3*h^9*u*QL^3*LL^2*LR*LRd^2 + 8/3*nf^7*T^3*h^9*u*QL^3*LL^2*LLd^2*LR +
      8*nf^7*T^3*h^9*u*QL^3*QR*QRd*LR^2*LRd + 16*nf^7*T^3*h^9*u*QL^3*QR*QRd*LL
      *LLd*LR - 4*nf^7*T^3*h^9*u*QL^3*QR*QRd^4 + 8/3*nf^7*T^3*h^9*u*QL^3*QR^2*
      QRd^2*LR - 8/9*nf^7*T^3*h^9*u*QL^3*QR^3*LR^2 - 8/9*nf^7*T^3*h^9*u*QL^3*
      QR^3*LL^2 - 8*nf^7*T^3*h^9*u*QL^3*QLd*QR*LLd*LR^2 + 16*nf^7*T^3*h^9*u*
      QL^3*QLd*QR*LL*LR*LRd + 8*nf^7*T^3*h^9*u*QL^3*QLd*QR^2*QRd*LL - 16/3*
      nf^7*T^3*h^9*u*QL^3*QLd^2*QR*QRd^2 - 4/3*nf^7*T^3*h^9*u*QL^3*QLd^4*QR +
      4*nf^7*T^3*h^9*u*QL^4*QRd*LLd*LR^2 + 16*nf^7*T^3*h^9*u*QL^4*QRd*LL*LR*
      LRd + 4*nf^7*T^3*h^9*u*QL^4*QRd*LL^2*LLd + 20/3*nf^7*T^3*h^9*u*QL^4*QR*
      QRd^2*LL + 4*nf^7*T^3*h^9*u*QL^4*QR^2*LL*LR + 4*nf^7*T^3*h^9*u*QL^4*QLd*
      LR^2*LRd + 8*nf^7*T^3*h^9*u*QL^4*QLd*LL*LLd*LR + 4*nf^7*T^3*h^9*u*QL^4*
      QLd*LL^2*LRd - 4*nf^7*T^3*h^9*u*QL^4*QLd*QRd^3 + 8*nf^7*T^3*h^9*u*QL^4*
      QLd*QR*QRd*LR + 4*nf^7*T^3*h^9*u*QL^4*QLd^2*QR*LL - 4/3*nf^7*T^3*h^9*u*
      QL^4*QLd^3*QRd + 12/5*nf^7*T^3*h^9*u*QL^5*QRd^2*LR + 4/3*nf^7*T^3*h^9*u*
      QL^5*QR*LR^2 + 4/3*nf^7*T^3*h^9*u*QL^5*QR*LL^2 + 16/3*nf^7*T^3*h^9*u*
      QL^5*QLd*QRd*LL + 4/3*nf^7*T^3*h^9*u*QL^5*QLd^2*LR + 4/3*nf^7*T^3*h^9*u*
      QL^6*LL*LR - 23/48*nf^7*T^4*h^9*p*LLd*LR^4*LRd^3 - 15/16*nf^7*T^4*h^9*p*
      LLd^3*LR^4*LRd - 23/48*nf^7*T^4*h^9*p*LL*LR^3*LRd^4 - 41/24*nf^7*T^4*h^9
      *p*LL*LLd^2*LR^3*LRd^2 - 15/16*nf^7*T^4*h^9*p*LL*LLd^4*LR^3 - 41/24*nf^7
      *T^4*h^9*p*LL^2*LLd*LR^2*LRd^3 - 41/24*nf^7*T^4*h^9*p*LL^2*LLd^3*LR^2*
      LRd - 15/16*nf^7*T^4*h^9*p*LL^3*LR*LRd^4 - 41/24*nf^7*T^4*h^9*p*LL^3*
      LLd^2*LR*LRd^2 - 23/48*nf^7*T^4*h^9*p*LL^3*LLd^4*LR - 15/16*nf^7*T^4*h^9
      *p*LL^4*LLd*LRd^3 - 23/48*nf^7*T^4*h^9*p*LL^4*LLd^3*LRd + 13/24*nf^7*T^4
      *h^9*p*QRd^3*LLd*LR^2*LRd^2 - 7/24*nf^7*T^4*h^9*p*QRd^3*LLd^3*LR^2 + 11/
      6*nf^7*T^4*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 5/8*nf^7*T^4*h^9*p*QRd^3*LL^2*
      LLd*LRd^2 + 1/24*nf^7*T^4*h^9*p*QRd^3*LL^2*LLd^3 + 5/16*nf^7*T^4*h^9*p*
      QRd^6*LLd*LRd - 8/3*nf^7*T^4*h^9*p*QR*QRd*LLd*LR^3*LRd^2 - 5/2*nf^7*T^4*
      h^9*p*QR*QRd*LLd^3*LR^3 - 8/3*nf^7*T^4*h^9*p*QR*QRd*LL*LR^2*LRd^3 - 9/2*
      nf^7*T^4*h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd - 9/2*nf^7*T^4*h^9*p*QR*QRd*LL^2
      *LLd*LR*LRd^2 - 8/3*nf^7*T^4*h^9*p*QR*QRd*LL^2*LLd^3*LR - 5/2*nf^7*T^4*
      h^9*p*QR*QRd*LL^3*LRd^3 - 8/3*nf^7*T^4*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 9/4
      *nf^7*T^4*h^9*p*QR*QRd^4*LLd*LR*LRd + 15/16*nf^7*T^4*h^9*p*QR*QRd^4*LL*
      LRd^2 + 13/16*nf^7*T^4*h^9*p*QR*QRd^4*LL*LLd^2 - 9/4*nf^7*T^4*h^9*p*QR^2
      *QRd^2*LLd*LR^2*LRd - 9/4*nf^7*T^4*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 - 9/4*
      nf^7*T^4*h^9*p*QR^2*QRd^2*LL*LLd^2*LR - 9/4*nf^7*T^4*h^9*p*QR^2*QRd^2*
      LL^2*LLd*LRd + 17/48*nf^7*T^4*h^9*p*QR^2*QRd^5*LLd + 13/24*nf^7*T^4*h^9*
      p*QR^3*LL*LR^2*LRd^2 + 5/8*nf^7*T^4*h^9*p*QR^3*LL*LLd^2*LR^2 + 11/6*nf^7
      *T^4*h^9*p*QR^3*LL^2*LLd*LR*LRd - 7/24*nf^7*T^4*h^9*p*QR^3*LL^3*LRd^2 +
      1/24*nf^7*T^4*h^9*p*QR^3*LL^3*LLd^2 + 15/16*nf^7*T^4*h^9*p*QR^4*QRd*LLd*
      LR^2 + 9/4*nf^7*T^4*h^9*p*QR^4*QRd*LL*LR*LRd + 13/16*nf^7*T^4*h^9*p*QR^4
      *QRd*LL^2*LLd + 17/48*nf^7*T^4*h^9*p*QR^5*QRd^2*LL + 5/16*nf^7*T^4*h^9*p
      *QR^6*LL*LR - 23/24*nf^7*T^4*h^9*p*QLd*QRd^2*LR^2*LRd^3 - 13/8*nf^7*T^4*
      h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd - 11/6*nf^7*T^4*h^9*p*QLd*QRd^2*LL*LLd^3*
      LR - 15/8*nf^7*T^4*h^9*p*QLd*QRd^2*LL^2*LRd^3 - 5/8*nf^7*T^4*h^9*p*QLd*
      QRd^2*LL^2*LLd^2*LRd + 5/16*nf^7*T^4*h^9*p*QLd*QRd^5*LRd^2 + 13/48*nf^7*
      T^4*h^9*p*QLd*QRd^5*LLd^2 - 7/6*nf^7*T^4*h^9*p*QLd*QR*LR^3*LRd^3 - 5*
      nf^7*T^4*h^9*p*QLd*QR*LLd^2*LR^3*LRd - 7/2*nf^7*T^4*h^9*p*QLd*QR*LL*LLd*
      LR^2*LRd^2 - 5*nf^7*T^4*h^9*p*QLd*QR*LL*LLd^3*LR^2 - 3*nf^7*T^4*h^9*p*
      QLd*QR*LL^2*LR*LRd^3 - 7/2*nf^7*T^4*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd - 3*
      nf^7*T^4*h^9*p*QLd*QR*LL^3*LLd*LRd^2 - 7/6*nf^7*T^4*h^9*p*QLd*QR*LL^3*
      LLd^3 - nf^7*T^4*h^9*p*QLd*QR*QRd^3*LLd^2*LR + 9/2*nf^7*T^4*h^9*p*QLd*QR
      *QRd^3*LL*LLd*LRd - 7/2*nf^7*T^4*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2 - 15/2*
      nf^7*T^4*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 - 9/2*nf^7*T^4*h^9*p*QLd*QR^2*QRd
      *LL^2*LRd^2 - 7/2*nf^7*T^4*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 49/48*nf^7*
      T^4*h^9*p*QLd*QR^2*QRd^4*LRd + 15/16*nf^7*T^4*h^9*p*QLd*QR^4*LR^2*LRd +
      15/4*nf^7*T^4*h^9*p*QLd*QR^4*LL*LLd*LR + 13/16*nf^7*T^4*h^9*p*QLd*QR^4*
      LL^2*LRd - 23/48*nf^7*T^4*h^9*p*QLd*QR^4*QRd^3 + 5/4*nf^7*T^4*h^9*p*QLd*
      QR^5*QRd*LR - 5/8*nf^7*T^4*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 - 15/8*nf^7*
      T^4*h^9*p*QLd^2*QRd*LLd^3*LR^2 - 11/6*nf^7*T^4*h^9*p*QLd^2*QRd*LL*LR*
      LRd^3 - 13/8*nf^7*T^4*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 - 23/24*nf^7*T^4*
      h^9*p*QLd^2*QRd*LL^2*LLd^3 + 59/48*nf^7*T^4*h^9*p*QLd^2*QRd^4*LLd*LRd +
      7/2*nf^7*T^4*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd - 13/8*nf^7*T^4*h^9*p*QLd^2
      *QR*QRd^2*LL*LRd^2 - 13/8*nf^7*T^4*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 - 15/4*
      nf^7*T^4*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd - 5/4*nf^7*T^4*h^9*p*QLd^2*QR^2*
      LL*LR*LRd^2 - 15/4*nf^7*T^4*h^9*p*QLd^2*QR^2*LL*LLd^2*LR - 5/4*nf^7*T^4*
      h^9*p*QLd^2*QR^2*LL^2*LLd*LRd + 5/8*nf^7*T^4*h^9*p*QLd^2*QR^2*QRd^3*LLd
       + 9/16*nf^7*T^4*h^9*p*QLd^2*QR^5*LL + 1/24*nf^7*T^4*h^9*p*QLd^3*LR^2*
      LRd^3 + 5/8*nf^7*T^4*h^9*p*QLd^3*LLd^2*LR^2*LRd + 11/6*nf^7*T^4*h^9*p*
      QLd^3*LL*LLd*LR*LRd^2 - 7/24*nf^7*T^4*h^9*p*QLd^3*LL^2*LRd^3 + 13/24*
      nf^7*T^4*h^9*p*QLd^3*LL^2*LLd^2*LRd - 1/24*nf^7*T^4*h^9*p*QLd^3*QRd^3*
      LRd^2 - 1/24*nf^7*T^4*h^9*p*QLd^3*QRd^3*LLd^2 + nf^7*T^4*h^9*p*QLd^3*QR*
      QRd*LR*LRd^2 + 9/2*nf^7*T^4*h^9*p*QLd^3*QR*QRd*LL*LLd*LRd + 23/24*nf^7*
      T^4*h^9*p*QLd^3*QR^2*QRd^2*LRd - 15/16*nf^7*T^4*h^9*p*QLd^3*QR^4*QRd +
      59/48*nf^7*T^4*h^9*p*QLd^4*QRd^2*LLd*LRd + 15/4*nf^7*T^4*h^9*p*QLd^4*QR*
      LLd*LR*LRd + 13/16*nf^7*T^4*h^9*p*QLd^4*QR*LL*LRd^2 + 15/16*nf^7*T^4*h^9
      *p*QLd^4*QR*LL*LLd^2 + 25/16*nf^7*T^4*h^9*p*QLd^4*QR^2*QRd*LLd + 13/48*
      nf^7*T^4*h^9*p*QLd^5*QRd*LRd^2 + 5/16*nf^7*T^4*h^9*p*QLd^5*QRd*LLd^2 + 9/
      16*nf^7*T^4*h^9*p*QLd^5*QR^2*LRd + 5/16*nf^7*T^4*h^9*p*QLd^6*LLd*LRd - 7/
      6*nf^7*T^4*h^9*p*QL*QRd*LR^3*LRd^3 - 3*nf^7*T^4*h^9*p*QL*QRd*LLd^2*LR^3*
      LRd - 7/2*nf^7*T^4*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 - 3*nf^7*T^4*h^9*p*QL*
      QRd*LL*LLd^3*LR^2 - 5*nf^7*T^4*h^9*p*QL*QRd*LL^2*LR*LRd^3 - 7/2*nf^7*T^4
      *h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd - 5*nf^7*T^4*h^9*p*QL*QRd*LL^3*LLd*LRd^2
       - 7/6*nf^7*T^4*h^9*p*QL*QRd*LL^3*LLd^3 + 15/16*nf^7*T^4*h^9*p*QL*QRd^4*
      LR*LRd^2 + 13/16*nf^7*T^4*h^9*p*QL*QRd^4*LLd^2*LR + 15/4*nf^7*T^4*h^9*p*
      QL*QRd^4*LL*LLd*LRd - 7/2*nf^7*T^4*h^9*p*QL*QR*QRd^2*LR^2*LRd^2 - 9/2*
      nf^7*T^4*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 - 15/2*nf^7*T^4*h^9*p*QL*QR*QRd^2*
      LL^2*LRd^2 - 7/2*nf^7*T^4*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 + 5/4*nf^7*T^4*
      h^9*p*QL*QR*QRd^5*LRd - 23/24*nf^7*T^4*h^9*p*QL*QR^2*LR^3*LRd^2 - 15/8*
      nf^7*T^4*h^9*p*QL*QR^2*LLd^2*LR^3 - 13/8*nf^7*T^4*h^9*p*QL*QR^2*LL^2*LR*
      LRd^2 - 5/8*nf^7*T^4*h^9*p*QL*QR^2*LL^2*LLd^2*LR - 11/6*nf^7*T^4*h^9*p*
      QL*QR^2*LL^3*LLd*LRd + 9/2*nf^7*T^4*h^9*p*QL*QR^3*QRd*LL*LLd*LR - nf^7*
      T^4*h^9*p*QL*QR^3*QRd*LL^2*LRd - 23/48*nf^7*T^4*h^9*p*QL*QR^3*QRd^4 + 49/
      48*nf^7*T^4*h^9*p*QL*QR^4*QRd^2*LR + 5/16*nf^7*T^4*h^9*p*QL*QR^5*LR^2 +
      13/48*nf^7*T^4*h^9*p*QL*QR^5*LL^2 - 8/3*nf^7*T^4*h^9*p*QL*QLd*LLd*LR^3*
      LRd^2 - 5/2*nf^7*T^4*h^9*p*QL*QLd*LLd^3*LR^3 - 8/3*nf^7*T^4*h^9*p*QL*QLd
      *LL*LR^2*LRd^3 - 9/2*nf^7*T^4*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd - 9/2*nf^7*
      T^4*h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 - 8/3*nf^7*T^4*h^9*p*QL*QLd*LL^2*
      LLd^3*LR - 5/2*nf^7*T^4*h^9*p*QL*QLd*LL^3*LRd^3 - 8/3*nf^7*T^4*h^9*p*QL*
      QLd*LL^3*LLd^2*LRd + 9/2*nf^7*T^4*h^9*p*QL*QLd*QRd^3*LLd*LR*LRd + nf^7*
      T^4*h^9*p*QL*QLd*QRd^3*LL*LLd^2 - 9*nf^7*T^4*h^9*p*QL*QLd*QR*QRd*LLd*
      LR^2*LRd - 9*nf^7*T^4*h^9*p*QL*QLd*QR*QRd*LL*LR*LRd^2 - 9*nf^7*T^4*h^9*p
      *QL*QLd*QR*QRd*LL*LLd^2*LR - 9*nf^7*T^4*h^9*p*QL*QLd*QR*QRd*LL^2*LLd*LRd
       + 9/4*nf^7*T^4*h^9*p*QL*QLd*QR*QRd^4*LLd + 9/2*nf^7*T^4*h^9*p*QL*QLd*
      QR^3*LL*LR*LRd + nf^7*T^4*h^9*p*QL*QLd*QR^3*LL^2*LLd + 9/4*nf^7*T^4*h^9*
      p*QL*QLd*QR^4*QRd*LL - 13/8*nf^7*T^4*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 - 13/
      8*nf^7*T^4*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR + 7/2*nf^7*T^4*h^9*p*QL*QLd^2*
      QRd^2*LL*LLd*LRd - 7/2*nf^7*T^4*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 - 15/2*nf^7
      *T^4*h^9*p*QL*QLd^2*QR*LLd^2*LR^2 - 9/2*nf^7*T^4*h^9*p*QL*QLd^2*QR*LL^2*
      LRd^2 - 7/2*nf^7*T^4*h^9*p*QL*QLd^2*QR*LL^2*LLd^2 + 8/3*nf^7*T^4*h^9*p*
      QL*QLd^2*QR*QRd^3*LRd - 41/24*nf^7*T^4*h^9*p*QL*QLd^2*QR^3*QRd^2 + 25/16
      *nf^7*T^4*h^9*p*QL*QLd^2*QR^4*LR + 9/2*nf^7*T^4*h^9*p*QL*QLd^3*QRd*LLd*
      LR*LRd - nf^7*T^4*h^9*p*QL*QLd^3*QRd*LL*LRd^2 + 8/3*nf^7*T^4*h^9*p*QL*
      QLd^3*QR*QRd^2*LLd + 13/16*nf^7*T^4*h^9*p*QL*QLd^4*LR*LRd^2 + 15/16*nf^7
      *T^4*h^9*p*QL*QLd^4*LLd^2*LR + 9/4*nf^7*T^4*h^9*p*QL*QLd^4*LL*LLd*LRd +
      9/4*nf^7*T^4*h^9*p*QL*QLd^4*QR*QRd*LRd - 15/16*nf^7*T^4*h^9*p*QL*QLd^4*
      QR^3 + 5/4*nf^7*T^4*h^9*p*QL*QLd^5*QR*LLd - 5/4*nf^7*T^4*h^9*p*QL^2*
      QRd^2*LLd*LR^2*LRd - 15/4*nf^7*T^4*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 - 5/4*
      nf^7*T^4*h^9*p*QL^2*QRd^2*LL*LLd^2*LR - 15/4*nf^7*T^4*h^9*p*QL^2*QRd^2*
      LL^2*LLd*LRd + 9/16*nf^7*T^4*h^9*p*QL^2*QRd^5*LLd - 11/6*nf^7*T^4*h^9*p*
      QL^2*QR*LLd*LR^3*LRd - 5/8*nf^7*T^4*h^9*p*QL^2*QR*LL*LR^2*LRd^2 - 13/8*
      nf^7*T^4*h^9*p*QL^2*QR*LL*LLd^2*LR^2 - 15/8*nf^7*T^4*h^9*p*QL^2*QR*LL^3*
      LRd^2 - 23/24*nf^7*T^4*h^9*p*QL^2*QR*LL^3*LLd^2 - 13/8*nf^7*T^4*h^9*p*
      QL^2*QR^2*QRd*LLd*LR^2 + 7/2*nf^7*T^4*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd - 13/
      8*nf^7*T^4*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 5/8*nf^7*T^4*h^9*p*QL^2*QR^3*
      QRd^2*LL + 59/48*nf^7*T^4*h^9*p*QL^2*QR^4*LL*LR - 7/2*nf^7*T^4*h^9*p*
      QL^2*QLd*QRd*LR^2*LRd^2 - 9/2*nf^7*T^4*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 -
      15/2*nf^7*T^4*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 - 7/2*nf^7*T^4*h^9*p*QL^2*
      QLd*QRd*LL^2*LLd^2 + 25/16*nf^7*T^4*h^9*p*QL^2*QLd*QRd^4*LRd - 13/8*nf^7
      *T^4*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 7/2*nf^7*T^4*h^9*p*QL^2*QLd*QR^2*LL*
      LLd*LR - 13/8*nf^7*T^4*h^9*p*QL^2*QLd*QR^2*LL^2*LRd - 41/24*nf^7*T^4*h^9
      *p*QL^2*QLd*QR^2*QRd^3 + 8/3*nf^7*T^4*h^9*p*QL^2*QLd*QR^3*QRd*LR - 9/4*
      nf^7*T^4*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd - 9/4*nf^7*T^4*h^9*p*QL^2*QLd^2*
      LL*LR*LRd^2 - 9/4*nf^7*T^4*h^9*p*QL^2*QLd^2*LL*LLd^2*LR - 9/4*nf^7*T^4*
      h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 23/24*nf^7*T^4*h^9*p*QL^2*QLd^2*QRd^3*
      LLd + 23/24*nf^7*T^4*h^9*p*QL^2*QLd^2*QR^3*LL + 5/8*nf^7*T^4*h^9*p*QL^2*
      QLd^3*QRd^2*LRd - 41/24*nf^7*T^4*h^9*p*QL^2*QLd^3*QR^2*QRd + 49/48*nf^7*
      T^4*h^9*p*QL^2*QLd^4*QRd*LLd + 17/48*nf^7*T^4*h^9*p*QL^2*QLd^5*LRd + 1/
      24*nf^7*T^4*h^9*p*QL^3*LR^3*LRd^2 - 7/24*nf^7*T^4*h^9*p*QL^3*LLd^2*LR^3
       + 11/6*nf^7*T^4*h^9*p*QL^3*LL*LLd*LR^2*LRd + 5/8*nf^7*T^4*h^9*p*QL^3*
      LL^2*LR*LRd^2 + 13/24*nf^7*T^4*h^9*p*QL^3*LL^2*LLd^2*LR + nf^7*T^4*h^9*p
      *QL^3*QR*QRd*LR^2*LRd + 9/2*nf^7*T^4*h^9*p*QL^3*QR*QRd*LL*LLd*LR - 15/16
      *nf^7*T^4*h^9*p*QL^3*QR*QRd^4 + 23/24*nf^7*T^4*h^9*p*QL^3*QR^2*QRd^2*LR
       - 1/24*nf^7*T^4*h^9*p*QL^3*QR^3*LR^2 - 1/24*nf^7*T^4*h^9*p*QL^3*QR^3*
      LL^2 - nf^7*T^4*h^9*p*QL^3*QLd*QR*LLd*LR^2 + 9/2*nf^7*T^4*h^9*p*QL^3*QLd
      *QR*LL*LR*LRd + 8/3*nf^7*T^4*h^9*p*QL^3*QLd*QR^2*QRd*LL - 41/24*nf^7*T^4
      *h^9*p*QL^3*QLd^2*QR*QRd^2 + 5/8*nf^7*T^4*h^9*p*QL^3*QLd^2*QR^2*LR - 23/
      48*nf^7*T^4*h^9*p*QL^3*QLd^4*QR + 13/16*nf^7*T^4*h^9*p*QL^4*QRd*LLd*LR^2
       + 15/4*nf^7*T^4*h^9*p*QL^4*QRd*LL*LR*LRd + 15/16*nf^7*T^4*h^9*p*QL^4*
      QRd*LL^2*LLd + 25/16*nf^7*T^4*h^9*p*QL^4*QR*QRd^2*LL + 59/48*nf^7*T^4*
      h^9*p*QL^4*QR^2*LL*LR + 13/16*nf^7*T^4*h^9*p*QL^4*QLd*LR^2*LRd + 9/4*
      nf^7*T^4*h^9*p*QL^4*QLd*LL*LLd*LR + 15/16*nf^7*T^4*h^9*p*QL^4*QLd*LL^2*
      LRd - 15/16*nf^7*T^4*h^9*p*QL^4*QLd*QRd^3 + 9/4*nf^7*T^4*h^9*p*QL^4*QLd*
      QR*QRd*LR + 49/48*nf^7*T^4*h^9*p*QL^4*QLd^2*QR*LL - 23/48*nf^7*T^4*h^9*p
      *QL^4*QLd^3*QRd + 9/16*nf^7*T^4*h^9*p*QL^5*QRd^2*LR + 13/48*nf^7*T^4*h^9
      *p*QL^5*QR*LR^2 + 5/16*nf^7*T^4*h^9*p*QL^5*QR*LL^2 + 5/4*nf^7*T^4*h^9*p*
      QL^5*QLd*QRd*LL + 17/48*nf^7*T^4*h^9*p*QL^5*QLd^2*LR + 5/16*nf^7*T^4*h^9
      *p*QL^6*LL*LR - 1/2*nf^7*T^4*h^9*u*LLd*LR^4*LRd^3 - 3/2*nf^7*T^4*h^9*u*
      LLd^3*LR^4*LRd - 1/2*nf^7*T^4*h^9*u*LL*LR^3*LRd^4 - 2*nf^7*T^4*h^9*u*LL*
      LLd^2*LR^3*LRd^2 - 3/2*nf^7*T^4*h^9*u*LL*LLd^4*LR^3 - 2*nf^7*T^4*h^9*u*
      LL^2*LLd*LR^2*LRd^3 - 2*nf^7*T^4*h^9*u*LL^2*LLd^3*LR^2*LRd - 3/2*nf^7*
      T^4*h^9*u*LL^3*LR*LRd^4 - 2*nf^7*T^4*h^9*u*LL^3*LLd^2*LR*LRd^2 - 1/2*
      nf^7*T^4*h^9*u*LL^3*LLd^4*LR - 3/2*nf^7*T^4*h^9*u*LL^4*LLd*LRd^3 - 1/2*
      nf^7*T^4*h^9*u*LL^4*LLd^3*LRd + nf^7*T^4*h^9*u*QRd^3*LLd*LR^2*LRd^2 - 2/
      3*nf^7*T^4*h^9*u*QRd^3*LLd^3*LR^2 + 3*nf^7*T^4*h^9*u*QRd^3*LL*LLd^2*LR*
      LRd + nf^7*T^4*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 1/3*nf^7*T^4*h^9*u*QRd^3*
      LL^2*LLd^3 + 1/2*nf^7*T^4*h^9*u*QRd^6*LLd*LRd - 3*nf^7*T^4*h^9*u*QR*QRd*
      LLd*LR^3*LRd^2 - 4*nf^7*T^4*h^9*u*QR*QRd*LLd^3*LR^3 - 3*nf^7*T^4*h^9*u*
      QR*QRd*LL*LR^2*LRd^3 - 6*nf^7*T^4*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd - 6*
      nf^7*T^4*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 - 3*nf^7*T^4*h^9*u*QR*QRd*LL^2*
      LLd^3*LR - 4*nf^7*T^4*h^9*u*QR*QRd*LL^3*LRd^3 - 3*nf^7*T^4*h^9*u*QR*QRd*
      LL^3*LLd^2*LRd + 3*nf^7*T^4*h^9*u*QR*QRd^4*LLd*LR*LRd + 3/2*nf^7*T^4*h^9
      *u*QR*QRd^4*LL*LRd^2 + 3/2*nf^7*T^4*h^9*u*QR*QRd^4*LL*LLd^2 - 3*nf^7*T^4
      *h^9*u*QR^2*QRd^2*LLd*LR^2*LRd - 3*nf^7*T^4*h^9*u*QR^2*QRd^2*LL*LR*LRd^2
       - 3*nf^7*T^4*h^9*u*QR^2*QRd^2*LL*LLd^2*LR - 3*nf^7*T^4*h^9*u*QR^2*QRd^2
      *LL^2*LLd*LRd + 1/2*nf^7*T^4*h^9*u*QR^2*QRd^5*LLd + nf^7*T^4*h^9*u*QR^3*
      LL*LR^2*LRd^2 + nf^7*T^4*h^9*u*QR^3*LL*LLd^2*LR^2 + 3*nf^7*T^4*h^9*u*
      QR^3*LL^2*LLd*LR*LRd - 2/3*nf^7*T^4*h^9*u*QR^3*LL^3*LRd^2 + 1/3*nf^7*T^4
      *h^9*u*QR^3*LL^3*LLd^2 + 3/2*nf^7*T^4*h^9*u*QR^4*QRd*LLd*LR^2 + 3*nf^7*
      T^4*h^9*u*QR^4*QRd*LL*LR*LRd + 3/2*nf^7*T^4*h^9*u*QR^4*QRd*LL^2*LLd + 1/
      2*nf^7*T^4*h^9*u*QR^5*QRd^2*LL + 1/2*nf^7*T^4*h^9*u*QR^6*LL*LR - nf^7*
      T^4*h^9*u*QLd*QRd^2*LR^2*LRd^3 - 3*nf^7*T^4*h^9*u*QLd*QRd^2*LLd^2*LR^2*
      LRd - 3*nf^7*T^4*h^9*u*QLd*QRd^2*LL*LLd^3*LR - 3*nf^7*T^4*h^9*u*QLd*
      QRd^2*LL^2*LRd^3 + 1/2*nf^7*T^4*h^9*u*QLd*QRd^5*LRd^2 + 1/2*nf^7*T^4*h^9
      *u*QLd*QRd^5*LLd^2 - nf^7*T^4*h^9*u*QLd*QR*LR^3*LRd^3 - 8*nf^7*T^4*h^9*u
      *QLd*QR*LLd^2*LR^3*LRd - 3*nf^7*T^4*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 - 8*
      nf^7*T^4*h^9*u*QLd*QR*LL*LLd^3*LR^2 - 4*nf^7*T^4*h^9*u*QLd*QR*LL^2*LR*
      LRd^3 - 3*nf^7*T^4*h^9*u*QLd*QR*LL^2*LLd^2*LR*LRd - 4*nf^7*T^4*h^9*u*QLd
      *QR*LL^3*LLd*LRd^2 - nf^7*T^4*h^9*u*QLd*QR*LL^3*LLd^3 - 3*nf^7*T^4*h^9*u
      *QLd*QR*QRd^3*LLd^2*LR + 6*nf^7*T^4*h^9*u*QLd*QR*QRd^3*LL*LLd*LRd - 3*
      nf^7*T^4*h^9*u*QLd*QR^2*QRd*LR^2*LRd^2 - 12*nf^7*T^4*h^9*u*QLd*QR^2*QRd*
      LLd^2*LR^2 - 6*nf^7*T^4*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 - 3*nf^7*T^4*h^9*u
      *QLd*QR^2*QRd*LL^2*LLd^2 + 3/2*nf^7*T^4*h^9*u*QLd*QR^2*QRd^4*LRd + 3/2*
      nf^7*T^4*h^9*u*QLd*QR^4*LR^2*LRd + 6*nf^7*T^4*h^9*u*QLd*QR^4*LL*LLd*LR
       + 3/2*nf^7*T^4*h^9*u*QLd*QR^4*LL^2*LRd - 1/2*nf^7*T^4*h^9*u*QLd*QR^4*
      QRd^3 + 2*nf^7*T^4*h^9*u*QLd*QR^5*QRd*LR - 3*nf^7*T^4*h^9*u*QLd^2*QRd*
      LLd^3*LR^2 - 3*nf^7*T^4*h^9*u*QLd^2*QRd*LL*LR*LRd^3 - 3*nf^7*T^4*h^9*u*
      QLd^2*QRd*LL^2*LLd*LRd^2 - nf^7*T^4*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 3/2*
      nf^7*T^4*h^9*u*QLd^2*QRd^4*LLd*LRd + 3*nf^7*T^4*h^9*u*QLd^2*QR*QRd^2*LLd
      *LR*LRd - 3*nf^7*T^4*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 - 3*nf^7*T^4*h^9*u*
      QLd^2*QR*QRd^2*LL*LLd^2 - 6*nf^7*T^4*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd - 6*
      nf^7*T^4*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 9/10*nf^7*T^4*h^9*u*QLd^2*QR^5*
      LL + 1/3*nf^7*T^4*h^9*u*QLd^3*LR^2*LRd^3 + nf^7*T^4*h^9*u*QLd^3*LLd^2*
      LR^2*LRd + 3*nf^7*T^4*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 2/3*nf^7*T^4*h^9*u*
      QLd^3*LL^2*LRd^3 + nf^7*T^4*h^9*u*QLd^3*LL^2*LLd^2*LRd - 1/3*nf^7*T^4*
      h^9*u*QLd^3*QRd^3*LRd^2 - 1/3*nf^7*T^4*h^9*u*QLd^3*QRd^3*LLd^2 + 3*nf^7*
      T^4*h^9*u*QLd^3*QR*QRd*LR*LRd^2 + 6*nf^7*T^4*h^9*u*QLd^3*QR*QRd*LL*LLd*
      LRd + nf^7*T^4*h^9*u*QLd^3*QR^2*QRd^2*LRd - 3/2*nf^7*T^4*h^9*u*QLd^3*
      QR^4*QRd + 3/2*nf^7*T^4*h^9*u*QLd^4*QRd^2*LLd*LRd + 6*nf^7*T^4*h^9*u*
      QLd^4*QR*LLd*LR*LRd + 3/2*nf^7*T^4*h^9*u*QLd^4*QR*LL*LRd^2 + 3/2*nf^7*
      T^4*h^9*u*QLd^4*QR*LL*LLd^2 + 5/2*nf^7*T^4*h^9*u*QLd^4*QR^2*QRd*LLd + 1/
      2*nf^7*T^4*h^9*u*QLd^5*QRd*LRd^2 + 1/2*nf^7*T^4*h^9*u*QLd^5*QRd*LLd^2 +
      9/10*nf^7*T^4*h^9*u*QLd^5*QR^2*LRd + 1/2*nf^7*T^4*h^9*u*QLd^6*LLd*LRd -
      nf^7*T^4*h^9*u*QL*QRd*LR^3*LRd^3 - 4*nf^7*T^4*h^9*u*QL*QRd*LLd^2*LR^3*
      LRd - 3*nf^7*T^4*h^9*u*QL*QRd*LL*LLd*LR^2*LRd^2 - 4*nf^7*T^4*h^9*u*QL*
      QRd*LL*LLd^3*LR^2 - 8*nf^7*T^4*h^9*u*QL*QRd*LL^2*LR*LRd^3 - 3*nf^7*T^4*
      h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd - 8*nf^7*T^4*h^9*u*QL*QRd*LL^3*LLd*LRd^2
       - nf^7*T^4*h^9*u*QL*QRd*LL^3*LLd^3 + 3/2*nf^7*T^4*h^9*u*QL*QRd^4*LR*
      LRd^2 + 3/2*nf^7*T^4*h^9*u*QL*QRd^4*LLd^2*LR + 6*nf^7*T^4*h^9*u*QL*QRd^4
      *LL*LLd*LRd - 3*nf^7*T^4*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 - 6*nf^7*T^4*h^9*u
      *QL*QR*QRd^2*LLd^2*LR^2 - 12*nf^7*T^4*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 - 3*
      nf^7*T^4*h^9*u*QL*QR*QRd^2*LL^2*LLd^2 + 2*nf^7*T^4*h^9*u*QL*QR*QRd^5*LRd
       - nf^7*T^4*h^9*u*QL*QR^2*LR^3*LRd^2 - 3*nf^7*T^4*h^9*u*QL*QR^2*LLd^2*
      LR^3 - 3*nf^7*T^4*h^9*u*QL*QR^2*LL^2*LR*LRd^2 - 3*nf^7*T^4*h^9*u*QL*QR^2
      *LL^3*LLd*LRd + 6*nf^7*T^4*h^9*u*QL*QR^3*QRd*LL*LLd*LR - 3*nf^7*T^4*h^9*
      u*QL*QR^3*QRd*LL^2*LRd - 1/2*nf^7*T^4*h^9*u*QL*QR^3*QRd^4 + 3/2*nf^7*T^4
      *h^9*u*QL*QR^4*QRd^2*LR + 1/2*nf^7*T^4*h^9*u*QL*QR^5*LR^2 + 1/2*nf^7*T^4
      *h^9*u*QL*QR^5*LL^2 - 3*nf^7*T^4*h^9*u*QL*QLd*LLd*LR^3*LRd^2 - 4*nf^7*
      T^4*h^9*u*QL*QLd*LLd^3*LR^3 - 3*nf^7*T^4*h^9*u*QL*QLd*LL*LR^2*LRd^3 - 6*
      nf^7*T^4*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd - 6*nf^7*T^4*h^9*u*QL*QLd*LL^2*
      LLd*LR*LRd^2 - 3*nf^7*T^4*h^9*u*QL*QLd*LL^2*LLd^3*LR - 4*nf^7*T^4*h^9*u*
      QL*QLd*LL^3*LRd^3 - 3*nf^7*T^4*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 6*nf^7*T^4*
      h^9*u*QL*QLd*QRd^3*LLd*LR*LRd + 3*nf^7*T^4*h^9*u*QL*QLd*QRd^3*LL*LLd^2
       - 12*nf^7*T^4*h^9*u*QL*QLd*QR*QRd*LLd*LR^2*LRd - 12*nf^7*T^4*h^9*u*QL*
      QLd*QR*QRd*LL*LR*LRd^2 - 12*nf^7*T^4*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR -
      12*nf^7*T^4*h^9*u*QL*QLd*QR*QRd*LL^2*LLd*LRd + 3*nf^7*T^4*h^9*u*QL*QLd*
      QR*QRd^4*LLd + 6*nf^7*T^4*h^9*u*QL*QLd*QR^3*LL*LR*LRd + 3*nf^7*T^4*h^9*u
      *QL*QLd*QR^3*LL^2*LLd + 3*nf^7*T^4*h^9*u*QL*QLd*QR^4*QRd*LL - 3*nf^7*T^4
      *h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 - 3*nf^7*T^4*h^9*u*QL*QLd^2*QRd^2*LLd^2*
      LR + 3*nf^7*T^4*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd - 3*nf^7*T^4*h^9*u*QL*
      QLd^2*QR*LR^2*LRd^2 - 12*nf^7*T^4*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 - 6*nf^7*
      T^4*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 - 3*nf^7*T^4*h^9*u*QL*QLd^2*QR*LL^2*
      LLd^2 + 3*nf^7*T^4*h^9*u*QL*QLd^2*QR*QRd^3*LRd - 2*nf^7*T^4*h^9*u*QL*
      QLd^2*QR^3*QRd^2 + 5/2*nf^7*T^4*h^9*u*QL*QLd^2*QR^4*LR + 6*nf^7*T^4*h^9*
      u*QL*QLd^3*QRd*LLd*LR*LRd - 3*nf^7*T^4*h^9*u*QL*QLd^3*QRd*LL*LRd^2 + 3*
      nf^7*T^4*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 3/2*nf^7*T^4*h^9*u*QL*QLd^4*LR*
      LRd^2 + 3/2*nf^7*T^4*h^9*u*QL*QLd^4*LLd^2*LR + 3*nf^7*T^4*h^9*u*QL*QLd^4
      *LL*LLd*LRd + 3*nf^7*T^4*h^9*u*QL*QLd^4*QR*QRd*LRd - 3/2*nf^7*T^4*h^9*u*
      QL*QLd^4*QR^3 + 2*nf^7*T^4*h^9*u*QL*QLd^5*QR*LLd - 6*nf^7*T^4*h^9*u*QL^2
      *QRd^2*LL*LR*LRd^2 - 6*nf^7*T^4*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 9/10*
      nf^7*T^4*h^9*u*QL^2*QRd^5*LLd - 3*nf^7*T^4*h^9*u*QL^2*QR*LLd*LR^3*LRd -
      3*nf^7*T^4*h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 3*nf^7*T^4*h^9*u*QL^2*QR*LL^3*
      LRd^2 - nf^7*T^4*h^9*u*QL^2*QR*LL^3*LLd^2 - 3*nf^7*T^4*h^9*u*QL^2*QR^2*
      QRd*LLd*LR^2 + 3*nf^7*T^4*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd - 3*nf^7*T^4*h^9
      *u*QL^2*QR^2*QRd*LL^2*LLd + 3/2*nf^7*T^4*h^9*u*QL^2*QR^4*LL*LR - 3*nf^7*
      T^4*h^9*u*QL^2*QLd*QRd*LR^2*LRd^2 - 6*nf^7*T^4*h^9*u*QL^2*QLd*QRd*LLd^2*
      LR^2 - 12*nf^7*T^4*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 - 3*nf^7*T^4*h^9*u*QL^2
      *QLd*QRd*LL^2*LLd^2 + 5/2*nf^7*T^4*h^9*u*QL^2*QLd*QRd^4*LRd - 3*nf^7*T^4
      *h^9*u*QL^2*QLd*QR^2*LR^2*LRd + 3*nf^7*T^4*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR
       - 3*nf^7*T^4*h^9*u*QL^2*QLd*QR^2*LL^2*LRd - 2*nf^7*T^4*h^9*u*QL^2*QLd*
      QR^2*QRd^3 + 3*nf^7*T^4*h^9*u*QL^2*QLd*QR^3*QRd*LR - 3*nf^7*T^4*h^9*u*
      QL^2*QLd^2*LLd*LR^2*LRd - 3*nf^7*T^4*h^9*u*QL^2*QLd^2*LL*LR*LRd^2 - 3*
      nf^7*T^4*h^9*u*QL^2*QLd^2*LL*LLd^2*LR - 3*nf^7*T^4*h^9*u*QL^2*QLd^2*LL^2
      *LLd*LRd + nf^7*T^4*h^9*u*QL^2*QLd^2*QRd^3*LLd + nf^7*T^4*h^9*u*QL^2*
      QLd^2*QR^3*LL - 2*nf^7*T^4*h^9*u*QL^2*QLd^3*QR^2*QRd + 3/2*nf^7*T^4*h^9*
      u*QL^2*QLd^4*QRd*LLd + 1/2*nf^7*T^4*h^9*u*QL^2*QLd^5*LRd + 1/3*nf^7*T^4*
      h^9*u*QL^3*LR^3*LRd^2 - 2/3*nf^7*T^4*h^9*u*QL^3*LLd^2*LR^3 + 3*nf^7*T^4*
      h^9*u*QL^3*LL*LLd*LR^2*LRd + nf^7*T^4*h^9*u*QL^3*LL^2*LR*LRd^2 + nf^7*
      T^4*h^9*u*QL^3*LL^2*LLd^2*LR + 3*nf^7*T^4*h^9*u*QL^3*QR*QRd*LR^2*LRd + 6
      *nf^7*T^4*h^9*u*QL^3*QR*QRd*LL*LLd*LR - 3/2*nf^7*T^4*h^9*u*QL^3*QR*QRd^4
       + nf^7*T^4*h^9*u*QL^3*QR^2*QRd^2*LR - 1/3*nf^7*T^4*h^9*u*QL^3*QR^3*LR^2
       - 1/3*nf^7*T^4*h^9*u*QL^3*QR^3*LL^2 - 3*nf^7*T^4*h^9*u*QL^3*QLd*QR*LLd*
      LR^2 + 6*nf^7*T^4*h^9*u*QL^3*QLd*QR*LL*LR*LRd + 3*nf^7*T^4*h^9*u*QL^3*
      QLd*QR^2*QRd*LL - 2*nf^7*T^4*h^9*u*QL^3*QLd^2*QR*QRd^2 - 1/2*nf^7*T^4*
      h^9*u*QL^3*QLd^4*QR + 3/2*nf^7*T^4*h^9*u*QL^4*QRd*LLd*LR^2 + 6*nf^7*T^4*
      h^9*u*QL^4*QRd*LL*LR*LRd + 3/2*nf^7*T^4*h^9*u*QL^4*QRd*LL^2*LLd + 5/2*
      nf^7*T^4*h^9*u*QL^4*QR*QRd^2*LL + 3/2*nf^7*T^4*h^9*u*QL^4*QR^2*LL*LR + 3/
      2*nf^7*T^4*h^9*u*QL^4*QLd*LR^2*LRd + 3*nf^7*T^4*h^9*u*QL^4*QLd*LL*LLd*LR
       + 3/2*nf^7*T^4*h^9*u*QL^4*QLd*LL^2*LRd - 3/2*nf^7*T^4*h^9*u*QL^4*QLd*
      QRd^3 + 3*nf^7*T^4*h^9*u*QL^4*QLd*QR*QRd*LR + 3/2*nf^7*T^4*h^9*u*QL^4*
      QLd^2*QR*LL - 1/2*nf^7*T^4*h^9*u*QL^4*QLd^3*QRd + 9/10*nf^7*T^4*h^9*u*
      QL^5*QRd^2*LR + 1/2*nf^7*T^4*h^9*u*QL^5*QR*LR^2 + 1/2*nf^7*T^4*h^9*u*
      QL^5*QR*LL^2 + 2*nf^7*T^4*h^9*u*QL^5*QLd*QRd*LL + 1/2*nf^7*T^4*h^9*u*
      QL^5*QLd^2*LR + 1/2*nf^7*T^4*h^9*u*QL^6*LL*LR - 1/12*nf^7*T^5*h^9*u*LLd*
      LR^4*LRd^3 - 1/4*nf^7*T^5*h^9*u*LLd^3*LR^4*LRd - 1/12*nf^7*T^5*h^9*u*LL*
      LR^3*LRd^4 - 1/3*nf^7*T^5*h^9*u*LL*LLd^2*LR^3*LRd^2 - 1/4*nf^7*T^5*h^9*u
      *LL*LLd^4*LR^3 - 1/3*nf^7*T^5*h^9*u*LL^2*LLd*LR^2*LRd^3 - 1/3*nf^7*T^5*
      h^9*u*LL^2*LLd^3*LR^2*LRd - 1/4*nf^7*T^5*h^9*u*LL^3*LR*LRd^4 - 1/3*nf^7*
      T^5*h^9*u*LL^3*LLd^2*LR*LRd^2 - 1/12*nf^7*T^5*h^9*u*LL^3*LLd^4*LR - 1/4*
      nf^7*T^5*h^9*u*LL^4*LLd*LRd^3 - 1/12*nf^7*T^5*h^9*u*LL^4*LLd^3*LRd + 1/6
      *nf^7*T^5*h^9*u*QRd^3*LLd*LR^2*LRd^2 - 1/9*nf^7*T^5*h^9*u*QRd^3*LLd^3*
      LR^2 + 1/2*nf^7*T^5*h^9*u*QRd^3*LL*LLd^2*LR*LRd + 1/6*nf^7*T^5*h^9*u*
      QRd^3*LL^2*LLd*LRd^2 + 1/18*nf^7*T^5*h^9*u*QRd^3*LL^2*LLd^3 + 1/12*nf^7*
      T^5*h^9*u*QRd^6*LLd*LRd - 1/2*nf^7*T^5*h^9*u*QR*QRd*LLd*LR^3*LRd^2 - 2/3
      *nf^7*T^5*h^9*u*QR*QRd*LLd^3*LR^3 - 1/2*nf^7*T^5*h^9*u*QR*QRd*LL*LR^2*
      LRd^3 - nf^7*T^5*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd - nf^7*T^5*h^9*u*QR*QRd*
      LL^2*LLd*LR*LRd^2 - 1/2*nf^7*T^5*h^9*u*QR*QRd*LL^2*LLd^3*LR - 2/3*nf^7*
      T^5*h^9*u*QR*QRd*LL^3*LRd^3 - 1/2*nf^7*T^5*h^9*u*QR*QRd*LL^3*LLd^2*LRd
       + 1/2*nf^7*T^5*h^9*u*QR*QRd^4*LLd*LR*LRd + 1/4*nf^7*T^5*h^9*u*QR*QRd^4*
      LL*LRd^2 + 1/4*nf^7*T^5*h^9*u*QR*QRd^4*LL*LLd^2 - 1/2*nf^7*T^5*h^9*u*
      QR^2*QRd^2*LLd*LR^2*LRd - 1/2*nf^7*T^5*h^9*u*QR^2*QRd^2*LL*LR*LRd^2 - 1/
      2*nf^7*T^5*h^9*u*QR^2*QRd^2*LL*LLd^2*LR - 1/2*nf^7*T^5*h^9*u*QR^2*QRd^2*
      LL^2*LLd*LRd + 1/12*nf^7*T^5*h^9*u*QR^2*QRd^5*LLd + 1/6*nf^7*T^5*h^9*u*
      QR^3*LL*LR^2*LRd^2 + 1/6*nf^7*T^5*h^9*u*QR^3*LL*LLd^2*LR^2 + 1/2*nf^7*
      T^5*h^9*u*QR^3*LL^2*LLd*LR*LRd - 1/9*nf^7*T^5*h^9*u*QR^3*LL^3*LRd^2 + 1/
      18*nf^7*T^5*h^9*u*QR^3*LL^3*LLd^2 + 1/4*nf^7*T^5*h^9*u*QR^4*QRd*LLd*LR^2
       + 1/2*nf^7*T^5*h^9*u*QR^4*QRd*LL*LR*LRd + 1/4*nf^7*T^5*h^9*u*QR^4*QRd*
      LL^2*LLd + 1/12*nf^7*T^5*h^9*u*QR^5*QRd^2*LL + 1/12*nf^7*T^5*h^9*u*QR^6*
      LL*LR - 1/6*nf^7*T^5*h^9*u*QLd*QRd^2*LR^2*LRd^3 - 1/2*nf^7*T^5*h^9*u*QLd
      *QRd^2*LLd^2*LR^2*LRd - 1/2*nf^7*T^5*h^9*u*QLd*QRd^2*LL*LLd^3*LR - 1/2*
      nf^7*T^5*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 1/12*nf^7*T^5*h^9*u*QLd*QRd^5*
      LRd^2 + 1/12*nf^7*T^5*h^9*u*QLd*QRd^5*LLd^2 - 1/6*nf^7*T^5*h^9*u*QLd*QR*
      LR^3*LRd^3 - 4/3*nf^7*T^5*h^9*u*QLd*QR*LLd^2*LR^3*LRd - 1/2*nf^7*T^5*h^9
      *u*QLd*QR*LL*LLd*LR^2*LRd^2 - 4/3*nf^7*T^5*h^9*u*QLd*QR*LL*LLd^3*LR^2 -
      2/3*nf^7*T^5*h^9*u*QLd*QR*LL^2*LR*LRd^3 - 1/2*nf^7*T^5*h^9*u*QLd*QR*LL^2
      *LLd^2*LR*LRd - 2/3*nf^7*T^5*h^9*u*QLd*QR*LL^3*LLd*LRd^2 - 1/6*nf^7*T^5*
      h^9*u*QLd*QR*LL^3*LLd^3 - 1/2*nf^7*T^5*h^9*u*QLd*QR*QRd^3*LLd^2*LR +
      nf^7*T^5*h^9*u*QLd*QR*QRd^3*LL*LLd*LRd - 1/2*nf^7*T^5*h^9*u*QLd*QR^2*QRd
      *LR^2*LRd^2 - 2*nf^7*T^5*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 - nf^7*T^5*h^9*u*
      QLd*QR^2*QRd*LL^2*LRd^2 - 1/2*nf^7*T^5*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 1/
      4*nf^7*T^5*h^9*u*QLd*QR^2*QRd^4*LRd + 1/4*nf^7*T^5*h^9*u*QLd*QR^4*LR^2*
      LRd + nf^7*T^5*h^9*u*QLd*QR^4*LL*LLd*LR + 1/4*nf^7*T^5*h^9*u*QLd*QR^4*
      LL^2*LRd - 1/12*nf^7*T^5*h^9*u*QLd*QR^4*QRd^3 + 1/3*nf^7*T^5*h^9*u*QLd*
      QR^5*QRd*LR - 1/2*nf^7*T^5*h^9*u*QLd^2*QRd*LLd^3*LR^2 - 1/2*nf^7*T^5*h^9
      *u*QLd^2*QRd*LL*LR*LRd^3 - 1/2*nf^7*T^5*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2
       - 1/6*nf^7*T^5*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 1/4*nf^7*T^5*h^9*u*QLd^2*
      QRd^4*LLd*LRd + 1/2*nf^7*T^5*h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd - 1/2*nf^7*
      T^5*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 - 1/2*nf^7*T^5*h^9*u*QLd^2*QR*QRd^2*LL
      *LLd^2 - nf^7*T^5*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd - nf^7*T^5*h^9*u*QLd^2*
      QR^2*LL*LLd^2*LR + 3/20*nf^7*T^5*h^9*u*QLd^2*QR^5*LL + 1/18*nf^7*T^5*h^9
      *u*QLd^3*LR^2*LRd^3 + 1/6*nf^7*T^5*h^9*u*QLd^3*LLd^2*LR^2*LRd + 1/2*nf^7
      *T^5*h^9*u*QLd^3*LL*LLd*LR*LRd^2 - 1/9*nf^7*T^5*h^9*u*QLd^3*LL^2*LRd^3
       + 1/6*nf^7*T^5*h^9*u*QLd^3*LL^2*LLd^2*LRd - 1/18*nf^7*T^5*h^9*u*QLd^3*
      QRd^3*LRd^2 - 1/18*nf^7*T^5*h^9*u*QLd^3*QRd^3*LLd^2 + 1/2*nf^7*T^5*h^9*u
      *QLd^3*QR*QRd*LR*LRd^2 + nf^7*T^5*h^9*u*QLd^3*QR*QRd*LL*LLd*LRd + 1/6*
      nf^7*T^5*h^9*u*QLd^3*QR^2*QRd^2*LRd - 1/4*nf^7*T^5*h^9*u*QLd^3*QR^4*QRd
       + 1/4*nf^7*T^5*h^9*u*QLd^4*QRd^2*LLd*LRd + nf^7*T^5*h^9*u*QLd^4*QR*LLd*
      LR*LRd + 1/4*nf^7*T^5*h^9*u*QLd^4*QR*LL*LRd^2 + 1/4*nf^7*T^5*h^9*u*QLd^4
      *QR*LL*LLd^2 + 5/12*nf^7*T^5*h^9*u*QLd^4*QR^2*QRd*LLd + 1/12*nf^7*T^5*
      h^9*u*QLd^5*QRd*LRd^2 + 1/12*nf^7*T^5*h^9*u*QLd^5*QRd*LLd^2 + 3/20*nf^7*
      T^5*h^9*u*QLd^5*QR^2*LRd + 1/12*nf^7*T^5*h^9*u*QLd^6*LLd*LRd - 1/6*nf^7*
      T^5*h^9*u*QL*QRd*LR^3*LRd^3 - 2/3*nf^7*T^5*h^9*u*QL*QRd*LLd^2*LR^3*LRd
       - 1/2*nf^7*T^5*h^9*u*QL*QRd*LL*LLd*LR^2*LRd^2 - 2/3*nf^7*T^5*h^9*u*QL*
      QRd*LL*LLd^3*LR^2 - 4/3*nf^7*T^5*h^9*u*QL*QRd*LL^2*LR*LRd^3 - 1/2*nf^7*
      T^5*h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd - 4/3*nf^7*T^5*h^9*u*QL*QRd*LL^3*LLd*
      LRd^2 - 1/6*nf^7*T^5*h^9*u*QL*QRd*LL^3*LLd^3 + 1/4*nf^7*T^5*h^9*u*QL*
      QRd^4*LR*LRd^2 + 1/4*nf^7*T^5*h^9*u*QL*QRd^4*LLd^2*LR + nf^7*T^5*h^9*u*
      QL*QRd^4*LL*LLd*LRd - 1/2*nf^7*T^5*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 - nf^7*
      T^5*h^9*u*QL*QR*QRd^2*LLd^2*LR^2 - 2*nf^7*T^5*h^9*u*QL*QR*QRd^2*LL^2*
      LRd^2 - 1/2*nf^7*T^5*h^9*u*QL*QR*QRd^2*LL^2*LLd^2 + 1/3*nf^7*T^5*h^9*u*
      QL*QR*QRd^5*LRd - 1/6*nf^7*T^5*h^9*u*QL*QR^2*LR^3*LRd^2 - 1/2*nf^7*T^5*
      h^9*u*QL*QR^2*LLd^2*LR^3 - 1/2*nf^7*T^5*h^9*u*QL*QR^2*LL^2*LR*LRd^2 - 1/
      2*nf^7*T^5*h^9*u*QL*QR^2*LL^3*LLd*LRd + nf^7*T^5*h^9*u*QL*QR^3*QRd*LL*
      LLd*LR - 1/2*nf^7*T^5*h^9*u*QL*QR^3*QRd*LL^2*LRd - 1/12*nf^7*T^5*h^9*u*
      QL*QR^3*QRd^4 + 1/4*nf^7*T^5*h^9*u*QL*QR^4*QRd^2*LR + 1/12*nf^7*T^5*h^9*
      u*QL*QR^5*LR^2 + 1/12*nf^7*T^5*h^9*u*QL*QR^5*LL^2 - 1/2*nf^7*T^5*h^9*u*
      QL*QLd*LLd*LR^3*LRd^2 - 2/3*nf^7*T^5*h^9*u*QL*QLd*LLd^3*LR^3 - 1/2*nf^7*
      T^5*h^9*u*QL*QLd*LL*LR^2*LRd^3 - nf^7*T^5*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd
       - nf^7*T^5*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 - 1/2*nf^7*T^5*h^9*u*QL*QLd*
      LL^2*LLd^3*LR - 2/3*nf^7*T^5*h^9*u*QL*QLd*LL^3*LRd^3 - 1/2*nf^7*T^5*h^9*
      u*QL*QLd*LL^3*LLd^2*LRd + nf^7*T^5*h^9*u*QL*QLd*QRd^3*LLd*LR*LRd + 1/2*
      nf^7*T^5*h^9*u*QL*QLd*QRd^3*LL*LLd^2 - 2*nf^7*T^5*h^9*u*QL*QLd*QR*QRd*
      LLd*LR^2*LRd - 2*nf^7*T^5*h^9*u*QL*QLd*QR*QRd*LL*LR*LRd^2 - 2*nf^7*T^5*
      h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR - 2*nf^7*T^5*h^9*u*QL*QLd*QR*QRd*LL^2*
      LLd*LRd + 1/2*nf^7*T^5*h^9*u*QL*QLd*QR*QRd^4*LLd + nf^7*T^5*h^9*u*QL*QLd
      *QR^3*LL*LR*LRd + 1/2*nf^7*T^5*h^9*u*QL*QLd*QR^3*LL^2*LLd + 1/2*nf^7*T^5
      *h^9*u*QL*QLd*QR^4*QRd*LL - 1/2*nf^7*T^5*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2
       - 1/2*nf^7*T^5*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 1/2*nf^7*T^5*h^9*u*QL*
      QLd^2*QRd^2*LL*LLd*LRd - 1/2*nf^7*T^5*h^9*u*QL*QLd^2*QR*LR^2*LRd^2 - 2*
      nf^7*T^5*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 - nf^7*T^5*h^9*u*QL*QLd^2*QR*LL^2*
      LRd^2 - 1/2*nf^7*T^5*h^9*u*QL*QLd^2*QR*LL^2*LLd^2 + 1/2*nf^7*T^5*h^9*u*
      QL*QLd^2*QR*QRd^3*LRd - 1/3*nf^7*T^5*h^9*u*QL*QLd^2*QR^3*QRd^2 + 5/12*
      nf^7*T^5*h^9*u*QL*QLd^2*QR^4*LR + nf^7*T^5*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd
       - 1/2*nf^7*T^5*h^9*u*QL*QLd^3*QRd*LL*LRd^2 + 1/2*nf^7*T^5*h^9*u*QL*
      QLd^3*QR*QRd^2*LLd + 1/4*nf^7*T^5*h^9*u*QL*QLd^4*LR*LRd^2 + 1/4*nf^7*T^5
      *h^9*u*QL*QLd^4*LLd^2*LR + 1/2*nf^7*T^5*h^9*u*QL*QLd^4*LL*LLd*LRd + 1/2*
      nf^7*T^5*h^9*u*QL*QLd^4*QR*QRd*LRd - 1/4*nf^7*T^5*h^9*u*QL*QLd^4*QR^3 +
      1/3*nf^7*T^5*h^9*u*QL*QLd^5*QR*LLd - nf^7*T^5*h^9*u*QL^2*QRd^2*LL*LR*
      LRd^2 - nf^7*T^5*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 3/20*nf^7*T^5*h^9*u*
      QL^2*QRd^5*LLd - 1/2*nf^7*T^5*h^9*u*QL^2*QR*LLd*LR^3*LRd - 1/2*nf^7*T^5*
      h^9*u*QL^2*QR*LL*LLd^2*LR^2 - 1/2*nf^7*T^5*h^9*u*QL^2*QR*LL^3*LRd^2 - 1/
      6*nf^7*T^5*h^9*u*QL^2*QR*LL^3*LLd^2 - 1/2*nf^7*T^5*h^9*u*QL^2*QR^2*QRd*
      LLd*LR^2 + 1/2*nf^7*T^5*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd - 1/2*nf^7*T^5*h^9
      *u*QL^2*QR^2*QRd*LL^2*LLd + 1/4*nf^7*T^5*h^9*u*QL^2*QR^4*LL*LR - 1/2*
      nf^7*T^5*h^9*u*QL^2*QLd*QRd*LR^2*LRd^2 - nf^7*T^5*h^9*u*QL^2*QLd*QRd*
      LLd^2*LR^2 - 2*nf^7*T^5*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 - 1/2*nf^7*T^5*h^9
      *u*QL^2*QLd*QRd*LL^2*LLd^2 + 5/12*nf^7*T^5*h^9*u*QL^2*QLd*QRd^4*LRd - 1/
      2*nf^7*T^5*h^9*u*QL^2*QLd*QR^2*LR^2*LRd + 1/2*nf^7*T^5*h^9*u*QL^2*QLd*
      QR^2*LL*LLd*LR - 1/2*nf^7*T^5*h^9*u*QL^2*QLd*QR^2*LL^2*LRd - 1/3*nf^7*
      T^5*h^9*u*QL^2*QLd*QR^2*QRd^3 + 1/2*nf^7*T^5*h^9*u*QL^2*QLd*QR^3*QRd*LR
       - 1/2*nf^7*T^5*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd - 1/2*nf^7*T^5*h^9*u*QL^2*
      QLd^2*LL*LR*LRd^2 - 1/2*nf^7*T^5*h^9*u*QL^2*QLd^2*LL*LLd^2*LR - 1/2*nf^7
      *T^5*h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 1/6*nf^7*T^5*h^9*u*QL^2*QLd^2*QRd^3
      *LLd + 1/6*nf^7*T^5*h^9*u*QL^2*QLd^2*QR^3*LL - 1/3*nf^7*T^5*h^9*u*QL^2*
      QLd^3*QR^2*QRd + 1/4*nf^7*T^5*h^9*u*QL^2*QLd^4*QRd*LLd + 1/12*nf^7*T^5*
      h^9*u*QL^2*QLd^5*LRd + 1/18*nf^7*T^5*h^9*u*QL^3*LR^3*LRd^2 - 1/9*nf^7*
      T^5*h^9*u*QL^3*LLd^2*LR^3 + 1/2*nf^7*T^5*h^9*u*QL^3*LL*LLd*LR^2*LRd + 1/
      6*nf^7*T^5*h^9*u*QL^3*LL^2*LR*LRd^2 + 1/6*nf^7*T^5*h^9*u*QL^3*LL^2*LLd^2
      *LR + 1/2*nf^7*T^5*h^9*u*QL^3*QR*QRd*LR^2*LRd + nf^7*T^5*h^9*u*QL^3*QR*
      QRd*LL*LLd*LR - 1/4*nf^7*T^5*h^9*u*QL^3*QR*QRd^4 + 1/6*nf^7*T^5*h^9*u*
      QL^3*QR^2*QRd^2*LR - 1/18*nf^7*T^5*h^9*u*QL^3*QR^3*LR^2 - 1/18*nf^7*T^5*
      h^9*u*QL^3*QR^3*LL^2 - 1/2*nf^7*T^5*h^9*u*QL^3*QLd*QR*LLd*LR^2 + nf^7*
      T^5*h^9*u*QL^3*QLd*QR*LL*LR*LRd + 1/2*nf^7*T^5*h^9*u*QL^3*QLd*QR^2*QRd*
      LL - 1/3*nf^7*T^5*h^9*u*QL^3*QLd^2*QR*QRd^2 - 1/12*nf^7*T^5*h^9*u*QL^3*
      QLd^4*QR + 1/4*nf^7*T^5*h^9*u*QL^4*QRd*LLd*LR^2 + nf^7*T^5*h^9*u*QL^4*
      QRd*LL*LR*LRd + 1/4*nf^7*T^5*h^9*u*QL^4*QRd*LL^2*LLd + 5/12*nf^7*T^5*h^9
      *u*QL^4*QR*QRd^2*LL + 1/4*nf^7*T^5*h^9*u*QL^4*QR^2*LL*LR + 1/4*nf^7*T^5*
      h^9*u*QL^4*QLd*LR^2*LRd + 1/2*nf^7*T^5*h^9*u*QL^4*QLd*LL*LLd*LR + 1/4*
      nf^7*T^5*h^9*u*QL^4*QLd*LL^2*LRd - 1/4*nf^7*T^5*h^9*u*QL^4*QLd*QRd^3 + 1/
      2*nf^7*T^5*h^9*u*QL^4*QLd*QR*QRd*LR + 1/4*nf^7*T^5*h^9*u*QL^4*QLd^2*QR*
      LL - 1/12*nf^7*T^5*h^9*u*QL^4*QLd^3*QRd + 3/20*nf^7*T^5*h^9*u*QL^5*QRd^2
      *LR + 1/12*nf^7*T^5*h^9*u*QL^5*QR*LR^2 + 1/12*nf^7*T^5*h^9*u*QL^5*QR*
      LL^2 + 1/3*nf^7*T^5*h^9*u*QL^5*QLd*QRd*LL + 1/12*nf^7*T^5*h^9*u*QL^5*
      QLd^2*LR + 1/12*nf^7*T^5*h^9*u*QL^6*LL*LR + 35/8*nf^8*h^9*p*LLd*LR^4*
      LRd^3 + 49/8*nf^8*h^9*p*LLd^3*LR^4*LRd + 35/8*nf^8*h^9*p*LL*LR^3*LRd^4
       + 105/4*nf^8*h^9*p*LL*LLd^2*LR^3*LRd^2 + 49/8*nf^8*h^9*p*LL*LLd^4*LR^3
       + 105/4*nf^8*h^9*p*LL^2*LLd*LR^2*LRd^3 + 105/4*nf^8*h^9*p*LL^2*LLd^3*
      LR^2*LRd + 49/8*nf^8*h^9*p*LL^3*LR*LRd^4 + 105/4*nf^8*h^9*p*LL^3*LLd^2*
      LR*LRd^2 + 35/8*nf^8*h^9*p*LL^3*LLd^4*LR + 49/8*nf^8*h^9*p*LL^4*LLd*
      LRd^3 + 35/8*nf^8*h^9*p*LL^4*LLd^3*LRd + 105/4*nf^8*h^9*p*QRd^3*LLd*LR^2
      *LRd^2 + 35/4*nf^8*h^9*p*QRd^3*LLd^3*LR^2 + 49/2*nf^8*h^9*p*QRd^3*LL*LR*
      LRd^3 + 105/2*nf^8*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 147/4*nf^8*h^9*p*QRd^3*
      LL^2*LLd*LRd^2 + 35/4*nf^8*h^9*p*QRd^3*LL^2*LLd^3 + 49/8*nf^8*h^9*p*
      QRd^6*LLd*LRd + 105/2*nf^8*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 49/2*nf^8*h^9*p
      *QR*QRd*LLd^3*LR^3 + 105/2*nf^8*h^9*p*QR*QRd*LL*LR^2*LRd^3 + 315/2*nf^8*
      h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd + 315/2*nf^8*h^9*p*QR*QRd*LL^2*LLd*LR*
      LRd^2 + 105/2*nf^8*h^9*p*QR*QRd*LL^2*LLd^3*LR + 49/2*nf^8*h^9*p*QR*QRd*
      LL^3*LRd^3 + 105/2*nf^8*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 315/4*nf^8*h^9*p*
      QR*QRd^4*LLd*LR*LRd + 441/8*nf^8*h^9*p*QR*QRd^4*LL*LRd^2 + 315/8*nf^8*
      h^9*p*QR*QRd^4*LL*LLd^2 + 315/2*nf^8*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd + 315/
      2*nf^8*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 + 315/2*nf^8*h^9*p*QR^2*QRd^2*LL*
      LLd^2*LR + 315/2*nf^8*h^9*p*QR^2*QRd^2*LL^2*LLd*LRd + 231/8*nf^8*h^9*p*
      QR^2*QRd^5*LLd + 49/2*nf^8*h^9*p*QR^3*LLd*LR^3*LRd + 105/4*nf^8*h^9*p*
      QR^3*LL*LR^2*LRd^2 + 147/4*nf^8*h^9*p*QR^3*LL*LLd^2*LR^2 + 105/2*nf^8*
      h^9*p*QR^3*LL^2*LLd*LR*LRd + 35/4*nf^8*h^9*p*QR^3*LL^3*LRd^2 + 35/4*nf^8
      *h^9*p*QR^3*LL^3*LLd^2 + 105*nf^8*h^9*p*QR^3*QRd^3*LLd*LR + 105*nf^8*h^9
      *p*QR^3*QRd^3*LL*LRd + 441/8*nf^8*h^9*p*QR^4*QRd*LLd*LR^2 + 315/4*nf^8*
      h^9*p*QR^4*QRd*LL*LR*LRd + 315/8*nf^8*h^9*p*QR^4*QRd*LL^2*LLd + 231/8*
      nf^8*h^9*p*QR^5*QRd^2*LL + 49/8*nf^8*h^9*p*QR^6*LL*LR + 105/4*nf^8*h^9*p
      *QLd*QRd^2*LR^2*LRd^3 + 315/4*nf^8*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd + 315/
      2*nf^8*h^9*p*QLd*QRd^2*LL*LLd*LR*LRd^2 + 105/2*nf^8*h^9*p*QLd*QRd^2*LL*
      LLd^3*LR + 147/4*nf^8*h^9*p*QLd*QRd^2*LL^2*LRd^3 + 315/4*nf^8*h^9*p*QLd*
      QRd^2*LL^2*LLd^2*LRd + 147/8*nf^8*h^9*p*QLd*QRd^5*LRd^2 + 105/8*nf^8*h^9
      *p*QLd*QRd^5*LLd^2 + 35/2*nf^8*h^9*p*QLd*QR*LR^3*LRd^3 + 147/2*nf^8*h^9*
      p*QLd*QR*LLd^2*LR^3*LRd + 315/2*nf^8*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 +
      147/2*nf^8*h^9*p*QLd*QR*LL*LLd^3*LR^2 + 105/2*nf^8*h^9*p*QLd*QR*LL^2*LR*
      LRd^3 + 315/2*nf^8*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd + 105/2*nf^8*h^9*p*QLd
      *QR*LL^3*LLd*LRd^2 + 35/2*nf^8*h^9*p*QLd*QR*LL^3*LLd^3 + 315/2*nf^8*h^9*
      p*QLd*QR*QRd^3*LR*LRd^2 + 315/2*nf^8*h^9*p*QLd*QR*QRd^3*LLd^2*LR + 315*
      nf^8*h^9*p*QLd*QR*QRd^3*LL*LLd*LRd + 315/2*nf^8*h^9*p*QLd*QR^2*QRd*LR^2*
      LRd^2 + 441/2*nf^8*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 + 630*nf^8*h^9*p*QLd*
      QR^2*QRd*LL*LLd*LR*LRd + 315/2*nf^8*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 + 315/
      2*nf^8*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 1155/8*nf^8*h^9*p*QLd*QR^2*QRd^4*
      LRd + 315*nf^8*h^9*p*QLd*QR^3*QRd^2*LR*LRd + 315*nf^8*h^9*p*QLd*QR^3*
      QRd^2*LL*LLd + 441/8*nf^8*h^9*p*QLd*QR^4*LR^2*LRd + 441/4*nf^8*h^9*p*QLd
      *QR^4*LL*LLd*LR + 315/8*nf^8*h^9*p*QLd*QR^4*LL^2*LRd + 805/8*nf^8*h^9*p*
      QLd*QR^4*QRd^3 + 1617/20*nf^8*h^9*p*QLd*QR^5*QRd*LR + 315/4*nf^8*h^9*p*
      QLd^2*QRd*LLd*LR^2*LRd^2 + 147/4*nf^8*h^9*p*QLd^2*QRd*LLd^3*LR^2 + 105/2
      *nf^8*h^9*p*QLd^2*QRd*LL*LR*LRd^3 + 315/2*nf^8*h^9*p*QLd^2*QRd*LL*LLd^2*
      LR*LRd + 315/4*nf^8*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 + 105/4*nf^8*h^9*p*
      QLd^2*QRd*LL^2*LLd^3 + 525/8*nf^8*h^9*p*QLd^2*QRd^4*LLd*LRd + 945/2*nf^8
      *h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd + 945/4*nf^8*h^9*p*QLd^2*QR*QRd^2*LL*
      LRd^2 + 945/4*nf^8*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 + 441/2*nf^8*h^9*p*
      QLd^2*QR^2*LLd*LR^2*LRd + 315/2*nf^8*h^9*p*QLd^2*QR^2*LL*LR*LRd^2 + 441/
      2*nf^8*h^9*p*QLd^2*QR^2*LL*LLd^2*LR + 315/2*nf^8*h^9*p*QLd^2*QR^2*LL^2*
      LLd*LRd + 1155/4*nf^8*h^9*p*QLd^2*QR^2*QRd^3*LLd + 441*nf^8*h^9*p*QLd^2*
      QR^3*QRd*LLd*LR + 315*nf^8*h^9*p*QLd^2*QR^3*QRd*LL*LRd + 1617/40*nf^8*
      h^9*p*QLd^2*QR^5*LL + 35/4*nf^8*h^9*p*QLd^3*LR^2*LRd^3 + 147/4*nf^8*h^9*
      p*QLd^3*LLd^2*LR^2*LRd + 105/2*nf^8*h^9*p*QLd^3*LL*LLd*LR*LRd^2 + 49/2*
      nf^8*h^9*p*QLd^3*LL*LLd^3*LR + 35/4*nf^8*h^9*p*QLd^3*LL^2*LRd^3 + 105/4*
      nf^8*h^9*p*QLd^3*LL^2*LLd^2*LRd + 175/4*nf^8*h^9*p*QLd^3*QRd^3*LRd^2 +
      175/4*nf^8*h^9*p*QLd^3*QRd^3*LLd^2 + 315/2*nf^8*h^9*p*QLd^3*QR*QRd*LR*
      LRd^2 + 441/2*nf^8*h^9*p*QLd^3*QR*QRd*LLd^2*LR + 315*nf^8*h^9*p*QLd^3*QR
      *QRd*LL*LLd*LRd + 1155/4*nf^8*h^9*p*QLd^3*QR^2*QRd^2*LRd + 147*nf^8*h^9*
      p*QLd^3*QR^3*LR*LRd + 147*nf^8*h^9*p*QLd^3*QR^3*LL*LLd + 1127/8*nf^8*h^9
      *p*QLd^3*QR^4*QRd + 525/8*nf^8*h^9*p*QLd^4*QRd^2*LLd*LRd + 441/4*nf^8*
      h^9*p*QLd^4*QR*LLd*LR*LRd + 315/8*nf^8*h^9*p*QLd^4*QR*LL*LRd^2 + 441/8*
      nf^8*h^9*p*QLd^4*QR*LL*LLd^2 + 1617/8*nf^8*h^9*p*QLd^4*QR^2*QRd*LLd +
      105/8*nf^8*h^9*p*QLd^5*QRd*LRd^2 + 147/8*nf^8*h^9*p*QLd^5*QRd*LLd^2 +
      1617/40*nf^8*h^9*p*QLd^5*QR^2*LRd + 49/8*nf^8*h^9*p*QLd^6*LLd*LRd + 35/2
      *nf^8*h^9*p*QL*QRd*LR^3*LRd^3 + 105/2*nf^8*h^9*p*QL*QRd*LLd^2*LR^3*LRd
       + 315/2*nf^8*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 + 105/2*nf^8*h^9*p*QL*QRd*
      LL*LLd^3*LR^2 + 147/2*nf^8*h^9*p*QL*QRd*LL^2*LR*LRd^3 + 315/2*nf^8*h^9*p
      *QL*QRd*LL^2*LLd^2*LR*LRd + 147/2*nf^8*h^9*p*QL*QRd*LL^3*LLd*LRd^2 + 35/
      2*nf^8*h^9*p*QL*QRd*LL^3*LLd^3 + 441/8*nf^8*h^9*p*QL*QRd^4*LR*LRd^2 +
      315/8*nf^8*h^9*p*QL*QRd^4*LLd^2*LR + 441/4*nf^8*h^9*p*QL*QRd^4*LL*LLd*
      LRd + 315/2*nf^8*h^9*p*QL*QR*QRd^2*LR^2*LRd^2 + 315/2*nf^8*h^9*p*QL*QR*
      QRd^2*LLd^2*LR^2 + 630*nf^8*h^9*p*QL*QR*QRd^2*LL*LLd*LR*LRd + 441/2*nf^8
      *h^9*p*QL*QR*QRd^2*LL^2*LRd^2 + 315/2*nf^8*h^9*p*QL*QR*QRd^2*LL^2*LLd^2
       + 1617/20*nf^8*h^9*p*QL*QR*QRd^5*LRd + 105/4*nf^8*h^9*p*QL*QR^2*LR^3*
      LRd^2 + 147/4*nf^8*h^9*p*QL*QR^2*LLd^2*LR^3 + 315/2*nf^8*h^9*p*QL*QR^2*
      LL*LLd*LR^2*LRd + 315/4*nf^8*h^9*p*QL*QR^2*LL^2*LR*LRd^2 + 315/4*nf^8*
      h^9*p*QL*QR^2*LL^2*LLd^2*LR + 105/2*nf^8*h^9*p*QL*QR^2*LL^3*LLd*LRd +
      315*nf^8*h^9*p*QL*QR^2*QRd^3*LR*LRd + 315*nf^8*h^9*p*QL*QR^2*QRd^3*LL*
      LLd + 315/2*nf^8*h^9*p*QL*QR^3*QRd*LR^2*LRd + 315*nf^8*h^9*p*QL*QR^3*QRd
      *LL*LLd*LR + 315/2*nf^8*h^9*p*QL*QR^3*QRd*LL^2*LRd + 805/8*nf^8*h^9*p*QL
      *QR^3*QRd^4 + 1155/8*nf^8*h^9*p*QL*QR^4*QRd^2*LR + 147/8*nf^8*h^9*p*QL*
      QR^5*LR^2 + 105/8*nf^8*h^9*p*QL*QR^5*LL^2 + 105/2*nf^8*h^9*p*QL*QLd*LLd*
      LR^3*LRd^2 + 49/2*nf^8*h^9*p*QL*QLd*LLd^3*LR^3 + 105/2*nf^8*h^9*p*QL*QLd
      *LL*LR^2*LRd^3 + 315/2*nf^8*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd + 315/2*nf^8*
      h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 + 105/2*nf^8*h^9*p*QL*QLd*LL^2*LLd^3*LR
       + 49/2*nf^8*h^9*p*QL*QLd*LL^3*LRd^3 + 105/2*nf^8*h^9*p*QL*QLd*LL^3*
      LLd^2*LRd + 315*nf^8*h^9*p*QL*QLd*QRd^3*LLd*LR*LRd + 441/2*nf^8*h^9*p*QL
      *QLd*QRd^3*LL*LRd^2 + 315/2*nf^8*h^9*p*QL*QLd*QRd^3*LL*LLd^2 + 630*nf^8*
      h^9*p*QL*QLd*QR*QRd*LLd*LR^2*LRd + 630*nf^8*h^9*p*QL*QLd*QR*QRd*LL*LR*
      LRd^2 + 630*nf^8*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR + 630*nf^8*h^9*p*QL*QLd
      *QR*QRd*LL^2*LLd*LRd + 1155/4*nf^8*h^9*p*QL*QLd*QR*QRd^4*LLd + 945*nf^8*
      h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR + 945*nf^8*h^9*p*QL*QLd*QR^2*QRd^2*LL*LRd
       + 441/2*nf^8*h^9*p*QL*QLd*QR^3*LLd*LR^2 + 315*nf^8*h^9*p*QL*QLd*QR^3*LL
      *LR*LRd + 315/2*nf^8*h^9*p*QL*QLd*QR^3*LL^2*LLd + 1155/4*nf^8*h^9*p*QL*
      QLd*QR^4*QRd*LL + 945/4*nf^8*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 + 945/4*nf^8*
      h^9*p*QL*QLd^2*QRd^2*LLd^2*LR + 945/2*nf^8*h^9*p*QL*QLd^2*QRd^2*LL*LLd*
      LRd + 315/2*nf^8*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 + 441/2*nf^8*h^9*p*QL*
      QLd^2*QR*LLd^2*LR^2 + 630*nf^8*h^9*p*QL*QLd^2*QR*LL*LLd*LR*LRd + 315/2*
      nf^8*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 + 315/2*nf^8*h^9*p*QL*QLd^2*QR*LL^2*
      LLd^2 + 1155/2*nf^8*h^9*p*QL*QLd^2*QR*QRd^3*LRd + 945*nf^8*h^9*p*QL*
      QLd^2*QR^2*QRd*LR*LRd + 945*nf^8*h^9*p*QL*QLd^2*QR^2*QRd*LL*LLd + 2415/4
      *nf^8*h^9*p*QL*QLd^2*QR^3*QRd^2 + 1617/8*nf^8*h^9*p*QL*QLd^2*QR^4*LR +
      315*nf^8*h^9*p*QL*QLd^3*QRd*LLd*LR*LRd + 315/2*nf^8*h^9*p*QL*QLd^3*QRd*
      LL*LRd^2 + 315/2*nf^8*h^9*p*QL*QLd^3*QRd*LL*LLd^2 + 1155/2*nf^8*h^9*p*QL
      *QLd^3*QR*QRd^2*LLd + 441*nf^8*h^9*p*QL*QLd^3*QR^2*LLd*LR + 315*nf^8*h^9
      *p*QL*QLd^3*QR^2*LL*LRd + 315/8*nf^8*h^9*p*QL*QLd^4*LR*LRd^2 + 441/8*
      nf^8*h^9*p*QL*QLd^4*LLd^2*LR + 315/4*nf^8*h^9*p*QL*QLd^4*LL*LLd*LRd +
      1155/4*nf^8*h^9*p*QL*QLd^4*QR*QRd*LRd + 1127/8*nf^8*h^9*p*QL*QLd^4*QR^3
       + 1617/20*nf^8*h^9*p*QL*QLd^5*QR*LLd + 315/2*nf^8*h^9*p*QL^2*QRd^2*LLd*
      LR^2*LRd + 441/2*nf^8*h^9*p*QL^2*QRd^2*LL*LR*LRd^2 + 315/2*nf^8*h^9*p*
      QL^2*QRd^2*LL*LLd^2*LR + 441/2*nf^8*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd + 1617/
      40*nf^8*h^9*p*QL^2*QRd^5*LLd + 105/2*nf^8*h^9*p*QL^2*QR*LLd*LR^3*LRd +
      315/4*nf^8*h^9*p*QL^2*QR*LL*LR^2*LRd^2 + 315/4*nf^8*h^9*p*QL^2*QR*LL*
      LLd^2*LR^2 + 315/2*nf^8*h^9*p*QL^2*QR*LL^2*LLd*LR*LRd + 147/4*nf^8*h^9*p
      *QL^2*QR*LL^3*LRd^2 + 105/4*nf^8*h^9*p*QL^2*QR*LL^3*LLd^2 + 315*nf^8*h^9
      *p*QL^2*QR*QRd^3*LLd*LR + 441*nf^8*h^9*p*QL^2*QR*QRd^3*LL*LRd + 945/4*
      nf^8*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 + 945/2*nf^8*h^9*p*QL^2*QR^2*QRd*LL*LR
      *LRd + 945/4*nf^8*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 1155/4*nf^8*h^9*p*QL^2*
      QR^3*QRd^2*LL + 525/8*nf^8*h^9*p*QL^2*QR^4*LL*LR + 315/2*nf^8*h^9*p*QL^2
      *QLd*QRd*LR^2*LRd^2 + 315/2*nf^8*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 + 630*
      nf^8*h^9*p*QL^2*QLd*QRd*LL*LLd*LR*LRd + 441/2*nf^8*h^9*p*QL^2*QLd*QRd*
      LL^2*LRd^2 + 315/2*nf^8*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 1617/8*nf^8*h^9*
      p*QL^2*QLd*QRd^4*LRd + 945*nf^8*h^9*p*QL^2*QLd*QR*QRd^2*LR*LRd + 945*
      nf^8*h^9*p*QL^2*QLd*QR*QRd^2*LL*LLd + 945/4*nf^8*h^9*p*QL^2*QLd*QR^2*
      LR^2*LRd + 945/2*nf^8*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR + 945/4*nf^8*h^9*p*
      QL^2*QLd*QR^2*LL^2*LRd + 2415/4*nf^8*h^9*p*QL^2*QLd*QR^2*QRd^3 + 1155/2*
      nf^8*h^9*p*QL^2*QLd*QR^3*QRd*LR + 315/2*nf^8*h^9*p*QL^2*QLd^2*LLd*LR^2*
      LRd + 315/2*nf^8*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 + 315/2*nf^8*h^9*p*QL^2*
      QLd^2*LL*LLd^2*LR + 315/2*nf^8*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 1155/4*
      nf^8*h^9*p*QL^2*QLd^2*QRd^3*LLd + 945*nf^8*h^9*p*QL^2*QLd^2*QR*QRd*LLd*
      LR + 945*nf^8*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd + 1155/4*nf^8*h^9*p*QL^2*
      QLd^2*QR^3*LL + 1155/4*nf^8*h^9*p*QL^2*QLd^3*QRd^2*LRd + 315*nf^8*h^9*p*
      QL^2*QLd^3*QR*LR*LRd + 315*nf^8*h^9*p*QL^2*QLd^3*QR*LL*LLd + 2415/4*nf^8
      *h^9*p*QL^2*QLd^3*QR^2*QRd + 1155/8*nf^8*h^9*p*QL^2*QLd^4*QRd*LLd + 231/
      8*nf^8*h^9*p*QL^2*QLd^5*LRd + 35/4*nf^8*h^9*p*QL^3*LR^3*LRd^2 + 35/4*
      nf^8*h^9*p*QL^3*LLd^2*LR^3 + 105/2*nf^8*h^9*p*QL^3*LL*LLd*LR^2*LRd + 147/
      4*nf^8*h^9*p*QL^3*LL^2*LR*LRd^2 + 105/4*nf^8*h^9*p*QL^3*LL^2*LLd^2*LR +
      49/2*nf^8*h^9*p*QL^3*LL^3*LLd*LRd + 147*nf^8*h^9*p*QL^3*QRd^3*LR*LRd +
      147*nf^8*h^9*p*QL^3*QRd^3*LL*LLd + 315/2*nf^8*h^9*p*QL^3*QR*QRd*LR^2*LRd
       + 315*nf^8*h^9*p*QL^3*QR*QRd*LL*LLd*LR + 441/2*nf^8*h^9*p*QL^3*QR*QRd*
      LL^2*LRd + 1127/8*nf^8*h^9*p*QL^3*QR*QRd^4 + 1155/4*nf^8*h^9*p*QL^3*QR^2
      *QRd^2*LR + 175/4*nf^8*h^9*p*QL^3*QR^3*LR^2 + 175/4*nf^8*h^9*p*QL^3*QR^3
      *LL^2 + 315*nf^8*h^9*p*QL^3*QLd*QRd^2*LLd*LR + 441*nf^8*h^9*p*QL^3*QLd*
      QRd^2*LL*LRd + 315/2*nf^8*h^9*p*QL^3*QLd*QR*LLd*LR^2 + 315*nf^8*h^9*p*
      QL^3*QLd*QR*LL*LR*LRd + 315/2*nf^8*h^9*p*QL^3*QLd*QR*LL^2*LLd + 1155/2*
      nf^8*h^9*p*QL^3*QLd*QR^2*QRd*LL + 315*nf^8*h^9*p*QL^3*QLd^2*QRd*LR*LRd
       + 315*nf^8*h^9*p*QL^3*QLd^2*QRd*LL*LLd + 2415/4*nf^8*h^9*p*QL^3*QLd^2*
      QR*QRd^2 + 1155/4*nf^8*h^9*p*QL^3*QLd^2*QR^2*LR + 105*nf^8*h^9*p*QL^3*
      QLd^3*LLd*LR + 105*nf^8*h^9*p*QL^3*QLd^3*LL*LRd + 805/8*nf^8*h^9*p*QL^3*
      QLd^4*QR + 315/8*nf^8*h^9*p*QL^4*QRd*LLd*LR^2 + 441/4*nf^8*h^9*p*QL^4*
      QRd*LL*LR*LRd + 441/8*nf^8*h^9*p*QL^4*QRd*LL^2*LLd + 1617/8*nf^8*h^9*p*
      QL^4*QR*QRd^2*LL + 525/8*nf^8*h^9*p*QL^4*QR^2*LL*LR + 315/8*nf^8*h^9*p*
      QL^4*QLd*LR^2*LRd + 315/4*nf^8*h^9*p*QL^4*QLd*LL*LLd*LR + 441/8*nf^8*h^9
      *p*QL^4*QLd*LL^2*LRd + 1127/8*nf^8*h^9*p*QL^4*QLd*QRd^3 + 1155/4*nf^8*
      h^9*p*QL^4*QLd*QR*QRd*LR + 1155/8*nf^8*h^9*p*QL^4*QLd^2*QR*LL + 805/8*
      nf^8*h^9*p*QL^4*QLd^3*QRd + 1617/40*nf^8*h^9*p*QL^5*QRd^2*LR + 105/8*
      nf^8*h^9*p*QL^5*QR*LR^2 + 147/8*nf^8*h^9*p*QL^5*QR*LL^2 + 1617/20*nf^8*
      h^9*p*QL^5*QLd*QRd*LL + 231/8*nf^8*h^9*p*QL^5*QLd^2*LR + 49/8*nf^8*h^9*p
      *QL^6*LL*LR + 35/18*nf^8*h^9*u*LLd*LR^4*LRd^3 + 49/18*nf^8*h^9*u*LLd^3*
      LR^4*LRd + 35/18*nf^8*h^9*u*LL*LR^3*LRd^4 + 35/3*nf^8*h^9*u*LL*LLd^2*
      LR^3*LRd^2 + 49/18*nf^8*h^9*u*LL*LLd^4*LR^3 + 35/3*nf^8*h^9*u*LL^2*LLd*
      LR^2*LRd^3 + 35/3*nf^8*h^9*u*LL^2*LLd^3*LR^2*LRd + 49/18*nf^8*h^9*u*LL^3
      *LR*LRd^4 + 35/3*nf^8*h^9*u*LL^3*LLd^2*LR*LRd^2 + 35/18*nf^8*h^9*u*LL^3*
      LLd^4*LR + 49/18*nf^8*h^9*u*LL^4*LLd*LRd^3 + 35/18*nf^8*h^9*u*LL^4*LLd^3
      *LRd + 35/3*nf^8*h^9*u*QRd^3*LLd*LR^2*LRd^2 + 35/9*nf^8*h^9*u*QRd^3*
      LLd^3*LR^2 + 98/9*nf^8*h^9*u*QRd^3*LL*LR*LRd^3 + 70/3*nf^8*h^9*u*QRd^3*
      LL*LLd^2*LR*LRd + 49/3*nf^8*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 35/9*nf^8*h^9*u
      *QRd^3*LL^2*LLd^3 + 49/18*nf^8*h^9*u*QRd^6*LLd*LRd + 70/3*nf^8*h^9*u*QR*
      QRd*LLd*LR^3*LRd^2 + 98/9*nf^8*h^9*u*QR*QRd*LLd^3*LR^3 + 70/3*nf^8*h^9*u
      *QR*QRd*LL*LR^2*LRd^3 + 70*nf^8*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd + 70*nf^8
      *h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 + 70/3*nf^8*h^9*u*QR*QRd*LL^2*LLd^3*LR
       + 98/9*nf^8*h^9*u*QR*QRd*LL^3*LRd^3 + 70/3*nf^8*h^9*u*QR*QRd*LL^3*LLd^2
      *LRd + 35*nf^8*h^9*u*QR*QRd^4*LLd*LR*LRd + 49/2*nf^8*h^9*u*QR*QRd^4*LL*
      LRd^2 + 35/2*nf^8*h^9*u*QR*QRd^4*LL*LLd^2 + 70*nf^8*h^9*u*QR^2*QRd^2*LLd
      *LR^2*LRd + 70*nf^8*h^9*u*QR^2*QRd^2*LL*LR*LRd^2 + 70*nf^8*h^9*u*QR^2*
      QRd^2*LL*LLd^2*LR + 70*nf^8*h^9*u*QR^2*QRd^2*LL^2*LLd*LRd + 77/6*nf^8*
      h^9*u*QR^2*QRd^5*LLd + 98/9*nf^8*h^9*u*QR^3*LLd*LR^3*LRd + 35/3*nf^8*h^9
      *u*QR^3*LL*LR^2*LRd^2 + 49/3*nf^8*h^9*u*QR^3*LL*LLd^2*LR^2 + 70/3*nf^8*
      h^9*u*QR^3*LL^2*LLd*LR*LRd + 35/9*nf^8*h^9*u*QR^3*LL^3*LRd^2 + 35/9*nf^8
      *h^9*u*QR^3*LL^3*LLd^2 + 140/3*nf^8*h^9*u*QR^3*QRd^3*LLd*LR + 140/3*nf^8
      *h^9*u*QR^3*QRd^3*LL*LRd + 49/2*nf^8*h^9*u*QR^4*QRd*LLd*LR^2 + 35*nf^8*
      h^9*u*QR^4*QRd*LL*LR*LRd + 35/2*nf^8*h^9*u*QR^4*QRd*LL^2*LLd + 77/6*nf^8
      *h^9*u*QR^5*QRd^2*LL + 49/18*nf^8*h^9*u*QR^6*LL*LR + 35/3*nf^8*h^9*u*QLd
      *QRd^2*LR^2*LRd^3 + 35*nf^8*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd + 70*nf^8*h^9
      *u*QLd*QRd^2*LL*LLd*LR*LRd^2 + 70/3*nf^8*h^9*u*QLd*QRd^2*LL*LLd^3*LR +
      49/3*nf^8*h^9*u*QLd*QRd^2*LL^2*LRd^3 + 35*nf^8*h^9*u*QLd*QRd^2*LL^2*
      LLd^2*LRd + 49/6*nf^8*h^9*u*QLd*QRd^5*LRd^2 + 35/6*nf^8*h^9*u*QLd*QRd^5*
      LLd^2 + 70/9*nf^8*h^9*u*QLd*QR*LR^3*LRd^3 + 98/3*nf^8*h^9*u*QLd*QR*LLd^2
      *LR^3*LRd + 70*nf^8*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 + 98/3*nf^8*h^9*u*QLd
      *QR*LL*LLd^3*LR^2 + 70/3*nf^8*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 70*nf^8*h^9*u
      *QLd*QR*LL^2*LLd^2*LR*LRd + 70/3*nf^8*h^9*u*QLd*QR*LL^3*LLd*LRd^2 + 70/9
      *nf^8*h^9*u*QLd*QR*LL^3*LLd^3 + 70*nf^8*h^9*u*QLd*QR*QRd^3*LR*LRd^2 + 70
      *nf^8*h^9*u*QLd*QR*QRd^3*LLd^2*LR + 140*nf^8*h^9*u*QLd*QR*QRd^3*LL*LLd*
      LRd + 70*nf^8*h^9*u*QLd*QR^2*QRd*LR^2*LRd^2 + 98*nf^8*h^9*u*QLd*QR^2*QRd
      *LLd^2*LR^2 + 280*nf^8*h^9*u*QLd*QR^2*QRd*LL*LLd*LR*LRd + 70*nf^8*h^9*u*
      QLd*QR^2*QRd*LL^2*LRd^2 + 70*nf^8*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 385/6*
      nf^8*h^9*u*QLd*QR^2*QRd^4*LRd + 140*nf^8*h^9*u*QLd*QR^3*QRd^2*LR*LRd +
      140*nf^8*h^9*u*QLd*QR^3*QRd^2*LL*LLd + 49/2*nf^8*h^9*u*QLd*QR^4*LR^2*LRd
       + 49*nf^8*h^9*u*QLd*QR^4*LL*LLd*LR + 35/2*nf^8*h^9*u*QLd*QR^4*LL^2*LRd
       + 805/18*nf^8*h^9*u*QLd*QR^4*QRd^3 + 539/15*nf^8*h^9*u*QLd*QR^5*QRd*LR
       + 35*nf^8*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 + 49/3*nf^8*h^9*u*QLd^2*QRd*
      LLd^3*LR^2 + 70/3*nf^8*h^9*u*QLd^2*QRd*LL*LR*LRd^3 + 70*nf^8*h^9*u*QLd^2
      *QRd*LL*LLd^2*LR*LRd + 35*nf^8*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 + 35/3*
      nf^8*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 175/6*nf^8*h^9*u*QLd^2*QRd^4*LLd*LRd
       + 210*nf^8*h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd + 105*nf^8*h^9*u*QLd^2*QR*
      QRd^2*LL*LRd^2 + 105*nf^8*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 98*nf^8*h^9*u*
      QLd^2*QR^2*LLd*LR^2*LRd + 70*nf^8*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 98*nf^8
      *h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 70*nf^8*h^9*u*QLd^2*QR^2*LL^2*LLd*LRd +
      385/3*nf^8*h^9*u*QLd^2*QR^2*QRd^3*LLd + 196*nf^8*h^9*u*QLd^2*QR^3*QRd*
      LLd*LR + 140*nf^8*h^9*u*QLd^2*QR^3*QRd*LL*LRd + 539/30*nf^8*h^9*u*QLd^2*
      QR^5*LL + 35/9*nf^8*h^9*u*QLd^3*LR^2*LRd^3 + 49/3*nf^8*h^9*u*QLd^3*LLd^2
      *LR^2*LRd + 70/3*nf^8*h^9*u*QLd^3*LL*LLd*LR*LRd^2 + 98/9*nf^8*h^9*u*
      QLd^3*LL*LLd^3*LR + 35/9*nf^8*h^9*u*QLd^3*LL^2*LRd^3 + 35/3*nf^8*h^9*u*
      QLd^3*LL^2*LLd^2*LRd + 175/9*nf^8*h^9*u*QLd^3*QRd^3*LRd^2 + 175/9*nf^8*
      h^9*u*QLd^3*QRd^3*LLd^2 + 70*nf^8*h^9*u*QLd^3*QR*QRd*LR*LRd^2 + 98*nf^8*
      h^9*u*QLd^3*QR*QRd*LLd^2*LR + 140*nf^8*h^9*u*QLd^3*QR*QRd*LL*LLd*LRd +
      385/3*nf^8*h^9*u*QLd^3*QR^2*QRd^2*LRd + 196/3*nf^8*h^9*u*QLd^3*QR^3*LR*
      LRd + 196/3*nf^8*h^9*u*QLd^3*QR^3*LL*LLd + 1127/18*nf^8*h^9*u*QLd^3*QR^4
      *QRd + 175/6*nf^8*h^9*u*QLd^4*QRd^2*LLd*LRd + 49*nf^8*h^9*u*QLd^4*QR*LLd
      *LR*LRd + 35/2*nf^8*h^9*u*QLd^4*QR*LL*LRd^2 + 49/2*nf^8*h^9*u*QLd^4*QR*
      LL*LLd^2 + 539/6*nf^8*h^9*u*QLd^4*QR^2*QRd*LLd + 35/6*nf^8*h^9*u*QLd^5*
      QRd*LRd^2 + 49/6*nf^8*h^9*u*QLd^5*QRd*LLd^2 + 539/30*nf^8*h^9*u*QLd^5*
      QR^2*LRd + 49/18*nf^8*h^9*u*QLd^6*LLd*LRd + 70/9*nf^8*h^9*u*QL*QRd*LR^3*
      LRd^3 + 70/3*nf^8*h^9*u*QL*QRd*LLd^2*LR^3*LRd + 70*nf^8*h^9*u*QL*QRd*LL*
      LLd*LR^2*LRd^2 + 70/3*nf^8*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 98/3*nf^8*h^9*u*
      QL*QRd*LL^2*LR*LRd^3 + 70*nf^8*h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd + 98/3*
      nf^8*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 70/9*nf^8*h^9*u*QL*QRd*LL^3*LLd^3 +
      49/2*nf^8*h^9*u*QL*QRd^4*LR*LRd^2 + 35/2*nf^8*h^9*u*QL*QRd^4*LLd^2*LR +
      49*nf^8*h^9*u*QL*QRd^4*LL*LLd*LRd + 70*nf^8*h^9*u*QL*QR*QRd^2*LR^2*LRd^2
       + 70*nf^8*h^9*u*QL*QR*QRd^2*LLd^2*LR^2 + 280*nf^8*h^9*u*QL*QR*QRd^2*LL*
      LLd*LR*LRd + 98*nf^8*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 + 70*nf^8*h^9*u*QL*QR*
      QRd^2*LL^2*LLd^2 + 539/15*nf^8*h^9*u*QL*QR*QRd^5*LRd + 35/3*nf^8*h^9*u*
      QL*QR^2*LR^3*LRd^2 + 49/3*nf^8*h^9*u*QL*QR^2*LLd^2*LR^3 + 70*nf^8*h^9*u*
      QL*QR^2*LL*LLd*LR^2*LRd + 35*nf^8*h^9*u*QL*QR^2*LL^2*LR*LRd^2 + 35*nf^8*
      h^9*u*QL*QR^2*LL^2*LLd^2*LR + 70/3*nf^8*h^9*u*QL*QR^2*LL^3*LLd*LRd + 140
      *nf^8*h^9*u*QL*QR^2*QRd^3*LR*LRd + 140*nf^8*h^9*u*QL*QR^2*QRd^3*LL*LLd
       + 70*nf^8*h^9*u*QL*QR^3*QRd*LR^2*LRd + 140*nf^8*h^9*u*QL*QR^3*QRd*LL*
      LLd*LR + 70*nf^8*h^9*u*QL*QR^3*QRd*LL^2*LRd + 805/18*nf^8*h^9*u*QL*QR^3*
      QRd^4 + 385/6*nf^8*h^9*u*QL*QR^4*QRd^2*LR + 49/6*nf^8*h^9*u*QL*QR^5*LR^2
       + 35/6*nf^8*h^9*u*QL*QR^5*LL^2 + 70/3*nf^8*h^9*u*QL*QLd*LLd*LR^3*LRd^2
       + 98/9*nf^8*h^9*u*QL*QLd*LLd^3*LR^3 + 70/3*nf^8*h^9*u*QL*QLd*LL*LR^2*
      LRd^3 + 70*nf^8*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd + 70*nf^8*h^9*u*QL*QLd*
      LL^2*LLd*LR*LRd^2 + 70/3*nf^8*h^9*u*QL*QLd*LL^2*LLd^3*LR + 98/9*nf^8*h^9
      *u*QL*QLd*LL^3*LRd^3 + 70/3*nf^8*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 140*nf^8*
      h^9*u*QL*QLd*QRd^3*LLd*LR*LRd + 98*nf^8*h^9*u*QL*QLd*QRd^3*LL*LRd^2 + 70
      *nf^8*h^9*u*QL*QLd*QRd^3*LL*LLd^2 + 280*nf^8*h^9*u*QL*QLd*QR*QRd*LLd*
      LR^2*LRd + 280*nf^8*h^9*u*QL*QLd*QR*QRd*LL*LR*LRd^2 + 280*nf^8*h^9*u*QL*
      QLd*QR*QRd*LL*LLd^2*LR + 280*nf^8*h^9*u*QL*QLd*QR*QRd*LL^2*LLd*LRd + 385/
      3*nf^8*h^9*u*QL*QLd*QR*QRd^4*LLd + 420*nf^8*h^9*u*QL*QLd*QR^2*QRd^2*LLd*
      LR + 420*nf^8*h^9*u*QL*QLd*QR^2*QRd^2*LL*LRd + 98*nf^8*h^9*u*QL*QLd*QR^3
      *LLd*LR^2 + 140*nf^8*h^9*u*QL*QLd*QR^3*LL*LR*LRd + 70*nf^8*h^9*u*QL*QLd*
      QR^3*LL^2*LLd + 385/3*nf^8*h^9*u*QL*QLd*QR^4*QRd*LL + 105*nf^8*h^9*u*QL*
      QLd^2*QRd^2*LR*LRd^2 + 105*nf^8*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 210*nf^8
      *h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd + 70*nf^8*h^9*u*QL*QLd^2*QR*LR^2*LRd^2
       + 98*nf^8*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 280*nf^8*h^9*u*QL*QLd^2*QR*LL*
      LLd*LR*LRd + 70*nf^8*h^9*u*QL*QLd^2*QR*LL^2*LRd^2 + 70*nf^8*h^9*u*QL*
      QLd^2*QR*LL^2*LLd^2 + 770/3*nf^8*h^9*u*QL*QLd^2*QR*QRd^3*LRd + 420*nf^8*
      h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd + 420*nf^8*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd
       + 805/3*nf^8*h^9*u*QL*QLd^2*QR^3*QRd^2 + 539/6*nf^8*h^9*u*QL*QLd^2*QR^4
      *LR + 140*nf^8*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd + 70*nf^8*h^9*u*QL*QLd^3*
      QRd*LL*LRd^2 + 70*nf^8*h^9*u*QL*QLd^3*QRd*LL*LLd^2 + 770/3*nf^8*h^9*u*QL
      *QLd^3*QR*QRd^2*LLd + 196*nf^8*h^9*u*QL*QLd^3*QR^2*LLd*LR + 140*nf^8*h^9
      *u*QL*QLd^3*QR^2*LL*LRd + 35/2*nf^8*h^9*u*QL*QLd^4*LR*LRd^2 + 49/2*nf^8*
      h^9*u*QL*QLd^4*LLd^2*LR + 35*nf^8*h^9*u*QL*QLd^4*LL*LLd*LRd + 385/3*nf^8
      *h^9*u*QL*QLd^4*QR*QRd*LRd + 1127/18*nf^8*h^9*u*QL*QLd^4*QR^3 + 539/15*
      nf^8*h^9*u*QL*QLd^5*QR*LLd + 70*nf^8*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 98*
      nf^8*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 + 70*nf^8*h^9*u*QL^2*QRd^2*LL*LLd^2*LR
       + 98*nf^8*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 539/30*nf^8*h^9*u*QL^2*QRd^5*
      LLd + 70/3*nf^8*h^9*u*QL^2*QR*LLd*LR^3*LRd + 35*nf^8*h^9*u*QL^2*QR*LL*
      LR^2*LRd^2 + 35*nf^8*h^9*u*QL^2*QR*LL*LLd^2*LR^2 + 70*nf^8*h^9*u*QL^2*QR
      *LL^2*LLd*LR*LRd + 49/3*nf^8*h^9*u*QL^2*QR*LL^3*LRd^2 + 35/3*nf^8*h^9*u*
      QL^2*QR*LL^3*LLd^2 + 140*nf^8*h^9*u*QL^2*QR*QRd^3*LLd*LR + 196*nf^8*h^9*
      u*QL^2*QR*QRd^3*LL*LRd + 105*nf^8*h^9*u*QL^2*QR^2*QRd*LLd*LR^2 + 210*
      nf^8*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd + 105*nf^8*h^9*u*QL^2*QR^2*QRd*LL^2*
      LLd + 385/3*nf^8*h^9*u*QL^2*QR^3*QRd^2*LL + 175/6*nf^8*h^9*u*QL^2*QR^4*
      LL*LR + 70*nf^8*h^9*u*QL^2*QLd*QRd*LR^2*LRd^2 + 70*nf^8*h^9*u*QL^2*QLd*
      QRd*LLd^2*LR^2 + 280*nf^8*h^9*u*QL^2*QLd*QRd*LL*LLd*LR*LRd + 98*nf^8*h^9
      *u*QL^2*QLd*QRd*LL^2*LRd^2 + 70*nf^8*h^9*u*QL^2*QLd*QRd*LL^2*LLd^2 + 539/
      6*nf^8*h^9*u*QL^2*QLd*QRd^4*LRd + 420*nf^8*h^9*u*QL^2*QLd*QR*QRd^2*LR*
      LRd + 420*nf^8*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd + 105*nf^8*h^9*u*QL^2*QLd*
      QR^2*LR^2*LRd + 210*nf^8*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR + 105*nf^8*h^9*u*
      QL^2*QLd*QR^2*LL^2*LRd + 805/3*nf^8*h^9*u*QL^2*QLd*QR^2*QRd^3 + 770/3*
      nf^8*h^9*u*QL^2*QLd*QR^3*QRd*LR + 70*nf^8*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd
       + 70*nf^8*h^9*u*QL^2*QLd^2*LL*LR*LRd^2 + 70*nf^8*h^9*u*QL^2*QLd^2*LL*
      LLd^2*LR + 70*nf^8*h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 385/3*nf^8*h^9*u*QL^2
      *QLd^2*QRd^3*LLd + 420*nf^8*h^9*u*QL^2*QLd^2*QR*QRd*LLd*LR + 420*nf^8*
      h^9*u*QL^2*QLd^2*QR*QRd*LL*LRd + 385/3*nf^8*h^9*u*QL^2*QLd^2*QR^3*LL +
      385/3*nf^8*h^9*u*QL^2*QLd^3*QRd^2*LRd + 140*nf^8*h^9*u*QL^2*QLd^3*QR*LR*
      LRd + 140*nf^8*h^9*u*QL^2*QLd^3*QR*LL*LLd + 805/3*nf^8*h^9*u*QL^2*QLd^3*
      QR^2*QRd + 385/6*nf^8*h^9*u*QL^2*QLd^4*QRd*LLd + 77/6*nf^8*h^9*u*QL^2*
      QLd^5*LRd + 35/9*nf^8*h^9*u*QL^3*LR^3*LRd^2 + 35/9*nf^8*h^9*u*QL^3*LLd^2
      *LR^3 + 70/3*nf^8*h^9*u*QL^3*LL*LLd*LR^2*LRd + 49/3*nf^8*h^9*u*QL^3*LL^2
      *LR*LRd^2 + 35/3*nf^8*h^9*u*QL^3*LL^2*LLd^2*LR + 98/9*nf^8*h^9*u*QL^3*
      LL^3*LLd*LRd + 196/3*nf^8*h^9*u*QL^3*QRd^3*LR*LRd + 196/3*nf^8*h^9*u*
      QL^3*QRd^3*LL*LLd + 70*nf^8*h^9*u*QL^3*QR*QRd*LR^2*LRd + 140*nf^8*h^9*u*
      QL^3*QR*QRd*LL*LLd*LR + 98*nf^8*h^9*u*QL^3*QR*QRd*LL^2*LRd + 1127/18*
      nf^8*h^9*u*QL^3*QR*QRd^4 + 385/3*nf^8*h^9*u*QL^3*QR^2*QRd^2*LR + 175/9*
      nf^8*h^9*u*QL^3*QR^3*LR^2 + 175/9*nf^8*h^9*u*QL^3*QR^3*LL^2 + 140*nf^8*
      h^9*u*QL^3*QLd*QRd^2*LLd*LR + 196*nf^8*h^9*u*QL^3*QLd*QRd^2*LL*LRd + 70*
      nf^8*h^9*u*QL^3*QLd*QR*LLd*LR^2 + 140*nf^8*h^9*u*QL^3*QLd*QR*LL*LR*LRd
       + 70*nf^8*h^9*u*QL^3*QLd*QR*LL^2*LLd + 770/3*nf^8*h^9*u*QL^3*QLd*QR^2*
      QRd*LL + 140*nf^8*h^9*u*QL^3*QLd^2*QRd*LR*LRd + 140*nf^8*h^9*u*QL^3*
      QLd^2*QRd*LL*LLd + 805/3*nf^8*h^9*u*QL^3*QLd^2*QR*QRd^2 + 385/3*nf^8*h^9
      *u*QL^3*QLd^2*QR^2*LR + 140/3*nf^8*h^9*u*QL^3*QLd^3*LLd*LR + 140/3*nf^8*
      h^9*u*QL^3*QLd^3*LL*LRd + 805/18*nf^8*h^9*u*QL^3*QLd^4*QR + 35/2*nf^8*
      h^9*u*QL^4*QRd*LLd*LR^2 + 49*nf^8*h^9*u*QL^4*QRd*LL*LR*LRd + 49/2*nf^8*
      h^9*u*QL^4*QRd*LL^2*LLd + 539/6*nf^8*h^9*u*QL^4*QR*QRd^2*LL + 175/6*nf^8
      *h^9*u*QL^4*QR^2*LL*LR + 35/2*nf^8*h^9*u*QL^4*QLd*LR^2*LRd + 35*nf^8*h^9
      *u*QL^4*QLd*LL*LLd*LR + 49/2*nf^8*h^9*u*QL^4*QLd*LL^2*LRd + 1127/18*nf^8
      *h^9*u*QL^4*QLd*QRd^3 + 385/3*nf^8*h^9*u*QL^4*QLd*QR*QRd*LR + 385/6*nf^8
      *h^9*u*QL^4*QLd^2*QR*LL + 805/18*nf^8*h^9*u*QL^4*QLd^3*QRd + 539/30*nf^8
      *h^9*u*QL^5*QRd^2*LR + 35/6*nf^8*h^9*u*QL^5*QR*LR^2 + 49/6*nf^8*h^9*u*
      QL^5*QR*LL^2 + 539/15*nf^8*h^9*u*QL^5*QLd*QRd*LL + 77/6*nf^8*h^9*u*QL^5*
      QLd^2*LR + 49/18*nf^8*h^9*u*QL^6*LL*LR + 35/4*nf^8*T*h^9*p*LLd*LR^4*
      LRd^3 + 49/4*nf^8*T*h^9*p*LLd^3*LR^4*LRd + 35/4*nf^8*T*h^9*p*LL*LR^3*
      LRd^4 + 105/2*nf^8*T*h^9*p*LL*LLd^2*LR^3*LRd^2 + 49/4*nf^8*T*h^9*p*LL*
      LLd^4*LR^3 + 105/2*nf^8*T*h^9*p*LL^2*LLd*LR^2*LRd^3 + 105/2*nf^8*T*h^9*p
      *LL^2*LLd^3*LR^2*LRd + 49/4*nf^8*T*h^9*p*LL^3*LR*LRd^4 + 105/2*nf^8*T*
      h^9*p*LL^3*LLd^2*LR*LRd^2 + 35/4*nf^8*T*h^9*p*LL^3*LLd^4*LR + 49/4*nf^8*
      T*h^9*p*LL^4*LLd*LRd^3 + 35/4*nf^8*T*h^9*p*LL^4*LLd^3*LRd + 105/2*nf^8*T
      *h^9*p*QRd^3*LLd*LR^2*LRd^2 + 35/2*nf^8*T*h^9*p*QRd^3*LLd^3*LR^2 + 49*
      nf^8*T*h^9*p*QRd^3*LL*LR*LRd^3 + 105*nf^8*T*h^9*p*QRd^3*LL*LLd^2*LR*LRd
       + 147/2*nf^8*T*h^9*p*QRd^3*LL^2*LLd*LRd^2 + 35/2*nf^8*T*h^9*p*QRd^3*
      LL^2*LLd^3 + 49/4*nf^8*T*h^9*p*QRd^6*LLd*LRd + 105*nf^8*T*h^9*p*QR*QRd*
      LLd*LR^3*LRd^2 + 49*nf^8*T*h^9*p*QR*QRd*LLd^3*LR^3 + 105*nf^8*T*h^9*p*QR
      *QRd*LL*LR^2*LRd^3 + 315*nf^8*T*h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd + 315*
      nf^8*T*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 + 105*nf^8*T*h^9*p*QR*QRd*LL^2*
      LLd^3*LR + 49*nf^8*T*h^9*p*QR*QRd*LL^3*LRd^3 + 105*nf^8*T*h^9*p*QR*QRd*
      LL^3*LLd^2*LRd + 315/2*nf^8*T*h^9*p*QR*QRd^4*LLd*LR*LRd + 441/4*nf^8*T*
      h^9*p*QR*QRd^4*LL*LRd^2 + 315/4*nf^8*T*h^9*p*QR*QRd^4*LL*LLd^2 + 315*
      nf^8*T*h^9*p*QR^2*QRd^2*LLd*LR^2*LRd + 315*nf^8*T*h^9*p*QR^2*QRd^2*LL*LR
      *LRd^2 + 315*nf^8*T*h^9*p*QR^2*QRd^2*LL*LLd^2*LR + 315*nf^8*T*h^9*p*QR^2
      *QRd^2*LL^2*LLd*LRd + 231/4*nf^8*T*h^9*p*QR^2*QRd^5*LLd + 49*nf^8*T*h^9*
      p*QR^3*LLd*LR^3*LRd + 105/2*nf^8*T*h^9*p*QR^3*LL*LR^2*LRd^2 + 147/2*nf^8
      *T*h^9*p*QR^3*LL*LLd^2*LR^2 + 105*nf^8*T*h^9*p*QR^3*LL^2*LLd*LR*LRd + 35/
      2*nf^8*T*h^9*p*QR^3*LL^3*LRd^2 + 35/2*nf^8*T*h^9*p*QR^3*LL^3*LLd^2 + 210
      *nf^8*T*h^9*p*QR^3*QRd^3*LLd*LR + 210*nf^8*T*h^9*p*QR^3*QRd^3*LL*LRd +
      441/4*nf^8*T*h^9*p*QR^4*QRd*LLd*LR^2 + 315/2*nf^8*T*h^9*p*QR^4*QRd*LL*LR
      *LRd + 315/4*nf^8*T*h^9*p*QR^4*QRd*LL^2*LLd + 231/4*nf^8*T*h^9*p*QR^5*
      QRd^2*LL + 49/4*nf^8*T*h^9*p*QR^6*LL*LR + 105/2*nf^8*T*h^9*p*QLd*QRd^2*
      LR^2*LRd^3 + 315/2*nf^8*T*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd + 315*nf^8*T*
      h^9*p*QLd*QRd^2*LL*LLd*LR*LRd^2 + 105*nf^8*T*h^9*p*QLd*QRd^2*LL*LLd^3*LR
       + 147/2*nf^8*T*h^9*p*QLd*QRd^2*LL^2*LRd^3 + 315/2*nf^8*T*h^9*p*QLd*
      QRd^2*LL^2*LLd^2*LRd + 147/4*nf^8*T*h^9*p*QLd*QRd^5*LRd^2 + 105/4*nf^8*T
      *h^9*p*QLd*QRd^5*LLd^2 + 35*nf^8*T*h^9*p*QLd*QR*LR^3*LRd^3 + 147*nf^8*T*
      h^9*p*QLd*QR*LLd^2*LR^3*LRd + 315*nf^8*T*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2
       + 147*nf^8*T*h^9*p*QLd*QR*LL*LLd^3*LR^2 + 105*nf^8*T*h^9*p*QLd*QR*LL^2*
      LR*LRd^3 + 315*nf^8*T*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd + 105*nf^8*T*h^9*p*
      QLd*QR*LL^3*LLd*LRd^2 + 35*nf^8*T*h^9*p*QLd*QR*LL^3*LLd^3 + 315*nf^8*T*
      h^9*p*QLd*QR*QRd^3*LR*LRd^2 + 315*nf^8*T*h^9*p*QLd*QR*QRd^3*LLd^2*LR +
      630*nf^8*T*h^9*p*QLd*QR*QRd^3*LL*LLd*LRd + 315*nf^8*T*h^9*p*QLd*QR^2*QRd
      *LR^2*LRd^2 + 441*nf^8*T*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 + 1260*nf^8*T*h^9
      *p*QLd*QR^2*QRd*LL*LLd*LR*LRd + 315*nf^8*T*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2
       + 315*nf^8*T*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 1155/4*nf^8*T*h^9*p*QLd*
      QR^2*QRd^4*LRd + 630*nf^8*T*h^9*p*QLd*QR^3*QRd^2*LR*LRd + 630*nf^8*T*h^9
      *p*QLd*QR^3*QRd^2*LL*LLd + 441/4*nf^8*T*h^9*p*QLd*QR^4*LR^2*LRd + 441/2*
      nf^8*T*h^9*p*QLd*QR^4*LL*LLd*LR + 315/4*nf^8*T*h^9*p*QLd*QR^4*LL^2*LRd
       + 805/4*nf^8*T*h^9*p*QLd*QR^4*QRd^3 + 1617/10*nf^8*T*h^9*p*QLd*QR^5*QRd
      *LR + 315/2*nf^8*T*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 + 147/2*nf^8*T*h^9*p*
      QLd^2*QRd*LLd^3*LR^2 + 105*nf^8*T*h^9*p*QLd^2*QRd*LL*LR*LRd^3 + 315*nf^8
      *T*h^9*p*QLd^2*QRd*LL*LLd^2*LR*LRd + 315/2*nf^8*T*h^9*p*QLd^2*QRd*LL^2*
      LLd*LRd^2 + 105/2*nf^8*T*h^9*p*QLd^2*QRd*LL^2*LLd^3 + 525/4*nf^8*T*h^9*p
      *QLd^2*QRd^4*LLd*LRd + 945*nf^8*T*h^9*p*QLd^2*QR*QRd^2*LLd*LR*LRd + 945/
      2*nf^8*T*h^9*p*QLd^2*QR*QRd^2*LL*LRd^2 + 945/2*nf^8*T*h^9*p*QLd^2*QR*
      QRd^2*LL*LLd^2 + 441*nf^8*T*h^9*p*QLd^2*QR^2*LLd*LR^2*LRd + 315*nf^8*T*
      h^9*p*QLd^2*QR^2*LL*LR*LRd^2 + 441*nf^8*T*h^9*p*QLd^2*QR^2*LL*LLd^2*LR
       + 315*nf^8*T*h^9*p*QLd^2*QR^2*LL^2*LLd*LRd + 1155/2*nf^8*T*h^9*p*QLd^2*
      QR^2*QRd^3*LLd + 882*nf^8*T*h^9*p*QLd^2*QR^3*QRd*LLd*LR + 630*nf^8*T*h^9
      *p*QLd^2*QR^3*QRd*LL*LRd + 1617/20*nf^8*T*h^9*p*QLd^2*QR^5*LL + 35/2*
      nf^8*T*h^9*p*QLd^3*LR^2*LRd^3 + 147/2*nf^8*T*h^9*p*QLd^3*LLd^2*LR^2*LRd
       + 105*nf^8*T*h^9*p*QLd^3*LL*LLd*LR*LRd^2 + 49*nf^8*T*h^9*p*QLd^3*LL*
      LLd^3*LR + 35/2*nf^8*T*h^9*p*QLd^3*LL^2*LRd^3 + 105/2*nf^8*T*h^9*p*QLd^3
      *LL^2*LLd^2*LRd + 175/2*nf^8*T*h^9*p*QLd^3*QRd^3*LRd^2 + 175/2*nf^8*T*
      h^9*p*QLd^3*QRd^3*LLd^2 + 315*nf^8*T*h^9*p*QLd^3*QR*QRd*LR*LRd^2 + 441*
      nf^8*T*h^9*p*QLd^3*QR*QRd*LLd^2*LR + 630*nf^8*T*h^9*p*QLd^3*QR*QRd*LL*
      LLd*LRd + 1155/2*nf^8*T*h^9*p*QLd^3*QR^2*QRd^2*LRd + 294*nf^8*T*h^9*p*
      QLd^3*QR^3*LR*LRd + 294*nf^8*T*h^9*p*QLd^3*QR^3*LL*LLd + 1127/4*nf^8*T*
      h^9*p*QLd^3*QR^4*QRd + 525/4*nf^8*T*h^9*p*QLd^4*QRd^2*LLd*LRd + 441/2*
      nf^8*T*h^9*p*QLd^4*QR*LLd*LR*LRd + 315/4*nf^8*T*h^9*p*QLd^4*QR*LL*LRd^2
       + 441/4*nf^8*T*h^9*p*QLd^4*QR*LL*LLd^2 + 1617/4*nf^8*T*h^9*p*QLd^4*QR^2
      *QRd*LLd + 105/4*nf^8*T*h^9*p*QLd^5*QRd*LRd^2 + 147/4*nf^8*T*h^9*p*QLd^5
      *QRd*LLd^2 + 1617/20*nf^8*T*h^9*p*QLd^5*QR^2*LRd + 49/4*nf^8*T*h^9*p*
      QLd^6*LLd*LRd + 35*nf^8*T*h^9*p*QL*QRd*LR^3*LRd^3 + 105*nf^8*T*h^9*p*QL*
      QRd*LLd^2*LR^3*LRd + 315*nf^8*T*h^9*p*QL*QRd*LL*LLd*LR^2*LRd^2 + 105*
      nf^8*T*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 147*nf^8*T*h^9*p*QL*QRd*LL^2*LR*
      LRd^3 + 315*nf^8*T*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd + 147*nf^8*T*h^9*p*QL*
      QRd*LL^3*LLd*LRd^2 + 35*nf^8*T*h^9*p*QL*QRd*LL^3*LLd^3 + 441/4*nf^8*T*
      h^9*p*QL*QRd^4*LR*LRd^2 + 315/4*nf^8*T*h^9*p*QL*QRd^4*LLd^2*LR + 441/2*
      nf^8*T*h^9*p*QL*QRd^4*LL*LLd*LRd + 315*nf^8*T*h^9*p*QL*QR*QRd^2*LR^2*
      LRd^2 + 315*nf^8*T*h^9*p*QL*QR*QRd^2*LLd^2*LR^2 + 1260*nf^8*T*h^9*p*QL*
      QR*QRd^2*LL*LLd*LR*LRd + 441*nf^8*T*h^9*p*QL*QR*QRd^2*LL^2*LRd^2 + 315*
      nf^8*T*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 + 1617/10*nf^8*T*h^9*p*QL*QR*QRd^5*
      LRd + 105/2*nf^8*T*h^9*p*QL*QR^2*LR^3*LRd^2 + 147/2*nf^8*T*h^9*p*QL*QR^2
      *LLd^2*LR^3 + 315*nf^8*T*h^9*p*QL*QR^2*LL*LLd*LR^2*LRd + 315/2*nf^8*T*
      h^9*p*QL*QR^2*LL^2*LR*LRd^2 + 315/2*nf^8*T*h^9*p*QL*QR^2*LL^2*LLd^2*LR
       + 105*nf^8*T*h^9*p*QL*QR^2*LL^3*LLd*LRd + 630*nf^8*T*h^9*p*QL*QR^2*
      QRd^3*LR*LRd + 630*nf^8*T*h^9*p*QL*QR^2*QRd^3*LL*LLd + 315*nf^8*T*h^9*p*
      QL*QR^3*QRd*LR^2*LRd + 630*nf^8*T*h^9*p*QL*QR^3*QRd*LL*LLd*LR + 315*nf^8
      *T*h^9*p*QL*QR^3*QRd*LL^2*LRd + 805/4*nf^8*T*h^9*p*QL*QR^3*QRd^4 + 1155/
      4*nf^8*T*h^9*p*QL*QR^4*QRd^2*LR + 147/4*nf^8*T*h^9*p*QL*QR^5*LR^2 + 105/
      4*nf^8*T*h^9*p*QL*QR^5*LL^2 + 105*nf^8*T*h^9*p*QL*QLd*LLd*LR^3*LRd^2 +
      49*nf^8*T*h^9*p*QL*QLd*LLd^3*LR^3 + 105*nf^8*T*h^9*p*QL*QLd*LL*LR^2*
      LRd^3 + 315*nf^8*T*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd + 315*nf^8*T*h^9*p*QL*
      QLd*LL^2*LLd*LR*LRd^2 + 105*nf^8*T*h^9*p*QL*QLd*LL^2*LLd^3*LR + 49*nf^8*
      T*h^9*p*QL*QLd*LL^3*LRd^3 + 105*nf^8*T*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 630
      *nf^8*T*h^9*p*QL*QLd*QRd^3*LLd*LR*LRd + 441*nf^8*T*h^9*p*QL*QLd*QRd^3*LL
      *LRd^2 + 315*nf^8*T*h^9*p*QL*QLd*QRd^3*LL*LLd^2 + 1260*nf^8*T*h^9*p*QL*
      QLd*QR*QRd*LLd*LR^2*LRd + 1260*nf^8*T*h^9*p*QL*QLd*QR*QRd*LL*LR*LRd^2 +
      1260*nf^8*T*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR + 1260*nf^8*T*h^9*p*QL*QLd*
      QR*QRd*LL^2*LLd*LRd + 1155/2*nf^8*T*h^9*p*QL*QLd*QR*QRd^4*LLd + 1890*
      nf^8*T*h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR + 1890*nf^8*T*h^9*p*QL*QLd*QR^2*
      QRd^2*LL*LRd + 441*nf^8*T*h^9*p*QL*QLd*QR^3*LLd*LR^2 + 630*nf^8*T*h^9*p*
      QL*QLd*QR^3*LL*LR*LRd + 315*nf^8*T*h^9*p*QL*QLd*QR^3*LL^2*LLd + 1155/2*
      nf^8*T*h^9*p*QL*QLd*QR^4*QRd*LL + 945/2*nf^8*T*h^9*p*QL*QLd^2*QRd^2*LR*
      LRd^2 + 945/2*nf^8*T*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR + 945*nf^8*T*h^9*p*QL
      *QLd^2*QRd^2*LL*LLd*LRd + 315*nf^8*T*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 + 441*
      nf^8*T*h^9*p*QL*QLd^2*QR*LLd^2*LR^2 + 1260*nf^8*T*h^9*p*QL*QLd^2*QR*LL*
      LLd*LR*LRd + 315*nf^8*T*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 + 315*nf^8*T*h^9*p*
      QL*QLd^2*QR*LL^2*LLd^2 + 1155*nf^8*T*h^9*p*QL*QLd^2*QR*QRd^3*LRd + 1890*
      nf^8*T*h^9*p*QL*QLd^2*QR^2*QRd*LR*LRd + 1890*nf^8*T*h^9*p*QL*QLd^2*QR^2*
      QRd*LL*LLd + 2415/2*nf^8*T*h^9*p*QL*QLd^2*QR^3*QRd^2 + 1617/4*nf^8*T*h^9
      *p*QL*QLd^2*QR^4*LR + 630*nf^8*T*h^9*p*QL*QLd^3*QRd*LLd*LR*LRd + 315*
      nf^8*T*h^9*p*QL*QLd^3*QRd*LL*LRd^2 + 315*nf^8*T*h^9*p*QL*QLd^3*QRd*LL*
      LLd^2 + 1155*nf^8*T*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 882*nf^8*T*h^9*p*QL*
      QLd^3*QR^2*LLd*LR + 630*nf^8*T*h^9*p*QL*QLd^3*QR^2*LL*LRd + 315/4*nf^8*T
      *h^9*p*QL*QLd^4*LR*LRd^2 + 441/4*nf^8*T*h^9*p*QL*QLd^4*LLd^2*LR + 315/2*
      nf^8*T*h^9*p*QL*QLd^4*LL*LLd*LRd + 1155/2*nf^8*T*h^9*p*QL*QLd^4*QR*QRd*
      LRd + 1127/4*nf^8*T*h^9*p*QL*QLd^4*QR^3 + 1617/10*nf^8*T*h^9*p*QL*QLd^5*
      QR*LLd + 315*nf^8*T*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd + 441*nf^8*T*h^9*p*
      QL^2*QRd^2*LL*LR*LRd^2 + 315*nf^8*T*h^9*p*QL^2*QRd^2*LL*LLd^2*LR + 441*
      nf^8*T*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd + 1617/20*nf^8*T*h^9*p*QL^2*QRd^5*
      LLd + 105*nf^8*T*h^9*p*QL^2*QR*LLd*LR^3*LRd + 315/2*nf^8*T*h^9*p*QL^2*QR
      *LL*LR^2*LRd^2 + 315/2*nf^8*T*h^9*p*QL^2*QR*LL*LLd^2*LR^2 + 315*nf^8*T*
      h^9*p*QL^2*QR*LL^2*LLd*LR*LRd + 147/2*nf^8*T*h^9*p*QL^2*QR*LL^3*LRd^2 +
      105/2*nf^8*T*h^9*p*QL^2*QR*LL^3*LLd^2 + 630*nf^8*T*h^9*p*QL^2*QR*QRd^3*
      LLd*LR + 882*nf^8*T*h^9*p*QL^2*QR*QRd^3*LL*LRd + 945/2*nf^8*T*h^9*p*QL^2
      *QR^2*QRd*LLd*LR^2 + 945*nf^8*T*h^9*p*QL^2*QR^2*QRd*LL*LR*LRd + 945/2*
      nf^8*T*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 1155/2*nf^8*T*h^9*p*QL^2*QR^3*
      QRd^2*LL + 525/4*nf^8*T*h^9*p*QL^2*QR^4*LL*LR + 315*nf^8*T*h^9*p*QL^2*
      QLd*QRd*LR^2*LRd^2 + 315*nf^8*T*h^9*p*QL^2*QLd*QRd*LLd^2*LR^2 + 1260*
      nf^8*T*h^9*p*QL^2*QLd*QRd*LL*LLd*LR*LRd + 441*nf^8*T*h^9*p*QL^2*QLd*QRd*
      LL^2*LRd^2 + 315*nf^8*T*h^9*p*QL^2*QLd*QRd*LL^2*LLd^2 + 1617/4*nf^8*T*
      h^9*p*QL^2*QLd*QRd^4*LRd + 1890*nf^8*T*h^9*p*QL^2*QLd*QR*QRd^2*LR*LRd +
      1890*nf^8*T*h^9*p*QL^2*QLd*QR*QRd^2*LL*LLd + 945/2*nf^8*T*h^9*p*QL^2*QLd
      *QR^2*LR^2*LRd + 945*nf^8*T*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR + 945/2*nf^8*T
      *h^9*p*QL^2*QLd*QR^2*LL^2*LRd + 2415/2*nf^8*T*h^9*p*QL^2*QLd*QR^2*QRd^3
       + 1155*nf^8*T*h^9*p*QL^2*QLd*QR^3*QRd*LR + 315*nf^8*T*h^9*p*QL^2*QLd^2*
      LLd*LR^2*LRd + 315*nf^8*T*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 + 315*nf^8*T*h^9*
      p*QL^2*QLd^2*LL*LLd^2*LR + 315*nf^8*T*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd +
      1155/2*nf^8*T*h^9*p*QL^2*QLd^2*QRd^3*LLd + 1890*nf^8*T*h^9*p*QL^2*QLd^2*
      QR*QRd*LLd*LR + 1890*nf^8*T*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd + 1155/2*nf^8
      *T*h^9*p*QL^2*QLd^2*QR^3*LL + 1155/2*nf^8*T*h^9*p*QL^2*QLd^3*QRd^2*LRd
       + 630*nf^8*T*h^9*p*QL^2*QLd^3*QR*LR*LRd + 630*nf^8*T*h^9*p*QL^2*QLd^3*
      QR*LL*LLd + 2415/2*nf^8*T*h^9*p*QL^2*QLd^3*QR^2*QRd + 1155/4*nf^8*T*h^9*
      p*QL^2*QLd^4*QRd*LLd + 231/4*nf^8*T*h^9*p*QL^2*QLd^5*LRd + 35/2*nf^8*T*
      h^9*p*QL^3*LR^3*LRd^2 + 35/2*nf^8*T*h^9*p*QL^3*LLd^2*LR^3 + 105*nf^8*T*
      h^9*p*QL^3*LL*LLd*LR^2*LRd + 147/2*nf^8*T*h^9*p*QL^3*LL^2*LR*LRd^2 + 105/
      2*nf^8*T*h^9*p*QL^3*LL^2*LLd^2*LR + 49*nf^8*T*h^9*p*QL^3*LL^3*LLd*LRd +
      294*nf^8*T*h^9*p*QL^3*QRd^3*LR*LRd + 294*nf^8*T*h^9*p*QL^3*QRd^3*LL*LLd
       + 315*nf^8*T*h^9*p*QL^3*QR*QRd*LR^2*LRd + 630*nf^8*T*h^9*p*QL^3*QR*QRd*
      LL*LLd*LR + 441*nf^8*T*h^9*p*QL^3*QR*QRd*LL^2*LRd + 1127/4*nf^8*T*h^9*p*
      QL^3*QR*QRd^4 + 1155/2*nf^8*T*h^9*p*QL^3*QR^2*QRd^2*LR + 175/2*nf^8*T*
      h^9*p*QL^3*QR^3*LR^2 + 175/2*nf^8*T*h^9*p*QL^3*QR^3*LL^2 + 630*nf^8*T*
      h^9*p*QL^3*QLd*QRd^2*LLd*LR + 882*nf^8*T*h^9*p*QL^3*QLd*QRd^2*LL*LRd +
      315*nf^8*T*h^9*p*QL^3*QLd*QR*LLd*LR^2 + 630*nf^8*T*h^9*p*QL^3*QLd*QR*LL*
      LR*LRd + 315*nf^8*T*h^9*p*QL^3*QLd*QR*LL^2*LLd + 1155*nf^8*T*h^9*p*QL^3*
      QLd*QR^2*QRd*LL + 630*nf^8*T*h^9*p*QL^3*QLd^2*QRd*LR*LRd + 630*nf^8*T*
      h^9*p*QL^3*QLd^2*QRd*LL*LLd + 2415/2*nf^8*T*h^9*p*QL^3*QLd^2*QR*QRd^2 +
      1155/2*nf^8*T*h^9*p*QL^3*QLd^2*QR^2*LR + 210*nf^8*T*h^9*p*QL^3*QLd^3*LLd
      *LR + 210*nf^8*T*h^9*p*QL^3*QLd^3*LL*LRd + 805/4*nf^8*T*h^9*p*QL^3*QLd^4
      *QR + 315/4*nf^8*T*h^9*p*QL^4*QRd*LLd*LR^2 + 441/2*nf^8*T*h^9*p*QL^4*QRd
      *LL*LR*LRd + 441/4*nf^8*T*h^9*p*QL^4*QRd*LL^2*LLd + 1617/4*nf^8*T*h^9*p*
      QL^4*QR*QRd^2*LL + 525/4*nf^8*T*h^9*p*QL^4*QR^2*LL*LR + 315/4*nf^8*T*h^9
      *p*QL^4*QLd*LR^2*LRd + 315/2*nf^8*T*h^9*p*QL^4*QLd*LL*LLd*LR + 441/4*
      nf^8*T*h^9*p*QL^4*QLd*LL^2*LRd + 1127/4*nf^8*T*h^9*p*QL^4*QLd*QRd^3 +
      1155/2*nf^8*T*h^9*p*QL^4*QLd*QR*QRd*LR + 1155/4*nf^8*T*h^9*p*QL^4*QLd^2*
      QR*LL + 805/4*nf^8*T*h^9*p*QL^4*QLd^3*QRd + 1617/20*nf^8*T*h^9*p*QL^5*
      QRd^2*LR + 105/4*nf^8*T*h^9*p*QL^5*QR*LR^2 + 147/4*nf^8*T*h^9*p*QL^5*QR*
      LL^2 + 1617/10*nf^8*T*h^9*p*QL^5*QLd*QRd*LL + 231/4*nf^8*T*h^9*p*QL^5*
      QLd^2*LR + 49/4*nf^8*T*h^9*p*QL^6*LL*LR + 155/36*nf^8*T*h^9*u*LLd*LR^4*
      LRd^3 + 217/36*nf^8*T*h^9*u*LLd^3*LR^4*LRd + 155/36*nf^8*T*h^9*u*LL*LR^3
      *LRd^4 + 155/6*nf^8*T*h^9*u*LL*LLd^2*LR^3*LRd^2 + 217/36*nf^8*T*h^9*u*LL
      *LLd^4*LR^3 + 155/6*nf^8*T*h^9*u*LL^2*LLd*LR^2*LRd^3 + 155/6*nf^8*T*h^9*
      u*LL^2*LLd^3*LR^2*LRd + 217/36*nf^8*T*h^9*u*LL^3*LR*LRd^4 + 155/6*nf^8*T
      *h^9*u*LL^3*LLd^2*LR*LRd^2 + 155/36*nf^8*T*h^9*u*LL^3*LLd^4*LR + 217/36*
      nf^8*T*h^9*u*LL^4*LLd*LRd^3 + 155/36*nf^8*T*h^9*u*LL^4*LLd^3*LRd + 155/6
      *nf^8*T*h^9*u*QRd^3*LLd*LR^2*LRd^2 + 155/18*nf^8*T*h^9*u*QRd^3*LLd^3*
      LR^2 + 217/9*nf^8*T*h^9*u*QRd^3*LL*LR*LRd^3 + 155/3*nf^8*T*h^9*u*QRd^3*
      LL*LLd^2*LR*LRd + 217/6*nf^8*T*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 155/18*nf^8*
      T*h^9*u*QRd^3*LL^2*LLd^3 + 217/36*nf^8*T*h^9*u*QRd^6*LLd*LRd + 155/3*
      nf^8*T*h^9*u*QR*QRd*LLd*LR^3*LRd^2 + 217/9*nf^8*T*h^9*u*QR*QRd*LLd^3*
      LR^3 + 155/3*nf^8*T*h^9*u*QR*QRd*LL*LR^2*LRd^3 + 155*nf^8*T*h^9*u*QR*QRd
      *LL*LLd^2*LR^2*LRd + 155*nf^8*T*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 + 155/3*
      nf^8*T*h^9*u*QR*QRd*LL^2*LLd^3*LR + 217/9*nf^8*T*h^9*u*QR*QRd*LL^3*LRd^3
       + 155/3*nf^8*T*h^9*u*QR*QRd*LL^3*LLd^2*LRd + 155/2*nf^8*T*h^9*u*QR*
      QRd^4*LLd*LR*LRd + 217/4*nf^8*T*h^9*u*QR*QRd^4*LL*LRd^2 + 155/4*nf^8*T*
      h^9*u*QR*QRd^4*LL*LLd^2 + 155*nf^8*T*h^9*u*QR^2*QRd^2*LLd*LR^2*LRd + 155
      *nf^8*T*h^9*u*QR^2*QRd^2*LL*LR*LRd^2 + 155*nf^8*T*h^9*u*QR^2*QRd^2*LL*
      LLd^2*LR + 155*nf^8*T*h^9*u*QR^2*QRd^2*LL^2*LLd*LRd + 341/12*nf^8*T*h^9*
      u*QR^2*QRd^5*LLd + 217/9*nf^8*T*h^9*u*QR^3*LLd*LR^3*LRd + 155/6*nf^8*T*
      h^9*u*QR^3*LL*LR^2*LRd^2 + 217/6*nf^8*T*h^9*u*QR^3*LL*LLd^2*LR^2 + 155/3
      *nf^8*T*h^9*u*QR^3*LL^2*LLd*LR*LRd + 155/18*nf^8*T*h^9*u*QR^3*LL^3*LRd^2
       + 155/18*nf^8*T*h^9*u*QR^3*LL^3*LLd^2 + 310/3*nf^8*T*h^9*u*QR^3*QRd^3*
      LLd*LR + 310/3*nf^8*T*h^9*u*QR^3*QRd^3*LL*LRd + 217/4*nf^8*T*h^9*u*QR^4*
      QRd*LLd*LR^2 + 155/2*nf^8*T*h^9*u*QR^4*QRd*LL*LR*LRd + 155/4*nf^8*T*h^9*
      u*QR^4*QRd*LL^2*LLd + 341/12*nf^8*T*h^9*u*QR^5*QRd^2*LL + 217/36*nf^8*T*
      h^9*u*QR^6*LL*LR + 155/6*nf^8*T*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 155/2*nf^8*
      T*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd + 155*nf^8*T*h^9*u*QLd*QRd^2*LL*LLd*LR*
      LRd^2 + 155/3*nf^8*T*h^9*u*QLd*QRd^2*LL*LLd^3*LR + 217/6*nf^8*T*h^9*u*
      QLd*QRd^2*LL^2*LRd^3 + 155/2*nf^8*T*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd + 217/
      12*nf^8*T*h^9*u*QLd*QRd^5*LRd^2 + 155/12*nf^8*T*h^9*u*QLd*QRd^5*LLd^2 +
      155/9*nf^8*T*h^9*u*QLd*QR*LR^3*LRd^3 + 217/3*nf^8*T*h^9*u*QLd*QR*LLd^2*
      LR^3*LRd + 155*nf^8*T*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 + 217/3*nf^8*T*h^9*
      u*QLd*QR*LL*LLd^3*LR^2 + 155/3*nf^8*T*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 155*
      nf^8*T*h^9*u*QLd*QR*LL^2*LLd^2*LR*LRd + 155/3*nf^8*T*h^9*u*QLd*QR*LL^3*
      LLd*LRd^2 + 155/9*nf^8*T*h^9*u*QLd*QR*LL^3*LLd^3 + 155*nf^8*T*h^9*u*QLd*
      QR*QRd^3*LR*LRd^2 + 155*nf^8*T*h^9*u*QLd*QR*QRd^3*LLd^2*LR + 310*nf^8*T*
      h^9*u*QLd*QR*QRd^3*LL*LLd*LRd + 155*nf^8*T*h^9*u*QLd*QR^2*QRd*LR^2*LRd^2
       + 217*nf^8*T*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 + 620*nf^8*T*h^9*u*QLd*QR^2*
      QRd*LL*LLd*LR*LRd + 155*nf^8*T*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 + 155*nf^8*
      T*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 1705/12*nf^8*T*h^9*u*QLd*QR^2*QRd^4*
      LRd + 310*nf^8*T*h^9*u*QLd*QR^3*QRd^2*LR*LRd + 310*nf^8*T*h^9*u*QLd*QR^3
      *QRd^2*LL*LLd + 217/4*nf^8*T*h^9*u*QLd*QR^4*LR^2*LRd + 217/2*nf^8*T*h^9*
      u*QLd*QR^4*LL*LLd*LR + 155/4*nf^8*T*h^9*u*QLd*QR^4*LL^2*LRd + 3565/36*
      nf^8*T*h^9*u*QLd*QR^4*QRd^3 + 2387/30*nf^8*T*h^9*u*QLd*QR^5*QRd*LR + 155/
      2*nf^8*T*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 + 217/6*nf^8*T*h^9*u*QLd^2*QRd*
      LLd^3*LR^2 + 155/3*nf^8*T*h^9*u*QLd^2*QRd*LL*LR*LRd^3 + 155*nf^8*T*h^9*u
      *QLd^2*QRd*LL*LLd^2*LR*LRd + 155/2*nf^8*T*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2
       + 155/6*nf^8*T*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 775/12*nf^8*T*h^9*u*QLd^2*
      QRd^4*LLd*LRd + 465*nf^8*T*h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd + 465/2*nf^8*
      T*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 + 465/2*nf^8*T*h^9*u*QLd^2*QR*QRd^2*LL*
      LLd^2 + 217*nf^8*T*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd + 155*nf^8*T*h^9*u*
      QLd^2*QR^2*LL*LR*LRd^2 + 217*nf^8*T*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 155*
      nf^8*T*h^9*u*QLd^2*QR^2*LL^2*LLd*LRd + 1705/6*nf^8*T*h^9*u*QLd^2*QR^2*
      QRd^3*LLd + 434*nf^8*T*h^9*u*QLd^2*QR^3*QRd*LLd*LR + 310*nf^8*T*h^9*u*
      QLd^2*QR^3*QRd*LL*LRd + 2387/60*nf^8*T*h^9*u*QLd^2*QR^5*LL + 155/18*nf^8
      *T*h^9*u*QLd^3*LR^2*LRd^3 + 217/6*nf^8*T*h^9*u*QLd^3*LLd^2*LR^2*LRd +
      155/3*nf^8*T*h^9*u*QLd^3*LL*LLd*LR*LRd^2 + 217/9*nf^8*T*h^9*u*QLd^3*LL*
      LLd^3*LR + 155/18*nf^8*T*h^9*u*QLd^3*LL^2*LRd^3 + 155/6*nf^8*T*h^9*u*
      QLd^3*LL^2*LLd^2*LRd + 775/18*nf^8*T*h^9*u*QLd^3*QRd^3*LRd^2 + 775/18*
      nf^8*T*h^9*u*QLd^3*QRd^3*LLd^2 + 155*nf^8*T*h^9*u*QLd^3*QR*QRd*LR*LRd^2
       + 217*nf^8*T*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 310*nf^8*T*h^9*u*QLd^3*QR*
      QRd*LL*LLd*LRd + 1705/6*nf^8*T*h^9*u*QLd^3*QR^2*QRd^2*LRd + 434/3*nf^8*T
      *h^9*u*QLd^3*QR^3*LR*LRd + 434/3*nf^8*T*h^9*u*QLd^3*QR^3*LL*LLd + 4991/
      36*nf^8*T*h^9*u*QLd^3*QR^4*QRd + 775/12*nf^8*T*h^9*u*QLd^4*QRd^2*LLd*LRd
       + 217/2*nf^8*T*h^9*u*QLd^4*QR*LLd*LR*LRd + 155/4*nf^8*T*h^9*u*QLd^4*QR*
      LL*LRd^2 + 217/4*nf^8*T*h^9*u*QLd^4*QR*LL*LLd^2 + 2387/12*nf^8*T*h^9*u*
      QLd^4*QR^2*QRd*LLd + 155/12*nf^8*T*h^9*u*QLd^5*QRd*LRd^2 + 217/12*nf^8*T
      *h^9*u*QLd^5*QRd*LLd^2 + 2387/60*nf^8*T*h^9*u*QLd^5*QR^2*LRd + 217/36*
      nf^8*T*h^9*u*QLd^6*LLd*LRd + 155/9*nf^8*T*h^9*u*QL*QRd*LR^3*LRd^3 + 155/
      3*nf^8*T*h^9*u*QL*QRd*LLd^2*LR^3*LRd + 155*nf^8*T*h^9*u*QL*QRd*LL*LLd*
      LR^2*LRd^2 + 155/3*nf^8*T*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 217/3*nf^8*T*h^9*
      u*QL*QRd*LL^2*LR*LRd^3 + 155*nf^8*T*h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd + 217/
      3*nf^8*T*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 155/9*nf^8*T*h^9*u*QL*QRd*LL^3*
      LLd^3 + 217/4*nf^8*T*h^9*u*QL*QRd^4*LR*LRd^2 + 155/4*nf^8*T*h^9*u*QL*
      QRd^4*LLd^2*LR + 217/2*nf^8*T*h^9*u*QL*QRd^4*LL*LLd*LRd + 155*nf^8*T*h^9
      *u*QL*QR*QRd^2*LR^2*LRd^2 + 155*nf^8*T*h^9*u*QL*QR*QRd^2*LLd^2*LR^2 +
      620*nf^8*T*h^9*u*QL*QR*QRd^2*LL*LLd*LR*LRd + 217*nf^8*T*h^9*u*QL*QR*
      QRd^2*LL^2*LRd^2 + 155*nf^8*T*h^9*u*QL*QR*QRd^2*LL^2*LLd^2 + 2387/30*
      nf^8*T*h^9*u*QL*QR*QRd^5*LRd + 155/6*nf^8*T*h^9*u*QL*QR^2*LR^3*LRd^2 +
      217/6*nf^8*T*h^9*u*QL*QR^2*LLd^2*LR^3 + 155*nf^8*T*h^9*u*QL*QR^2*LL*LLd*
      LR^2*LRd + 155/2*nf^8*T*h^9*u*QL*QR^2*LL^2*LR*LRd^2 + 155/2*nf^8*T*h^9*u
      *QL*QR^2*LL^2*LLd^2*LR + 155/3*nf^8*T*h^9*u*QL*QR^2*LL^3*LLd*LRd + 310*
      nf^8*T*h^9*u*QL*QR^2*QRd^3*LR*LRd + 310*nf^8*T*h^9*u*QL*QR^2*QRd^3*LL*
      LLd + 155*nf^8*T*h^9*u*QL*QR^3*QRd*LR^2*LRd + 310*nf^8*T*h^9*u*QL*QR^3*
      QRd*LL*LLd*LR + 155*nf^8*T*h^9*u*QL*QR^3*QRd*LL^2*LRd + 3565/36*nf^8*T*
      h^9*u*QL*QR^3*QRd^4 + 1705/12*nf^8*T*h^9*u*QL*QR^4*QRd^2*LR + 217/12*
      nf^8*T*h^9*u*QL*QR^5*LR^2 + 155/12*nf^8*T*h^9*u*QL*QR^5*LL^2 + 155/3*
      nf^8*T*h^9*u*QL*QLd*LLd*LR^3*LRd^2 + 217/9*nf^8*T*h^9*u*QL*QLd*LLd^3*
      LR^3 + 155/3*nf^8*T*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 155*nf^8*T*h^9*u*QL*QLd
      *LL*LLd^2*LR^2*LRd + 155*nf^8*T*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 + 155/3*
      nf^8*T*h^9*u*QL*QLd*LL^2*LLd^3*LR + 217/9*nf^8*T*h^9*u*QL*QLd*LL^3*LRd^3
       + 155/3*nf^8*T*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 310*nf^8*T*h^9*u*QL*QLd*
      QRd^3*LLd*LR*LRd + 217*nf^8*T*h^9*u*QL*QLd*QRd^3*LL*LRd^2 + 155*nf^8*T*
      h^9*u*QL*QLd*QRd^3*LL*LLd^2 + 620*nf^8*T*h^9*u*QL*QLd*QR*QRd*LLd*LR^2*
      LRd + 620*nf^8*T*h^9*u*QL*QLd*QR*QRd*LL*LR*LRd^2 + 620*nf^8*T*h^9*u*QL*
      QLd*QR*QRd*LL*LLd^2*LR + 620*nf^8*T*h^9*u*QL*QLd*QR*QRd*LL^2*LLd*LRd +
      1705/6*nf^8*T*h^9*u*QL*QLd*QR*QRd^4*LLd + 930*nf^8*T*h^9*u*QL*QLd*QR^2*
      QRd^2*LLd*LR + 930*nf^8*T*h^9*u*QL*QLd*QR^2*QRd^2*LL*LRd + 217*nf^8*T*
      h^9*u*QL*QLd*QR^3*LLd*LR^2 + 310*nf^8*T*h^9*u*QL*QLd*QR^3*LL*LR*LRd +
      155*nf^8*T*h^9*u*QL*QLd*QR^3*LL^2*LLd + 1705/6*nf^8*T*h^9*u*QL*QLd*QR^4*
      QRd*LL + 465/2*nf^8*T*h^9*u*QL*QLd^2*QRd^2*LR*LRd^2 + 465/2*nf^8*T*h^9*u
      *QL*QLd^2*QRd^2*LLd^2*LR + 465*nf^8*T*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd +
      155*nf^8*T*h^9*u*QL*QLd^2*QR*LR^2*LRd^2 + 217*nf^8*T*h^9*u*QL*QLd^2*QR*
      LLd^2*LR^2 + 620*nf^8*T*h^9*u*QL*QLd^2*QR*LL*LLd*LR*LRd + 155*nf^8*T*h^9
      *u*QL*QLd^2*QR*LL^2*LRd^2 + 155*nf^8*T*h^9*u*QL*QLd^2*QR*LL^2*LLd^2 +
      1705/3*nf^8*T*h^9*u*QL*QLd^2*QR*QRd^3*LRd + 930*nf^8*T*h^9*u*QL*QLd^2*
      QR^2*QRd*LR*LRd + 930*nf^8*T*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 3565/6*
      nf^8*T*h^9*u*QL*QLd^2*QR^3*QRd^2 + 2387/12*nf^8*T*h^9*u*QL*QLd^2*QR^4*LR
       + 310*nf^8*T*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd + 155*nf^8*T*h^9*u*QL*QLd^3*
      QRd*LL*LRd^2 + 155*nf^8*T*h^9*u*QL*QLd^3*QRd*LL*LLd^2 + 1705/3*nf^8*T*
      h^9*u*QL*QLd^3*QR*QRd^2*LLd + 434*nf^8*T*h^9*u*QL*QLd^3*QR^2*LLd*LR +
      310*nf^8*T*h^9*u*QL*QLd^3*QR^2*LL*LRd + 155/4*nf^8*T*h^9*u*QL*QLd^4*LR*
      LRd^2 + 217/4*nf^8*T*h^9*u*QL*QLd^4*LLd^2*LR + 155/2*nf^8*T*h^9*u*QL*
      QLd^4*LL*LLd*LRd + 1705/6*nf^8*T*h^9*u*QL*QLd^4*QR*QRd*LRd + 4991/36*
      nf^8*T*h^9*u*QL*QLd^4*QR^3 + 2387/30*nf^8*T*h^9*u*QL*QLd^5*QR*LLd + 155*
      nf^8*T*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 217*nf^8*T*h^9*u*QL^2*QRd^2*LL*LR
      *LRd^2 + 155*nf^8*T*h^9*u*QL^2*QRd^2*LL*LLd^2*LR + 217*nf^8*T*h^9*u*QL^2
      *QRd^2*LL^2*LLd*LRd + 2387/60*nf^8*T*h^9*u*QL^2*QRd^5*LLd + 155/3*nf^8*T
      *h^9*u*QL^2*QR*LLd*LR^3*LRd + 155/2*nf^8*T*h^9*u*QL^2*QR*LL*LR^2*LRd^2
       + 155/2*nf^8*T*h^9*u*QL^2*QR*LL*LLd^2*LR^2 + 155*nf^8*T*h^9*u*QL^2*QR*
      LL^2*LLd*LR*LRd + 217/6*nf^8*T*h^9*u*QL^2*QR*LL^3*LRd^2 + 155/6*nf^8*T*
      h^9*u*QL^2*QR*LL^3*LLd^2 + 310*nf^8*T*h^9*u*QL^2*QR*QRd^3*LLd*LR + 434*
      nf^8*T*h^9*u*QL^2*QR*QRd^3*LL*LRd + 465/2*nf^8*T*h^9*u*QL^2*QR^2*QRd*LLd
      *LR^2 + 465*nf^8*T*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd + 465/2*nf^8*T*h^9*u*
      QL^2*QR^2*QRd*LL^2*LLd + 1705/6*nf^8*T*h^9*u*QL^2*QR^3*QRd^2*LL + 775/12
      *nf^8*T*h^9*u*QL^2*QR^4*LL*LR + 155*nf^8*T*h^9*u*QL^2*QLd*QRd*LR^2*LRd^2
       + 155*nf^8*T*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 + 620*nf^8*T*h^9*u*QL^2*QLd*
      QRd*LL*LLd*LR*LRd + 217*nf^8*T*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 + 155*nf^8*
      T*h^9*u*QL^2*QLd*QRd*LL^2*LLd^2 + 2387/12*nf^8*T*h^9*u*QL^2*QLd*QRd^4*
      LRd + 930*nf^8*T*h^9*u*QL^2*QLd*QR*QRd^2*LR*LRd + 930*nf^8*T*h^9*u*QL^2*
      QLd*QR*QRd^2*LL*LLd + 465/2*nf^8*T*h^9*u*QL^2*QLd*QR^2*LR^2*LRd + 465*
      nf^8*T*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR + 465/2*nf^8*T*h^9*u*QL^2*QLd*QR^2*
      LL^2*LRd + 3565/6*nf^8*T*h^9*u*QL^2*QLd*QR^2*QRd^3 + 1705/3*nf^8*T*h^9*u
      *QL^2*QLd*QR^3*QRd*LR + 155*nf^8*T*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd + 155*
      nf^8*T*h^9*u*QL^2*QLd^2*LL*LR*LRd^2 + 155*nf^8*T*h^9*u*QL^2*QLd^2*LL*
      LLd^2*LR + 155*nf^8*T*h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 1705/6*nf^8*T*h^9*
      u*QL^2*QLd^2*QRd^3*LLd + 930*nf^8*T*h^9*u*QL^2*QLd^2*QR*QRd*LLd*LR + 930
      *nf^8*T*h^9*u*QL^2*QLd^2*QR*QRd*LL*LRd + 1705/6*nf^8*T*h^9*u*QL^2*QLd^2*
      QR^3*LL + 1705/6*nf^8*T*h^9*u*QL^2*QLd^3*QRd^2*LRd + 310*nf^8*T*h^9*u*
      QL^2*QLd^3*QR*LR*LRd + 310*nf^8*T*h^9*u*QL^2*QLd^3*QR*LL*LLd + 3565/6*
      nf^8*T*h^9*u*QL^2*QLd^3*QR^2*QRd + 1705/12*nf^8*T*h^9*u*QL^2*QLd^4*QRd*
      LLd + 341/12*nf^8*T*h^9*u*QL^2*QLd^5*LRd + 155/18*nf^8*T*h^9*u*QL^3*LR^3
      *LRd^2 + 155/18*nf^8*T*h^9*u*QL^3*LLd^2*LR^3 + 155/3*nf^8*T*h^9*u*QL^3*
      LL*LLd*LR^2*LRd + 217/6*nf^8*T*h^9*u*QL^3*LL^2*LR*LRd^2 + 155/6*nf^8*T*
      h^9*u*QL^3*LL^2*LLd^2*LR + 217/9*nf^8*T*h^9*u*QL^3*LL^3*LLd*LRd + 434/3*
      nf^8*T*h^9*u*QL^3*QRd^3*LR*LRd + 434/3*nf^8*T*h^9*u*QL^3*QRd^3*LL*LLd +
      155*nf^8*T*h^9*u*QL^3*QR*QRd*LR^2*LRd + 310*nf^8*T*h^9*u*QL^3*QR*QRd*LL*
      LLd*LR + 217*nf^8*T*h^9*u*QL^3*QR*QRd*LL^2*LRd + 4991/36*nf^8*T*h^9*u*
      QL^3*QR*QRd^4 + 1705/6*nf^8*T*h^9*u*QL^3*QR^2*QRd^2*LR + 775/18*nf^8*T*
      h^9*u*QL^3*QR^3*LR^2 + 775/18*nf^8*T*h^9*u*QL^3*QR^3*LL^2 + 310*nf^8*T*
      h^9*u*QL^3*QLd*QRd^2*LLd*LR + 434*nf^8*T*h^9*u*QL^3*QLd*QRd^2*LL*LRd +
      155*nf^8*T*h^9*u*QL^3*QLd*QR*LLd*LR^2 + 310*nf^8*T*h^9*u*QL^3*QLd*QR*LL*
      LR*LRd + 155*nf^8*T*h^9*u*QL^3*QLd*QR*LL^2*LLd + 1705/3*nf^8*T*h^9*u*
      QL^3*QLd*QR^2*QRd*LL + 310*nf^8*T*h^9*u*QL^3*QLd^2*QRd*LR*LRd + 310*nf^8
      *T*h^9*u*QL^3*QLd^2*QRd*LL*LLd + 3565/6*nf^8*T*h^9*u*QL^3*QLd^2*QR*QRd^2
       + 1705/6*nf^8*T*h^9*u*QL^3*QLd^2*QR^2*LR + 310/3*nf^8*T*h^9*u*QL^3*
      QLd^3*LLd*LR + 310/3*nf^8*T*h^9*u*QL^3*QLd^3*LL*LRd + 3565/36*nf^8*T*h^9
      *u*QL^3*QLd^4*QR + 155/4*nf^8*T*h^9*u*QL^4*QRd*LLd*LR^2 + 217/2*nf^8*T*
      h^9*u*QL^4*QRd*LL*LR*LRd + 217/4*nf^8*T*h^9*u*QL^4*QRd*LL^2*LLd + 2387/
      12*nf^8*T*h^9*u*QL^4*QR*QRd^2*LL + 775/12*nf^8*T*h^9*u*QL^4*QR^2*LL*LR
       + 155/4*nf^8*T*h^9*u*QL^4*QLd*LR^2*LRd + 155/2*nf^8*T*h^9*u*QL^4*QLd*LL
      *LLd*LR + 217/4*nf^8*T*h^9*u*QL^4*QLd*LL^2*LRd + 4991/36*nf^8*T*h^9*u*
      QL^4*QLd*QRd^3 + 1705/6*nf^8*T*h^9*u*QL^4*QLd*QR*QRd*LR + 1705/12*nf^8*T
      *h^9*u*QL^4*QLd^2*QR*LL + 3565/36*nf^8*T*h^9*u*QL^4*QLd^3*QRd + 2387/60*
      nf^8*T*h^9*u*QL^5*QRd^2*LR + 155/12*nf^8*T*h^9*u*QL^5*QR*LR^2 + 217/12*
      nf^8*T*h^9*u*QL^5*QR*LL^2 + 2387/30*nf^8*T*h^9*u*QL^5*QLd*QRd*LL + 341/
      12*nf^8*T*h^9*u*QL^5*QLd^2*LR + 217/36*nf^8*T*h^9*u*QL^6*LL*LR + 25/4*
      nf^8*T^2*h^9*p*LLd*LR^4*LRd^3 + 35/4*nf^8*T^2*h^9*p*LLd^3*LR^4*LRd + 25/
      4*nf^8*T^2*h^9*p*LL*LR^3*LRd^4 + 75/2*nf^8*T^2*h^9*p*LL*LLd^2*LR^3*LRd^2
       + 35/4*nf^8*T^2*h^9*p*LL*LLd^4*LR^3 + 75/2*nf^8*T^2*h^9*p*LL^2*LLd*LR^2
      *LRd^3 + 75/2*nf^8*T^2*h^9*p*LL^2*LLd^3*LR^2*LRd + 35/4*nf^8*T^2*h^9*p*
      LL^3*LR*LRd^4 + 75/2*nf^8*T^2*h^9*p*LL^3*LLd^2*LR*LRd^2 + 25/4*nf^8*T^2*
      h^9*p*LL^3*LLd^4*LR + 35/4*nf^8*T^2*h^9*p*LL^4*LLd*LRd^3 + 25/4*nf^8*T^2
      *h^9*p*LL^4*LLd^3*LRd + 75/2*nf^8*T^2*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 25/2*
      nf^8*T^2*h^9*p*QRd^3*LLd^3*LR^2 + 35*nf^8*T^2*h^9*p*QRd^3*LL*LR*LRd^3 +
      75*nf^8*T^2*h^9*p*QRd^3*LL*LLd^2*LR*LRd + 105/2*nf^8*T^2*h^9*p*QRd^3*
      LL^2*LLd*LRd^2 + 25/2*nf^8*T^2*h^9*p*QRd^3*LL^2*LLd^3 + 35/4*nf^8*T^2*
      h^9*p*QRd^6*LLd*LRd + 75*nf^8*T^2*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 35*nf^8*
      T^2*h^9*p*QR*QRd*LLd^3*LR^3 + 75*nf^8*T^2*h^9*p*QR*QRd*LL*LR^2*LRd^3 +
      225*nf^8*T^2*h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd + 225*nf^8*T^2*h^9*p*QR*QRd*
      LL^2*LLd*LR*LRd^2 + 75*nf^8*T^2*h^9*p*QR*QRd*LL^2*LLd^3*LR + 35*nf^8*T^2
      *h^9*p*QR*QRd*LL^3*LRd^3 + 75*nf^8*T^2*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 225/
      2*nf^8*T^2*h^9*p*QR*QRd^4*LLd*LR*LRd + 315/4*nf^8*T^2*h^9*p*QR*QRd^4*LL*
      LRd^2 + 225/4*nf^8*T^2*h^9*p*QR*QRd^4*LL*LLd^2 + 225*nf^8*T^2*h^9*p*QR^2
      *QRd^2*LLd*LR^2*LRd + 225*nf^8*T^2*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 + 225*
      nf^8*T^2*h^9*p*QR^2*QRd^2*LL*LLd^2*LR + 225*nf^8*T^2*h^9*p*QR^2*QRd^2*
      LL^2*LLd*LRd + 165/4*nf^8*T^2*h^9*p*QR^2*QRd^5*LLd + 35*nf^8*T^2*h^9*p*
      QR^3*LLd*LR^3*LRd + 75/2*nf^8*T^2*h^9*p*QR^3*LL*LR^2*LRd^2 + 105/2*nf^8*
      T^2*h^9*p*QR^3*LL*LLd^2*LR^2 + 75*nf^8*T^2*h^9*p*QR^3*LL^2*LLd*LR*LRd +
      25/2*nf^8*T^2*h^9*p*QR^3*LL^3*LRd^2 + 25/2*nf^8*T^2*h^9*p*QR^3*LL^3*
      LLd^2 + 150*nf^8*T^2*h^9*p*QR^3*QRd^3*LLd*LR + 150*nf^8*T^2*h^9*p*QR^3*
      QRd^3*LL*LRd + 315/4*nf^8*T^2*h^9*p*QR^4*QRd*LLd*LR^2 + 225/2*nf^8*T^2*
      h^9*p*QR^4*QRd*LL*LR*LRd + 225/4*nf^8*T^2*h^9*p*QR^4*QRd*LL^2*LLd + 165/
      4*nf^8*T^2*h^9*p*QR^5*QRd^2*LL + 35/4*nf^8*T^2*h^9*p*QR^6*LL*LR + 75/2*
      nf^8*T^2*h^9*p*QLd*QRd^2*LR^2*LRd^3 + 225/2*nf^8*T^2*h^9*p*QLd*QRd^2*
      LLd^2*LR^2*LRd + 225*nf^8*T^2*h^9*p*QLd*QRd^2*LL*LLd*LR*LRd^2 + 75*nf^8*
      T^2*h^9*p*QLd*QRd^2*LL*LLd^3*LR + 105/2*nf^8*T^2*h^9*p*QLd*QRd^2*LL^2*
      LRd^3 + 225/2*nf^8*T^2*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd + 105/4*nf^8*T^2*
      h^9*p*QLd*QRd^5*LRd^2 + 75/4*nf^8*T^2*h^9*p*QLd*QRd^5*LLd^2 + 25*nf^8*
      T^2*h^9*p*QLd*QR*LR^3*LRd^3 + 105*nf^8*T^2*h^9*p*QLd*QR*LLd^2*LR^3*LRd
       + 225*nf^8*T^2*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 + 105*nf^8*T^2*h^9*p*QLd*
      QR*LL*LLd^3*LR^2 + 75*nf^8*T^2*h^9*p*QLd*QR*LL^2*LR*LRd^3 + 225*nf^8*T^2
      *h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd + 75*nf^8*T^2*h^9*p*QLd*QR*LL^3*LLd*
      LRd^2 + 25*nf^8*T^2*h^9*p*QLd*QR*LL^3*LLd^3 + 225*nf^8*T^2*h^9*p*QLd*QR*
      QRd^3*LR*LRd^2 + 225*nf^8*T^2*h^9*p*QLd*QR*QRd^3*LLd^2*LR + 450*nf^8*T^2
      *h^9*p*QLd*QR*QRd^3*LL*LLd*LRd + 225*nf^8*T^2*h^9*p*QLd*QR^2*QRd*LR^2*
      LRd^2 + 315*nf^8*T^2*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 + 900*nf^8*T^2*h^9*p*
      QLd*QR^2*QRd*LL*LLd*LR*LRd + 225*nf^8*T^2*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2
       + 225*nf^8*T^2*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 825/4*nf^8*T^2*h^9*p*QLd
      *QR^2*QRd^4*LRd + 450*nf^8*T^2*h^9*p*QLd*QR^3*QRd^2*LR*LRd + 450*nf^8*
      T^2*h^9*p*QLd*QR^3*QRd^2*LL*LLd + 315/4*nf^8*T^2*h^9*p*QLd*QR^4*LR^2*LRd
       + 315/2*nf^8*T^2*h^9*p*QLd*QR^4*LL*LLd*LR + 225/4*nf^8*T^2*h^9*p*QLd*
      QR^4*LL^2*LRd + 575/4*nf^8*T^2*h^9*p*QLd*QR^4*QRd^3 + 231/2*nf^8*T^2*h^9
      *p*QLd*QR^5*QRd*LR + 225/2*nf^8*T^2*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 + 105/
      2*nf^8*T^2*h^9*p*QLd^2*QRd*LLd^3*LR^2 + 75*nf^8*T^2*h^9*p*QLd^2*QRd*LL*
      LR*LRd^3 + 225*nf^8*T^2*h^9*p*QLd^2*QRd*LL*LLd^2*LR*LRd + 225/2*nf^8*T^2
      *h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 + 75/2*nf^8*T^2*h^9*p*QLd^2*QRd*LL^2*
      LLd^3 + 375/4*nf^8*T^2*h^9*p*QLd^2*QRd^4*LLd*LRd + 675*nf^8*T^2*h^9*p*
      QLd^2*QR*QRd^2*LLd*LR*LRd + 675/2*nf^8*T^2*h^9*p*QLd^2*QR*QRd^2*LL*LRd^2
       + 675/2*nf^8*T^2*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 + 315*nf^8*T^2*h^9*p*
      QLd^2*QR^2*LLd*LR^2*LRd + 225*nf^8*T^2*h^9*p*QLd^2*QR^2*LL*LR*LRd^2 +
      315*nf^8*T^2*h^9*p*QLd^2*QR^2*LL*LLd^2*LR + 225*nf^8*T^2*h^9*p*QLd^2*
      QR^2*LL^2*LLd*LRd + 825/2*nf^8*T^2*h^9*p*QLd^2*QR^2*QRd^3*LLd + 630*nf^8
      *T^2*h^9*p*QLd^2*QR^3*QRd*LLd*LR + 450*nf^8*T^2*h^9*p*QLd^2*QR^3*QRd*LL*
      LRd + 231/4*nf^8*T^2*h^9*p*QLd^2*QR^5*LL + 25/2*nf^8*T^2*h^9*p*QLd^3*
      LR^2*LRd^3 + 105/2*nf^8*T^2*h^9*p*QLd^3*LLd^2*LR^2*LRd + 75*nf^8*T^2*h^9
      *p*QLd^3*LL*LLd*LR*LRd^2 + 35*nf^8*T^2*h^9*p*QLd^3*LL*LLd^3*LR + 25/2*
      nf^8*T^2*h^9*p*QLd^3*LL^2*LRd^3 + 75/2*nf^8*T^2*h^9*p*QLd^3*LL^2*LLd^2*
      LRd + 125/2*nf^8*T^2*h^9*p*QLd^3*QRd^3*LRd^2 + 125/2*nf^8*T^2*h^9*p*
      QLd^3*QRd^3*LLd^2 + 225*nf^8*T^2*h^9*p*QLd^3*QR*QRd*LR*LRd^2 + 315*nf^8*
      T^2*h^9*p*QLd^3*QR*QRd*LLd^2*LR + 450*nf^8*T^2*h^9*p*QLd^3*QR*QRd*LL*LLd
      *LRd + 825/2*nf^8*T^2*h^9*p*QLd^3*QR^2*QRd^2*LRd + 210*nf^8*T^2*h^9*p*
      QLd^3*QR^3*LR*LRd + 210*nf^8*T^2*h^9*p*QLd^3*QR^3*LL*LLd + 805/4*nf^8*
      T^2*h^9*p*QLd^3*QR^4*QRd + 375/4*nf^8*T^2*h^9*p*QLd^4*QRd^2*LLd*LRd +
      315/2*nf^8*T^2*h^9*p*QLd^4*QR*LLd*LR*LRd + 225/4*nf^8*T^2*h^9*p*QLd^4*QR
      *LL*LRd^2 + 315/4*nf^8*T^2*h^9*p*QLd^4*QR*LL*LLd^2 + 1155/4*nf^8*T^2*h^9
      *p*QLd^4*QR^2*QRd*LLd + 75/4*nf^8*T^2*h^9*p*QLd^5*QRd*LRd^2 + 105/4*nf^8
      *T^2*h^9*p*QLd^5*QRd*LLd^2 + 231/4*nf^8*T^2*h^9*p*QLd^5*QR^2*LRd + 35/4*
      nf^8*T^2*h^9*p*QLd^6*LLd*LRd + 25*nf^8*T^2*h^9*p*QL*QRd*LR^3*LRd^3 + 75*
      nf^8*T^2*h^9*p*QL*QRd*LLd^2*LR^3*LRd + 225*nf^8*T^2*h^9*p*QL*QRd*LL*LLd*
      LR^2*LRd^2 + 75*nf^8*T^2*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 105*nf^8*T^2*h^9*p
      *QL*QRd*LL^2*LR*LRd^3 + 225*nf^8*T^2*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd +
      105*nf^8*T^2*h^9*p*QL*QRd*LL^3*LLd*LRd^2 + 25*nf^8*T^2*h^9*p*QL*QRd*LL^3
      *LLd^3 + 315/4*nf^8*T^2*h^9*p*QL*QRd^4*LR*LRd^2 + 225/4*nf^8*T^2*h^9*p*
      QL*QRd^4*LLd^2*LR + 315/2*nf^8*T^2*h^9*p*QL*QRd^4*LL*LLd*LRd + 225*nf^8*
      T^2*h^9*p*QL*QR*QRd^2*LR^2*LRd^2 + 225*nf^8*T^2*h^9*p*QL*QR*QRd^2*LLd^2*
      LR^2 + 900*nf^8*T^2*h^9*p*QL*QR*QRd^2*LL*LLd*LR*LRd + 315*nf^8*T^2*h^9*p
      *QL*QR*QRd^2*LL^2*LRd^2 + 225*nf^8*T^2*h^9*p*QL*QR*QRd^2*LL^2*LLd^2 +
      231/2*nf^8*T^2*h^9*p*QL*QR*QRd^5*LRd + 75/2*nf^8*T^2*h^9*p*QL*QR^2*LR^3*
      LRd^2 + 105/2*nf^8*T^2*h^9*p*QL*QR^2*LLd^2*LR^3 + 225*nf^8*T^2*h^9*p*QL*
      QR^2*LL*LLd*LR^2*LRd + 225/2*nf^8*T^2*h^9*p*QL*QR^2*LL^2*LR*LRd^2 + 225/
      2*nf^8*T^2*h^9*p*QL*QR^2*LL^2*LLd^2*LR + 75*nf^8*T^2*h^9*p*QL*QR^2*LL^3*
      LLd*LRd + 450*nf^8*T^2*h^9*p*QL*QR^2*QRd^3*LR*LRd + 450*nf^8*T^2*h^9*p*
      QL*QR^2*QRd^3*LL*LLd + 225*nf^8*T^2*h^9*p*QL*QR^3*QRd*LR^2*LRd + 450*
      nf^8*T^2*h^9*p*QL*QR^3*QRd*LL*LLd*LR + 225*nf^8*T^2*h^9*p*QL*QR^3*QRd*
      LL^2*LRd + 575/4*nf^8*T^2*h^9*p*QL*QR^3*QRd^4 + 825/4*nf^8*T^2*h^9*p*QL*
      QR^4*QRd^2*LR + 105/4*nf^8*T^2*h^9*p*QL*QR^5*LR^2 + 75/4*nf^8*T^2*h^9*p*
      QL*QR^5*LL^2 + 75*nf^8*T^2*h^9*p*QL*QLd*LLd*LR^3*LRd^2 + 35*nf^8*T^2*h^9
      *p*QL*QLd*LLd^3*LR^3 + 75*nf^8*T^2*h^9*p*QL*QLd*LL*LR^2*LRd^3 + 225*nf^8
      *T^2*h^9*p*QL*QLd*LL*LLd^2*LR^2*LRd + 225*nf^8*T^2*h^9*p*QL*QLd*LL^2*LLd
      *LR*LRd^2 + 75*nf^8*T^2*h^9*p*QL*QLd*LL^2*LLd^3*LR + 35*nf^8*T^2*h^9*p*
      QL*QLd*LL^3*LRd^3 + 75*nf^8*T^2*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 450*nf^8*
      T^2*h^9*p*QL*QLd*QRd^3*LLd*LR*LRd + 315*nf^8*T^2*h^9*p*QL*QLd*QRd^3*LL*
      LRd^2 + 225*nf^8*T^2*h^9*p*QL*QLd*QRd^3*LL*LLd^2 + 900*nf^8*T^2*h^9*p*QL
      *QLd*QR*QRd*LLd*LR^2*LRd + 900*nf^8*T^2*h^9*p*QL*QLd*QR*QRd*LL*LR*LRd^2
       + 900*nf^8*T^2*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR + 900*nf^8*T^2*h^9*p*QL*
      QLd*QR*QRd*LL^2*LLd*LRd + 825/2*nf^8*T^2*h^9*p*QL*QLd*QR*QRd^4*LLd +
      1350*nf^8*T^2*h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR + 1350*nf^8*T^2*h^9*p*QL*
      QLd*QR^2*QRd^2*LL*LRd + 315*nf^8*T^2*h^9*p*QL*QLd*QR^3*LLd*LR^2 + 450*
      nf^8*T^2*h^9*p*QL*QLd*QR^3*LL*LR*LRd + 225*nf^8*T^2*h^9*p*QL*QLd*QR^3*
      LL^2*LLd + 825/2*nf^8*T^2*h^9*p*QL*QLd*QR^4*QRd*LL + 675/2*nf^8*T^2*h^9*
      p*QL*QLd^2*QRd^2*LR*LRd^2 + 675/2*nf^8*T^2*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR
       + 675*nf^8*T^2*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd + 225*nf^8*T^2*h^9*p*QL*
      QLd^2*QR*LR^2*LRd^2 + 315*nf^8*T^2*h^9*p*QL*QLd^2*QR*LLd^2*LR^2 + 900*
      nf^8*T^2*h^9*p*QL*QLd^2*QR*LL*LLd*LR*LRd + 225*nf^8*T^2*h^9*p*QL*QLd^2*
      QR*LL^2*LRd^2 + 225*nf^8*T^2*h^9*p*QL*QLd^2*QR*LL^2*LLd^2 + 825*nf^8*T^2
      *h^9*p*QL*QLd^2*QR*QRd^3*LRd + 1350*nf^8*T^2*h^9*p*QL*QLd^2*QR^2*QRd*LR*
      LRd + 1350*nf^8*T^2*h^9*p*QL*QLd^2*QR^2*QRd*LL*LLd + 1725/2*nf^8*T^2*h^9
      *p*QL*QLd^2*QR^3*QRd^2 + 1155/4*nf^8*T^2*h^9*p*QL*QLd^2*QR^4*LR + 450*
      nf^8*T^2*h^9*p*QL*QLd^3*QRd*LLd*LR*LRd + 225*nf^8*T^2*h^9*p*QL*QLd^3*QRd
      *LL*LRd^2 + 225*nf^8*T^2*h^9*p*QL*QLd^3*QRd*LL*LLd^2 + 825*nf^8*T^2*h^9*
      p*QL*QLd^3*QR*QRd^2*LLd + 630*nf^8*T^2*h^9*p*QL*QLd^3*QR^2*LLd*LR + 450*
      nf^8*T^2*h^9*p*QL*QLd^3*QR^2*LL*LRd + 225/4*nf^8*T^2*h^9*p*QL*QLd^4*LR*
      LRd^2 + 315/4*nf^8*T^2*h^9*p*QL*QLd^4*LLd^2*LR + 225/2*nf^8*T^2*h^9*p*QL
      *QLd^4*LL*LLd*LRd + 825/2*nf^8*T^2*h^9*p*QL*QLd^4*QR*QRd*LRd + 805/4*
      nf^8*T^2*h^9*p*QL*QLd^4*QR^3 + 231/2*nf^8*T^2*h^9*p*QL*QLd^5*QR*LLd +
      225*nf^8*T^2*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd + 315*nf^8*T^2*h^9*p*QL^2*
      QRd^2*LL*LR*LRd^2 + 225*nf^8*T^2*h^9*p*QL^2*QRd^2*LL*LLd^2*LR + 315*nf^8
      *T^2*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd + 231/4*nf^8*T^2*h^9*p*QL^2*QRd^5*LLd
       + 75*nf^8*T^2*h^9*p*QL^2*QR*LLd*LR^3*LRd + 225/2*nf^8*T^2*h^9*p*QL^2*QR
      *LL*LR^2*LRd^2 + 225/2*nf^8*T^2*h^9*p*QL^2*QR*LL*LLd^2*LR^2 + 225*nf^8*
      T^2*h^9*p*QL^2*QR*LL^2*LLd*LR*LRd + 105/2*nf^8*T^2*h^9*p*QL^2*QR*LL^3*
      LRd^2 + 75/2*nf^8*T^2*h^9*p*QL^2*QR*LL^3*LLd^2 + 450*nf^8*T^2*h^9*p*QL^2
      *QR*QRd^3*LLd*LR + 630*nf^8*T^2*h^9*p*QL^2*QR*QRd^3*LL*LRd + 675/2*nf^8*
      T^2*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 + 675*nf^8*T^2*h^9*p*QL^2*QR^2*QRd*LL*
      LR*LRd + 675/2*nf^8*T^2*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 825/2*nf^8*T^2*
      h^9*p*QL^2*QR^3*QRd^2*LL + 375/4*nf^8*T^2*h^9*p*QL^2*QR^4*LL*LR + 225*
      nf^8*T^2*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 + 225*nf^8*T^2*h^9*p*QL^2*QLd*QRd
      *LLd^2*LR^2 + 900*nf^8*T^2*h^9*p*QL^2*QLd*QRd*LL*LLd*LR*LRd + 315*nf^8*
      T^2*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 + 225*nf^8*T^2*h^9*p*QL^2*QLd*QRd*LL^2
      *LLd^2 + 1155/4*nf^8*T^2*h^9*p*QL^2*QLd*QRd^4*LRd + 1350*nf^8*T^2*h^9*p*
      QL^2*QLd*QR*QRd^2*LR*LRd + 1350*nf^8*T^2*h^9*p*QL^2*QLd*QR*QRd^2*LL*LLd
       + 675/2*nf^8*T^2*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 675*nf^8*T^2*h^9*p*QL^2
      *QLd*QR^2*LL*LLd*LR + 675/2*nf^8*T^2*h^9*p*QL^2*QLd*QR^2*LL^2*LRd + 1725/
      2*nf^8*T^2*h^9*p*QL^2*QLd*QR^2*QRd^3 + 825*nf^8*T^2*h^9*p*QL^2*QLd*QR^3*
      QRd*LR + 225*nf^8*T^2*h^9*p*QL^2*QLd^2*LLd*LR^2*LRd + 225*nf^8*T^2*h^9*p
      *QL^2*QLd^2*LL*LR*LRd^2 + 225*nf^8*T^2*h^9*p*QL^2*QLd^2*LL*LLd^2*LR +
      225*nf^8*T^2*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd + 825/2*nf^8*T^2*h^9*p*QL^2*
      QLd^2*QRd^3*LLd + 1350*nf^8*T^2*h^9*p*QL^2*QLd^2*QR*QRd*LLd*LR + 1350*
      nf^8*T^2*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd + 825/2*nf^8*T^2*h^9*p*QL^2*
      QLd^2*QR^3*LL + 825/2*nf^8*T^2*h^9*p*QL^2*QLd^3*QRd^2*LRd + 450*nf^8*T^2
      *h^9*p*QL^2*QLd^3*QR*LR*LRd + 450*nf^8*T^2*h^9*p*QL^2*QLd^3*QR*LL*LLd +
      1725/2*nf^8*T^2*h^9*p*QL^2*QLd^3*QR^2*QRd + 825/4*nf^8*T^2*h^9*p*QL^2*
      QLd^4*QRd*LLd + 165/4*nf^8*T^2*h^9*p*QL^2*QLd^5*LRd + 25/2*nf^8*T^2*h^9*
      p*QL^3*LR^3*LRd^2 + 25/2*nf^8*T^2*h^9*p*QL^3*LLd^2*LR^3 + 75*nf^8*T^2*
      h^9*p*QL^3*LL*LLd*LR^2*LRd + 105/2*nf^8*T^2*h^9*p*QL^3*LL^2*LR*LRd^2 +
      75/2*nf^8*T^2*h^9*p*QL^3*LL^2*LLd^2*LR + 35*nf^8*T^2*h^9*p*QL^3*LL^3*LLd
      *LRd + 210*nf^8*T^2*h^9*p*QL^3*QRd^3*LR*LRd + 210*nf^8*T^2*h^9*p*QL^3*
      QRd^3*LL*LLd + 225*nf^8*T^2*h^9*p*QL^3*QR*QRd*LR^2*LRd + 450*nf^8*T^2*
      h^9*p*QL^3*QR*QRd*LL*LLd*LR + 315*nf^8*T^2*h^9*p*QL^3*QR*QRd*LL^2*LRd +
      805/4*nf^8*T^2*h^9*p*QL^3*QR*QRd^4 + 825/2*nf^8*T^2*h^9*p*QL^3*QR^2*
      QRd^2*LR + 125/2*nf^8*T^2*h^9*p*QL^3*QR^3*LR^2 + 125/2*nf^8*T^2*h^9*p*
      QL^3*QR^3*LL^2 + 450*nf^8*T^2*h^9*p*QL^3*QLd*QRd^2*LLd*LR + 630*nf^8*T^2
      *h^9*p*QL^3*QLd*QRd^2*LL*LRd + 225*nf^8*T^2*h^9*p*QL^3*QLd*QR*LLd*LR^2
       + 450*nf^8*T^2*h^9*p*QL^3*QLd*QR*LL*LR*LRd + 225*nf^8*T^2*h^9*p*QL^3*
      QLd*QR*LL^2*LLd + 825*nf^8*T^2*h^9*p*QL^3*QLd*QR^2*QRd*LL + 450*nf^8*T^2
      *h^9*p*QL^3*QLd^2*QRd*LR*LRd + 450*nf^8*T^2*h^9*p*QL^3*QLd^2*QRd*LL*LLd
       + 1725/2*nf^8*T^2*h^9*p*QL^3*QLd^2*QR*QRd^2 + 825/2*nf^8*T^2*h^9*p*QL^3
      *QLd^2*QR^2*LR + 150*nf^8*T^2*h^9*p*QL^3*QLd^3*LLd*LR + 150*nf^8*T^2*h^9
      *p*QL^3*QLd^3*LL*LRd + 575/4*nf^8*T^2*h^9*p*QL^3*QLd^4*QR + 225/4*nf^8*
      T^2*h^9*p*QL^4*QRd*LLd*LR^2 + 315/2*nf^8*T^2*h^9*p*QL^4*QRd*LL*LR*LRd +
      315/4*nf^8*T^2*h^9*p*QL^4*QRd*LL^2*LLd + 1155/4*nf^8*T^2*h^9*p*QL^4*QR*
      QRd^2*LL + 375/4*nf^8*T^2*h^9*p*QL^4*QR^2*LL*LR + 225/4*nf^8*T^2*h^9*p*
      QL^4*QLd*LR^2*LRd + 225/2*nf^8*T^2*h^9*p*QL^4*QLd*LL*LLd*LR + 315/4*nf^8
      *T^2*h^9*p*QL^4*QLd*LL^2*LRd + 805/4*nf^8*T^2*h^9*p*QL^4*QLd*QRd^3 + 825/
      2*nf^8*T^2*h^9*p*QL^4*QLd*QR*QRd*LR + 825/4*nf^8*T^2*h^9*p*QL^4*QLd^2*QR
      *LL + 575/4*nf^8*T^2*h^9*p*QL^4*QLd^3*QRd + 231/4*nf^8*T^2*h^9*p*QL^5*
      QRd^2*LR + 75/4*nf^8*T^2*h^9*p*QL^5*QR*LR^2 + 105/4*nf^8*T^2*h^9*p*QL^5*
      QR*LL^2 + 231/2*nf^8*T^2*h^9*p*QL^5*QLd*QRd*LL + 165/4*nf^8*T^2*h^9*p*
      QL^5*QLd^2*LR + 35/4*nf^8*T^2*h^9*p*QL^6*LL*LR + 275/72*nf^8*T^2*h^9*u*
      LLd*LR^4*LRd^3 + 385/72*nf^8*T^2*h^9*u*LLd^3*LR^4*LRd + 275/72*nf^8*T^2*
      h^9*u*LL*LR^3*LRd^4 + 275/12*nf^8*T^2*h^9*u*LL*LLd^2*LR^3*LRd^2 + 385/72
      *nf^8*T^2*h^9*u*LL*LLd^4*LR^3 + 275/12*nf^8*T^2*h^9*u*LL^2*LLd*LR^2*
      LRd^3 + 275/12*nf^8*T^2*h^9*u*LL^2*LLd^3*LR^2*LRd + 385/72*nf^8*T^2*h^9*
      u*LL^3*LR*LRd^4 + 275/12*nf^8*T^2*h^9*u*LL^3*LLd^2*LR*LRd^2 + 275/72*
      nf^8*T^2*h^9*u*LL^3*LLd^4*LR + 385/72*nf^8*T^2*h^9*u*LL^4*LLd*LRd^3 +
      275/72*nf^8*T^2*h^9*u*LL^4*LLd^3*LRd + 275/12*nf^8*T^2*h^9*u*QRd^3*LLd*
      LR^2*LRd^2 + 275/36*nf^8*T^2*h^9*u*QRd^3*LLd^3*LR^2 + 385/18*nf^8*T^2*
      h^9*u*QRd^3*LL*LR*LRd^3 + 275/6*nf^8*T^2*h^9*u*QRd^3*LL*LLd^2*LR*LRd +
      385/12*nf^8*T^2*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 275/36*nf^8*T^2*h^9*u*QRd^3
      *LL^2*LLd^3 + 385/72*nf^8*T^2*h^9*u*QRd^6*LLd*LRd + 275/6*nf^8*T^2*h^9*u
      *QR*QRd*LLd*LR^3*LRd^2 + 385/18*nf^8*T^2*h^9*u*QR*QRd*LLd^3*LR^3 + 275/6
      *nf^8*T^2*h^9*u*QR*QRd*LL*LR^2*LRd^3 + 275/2*nf^8*T^2*h^9*u*QR*QRd*LL*
      LLd^2*LR^2*LRd + 275/2*nf^8*T^2*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 + 275/6*
      nf^8*T^2*h^9*u*QR*QRd*LL^2*LLd^3*LR + 385/18*nf^8*T^2*h^9*u*QR*QRd*LL^3*
      LRd^3 + 275/6*nf^8*T^2*h^9*u*QR*QRd*LL^3*LLd^2*LRd + 275/4*nf^8*T^2*h^9*
      u*QR*QRd^4*LLd*LR*LRd + 385/8*nf^8*T^2*h^9*u*QR*QRd^4*LL*LRd^2 + 275/8*
      nf^8*T^2*h^9*u*QR*QRd^4*LL*LLd^2 + 275/2*nf^8*T^2*h^9*u*QR^2*QRd^2*LLd*
      LR^2*LRd + 275/2*nf^8*T^2*h^9*u*QR^2*QRd^2*LL*LR*LRd^2 + 275/2*nf^8*T^2*
      h^9*u*QR^2*QRd^2*LL*LLd^2*LR + 275/2*nf^8*T^2*h^9*u*QR^2*QRd^2*LL^2*LLd*
      LRd + 605/24*nf^8*T^2*h^9*u*QR^2*QRd^5*LLd + 385/18*nf^8*T^2*h^9*u*QR^3*
      LLd*LR^3*LRd + 275/12*nf^8*T^2*h^9*u*QR^3*LL*LR^2*LRd^2 + 385/12*nf^8*
      T^2*h^9*u*QR^3*LL*LLd^2*LR^2 + 275/6*nf^8*T^2*h^9*u*QR^3*LL^2*LLd*LR*LRd
       + 275/36*nf^8*T^2*h^9*u*QR^3*LL^3*LRd^2 + 275/36*nf^8*T^2*h^9*u*QR^3*
      LL^3*LLd^2 + 275/3*nf^8*T^2*h^9*u*QR^3*QRd^3*LLd*LR + 275/3*nf^8*T^2*h^9
      *u*QR^3*QRd^3*LL*LRd + 385/8*nf^8*T^2*h^9*u*QR^4*QRd*LLd*LR^2 + 275/4*
      nf^8*T^2*h^9*u*QR^4*QRd*LL*LR*LRd + 275/8*nf^8*T^2*h^9*u*QR^4*QRd*LL^2*
      LLd + 605/24*nf^8*T^2*h^9*u*QR^5*QRd^2*LL + 385/72*nf^8*T^2*h^9*u*QR^6*
      LL*LR + 275/12*nf^8*T^2*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 275/4*nf^8*T^2*h^9*
      u*QLd*QRd^2*LLd^2*LR^2*LRd + 275/2*nf^8*T^2*h^9*u*QLd*QRd^2*LL*LLd*LR*
      LRd^2 + 275/6*nf^8*T^2*h^9*u*QLd*QRd^2*LL*LLd^3*LR + 385/12*nf^8*T^2*h^9
      *u*QLd*QRd^2*LL^2*LRd^3 + 275/4*nf^8*T^2*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd
       + 385/24*nf^8*T^2*h^9*u*QLd*QRd^5*LRd^2 + 275/24*nf^8*T^2*h^9*u*QLd*
      QRd^5*LLd^2 + 275/18*nf^8*T^2*h^9*u*QLd*QR*LR^3*LRd^3 + 385/6*nf^8*T^2*
      h^9*u*QLd*QR*LLd^2*LR^3*LRd + 275/2*nf^8*T^2*h^9*u*QLd*QR*LL*LLd*LR^2*
      LRd^2 + 385/6*nf^8*T^2*h^9*u*QLd*QR*LL*LLd^3*LR^2 + 275/6*nf^8*T^2*h^9*u
      *QLd*QR*LL^2*LR*LRd^3 + 275/2*nf^8*T^2*h^9*u*QLd*QR*LL^2*LLd^2*LR*LRd +
      275/6*nf^8*T^2*h^9*u*QLd*QR*LL^3*LLd*LRd^2 + 275/18*nf^8*T^2*h^9*u*QLd*
      QR*LL^3*LLd^3 + 275/2*nf^8*T^2*h^9*u*QLd*QR*QRd^3*LR*LRd^2 + 275/2*nf^8*
      T^2*h^9*u*QLd*QR*QRd^3*LLd^2*LR + 275*nf^8*T^2*h^9*u*QLd*QR*QRd^3*LL*LLd
      *LRd + 275/2*nf^8*T^2*h^9*u*QLd*QR^2*QRd*LR^2*LRd^2 + 385/2*nf^8*T^2*h^9
      *u*QLd*QR^2*QRd*LLd^2*LR^2 + 550*nf^8*T^2*h^9*u*QLd*QR^2*QRd*LL*LLd*LR*
      LRd + 275/2*nf^8*T^2*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2 + 275/2*nf^8*T^2*h^9*
      u*QLd*QR^2*QRd*LL^2*LLd^2 + 3025/24*nf^8*T^2*h^9*u*QLd*QR^2*QRd^4*LRd +
      275*nf^8*T^2*h^9*u*QLd*QR^3*QRd^2*LR*LRd + 275*nf^8*T^2*h^9*u*QLd*QR^3*
      QRd^2*LL*LLd + 385/8*nf^8*T^2*h^9*u*QLd*QR^4*LR^2*LRd + 385/4*nf^8*T^2*
      h^9*u*QLd*QR^4*LL*LLd*LR + 275/8*nf^8*T^2*h^9*u*QLd*QR^4*LL^2*LRd + 6325/
      72*nf^8*T^2*h^9*u*QLd*QR^4*QRd^3 + 847/12*nf^8*T^2*h^9*u*QLd*QR^5*QRd*LR
       + 275/4*nf^8*T^2*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 + 385/12*nf^8*T^2*h^9*u
      *QLd^2*QRd*LLd^3*LR^2 + 275/6*nf^8*T^2*h^9*u*QLd^2*QRd*LL*LR*LRd^3 + 275/
      2*nf^8*T^2*h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd + 275/4*nf^8*T^2*h^9*u*QLd^2*
      QRd*LL^2*LLd*LRd^2 + 275/12*nf^8*T^2*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 1375/
      24*nf^8*T^2*h^9*u*QLd^2*QRd^4*LLd*LRd + 825/2*nf^8*T^2*h^9*u*QLd^2*QR*
      QRd^2*LLd*LR*LRd + 825/4*nf^8*T^2*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 + 825/4*
      nf^8*T^2*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 385/2*nf^8*T^2*h^9*u*QLd^2*QR^2
      *LLd*LR^2*LRd + 275/2*nf^8*T^2*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 385/2*nf^8
      *T^2*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 275/2*nf^8*T^2*h^9*u*QLd^2*QR^2*LL^2
      *LLd*LRd + 3025/12*nf^8*T^2*h^9*u*QLd^2*QR^2*QRd^3*LLd + 385*nf^8*T^2*
      h^9*u*QLd^2*QR^3*QRd*LLd*LR + 275*nf^8*T^2*h^9*u*QLd^2*QR^3*QRd*LL*LRd
       + 847/24*nf^8*T^2*h^9*u*QLd^2*QR^5*LL + 275/36*nf^8*T^2*h^9*u*QLd^3*
      LR^2*LRd^3 + 385/12*nf^8*T^2*h^9*u*QLd^3*LLd^2*LR^2*LRd + 275/6*nf^8*T^2
      *h^9*u*QLd^3*LL*LLd*LR*LRd^2 + 385/18*nf^8*T^2*h^9*u*QLd^3*LL*LLd^3*LR
       + 275/36*nf^8*T^2*h^9*u*QLd^3*LL^2*LRd^3 + 275/12*nf^8*T^2*h^9*u*QLd^3*
      LL^2*LLd^2*LRd + 1375/36*nf^8*T^2*h^9*u*QLd^3*QRd^3*LRd^2 + 1375/36*nf^8
      *T^2*h^9*u*QLd^3*QRd^3*LLd^2 + 275/2*nf^8*T^2*h^9*u*QLd^3*QR*QRd*LR*
      LRd^2 + 385/2*nf^8*T^2*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 275*nf^8*T^2*h^9*u*
      QLd^3*QR*QRd*LL*LLd*LRd + 3025/12*nf^8*T^2*h^9*u*QLd^3*QR^2*QRd^2*LRd +
      385/3*nf^8*T^2*h^9*u*QLd^3*QR^3*LR*LRd + 385/3*nf^8*T^2*h^9*u*QLd^3*QR^3
      *LL*LLd + 8855/72*nf^8*T^2*h^9*u*QLd^3*QR^4*QRd + 1375/24*nf^8*T^2*h^9*u
      *QLd^4*QRd^2*LLd*LRd + 385/4*nf^8*T^2*h^9*u*QLd^4*QR*LLd*LR*LRd + 275/8*
      nf^8*T^2*h^9*u*QLd^4*QR*LL*LRd^2 + 385/8*nf^8*T^2*h^9*u*QLd^4*QR*LL*
      LLd^2 + 4235/24*nf^8*T^2*h^9*u*QLd^4*QR^2*QRd*LLd + 275/24*nf^8*T^2*h^9*
      u*QLd^5*QRd*LRd^2 + 385/24*nf^8*T^2*h^9*u*QLd^5*QRd*LLd^2 + 847/24*nf^8*
      T^2*h^9*u*QLd^5*QR^2*LRd + 385/72*nf^8*T^2*h^9*u*QLd^6*LLd*LRd + 275/18*
      nf^8*T^2*h^9*u*QL*QRd*LR^3*LRd^3 + 275/6*nf^8*T^2*h^9*u*QL*QRd*LLd^2*
      LR^3*LRd + 275/2*nf^8*T^2*h^9*u*QL*QRd*LL*LLd*LR^2*LRd^2 + 275/6*nf^8*
      T^2*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 385/6*nf^8*T^2*h^9*u*QL*QRd*LL^2*LR*
      LRd^3 + 275/2*nf^8*T^2*h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd + 385/6*nf^8*T^2*
      h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 275/18*nf^8*T^2*h^9*u*QL*QRd*LL^3*LLd^3 +
      385/8*nf^8*T^2*h^9*u*QL*QRd^4*LR*LRd^2 + 275/8*nf^8*T^2*h^9*u*QL*QRd^4*
      LLd^2*LR + 385/4*nf^8*T^2*h^9*u*QL*QRd^4*LL*LLd*LRd + 275/2*nf^8*T^2*h^9
      *u*QL*QR*QRd^2*LR^2*LRd^2 + 275/2*nf^8*T^2*h^9*u*QL*QR*QRd^2*LLd^2*LR^2
       + 550*nf^8*T^2*h^9*u*QL*QR*QRd^2*LL*LLd*LR*LRd + 385/2*nf^8*T^2*h^9*u*
      QL*QR*QRd^2*LL^2*LRd^2 + 275/2*nf^8*T^2*h^9*u*QL*QR*QRd^2*LL^2*LLd^2 +
      847/12*nf^8*T^2*h^9*u*QL*QR*QRd^5*LRd + 275/12*nf^8*T^2*h^9*u*QL*QR^2*
      LR^3*LRd^2 + 385/12*nf^8*T^2*h^9*u*QL*QR^2*LLd^2*LR^3 + 275/2*nf^8*T^2*
      h^9*u*QL*QR^2*LL*LLd*LR^2*LRd + 275/4*nf^8*T^2*h^9*u*QL*QR^2*LL^2*LR*
      LRd^2 + 275/4*nf^8*T^2*h^9*u*QL*QR^2*LL^2*LLd^2*LR + 275/6*nf^8*T^2*h^9*
      u*QL*QR^2*LL^3*LLd*LRd + 275*nf^8*T^2*h^9*u*QL*QR^2*QRd^3*LR*LRd + 275*
      nf^8*T^2*h^9*u*QL*QR^2*QRd^3*LL*LLd + 275/2*nf^8*T^2*h^9*u*QL*QR^3*QRd*
      LR^2*LRd + 275*nf^8*T^2*h^9*u*QL*QR^3*QRd*LL*LLd*LR + 275/2*nf^8*T^2*h^9
      *u*QL*QR^3*QRd*LL^2*LRd + 6325/72*nf^8*T^2*h^9*u*QL*QR^3*QRd^4 + 3025/24
      *nf^8*T^2*h^9*u*QL*QR^4*QRd^2*LR + 385/24*nf^8*T^2*h^9*u*QL*QR^5*LR^2 +
      275/24*nf^8*T^2*h^9*u*QL*QR^5*LL^2 + 275/6*nf^8*T^2*h^9*u*QL*QLd*LLd*
      LR^3*LRd^2 + 385/18*nf^8*T^2*h^9*u*QL*QLd*LLd^3*LR^3 + 275/6*nf^8*T^2*
      h^9*u*QL*QLd*LL*LR^2*LRd^3 + 275/2*nf^8*T^2*h^9*u*QL*QLd*LL*LLd^2*LR^2*
      LRd + 275/2*nf^8*T^2*h^9*u*QL*QLd*LL^2*LLd*LR*LRd^2 + 275/6*nf^8*T^2*h^9
      *u*QL*QLd*LL^2*LLd^3*LR + 385/18*nf^8*T^2*h^9*u*QL*QLd*LL^3*LRd^3 + 275/
      6*nf^8*T^2*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 275*nf^8*T^2*h^9*u*QL*QLd*QRd^3
      *LLd*LR*LRd + 385/2*nf^8*T^2*h^9*u*QL*QLd*QRd^3*LL*LRd^2 + 275/2*nf^8*
      T^2*h^9*u*QL*QLd*QRd^3*LL*LLd^2 + 550*nf^8*T^2*h^9*u*QL*QLd*QR*QRd*LLd*
      LR^2*LRd + 550*nf^8*T^2*h^9*u*QL*QLd*QR*QRd*LL*LR*LRd^2 + 550*nf^8*T^2*
      h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR + 550*nf^8*T^2*h^9*u*QL*QLd*QR*QRd*LL^2*
      LLd*LRd + 3025/12*nf^8*T^2*h^9*u*QL*QLd*QR*QRd^4*LLd + 825*nf^8*T^2*h^9*
      u*QL*QLd*QR^2*QRd^2*LLd*LR + 825*nf^8*T^2*h^9*u*QL*QLd*QR^2*QRd^2*LL*LRd
       + 385/2*nf^8*T^2*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 275*nf^8*T^2*h^9*u*QL*QLd
      *QR^3*LL*LR*LRd + 275/2*nf^8*T^2*h^9*u*QL*QLd*QR^3*LL^2*LLd + 3025/12*
      nf^8*T^2*h^9*u*QL*QLd*QR^4*QRd*LL + 825/4*nf^8*T^2*h^9*u*QL*QLd^2*QRd^2*
      LR*LRd^2 + 825/4*nf^8*T^2*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 825/2*nf^8*T^2
      *h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd + 275/2*nf^8*T^2*h^9*u*QL*QLd^2*QR*LR^2
      *LRd^2 + 385/2*nf^8*T^2*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 550*nf^8*T^2*h^9*
      u*QL*QLd^2*QR*LL*LLd*LR*LRd + 275/2*nf^8*T^2*h^9*u*QL*QLd^2*QR*LL^2*
      LRd^2 + 275/2*nf^8*T^2*h^9*u*QL*QLd^2*QR*LL^2*LLd^2 + 3025/6*nf^8*T^2*
      h^9*u*QL*QLd^2*QR*QRd^3*LRd + 825*nf^8*T^2*h^9*u*QL*QLd^2*QR^2*QRd*LR*
      LRd + 825*nf^8*T^2*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 6325/12*nf^8*T^2*h^9
      *u*QL*QLd^2*QR^3*QRd^2 + 4235/24*nf^8*T^2*h^9*u*QL*QLd^2*QR^4*LR + 275*
      nf^8*T^2*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd + 275/2*nf^8*T^2*h^9*u*QL*QLd^3*
      QRd*LL*LRd^2 + 275/2*nf^8*T^2*h^9*u*QL*QLd^3*QRd*LL*LLd^2 + 3025/6*nf^8*
      T^2*h^9*u*QL*QLd^3*QR*QRd^2*LLd + 385*nf^8*T^2*h^9*u*QL*QLd^3*QR^2*LLd*
      LR + 275*nf^8*T^2*h^9*u*QL*QLd^3*QR^2*LL*LRd + 275/8*nf^8*T^2*h^9*u*QL*
      QLd^4*LR*LRd^2 + 385/8*nf^8*T^2*h^9*u*QL*QLd^4*LLd^2*LR + 275/4*nf^8*T^2
      *h^9*u*QL*QLd^4*LL*LLd*LRd + 3025/12*nf^8*T^2*h^9*u*QL*QLd^4*QR*QRd*LRd
       + 8855/72*nf^8*T^2*h^9*u*QL*QLd^4*QR^3 + 847/12*nf^8*T^2*h^9*u*QL*QLd^5
      *QR*LLd + 275/2*nf^8*T^2*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 385/2*nf^8*T^2*
      h^9*u*QL^2*QRd^2*LL*LR*LRd^2 + 275/2*nf^8*T^2*h^9*u*QL^2*QRd^2*LL*LLd^2*
      LR + 385/2*nf^8*T^2*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 847/24*nf^8*T^2*h^9*
      u*QL^2*QRd^5*LLd + 275/6*nf^8*T^2*h^9*u*QL^2*QR*LLd*LR^3*LRd + 275/4*
      nf^8*T^2*h^9*u*QL^2*QR*LL*LR^2*LRd^2 + 275/4*nf^8*T^2*h^9*u*QL^2*QR*LL*
      LLd^2*LR^2 + 275/2*nf^8*T^2*h^9*u*QL^2*QR*LL^2*LLd*LR*LRd + 385/12*nf^8*
      T^2*h^9*u*QL^2*QR*LL^3*LRd^2 + 275/12*nf^8*T^2*h^9*u*QL^2*QR*LL^3*LLd^2
       + 275*nf^8*T^2*h^9*u*QL^2*QR*QRd^3*LLd*LR + 385*nf^8*T^2*h^9*u*QL^2*QR*
      QRd^3*LL*LRd + 825/4*nf^8*T^2*h^9*u*QL^2*QR^2*QRd*LLd*LR^2 + 825/2*nf^8*
      T^2*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd + 825/4*nf^8*T^2*h^9*u*QL^2*QR^2*QRd*
      LL^2*LLd + 3025/12*nf^8*T^2*h^9*u*QL^2*QR^3*QRd^2*LL + 1375/24*nf^8*T^2*
      h^9*u*QL^2*QR^4*LL*LR + 275/2*nf^8*T^2*h^9*u*QL^2*QLd*QRd*LR^2*LRd^2 +
      275/2*nf^8*T^2*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 + 550*nf^8*T^2*h^9*u*QL^2*
      QLd*QRd*LL*LLd*LR*LRd + 385/2*nf^8*T^2*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 +
      275/2*nf^8*T^2*h^9*u*QL^2*QLd*QRd*LL^2*LLd^2 + 4235/24*nf^8*T^2*h^9*u*
      QL^2*QLd*QRd^4*LRd + 825*nf^8*T^2*h^9*u*QL^2*QLd*QR*QRd^2*LR*LRd + 825*
      nf^8*T^2*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd + 825/4*nf^8*T^2*h^9*u*QL^2*QLd*
      QR^2*LR^2*LRd + 825/2*nf^8*T^2*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR + 825/4*
      nf^8*T^2*h^9*u*QL^2*QLd*QR^2*LL^2*LRd + 6325/12*nf^8*T^2*h^9*u*QL^2*QLd*
      QR^2*QRd^3 + 3025/6*nf^8*T^2*h^9*u*QL^2*QLd*QR^3*QRd*LR + 275/2*nf^8*T^2
      *h^9*u*QL^2*QLd^2*LLd*LR^2*LRd + 275/2*nf^8*T^2*h^9*u*QL^2*QLd^2*LL*LR*
      LRd^2 + 275/2*nf^8*T^2*h^9*u*QL^2*QLd^2*LL*LLd^2*LR + 275/2*nf^8*T^2*h^9
      *u*QL^2*QLd^2*LL^2*LLd*LRd + 3025/12*nf^8*T^2*h^9*u*QL^2*QLd^2*QRd^3*LLd
       + 825*nf^8*T^2*h^9*u*QL^2*QLd^2*QR*QRd*LLd*LR + 825*nf^8*T^2*h^9*u*QL^2
      *QLd^2*QR*QRd*LL*LRd + 3025/12*nf^8*T^2*h^9*u*QL^2*QLd^2*QR^3*LL + 3025/
      12*nf^8*T^2*h^9*u*QL^2*QLd^3*QRd^2*LRd + 275*nf^8*T^2*h^9*u*QL^2*QLd^3*
      QR*LR*LRd + 275*nf^8*T^2*h^9*u*QL^2*QLd^3*QR*LL*LLd + 6325/12*nf^8*T^2*
      h^9*u*QL^2*QLd^3*QR^2*QRd + 3025/24*nf^8*T^2*h^9*u*QL^2*QLd^4*QRd*LLd +
      605/24*nf^8*T^2*h^9*u*QL^2*QLd^5*LRd + 275/36*nf^8*T^2*h^9*u*QL^3*LR^3*
      LRd^2 + 275/36*nf^8*T^2*h^9*u*QL^3*LLd^2*LR^3 + 275/6*nf^8*T^2*h^9*u*
      QL^3*LL*LLd*LR^2*LRd + 385/12*nf^8*T^2*h^9*u*QL^3*LL^2*LR*LRd^2 + 275/12
      *nf^8*T^2*h^9*u*QL^3*LL^2*LLd^2*LR + 385/18*nf^8*T^2*h^9*u*QL^3*LL^3*LLd
      *LRd + 385/3*nf^8*T^2*h^9*u*QL^3*QRd^3*LR*LRd + 385/3*nf^8*T^2*h^9*u*
      QL^3*QRd^3*LL*LLd + 275/2*nf^8*T^2*h^9*u*QL^3*QR*QRd*LR^2*LRd + 275*nf^8
      *T^2*h^9*u*QL^3*QR*QRd*LL*LLd*LR + 385/2*nf^8*T^2*h^9*u*QL^3*QR*QRd*LL^2
      *LRd + 8855/72*nf^8*T^2*h^9*u*QL^3*QR*QRd^4 + 3025/12*nf^8*T^2*h^9*u*
      QL^3*QR^2*QRd^2*LR + 1375/36*nf^8*T^2*h^9*u*QL^3*QR^3*LR^2 + 1375/36*
      nf^8*T^2*h^9*u*QL^3*QR^3*LL^2 + 275*nf^8*T^2*h^9*u*QL^3*QLd*QRd^2*LLd*LR
       + 385*nf^8*T^2*h^9*u*QL^3*QLd*QRd^2*LL*LRd + 275/2*nf^8*T^2*h^9*u*QL^3*
      QLd*QR*LLd*LR^2 + 275*nf^8*T^2*h^9*u*QL^3*QLd*QR*LL*LR*LRd + 275/2*nf^8*
      T^2*h^9*u*QL^3*QLd*QR*LL^2*LLd + 3025/6*nf^8*T^2*h^9*u*QL^3*QLd*QR^2*QRd
      *LL + 275*nf^8*T^2*h^9*u*QL^3*QLd^2*QRd*LR*LRd + 275*nf^8*T^2*h^9*u*QL^3
      *QLd^2*QRd*LL*LLd + 6325/12*nf^8*T^2*h^9*u*QL^3*QLd^2*QR*QRd^2 + 3025/12
      *nf^8*T^2*h^9*u*QL^3*QLd^2*QR^2*LR + 275/3*nf^8*T^2*h^9*u*QL^3*QLd^3*LLd
      *LR + 275/3*nf^8*T^2*h^9*u*QL^3*QLd^3*LL*LRd + 6325/72*nf^8*T^2*h^9*u*
      QL^3*QLd^4*QR + 275/8*nf^8*T^2*h^9*u*QL^4*QRd*LLd*LR^2 + 385/4*nf^8*T^2*
      h^9*u*QL^4*QRd*LL*LR*LRd + 385/8*nf^8*T^2*h^9*u*QL^4*QRd*LL^2*LLd + 4235/
      24*nf^8*T^2*h^9*u*QL^4*QR*QRd^2*LL + 1375/24*nf^8*T^2*h^9*u*QL^4*QR^2*LL
      *LR + 275/8*nf^8*T^2*h^9*u*QL^4*QLd*LR^2*LRd + 275/4*nf^8*T^2*h^9*u*QL^4
      *QLd*LL*LLd*LR + 385/8*nf^8*T^2*h^9*u*QL^4*QLd*LL^2*LRd + 8855/72*nf^8*
      T^2*h^9*u*QL^4*QLd*QRd^3 + 3025/12*nf^8*T^2*h^9*u*QL^4*QLd*QR*QRd*LR +
      3025/24*nf^8*T^2*h^9*u*QL^4*QLd^2*QR*LL + 6325/72*nf^8*T^2*h^9*u*QL^4*
      QLd^3*QRd + 847/24*nf^8*T^2*h^9*u*QL^5*QRd^2*LR + 275/24*nf^8*T^2*h^9*u*
      QL^5*QR*LR^2 + 385/24*nf^8*T^2*h^9*u*QL^5*QR*LL^2 + 847/12*nf^8*T^2*h^9*
      u*QL^5*QLd*QRd*LL + 605/24*nf^8*T^2*h^9*u*QL^5*QLd^2*LR + 385/72*nf^8*
      T^2*h^9*u*QL^6*LL*LR + 35/16*nf^8*T^3*h^9*p*LLd*LR^4*LRd^3 + 49/16*nf^8*
      T^3*h^9*p*LLd^3*LR^4*LRd + 35/16*nf^8*T^3*h^9*p*LL*LR^3*LRd^4 + 105/8*
      nf^8*T^3*h^9*p*LL*LLd^2*LR^3*LRd^2 + 49/16*nf^8*T^3*h^9*p*LL*LLd^4*LR^3
       + 105/8*nf^8*T^3*h^9*p*LL^2*LLd*LR^2*LRd^3 + 105/8*nf^8*T^3*h^9*p*LL^2*
      LLd^3*LR^2*LRd + 49/16*nf^8*T^3*h^9*p*LL^3*LR*LRd^4 + 105/8*nf^8*T^3*h^9
      *p*LL^3*LLd^2*LR*LRd^2 + 35/16*nf^8*T^3*h^9*p*LL^3*LLd^4*LR + 49/16*nf^8
      *T^3*h^9*p*LL^4*LLd*LRd^3 + 35/16*nf^8*T^3*h^9*p*LL^4*LLd^3*LRd + 105/8*
      nf^8*T^3*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 35/8*nf^8*T^3*h^9*p*QRd^3*LLd^3*
      LR^2 + 49/4*nf^8*T^3*h^9*p*QRd^3*LL*LR*LRd^3 + 105/4*nf^8*T^3*h^9*p*
      QRd^3*LL*LLd^2*LR*LRd + 147/8*nf^8*T^3*h^9*p*QRd^3*LL^2*LLd*LRd^2 + 35/8
      *nf^8*T^3*h^9*p*QRd^3*LL^2*LLd^3 + 49/16*nf^8*T^3*h^9*p*QRd^6*LLd*LRd +
      105/4*nf^8*T^3*h^9*p*QR*QRd*LLd*LR^3*LRd^2 + 49/4*nf^8*T^3*h^9*p*QR*QRd*
      LLd^3*LR^3 + 105/4*nf^8*T^3*h^9*p*QR*QRd*LL*LR^2*LRd^3 + 315/4*nf^8*T^3*
      h^9*p*QR*QRd*LL*LLd^2*LR^2*LRd + 315/4*nf^8*T^3*h^9*p*QR*QRd*LL^2*LLd*LR
      *LRd^2 + 105/4*nf^8*T^3*h^9*p*QR*QRd*LL^2*LLd^3*LR + 49/4*nf^8*T^3*h^9*p
      *QR*QRd*LL^3*LRd^3 + 105/4*nf^8*T^3*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 315/8*
      nf^8*T^3*h^9*p*QR*QRd^4*LLd*LR*LRd + 441/16*nf^8*T^3*h^9*p*QR*QRd^4*LL*
      LRd^2 + 315/16*nf^8*T^3*h^9*p*QR*QRd^4*LL*LLd^2 + 315/4*nf^8*T^3*h^9*p*
      QR^2*QRd^2*LLd*LR^2*LRd + 315/4*nf^8*T^3*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 +
      315/4*nf^8*T^3*h^9*p*QR^2*QRd^2*LL*LLd^2*LR + 315/4*nf^8*T^3*h^9*p*QR^2*
      QRd^2*LL^2*LLd*LRd + 231/16*nf^8*T^3*h^9*p*QR^2*QRd^5*LLd + 49/4*nf^8*
      T^3*h^9*p*QR^3*LLd*LR^3*LRd + 105/8*nf^8*T^3*h^9*p*QR^3*LL*LR^2*LRd^2 +
      147/8*nf^8*T^3*h^9*p*QR^3*LL*LLd^2*LR^2 + 105/4*nf^8*T^3*h^9*p*QR^3*LL^2
      *LLd*LR*LRd + 35/8*nf^8*T^3*h^9*p*QR^3*LL^3*LRd^2 + 35/8*nf^8*T^3*h^9*p*
      QR^3*LL^3*LLd^2 + 105/2*nf^8*T^3*h^9*p*QR^3*QRd^3*LLd*LR + 105/2*nf^8*
      T^3*h^9*p*QR^3*QRd^3*LL*LRd + 441/16*nf^8*T^3*h^9*p*QR^4*QRd*LLd*LR^2 +
      315/8*nf^8*T^3*h^9*p*QR^4*QRd*LL*LR*LRd + 315/16*nf^8*T^3*h^9*p*QR^4*QRd
      *LL^2*LLd + 231/16*nf^8*T^3*h^9*p*QR^5*QRd^2*LL + 49/16*nf^8*T^3*h^9*p*
      QR^6*LL*LR + 105/8*nf^8*T^3*h^9*p*QLd*QRd^2*LR^2*LRd^3 + 315/8*nf^8*T^3*
      h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd + 315/4*nf^8*T^3*h^9*p*QLd*QRd^2*LL*LLd*
      LR*LRd^2 + 105/4*nf^8*T^3*h^9*p*QLd*QRd^2*LL*LLd^3*LR + 147/8*nf^8*T^3*
      h^9*p*QLd*QRd^2*LL^2*LRd^3 + 315/8*nf^8*T^3*h^9*p*QLd*QRd^2*LL^2*LLd^2*
      LRd + 147/16*nf^8*T^3*h^9*p*QLd*QRd^5*LRd^2 + 105/16*nf^8*T^3*h^9*p*QLd*
      QRd^5*LLd^2 + 35/4*nf^8*T^3*h^9*p*QLd*QR*LR^3*LRd^3 + 147/4*nf^8*T^3*h^9
      *p*QLd*QR*LLd^2*LR^3*LRd + 315/4*nf^8*T^3*h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2
       + 147/4*nf^8*T^3*h^9*p*QLd*QR*LL*LLd^3*LR^2 + 105/4*nf^8*T^3*h^9*p*QLd*
      QR*LL^2*LR*LRd^3 + 315/4*nf^8*T^3*h^9*p*QLd*QR*LL^2*LLd^2*LR*LRd + 105/4
      *nf^8*T^3*h^9*p*QLd*QR*LL^3*LLd*LRd^2 + 35/4*nf^8*T^3*h^9*p*QLd*QR*LL^3*
      LLd^3 + 315/4*nf^8*T^3*h^9*p*QLd*QR*QRd^3*LR*LRd^2 + 315/4*nf^8*T^3*h^9*
      p*QLd*QR*QRd^3*LLd^2*LR + 315/2*nf^8*T^3*h^9*p*QLd*QR*QRd^3*LL*LLd*LRd
       + 315/4*nf^8*T^3*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2 + 441/4*nf^8*T^3*h^9*p*
      QLd*QR^2*QRd*LLd^2*LR^2 + 315*nf^8*T^3*h^9*p*QLd*QR^2*QRd*LL*LLd*LR*LRd
       + 315/4*nf^8*T^3*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 + 315/4*nf^8*T^3*h^9*p*
      QLd*QR^2*QRd*LL^2*LLd^2 + 1155/16*nf^8*T^3*h^9*p*QLd*QR^2*QRd^4*LRd +
      315/2*nf^8*T^3*h^9*p*QLd*QR^3*QRd^2*LR*LRd + 315/2*nf^8*T^3*h^9*p*QLd*
      QR^3*QRd^2*LL*LLd + 441/16*nf^8*T^3*h^9*p*QLd*QR^4*LR^2*LRd + 441/8*nf^8
      *T^3*h^9*p*QLd*QR^4*LL*LLd*LR + 315/16*nf^8*T^3*h^9*p*QLd*QR^4*LL^2*LRd
       + 805/16*nf^8*T^3*h^9*p*QLd*QR^4*QRd^3 + 1617/40*nf^8*T^3*h^9*p*QLd*
      QR^5*QRd*LR + 315/8*nf^8*T^3*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 + 147/8*nf^8
      *T^3*h^9*p*QLd^2*QRd*LLd^3*LR^2 + 105/4*nf^8*T^3*h^9*p*QLd^2*QRd*LL*LR*
      LRd^3 + 315/4*nf^8*T^3*h^9*p*QLd^2*QRd*LL*LLd^2*LR*LRd + 315/8*nf^8*T^3*
      h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 + 105/8*nf^8*T^3*h^9*p*QLd^2*QRd*LL^2*
      LLd^3 + 525/16*nf^8*T^3*h^9*p*QLd^2*QRd^4*LLd*LRd + 945/4*nf^8*T^3*h^9*p
      *QLd^2*QR*QRd^2*LLd*LR*LRd + 945/8*nf^8*T^3*h^9*p*QLd^2*QR*QRd^2*LL*
      LRd^2 + 945/8*nf^8*T^3*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 + 441/4*nf^8*T^3*
      h^9*p*QLd^2*QR^2*LLd*LR^2*LRd + 315/4*nf^8*T^3*h^9*p*QLd^2*QR^2*LL*LR*
      LRd^2 + 441/4*nf^8*T^3*h^9*p*QLd^2*QR^2*LL*LLd^2*LR + 315/4*nf^8*T^3*h^9
      *p*QLd^2*QR^2*LL^2*LLd*LRd + 1155/8*nf^8*T^3*h^9*p*QLd^2*QR^2*QRd^3*LLd
       + 441/2*nf^8*T^3*h^9*p*QLd^2*QR^3*QRd*LLd*LR + 315/2*nf^8*T^3*h^9*p*
      QLd^2*QR^3*QRd*LL*LRd + 1617/80*nf^8*T^3*h^9*p*QLd^2*QR^5*LL + 35/8*nf^8
      *T^3*h^9*p*QLd^3*LR^2*LRd^3 + 147/8*nf^8*T^3*h^9*p*QLd^3*LLd^2*LR^2*LRd
       + 105/4*nf^8*T^3*h^9*p*QLd^3*LL*LLd*LR*LRd^2 + 49/4*nf^8*T^3*h^9*p*
      QLd^3*LL*LLd^3*LR + 35/8*nf^8*T^3*h^9*p*QLd^3*LL^2*LRd^3 + 105/8*nf^8*
      T^3*h^9*p*QLd^3*LL^2*LLd^2*LRd + 175/8*nf^8*T^3*h^9*p*QLd^3*QRd^3*LRd^2
       + 175/8*nf^8*T^3*h^9*p*QLd^3*QRd^3*LLd^2 + 315/4*nf^8*T^3*h^9*p*QLd^3*
      QR*QRd*LR*LRd^2 + 441/4*nf^8*T^3*h^9*p*QLd^3*QR*QRd*LLd^2*LR + 315/2*
      nf^8*T^3*h^9*p*QLd^3*QR*QRd*LL*LLd*LRd + 1155/8*nf^8*T^3*h^9*p*QLd^3*
      QR^2*QRd^2*LRd + 147/2*nf^8*T^3*h^9*p*QLd^3*QR^3*LR*LRd + 147/2*nf^8*T^3
      *h^9*p*QLd^3*QR^3*LL*LLd + 1127/16*nf^8*T^3*h^9*p*QLd^3*QR^4*QRd + 525/
      16*nf^8*T^3*h^9*p*QLd^4*QRd^2*LLd*LRd + 441/8*nf^8*T^3*h^9*p*QLd^4*QR*
      LLd*LR*LRd + 315/16*nf^8*T^3*h^9*p*QLd^4*QR*LL*LRd^2 + 441/16*nf^8*T^3*
      h^9*p*QLd^4*QR*LL*LLd^2 + 1617/16*nf^8*T^3*h^9*p*QLd^4*QR^2*QRd*LLd +
      105/16*nf^8*T^3*h^9*p*QLd^5*QRd*LRd^2 + 147/16*nf^8*T^3*h^9*p*QLd^5*QRd*
      LLd^2 + 1617/80*nf^8*T^3*h^9*p*QLd^5*QR^2*LRd + 49/16*nf^8*T^3*h^9*p*
      QLd^6*LLd*LRd + 35/4*nf^8*T^3*h^9*p*QL*QRd*LR^3*LRd^3 + 105/4*nf^8*T^3*
      h^9*p*QL*QRd*LLd^2*LR^3*LRd + 315/4*nf^8*T^3*h^9*p*QL*QRd*LL*LLd*LR^2*
      LRd^2 + 105/4*nf^8*T^3*h^9*p*QL*QRd*LL*LLd^3*LR^2 + 147/4*nf^8*T^3*h^9*p
      *QL*QRd*LL^2*LR*LRd^3 + 315/4*nf^8*T^3*h^9*p*QL*QRd*LL^2*LLd^2*LR*LRd +
      147/4*nf^8*T^3*h^9*p*QL*QRd*LL^3*LLd*LRd^2 + 35/4*nf^8*T^3*h^9*p*QL*QRd*
      LL^3*LLd^3 + 441/16*nf^8*T^3*h^9*p*QL*QRd^4*LR*LRd^2 + 315/16*nf^8*T^3*
      h^9*p*QL*QRd^4*LLd^2*LR + 441/8*nf^8*T^3*h^9*p*QL*QRd^4*LL*LLd*LRd + 315/
      4*nf^8*T^3*h^9*p*QL*QR*QRd^2*LR^2*LRd^2 + 315/4*nf^8*T^3*h^9*p*QL*QR*
      QRd^2*LLd^2*LR^2 + 315*nf^8*T^3*h^9*p*QL*QR*QRd^2*LL*LLd*LR*LRd + 441/4*
      nf^8*T^3*h^9*p*QL*QR*QRd^2*LL^2*LRd^2 + 315/4*nf^8*T^3*h^9*p*QL*QR*QRd^2
      *LL^2*LLd^2 + 1617/40*nf^8*T^3*h^9*p*QL*QR*QRd^5*LRd + 105/8*nf^8*T^3*
      h^9*p*QL*QR^2*LR^3*LRd^2 + 147/8*nf^8*T^3*h^9*p*QL*QR^2*LLd^2*LR^3 + 315/
      4*nf^8*T^3*h^9*p*QL*QR^2*LL*LLd*LR^2*LRd + 315/8*nf^8*T^3*h^9*p*QL*QR^2*
      LL^2*LR*LRd^2 + 315/8*nf^8*T^3*h^9*p*QL*QR^2*LL^2*LLd^2*LR + 105/4*nf^8*
      T^3*h^9*p*QL*QR^2*LL^3*LLd*LRd + 315/2*nf^8*T^3*h^9*p*QL*QR^2*QRd^3*LR*
      LRd + 315/2*nf^8*T^3*h^9*p*QL*QR^2*QRd^3*LL*LLd + 315/4*nf^8*T^3*h^9*p*
      QL*QR^3*QRd*LR^2*LRd + 315/2*nf^8*T^3*h^9*p*QL*QR^3*QRd*LL*LLd*LR + 315/
      4*nf^8*T^3*h^9*p*QL*QR^3*QRd*LL^2*LRd + 805/16*nf^8*T^3*h^9*p*QL*QR^3*
      QRd^4 + 1155/16*nf^8*T^3*h^9*p*QL*QR^4*QRd^2*LR + 147/16*nf^8*T^3*h^9*p*
      QL*QR^5*LR^2 + 105/16*nf^8*T^3*h^9*p*QL*QR^5*LL^2 + 105/4*nf^8*T^3*h^9*p
      *QL*QLd*LLd*LR^3*LRd^2 + 49/4*nf^8*T^3*h^9*p*QL*QLd*LLd^3*LR^3 + 105/4*
      nf^8*T^3*h^9*p*QL*QLd*LL*LR^2*LRd^3 + 315/4*nf^8*T^3*h^9*p*QL*QLd*LL*
      LLd^2*LR^2*LRd + 315/4*nf^8*T^3*h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 + 105/4*
      nf^8*T^3*h^9*p*QL*QLd*LL^2*LLd^3*LR + 49/4*nf^8*T^3*h^9*p*QL*QLd*LL^3*
      LRd^3 + 105/4*nf^8*T^3*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 315/2*nf^8*T^3*h^9*
      p*QL*QLd*QRd^3*LLd*LR*LRd + 441/4*nf^8*T^3*h^9*p*QL*QLd*QRd^3*LL*LRd^2
       + 315/4*nf^8*T^3*h^9*p*QL*QLd*QRd^3*LL*LLd^2 + 315*nf^8*T^3*h^9*p*QL*
      QLd*QR*QRd*LLd*LR^2*LRd + 315*nf^8*T^3*h^9*p*QL*QLd*QR*QRd*LL*LR*LRd^2
       + 315*nf^8*T^3*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR + 315*nf^8*T^3*h^9*p*QL*
      QLd*QR*QRd*LL^2*LLd*LRd + 1155/8*nf^8*T^3*h^9*p*QL*QLd*QR*QRd^4*LLd +
      945/2*nf^8*T^3*h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR + 945/2*nf^8*T^3*h^9*p*QL*
      QLd*QR^2*QRd^2*LL*LRd + 441/4*nf^8*T^3*h^9*p*QL*QLd*QR^3*LLd*LR^2 + 315/
      2*nf^8*T^3*h^9*p*QL*QLd*QR^3*LL*LR*LRd + 315/4*nf^8*T^3*h^9*p*QL*QLd*
      QR^3*LL^2*LLd + 1155/8*nf^8*T^3*h^9*p*QL*QLd*QR^4*QRd*LL + 945/8*nf^8*
      T^3*h^9*p*QL*QLd^2*QRd^2*LR*LRd^2 + 945/8*nf^8*T^3*h^9*p*QL*QLd^2*QRd^2*
      LLd^2*LR + 945/4*nf^8*T^3*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd + 315/4*nf^8*
      T^3*h^9*p*QL*QLd^2*QR*LR^2*LRd^2 + 441/4*nf^8*T^3*h^9*p*QL*QLd^2*QR*
      LLd^2*LR^2 + 315*nf^8*T^3*h^9*p*QL*QLd^2*QR*LL*LLd*LR*LRd + 315/4*nf^8*
      T^3*h^9*p*QL*QLd^2*QR*LL^2*LRd^2 + 315/4*nf^8*T^3*h^9*p*QL*QLd^2*QR*LL^2
      *LLd^2 + 1155/4*nf^8*T^3*h^9*p*QL*QLd^2*QR*QRd^3*LRd + 945/2*nf^8*T^3*
      h^9*p*QL*QLd^2*QR^2*QRd*LR*LRd + 945/2*nf^8*T^3*h^9*p*QL*QLd^2*QR^2*QRd*
      LL*LLd + 2415/8*nf^8*T^3*h^9*p*QL*QLd^2*QR^3*QRd^2 + 1617/16*nf^8*T^3*
      h^9*p*QL*QLd^2*QR^4*LR + 315/2*nf^8*T^3*h^9*p*QL*QLd^3*QRd*LLd*LR*LRd +
      315/4*nf^8*T^3*h^9*p*QL*QLd^3*QRd*LL*LRd^2 + 315/4*nf^8*T^3*h^9*p*QL*
      QLd^3*QRd*LL*LLd^2 + 1155/4*nf^8*T^3*h^9*p*QL*QLd^3*QR*QRd^2*LLd + 441/2
      *nf^8*T^3*h^9*p*QL*QLd^3*QR^2*LLd*LR + 315/2*nf^8*T^3*h^9*p*QL*QLd^3*
      QR^2*LL*LRd + 315/16*nf^8*T^3*h^9*p*QL*QLd^4*LR*LRd^2 + 441/16*nf^8*T^3*
      h^9*p*QL*QLd^4*LLd^2*LR + 315/8*nf^8*T^3*h^9*p*QL*QLd^4*LL*LLd*LRd +
      1155/8*nf^8*T^3*h^9*p*QL*QLd^4*QR*QRd*LRd + 1127/16*nf^8*T^3*h^9*p*QL*
      QLd^4*QR^3 + 1617/40*nf^8*T^3*h^9*p*QL*QLd^5*QR*LLd + 315/4*nf^8*T^3*h^9
      *p*QL^2*QRd^2*LLd*LR^2*LRd + 441/4*nf^8*T^3*h^9*p*QL^2*QRd^2*LL*LR*LRd^2
       + 315/4*nf^8*T^3*h^9*p*QL^2*QRd^2*LL*LLd^2*LR + 441/4*nf^8*T^3*h^9*p*
      QL^2*QRd^2*LL^2*LLd*LRd + 1617/80*nf^8*T^3*h^9*p*QL^2*QRd^5*LLd + 105/4*
      nf^8*T^3*h^9*p*QL^2*QR*LLd*LR^3*LRd + 315/8*nf^8*T^3*h^9*p*QL^2*QR*LL*
      LR^2*LRd^2 + 315/8*nf^8*T^3*h^9*p*QL^2*QR*LL*LLd^2*LR^2 + 315/4*nf^8*T^3
      *h^9*p*QL^2*QR*LL^2*LLd*LR*LRd + 147/8*nf^8*T^3*h^9*p*QL^2*QR*LL^3*LRd^2
       + 105/8*nf^8*T^3*h^9*p*QL^2*QR*LL^3*LLd^2 + 315/2*nf^8*T^3*h^9*p*QL^2*
      QR*QRd^3*LLd*LR + 441/2*nf^8*T^3*h^9*p*QL^2*QR*QRd^3*LL*LRd + 945/8*nf^8
      *T^3*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 + 945/4*nf^8*T^3*h^9*p*QL^2*QR^2*QRd*
      LL*LR*LRd + 945/8*nf^8*T^3*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 1155/8*nf^8*
      T^3*h^9*p*QL^2*QR^3*QRd^2*LL + 525/16*nf^8*T^3*h^9*p*QL^2*QR^4*LL*LR +
      315/4*nf^8*T^3*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 + 315/4*nf^8*T^3*h^9*p*QL^2
      *QLd*QRd*LLd^2*LR^2 + 315*nf^8*T^3*h^9*p*QL^2*QLd*QRd*LL*LLd*LR*LRd +
      441/4*nf^8*T^3*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 + 315/4*nf^8*T^3*h^9*p*QL^2
      *QLd*QRd*LL^2*LLd^2 + 1617/16*nf^8*T^3*h^9*p*QL^2*QLd*QRd^4*LRd + 945/2*
      nf^8*T^3*h^9*p*QL^2*QLd*QR*QRd^2*LR*LRd + 945/2*nf^8*T^3*h^9*p*QL^2*QLd*
      QR*QRd^2*LL*LLd + 945/8*nf^8*T^3*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 945/4*
      nf^8*T^3*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR + 945/8*nf^8*T^3*h^9*p*QL^2*QLd*
      QR^2*LL^2*LRd + 2415/8*nf^8*T^3*h^9*p*QL^2*QLd*QR^2*QRd^3 + 1155/4*nf^8*
      T^3*h^9*p*QL^2*QLd*QR^3*QRd*LR + 315/4*nf^8*T^3*h^9*p*QL^2*QLd^2*LLd*
      LR^2*LRd + 315/4*nf^8*T^3*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 + 315/4*nf^8*T^3*
      h^9*p*QL^2*QLd^2*LL*LLd^2*LR + 315/4*nf^8*T^3*h^9*p*QL^2*QLd^2*LL^2*LLd*
      LRd + 1155/8*nf^8*T^3*h^9*p*QL^2*QLd^2*QRd^3*LLd + 945/2*nf^8*T^3*h^9*p*
      QL^2*QLd^2*QR*QRd*LLd*LR + 945/2*nf^8*T^3*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd
       + 1155/8*nf^8*T^3*h^9*p*QL^2*QLd^2*QR^3*LL + 1155/8*nf^8*T^3*h^9*p*QL^2
      *QLd^3*QRd^2*LRd + 315/2*nf^8*T^3*h^9*p*QL^2*QLd^3*QR*LR*LRd + 315/2*
      nf^8*T^3*h^9*p*QL^2*QLd^3*QR*LL*LLd + 2415/8*nf^8*T^3*h^9*p*QL^2*QLd^3*
      QR^2*QRd + 1155/16*nf^8*T^3*h^9*p*QL^2*QLd^4*QRd*LLd + 231/16*nf^8*T^3*
      h^9*p*QL^2*QLd^5*LRd + 35/8*nf^8*T^3*h^9*p*QL^3*LR^3*LRd^2 + 35/8*nf^8*
      T^3*h^9*p*QL^3*LLd^2*LR^3 + 105/4*nf^8*T^3*h^9*p*QL^3*LL*LLd*LR^2*LRd +
      147/8*nf^8*T^3*h^9*p*QL^3*LL^2*LR*LRd^2 + 105/8*nf^8*T^3*h^9*p*QL^3*LL^2
      *LLd^2*LR + 49/4*nf^8*T^3*h^9*p*QL^3*LL^3*LLd*LRd + 147/2*nf^8*T^3*h^9*p
      *QL^3*QRd^3*LR*LRd + 147/2*nf^8*T^3*h^9*p*QL^3*QRd^3*LL*LLd + 315/4*nf^8
      *T^3*h^9*p*QL^3*QR*QRd*LR^2*LRd + 315/2*nf^8*T^3*h^9*p*QL^3*QR*QRd*LL*
      LLd*LR + 441/4*nf^8*T^3*h^9*p*QL^3*QR*QRd*LL^2*LRd + 1127/16*nf^8*T^3*
      h^9*p*QL^3*QR*QRd^4 + 1155/8*nf^8*T^3*h^9*p*QL^3*QR^2*QRd^2*LR + 175/8*
      nf^8*T^3*h^9*p*QL^3*QR^3*LR^2 + 175/8*nf^8*T^3*h^9*p*QL^3*QR^3*LL^2 +
      315/2*nf^8*T^3*h^9*p*QL^3*QLd*QRd^2*LLd*LR + 441/2*nf^8*T^3*h^9*p*QL^3*
      QLd*QRd^2*LL*LRd + 315/4*nf^8*T^3*h^9*p*QL^3*QLd*QR*LLd*LR^2 + 315/2*
      nf^8*T^3*h^9*p*QL^3*QLd*QR*LL*LR*LRd + 315/4*nf^8*T^3*h^9*p*QL^3*QLd*QR*
      LL^2*LLd + 1155/4*nf^8*T^3*h^9*p*QL^3*QLd*QR^2*QRd*LL + 315/2*nf^8*T^3*
      h^9*p*QL^3*QLd^2*QRd*LR*LRd + 315/2*nf^8*T^3*h^9*p*QL^3*QLd^2*QRd*LL*LLd
       + 2415/8*nf^8*T^3*h^9*p*QL^3*QLd^2*QR*QRd^2 + 1155/8*nf^8*T^3*h^9*p*
      QL^3*QLd^2*QR^2*LR + 105/2*nf^8*T^3*h^9*p*QL^3*QLd^3*LLd*LR + 105/2*nf^8
      *T^3*h^9*p*QL^3*QLd^3*LL*LRd + 805/16*nf^8*T^3*h^9*p*QL^3*QLd^4*QR + 315/
      16*nf^8*T^3*h^9*p*QL^4*QRd*LLd*LR^2 + 441/8*nf^8*T^3*h^9*p*QL^4*QRd*LL*
      LR*LRd + 441/16*nf^8*T^3*h^9*p*QL^4*QRd*LL^2*LLd + 1617/16*nf^8*T^3*h^9*
      p*QL^4*QR*QRd^2*LL + 525/16*nf^8*T^3*h^9*p*QL^4*QR^2*LL*LR + 315/16*nf^8
      *T^3*h^9*p*QL^4*QLd*LR^2*LRd + 315/8*nf^8*T^3*h^9*p*QL^4*QLd*LL*LLd*LR
       + 441/16*nf^8*T^3*h^9*p*QL^4*QLd*LL^2*LRd + 1127/16*nf^8*T^3*h^9*p*QL^4
      *QLd*QRd^3 + 1155/8*nf^8*T^3*h^9*p*QL^4*QLd*QR*QRd*LR + 1155/16*nf^8*T^3
      *h^9*p*QL^4*QLd^2*QR*LL + 805/16*nf^8*T^3*h^9*p*QL^4*QLd^3*QRd + 1617/80
      *nf^8*T^3*h^9*p*QL^5*QRd^2*LR + 105/16*nf^8*T^3*h^9*p*QL^5*QR*LR^2 + 147/
      16*nf^8*T^3*h^9*p*QL^5*QR*LL^2 + 1617/40*nf^8*T^3*h^9*p*QL^5*QLd*QRd*LL
       + 231/16*nf^8*T^3*h^9*p*QL^5*QLd^2*LR + 49/16*nf^8*T^3*h^9*p*QL^6*LL*LR
       + 35/18*nf^8*T^3*h^9*u*LLd*LR^4*LRd^3 + 49/18*nf^8*T^3*h^9*u*LLd^3*LR^4
      *LRd + 35/18*nf^8*T^3*h^9*u*LL*LR^3*LRd^4 + 35/3*nf^8*T^3*h^9*u*LL*LLd^2
      *LR^3*LRd^2 + 49/18*nf^8*T^3*h^9*u*LL*LLd^4*LR^3 + 35/3*nf^8*T^3*h^9*u*
      LL^2*LLd*LR^2*LRd^3 + 35/3*nf^8*T^3*h^9*u*LL^2*LLd^3*LR^2*LRd + 49/18*
      nf^8*T^3*h^9*u*LL^3*LR*LRd^4 + 35/3*nf^8*T^3*h^9*u*LL^3*LLd^2*LR*LRd^2
       + 35/18*nf^8*T^3*h^9*u*LL^3*LLd^4*LR + 49/18*nf^8*T^3*h^9*u*LL^4*LLd*
      LRd^3 + 35/18*nf^8*T^3*h^9*u*LL^4*LLd^3*LRd + 35/3*nf^8*T^3*h^9*u*QRd^3*
      LLd*LR^2*LRd^2 + 35/9*nf^8*T^3*h^9*u*QRd^3*LLd^3*LR^2 + 98/9*nf^8*T^3*
      h^9*u*QRd^3*LL*LR*LRd^3 + 70/3*nf^8*T^3*h^9*u*QRd^3*LL*LLd^2*LR*LRd + 49/
      3*nf^8*T^3*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 35/9*nf^8*T^3*h^9*u*QRd^3*LL^2*
      LLd^3 + 49/18*nf^8*T^3*h^9*u*QRd^6*LLd*LRd + 70/3*nf^8*T^3*h^9*u*QR*QRd*
      LLd*LR^3*LRd^2 + 98/9*nf^8*T^3*h^9*u*QR*QRd*LLd^3*LR^3 + 70/3*nf^8*T^3*
      h^9*u*QR*QRd*LL*LR^2*LRd^3 + 70*nf^8*T^3*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd
       + 70*nf^8*T^3*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 + 70/3*nf^8*T^3*h^9*u*QR*
      QRd*LL^2*LLd^3*LR + 98/9*nf^8*T^3*h^9*u*QR*QRd*LL^3*LRd^3 + 70/3*nf^8*
      T^3*h^9*u*QR*QRd*LL^3*LLd^2*LRd + 35*nf^8*T^3*h^9*u*QR*QRd^4*LLd*LR*LRd
       + 49/2*nf^8*T^3*h^9*u*QR*QRd^4*LL*LRd^2 + 35/2*nf^8*T^3*h^9*u*QR*QRd^4*
      LL*LLd^2 + 70*nf^8*T^3*h^9*u*QR^2*QRd^2*LLd*LR^2*LRd + 70*nf^8*T^3*h^9*u
      *QR^2*QRd^2*LL*LR*LRd^2 + 70*nf^8*T^3*h^9*u*QR^2*QRd^2*LL*LLd^2*LR + 70*
      nf^8*T^3*h^9*u*QR^2*QRd^2*LL^2*LLd*LRd + 77/6*nf^8*T^3*h^9*u*QR^2*QRd^5*
      LLd + 98/9*nf^8*T^3*h^9*u*QR^3*LLd*LR^3*LRd + 35/3*nf^8*T^3*h^9*u*QR^3*
      LL*LR^2*LRd^2 + 49/3*nf^8*T^3*h^9*u*QR^3*LL*LLd^2*LR^2 + 70/3*nf^8*T^3*
      h^9*u*QR^3*LL^2*LLd*LR*LRd + 35/9*nf^8*T^3*h^9*u*QR^3*LL^3*LRd^2 + 35/9*
      nf^8*T^3*h^9*u*QR^3*LL^3*LLd^2 + 140/3*nf^8*T^3*h^9*u*QR^3*QRd^3*LLd*LR
       + 140/3*nf^8*T^3*h^9*u*QR^3*QRd^3*LL*LRd + 49/2*nf^8*T^3*h^9*u*QR^4*QRd
      *LLd*LR^2 + 35*nf^8*T^3*h^9*u*QR^4*QRd*LL*LR*LRd + 35/2*nf^8*T^3*h^9*u*
      QR^4*QRd*LL^2*LLd + 77/6*nf^8*T^3*h^9*u*QR^5*QRd^2*LL + 49/18*nf^8*T^3*
      h^9*u*QR^6*LL*LR + 35/3*nf^8*T^3*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 35*nf^8*
      T^3*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd + 70*nf^8*T^3*h^9*u*QLd*QRd^2*LL*LLd*
      LR*LRd^2 + 70/3*nf^8*T^3*h^9*u*QLd*QRd^2*LL*LLd^3*LR + 49/3*nf^8*T^3*h^9
      *u*QLd*QRd^2*LL^2*LRd^3 + 35*nf^8*T^3*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd +
      49/6*nf^8*T^3*h^9*u*QLd*QRd^5*LRd^2 + 35/6*nf^8*T^3*h^9*u*QLd*QRd^5*
      LLd^2 + 70/9*nf^8*T^3*h^9*u*QLd*QR*LR^3*LRd^3 + 98/3*nf^8*T^3*h^9*u*QLd*
      QR*LLd^2*LR^3*LRd + 70*nf^8*T^3*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 + 98/3*
      nf^8*T^3*h^9*u*QLd*QR*LL*LLd^3*LR^2 + 70/3*nf^8*T^3*h^9*u*QLd*QR*LL^2*LR
      *LRd^3 + 70*nf^8*T^3*h^9*u*QLd*QR*LL^2*LLd^2*LR*LRd + 70/3*nf^8*T^3*h^9*
      u*QLd*QR*LL^3*LLd*LRd^2 + 70/9*nf^8*T^3*h^9*u*QLd*QR*LL^3*LLd^3 + 70*
      nf^8*T^3*h^9*u*QLd*QR*QRd^3*LR*LRd^2 + 70*nf^8*T^3*h^9*u*QLd*QR*QRd^3*
      LLd^2*LR + 140*nf^8*T^3*h^9*u*QLd*QR*QRd^3*LL*LLd*LRd + 70*nf^8*T^3*h^9*
      u*QLd*QR^2*QRd*LR^2*LRd^2 + 98*nf^8*T^3*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 +
      280*nf^8*T^3*h^9*u*QLd*QR^2*QRd*LL*LLd*LR*LRd + 70*nf^8*T^3*h^9*u*QLd*
      QR^2*QRd*LL^2*LRd^2 + 70*nf^8*T^3*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 385/6*
      nf^8*T^3*h^9*u*QLd*QR^2*QRd^4*LRd + 140*nf^8*T^3*h^9*u*QLd*QR^3*QRd^2*LR
      *LRd + 140*nf^8*T^3*h^9*u*QLd*QR^3*QRd^2*LL*LLd + 49/2*nf^8*T^3*h^9*u*
      QLd*QR^4*LR^2*LRd + 49*nf^8*T^3*h^9*u*QLd*QR^4*LL*LLd*LR + 35/2*nf^8*T^3
      *h^9*u*QLd*QR^4*LL^2*LRd + 805/18*nf^8*T^3*h^9*u*QLd*QR^4*QRd^3 + 539/15
      *nf^8*T^3*h^9*u*QLd*QR^5*QRd*LR + 35*nf^8*T^3*h^9*u*QLd^2*QRd*LLd*LR^2*
      LRd^2 + 49/3*nf^8*T^3*h^9*u*QLd^2*QRd*LLd^3*LR^2 + 70/3*nf^8*T^3*h^9*u*
      QLd^2*QRd*LL*LR*LRd^3 + 70*nf^8*T^3*h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd + 35
      *nf^8*T^3*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 + 35/3*nf^8*T^3*h^9*u*QLd^2*QRd
      *LL^2*LLd^3 + 175/6*nf^8*T^3*h^9*u*QLd^2*QRd^4*LLd*LRd + 210*nf^8*T^3*
      h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd + 105*nf^8*T^3*h^9*u*QLd^2*QR*QRd^2*LL*
      LRd^2 + 105*nf^8*T^3*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 98*nf^8*T^3*h^9*u*
      QLd^2*QR^2*LLd*LR^2*LRd + 70*nf^8*T^3*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 98*
      nf^8*T^3*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 70*nf^8*T^3*h^9*u*QLd^2*QR^2*
      LL^2*LLd*LRd + 385/3*nf^8*T^3*h^9*u*QLd^2*QR^2*QRd^3*LLd + 196*nf^8*T^3*
      h^9*u*QLd^2*QR^3*QRd*LLd*LR + 140*nf^8*T^3*h^9*u*QLd^2*QR^3*QRd*LL*LRd
       + 539/30*nf^8*T^3*h^9*u*QLd^2*QR^5*LL + 35/9*nf^8*T^3*h^9*u*QLd^3*LR^2*
      LRd^3 + 49/3*nf^8*T^3*h^9*u*QLd^3*LLd^2*LR^2*LRd + 70/3*nf^8*T^3*h^9*u*
      QLd^3*LL*LLd*LR*LRd^2 + 98/9*nf^8*T^3*h^9*u*QLd^3*LL*LLd^3*LR + 35/9*
      nf^8*T^3*h^9*u*QLd^3*LL^2*LRd^3 + 35/3*nf^8*T^3*h^9*u*QLd^3*LL^2*LLd^2*
      LRd + 175/9*nf^8*T^3*h^9*u*QLd^3*QRd^3*LRd^2 + 175/9*nf^8*T^3*h^9*u*
      QLd^3*QRd^3*LLd^2 + 70*nf^8*T^3*h^9*u*QLd^3*QR*QRd*LR*LRd^2 + 98*nf^8*
      T^3*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 140*nf^8*T^3*h^9*u*QLd^3*QR*QRd*LL*LLd
      *LRd + 385/3*nf^8*T^3*h^9*u*QLd^3*QR^2*QRd^2*LRd + 196/3*nf^8*T^3*h^9*u*
      QLd^3*QR^3*LR*LRd + 196/3*nf^8*T^3*h^9*u*QLd^3*QR^3*LL*LLd + 1127/18*
      nf^8*T^3*h^9*u*QLd^3*QR^4*QRd + 175/6*nf^8*T^3*h^9*u*QLd^4*QRd^2*LLd*LRd
       + 49*nf^8*T^3*h^9*u*QLd^4*QR*LLd*LR*LRd + 35/2*nf^8*T^3*h^9*u*QLd^4*QR*
      LL*LRd^2 + 49/2*nf^8*T^3*h^9*u*QLd^4*QR*LL*LLd^2 + 539/6*nf^8*T^3*h^9*u*
      QLd^4*QR^2*QRd*LLd + 35/6*nf^8*T^3*h^9*u*QLd^5*QRd*LRd^2 + 49/6*nf^8*T^3
      *h^9*u*QLd^5*QRd*LLd^2 + 539/30*nf^8*T^3*h^9*u*QLd^5*QR^2*LRd + 49/18*
      nf^8*T^3*h^9*u*QLd^6*LLd*LRd + 70/9*nf^8*T^3*h^9*u*QL*QRd*LR^3*LRd^3 +
      70/3*nf^8*T^3*h^9*u*QL*QRd*LLd^2*LR^3*LRd + 70*nf^8*T^3*h^9*u*QL*QRd*LL*
      LLd*LR^2*LRd^2 + 70/3*nf^8*T^3*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 98/3*nf^8*
      T^3*h^9*u*QL*QRd*LL^2*LR*LRd^3 + 70*nf^8*T^3*h^9*u*QL*QRd*LL^2*LLd^2*LR*
      LRd + 98/3*nf^8*T^3*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 70/9*nf^8*T^3*h^9*u*QL
      *QRd*LL^3*LLd^3 + 49/2*nf^8*T^3*h^9*u*QL*QRd^4*LR*LRd^2 + 35/2*nf^8*T^3*
      h^9*u*QL*QRd^4*LLd^2*LR + 49*nf^8*T^3*h^9*u*QL*QRd^4*LL*LLd*LRd + 70*
      nf^8*T^3*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 + 70*nf^8*T^3*h^9*u*QL*QR*QRd^2*
      LLd^2*LR^2 + 280*nf^8*T^3*h^9*u*QL*QR*QRd^2*LL*LLd*LR*LRd + 98*nf^8*T^3*
      h^9*u*QL*QR*QRd^2*LL^2*LRd^2 + 70*nf^8*T^3*h^9*u*QL*QR*QRd^2*LL^2*LLd^2
       + 539/15*nf^8*T^3*h^9*u*QL*QR*QRd^5*LRd + 35/3*nf^8*T^3*h^9*u*QL*QR^2*
      LR^3*LRd^2 + 49/3*nf^8*T^3*h^9*u*QL*QR^2*LLd^2*LR^3 + 70*nf^8*T^3*h^9*u*
      QL*QR^2*LL*LLd*LR^2*LRd + 35*nf^8*T^3*h^9*u*QL*QR^2*LL^2*LR*LRd^2 + 35*
      nf^8*T^3*h^9*u*QL*QR^2*LL^2*LLd^2*LR + 70/3*nf^8*T^3*h^9*u*QL*QR^2*LL^3*
      LLd*LRd + 140*nf^8*T^3*h^9*u*QL*QR^2*QRd^3*LR*LRd + 140*nf^8*T^3*h^9*u*
      QL*QR^2*QRd^3*LL*LLd + 70*nf^8*T^3*h^9*u*QL*QR^3*QRd*LR^2*LRd + 140*nf^8
      *T^3*h^9*u*QL*QR^3*QRd*LL*LLd*LR + 70*nf^8*T^3*h^9*u*QL*QR^3*QRd*LL^2*
      LRd + 805/18*nf^8*T^3*h^9*u*QL*QR^3*QRd^4 + 385/6*nf^8*T^3*h^9*u*QL*QR^4
      *QRd^2*LR + 49/6*nf^8*T^3*h^9*u*QL*QR^5*LR^2 + 35/6*nf^8*T^3*h^9*u*QL*
      QR^5*LL^2 + 70/3*nf^8*T^3*h^9*u*QL*QLd*LLd*LR^3*LRd^2 + 98/9*nf^8*T^3*
      h^9*u*QL*QLd*LLd^3*LR^3 + 70/3*nf^8*T^3*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 70*
      nf^8*T^3*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd + 70*nf^8*T^3*h^9*u*QL*QLd*LL^2*
      LLd*LR*LRd^2 + 70/3*nf^8*T^3*h^9*u*QL*QLd*LL^2*LLd^3*LR + 98/9*nf^8*T^3*
      h^9*u*QL*QLd*LL^3*LRd^3 + 70/3*nf^8*T^3*h^9*u*QL*QLd*LL^3*LLd^2*LRd +
      140*nf^8*T^3*h^9*u*QL*QLd*QRd^3*LLd*LR*LRd + 98*nf^8*T^3*h^9*u*QL*QLd*
      QRd^3*LL*LRd^2 + 70*nf^8*T^3*h^9*u*QL*QLd*QRd^3*LL*LLd^2 + 280*nf^8*T^3*
      h^9*u*QL*QLd*QR*QRd*LLd*LR^2*LRd + 280*nf^8*T^3*h^9*u*QL*QLd*QR*QRd*LL*
      LR*LRd^2 + 280*nf^8*T^3*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR + 280*nf^8*T^3*
      h^9*u*QL*QLd*QR*QRd*LL^2*LLd*LRd + 385/3*nf^8*T^3*h^9*u*QL*QLd*QR*QRd^4*
      LLd + 420*nf^8*T^3*h^9*u*QL*QLd*QR^2*QRd^2*LLd*LR + 420*nf^8*T^3*h^9*u*
      QL*QLd*QR^2*QRd^2*LL*LRd + 98*nf^8*T^3*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 140*
      nf^8*T^3*h^9*u*QL*QLd*QR^3*LL*LR*LRd + 70*nf^8*T^3*h^9*u*QL*QLd*QR^3*
      LL^2*LLd + 385/3*nf^8*T^3*h^9*u*QL*QLd*QR^4*QRd*LL + 105*nf^8*T^3*h^9*u*
      QL*QLd^2*QRd^2*LR*LRd^2 + 105*nf^8*T^3*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR +
      210*nf^8*T^3*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd + 70*nf^8*T^3*h^9*u*QL*
      QLd^2*QR*LR^2*LRd^2 + 98*nf^8*T^3*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 280*
      nf^8*T^3*h^9*u*QL*QLd^2*QR*LL*LLd*LR*LRd + 70*nf^8*T^3*h^9*u*QL*QLd^2*QR
      *LL^2*LRd^2 + 70*nf^8*T^3*h^9*u*QL*QLd^2*QR*LL^2*LLd^2 + 770/3*nf^8*T^3*
      h^9*u*QL*QLd^2*QR*QRd^3*LRd + 420*nf^8*T^3*h^9*u*QL*QLd^2*QR^2*QRd*LR*
      LRd + 420*nf^8*T^3*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 805/3*nf^8*T^3*h^9*u
      *QL*QLd^2*QR^3*QRd^2 + 539/6*nf^8*T^3*h^9*u*QL*QLd^2*QR^4*LR + 140*nf^8*
      T^3*h^9*u*QL*QLd^3*QRd*LLd*LR*LRd + 70*nf^8*T^3*h^9*u*QL*QLd^3*QRd*LL*
      LRd^2 + 70*nf^8*T^3*h^9*u*QL*QLd^3*QRd*LL*LLd^2 + 770/3*nf^8*T^3*h^9*u*
      QL*QLd^3*QR*QRd^2*LLd + 196*nf^8*T^3*h^9*u*QL*QLd^3*QR^2*LLd*LR + 140*
      nf^8*T^3*h^9*u*QL*QLd^3*QR^2*LL*LRd + 35/2*nf^8*T^3*h^9*u*QL*QLd^4*LR*
      LRd^2 + 49/2*nf^8*T^3*h^9*u*QL*QLd^4*LLd^2*LR + 35*nf^8*T^3*h^9*u*QL*
      QLd^4*LL*LLd*LRd + 385/3*nf^8*T^3*h^9*u*QL*QLd^4*QR*QRd*LRd + 1127/18*
      nf^8*T^3*h^9*u*QL*QLd^4*QR^3 + 539/15*nf^8*T^3*h^9*u*QL*QLd^5*QR*LLd +
      70*nf^8*T^3*h^9*u*QL^2*QRd^2*LLd*LR^2*LRd + 98*nf^8*T^3*h^9*u*QL^2*QRd^2
      *LL*LR*LRd^2 + 70*nf^8*T^3*h^9*u*QL^2*QRd^2*LL*LLd^2*LR + 98*nf^8*T^3*
      h^9*u*QL^2*QRd^2*LL^2*LLd*LRd + 539/30*nf^8*T^3*h^9*u*QL^2*QRd^5*LLd +
      70/3*nf^8*T^3*h^9*u*QL^2*QR*LLd*LR^3*LRd + 35*nf^8*T^3*h^9*u*QL^2*QR*LL*
      LR^2*LRd^2 + 35*nf^8*T^3*h^9*u*QL^2*QR*LL*LLd^2*LR^2 + 70*nf^8*T^3*h^9*u
      *QL^2*QR*LL^2*LLd*LR*LRd + 49/3*nf^8*T^3*h^9*u*QL^2*QR*LL^3*LRd^2 + 35/3
      *nf^8*T^3*h^9*u*QL^2*QR*LL^3*LLd^2 + 140*nf^8*T^3*h^9*u*QL^2*QR*QRd^3*
      LLd*LR + 196*nf^8*T^3*h^9*u*QL^2*QR*QRd^3*LL*LRd + 105*nf^8*T^3*h^9*u*
      QL^2*QR^2*QRd*LLd*LR^2 + 210*nf^8*T^3*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd +
      105*nf^8*T^3*h^9*u*QL^2*QR^2*QRd*LL^2*LLd + 385/3*nf^8*T^3*h^9*u*QL^2*
      QR^3*QRd^2*LL + 175/6*nf^8*T^3*h^9*u*QL^2*QR^4*LL*LR + 70*nf^8*T^3*h^9*u
      *QL^2*QLd*QRd*LR^2*LRd^2 + 70*nf^8*T^3*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 +
      280*nf^8*T^3*h^9*u*QL^2*QLd*QRd*LL*LLd*LR*LRd + 98*nf^8*T^3*h^9*u*QL^2*
      QLd*QRd*LL^2*LRd^2 + 70*nf^8*T^3*h^9*u*QL^2*QLd*QRd*LL^2*LLd^2 + 539/6*
      nf^8*T^3*h^9*u*QL^2*QLd*QRd^4*LRd + 420*nf^8*T^3*h^9*u*QL^2*QLd*QR*QRd^2
      *LR*LRd + 420*nf^8*T^3*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd + 105*nf^8*T^3*h^9
      *u*QL^2*QLd*QR^2*LR^2*LRd + 210*nf^8*T^3*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR
       + 105*nf^8*T^3*h^9*u*QL^2*QLd*QR^2*LL^2*LRd + 805/3*nf^8*T^3*h^9*u*QL^2
      *QLd*QR^2*QRd^3 + 770/3*nf^8*T^3*h^9*u*QL^2*QLd*QR^3*QRd*LR + 70*nf^8*
      T^3*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd + 70*nf^8*T^3*h^9*u*QL^2*QLd^2*LL*LR*
      LRd^2 + 70*nf^8*T^3*h^9*u*QL^2*QLd^2*LL*LLd^2*LR + 70*nf^8*T^3*h^9*u*
      QL^2*QLd^2*LL^2*LLd*LRd + 385/3*nf^8*T^3*h^9*u*QL^2*QLd^2*QRd^3*LLd +
      420*nf^8*T^3*h^9*u*QL^2*QLd^2*QR*QRd*LLd*LR + 420*nf^8*T^3*h^9*u*QL^2*
      QLd^2*QR*QRd*LL*LRd + 385/3*nf^8*T^3*h^9*u*QL^2*QLd^2*QR^3*LL + 385/3*
      nf^8*T^3*h^9*u*QL^2*QLd^3*QRd^2*LRd + 140*nf^8*T^3*h^9*u*QL^2*QLd^3*QR*
      LR*LRd + 140*nf^8*T^3*h^9*u*QL^2*QLd^3*QR*LL*LLd + 805/3*nf^8*T^3*h^9*u*
      QL^2*QLd^3*QR^2*QRd + 385/6*nf^8*T^3*h^9*u*QL^2*QLd^4*QRd*LLd + 77/6*
      nf^8*T^3*h^9*u*QL^2*QLd^5*LRd + 35/9*nf^8*T^3*h^9*u*QL^3*LR^3*LRd^2 + 35/
      9*nf^8*T^3*h^9*u*QL^3*LLd^2*LR^3 + 70/3*nf^8*T^3*h^9*u*QL^3*LL*LLd*LR^2*
      LRd + 49/3*nf^8*T^3*h^9*u*QL^3*LL^2*LR*LRd^2 + 35/3*nf^8*T^3*h^9*u*QL^3*
      LL^2*LLd^2*LR + 98/9*nf^8*T^3*h^9*u*QL^3*LL^3*LLd*LRd + 196/3*nf^8*T^3*
      h^9*u*QL^3*QRd^3*LR*LRd + 196/3*nf^8*T^3*h^9*u*QL^3*QRd^3*LL*LLd + 70*
      nf^8*T^3*h^9*u*QL^3*QR*QRd*LR^2*LRd + 140*nf^8*T^3*h^9*u*QL^3*QR*QRd*LL*
      LLd*LR + 98*nf^8*T^3*h^9*u*QL^3*QR*QRd*LL^2*LRd + 1127/18*nf^8*T^3*h^9*u
      *QL^3*QR*QRd^4 + 385/3*nf^8*T^3*h^9*u*QL^3*QR^2*QRd^2*LR + 175/9*nf^8*
      T^3*h^9*u*QL^3*QR^3*LR^2 + 175/9*nf^8*T^3*h^9*u*QL^3*QR^3*LL^2 + 140*
      nf^8*T^3*h^9*u*QL^3*QLd*QRd^2*LLd*LR + 196*nf^8*T^3*h^9*u*QL^3*QLd*QRd^2
      *LL*LRd + 70*nf^8*T^3*h^9*u*QL^3*QLd*QR*LLd*LR^2 + 140*nf^8*T^3*h^9*u*
      QL^3*QLd*QR*LL*LR*LRd + 70*nf^8*T^3*h^9*u*QL^3*QLd*QR*LL^2*LLd + 770/3*
      nf^8*T^3*h^9*u*QL^3*QLd*QR^2*QRd*LL + 140*nf^8*T^3*h^9*u*QL^3*QLd^2*QRd*
      LR*LRd + 140*nf^8*T^3*h^9*u*QL^3*QLd^2*QRd*LL*LLd + 805/3*nf^8*T^3*h^9*u
      *QL^3*QLd^2*QR*QRd^2 + 385/3*nf^8*T^3*h^9*u*QL^3*QLd^2*QR^2*LR + 140/3*
      nf^8*T^3*h^9*u*QL^3*QLd^3*LLd*LR + 140/3*nf^8*T^3*h^9*u*QL^3*QLd^3*LL*
      LRd + 805/18*nf^8*T^3*h^9*u*QL^3*QLd^4*QR + 35/2*nf^8*T^3*h^9*u*QL^4*QRd
      *LLd*LR^2 + 49*nf^8*T^3*h^9*u*QL^4*QRd*LL*LR*LRd + 49/2*nf^8*T^3*h^9*u*
      QL^4*QRd*LL^2*LLd + 539/6*nf^8*T^3*h^9*u*QL^4*QR*QRd^2*LL + 175/6*nf^8*
      T^3*h^9*u*QL^4*QR^2*LL*LR + 35/2*nf^8*T^3*h^9*u*QL^4*QLd*LR^2*LRd + 35*
      nf^8*T^3*h^9*u*QL^4*QLd*LL*LLd*LR + 49/2*nf^8*T^3*h^9*u*QL^4*QLd*LL^2*
      LRd + 1127/18*nf^8*T^3*h^9*u*QL^4*QLd*QRd^3 + 385/3*nf^8*T^3*h^9*u*QL^4*
      QLd*QR*QRd*LR + 385/6*nf^8*T^3*h^9*u*QL^4*QLd^2*QR*LL + 805/18*nf^8*T^3*
      h^9*u*QL^4*QLd^3*QRd + 539/30*nf^8*T^3*h^9*u*QL^5*QRd^2*LR + 35/6*nf^8*
      T^3*h^9*u*QL^5*QR*LR^2 + 49/6*nf^8*T^3*h^9*u*QL^5*QR*LL^2 + 539/15*nf^8*
      T^3*h^9*u*QL^5*QLd*QRd*LL + 77/6*nf^8*T^3*h^9*u*QL^5*QLd^2*LR + 49/18*
      nf^8*T^3*h^9*u*QL^6*LL*LR + 5/16*nf^8*T^4*h^9*p*LLd*LR^4*LRd^3 + 7/16*
      nf^8*T^4*h^9*p*LLd^3*LR^4*LRd + 5/16*nf^8*T^4*h^9*p*LL*LR^3*LRd^4 + 15/8
      *nf^8*T^4*h^9*p*LL*LLd^2*LR^3*LRd^2 + 7/16*nf^8*T^4*h^9*p*LL*LLd^4*LR^3
       + 15/8*nf^8*T^4*h^9*p*LL^2*LLd*LR^2*LRd^3 + 15/8*nf^8*T^4*h^9*p*LL^2*
      LLd^3*LR^2*LRd + 7/16*nf^8*T^4*h^9*p*LL^3*LR*LRd^4 + 15/8*nf^8*T^4*h^9*p
      *LL^3*LLd^2*LR*LRd^2 + 5/16*nf^8*T^4*h^9*p*LL^3*LLd^4*LR + 7/16*nf^8*T^4
      *h^9*p*LL^4*LLd*LRd^3 + 5/16*nf^8*T^4*h^9*p*LL^4*LLd^3*LRd + 15/8*nf^8*
      T^4*h^9*p*QRd^3*LLd*LR^2*LRd^2 + 5/8*nf^8*T^4*h^9*p*QRd^3*LLd^3*LR^2 + 7/
      4*nf^8*T^4*h^9*p*QRd^3*LL*LR*LRd^3 + 15/4*nf^8*T^4*h^9*p*QRd^3*LL*LLd^2*
      LR*LRd + 21/8*nf^8*T^4*h^9*p*QRd^3*LL^2*LLd*LRd^2 + 5/8*nf^8*T^4*h^9*p*
      QRd^3*LL^2*LLd^3 + 7/16*nf^8*T^4*h^9*p*QRd^6*LLd*LRd + 15/4*nf^8*T^4*h^9
      *p*QR*QRd*LLd*LR^3*LRd^2 + 7/4*nf^8*T^4*h^9*p*QR*QRd*LLd^3*LR^3 + 15/4*
      nf^8*T^4*h^9*p*QR*QRd*LL*LR^2*LRd^3 + 45/4*nf^8*T^4*h^9*p*QR*QRd*LL*
      LLd^2*LR^2*LRd + 45/4*nf^8*T^4*h^9*p*QR*QRd*LL^2*LLd*LR*LRd^2 + 15/4*
      nf^8*T^4*h^9*p*QR*QRd*LL^2*LLd^3*LR + 7/4*nf^8*T^4*h^9*p*QR*QRd*LL^3*
      LRd^3 + 15/4*nf^8*T^4*h^9*p*QR*QRd*LL^3*LLd^2*LRd + 45/8*nf^8*T^4*h^9*p*
      QR*QRd^4*LLd*LR*LRd + 63/16*nf^8*T^4*h^9*p*QR*QRd^4*LL*LRd^2 + 45/16*
      nf^8*T^4*h^9*p*QR*QRd^4*LL*LLd^2 + 45/4*nf^8*T^4*h^9*p*QR^2*QRd^2*LLd*
      LR^2*LRd + 45/4*nf^8*T^4*h^9*p*QR^2*QRd^2*LL*LR*LRd^2 + 45/4*nf^8*T^4*
      h^9*p*QR^2*QRd^2*LL*LLd^2*LR + 45/4*nf^8*T^4*h^9*p*QR^2*QRd^2*LL^2*LLd*
      LRd + 33/16*nf^8*T^4*h^9*p*QR^2*QRd^5*LLd + 7/4*nf^8*T^4*h^9*p*QR^3*LLd*
      LR^3*LRd + 15/8*nf^8*T^4*h^9*p*QR^3*LL*LR^2*LRd^2 + 21/8*nf^8*T^4*h^9*p*
      QR^3*LL*LLd^2*LR^2 + 15/4*nf^8*T^4*h^9*p*QR^3*LL^2*LLd*LR*LRd + 5/8*nf^8
      *T^4*h^9*p*QR^3*LL^3*LRd^2 + 5/8*nf^8*T^4*h^9*p*QR^3*LL^3*LLd^2 + 15/2*
      nf^8*T^4*h^9*p*QR^3*QRd^3*LLd*LR + 15/2*nf^8*T^4*h^9*p*QR^3*QRd^3*LL*LRd
       + 63/16*nf^8*T^4*h^9*p*QR^4*QRd*LLd*LR^2 + 45/8*nf^8*T^4*h^9*p*QR^4*QRd
      *LL*LR*LRd + 45/16*nf^8*T^4*h^9*p*QR^4*QRd*LL^2*LLd + 33/16*nf^8*T^4*h^9
      *p*QR^5*QRd^2*LL + 7/16*nf^8*T^4*h^9*p*QR^6*LL*LR + 15/8*nf^8*T^4*h^9*p*
      QLd*QRd^2*LR^2*LRd^3 + 45/8*nf^8*T^4*h^9*p*QLd*QRd^2*LLd^2*LR^2*LRd + 45/
      4*nf^8*T^4*h^9*p*QLd*QRd^2*LL*LLd*LR*LRd^2 + 15/4*nf^8*T^4*h^9*p*QLd*
      QRd^2*LL*LLd^3*LR + 21/8*nf^8*T^4*h^9*p*QLd*QRd^2*LL^2*LRd^3 + 45/8*nf^8
      *T^4*h^9*p*QLd*QRd^2*LL^2*LLd^2*LRd + 21/16*nf^8*T^4*h^9*p*QLd*QRd^5*
      LRd^2 + 15/16*nf^8*T^4*h^9*p*QLd*QRd^5*LLd^2 + 5/4*nf^8*T^4*h^9*p*QLd*QR
      *LR^3*LRd^3 + 21/4*nf^8*T^4*h^9*p*QLd*QR*LLd^2*LR^3*LRd + 45/4*nf^8*T^4*
      h^9*p*QLd*QR*LL*LLd*LR^2*LRd^2 + 21/4*nf^8*T^4*h^9*p*QLd*QR*LL*LLd^3*
      LR^2 + 15/4*nf^8*T^4*h^9*p*QLd*QR*LL^2*LR*LRd^3 + 45/4*nf^8*T^4*h^9*p*
      QLd*QR*LL^2*LLd^2*LR*LRd + 15/4*nf^8*T^4*h^9*p*QLd*QR*LL^3*LLd*LRd^2 + 5/
      4*nf^8*T^4*h^9*p*QLd*QR*LL^3*LLd^3 + 45/4*nf^8*T^4*h^9*p*QLd*QR*QRd^3*LR
      *LRd^2 + 45/4*nf^8*T^4*h^9*p*QLd*QR*QRd^3*LLd^2*LR + 45/2*nf^8*T^4*h^9*p
      *QLd*QR*QRd^3*LL*LLd*LRd + 45/4*nf^8*T^4*h^9*p*QLd*QR^2*QRd*LR^2*LRd^2
       + 63/4*nf^8*T^4*h^9*p*QLd*QR^2*QRd*LLd^2*LR^2 + 45*nf^8*T^4*h^9*p*QLd*
      QR^2*QRd*LL*LLd*LR*LRd + 45/4*nf^8*T^4*h^9*p*QLd*QR^2*QRd*LL^2*LRd^2 +
      45/4*nf^8*T^4*h^9*p*QLd*QR^2*QRd*LL^2*LLd^2 + 165/16*nf^8*T^4*h^9*p*QLd*
      QR^2*QRd^4*LRd + 45/2*nf^8*T^4*h^9*p*QLd*QR^3*QRd^2*LR*LRd + 45/2*nf^8*
      T^4*h^9*p*QLd*QR^3*QRd^2*LL*LLd + 63/16*nf^8*T^4*h^9*p*QLd*QR^4*LR^2*LRd
       + 63/8*nf^8*T^4*h^9*p*QLd*QR^4*LL*LLd*LR + 45/16*nf^8*T^4*h^9*p*QLd*
      QR^4*LL^2*LRd + 115/16*nf^8*T^4*h^9*p*QLd*QR^4*QRd^3 + 231/40*nf^8*T^4*
      h^9*p*QLd*QR^5*QRd*LR + 45/8*nf^8*T^4*h^9*p*QLd^2*QRd*LLd*LR^2*LRd^2 +
      21/8*nf^8*T^4*h^9*p*QLd^2*QRd*LLd^3*LR^2 + 15/4*nf^8*T^4*h^9*p*QLd^2*QRd
      *LL*LR*LRd^3 + 45/4*nf^8*T^4*h^9*p*QLd^2*QRd*LL*LLd^2*LR*LRd + 45/8*nf^8
      *T^4*h^9*p*QLd^2*QRd*LL^2*LLd*LRd^2 + 15/8*nf^8*T^4*h^9*p*QLd^2*QRd*LL^2
      *LLd^3 + 75/16*nf^8*T^4*h^9*p*QLd^2*QRd^4*LLd*LRd + 135/4*nf^8*T^4*h^9*p
      *QLd^2*QR*QRd^2*LLd*LR*LRd + 135/8*nf^8*T^4*h^9*p*QLd^2*QR*QRd^2*LL*
      LRd^2 + 135/8*nf^8*T^4*h^9*p*QLd^2*QR*QRd^2*LL*LLd^2 + 63/4*nf^8*T^4*h^9
      *p*QLd^2*QR^2*LLd*LR^2*LRd + 45/4*nf^8*T^4*h^9*p*QLd^2*QR^2*LL*LR*LRd^2
       + 63/4*nf^8*T^4*h^9*p*QLd^2*QR^2*LL*LLd^2*LR + 45/4*nf^8*T^4*h^9*p*
      QLd^2*QR^2*LL^2*LLd*LRd + 165/8*nf^8*T^4*h^9*p*QLd^2*QR^2*QRd^3*LLd + 63/
      2*nf^8*T^4*h^9*p*QLd^2*QR^3*QRd*LLd*LR + 45/2*nf^8*T^4*h^9*p*QLd^2*QR^3*
      QRd*LL*LRd + 231/80*nf^8*T^4*h^9*p*QLd^2*QR^5*LL + 5/8*nf^8*T^4*h^9*p*
      QLd^3*LR^2*LRd^3 + 21/8*nf^8*T^4*h^9*p*QLd^3*LLd^2*LR^2*LRd + 15/4*nf^8*
      T^4*h^9*p*QLd^3*LL*LLd*LR*LRd^2 + 7/4*nf^8*T^4*h^9*p*QLd^3*LL*LLd^3*LR
       + 5/8*nf^8*T^4*h^9*p*QLd^3*LL^2*LRd^3 + 15/8*nf^8*T^4*h^9*p*QLd^3*LL^2*
      LLd^2*LRd + 25/8*nf^8*T^4*h^9*p*QLd^3*QRd^3*LRd^2 + 25/8*nf^8*T^4*h^9*p*
      QLd^3*QRd^3*LLd^2 + 45/4*nf^8*T^4*h^9*p*QLd^3*QR*QRd*LR*LRd^2 + 63/4*
      nf^8*T^4*h^9*p*QLd^3*QR*QRd*LLd^2*LR + 45/2*nf^8*T^4*h^9*p*QLd^3*QR*QRd*
      LL*LLd*LRd + 165/8*nf^8*T^4*h^9*p*QLd^3*QR^2*QRd^2*LRd + 21/2*nf^8*T^4*
      h^9*p*QLd^3*QR^3*LR*LRd + 21/2*nf^8*T^4*h^9*p*QLd^3*QR^3*LL*LLd + 161/16
      *nf^8*T^4*h^9*p*QLd^3*QR^4*QRd + 75/16*nf^8*T^4*h^9*p*QLd^4*QRd^2*LLd*
      LRd + 63/8*nf^8*T^4*h^9*p*QLd^4*QR*LLd*LR*LRd + 45/16*nf^8*T^4*h^9*p*
      QLd^4*QR*LL*LRd^2 + 63/16*nf^8*T^4*h^9*p*QLd^4*QR*LL*LLd^2 + 231/16*nf^8
      *T^4*h^9*p*QLd^4*QR^2*QRd*LLd + 15/16*nf^8*T^4*h^9*p*QLd^5*QRd*LRd^2 +
      21/16*nf^8*T^4*h^9*p*QLd^5*QRd*LLd^2 + 231/80*nf^8*T^4*h^9*p*QLd^5*QR^2*
      LRd + 7/16*nf^8*T^4*h^9*p*QLd^6*LLd*LRd + 5/4*nf^8*T^4*h^9*p*QL*QRd*LR^3
      *LRd^3 + 15/4*nf^8*T^4*h^9*p*QL*QRd*LLd^2*LR^3*LRd + 45/4*nf^8*T^4*h^9*p
      *QL*QRd*LL*LLd*LR^2*LRd^2 + 15/4*nf^8*T^4*h^9*p*QL*QRd*LL*LLd^3*LR^2 +
      21/4*nf^8*T^4*h^9*p*QL*QRd*LL^2*LR*LRd^3 + 45/4*nf^8*T^4*h^9*p*QL*QRd*
      LL^2*LLd^2*LR*LRd + 21/4*nf^8*T^4*h^9*p*QL*QRd*LL^3*LLd*LRd^2 + 5/4*nf^8
      *T^4*h^9*p*QL*QRd*LL^3*LLd^3 + 63/16*nf^8*T^4*h^9*p*QL*QRd^4*LR*LRd^2 +
      45/16*nf^8*T^4*h^9*p*QL*QRd^4*LLd^2*LR + 63/8*nf^8*T^4*h^9*p*QL*QRd^4*LL
      *LLd*LRd + 45/4*nf^8*T^4*h^9*p*QL*QR*QRd^2*LR^2*LRd^2 + 45/4*nf^8*T^4*
      h^9*p*QL*QR*QRd^2*LLd^2*LR^2 + 45*nf^8*T^4*h^9*p*QL*QR*QRd^2*LL*LLd*LR*
      LRd + 63/4*nf^8*T^4*h^9*p*QL*QR*QRd^2*LL^2*LRd^2 + 45/4*nf^8*T^4*h^9*p*
      QL*QR*QRd^2*LL^2*LLd^2 + 231/40*nf^8*T^4*h^9*p*QL*QR*QRd^5*LRd + 15/8*
      nf^8*T^4*h^9*p*QL*QR^2*LR^3*LRd^2 + 21/8*nf^8*T^4*h^9*p*QL*QR^2*LLd^2*
      LR^3 + 45/4*nf^8*T^4*h^9*p*QL*QR^2*LL*LLd*LR^2*LRd + 45/8*nf^8*T^4*h^9*p
      *QL*QR^2*LL^2*LR*LRd^2 + 45/8*nf^8*T^4*h^9*p*QL*QR^2*LL^2*LLd^2*LR + 15/
      4*nf^8*T^4*h^9*p*QL*QR^2*LL^3*LLd*LRd + 45/2*nf^8*T^4*h^9*p*QL*QR^2*
      QRd^3*LR*LRd + 45/2*nf^8*T^4*h^9*p*QL*QR^2*QRd^3*LL*LLd + 45/4*nf^8*T^4*
      h^9*p*QL*QR^3*QRd*LR^2*LRd + 45/2*nf^8*T^4*h^9*p*QL*QR^3*QRd*LL*LLd*LR
       + 45/4*nf^8*T^4*h^9*p*QL*QR^3*QRd*LL^2*LRd + 115/16*nf^8*T^4*h^9*p*QL*
      QR^3*QRd^4 + 165/16*nf^8*T^4*h^9*p*QL*QR^4*QRd^2*LR + 21/16*nf^8*T^4*h^9
      *p*QL*QR^5*LR^2 + 15/16*nf^8*T^4*h^9*p*QL*QR^5*LL^2 + 15/4*nf^8*T^4*h^9*
      p*QL*QLd*LLd*LR^3*LRd^2 + 7/4*nf^8*T^4*h^9*p*QL*QLd*LLd^3*LR^3 + 15/4*
      nf^8*T^4*h^9*p*QL*QLd*LL*LR^2*LRd^3 + 45/4*nf^8*T^4*h^9*p*QL*QLd*LL*
      LLd^2*LR^2*LRd + 45/4*nf^8*T^4*h^9*p*QL*QLd*LL^2*LLd*LR*LRd^2 + 15/4*
      nf^8*T^4*h^9*p*QL*QLd*LL^2*LLd^3*LR + 7/4*nf^8*T^4*h^9*p*QL*QLd*LL^3*
      LRd^3 + 15/4*nf^8*T^4*h^9*p*QL*QLd*LL^3*LLd^2*LRd + 45/2*nf^8*T^4*h^9*p*
      QL*QLd*QRd^3*LLd*LR*LRd + 63/4*nf^8*T^4*h^9*p*QL*QLd*QRd^3*LL*LRd^2 + 45/
      4*nf^8*T^4*h^9*p*QL*QLd*QRd^3*LL*LLd^2 + 45*nf^8*T^4*h^9*p*QL*QLd*QR*QRd
      *LLd*LR^2*LRd + 45*nf^8*T^4*h^9*p*QL*QLd*QR*QRd*LL*LR*LRd^2 + 45*nf^8*
      T^4*h^9*p*QL*QLd*QR*QRd*LL*LLd^2*LR + 45*nf^8*T^4*h^9*p*QL*QLd*QR*QRd*
      LL^2*LLd*LRd + 165/8*nf^8*T^4*h^9*p*QL*QLd*QR*QRd^4*LLd + 135/2*nf^8*T^4
      *h^9*p*QL*QLd*QR^2*QRd^2*LLd*LR + 135/2*nf^8*T^4*h^9*p*QL*QLd*QR^2*QRd^2
      *LL*LRd + 63/4*nf^8*T^4*h^9*p*QL*QLd*QR^3*LLd*LR^2 + 45/2*nf^8*T^4*h^9*p
      *QL*QLd*QR^3*LL*LR*LRd + 45/4*nf^8*T^4*h^9*p*QL*QLd*QR^3*LL^2*LLd + 165/
      8*nf^8*T^4*h^9*p*QL*QLd*QR^4*QRd*LL + 135/8*nf^8*T^4*h^9*p*QL*QLd^2*
      QRd^2*LR*LRd^2 + 135/8*nf^8*T^4*h^9*p*QL*QLd^2*QRd^2*LLd^2*LR + 135/4*
      nf^8*T^4*h^9*p*QL*QLd^2*QRd^2*LL*LLd*LRd + 45/4*nf^8*T^4*h^9*p*QL*QLd^2*
      QR*LR^2*LRd^2 + 63/4*nf^8*T^4*h^9*p*QL*QLd^2*QR*LLd^2*LR^2 + 45*nf^8*T^4
      *h^9*p*QL*QLd^2*QR*LL*LLd*LR*LRd + 45/4*nf^8*T^4*h^9*p*QL*QLd^2*QR*LL^2*
      LRd^2 + 45/4*nf^8*T^4*h^9*p*QL*QLd^2*QR*LL^2*LLd^2 + 165/4*nf^8*T^4*h^9*
      p*QL*QLd^2*QR*QRd^3*LRd + 135/2*nf^8*T^4*h^9*p*QL*QLd^2*QR^2*QRd*LR*LRd
       + 135/2*nf^8*T^4*h^9*p*QL*QLd^2*QR^2*QRd*LL*LLd + 345/8*nf^8*T^4*h^9*p*
      QL*QLd^2*QR^3*QRd^2 + 231/16*nf^8*T^4*h^9*p*QL*QLd^2*QR^4*LR + 45/2*nf^8
      *T^4*h^9*p*QL*QLd^3*QRd*LLd*LR*LRd + 45/4*nf^8*T^4*h^9*p*QL*QLd^3*QRd*LL
      *LRd^2 + 45/4*nf^8*T^4*h^9*p*QL*QLd^3*QRd*LL*LLd^2 + 165/4*nf^8*T^4*h^9*
      p*QL*QLd^3*QR*QRd^2*LLd + 63/2*nf^8*T^4*h^9*p*QL*QLd^3*QR^2*LLd*LR + 45/
      2*nf^8*T^4*h^9*p*QL*QLd^3*QR^2*LL*LRd + 45/16*nf^8*T^4*h^9*p*QL*QLd^4*LR
      *LRd^2 + 63/16*nf^8*T^4*h^9*p*QL*QLd^4*LLd^2*LR + 45/8*nf^8*T^4*h^9*p*QL
      *QLd^4*LL*LLd*LRd + 165/8*nf^8*T^4*h^9*p*QL*QLd^4*QR*QRd*LRd + 161/16*
      nf^8*T^4*h^9*p*QL*QLd^4*QR^3 + 231/40*nf^8*T^4*h^9*p*QL*QLd^5*QR*LLd +
      45/4*nf^8*T^4*h^9*p*QL^2*QRd^2*LLd*LR^2*LRd + 63/4*nf^8*T^4*h^9*p*QL^2*
      QRd^2*LL*LR*LRd^2 + 45/4*nf^8*T^4*h^9*p*QL^2*QRd^2*LL*LLd^2*LR + 63/4*
      nf^8*T^4*h^9*p*QL^2*QRd^2*LL^2*LLd*LRd + 231/80*nf^8*T^4*h^9*p*QL^2*
      QRd^5*LLd + 15/4*nf^8*T^4*h^9*p*QL^2*QR*LLd*LR^3*LRd + 45/8*nf^8*T^4*h^9
      *p*QL^2*QR*LL*LR^2*LRd^2 + 45/8*nf^8*T^4*h^9*p*QL^2*QR*LL*LLd^2*LR^2 +
      45/4*nf^8*T^4*h^9*p*QL^2*QR*LL^2*LLd*LR*LRd + 21/8*nf^8*T^4*h^9*p*QL^2*
      QR*LL^3*LRd^2 + 15/8*nf^8*T^4*h^9*p*QL^2*QR*LL^3*LLd^2 + 45/2*nf^8*T^4*
      h^9*p*QL^2*QR*QRd^3*LLd*LR + 63/2*nf^8*T^4*h^9*p*QL^2*QR*QRd^3*LL*LRd +
      135/8*nf^8*T^4*h^9*p*QL^2*QR^2*QRd*LLd*LR^2 + 135/4*nf^8*T^4*h^9*p*QL^2*
      QR^2*QRd*LL*LR*LRd + 135/8*nf^8*T^4*h^9*p*QL^2*QR^2*QRd*LL^2*LLd + 165/8
      *nf^8*T^4*h^9*p*QL^2*QR^3*QRd^2*LL + 75/16*nf^8*T^4*h^9*p*QL^2*QR^4*LL*
      LR + 45/4*nf^8*T^4*h^9*p*QL^2*QLd*QRd*LR^2*LRd^2 + 45/4*nf^8*T^4*h^9*p*
      QL^2*QLd*QRd*LLd^2*LR^2 + 45*nf^8*T^4*h^9*p*QL^2*QLd*QRd*LL*LLd*LR*LRd
       + 63/4*nf^8*T^4*h^9*p*QL^2*QLd*QRd*LL^2*LRd^2 + 45/4*nf^8*T^4*h^9*p*
      QL^2*QLd*QRd*LL^2*LLd^2 + 231/16*nf^8*T^4*h^9*p*QL^2*QLd*QRd^4*LRd + 135/
      2*nf^8*T^4*h^9*p*QL^2*QLd*QR*QRd^2*LR*LRd + 135/2*nf^8*T^4*h^9*p*QL^2*
      QLd*QR*QRd^2*LL*LLd + 135/8*nf^8*T^4*h^9*p*QL^2*QLd*QR^2*LR^2*LRd + 135/
      4*nf^8*T^4*h^9*p*QL^2*QLd*QR^2*LL*LLd*LR + 135/8*nf^8*T^4*h^9*p*QL^2*QLd
      *QR^2*LL^2*LRd + 345/8*nf^8*T^4*h^9*p*QL^2*QLd*QR^2*QRd^3 + 165/4*nf^8*
      T^4*h^9*p*QL^2*QLd*QR^3*QRd*LR + 45/4*nf^8*T^4*h^9*p*QL^2*QLd^2*LLd*LR^2
      *LRd + 45/4*nf^8*T^4*h^9*p*QL^2*QLd^2*LL*LR*LRd^2 + 45/4*nf^8*T^4*h^9*p*
      QL^2*QLd^2*LL*LLd^2*LR + 45/4*nf^8*T^4*h^9*p*QL^2*QLd^2*LL^2*LLd*LRd +
      165/8*nf^8*T^4*h^9*p*QL^2*QLd^2*QRd^3*LLd + 135/2*nf^8*T^4*h^9*p*QL^2*
      QLd^2*QR*QRd*LLd*LR + 135/2*nf^8*T^4*h^9*p*QL^2*QLd^2*QR*QRd*LL*LRd +
      165/8*nf^8*T^4*h^9*p*QL^2*QLd^2*QR^3*LL + 165/8*nf^8*T^4*h^9*p*QL^2*
      QLd^3*QRd^2*LRd + 45/2*nf^8*T^4*h^9*p*QL^2*QLd^3*QR*LR*LRd + 45/2*nf^8*
      T^4*h^9*p*QL^2*QLd^3*QR*LL*LLd + 345/8*nf^8*T^4*h^9*p*QL^2*QLd^3*QR^2*
      QRd + 165/16*nf^8*T^4*h^9*p*QL^2*QLd^4*QRd*LLd + 33/16*nf^8*T^4*h^9*p*
      QL^2*QLd^5*LRd + 5/8*nf^8*T^4*h^9*p*QL^3*LR^3*LRd^2 + 5/8*nf^8*T^4*h^9*p
      *QL^3*LLd^2*LR^3 + 15/4*nf^8*T^4*h^9*p*QL^3*LL*LLd*LR^2*LRd + 21/8*nf^8*
      T^4*h^9*p*QL^3*LL^2*LR*LRd^2 + 15/8*nf^8*T^4*h^9*p*QL^3*LL^2*LLd^2*LR +
      7/4*nf^8*T^4*h^9*p*QL^3*LL^3*LLd*LRd + 21/2*nf^8*T^4*h^9*p*QL^3*QRd^3*LR
      *LRd + 21/2*nf^8*T^4*h^9*p*QL^3*QRd^3*LL*LLd + 45/4*nf^8*T^4*h^9*p*QL^3*
      QR*QRd*LR^2*LRd + 45/2*nf^8*T^4*h^9*p*QL^3*QR*QRd*LL*LLd*LR + 63/4*nf^8*
      T^4*h^9*p*QL^3*QR*QRd*LL^2*LRd + 161/16*nf^8*T^4*h^9*p*QL^3*QR*QRd^4 +
      165/8*nf^8*T^4*h^9*p*QL^3*QR^2*QRd^2*LR + 25/8*nf^8*T^4*h^9*p*QL^3*QR^3*
      LR^2 + 25/8*nf^8*T^4*h^9*p*QL^3*QR^3*LL^2 + 45/2*nf^8*T^4*h^9*p*QL^3*QLd
      *QRd^2*LLd*LR + 63/2*nf^8*T^4*h^9*p*QL^3*QLd*QRd^2*LL*LRd + 45/4*nf^8*
      T^4*h^9*p*QL^3*QLd*QR*LLd*LR^2 + 45/2*nf^8*T^4*h^9*p*QL^3*QLd*QR*LL*LR*
      LRd + 45/4*nf^8*T^4*h^9*p*QL^3*QLd*QR*LL^2*LLd + 165/4*nf^8*T^4*h^9*p*
      QL^3*QLd*QR^2*QRd*LL + 45/2*nf^8*T^4*h^9*p*QL^3*QLd^2*QRd*LR*LRd + 45/2*
      nf^8*T^4*h^9*p*QL^3*QLd^2*QRd*LL*LLd + 345/8*nf^8*T^4*h^9*p*QL^3*QLd^2*
      QR*QRd^2 + 165/8*nf^8*T^4*h^9*p*QL^3*QLd^2*QR^2*LR + 15/2*nf^8*T^4*h^9*p
      *QL^3*QLd^3*LLd*LR + 15/2*nf^8*T^4*h^9*p*QL^3*QLd^3*LL*LRd + 115/16*nf^8
      *T^4*h^9*p*QL^3*QLd^4*QR + 45/16*nf^8*T^4*h^9*p*QL^4*QRd*LLd*LR^2 + 63/8
      *nf^8*T^4*h^9*p*QL^4*QRd*LL*LR*LRd + 63/16*nf^8*T^4*h^9*p*QL^4*QRd*LL^2*
      LLd + 231/16*nf^8*T^4*h^9*p*QL^4*QR*QRd^2*LL + 75/16*nf^8*T^4*h^9*p*QL^4
      *QR^2*LL*LR + 45/16*nf^8*T^4*h^9*p*QL^4*QLd*LR^2*LRd + 45/8*nf^8*T^4*h^9
      *p*QL^4*QLd*LL*LLd*LR + 63/16*nf^8*T^4*h^9*p*QL^4*QLd*LL^2*LRd + 161/16*
      nf^8*T^4*h^9*p*QL^4*QLd*QRd^3 + 165/8*nf^8*T^4*h^9*p*QL^4*QLd*QR*QRd*LR
       + 165/16*nf^8*T^4*h^9*p*QL^4*QLd^2*QR*LL + 115/16*nf^8*T^4*h^9*p*QL^4*
      QLd^3*QRd + 231/80*nf^8*T^4*h^9*p*QL^5*QRd^2*LR + 15/16*nf^8*T^4*h^9*p*
      QL^5*QR*LR^2 + 21/16*nf^8*T^4*h^9*p*QL^5*QR*LL^2 + 231/40*nf^8*T^4*h^9*p
      *QL^5*QLd*QRd*LL + 33/16*nf^8*T^4*h^9*p*QL^5*QLd^2*LR + 7/16*nf^8*T^4*
      h^9*p*QL^6*LL*LR + 5/9*nf^8*T^4*h^9*u*LLd*LR^4*LRd^3 + 7/9*nf^8*T^4*h^9*
      u*LLd^3*LR^4*LRd + 5/9*nf^8*T^4*h^9*u*LL*LR^3*LRd^4 + 10/3*nf^8*T^4*h^9*
      u*LL*LLd^2*LR^3*LRd^2 + 7/9*nf^8*T^4*h^9*u*LL*LLd^4*LR^3 + 10/3*nf^8*T^4
      *h^9*u*LL^2*LLd*LR^2*LRd^3 + 10/3*nf^8*T^4*h^9*u*LL^2*LLd^3*LR^2*LRd + 7/
      9*nf^8*T^4*h^9*u*LL^3*LR*LRd^4 + 10/3*nf^8*T^4*h^9*u*LL^3*LLd^2*LR*LRd^2
       + 5/9*nf^8*T^4*h^9*u*LL^3*LLd^4*LR + 7/9*nf^8*T^4*h^9*u*LL^4*LLd*LRd^3
       + 5/9*nf^8*T^4*h^9*u*LL^4*LLd^3*LRd + 10/3*nf^8*T^4*h^9*u*QRd^3*LLd*
      LR^2*LRd^2 + 10/9*nf^8*T^4*h^9*u*QRd^3*LLd^3*LR^2 + 28/9*nf^8*T^4*h^9*u*
      QRd^3*LL*LR*LRd^3 + 20/3*nf^8*T^4*h^9*u*QRd^3*LL*LLd^2*LR*LRd + 14/3*
      nf^8*T^4*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 10/9*nf^8*T^4*h^9*u*QRd^3*LL^2*
      LLd^3 + 7/9*nf^8*T^4*h^9*u*QRd^6*LLd*LRd + 20/3*nf^8*T^4*h^9*u*QR*QRd*
      LLd*LR^3*LRd^2 + 28/9*nf^8*T^4*h^9*u*QR*QRd*LLd^3*LR^3 + 20/3*nf^8*T^4*
      h^9*u*QR*QRd*LL*LR^2*LRd^3 + 20*nf^8*T^4*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd
       + 20*nf^8*T^4*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 + 20/3*nf^8*T^4*h^9*u*QR*
      QRd*LL^2*LLd^3*LR + 28/9*nf^8*T^4*h^9*u*QR*QRd*LL^3*LRd^3 + 20/3*nf^8*
      T^4*h^9*u*QR*QRd*LL^3*LLd^2*LRd + 10*nf^8*T^4*h^9*u*QR*QRd^4*LLd*LR*LRd
       + 7*nf^8*T^4*h^9*u*QR*QRd^4*LL*LRd^2 + 5*nf^8*T^4*h^9*u*QR*QRd^4*LL*
      LLd^2 + 20*nf^8*T^4*h^9*u*QR^2*QRd^2*LLd*LR^2*LRd + 20*nf^8*T^4*h^9*u*
      QR^2*QRd^2*LL*LR*LRd^2 + 20*nf^8*T^4*h^9*u*QR^2*QRd^2*LL*LLd^2*LR + 20*
      nf^8*T^4*h^9*u*QR^2*QRd^2*LL^2*LLd*LRd + 11/3*nf^8*T^4*h^9*u*QR^2*QRd^5*
      LLd + 28/9*nf^8*T^4*h^9*u*QR^3*LLd*LR^3*LRd + 10/3*nf^8*T^4*h^9*u*QR^3*
      LL*LR^2*LRd^2 + 14/3*nf^8*T^4*h^9*u*QR^3*LL*LLd^2*LR^2 + 20/3*nf^8*T^4*
      h^9*u*QR^3*LL^2*LLd*LR*LRd + 10/9*nf^8*T^4*h^9*u*QR^3*LL^3*LRd^2 + 10/9*
      nf^8*T^4*h^9*u*QR^3*LL^3*LLd^2 + 40/3*nf^8*T^4*h^9*u*QR^3*QRd^3*LLd*LR
       + 40/3*nf^8*T^4*h^9*u*QR^3*QRd^3*LL*LRd + 7*nf^8*T^4*h^9*u*QR^4*QRd*LLd
      *LR^2 + 10*nf^8*T^4*h^9*u*QR^4*QRd*LL*LR*LRd + 5*nf^8*T^4*h^9*u*QR^4*QRd
      *LL^2*LLd + 11/3*nf^8*T^4*h^9*u*QR^5*QRd^2*LL + 7/9*nf^8*T^4*h^9*u*QR^6*
      LL*LR + 10/3*nf^8*T^4*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 10*nf^8*T^4*h^9*u*QLd
      *QRd^2*LLd^2*LR^2*LRd + 20*nf^8*T^4*h^9*u*QLd*QRd^2*LL*LLd*LR*LRd^2 + 20/
      3*nf^8*T^4*h^9*u*QLd*QRd^2*LL*LLd^3*LR + 14/3*nf^8*T^4*h^9*u*QLd*QRd^2*
      LL^2*LRd^3 + 10*nf^8*T^4*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd + 7/3*nf^8*T^4*
      h^9*u*QLd*QRd^5*LRd^2 + 5/3*nf^8*T^4*h^9*u*QLd*QRd^5*LLd^2 + 20/9*nf^8*
      T^4*h^9*u*QLd*QR*LR^3*LRd^3 + 28/3*nf^8*T^4*h^9*u*QLd*QR*LLd^2*LR^3*LRd
       + 20*nf^8*T^4*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 + 28/3*nf^8*T^4*h^9*u*QLd*
      QR*LL*LLd^3*LR^2 + 20/3*nf^8*T^4*h^9*u*QLd*QR*LL^2*LR*LRd^3 + 20*nf^8*
      T^4*h^9*u*QLd*QR*LL^2*LLd^2*LR*LRd + 20/3*nf^8*T^4*h^9*u*QLd*QR*LL^3*LLd
      *LRd^2 + 20/9*nf^8*T^4*h^9*u*QLd*QR*LL^3*LLd^3 + 20*nf^8*T^4*h^9*u*QLd*
      QR*QRd^3*LR*LRd^2 + 20*nf^8*T^4*h^9*u*QLd*QR*QRd^3*LLd^2*LR + 40*nf^8*
      T^4*h^9*u*QLd*QR*QRd^3*LL*LLd*LRd + 20*nf^8*T^4*h^9*u*QLd*QR^2*QRd*LR^2*
      LRd^2 + 28*nf^8*T^4*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 + 80*nf^8*T^4*h^9*u*
      QLd*QR^2*QRd*LL*LLd*LR*LRd + 20*nf^8*T^4*h^9*u*QLd*QR^2*QRd*LL^2*LRd^2
       + 20*nf^8*T^4*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 55/3*nf^8*T^4*h^9*u*QLd*
      QR^2*QRd^4*LRd + 40*nf^8*T^4*h^9*u*QLd*QR^3*QRd^2*LR*LRd + 40*nf^8*T^4*
      h^9*u*QLd*QR^3*QRd^2*LL*LLd + 7*nf^8*T^4*h^9*u*QLd*QR^4*LR^2*LRd + 14*
      nf^8*T^4*h^9*u*QLd*QR^4*LL*LLd*LR + 5*nf^8*T^4*h^9*u*QLd*QR^4*LL^2*LRd
       + 115/9*nf^8*T^4*h^9*u*QLd*QR^4*QRd^3 + 154/15*nf^8*T^4*h^9*u*QLd*QR^5*
      QRd*LR + 10*nf^8*T^4*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2 + 14/3*nf^8*T^4*h^9*
      u*QLd^2*QRd*LLd^3*LR^2 + 20/3*nf^8*T^4*h^9*u*QLd^2*QRd*LL*LR*LRd^3 + 20*
      nf^8*T^4*h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd + 10*nf^8*T^4*h^9*u*QLd^2*QRd*
      LL^2*LLd*LRd^2 + 10/3*nf^8*T^4*h^9*u*QLd^2*QRd*LL^2*LLd^3 + 25/3*nf^8*
      T^4*h^9*u*QLd^2*QRd^4*LLd*LRd + 60*nf^8*T^4*h^9*u*QLd^2*QR*QRd^2*LLd*LR*
      LRd + 30*nf^8*T^4*h^9*u*QLd^2*QR*QRd^2*LL*LRd^2 + 30*nf^8*T^4*h^9*u*
      QLd^2*QR*QRd^2*LL*LLd^2 + 28*nf^8*T^4*h^9*u*QLd^2*QR^2*LLd*LR^2*LRd + 20
      *nf^8*T^4*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 28*nf^8*T^4*h^9*u*QLd^2*QR^2*LL
      *LLd^2*LR + 20*nf^8*T^4*h^9*u*QLd^2*QR^2*LL^2*LLd*LRd + 110/3*nf^8*T^4*
      h^9*u*QLd^2*QR^2*QRd^3*LLd + 56*nf^8*T^4*h^9*u*QLd^2*QR^3*QRd*LLd*LR +
      40*nf^8*T^4*h^9*u*QLd^2*QR^3*QRd*LL*LRd + 77/15*nf^8*T^4*h^9*u*QLd^2*
      QR^5*LL + 10/9*nf^8*T^4*h^9*u*QLd^3*LR^2*LRd^3 + 14/3*nf^8*T^4*h^9*u*
      QLd^3*LLd^2*LR^2*LRd + 20/3*nf^8*T^4*h^9*u*QLd^3*LL*LLd*LR*LRd^2 + 28/9*
      nf^8*T^4*h^9*u*QLd^3*LL*LLd^3*LR + 10/9*nf^8*T^4*h^9*u*QLd^3*LL^2*LRd^3
       + 10/3*nf^8*T^4*h^9*u*QLd^3*LL^2*LLd^2*LRd + 50/9*nf^8*T^4*h^9*u*QLd^3*
      QRd^3*LRd^2 + 50/9*nf^8*T^4*h^9*u*QLd^3*QRd^3*LLd^2 + 20*nf^8*T^4*h^9*u*
      QLd^3*QR*QRd*LR*LRd^2 + 28*nf^8*T^4*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 40*
      nf^8*T^4*h^9*u*QLd^3*QR*QRd*LL*LLd*LRd + 110/3*nf^8*T^4*h^9*u*QLd^3*QR^2
      *QRd^2*LRd + 56/3*nf^8*T^4*h^9*u*QLd^3*QR^3*LR*LRd + 56/3*nf^8*T^4*h^9*u
      *QLd^3*QR^3*LL*LLd + 161/9*nf^8*T^4*h^9*u*QLd^3*QR^4*QRd + 25/3*nf^8*T^4
      *h^9*u*QLd^4*QRd^2*LLd*LRd + 14*nf^8*T^4*h^9*u*QLd^4*QR*LLd*LR*LRd + 5*
      nf^8*T^4*h^9*u*QLd^4*QR*LL*LRd^2 + 7*nf^8*T^4*h^9*u*QLd^4*QR*LL*LLd^2 +
      77/3*nf^8*T^4*h^9*u*QLd^4*QR^2*QRd*LLd + 5/3*nf^8*T^4*h^9*u*QLd^5*QRd*
      LRd^2 + 7/3*nf^8*T^4*h^9*u*QLd^5*QRd*LLd^2 + 77/15*nf^8*T^4*h^9*u*QLd^5*
      QR^2*LRd + 7/9*nf^8*T^4*h^9*u*QLd^6*LLd*LRd + 20/9*nf^8*T^4*h^9*u*QL*QRd
      *LR^3*LRd^3 + 20/3*nf^8*T^4*h^9*u*QL*QRd*LLd^2*LR^3*LRd + 20*nf^8*T^4*
      h^9*u*QL*QRd*LL*LLd*LR^2*LRd^2 + 20/3*nf^8*T^4*h^9*u*QL*QRd*LL*LLd^3*
      LR^2 + 28/3*nf^8*T^4*h^9*u*QL*QRd*LL^2*LR*LRd^3 + 20*nf^8*T^4*h^9*u*QL*
      QRd*LL^2*LLd^2*LR*LRd + 28/3*nf^8*T^4*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 20/9
      *nf^8*T^4*h^9*u*QL*QRd*LL^3*LLd^3 + 7*nf^8*T^4*h^9*u*QL*QRd^4*LR*LRd^2
       + 5*nf^8*T^4*h^9*u*QL*QRd^4*LLd^2*LR + 14*nf^8*T^4*h^9*u*QL*QRd^4*LL*
      LLd*LRd + 20*nf^8*T^4*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 + 20*nf^8*T^4*h^9*u*
      QL*QR*QRd^2*LLd^2*LR^2 + 80*nf^8*T^4*h^9*u*QL*QR*QRd^2*LL*LLd*LR*LRd +
      28*nf^8*T^4*h^9*u*QL*QR*QRd^2*LL^2*LRd^2 + 20*nf^8*T^4*h^9*u*QL*QR*QRd^2
      *LL^2*LLd^2 + 154/15*nf^8*T^4*h^9*u*QL*QR*QRd^5*LRd + 10/3*nf^8*T^4*h^9*
      u*QL*QR^2*LR^3*LRd^2 + 14/3*nf^8*T^4*h^9*u*QL*QR^2*LLd^2*LR^3 + 20*nf^8*
      T^4*h^9*u*QL*QR^2*LL*LLd*LR^2*LRd + 10*nf^8*T^4*h^9*u*QL*QR^2*LL^2*LR*
      LRd^2 + 10*nf^8*T^4*h^9*u*QL*QR^2*LL^2*LLd^2*LR + 20/3*nf^8*T^4*h^9*u*QL
      *QR^2*LL^3*LLd*LRd + 40*nf^8*T^4*h^9*u*QL*QR^2*QRd^3*LR*LRd + 40*nf^8*
      T^4*h^9*u*QL*QR^2*QRd^3*LL*LLd + 20*nf^8*T^4*h^9*u*QL*QR^3*QRd*LR^2*LRd
       + 40*nf^8*T^4*h^9*u*QL*QR^3*QRd*LL*LLd*LR + 20*nf^8*T^4*h^9*u*QL*QR^3*
      QRd*LL^2*LRd + 115/9*nf^8*T^4*h^9*u*QL*QR^3*QRd^4 + 55/3*nf^8*T^4*h^9*u*
      QL*QR^4*QRd^2*LR + 7/3*nf^8*T^4*h^9*u*QL*QR^5*LR^2 + 5/3*nf^8*T^4*h^9*u*
      QL*QR^5*LL^2 + 20/3*nf^8*T^4*h^9*u*QL*QLd*LLd*LR^3*LRd^2 + 28/9*nf^8*T^4
      *h^9*u*QL*QLd*LLd^3*LR^3 + 20/3*nf^8*T^4*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 20
      *nf^8*T^4*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd + 20*nf^8*T^4*h^9*u*QL*QLd*LL^2
      *LLd*LR*LRd^2 + 20/3*nf^8*T^4*h^9*u*QL*QLd*LL^2*LLd^3*LR + 28/9*nf^8*T^4
      *h^9*u*QL*QLd*LL^3*LRd^3 + 20/3*nf^8*T^4*h^9*u*QL*QLd*LL^3*LLd^2*LRd +
      40*nf^8*T^4*h^9*u*QL*QLd*QRd^3*LLd*LR*LRd + 28*nf^8*T^4*h^9*u*QL*QLd*
      QRd^3*LL*LRd^2 + 20*nf^8*T^4*h^9*u*QL*QLd*QRd^3*LL*LLd^2 + 80*nf^8*T^4*
      h^9*u*QL*QLd*QR*QRd*LLd*LR^2*LRd + 80*nf^8*T^4*h^9*u*QL*QLd*QR*QRd*LL*LR
      *LRd^2 + 80*nf^8*T^4*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR + 80*nf^8*T^4*h^9*u
      *QL*QLd*QR*QRd*LL^2*LLd*LRd + 110/3*nf^8*T^4*h^9*u*QL*QLd*QR*QRd^4*LLd
       + 120*nf^8*T^4*h^9*u*QL*QLd*QR^2*QRd^2*LLd*LR + 120*nf^8*T^4*h^9*u*QL*
      QLd*QR^2*QRd^2*LL*LRd + 28*nf^8*T^4*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 40*nf^8
      *T^4*h^9*u*QL*QLd*QR^3*LL*LR*LRd + 20*nf^8*T^4*h^9*u*QL*QLd*QR^3*LL^2*
      LLd + 110/3*nf^8*T^4*h^9*u*QL*QLd*QR^4*QRd*LL + 30*nf^8*T^4*h^9*u*QL*
      QLd^2*QRd^2*LR*LRd^2 + 30*nf^8*T^4*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 60*
      nf^8*T^4*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd + 20*nf^8*T^4*h^9*u*QL*QLd^2*QR
      *LR^2*LRd^2 + 28*nf^8*T^4*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 80*nf^8*T^4*h^9
      *u*QL*QLd^2*QR*LL*LLd*LR*LRd + 20*nf^8*T^4*h^9*u*QL*QLd^2*QR*LL^2*LRd^2
       + 20*nf^8*T^4*h^9*u*QL*QLd^2*QR*LL^2*LLd^2 + 220/3*nf^8*T^4*h^9*u*QL*
      QLd^2*QR*QRd^3*LRd + 120*nf^8*T^4*h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd + 120*
      nf^8*T^4*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 230/3*nf^8*T^4*h^9*u*QL*QLd^2*
      QR^3*QRd^2 + 77/3*nf^8*T^4*h^9*u*QL*QLd^2*QR^4*LR + 40*nf^8*T^4*h^9*u*QL
      *QLd^3*QRd*LLd*LR*LRd + 20*nf^8*T^4*h^9*u*QL*QLd^3*QRd*LL*LRd^2 + 20*
      nf^8*T^4*h^9*u*QL*QLd^3*QRd*LL*LLd^2 + 220/3*nf^8*T^4*h^9*u*QL*QLd^3*QR*
      QRd^2*LLd + 56*nf^8*T^4*h^9*u*QL*QLd^3*QR^2*LLd*LR + 40*nf^8*T^4*h^9*u*
      QL*QLd^3*QR^2*LL*LRd + 5*nf^8*T^4*h^9*u*QL*QLd^4*LR*LRd^2 + 7*nf^8*T^4*
      h^9*u*QL*QLd^4*LLd^2*LR + 10*nf^8*T^4*h^9*u*QL*QLd^4*LL*LLd*LRd + 110/3*
      nf^8*T^4*h^9*u*QL*QLd^4*QR*QRd*LRd + 161/9*nf^8*T^4*h^9*u*QL*QLd^4*QR^3
       + 154/15*nf^8*T^4*h^9*u*QL*QLd^5*QR*LLd + 20*nf^8*T^4*h^9*u*QL^2*QRd^2*
      LLd*LR^2*LRd + 28*nf^8*T^4*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 + 20*nf^8*T^4*
      h^9*u*QL^2*QRd^2*LL*LLd^2*LR + 28*nf^8*T^4*h^9*u*QL^2*QRd^2*LL^2*LLd*LRd
       + 77/15*nf^8*T^4*h^9*u*QL^2*QRd^5*LLd + 20/3*nf^8*T^4*h^9*u*QL^2*QR*LLd
      *LR^3*LRd + 10*nf^8*T^4*h^9*u*QL^2*QR*LL*LR^2*LRd^2 + 10*nf^8*T^4*h^9*u*
      QL^2*QR*LL*LLd^2*LR^2 + 20*nf^8*T^4*h^9*u*QL^2*QR*LL^2*LLd*LR*LRd + 14/3
      *nf^8*T^4*h^9*u*QL^2*QR*LL^3*LRd^2 + 10/3*nf^8*T^4*h^9*u*QL^2*QR*LL^3*
      LLd^2 + 40*nf^8*T^4*h^9*u*QL^2*QR*QRd^3*LLd*LR + 56*nf^8*T^4*h^9*u*QL^2*
      QR*QRd^3*LL*LRd + 30*nf^8*T^4*h^9*u*QL^2*QR^2*QRd*LLd*LR^2 + 60*nf^8*T^4
      *h^9*u*QL^2*QR^2*QRd*LL*LR*LRd + 30*nf^8*T^4*h^9*u*QL^2*QR^2*QRd*LL^2*
      LLd + 110/3*nf^8*T^4*h^9*u*QL^2*QR^3*QRd^2*LL + 25/3*nf^8*T^4*h^9*u*QL^2
      *QR^4*LL*LR + 20*nf^8*T^4*h^9*u*QL^2*QLd*QRd*LR^2*LRd^2 + 20*nf^8*T^4*
      h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 + 80*nf^8*T^4*h^9*u*QL^2*QLd*QRd*LL*LLd*LR
      *LRd + 28*nf^8*T^4*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2 + 20*nf^8*T^4*h^9*u*
      QL^2*QLd*QRd*LL^2*LLd^2 + 77/3*nf^8*T^4*h^9*u*QL^2*QLd*QRd^4*LRd + 120*
      nf^8*T^4*h^9*u*QL^2*QLd*QR*QRd^2*LR*LRd + 120*nf^8*T^4*h^9*u*QL^2*QLd*QR
      *QRd^2*LL*LLd + 30*nf^8*T^4*h^9*u*QL^2*QLd*QR^2*LR^2*LRd + 60*nf^8*T^4*
      h^9*u*QL^2*QLd*QR^2*LL*LLd*LR + 30*nf^8*T^4*h^9*u*QL^2*QLd*QR^2*LL^2*LRd
       + 230/3*nf^8*T^4*h^9*u*QL^2*QLd*QR^2*QRd^3 + 220/3*nf^8*T^4*h^9*u*QL^2*
      QLd*QR^3*QRd*LR + 20*nf^8*T^4*h^9*u*QL^2*QLd^2*LLd*LR^2*LRd + 20*nf^8*
      T^4*h^9*u*QL^2*QLd^2*LL*LR*LRd^2 + 20*nf^8*T^4*h^9*u*QL^2*QLd^2*LL*LLd^2
      *LR + 20*nf^8*T^4*h^9*u*QL^2*QLd^2*LL^2*LLd*LRd + 110/3*nf^8*T^4*h^9*u*
      QL^2*QLd^2*QRd^3*LLd + 120*nf^8*T^4*h^9*u*QL^2*QLd^2*QR*QRd*LLd*LR + 120
      *nf^8*T^4*h^9*u*QL^2*QLd^2*QR*QRd*LL*LRd + 110/3*nf^8*T^4*h^9*u*QL^2*
      QLd^2*QR^3*LL + 110/3*nf^8*T^4*h^9*u*QL^2*QLd^3*QRd^2*LRd + 40*nf^8*T^4*
      h^9*u*QL^2*QLd^3*QR*LR*LRd + 40*nf^8*T^4*h^9*u*QL^2*QLd^3*QR*LL*LLd +
      230/3*nf^8*T^4*h^9*u*QL^2*QLd^3*QR^2*QRd + 55/3*nf^8*T^4*h^9*u*QL^2*
      QLd^4*QRd*LLd + 11/3*nf^8*T^4*h^9*u*QL^2*QLd^5*LRd + 10/9*nf^8*T^4*h^9*u
      *QL^3*LR^3*LRd^2 + 10/9*nf^8*T^4*h^9*u*QL^3*LLd^2*LR^3 + 20/3*nf^8*T^4*
      h^9*u*QL^3*LL*LLd*LR^2*LRd + 14/3*nf^8*T^4*h^9*u*QL^3*LL^2*LR*LRd^2 + 10/
      3*nf^8*T^4*h^9*u*QL^3*LL^2*LLd^2*LR + 28/9*nf^8*T^4*h^9*u*QL^3*LL^3*LLd*
      LRd + 56/3*nf^8*T^4*h^9*u*QL^3*QRd^3*LR*LRd + 56/3*nf^8*T^4*h^9*u*QL^3*
      QRd^3*LL*LLd + 20*nf^8*T^4*h^9*u*QL^3*QR*QRd*LR^2*LRd + 40*nf^8*T^4*h^9*
      u*QL^3*QR*QRd*LL*LLd*LR + 28*nf^8*T^4*h^9*u*QL^3*QR*QRd*LL^2*LRd + 161/9
      *nf^8*T^4*h^9*u*QL^3*QR*QRd^4 + 110/3*nf^8*T^4*h^9*u*QL^3*QR^2*QRd^2*LR
       + 50/9*nf^8*T^4*h^9*u*QL^3*QR^3*LR^2 + 50/9*nf^8*T^4*h^9*u*QL^3*QR^3*
      LL^2 + 40*nf^8*T^4*h^9*u*QL^3*QLd*QRd^2*LLd*LR + 56*nf^8*T^4*h^9*u*QL^3*
      QLd*QRd^2*LL*LRd + 20*nf^8*T^4*h^9*u*QL^3*QLd*QR*LLd*LR^2 + 40*nf^8*T^4*
      h^9*u*QL^3*QLd*QR*LL*LR*LRd + 20*nf^8*T^4*h^9*u*QL^3*QLd*QR*LL^2*LLd +
      220/3*nf^8*T^4*h^9*u*QL^3*QLd*QR^2*QRd*LL + 40*nf^8*T^4*h^9*u*QL^3*QLd^2
      *QRd*LR*LRd + 40*nf^8*T^4*h^9*u*QL^3*QLd^2*QRd*LL*LLd + 230/3*nf^8*T^4*
      h^9*u*QL^3*QLd^2*QR*QRd^2 + 110/3*nf^8*T^4*h^9*u*QL^3*QLd^2*QR^2*LR + 40/
      3*nf^8*T^4*h^9*u*QL^3*QLd^3*LLd*LR + 40/3*nf^8*T^4*h^9*u*QL^3*QLd^3*LL*
      LRd + 115/9*nf^8*T^4*h^9*u*QL^3*QLd^4*QR + 5*nf^8*T^4*h^9*u*QL^4*QRd*LLd
      *LR^2 + 14*nf^8*T^4*h^9*u*QL^4*QRd*LL*LR*LRd + 7*nf^8*T^4*h^9*u*QL^4*QRd
      *LL^2*LLd + 77/3*nf^8*T^4*h^9*u*QL^4*QR*QRd^2*LL + 25/3*nf^8*T^4*h^9*u*
      QL^4*QR^2*LL*LR + 5*nf^8*T^4*h^9*u*QL^4*QLd*LR^2*LRd + 10*nf^8*T^4*h^9*u
      *QL^4*QLd*LL*LLd*LR + 7*nf^8*T^4*h^9*u*QL^4*QLd*LL^2*LRd + 161/9*nf^8*
      T^4*h^9*u*QL^4*QLd*QRd^3 + 110/3*nf^8*T^4*h^9*u*QL^4*QLd*QR*QRd*LR + 55/
      3*nf^8*T^4*h^9*u*QL^4*QLd^2*QR*LL + 115/9*nf^8*T^4*h^9*u*QL^4*QLd^3*QRd
       + 77/15*nf^8*T^4*h^9*u*QL^5*QRd^2*LR + 5/3*nf^8*T^4*h^9*u*QL^5*QR*LR^2
       + 7/3*nf^8*T^4*h^9*u*QL^5*QR*LL^2 + 154/15*nf^8*T^4*h^9*u*QL^5*QLd*QRd*
      LL + 11/3*nf^8*T^4*h^9*u*QL^5*QLd^2*LR + 7/9*nf^8*T^4*h^9*u*QL^6*LL*LR
       + 5/72*nf^8*T^5*h^9*u*LLd*LR^4*LRd^3 + 7/72*nf^8*T^5*h^9*u*LLd^3*LR^4*
      LRd + 5/72*nf^8*T^5*h^9*u*LL*LR^3*LRd^4 + 5/12*nf^8*T^5*h^9*u*LL*LLd^2*
      LR^3*LRd^2 + 7/72*nf^8*T^5*h^9*u*LL*LLd^4*LR^3 + 5/12*nf^8*T^5*h^9*u*
      LL^2*LLd*LR^2*LRd^3 + 5/12*nf^8*T^5*h^9*u*LL^2*LLd^3*LR^2*LRd + 7/72*
      nf^8*T^5*h^9*u*LL^3*LR*LRd^4 + 5/12*nf^8*T^5*h^9*u*LL^3*LLd^2*LR*LRd^2
       + 5/72*nf^8*T^5*h^9*u*LL^3*LLd^4*LR + 7/72*nf^8*T^5*h^9*u*LL^4*LLd*
      LRd^3 + 5/72*nf^8*T^5*h^9*u*LL^4*LLd^3*LRd + 5/12*nf^8*T^5*h^9*u*QRd^3*
      LLd*LR^2*LRd^2 + 5/36*nf^8*T^5*h^9*u*QRd^3*LLd^3*LR^2 + 7/18*nf^8*T^5*
      h^9*u*QRd^3*LL*LR*LRd^3 + 5/6*nf^8*T^5*h^9*u*QRd^3*LL*LLd^2*LR*LRd + 7/
      12*nf^8*T^5*h^9*u*QRd^3*LL^2*LLd*LRd^2 + 5/36*nf^8*T^5*h^9*u*QRd^3*LL^2*
      LLd^3 + 7/72*nf^8*T^5*h^9*u*QRd^6*LLd*LRd + 5/6*nf^8*T^5*h^9*u*QR*QRd*
      LLd*LR^3*LRd^2 + 7/18*nf^8*T^5*h^9*u*QR*QRd*LLd^3*LR^3 + 5/6*nf^8*T^5*
      h^9*u*QR*QRd*LL*LR^2*LRd^3 + 5/2*nf^8*T^5*h^9*u*QR*QRd*LL*LLd^2*LR^2*LRd
       + 5/2*nf^8*T^5*h^9*u*QR*QRd*LL^2*LLd*LR*LRd^2 + 5/6*nf^8*T^5*h^9*u*QR*
      QRd*LL^2*LLd^3*LR + 7/18*nf^8*T^5*h^9*u*QR*QRd*LL^3*LRd^3 + 5/6*nf^8*T^5
      *h^9*u*QR*QRd*LL^3*LLd^2*LRd + 5/4*nf^8*T^5*h^9*u*QR*QRd^4*LLd*LR*LRd +
      7/8*nf^8*T^5*h^9*u*QR*QRd^4*LL*LRd^2 + 5/8*nf^8*T^5*h^9*u*QR*QRd^4*LL*
      LLd^2 + 5/2*nf^8*T^5*h^9*u*QR^2*QRd^2*LLd*LR^2*LRd + 5/2*nf^8*T^5*h^9*u*
      QR^2*QRd^2*LL*LR*LRd^2 + 5/2*nf^8*T^5*h^9*u*QR^2*QRd^2*LL*LLd^2*LR + 5/2
      *nf^8*T^5*h^9*u*QR^2*QRd^2*LL^2*LLd*LRd + 11/24*nf^8*T^5*h^9*u*QR^2*
      QRd^5*LLd + 7/18*nf^8*T^5*h^9*u*QR^3*LLd*LR^3*LRd + 5/12*nf^8*T^5*h^9*u*
      QR^3*LL*LR^2*LRd^2 + 7/12*nf^8*T^5*h^9*u*QR^3*LL*LLd^2*LR^2 + 5/6*nf^8*
      T^5*h^9*u*QR^3*LL^2*LLd*LR*LRd + 5/36*nf^8*T^5*h^9*u*QR^3*LL^3*LRd^2 + 5/
      36*nf^8*T^5*h^9*u*QR^3*LL^3*LLd^2 + 5/3*nf^8*T^5*h^9*u*QR^3*QRd^3*LLd*LR
       + 5/3*nf^8*T^5*h^9*u*QR^3*QRd^3*LL*LRd + 7/8*nf^8*T^5*h^9*u*QR^4*QRd*
      LLd*LR^2 + 5/4*nf^8*T^5*h^9*u*QR^4*QRd*LL*LR*LRd + 5/8*nf^8*T^5*h^9*u*
      QR^4*QRd*LL^2*LLd + 11/24*nf^8*T^5*h^9*u*QR^5*QRd^2*LL + 7/72*nf^8*T^5*
      h^9*u*QR^6*LL*LR + 5/12*nf^8*T^5*h^9*u*QLd*QRd^2*LR^2*LRd^3 + 5/4*nf^8*
      T^5*h^9*u*QLd*QRd^2*LLd^2*LR^2*LRd + 5/2*nf^8*T^5*h^9*u*QLd*QRd^2*LL*LLd
      *LR*LRd^2 + 5/6*nf^8*T^5*h^9*u*QLd*QRd^2*LL*LLd^3*LR + 7/12*nf^8*T^5*h^9
      *u*QLd*QRd^2*LL^2*LRd^3 + 5/4*nf^8*T^5*h^9*u*QLd*QRd^2*LL^2*LLd^2*LRd +
      7/24*nf^8*T^5*h^9*u*QLd*QRd^5*LRd^2 + 5/24*nf^8*T^5*h^9*u*QLd*QRd^5*
      LLd^2 + 5/18*nf^8*T^5*h^9*u*QLd*QR*LR^3*LRd^3 + 7/6*nf^8*T^5*h^9*u*QLd*
      QR*LLd^2*LR^3*LRd + 5/2*nf^8*T^5*h^9*u*QLd*QR*LL*LLd*LR^2*LRd^2 + 7/6*
      nf^8*T^5*h^9*u*QLd*QR*LL*LLd^3*LR^2 + 5/6*nf^8*T^5*h^9*u*QLd*QR*LL^2*LR*
      LRd^3 + 5/2*nf^8*T^5*h^9*u*QLd*QR*LL^2*LLd^2*LR*LRd + 5/6*nf^8*T^5*h^9*u
      *QLd*QR*LL^3*LLd*LRd^2 + 5/18*nf^8*T^5*h^9*u*QLd*QR*LL^3*LLd^3 + 5/2*
      nf^8*T^5*h^9*u*QLd*QR*QRd^3*LR*LRd^2 + 5/2*nf^8*T^5*h^9*u*QLd*QR*QRd^3*
      LLd^2*LR + 5*nf^8*T^5*h^9*u*QLd*QR*QRd^3*LL*LLd*LRd + 5/2*nf^8*T^5*h^9*u
      *QLd*QR^2*QRd*LR^2*LRd^2 + 7/2*nf^8*T^5*h^9*u*QLd*QR^2*QRd*LLd^2*LR^2 +
      10*nf^8*T^5*h^9*u*QLd*QR^2*QRd*LL*LLd*LR*LRd + 5/2*nf^8*T^5*h^9*u*QLd*
      QR^2*QRd*LL^2*LRd^2 + 5/2*nf^8*T^5*h^9*u*QLd*QR^2*QRd*LL^2*LLd^2 + 55/24
      *nf^8*T^5*h^9*u*QLd*QR^2*QRd^4*LRd + 5*nf^8*T^5*h^9*u*QLd*QR^3*QRd^2*LR*
      LRd + 5*nf^8*T^5*h^9*u*QLd*QR^3*QRd^2*LL*LLd + 7/8*nf^8*T^5*h^9*u*QLd*
      QR^4*LR^2*LRd + 7/4*nf^8*T^5*h^9*u*QLd*QR^4*LL*LLd*LR + 5/8*nf^8*T^5*h^9
      *u*QLd*QR^4*LL^2*LRd + 115/72*nf^8*T^5*h^9*u*QLd*QR^4*QRd^3 + 77/60*nf^8
      *T^5*h^9*u*QLd*QR^5*QRd*LR + 5/4*nf^8*T^5*h^9*u*QLd^2*QRd*LLd*LR^2*LRd^2
       + 7/12*nf^8*T^5*h^9*u*QLd^2*QRd*LLd^3*LR^2 + 5/6*nf^8*T^5*h^9*u*QLd^2*
      QRd*LL*LR*LRd^3 + 5/2*nf^8*T^5*h^9*u*QLd^2*QRd*LL*LLd^2*LR*LRd + 5/4*
      nf^8*T^5*h^9*u*QLd^2*QRd*LL^2*LLd*LRd^2 + 5/12*nf^8*T^5*h^9*u*QLd^2*QRd*
      LL^2*LLd^3 + 25/24*nf^8*T^5*h^9*u*QLd^2*QRd^4*LLd*LRd + 15/2*nf^8*T^5*
      h^9*u*QLd^2*QR*QRd^2*LLd*LR*LRd + 15/4*nf^8*T^5*h^9*u*QLd^2*QR*QRd^2*LL*
      LRd^2 + 15/4*nf^8*T^5*h^9*u*QLd^2*QR*QRd^2*LL*LLd^2 + 7/2*nf^8*T^5*h^9*u
      *QLd^2*QR^2*LLd*LR^2*LRd + 5/2*nf^8*T^5*h^9*u*QLd^2*QR^2*LL*LR*LRd^2 + 7/
      2*nf^8*T^5*h^9*u*QLd^2*QR^2*LL*LLd^2*LR + 5/2*nf^8*T^5*h^9*u*QLd^2*QR^2*
      LL^2*LLd*LRd + 55/12*nf^8*T^5*h^9*u*QLd^2*QR^2*QRd^3*LLd + 7*nf^8*T^5*
      h^9*u*QLd^2*QR^3*QRd*LLd*LR + 5*nf^8*T^5*h^9*u*QLd^2*QR^3*QRd*LL*LRd +
      77/120*nf^8*T^5*h^9*u*QLd^2*QR^5*LL + 5/36*nf^8*T^5*h^9*u*QLd^3*LR^2*
      LRd^3 + 7/12*nf^8*T^5*h^9*u*QLd^3*LLd^2*LR^2*LRd + 5/6*nf^8*T^5*h^9*u*
      QLd^3*LL*LLd*LR*LRd^2 + 7/18*nf^8*T^5*h^9*u*QLd^3*LL*LLd^3*LR + 5/36*
      nf^8*T^5*h^9*u*QLd^3*LL^2*LRd^3 + 5/12*nf^8*T^5*h^9*u*QLd^3*LL^2*LLd^2*
      LRd + 25/36*nf^8*T^5*h^9*u*QLd^3*QRd^3*LRd^2 + 25/36*nf^8*T^5*h^9*u*
      QLd^3*QRd^3*LLd^2 + 5/2*nf^8*T^5*h^9*u*QLd^3*QR*QRd*LR*LRd^2 + 7/2*nf^8*
      T^5*h^9*u*QLd^3*QR*QRd*LLd^2*LR + 5*nf^8*T^5*h^9*u*QLd^3*QR*QRd*LL*LLd*
      LRd + 55/12*nf^8*T^5*h^9*u*QLd^3*QR^2*QRd^2*LRd + 7/3*nf^8*T^5*h^9*u*
      QLd^3*QR^3*LR*LRd + 7/3*nf^8*T^5*h^9*u*QLd^3*QR^3*LL*LLd + 161/72*nf^8*
      T^5*h^9*u*QLd^3*QR^4*QRd + 25/24*nf^8*T^5*h^9*u*QLd^4*QRd^2*LLd*LRd + 7/
      4*nf^8*T^5*h^9*u*QLd^4*QR*LLd*LR*LRd + 5/8*nf^8*T^5*h^9*u*QLd^4*QR*LL*
      LRd^2 + 7/8*nf^8*T^5*h^9*u*QLd^4*QR*LL*LLd^2 + 77/24*nf^8*T^5*h^9*u*
      QLd^4*QR^2*QRd*LLd + 5/24*nf^8*T^5*h^9*u*QLd^5*QRd*LRd^2 + 7/24*nf^8*T^5
      *h^9*u*QLd^5*QRd*LLd^2 + 77/120*nf^8*T^5*h^9*u*QLd^5*QR^2*LRd + 7/72*
      nf^8*T^5*h^9*u*QLd^6*LLd*LRd + 5/18*nf^8*T^5*h^9*u*QL*QRd*LR^3*LRd^3 + 5/
      6*nf^8*T^5*h^9*u*QL*QRd*LLd^2*LR^3*LRd + 5/2*nf^8*T^5*h^9*u*QL*QRd*LL*
      LLd*LR^2*LRd^2 + 5/6*nf^8*T^5*h^9*u*QL*QRd*LL*LLd^3*LR^2 + 7/6*nf^8*T^5*
      h^9*u*QL*QRd*LL^2*LR*LRd^3 + 5/2*nf^8*T^5*h^9*u*QL*QRd*LL^2*LLd^2*LR*LRd
       + 7/6*nf^8*T^5*h^9*u*QL*QRd*LL^3*LLd*LRd^2 + 5/18*nf^8*T^5*h^9*u*QL*QRd
      *LL^3*LLd^3 + 7/8*nf^8*T^5*h^9*u*QL*QRd^4*LR*LRd^2 + 5/8*nf^8*T^5*h^9*u*
      QL*QRd^4*LLd^2*LR + 7/4*nf^8*T^5*h^9*u*QL*QRd^4*LL*LLd*LRd + 5/2*nf^8*
      T^5*h^9*u*QL*QR*QRd^2*LR^2*LRd^2 + 5/2*nf^8*T^5*h^9*u*QL*QR*QRd^2*LLd^2*
      LR^2 + 10*nf^8*T^5*h^9*u*QL*QR*QRd^2*LL*LLd*LR*LRd + 7/2*nf^8*T^5*h^9*u*
      QL*QR*QRd^2*LL^2*LRd^2 + 5/2*nf^8*T^5*h^9*u*QL*QR*QRd^2*LL^2*LLd^2 + 77/
      60*nf^8*T^5*h^9*u*QL*QR*QRd^5*LRd + 5/12*nf^8*T^5*h^9*u*QL*QR^2*LR^3*
      LRd^2 + 7/12*nf^8*T^5*h^9*u*QL*QR^2*LLd^2*LR^3 + 5/2*nf^8*T^5*h^9*u*QL*
      QR^2*LL*LLd*LR^2*LRd + 5/4*nf^8*T^5*h^9*u*QL*QR^2*LL^2*LR*LRd^2 + 5/4*
      nf^8*T^5*h^9*u*QL*QR^2*LL^2*LLd^2*LR + 5/6*nf^8*T^5*h^9*u*QL*QR^2*LL^3*
      LLd*LRd + 5*nf^8*T^5*h^9*u*QL*QR^2*QRd^3*LR*LRd + 5*nf^8*T^5*h^9*u*QL*
      QR^2*QRd^3*LL*LLd + 5/2*nf^8*T^5*h^9*u*QL*QR^3*QRd*LR^2*LRd + 5*nf^8*T^5
      *h^9*u*QL*QR^3*QRd*LL*LLd*LR + 5/2*nf^8*T^5*h^9*u*QL*QR^3*QRd*LL^2*LRd
       + 115/72*nf^8*T^5*h^9*u*QL*QR^3*QRd^4 + 55/24*nf^8*T^5*h^9*u*QL*QR^4*
      QRd^2*LR + 7/24*nf^8*T^5*h^9*u*QL*QR^5*LR^2 + 5/24*nf^8*T^5*h^9*u*QL*
      QR^5*LL^2 + 5/6*nf^8*T^5*h^9*u*QL*QLd*LLd*LR^3*LRd^2 + 7/18*nf^8*T^5*h^9
      *u*QL*QLd*LLd^3*LR^3 + 5/6*nf^8*T^5*h^9*u*QL*QLd*LL*LR^2*LRd^3 + 5/2*
      nf^8*T^5*h^9*u*QL*QLd*LL*LLd^2*LR^2*LRd + 5/2*nf^8*T^5*h^9*u*QL*QLd*LL^2
      *LLd*LR*LRd^2 + 5/6*nf^8*T^5*h^9*u*QL*QLd*LL^2*LLd^3*LR + 7/18*nf^8*T^5*
      h^9*u*QL*QLd*LL^3*LRd^3 + 5/6*nf^8*T^5*h^9*u*QL*QLd*LL^3*LLd^2*LRd + 5*
      nf^8*T^5*h^9*u*QL*QLd*QRd^3*LLd*LR*LRd + 7/2*nf^8*T^5*h^9*u*QL*QLd*QRd^3
      *LL*LRd^2 + 5/2*nf^8*T^5*h^9*u*QL*QLd*QRd^3*LL*LLd^2 + 10*nf^8*T^5*h^9*u
      *QL*QLd*QR*QRd*LLd*LR^2*LRd + 10*nf^8*T^5*h^9*u*QL*QLd*QR*QRd*LL*LR*
      LRd^2 + 10*nf^8*T^5*h^9*u*QL*QLd*QR*QRd*LL*LLd^2*LR + 10*nf^8*T^5*h^9*u*
      QL*QLd*QR*QRd*LL^2*LLd*LRd + 55/12*nf^8*T^5*h^9*u*QL*QLd*QR*QRd^4*LLd +
      15*nf^8*T^5*h^9*u*QL*QLd*QR^2*QRd^2*LLd*LR + 15*nf^8*T^5*h^9*u*QL*QLd*
      QR^2*QRd^2*LL*LRd + 7/2*nf^8*T^5*h^9*u*QL*QLd*QR^3*LLd*LR^2 + 5*nf^8*T^5
      *h^9*u*QL*QLd*QR^3*LL*LR*LRd + 5/2*nf^8*T^5*h^9*u*QL*QLd*QR^3*LL^2*LLd
       + 55/12*nf^8*T^5*h^9*u*QL*QLd*QR^4*QRd*LL + 15/4*nf^8*T^5*h^9*u*QL*
      QLd^2*QRd^2*LR*LRd^2 + 15/4*nf^8*T^5*h^9*u*QL*QLd^2*QRd^2*LLd^2*LR + 15/
      2*nf^8*T^5*h^9*u*QL*QLd^2*QRd^2*LL*LLd*LRd + 5/2*nf^8*T^5*h^9*u*QL*QLd^2
      *QR*LR^2*LRd^2 + 7/2*nf^8*T^5*h^9*u*QL*QLd^2*QR*LLd^2*LR^2 + 10*nf^8*T^5
      *h^9*u*QL*QLd^2*QR*LL*LLd*LR*LRd + 5/2*nf^8*T^5*h^9*u*QL*QLd^2*QR*LL^2*
      LRd^2 + 5/2*nf^8*T^5*h^9*u*QL*QLd^2*QR*LL^2*LLd^2 + 55/6*nf^8*T^5*h^9*u*
      QL*QLd^2*QR*QRd^3*LRd + 15*nf^8*T^5*h^9*u*QL*QLd^2*QR^2*QRd*LR*LRd + 15*
      nf^8*T^5*h^9*u*QL*QLd^2*QR^2*QRd*LL*LLd + 115/12*nf^8*T^5*h^9*u*QL*QLd^2
      *QR^3*QRd^2 + 77/24*nf^8*T^5*h^9*u*QL*QLd^2*QR^4*LR + 5*nf^8*T^5*h^9*u*
      QL*QLd^3*QRd*LLd*LR*LRd + 5/2*nf^8*T^5*h^9*u*QL*QLd^3*QRd*LL*LRd^2 + 5/2
      *nf^8*T^5*h^9*u*QL*QLd^3*QRd*LL*LLd^2 + 55/6*nf^8*T^5*h^9*u*QL*QLd^3*QR*
      QRd^2*LLd + 7*nf^8*T^5*h^9*u*QL*QLd^3*QR^2*LLd*LR + 5*nf^8*T^5*h^9*u*QL*
      QLd^3*QR^2*LL*LRd + 5/8*nf^8*T^5*h^9*u*QL*QLd^4*LR*LRd^2 + 7/8*nf^8*T^5*
      h^9*u*QL*QLd^4*LLd^2*LR + 5/4*nf^8*T^5*h^9*u*QL*QLd^4*LL*LLd*LRd + 55/12
      *nf^8*T^5*h^9*u*QL*QLd^4*QR*QRd*LRd + 161/72*nf^8*T^5*h^9*u*QL*QLd^4*
      QR^3 + 77/60*nf^8*T^5*h^9*u*QL*QLd^5*QR*LLd + 5/2*nf^8*T^5*h^9*u*QL^2*
      QRd^2*LLd*LR^2*LRd + 7/2*nf^8*T^5*h^9*u*QL^2*QRd^2*LL*LR*LRd^2 + 5/2*
      nf^8*T^5*h^9*u*QL^2*QRd^2*LL*LLd^2*LR + 7/2*nf^8*T^5*h^9*u*QL^2*QRd^2*
      LL^2*LLd*LRd + 77/120*nf^8*T^5*h^9*u*QL^2*QRd^5*LLd + 5/6*nf^8*T^5*h^9*u
      *QL^2*QR*LLd*LR^3*LRd + 5/4*nf^8*T^5*h^9*u*QL^2*QR*LL*LR^2*LRd^2 + 5/4*
      nf^8*T^5*h^9*u*QL^2*QR*LL*LLd^2*LR^2 + 5/2*nf^8*T^5*h^9*u*QL^2*QR*LL^2*
      LLd*LR*LRd + 7/12*nf^8*T^5*h^9*u*QL^2*QR*LL^3*LRd^2 + 5/12*nf^8*T^5*h^9*
      u*QL^2*QR*LL^3*LLd^2 + 5*nf^8*T^5*h^9*u*QL^2*QR*QRd^3*LLd*LR + 7*nf^8*
      T^5*h^9*u*QL^2*QR*QRd^3*LL*LRd + 15/4*nf^8*T^5*h^9*u*QL^2*QR^2*QRd*LLd*
      LR^2 + 15/2*nf^8*T^5*h^9*u*QL^2*QR^2*QRd*LL*LR*LRd + 15/4*nf^8*T^5*h^9*u
      *QL^2*QR^2*QRd*LL^2*LLd + 55/12*nf^8*T^5*h^9*u*QL^2*QR^3*QRd^2*LL + 25/
      24*nf^8*T^5*h^9*u*QL^2*QR^4*LL*LR + 5/2*nf^8*T^5*h^9*u*QL^2*QLd*QRd*LR^2
      *LRd^2 + 5/2*nf^8*T^5*h^9*u*QL^2*QLd*QRd*LLd^2*LR^2 + 10*nf^8*T^5*h^9*u*
      QL^2*QLd*QRd*LL*LLd*LR*LRd + 7/2*nf^8*T^5*h^9*u*QL^2*QLd*QRd*LL^2*LRd^2
       + 5/2*nf^8*T^5*h^9*u*QL^2*QLd*QRd*LL^2*LLd^2 + 77/24*nf^8*T^5*h^9*u*
      QL^2*QLd*QRd^4*LRd + 15*nf^8*T^5*h^9*u*QL^2*QLd*QR*QRd^2*LR*LRd + 15*
      nf^8*T^5*h^9*u*QL^2*QLd*QR*QRd^2*LL*LLd + 15/4*nf^8*T^5*h^9*u*QL^2*QLd*
      QR^2*LR^2*LRd + 15/2*nf^8*T^5*h^9*u*QL^2*QLd*QR^2*LL*LLd*LR + 15/4*nf^8*
      T^5*h^9*u*QL^2*QLd*QR^2*LL^2*LRd + 115/12*nf^8*T^5*h^9*u*QL^2*QLd*QR^2*
      QRd^3 + 55/6*nf^8*T^5*h^9*u*QL^2*QLd*QR^3*QRd*LR + 5/2*nf^8*T^5*h^9*u*
      QL^2*QLd^2*LLd*LR^2*LRd + 5/2*nf^8*T^5*h^9*u*QL^2*QLd^2*LL*LR*LRd^2 + 5/
      2*nf^8*T^5*h^9*u*QL^2*QLd^2*LL*LLd^2*LR + 5/2*nf^8*T^5*h^9*u*QL^2*QLd^2*
      LL^2*LLd*LRd + 55/12*nf^8*T^5*h^9*u*QL^2*QLd^2*QRd^3*LLd + 15*nf^8*T^5*
      h^9*u*QL^2*QLd^2*QR*QRd*LLd*LR + 15*nf^8*T^5*h^9*u*QL^2*QLd^2*QR*QRd*LL*
      LRd + 55/12*nf^8*T^5*h^9*u*QL^2*QLd^2*QR^3*LL + 55/12*nf^8*T^5*h^9*u*
      QL^2*QLd^3*QRd^2*LRd + 5*nf^8*T^5*h^9*u*QL^2*QLd^3*QR*LR*LRd + 5*nf^8*
      T^5*h^9*u*QL^2*QLd^3*QR*LL*LLd + 115/12*nf^8*T^5*h^9*u*QL^2*QLd^3*QR^2*
      QRd + 55/24*nf^8*T^5*h^9*u*QL^2*QLd^4*QRd*LLd + 11/24*nf^8*T^5*h^9*u*
      QL^2*QLd^5*LRd + 5/36*nf^8*T^5*h^9*u*QL^3*LR^3*LRd^2 + 5/36*nf^8*T^5*h^9
      *u*QL^3*LLd^2*LR^3 + 5/6*nf^8*T^5*h^9*u*QL^3*LL*LLd*LR^2*LRd + 7/12*nf^8
      *T^5*h^9*u*QL^3*LL^2*LR*LRd^2 + 5/12*nf^8*T^5*h^9*u*QL^3*LL^2*LLd^2*LR
       + 7/18*nf^8*T^5*h^9*u*QL^3*LL^3*LLd*LRd + 7/3*nf^8*T^5*h^9*u*QL^3*QRd^3
      *LR*LRd + 7/3*nf^8*T^5*h^9*u*QL^3*QRd^3*LL*LLd + 5/2*nf^8*T^5*h^9*u*QL^3
      *QR*QRd*LR^2*LRd + 5*nf^8*T^5*h^9*u*QL^3*QR*QRd*LL*LLd*LR + 7/2*nf^8*T^5
      *h^9*u*QL^3*QR*QRd*LL^2*LRd + 161/72*nf^8*T^5*h^9*u*QL^3*QR*QRd^4 + 55/
      12*nf^8*T^5*h^9*u*QL^3*QR^2*QRd^2*LR + 25/36*nf^8*T^5*h^9*u*QL^3*QR^3*
      LR^2 + 25/36*nf^8*T^5*h^9*u*QL^3*QR^3*LL^2 + 5*nf^8*T^5*h^9*u*QL^3*QLd*
      QRd^2*LLd*LR + 7*nf^8*T^5*h^9*u*QL^3*QLd*QRd^2*LL*LRd + 5/2*nf^8*T^5*h^9
      *u*QL^3*QLd*QR*LLd*LR^2 + 5*nf^8*T^5*h^9*u*QL^3*QLd*QR*LL*LR*LRd + 5/2*
      nf^8*T^5*h^9*u*QL^3*QLd*QR*LL^2*LLd + 55/6*nf^8*T^5*h^9*u*QL^3*QLd*QR^2*
      QRd*LL + 5*nf^8*T^5*h^9*u*QL^3*QLd^2*QRd*LR*LRd + 5*nf^8*T^5*h^9*u*QL^3*
      QLd^2*QRd*LL*LLd + 115/12*nf^8*T^5*h^9*u*QL^3*QLd^2*QR*QRd^2 + 55/12*
      nf^8*T^5*h^9*u*QL^3*QLd^2*QR^2*LR + 5/3*nf^8*T^5*h^9*u*QL^3*QLd^3*LLd*LR
       + 5/3*nf^8*T^5*h^9*u*QL^3*QLd^3*LL*LRd + 115/72*nf^8*T^5*h^9*u*QL^3*
      QLd^4*QR + 5/8*nf^8*T^5*h^9*u*QL^4*QRd*LLd*LR^2 + 7/4*nf^8*T^5*h^9*u*
      QL^4*QRd*LL*LR*LRd + 7/8*nf^8*T^5*h^9*u*QL^4*QRd*LL^2*LLd + 77/24*nf^8*
      T^5*h^9*u*QL^4*QR*QRd^2*LL + 25/24*nf^8*T^5*h^9*u*QL^4*QR^2*LL*LR + 5/8*
      nf^8*T^5*h^9*u*QL^4*QLd*LR^2*LRd + 5/4*nf^8*T^5*h^9*u*QL^4*QLd*LL*LLd*LR
       + 7/8*nf^8*T^5*h^9*u*QL^4*QLd*LL^2*LRd + 161/72*nf^8*T^5*h^9*u*QL^4*QLd
      *QRd^3 + 55/12*nf^8*T^5*h^9*u*QL^4*QLd*QR*QRd*LR + 55/24*nf^8*T^5*h^9*u*
      QL^4*QLd^2*QR*LL + 115/72*nf^8*T^5*h^9*u*QL^4*QLd^3*QRd + 77/120*nf^8*
      T^5*h^9*u*QL^5*QRd^2*LR + 5/24*nf^8*T^5*h^9*u*QL^5*QR*LR^2 + 7/24*nf^8*
      T^5*h^9*u*QL^5*QR*LL^2 + 77/60*nf^8*T^5*h^9*u*QL^5*QLd*QRd*LL + 11/24*
      nf^8*T^5*h^9*u*QL^5*QLd^2*LR + 7/72*nf^8*T^5*h^9*u*QL^6*LL*LR;

d_10
   Hilbert =
      10*h^10*G^5 + 6*h^10*W^2*G^3 + 6*h^10*W^3*G^2 + 4*h^10*W^5 + 6*h^10*B*
      G^4 + 4*h^10*B*W^2*G^2 + 6*h^10*B^2*G^3 + 6*h^10*B^2*W^3 + 65*h^10*p^2*
      G^4 + 53*h^10*p^2*W^2*G^2 + 32*h^10*p^2*W^4 + 54*h^10*p^2*B*G^3 + 20*
      h^10*p^2*B*W^3 + 53*h^10*p^2*B^2*G^2 + 53*h^10*p^2*B^2*W^2 + 13*h^10*p^2
      *B^4 + 48*h^10*p^4*G^3 + 30*h^10*p^4*W^3 + 66*h^10*p^4*B*G^2 + 66*h^10*
      p^4*B*W^2 + 18*h^10*p^4*B^3 + 50*h^10*p^6*G^2 + 50*h^10*p^6*W^2 + 50*
      h^10*p^6*B^2 + 18*h^10*p^8*B + 11*h^10*p^10 + 54*h^10*u*p*W*G^3 + 41*
      h^10*u*p*W^2*G^2 + 41*h^10*u*p*W^4 + 86*h^10*u*p*B*W*G^2 + 86*h^10*u*p*B
      *W^3 + 41*h^10*u*p*B^2*W^2 + 30*h^10*u*p*B^3*W + 164*h^10*u*p^3*W*G^2 +
      164*h^10*u*p^3*W^3 + 162*h^10*u*p^3*B*W^2 + 164*h^10*u*p^3*B^2*W + 122*
      h^10*u*p^5*W^2 + 252*h^10*u*p^5*B*W + 100*h^10*u*p^7*W + 20*h^10*u^2*G^4
       + 12*h^10*u^2*W*G^3 + 42*h^10*u^2*W^2*G^2 + 37*h^10*u^2*W^4 + 14*h^10*
      u^2*B*G^3 + 14*h^10*u^2*B*W*G^2 + 32*h^10*u^2*B*W^3 + 16*h^10*u^2*B^2*
      G^2 + 42*h^10*u^2*B^2*W^2 + 4*h^10*u^2*B^3*W + 5*h^10*u^2*B^4 + 84*h^10*
      u^2*p^2*G^3 + 126*h^10*u^2*p^2*W*G^2 + 256*h^10*u^2*p^2*W^3 + 122*h^10*
      u^2*p^2*B*G^2 + 352*h^10*u^2*p^2*B*W^2 + 126*h^10*u^2*p^2*B^2*W + 38*
      h^10*u^2*p^2*B^3 + 184*h^10*u^2*p^4*G^2 + 521*h^10*u^2*p^4*W^2 + 290*
      h^10*u^2*p^4*B*W + 184*h^10*u^2*p^4*B^2 + 192*h^10*u^2*p^6*W + 182*h^10*
      u^2*p^6*B + 87*h^10*u^2*p^8 + 18*h^10*u^3*p*G^3 + 116*h^10*u^3*p*W*G^2
       + 186*h^10*u^3*p*W^3 + 28*h^10*u^3*p*B*G^2 + 214*h^10*u^3*p*B*W^2 + 116
      *h^10*u^3*p*B^2*W + 10*h^10*u^3*p*B^3 + 80*h^10*u^3*p^3*G^2 + 580*h^10*
      u^3*p^3*W^2 + 622*h^10*u^3*p^3*B*W + 80*h^10*u^3*p^3*B^2 + 564*h^10*u^3*
      p^5*W + 164*h^10*u^3*p^5*B + 80*h^10*u^3*p^7 + 8*h^10*u^4*G^3 + 24*h^10*
      u^4*W*G^2 + 52*h^10*u^4*W^3 + 6*h^10*u^4*B*G^2 + 44*h^10*u^4*B*W^2 + 24*
      h^10*u^4*B^2*W + 131*h^10*u^4*p^2*G^2 + 546*h^10*u^4*p^2*W^2 + 358*h^10*
      u^4*p^2*B*W + 131*h^10*u^4*p^2*B^2 + 624*h^10*u^4*p^4*W + 314*h^10*u^4*
      p^4*B + 276*h^10*u^4*p^6 + 26*h^10*u^5*p*G^2 + 186*h^10*u^5*p*W^2 + 166*
      h^10*u^5*p*B*W + 26*h^10*u^5*p*B^2 + 558*h^10*u^5*p^3*W + 198*h^10*u^5*
      p^3*B + 224*h^10*u^5*p^5 + 12*h^10*u^6*G^2 + 44*h^10*u^6*W^2 + 18*h^10*
      u^6*B*W + 12*h^10*u^6*B^2 + 272*h^10*u^6*p^2*W + 102*h^10*u^6*p^2*B +
      258*h^10*u^6*p^4 + 74*h^10*u^7*p*W + 28*h^10*u^7*p*B + 111*h^10*u^7*p^3
       + 12*h^10*u^8*W + 62*h^10*u^8*p^2 + 8*h^10*u^9*p + 5*h^10*u^10 + 6*T*
      h^10*W*G^4 + 6*T*h^10*W^2*G^3 + 4*T*h^10*W^3*G^2 + 12*T*h^10*B*W*G^3 +
      10*T*h^10*B*W^2*G^2 + 10*T*h^10*B*W^4 + 4*T*h^10*B^2*W*G^2 + 4*T*h^10*
      B^2*W^3 + 4*T*h^10*B^3*W^2 + 54*T*h^10*p^2*W*G^3 + 35*T*h^10*p^2*W^2*G^2
       + 35*T*h^10*p^2*W^4 + 88*T*h^10*p^2*B*W*G^2 + 88*T*h^10*p^2*B*W^3 + 35*
      T*h^10*p^2*B^2*W^2 + 34*T*h^10*p^2*B^3*W + 66*T*h^10*p^4*W*G^2 + 66*T*
      h^10*p^4*W^3 + 78*T*h^10*p^4*B*W^2 + 66*T*h^10*p^4*B^2*W + 34*T*h^10*p^6
      *W^2 + 84*T*h^10*p^6*B*W + 18*T*h^10*p^8*W + 57*T*h^10*u*p*G^4 + 54*T*
      h^10*u*p*W*G^3 + 131*T*h^10*u*p*W^2*G^2 + 109*T*h^10*u*p*W^4 + 54*T*h^10
      *u*p*B*G^3 + 86*T*h^10*u*p*B*W*G^2 + 166*T*h^10*u*p*B*W^3 + 45*T*h^10*u*
      p*B^2*G^2 + 131*T*h^10*u*p*B^2*W^2 + 30*T*h^10*u*p*B^3*W + 8*T*h^10*u*p*
      B^4 + 110*T*h^10*u*p^3*G^3 + 164*T*h^10*u*p^3*W*G^2 + 326*T*h^10*u*p^3*
      W^3 + 164*T*h^10*u*p^3*B*G^2 + 490*T*h^10*u*p^3*B*W^2 + 164*T*h^10*u*p^3
      *B^2*W + 56*T*h^10*u*p^3*B^3 + 130*T*h^10*u*p^5*G^2 + 382*T*h^10*u*p^5*
      W^2 + 252*T*h^10*u*p^5*B*W + 130*T*h^10*u*p^5*B^2 + 100*T*h^10*u*p^7*W
       + 100*T*h^10*u*p^7*B + 35*T*h^10*u*p^9 + 6*T*h^10*u^2*G^4 + 40*T*h^10*
      u^2*W*G^3 + 50*T*h^10*u^2*W^2*G^2 + 51*T*h^10*u^2*W^4 + 12*T*h^10*u^2*B*
      G^3 + 62*T*h^10*u^2*B*W*G^2 + 104*T*h^10*u^2*B*W^3 + 4*T*h^10*u^2*B^2*
      G^2 + 50*T*h^10*u^2*B^2*W^2 + 24*T*h^10*u^2*B^3*W + 78*T*h^10*u^2*p^2*
      G^3 + 370*T*h^10*u^2*p^2*W*G^2 + 600*T*h^10*u^2*p^2*W^3 + 126*T*h^10*u^2
      *p^2*B*G^2 + 742*T*h^10*u^2*p^2*B*W^2 + 370*T*h^10*u^2*p^2*B^2*W + 48*T*
      h^10*u^2*p^2*B^3 + 137*T*h^10*u^2*p^4*G^2 + 923*T*h^10*u^2*p^4*W^2 + 970
      *T*h^10*u^2*p^4*B*W + 137*T*h^10*u^2*p^4*B^2 + 556*T*h^10*u^2*p^6*W +
      192*T*h^10*u^2*p^6*B + 60*T*h^10*u^2*p^8 + 76*T*h^10*u^3*p*G^3 + 218*T*
      h^10*u^3*p*W*G^2 + 446*T*h^10*u^3*p*W^3 + 116*T*h^10*u^3*p*B*G^2 + 556*T
      *h^10*u^3*p*B*W^2 + 218*T*h^10*u^3*p*B^2*W + 40*T*h^10*u^3*p*B^3 + 320*T
      *h^10*u^3*p^3*G^2 + 1532*T*h^10*u^3*p^3*W^2 + 1170*T*h^10*u^3*p^3*B*W +
      320*T*h^10*u^3*p^3*B^2 + 1092*T*h^10*u^3*p^5*W + 564*T*h^10*u^3*p^5*B +
      295*T*h^10*u^3*p^7 + 14*T*h^10*u^4*G^3 + 50*T*h^10*u^4*W*G^2 + 102*T*
      h^10*u^4*W^3 + 24*T*h^10*u^4*B*G^2 + 138*T*h^10*u^4*B*W^2 + 50*T*h^10*
      u^4*B^2*W + 10*T*h^10*u^4*B^3 + 175*T*h^10*u^4*p^2*G^2 + 1165*T*h^10*u^4
      *p^2*W^2 + 1020*T*h^10*u^4*p^2*B*W + 175*T*h^10*u^4*p^2*B^2 + 1594*T*
      h^10*u^4*p^4*W + 624*T*h^10*u^4*p^4*B + 430*T*h^10*u^4*p^6 + 87*T*h^10*
      u^5*p*G^2 + 503*T*h^10*u^5*p*W^2 + 376*T*h^10*u^5*p*B*W + 87*T*h^10*u^5*
      p*B^2 + 1314*T*h^10*u^5*p^3*W + 558*T*h^10*u^5*p^3*B + 647*T*h^10*u^5*
      p^5 + 6*T*h^10*u^6*G^2 + 68*T*h^10*u^6*W^2 + 66*T*h^10*u^6*B*W + 6*T*
      h^10*u^6*B^2 + 678*T*h^10*u^6*p^2*W + 272*T*h^10*u^6*p^2*B + 496*T*h^10*
      u^6*p^4 + 190*T*h^10*u^7*p*W + 74*T*h^10*u^7*p*B + 324*T*h^10*u^7*p^3 +
      20*T*h^10*u^8*W + 12*T*h^10*u^8*B + 103*T*h^10*u^8*p^2 + 28*T*h^10*u^9*p
       + 6*T^2*h^10*W^2*G^3 + 4*T^2*h^10*W^3*G^2 + 4*T^2*h^10*W^5 + 4*T^2*h^10
      *B*W^2*G^2 + 4*T^2*h^10*B*W^4 + 4*T^2*h^10*B^2*W^3 + 53*T^2*h^10*p^2*W^2
      *G^2 + 53*T^2*h^10*p^2*W^4 + 54*T^2*h^10*p^2*B*W^3 + 53*T^2*h^10*p^2*B^2
      *W^2 + 48*T^2*h^10*p^4*W^3 + 66*T^2*h^10*p^4*B*W^2 + 50*T^2*h^10*p^6*W^2
       + 54*T^2*h^10*u*p*W*G^3 + 86*T^2*h^10*u*p*W^2*G^2 + 108*T^2*h^10*u*p*
      W^4 + 86*T^2*h^10*u*p*B*W*G^2 + 172*T^2*h^10*u*p*B*W^3 + 86*T^2*h^10*u*p
      *B^2*W^2 + 30*T^2*h^10*u*p*B^3*W + 164*T^2*h^10*u*p^3*W*G^2 + 328*T^2*
      h^10*u*p^3*W^3 + 326*T^2*h^10*u*p^3*B*W^2 + 164*T^2*h^10*u*p^3*B^2*W +
      252*T^2*h^10*u*p^5*W^2 + 252*T^2*h^10*u*p^5*B*W + 100*T^2*h^10*u*p^7*W
       + 20*T^2*h^10*u^2*G^4 + 26*T^2*h^10*u^2*W*G^3 + 70*T^2*h^10*u^2*W^2*G^2
       + 79*T^2*h^10*u^2*W^4 + 14*T^2*h^10*u^2*B*G^3 + 38*T^2*h^10*u^2*B*W*G^2
       + 94*T^2*h^10*u^2*B*W^3 + 16*T^2*h^10*u^2*B^2*G^2 + 70*T^2*h^10*u^2*B^2
      *W^2 + 14*T^2*h^10*u^2*B^3*W + 5*T^2*h^10*u^2*B^4 + 84*T^2*h^10*u^2*p^2*
      G^3 + 248*T^2*h^10*u^2*p^2*W*G^2 + 626*T^2*h^10*u^2*p^2*W^3 + 122*T^2*
      h^10*u^2*p^2*B*G^2 + 730*T^2*h^10*u^2*p^2*B*W^2 + 248*T^2*h^10*u^2*p^2*
      B^2*W + 38*T^2*h^10*u^2*p^2*B^3 + 184*T^2*h^10*u^2*p^4*G^2 + 998*T^2*
      h^10*u^2*p^4*W^2 + 630*T^2*h^10*u^2*p^4*B*W + 184*T^2*h^10*u^2*p^4*B^2
       + 374*T^2*h^10*u^2*p^6*W + 182*T^2*h^10*u^2*p^6*B + 87*T^2*h^10*u^2*p^8
       + 48*T^2*h^10*u^3*p*G^3 + 232*T^2*h^10*u^3*p*W*G^2 + 504*T^2*h^10*u^3*p
      *W^3 + 74*T^2*h^10*u^3*p*B*G^2 + 558*T^2*h^10*u^3*p*B*W^2 + 232*T^2*h^10
      *u^3*p*B^2*W + 26*T^2*h^10*u^3*p*B^3 + 198*T^2*h^10*u^3*p^3*G^2 + 1522*
      T^2*h^10*u^3*p^3*W^2 + 1244*T^2*h^10*u^3*p^3*B*W + 198*T^2*h^10*u^3*p^3*
      B^2 + 1128*T^2*h^10*u^3*p^5*W + 364*T^2*h^10*u^3*p^5*B + 186*T^2*h^10*
      u^3*p^7 + 16*T^2*h^10*u^4*G^3 + 58*T^2*h^10*u^4*W*G^2 + 134*T^2*h^10*u^4
      *W^3 + 20*T^2*h^10*u^4*B*G^2 + 138*T^2*h^10*u^4*B*W^2 + 58*T^2*h^10*u^4*
      B^2*W + 6*T^2*h^10*u^4*B^3 + 232*T^2*h^10*u^4*p^2*G^2 + 1416*T^2*h^10*
      u^4*p^2*W^2 + 998*T^2*h^10*u^4*p^2*B*W + 232*T^2*h^10*u^4*p^2*B^2 + 1622
      *T^2*h^10*u^4*p^4*W + 656*T^2*h^10*u^4*p^4*B + 510*T^2*h^10*u^4*p^6 + 81
      *T^2*h^10*u^5*p*G^2 + 583*T^2*h^10*u^5*p*W^2 + 450*T^2*h^10*u^5*p*B*W +
      81*T^2*h^10*u^5*p*B^2 + 1530*T^2*h^10*u^5*p^3*W + 558*T^2*h^10*u^5*p^3*B
       + 630*T^2*h^10*u^5*p^5 + 20*T^2*h^10*u^6*G^2 + 110*T^2*h^10*u^6*W^2 +
      68*T^2*h^10*u^6*B*W + 20*T^2*h^10*u^6*B^2 + 822*T^2*h^10*u^6*p^2*W + 304
      *T^2*h^10*u^6*p^2*B + 651*T^2*h^10*u^6*p^4 + 238*T^2*h^10*u^7*p*W + 88*
      T^2*h^10*u^7*p*B + 371*T^2*h^10*u^7*p^3 + 32*T^2*h^10*u^8*W + 8*T^2*h^10
      *u^8*B + 163*T^2*h^10*u^8*p^2 + 32*T^2*h^10*u^9*p + 7*T^2*h^10*u^10 + 4*
      T^3*h^10*B*W^4 + 21*T^3*h^10*p^2*W^4 + 34*T^3*h^10*p^2*B*W^3 + 18*T^3*
      h^10*p^4*W^3 + 45*T^3*h^10*u*p*W^2*G^2 + 75*T^3*h^10*u*p*W^4 + 86*T^3*
      h^10*u*p*B*W^3 + 45*T^3*h^10*u*p*B^2*W^2 + 164*T^3*h^10*u*p^3*W^3 + 164*
      T^3*h^10*u*p^3*B*W^2 + 130*T^3*h^10*u*p^5*W^2 + 14*T^3*h^10*u^2*W*G^3 +
      28*T^3*h^10*u^2*W^2*G^2 + 47*T^3*h^10*u^2*W^4 + 24*T^3*h^10*u^2*B*W*G^2
       + 72*T^3*h^10*u^2*B*W^3 + 28*T^3*h^10*u^2*B^2*W^2 + 10*T^3*h^10*u^2*B^3
      *W + 122*T^3*h^10*u^2*p^2*W*G^2 + 408*T^3*h^10*u^2*p^2*W^3 + 378*T^3*
      h^10*u^2*p^2*B*W^2 + 122*T^3*h^10*u^2*p^2*B^2*W + 477*T^3*h^10*u^2*p^4*
      W^2 + 340*T^3*h^10*u^2*p^4*B*W + 182*T^3*h^10*u^2*p^6*W + 28*T^3*h^10*
      u^3*p*G^3 + 116*T^3*h^10*u^3*p*W*G^2 + 372*T^3*h^10*u^3*p*W^3 + 42*T^3*
      h^10*u^3*p*B*G^2 + 386*T^3*h^10*u^3*p*B*W^2 + 116*T^3*h^10*u^3*p*B^2*W
       + 14*T^3*h^10*u^3*p*B^3 + 122*T^3*h^10*u^3*p^3*G^2 + 1064*T^3*h^10*u^3*
      p^3*W^2 + 622*T^3*h^10*u^3*p^3*B*W + 122*T^3*h^10*u^3*p^3*B^2 + 564*T^3*
      h^10*u^3*p^5*W + 200*T^3*h^10*u^3*p^5*B + 109*T^3*h^10*u^3*p^7 + 8*T^3*
      h^10*u^4*G^3 + 36*T^3*h^10*u^4*W*G^2 + 98*T^3*h^10*u^4*W^3 + 14*T^3*h^10
      *u^4*B*G^2 + 114*T^3*h^10*u^4*B*W^2 + 36*T^3*h^10*u^4*B^2*W + 6*T^3*h^10
      *u^4*B^3 + 101*T^3*h^10*u^4*p^2*G^2 + 1012*T^3*h^10*u^4*p^2*W^2 + 736*
      T^3*h^10*u^4*p^2*B*W + 101*T^3*h^10*u^4*p^2*B^2 + 1122*T^3*h^10*u^4*p^4*
      W + 342*T^3*h^10*u^4*p^4*B + 234*T^3*h^10*u^4*p^6 + 66*T^3*h^10*u^5*p*
      G^2 + 498*T^3*h^10*u^5*p*W^2 + 334*T^3*h^10*u^5*p*B*W + 66*T^3*h^10*u^5*
      p*B^2 + 1148*T^3*h^10*u^5*p^3*W + 414*T^3*h^10*u^5*p^3*B + 471*T^3*h^10*
      u^5*p^5 + 8*T^3*h^10*u^6*G^2 + 81*T^3*h^10*u^6*W^2 + 66*T^3*h^10*u^6*B*W
       + 8*T^3*h^10*u^6*B^2 + 688*T^3*h^10*u^6*p^2*W + 246*T^3*h^10*u^6*p^2*B
       + 456*T^3*h^10*u^6*p^4 + 214*T^3*h^10*u^7*p*W + 76*T^3*h^10*u^7*p*B +
      335*T^3*h^10*u^7*p^3 + 26*T^3*h^10*u^8*W + 12*T^3*h^10*u^8*B + 126*T^3*
      h^10*u^8*p^2 + 34*T^3*h^10*u^9*p + 2*T^3*h^10*u^10 + 13*T^4*h^10*p^2*W^4
       + 30*T^4*h^10*u*p*W^4 + 30*T^4*h^10*u*p*B*W^3 + 56*T^4*h^10*u*p^3*W^3
       + 16*T^4*h^10*u^2*W^2*G^2 + 35*T^4*h^10*u^2*W^4 + 28*T^4*h^10*u^2*B*W^3
       + 16*T^4*h^10*u^2*B^2*W^2 + 170*T^4*h^10*u^2*p^2*W^3 + 122*T^4*h^10*u^2
      *p^2*B*W^2 + 184*T^4*h^10*u^2*p^4*W^2 + 42*T^4*h^10*u^3*p*W*G^2 + 198*
      T^4*h^10*u^3*p*W^3 + 158*T^4*h^10*u^3*p*B*W^2 + 42*T^4*h^10*u^3*p*B^2*W
       + 432*T^4*h^10*u^3*p^3*W^2 + 234*T^4*h^10*u^3*p^3*B*W + 200*T^4*h^10*
      u^3*p^5*W + 4*T^4*h^10*u^4*G^3 + 16*T^4*h^10*u^4*W*G^2 + 66*T^4*h^10*u^4
      *W^3 + 2*T^4*h^10*u^4*B*G^2 + 54*T^4*h^10*u^4*B*W^2 + 16*T^4*h^10*u^4*
      B^2*W + 55*T^4*h^10*u^4*p^2*G^2 + 589*T^4*h^10*u^4*p^2*W^2 + 302*T^4*
      h^10*u^4*p^2*B*W + 55*T^4*h^10*u^4*p^2*B^2 + 466*T^4*h^10*u^4*p^4*W +
      124*T^4*h^10*u^4*p^4*B + 109*T^4*h^10*u^4*p^6 + 26*T^4*h^10*u^5*p*G^2 +
      303*T^4*h^10*u^5*p*W^2 + 196*T^4*h^10*u^5*p*B*W + 26*T^4*h^10*u^5*p*B^2
       + 644*T^4*h^10*u^5*p^3*W + 176*T^4*h^10*u^5*p^3*B + 193*T^4*h^10*u^5*
      p^5 + 10*T^4*h^10*u^6*G^2 + 71*T^4*h^10*u^6*W^2 + 38*T^4*h^10*u^6*B*W +
      10*T^4*h^10*u^6*B^2 + 440*T^4*h^10*u^6*p^2*W + 138*T^4*h^10*u^6*p^2*B +
      291*T^4*h^10*u^6*p^4 + 152*T^4*h^10*u^7*p*W + 50*T^4*h^10*u^7*p*B + 208*
      T^4*h^10*u^7*p^3 + 24*T^4*h^10*u^8*W + 6*T^4*h^10*u^8*B + 110*T^4*h^10*
      u^8*p^2 + 25*T^4*h^10*u^9*p + 6*T^4*h^10*u^10 + 8*T^5*h^10*u*p*W^4 + 10*
      T^5*h^10*u^2*W^4 + 10*T^5*h^10*u^2*B*W^3 + 38*T^5*h^10*u^2*p^2*W^3 + 68*
      T^5*h^10*u^3*p*W^3 + 42*T^5*h^10*u^3*p*B*W^2 + 122*T^5*h^10*u^3*p^3*W^2
       + 2*T^5*h^10*u^4*W*G^2 + 24*T^5*h^10*u^4*W^3 + 22*T^5*h^10*u^4*B*W^2 +
      2*T^5*h^10*u^4*B^2*W + 197*T^5*h^10*u^4*p^2*W^2 + 96*T^5*h^10*u^4*p^2*B*
      W + 124*T^5*h^10*u^4*p^4*W + 11*T^5*h^10*u^5*p*G^2 + 147*T^5*h^10*u^5*p*
      W^2 + 70*T^5*h^10*u^5*p*B*W + 11*T^5*h^10*u^5*p*B^2 + 230*T^5*h^10*u^5*
      p^3*W + 54*T^5*h^10*u^5*p^3*B + 65*T^5*h^10*u^5*p^5 + T^5*h^10*u^6*G^2
       + 33*T^5*h^10*u^6*W^2 + 24*T^5*h^10*u^6*B*W + T^5*h^10*u^6*B^2 + 206*
      T^5*h^10*u^6*p^2*W + 56*T^5*h^10*u^6*p^2*B + 96*T^5*h^10*u^6*p^4 + 86*
      T^5*h^10*u^7*p*W + 26*T^5*h^10*u^7*p*B + 111*T^5*h^10*u^7*p^3 + 14*T^5*
      h^10*u^8*W + 6*T^5*h^10*u^8*B + 53*T^5*h^10*u^8*p^2 + 19*T^5*h^10*u^9*p
       + 2*T^5*h^10*u^10 + 5*T^6*h^10*u^2*W^4 + 14*T^6*h^10*u^3*p*W^3 + 8*T^6*
      h^10*u^4*W^3 + 2*T^6*h^10*u^4*B*W^2 + 55*T^6*h^10*u^4*p^2*W^2 + 46*T^6*
      h^10*u^5*p*W^2 + 20*T^6*h^10*u^5*p*B*W + 54*T^6*h^10*u^5*p^3*W + 3*T^6*
      h^10*u^6*G^2 + 21*T^6*h^10*u^6*W^2 + 8*T^6*h^10*u^6*B*W + 3*T^6*h^10*u^6
      *B^2 + 68*T^6*h^10*u^6*p^2*W + 12*T^6*h^10*u^6*p^2*B + 35*T^6*h^10*u^6*
      p^4 + 38*T^6*h^10*u^7*p*W + 10*T^6*h^10*u^7*p*B + 36*T^6*h^10*u^7*p^3 +
      10*T^6*h^10*u^8*W + 2*T^6*h^10*u^8*B + 33*T^6*h^10*u^8*p^2 + 10*T^6*h^10
      *u^9*p + 4*T^6*h^10*u^10 + 11*T^7*h^10*u^5*p*W^2 + 5*T^7*h^10*u^6*W^2 +
      4*T^7*h^10*u^6*B*W + 12*T^7*h^10*u^6*p^2*W + 12*T^7*h^10*u^7*p*W + 2*T^7
      *h^10*u^7*p*B + 12*T^7*h^10*u^7*p^3 + 4*T^7*h^10*u^8*W + 2*T^7*h^10*u^8*
      B + 8*T^7*h^10*u^8*p^2 + 6*T^7*h^10*u^9*p + T^7*h^10*u^10 + 3*T^8*h^10*
      u^6*W^2 + 2*T^8*h^10*u^7*p*W + 2*T^8*h^10*u^8*W + 5*T^8*h^10*u^8*p^2 + 2
      *T^8*h^10*u^9*p + 2*T^8*h^10*u^10 + T^9*h^10*u^9*p + T^10*h^10*u^10 + 4/
      25*nf^2*h^10*LLd^5*LR^5 + 4/25*nf^2*h^10*LL^5*LRd^5 + 12/25*nf^2*h^10*
      QLd^5*QR^5 + 12/25*nf^2*h^10*QL^5*QRd^5 + 2/3*nf^2*h^10*G^2*LLd^3*LR^3
       + 2/3*nf^2*h^10*G^2*LL^3*LRd^3 + 4/3*nf^2*h^10*G^2*QLd^3*QR^3 + 4/3*
      nf^2*h^10*G^2*QL^3*QRd^3 + nf^2*h^10*G^3*LLd^2*LR^2 + nf^2*h^10*G^3*LL^2
      *LRd^2 + 4/3*nf^2*h^10*G^3*QRd^3*LRd + 4/3*nf^2*h^10*G^3*QR^3*LR + nf^2*
      h^10*G^3*QLd^2*QR^2 + 4/3*nf^2*h^10*G^3*QLd^3*LLd + nf^2*h^10*G^3*QL^2*
      QRd^2 + 4/3*nf^2*h^10*G^3*QL^3*LL + 12*nf^2*h^10*G^4*LLd*LR + 12*nf^2*
      h^10*G^4*LL*LRd + 50*nf^2*h^10*G^4*QLd*QR + 50*nf^2*h^10*G^4*QL*QRd + 3/
      2*nf^2*h^10*W*G^2*LR^2*LRd^2 + 3/4*nf^2*h^10*W*G^2*LLd^2*LR^2 + 3/4*nf^2
      *h^10*W*G^2*LL^2*LRd^2 + 3/2*nf^2*h^10*W*G^2*LL^2*LLd^2 + 11/2*nf^2*h^10
      *W*G^2*QR^2*QRd^2 + 15/4*nf^2*h^10*W*G^2*QLd^2*QR^2 + 15/4*nf^2*h^10*W*
      G^2*QL^2*QRd^2 + 11/2*nf^2*h^10*W*G^2*QL^2*QLd^2 + 10*nf^2*h^10*W*G^3*
      LLd*LR + 10*nf^2*h^10*W*G^3*LL*LRd + 47*nf^2*h^10*W*G^3*QLd*QR + 47*nf^2
      *h^10*W*G^3*QL*QRd + 1/3*nf^2*h^10*W^2*LLd^3*LR^3 + 1/3*nf^2*h^10*W^2*
      LL^3*LRd^3 + nf^2*h^10*W^2*QLd^3*QR^3 + nf^2*h^10*W^2*QL^3*QRd^3 + 15*
      nf^2*h^10*W^2*G^2*LLd*LR + 15*nf^2*h^10*W^2*G^2*LL*LRd + 43*nf^2*h^10*
      W^2*G^2*QLd*QR + 43*nf^2*h^10*W^2*G^2*QL*QRd + 3*nf^2*h^10*W^3*LR^2*
      LRd^2 + 5/2*nf^2*h^10*W^3*LLd^2*LR^2 + 5/2*nf^2*h^10*W^3*LL^2*LRd^2 + 3*
      nf^2*h^10*W^3*LL^2*LLd^2 + nf^2*h^10*W^3*QRd^3*LRd + 6*nf^2*h^10*W^3*
      QR^2*QRd^2 + nf^2*h^10*W^3*QR^3*LR + 5*nf^2*h^10*W^3*QLd^2*QR^2 + nf^2*
      h^10*W^3*QLd^3*LLd + 5*nf^2*h^10*W^3*QL^2*QRd^2 + 6*nf^2*h^10*W^3*QL^2*
      QLd^2 + nf^2*h^10*W^3*QL^3*LL + 19*nf^2*h^10*W^3*G*QLd*QR + 19*nf^2*h^10
      *W^3*G*QL*QRd + 12*nf^2*h^10*W^4*LLd*LR + 12*nf^2*h^10*W^4*LL*LRd + 12*
      nf^2*h^10*W^4*QLd*QR + 12*nf^2*h^10*W^4*QL*QRd - 2/3*nf^2*h^10*B*G*QLd^3
      *QR^3 - 2/3*nf^2*h^10*B*G*QL^3*QRd^3 - 3*nf^2*h^10*B*G^2*LR^2*LRd^2 - 3/
      2*nf^2*h^10*B*G^2*LLd^2*LR^2 - 3/2*nf^2*h^10*B*G^2*LL^2*LRd^2 - 3*nf^2*
      h^10*B*G^2*LL^2*LLd^2 - 11*nf^2*h^10*B*G^2*QR^2*QRd^2 - 15/2*nf^2*h^10*B
      *G^2*QLd^2*QR^2 - 15/2*nf^2*h^10*B*G^2*QL^2*QRd^2 - 11*nf^2*h^10*B*G^2*
      QL^2*QLd^2 + 10*nf^2*h^10*B*G^3*LLd*LR + 10*nf^2*h^10*B*G^3*LL*LRd + 47*
      nf^2*h^10*B*G^3*QLd*QR + 47*nf^2*h^10*B*G^3*QL*QRd + 15*nf^2*h^10*B*W*
      G^2*LLd*LR + 15*nf^2*h^10*B*W*G^2*LL*LRd + 43*nf^2*h^10*B*W*G^2*QLd*QR
       + 43*nf^2*h^10*B*W*G^2*QL*QRd - 5*nf^2*h^10*B*W^2*LR^2*LRd^2 - 3*nf^2*
      h^10*B*W^2*LLd^2*LR^2 - 3*nf^2*h^10*B*W^2*LL^2*LRd^2 - 5*nf^2*h^10*B*W^2
      *LL^2*LLd^2 - 10*nf^2*h^10*B*W^2*QR^2*QRd^2 - 6*nf^2*h^10*B*W^2*QLd^2*
      QR^2 - 6*nf^2*h^10*B*W^2*QL^2*QRd^2 - 10*nf^2*h^10*B*W^2*QL^2*QLd^2 + 28
      *nf^2*h^10*B*W^2*G*QLd*QR + 28*nf^2*h^10*B*W^2*G*QL*QRd + 19*nf^2*h^10*B
      *W^3*LLd*LR + 19*nf^2*h^10*B*W^3*LL*LRd + 19*nf^2*h^10*B*W^3*QLd*QR + 19
      *nf^2*h^10*B*W^3*QL*QRd + 2/3*nf^2*h^10*B^2*LLd^3*LR^3 + 2/3*nf^2*h^10*
      B^2*LL^3*LRd^3 + 2*nf^2*h^10*B^2*QLd^3*QR^3 + 2*nf^2*h^10*B^2*QL^3*QRd^3
       + 1/3*nf^2*h^10*B^2*G*QRd^3*LRd + 1/3*nf^2*h^10*B^2*G*QR^3*LR + 1/3*
      nf^2*h^10*B^2*G*QLd^3*LLd + 1/3*nf^2*h^10*B^2*G*QL^3*LL + 9*nf^2*h^10*
      B^2*G^2*LLd*LR + 9*nf^2*h^10*B^2*G^2*LL*LRd + 24*nf^2*h^10*B^2*G^2*QLd*
      QR + 24*nf^2*h^10*B^2*G^2*QL*QRd + 3/2*nf^2*h^10*B^2*W*LR^2*LRd^2 + 3/4*
      nf^2*h^10*B^2*W*LLd^2*LR^2 + 3/4*nf^2*h^10*B^2*W*LL^2*LRd^2 + 3/2*nf^2*
      h^10*B^2*W*LL^2*LLd^2 + 3*nf^2*h^10*B^2*W*QR^2*QRd^2 + 3/2*nf^2*h^10*B^2
      *W*QLd^2*QR^2 + 3/2*nf^2*h^10*B^2*W*QL^2*QRd^2 + 3*nf^2*h^10*B^2*W*QL^2*
      QLd^2 + 15*nf^2*h^10*B^2*W*G*QLd*QR + 15*nf^2*h^10*B^2*W*G*QL*QRd + 15*
      nf^2*h^10*B^2*W^2*LLd*LR + 15*nf^2*h^10*B^2*W^2*LL*LRd + 15*nf^2*h^10*
      B^2*W^2*QLd*QR + 15*nf^2*h^10*B^2*W^2*QL*QRd - 2*nf^2*h^10*B^3*LR^2*
      LRd^2 - nf^2*h^10*B^3*LLd^2*LR^2 - nf^2*h^10*B^3*LL^2*LRd^2 - 2*nf^2*
      h^10*B^3*LL^2*LLd^2 - 4*nf^2*h^10*B^3*QR^2*QRd^2 - 2*nf^2*h^10*B^3*QLd^2
      *QR^2 - 2*nf^2*h^10*B^3*QL^2*QRd^2 - 4*nf^2*h^10*B^3*QL^2*QLd^2 + 6*nf^2
      *h^10*B^3*G*QLd*QR + 6*nf^2*h^10*B^3*G*QL*QRd + 6*nf^2*h^10*B^3*W*LLd*LR
       + 6*nf^2*h^10*B^3*W*LL*LRd + 6*nf^2*h^10*B^3*W*QLd*QR + 6*nf^2*h^10*B^3
      *W*QL*QRd + 3*nf^2*h^10*B^4*LLd*LR + 3*nf^2*h^10*B^4*LL*LRd + 3*nf^2*
      h^10*B^4*QLd*QR + 3*nf^2*h^10*B^4*QL*QRd + 1/8*nf^2*h^10*p^2*LR^4*LRd^4
       + 1/8*nf^2*h^10*p^2*LL^4*LLd^4 + 3/8*nf^2*h^10*p^2*QR^4*QRd^4 + 3/8*
      nf^2*h^10*p^2*QL^4*QLd^4 + 27/2*nf^2*h^10*p^2*G^2*LR^2*LRd^2 + 11*nf^2*
      h^10*p^2*G^2*LLd^2*LR^2 + 11*nf^2*h^10*p^2*G^2*LL^2*LRd^2 + 27/2*nf^2*
      h^10*p^2*G^2*LL^2*LLd^2 + 91/2*nf^2*h^10*p^2*G^2*QR^2*QRd^2 + 37*nf^2*
      h^10*p^2*G^2*QLd^2*QR^2 + 37*nf^2*h^10*p^2*G^2*QL^2*QRd^2 + 91/2*nf^2*
      h^10*p^2*G^2*QL^2*QLd^2 + 72*nf^2*h^10*p^2*G^3*LLd*LR + 72*nf^2*h^10*p^2
      *G^3*LL*LRd + 357*nf^2*h^10*p^2*G^3*QLd*QR + 357*nf^2*h^10*p^2*G^3*QL*
      QRd + 107*nf^2*h^10*p^2*W*G^2*LLd*LR + 107*nf^2*h^10*p^2*W*G^2*LL*LRd +
      321*nf^2*h^10*p^2*W*G^2*QLd*QR + 321*nf^2*h^10*p^2*W*G^2*QL*QRd + 43/2*
      nf^2*h^10*p^2*W^2*LR^2*LRd^2 + 35/2*nf^2*h^10*p^2*W^2*LLd^2*LR^2 + 35/2*
      nf^2*h^10*p^2*W^2*LL^2*LRd^2 + 43/2*nf^2*h^10*p^2*W^2*LL^2*LLd^2 + 43*
      nf^2*h^10*p^2*W^2*QR^2*QRd^2 + 35*nf^2*h^10*p^2*W^2*QLd^2*QR^2 + 35*nf^2
      *h^10*p^2*W^2*QL^2*QRd^2 + 43*nf^2*h^10*p^2*W^2*QL^2*QLd^2 + 214*nf^2*
      h^10*p^2*W^2*G*QLd*QR + 214*nf^2*h^10*p^2*W^2*G*QL*QRd + 143*nf^2*h^10*
      p^2*W^3*LLd*LR + 143*nf^2*h^10*p^2*W^3*LL*LRd + 143*nf^2*h^10*p^2*W^3*
      QLd*QR + 143*nf^2*h^10*p^2*W^3*QL*QRd + 4/3*nf^2*h^10*p^2*B*G*QRd^3*LRd
       + 4/3*nf^2*h^10*p^2*B*G*QR^3*LR + 4/3*nf^2*h^10*p^2*B*G*QLd^3*LLd + 4/3
      *nf^2*h^10*p^2*B*G*QL^3*LL + 107*nf^2*h^10*p^2*B*G^2*LLd*LR + 107*nf^2*
      h^10*p^2*B*G^2*LL*LRd + 321*nf^2*h^10*p^2*B*G^2*QLd*QR + 321*nf^2*h^10*
      p^2*B*G^2*QL*QRd - 11/2*nf^2*h^10*p^2*B*W*LR^2*LRd^2 - 9/2*nf^2*h^10*p^2
      *B*W*LLd^2*LR^2 - 9/2*nf^2*h^10*p^2*B*W*LL^2*LRd^2 - 11/2*nf^2*h^10*p^2*
      B*W*LL^2*LLd^2 - 11*nf^2*h^10*p^2*B*W*QR^2*QRd^2 - 9*nf^2*h^10*p^2*B*W*
      QLd^2*QR^2 - 9*nf^2*h^10*p^2*B*W*QL^2*QRd^2 - 11*nf^2*h^10*p^2*B*W*QL^2*
      QLd^2 + 214*nf^2*h^10*p^2*B*W*G*QLd*QR + 214*nf^2*h^10*p^2*B*W*G*QL*QRd
       + 214*nf^2*h^10*p^2*B*W^2*LLd*LR + 214*nf^2*h^10*p^2*B*W^2*LL*LRd + 214
      *nf^2*h^10*p^2*B*W^2*QLd*QR + 214*nf^2*h^10*p^2*B*W^2*QL*QRd + 27/2*nf^2
      *h^10*p^2*B^2*LR^2*LRd^2 + 11*nf^2*h^10*p^2*B^2*LLd^2*LR^2 + 11*nf^2*
      h^10*p^2*B^2*LL^2*LRd^2 + 27/2*nf^2*h^10*p^2*B^2*LL^2*LLd^2 - 1/3*nf^2*
      h^10*p^2*B^2*QRd^3*LRd + 27*nf^2*h^10*p^2*B^2*QR^2*QRd^2 - 1/3*nf^2*h^10
      *p^2*B^2*QR^3*LR + 22*nf^2*h^10*p^2*B^2*QLd^2*QR^2 - 1/3*nf^2*h^10*p^2*
      B^2*QLd^3*LLd + 22*nf^2*h^10*p^2*B^2*QL^2*QRd^2 + 27*nf^2*h^10*p^2*B^2*
      QL^2*QLd^2 - 1/3*nf^2*h^10*p^2*B^2*QL^3*LL + 107*nf^2*h^10*p^2*B^2*G*QLd
      *QR + 107*nf^2*h^10*p^2*B^2*G*QL*QRd + 107*nf^2*h^10*p^2*B^2*W*LLd*LR +
      107*nf^2*h^10*p^2*B^2*W*LL*LRd + 107*nf^2*h^10*p^2*B^2*W*QLd*QR + 107*
      nf^2*h^10*p^2*B^2*W*QL*QRd + 36*nf^2*h^10*p^2*B^3*LLd*LR + 36*nf^2*h^10*
      p^2*B^3*LL*LRd + 36*nf^2*h^10*p^2*B^3*QLd*QR + 36*nf^2*h^10*p^2*B^3*QL*
      QRd + 2/9*nf^2*h^10*p^4*LLd^3*LR^3 + 2/9*nf^2*h^10*p^4*LL^3*LRd^3 + 2/3*
      nf^2*h^10*p^4*QLd^3*QR^3 + 2/3*nf^2*h^10*p^4*QL^3*QRd^3 + 8/3*nf^2*h^10*
      p^4*G*QRd^3*LRd + 8/3*nf^2*h^10*p^4*G*QR^3*LR + 8/3*nf^2*h^10*p^4*G*
      QLd^3*LLd + 8/3*nf^2*h^10*p^4*G*QL^3*LL + 160*nf^2*h^10*p^4*G^2*LLd*LR
       + 160*nf^2*h^10*p^4*G^2*LL*LRd + 469*nf^2*h^10*p^4*G^2*QLd*QR + 469*
      nf^2*h^10*p^4*G^2*QL*QRd + 15/2*nf^2*h^10*p^4*W*LR^2*LRd^2 + 21/4*nf^2*
      h^10*p^4*W*LLd^2*LR^2 + 21/4*nf^2*h^10*p^4*W*LL^2*LRd^2 + 15/2*nf^2*h^10
      *p^4*W*LL^2*LLd^2 + 15*nf^2*h^10*p^4*W*QR^2*QRd^2 + 21/2*nf^2*h^10*p^4*W
      *QLd^2*QR^2 + 21/2*nf^2*h^10*p^4*W*QL^2*QRd^2 + 15*nf^2*h^10*p^4*W*QL^2*
      QLd^2 + 309*nf^2*h^10*p^4*W*G*QLd*QR + 309*nf^2*h^10*p^4*W*G*QL*QRd +
      309*nf^2*h^10*p^4*W^2*LLd*LR + 309*nf^2*h^10*p^4*W^2*LL*LRd + 309*nf^2*
      h^10*p^4*W^2*QLd*QR + 309*nf^2*h^10*p^4*W^2*QL*QRd - 15*nf^2*h^10*p^4*B*
      LR^2*LRd^2 - 21/2*nf^2*h^10*p^4*B*LLd^2*LR^2 - 21/2*nf^2*h^10*p^4*B*LL^2
      *LRd^2 - 15*nf^2*h^10*p^4*B*LL^2*LLd^2 - 8/3*nf^2*h^10*p^4*B*QRd^3*LRd
       - 30*nf^2*h^10*p^4*B*QR^2*QRd^2 - 8/3*nf^2*h^10*p^4*B*QR^3*LR - 21*nf^2
      *h^10*p^4*B*QLd^2*QR^2 - 8/3*nf^2*h^10*p^4*B*QLd^3*LLd - 21*nf^2*h^10*
      p^4*B*QL^2*QRd^2 - 30*nf^2*h^10*p^4*B*QL^2*QLd^2 - 8/3*nf^2*h^10*p^4*B*
      QL^3*LL + 309*nf^2*h^10*p^4*B*G*QLd*QR + 309*nf^2*h^10*p^4*B*G*QL*QRd +
      309*nf^2*h^10*p^4*B*W*LLd*LR + 309*nf^2*h^10*p^4*B*W*LL*LRd + 309*nf^2*
      h^10*p^4*B*W*QLd*QR + 309*nf^2*h^10*p^4*B*W*QL*QRd + 160*nf^2*h^10*p^4*
      B^2*LLd*LR + 160*nf^2*h^10*p^4*B^2*LL*LRd + 160*nf^2*h^10*p^4*B^2*QLd*QR
       + 160*nf^2*h^10*p^4*B^2*QL*QRd + 23*nf^2*h^10*p^6*LR^2*LRd^2 + 37/2*
      nf^2*h^10*p^6*LLd^2*LR^2 + 37/2*nf^2*h^10*p^6*LL^2*LRd^2 + 23*nf^2*h^10*
      p^6*LL^2*LLd^2 + nf^2*h^10*p^6*QRd^3*LRd + 46*nf^2*h^10*p^6*QR^2*QRd^2
       + nf^2*h^10*p^6*QR^3*LR + 37*nf^2*h^10*p^6*QLd^2*QR^2 + nf^2*h^10*p^6*
      QLd^3*LLd + 37*nf^2*h^10*p^6*QL^2*QRd^2 + 46*nf^2*h^10*p^6*QL^2*QLd^2 +
      nf^2*h^10*p^6*QL^3*LL + 194*nf^2*h^10*p^6*G*QLd*QR + 194*nf^2*h^10*p^6*G
      *QL*QRd + 194*nf^2*h^10*p^6*W*LLd*LR + 194*nf^2*h^10*p^6*W*LL*LRd + 194*
      nf^2*h^10*p^6*W*QLd*QR + 194*nf^2*h^10*p^6*W*QL*QRd + 194*nf^2*h^10*p^6*
      B*LLd*LR + 194*nf^2*h^10*p^6*B*LL*LRd + 194*nf^2*h^10*p^6*B*QLd*QR + 194
      *nf^2*h^10*p^6*B*QL*QRd + 82*nf^2*h^10*p^8*LLd*LR + 82*nf^2*h^10*p^8*LL*
      LRd + 82*nf^2*h^10*p^8*QLd*QR + 82*nf^2*h^10*p^8*QL*QRd - 3/2*nf^2*h^10*
      u*p*G^2*LR^2*LRd^2 - 5/4*nf^2*h^10*u*p*G^2*LLd^2*LR^2 - 5/4*nf^2*h^10*u*
      p*G^2*LL^2*LRd^2 - 3/2*nf^2*h^10*u*p*G^2*LL^2*LLd^2 - 7/2*nf^2*h^10*u*p*
      G^2*QR^2*QRd^2 - 7/4*nf^2*h^10*u*p*G^2*QLd^2*QR^2 - 7/4*nf^2*h^10*u*p*
      G^2*QL^2*QRd^2 - 7/2*nf^2*h^10*u*p*G^2*QL^2*QLd^2 + 58*nf^2*h^10*u*p*G^3
      *LLd*LR + 58*nf^2*h^10*u*p*G^3*LL*LRd + 284*nf^2*h^10*u*p*G^3*QLd*QR +
      284*nf^2*h^10*u*p*G^3*QL*QRd - 1/9*nf^2*h^10*u*p*W*LLd^3*LR^3 - 1/9*nf^2
      *h^10*u*p*W*LL^3*LRd^3 - 1/3*nf^2*h^10*u*p*W*QLd^3*QR^3 - 1/3*nf^2*h^10*
      u*p*W*QL^3*QRd^3 + 172*nf^2*h^10*u*p*W*G^2*LLd*LR + 172*nf^2*h^10*u*p*W*
      G^2*LL*LRd + 512*nf^2*h^10*u*p*W*G^2*QLd*QR + 512*nf^2*h^10*u*p*W*G^2*QL
      *QRd - 1/2*nf^2*h^10*u*p*W^2*LR^2*LRd^2 + 3/4*nf^2*h^10*u*p*W^2*LLd^2*
      LR^2 + 3/4*nf^2*h^10*u*p*W^2*LL^2*LRd^2 - 1/2*nf^2*h^10*u*p*W^2*LL^2*
      LLd^2 + 2/3*nf^2*h^10*u*p*W^2*QRd^3*LRd - nf^2*h^10*u*p*W^2*QR^2*QRd^2
       + 2/3*nf^2*h^10*u*p*W^2*QR^3*LR + 3/2*nf^2*h^10*u*p*W^2*QLd^2*QR^2 + 2/
      3*nf^2*h^10*u*p*W^2*QLd^3*LLd + 3/2*nf^2*h^10*u*p*W^2*QL^2*QRd^2 - nf^2*
      h^10*u*p*W^2*QL^2*QLd^2 + 2/3*nf^2*h^10*u*p*W^2*QL^3*LL + 340*nf^2*h^10*
      u*p*W^2*G*QLd*QR + 340*nf^2*h^10*u*p*W^2*G*QL*QRd + 256*nf^2*h^10*u*p*
      W^3*LLd*LR + 256*nf^2*h^10*u*p*W^3*LL*LRd + 256*nf^2*h^10*u*p*W^3*QLd*QR
       + 256*nf^2*h^10*u*p*W^3*QL*QRd + 86*nf^2*h^10*u*p*B*G^2*LLd*LR + 86*
      nf^2*h^10*u*p*B*G^2*LL*LRd + 256*nf^2*h^10*u*p*B*G^2*QLd*QR + 256*nf^2*
      h^10*u*p*B*G^2*QL*QRd + 4*nf^2*h^10*u*p*B*W*LR^2*LRd^2 + 9/2*nf^2*h^10*u
      *p*B*W*LLd^2*LR^2 + 9/2*nf^2*h^10*u*p*B*W*LL^2*LRd^2 + 4*nf^2*h^10*u*p*B
      *W*LL^2*LLd^2 + 8*nf^2*h^10*u*p*B*W*QR^2*QRd^2 + 9*nf^2*h^10*u*p*B*W*
      QLd^2*QR^2 + 9*nf^2*h^10*u*p*B*W*QL^2*QRd^2 + 8*nf^2*h^10*u*p*B*W*QL^2*
      QLd^2 + 340*nf^2*h^10*u*p*B*W*G*QLd*QR + 340*nf^2*h^10*u*p*B*W*G*QL*QRd
       + 340*nf^2*h^10*u*p*B*W^2*LLd*LR + 340*nf^2*h^10*u*p*B*W^2*LL*LRd + 340
      *nf^2*h^10*u*p*B*W^2*QLd*QR + 340*nf^2*h^10*u*p*B*W^2*QL*QRd - 3/2*nf^2*
      h^10*u*p*B^2*LR^2*LRd^2 - 5/4*nf^2*h^10*u*p*B^2*LLd^2*LR^2 - 5/4*nf^2*
      h^10*u*p*B^2*LL^2*LRd^2 - 3/2*nf^2*h^10*u*p*B^2*LL^2*LLd^2 - 3*nf^2*h^10
      *u*p*B^2*QR^2*QRd^2 - 5/2*nf^2*h^10*u*p*B^2*QLd^2*QR^2 - 5/2*nf^2*h^10*u
      *p*B^2*QL^2*QRd^2 - 3*nf^2*h^10*u*p*B^2*QL^2*QLd^2 + 86*nf^2*h^10*u*p*
      B^2*G*QLd*QR + 86*nf^2*h^10*u*p*B^2*G*QL*QRd + 172*nf^2*h^10*u*p*B^2*W*
      LLd*LR + 172*nf^2*h^10*u*p*B^2*W*LL*LRd + 172*nf^2*h^10*u*p*B^2*W*QLd*QR
       + 172*nf^2*h^10*u*p*B^2*W*QL*QRd + 30*nf^2*h^10*u*p*B^3*LLd*LR + 30*
      nf^2*h^10*u*p*B^3*LL*LRd + 30*nf^2*h^10*u*p*B^3*QLd*QR + 30*nf^2*h^10*u*
      p*B^3*QL*QRd + 273*nf^2*h^10*u*p^3*G^2*LLd*LR + 273*nf^2*h^10*u*p^3*G^2*
      LL*LRd + 807*nf^2*h^10*u*p^3*G^2*QLd*QR + 807*nf^2*h^10*u*p^3*G^2*QL*QRd
       - nf^2*h^10*u*p^3*W*LR^2*LRd^2 + 2*nf^2*h^10*u*p^3*W*LLd^2*LR^2 + 2*
      nf^2*h^10*u*p^3*W*LL^2*LRd^2 - nf^2*h^10*u*p^3*W*LL^2*LLd^2 - 2*nf^2*
      h^10*u*p^3*W*QR^2*QRd^2 + 4*nf^2*h^10*u*p^3*W*QLd^2*QR^2 + 4*nf^2*h^10*u
      *p^3*W*QL^2*QRd^2 - 2*nf^2*h^10*u*p^3*W*QL^2*QLd^2 + 1068*nf^2*h^10*u*
      p^3*W*G*QLd*QR + 1068*nf^2*h^10*u*p^3*W*G*QL*QRd + 1068*nf^2*h^10*u*p^3*
      W^2*LLd*LR + 1068*nf^2*h^10*u*p^3*W^2*LL*LRd + 1068*nf^2*h^10*u*p^3*W^2*
      QLd*QR + 1068*nf^2*h^10*u*p^3*W^2*QL*QRd + 1/2*nf^2*h^10*u*p^3*B*LR^2*
      LRd^2 - nf^2*h^10*u*p^3*B*LLd^2*LR^2 - nf^2*h^10*u*p^3*B*LL^2*LRd^2 + 1/
      2*nf^2*h^10*u*p^3*B*LL^2*LLd^2 + nf^2*h^10*u*p^3*B*QR^2*QRd^2 - 2*nf^2*
      h^10*u*p^3*B*QLd^2*QR^2 - 2*nf^2*h^10*u*p^3*B*QL^2*QRd^2 + nf^2*h^10*u*
      p^3*B*QL^2*QLd^2 + 534*nf^2*h^10*u*p^3*B*G*QLd*QR + 534*nf^2*h^10*u*p^3*
      B*G*QL*QRd + 1068*nf^2*h^10*u*p^3*B*W*LLd*LR + 1068*nf^2*h^10*u*p^3*B*W*
      LL*LRd + 1068*nf^2*h^10*u*p^3*B*W*QLd*QR + 1068*nf^2*h^10*u*p^3*B*W*QL*
      QRd + 273*nf^2*h^10*u*p^3*B^2*LLd*LR + 273*nf^2*h^10*u*p^3*B^2*LL*LRd +
      273*nf^2*h^10*u*p^3*B^2*QLd*QR + 273*nf^2*h^10*u*p^3*B^2*QL*QRd - 21/4*
      nf^2*h^10*u*p^5*LR^2*LRd^2 - 7/2*nf^2*h^10*u*p^5*LLd^2*LR^2 - 7/2*nf^2*
      h^10*u*p^5*LL^2*LRd^2 - 21/4*nf^2*h^10*u*p^5*LL^2*LLd^2 - 21/2*nf^2*h^10
      *u*p^5*QR^2*QRd^2 - 7*nf^2*h^10*u*p^5*QLd^2*QR^2 - 7*nf^2*h^10*u*p^5*
      QL^2*QRd^2 - 21/2*nf^2*h^10*u*p^5*QL^2*QLd^2 + 543*nf^2*h^10*u*p^5*G*QLd
      *QR + 543*nf^2*h^10*u*p^5*G*QL*QRd + 1086*nf^2*h^10*u*p^5*W*LLd*LR +
      1086*nf^2*h^10*u*p^5*W*LL*LRd + 1086*nf^2*h^10*u*p^5*W*QLd*QR + 1086*
      nf^2*h^10*u*p^5*W*QL*QRd + 543*nf^2*h^10*u*p^5*B*LLd*LR + 543*nf^2*h^10*
      u*p^5*B*LL*LRd + 543*nf^2*h^10*u*p^5*B*QLd*QR + 543*nf^2*h^10*u*p^5*B*QL
      *QRd + 296*nf^2*h^10*u*p^7*LLd*LR + 296*nf^2*h^10*u*p^7*LL*LRd + 296*
      nf^2*h^10*u*p^7*QLd*QR + 296*nf^2*h^10*u*p^7*QL*QRd + 1/8*nf^2*h^10*u^2*
      LR^4*LRd^4 + 1/4*nf^2*h^10*u^2*LLd^4*LR^4 + 1/4*nf^2*h^10*u^2*LL^4*LRd^4
       + 1/8*nf^2*h^10*u^2*LL^4*LLd^4 + 3/8*nf^2*h^10*u^2*QR^4*QRd^4 + 3/4*
      nf^2*h^10*u^2*QLd^4*QR^4 + 3/4*nf^2*h^10*u^2*QL^4*QRd^4 + 3/8*nf^2*h^10*
      u^2*QL^4*QLd^4 + 27/4*nf^2*h^10*u^2*G^2*LR^2*LRd^2 + 6*nf^2*h^10*u^2*G^2
      *LLd^2*LR^2 + 6*nf^2*h^10*u^2*G^2*LL^2*LRd^2 + 27/4*nf^2*h^10*u^2*G^2*
      LL^2*LLd^2 + 91/4*nf^2*h^10*u^2*G^2*QR^2*QRd^2 + 39/2*nf^2*h^10*u^2*G^2*
      QLd^2*QR^2 + 39/2*nf^2*h^10*u^2*G^2*QL^2*QRd^2 + 91/4*nf^2*h^10*u^2*G^2*
      QL^2*QLd^2 + 21*nf^2*h^10*u^2*G^3*LLd*LR + 21*nf^2*h^10*u^2*G^3*LL*LRd
       + 96*nf^2*h^10*u^2*G^3*QLd*QR + 96*nf^2*h^10*u^2*G^3*QL*QRd + 1/3*nf^2*
      h^10*u^2*W*LLd^3*LR^3 + 1/3*nf^2*h^10*u^2*W*LL^3*LRd^3 + nf^2*h^10*u^2*W
      *QLd^3*QR^3 + nf^2*h^10*u^2*W*QL^3*QRd^3 + 1/3*nf^2*h^10*u^2*W*G*QRd^3*
      LRd + 1/3*nf^2*h^10*u^2*W*G*QR^3*LR + 1/3*nf^2*h^10*u^2*W*G*QLd^3*LLd +
      1/3*nf^2*h^10*u^2*W*G*QL^3*LL + 58*nf^2*h^10*u^2*W*G^2*LLd*LR + 58*nf^2*
      h^10*u^2*W*G^2*LL*LRd + 172*nf^2*h^10*u^2*W*G^2*QLd*QR + 172*nf^2*h^10*
      u^2*W*G^2*QL*QRd + 53/4*nf^2*h^10*u^2*W^2*LR^2*LRd^2 + 51/4*nf^2*h^10*
      u^2*W^2*LLd^2*LR^2 + 51/4*nf^2*h^10*u^2*W^2*LL^2*LRd^2 + 53/4*nf^2*h^10*
      u^2*W^2*LL^2*LLd^2 + 53/2*nf^2*h^10*u^2*W^2*QR^2*QRd^2 + 51/2*nf^2*h^10*
      u^2*W^2*QLd^2*QR^2 + 51/2*nf^2*h^10*u^2*W^2*QL^2*QRd^2 + 53/2*nf^2*h^10*
      u^2*W^2*QL^2*QLd^2 + 128*nf^2*h^10*u^2*W^2*G*QLd*QR + 128*nf^2*h^10*u^2*
      W^2*G*QL*QRd + 100*nf^2*h^10*u^2*W^3*LLd*LR + 100*nf^2*h^10*u^2*W^3*LL*
      LRd + 100*nf^2*h^10*u^2*W^3*QLd*QR + 100*nf^2*h^10*u^2*W^3*QL*QRd + 29*
      nf^2*h^10*u^2*B*G^2*LLd*LR + 29*nf^2*h^10*u^2*B*G^2*LL*LRd + 86*nf^2*
      h^10*u^2*B*G^2*QLd*QR + 86*nf^2*h^10*u^2*B*G^2*QL*QRd - 7/2*nf^2*h^10*
      u^2*B*W*LR^2*LRd^2 - 7/4*nf^2*h^10*u^2*B*W*LLd^2*LR^2 - 7/4*nf^2*h^10*
      u^2*B*W*LL^2*LRd^2 - 7/2*nf^2*h^10*u^2*B*W*LL^2*LLd^2 - 1/3*nf^2*h^10*
      u^2*B*W*QRd^3*LRd - 7*nf^2*h^10*u^2*B*W*QR^2*QRd^2 - 1/3*nf^2*h^10*u^2*B
      *W*QR^3*LR - 7/2*nf^2*h^10*u^2*B*W*QLd^2*QR^2 - 1/3*nf^2*h^10*u^2*B*W*
      QLd^3*LLd - 7/2*nf^2*h^10*u^2*B*W*QL^2*QRd^2 - 7*nf^2*h^10*u^2*B*W*QL^2*
      QLd^2 - 1/3*nf^2*h^10*u^2*B*W*QL^3*LL + 114*nf^2*h^10*u^2*B*W*G*QLd*QR
       + 114*nf^2*h^10*u^2*B*W*G*QL*QRd + 128*nf^2*h^10*u^2*B*W^2*LLd*LR + 128
      *nf^2*h^10*u^2*B*W^2*LL*LRd + 128*nf^2*h^10*u^2*B*W^2*QLd*QR + 128*nf^2*
      h^10*u^2*B*W^2*QL*QRd + 27/4*nf^2*h^10*u^2*B^2*LR^2*LRd^2 + 6*nf^2*h^10*
      u^2*B^2*LLd^2*LR^2 + 6*nf^2*h^10*u^2*B^2*LL^2*LRd^2 + 27/4*nf^2*h^10*u^2
      *B^2*LL^2*LLd^2 + 27/2*nf^2*h^10*u^2*B^2*QR^2*QRd^2 + 12*nf^2*h^10*u^2*
      B^2*QLd^2*QR^2 + 12*nf^2*h^10*u^2*B^2*QL^2*QRd^2 + 27/2*nf^2*h^10*u^2*
      B^2*QL^2*QLd^2 + 29*nf^2*h^10*u^2*B^2*G*QLd*QR + 29*nf^2*h^10*u^2*B^2*G*
      QL*QRd + 58*nf^2*h^10*u^2*B^2*W*LLd*LR + 58*nf^2*h^10*u^2*B^2*W*LL*LRd
       + 58*nf^2*h^10*u^2*B^2*W*QLd*QR + 58*nf^2*h^10*u^2*B^2*W*QL*QRd + 11*
      nf^2*h^10*u^2*B^3*LLd*LR + 11*nf^2*h^10*u^2*B^3*LL*LRd + 11*nf^2*h^10*
      u^2*B^3*QLd*QR + 11*nf^2*h^10*u^2*B^3*QL*QRd + 2/9*nf^2*h^10*u^2*p^2*
      LLd^3*LR^3 + 2/9*nf^2*h^10*u^2*p^2*LL^3*LRd^3 + 2/3*nf^2*h^10*u^2*p^2*
      QLd^3*QR^3 + 2/3*nf^2*h^10*u^2*p^2*QL^3*QRd^3 + 316*nf^2*h^10*u^2*p^2*
      G^2*LLd*LR + 316*nf^2*h^10*u^2*p^2*G^2*LL*LRd + 936*nf^2*h^10*u^2*p^2*
      G^2*QLd*QR + 936*nf^2*h^10*u^2*p^2*G^2*QL*QRd + 16*nf^2*h^10*u^2*p^2*W*
      LR^2*LRd^2 + 51/4*nf^2*h^10*u^2*p^2*W*LLd^2*LR^2 + 51/4*nf^2*h^10*u^2*
      p^2*W*LL^2*LRd^2 + 16*nf^2*h^10*u^2*p^2*W*LL^2*LLd^2 + 3*nf^2*h^10*u^2*
      p^2*W*QRd^3*LRd + 32*nf^2*h^10*u^2*p^2*W*QR^2*QRd^2 + 3*nf^2*h^10*u^2*
      p^2*W*QR^3*LR + 51/2*nf^2*h^10*u^2*p^2*W*QLd^2*QR^2 + 3*nf^2*h^10*u^2*
      p^2*W*QLd^3*LLd + 51/2*nf^2*h^10*u^2*p^2*W*QL^2*QRd^2 + 32*nf^2*h^10*u^2
      *p^2*W*QL^2*QLd^2 + 3*nf^2*h^10*u^2*p^2*W*QL^3*LL + 1240*nf^2*h^10*u^2*
      p^2*W*G*QLd*QR + 1240*nf^2*h^10*u^2*p^2*W*G*QL*QRd + 1413*nf^2*h^10*u^2*
      p^2*W^2*LLd*LR + 1413*nf^2*h^10*u^2*p^2*W^2*LL*LRd + 1413*nf^2*h^10*u^2*
      p^2*W^2*QLd*QR + 1413*nf^2*h^10*u^2*p^2*W^2*QL*QRd - 31/2*nf^2*h^10*u^2*
      p^2*B*LR^2*LRd^2 - 43/4*nf^2*h^10*u^2*p^2*B*LLd^2*LR^2 - 43/4*nf^2*h^10*
      u^2*p^2*B*LL^2*LRd^2 - 31/2*nf^2*h^10*u^2*p^2*B*LL^2*LLd^2 - 31*nf^2*
      h^10*u^2*p^2*B*QR^2*QRd^2 - 43/2*nf^2*h^10*u^2*p^2*B*QLd^2*QR^2 - 43/2*
      nf^2*h^10*u^2*p^2*B*QL^2*QRd^2 - 31*nf^2*h^10*u^2*p^2*B*QL^2*QLd^2 + 620
      *nf^2*h^10*u^2*p^2*B*G*QLd*QR + 620*nf^2*h^10*u^2*p^2*B*G*QL*QRd + 1240*
      nf^2*h^10*u^2*p^2*B*W*LLd*LR + 1240*nf^2*h^10*u^2*p^2*B*W*LL*LRd + 1240*
      nf^2*h^10*u^2*p^2*B*W*QLd*QR + 1240*nf^2*h^10*u^2*p^2*B*W*QL*QRd + 316*
      nf^2*h^10*u^2*p^2*B^2*LLd*LR + 316*nf^2*h^10*u^2*p^2*B^2*LL*LRd + 316*
      nf^2*h^10*u^2*p^2*B^2*QLd*QR + 316*nf^2*h^10*u^2*p^2*B^2*QL*QRd + 191/4*
      nf^2*h^10*u^2*p^4*LR^2*LRd^2 + 163/4*nf^2*h^10*u^2*p^4*LLd^2*LR^2 + 163/
      4*nf^2*h^10*u^2*p^4*LL^2*LRd^2 + 191/4*nf^2*h^10*u^2*p^4*LL^2*LLd^2 +
      191/2*nf^2*h^10*u^2*p^4*QR^2*QRd^2 + 163/2*nf^2*h^10*u^2*p^4*QLd^2*QR^2
       + 163/2*nf^2*h^10*u^2*p^4*QL^2*QRd^2 + 191/2*nf^2*h^10*u^2*p^4*QL^2*
      QLd^2 + 1144*nf^2*h^10*u^2*p^4*G*QLd*QR + 1144*nf^2*h^10*u^2*p^4*G*QL*
      QRd + 2288*nf^2*h^10*u^2*p^4*W*LLd*LR + 2288*nf^2*h^10*u^2*p^4*W*LL*LRd
       + 2288*nf^2*h^10*u^2*p^4*W*QLd*QR + 2288*nf^2*h^10*u^2*p^4*W*QL*QRd +
      1144*nf^2*h^10*u^2*p^4*B*LLd*LR + 1144*nf^2*h^10*u^2*p^4*B*LL*LRd + 1144
      *nf^2*h^10*u^2*p^4*B*QLd*QR + 1144*nf^2*h^10*u^2*p^4*B*QL*QRd + 909*nf^2
      *h^10*u^2*p^6*LLd*LR + 909*nf^2*h^10*u^2*p^6*LL*LRd + 909*nf^2*h^10*u^2*
      p^6*QLd*QR + 909*nf^2*h^10*u^2*p^6*QL*QRd - 1/3*nf^2*h^10*u^3*p*G*QRd^3*
      LRd - 1/3*nf^2*h^10*u^3*p*G*QR^3*LR - 1/3*nf^2*h^10*u^3*p*G*QLd^3*LLd -
      1/3*nf^2*h^10*u^3*p*G*QL^3*LL + 141*nf^2*h^10*u^3*p*G^2*LLd*LR + 141*
      nf^2*h^10*u^3*p*G^2*LL*LRd + 419*nf^2*h^10*u^3*p*G^2*QLd*QR + 419*nf^2*
      h^10*u^3*p*G^2*QL*QRd + 2*nf^2*h^10*u^3*p*W*LR^2*LRd^2 + 19/4*nf^2*h^10*
      u^3*p*W*LLd^2*LR^2 + 19/4*nf^2*h^10*u^3*p*W*LL^2*LRd^2 + 2*nf^2*h^10*u^3
      *p*W*LL^2*LLd^2 + 5/3*nf^2*h^10*u^3*p*W*QRd^3*LRd + 4*nf^2*h^10*u^3*p*W*
      QR^2*QRd^2 + 5/3*nf^2*h^10*u^3*p*W*QR^3*LR + 19/2*nf^2*h^10*u^3*p*W*
      QLd^2*QR^2 + 5/3*nf^2*h^10*u^3*p*W*QLd^3*LLd + 19/2*nf^2*h^10*u^3*p*W*
      QL^2*QRd^2 + 4*nf^2*h^10*u^3*p*W*QL^2*QLd^2 + 5/3*nf^2*h^10*u^3*p*W*QL^3
      *LL + 644*nf^2*h^10*u^3*p*W*G*QLd*QR + 644*nf^2*h^10*u^3*p*W*G*QL*QRd +
      759*nf^2*h^10*u^3*p*W^2*LLd*LR + 759*nf^2*h^10*u^3*p*W^2*LL*LRd + 759*
      nf^2*h^10*u^3*p*W^2*QLd*QR + 759*nf^2*h^10*u^3*p*W^2*QL*QRd + 2*nf^2*
      h^10*u^3*p*B*LR^2*LRd^2 + nf^2*h^10*u^3*p*B*LLd^2*LR^2 + nf^2*h^10*u^3*p
      *B*LL^2*LRd^2 + 2*nf^2*h^10*u^3*p*B*LL^2*LLd^2 + 1/3*nf^2*h^10*u^3*p*B*
      QRd^3*LRd + 4*nf^2*h^10*u^3*p*B*QR^2*QRd^2 + 1/3*nf^2*h^10*u^3*p*B*QR^3*
      LR + 2*nf^2*h^10*u^3*p*B*QLd^2*QR^2 + 1/3*nf^2*h^10*u^3*p*B*QLd^3*LLd +
      2*nf^2*h^10*u^3*p*B*QL^2*QRd^2 + 4*nf^2*h^10*u^3*p*B*QL^2*QLd^2 + 1/3*
      nf^2*h^10*u^3*p*B*QL^3*LL + 278*nf^2*h^10*u^3*p*B*G*QLd*QR + 278*nf^2*
      h^10*u^3*p*B*G*QL*QRd + 644*nf^2*h^10*u^3*p*B*W*LLd*LR + 644*nf^2*h^10*
      u^3*p*B*W*LL*LRd + 644*nf^2*h^10*u^3*p*B*W*QLd*QR + 644*nf^2*h^10*u^3*p*
      B*W*QL*QRd + 141*nf^2*h^10*u^3*p*B^2*LLd*LR + 141*nf^2*h^10*u^3*p*B^2*LL
      *LRd + 141*nf^2*h^10*u^3*p*B^2*QLd*QR + 141*nf^2*h^10*u^3*p*B^2*QL*QRd
       - 13/2*nf^2*h^10*u^3*p^3*LR^2*LRd^2 - 9/4*nf^2*h^10*u^3*p^3*LLd^2*LR^2
       - 9/4*nf^2*h^10*u^3*p^3*LL^2*LRd^2 - 13/2*nf^2*h^10*u^3*p^3*LL^2*LLd^2
       + 11/3*nf^2*h^10*u^3*p^3*QRd^3*LRd - 13*nf^2*h^10*u^3*p^3*QR^2*QRd^2 +
      11/3*nf^2*h^10*u^3*p^3*QR^3*LR - 9/2*nf^2*h^10*u^3*p^3*QLd^2*QR^2 + 11/3
      *nf^2*h^10*u^3*p^3*QLd^3*LLd - 9/2*nf^2*h^10*u^3*p^3*QL^2*QRd^2 - 13*
      nf^2*h^10*u^3*p^3*QL^2*QLd^2 + 11/3*nf^2*h^10*u^3*p^3*QL^3*LL + 1157*
      nf^2*h^10*u^3*p^3*G*QLd*QR + 1157*nf^2*h^10*u^3*p^3*G*QL*QRd + 2655*nf^2
      *h^10*u^3*p^3*W*LLd*LR + 2655*nf^2*h^10*u^3*p^3*W*LL*LRd + 2655*nf^2*
      h^10*u^3*p^3*W*QLd*QR + 2655*nf^2*h^10*u^3*p^3*W*QL*QRd + 1157*nf^2*h^10
      *u^3*p^3*B*LLd*LR + 1157*nf^2*h^10*u^3*p^3*B*LL*LRd + 1157*nf^2*h^10*u^3
      *p^3*B*QLd*QR + 1157*nf^2*h^10*u^3*p^3*B*QL*QRd + 1481*nf^2*h^10*u^3*p^5
      *LLd*LR + 1481*nf^2*h^10*u^3*p^5*LL*LRd + 1481*nf^2*h^10*u^3*p^5*QLd*QR
       + 1481*nf^2*h^10*u^3*p^5*QL*QRd + 1/3*nf^2*h^10*u^4*LLd^3*LR^3 + 1/3*
      nf^2*h^10*u^4*LL^3*LRd^3 + nf^2*h^10*u^4*QLd^3*QR^3 + nf^2*h^10*u^4*QL^3
      *QRd^3 + 25*nf^2*h^10*u^4*G^2*LLd*LR + 25*nf^2*h^10*u^4*G^2*LL*LRd + 74*
      nf^2*h^10*u^4*G^2*QLd*QR + 74*nf^2*h^10*u^4*G^2*QL*QRd + 11/2*nf^2*h^10*
      u^4*W*LR^2*LRd^2 + 11/2*nf^2*h^10*u^4*W*LLd^2*LR^2 + 11/2*nf^2*h^10*u^4*
      W*LL^2*LRd^2 + 11/2*nf^2*h^10*u^4*W*LL^2*LLd^2 + 1/3*nf^2*h^10*u^4*W*
      QRd^3*LRd + 11*nf^2*h^10*u^4*W*QR^2*QRd^2 + 1/3*nf^2*h^10*u^4*W*QR^3*LR
       + 11*nf^2*h^10*u^4*W*QLd^2*QR^2 + 1/3*nf^2*h^10*u^4*W*QLd^3*LLd + 11*
      nf^2*h^10*u^4*W*QL^2*QRd^2 + 11*nf^2*h^10*u^4*W*QL^2*QLd^2 + 1/3*nf^2*
      h^10*u^4*W*QL^3*LL + 114*nf^2*h^10*u^4*W*G*QLd*QR + 114*nf^2*h^10*u^4*W*
      G*QL*QRd + 141*nf^2*h^10*u^4*W^2*LLd*LR + 141*nf^2*h^10*u^4*W^2*LL*LRd
       + 141*nf^2*h^10*u^4*W^2*QLd*QR + 141*nf^2*h^10*u^4*W^2*QL*QRd - 5*nf^2*
      h^10*u^4*B*LR^2*LRd^2 - 15/4*nf^2*h^10*u^4*B*LLd^2*LR^2 - 15/4*nf^2*h^10
      *u^4*B*LL^2*LRd^2 - 5*nf^2*h^10*u^4*B*LL^2*LLd^2 - 10*nf^2*h^10*u^4*B*
      QR^2*QRd^2 - 15/2*nf^2*h^10*u^4*B*QLd^2*QR^2 - 15/2*nf^2*h^10*u^4*B*QL^2
      *QRd^2 - 10*nf^2*h^10*u^4*B*QL^2*QLd^2 + 49*nf^2*h^10*u^4*B*G*QLd*QR +
      49*nf^2*h^10*u^4*B*G*QL*QRd + 114*nf^2*h^10*u^4*B*W*LLd*LR + 114*nf^2*
      h^10*u^4*B*W*LL*LRd + 114*nf^2*h^10*u^4*B*W*QLd*QR + 114*nf^2*h^10*u^4*B
      *W*QL*QRd + 25*nf^2*h^10*u^4*B^2*LLd*LR + 25*nf^2*h^10*u^4*B^2*LL*LRd +
      25*nf^2*h^10*u^4*B^2*QLd*QR + 25*nf^2*h^10*u^4*B^2*QL*QRd + 133/4*nf^2*
      h^10*u^4*p^2*LR^2*LRd^2 + 119/4*nf^2*h^10*u^4*p^2*LLd^2*LR^2 + 119/4*
      nf^2*h^10*u^4*p^2*LL^2*LRd^2 + 133/4*nf^2*h^10*u^4*p^2*LL^2*LLd^2 + 7/3*
      nf^2*h^10*u^4*p^2*QRd^3*LRd + 133/2*nf^2*h^10*u^4*p^2*QR^2*QRd^2 + 7/3*
      nf^2*h^10*u^4*p^2*QR^3*LR + 119/2*nf^2*h^10*u^4*p^2*QLd^2*QR^2 + 7/3*
      nf^2*h^10*u^4*p^2*QLd^3*LLd + 119/2*nf^2*h^10*u^4*p^2*QL^2*QRd^2 + 133/2
      *nf^2*h^10*u^4*p^2*QL^2*QLd^2 + 7/3*nf^2*h^10*u^4*p^2*QL^3*LL + 689*nf^2
      *h^10*u^4*p^2*G*QLd*QR + 689*nf^2*h^10*u^4*p^2*G*QL*QRd + 1630*nf^2*h^10
      *u^4*p^2*W*LLd*LR + 1630*nf^2*h^10*u^4*p^2*W*LL*LRd + 1630*nf^2*h^10*u^4
      *p^2*W*QLd*QR + 1630*nf^2*h^10*u^4*p^2*W*QL*QRd + 689*nf^2*h^10*u^4*p^2*
      B*LLd*LR + 689*nf^2*h^10*u^4*p^2*B*LL*LRd + 689*nf^2*h^10*u^4*p^2*B*QLd*
      QR + 689*nf^2*h^10*u^4*p^2*B*QL*QRd + 1606*nf^2*h^10*u^4*p^4*LLd*LR +
      1606*nf^2*h^10*u^4*p^4*LL*LRd + 1606*nf^2*h^10*u^4*p^4*QLd*QR + 1606*
      nf^2*h^10*u^4*p^4*QL*QRd - 5/4*nf^2*h^10*u^5*p*LR^2*LRd^2 + 1/4*nf^2*
      h^10*u^5*p*LLd^2*LR^2 + 1/4*nf^2*h^10*u^5*p*LL^2*LRd^2 - 5/4*nf^2*h^10*
      u^5*p*LL^2*LLd^2 + nf^2*h^10*u^5*p*QRd^3*LRd - 5/2*nf^2*h^10*u^5*p*QR^2*
      QRd^2 + nf^2*h^10*u^5*p*QR^3*LR + 1/2*nf^2*h^10*u^5*p*QLd^2*QR^2 + nf^2*
      h^10*u^5*p*QLd^3*LLd + 1/2*nf^2*h^10*u^5*p*QL^2*QRd^2 - 5/2*nf^2*h^10*
      u^5*p*QL^2*QLd^2 + nf^2*h^10*u^5*p*QL^3*LL + 205*nf^2*h^10*u^5*p*G*QLd*
      QR + 205*nf^2*h^10*u^5*p*G*QL*QRd + 508*nf^2*h^10*u^5*p*W*LLd*LR + 508*
      nf^2*h^10*u^5*p*W*LL*LRd + 508*nf^2*h^10*u^5*p*W*QLd*QR + 508*nf^2*h^10*
      u^5*p*W*QL*QRd + 205*nf^2*h^10*u^5*p*B*LLd*LR + 205*nf^2*h^10*u^5*p*B*LL
      *LRd + 205*nf^2*h^10*u^5*p*B*QLd*QR + 205*nf^2*h^10*u^5*p*B*QL*QRd +
      1058*nf^2*h^10*u^5*p^3*LLd*LR + 1058*nf^2*h^10*u^5*p^3*LL*LRd + 1058*
      nf^2*h^10*u^5*p^3*QLd*QR + 1058*nf^2*h^10*u^5*p^3*QL*QRd + 25/4*nf^2*
      h^10*u^6*LR^2*LRd^2 + 6*nf^2*h^10*u^6*LLd^2*LR^2 + 6*nf^2*h^10*u^6*LL^2*
      LRd^2 + 25/4*nf^2*h^10*u^6*LL^2*LLd^2 + 2/3*nf^2*h^10*u^6*QRd^3*LRd + 25/
      2*nf^2*h^10*u^6*QR^2*QRd^2 + 2/3*nf^2*h^10*u^6*QR^3*LR + 12*nf^2*h^10*
      u^6*QLd^2*QR^2 + 2/3*nf^2*h^10*u^6*QLd^3*LLd + 12*nf^2*h^10*u^6*QL^2*
      QRd^2 + 25/2*nf^2*h^10*u^6*QL^2*QLd^2 + 2/3*nf^2*h^10*u^6*QL^3*LL + 25*
      nf^2*h^10*u^6*G*QLd*QR + 25*nf^2*h^10*u^6*G*QL*QRd + 62*nf^2*h^10*u^6*W*
      LLd*LR + 62*nf^2*h^10*u^6*W*LL*LRd + 62*nf^2*h^10*u^6*W*QLd*QR + 62*nf^2
      *h^10*u^6*W*QL*QRd + 25*nf^2*h^10*u^6*B*LLd*LR + 25*nf^2*h^10*u^6*B*LL*
      LRd + 25*nf^2*h^10*u^6*B*QLd*QR + 25*nf^2*h^10*u^6*B*QL*QRd + 428*nf^2*
      h^10*u^6*p^2*LLd*LR + 428*nf^2*h^10*u^6*p^2*LL*LRd + 428*nf^2*h^10*u^6*
      p^2*QLd*QR + 428*nf^2*h^10*u^6*p^2*QL*QRd + 95*nf^2*h^10*u^7*p*LLd*LR +
      95*nf^2*h^10*u^7*p*LL*LRd + 95*nf^2*h^10*u^7*p*QLd*QR + 95*nf^2*h^10*u^7
      *p*QL*QRd + 10*nf^2*h^10*u^8*LLd*LR + 10*nf^2*h^10*u^8*LL*LRd + 10*nf^2*
      h^10*u^8*QLd*QR + 10*nf^2*h^10*u^8*QL*QRd - 1/2*nf^2*T*h^10*G^3*LLd^2*
      LR^2 - 1/2*nf^2*T*h^10*G^3*LL^2*LRd^2 - 1/2*nf^2*T*h^10*G^3*QLd^2*QR^2
       - 1/2*nf^2*T*h^10*G^3*QL^2*QRd^2 + 12*nf^2*T*h^10*G^4*LLd*LR + 12*nf^2*
      T*h^10*G^4*LL*LRd + 50*nf^2*T*h^10*G^4*QLd*QR + 50*nf^2*T*h^10*G^4*QL*
      QRd - 1/3*nf^2*T*h^10*W*G*QLd^3*QR^3 - 1/3*nf^2*T*h^10*W*G*QL^3*QRd^3 -
      3*nf^2*T*h^10*W*G^2*LR^2*LRd^2 - 3/2*nf^2*T*h^10*W*G^2*LLd^2*LR^2 - 3/2*
      nf^2*T*h^10*W*G^2*LL^2*LRd^2 - 3*nf^2*T*h^10*W*G^2*LL^2*LLd^2 - 11*nf^2*
      T*h^10*W*G^2*QR^2*QRd^2 - 15/2*nf^2*T*h^10*W*G^2*QLd^2*QR^2 - 15/2*nf^2*
      T*h^10*W*G^2*QL^2*QRd^2 - 11*nf^2*T*h^10*W*G^2*QL^2*QLd^2 + 20*nf^2*T*
      h^10*W*G^3*LLd*LR + 20*nf^2*T*h^10*W*G^3*LL*LRd + 94*nf^2*T*h^10*W*G^3*
      QLd*QR + 94*nf^2*T*h^10*W*G^3*QL*QRd - 1/3*nf^2*T*h^10*W^2*G*QRd^3*LRd
       - 1/3*nf^2*T*h^10*W^2*G*QR^3*LR - 1/3*nf^2*T*h^10*W^2*G*QLd^3*LLd - 1/3
      *nf^2*T*h^10*W^2*G*QL^3*LL + 30*nf^2*T*h^10*W^2*G^2*LLd*LR + 30*nf^2*T*
      h^10*W^2*G^2*LL*LRd + 86*nf^2*T*h^10*W^2*G^2*QLd*QR + 86*nf^2*T*h^10*W^2
      *G^2*QL*QRd - 5*nf^2*T*h^10*W^3*LR^2*LRd^2 - 3*nf^2*T*h^10*W^3*LLd^2*
      LR^2 - 3*nf^2*T*h^10*W^3*LL^2*LRd^2 - 5*nf^2*T*h^10*W^3*LL^2*LLd^2 + 1/3
      *nf^2*T*h^10*W^3*QRd^3*LRd - 10*nf^2*T*h^10*W^3*QR^2*QRd^2 + 1/3*nf^2*T*
      h^10*W^3*QR^3*LR - 6*nf^2*T*h^10*W^3*QLd^2*QR^2 + 1/3*nf^2*T*h^10*W^3*
      QLd^3*LLd - 6*nf^2*T*h^10*W^3*QL^2*QRd^2 - 10*nf^2*T*h^10*W^3*QL^2*QLd^2
       + 1/3*nf^2*T*h^10*W^3*QL^3*LL + 43*nf^2*T*h^10*W^3*G*QLd*QR + 43*nf^2*T
      *h^10*W^3*G*QL*QRd + 27*nf^2*T*h^10*W^4*LLd*LR + 27*nf^2*T*h^10*W^4*LL*
      LRd + 27*nf^2*T*h^10*W^4*QLd*QR + 27*nf^2*T*h^10*W^4*QL*QRd + 3/2*nf^2*T
      *h^10*B*G^2*LR^2*LRd^2 + 3/4*nf^2*T*h^10*B*G^2*LLd^2*LR^2 + 3/4*nf^2*T*
      h^10*B*G^2*LL^2*LRd^2 + 3/2*nf^2*T*h^10*B*G^2*LL^2*LLd^2 + 11/2*nf^2*T*
      h^10*B*G^2*QR^2*QRd^2 + 15/4*nf^2*T*h^10*B*G^2*QLd^2*QR^2 + 15/4*nf^2*T*
      h^10*B*G^2*QL^2*QRd^2 + 11/2*nf^2*T*h^10*B*G^2*QL^2*QLd^2 + 10*nf^2*T*
      h^10*B*G^3*LLd*LR + 10*nf^2*T*h^10*B*G^3*LL*LRd + 47*nf^2*T*h^10*B*G^3*
      QLd*QR + 47*nf^2*T*h^10*B*G^3*QL*QRd + 1/3*nf^2*T*h^10*B*W*LLd^3*LR^3 +
      1/3*nf^2*T*h^10*B*W*LL^3*LRd^3 + nf^2*T*h^10*B*W*QLd^3*QR^3 + nf^2*T*
      h^10*B*W*QL^3*QRd^3 + 30*nf^2*T*h^10*B*W*G^2*LLd*LR + 30*nf^2*T*h^10*B*W
      *G^2*LL*LRd + 86*nf^2*T*h^10*B*W*G^2*QLd*QR + 86*nf^2*T*h^10*B*W*G^2*QL*
      QRd + 5/2*nf^2*T*h^10*B*W^2*LR^2*LRd^2 + 9/4*nf^2*T*h^10*B*W^2*LLd^2*
      LR^2 + 9/4*nf^2*T*h^10*B*W^2*LL^2*LRd^2 + 5/2*nf^2*T*h^10*B*W^2*LL^2*
      LLd^2 + 1/3*nf^2*T*h^10*B*W^2*QRd^3*LRd + 5*nf^2*T*h^10*B*W^2*QR^2*QRd^2
       + 1/3*nf^2*T*h^10*B*W^2*QR^3*LR + 9/2*nf^2*T*h^10*B*W^2*QLd^2*QR^2 + 1/
      3*nf^2*T*h^10*B*W^2*QLd^3*LLd + 9/2*nf^2*T*h^10*B*W^2*QL^2*QRd^2 + 5*
      nf^2*T*h^10*B*W^2*QL^2*QLd^2 + 1/3*nf^2*T*h^10*B*W^2*QL^3*LL + 56*nf^2*T
      *h^10*B*W^2*G*QLd*QR + 56*nf^2*T*h^10*B*W^2*G*QL*QRd + 43*nf^2*T*h^10*B*
      W^3*LLd*LR + 43*nf^2*T*h^10*B*W^3*LL*LRd + 43*nf^2*T*h^10*B*W^3*QLd*QR
       + 43*nf^2*T*h^10*B*W^3*QL*QRd + 9*nf^2*T*h^10*B^2*G^2*LLd*LR + 9*nf^2*T
      *h^10*B^2*G^2*LL*LRd + 24*nf^2*T*h^10*B^2*G^2*QLd*QR + 24*nf^2*T*h^10*
      B^2*G^2*QL*QRd - 3*nf^2*T*h^10*B^2*W*LR^2*LRd^2 - 3/2*nf^2*T*h^10*B^2*W*
      LLd^2*LR^2 - 3/2*nf^2*T*h^10*B^2*W*LL^2*LRd^2 - 3*nf^2*T*h^10*B^2*W*LL^2
      *LLd^2 - 6*nf^2*T*h^10*B^2*W*QR^2*QRd^2 - 3*nf^2*T*h^10*B^2*W*QLd^2*QR^2
       - 3*nf^2*T*h^10*B^2*W*QL^2*QRd^2 - 6*nf^2*T*h^10*B^2*W*QL^2*QLd^2 + 30*
      nf^2*T*h^10*B^2*W*G*QLd*QR + 30*nf^2*T*h^10*B^2*W*G*QL*QRd + 30*nf^2*T*
      h^10*B^2*W^2*LLd*LR + 30*nf^2*T*h^10*B^2*W^2*LL*LRd + 30*nf^2*T*h^10*B^2
      *W^2*QLd*QR + 30*nf^2*T*h^10*B^2*W^2*QL*QRd + nf^2*T*h^10*B^3*LR^2*LRd^2
       + 1/2*nf^2*T*h^10*B^3*LLd^2*LR^2 + 1/2*nf^2*T*h^10*B^3*LL^2*LRd^2 +
      nf^2*T*h^10*B^3*LL^2*LLd^2 + 2*nf^2*T*h^10*B^3*QR^2*QRd^2 + nf^2*T*h^10*
      B^3*QLd^2*QR^2 + nf^2*T*h^10*B^3*QL^2*QRd^2 + 2*nf^2*T*h^10*B^3*QL^2*
      QLd^2 + 6*nf^2*T*h^10*B^3*G*QLd*QR + 6*nf^2*T*h^10*B^3*G*QL*QRd + 12*
      nf^2*T*h^10*B^3*W*LLd*LR + 12*nf^2*T*h^10*B^3*W*LL*LRd + 12*nf^2*T*h^10*
      B^3*W*QLd*QR + 12*nf^2*T*h^10*B^3*W*QL*QRd + 3*nf^2*T*h^10*B^4*LLd*LR +
      3*nf^2*T*h^10*B^4*LL*LRd + 3*nf^2*T*h^10*B^4*QLd*QR + 3*nf^2*T*h^10*B^4*
      QL*QRd - 27/4*nf^2*T*h^10*p^2*G^2*LR^2*LRd^2 - 11/2*nf^2*T*h^10*p^2*G^2*
      LLd^2*LR^2 - 11/2*nf^2*T*h^10*p^2*G^2*LL^2*LRd^2 - 27/4*nf^2*T*h^10*p^2*
      G^2*LL^2*LLd^2 - 91/4*nf^2*T*h^10*p^2*G^2*QR^2*QRd^2 - 37/2*nf^2*T*h^10*
      p^2*G^2*QLd^2*QR^2 - 37/2*nf^2*T*h^10*p^2*G^2*QL^2*QRd^2 - 91/4*nf^2*T*
      h^10*p^2*G^2*QL^2*QLd^2 + 72*nf^2*T*h^10*p^2*G^3*LLd*LR + 72*nf^2*T*h^10
      *p^2*G^3*LL*LRd + 357*nf^2*T*h^10*p^2*G^3*QLd*QR + 357*nf^2*T*h^10*p^2*
      G^3*QL*QRd + 214*nf^2*T*h^10*p^2*W*G^2*LLd*LR + 214*nf^2*T*h^10*p^2*W*
      G^2*LL*LRd + 642*nf^2*T*h^10*p^2*W*G^2*QLd*QR + 642*nf^2*T*h^10*p^2*W*
      G^2*QL*QRd - 37/4*nf^2*T*h^10*p^2*W^2*LR^2*LRd^2 - 15/2*nf^2*T*h^10*p^2*
      W^2*LLd^2*LR^2 - 15/2*nf^2*T*h^10*p^2*W^2*LL^2*LRd^2 - 37/4*nf^2*T*h^10*
      p^2*W^2*LL^2*LLd^2 + 1/3*nf^2*T*h^10*p^2*W^2*QRd^3*LRd - 37/2*nf^2*T*
      h^10*p^2*W^2*QR^2*QRd^2 + 1/3*nf^2*T*h^10*p^2*W^2*QR^3*LR - 15*nf^2*T*
      h^10*p^2*W^2*QLd^2*QR^2 + 1/3*nf^2*T*h^10*p^2*W^2*QLd^3*LLd - 15*nf^2*T*
      h^10*p^2*W^2*QL^2*QRd^2 - 37/2*nf^2*T*h^10*p^2*W^2*QL^2*QLd^2 + 1/3*nf^2
      *T*h^10*p^2*W^2*QL^3*LL + 428*nf^2*T*h^10*p^2*W^2*G*QLd*QR + 428*nf^2*T*
      h^10*p^2*W^2*G*QL*QRd + 321*nf^2*T*h^10*p^2*W^3*LLd*LR + 321*nf^2*T*h^10
      *p^2*W^3*LL*LRd + 321*nf^2*T*h^10*p^2*W^3*QLd*QR + 321*nf^2*T*h^10*p^2*
      W^3*QL*QRd + 107*nf^2*T*h^10*p^2*B*G^2*LLd*LR + 107*nf^2*T*h^10*p^2*B*
      G^2*LL*LRd + 321*nf^2*T*h^10*p^2*B*G^2*QLd*QR + 321*nf^2*T*h^10*p^2*B*
      G^2*QL*QRd + 11*nf^2*T*h^10*p^2*B*W*LR^2*LRd^2 + 9*nf^2*T*h^10*p^2*B*W*
      LLd^2*LR^2 + 9*nf^2*T*h^10*p^2*B*W*LL^2*LRd^2 + 11*nf^2*T*h^10*p^2*B*W*
      LL^2*LLd^2 + 22*nf^2*T*h^10*p^2*B*W*QR^2*QRd^2 + 18*nf^2*T*h^10*p^2*B*W*
      QLd^2*QR^2 + 18*nf^2*T*h^10*p^2*B*W*QL^2*QRd^2 + 22*nf^2*T*h^10*p^2*B*W*
      QL^2*QLd^2 + 428*nf^2*T*h^10*p^2*B*W*G*QLd*QR + 428*nf^2*T*h^10*p^2*B*W*
      G*QL*QRd + 428*nf^2*T*h^10*p^2*B*W^2*LLd*LR + 428*nf^2*T*h^10*p^2*B*W^2*
      LL*LRd + 428*nf^2*T*h^10*p^2*B*W^2*QLd*QR + 428*nf^2*T*h^10*p^2*B*W^2*QL
      *QRd - 27/4*nf^2*T*h^10*p^2*B^2*LR^2*LRd^2 - 11/2*nf^2*T*h^10*p^2*B^2*
      LLd^2*LR^2 - 11/2*nf^2*T*h^10*p^2*B^2*LL^2*LRd^2 - 27/4*nf^2*T*h^10*p^2*
      B^2*LL^2*LLd^2 - 27/2*nf^2*T*h^10*p^2*B^2*QR^2*QRd^2 - 11*nf^2*T*h^10*
      p^2*B^2*QLd^2*QR^2 - 11*nf^2*T*h^10*p^2*B^2*QL^2*QRd^2 - 27/2*nf^2*T*
      h^10*p^2*B^2*QL^2*QLd^2 + 107*nf^2*T*h^10*p^2*B^2*G*QLd*QR + 107*nf^2*T*
      h^10*p^2*B^2*G*QL*QRd + 214*nf^2*T*h^10*p^2*B^2*W*LLd*LR + 214*nf^2*T*
      h^10*p^2*B^2*W*LL*LRd + 214*nf^2*T*h^10*p^2*B^2*W*QLd*QR + 214*nf^2*T*
      h^10*p^2*B^2*W*QL*QRd + 36*nf^2*T*h^10*p^2*B^3*LLd*LR + 36*nf^2*T*h^10*
      p^2*B^3*LL*LRd + 36*nf^2*T*h^10*p^2*B^3*QLd*QR + 36*nf^2*T*h^10*p^2*B^3*
      QL*QRd + 160*nf^2*T*h^10*p^4*G^2*LLd*LR + 160*nf^2*T*h^10*p^4*G^2*LL*LRd
       + 469*nf^2*T*h^10*p^4*G^2*QLd*QR + 469*nf^2*T*h^10*p^4*G^2*QL*QRd - 15*
      nf^2*T*h^10*p^4*W*LR^2*LRd^2 - 21/2*nf^2*T*h^10*p^4*W*LLd^2*LR^2 - 21/2*
      nf^2*T*h^10*p^4*W*LL^2*LRd^2 - 15*nf^2*T*h^10*p^4*W*LL^2*LLd^2 - 30*nf^2
      *T*h^10*p^4*W*QR^2*QRd^2 - 21*nf^2*T*h^10*p^4*W*QLd^2*QR^2 - 21*nf^2*T*
      h^10*p^4*W*QL^2*QRd^2 - 30*nf^2*T*h^10*p^4*W*QL^2*QLd^2 + 618*nf^2*T*
      h^10*p^4*W*G*QLd*QR + 618*nf^2*T*h^10*p^4*W*G*QL*QRd + 618*nf^2*T*h^10*
      p^4*W^2*LLd*LR + 618*nf^2*T*h^10*p^4*W^2*LL*LRd + 618*nf^2*T*h^10*p^4*
      W^2*QLd*QR + 618*nf^2*T*h^10*p^4*W^2*QL*QRd + 15/2*nf^2*T*h^10*p^4*B*
      LR^2*LRd^2 + 21/4*nf^2*T*h^10*p^4*B*LLd^2*LR^2 + 21/4*nf^2*T*h^10*p^4*B*
      LL^2*LRd^2 + 15/2*nf^2*T*h^10*p^4*B*LL^2*LLd^2 + 15*nf^2*T*h^10*p^4*B*
      QR^2*QRd^2 + 21/2*nf^2*T*h^10*p^4*B*QLd^2*QR^2 + 21/2*nf^2*T*h^10*p^4*B*
      QL^2*QRd^2 + 15*nf^2*T*h^10*p^4*B*QL^2*QLd^2 + 309*nf^2*T*h^10*p^4*B*G*
      QLd*QR + 309*nf^2*T*h^10*p^4*B*G*QL*QRd + 618*nf^2*T*h^10*p^4*B*W*LLd*LR
       + 618*nf^2*T*h^10*p^4*B*W*LL*LRd + 618*nf^2*T*h^10*p^4*B*W*QLd*QR + 618
      *nf^2*T*h^10*p^4*B*W*QL*QRd + 160*nf^2*T*h^10*p^4*B^2*LLd*LR + 160*nf^2*
      T*h^10*p^4*B^2*LL*LRd + 160*nf^2*T*h^10*p^4*B^2*QLd*QR + 160*nf^2*T*h^10
      *p^4*B^2*QL*QRd - 23/2*nf^2*T*h^10*p^6*LR^2*LRd^2 - 37/4*nf^2*T*h^10*p^6
      *LLd^2*LR^2 - 37/4*nf^2*T*h^10*p^6*LL^2*LRd^2 - 23/2*nf^2*T*h^10*p^6*
      LL^2*LLd^2 - 23*nf^2*T*h^10*p^6*QR^2*QRd^2 - 37/2*nf^2*T*h^10*p^6*QLd^2*
      QR^2 - 37/2*nf^2*T*h^10*p^6*QL^2*QRd^2 - 23*nf^2*T*h^10*p^6*QL^2*QLd^2
       + 194*nf^2*T*h^10*p^6*G*QLd*QR + 194*nf^2*T*h^10*p^6*G*QL*QRd + 388*
      nf^2*T*h^10*p^6*W*LLd*LR + 388*nf^2*T*h^10*p^6*W*LL*LRd + 388*nf^2*T*
      h^10*p^6*W*QLd*QR + 388*nf^2*T*h^10*p^6*W*QL*QRd + 194*nf^2*T*h^10*p^6*B
      *LLd*LR + 194*nf^2*T*h^10*p^6*B*LL*LRd + 194*nf^2*T*h^10*p^6*B*QLd*QR +
      194*nf^2*T*h^10*p^6*B*QL*QRd + 82*nf^2*T*h^10*p^8*LLd*LR + 82*nf^2*T*
      h^10*p^8*LL*LRd + 82*nf^2*T*h^10*p^8*QLd*QR + 82*nf^2*T*h^10*p^8*QL*QRd
       + 1/8*nf^2*T*h^10*u*p*LR^4*LRd^4 + 1/8*nf^2*T*h^10*u*p*LL^4*LLd^4 + 3/8
      *nf^2*T*h^10*u*p*QR^4*QRd^4 + 3/8*nf^2*T*h^10*u*p*QL^4*QLd^4 + 1/9*nf^2*
      T*h^10*u*p*G*QLd^3*QR^3 + 1/9*nf^2*T*h^10*u*p*G*QL^3*QRd^3 + 3*nf^2*T*
      h^10*u*p*G^2*LR^2*LRd^2 + 5/2*nf^2*T*h^10*u*p*G^2*LLd^2*LR^2 + 5/2*nf^2*
      T*h^10*u*p*G^2*LL^2*LRd^2 + 3*nf^2*T*h^10*u*p*G^2*LL^2*LLd^2 + 7*nf^2*T*
      h^10*u*p*G^2*QR^2*QRd^2 + 7/2*nf^2*T*h^10*u*p*G^2*QLd^2*QR^2 + 7/2*nf^2*
      T*h^10*u*p*G^2*QL^2*QRd^2 + 7*nf^2*T*h^10*u*p*G^2*QL^2*QLd^2 + 116*nf^2*
      T*h^10*u*p*G^3*LLd*LR + 116*nf^2*T*h^10*u*p*G^3*LL*LRd + 568*nf^2*T*h^10
      *u*p*G^3*QLd*QR + 568*nf^2*T*h^10*u*p*G^3*QL*QRd - 1/9*nf^2*T*h^10*u*p*W
      *LLd^3*LR^3 - 1/9*nf^2*T*h^10*u*p*W*LL^3*LRd^3 - 1/3*nf^2*T*h^10*u*p*W*
      QLd^3*QR^3 - 1/3*nf^2*T*h^10*u*p*W*QL^3*QRd^3 - nf^2*T*h^10*u*p*W*G*
      QRd^3*LRd - nf^2*T*h^10*u*p*W*G*QR^3*LR - nf^2*T*h^10*u*p*W*G*QLd^3*LLd
       - nf^2*T*h^10*u*p*W*G*QL^3*LL + 344*nf^2*T*h^10*u*p*W*G^2*LLd*LR + 344*
      nf^2*T*h^10*u*p*W*G^2*LL*LRd + 1024*nf^2*T*h^10*u*p*W*G^2*QLd*QR + 1024*
      nf^2*T*h^10*u*p*W*G^2*QL*QRd + 8*nf^2*T*h^10*u*p*W^2*LR^2*LRd^2 + 29/4*
      nf^2*T*h^10*u*p*W^2*LLd^2*LR^2 + 29/4*nf^2*T*h^10*u*p*W^2*LL^2*LRd^2 + 8
      *nf^2*T*h^10*u*p*W^2*LL^2*LLd^2 + 5/3*nf^2*T*h^10*u*p*W^2*QRd^3*LRd + 16
      *nf^2*T*h^10*u*p*W^2*QR^2*QRd^2 + 5/3*nf^2*T*h^10*u*p*W^2*QR^3*LR + 29/2
      *nf^2*T*h^10*u*p*W^2*QLd^2*QR^2 + 5/3*nf^2*T*h^10*u*p*W^2*QLd^3*LLd + 29/
      2*nf^2*T*h^10*u*p*W^2*QL^2*QRd^2 + 16*nf^2*T*h^10*u*p*W^2*QL^2*QLd^2 + 5/
      3*nf^2*T*h^10*u*p*W^2*QL^3*LL + 766*nf^2*T*h^10*u*p*W^2*G*QLd*QR + 766*
      nf^2*T*h^10*u*p*W^2*G*QL*QRd + 598*nf^2*T*h^10*u*p*W^3*LLd*LR + 598*nf^2
      *T*h^10*u*p*W^3*LL*LRd + 598*nf^2*T*h^10*u*p*W^3*QLd*QR + 598*nf^2*T*
      h^10*u*p*W^3*QL*QRd - 1/9*nf^2*T*h^10*u*p*B*LLd^3*LR^3 - 1/9*nf^2*T*h^10
      *u*p*B*LL^3*LRd^3 - 1/3*nf^2*T*h^10*u*p*B*QLd^3*QR^3 - 1/3*nf^2*T*h^10*u
      *p*B*QL^3*QRd^3 + 172*nf^2*T*h^10*u*p*B*G^2*LLd*LR + 172*nf^2*T*h^10*u*p
      *B*G^2*LL*LRd + 512*nf^2*T*h^10*u*p*B*G^2*QLd*QR + 512*nf^2*T*h^10*u*p*B
      *G^2*QL*QRd + 2*nf^2*T*h^10*u*p*B*W*LR^2*LRd^2 + 9/4*nf^2*T*h^10*u*p*B*W
      *LLd^2*LR^2 + 9/4*nf^2*T*h^10*u*p*B*W*LL^2*LRd^2 + 2*nf^2*T*h^10*u*p*B*W
      *LL^2*LLd^2 + nf^2*T*h^10*u*p*B*W*QRd^3*LRd + 4*nf^2*T*h^10*u*p*B*W*QR^2
      *QRd^2 + nf^2*T*h^10*u*p*B*W*QR^3*LR + 9/2*nf^2*T*h^10*u*p*B*W*QLd^2*
      QR^2 + nf^2*T*h^10*u*p*B*W*QLd^3*LLd + 9/2*nf^2*T*h^10*u*p*B*W*QL^2*
      QRd^2 + 4*nf^2*T*h^10*u*p*B*W*QL^2*QLd^2 + nf^2*T*h^10*u*p*B*W*QL^3*LL
       + 680*nf^2*T*h^10*u*p*B*W*G*QLd*QR + 680*nf^2*T*h^10*u*p*B*W*G*QL*QRd
       + 766*nf^2*T*h^10*u*p*B*W^2*LLd*LR + 766*nf^2*T*h^10*u*p*B*W^2*LL*LRd
       + 766*nf^2*T*h^10*u*p*B*W^2*QLd*QR + 766*nf^2*T*h^10*u*p*B*W^2*QL*QRd
       + 3*nf^2*T*h^10*u*p*B^2*LR^2*LRd^2 + 5/2*nf^2*T*h^10*u*p*B^2*LLd^2*LR^2
       + 5/2*nf^2*T*h^10*u*p*B^2*LL^2*LRd^2 + 3*nf^2*T*h^10*u*p*B^2*LL^2*LLd^2
       + 6*nf^2*T*h^10*u*p*B^2*QR^2*QRd^2 + 5*nf^2*T*h^10*u*p*B^2*QLd^2*QR^2
       + 5*nf^2*T*h^10*u*p*B^2*QL^2*QRd^2 + 6*nf^2*T*h^10*u*p*B^2*QL^2*QLd^2
       + 172*nf^2*T*h^10*u*p*B^2*G*QLd*QR + 172*nf^2*T*h^10*u*p*B^2*G*QL*QRd
       + 344*nf^2*T*h^10*u*p*B^2*W*LLd*LR + 344*nf^2*T*h^10*u*p*B^2*W*LL*LRd
       + 344*nf^2*T*h^10*u*p*B^2*W*QLd*QR + 344*nf^2*T*h^10*u*p*B^2*W*QL*QRd
       + 60*nf^2*T*h^10*u*p*B^3*LLd*LR + 60*nf^2*T*h^10*u*p*B^3*LL*LRd + 60*
      nf^2*T*h^10*u*p*B^3*QLd*QR + 60*nf^2*T*h^10*u*p*B^3*QL*QRd + 5/9*nf^2*T*
      h^10*u*p^3*LLd^3*LR^3 + 5/9*nf^2*T*h^10*u*p^3*LL^3*LRd^3 + 5/3*nf^2*T*
      h^10*u*p^3*QLd^3*QR^3 + 5/3*nf^2*T*h^10*u*p^3*QL^3*QRd^3 + 546*nf^2*T*
      h^10*u*p^3*G^2*LLd*LR + 546*nf^2*T*h^10*u*p^3*G^2*LL*LRd + 1614*nf^2*T*
      h^10*u*p^3*G^2*QLd*QR + 1614*nf^2*T*h^10*u*p^3*G^2*QL*QRd - 1/2*nf^2*T*
      h^10*u*p^3*W*LR^2*LRd^2 + nf^2*T*h^10*u*p^3*W*LLd^2*LR^2 + nf^2*T*h^10*u
      *p^3*W*LL^2*LRd^2 - 1/2*nf^2*T*h^10*u*p^3*W*LL^2*LLd^2 + 11/3*nf^2*T*
      h^10*u*p^3*W*QRd^3*LRd - nf^2*T*h^10*u*p^3*W*QR^2*QRd^2 + 11/3*nf^2*T*
      h^10*u*p^3*W*QR^3*LR + 2*nf^2*T*h^10*u*p^3*W*QLd^2*QR^2 + 11/3*nf^2*T*
      h^10*u*p^3*W*QLd^3*LLd + 2*nf^2*T*h^10*u*p^3*W*QL^2*QRd^2 - nf^2*T*h^10*
      u*p^3*W*QL^2*QLd^2 + 11/3*nf^2*T*h^10*u*p^3*W*QL^3*LL + 2136*nf^2*T*h^10
      *u*p^3*W*G*QLd*QR + 2136*nf^2*T*h^10*u*p^3*W*G*QL*QRd + 2409*nf^2*T*h^10
      *u*p^3*W^2*LLd*LR + 2409*nf^2*T*h^10*u*p^3*W^2*LL*LRd + 2409*nf^2*T*h^10
      *u*p^3*W^2*QLd*QR + 2409*nf^2*T*h^10*u*p^3*W^2*QL*QRd - nf^2*T*h^10*u*
      p^3*B*LR^2*LRd^2 + 2*nf^2*T*h^10*u*p^3*B*LLd^2*LR^2 + 2*nf^2*T*h^10*u*
      p^3*B*LL^2*LRd^2 - nf^2*T*h^10*u*p^3*B*LL^2*LLd^2 - 2*nf^2*T*h^10*u*p^3*
      B*QR^2*QRd^2 + 4*nf^2*T*h^10*u*p^3*B*QLd^2*QR^2 + 4*nf^2*T*h^10*u*p^3*B*
      QL^2*QRd^2 - 2*nf^2*T*h^10*u*p^3*B*QL^2*QLd^2 + 1068*nf^2*T*h^10*u*p^3*B
      *G*QLd*QR + 1068*nf^2*T*h^10*u*p^3*B*G*QL*QRd + 2136*nf^2*T*h^10*u*p^3*B
      *W*LLd*LR + 2136*nf^2*T*h^10*u*p^3*B*W*LL*LRd + 2136*nf^2*T*h^10*u*p^3*B
      *W*QLd*QR + 2136*nf^2*T*h^10*u*p^3*B*W*QL*QRd + 546*nf^2*T*h^10*u*p^3*
      B^2*LLd*LR + 546*nf^2*T*h^10*u*p^3*B^2*LL*LRd + 546*nf^2*T*h^10*u*p^3*
      B^2*QLd*QR + 546*nf^2*T*h^10*u*p^3*B^2*QL*QRd + 21/2*nf^2*T*h^10*u*p^5*
      LR^2*LRd^2 + 7*nf^2*T*h^10*u*p^5*LLd^2*LR^2 + 7*nf^2*T*h^10*u*p^5*LL^2*
      LRd^2 + 21/2*nf^2*T*h^10*u*p^5*LL^2*LLd^2 + 21*nf^2*T*h^10*u*p^5*QR^2*
      QRd^2 + 14*nf^2*T*h^10*u*p^5*QLd^2*QR^2 + 14*nf^2*T*h^10*u*p^5*QL^2*
      QRd^2 + 21*nf^2*T*h^10*u*p^5*QL^2*QLd^2 + 1086*nf^2*T*h^10*u*p^5*G*QLd*
      QR + 1086*nf^2*T*h^10*u*p^5*G*QL*QRd + 2172*nf^2*T*h^10*u*p^5*W*LLd*LR
       + 2172*nf^2*T*h^10*u*p^5*W*LL*LRd + 2172*nf^2*T*h^10*u*p^5*W*QLd*QR +
      2172*nf^2*T*h^10*u*p^5*W*QL*QRd + 1086*nf^2*T*h^10*u*p^5*B*LLd*LR + 1086
      *nf^2*T*h^10*u*p^5*B*LL*LRd + 1086*nf^2*T*h^10*u*p^5*B*QLd*QR + 1086*
      nf^2*T*h^10*u*p^5*B*QL*QRd + 592*nf^2*T*h^10*u*p^7*LLd*LR + 592*nf^2*T*
      h^10*u*p^7*LL*LRd + 592*nf^2*T*h^10*u*p^7*QLd*QR + 592*nf^2*T*h^10*u*p^7
      *QL*QRd - 1/16*nf^2*T*h^10*u^2*LR^4*LRd^4 - 1/8*nf^2*T*h^10*u^2*LLd^4*
      LR^4 - 1/8*nf^2*T*h^10*u^2*LL^4*LRd^4 - 1/16*nf^2*T*h^10*u^2*LL^4*LLd^4
       - 3/16*nf^2*T*h^10*u^2*QR^4*QRd^4 - 3/8*nf^2*T*h^10*u^2*QLd^4*QR^4 - 3/
      8*nf^2*T*h^10*u^2*QL^4*QRd^4 - 3/16*nf^2*T*h^10*u^2*QL^4*QLd^4 - 1/3*
      nf^2*T*h^10*u^2*G*QLd^3*QR^3 - 1/3*nf^2*T*h^10*u^2*G*QL^3*QRd^3 - 19/4*
      nf^2*T*h^10*u^2*G^2*LR^2*LRd^2 - 13/4*nf^2*T*h^10*u^2*G^2*LLd^2*LR^2 -
      13/4*nf^2*T*h^10*u^2*G^2*LL^2*LRd^2 - 19/4*nf^2*T*h^10*u^2*G^2*LL^2*
      LLd^2 - 67/4*nf^2*T*h^10*u^2*G^2*QR^2*QRd^2 - 51/4*nf^2*T*h^10*u^2*G^2*
      QLd^2*QR^2 - 51/4*nf^2*T*h^10*u^2*G^2*QL^2*QRd^2 - 67/4*nf^2*T*h^10*u^2*
      G^2*QL^2*QLd^2 + 42*nf^2*T*h^10*u^2*G^3*LLd*LR + 42*nf^2*T*h^10*u^2*G^3*
      LL*LRd + 192*nf^2*T*h^10*u^2*G^3*QLd*QR + 192*nf^2*T*h^10*u^2*G^3*QL*QRd
       + 1/3*nf^2*T*h^10*u^2*W*LLd^3*LR^3 + 1/3*nf^2*T*h^10*u^2*W*LL^3*LRd^3
       + nf^2*T*h^10*u^2*W*QLd^3*QR^3 + nf^2*T*h^10*u^2*W*QL^3*QRd^3 + 2/3*
      nf^2*T*h^10*u^2*W*G*QRd^3*LRd + 2/3*nf^2*T*h^10*u^2*W*G*QR^3*LR + 2/3*
      nf^2*T*h^10*u^2*W*G*QLd^3*LLd + 2/3*nf^2*T*h^10*u^2*W*G*QL^3*LL + 130*
      nf^2*T*h^10*u^2*W*G^2*LLd*LR + 130*nf^2*T*h^10*u^2*W*G^2*LL*LRd + 387*
      nf^2*T*h^10*u^2*W*G^2*QLd*QR + 387*nf^2*T*h^10*u^2*W*G^2*QL*QRd - 13/2*
      nf^2*T*h^10*u^2*W^2*LR^2*LRd^2 - 5/4*nf^2*T*h^10*u^2*W^2*LLd^2*LR^2 - 5/
      4*nf^2*T*h^10*u^2*W^2*LL^2*LRd^2 - 13/2*nf^2*T*h^10*u^2*W^2*LL^2*LLd^2
       - nf^2*T*h^10*u^2*W^2*QRd^3*LRd - 13*nf^2*T*h^10*u^2*W^2*QR^2*QRd^2 -
      nf^2*T*h^10*u^2*W^2*QR^3*LR - 5/2*nf^2*T*h^10*u^2*W^2*QLd^2*QR^2 - nf^2*
      T*h^10*u^2*W^2*QLd^3*LLd - 5/2*nf^2*T*h^10*u^2*W^2*QL^2*QRd^2 - 13*nf^2*
      T*h^10*u^2*W^2*QL^2*QLd^2 - nf^2*T*h^10*u^2*W^2*QL^3*LL + 300*nf^2*T*
      h^10*u^2*W^2*G*QLd*QR + 300*nf^2*T*h^10*u^2*W^2*G*QL*QRd + 243*nf^2*T*
      h^10*u^2*W^3*LLd*LR + 243*nf^2*T*h^10*u^2*W^3*LL*LRd + 243*nf^2*T*h^10*
      u^2*W^3*QLd*QR + 243*nf^2*T*h^10*u^2*W^3*QL*QRd + 1/3*nf^2*T*h^10*u^2*B*
      LLd^3*LR^3 + 1/3*nf^2*T*h^10*u^2*B*LL^3*LRd^3 + nf^2*T*h^10*u^2*B*QLd^3*
      QR^3 + nf^2*T*h^10*u^2*B*QL^3*QRd^3 + 1/3*nf^2*T*h^10*u^2*B*G*QRd^3*LRd
       + 1/3*nf^2*T*h^10*u^2*B*G*QR^3*LR + 1/3*nf^2*T*h^10*u^2*B*G*QLd^3*LLd
       + 1/3*nf^2*T*h^10*u^2*B*G*QL^3*LL + 58*nf^2*T*h^10*u^2*B*G^2*LLd*LR +
      58*nf^2*T*h^10*u^2*B*G^2*LL*LRd + 172*nf^2*T*h^10*u^2*B*G^2*QLd*QR + 172
      *nf^2*T*h^10*u^2*B*G^2*QL*QRd + 13/2*nf^2*T*h^10*u^2*B*W*LR^2*LRd^2 + 35/
      4*nf^2*T*h^10*u^2*B*W*LLd^2*LR^2 + 35/4*nf^2*T*h^10*u^2*B*W*LL^2*LRd^2
       + 13/2*nf^2*T*h^10*u^2*B*W*LL^2*LLd^2 - 2/3*nf^2*T*h^10*u^2*B*W*QRd^3*
      LRd + 13*nf^2*T*h^10*u^2*B*W*QR^2*QRd^2 - 2/3*nf^2*T*h^10*u^2*B*W*QR^3*
      LR + 35/2*nf^2*T*h^10*u^2*B*W*QLd^2*QR^2 - 2/3*nf^2*T*h^10*u^2*B*W*QLd^3
      *LLd + 35/2*nf^2*T*h^10*u^2*B*W*QL^2*QRd^2 + 13*nf^2*T*h^10*u^2*B*W*QL^2
      *QLd^2 - 2/3*nf^2*T*h^10*u^2*B*W*QL^3*LL + 257*nf^2*T*h^10*u^2*B*W*G*QLd
      *QR + 257*nf^2*T*h^10*u^2*B*W*G*QL*QRd + 300*nf^2*T*h^10*u^2*B*W^2*LLd*
      LR + 300*nf^2*T*h^10*u^2*B*W^2*LL*LRd + 300*nf^2*T*h^10*u^2*B*W^2*QLd*QR
       + 300*nf^2*T*h^10*u^2*B*W^2*QL*QRd - 19/4*nf^2*T*h^10*u^2*B^2*LR^2*
      LRd^2 - 13/4*nf^2*T*h^10*u^2*B^2*LLd^2*LR^2 - 13/4*nf^2*T*h^10*u^2*B^2*
      LL^2*LRd^2 - 19/4*nf^2*T*h^10*u^2*B^2*LL^2*LLd^2 - 1/3*nf^2*T*h^10*u^2*
      B^2*QRd^3*LRd - 19/2*nf^2*T*h^10*u^2*B^2*QR^2*QRd^2 - 1/3*nf^2*T*h^10*
      u^2*B^2*QR^3*LR - 13/2*nf^2*T*h^10*u^2*B^2*QLd^2*QR^2 - 1/3*nf^2*T*h^10*
      u^2*B^2*QLd^3*LLd - 13/2*nf^2*T*h^10*u^2*B^2*QL^2*QRd^2 - 19/2*nf^2*T*
      h^10*u^2*B^2*QL^2*QLd^2 - 1/3*nf^2*T*h^10*u^2*B^2*QL^3*LL + 58*nf^2*T*
      h^10*u^2*B^2*G*QLd*QR + 58*nf^2*T*h^10*u^2*B^2*G*QL*QRd + 130*nf^2*T*
      h^10*u^2*B^2*W*LLd*LR + 130*nf^2*T*h^10*u^2*B^2*W*LL*LRd + 130*nf^2*T*
      h^10*u^2*B^2*W*QLd*QR + 130*nf^2*T*h^10*u^2*B^2*W*QL*QRd + 22*nf^2*T*
      h^10*u^2*B^3*LLd*LR + 22*nf^2*T*h^10*u^2*B^3*LL*LRd + 22*nf^2*T*h^10*u^2
      *B^3*QLd*QR + 22*nf^2*T*h^10*u^2*B^3*QL*QRd - 3*nf^2*T*h^10*u^2*p^2*G*
      QRd^3*LRd - 3*nf^2*T*h^10*u^2*p^2*G*QR^3*LR - 3*nf^2*T*h^10*u^2*p^2*G*
      QLd^3*LLd - 3*nf^2*T*h^10*u^2*p^2*G*QL^3*LL + 632*nf^2*T*h^10*u^2*p^2*
      G^2*LLd*LR + 632*nf^2*T*h^10*u^2*p^2*G^2*LL*LRd + 1872*nf^2*T*h^10*u^2*
      p^2*G^2*QLd*QR + 1872*nf^2*T*h^10*u^2*p^2*G^2*QL*QRd - 17/2*nf^2*T*h^10*
      u^2*p^2*W*LR^2*LRd^2 - 13/4*nf^2*T*h^10*u^2*p^2*W*LLd^2*LR^2 - 13/4*nf^2
      *T*h^10*u^2*p^2*W*LL^2*LRd^2 - 17/2*nf^2*T*h^10*u^2*p^2*W*LL^2*LLd^2 + 8
      *nf^2*T*h^10*u^2*p^2*W*QRd^3*LRd - 17*nf^2*T*h^10*u^2*p^2*W*QR^2*QRd^2
       + 8*nf^2*T*h^10*u^2*p^2*W*QR^3*LR - 13/2*nf^2*T*h^10*u^2*p^2*W*QLd^2*
      QR^2 + 8*nf^2*T*h^10*u^2*p^2*W*QLd^3*LLd - 13/2*nf^2*T*h^10*u^2*p^2*W*
      QL^2*QRd^2 - 17*nf^2*T*h^10*u^2*p^2*W*QL^2*QLd^2 + 8*nf^2*T*h^10*u^2*p^2
      *W*QL^3*LL + 2814*nf^2*T*h^10*u^2*p^2*W*G*QLd*QR + 2814*nf^2*T*h^10*u^2*
      p^2*W*G*QL*QRd + 3303*nf^2*T*h^10*u^2*p^2*W^2*LLd*LR + 3303*nf^2*T*h^10*
      u^2*p^2*W^2*LL*LRd + 3303*nf^2*T*h^10*u^2*p^2*W^2*QLd*QR + 3303*nf^2*T*
      h^10*u^2*p^2*W^2*QL*QRd + 16*nf^2*T*h^10*u^2*p^2*B*LR^2*LRd^2 + 51/4*
      nf^2*T*h^10*u^2*p^2*B*LLd^2*LR^2 + 51/4*nf^2*T*h^10*u^2*p^2*B*LL^2*LRd^2
       + 16*nf^2*T*h^10*u^2*p^2*B*LL^2*LLd^2 + 3*nf^2*T*h^10*u^2*p^2*B*QRd^3*
      LRd + 32*nf^2*T*h^10*u^2*p^2*B*QR^2*QRd^2 + 3*nf^2*T*h^10*u^2*p^2*B*QR^3
      *LR + 51/2*nf^2*T*h^10*u^2*p^2*B*QLd^2*QR^2 + 3*nf^2*T*h^10*u^2*p^2*B*
      QLd^3*LLd + 51/2*nf^2*T*h^10*u^2*p^2*B*QL^2*QRd^2 + 32*nf^2*T*h^10*u^2*
      p^2*B*QL^2*QLd^2 + 3*nf^2*T*h^10*u^2*p^2*B*QL^3*LL + 1240*nf^2*T*h^10*
      u^2*p^2*B*G*QLd*QR + 1240*nf^2*T*h^10*u^2*p^2*B*G*QL*QRd + 2814*nf^2*T*
      h^10*u^2*p^2*B*W*LLd*LR + 2814*nf^2*T*h^10*u^2*p^2*B*W*LL*LRd + 2814*
      nf^2*T*h^10*u^2*p^2*B*W*QLd*QR + 2814*nf^2*T*h^10*u^2*p^2*B*W*QL*QRd +
      632*nf^2*T*h^10*u^2*p^2*B^2*LLd*LR + 632*nf^2*T*h^10*u^2*p^2*B^2*LL*LRd
       + 632*nf^2*T*h^10*u^2*p^2*B^2*QLd*QR + 632*nf^2*T*h^10*u^2*p^2*B^2*QL*
      QRd - 61/2*nf^2*T*h^10*u^2*p^4*LR^2*LRd^2 - 24*nf^2*T*h^10*u^2*p^4*LLd^2
      *LR^2 - 24*nf^2*T*h^10*u^2*p^4*LL^2*LRd^2 - 61/2*nf^2*T*h^10*u^2*p^4*
      LL^2*LLd^2 + 8/3*nf^2*T*h^10*u^2*p^4*QRd^3*LRd - 61*nf^2*T*h^10*u^2*p^4*
      QR^2*QRd^2 + 8/3*nf^2*T*h^10*u^2*p^4*QR^3*LR - 48*nf^2*T*h^10*u^2*p^4*
      QLd^2*QR^2 + 8/3*nf^2*T*h^10*u^2*p^4*QLd^3*LLd - 48*nf^2*T*h^10*u^2*p^4*
      QL^2*QRd^2 - 61*nf^2*T*h^10*u^2*p^4*QL^2*QLd^2 + 8/3*nf^2*T*h^10*u^2*p^4
      *QL^3*LL + 2288*nf^2*T*h^10*u^2*p^4*G*QLd*QR + 2288*nf^2*T*h^10*u^2*p^4*
      G*QL*QRd + 5173*nf^2*T*h^10*u^2*p^4*W*LLd*LR + 5173*nf^2*T*h^10*u^2*p^4*
      W*LL*LRd + 5173*nf^2*T*h^10*u^2*p^4*W*QLd*QR + 5173*nf^2*T*h^10*u^2*p^4*
      W*QL*QRd + 2288*nf^2*T*h^10*u^2*p^4*B*LLd*LR + 2288*nf^2*T*h^10*u^2*p^4*
      B*LL*LRd + 2288*nf^2*T*h^10*u^2*p^4*B*QLd*QR + 2288*nf^2*T*h^10*u^2*p^4*
      B*QL*QRd + 1818*nf^2*T*h^10*u^2*p^6*LLd*LR + 1818*nf^2*T*h^10*u^2*p^6*LL
      *LRd + 1818*nf^2*T*h^10*u^2*p^6*QLd*QR + 1818*nf^2*T*h^10*u^2*p^6*QL*QRd
       + 2/9*nf^2*T*h^10*u^3*p*LLd^3*LR^3 + 2/9*nf^2*T*h^10*u^3*p*LL^3*LRd^3
       + 2/3*nf^2*T*h^10*u^3*p*QLd^3*QR^3 + 2/3*nf^2*T*h^10*u^3*p*QL^3*QRd^3
       - 5/3*nf^2*T*h^10*u^3*p*G*QRd^3*LRd - 5/3*nf^2*T*h^10*u^3*p*G*QR^3*LR
       - 5/3*nf^2*T*h^10*u^3*p*G*QLd^3*LLd - 5/3*nf^2*T*h^10*u^3*p*G*QL^3*LL
       + 328*nf^2*T*h^10*u^3*p*G^2*LLd*LR + 328*nf^2*T*h^10*u^3*p*G^2*LL*LRd
       + 972*nf^2*T*h^10*u^3*p*G^2*QLd*QR + 972*nf^2*T*h^10*u^3*p*G^2*QL*QRd
       + 8*nf^2*T*h^10*u^3*p*W*LR^2*LRd^2 + 21/2*nf^2*T*h^10*u^3*p*W*LLd^2*
      LR^2 + 21/2*nf^2*T*h^10*u^3*p*W*LL^2*LRd^2 + 8*nf^2*T*h^10*u^3*p*W*LL^2*
      LLd^2 + 5*nf^2*T*h^10*u^3*p*W*QRd^3*LRd + 16*nf^2*T*h^10*u^3*p*W*QR^2*
      QRd^2 + 5*nf^2*T*h^10*u^3*p*W*QR^3*LR + 21*nf^2*T*h^10*u^3*p*W*QLd^2*
      QR^2 + 5*nf^2*T*h^10*u^3*p*W*QLd^3*LLd + 21*nf^2*T*h^10*u^3*p*W*QL^2*
      QRd^2 + 16*nf^2*T*h^10*u^3*p*W*QL^2*QLd^2 + 5*nf^2*T*h^10*u^3*p*W*QL^3*
      LL + 1513*nf^2*T*h^10*u^3*p*W*G*QLd*QR + 1513*nf^2*T*h^10*u^3*p*W*G*QL*
      QRd + 1858*nf^2*T*h^10*u^3*p*W^2*LLd*LR + 1858*nf^2*T*h^10*u^3*p*W^2*LL*
      LRd + 1858*nf^2*T*h^10*u^3*p*W^2*QLd*QR + 1858*nf^2*T*h^10*u^3*p*W^2*QL*
      QRd + 2*nf^2*T*h^10*u^3*p*B*LR^2*LRd^2 + 19/4*nf^2*T*h^10*u^3*p*B*LLd^2*
      LR^2 + 19/4*nf^2*T*h^10*u^3*p*B*LL^2*LRd^2 + 2*nf^2*T*h^10*u^3*p*B*LL^2*
      LLd^2 + 5/3*nf^2*T*h^10*u^3*p*B*QRd^3*LRd + 4*nf^2*T*h^10*u^3*p*B*QR^2*
      QRd^2 + 5/3*nf^2*T*h^10*u^3*p*B*QR^3*LR + 19/2*nf^2*T*h^10*u^3*p*B*QLd^2
      *QR^2 + 5/3*nf^2*T*h^10*u^3*p*B*QLd^3*LLd + 19/2*nf^2*T*h^10*u^3*p*B*
      QL^2*QRd^2 + 4*nf^2*T*h^10*u^3*p*B*QL^2*QLd^2 + 5/3*nf^2*T*h^10*u^3*p*B*
      QL^3*LL + 644*nf^2*T*h^10*u^3*p*B*G*QLd*QR + 644*nf^2*T*h^10*u^3*p*B*G*
      QL*QRd + 1513*nf^2*T*h^10*u^3*p*B*W*LLd*LR + 1513*nf^2*T*h^10*u^3*p*B*W*
      LL*LRd + 1513*nf^2*T*h^10*u^3*p*B*W*QLd*QR + 1513*nf^2*T*h^10*u^3*p*B*W*
      QL*QRd + 328*nf^2*T*h^10*u^3*p*B^2*LLd*LR + 328*nf^2*T*h^10*u^3*p*B^2*LL
      *LRd + 328*nf^2*T*h^10*u^3*p*B^2*QLd*QR + 328*nf^2*T*h^10*u^3*p*B^2*QL*
      QRd + 71/4*nf^2*T*h^10*u^3*p^3*LR^2*LRd^2 + 61/4*nf^2*T*h^10*u^3*p^3*
      LLd^2*LR^2 + 61/4*nf^2*T*h^10*u^3*p^3*LL^2*LRd^2 + 71/4*nf^2*T*h^10*u^3*
      p^3*LL^2*LLd^2 + 17/3*nf^2*T*h^10*u^3*p^3*QRd^3*LRd + 71/2*nf^2*T*h^10*
      u^3*p^3*QR^2*QRd^2 + 17/3*nf^2*T*h^10*u^3*p^3*QR^3*LR + 61/2*nf^2*T*h^10
      *u^3*p^3*QLd^2*QR^2 + 17/3*nf^2*T*h^10*u^3*p^3*QLd^3*LLd + 61/2*nf^2*T*
      h^10*u^3*p^3*QL^2*QRd^2 + 71/2*nf^2*T*h^10*u^3*p^3*QL^2*QLd^2 + 17/3*
      nf^2*T*h^10*u^3*p^3*QL^3*LL + 2655*nf^2*T*h^10*u^3*p^3*G*QLd*QR + 2655*
      nf^2*T*h^10*u^3*p^3*G*QL*QRd + 6231*nf^2*T*h^10*u^3*p^3*W*LLd*LR + 6231*
      nf^2*T*h^10*u^3*p^3*W*LL*LRd + 6231*nf^2*T*h^10*u^3*p^3*W*QLd*QR + 6231*
      nf^2*T*h^10*u^3*p^3*W*QL*QRd + 2655*nf^2*T*h^10*u^3*p^3*B*LLd*LR + 2655*
      nf^2*T*h^10*u^3*p^3*B*LL*LRd + 2655*nf^2*T*h^10*u^3*p^3*B*QLd*QR + 2655*
      nf^2*T*h^10*u^3*p^3*B*QL*QRd + 3382*nf^2*T*h^10*u^3*p^5*LLd*LR + 3382*
      nf^2*T*h^10*u^3*p^5*LL*LRd + 3382*nf^2*T*h^10*u^3*p^5*QLd*QR + 3382*nf^2
      *T*h^10*u^3*p^5*QL*QRd + 2/9*nf^2*T*h^10*u^4*LLd^3*LR^3 + 2/9*nf^2*T*
      h^10*u^4*LL^3*LRd^3 + 2/3*nf^2*T*h^10*u^4*QLd^3*QR^3 + 2/3*nf^2*T*h^10*
      u^4*QL^3*QRd^3 - 1/3*nf^2*T*h^10*u^4*G*QRd^3*LRd - 1/3*nf^2*T*h^10*u^4*G
      *QR^3*LR - 1/3*nf^2*T*h^10*u^4*G*QLd^3*LLd - 1/3*nf^2*T*h^10*u^4*G*QL^3*
      LL + 58*nf^2*T*h^10*u^4*G^2*LLd*LR + 58*nf^2*T*h^10*u^4*G^2*LL*LRd + 172
      *nf^2*T*h^10*u^4*G^2*QLd*QR + 172*nf^2*T*h^10*u^4*G^2*QL*QRd - 5/2*nf^2*
      T*h^10*u^4*W*LR^2*LRd^2 + 1/4*nf^2*T*h^10*u^4*W*LLd^2*LR^2 + 1/4*nf^2*T*
      h^10*u^4*W*LL^2*LRd^2 - 5/2*nf^2*T*h^10*u^4*W*LL^2*LLd^2 + 1/3*nf^2*T*
      h^10*u^4*W*QRd^3*LRd - 5*nf^2*T*h^10*u^4*W*QR^2*QRd^2 + 1/3*nf^2*T*h^10*
      u^4*W*QR^3*LR + 1/2*nf^2*T*h^10*u^4*W*QLd^2*QR^2 + 1/3*nf^2*T*h^10*u^4*W
      *QLd^3*LLd + 1/2*nf^2*T*h^10*u^4*W*QL^2*QRd^2 - 5*nf^2*T*h^10*u^4*W*QL^2
      *QLd^2 + 1/3*nf^2*T*h^10*u^4*W*QL^3*LL + 280*nf^2*T*h^10*u^4*W*G*QLd*QR
       + 280*nf^2*T*h^10*u^4*W*G*QL*QRd + 352*nf^2*T*h^10*u^4*W^2*LLd*LR + 352
      *nf^2*T*h^10*u^4*W^2*LL*LRd + 352*nf^2*T*h^10*u^4*W^2*QLd*QR + 352*nf^2*
      T*h^10*u^4*W^2*QL*QRd + 11/2*nf^2*T*h^10*u^4*B*LR^2*LRd^2 + 11/2*nf^2*T*
      h^10*u^4*B*LLd^2*LR^2 + 11/2*nf^2*T*h^10*u^4*B*LL^2*LRd^2 + 11/2*nf^2*T*
      h^10*u^4*B*LL^2*LLd^2 + 1/3*nf^2*T*h^10*u^4*B*QRd^3*LRd + 11*nf^2*T*h^10
      *u^4*B*QR^2*QRd^2 + 1/3*nf^2*T*h^10*u^4*B*QR^3*LR + 11*nf^2*T*h^10*u^4*B
      *QLd^2*QR^2 + 1/3*nf^2*T*h^10*u^4*B*QLd^3*LLd + 11*nf^2*T*h^10*u^4*B*
      QL^2*QRd^2 + 11*nf^2*T*h^10*u^4*B*QL^2*QLd^2 + 1/3*nf^2*T*h^10*u^4*B*
      QL^3*LL + 114*nf^2*T*h^10*u^4*B*G*QLd*QR + 114*nf^2*T*h^10*u^4*B*G*QL*
      QRd + 280*nf^2*T*h^10*u^4*B*W*LLd*LR + 280*nf^2*T*h^10*u^4*B*W*LL*LRd +
      280*nf^2*T*h^10*u^4*B*W*QLd*QR + 280*nf^2*T*h^10*u^4*B*W*QL*QRd + 58*
      nf^2*T*h^10*u^4*B^2*LLd*LR + 58*nf^2*T*h^10*u^4*B^2*LL*LRd + 58*nf^2*T*
      h^10*u^4*B^2*QLd*QR + 58*nf^2*T*h^10*u^4*B^2*QL*QRd - 69/4*nf^2*T*h^10*
      u^4*p^2*LR^2*LRd^2 - 49/4*nf^2*T*h^10*u^4*p^2*LLd^2*LR^2 - 49/4*nf^2*T*
      h^10*u^4*p^2*LL^2*LRd^2 - 69/4*nf^2*T*h^10*u^4*p^2*LL^2*LLd^2 + 17/3*
      nf^2*T*h^10*u^4*p^2*QRd^3*LRd - 69/2*nf^2*T*h^10*u^4*p^2*QR^2*QRd^2 + 17/
      3*nf^2*T*h^10*u^4*p^2*QR^3*LR - 49/2*nf^2*T*h^10*u^4*p^2*QLd^2*QR^2 + 17/
      3*nf^2*T*h^10*u^4*p^2*QLd^3*LLd - 49/2*nf^2*T*h^10*u^4*p^2*QL^2*QRd^2 -
      69/2*nf^2*T*h^10*u^4*p^2*QL^2*QLd^2 + 17/3*nf^2*T*h^10*u^4*p^2*QL^3*LL
       + 1630*nf^2*T*h^10*u^4*p^2*G*QLd*QR + 1630*nf^2*T*h^10*u^4*p^2*G*QL*QRd
       + 4015*nf^2*T*h^10*u^4*p^2*W*LLd*LR + 4015*nf^2*T*h^10*u^4*p^2*W*LL*LRd
       + 4015*nf^2*T*h^10*u^4*p^2*W*QLd*QR + 4015*nf^2*T*h^10*u^4*p^2*W*QL*QRd
       + 1630*nf^2*T*h^10*u^4*p^2*B*LLd*LR + 1630*nf^2*T*h^10*u^4*p^2*B*LL*LRd
       + 1630*nf^2*T*h^10*u^4*p^2*B*QLd*QR + 1630*nf^2*T*h^10*u^4*p^2*B*QL*QRd
       + 3778*nf^2*T*h^10*u^4*p^4*LLd*LR + 3778*nf^2*T*h^10*u^4*p^4*LL*LRd +
      3778*nf^2*T*h^10*u^4*p^4*QLd*QR + 3778*nf^2*T*h^10*u^4*p^4*QL*QRd + 27/4
      *nf^2*T*h^10*u^5*p*LR^2*LRd^2 + 7*nf^2*T*h^10*u^5*p*LLd^2*LR^2 + 7*nf^2*
      T*h^10*u^5*p*LL^2*LRd^2 + 27/4*nf^2*T*h^10*u^5*p*LL^2*LLd^2 + 7/3*nf^2*T
      *h^10*u^5*p*QRd^3*LRd + 27/2*nf^2*T*h^10*u^5*p*QR^2*QRd^2 + 7/3*nf^2*T*
      h^10*u^5*p*QR^3*LR + 14*nf^2*T*h^10*u^5*p*QLd^2*QR^2 + 7/3*nf^2*T*h^10*
      u^5*p*QLd^3*LLd + 14*nf^2*T*h^10*u^5*p*QL^2*QRd^2 + 27/2*nf^2*T*h^10*u^5
      *p*QL^2*QLd^2 + 7/3*nf^2*T*h^10*u^5*p*QL^3*LL + 508*nf^2*T*h^10*u^5*p*G*
      QLd*QR + 508*nf^2*T*h^10*u^5*p*G*QL*QRd + 1280*nf^2*T*h^10*u^5*p*W*LLd*
      LR + 1280*nf^2*T*h^10*u^5*p*W*LL*LRd + 1280*nf^2*T*h^10*u^5*p*W*QLd*QR
       + 1280*nf^2*T*h^10*u^5*p*W*QL*QRd + 508*nf^2*T*h^10*u^5*p*B*LLd*LR +
      508*nf^2*T*h^10*u^5*p*B*LL*LRd + 508*nf^2*T*h^10*u^5*p*B*QLd*QR + 508*
      nf^2*T*h^10*u^5*p*B*QL*QRd + 2623*nf^2*T*h^10*u^5*p^3*LLd*LR + 2623*nf^2
      *T*h^10*u^5*p^3*LL*LRd + 2623*nf^2*T*h^10*u^5*p^3*QLd*QR + 2623*nf^2*T*
      h^10*u^5*p^3*QL*QRd - 4*nf^2*T*h^10*u^6*LR^2*LRd^2 - 13/4*nf^2*T*h^10*
      u^6*LLd^2*LR^2 - 13/4*nf^2*T*h^10*u^6*LL^2*LRd^2 - 4*nf^2*T*h^10*u^6*
      LL^2*LLd^2 - 8*nf^2*T*h^10*u^6*QR^2*QRd^2 - 13/2*nf^2*T*h^10*u^6*QLd^2*
      QR^2 - 13/2*nf^2*T*h^10*u^6*QL^2*QRd^2 - 8*nf^2*T*h^10*u^6*QL^2*QLd^2 +
      62*nf^2*T*h^10*u^6*G*QLd*QR + 62*nf^2*T*h^10*u^6*G*QL*QRd + 159*nf^2*T*
      h^10*u^6*W*LLd*LR + 159*nf^2*T*h^10*u^6*W*LL*LRd + 159*nf^2*T*h^10*u^6*W
      *QLd*QR + 159*nf^2*T*h^10*u^6*W*QL*QRd + 62*nf^2*T*h^10*u^6*B*LLd*LR +
      62*nf^2*T*h^10*u^6*B*LL*LRd + 62*nf^2*T*h^10*u^6*B*QLd*QR + 62*nf^2*T*
      h^10*u^6*B*QL*QRd + 1083*nf^2*T*h^10*u^6*p^2*LLd*LR + 1083*nf^2*T*h^10*
      u^6*p^2*LL*LRd + 1083*nf^2*T*h^10*u^6*p^2*QLd*QR + 1083*nf^2*T*h^10*u^6*
      p^2*QL*QRd + 245*nf^2*T*h^10*u^7*p*LLd*LR + 245*nf^2*T*h^10*u^7*p*LL*LRd
       + 245*nf^2*T*h^10*u^7*p*QLd*QR + 245*nf^2*T*h^10*u^7*p*QL*QRd + 25*nf^2
      *T*h^10*u^8*LLd*LR + 25*nf^2*T*h^10*u^8*LL*LRd + 25*nf^2*T*h^10*u^8*QLd*
      QR + 25*nf^2*T*h^10*u^8*QL*QRd - 1/3*nf^2*T^2*h^10*G^2*LLd^3*LR^3 - 1/3*
      nf^2*T^2*h^10*G^2*LL^3*LRd^3 - 2/3*nf^2*T^2*h^10*G^2*QLd^3*QR^3 - 2/3*
      nf^2*T^2*h^10*G^2*QL^3*QRd^3 + 1/2*nf^2*T^2*h^10*G^3*LLd^2*LR^2 + 1/2*
      nf^2*T^2*h^10*G^3*LL^2*LRd^2 - 4/3*nf^2*T^2*h^10*G^3*QRd^3*LRd - 4/3*
      nf^2*T^2*h^10*G^3*QR^3*LR + 1/2*nf^2*T^2*h^10*G^3*QLd^2*QR^2 - 4/3*nf^2*
      T^2*h^10*G^3*QLd^3*LLd + 1/2*nf^2*T^2*h^10*G^3*QL^2*QRd^2 - 4/3*nf^2*T^2
      *h^10*G^3*QL^3*LL + 10*nf^2*T^2*h^10*W*G^3*LLd*LR + 10*nf^2*T^2*h^10*W*
      G^3*LL*LRd + 47*nf^2*T^2*h^10*W*G^3*QLd*QR + 47*nf^2*T^2*h^10*W*G^3*QL*
      QRd + 1/3*nf^2*T^2*h^10*W^2*LLd^3*LR^3 + 1/3*nf^2*T^2*h^10*W^2*LL^3*
      LRd^3 + nf^2*T^2*h^10*W^2*QLd^3*QR^3 + nf^2*T^2*h^10*W^2*QL^3*QRd^3 + 24
      *nf^2*T^2*h^10*W^2*G^2*LLd*LR + 24*nf^2*T^2*h^10*W^2*G^2*LL*LRd + 67*
      nf^2*T^2*h^10*W^2*G^2*QLd*QR + 67*nf^2*T^2*h^10*W^2*G^2*QL*QRd + 1/2*
      nf^2*T^2*h^10*W^3*LLd^2*LR^2 + 1/2*nf^2*T^2*h^10*W^3*LL^2*LRd^2 - 1/3*
      nf^2*T^2*h^10*W^3*QRd^3*LRd - 1/3*nf^2*T^2*h^10*W^3*QR^3*LR + nf^2*T^2*
      h^10*W^3*QLd^2*QR^2 - 1/3*nf^2*T^2*h^10*W^3*QLd^3*LLd + nf^2*T^2*h^10*
      W^3*QL^2*QRd^2 - 1/3*nf^2*T^2*h^10*W^3*QL^3*LL + 39*nf^2*T^2*h^10*W^3*G*
      QLd*QR + 39*nf^2*T^2*h^10*W^3*G*QL*QRd + 27*nf^2*T^2*h^10*W^4*LLd*LR +
      27*nf^2*T^2*h^10*W^4*LL*LRd + 27*nf^2*T^2*h^10*W^4*QLd*QR + 27*nf^2*T^2*
      h^10*W^4*QL*QRd + 1/3*nf^2*T^2*h^10*B*G*QLd^3*QR^3 + 1/3*nf^2*T^2*h^10*B
      *G*QL^3*QRd^3 - 3/2*nf^2*T^2*h^10*B*G^2*LR^2*LRd^2 - 3/4*nf^2*T^2*h^10*B
      *G^2*LLd^2*LR^2 - 3/4*nf^2*T^2*h^10*B*G^2*LL^2*LRd^2 - 3/2*nf^2*T^2*h^10
      *B*G^2*LL^2*LLd^2 - 11/2*nf^2*T^2*h^10*B*G^2*QR^2*QRd^2 - 15/4*nf^2*T^2*
      h^10*B*G^2*QLd^2*QR^2 - 15/4*nf^2*T^2*h^10*B*G^2*QL^2*QRd^2 - 11/2*nf^2*
      T^2*h^10*B*G^2*QL^2*QLd^2 + 15*nf^2*T^2*h^10*B*W*G^2*LLd*LR + 15*nf^2*
      T^2*h^10*B*W*G^2*LL*LRd + 43*nf^2*T^2*h^10*B*W*G^2*QLd*QR + 43*nf^2*T^2*
      h^10*B*W*G^2*QL*QRd - 9/2*nf^2*T^2*h^10*B*W^2*LR^2*LRd^2 - 9/4*nf^2*T^2*
      h^10*B*W^2*LLd^2*LR^2 - 9/4*nf^2*T^2*h^10*B*W^2*LL^2*LRd^2 - 9/2*nf^2*
      T^2*h^10*B*W^2*LL^2*LLd^2 - 9*nf^2*T^2*h^10*B*W^2*QR^2*QRd^2 - 9/2*nf^2*
      T^2*h^10*B*W^2*QLd^2*QR^2 - 9/2*nf^2*T^2*h^10*B*W^2*QL^2*QRd^2 - 9*nf^2*
      T^2*h^10*B*W^2*QL^2*QLd^2 + 43*nf^2*T^2*h^10*B*W^2*G*QLd*QR + 43*nf^2*
      T^2*h^10*B*W^2*G*QL*QRd + 39*nf^2*T^2*h^10*B*W^3*LLd*LR + 39*nf^2*T^2*
      h^10*B*W^3*LL*LRd + 39*nf^2*T^2*h^10*B*W^3*QLd*QR + 39*nf^2*T^2*h^10*B*
      W^3*QL*QRd - 1/3*nf^2*T^2*h^10*B^2*LLd^3*LR^3 - 1/3*nf^2*T^2*h^10*B^2*
      LL^3*LRd^3 - nf^2*T^2*h^10*B^2*QLd^3*QR^3 - nf^2*T^2*h^10*B^2*QL^3*QRd^3
       - 1/3*nf^2*T^2*h^10*B^2*G*QRd^3*LRd - 1/3*nf^2*T^2*h^10*B^2*G*QR^3*LR
       - 1/3*nf^2*T^2*h^10*B^2*G*QLd^3*LLd - 1/3*nf^2*T^2*h^10*B^2*G*QL^3*LL
       + 1/3*nf^2*T^2*h^10*B^2*W*QRd^3*LRd + 1/3*nf^2*T^2*h^10*B^2*W*QR^3*LR
       + 1/3*nf^2*T^2*h^10*B^2*W*QLd^3*LLd + 1/3*nf^2*T^2*h^10*B^2*W*QL^3*LL
       + 15*nf^2*T^2*h^10*B^2*W*G*QLd*QR + 15*nf^2*T^2*h^10*B^2*W*G*QL*QRd +
      24*nf^2*T^2*h^10*B^2*W^2*LLd*LR + 24*nf^2*T^2*h^10*B^2*W^2*LL*LRd + 24*
      nf^2*T^2*h^10*B^2*W^2*QLd*QR + 24*nf^2*T^2*h^10*B^2*W^2*QL*QRd - nf^2*
      T^2*h^10*B^3*LR^2*LRd^2 - 1/2*nf^2*T^2*h^10*B^3*LLd^2*LR^2 - 1/2*nf^2*
      T^2*h^10*B^3*LL^2*LRd^2 - nf^2*T^2*h^10*B^3*LL^2*LLd^2 - 2*nf^2*T^2*h^10
      *B^3*QR^2*QRd^2 - nf^2*T^2*h^10*B^3*QLd^2*QR^2 - nf^2*T^2*h^10*B^3*QL^2*
      QRd^2 - 2*nf^2*T^2*h^10*B^3*QL^2*QLd^2 + 6*nf^2*T^2*h^10*B^3*W*LLd*LR +
      6*nf^2*T^2*h^10*B^3*W*LL*LRd + 6*nf^2*T^2*h^10*B^3*W*QLd*QR + 6*nf^2*T^2
      *h^10*B^3*W*QL*QRd + 27/4*nf^2*T^2*h^10*p^2*G^2*LR^2*LRd^2 + 11/2*nf^2*
      T^2*h^10*p^2*G^2*LLd^2*LR^2 + 11/2*nf^2*T^2*h^10*p^2*G^2*LL^2*LRd^2 + 27/
      4*nf^2*T^2*h^10*p^2*G^2*LL^2*LLd^2 + 91/4*nf^2*T^2*h^10*p^2*G^2*QR^2*
      QRd^2 + 37/2*nf^2*T^2*h^10*p^2*G^2*QLd^2*QR^2 + 37/2*nf^2*T^2*h^10*p^2*
      G^2*QL^2*QRd^2 + 91/4*nf^2*T^2*h^10*p^2*G^2*QL^2*QLd^2 - 4/3*nf^2*T^2*
      h^10*p^2*W*G*QRd^3*LRd - 4/3*nf^2*T^2*h^10*p^2*W*G*QR^3*LR - 4/3*nf^2*
      T^2*h^10*p^2*W*G*QLd^3*LLd - 4/3*nf^2*T^2*h^10*p^2*W*G*QL^3*LL + 107*
      nf^2*T^2*h^10*p^2*W*G^2*LLd*LR + 107*nf^2*T^2*h^10*p^2*W*G^2*LL*LRd +
      321*nf^2*T^2*h^10*p^2*W*G^2*QLd*QR + 321*nf^2*T^2*h^10*p^2*W*G^2*QL*QRd
       + 81/4*nf^2*T^2*h^10*p^2*W^2*LR^2*LRd^2 + 33/2*nf^2*T^2*h^10*p^2*W^2*
      LLd^2*LR^2 + 33/2*nf^2*T^2*h^10*p^2*W^2*LL^2*LRd^2 + 81/4*nf^2*T^2*h^10*
      p^2*W^2*LL^2*LLd^2 + 4/3*nf^2*T^2*h^10*p^2*W^2*QRd^3*LRd + 81/2*nf^2*T^2
      *h^10*p^2*W^2*QR^2*QRd^2 + 4/3*nf^2*T^2*h^10*p^2*W^2*QR^3*LR + 33*nf^2*
      T^2*h^10*p^2*W^2*QLd^2*QR^2 + 4/3*nf^2*T^2*h^10*p^2*W^2*QLd^3*LLd + 33*
      nf^2*T^2*h^10*p^2*W^2*QL^2*QRd^2 + 81/2*nf^2*T^2*h^10*p^2*W^2*QL^2*QLd^2
       + 4/3*nf^2*T^2*h^10*p^2*W^2*QL^3*LL + 321*nf^2*T^2*h^10*p^2*W^2*G*QLd*
      QR + 321*nf^2*T^2*h^10*p^2*W^2*G*QL*QRd + 285*nf^2*T^2*h^10*p^2*W^3*LLd*
      LR + 285*nf^2*T^2*h^10*p^2*W^3*LL*LRd + 285*nf^2*T^2*h^10*p^2*W^3*QLd*QR
       + 285*nf^2*T^2*h^10*p^2*W^3*QL*QRd - 4/3*nf^2*T^2*h^10*p^2*B*G*QRd^3*
      LRd - 4/3*nf^2*T^2*h^10*p^2*B*G*QR^3*LR - 4/3*nf^2*T^2*h^10*p^2*B*G*
      QLd^3*LLd - 4/3*nf^2*T^2*h^10*p^2*B*G*QL^3*LL + 4/3*nf^2*T^2*h^10*p^2*B*
      W*QRd^3*LRd + 4/3*nf^2*T^2*h^10*p^2*B*W*QR^3*LR + 4/3*nf^2*T^2*h^10*p^2*
      B*W*QLd^3*LLd + 4/3*nf^2*T^2*h^10*p^2*B*W*QL^3*LL + 214*nf^2*T^2*h^10*
      p^2*B*W*G*QLd*QR + 214*nf^2*T^2*h^10*p^2*B*W*G*QL*QRd + 321*nf^2*T^2*
      h^10*p^2*B*W^2*LLd*LR + 321*nf^2*T^2*h^10*p^2*B*W^2*LL*LRd + 321*nf^2*
      T^2*h^10*p^2*B*W^2*QLd*QR + 321*nf^2*T^2*h^10*p^2*B*W^2*QL*QRd + 27/4*
      nf^2*T^2*h^10*p^2*B^2*LR^2*LRd^2 + 11/2*nf^2*T^2*h^10*p^2*B^2*LLd^2*LR^2
       + 11/2*nf^2*T^2*h^10*p^2*B^2*LL^2*LRd^2 + 27/4*nf^2*T^2*h^10*p^2*B^2*
      LL^2*LLd^2 + 1/3*nf^2*T^2*h^10*p^2*B^2*QRd^3*LRd + 27/2*nf^2*T^2*h^10*
      p^2*B^2*QR^2*QRd^2 + 1/3*nf^2*T^2*h^10*p^2*B^2*QR^3*LR + 11*nf^2*T^2*
      h^10*p^2*B^2*QLd^2*QR^2 + 1/3*nf^2*T^2*h^10*p^2*B^2*QLd^3*LLd + 11*nf^2*
      T^2*h^10*p^2*B^2*QL^2*QRd^2 + 27/2*nf^2*T^2*h^10*p^2*B^2*QL^2*QLd^2 + 1/
      3*nf^2*T^2*h^10*p^2*B^2*QL^3*LL + 107*nf^2*T^2*h^10*p^2*B^2*W*LLd*LR +
      107*nf^2*T^2*h^10*p^2*B^2*W*LL*LRd + 107*nf^2*T^2*h^10*p^2*B^2*W*QLd*QR
       + 107*nf^2*T^2*h^10*p^2*B^2*W*QL*QRd - 1/9*nf^2*T^2*h^10*p^4*LLd^3*LR^3
       - 1/9*nf^2*T^2*h^10*p^4*LL^3*LRd^3 - 1/3*nf^2*T^2*h^10*p^4*QLd^3*QR^3
       - 1/3*nf^2*T^2*h^10*p^4*QL^3*QRd^3 - 8/3*nf^2*T^2*h^10*p^4*G*QRd^3*LRd
       - 8/3*nf^2*T^2*h^10*p^4*G*QR^3*LR - 8/3*nf^2*T^2*h^10*p^4*G*QLd^3*LLd
       - 8/3*nf^2*T^2*h^10*p^4*G*QL^3*LL + 8/3*nf^2*T^2*h^10*p^4*W*QRd^3*LRd
       + 8/3*nf^2*T^2*h^10*p^4*W*QR^3*LR + 8/3*nf^2*T^2*h^10*p^4*W*QLd^3*LLd
       + 8/3*nf^2*T^2*h^10*p^4*W*QL^3*LL + 309*nf^2*T^2*h^10*p^4*W*G*QLd*QR +
      309*nf^2*T^2*h^10*p^4*W*G*QL*QRd + 469*nf^2*T^2*h^10*p^4*W^2*LLd*LR +
      469*nf^2*T^2*h^10*p^4*W^2*LL*LRd + 469*nf^2*T^2*h^10*p^4*W^2*QLd*QR +
      469*nf^2*T^2*h^10*p^4*W^2*QL*QRd - 15/2*nf^2*T^2*h^10*p^4*B*LR^2*LRd^2
       - 21/4*nf^2*T^2*h^10*p^4*B*LLd^2*LR^2 - 21/4*nf^2*T^2*h^10*p^4*B*LL^2*
      LRd^2 - 15/2*nf^2*T^2*h^10*p^4*B*LL^2*LLd^2 + 8/3*nf^2*T^2*h^10*p^4*B*
      QRd^3*LRd - 15*nf^2*T^2*h^10*p^4*B*QR^2*QRd^2 + 8/3*nf^2*T^2*h^10*p^4*B*
      QR^3*LR - 21/2*nf^2*T^2*h^10*p^4*B*QLd^2*QR^2 + 8/3*nf^2*T^2*h^10*p^4*B*
      QLd^3*LLd - 21/2*nf^2*T^2*h^10*p^4*B*QL^2*QRd^2 - 15*nf^2*T^2*h^10*p^4*B
      *QL^2*QLd^2 + 8/3*nf^2*T^2*h^10*p^4*B*QL^3*LL + 309*nf^2*T^2*h^10*p^4*B*
      W*LLd*LR + 309*nf^2*T^2*h^10*p^4*B*W*LL*LRd + 309*nf^2*T^2*h^10*p^4*B*W*
      QLd*QR + 309*nf^2*T^2*h^10*p^4*B*W*QL*QRd + 23/2*nf^2*T^2*h^10*p^6*LR^2*
      LRd^2 + 37/4*nf^2*T^2*h^10*p^6*LLd^2*LR^2 + 37/4*nf^2*T^2*h^10*p^6*LL^2*
      LRd^2 + 23/2*nf^2*T^2*h^10*p^6*LL^2*LLd^2 - nf^2*T^2*h^10*p^6*QRd^3*LRd
       + 23*nf^2*T^2*h^10*p^6*QR^2*QRd^2 - nf^2*T^2*h^10*p^6*QR^3*LR + 37/2*
      nf^2*T^2*h^10*p^6*QLd^2*QR^2 - nf^2*T^2*h^10*p^6*QLd^3*LLd + 37/2*nf^2*
      T^2*h^10*p^6*QL^2*QRd^2 + 23*nf^2*T^2*h^10*p^6*QL^2*QLd^2 - nf^2*T^2*
      h^10*p^6*QL^3*LL + 194*nf^2*T^2*h^10*p^6*W*LLd*LR + 194*nf^2*T^2*h^10*
      p^6*W*LL*LRd + 194*nf^2*T^2*h^10*p^6*W*QLd*QR + 194*nf^2*T^2*h^10*p^6*W*
      QL*QRd - 1/16*nf^2*T^2*h^10*u*p*LR^4*LRd^4 - 1/16*nf^2*T^2*h^10*u*p*LL^4
      *LLd^4 - 3/16*nf^2*T^2*h^10*u*p*QR^4*QRd^4 - 3/16*nf^2*T^2*h^10*u*p*QL^4
      *QLd^4 + 58*nf^2*T^2*h^10*u*p*G^3*LLd*LR + 58*nf^2*T^2*h^10*u*p*G^3*LL*
      LRd + 284*nf^2*T^2*h^10*u*p*G^3*QLd*QR + 284*nf^2*T^2*h^10*u*p*G^3*QL*
      QRd - 1/9*nf^2*T^2*h^10*u*p*W*LLd^3*LR^3 - 1/9*nf^2*T^2*h^10*u*p*W*LL^3*
      LRd^3 - 1/3*nf^2*T^2*h^10*u*p*W*QLd^3*QR^3 - 1/3*nf^2*T^2*h^10*u*p*W*
      QL^3*QRd^3 - 2*nf^2*T^2*h^10*u*p*W*G*QRd^3*LRd - 2*nf^2*T^2*h^10*u*p*W*G
      *QR^3*LR - 2*nf^2*T^2*h^10*u*p*W*G*QLd^3*LLd - 2*nf^2*T^2*h^10*u*p*W*G*
      QL^3*LL + 258*nf^2*T^2*h^10*u*p*W*G^2*LLd*LR + 258*nf^2*T^2*h^10*u*p*W*
      G^2*LL*LRd + 768*nf^2*T^2*h^10*u*p*W*G^2*QLd*QR + 768*nf^2*T^2*h^10*u*p*
      W*G^2*QL*QRd + 9/2*nf^2*T^2*h^10*u*p*W^2*LR^2*LRd^2 + 11/2*nf^2*T^2*h^10
      *u*p*W^2*LLd^2*LR^2 + 11/2*nf^2*T^2*h^10*u*p*W^2*LL^2*LRd^2 + 9/2*nf^2*
      T^2*h^10*u*p*W^2*LL^2*LLd^2 + 8/3*nf^2*T^2*h^10*u*p*W^2*QRd^3*LRd + 9*
      nf^2*T^2*h^10*u*p*W^2*QR^2*QRd^2 + 8/3*nf^2*T^2*h^10*u*p*W^2*QR^3*LR +
      11*nf^2*T^2*h^10*u*p*W^2*QLd^2*QR^2 + 8/3*nf^2*T^2*h^10*u*p*W^2*QLd^3*
      LLd + 11*nf^2*T^2*h^10*u*p*W^2*QL^2*QRd^2 + 9*nf^2*T^2*h^10*u*p*W^2*QL^2
      *QLd^2 + 8/3*nf^2*T^2*h^10*u*p*W^2*QL^3*LL + 682*nf^2*T^2*h^10*u*p*W^2*G
      *QLd*QR + 682*nf^2*T^2*h^10*u*p*W^2*G*QL*QRd + 600*nf^2*T^2*h^10*u*p*W^3
      *LLd*LR + 600*nf^2*T^2*h^10*u*p*W^3*LL*LRd + 600*nf^2*T^2*h^10*u*p*W^3*
      QLd*QR + 600*nf^2*T^2*h^10*u*p*W^3*QL*QRd - nf^2*T^2*h^10*u*p*B*G*QRd^3*
      LRd - nf^2*T^2*h^10*u*p*B*G*QR^3*LR - nf^2*T^2*h^10*u*p*B*G*QLd^3*LLd -
      nf^2*T^2*h^10*u*p*B*G*QL^3*LL + 86*nf^2*T^2*h^10*u*p*B*G^2*LLd*LR + 86*
      nf^2*T^2*h^10*u*p*B*G^2*LL*LRd + 256*nf^2*T^2*h^10*u*p*B*G^2*QLd*QR +
      256*nf^2*T^2*h^10*u*p*B*G^2*QL*QRd + 6*nf^2*T^2*h^10*u*p*B*W*LR^2*LRd^2
       + 27/4*nf^2*T^2*h^10*u*p*B*W*LLd^2*LR^2 + 27/4*nf^2*T^2*h^10*u*p*B*W*
      LL^2*LRd^2 + 6*nf^2*T^2*h^10*u*p*B*W*LL^2*LLd^2 + 2*nf^2*T^2*h^10*u*p*B*
      W*QRd^3*LRd + 12*nf^2*T^2*h^10*u*p*B*W*QR^2*QRd^2 + 2*nf^2*T^2*h^10*u*p*
      B*W*QR^3*LR + 27/2*nf^2*T^2*h^10*u*p*B*W*QLd^2*QR^2 + 2*nf^2*T^2*h^10*u*
      p*B*W*QLd^3*LLd + 27/2*nf^2*T^2*h^10*u*p*B*W*QL^2*QRd^2 + 12*nf^2*T^2*
      h^10*u*p*B*W*QL^2*QLd^2 + 2*nf^2*T^2*h^10*u*p*B*W*QL^3*LL + 510*nf^2*T^2
      *h^10*u*p*B*W*G*QLd*QR + 510*nf^2*T^2*h^10*u*p*B*W*G*QL*QRd + 682*nf^2*
      T^2*h^10*u*p*B*W^2*LLd*LR + 682*nf^2*T^2*h^10*u*p*B*W^2*LL*LRd + 682*
      nf^2*T^2*h^10*u*p*B*W^2*QLd*QR + 682*nf^2*T^2*h^10*u*p*B*W^2*QL*QRd + 2/
      3*nf^2*T^2*h^10*u*p*B^2*QRd^3*LRd + 2/3*nf^2*T^2*h^10*u*p*B^2*QR^3*LR +
      2/3*nf^2*T^2*h^10*u*p*B^2*QLd^3*LLd + 2/3*nf^2*T^2*h^10*u*p*B^2*QL^3*LL
       + 86*nf^2*T^2*h^10*u*p*B^2*G*QLd*QR + 86*nf^2*T^2*h^10*u*p*B^2*G*QL*QRd
       + 258*nf^2*T^2*h^10*u*p*B^2*W*LLd*LR + 258*nf^2*T^2*h^10*u*p*B^2*W*LL*
      LRd + 258*nf^2*T^2*h^10*u*p*B^2*W*QLd*QR + 258*nf^2*T^2*h^10*u*p*B^2*W*
      QL*QRd + 30*nf^2*T^2*h^10*u*p*B^3*LLd*LR + 30*nf^2*T^2*h^10*u*p*B^3*LL*
      LRd + 30*nf^2*T^2*h^10*u*p*B^3*QLd*QR + 30*nf^2*T^2*h^10*u*p*B^3*QL*QRd
       - 11/3*nf^2*T^2*h^10*u*p^3*G*QRd^3*LRd - 11/3*nf^2*T^2*h^10*u*p^3*G*
      QR^3*LR - 11/3*nf^2*T^2*h^10*u*p^3*G*QLd^3*LLd - 11/3*nf^2*T^2*h^10*u*
      p^3*G*QL^3*LL + 273*nf^2*T^2*h^10*u*p^3*G^2*LLd*LR + 273*nf^2*T^2*h^10*u
      *p^3*G^2*LL*LRd + 807*nf^2*T^2*h^10*u*p^3*G^2*QLd*QR + 807*nf^2*T^2*h^10
      *u*p^3*G^2*QL*QRd - 3/2*nf^2*T^2*h^10*u*p^3*W*LR^2*LRd^2 + 3*nf^2*T^2*
      h^10*u*p^3*W*LLd^2*LR^2 + 3*nf^2*T^2*h^10*u*p^3*W*LL^2*LRd^2 - 3/2*nf^2*
      T^2*h^10*u*p^3*W*LL^2*LLd^2 + 22/3*nf^2*T^2*h^10*u*p^3*W*QRd^3*LRd - 3*
      nf^2*T^2*h^10*u*p^3*W*QR^2*QRd^2 + 22/3*nf^2*T^2*h^10*u*p^3*W*QR^3*LR +
      6*nf^2*T^2*h^10*u*p^3*W*QLd^2*QR^2 + 22/3*nf^2*T^2*h^10*u*p^3*W*QLd^3*
      LLd + 6*nf^2*T^2*h^10*u*p^3*W*QL^2*QRd^2 - 3*nf^2*T^2*h^10*u*p^3*W*QL^2*
      QLd^2 + 22/3*nf^2*T^2*h^10*u*p^3*W*QL^3*LL + 1602*nf^2*T^2*h^10*u*p^3*W*
      G*QLd*QR + 1602*nf^2*T^2*h^10*u*p^3*W*G*QL*QRd + 2148*nf^2*T^2*h^10*u*
      p^3*W^2*LLd*LR + 2148*nf^2*T^2*h^10*u*p^3*W^2*LL*LRd + 2148*nf^2*T^2*
      h^10*u*p^3*W^2*QLd*QR + 2148*nf^2*T^2*h^10*u*p^3*W^2*QL*QRd + 11/3*nf^2*
      T^2*h^10*u*p^3*B*QRd^3*LRd + 11/3*nf^2*T^2*h^10*u*p^3*B*QR^3*LR + 11/3*
      nf^2*T^2*h^10*u*p^3*B*QLd^3*LLd + 11/3*nf^2*T^2*h^10*u*p^3*B*QL^3*LL +
      534*nf^2*T^2*h^10*u*p^3*B*G*QLd*QR + 534*nf^2*T^2*h^10*u*p^3*B*G*QL*QRd
       + 1602*nf^2*T^2*h^10*u*p^3*B*W*LLd*LR + 1602*nf^2*T^2*h^10*u*p^3*B*W*LL
      *LRd + 1602*nf^2*T^2*h^10*u*p^3*B*W*QLd*QR + 1602*nf^2*T^2*h^10*u*p^3*B*
      W*QL*QRd + 273*nf^2*T^2*h^10*u*p^3*B^2*LLd*LR + 273*nf^2*T^2*h^10*u*p^3*
      B^2*LL*LRd + 273*nf^2*T^2*h^10*u*p^3*B^2*QLd*QR + 273*nf^2*T^2*h^10*u*
      p^3*B^2*QL*QRd + 5/3*nf^2*T^2*h^10*u*p^5*QRd^3*LRd + 5/3*nf^2*T^2*h^10*u
      *p^5*QR^3*LR + 5/3*nf^2*T^2*h^10*u*p^5*QLd^3*LLd + 5/3*nf^2*T^2*h^10*u*
      p^5*QL^3*LL + 543*nf^2*T^2*h^10*u*p^5*G*QLd*QR + 543*nf^2*T^2*h^10*u*p^5
      *G*QL*QRd + 1629*nf^2*T^2*h^10*u*p^5*W*LLd*LR + 1629*nf^2*T^2*h^10*u*p^5
      *W*LL*LRd + 1629*nf^2*T^2*h^10*u*p^5*W*QLd*QR + 1629*nf^2*T^2*h^10*u*p^5
      *W*QL*QRd + 543*nf^2*T^2*h^10*u*p^5*B*LLd*LR + 543*nf^2*T^2*h^10*u*p^5*B
      *LL*LRd + 543*nf^2*T^2*h^10*u*p^5*B*QLd*QR + 543*nf^2*T^2*h^10*u*p^5*B*
      QL*QRd + 296*nf^2*T^2*h^10*u*p^7*LLd*LR + 296*nf^2*T^2*h^10*u*p^7*LL*LRd
       + 296*nf^2*T^2*h^10*u*p^7*QLd*QR + 296*nf^2*T^2*h^10*u*p^7*QL*QRd + 1/8
      *nf^2*T^2*h^10*u^2*LR^4*LRd^4 + 1/4*nf^2*T^2*h^10*u^2*LLd^4*LR^4 + 1/4*
      nf^2*T^2*h^10*u^2*LL^4*LRd^4 + 1/8*nf^2*T^2*h^10*u^2*LL^4*LLd^4 + 3/8*
      nf^2*T^2*h^10*u^2*QR^4*QRd^4 + 3/4*nf^2*T^2*h^10*u^2*QLd^4*QR^4 + 3/4*
      nf^2*T^2*h^10*u^2*QL^4*QRd^4 + 3/8*nf^2*T^2*h^10*u^2*QL^4*QLd^4 + 21/4*
      nf^2*T^2*h^10*u^2*G^2*LR^2*LRd^2 + 21/4*nf^2*T^2*h^10*u^2*G^2*LLd^2*LR^2
       + 21/4*nf^2*T^2*h^10*u^2*G^2*LL^2*LRd^2 + 21/4*nf^2*T^2*h^10*u^2*G^2*
      LL^2*LLd^2 + 69/4*nf^2*T^2*h^10*u^2*G^2*QR^2*QRd^2 + 63/4*nf^2*T^2*h^10*
      u^2*G^2*QLd^2*QR^2 + 63/4*nf^2*T^2*h^10*u^2*G^2*QL^2*QRd^2 + 69/4*nf^2*
      T^2*h^10*u^2*G^2*QL^2*QLd^2 + 32*nf^2*T^2*h^10*u^2*G^3*LLd*LR + 32*nf^2*
      T^2*h^10*u^2*G^3*LL*LRd + 145*nf^2*T^2*h^10*u^2*G^3*QLd*QR + 145*nf^2*
      T^2*h^10*u^2*G^3*QL*QRd + 1/3*nf^2*T^2*h^10*u^2*W*LLd^3*LR^3 + 1/3*nf^2*
      T^2*h^10*u^2*W*LL^3*LRd^3 + nf^2*T^2*h^10*u^2*W*QLd^3*QR^3 + nf^2*T^2*
      h^10*u^2*W*QL^3*QRd^3 + nf^2*T^2*h^10*u^2*W*G*QRd^3*LRd + nf^2*T^2*h^10*
      u^2*W*G*QR^3*LR + nf^2*T^2*h^10*u^2*W*G*QLd^3*LLd + nf^2*T^2*h^10*u^2*W*
      G*QL^3*LL + 115*nf^2*T^2*h^10*u^2*W*G^2*LLd*LR + 115*nf^2*T^2*h^10*u^2*W
      *G^2*LL*LRd + 344*nf^2*T^2*h^10*u^2*W*G^2*QLd*QR + 344*nf^2*T^2*h^10*u^2
      *W*G^2*QL*QRd + 55/4*nf^2*T^2*h^10*u^2*W^2*LR^2*LRd^2 + 33/2*nf^2*T^2*
      h^10*u^2*W^2*LLd^2*LR^2 + 33/2*nf^2*T^2*h^10*u^2*W^2*LL^2*LRd^2 + 55/4*
      nf^2*T^2*h^10*u^2*W^2*LL^2*LLd^2 - 4/3*nf^2*T^2*h^10*u^2*W^2*QRd^3*LRd
       + 55/2*nf^2*T^2*h^10*u^2*W^2*QR^2*QRd^2 - 4/3*nf^2*T^2*h^10*u^2*W^2*
      QR^3*LR + 33*nf^2*T^2*h^10*u^2*W^2*QLd^2*QR^2 - 4/3*nf^2*T^2*h^10*u^2*
      W^2*QLd^3*LLd + 33*nf^2*T^2*h^10*u^2*W^2*QL^2*QRd^2 + 55/2*nf^2*T^2*h^10
      *u^2*W^2*QL^2*QLd^2 - 4/3*nf^2*T^2*h^10*u^2*W^2*QL^3*LL + 301*nf^2*T^2*
      h^10*u^2*W^2*G*QLd*QR + 301*nf^2*T^2*h^10*u^2*W^2*G*QL*QRd + 264*nf^2*
      T^2*h^10*u^2*W^3*LLd*LR + 264*nf^2*T^2*h^10*u^2*W^3*LL*LRd + 264*nf^2*
      T^2*h^10*u^2*W^3*QLd*QR + 264*nf^2*T^2*h^10*u^2*W^3*QL*QRd + 1/3*nf^2*
      T^2*h^10*u^2*B*G*QRd^3*LRd + 1/3*nf^2*T^2*h^10*u^2*B*G*QR^3*LR + 1/3*
      nf^2*T^2*h^10*u^2*B*G*QLd^3*LLd + 1/3*nf^2*T^2*h^10*u^2*B*G*QL^3*LL + 43
      *nf^2*T^2*h^10*u^2*B*G^2*LLd*LR + 43*nf^2*T^2*h^10*u^2*B*G^2*LL*LRd +
      129*nf^2*T^2*h^10*u^2*B*G^2*QLd*QR + 129*nf^2*T^2*h^10*u^2*B*G^2*QL*QRd
       + 7/2*nf^2*T^2*h^10*u^2*B*W*LLd^2*LR^2 + 7/2*nf^2*T^2*h^10*u^2*B*W*LL^2
      *LRd^2 - nf^2*T^2*h^10*u^2*B*W*QRd^3*LRd - nf^2*T^2*h^10*u^2*B*W*QR^3*LR
       + 7*nf^2*T^2*h^10*u^2*B*W*QLd^2*QR^2 - nf^2*T^2*h^10*u^2*B*W*QLd^3*LLd
       + 7*nf^2*T^2*h^10*u^2*B*W*QL^2*QRd^2 - nf^2*T^2*h^10*u^2*B*W*QL^3*LL +
      229*nf^2*T^2*h^10*u^2*B*W*G*QLd*QR + 229*nf^2*T^2*h^10*u^2*B*W*G*QL*QRd
       + 301*nf^2*T^2*h^10*u^2*B*W^2*LLd*LR + 301*nf^2*T^2*h^10*u^2*B*W^2*LL*
      LRd + 301*nf^2*T^2*h^10*u^2*B*W^2*QLd*QR + 301*nf^2*T^2*h^10*u^2*B*W^2*
      QL*QRd + 21/4*nf^2*T^2*h^10*u^2*B^2*LR^2*LRd^2 + 21/4*nf^2*T^2*h^10*u^2*
      B^2*LLd^2*LR^2 + 21/4*nf^2*T^2*h^10*u^2*B^2*LL^2*LRd^2 + 21/4*nf^2*T^2*
      h^10*u^2*B^2*LL^2*LLd^2 + 21/2*nf^2*T^2*h^10*u^2*B^2*QR^2*QRd^2 + 21/2*
      nf^2*T^2*h^10*u^2*B^2*QLd^2*QR^2 + 21/2*nf^2*T^2*h^10*u^2*B^2*QL^2*QRd^2
       + 21/2*nf^2*T^2*h^10*u^2*B^2*QL^2*QLd^2 + 43*nf^2*T^2*h^10*u^2*B^2*G*
      QLd*QR + 43*nf^2*T^2*h^10*u^2*B^2*G*QL*QRd + 115*nf^2*T^2*h^10*u^2*B^2*W
      *LLd*LR + 115*nf^2*T^2*h^10*u^2*B^2*W*LL*LRd + 115*nf^2*T^2*h^10*u^2*B^2
      *W*QLd*QR + 115*nf^2*T^2*h^10*u^2*B^2*W*QL*QRd + 16*nf^2*T^2*h^10*u^2*
      B^3*LLd*LR + 16*nf^2*T^2*h^10*u^2*B^3*LL*LRd + 16*nf^2*T^2*h^10*u^2*B^3*
      QLd*QR + 16*nf^2*T^2*h^10*u^2*B^3*QL*QRd + 2/9*nf^2*T^2*h^10*u^2*p^2*
      LLd^3*LR^3 + 2/9*nf^2*T^2*h^10*u^2*p^2*LL^3*LRd^3 + 2/3*nf^2*T^2*h^10*
      u^2*p^2*QLd^3*QR^3 + 2/3*nf^2*T^2*h^10*u^2*p^2*QL^3*QRd^3 - 5*nf^2*T^2*
      h^10*u^2*p^2*G*QRd^3*LRd - 5*nf^2*T^2*h^10*u^2*p^2*G*QR^3*LR - 5*nf^2*
      T^2*h^10*u^2*p^2*G*QLd^3*LLd - 5*nf^2*T^2*h^10*u^2*p^2*G*QL^3*LL + 489*
      nf^2*T^2*h^10*u^2*p^2*G^2*LLd*LR + 489*nf^2*T^2*h^10*u^2*p^2*G^2*LL*LRd
       + 1443*nf^2*T^2*h^10*u^2*p^2*G^2*QLd*QR + 1443*nf^2*T^2*h^10*u^2*p^2*
      G^2*QL*QRd + 27/2*nf^2*T^2*h^10*u^2*p^2*W*LR^2*LRd^2 + 13*nf^2*T^2*h^10*
      u^2*p^2*W*LLd^2*LR^2 + 13*nf^2*T^2*h^10*u^2*p^2*W*LL^2*LRd^2 + 27/2*nf^2
      *T^2*h^10*u^2*p^2*W*LL^2*LLd^2 + 13*nf^2*T^2*h^10*u^2*p^2*W*QRd^3*LRd +
      27*nf^2*T^2*h^10*u^2*p^2*W*QR^2*QRd^2 + 13*nf^2*T^2*h^10*u^2*p^2*W*QR^3*
      LR + 26*nf^2*T^2*h^10*u^2*p^2*W*QLd^2*QR^2 + 13*nf^2*T^2*h^10*u^2*p^2*W*
      QLd^3*LLd + 26*nf^2*T^2*h^10*u^2*p^2*W*QL^2*QRd^2 + 27*nf^2*T^2*h^10*u^2
      *p^2*W*QL^2*QLd^2 + 13*nf^2*T^2*h^10*u^2*p^2*W*QL^3*LL + 2528*nf^2*T^2*
      h^10*u^2*p^2*W*G*QLd*QR + 2528*nf^2*T^2*h^10*u^2*p^2*W*G*QL*QRd + 3333*
      nf^2*T^2*h^10*u^2*p^2*W^2*LLd*LR + 3333*nf^2*T^2*h^10*u^2*p^2*W^2*LL*LRd
       + 3333*nf^2*T^2*h^10*u^2*p^2*W^2*QLd*QR + 3333*nf^2*T^2*h^10*u^2*p^2*
      W^2*QL*QRd - 9*nf^2*T^2*h^10*u^2*p^2*B*LR^2*LRd^2 - 21/4*nf^2*T^2*h^10*
      u^2*p^2*B*LLd^2*LR^2 - 21/4*nf^2*T^2*h^10*u^2*p^2*B*LL^2*LRd^2 - 9*nf^2*
      T^2*h^10*u^2*p^2*B*LL^2*LLd^2 + 5*nf^2*T^2*h^10*u^2*p^2*B*QRd^3*LRd - 18
      *nf^2*T^2*h^10*u^2*p^2*B*QR^2*QRd^2 + 5*nf^2*T^2*h^10*u^2*p^2*B*QR^3*LR
       - 21/2*nf^2*T^2*h^10*u^2*p^2*B*QLd^2*QR^2 + 5*nf^2*T^2*h^10*u^2*p^2*B*
      QLd^3*LLd - 21/2*nf^2*T^2*h^10*u^2*p^2*B*QL^2*QRd^2 - 18*nf^2*T^2*h^10*
      u^2*p^2*B*QL^2*QLd^2 + 5*nf^2*T^2*h^10*u^2*p^2*B*QL^3*LL + 954*nf^2*T^2*
      h^10*u^2*p^2*B*G*QLd*QR + 954*nf^2*T^2*h^10*u^2*p^2*B*G*QL*QRd + 2528*
      nf^2*T^2*h^10*u^2*p^2*B*W*LLd*LR + 2528*nf^2*T^2*h^10*u^2*p^2*B*W*LL*LRd
       + 2528*nf^2*T^2*h^10*u^2*p^2*B*W*QLd*QR + 2528*nf^2*T^2*h^10*u^2*p^2*B*
      W*QL*QRd + 489*nf^2*T^2*h^10*u^2*p^2*B^2*LLd*LR + 489*nf^2*T^2*h^10*u^2*
      p^2*B^2*LL*LRd + 489*nf^2*T^2*h^10*u^2*p^2*B^2*QLd*QR + 489*nf^2*T^2*
      h^10*u^2*p^2*B^2*QL*QRd + 39*nf^2*T^2*h^10*u^2*p^4*LR^2*LRd^2 + 69/2*
      nf^2*T^2*h^10*u^2*p^4*LLd^2*LR^2 + 69/2*nf^2*T^2*h^10*u^2*p^4*LL^2*LRd^2
       + 39*nf^2*T^2*h^10*u^2*p^4*LL^2*LLd^2 + 6*nf^2*T^2*h^10*u^2*p^4*QRd^3*
      LRd + 78*nf^2*T^2*h^10*u^2*p^4*QR^2*QRd^2 + 6*nf^2*T^2*h^10*u^2*p^4*QR^3
      *LR + 69*nf^2*T^2*h^10*u^2*p^4*QLd^2*QR^2 + 6*nf^2*T^2*h^10*u^2*p^4*
      QLd^3*LLd + 69*nf^2*T^2*h^10*u^2*p^4*QL^2*QRd^2 + 78*nf^2*T^2*h^10*u^2*
      p^4*QL^2*QLd^2 + 6*nf^2*T^2*h^10*u^2*p^4*QL^3*LL + 1741*nf^2*T^2*h^10*
      u^2*p^4*G*QLd*QR + 1741*nf^2*T^2*h^10*u^2*p^4*G*QL*QRd + 4626*nf^2*T^2*
      h^10*u^2*p^4*W*LLd*LR + 4626*nf^2*T^2*h^10*u^2*p^4*W*LL*LRd + 4626*nf^2*
      T^2*h^10*u^2*p^4*W*QLd*QR + 4626*nf^2*T^2*h^10*u^2*p^4*W*QL*QRd + 1741*
      nf^2*T^2*h^10*u^2*p^4*B*LLd*LR + 1741*nf^2*T^2*h^10*u^2*p^4*B*LL*LRd +
      1741*nf^2*T^2*h^10*u^2*p^4*B*QLd*QR + 1741*nf^2*T^2*h^10*u^2*p^4*B*QL*
      QRd + 1387*nf^2*T^2*h^10*u^2*p^6*LLd*LR + 1387*nf^2*T^2*h^10*u^2*p^6*LL*
      LRd + 1387*nf^2*T^2*h^10*u^2*p^6*QLd*QR + 1387*nf^2*T^2*h^10*u^2*p^6*QL*
      QRd + 2/9*nf^2*T^2*h^10*u^3*p*LLd^3*LR^3 + 2/9*nf^2*T^2*h^10*u^3*p*LL^3*
      LRd^3 + 2/3*nf^2*T^2*h^10*u^3*p*QLd^3*QR^3 + 2/3*nf^2*T^2*h^10*u^3*p*
      QL^3*QRd^3 - 3*nf^2*T^2*h^10*u^3*p*G*QRd^3*LRd - 3*nf^2*T^2*h^10*u^3*p*G
      *QR^3*LR - 3*nf^2*T^2*h^10*u^3*p*G*QLd^3*LLd - 3*nf^2*T^2*h^10*u^3*p*G*
      QL^3*LL + 302*nf^2*T^2*h^10*u^3*p*G^2*LLd*LR + 302*nf^2*T^2*h^10*u^3*p*
      G^2*LL*LRd + 893*nf^2*T^2*h^10*u^3*p*G^2*QLd*QR + 893*nf^2*T^2*h^10*u^3*
      p*G^2*QL*QRd + 15/2*nf^2*T^2*h^10*u^3*p*W*LR^2*LRd^2 + 13*nf^2*T^2*h^10*
      u^3*p*W*LLd^2*LR^2 + 13*nf^2*T^2*h^10*u^3*p*W*LL^2*LRd^2 + 15/2*nf^2*T^2
      *h^10*u^3*p*W*LL^2*LLd^2 + 7*nf^2*T^2*h^10*u^3*p*W*QRd^3*LRd + 15*nf^2*
      T^2*h^10*u^3*p*W*QR^2*QRd^2 + 7*nf^2*T^2*h^10*u^3*p*W*QR^3*LR + 26*nf^2*
      T^2*h^10*u^3*p*W*QLd^2*QR^2 + 7*nf^2*T^2*h^10*u^3*p*W*QLd^3*LLd + 26*
      nf^2*T^2*h^10*u^3*p*W*QL^2*QRd^2 + 15*nf^2*T^2*h^10*u^3*p*W*QL^2*QLd^2
       + 7*nf^2*T^2*h^10*u^3*p*W*QL^3*LL + 1544*nf^2*T^2*h^10*u^3*p*W*G*QLd*QR
       + 1544*nf^2*T^2*h^10*u^3*p*W*G*QL*QRd + 2030*nf^2*T^2*h^10*u^3*p*W^2*
      LLd*LR + 2030*nf^2*T^2*h^10*u^3*p*W^2*LL*LRd + 2030*nf^2*T^2*h^10*u^3*p*
      W^2*QLd*QR + 2030*nf^2*T^2*h^10*u^3*p*W^2*QL*QRd + 4*nf^2*T^2*h^10*u^3*p
      *B*LR^2*LRd^2 + 19/4*nf^2*T^2*h^10*u^3*p*B*LLd^2*LR^2 + 19/4*nf^2*T^2*
      h^10*u^3*p*B*LL^2*LRd^2 + 4*nf^2*T^2*h^10*u^3*p*B*LL^2*LLd^2 + 3*nf^2*
      T^2*h^10*u^3*p*B*QRd^3*LRd + 8*nf^2*T^2*h^10*u^3*p*B*QR^2*QRd^2 + 3*nf^2
      *T^2*h^10*u^3*p*B*QR^3*LR + 19/2*nf^2*T^2*h^10*u^3*p*B*QLd^2*QR^2 + 3*
      nf^2*T^2*h^10*u^3*p*B*QLd^3*LLd + 19/2*nf^2*T^2*h^10*u^3*p*B*QL^2*QRd^2
       + 8*nf^2*T^2*h^10*u^3*p*B*QL^2*QLd^2 + 3*nf^2*T^2*h^10*u^3*p*B*QL^3*LL
       + 591*nf^2*T^2*h^10*u^3*p*B*G*QLd*QR + 591*nf^2*T^2*h^10*u^3*p*B*G*QL*
      QRd + 1544*nf^2*T^2*h^10*u^3*p*B*W*LLd*LR + 1544*nf^2*T^2*h^10*u^3*p*B*W
      *LL*LRd + 1544*nf^2*T^2*h^10*u^3*p*B*W*QLd*QR + 1544*nf^2*T^2*h^10*u^3*p
      *B*W*QL*QRd + 302*nf^2*T^2*h^10*u^3*p*B^2*LLd*LR + 302*nf^2*T^2*h^10*u^3
      *p*B^2*LL*LRd + 302*nf^2*T^2*h^10*u^3*p*B^2*QLd*QR + 302*nf^2*T^2*h^10*
      u^3*p*B^2*QL*QRd + 13/4*nf^2*T^2*h^10*u^3*p^3*LR^2*LRd^2 + 13/2*nf^2*T^2
      *h^10*u^3*p^3*LLd^2*LR^2 + 13/2*nf^2*T^2*h^10*u^3*p^3*LL^2*LRd^2 + 13/4*
      nf^2*T^2*h^10*u^3*p^3*LL^2*LLd^2 + 23/3*nf^2*T^2*h^10*u^3*p^3*QRd^3*LRd
       + 13/2*nf^2*T^2*h^10*u^3*p^3*QR^2*QRd^2 + 23/3*nf^2*T^2*h^10*u^3*p^3*
      QR^3*LR + 13*nf^2*T^2*h^10*u^3*p^3*QLd^2*QR^2 + 23/3*nf^2*T^2*h^10*u^3*
      p^3*QLd^3*LLd + 13*nf^2*T^2*h^10*u^3*p^3*QL^2*QRd^2 + 13/2*nf^2*T^2*h^10
      *u^3*p^3*QL^2*QLd^2 + 23/3*nf^2*T^2*h^10*u^3*p^3*QL^3*LL + 2419*nf^2*T^2
      *h^10*u^3*p^3*G*QLd*QR + 2419*nf^2*T^2*h^10*u^3*p^3*G*QL*QRd + 6339*nf^2
      *T^2*h^10*u^3*p^3*W*LLd*LR + 6339*nf^2*T^2*h^10*u^3*p^3*W*LL*LRd + 6339*
      nf^2*T^2*h^10*u^3*p^3*W*QLd*QR + 6339*nf^2*T^2*h^10*u^3*p^3*W*QL*QRd +
      2419*nf^2*T^2*h^10*u^3*p^3*B*LLd*LR + 2419*nf^2*T^2*h^10*u^3*p^3*B*LL*
      LRd + 2419*nf^2*T^2*h^10*u^3*p^3*B*QLd*QR + 2419*nf^2*T^2*h^10*u^3*p^3*B
      *QL*QRd + 3064*nf^2*T^2*h^10*u^3*p^5*LLd*LR + 3064*nf^2*T^2*h^10*u^3*p^5
      *LL*LRd + 3064*nf^2*T^2*h^10*u^3*p^5*QLd*QR + 3064*nf^2*T^2*h^10*u^3*p^5
      *QL*QRd + 1/3*nf^2*T^2*h^10*u^4*LLd^3*LR^3 + 1/3*nf^2*T^2*h^10*u^4*LL^3*
      LRd^3 + nf^2*T^2*h^10*u^4*QLd^3*QR^3 + nf^2*T^2*h^10*u^4*QL^3*QRd^3 + 60
      *nf^2*T^2*h^10*u^4*G^2*LLd*LR + 60*nf^2*T^2*h^10*u^4*G^2*LL*LRd + 177*
      nf^2*T^2*h^10*u^4*G^2*QLd*QR + 177*nf^2*T^2*h^10*u^4*G^2*QL*QRd + 6*nf^2
      *T^2*h^10*u^4*W*LR^2*LRd^2 + 31/4*nf^2*T^2*h^10*u^4*W*LLd^2*LR^2 + 31/4*
      nf^2*T^2*h^10*u^4*W*LL^2*LRd^2 + 6*nf^2*T^2*h^10*u^4*W*LL^2*LLd^2 + 1/3*
      nf^2*T^2*h^10*u^4*W*QRd^3*LRd + 12*nf^2*T^2*h^10*u^4*W*QR^2*QRd^2 + 1/3*
      nf^2*T^2*h^10*u^4*W*QR^3*LR + 31/2*nf^2*T^2*h^10*u^4*W*QLd^2*QR^2 + 1/3*
      nf^2*T^2*h^10*u^4*W*QLd^3*LLd + 31/2*nf^2*T^2*h^10*u^4*W*QL^2*QRd^2 + 12
      *nf^2*T^2*h^10*u^4*W*QL^2*QLd^2 + 1/3*nf^2*T^2*h^10*u^4*W*QL^3*LL + 307*
      nf^2*T^2*h^10*u^4*W*G*QLd*QR + 307*nf^2*T^2*h^10*u^4*W*G*QL*QRd + 408*
      nf^2*T^2*h^10*u^4*W^2*LLd*LR + 408*nf^2*T^2*h^10*u^4*W^2*LL*LRd + 408*
      nf^2*T^2*h^10*u^4*W^2*QLd*QR + 408*nf^2*T^2*h^10*u^4*W^2*QL*QRd - 3*nf^2
      *T^2*h^10*u^4*B*LR^2*LRd^2 - 3/2*nf^2*T^2*h^10*u^4*B*LLd^2*LR^2 - 3/2*
      nf^2*T^2*h^10*u^4*B*LL^2*LRd^2 - 3*nf^2*T^2*h^10*u^4*B*LL^2*LLd^2 - 6*
      nf^2*T^2*h^10*u^4*B*QR^2*QRd^2 - 3*nf^2*T^2*h^10*u^4*B*QLd^2*QR^2 - 3*
      nf^2*T^2*h^10*u^4*B*QL^2*QRd^2 - 6*nf^2*T^2*h^10*u^4*B*QL^2*QLd^2 + 117*
      nf^2*T^2*h^10*u^4*B*G*QLd*QR + 117*nf^2*T^2*h^10*u^4*B*G*QL*QRd + 307*
      nf^2*T^2*h^10*u^4*B*W*LLd*LR + 307*nf^2*T^2*h^10*u^4*B*W*LL*LRd + 307*
      nf^2*T^2*h^10*u^4*B*W*QLd*QR + 307*nf^2*T^2*h^10*u^4*B*W*QL*QRd + 60*
      nf^2*T^2*h^10*u^4*B^2*LLd*LR + 60*nf^2*T^2*h^10*u^4*B^2*LL*LRd + 60*nf^2
      *T^2*h^10*u^4*B^2*QLd*QR + 60*nf^2*T^2*h^10*u^4*B^2*QL*QRd + 67/2*nf^2*
      T^2*h^10*u^4*p^2*LR^2*LRd^2 + 65/2*nf^2*T^2*h^10*u^4*p^2*LLd^2*LR^2 + 65/
      2*nf^2*T^2*h^10*u^4*p^2*LL^2*LRd^2 + 67/2*nf^2*T^2*h^10*u^4*p^2*LL^2*
      LLd^2 + 23/3*nf^2*T^2*h^10*u^4*p^2*QRd^3*LRd + 67*nf^2*T^2*h^10*u^4*p^2*
      QR^2*QRd^2 + 23/3*nf^2*T^2*h^10*u^4*p^2*QR^3*LR + 65*nf^2*T^2*h^10*u^4*
      p^2*QLd^2*QR^2 + 23/3*nf^2*T^2*h^10*u^4*p^2*QLd^3*LLd + 65*nf^2*T^2*h^10
      *u^4*p^2*QL^2*QRd^2 + 67*nf^2*T^2*h^10*u^4*p^2*QL^2*QLd^2 + 23/3*nf^2*
      T^2*h^10*u^4*p^2*QL^3*LL + 1696*nf^2*T^2*h^10*u^4*p^2*G*QLd*QR + 1696*
      nf^2*T^2*h^10*u^4*p^2*G*QL*QRd + 4438*nf^2*T^2*h^10*u^4*p^2*W*LLd*LR +
      4438*nf^2*T^2*h^10*u^4*p^2*W*LL*LRd + 4438*nf^2*T^2*h^10*u^4*p^2*W*QLd*
      QR + 4438*nf^2*T^2*h^10*u^4*p^2*W*QL*QRd + 1696*nf^2*T^2*h^10*u^4*p^2*B*
      LLd*LR + 1696*nf^2*T^2*h^10*u^4*p^2*B*LL*LRd + 1696*nf^2*T^2*h^10*u^4*
      p^2*B*QLd*QR + 1696*nf^2*T^2*h^10*u^4*p^2*B*QL*QRd + 3891*nf^2*T^2*h^10*
      u^4*p^4*LLd*LR + 3891*nf^2*T^2*h^10*u^4*p^4*LL*LRd + 3891*nf^2*T^2*h^10*
      u^4*p^4*QLd*QR + 3891*nf^2*T^2*h^10*u^4*p^4*QL*QRd + 3*nf^2*T^2*h^10*u^5
      *p*LR^2*LRd^2 + 21/4*nf^2*T^2*h^10*u^5*p*LLd^2*LR^2 + 21/4*nf^2*T^2*h^10
      *u^5*p*LL^2*LRd^2 + 3*nf^2*T^2*h^10*u^5*p*LL^2*LLd^2 + 8/3*nf^2*T^2*h^10
      *u^5*p*QRd^3*LRd + 6*nf^2*T^2*h^10*u^5*p*QR^2*QRd^2 + 8/3*nf^2*T^2*h^10*
      u^5*p*QR^3*LR + 21/2*nf^2*T^2*h^10*u^5*p*QLd^2*QR^2 + 8/3*nf^2*T^2*h^10*
      u^5*p*QLd^3*LLd + 21/2*nf^2*T^2*h^10*u^5*p*QL^2*QRd^2 + 6*nf^2*T^2*h^10*
      u^5*p*QL^2*QLd^2 + 8/3*nf^2*T^2*h^10*u^5*p*QL^3*LL + 567*nf^2*T^2*h^10*
      u^5*p*G*QLd*QR + 567*nf^2*T^2*h^10*u^5*p*G*QL*QRd + 1502*nf^2*T^2*h^10*
      u^5*p*W*LLd*LR + 1502*nf^2*T^2*h^10*u^5*p*W*LL*LRd + 1502*nf^2*T^2*h^10*
      u^5*p*W*QLd*QR + 1502*nf^2*T^2*h^10*u^5*p*W*QL*QRd + 567*nf^2*T^2*h^10*
      u^5*p*B*LLd*LR + 567*nf^2*T^2*h^10*u^5*p*B*LL*LRd + 567*nf^2*T^2*h^10*
      u^5*p*B*QLd*QR + 567*nf^2*T^2*h^10*u^5*p*B*QL*QRd + 2931*nf^2*T^2*h^10*
      u^5*p^3*LLd*LR + 2931*nf^2*T^2*h^10*u^5*p^3*LL*LRd + 2931*nf^2*T^2*h^10*
      u^5*p^3*QLd*QR + 2931*nf^2*T^2*h^10*u^5*p^3*QL*QRd + 25/4*nf^2*T^2*h^10*
      u^6*LR^2*LRd^2 + 25/4*nf^2*T^2*h^10*u^6*LLd^2*LR^2 + 25/4*nf^2*T^2*h^10*
      u^6*LL^2*LRd^2 + 25/4*nf^2*T^2*h^10*u^6*LL^2*LLd^2 - 2/3*nf^2*T^2*h^10*
      u^6*QRd^3*LRd + 25/2*nf^2*T^2*h^10*u^6*QR^2*QRd^2 - 2/3*nf^2*T^2*h^10*
      u^6*QR^3*LR + 25/2*nf^2*T^2*h^10*u^6*QLd^2*QR^2 - 2/3*nf^2*T^2*h^10*u^6*
      QLd^3*LLd + 25/2*nf^2*T^2*h^10*u^6*QL^2*QRd^2 + 25/2*nf^2*T^2*h^10*u^6*
      QL^2*QLd^2 - 2/3*nf^2*T^2*h^10*u^6*QL^3*LL + 72*nf^2*T^2*h^10*u^6*G*QLd*
      QR + 72*nf^2*T^2*h^10*u^6*G*QL*QRd + 194*nf^2*T^2*h^10*u^6*W*LLd*LR +
      194*nf^2*T^2*h^10*u^6*W*LL*LRd + 194*nf^2*T^2*h^10*u^6*W*QLd*QR + 194*
      nf^2*T^2*h^10*u^6*W*QL*QRd + 72*nf^2*T^2*h^10*u^6*B*LLd*LR + 72*nf^2*T^2
      *h^10*u^6*B*LL*LRd + 72*nf^2*T^2*h^10*u^6*B*QLd*QR + 72*nf^2*T^2*h^10*
      u^6*B*QL*QRd + 1288*nf^2*T^2*h^10*u^6*p^2*LLd*LR + 1288*nf^2*T^2*h^10*
      u^6*p^2*LL*LRd + 1288*nf^2*T^2*h^10*u^6*p^2*QLd*QR + 1288*nf^2*T^2*h^10*
      u^6*p^2*QL*QRd + 301*nf^2*T^2*h^10*u^7*p*LLd*LR + 301*nf^2*T^2*h^10*u^7*
      p*LL*LRd + 301*nf^2*T^2*h^10*u^7*p*QLd*QR + 301*nf^2*T^2*h^10*u^7*p*QL*
      QRd + 31*nf^2*T^2*h^10*u^8*LLd*LR + 31*nf^2*T^2*h^10*u^8*LL*LRd + 31*
      nf^2*T^2*h^10*u^8*QLd*QR + 31*nf^2*T^2*h^10*u^8*QL*QRd + 1/3*nf^2*T^3*
      h^10*G^2*LLd^3*LR^3 + 1/3*nf^2*T^3*h^10*G^2*LL^3*LRd^3 + 2/3*nf^2*T^3*
      h^10*G^2*QLd^3*QR^3 + 2/3*nf^2*T^3*h^10*G^2*QL^3*QRd^3 - 3/2*nf^2*T^3*
      h^10*W*G^2*LR^2*LRd^2 - 3/4*nf^2*T^3*h^10*W*G^2*LLd^2*LR^2 - 3/4*nf^2*
      T^3*h^10*W*G^2*LL^2*LRd^2 - 3/2*nf^2*T^3*h^10*W*G^2*LL^2*LLd^2 - 11/2*
      nf^2*T^3*h^10*W*G^2*QR^2*QRd^2 - 15/4*nf^2*T^3*h^10*W*G^2*QLd^2*QR^2 -
      15/4*nf^2*T^3*h^10*W*G^2*QL^2*QRd^2 - 11/2*nf^2*T^3*h^10*W*G^2*QL^2*
      QLd^2 + 1/3*nf^2*T^3*h^10*W^2*LLd^3*LR^3 + 1/3*nf^2*T^3*h^10*W^2*LL^3*
      LRd^3 + nf^2*T^3*h^10*W^2*QLd^3*QR^3 + nf^2*T^3*h^10*W^2*QL^3*QRd^3 + 9*
      nf^2*T^3*h^10*W^2*G^2*LLd*LR + 9*nf^2*T^3*h^10*W^2*G^2*LL*LRd + 24*nf^2*
      T^3*h^10*W^2*G^2*QLd*QR + 24*nf^2*T^3*h^10*W^2*G^2*QL*QRd - 7/2*nf^2*T^3
      *h^10*W^3*LR^2*LRd^2 - 7/4*nf^2*T^3*h^10*W^3*LLd^2*LR^2 - 7/4*nf^2*T^3*
      h^10*W^3*LL^2*LRd^2 - 7/2*nf^2*T^3*h^10*W^3*LL^2*LLd^2 + 2/3*nf^2*T^3*
      h^10*W^3*QRd^3*LRd - 7*nf^2*T^3*h^10*W^3*QR^2*QRd^2 + 2/3*nf^2*T^3*h^10*
      W^3*QR^3*LR - 7/2*nf^2*T^3*h^10*W^3*QLd^2*QR^2 + 2/3*nf^2*T^3*h^10*W^3*
      QLd^3*LLd - 7/2*nf^2*T^3*h^10*W^3*QL^2*QRd^2 - 7*nf^2*T^3*h^10*W^3*QL^2*
      QLd^2 + 2/3*nf^2*T^3*h^10*W^3*QL^3*LL + 21*nf^2*T^3*h^10*W^3*G*QLd*QR +
      21*nf^2*T^3*h^10*W^3*G*QL*QRd + 18*nf^2*T^3*h^10*W^4*LLd*LR + 18*nf^2*
      T^3*h^10*W^4*LL*LRd + 18*nf^2*T^3*h^10*W^4*QLd*QR + 18*nf^2*T^3*h^10*W^4
      *QL*QRd - 1/3*nf^2*T^3*h^10*B*G*QLd^3*QR^3 - 1/3*nf^2*T^3*h^10*B*G*QL^3*
      QRd^3 + 1/2*nf^2*T^3*h^10*B*W^2*LR^2*LRd^2 + 3/4*nf^2*T^3*h^10*B*W^2*
      LLd^2*LR^2 + 3/4*nf^2*T^3*h^10*B*W^2*LL^2*LRd^2 + 1/2*nf^2*T^3*h^10*B*
      W^2*LL^2*LLd^2 + nf^2*T^3*h^10*B*W^2*QR^2*QRd^2 + 3/2*nf^2*T^3*h^10*B*
      W^2*QLd^2*QR^2 + 3/2*nf^2*T^3*h^10*B*W^2*QL^2*QRd^2 + nf^2*T^3*h^10*B*
      W^2*QL^2*QLd^2 + 15*nf^2*T^3*h^10*B*W^2*G*QLd*QR + 15*nf^2*T^3*h^10*B*
      W^2*G*QL*QRd + 21*nf^2*T^3*h^10*B*W^3*LLd*LR + 21*nf^2*T^3*h^10*B*W^3*LL
      *LRd + 21*nf^2*T^3*h^10*B*W^3*QLd*QR + 21*nf^2*T^3*h^10*B*W^3*QL*QRd + 1/
      3*nf^2*T^3*h^10*B^2*LLd^3*LR^3 + 1/3*nf^2*T^3*h^10*B^2*LL^3*LRd^3 + nf^2
      *T^3*h^10*B^2*QLd^3*QR^3 + nf^2*T^3*h^10*B^2*QL^3*QRd^3 - 3/2*nf^2*T^3*
      h^10*B^2*W*LR^2*LRd^2 - 3/4*nf^2*T^3*h^10*B^2*W*LLd^2*LR^2 - 3/4*nf^2*
      T^3*h^10*B^2*W*LL^2*LRd^2 - 3/2*nf^2*T^3*h^10*B^2*W*LL^2*LLd^2 + 1/3*
      nf^2*T^3*h^10*B^2*W*QRd^3*LRd - 3*nf^2*T^3*h^10*B^2*W*QR^2*QRd^2 + 1/3*
      nf^2*T^3*h^10*B^2*W*QR^3*LR - 3/2*nf^2*T^3*h^10*B^2*W*QLd^2*QR^2 + 1/3*
      nf^2*T^3*h^10*B^2*W*QLd^3*LLd - 3/2*nf^2*T^3*h^10*B^2*W*QL^2*QRd^2 - 3*
      nf^2*T^3*h^10*B^2*W*QL^2*QLd^2 + 1/3*nf^2*T^3*h^10*B^2*W*QL^3*LL + 9*
      nf^2*T^3*h^10*B^2*W^2*LLd*LR + 9*nf^2*T^3*h^10*B^2*W^2*LL*LRd + 9*nf^2*
      T^3*h^10*B^2*W^2*QLd*QR + 9*nf^2*T^3*h^10*B^2*W^2*QL*QRd - 1/16*nf^2*T^3
      *h^10*p^2*LR^4*LRd^4 - 1/16*nf^2*T^3*h^10*p^2*LL^4*LLd^4 - 3/16*nf^2*T^3
      *h^10*p^2*QR^4*QRd^4 - 3/16*nf^2*T^3*h^10*p^2*QL^4*QLd^4 - 4/3*nf^2*T^3*
      h^10*p^2*W*G*QRd^3*LRd - 4/3*nf^2*T^3*h^10*p^2*W*G*QR^3*LR - 4/3*nf^2*
      T^3*h^10*p^2*W*G*QLd^3*LLd - 4/3*nf^2*T^3*h^10*p^2*W*G*QL^3*LL - 5/4*
      nf^2*T^3*h^10*p^2*W^2*LR^2*LRd^2 - nf^2*T^3*h^10*p^2*W^2*LLd^2*LR^2 -
      nf^2*T^3*h^10*p^2*W^2*LL^2*LRd^2 - 5/4*nf^2*T^3*h^10*p^2*W^2*LL^2*LLd^2
       + 4/3*nf^2*T^3*h^10*p^2*W^2*QRd^3*LRd - 5/2*nf^2*T^3*h^10*p^2*W^2*QR^2*
      QRd^2 + 4/3*nf^2*T^3*h^10*p^2*W^2*QR^3*LR - 2*nf^2*T^3*h^10*p^2*W^2*
      QLd^2*QR^2 + 4/3*nf^2*T^3*h^10*p^2*W^2*QLd^3*LLd - 2*nf^2*T^3*h^10*p^2*
      W^2*QL^2*QRd^2 - 5/2*nf^2*T^3*h^10*p^2*W^2*QL^2*QLd^2 + 4/3*nf^2*T^3*
      h^10*p^2*W^2*QL^3*LL + 107*nf^2*T^3*h^10*p^2*W^2*G*QLd*QR + 107*nf^2*T^3
      *h^10*p^2*W^2*G*QL*QRd + 143*nf^2*T^3*h^10*p^2*W^3*LLd*LR + 143*nf^2*T^3
      *h^10*p^2*W^3*LL*LRd + 143*nf^2*T^3*h^10*p^2*W^3*QLd*QR + 143*nf^2*T^3*
      h^10*p^2*W^3*QL*QRd + 11/2*nf^2*T^3*h^10*p^2*B*W*LR^2*LRd^2 + 9/2*nf^2*
      T^3*h^10*p^2*B*W*LLd^2*LR^2 + 9/2*nf^2*T^3*h^10*p^2*B*W*LL^2*LRd^2 + 11/
      2*nf^2*T^3*h^10*p^2*B*W*LL^2*LLd^2 + 4/3*nf^2*T^3*h^10*p^2*B*W*QRd^3*LRd
       + 11*nf^2*T^3*h^10*p^2*B*W*QR^2*QRd^2 + 4/3*nf^2*T^3*h^10*p^2*B*W*QR^3*
      LR + 9*nf^2*T^3*h^10*p^2*B*W*QLd^2*QR^2 + 4/3*nf^2*T^3*h^10*p^2*B*W*
      QLd^3*LLd + 9*nf^2*T^3*h^10*p^2*B*W*QL^2*QRd^2 + 11*nf^2*T^3*h^10*p^2*B*
      W*QL^2*QLd^2 + 4/3*nf^2*T^3*h^10*p^2*B*W*QL^3*LL + 107*nf^2*T^3*h^10*p^2
      *B*W^2*LLd*LR + 107*nf^2*T^3*h^10*p^2*B*W^2*LL*LRd + 107*nf^2*T^3*h^10*
      p^2*B*W^2*QLd*QR + 107*nf^2*T^3*h^10*p^2*B*W^2*QL*QRd + 1/9*nf^2*T^3*
      h^10*p^4*LLd^3*LR^3 + 1/9*nf^2*T^3*h^10*p^4*LL^3*LRd^3 + 1/3*nf^2*T^3*
      h^10*p^4*QLd^3*QR^3 + 1/3*nf^2*T^3*h^10*p^4*QL^3*QRd^3 - 15/2*nf^2*T^3*
      h^10*p^4*W*LR^2*LRd^2 - 21/4*nf^2*T^3*h^10*p^4*W*LLd^2*LR^2 - 21/4*nf^2*
      T^3*h^10*p^4*W*LL^2*LRd^2 - 15/2*nf^2*T^3*h^10*p^4*W*LL^2*LLd^2 + 8/3*
      nf^2*T^3*h^10*p^4*W*QRd^3*LRd - 15*nf^2*T^3*h^10*p^4*W*QR^2*QRd^2 + 8/3*
      nf^2*T^3*h^10*p^4*W*QR^3*LR - 21/2*nf^2*T^3*h^10*p^4*W*QLd^2*QR^2 + 8/3*
      nf^2*T^3*h^10*p^4*W*QLd^3*LLd - 21/2*nf^2*T^3*h^10*p^4*W*QL^2*QRd^2 - 15
      *nf^2*T^3*h^10*p^4*W*QL^2*QLd^2 + 8/3*nf^2*T^3*h^10*p^4*W*QL^3*LL + 160*
      nf^2*T^3*h^10*p^4*W^2*LLd*LR + 160*nf^2*T^3*h^10*p^4*W^2*LL*LRd + 160*
      nf^2*T^3*h^10*p^4*W^2*QLd*QR + 160*nf^2*T^3*h^10*p^4*W^2*QL*QRd + 3/2*
      nf^2*T^3*h^10*u*p*G^2*LR^2*LRd^2 + 5/4*nf^2*T^3*h^10*u*p*G^2*LLd^2*LR^2
       + 5/4*nf^2*T^3*h^10*u*p*G^2*LL^2*LRd^2 + 3/2*nf^2*T^3*h^10*u*p*G^2*LL^2
      *LLd^2 + 7/2*nf^2*T^3*h^10*u*p*G^2*QR^2*QRd^2 + 7/4*nf^2*T^3*h^10*u*p*
      G^2*QLd^2*QR^2 + 7/4*nf^2*T^3*h^10*u*p*G^2*QL^2*QRd^2 + 7/2*nf^2*T^3*
      h^10*u*p*G^2*QL^2*QLd^2 - 1/9*nf^2*T^3*h^10*u*p*W*LLd^3*LR^3 - 1/9*nf^2*
      T^3*h^10*u*p*W*LL^3*LRd^3 - 1/3*nf^2*T^3*h^10*u*p*W*QLd^3*QR^3 - 1/3*
      nf^2*T^3*h^10*u*p*W*QL^3*QRd^3 - 2*nf^2*T^3*h^10*u*p*W*G*QRd^3*LRd - 2*
      nf^2*T^3*h^10*u*p*W*G*QR^3*LR - 2*nf^2*T^3*h^10*u*p*W*G*QLd^3*LLd - 2*
      nf^2*T^3*h^10*u*p*W*G*QL^3*LL + 86*nf^2*T^3*h^10*u*p*W*G^2*LLd*LR + 86*
      nf^2*T^3*h^10*u*p*W*G^2*LL*LRd + 256*nf^2*T^3*h^10*u*p*W*G^2*QLd*QR +
      256*nf^2*T^3*h^10*u*p*W*G^2*QL*QRd + 13/2*nf^2*T^3*h^10*u*p*W^2*LR^2*
      LRd^2 + 6*nf^2*T^3*h^10*u*p*W^2*LLd^2*LR^2 + 6*nf^2*T^3*h^10*u*p*W^2*
      LL^2*LRd^2 + 13/2*nf^2*T^3*h^10*u*p*W^2*LL^2*LLd^2 + 8/3*nf^2*T^3*h^10*u
      *p*W^2*QRd^3*LRd + 13*nf^2*T^3*h^10*u*p*W^2*QR^2*QRd^2 + 8/3*nf^2*T^3*
      h^10*u*p*W^2*QR^3*LR + 12*nf^2*T^3*h^10*u*p*W^2*QLd^2*QR^2 + 8/3*nf^2*
      T^3*h^10*u*p*W^2*QLd^3*LLd + 12*nf^2*T^3*h^10*u*p*W^2*QL^2*QRd^2 + 13*
      nf^2*T^3*h^10*u*p*W^2*QL^2*QLd^2 + 8/3*nf^2*T^3*h^10*u*p*W^2*QL^3*LL +
      342*nf^2*T^3*h^10*u*p*W^2*G*QLd*QR + 342*nf^2*T^3*h^10*u*p*W^2*G*QL*QRd
       + 374*nf^2*T^3*h^10*u*p*W^3*LLd*LR + 374*nf^2*T^3*h^10*u*p*W^3*LL*LRd
       + 374*nf^2*T^3*h^10*u*p*W^3*QLd*QR + 374*nf^2*T^3*h^10*u*p*W^3*QL*QRd
       - nf^2*T^3*h^10*u*p*B*G*QRd^3*LRd - nf^2*T^3*h^10*u*p*B*G*QR^3*LR -
      nf^2*T^3*h^10*u*p*B*G*QLd^3*LLd - nf^2*T^3*h^10*u*p*B*G*QL^3*LL + 2*nf^2
      *T^3*h^10*u*p*B*W*LR^2*LRd^2 + 9/4*nf^2*T^3*h^10*u*p*B*W*LLd^2*LR^2 + 9/
      4*nf^2*T^3*h^10*u*p*B*W*LL^2*LRd^2 + 2*nf^2*T^3*h^10*u*p*B*W*LL^2*LLd^2
       + 2*nf^2*T^3*h^10*u*p*B*W*QRd^3*LRd + 4*nf^2*T^3*h^10*u*p*B*W*QR^2*
      QRd^2 + 2*nf^2*T^3*h^10*u*p*B*W*QR^3*LR + 9/2*nf^2*T^3*h^10*u*p*B*W*
      QLd^2*QR^2 + 2*nf^2*T^3*h^10*u*p*B*W*QLd^3*LLd + 9/2*nf^2*T^3*h^10*u*p*B
      *W*QL^2*QRd^2 + 4*nf^2*T^3*h^10*u*p*B*W*QL^2*QLd^2 + 2*nf^2*T^3*h^10*u*p
      *B*W*QL^3*LL + 170*nf^2*T^3*h^10*u*p*B*W*G*QLd*QR + 170*nf^2*T^3*h^10*u*
      p*B*W*G*QL*QRd + 342*nf^2*T^3*h^10*u*p*B*W^2*LLd*LR + 342*nf^2*T^3*h^10*
      u*p*B*W^2*LL*LRd + 342*nf^2*T^3*h^10*u*p*B*W^2*QLd*QR + 342*nf^2*T^3*
      h^10*u*p*B*W^2*QL*QRd + 3/2*nf^2*T^3*h^10*u*p*B^2*LR^2*LRd^2 + 5/4*nf^2*
      T^3*h^10*u*p*B^2*LLd^2*LR^2 + 5/4*nf^2*T^3*h^10*u*p*B^2*LL^2*LRd^2 + 3/2
      *nf^2*T^3*h^10*u*p*B^2*LL^2*LLd^2 + 2/3*nf^2*T^3*h^10*u*p*B^2*QRd^3*LRd
       + 3*nf^2*T^3*h^10*u*p*B^2*QR^2*QRd^2 + 2/3*nf^2*T^3*h^10*u*p*B^2*QR^3*
      LR + 5/2*nf^2*T^3*h^10*u*p*B^2*QLd^2*QR^2 + 2/3*nf^2*T^3*h^10*u*p*B^2*
      QLd^3*LLd + 5/2*nf^2*T^3*h^10*u*p*B^2*QL^2*QRd^2 + 3*nf^2*T^3*h^10*u*p*
      B^2*QL^2*QLd^2 + 2/3*nf^2*T^3*h^10*u*p*B^2*QL^3*LL + 86*nf^2*T^3*h^10*u*
      p*B^2*W*LLd*LR + 86*nf^2*T^3*h^10*u*p*B^2*W*LL*LRd + 86*nf^2*T^3*h^10*u*
      p*B^2*W*QLd*QR + 86*nf^2*T^3*h^10*u*p*B^2*W*QL*QRd - 11/3*nf^2*T^3*h^10*
      u*p^3*G*QRd^3*LRd - 11/3*nf^2*T^3*h^10*u*p^3*G*QR^3*LR - 11/3*nf^2*T^3*
      h^10*u*p^3*G*QLd^3*LLd - 11/3*nf^2*T^3*h^10*u*p^3*G*QL^3*LL - 1/2*nf^2*
      T^3*h^10*u*p^3*W*LR^2*LRd^2 + nf^2*T^3*h^10*u*p^3*W*LLd^2*LR^2 + nf^2*
      T^3*h^10*u*p^3*W*LL^2*LRd^2 - 1/2*nf^2*T^3*h^10*u*p^3*W*LL^2*LLd^2 + 22/
      3*nf^2*T^3*h^10*u*p^3*W*QRd^3*LRd - nf^2*T^3*h^10*u*p^3*W*QR^2*QRd^2 +
      22/3*nf^2*T^3*h^10*u*p^3*W*QR^3*LR + 2*nf^2*T^3*h^10*u*p^3*W*QLd^2*QR^2
       + 22/3*nf^2*T^3*h^10*u*p^3*W*QLd^3*LLd + 2*nf^2*T^3*h^10*u*p^3*W*QL^2*
      QRd^2 - nf^2*T^3*h^10*u*p^3*W*QL^2*QLd^2 + 22/3*nf^2*T^3*h^10*u*p^3*W*
      QL^3*LL + 534*nf^2*T^3*h^10*u*p^3*W*G*QLd*QR + 534*nf^2*T^3*h^10*u*p^3*W
      *G*QL*QRd + 1080*nf^2*T^3*h^10*u*p^3*W^2*LLd*LR + 1080*nf^2*T^3*h^10*u*
      p^3*W^2*LL*LRd + 1080*nf^2*T^3*h^10*u*p^3*W^2*QLd*QR + 1080*nf^2*T^3*
      h^10*u*p^3*W^2*QL*QRd - 1/2*nf^2*T^3*h^10*u*p^3*B*LR^2*LRd^2 + nf^2*T^3*
      h^10*u*p^3*B*LLd^2*LR^2 + nf^2*T^3*h^10*u*p^3*B*LL^2*LRd^2 - 1/2*nf^2*
      T^3*h^10*u*p^3*B*LL^2*LLd^2 + 11/3*nf^2*T^3*h^10*u*p^3*B*QRd^3*LRd -
      nf^2*T^3*h^10*u*p^3*B*QR^2*QRd^2 + 11/3*nf^2*T^3*h^10*u*p^3*B*QR^3*LR +
      2*nf^2*T^3*h^10*u*p^3*B*QLd^2*QR^2 + 11/3*nf^2*T^3*h^10*u*p^3*B*QLd^3*
      LLd + 2*nf^2*T^3*h^10*u*p^3*B*QL^2*QRd^2 - nf^2*T^3*h^10*u*p^3*B*QL^2*
      QLd^2 + 11/3*nf^2*T^3*h^10*u*p^3*B*QL^3*LL + 534*nf^2*T^3*h^10*u*p^3*B*W
      *LLd*LR + 534*nf^2*T^3*h^10*u*p^3*B*W*LL*LRd + 534*nf^2*T^3*h^10*u*p^3*B
      *W*QLd*QR + 534*nf^2*T^3*h^10*u*p^3*B*W*QL*QRd + 21/4*nf^2*T^3*h^10*u*
      p^5*LR^2*LRd^2 + 7/2*nf^2*T^3*h^10*u*p^5*LLd^2*LR^2 + 7/2*nf^2*T^3*h^10*
      u*p^5*LL^2*LRd^2 + 21/4*nf^2*T^3*h^10*u*p^5*LL^2*LLd^2 + 5/3*nf^2*T^3*
      h^10*u*p^5*QRd^3*LRd + 21/2*nf^2*T^3*h^10*u*p^5*QR^2*QRd^2 + 5/3*nf^2*
      T^3*h^10*u*p^5*QR^3*LR + 7*nf^2*T^3*h^10*u*p^5*QLd^2*QR^2 + 5/3*nf^2*T^3
      *h^10*u*p^5*QLd^3*LLd + 7*nf^2*T^3*h^10*u*p^5*QL^2*QRd^2 + 21/2*nf^2*T^3
      *h^10*u*p^5*QL^2*QLd^2 + 5/3*nf^2*T^3*h^10*u*p^5*QL^3*LL + 543*nf^2*T^3*
      h^10*u*p^5*W*LLd*LR + 543*nf^2*T^3*h^10*u*p^5*W*LL*LRd + 543*nf^2*T^3*
      h^10*u*p^5*W*QLd*QR + 543*nf^2*T^3*h^10*u*p^5*W*QL*QRd - 1/16*nf^2*T^3*
      h^10*u^2*LR^4*LRd^4 - 1/8*nf^2*T^3*h^10*u^2*LLd^4*LR^4 - 1/8*nf^2*T^3*
      h^10*u^2*LL^4*LRd^4 - 1/16*nf^2*T^3*h^10*u^2*LL^4*LLd^4 - 3/16*nf^2*T^3*
      h^10*u^2*QR^4*QRd^4 - 3/8*nf^2*T^3*h^10*u^2*QLd^4*QR^4 - 3/8*nf^2*T^3*
      h^10*u^2*QL^4*QRd^4 - 3/16*nf^2*T^3*h^10*u^2*QL^4*QLd^4 - 3/2*nf^2*T^3*
      h^10*u^2*G^2*LR^2*LRd^2 - 3/4*nf^2*T^3*h^10*u^2*G^2*LLd^2*LR^2 - 3/4*
      nf^2*T^3*h^10*u^2*G^2*LL^2*LRd^2 - 3/2*nf^2*T^3*h^10*u^2*G^2*LL^2*LLd^2
       - 11/2*nf^2*T^3*h^10*u^2*G^2*QR^2*QRd^2 - 15/4*nf^2*T^3*h^10*u^2*G^2*
      QLd^2*QR^2 - 15/4*nf^2*T^3*h^10*u^2*G^2*QL^2*QRd^2 - 11/2*nf^2*T^3*h^10*
      u^2*G^2*QL^2*QLd^2 + 11*nf^2*T^3*h^10*u^2*G^3*LLd*LR + 11*nf^2*T^3*h^10*
      u^2*G^3*LL*LRd + 49*nf^2*T^3*h^10*u^2*G^3*QLd*QR + 49*nf^2*T^3*h^10*u^2*
      G^3*QL*QRd + 1/3*nf^2*T^3*h^10*u^2*W*LLd^3*LR^3 + 1/3*nf^2*T^3*h^10*u^2*
      W*LL^3*LRd^3 + nf^2*T^3*h^10*u^2*W*QLd^3*QR^3 + nf^2*T^3*h^10*u^2*W*QL^3
      *QRd^3 + nf^2*T^3*h^10*u^2*W*G*QRd^3*LRd + nf^2*T^3*h^10*u^2*W*G*QR^3*LR
       + nf^2*T^3*h^10*u^2*W*G*QLd^3*LLd + nf^2*T^3*h^10*u^2*W*G*QL^3*LL + 57*
      nf^2*T^3*h^10*u^2*W*G^2*LLd*LR + 57*nf^2*T^3*h^10*u^2*W*G^2*LL*LRd + 172
      *nf^2*T^3*h^10*u^2*W*G^2*QLd*QR + 172*nf^2*T^3*h^10*u^2*W*G^2*QL*QRd - 5/
      4*nf^2*T^3*h^10*u^2*W^2*LR^2*LRd^2 + 3*nf^2*T^3*h^10*u^2*W^2*LLd^2*LR^2
       + 3*nf^2*T^3*h^10*u^2*W^2*LL^2*LRd^2 - 5/4*nf^2*T^3*h^10*u^2*W^2*LL^2*
      LLd^2 - 4/3*nf^2*T^3*h^10*u^2*W^2*QRd^3*LRd - 5/2*nf^2*T^3*h^10*u^2*W^2*
      QR^2*QRd^2 - 4/3*nf^2*T^3*h^10*u^2*W^2*QR^3*LR + 6*nf^2*T^3*h^10*u^2*W^2
      *QLd^2*QR^2 - 4/3*nf^2*T^3*h^10*u^2*W^2*QLd^3*LLd + 6*nf^2*T^3*h^10*u^2*
      W^2*QL^2*QRd^2 - 5/2*nf^2*T^3*h^10*u^2*W^2*QL^2*QLd^2 - 4/3*nf^2*T^3*
      h^10*u^2*W^2*QL^3*LL + 187*nf^2*T^3*h^10*u^2*W^2*G*QLd*QR + 187*nf^2*T^3
      *h^10*u^2*W^2*G*QL*QRd + 189*nf^2*T^3*h^10*u^2*W^3*LLd*LR + 189*nf^2*T^3
      *h^10*u^2*W^3*LL*LRd + 189*nf^2*T^3*h^10*u^2*W^3*QLd*QR + 189*nf^2*T^3*
      h^10*u^2*W^3*QL*QRd + 1/3*nf^2*T^3*h^10*u^2*B*G*QRd^3*LRd + 1/3*nf^2*T^3
      *h^10*u^2*B*G*QR^3*LR + 1/3*nf^2*T^3*h^10*u^2*B*G*QLd^3*LLd + 1/3*nf^2*
      T^3*h^10*u^2*B*G*QL^3*LL + 14*nf^2*T^3*h^10*u^2*B*G^2*LLd*LR + 14*nf^2*
      T^3*h^10*u^2*B*G^2*LL*LRd + 43*nf^2*T^3*h^10*u^2*B*G^2*QLd*QR + 43*nf^2*
      T^3*h^10*u^2*B*G^2*QL*QRd + 5*nf^2*T^3*h^10*u^2*B*W*LR^2*LRd^2 + 7*nf^2*
      T^3*h^10*u^2*B*W*LLd^2*LR^2 + 7*nf^2*T^3*h^10*u^2*B*W*LL^2*LRd^2 + 5*
      nf^2*T^3*h^10*u^2*B*W*LL^2*LLd^2 - nf^2*T^3*h^10*u^2*B*W*QRd^3*LRd + 10*
      nf^2*T^3*h^10*u^2*B*W*QR^2*QRd^2 - nf^2*T^3*h^10*u^2*B*W*QR^3*LR + 14*
      nf^2*T^3*h^10*u^2*B*W*QLd^2*QR^2 - nf^2*T^3*h^10*u^2*B*W*QLd^3*LLd + 14*
      nf^2*T^3*h^10*u^2*B*W*QL^2*QRd^2 + 10*nf^2*T^3*h^10*u^2*B*W*QL^2*QLd^2
       - nf^2*T^3*h^10*u^2*B*W*QL^3*LL + 115*nf^2*T^3*h^10*u^2*B*W*G*QLd*QR +
      115*nf^2*T^3*h^10*u^2*B*W*G*QL*QRd + 187*nf^2*T^3*h^10*u^2*B*W^2*LLd*LR
       + 187*nf^2*T^3*h^10*u^2*B*W^2*LL*LRd + 187*nf^2*T^3*h^10*u^2*B*W^2*QLd*
      QR + 187*nf^2*T^3*h^10*u^2*B*W^2*QL*QRd - 3/2*nf^2*T^3*h^10*u^2*B^2*LR^2
      *LRd^2 - 3/4*nf^2*T^3*h^10*u^2*B^2*LLd^2*LR^2 - 3/4*nf^2*T^3*h^10*u^2*
      B^2*LL^2*LRd^2 - 3/2*nf^2*T^3*h^10*u^2*B^2*LL^2*LLd^2 - 3*nf^2*T^3*h^10*
      u^2*B^2*QR^2*QRd^2 - 3/2*nf^2*T^3*h^10*u^2*B^2*QLd^2*QR^2 - 3/2*nf^2*T^3
      *h^10*u^2*B^2*QL^2*QRd^2 - 3*nf^2*T^3*h^10*u^2*B^2*QL^2*QLd^2 + 14*nf^2*
      T^3*h^10*u^2*B^2*G*QLd*QR + 14*nf^2*T^3*h^10*u^2*B^2*G*QL*QRd + 57*nf^2*
      T^3*h^10*u^2*B^2*W*LLd*LR + 57*nf^2*T^3*h^10*u^2*B^2*W*LL*LRd + 57*nf^2*
      T^3*h^10*u^2*B^2*W*QLd*QR + 57*nf^2*T^3*h^10*u^2*B^2*W*QL*QRd + 5*nf^2*
      T^3*h^10*u^2*B^3*LLd*LR + 5*nf^2*T^3*h^10*u^2*B^3*LL*LRd + 5*nf^2*T^3*
      h^10*u^2*B^3*QLd*QR + 5*nf^2*T^3*h^10*u^2*B^3*QL*QRd + 2/9*nf^2*T^3*h^10
      *u^2*p^2*LLd^3*LR^3 + 2/9*nf^2*T^3*h^10*u^2*p^2*LL^3*LRd^3 + 2/3*nf^2*
      T^3*h^10*u^2*p^2*QLd^3*QR^3 + 2/3*nf^2*T^3*h^10*u^2*p^2*QL^3*QRd^3 - 5*
      nf^2*T^3*h^10*u^2*p^2*G*QRd^3*LRd - 5*nf^2*T^3*h^10*u^2*p^2*G*QR^3*LR -
      5*nf^2*T^3*h^10*u^2*p^2*G*QLd^3*LLd - 5*nf^2*T^3*h^10*u^2*p^2*G*QL^3*LL
       + 173*nf^2*T^3*h^10*u^2*p^2*G^2*LLd*LR + 173*nf^2*T^3*h^10*u^2*p^2*G^2*
      LL*LRd + 507*nf^2*T^3*h^10*u^2*p^2*G^2*QLd*QR + 507*nf^2*T^3*h^10*u^2*
      p^2*G^2*QL*QRd - 11/2*nf^2*T^3*h^10*u^2*p^2*W*LR^2*LRd^2 - 3/2*nf^2*T^3*
      h^10*u^2*p^2*W*LLd^2*LR^2 - 3/2*nf^2*T^3*h^10*u^2*p^2*W*LL^2*LRd^2 - 11/
      2*nf^2*T^3*h^10*u^2*p^2*W*LL^2*LLd^2 + 13*nf^2*T^3*h^10*u^2*p^2*W*QRd^3*
      LRd - 11*nf^2*T^3*h^10*u^2*p^2*W*QR^2*QRd^2 + 13*nf^2*T^3*h^10*u^2*p^2*W
      *QR^3*LR - 3*nf^2*T^3*h^10*u^2*p^2*W*QLd^2*QR^2 + 13*nf^2*T^3*h^10*u^2*
      p^2*W*QLd^3*LLd - 3*nf^2*T^3*h^10*u^2*p^2*W*QL^2*QRd^2 - 11*nf^2*T^3*
      h^10*u^2*p^2*W*QL^2*QLd^2 + 13*nf^2*T^3*h^10*u^2*p^2*W*QL^3*LL + 1288*
      nf^2*T^3*h^10*u^2*p^2*W*G*QLd*QR + 1288*nf^2*T^3*h^10*u^2*p^2*W*G*QL*QRd
       + 2093*nf^2*T^3*h^10*u^2*p^2*W^2*LLd*LR + 2093*nf^2*T^3*h^10*u^2*p^2*
      W^2*LL*LRd + 2093*nf^2*T^3*h^10*u^2*p^2*W^2*QLd*QR + 2093*nf^2*T^3*h^10*
      u^2*p^2*W^2*QL*QRd + 13/2*nf^2*T^3*h^10*u^2*p^2*B*LR^2*LRd^2 + 11/2*nf^2
      *T^3*h^10*u^2*p^2*B*LLd^2*LR^2 + 11/2*nf^2*T^3*h^10*u^2*p^2*B*LL^2*LRd^2
       + 13/2*nf^2*T^3*h^10*u^2*p^2*B*LL^2*LLd^2 + 5*nf^2*T^3*h^10*u^2*p^2*B*
      QRd^3*LRd + 13*nf^2*T^3*h^10*u^2*p^2*B*QR^2*QRd^2 + 5*nf^2*T^3*h^10*u^2*
      p^2*B*QR^3*LR + 11*nf^2*T^3*h^10*u^2*p^2*B*QLd^2*QR^2 + 5*nf^2*T^3*h^10*
      u^2*p^2*B*QLd^3*LLd + 11*nf^2*T^3*h^10*u^2*p^2*B*QL^2*QRd^2 + 13*nf^2*
      T^3*h^10*u^2*p^2*B*QL^2*QLd^2 + 5*nf^2*T^3*h^10*u^2*p^2*B*QL^3*LL + 334*
      nf^2*T^3*h^10*u^2*p^2*B*G*QLd*QR + 334*nf^2*T^3*h^10*u^2*p^2*B*G*QL*QRd
       + 1288*nf^2*T^3*h^10*u^2*p^2*B*W*LLd*LR + 1288*nf^2*T^3*h^10*u^2*p^2*B*
      W*LL*LRd + 1288*nf^2*T^3*h^10*u^2*p^2*B*W*QLd*QR + 1288*nf^2*T^3*h^10*
      u^2*p^2*B*W*QL*QRd + 173*nf^2*T^3*h^10*u^2*p^2*B^2*LLd*LR + 173*nf^2*T^3
      *h^10*u^2*p^2*B^2*LL*LRd + 173*nf^2*T^3*h^10*u^2*p^2*B^2*QLd*QR + 173*
      nf^2*T^3*h^10*u^2*p^2*B^2*QL*QRd - 35/4*nf^2*T^3*h^10*u^2*p^4*LR^2*LRd^2
       - 25/4*nf^2*T^3*h^10*u^2*p^4*LLd^2*LR^2 - 25/4*nf^2*T^3*h^10*u^2*p^4*
      LL^2*LRd^2 - 35/4*nf^2*T^3*h^10*u^2*p^4*LL^2*LLd^2 + 6*nf^2*T^3*h^10*u^2
      *p^4*QRd^3*LRd - 35/2*nf^2*T^3*h^10*u^2*p^4*QR^2*QRd^2 + 6*nf^2*T^3*h^10
      *u^2*p^4*QR^3*LR - 25/2*nf^2*T^3*h^10*u^2*p^4*QLd^2*QR^2 + 6*nf^2*T^3*
      h^10*u^2*p^4*QLd^3*LLd - 25/2*nf^2*T^3*h^10*u^2*p^4*QL^2*QRd^2 - 35/2*
      nf^2*T^3*h^10*u^2*p^4*QL^2*QLd^2 + 6*nf^2*T^3*h^10*u^2*p^4*QL^3*LL + 597
      *nf^2*T^3*h^10*u^2*p^4*G*QLd*QR + 597*nf^2*T^3*h^10*u^2*p^4*G*QL*QRd +
      2338*nf^2*T^3*h^10*u^2*p^4*W*LLd*LR + 2338*nf^2*T^3*h^10*u^2*p^4*W*LL*
      LRd + 2338*nf^2*T^3*h^10*u^2*p^4*W*QLd*QR + 2338*nf^2*T^3*h^10*u^2*p^4*W
      *QL*QRd + 597*nf^2*T^3*h^10*u^2*p^4*B*LLd*LR + 597*nf^2*T^3*h^10*u^2*p^4
      *B*LL*LRd + 597*nf^2*T^3*h^10*u^2*p^4*B*QLd*QR + 597*nf^2*T^3*h^10*u^2*
      p^4*B*QL*QRd + 478*nf^2*T^3*h^10*u^2*p^6*LLd*LR + 478*nf^2*T^3*h^10*u^2*
      p^6*LL*LRd + 478*nf^2*T^3*h^10*u^2*p^6*QLd*QR + 478*nf^2*T^3*h^10*u^2*
      p^6*QL*QRd + 2/9*nf^2*T^3*h^10*u^3*p*LLd^3*LR^3 + 2/9*nf^2*T^3*h^10*u^3*
      p*LL^3*LRd^3 + 2/3*nf^2*T^3*h^10*u^3*p*QLd^3*QR^3 + 2/3*nf^2*T^3*h^10*
      u^3*p*QL^3*QRd^3 - 7/3*nf^2*T^3*h^10*u^3*p*G*QRd^3*LRd - 7/3*nf^2*T^3*
      h^10*u^3*p*G*QR^3*LR - 7/3*nf^2*T^3*h^10*u^3*p*G*QLd^3*LLd - 7/3*nf^2*
      T^3*h^10*u^3*p*G*QL^3*LL + 158*nf^2*T^3*h^10*u^3*p*G^2*LLd*LR + 158*nf^2
      *T^3*h^10*u^3*p*G^2*LL*LRd + 467*nf^2*T^3*h^10*u^3*p*G^2*QLd*QR + 467*
      nf^2*T^3*h^10*u^3*p*G^2*QL*QRd + 7*nf^2*T^3*h^10*u^3*p*W*LR^2*LRd^2 + 41/
      4*nf^2*T^3*h^10*u^3*p*W*LLd^2*LR^2 + 41/4*nf^2*T^3*h^10*u^3*p*W*LL^2*
      LRd^2 + 7*nf^2*T^3*h^10*u^3*p*W*LL^2*LLd^2 + 7*nf^2*T^3*h^10*u^3*p*W*
      QRd^3*LRd + 14*nf^2*T^3*h^10*u^3*p*W*QR^2*QRd^2 + 7*nf^2*T^3*h^10*u^3*p*
      W*QR^3*LR + 41/2*nf^2*T^3*h^10*u^3*p*W*QLd^2*QR^2 + 7*nf^2*T^3*h^10*u^3*
      p*W*QLd^3*LLd + 41/2*nf^2*T^3*h^10*u^3*p*W*QL^2*QRd^2 + 14*nf^2*T^3*h^10
      *u^3*p*W*QL^2*QLd^2 + 7*nf^2*T^3*h^10*u^3*p*W*QL^3*LL + 984*nf^2*T^3*
      h^10*u^3*p*W*G*QLd*QR + 984*nf^2*T^3*h^10*u^3*p*W*G*QL*QRd + 1470*nf^2*
      T^3*h^10*u^3*p*W^2*LLd*LR + 1470*nf^2*T^3*h^10*u^3*p*W^2*LL*LRd + 1470*
      nf^2*T^3*h^10*u^3*p*W^2*QLd*QR + 1470*nf^2*T^3*h^10*u^3*p*W^2*QL*QRd + 3/
      2*nf^2*T^3*h^10*u^3*p*B*LR^2*LRd^2 + 7/2*nf^2*T^3*h^10*u^3*p*B*LLd^2*
      LR^2 + 7/2*nf^2*T^3*h^10*u^3*p*B*LL^2*LRd^2 + 3/2*nf^2*T^3*h^10*u^3*p*B*
      LL^2*LLd^2 + 7/3*nf^2*T^3*h^10*u^3*p*B*QRd^3*LRd + 3*nf^2*T^3*h^10*u^3*p
      *B*QR^2*QRd^2 + 7/3*nf^2*T^3*h^10*u^3*p*B*QR^3*LR + 7*nf^2*T^3*h^10*u^3*
      p*B*QLd^2*QR^2 + 7/3*nf^2*T^3*h^10*u^3*p*B*QLd^3*LLd + 7*nf^2*T^3*h^10*
      u^3*p*B*QL^2*QRd^2 + 3*nf^2*T^3*h^10*u^3*p*B*QL^2*QLd^2 + 7/3*nf^2*T^3*
      h^10*u^3*p*B*QL^3*LL + 309*nf^2*T^3*h^10*u^3*p*B*G*QLd*QR + 309*nf^2*T^3
      *h^10*u^3*p*B*G*QL*QRd + 984*nf^2*T^3*h^10*u^3*p*B*W*LLd*LR + 984*nf^2*
      T^3*h^10*u^3*p*B*W*LL*LRd + 984*nf^2*T^3*h^10*u^3*p*B*W*QLd*QR + 984*
      nf^2*T^3*h^10*u^3*p*B*W*QL*QRd + 158*nf^2*T^3*h^10*u^3*p*B^2*LLd*LR +
      158*nf^2*T^3*h^10*u^3*p*B^2*LL*LRd + 158*nf^2*T^3*h^10*u^3*p*B^2*QLd*QR
       + 158*nf^2*T^3*h^10*u^3*p*B^2*QL*QRd + 57/4*nf^2*T^3*h^10*u^3*p^3*LR^2*
      LRd^2 + 51/4*nf^2*T^3*h^10*u^3*p^3*LLd^2*LR^2 + 51/4*nf^2*T^3*h^10*u^3*
      p^3*LL^2*LRd^2 + 57/4*nf^2*T^3*h^10*u^3*p^3*LL^2*LLd^2 + 31/3*nf^2*T^3*
      h^10*u^3*p^3*QRd^3*LRd + 57/2*nf^2*T^3*h^10*u^3*p^3*QR^2*QRd^2 + 31/3*
      nf^2*T^3*h^10*u^3*p^3*QR^3*LR + 51/2*nf^2*T^3*h^10*u^3*p^3*QLd^2*QR^2 +
      31/3*nf^2*T^3*h^10*u^3*p^3*QLd^3*LLd + 51/2*nf^2*T^3*h^10*u^3*p^3*QL^2*
      QRd^2 + 57/2*nf^2*T^3*h^10*u^3*p^3*QL^2*QLd^2 + 31/3*nf^2*T^3*h^10*u^3*
      p^3*QL^3*LL + 1265*nf^2*T^3*h^10*u^3*p^3*G*QLd*QR + 1265*nf^2*T^3*h^10*
      u^3*p^3*G*QL*QRd + 4028*nf^2*T^3*h^10*u^3*p^3*W*LLd*LR + 4028*nf^2*T^3*
      h^10*u^3*p^3*W*LL*LRd + 4028*nf^2*T^3*h^10*u^3*p^3*W*QLd*QR + 4028*nf^2*
      T^3*h^10*u^3*p^3*W*QL*QRd + 1265*nf^2*T^3*h^10*u^3*p^3*B*LLd*LR + 1265*
      nf^2*T^3*h^10*u^3*p^3*B*LL*LRd + 1265*nf^2*T^3*h^10*u^3*p^3*B*QLd*QR +
      1265*nf^2*T^3*h^10*u^3*p^3*B*QL*QRd + 1588*nf^2*T^3*h^10*u^3*p^5*LLd*LR
       + 1588*nf^2*T^3*h^10*u^3*p^5*LL*LRd + 1588*nf^2*T^3*h^10*u^3*p^5*QLd*QR
       + 1588*nf^2*T^3*h^10*u^3*p^5*QL*QRd + 1/3*nf^2*T^3*h^10*u^4*LLd^3*LR^3
       + 1/3*nf^2*T^3*h^10*u^4*LL^3*LRd^3 + nf^2*T^3*h^10*u^4*QLd^3*QR^3 +
      nf^2*T^3*h^10*u^4*QL^3*QRd^3 + 39*nf^2*T^3*h^10*u^4*G^2*LLd*LR + 39*nf^2
      *T^3*h^10*u^4*G^2*LL*LRd + 115*nf^2*T^3*h^10*u^4*G^2*QLd*QR + 115*nf^2*
      T^3*h^10*u^4*G^2*QL*QRd - nf^2*T^3*h^10*u^4*W*LR^2*LRd^2 + 5/4*nf^2*T^3*
      h^10*u^4*W*LLd^2*LR^2 + 5/4*nf^2*T^3*h^10*u^4*W*LL^2*LRd^2 - nf^2*T^3*
      h^10*u^4*W*LL^2*LLd^2 + 1/3*nf^2*T^3*h^10*u^4*W*QRd^3*LRd - 2*nf^2*T^3*
      h^10*u^4*W*QR^2*QRd^2 + 1/3*nf^2*T^3*h^10*u^4*W*QR^3*LR + 5/2*nf^2*T^3*
      h^10*u^4*W*QLd^2*QR^2 + 1/3*nf^2*T^3*h^10*u^4*W*QLd^3*LLd + 5/2*nf^2*T^3
      *h^10*u^4*W*QL^2*QRd^2 - 2*nf^2*T^3*h^10*u^4*W*QL^2*QLd^2 + 1/3*nf^2*T^3
      *h^10*u^4*W*QL^3*LL + 225*nf^2*T^3*h^10*u^4*W*G*QLd*QR + 225*nf^2*T^3*
      h^10*u^4*W*G*QL*QRd + 326*nf^2*T^3*h^10*u^4*W^2*LLd*LR + 326*nf^2*T^3*
      h^10*u^4*W^2*LL*LRd + 326*nf^2*T^3*h^10*u^4*W^2*QLd*QR + 326*nf^2*T^3*
      h^10*u^4*W^2*QL*QRd + 7/2*nf^2*T^3*h^10*u^4*B*LR^2*LRd^2 + 15/4*nf^2*T^3
      *h^10*u^4*B*LLd^2*LR^2 + 15/4*nf^2*T^3*h^10*u^4*B*LL^2*LRd^2 + 7/2*nf^2*
      T^3*h^10*u^4*B*LL^2*LLd^2 + 7*nf^2*T^3*h^10*u^4*B*QR^2*QRd^2 + 15/2*nf^2
      *T^3*h^10*u^4*B*QLd^2*QR^2 + 15/2*nf^2*T^3*h^10*u^4*B*QL^2*QRd^2 + 7*
      nf^2*T^3*h^10*u^4*B*QL^2*QLd^2 + 76*nf^2*T^3*h^10*u^4*B*G*QLd*QR + 76*
      nf^2*T^3*h^10*u^4*B*G*QL*QRd + 225*nf^2*T^3*h^10*u^4*B*W*LLd*LR + 225*
      nf^2*T^3*h^10*u^4*B*W*LL*LRd + 225*nf^2*T^3*h^10*u^4*B*W*QLd*QR + 225*
      nf^2*T^3*h^10*u^4*B*W*QL*QRd + 39*nf^2*T^3*h^10*u^4*B^2*LLd*LR + 39*nf^2
      *T^3*h^10*u^4*B^2*LL*LRd + 39*nf^2*T^3*h^10*u^4*B^2*QLd*QR + 39*nf^2*T^3
      *h^10*u^4*B^2*QL*QRd - 11/2*nf^2*T^3*h^10*u^4*p^2*LR^2*LRd^2 - 2*nf^2*
      T^3*h^10*u^4*p^2*LLd^2*LR^2 - 2*nf^2*T^3*h^10*u^4*p^2*LL^2*LRd^2 - 11/2*
      nf^2*T^3*h^10*u^4*p^2*LL^2*LLd^2 + 23/3*nf^2*T^3*h^10*u^4*p^2*QRd^3*LRd
       - 11*nf^2*T^3*h^10*u^4*p^2*QR^2*QRd^2 + 23/3*nf^2*T^3*h^10*u^4*p^2*QR^3
      *LR - 4*nf^2*T^3*h^10*u^4*p^2*QLd^2*QR^2 + 23/3*nf^2*T^3*h^10*u^4*p^2*
      QLd^3*LLd - 4*nf^2*T^3*h^10*u^4*p^2*QL^2*QRd^2 - 11*nf^2*T^3*h^10*u^4*
      p^2*QL^2*QLd^2 + 23/3*nf^2*T^3*h^10*u^4*p^2*QL^3*LL + 1112*nf^2*T^3*h^10
      *u^4*p^2*G*QLd*QR + 1112*nf^2*T^3*h^10*u^4*p^2*G*QL*QRd + 3270*nf^2*T^3*
      h^10*u^4*p^2*W*LLd*LR + 3270*nf^2*T^3*h^10*u^4*p^2*W*LL*LRd + 3270*nf^2*
      T^3*h^10*u^4*p^2*W*QLd*QR + 3270*nf^2*T^3*h^10*u^4*p^2*W*QL*QRd + 1112*
      nf^2*T^3*h^10*u^4*p^2*B*LLd*LR + 1112*nf^2*T^3*h^10*u^4*p^2*B*LL*LRd +
      1112*nf^2*T^3*h^10*u^4*p^2*B*QLd*QR + 1112*nf^2*T^3*h^10*u^4*p^2*B*QL*
      QRd + 2524*nf^2*T^3*h^10*u^4*p^4*LLd*LR + 2524*nf^2*T^3*h^10*u^4*p^4*LL*
      LRd + 2524*nf^2*T^3*h^10*u^4*p^4*QLd*QR + 2524*nf^2*T^3*h^10*u^4*p^4*QL*
      QRd + 13/2*nf^2*T^3*h^10*u^5*p*LR^2*LRd^2 + 29/4*nf^2*T^3*h^10*u^5*p*
      LLd^2*LR^2 + 29/4*nf^2*T^3*h^10*u^5*p*LL^2*LRd^2 + 13/2*nf^2*T^3*h^10*
      u^5*p*LL^2*LLd^2 + 8/3*nf^2*T^3*h^10*u^5*p*QRd^3*LRd + 13*nf^2*T^3*h^10*
      u^5*p*QR^2*QRd^2 + 8/3*nf^2*T^3*h^10*u^5*p*QR^3*LR + 29/2*nf^2*T^3*h^10*
      u^5*p*QLd^2*QR^2 + 8/3*nf^2*T^3*h^10*u^5*p*QLd^3*LLd + 29/2*nf^2*T^3*
      h^10*u^5*p*QL^2*QRd^2 + 13*nf^2*T^3*h^10*u^5*p*QL^2*QLd^2 + 8/3*nf^2*T^3
      *h^10*u^5*p*QL^3*LL + 427*nf^2*T^3*h^10*u^5*p*G*QLd*QR + 427*nf^2*T^3*
      h^10*u^5*p*G*QL*QRd + 1222*nf^2*T^3*h^10*u^5*p*W*LLd*LR + 1222*nf^2*T^3*
      h^10*u^5*p*W*LL*LRd + 1222*nf^2*T^3*h^10*u^5*p*W*QLd*QR + 1222*nf^2*T^3*
      h^10*u^5*p*W*QL*QRd + 427*nf^2*T^3*h^10*u^5*p*B*LLd*LR + 427*nf^2*T^3*
      h^10*u^5*p*B*LL*LRd + 427*nf^2*T^3*h^10*u^5*p*B*QLd*QR + 427*nf^2*T^3*
      h^10*u^5*p*B*QL*QRd + 2205*nf^2*T^3*h^10*u^5*p^3*LLd*LR + 2205*nf^2*T^3*
      h^10*u^5*p^3*LL*LRd + 2205*nf^2*T^3*h^10*u^5*p^3*QLd*QR + 2205*nf^2*T^3*
      h^10*u^5*p^3*QL*QRd - 7/4*nf^2*T^3*h^10*u^6*LR^2*LRd^2 - nf^2*T^3*h^10*
      u^6*LLd^2*LR^2 - nf^2*T^3*h^10*u^6*LL^2*LRd^2 - 7/4*nf^2*T^3*h^10*u^6*
      LL^2*LLd^2 - 7/2*nf^2*T^3*h^10*u^6*QR^2*QRd^2 - 2*nf^2*T^3*h^10*u^6*
      QLd^2*QR^2 - 2*nf^2*T^3*h^10*u^6*QL^2*QRd^2 - 7/2*nf^2*T^3*h^10*u^6*QL^2
      *QLd^2 + 60*nf^2*T^3*h^10*u^6*G*QLd*QR + 60*nf^2*T^3*h^10*u^6*G*QL*QRd
       + 171*nf^2*T^3*h^10*u^6*W*LLd*LR + 171*nf^2*T^3*h^10*u^6*W*LL*LRd + 171
      *nf^2*T^3*h^10*u^6*W*QLd*QR + 171*nf^2*T^3*h^10*u^6*W*QL*QRd + 60*nf^2*
      T^3*h^10*u^6*B*LLd*LR + 60*nf^2*T^3*h^10*u^6*B*LL*LRd + 60*nf^2*T^3*h^10
      *u^6*B*QLd*QR + 60*nf^2*T^3*h^10*u^6*B*QL*QRd + 1070*nf^2*T^3*h^10*u^6*
      p^2*LLd*LR + 1070*nf^2*T^3*h^10*u^6*p^2*LL*LRd + 1070*nf^2*T^3*h^10*u^6*
      p^2*QLd*QR + 1070*nf^2*T^3*h^10*u^6*p^2*QL*QRd + 269*nf^2*T^3*h^10*u^7*p
      *LLd*LR + 269*nf^2*T^3*h^10*u^7*p*LL*LRd + 269*nf^2*T^3*h^10*u^7*p*QLd*
      QR + 269*nf^2*T^3*h^10*u^7*p*QL*QRd + 30*nf^2*T^3*h^10*u^8*LLd*LR + 30*
      nf^2*T^3*h^10*u^8*LL*LRd + 30*nf^2*T^3*h^10*u^8*QLd*QR + 30*nf^2*T^3*
      h^10*u^8*QL*QRd - 2/25*nf^2*T^4*h^10*LLd^5*LR^5 - 2/25*nf^2*T^4*h^10*
      LL^5*LRd^5 - 6/25*nf^2*T^4*h^10*QLd^5*QR^5 - 6/25*nf^2*T^4*h^10*QL^5*
      QRd^5 - 1/3*nf^2*T^4*h^10*W*G*QLd^3*QR^3 - 1/3*nf^2*T^4*h^10*W*G*QL^3*
      QRd^3 - 1/3*nf^2*T^4*h^10*W^2*G*QRd^3*LRd - 1/3*nf^2*T^4*h^10*W^2*G*QR^3
      *LR - 1/3*nf^2*T^4*h^10*W^2*G*QLd^3*LLd - 1/3*nf^2*T^4*h^10*W^2*G*QL^3*
      LL - 1/2*nf^2*T^4*h^10*W^3*LR^2*LRd^2 - 1/4*nf^2*T^4*h^10*W^3*LLd^2*LR^2
       - 1/4*nf^2*T^4*h^10*W^3*LL^2*LRd^2 - 1/2*nf^2*T^4*h^10*W^3*LL^2*LLd^2
       + 1/3*nf^2*T^4*h^10*W^3*QRd^3*LRd - nf^2*T^4*h^10*W^3*QR^2*QRd^2 + 1/3*
      nf^2*T^4*h^10*W^3*QR^3*LR - 1/2*nf^2*T^4*h^10*W^3*QLd^2*QR^2 + 1/3*nf^2*
      T^4*h^10*W^3*QLd^3*LLd - 1/2*nf^2*T^4*h^10*W^3*QL^2*QRd^2 - nf^2*T^4*
      h^10*W^3*QL^2*QLd^2 + 1/3*nf^2*T^4*h^10*W^3*QL^3*LL + 6*nf^2*T^4*h^10*
      W^3*G*QLd*QR + 6*nf^2*T^4*h^10*W^3*G*QL*QRd + 9*nf^2*T^4*h^10*W^4*LLd*LR
       + 9*nf^2*T^4*h^10*W^4*LL*LRd + 9*nf^2*T^4*h^10*W^4*QLd*QR + 9*nf^2*T^4*
      h^10*W^4*QL*QRd + 1/3*nf^2*T^4*h^10*B*W*LLd^3*LR^3 + 1/3*nf^2*T^4*h^10*B
      *W*LL^3*LRd^3 + nf^2*T^4*h^10*B*W*QLd^3*QR^3 + nf^2*T^4*h^10*B*W*QL^3*
      QRd^3 - 3/2*nf^2*T^4*h^10*B*W^2*LR^2*LRd^2 - 3/4*nf^2*T^4*h^10*B*W^2*
      LLd^2*LR^2 - 3/4*nf^2*T^4*h^10*B*W^2*LL^2*LRd^2 - 3/2*nf^2*T^4*h^10*B*
      W^2*LL^2*LLd^2 + 1/3*nf^2*T^4*h^10*B*W^2*QRd^3*LRd - 3*nf^2*T^4*h^10*B*
      W^2*QR^2*QRd^2 + 1/3*nf^2*T^4*h^10*B*W^2*QR^3*LR - 3/2*nf^2*T^4*h^10*B*
      W^2*QLd^2*QR^2 + 1/3*nf^2*T^4*h^10*B*W^2*QLd^3*LLd - 3/2*nf^2*T^4*h^10*B
      *W^2*QL^2*QRd^2 - 3*nf^2*T^4*h^10*B*W^2*QL^2*QLd^2 + 1/3*nf^2*T^4*h^10*B
      *W^2*QL^3*LL + 6*nf^2*T^4*h^10*B*W^3*LLd*LR + 6*nf^2*T^4*h^10*B*W^3*LL*
      LRd + 6*nf^2*T^4*h^10*B*W^3*QLd*QR + 6*nf^2*T^4*h^10*B*W^3*QL*QRd + 1/16
      *nf^2*T^4*h^10*p^2*LR^4*LRd^4 + 1/16*nf^2*T^4*h^10*p^2*LL^4*LLd^4 + 3/16
      *nf^2*T^4*h^10*p^2*QR^4*QRd^4 + 3/16*nf^2*T^4*h^10*p^2*QL^4*QLd^4 + 27/4
      *nf^2*T^4*h^10*p^2*W^2*LR^2*LRd^2 + 11/2*nf^2*T^4*h^10*p^2*W^2*LLd^2*
      LR^2 + 11/2*nf^2*T^4*h^10*p^2*W^2*LL^2*LRd^2 + 27/4*nf^2*T^4*h^10*p^2*
      W^2*LL^2*LLd^2 + 1/3*nf^2*T^4*h^10*p^2*W^2*QRd^3*LRd + 27/2*nf^2*T^4*
      h^10*p^2*W^2*QR^2*QRd^2 + 1/3*nf^2*T^4*h^10*p^2*W^2*QR^3*LR + 11*nf^2*
      T^4*h^10*p^2*W^2*QLd^2*QR^2 + 1/3*nf^2*T^4*h^10*p^2*W^2*QLd^3*LLd + 11*
      nf^2*T^4*h^10*p^2*W^2*QL^2*QRd^2 + 27/2*nf^2*T^4*h^10*p^2*W^2*QL^2*QLd^2
       + 1/3*nf^2*T^4*h^10*p^2*W^2*QL^3*LL + 36*nf^2*T^4*h^10*p^2*W^3*LLd*LR
       + 36*nf^2*T^4*h^10*p^2*W^3*LL*LRd + 36*nf^2*T^4*h^10*p^2*W^3*QLd*QR +
      36*nf^2*T^4*h^10*p^2*W^3*QL*QRd + 1/9*nf^2*T^4*h^10*u*p*G*QLd^3*QR^3 + 1/
      9*nf^2*T^4*h^10*u*p*G*QL^3*QRd^3 - 1/9*nf^2*T^4*h^10*u*p*W*LLd^3*LR^3 -
      1/9*nf^2*T^4*h^10*u*p*W*LL^3*LRd^3 - 1/3*nf^2*T^4*h^10*u*p*W*QLd^3*QR^3
       - 1/3*nf^2*T^4*h^10*u*p*W*QL^3*QRd^3 - nf^2*T^4*h^10*u*p*W*G*QRd^3*LRd
       - nf^2*T^4*h^10*u*p*W*G*QR^3*LR - nf^2*T^4*h^10*u*p*W*G*QLd^3*LLd -
      nf^2*T^4*h^10*u*p*W*G*QL^3*LL + 2*nf^2*T^4*h^10*u*p*W^2*LR^2*LRd^2 + 9/4
      *nf^2*T^4*h^10*u*p*W^2*LLd^2*LR^2 + 9/4*nf^2*T^4*h^10*u*p*W^2*LL^2*LRd^2
       + 2*nf^2*T^4*h^10*u*p*W^2*LL^2*LLd^2 + 5/3*nf^2*T^4*h^10*u*p*W^2*QRd^3*
      LRd + 4*nf^2*T^4*h^10*u*p*W^2*QR^2*QRd^2 + 5/3*nf^2*T^4*h^10*u*p*W^2*
      QR^3*LR + 9/2*nf^2*T^4*h^10*u*p*W^2*QLd^2*QR^2 + 5/3*nf^2*T^4*h^10*u*p*
      W^2*QLd^3*LLd + 9/2*nf^2*T^4*h^10*u*p*W^2*QL^2*QRd^2 + 4*nf^2*T^4*h^10*u
      *p*W^2*QL^2*QLd^2 + 5/3*nf^2*T^4*h^10*u*p*W^2*QL^3*LL + 86*nf^2*T^4*h^10
      *u*p*W^2*G*QLd*QR + 86*nf^2*T^4*h^10*u*p*W^2*G*QL*QRd + 146*nf^2*T^4*
      h^10*u*p*W^3*LLd*LR + 146*nf^2*T^4*h^10*u*p*W^3*LL*LRd + 146*nf^2*T^4*
      h^10*u*p*W^3*QLd*QR + 146*nf^2*T^4*h^10*u*p*W^3*QL*QRd - 1/9*nf^2*T^4*
      h^10*u*p*B*LLd^3*LR^3 - 1/9*nf^2*T^4*h^10*u*p*B*LL^3*LRd^3 - 1/3*nf^2*
      T^4*h^10*u*p*B*QLd^3*QR^3 - 1/3*nf^2*T^4*h^10*u*p*B*QL^3*QRd^3 + 2*nf^2*
      T^4*h^10*u*p*B*W*LR^2*LRd^2 + 9/4*nf^2*T^4*h^10*u*p*B*W*LLd^2*LR^2 + 9/4
      *nf^2*T^4*h^10*u*p*B*W*LL^2*LRd^2 + 2*nf^2*T^4*h^10*u*p*B*W*LL^2*LLd^2
       + nf^2*T^4*h^10*u*p*B*W*QRd^3*LRd + 4*nf^2*T^4*h^10*u*p*B*W*QR^2*QRd^2
       + nf^2*T^4*h^10*u*p*B*W*QR^3*LR + 9/2*nf^2*T^4*h^10*u*p*B*W*QLd^2*QR^2
       + nf^2*T^4*h^10*u*p*B*W*QLd^3*LLd + 9/2*nf^2*T^4*h^10*u*p*B*W*QL^2*
      QRd^2 + 4*nf^2*T^4*h^10*u*p*B*W*QL^2*QLd^2 + nf^2*T^4*h^10*u*p*B*W*QL^3*
      LL + 86*nf^2*T^4*h^10*u*p*B*W^2*LLd*LR + 86*nf^2*T^4*h^10*u*p*B*W^2*LL*
      LRd + 86*nf^2*T^4*h^10*u*p*B*W^2*QLd*QR + 86*nf^2*T^4*h^10*u*p*B*W^2*QL*
      QRd + 5/9*nf^2*T^4*h^10*u*p^3*LLd^3*LR^3 + 5/9*nf^2*T^4*h^10*u*p^3*LL^3*
      LRd^3 + 5/3*nf^2*T^4*h^10*u*p^3*QLd^3*QR^3 + 5/3*nf^2*T^4*h^10*u*p^3*
      QL^3*QRd^3 - 1/2*nf^2*T^4*h^10*u*p^3*W*LR^2*LRd^2 + nf^2*T^4*h^10*u*p^3*
      W*LLd^2*LR^2 + nf^2*T^4*h^10*u*p^3*W*LL^2*LRd^2 - 1/2*nf^2*T^4*h^10*u*
      p^3*W*LL^2*LLd^2 + 11/3*nf^2*T^4*h^10*u*p^3*W*QRd^3*LRd - nf^2*T^4*h^10*
      u*p^3*W*QR^2*QRd^2 + 11/3*nf^2*T^4*h^10*u*p^3*W*QR^3*LR + 2*nf^2*T^4*
      h^10*u*p^3*W*QLd^2*QR^2 + 11/3*nf^2*T^4*h^10*u*p^3*W*QLd^3*LLd + 2*nf^2*
      T^4*h^10*u*p^3*W*QL^2*QRd^2 - nf^2*T^4*h^10*u*p^3*W*QL^2*QLd^2 + 11/3*
      nf^2*T^4*h^10*u*p^3*W*QL^3*LL + 273*nf^2*T^4*h^10*u*p^3*W^2*LLd*LR + 273
      *nf^2*T^4*h^10*u*p^3*W^2*LL*LRd + 273*nf^2*T^4*h^10*u*p^3*W^2*QLd*QR +
      273*nf^2*T^4*h^10*u*p^3*W^2*QL*QRd + 1/16*nf^2*T^4*h^10*u^2*LR^4*LRd^4
       + 1/8*nf^2*T^4*h^10*u^2*LLd^4*LR^4 + 1/8*nf^2*T^4*h^10*u^2*LL^4*LRd^4
       + 1/16*nf^2*T^4*h^10*u^2*LL^4*LLd^4 + 3/16*nf^2*T^4*h^10*u^2*QR^4*QRd^4
       + 3/8*nf^2*T^4*h^10*u^2*QLd^4*QR^4 + 3/8*nf^2*T^4*h^10*u^2*QL^4*QRd^4
       + 3/16*nf^2*T^4*h^10*u^2*QL^4*QLd^4 - 1/3*nf^2*T^4*h^10*u^2*G*QLd^3*
      QR^3 - 1/3*nf^2*T^4*h^10*u^2*G*QL^3*QRd^3 + 7/4*nf^2*T^4*h^10*u^2*G^2*
      LR^2*LRd^2 + 7/4*nf^2*T^4*h^10*u^2*G^2*LLd^2*LR^2 + 7/4*nf^2*T^4*h^10*
      u^2*G^2*LL^2*LRd^2 + 7/4*nf^2*T^4*h^10*u^2*G^2*LL^2*LLd^2 + 23/4*nf^2*
      T^4*h^10*u^2*G^2*QR^2*QRd^2 + 21/4*nf^2*T^4*h^10*u^2*G^2*QLd^2*QR^2 + 21/
      4*nf^2*T^4*h^10*u^2*G^2*QL^2*QRd^2 + 23/4*nf^2*T^4*h^10*u^2*G^2*QL^2*
      QLd^2 + 1/3*nf^2*T^4*h^10*u^2*W*LLd^3*LR^3 + 1/3*nf^2*T^4*h^10*u^2*W*
      LL^3*LRd^3 + nf^2*T^4*h^10*u^2*W*QLd^3*QR^3 + nf^2*T^4*h^10*u^2*W*QL^3*
      QRd^3 + 2/3*nf^2*T^4*h^10*u^2*W*G*QRd^3*LRd + 2/3*nf^2*T^4*h^10*u^2*W*G*
      QR^3*LR + 2/3*nf^2*T^4*h^10*u^2*W*G*QLd^3*LLd + 2/3*nf^2*T^4*h^10*u^2*W*
      G*QL^3*LL + 14*nf^2*T^4*h^10*u^2*W*G^2*LLd*LR + 14*nf^2*T^4*h^10*u^2*W*
      G^2*LL*LRd + 43*nf^2*T^4*h^10*u^2*W*G^2*QLd*QR + 43*nf^2*T^4*h^10*u^2*W*
      G^2*QL*QRd + 15/2*nf^2*T^4*h^10*u^2*W^2*LR^2*LRd^2 + 35/4*nf^2*T^4*h^10*
      u^2*W^2*LLd^2*LR^2 + 35/4*nf^2*T^4*h^10*u^2*W^2*LL^2*LRd^2 + 15/2*nf^2*
      T^4*h^10*u^2*W^2*LL^2*LLd^2 - nf^2*T^4*h^10*u^2*W^2*QRd^3*LRd + 15*nf^2*
      T^4*h^10*u^2*W^2*QR^2*QRd^2 - nf^2*T^4*h^10*u^2*W^2*QR^3*LR + 35/2*nf^2*
      T^4*h^10*u^2*W^2*QLd^2*QR^2 - nf^2*T^4*h^10*u^2*W^2*QLd^3*LLd + 35/2*
      nf^2*T^4*h^10*u^2*W^2*QL^2*QRd^2 + 15*nf^2*T^4*h^10*u^2*W^2*QL^2*QLd^2
       - nf^2*T^4*h^10*u^2*W^2*QL^3*LL + 72*nf^2*T^4*h^10*u^2*W^2*G*QLd*QR +
      72*nf^2*T^4*h^10*u^2*W^2*G*QL*QRd + 93*nf^2*T^4*h^10*u^2*W^3*LLd*LR + 93
      *nf^2*T^4*h^10*u^2*W^3*LL*LRd + 93*nf^2*T^4*h^10*u^2*W^3*QLd*QR + 93*
      nf^2*T^4*h^10*u^2*W^3*QL*QRd + 1/3*nf^2*T^4*h^10*u^2*B*LLd^3*LR^3 + 1/3*
      nf^2*T^4*h^10*u^2*B*LL^3*LRd^3 + nf^2*T^4*h^10*u^2*B*QLd^3*QR^3 + nf^2*
      T^4*h^10*u^2*B*QL^3*QRd^3 + 1/3*nf^2*T^4*h^10*u^2*B*G*QRd^3*LRd + 1/3*
      nf^2*T^4*h^10*u^2*B*G*QR^3*LR + 1/3*nf^2*T^4*h^10*u^2*B*G*QLd^3*LLd + 1/
      3*nf^2*T^4*h^10*u^2*B*G*QL^3*LL + 1/2*nf^2*T^4*h^10*u^2*B*W*LR^2*LRd^2
       + 7/4*nf^2*T^4*h^10*u^2*B*W*LLd^2*LR^2 + 7/4*nf^2*T^4*h^10*u^2*B*W*LL^2
      *LRd^2 + 1/2*nf^2*T^4*h^10*u^2*B*W*LL^2*LLd^2 - 2/3*nf^2*T^4*h^10*u^2*B*
      W*QRd^3*LRd + nf^2*T^4*h^10*u^2*B*W*QR^2*QRd^2 - 2/3*nf^2*T^4*h^10*u^2*B
      *W*QR^3*LR + 7/2*nf^2*T^4*h^10*u^2*B*W*QLd^2*QR^2 - 2/3*nf^2*T^4*h^10*
      u^2*B*W*QLd^3*LLd + 7/2*nf^2*T^4*h^10*u^2*B*W*QL^2*QRd^2 + nf^2*T^4*h^10
      *u^2*B*W*QL^2*QLd^2 - 2/3*nf^2*T^4*h^10*u^2*B*W*QL^3*LL + 29*nf^2*T^4*
      h^10*u^2*B*W*G*QLd*QR + 29*nf^2*T^4*h^10*u^2*B*W*G*QL*QRd + 72*nf^2*T^4*
      h^10*u^2*B*W^2*LLd*LR + 72*nf^2*T^4*h^10*u^2*B*W^2*LL*LRd + 72*nf^2*T^4*
      h^10*u^2*B*W^2*QLd*QR + 72*nf^2*T^4*h^10*u^2*B*W^2*QL*QRd + 7/4*nf^2*T^4
      *h^10*u^2*B^2*LR^2*LRd^2 + 7/4*nf^2*T^4*h^10*u^2*B^2*LLd^2*LR^2 + 7/4*
      nf^2*T^4*h^10*u^2*B^2*LL^2*LRd^2 + 7/4*nf^2*T^4*h^10*u^2*B^2*LL^2*LLd^2
       - 1/3*nf^2*T^4*h^10*u^2*B^2*QRd^3*LRd + 7/2*nf^2*T^4*h^10*u^2*B^2*QR^2*
      QRd^2 - 1/3*nf^2*T^4*h^10*u^2*B^2*QR^3*LR + 7/2*nf^2*T^4*h^10*u^2*B^2*
      QLd^2*QR^2 - 1/3*nf^2*T^4*h^10*u^2*B^2*QLd^3*LLd + 7/2*nf^2*T^4*h^10*u^2
      *B^2*QL^2*QRd^2 + 7/2*nf^2*T^4*h^10*u^2*B^2*QL^2*QLd^2 - 1/3*nf^2*T^4*
      h^10*u^2*B^2*QL^3*LL + 14*nf^2*T^4*h^10*u^2*B^2*W*LLd*LR + 14*nf^2*T^4*
      h^10*u^2*B^2*W*LL*LRd + 14*nf^2*T^4*h^10*u^2*B^2*W*QLd*QR + 14*nf^2*T^4*
      h^10*u^2*B^2*W*QL*QRd - 3*nf^2*T^4*h^10*u^2*p^2*G*QRd^3*LRd - 3*nf^2*T^4
      *h^10*u^2*p^2*G*QR^3*LR - 3*nf^2*T^4*h^10*u^2*p^2*G*QLd^3*LLd - 3*nf^2*
      T^4*h^10*u^2*p^2*G*QL^3*LL + 7/2*nf^2*T^4*h^10*u^2*p^2*W*LR^2*LRd^2 + 15/
      4*nf^2*T^4*h^10*u^2*p^2*W*LLd^2*LR^2 + 15/4*nf^2*T^4*h^10*u^2*p^2*W*LL^2
      *LRd^2 + 7/2*nf^2*T^4*h^10*u^2*p^2*W*LL^2*LLd^2 + 8*nf^2*T^4*h^10*u^2*
      p^2*W*QRd^3*LRd + 7*nf^2*T^4*h^10*u^2*p^2*W*QR^2*QRd^2 + 8*nf^2*T^4*h^10
      *u^2*p^2*W*QR^3*LR + 15/2*nf^2*T^4*h^10*u^2*p^2*W*QLd^2*QR^2 + 8*nf^2*
      T^4*h^10*u^2*p^2*W*QLd^3*LLd + 15/2*nf^2*T^4*h^10*u^2*p^2*W*QL^2*QRd^2
       + 7*nf^2*T^4*h^10*u^2*p^2*W*QL^2*QLd^2 + 8*nf^2*T^4*h^10*u^2*p^2*W*QL^3
      *LL + 334*nf^2*T^4*h^10*u^2*p^2*W*G*QLd*QR + 334*nf^2*T^4*h^10*u^2*p^2*W
      *G*QL*QRd + 823*nf^2*T^4*h^10*u^2*p^2*W^2*LLd*LR + 823*nf^2*T^4*h^10*u^2
      *p^2*W^2*LL*LRd + 823*nf^2*T^4*h^10*u^2*p^2*W^2*QLd*QR + 823*nf^2*T^4*
      h^10*u^2*p^2*W^2*QL*QRd - 3*nf^2*T^4*h^10*u^2*p^2*B*LR^2*LRd^2 - 7/4*
      nf^2*T^4*h^10*u^2*p^2*B*LLd^2*LR^2 - 7/4*nf^2*T^4*h^10*u^2*p^2*B*LL^2*
      LRd^2 - 3*nf^2*T^4*h^10*u^2*p^2*B*LL^2*LLd^2 + 3*nf^2*T^4*h^10*u^2*p^2*B
      *QRd^3*LRd - 6*nf^2*T^4*h^10*u^2*p^2*B*QR^2*QRd^2 + 3*nf^2*T^4*h^10*u^2*
      p^2*B*QR^3*LR - 7/2*nf^2*T^4*h^10*u^2*p^2*B*QLd^2*QR^2 + 3*nf^2*T^4*h^10
      *u^2*p^2*B*QLd^3*LLd - 7/2*nf^2*T^4*h^10*u^2*p^2*B*QL^2*QRd^2 - 6*nf^2*
      T^4*h^10*u^2*p^2*B*QL^2*QLd^2 + 3*nf^2*T^4*h^10*u^2*p^2*B*QL^3*LL + 334*
      nf^2*T^4*h^10*u^2*p^2*B*W*LLd*LR + 334*nf^2*T^4*h^10*u^2*p^2*B*W*LL*LRd
       + 334*nf^2*T^4*h^10*u^2*p^2*B*W*QLd*QR + 334*nf^2*T^4*h^10*u^2*p^2*B*W*
      QL*QRd + 13*nf^2*T^4*h^10*u^2*p^4*LR^2*LRd^2 + 23/2*nf^2*T^4*h^10*u^2*
      p^4*LLd^2*LR^2 + 23/2*nf^2*T^4*h^10*u^2*p^4*LL^2*LRd^2 + 13*nf^2*T^4*
      h^10*u^2*p^4*LL^2*LLd^2 + 8/3*nf^2*T^4*h^10*u^2*p^4*QRd^3*LRd + 26*nf^2*
      T^4*h^10*u^2*p^4*QR^2*QRd^2 + 8/3*nf^2*T^4*h^10*u^2*p^4*QR^3*LR + 23*
      nf^2*T^4*h^10*u^2*p^4*QLd^2*QR^2 + 8/3*nf^2*T^4*h^10*u^2*p^4*QLd^3*LLd
       + 23*nf^2*T^4*h^10*u^2*p^4*QL^2*QRd^2 + 26*nf^2*T^4*h^10*u^2*p^4*QL^2*
      QLd^2 + 8/3*nf^2*T^4*h^10*u^2*p^4*QL^3*LL + 597*nf^2*T^4*h^10*u^2*p^4*W*
      LLd*LR + 597*nf^2*T^4*h^10*u^2*p^4*W*LL*LRd + 597*nf^2*T^4*h^10*u^2*p^4*
      W*QLd*QR + 597*nf^2*T^4*h^10*u^2*p^4*W*QL*QRd + 2/9*nf^2*T^4*h^10*u^3*p*
      LLd^3*LR^3 + 2/9*nf^2*T^4*h^10*u^3*p*LL^3*LRd^3 + 2/3*nf^2*T^4*h^10*u^3*
      p*QLd^3*QR^3 + 2/3*nf^2*T^4*h^10*u^3*p*QL^3*QRd^3 - 5/3*nf^2*T^4*h^10*
      u^3*p*G*QRd^3*LRd - 5/3*nf^2*T^4*h^10*u^3*p*G*QR^3*LR - 5/3*nf^2*T^4*
      h^10*u^3*p*G*QLd^3*LLd - 5/3*nf^2*T^4*h^10*u^3*p*G*QL^3*LL + 43*nf^2*T^4
      *h^10*u^3*p*G^2*LLd*LR + 43*nf^2*T^4*h^10*u^3*p*G^2*LL*LRd + 127*nf^2*
      T^4*h^10*u^3*p*G^2*QLd*QR + 127*nf^2*T^4*h^10*u^3*p*G^2*QL*QRd + 3*nf^2*
      T^4*h^10*u^3*p*W*LR^2*LRd^2 + 6*nf^2*T^4*h^10*u^3*p*W*LLd^2*LR^2 + 6*
      nf^2*T^4*h^10*u^3*p*W*LL^2*LRd^2 + 3*nf^2*T^4*h^10*u^3*p*W*LL^2*LLd^2 +
      5*nf^2*T^4*h^10*u^3*p*W*QRd^3*LRd + 6*nf^2*T^4*h^10*u^3*p*W*QR^2*QRd^2
       + 5*nf^2*T^4*h^10*u^3*p*W*QR^3*LR + 12*nf^2*T^4*h^10*u^3*p*W*QLd^2*QR^2
       + 5*nf^2*T^4*h^10*u^3*p*W*QLd^3*LLd + 12*nf^2*T^4*h^10*u^3*p*W*QL^2*
      QRd^2 + 6*nf^2*T^4*h^10*u^3*p*W*QL^2*QLd^2 + 5*nf^2*T^4*h^10*u^3*p*W*
      QL^3*LL + 393*nf^2*T^4*h^10*u^3*p*W*G*QLd*QR + 393*nf^2*T^4*h^10*u^3*p*W
      *G*QL*QRd + 738*nf^2*T^4*h^10*u^3*p*W^2*LLd*LR + 738*nf^2*T^4*h^10*u^3*p
      *W^2*LL*LRd + 738*nf^2*T^4*h^10*u^3*p*W^2*QLd*QR + 738*nf^2*T^4*h^10*u^3
      *p*W^2*QL*QRd + 3/2*nf^2*T^4*h^10*u^3*p*B*LR^2*LRd^2 + 2*nf^2*T^4*h^10*
      u^3*p*B*LLd^2*LR^2 + 2*nf^2*T^4*h^10*u^3*p*B*LL^2*LRd^2 + 3/2*nf^2*T^4*
      h^10*u^3*p*B*LL^2*LLd^2 + 5/3*nf^2*T^4*h^10*u^3*p*B*QRd^3*LRd + 3*nf^2*
      T^4*h^10*u^3*p*B*QR^2*QRd^2 + 5/3*nf^2*T^4*h^10*u^3*p*B*QR^3*LR + 4*nf^2
      *T^4*h^10*u^3*p*B*QLd^2*QR^2 + 5/3*nf^2*T^4*h^10*u^3*p*B*QLd^3*LLd + 4*
      nf^2*T^4*h^10*u^3*p*B*QL^2*QRd^2 + 3*nf^2*T^4*h^10*u^3*p*B*QL^2*QLd^2 +
      5/3*nf^2*T^4*h^10*u^3*p*B*QL^3*LL + 84*nf^2*T^4*h^10*u^3*p*B*G*QLd*QR +
      84*nf^2*T^4*h^10*u^3*p*B*G*QL*QRd + 393*nf^2*T^4*h^10*u^3*p*B*W*LLd*LR
       + 393*nf^2*T^4*h^10*u^3*p*B*W*LL*LRd + 393*nf^2*T^4*h^10*u^3*p*B*W*QLd*
      QR + 393*nf^2*T^4*h^10*u^3*p*B*W*QL*QRd + 43*nf^2*T^4*h^10*u^3*p*B^2*LLd
      *LR + 43*nf^2*T^4*h^10*u^3*p*B^2*LL*LRd + 43*nf^2*T^4*h^10*u^3*p*B^2*QLd
      *QR + 43*nf^2*T^4*h^10*u^3*p*B^2*QL*QRd + 9/4*nf^2*T^4*h^10*u^3*p^3*LR^2
      *LRd^2 + 3*nf^2*T^4*h^10*u^3*p^3*LLd^2*LR^2 + 3*nf^2*T^4*h^10*u^3*p^3*
      LL^2*LRd^2 + 9/4*nf^2*T^4*h^10*u^3*p^3*LL^2*LLd^2 + 17/3*nf^2*T^4*h^10*
      u^3*p^3*QRd^3*LRd + 9/2*nf^2*T^4*h^10*u^3*p^3*QR^2*QRd^2 + 17/3*nf^2*T^4
      *h^10*u^3*p^3*QR^3*LR + 6*nf^2*T^4*h^10*u^3*p^3*QLd^2*QR^2 + 17/3*nf^2*
      T^4*h^10*u^3*p^3*QLd^3*LLd + 6*nf^2*T^4*h^10*u^3*p^3*QL^2*QRd^2 + 9/2*
      nf^2*T^4*h^10*u^3*p^3*QL^2*QLd^2 + 17/3*nf^2*T^4*h^10*u^3*p^3*QL^3*LL +
      344*nf^2*T^4*h^10*u^3*p^3*G*QLd*QR + 344*nf^2*T^4*h^10*u^3*p^3*G*QL*QRd
       + 1609*nf^2*T^4*h^10*u^3*p^3*W*LLd*LR + 1609*nf^2*T^4*h^10*u^3*p^3*W*LL
      *LRd + 1609*nf^2*T^4*h^10*u^3*p^3*W*QLd*QR + 1609*nf^2*T^4*h^10*u^3*p^3*
      W*QL*QRd + 344*nf^2*T^4*h^10*u^3*p^3*B*LLd*LR + 344*nf^2*T^4*h^10*u^3*
      p^3*B*LL*LRd + 344*nf^2*T^4*h^10*u^3*p^3*B*QLd*QR + 344*nf^2*T^4*h^10*
      u^3*p^3*B*QL*QRd + 425*nf^2*T^4*h^10*u^3*p^5*LLd*LR + 425*nf^2*T^4*h^10*
      u^3*p^5*LL*LRd + 425*nf^2*T^4*h^10*u^3*p^5*QLd*QR + 425*nf^2*T^4*h^10*
      u^3*p^5*QL*QRd + 4/9*nf^2*T^4*h^10*u^4*LLd^3*LR^3 + 4/9*nf^2*T^4*h^10*
      u^4*LL^3*LRd^3 + 4/3*nf^2*T^4*h^10*u^4*QLd^3*QR^3 + 4/3*nf^2*T^4*h^10*
      u^4*QL^3*QRd^3 - 1/3*nf^2*T^4*h^10*u^4*G*QRd^3*LRd - 1/3*nf^2*T^4*h^10*
      u^4*G*QR^3*LR - 1/3*nf^2*T^4*h^10*u^4*G*QLd^3*LLd - 1/3*nf^2*T^4*h^10*
      u^4*G*QL^3*LL + 16*nf^2*T^4*h^10*u^4*G^2*LLd*LR + 16*nf^2*T^4*h^10*u^4*
      G^2*LL*LRd + 48*nf^2*T^4*h^10*u^4*G^2*QLd*QR + 48*nf^2*T^4*h^10*u^4*G^2*
      QL*QRd + 3*nf^2*T^4*h^10*u^4*W*LR^2*LRd^2 + 15/4*nf^2*T^4*h^10*u^4*W*
      LLd^2*LR^2 + 15/4*nf^2*T^4*h^10*u^4*W*LL^2*LRd^2 + 3*nf^2*T^4*h^10*u^4*W
      *LL^2*LLd^2 + 1/3*nf^2*T^4*h^10*u^4*W*QRd^3*LRd + 6*nf^2*T^4*h^10*u^4*W*
      QR^2*QRd^2 + 1/3*nf^2*T^4*h^10*u^4*W*QR^3*LR + 15/2*nf^2*T^4*h^10*u^4*W*
      QLd^2*QR^2 + 1/3*nf^2*T^4*h^10*u^4*W*QLd^3*LLd + 15/2*nf^2*T^4*h^10*u^4*
      W*QL^2*QRd^2 + 6*nf^2*T^4*h^10*u^4*W*QL^2*QLd^2 + 1/3*nf^2*T^4*h^10*u^4*
      W*QL^3*LL + 116*nf^2*T^4*h^10*u^4*W*G*QLd*QR + 116*nf^2*T^4*h^10*u^4*W*G
      *QL*QRd + 192*nf^2*T^4*h^10*u^4*W^2*LLd*LR + 192*nf^2*T^4*h^10*u^4*W^2*
      LL*LRd + 192*nf^2*T^4*h^10*u^4*W^2*QLd*QR + 192*nf^2*T^4*h^10*u^4*W^2*QL
      *QRd - 3/2*nf^2*T^4*h^10*u^4*B*LR^2*LRd^2 - nf^2*T^4*h^10*u^4*B*LLd^2*
      LR^2 - nf^2*T^4*h^10*u^4*B*LL^2*LRd^2 - 3/2*nf^2*T^4*h^10*u^4*B*LL^2*
      LLd^2 + 1/3*nf^2*T^4*h^10*u^4*B*QRd^3*LRd - 3*nf^2*T^4*h^10*u^4*B*QR^2*
      QRd^2 + 1/3*nf^2*T^4*h^10*u^4*B*QR^3*LR - 2*nf^2*T^4*h^10*u^4*B*QLd^2*
      QR^2 + 1/3*nf^2*T^4*h^10*u^4*B*QLd^3*LLd - 2*nf^2*T^4*h^10*u^4*B*QL^2*
      QRd^2 - 3*nf^2*T^4*h^10*u^4*B*QL^2*QLd^2 + 1/3*nf^2*T^4*h^10*u^4*B*QL^3*
      LL + 32*nf^2*T^4*h^10*u^4*B*G*QLd*QR + 32*nf^2*T^4*h^10*u^4*B*G*QL*QRd
       + 116*nf^2*T^4*h^10*u^4*B*W*LLd*LR + 116*nf^2*T^4*h^10*u^4*B*W*LL*LRd
       + 116*nf^2*T^4*h^10*u^4*B*W*QLd*QR + 116*nf^2*T^4*h^10*u^4*B*W*QL*QRd
       + 16*nf^2*T^4*h^10*u^4*B^2*LLd*LR + 16*nf^2*T^4*h^10*u^4*B^2*LL*LRd +
      16*nf^2*T^4*h^10*u^4*B^2*QLd*QR + 16*nf^2*T^4*h^10*u^4*B^2*QL*QRd + 71/4
      *nf^2*T^4*h^10*u^4*p^2*LR^2*LRd^2 + 71/4*nf^2*T^4*h^10*u^4*p^2*LLd^2*
      LR^2 + 71/4*nf^2*T^4*h^10*u^4*p^2*LL^2*LRd^2 + 71/4*nf^2*T^4*h^10*u^4*
      p^2*LL^2*LLd^2 + 17/3*nf^2*T^4*h^10*u^4*p^2*QRd^3*LRd + 71/2*nf^2*T^4*
      h^10*u^4*p^2*QR^2*QRd^2 + 17/3*nf^2*T^4*h^10*u^4*p^2*QR^3*LR + 71/2*nf^2
      *T^4*h^10*u^4*p^2*QLd^2*QR^2 + 17/3*nf^2*T^4*h^10*u^4*p^2*QLd^3*LLd + 71/
      2*nf^2*T^4*h^10*u^4*p^2*QL^2*QRd^2 + 71/2*nf^2*T^4*h^10*u^4*p^2*QL^2*
      QLd^2 + 17/3*nf^2*T^4*h^10*u^4*p^2*QL^3*LL + 462*nf^2*T^4*h^10*u^4*p^2*G
      *QLd*QR + 462*nf^2*T^4*h^10*u^4*p^2*G*QL*QRd + 1679*nf^2*T^4*h^10*u^4*
      p^2*W*LLd*LR + 1679*nf^2*T^4*h^10*u^4*p^2*W*LL*LRd + 1679*nf^2*T^4*h^10*
      u^4*p^2*W*QLd*QR + 1679*nf^2*T^4*h^10*u^4*p^2*W*QL*QRd + 462*nf^2*T^4*
      h^10*u^4*p^2*B*LLd*LR + 462*nf^2*T^4*h^10*u^4*p^2*B*LL*LRd + 462*nf^2*
      T^4*h^10*u^4*p^2*B*QLd*QR + 462*nf^2*T^4*h^10*u^4*p^2*B*QL*QRd + 1044*
      nf^2*T^4*h^10*u^4*p^4*LLd*LR + 1044*nf^2*T^4*h^10*u^4*p^4*LL*LRd + 1044*
      nf^2*T^4*h^10*u^4*p^4*QLd*QR + 1044*nf^2*T^4*h^10*u^4*p^4*QL*QRd + 9/4*
      nf^2*T^4*h^10*u^5*p*LR^2*LRd^2 + 7/2*nf^2*T^4*h^10*u^5*p*LLd^2*LR^2 + 7/
      2*nf^2*T^4*h^10*u^5*p*LL^2*LRd^2 + 9/4*nf^2*T^4*h^10*u^5*p*LL^2*LLd^2 +
      7/3*nf^2*T^4*h^10*u^5*p*QRd^3*LRd + 9/2*nf^2*T^4*h^10*u^5*p*QR^2*QRd^2
       + 7/3*nf^2*T^4*h^10*u^5*p*QR^3*LR + 7*nf^2*T^4*h^10*u^5*p*QLd^2*QR^2 +
      7/3*nf^2*T^4*h^10*u^5*p*QLd^3*LLd + 7*nf^2*T^4*h^10*u^5*p*QL^2*QRd^2 + 9/
      2*nf^2*T^4*h^10*u^5*p*QL^2*QLd^2 + 7/3*nf^2*T^4*h^10*u^5*p*QL^3*LL + 228
      *nf^2*T^4*h^10*u^5*p*G*QLd*QR + 228*nf^2*T^4*h^10*u^5*p*G*QL*QRd + 738*
      nf^2*T^4*h^10*u^5*p*W*LLd*LR + 738*nf^2*T^4*h^10*u^5*p*W*LL*LRd + 738*
      nf^2*T^4*h^10*u^5*p*W*QLd*QR + 738*nf^2*T^4*h^10*u^5*p*W*QL*QRd + 228*
      nf^2*T^4*h^10*u^5*p*B*LLd*LR + 228*nf^2*T^4*h^10*u^5*p*B*LL*LRd + 228*
      nf^2*T^4*h^10*u^5*p*B*QLd*QR + 228*nf^2*T^4*h^10*u^5*p*B*QL*QRd + 1171*
      nf^2*T^4*h^10*u^5*p^3*LLd*LR + 1171*nf^2*T^4*h^10*u^5*p^3*LL*LRd + 1171*
      nf^2*T^4*h^10*u^5*p^3*QLd*QR + 1171*nf^2*T^4*h^10*u^5*p^3*QL*QRd + 17/4*
      nf^2*T^4*h^10*u^6*LR^2*LRd^2 + 17/4*nf^2*T^4*h^10*u^6*LLd^2*LR^2 + 17/4*
      nf^2*T^4*h^10*u^6*LL^2*LRd^2 + 17/4*nf^2*T^4*h^10*u^6*LL^2*LLd^2 - 1/3*
      nf^2*T^4*h^10*u^6*QRd^3*LRd + 17/2*nf^2*T^4*h^10*u^6*QR^2*QRd^2 - 1/3*
      nf^2*T^4*h^10*u^6*QR^3*LR + 17/2*nf^2*T^4*h^10*u^6*QLd^2*QR^2 - 1/3*nf^2
      *T^4*h^10*u^6*QLd^3*LLd + 17/2*nf^2*T^4*h^10*u^6*QL^2*QRd^2 + 17/2*nf^2*
      T^4*h^10*u^6*QL^2*QLd^2 - 1/3*nf^2*T^4*h^10*u^6*QL^3*LL + 39*nf^2*T^4*
      h^10*u^6*G*QLd*QR + 39*nf^2*T^4*h^10*u^6*G*QL*QRd + 119*nf^2*T^4*h^10*
      u^6*W*LLd*LR + 119*nf^2*T^4*h^10*u^6*W*LL*LRd + 119*nf^2*T^4*h^10*u^6*W*
      QLd*QR + 119*nf^2*T^4*h^10*u^6*W*QL*QRd + 39*nf^2*T^4*h^10*u^6*B*LLd*LR
       + 39*nf^2*T^4*h^10*u^6*B*LL*LRd + 39*nf^2*T^4*h^10*u^6*B*QLd*QR + 39*
      nf^2*T^4*h^10*u^6*B*QL*QRd + 667*nf^2*T^4*h^10*u^6*p^2*LLd*LR + 667*nf^2
      *T^4*h^10*u^6*p^2*LL*LRd + 667*nf^2*T^4*h^10*u^6*p^2*QLd*QR + 667*nf^2*
      T^4*h^10*u^6*p^2*QL*QRd + 191*nf^2*T^4*h^10*u^7*p*LLd*LR + 191*nf^2*T^4*
      h^10*u^7*p*LL*LRd + 191*nf^2*T^4*h^10*u^7*p*QLd*QR + 191*nf^2*T^4*h^10*
      u^7*p*QL*QRd + 25*nf^2*T^4*h^10*u^8*LLd*LR + 25*nf^2*T^4*h^10*u^8*LL*LRd
       + 25*nf^2*T^4*h^10*u^8*QLd*QR + 25*nf^2*T^4*h^10*u^8*QL*QRd + 2/25*nf^2
      *T^5*h^10*LLd^5*LR^5 + 2/25*nf^2*T^5*h^10*LL^5*LRd^5 + 6/25*nf^2*T^5*
      h^10*QLd^5*QR^5 + 6/25*nf^2*T^5*h^10*QL^5*QRd^5 + 1/3*nf^2*T^5*h^10*W^2*
      LLd^3*LR^3 + 1/3*nf^2*T^5*h^10*W^2*LL^3*LRd^3 + nf^2*T^5*h^10*W^2*QLd^3*
      QR^3 + nf^2*T^5*h^10*W^2*QL^3*QRd^3 - nf^2*T^5*h^10*W^3*LR^2*LRd^2 - 1/2
      *nf^2*T^5*h^10*W^3*LLd^2*LR^2 - 1/2*nf^2*T^5*h^10*W^3*LL^2*LRd^2 - nf^2*
      T^5*h^10*W^3*LL^2*LLd^2 - 2*nf^2*T^5*h^10*W^3*QR^2*QRd^2 - nf^2*T^5*h^10
      *W^3*QLd^2*QR^2 - nf^2*T^5*h^10*W^3*QL^2*QRd^2 - 2*nf^2*T^5*h^10*W^3*
      QL^2*QLd^2 + 3*nf^2*T^5*h^10*W^4*LLd*LR + 3*nf^2*T^5*h^10*W^4*LL*LRd + 3
      *nf^2*T^5*h^10*W^4*QLd*QR + 3*nf^2*T^5*h^10*W^4*QL*QRd + 1/16*nf^2*T^5*
      h^10*u*p*LR^4*LRd^4 + 1/16*nf^2*T^5*h^10*u*p*LL^4*LLd^4 + 3/16*nf^2*T^5*
      h^10*u*p*QR^4*QRd^4 + 3/16*nf^2*T^5*h^10*u*p*QL^4*QLd^4 - 1/9*nf^2*T^5*
      h^10*u*p*W*LLd^3*LR^3 - 1/9*nf^2*T^5*h^10*u*p*W*LL^3*LRd^3 - 1/3*nf^2*
      T^5*h^10*u*p*W*QLd^3*QR^3 - 1/3*nf^2*T^5*h^10*u*p*W*QL^3*QRd^3 + 3/2*
      nf^2*T^5*h^10*u*p*W^2*LR^2*LRd^2 + 5/4*nf^2*T^5*h^10*u*p*W^2*LLd^2*LR^2
       + 5/4*nf^2*T^5*h^10*u*p*W^2*LL^2*LRd^2 + 3/2*nf^2*T^5*h^10*u*p*W^2*LL^2
      *LLd^2 + 2/3*nf^2*T^5*h^10*u*p*W^2*QRd^3*LRd + 3*nf^2*T^5*h^10*u*p*W^2*
      QR^2*QRd^2 + 2/3*nf^2*T^5*h^10*u*p*W^2*QR^3*LR + 5/2*nf^2*T^5*h^10*u*p*
      W^2*QLd^2*QR^2 + 2/3*nf^2*T^5*h^10*u*p*W^2*QLd^3*LLd + 5/2*nf^2*T^5*h^10
      *u*p*W^2*QL^2*QRd^2 + 3*nf^2*T^5*h^10*u*p*W^2*QL^2*QLd^2 + 2/3*nf^2*T^5*
      h^10*u*p*W^2*QL^3*LL + 30*nf^2*T^5*h^10*u*p*W^3*LLd*LR + 30*nf^2*T^5*
      h^10*u*p*W^3*LL*LRd + 30*nf^2*T^5*h^10*u*p*W^3*QLd*QR + 30*nf^2*T^5*h^10
      *u*p*W^3*QL*QRd + 1/3*nf^2*T^5*h^10*u^2*W*LLd^3*LR^3 + 1/3*nf^2*T^5*h^10
      *u^2*W*LL^3*LRd^3 + nf^2*T^5*h^10*u^2*W*QLd^3*QR^3 + nf^2*T^5*h^10*u^2*W
      *QL^3*QRd^3 + 1/3*nf^2*T^5*h^10*u^2*W*G*QRd^3*LRd + 1/3*nf^2*T^5*h^10*
      u^2*W*G*QR^3*LR + 1/3*nf^2*T^5*h^10*u^2*W*G*QLd^3*LLd + 1/3*nf^2*T^5*
      h^10*u^2*W*G*QL^3*LL + nf^2*T^5*h^10*u^2*W^2*LLd^2*LR^2 + nf^2*T^5*h^10*
      u^2*W^2*LL^2*LRd^2 - 1/3*nf^2*T^5*h^10*u^2*W^2*QRd^3*LRd - 1/3*nf^2*T^5*
      h^10*u^2*W^2*QR^3*LR + 2*nf^2*T^5*h^10*u^2*W^2*QLd^2*QR^2 - 1/3*nf^2*T^5
      *h^10*u^2*W^2*QLd^3*LLd + 2*nf^2*T^5*h^10*u^2*W^2*QL^2*QRd^2 - 1/3*nf^2*
      T^5*h^10*u^2*W^2*QL^3*LL + 14*nf^2*T^5*h^10*u^2*W^2*G*QLd*QR + 14*nf^2*
      T^5*h^10*u^2*W^2*G*QL*QRd + 30*nf^2*T^5*h^10*u^2*W^3*LLd*LR + 30*nf^2*
      T^5*h^10*u^2*W^3*LL*LRd + 30*nf^2*T^5*h^10*u^2*W^3*QLd*QR + 30*nf^2*T^5*
      h^10*u^2*W^3*QL*QRd + 3/2*nf^2*T^5*h^10*u^2*B*W*LR^2*LRd^2 + 7/4*nf^2*
      T^5*h^10*u^2*B*W*LLd^2*LR^2 + 7/4*nf^2*T^5*h^10*u^2*B*W*LL^2*LRd^2 + 3/2
      *nf^2*T^5*h^10*u^2*B*W*LL^2*LLd^2 - 1/3*nf^2*T^5*h^10*u^2*B*W*QRd^3*LRd
       + 3*nf^2*T^5*h^10*u^2*B*W*QR^2*QRd^2 - 1/3*nf^2*T^5*h^10*u^2*B*W*QR^3*
      LR + 7/2*nf^2*T^5*h^10*u^2*B*W*QLd^2*QR^2 - 1/3*nf^2*T^5*h^10*u^2*B*W*
      QLd^3*LLd + 7/2*nf^2*T^5*h^10*u^2*B*W*QL^2*QRd^2 + 3*nf^2*T^5*h^10*u^2*B
      *W*QL^2*QLd^2 - 1/3*nf^2*T^5*h^10*u^2*B*W*QL^3*LL + 14*nf^2*T^5*h^10*u^2
      *B*W^2*LLd*LR + 14*nf^2*T^5*h^10*u^2*B*W^2*LL*LRd + 14*nf^2*T^5*h^10*u^2
      *B*W^2*QLd*QR + 14*nf^2*T^5*h^10*u^2*B*W^2*QL*QRd + 2/9*nf^2*T^5*h^10*
      u^2*p^2*LLd^3*LR^3 + 2/9*nf^2*T^5*h^10*u^2*p^2*LL^3*LRd^3 + 2/3*nf^2*T^5
      *h^10*u^2*p^2*QLd^3*QR^3 + 2/3*nf^2*T^5*h^10*u^2*p^2*QL^3*QRd^3 - 3*nf^2
      *T^5*h^10*u^2*p^2*W*LR^2*LRd^2 - 7/4*nf^2*T^5*h^10*u^2*p^2*W*LLd^2*LR^2
       - 7/4*nf^2*T^5*h^10*u^2*p^2*W*LL^2*LRd^2 - 3*nf^2*T^5*h^10*u^2*p^2*W*
      LL^2*LLd^2 + 3*nf^2*T^5*h^10*u^2*p^2*W*QRd^3*LRd - 6*nf^2*T^5*h^10*u^2*
      p^2*W*QR^2*QRd^2 + 3*nf^2*T^5*h^10*u^2*p^2*W*QR^3*LR - 7/2*nf^2*T^5*h^10
      *u^2*p^2*W*QLd^2*QR^2 + 3*nf^2*T^5*h^10*u^2*p^2*W*QLd^3*LLd - 7/2*nf^2*
      T^5*h^10*u^2*p^2*W*QL^2*QRd^2 - 6*nf^2*T^5*h^10*u^2*p^2*W*QL^2*QLd^2 + 3
      *nf^2*T^5*h^10*u^2*p^2*W*QL^3*LL + 173*nf^2*T^5*h^10*u^2*p^2*W^2*LLd*LR
       + 173*nf^2*T^5*h^10*u^2*p^2*W^2*LL*LRd + 173*nf^2*T^5*h^10*u^2*p^2*W^2*
      QLd*QR + 173*nf^2*T^5*h^10*u^2*p^2*W^2*QL*QRd + 1/9*nf^2*T^5*h^10*u^3*p*
      LLd^3*LR^3 + 1/9*nf^2*T^5*h^10*u^3*p*LL^3*LRd^3 + 1/3*nf^2*T^5*h^10*u^3*
      p*QLd^3*QR^3 + 1/3*nf^2*T^5*h^10*u^3*p*QL^3*QRd^3 - nf^2*T^5*h^10*u^3*p*
      G*QRd^3*LRd - nf^2*T^5*h^10*u^3*p*G*QR^3*LR - nf^2*T^5*h^10*u^3*p*G*
      QLd^3*LLd - nf^2*T^5*h^10*u^3*p*G*QL^3*LL + 3/2*nf^2*T^5*h^10*u^3*p*W*
      LR^2*LRd^2 + 5/2*nf^2*T^5*h^10*u^3*p*W*LLd^2*LR^2 + 5/2*nf^2*T^5*h^10*
      u^3*p*W*LL^2*LRd^2 + 3/2*nf^2*T^5*h^10*u^3*p*W*LL^2*LLd^2 + 8/3*nf^2*T^5
      *h^10*u^3*p*W*QRd^3*LRd + 3*nf^2*T^5*h^10*u^3*p*W*QR^2*QRd^2 + 8/3*nf^2*
      T^5*h^10*u^3*p*W*QR^3*LR + 5*nf^2*T^5*h^10*u^3*p*W*QLd^2*QR^2 + 8/3*nf^2
      *T^5*h^10*u^3*p*W*QLd^3*LLd + 5*nf^2*T^5*h^10*u^3*p*W*QL^2*QRd^2 + 3*
      nf^2*T^5*h^10*u^3*p*W*QL^2*QLd^2 + 8/3*nf^2*T^5*h^10*u^3*p*W*QL^3*LL +
      84*nf^2*T^5*h^10*u^3*p*W*G*QLd*QR + 84*nf^2*T^5*h^10*u^3*p*W*G*QL*QRd +
      242*nf^2*T^5*h^10*u^3*p*W^2*LLd*LR + 242*nf^2*T^5*h^10*u^3*p*W^2*LL*LRd
       + 242*nf^2*T^5*h^10*u^3*p*W^2*QLd*QR + 242*nf^2*T^5*h^10*u^3*p*W^2*QL*
      QRd + 1/2*nf^2*T^5*h^10*u^3*p*B*LLd^2*LR^2 + 1/2*nf^2*T^5*h^10*u^3*p*B*
      LL^2*LRd^2 + nf^2*T^5*h^10*u^3*p*B*QRd^3*LRd + nf^2*T^5*h^10*u^3*p*B*
      QR^3*LR + nf^2*T^5*h^10*u^3*p*B*QLd^2*QR^2 + nf^2*T^5*h^10*u^3*p*B*QLd^3
      *LLd + nf^2*T^5*h^10*u^3*p*B*QL^2*QRd^2 + nf^2*T^5*h^10*u^3*p*B*QL^3*LL
       + 84*nf^2*T^5*h^10*u^3*p*B*W*LLd*LR + 84*nf^2*T^5*h^10*u^3*p*B*W*LL*LRd
       + 84*nf^2*T^5*h^10*u^3*p*B*W*QLd*QR + 84*nf^2*T^5*h^10*u^3*p*B*W*QL*QRd
       + 4*nf^2*T^5*h^10*u^3*p^3*LR^2*LRd^2 + 13/4*nf^2*T^5*h^10*u^3*p^3*LLd^2
      *LR^2 + 13/4*nf^2*T^5*h^10*u^3*p^3*LL^2*LRd^2 + 4*nf^2*T^5*h^10*u^3*p^3*
      LL^2*LLd^2 + nf^2*T^5*h^10*u^3*p^3*QRd^3*LRd + 8*nf^2*T^5*h^10*u^3*p^3*
      QR^2*QRd^2 + nf^2*T^5*h^10*u^3*p^3*QR^3*LR + 13/2*nf^2*T^5*h^10*u^3*p^3*
      QLd^2*QR^2 + nf^2*T^5*h^10*u^3*p^3*QLd^3*LLd + 13/2*nf^2*T^5*h^10*u^3*
      p^3*QL^2*QRd^2 + 8*nf^2*T^5*h^10*u^3*p^3*QL^2*QLd^2 + nf^2*T^5*h^10*u^3*
      p^3*QL^3*LL + 344*nf^2*T^5*h^10*u^3*p^3*W*LLd*LR + 344*nf^2*T^5*h^10*u^3
      *p^3*W*LL*LRd + 344*nf^2*T^5*h^10*u^3*p^3*W*QLd*QR + 344*nf^2*T^5*h^10*
      u^3*p^3*W*QL*QRd + 1/3*nf^2*T^5*h^10*u^4*LLd^3*LR^3 + 1/3*nf^2*T^5*h^10*
      u^4*LL^3*LRd^3 + nf^2*T^5*h^10*u^4*QLd^3*QR^3 + nf^2*T^5*h^10*u^4*QL^3*
      QRd^3 + 4*nf^2*T^5*h^10*u^4*G^2*LLd*LR + 4*nf^2*T^5*h^10*u^4*G^2*LL*LRd
       + 12*nf^2*T^5*h^10*u^4*G^2*QLd*QR + 12*nf^2*T^5*h^10*u^4*G^2*QL*QRd -
      nf^2*T^5*h^10*u^4*W*LR^2*LRd^2 - 1/2*nf^2*T^5*h^10*u^4*W*LLd^2*LR^2 - 1/
      2*nf^2*T^5*h^10*u^4*W*LL^2*LRd^2 - nf^2*T^5*h^10*u^4*W*LL^2*LLd^2 + 1/3*
      nf^2*T^5*h^10*u^4*W*QRd^3*LRd - 2*nf^2*T^5*h^10*u^4*W*QR^2*QRd^2 + 1/3*
      nf^2*T^5*h^10*u^4*W*QR^3*LR - nf^2*T^5*h^10*u^4*W*QLd^2*QR^2 + 1/3*nf^2*
      T^5*h^10*u^4*W*QLd^3*LLd - nf^2*T^5*h^10*u^4*W*QL^2*QRd^2 - 2*nf^2*T^5*
      h^10*u^4*W*QL^2*QLd^2 + 1/3*nf^2*T^5*h^10*u^4*W*QL^3*LL + 40*nf^2*T^5*
      h^10*u^4*W*G*QLd*QR + 40*nf^2*T^5*h^10*u^4*W*G*QL*QRd + 83*nf^2*T^5*h^10
      *u^4*W^2*LLd*LR + 83*nf^2*T^5*h^10*u^4*W^2*LL*LRd + 83*nf^2*T^5*h^10*u^4
      *W^2*QLd*QR + 83*nf^2*T^5*h^10*u^4*W^2*QL*QRd + nf^2*T^5*h^10*u^4*B*LR^2
      *LRd^2 + nf^2*T^5*h^10*u^4*B*LLd^2*LR^2 + nf^2*T^5*h^10*u^4*B*LL^2*LRd^2
       + nf^2*T^5*h^10*u^4*B*LL^2*LLd^2 + 2*nf^2*T^5*h^10*u^4*B*QR^2*QRd^2 + 2
      *nf^2*T^5*h^10*u^4*B*QLd^2*QR^2 + 2*nf^2*T^5*h^10*u^4*B*QL^2*QRd^2 + 2*
      nf^2*T^5*h^10*u^4*B*QL^2*QLd^2 + 8*nf^2*T^5*h^10*u^4*B*G*QLd*QR + 8*nf^2
      *T^5*h^10*u^4*B*G*QL*QRd + 40*nf^2*T^5*h^10*u^4*B*W*LLd*LR + 40*nf^2*T^5
      *h^10*u^4*B*W*LL*LRd + 40*nf^2*T^5*h^10*u^4*B*W*QLd*QR + 40*nf^2*T^5*
      h^10*u^4*B*W*QL*QRd + 4*nf^2*T^5*h^10*u^4*B^2*LLd*LR + 4*nf^2*T^5*h^10*
      u^4*B^2*LL*LRd + 4*nf^2*T^5*h^10*u^4*B^2*QLd*QR + 4*nf^2*T^5*h^10*u^4*
      B^2*QL*QRd - 3/2*nf^2*T^5*h^10*u^4*p^2*LR^2*LRd^2 - 1/2*nf^2*T^5*h^10*
      u^4*p^2*LLd^2*LR^2 - 1/2*nf^2*T^5*h^10*u^4*p^2*LL^2*LRd^2 - 3/2*nf^2*T^5
      *h^10*u^4*p^2*LL^2*LLd^2 + 8/3*nf^2*T^5*h^10*u^4*p^2*QRd^3*LRd - 3*nf^2*
      T^5*h^10*u^4*p^2*QR^2*QRd^2 + 8/3*nf^2*T^5*h^10*u^4*p^2*QR^3*LR - nf^2*
      T^5*h^10*u^4*p^2*QLd^2*QR^2 + 8/3*nf^2*T^5*h^10*u^4*p^2*QLd^3*LLd - nf^2
      *T^5*h^10*u^4*p^2*QL^2*QRd^2 - 3*nf^2*T^5*h^10*u^4*p^2*QL^2*QLd^2 + 8/3*
      nf^2*T^5*h^10*u^4*p^2*QL^3*LL + 105*nf^2*T^5*h^10*u^4*p^2*G*QLd*QR + 105
      *nf^2*T^5*h^10*u^4*p^2*G*QL*QRd + 567*nf^2*T^5*h^10*u^4*p^2*W*LLd*LR +
      567*nf^2*T^5*h^10*u^4*p^2*W*LL*LRd + 567*nf^2*T^5*h^10*u^4*p^2*W*QLd*QR
       + 567*nf^2*T^5*h^10*u^4*p^2*W*QL*QRd + 105*nf^2*T^5*h^10*u^4*p^2*B*LLd*
      LR + 105*nf^2*T^5*h^10*u^4*p^2*B*LL*LRd + 105*nf^2*T^5*h^10*u^4*p^2*B*
      QLd*QR + 105*nf^2*T^5*h^10*u^4*p^2*B*QL*QRd + 239*nf^2*T^5*h^10*u^4*p^4*
      LLd*LR + 239*nf^2*T^5*h^10*u^4*p^4*LL*LRd + 239*nf^2*T^5*h^10*u^4*p^4*
      QLd*QR + 239*nf^2*T^5*h^10*u^4*p^4*QL*QRd + 11/4*nf^2*T^5*h^10*u^5*p*
      LR^2*LRd^2 + 3*nf^2*T^5*h^10*u^5*p*LLd^2*LR^2 + 3*nf^2*T^5*h^10*u^5*p*
      LL^2*LRd^2 + 11/4*nf^2*T^5*h^10*u^5*p*LL^2*LLd^2 + 4/3*nf^2*T^5*h^10*u^5
      *p*QRd^3*LRd + 11/2*nf^2*T^5*h^10*u^5*p*QR^2*QRd^2 + 4/3*nf^2*T^5*h^10*
      u^5*p*QR^3*LR + 6*nf^2*T^5*h^10*u^5*p*QLd^2*QR^2 + 4/3*nf^2*T^5*h^10*u^5
      *p*QLd^3*LLd + 6*nf^2*T^5*h^10*u^5*p*QL^2*QRd^2 + 11/2*nf^2*T^5*h^10*u^5
      *p*QL^2*QLd^2 + 4/3*nf^2*T^5*h^10*u^5*p*QL^3*LL + 83*nf^2*T^5*h^10*u^5*p
      *G*QLd*QR + 83*nf^2*T^5*h^10*u^5*p*G*QL*QRd + 329*nf^2*T^5*h^10*u^5*p*W*
      LLd*LR + 329*nf^2*T^5*h^10*u^5*p*W*LL*LRd + 329*nf^2*T^5*h^10*u^5*p*W*
      QLd*QR + 329*nf^2*T^5*h^10*u^5*p*W*QL*QRd + 83*nf^2*T^5*h^10*u^5*p*B*LLd
      *LR + 83*nf^2*T^5*h^10*u^5*p*B*LL*LRd + 83*nf^2*T^5*h^10*u^5*p*B*QLd*QR
       + 83*nf^2*T^5*h^10*u^5*p*B*QL*QRd + 417*nf^2*T^5*h^10*u^5*p^3*LLd*LR +
      417*nf^2*T^5*h^10*u^5*p^3*LL*LRd + 417*nf^2*T^5*h^10*u^5*p^3*QLd*QR +
      417*nf^2*T^5*h^10*u^5*p^3*QL*QRd - 3/4*nf^2*T^5*h^10*u^6*LR^2*LRd^2 - 1/
      2*nf^2*T^5*h^10*u^6*LLd^2*LR^2 - 1/2*nf^2*T^5*h^10*u^6*LL^2*LRd^2 - 3/4*
      nf^2*T^5*h^10*u^6*LL^2*LLd^2 - 2/3*nf^2*T^5*h^10*u^6*QRd^3*LRd - 3/2*
      nf^2*T^5*h^10*u^6*QR^2*QRd^2 - 2/3*nf^2*T^5*h^10*u^6*QR^3*LR - nf^2*T^5*
      h^10*u^6*QLd^2*QR^2 - 2/3*nf^2*T^5*h^10*u^6*QLd^3*LLd - nf^2*T^5*h^10*
      u^6*QL^2*QRd^2 - 3/2*nf^2*T^5*h^10*u^6*QL^2*QLd^2 - 2/3*nf^2*T^5*h^10*
      u^6*QL^3*LL + 20*nf^2*T^5*h^10*u^6*G*QLd*QR + 20*nf^2*T^5*h^10*u^6*G*QL*
      QRd + 67*nf^2*T^5*h^10*u^6*W*LLd*LR + 67*nf^2*T^5*h^10*u^6*W*LL*LRd + 67
      *nf^2*T^5*h^10*u^6*W*QLd*QR + 67*nf^2*T^5*h^10*u^6*W*QL*QRd + 20*nf^2*
      T^5*h^10*u^6*B*LLd*LR + 20*nf^2*T^5*h^10*u^6*B*LL*LRd + 20*nf^2*T^5*h^10
      *u^6*B*QLd*QR + 20*nf^2*T^5*h^10*u^6*B*QL*QRd + 312*nf^2*T^5*h^10*u^6*
      p^2*LLd*LR + 312*nf^2*T^5*h^10*u^6*p^2*LL*LRd + 312*nf^2*T^5*h^10*u^6*
      p^2*QLd*QR + 312*nf^2*T^5*h^10*u^6*p^2*QL*QRd + 110*nf^2*T^5*h^10*u^7*p*
      LLd*LR + 110*nf^2*T^5*h^10*u^7*p*LL*LRd + 110*nf^2*T^5*h^10*u^7*p*QLd*QR
       + 110*nf^2*T^5*h^10*u^7*p*QL*QRd + 18*nf^2*T^5*h^10*u^8*LLd*LR + 18*
      nf^2*T^5*h^10*u^8*LL*LRd + 18*nf^2*T^5*h^10*u^8*QLd*QR + 18*nf^2*T^5*
      h^10*u^8*QL*QRd + 1/16*nf^2*T^6*h^10*u^2*LR^4*LRd^4 + 1/8*nf^2*T^6*h^10*
      u^2*LLd^4*LR^4 + 1/8*nf^2*T^6*h^10*u^2*LL^4*LRd^4 + 1/16*nf^2*T^6*h^10*
      u^2*LL^4*LLd^4 + 3/16*nf^2*T^6*h^10*u^2*QR^4*QRd^4 + 3/8*nf^2*T^6*h^10*
      u^2*QLd^4*QR^4 + 3/8*nf^2*T^6*h^10*u^2*QL^4*QRd^4 + 3/16*nf^2*T^6*h^10*
      u^2*QL^4*QLd^4 + 7/4*nf^2*T^6*h^10*u^2*W^2*LR^2*LRd^2 + 7/4*nf^2*T^6*
      h^10*u^2*W^2*LLd^2*LR^2 + 7/4*nf^2*T^6*h^10*u^2*W^2*LL^2*LRd^2 + 7/4*
      nf^2*T^6*h^10*u^2*W^2*LL^2*LLd^2 - 1/3*nf^2*T^6*h^10*u^2*W^2*QRd^3*LRd
       + 7/2*nf^2*T^6*h^10*u^2*W^2*QR^2*QRd^2 - 1/3*nf^2*T^6*h^10*u^2*W^2*QR^3
      *LR + 7/2*nf^2*T^6*h^10*u^2*W^2*QLd^2*QR^2 - 1/3*nf^2*T^6*h^10*u^2*W^2*
      QLd^3*LLd + 7/2*nf^2*T^6*h^10*u^2*W^2*QL^2*QRd^2 + 7/2*nf^2*T^6*h^10*u^2
      *W^2*QL^2*QLd^2 - 1/3*nf^2*T^6*h^10*u^2*W^2*QL^3*LL + 5*nf^2*T^6*h^10*
      u^2*W^3*LLd*LR + 5*nf^2*T^6*h^10*u^2*W^3*LL*LRd + 5*nf^2*T^6*h^10*u^2*
      W^3*QLd*QR + 5*nf^2*T^6*h^10*u^2*W^3*QL*QRd + 1/9*nf^2*T^6*h^10*u^3*p*
      LLd^3*LR^3 + 1/9*nf^2*T^6*h^10*u^3*p*LL^3*LRd^3 + 1/3*nf^2*T^6*h^10*u^3*
      p*QLd^3*QR^3 + 1/3*nf^2*T^6*h^10*u^3*p*QL^3*QRd^3 + 1/2*nf^2*T^6*h^10*
      u^3*p*W*LLd^2*LR^2 + 1/2*nf^2*T^6*h^10*u^3*p*W*LL^2*LRd^2 + nf^2*T^6*
      h^10*u^3*p*W*QRd^3*LRd + nf^2*T^6*h^10*u^3*p*W*QR^3*LR + nf^2*T^6*h^10*
      u^3*p*W*QLd^2*QR^2 + nf^2*T^6*h^10*u^3*p*W*QLd^3*LLd + nf^2*T^6*h^10*u^3
      *p*W*QL^2*QRd^2 + nf^2*T^6*h^10*u^3*p*W*QL^3*LL + 43*nf^2*T^6*h^10*u^3*p
      *W^2*LLd*LR + 43*nf^2*T^6*h^10*u^3*p*W^2*LL*LRd + 43*nf^2*T^6*h^10*u^3*p
      *W^2*QLd*QR + 43*nf^2*T^6*h^10*u^3*p*W^2*QL*QRd + 1/2*nf^2*T^6*h^10*u^4*
      W*LR^2*LRd^2 + 1/2*nf^2*T^6*h^10*u^4*W*LLd^2*LR^2 + 1/2*nf^2*T^6*h^10*
      u^4*W*LL^2*LRd^2 + 1/2*nf^2*T^6*h^10*u^4*W*LL^2*LLd^2 + nf^2*T^6*h^10*
      u^4*W*QR^2*QRd^2 + nf^2*T^6*h^10*u^4*W*QLd^2*QR^2 + nf^2*T^6*h^10*u^4*W*
      QL^2*QRd^2 + nf^2*T^6*h^10*u^4*W*QL^2*QLd^2 + 8*nf^2*T^6*h^10*u^4*W*G*
      QLd*QR + 8*nf^2*T^6*h^10*u^4*W*G*QL*QRd + 24*nf^2*T^6*h^10*u^4*W^2*LLd*
      LR + 24*nf^2*T^6*h^10*u^4*W^2*LL*LRd + 24*nf^2*T^6*h^10*u^4*W^2*QLd*QR
       + 24*nf^2*T^6*h^10*u^4*W^2*QL*QRd - 1/2*nf^2*T^6*h^10*u^4*B*LR^2*LRd^2
       - 1/2*nf^2*T^6*h^10*u^4*B*LLd^2*LR^2 - 1/2*nf^2*T^6*h^10*u^4*B*LL^2*
      LRd^2 - 1/2*nf^2*T^6*h^10*u^4*B*LL^2*LLd^2 - nf^2*T^6*h^10*u^4*B*QR^2*
      QRd^2 - nf^2*T^6*h^10*u^4*B*QLd^2*QR^2 - nf^2*T^6*h^10*u^4*B*QL^2*QRd^2
       - nf^2*T^6*h^10*u^4*B*QL^2*QLd^2 + 8*nf^2*T^6*h^10*u^4*B*W*LLd*LR + 8*
      nf^2*T^6*h^10*u^4*B*W*LL*LRd + 8*nf^2*T^6*h^10*u^4*B*W*QLd*QR + 8*nf^2*
      T^6*h^10*u^4*B*W*QL*QRd + 17/4*nf^2*T^6*h^10*u^4*p^2*LR^2*LRd^2 + 17/4*
      nf^2*T^6*h^10*u^4*p^2*LLd^2*LR^2 + 17/4*nf^2*T^6*h^10*u^4*p^2*LL^2*LRd^2
       + 17/4*nf^2*T^6*h^10*u^4*p^2*LL^2*LLd^2 + 1/3*nf^2*T^6*h^10*u^4*p^2*
      QRd^3*LRd + 17/2*nf^2*T^6*h^10*u^4*p^2*QR^2*QRd^2 + 1/3*nf^2*T^6*h^10*
      u^4*p^2*QR^3*LR + 17/2*nf^2*T^6*h^10*u^4*p^2*QLd^2*QR^2 + 1/3*nf^2*T^6*
      h^10*u^4*p^2*QLd^3*LLd + 17/2*nf^2*T^6*h^10*u^4*p^2*QL^2*QRd^2 + 17/2*
      nf^2*T^6*h^10*u^4*p^2*QL^2*QLd^2 + 1/3*nf^2*T^6*h^10*u^4*p^2*QL^3*LL +
      105*nf^2*T^6*h^10*u^4*p^2*W*LLd*LR + 105*nf^2*T^6*h^10*u^4*p^2*W*LL*LRd
       + 105*nf^2*T^6*h^10*u^4*p^2*W*QLd*QR + 105*nf^2*T^6*h^10*u^4*p^2*W*QL*
      QRd + 1/2*nf^2*T^6*h^10*u^5*p*LR^2*LRd^2 + 3/4*nf^2*T^6*h^10*u^5*p*LLd^2
      *LR^2 + 3/4*nf^2*T^6*h^10*u^5*p*LL^2*LRd^2 + 1/2*nf^2*T^6*h^10*u^5*p*
      LL^2*LLd^2 + 1/3*nf^2*T^6*h^10*u^5*p*QRd^3*LRd + nf^2*T^6*h^10*u^5*p*
      QR^2*QRd^2 + 1/3*nf^2*T^6*h^10*u^5*p*QR^3*LR + 3/2*nf^2*T^6*h^10*u^5*p*
      QLd^2*QR^2 + 1/3*nf^2*T^6*h^10*u^5*p*QLd^3*LLd + 3/2*nf^2*T^6*h^10*u^5*p
      *QL^2*QRd^2 + nf^2*T^6*h^10*u^5*p*QL^2*QLd^2 + 1/3*nf^2*T^6*h^10*u^5*p*
      QL^3*LL + 18*nf^2*T^6*h^10*u^5*p*G*QLd*QR + 18*nf^2*T^6*h^10*u^5*p*G*QL*
      QRd + 101*nf^2*T^6*h^10*u^5*p*W*LLd*LR + 101*nf^2*T^6*h^10*u^5*p*W*LL*
      LRd + 101*nf^2*T^6*h^10*u^5*p*W*QLd*QR + 101*nf^2*T^6*h^10*u^5*p*W*QL*
      QRd + 18*nf^2*T^6*h^10*u^5*p*B*LLd*LR + 18*nf^2*T^6*h^10*u^5*p*B*LL*LRd
       + 18*nf^2*T^6*h^10*u^5*p*B*QLd*QR + 18*nf^2*T^6*h^10*u^5*p*B*QL*QRd +
      85*nf^2*T^6*h^10*u^5*p^3*LLd*LR + 85*nf^2*T^6*h^10*u^5*p^3*LL*LRd + 85*
      nf^2*T^6*h^10*u^5*p^3*QLd*QR + 85*nf^2*T^6*h^10*u^5*p^3*QL*QRd + 2*nf^2*
      T^6*h^10*u^6*LR^2*LRd^2 + 2*nf^2*T^6*h^10*u^6*LLd^2*LR^2 + 2*nf^2*T^6*
      h^10*u^6*LL^2*LRd^2 + 2*nf^2*T^6*h^10*u^6*LL^2*LLd^2 - 1/3*nf^2*T^6*h^10
      *u^6*QRd^3*LRd + 4*nf^2*T^6*h^10*u^6*QR^2*QRd^2 - 1/3*nf^2*T^6*h^10*u^6*
      QR^3*LR + 4*nf^2*T^6*h^10*u^6*QLd^2*QR^2 - 1/3*nf^2*T^6*h^10*u^6*QLd^3*
      LLd + 4*nf^2*T^6*h^10*u^6*QL^2*QRd^2 + 4*nf^2*T^6*h^10*u^6*QL^2*QLd^2 -
      1/3*nf^2*T^6*h^10*u^6*QL^3*LL + 8*nf^2*T^6*h^10*u^6*G*QLd*QR + 8*nf^2*
      T^6*h^10*u^6*G*QL*QRd + 30*nf^2*T^6*h^10*u^6*W*LLd*LR + 30*nf^2*T^6*h^10
      *u^6*W*LL*LRd + 30*nf^2*T^6*h^10*u^6*W*QLd*QR + 30*nf^2*T^6*h^10*u^6*W*
      QL*QRd + 8*nf^2*T^6*h^10*u^6*B*LLd*LR + 8*nf^2*T^6*h^10*u^6*B*LL*LRd + 8
      *nf^2*T^6*h^10*u^6*B*QLd*QR + 8*nf^2*T^6*h^10*u^6*B*QL*QRd + 103*nf^2*
      T^6*h^10*u^6*p^2*LLd*LR + 103*nf^2*T^6*h^10*u^6*p^2*LL*LRd + 103*nf^2*
      T^6*h^10*u^6*p^2*QLd*QR + 103*nf^2*T^6*h^10*u^6*p^2*QL*QRd + 51*nf^2*T^6
      *h^10*u^7*p*LLd*LR + 51*nf^2*T^6*h^10*u^7*p*LL*LRd + 51*nf^2*T^6*h^10*
      u^7*p*QLd*QR + 51*nf^2*T^6*h^10*u^7*p*QL*QRd + 11*nf^2*T^6*h^10*u^8*LLd*
      LR + 11*nf^2*T^6*h^10*u^8*LL*LRd + 11*nf^2*T^6*h^10*u^8*QLd*QR + 11*nf^2
      *T^6*h^10*u^8*QL*QRd + 2/9*nf^2*T^7*h^10*u^4*LLd^3*LR^3 + 2/9*nf^2*T^7*
      h^10*u^4*LL^3*LRd^3 + 2/3*nf^2*T^7*h^10*u^4*QLd^3*QR^3 + 2/3*nf^2*T^7*
      h^10*u^4*QL^3*QRd^3 - 1/2*nf^2*T^7*h^10*u^4*W*LR^2*LRd^2 - 1/2*nf^2*T^7*
      h^10*u^4*W*LLd^2*LR^2 - 1/2*nf^2*T^7*h^10*u^4*W*LL^2*LRd^2 - 1/2*nf^2*
      T^7*h^10*u^4*W*LL^2*LLd^2 - nf^2*T^7*h^10*u^4*W*QR^2*QRd^2 - nf^2*T^7*
      h^10*u^4*W*QLd^2*QR^2 - nf^2*T^7*h^10*u^4*W*QL^2*QRd^2 - nf^2*T^7*h^10*
      u^4*W*QL^2*QLd^2 + 4*nf^2*T^7*h^10*u^4*W^2*LLd*LR + 4*nf^2*T^7*h^10*u^4*
      W^2*LL*LRd + 4*nf^2*T^7*h^10*u^4*W^2*QLd*QR + 4*nf^2*T^7*h^10*u^4*W^2*QL
      *QRd + 1/2*nf^2*T^7*h^10*u^5*p*LR^2*LRd^2 + 1/2*nf^2*T^7*h^10*u^5*p*
      LLd^2*LR^2 + 1/2*nf^2*T^7*h^10*u^5*p*LL^2*LRd^2 + 1/2*nf^2*T^7*h^10*u^5*
      p*LL^2*LLd^2 + nf^2*T^7*h^10*u^5*p*QR^2*QRd^2 + nf^2*T^7*h^10*u^5*p*
      QLd^2*QR^2 + nf^2*T^7*h^10*u^5*p*QL^2*QRd^2 + nf^2*T^7*h^10*u^5*p*QL^2*
      QLd^2 + 18*nf^2*T^7*h^10*u^5*p*W*LLd*LR + 18*nf^2*T^7*h^10*u^5*p*W*LL*
      LRd + 18*nf^2*T^7*h^10*u^5*p*W*QLd*QR + 18*nf^2*T^7*h^10*u^5*p*W*QL*QRd
       - 1/4*nf^2*T^7*h^10*u^6*LR^2*LRd^2 - 1/4*nf^2*T^7*h^10*u^6*LLd^2*LR^2
       - 1/4*nf^2*T^7*h^10*u^6*LL^2*LRd^2 - 1/4*nf^2*T^7*h^10*u^6*LL^2*LLd^2
       - 1/3*nf^2*T^7*h^10*u^6*QRd^3*LRd - 1/2*nf^2*T^7*h^10*u^6*QR^2*QRd^2 -
      1/3*nf^2*T^7*h^10*u^6*QR^3*LR - 1/2*nf^2*T^7*h^10*u^6*QLd^2*QR^2 - 1/3*
      nf^2*T^7*h^10*u^6*QLd^3*LLd - 1/2*nf^2*T^7*h^10*u^6*QL^2*QRd^2 - 1/2*
      nf^2*T^7*h^10*u^6*QL^2*QLd^2 - 1/3*nf^2*T^7*h^10*u^6*QL^3*LL + 2*nf^2*
      T^7*h^10*u^6*G*QLd*QR + 2*nf^2*T^7*h^10*u^6*G*QL*QRd + 10*nf^2*T^7*h^10*
      u^6*W*LLd*LR + 10*nf^2*T^7*h^10*u^6*W*LL*LRd + 10*nf^2*T^7*h^10*u^6*W*
      QLd*QR + 10*nf^2*T^7*h^10*u^6*W*QL*QRd + 2*nf^2*T^7*h^10*u^6*B*LLd*LR +
      2*nf^2*T^7*h^10*u^6*B*LL*LRd + 2*nf^2*T^7*h^10*u^6*B*QLd*QR + 2*nf^2*T^7
      *h^10*u^6*B*QL*QRd + 21*nf^2*T^7*h^10*u^6*p^2*LLd*LR + 21*nf^2*T^7*h^10*
      u^6*p^2*LL*LRd + 21*nf^2*T^7*h^10*u^6*p^2*QLd*QR + 21*nf^2*T^7*h^10*u^6*
      p^2*QL*QRd + 18*nf^2*T^7*h^10*u^7*p*LLd*LR + 18*nf^2*T^7*h^10*u^7*p*LL*
      LRd + 18*nf^2*T^7*h^10*u^7*p*QLd*QR + 18*nf^2*T^7*h^10*u^7*p*QL*QRd + 6*
      nf^2*T^7*h^10*u^8*LLd*LR + 6*nf^2*T^7*h^10*u^8*LL*LRd + 6*nf^2*T^7*h^10*
      u^8*QLd*QR + 6*nf^2*T^7*h^10*u^8*QL*QRd + 1/2*nf^2*T^8*h^10*u^6*LR^2*
      LRd^2 + 1/2*nf^2*T^8*h^10*u^6*LLd^2*LR^2 + 1/2*nf^2*T^8*h^10*u^6*LL^2*
      LRd^2 + 1/2*nf^2*T^8*h^10*u^6*LL^2*LLd^2 - 1/3*nf^2*T^8*h^10*u^6*QRd^3*
      LRd + nf^2*T^8*h^10*u^6*QR^2*QRd^2 - 1/3*nf^2*T^8*h^10*u^6*QR^3*LR +
      nf^2*T^8*h^10*u^6*QLd^2*QR^2 - 1/3*nf^2*T^8*h^10*u^6*QLd^3*LLd + nf^2*
      T^8*h^10*u^6*QL^2*QRd^2 + nf^2*T^8*h^10*u^6*QL^2*QLd^2 - 1/3*nf^2*T^8*
      h^10*u^6*QL^3*LL + 2*nf^2*T^8*h^10*u^6*W*LLd*LR + 2*nf^2*T^8*h^10*u^6*W*
      LL*LRd + 2*nf^2*T^8*h^10*u^6*W*QLd*QR + 2*nf^2*T^8*h^10*u^6*W*QL*QRd + 4
      *nf^2*T^8*h^10*u^7*p*LLd*LR + 4*nf^2*T^8*h^10*u^7*p*LL*LRd + 4*nf^2*T^8*
      h^10*u^7*p*QLd*QR + 4*nf^2*T^8*h^10*u^7*p*QL*QRd + 3*nf^2*T^8*h^10*u^8*
      LLd*LR + 3*nf^2*T^8*h^10*u^8*LL*LRd + 3*nf^2*T^8*h^10*u^8*QLd*QR + 3*
      nf^2*T^8*h^10*u^8*QL*QRd + nf^2*T^9*h^10*u^8*LLd*LR + nf^2*T^9*h^10*u^8*
      LL*LRd + nf^2*T^9*h^10*u^8*QLd*QR + nf^2*T^9*h^10*u^8*QL*QRd - 1/15*nf^3
      *h^10*LLd^3*LR^5*LRd^2 - 11/30*nf^3*h^10*LLd^5*LR^5 - 1/15*nf^3*h^10*
      LL^2*LLd^5*LR^3 - 1/15*nf^3*h^10*LL^3*LR^2*LRd^5 - 11/30*nf^3*h^10*LL^5*
      LRd^5 - 1/15*nf^3*h^10*LL^5*LLd^2*LRd^3 - 1/36*nf^3*h^10*QRd^3*LL^3*
      LRd^4 - 1/36*nf^3*h^10*QR^3*LLd^3*LR^4 - 1/36*nf^3*h^10*QLd^3*LLd^4*LR^3
       - 2/15*nf^3*h^10*QLd^3*QR^5*QRd^2 - 1/18*nf^3*h^10*QLd^3*QR^6*LR - 19/
      30*nf^3*h^10*QLd^5*QR^5 - 1/18*nf^3*h^10*QLd^6*QR^3*LLd - 2/15*nf^3*h^10
      *QL^2*QLd^5*QR^3 - 1/36*nf^3*h^10*QL^3*LL^4*LRd^3 - 1/18*nf^3*h^10*QL^3*
      QRd^6*LRd - 2/15*nf^3*h^10*QL^3*QR^2*QRd^5 - 19/30*nf^3*h^10*QL^5*QRd^5
       - 2/15*nf^3*h^10*QL^5*QLd^2*QRd^3 - 1/18*nf^3*h^10*QL^6*QRd^3*LL - 2/9*
      nf^3*h^10*G*QRd^3*LR^2*LRd^3 - 1/9*nf^3*h^10*G*QRd^3*LL^2*LRd^3 - 1/9*
      nf^3*h^10*G*QRd^6*LRd^2 - 11/90*nf^3*h^10*G*QRd^6*LLd^2 - 1/10*nf^3*h^10
      *G*QR^2*QRd^5*LRd - 2/9*nf^3*h^10*G*QR^3*LR^3*LRd^2 - 1/9*nf^3*h^10*G*
      QR^3*LLd^2*LR^3 - 1/10*nf^3*h^10*G*QR^5*QRd^2*LR - 1/9*nf^3*h^10*G*QR^6*
      LR^2 - 11/90*nf^3*h^10*G*QR^6*LL^2 - 1/9*nf^3*h^10*G*QLd^3*LLd^3*LR^2 -
      2/9*nf^3*h^10*G*QLd^3*LL^2*LLd^3 - 11/90*nf^3*h^10*G*QLd^6*LRd^2 - 1/9*
      nf^3*h^10*G*QLd^6*LLd^2 - 1/10*nf^3*h^10*G*QL^2*QLd^5*LLd - 1/9*nf^3*
      h^10*G*QL^3*LL^3*LRd^2 - 2/9*nf^3*h^10*G*QL^3*LL^3*LLd^2 - 1/10*nf^3*
      h^10*G*QL^5*QLd^2*LL - 11/90*nf^3*h^10*G*QL^6*LR^2 - 1/9*nf^3*h^10*G*
      QL^6*LL^2 - 1/6*nf^3*h^10*G^2*LLd*LR^3*LRd^2 - 2/3*nf^3*h^10*G^2*LLd^3*
      LR^3 - 1/6*nf^3*h^10*G^2*LL*LR^2*LRd^3 - 1/6*nf^3*h^10*G^2*LL^2*LLd^3*LR
       - 2/3*nf^3*h^10*G^2*LL^3*LRd^3 - 1/6*nf^3*h^10*G^2*LL^3*LLd^2*LRd - 1/6
      *nf^3*h^10*G^2*QLd*QR^3*QRd^2 - 2/3*nf^3*h^10*G^2*QLd^3*QR^3 - 1/6*nf^3*
      h^10*G^2*QL*QR^2*QRd^3 - 1/6*nf^3*h^10*G^2*QL^2*QLd^3*QR - 2/3*nf^3*h^10
      *G^2*QL^3*QRd^3 - 1/6*nf^3*h^10*G^2*QL^3*QLd^2*QRd - 5/12*nf^3*h^10*W*
      LR^4*LRd^4 - 1/4*nf^3*h^10*W*LLd^2*LR^4*LRd^2 - 5/12*nf^3*h^10*W*LLd^4*
      LR^4 - 1/4*nf^3*h^10*W*LL^2*LR^2*LRd^4 - 1/4*nf^3*h^10*W*LL^2*LLd^4*LR^2
       - 5/12*nf^3*h^10*W*LL^4*LRd^4 - 1/4*nf^3*h^10*W*LL^4*LLd^2*LRd^2 - 5/12
      *nf^3*h^10*W*LL^4*LLd^4 - 1/9*nf^3*h^10*W*QRd^3*LR^2*LRd^3 - 1/18*nf^3*
      h^10*W*QRd^3*LL^2*LRd^3 + 7/36*nf^3*h^10*W*QRd^6*LRd^2 + 5/36*nf^3*h^10*
      W*QRd^6*LLd^2 - 1/9*nf^3*h^10*W*QR^3*LR^3*LRd^2 - 1/18*nf^3*h^10*W*QR^3*
      LLd^2*LR^3 - 5/12*nf^3*h^10*W*QR^4*QRd^4 + 7/36*nf^3*h^10*W*QR^6*LR^2 +
      5/36*nf^3*h^10*W*QR^6*LL^2 + 1/4*nf^3*h^10*W*QLd^2*QRd^4*LRd^2 + 1/4*
      nf^3*h^10*W*QLd^2*QRd^4*LLd^2 - 1/4*nf^3*h^10*W*QLd^2*QR^4*QRd^2 - 1/18*
      nf^3*h^10*W*QLd^3*LLd^3*LR^2 - 1/9*nf^3*h^10*W*QLd^3*LL^2*LLd^3 + 1/4*
      nf^3*h^10*W*QLd^4*QRd^2*LRd^2 + 1/4*nf^3*h^10*W*QLd^4*QRd^2*LLd^2 - 5/12
      *nf^3*h^10*W*QLd^4*QR^4 + 5/36*nf^3*h^10*W*QLd^6*LRd^2 + 7/36*nf^3*h^10*
      W*QLd^6*LLd^2 - 1/4*nf^3*h^10*W*QL^2*QR^2*QRd^4 + 1/4*nf^3*h^10*W*QL^2*
      QR^4*LR^2 + 1/4*nf^3*h^10*W*QL^2*QR^4*LL^2 - 1/4*nf^3*h^10*W*QL^2*QLd^4*
      QR^2 - 1/18*nf^3*h^10*W*QL^3*LL^3*LRd^2 - 1/9*nf^3*h^10*W*QL^3*LL^3*
      LLd^2 - 5/12*nf^3*h^10*W*QL^4*QRd^4 + 1/4*nf^3*h^10*W*QL^4*QR^2*LR^2 + 1/
      4*nf^3*h^10*W*QL^4*QR^2*LL^2 - 1/4*nf^3*h^10*W*QL^4*QLd^2*QRd^2 - 5/12*
      nf^3*h^10*W*QL^4*QLd^4 + 5/36*nf^3*h^10*W*QL^6*LR^2 + 7/36*nf^3*h^10*W*
      QL^6*LL^2 - nf^3*h^10*W*G^2*LR^2*LRd^2 - 5/2*nf^3*h^10*W*G^2*LLd^2*LR^2
       - 5/2*nf^3*h^10*W*G^2*LL^2*LRd^2 - nf^3*h^10*W*G^2*LL^2*LLd^2 + nf^3*
      h^10*W*G^2*QRd^3*LRd - nf^3*h^10*W*G^2*QR^2*QRd^2 + nf^3*h^10*W*G^2*QR^3
      *LR - 5/2*nf^3*h^10*W*G^2*QLd^2*QR^2 + nf^3*h^10*W*G^2*QLd^3*LLd - 5/2*
      nf^3*h^10*W*G^2*QL^2*QRd^2 - nf^3*h^10*W*G^2*QL^2*QLd^2 + nf^3*h^10*W*
      G^2*QL^3*LL - 1/6*nf^3*h^10*W^2*LLd*LR^3*LRd^2 - 2/3*nf^3*h^10*W^2*LLd^3
      *LR^3 - 1/6*nf^3*h^10*W^2*LL*LR^2*LRd^3 - 1/6*nf^3*h^10*W^2*LL^2*LLd^3*
      LR - 2/3*nf^3*h^10*W^2*LL^3*LRd^3 - 1/6*nf^3*h^10*W^2*LL^3*LLd^2*LRd - 1/
      3*nf^3*h^10*W^2*QRd^3*LL*LRd^2 - 1/6*nf^3*h^10*W^2*QRd^3*LL*LLd^2 - 1/2*
      nf^3*h^10*W^2*QR*QRd^4*LLd - 1/3*nf^3*h^10*W^2*QR^3*LLd*LR^2 - 1/6*nf^3*
      h^10*W^2*QR^3*LL^2*LLd - 1/2*nf^3*h^10*W^2*QR^4*QRd*LL - 1/4*nf^3*h^10*
      W^2*QLd*QR^4*LR - 1/6*nf^3*h^10*W^2*QLd^3*LR*LRd^2 - 1/3*nf^3*h^10*W^2*
      QLd^3*LLd^2*LR - 1/4*nf^3*h^10*W^2*QLd^4*QR*LLd - 1/4*nf^3*h^10*W^2*QL*
      QRd^4*LRd - 1/2*nf^3*h^10*W^2*QL*QLd^4*LRd - 1/6*nf^3*h^10*W^2*QL^3*LR^2
      *LRd - 1/3*nf^3*h^10*W^2*QL^3*LL^2*LRd - 1/4*nf^3*h^10*W^2*QL^4*QRd*LL
       - 1/2*nf^3*h^10*W^2*QL^4*QLd*LR - 2*nf^3*h^10*W^3*LR^2*LRd^2 - 4*nf^3*
      h^10*W^3*LLd^2*LR^2 - 4*nf^3*h^10*W^3*LL^2*LRd^2 - 2*nf^3*h^10*W^3*LL^2*
      LLd^2 + 4*nf^3*h^10*W^3*QRd^3*LRd + 4*nf^3*h^10*W^3*QR^3*LR + 2*nf^3*
      h^10*W^3*QLd*QRd^2*LLd + 2*nf^3*h^10*W^3*QLd^2*QRd*LRd + 4*nf^3*h^10*W^3
      *QLd^3*LLd + 2*nf^3*h^10*W^3*QL*QR^2*LL + 2*nf^3*h^10*W^3*QL^2*QR*LR + 4
      *nf^3*h^10*W^3*QL^3*LL + 1/12*nf^3*h^10*B*LR^4*LRd^4 + 1/4*nf^3*h^10*B*
      LLd^2*LR^4*LRd^2 + 1/12*nf^3*h^10*B*LLd^4*LR^4 + 1/4*nf^3*h^10*B*LL^2*
      LR^2*LRd^4 + 1/4*nf^3*h^10*B*LL^2*LLd^4*LR^2 + 1/12*nf^3*h^10*B*LL^4*
      LRd^4 + 1/4*nf^3*h^10*B*LL^4*LLd^2*LRd^2 + 1/12*nf^3*h^10*B*LL^4*LLd^4
       + 2/9*nf^3*h^10*B*QRd^3*LR^2*LRd^3 + 1/9*nf^3*h^10*B*QRd^3*LL^2*LRd^3
       - 5/36*nf^3*h^10*B*QRd^6*LRd^2 - 1/36*nf^3*h^10*B*QRd^6*LLd^2 + 1/10*
      nf^3*h^10*B*QR^2*QRd^5*LRd + 2/9*nf^3*h^10*B*QR^3*LR^3*LRd^2 + 1/9*nf^3*
      h^10*B*QR^3*LLd^2*LR^3 + 1/12*nf^3*h^10*B*QR^4*QRd^4 + 1/10*nf^3*h^10*B*
      QR^5*QRd^2*LR - 5/36*nf^3*h^10*B*QR^6*LR^2 - 1/36*nf^3*h^10*B*QR^6*LL^2
       - 1/4*nf^3*h^10*B*QLd^2*QRd^4*LRd^2 - 1/4*nf^3*h^10*B*QLd^2*QRd^4*LLd^2
       + 1/4*nf^3*h^10*B*QLd^2*QR^4*QRd^2 + 1/9*nf^3*h^10*B*QLd^3*LLd^3*LR^2
       + 2/9*nf^3*h^10*B*QLd^3*LL^2*LLd^3 - 1/4*nf^3*h^10*B*QLd^4*QRd^2*LRd^2
       - 1/4*nf^3*h^10*B*QLd^4*QRd^2*LLd^2 + 1/12*nf^3*h^10*B*QLd^4*QR^4 - 1/
      36*nf^3*h^10*B*QLd^6*LRd^2 - 5/36*nf^3*h^10*B*QLd^6*LLd^2 + 1/4*nf^3*
      h^10*B*QL^2*QR^2*QRd^4 - 1/4*nf^3*h^10*B*QL^2*QR^4*LR^2 - 1/4*nf^3*h^10*
      B*QL^2*QR^4*LL^2 + 1/4*nf^3*h^10*B*QL^2*QLd^4*QR^2 + 1/10*nf^3*h^10*B*
      QL^2*QLd^5*LLd + 1/9*nf^3*h^10*B*QL^3*LL^3*LRd^2 + 2/9*nf^3*h^10*B*QL^3*
      LL^3*LLd^2 + 1/12*nf^3*h^10*B*QL^4*QRd^4 - 1/4*nf^3*h^10*B*QL^4*QR^2*
      LR^2 - 1/4*nf^3*h^10*B*QL^4*QR^2*LL^2 + 1/4*nf^3*h^10*B*QL^4*QLd^2*QRd^2
       + 1/12*nf^3*h^10*B*QL^4*QLd^4 + 1/10*nf^3*h^10*B*QL^5*QLd^2*LL - 1/36*
      nf^3*h^10*B*QL^6*LR^2 - 5/36*nf^3*h^10*B*QL^6*LL^2 + 1/3*nf^3*h^10*B*G*
      QRd^3*LL*LRd^2 + 1/3*nf^3*h^10*B*G*QR^3*LLd*LR^2 + 1/3*nf^3*h^10*B*G*
      QLd^3*LLd^2*LR - 2/3*nf^3*h^10*B*G*QLd^3*QR^3 + 1/3*nf^3*h^10*B*G*QL^3*
      LL^2*LRd - 2/3*nf^3*h^10*B*G*QL^3*QRd^3 - 1/2*nf^3*h^10*B*W*QR*QRd^4*LLd
       - 1/2*nf^3*h^10*B*W*QR^4*QRd*LL - 1/2*nf^3*h^10*B*W*QLd*QR^4*LR - 1/2*
      nf^3*h^10*B*W*QLd^4*QR*LLd - 1/2*nf^3*h^10*B*W*QL*QRd^4*LRd - 1/2*nf^3*
      h^10*B*W*QL*QLd^4*LRd - 1/2*nf^3*h^10*B*W*QL^4*QRd*LL - 1/2*nf^3*h^10*B*
      W*QL^4*QLd*LR - 2*nf^3*h^10*B*W^2*LR^2*LRd^2 - 4*nf^3*h^10*B*W^2*LLd^2*
      LR^2 - 4*nf^3*h^10*B*W^2*LL^2*LRd^2 - 2*nf^3*h^10*B*W^2*LL^2*LLd^2 + 4*
      nf^3*h^10*B*W^2*QRd^3*LRd + 4*nf^3*h^10*B*W^2*QR^3*LR + 2*nf^3*h^10*B*
      W^2*QLd*QRd^2*LLd + 2*nf^3*h^10*B*W^2*QLd^2*QRd*LRd + 4*nf^3*h^10*B*W^2*
      QLd^3*LLd + 2*nf^3*h^10*B*W^2*QL*QR^2*LL + 2*nf^3*h^10*B*W^2*QL^2*QR*LR
       + 4*nf^3*h^10*B*W^2*QL^3*LL - 1/6*nf^3*h^10*B^2*LLd*LR^3*LRd^2 - 2/3*
      nf^3*h^10*B^2*LLd^3*LR^3 - 1/6*nf^3*h^10*B^2*LL*LR^2*LRd^3 - 1/6*nf^3*
      h^10*B^2*LL^2*LLd^3*LR - 2/3*nf^3*h^10*B^2*LL^3*LRd^3 - 1/6*nf^3*h^10*
      B^2*LL^3*LLd^2*LRd - 1/3*nf^3*h^10*B^2*QRd^3*LL*LRd^2 - 1/6*nf^3*h^10*
      B^2*QRd^3*LL*LLd^2 - 1/3*nf^3*h^10*B^2*QR^3*LLd*LR^2 - 1/6*nf^3*h^10*B^2
      *QR^3*LL^2*LLd - 1/4*nf^3*h^10*B^2*QLd*QR^4*LR - 1/6*nf^3*h^10*B^2*QLd^3
      *LR*LRd^2 - 1/3*nf^3*h^10*B^2*QLd^3*LLd^2*LR - 1/4*nf^3*h^10*B^2*QLd^4*
      QR*LLd - 1/4*nf^3*h^10*B^2*QL*QRd^4*LRd - 1/6*nf^3*h^10*B^2*QL^3*LR^2*
      LRd - 1/3*nf^3*h^10*B^2*QL^3*LL^2*LRd - 1/4*nf^3*h^10*B^2*QL^4*QRd*LL -
      nf^3*h^10*B^2*W*LR^2*LRd^2 - 5/2*nf^3*h^10*B^2*W*LLd^2*LR^2 - 5/2*nf^3*
      h^10*B^2*W*LL^2*LRd^2 - nf^3*h^10*B^2*W*LL^2*LLd^2 + 5/2*nf^3*h^10*B^2*W
      *QRd^3*LRd + 5/2*nf^3*h^10*B^2*W*QR^3*LR + nf^3*h^10*B^2*W*QLd*QRd^2*LLd
       + nf^3*h^10*B^2*W*QLd^2*QRd*LRd + 5/2*nf^3*h^10*B^2*W*QLd^3*LLd + nf^3*
      h^10*B^2*W*QL*QR^2*LL + nf^3*h^10*B^2*W*QL^2*QR*LR + 5/2*nf^3*h^10*B^2*W
      *QL^3*LL - 11/24*nf^3*h^10*p^2*LR^4*LRd^4 - 7/8*nf^3*h^10*p^2*LLd^2*LR^4
      *LRd^2 - 3/4*nf^3*h^10*p^2*LLd^4*LR^4 - 7/8*nf^3*h^10*p^2*LL^2*LR^2*
      LRd^4 - 7/8*nf^3*h^10*p^2*LL^2*LLd^4*LR^2 - 3/4*nf^3*h^10*p^2*LL^4*LRd^4
       - 7/8*nf^3*h^10*p^2*LL^4*LLd^2*LRd^2 - 11/24*nf^3*h^10*p^2*LL^4*LLd^4
       - 2/9*nf^3*h^10*p^2*QRd^3*LR^2*LRd^3 - 1/9*nf^3*h^10*p^2*QRd^3*LL^2*
      LRd^3 + 23/36*nf^3*h^10*p^2*QRd^6*LRd^2 + 47/72*nf^3*h^10*p^2*QRd^6*
      LLd^2 - 3/10*nf^3*h^10*p^2*QR^2*QRd^5*LRd - 2/9*nf^3*h^10*p^2*QR^3*LR^3*
      LRd^2 - 1/9*nf^3*h^10*p^2*QR^3*LLd^2*LR^3 - 11/24*nf^3*h^10*p^2*QR^4*
      QRd^4 - 3/10*nf^3*h^10*p^2*QR^5*QRd^2*LR + 23/36*nf^3*h^10*p^2*QR^6*LR^2
       + 47/72*nf^3*h^10*p^2*QR^6*LL^2 + 7/8*nf^3*h^10*p^2*QLd^2*QRd^4*LRd^2
       + 5/8*nf^3*h^10*p^2*QLd^2*QRd^4*LLd^2 - 7/8*nf^3*h^10*p^2*QLd^2*QR^4*
      QRd^2 - 1/10*nf^3*h^10*p^2*QLd^2*QR^5*LR - 1/9*nf^3*h^10*p^2*QLd^3*LLd^3
      *LR^2 - 2/9*nf^3*h^10*p^2*QLd^3*LL^2*LLd^3 + 5/8*nf^3*h^10*p^2*QLd^4*
      QRd^2*LRd^2 + 7/8*nf^3*h^10*p^2*QLd^4*QRd^2*LLd^2 - 3/4*nf^3*h^10*p^2*
      QLd^4*QR^4 - 1/10*nf^3*h^10*p^2*QLd^5*QR^2*LLd + 47/72*nf^3*h^10*p^2*
      QLd^6*LRd^2 + 23/36*nf^3*h^10*p^2*QLd^6*LLd^2 - 1/10*nf^3*h^10*p^2*QL^2*
      QRd^5*LRd - 7/8*nf^3*h^10*p^2*QL^2*QR^2*QRd^4 + 7/8*nf^3*h^10*p^2*QL^2*
      QR^4*LR^2 + 5/8*nf^3*h^10*p^2*QL^2*QR^4*LL^2 - 7/8*nf^3*h^10*p^2*QL^2*
      QLd^4*QR^2 - 3/10*nf^3*h^10*p^2*QL^2*QLd^5*LLd - 1/9*nf^3*h^10*p^2*QL^3*
      LL^3*LRd^2 - 2/9*nf^3*h^10*p^2*QL^3*LL^3*LLd^2 - 3/4*nf^3*h^10*p^2*QL^4*
      QRd^4 + 5/8*nf^3*h^10*p^2*QL^4*QR^2*LR^2 + 7/8*nf^3*h^10*p^2*QL^4*QR^2*
      LL^2 - 7/8*nf^3*h^10*p^2*QL^4*QLd^2*QRd^2 - 11/24*nf^3*h^10*p^2*QL^4*
      QLd^4 - 1/10*nf^3*h^10*p^2*QL^5*QRd^2*LL - 3/10*nf^3*h^10*p^2*QL^5*QLd^2
      *LL + 47/72*nf^3*h^10*p^2*QL^6*LR^2 + 23/36*nf^3*h^10*p^2*QL^6*LL^2 - 1/
      6*nf^3*h^10*p^2*G*QRd^3*LL*LRd^2 - 1/6*nf^3*h^10*p^2*G*QR^3*LLd*LR^2 - 1/
      6*nf^3*h^10*p^2*G*QLd^3*LLd^2*LR + 1/3*nf^3*h^10*p^2*G*QLd^3*QR^3 - 1/6*
      nf^3*h^10*p^2*G*QL^3*LL^2*LRd + 1/3*nf^3*h^10*p^2*G*QL^3*QRd^3 - 7/4*
      nf^3*h^10*p^2*W*QR*QRd^4*LLd - 7/4*nf^3*h^10*p^2*W*QR^4*QRd*LL - 1/2*
      nf^3*h^10*p^2*W*QLd*QR^4*LR - 1/2*nf^3*h^10*p^2*W*QLd^4*QR*LLd - 1/2*
      nf^3*h^10*p^2*W*QL*QRd^4*LRd - 7/4*nf^3*h^10*p^2*W*QL*QLd^4*LRd - 1/2*
      nf^3*h^10*p^2*W*QL^4*QRd*LL - 7/4*nf^3*h^10*p^2*W*QL^4*QLd*LR - 18*nf^3*
      h^10*p^2*W^2*LR^2*LRd^2 - 21*nf^3*h^10*p^2*W^2*LLd^2*LR^2 - 21*nf^3*h^10
      *p^2*W^2*LL^2*LRd^2 - 18*nf^3*h^10*p^2*W^2*LL^2*LLd^2 + 21*nf^3*h^10*p^2
      *W^2*QRd^3*LRd + 21*nf^3*h^10*p^2*W^2*QR^3*LR + 18*nf^3*h^10*p^2*W^2*QLd
      *QRd^2*LLd + 18*nf^3*h^10*p^2*W^2*QLd^2*QRd*LRd + 21*nf^3*h^10*p^2*W^2*
      QLd^3*LLd + 18*nf^3*h^10*p^2*W^2*QL*QR^2*LL + 18*nf^3*h^10*p^2*W^2*QL^2*
      QR*LR + 21*nf^3*h^10*p^2*W^2*QL^3*LL + 1/3*nf^3*h^10*p^2*B*LLd^3*LR^3 +
      1/3*nf^3*h^10*p^2*B*LL^3*LRd^3 + 1/6*nf^3*h^10*p^2*B*QRd^3*LL*LRd^2 - 7/
      4*nf^3*h^10*p^2*B*QR*QRd^4*LLd + 1/6*nf^3*h^10*p^2*B*QR^3*LLd*LR^2 - 7/4
      *nf^3*h^10*p^2*B*QR^4*QRd*LL - 1/2*nf^3*h^10*p^2*B*QLd*QR^4*LR + 1/6*
      nf^3*h^10*p^2*B*QLd^3*LLd^2*LR - 1/2*nf^3*h^10*p^2*B*QLd^4*QR*LLd - 1/2*
      nf^3*h^10*p^2*B*QL*QRd^4*LRd - 7/4*nf^3*h^10*p^2*B*QL*QLd^4*LRd + 1/6*
      nf^3*h^10*p^2*B*QL^3*LL^2*LRd - 1/2*nf^3*h^10*p^2*B*QL^4*QRd*LL - 7/4*
      nf^3*h^10*p^2*B*QL^4*QLd*LR - 18*nf^3*h^10*p^2*B*W*LR^2*LRd^2 - 21*nf^3*
      h^10*p^2*B*W*LLd^2*LR^2 - 21*nf^3*h^10*p^2*B*W*LL^2*LRd^2 - 18*nf^3*h^10
      *p^2*B*W*LL^2*LLd^2 + 21*nf^3*h^10*p^2*B*W*QRd^3*LRd + 21*nf^3*h^10*p^2*
      B*W*QR^3*LR + 18*nf^3*h^10*p^2*B*W*QLd*QRd^2*LLd + 18*nf^3*h^10*p^2*B*W*
      QLd^2*QRd*LRd + 21*nf^3*h^10*p^2*B*W*QLd^3*LLd + 18*nf^3*h^10*p^2*B*W*QL
      *QR^2*LL + 18*nf^3*h^10*p^2*B*W*QL^2*QR*LR + 21*nf^3*h^10*p^2*B*W*QL^3*
      LL - 1/6*nf^3*h^10*p^4*LLd*LR^3*LRd^2 - 4/3*nf^3*h^10*p^4*LLd^3*LR^3 - 1/
      6*nf^3*h^10*p^4*LL*LR^2*LRd^3 - 1/6*nf^3*h^10*p^4*LL^2*LLd^3*LR - 4/3*
      nf^3*h^10*p^4*LL^3*LRd^3 - 1/6*nf^3*h^10*p^4*LL^3*LLd^2*LRd - 2/3*nf^3*
      h^10*p^4*QRd^3*LL*LRd^2 - 1/6*nf^3*h^10*p^4*QRd^3*LL*LLd^2 - 1/2*nf^3*
      h^10*p^4*QR*QRd^4*LLd - 2/3*nf^3*h^10*p^4*QR^3*LLd*LR^2 - 1/6*nf^3*h^10*
      p^4*QR^3*LL^2*LLd - 1/2*nf^3*h^10*p^4*QR^4*QRd*LL - 1/4*nf^3*h^10*p^4*
      QLd*QR^4*LR - 1/6*nf^3*h^10*p^4*QLd^3*LR*LRd^2 - 2/3*nf^3*h^10*p^4*QLd^3
      *LLd^2*LR - 1/4*nf^3*h^10*p^4*QLd^4*QR*LLd - 1/4*nf^3*h^10*p^4*QL*QRd^4*
      LRd - 1/2*nf^3*h^10*p^4*QL*QLd^4*LRd - 1/6*nf^3*h^10*p^4*QL^3*LR^2*LRd
       - 2/3*nf^3*h^10*p^4*QL^3*LL^2*LRd - 1/4*nf^3*h^10*p^4*QL^4*QRd*LL - 1/2
      *nf^3*h^10*p^4*QL^4*QLd*LR - 21*nf^3*h^10*p^4*W*LR^2*LRd^2 - 55/2*nf^3*
      h^10*p^4*W*LLd^2*LR^2 - 55/2*nf^3*h^10*p^4*W*LL^2*LRd^2 - 21*nf^3*h^10*
      p^4*W*LL^2*LLd^2 + 55/2*nf^3*h^10*p^4*W*QRd^3*LRd + 55/2*nf^3*h^10*p^4*W
      *QR^3*LR + 21*nf^3*h^10*p^4*W*QLd*QRd^2*LLd + 21*nf^3*h^10*p^4*W*QLd^2*
      QRd*LRd + 55/2*nf^3*h^10*p^4*W*QLd^3*LLd + 21*nf^3*h^10*p^4*W*QL*QR^2*LL
       + 21*nf^3*h^10*p^4*W*QL^2*QR*LR + 55/2*nf^3*h^10*p^4*W*QL^3*LL + 1/8*
      nf^3*h^10*u*p*LR^4*LRd^4 + 1/8*nf^3*h^10*u*p*LLd^2*LR^4*LRd^2 - 1/6*nf^3
      *h^10*u*p*LLd^4*LR^4 + 1/8*nf^3*h^10*u*p*LL^2*LR^2*LRd^4 + 1/8*nf^3*h^10
      *u*p*LL^2*LLd^4*LR^2 - 1/6*nf^3*h^10*u*p*LL^4*LRd^4 + 1/8*nf^3*h^10*u*p*
      LL^4*LLd^2*LRd^2 + 1/8*nf^3*h^10*u*p*LL^4*LLd^4 - 1/8*nf^3*h^10*u*p*
      QRd^6*LLd^2 + 1/8*nf^3*h^10*u*p*QR^4*QRd^4 - 1/8*nf^3*h^10*u*p*QR^6*LL^2
       - 1/8*nf^3*h^10*u*p*QLd^2*QRd^4*LRd^2 - 1/8*nf^3*h^10*u*p*QLd^2*QRd^4*
      LLd^2 + 1/8*nf^3*h^10*u*p*QLd^2*QR^4*QRd^2 - 1/8*nf^3*h^10*u*p*QLd^4*
      QRd^2*LRd^2 - 1/8*nf^3*h^10*u*p*QLd^4*QRd^2*LLd^2 - 1/6*nf^3*h^10*u*p*
      QLd^4*QR^4 - 1/8*nf^3*h^10*u*p*QLd^6*LRd^2 + 1/8*nf^3*h^10*u*p*QL^2*QR^2
      *QRd^4 - 1/8*nf^3*h^10*u*p*QL^2*QR^4*LR^2 - 1/8*nf^3*h^10*u*p*QL^2*QR^4*
      LL^2 + 1/8*nf^3*h^10*u*p*QL^2*QLd^4*QR^2 - 1/6*nf^3*h^10*u*p*QL^4*QRd^4
       - 1/8*nf^3*h^10*u*p*QL^4*QR^2*LR^2 - 1/8*nf^3*h^10*u*p*QL^4*QR^2*LL^2
       + 1/8*nf^3*h^10*u*p*QL^4*QLd^2*QRd^2 + 1/8*nf^3*h^10*u*p*QL^4*QLd^4 - 1/
      8*nf^3*h^10*u*p*QL^6*LR^2 - 8*nf^3*h^10*u*p*G^2*LR^2*LRd^2 - 21/2*nf^3*
      h^10*u*p*G^2*LLd^2*LR^2 - 21/2*nf^3*h^10*u*p*G^2*LL^2*LRd^2 - 8*nf^3*
      h^10*u*p*G^2*LL^2*LLd^2 + 1/2*nf^3*h^10*u*p*G^2*QRd^3*LRd - 8*nf^3*h^10*
      u*p*G^2*QR^2*QRd^2 + 1/2*nf^3*h^10*u*p*G^2*QR^3*LR + nf^3*h^10*u*p*G^2*
      QLd*QRd^2*LLd + nf^3*h^10*u*p*G^2*QLd^2*QRd*LRd - 21/2*nf^3*h^10*u*p*G^2
      *QLd^2*QR^2 + 1/2*nf^3*h^10*u*p*G^2*QLd^3*LLd + nf^3*h^10*u*p*G^2*QL*
      QR^2*LL - 21/2*nf^3*h^10*u*p*G^2*QL^2*QRd^2 + nf^3*h^10*u*p*G^2*QL^2*QR*
      LR - 8*nf^3*h^10*u*p*G^2*QL^2*QLd^2 + 1/2*nf^3*h^10*u*p*G^2*QL^3*LL + 1/
      6*nf^3*h^10*u*p*W*LLd*LR^3*LRd^2 - 1/3*nf^3*h^10*u*p*W*LLd^3*LR^3 + 1/6*
      nf^3*h^10*u*p*W*LL*LR^2*LRd^3 + 1/6*nf^3*h^10*u*p*W*LL^2*LLd^3*LR - 1/3*
      nf^3*h^10*u*p*W*LL^3*LRd^3 + 1/6*nf^3*h^10*u*p*W*LL^3*LLd^2*LRd - 1/6*
      nf^3*h^10*u*p*W*QRd^3*LL*LRd^2 + 1/6*nf^3*h^10*u*p*W*QRd^3*LL*LLd^2 - 9/
      4*nf^3*h^10*u*p*W*QR*QRd^4*LLd - 1/6*nf^3*h^10*u*p*W*QR^3*LLd*LR^2 + 1/6
      *nf^3*h^10*u*p*W*QR^3*LL^2*LLd - 9/4*nf^3*h^10*u*p*W*QR^4*QRd*LL - 5/4*
      nf^3*h^10*u*p*W*QLd*QR^4*LR + 1/6*nf^3*h^10*u*p*W*QLd^3*LR*LRd^2 - 1/6*
      nf^3*h^10*u*p*W*QLd^3*LLd^2*LR - 5/4*nf^3*h^10*u*p*W*QLd^4*QR*LLd - 5/4*
      nf^3*h^10*u*p*W*QL*QRd^4*LRd - 9/4*nf^3*h^10*u*p*W*QL*QLd^4*LRd + 1/6*
      nf^3*h^10*u*p*W*QL^3*LR^2*LRd - 1/6*nf^3*h^10*u*p*W*QL^3*LL^2*LRd - 5/4*
      nf^3*h^10*u*p*W*QL^4*QRd*LL - 9/4*nf^3*h^10*u*p*W*QL^4*QLd*LR - 38*nf^3*
      h^10*u*p*W^2*LR^2*LRd^2 - 103/2*nf^3*h^10*u*p*W^2*LLd^2*LR^2 - 103/2*
      nf^3*h^10*u*p*W^2*LL^2*LRd^2 - 38*nf^3*h^10*u*p*W^2*LL^2*LLd^2 + 103/2*
      nf^3*h^10*u*p*W^2*QRd^3*LRd + 103/2*nf^3*h^10*u*p*W^2*QR^3*LR + 38*nf^3*
      h^10*u*p*W^2*QLd*QRd^2*LLd + 38*nf^3*h^10*u*p*W^2*QLd^2*QRd*LRd + 103/2*
      nf^3*h^10*u*p*W^2*QLd^3*LLd + 38*nf^3*h^10*u*p*W^2*QL*QR^2*LL + 38*nf^3*
      h^10*u*p*W^2*QL^2*QR*LR + 103/2*nf^3*h^10*u*p*W^2*QL^3*LL - 9/4*nf^3*
      h^10*u*p*B*QR*QRd^4*LLd - 9/4*nf^3*h^10*u*p*B*QR^4*QRd*LL - 5/4*nf^3*
      h^10*u*p*B*QLd*QR^4*LR - 5/4*nf^3*h^10*u*p*B*QLd^4*QR*LLd - 5/4*nf^3*
      h^10*u*p*B*QL*QRd^4*LRd - 9/4*nf^3*h^10*u*p*B*QL*QLd^4*LRd - 5/4*nf^3*
      h^10*u*p*B*QL^4*QRd*LL - 9/4*nf^3*h^10*u*p*B*QL^4*QLd*LR - 30*nf^3*h^10*
      u*p*B*W*LR^2*LRd^2 - 41*nf^3*h^10*u*p*B*W*LLd^2*LR^2 - 41*nf^3*h^10*u*p*
      B*W*LL^2*LRd^2 - 30*nf^3*h^10*u*p*B*W*LL^2*LLd^2 + 41*nf^3*h^10*u*p*B*W*
      QRd^3*LRd + 41*nf^3*h^10*u*p*B*W*QR^3*LR + 30*nf^3*h^10*u*p*B*W*QLd*
      QRd^2*LLd + 30*nf^3*h^10*u*p*B*W*QLd^2*QRd*LRd + 41*nf^3*h^10*u*p*B*W*
      QLd^3*LLd + 30*nf^3*h^10*u*p*B*W*QL*QR^2*LL + 30*nf^3*h^10*u*p*B*W*QL^2*
      QR*LR + 41*nf^3*h^10*u*p*B*W*QL^3*LL - 8*nf^3*h^10*u*p*B^2*LR^2*LRd^2 -
      21/2*nf^3*h^10*u*p*B^2*LLd^2*LR^2 - 21/2*nf^3*h^10*u*p*B^2*LL^2*LRd^2 -
      8*nf^3*h^10*u*p*B^2*LL^2*LLd^2 + 21/2*nf^3*h^10*u*p*B^2*QRd^3*LRd + 21/2
      *nf^3*h^10*u*p*B^2*QR^3*LR + 8*nf^3*h^10*u*p*B^2*QLd*QRd^2*LLd + 8*nf^3*
      h^10*u*p*B^2*QLd^2*QRd*LRd + 21/2*nf^3*h^10*u*p*B^2*QLd^3*LLd + 8*nf^3*
      h^10*u*p*B^2*QL*QR^2*LL + 8*nf^3*h^10*u*p*B^2*QL^2*QR*LR + 21/2*nf^3*
      h^10*u*p*B^2*QL^3*LL - 7/4*nf^3*h^10*u*p^3*QR*QRd^4*LLd - 7/4*nf^3*h^10*
      u*p^3*QR^4*QRd*LL - nf^3*h^10*u*p^3*QLd*QR^4*LR - nf^3*h^10*u*p^3*QLd^4*
      QR*LLd - nf^3*h^10*u*p^3*QL*QRd^4*LRd - 7/4*nf^3*h^10*u*p^3*QL*QLd^4*LRd
       - nf^3*h^10*u*p^3*QL^4*QRd*LL - 7/4*nf^3*h^10*u*p^3*QL^4*QLd*LR - 84*
      nf^3*h^10*u*p^3*W*LR^2*LRd^2 - 98*nf^3*h^10*u*p^3*W*LLd^2*LR^2 - 98*nf^3
      *h^10*u*p^3*W*LL^2*LRd^2 - 84*nf^3*h^10*u*p^3*W*LL^2*LLd^2 + 98*nf^3*
      h^10*u*p^3*W*QRd^3*LRd + 98*nf^3*h^10*u*p^3*W*QR^3*LR + 84*nf^3*h^10*u*
      p^3*W*QLd*QRd^2*LLd + 84*nf^3*h^10*u*p^3*W*QLd^2*QRd*LRd + 98*nf^3*h^10*
      u*p^3*W*QLd^3*LLd + 84*nf^3*h^10*u*p^3*W*QL*QR^2*LL + 84*nf^3*h^10*u*p^3
      *W*QL^2*QR*LR + 98*nf^3*h^10*u*p^3*W*QL^3*LL - 42*nf^3*h^10*u*p^3*B*LR^2
      *LRd^2 - 49*nf^3*h^10*u*p^3*B*LLd^2*LR^2 - 49*nf^3*h^10*u*p^3*B*LL^2*
      LRd^2 - 42*nf^3*h^10*u*p^3*B*LL^2*LLd^2 + 49*nf^3*h^10*u*p^3*B*QRd^3*LRd
       + 49*nf^3*h^10*u*p^3*B*QR^3*LR + 42*nf^3*h^10*u*p^3*B*QLd*QRd^2*LLd +
      42*nf^3*h^10*u*p^3*B*QLd^2*QRd*LRd + 49*nf^3*h^10*u*p^3*B*QLd^3*LLd + 42
      *nf^3*h^10*u*p^3*B*QL*QR^2*LL + 42*nf^3*h^10*u*p^3*B*QL^2*QR*LR + 49*
      nf^3*h^10*u*p^3*B*QL^3*LL - 75/2*nf^3*h^10*u*p^5*LR^2*LRd^2 - 43*nf^3*
      h^10*u*p^5*LLd^2*LR^2 - 43*nf^3*h^10*u*p^5*LL^2*LRd^2 - 75/2*nf^3*h^10*u
      *p^5*LL^2*LLd^2 + 43*nf^3*h^10*u*p^5*QRd^3*LRd + 43*nf^3*h^10*u*p^5*QR^3
      *LR + 75/2*nf^3*h^10*u*p^5*QLd*QRd^2*LLd + 75/2*nf^3*h^10*u*p^5*QLd^2*
      QRd*LRd + 43*nf^3*h^10*u*p^5*QLd^3*LLd + 75/2*nf^3*h^10*u*p^5*QL*QR^2*LL
       + 75/2*nf^3*h^10*u*p^5*QL^2*QR*LR + 43*nf^3*h^10*u*p^5*QL^3*LL - 2/3*
      nf^3*h^10*u^2*LR^4*LRd^4 - 3/4*nf^3*h^10*u^2*LLd^2*LR^4*LRd^2 - 11/12*
      nf^3*h^10*u^2*LLd^4*LR^4 - 3/4*nf^3*h^10*u^2*LL^2*LR^2*LRd^4 - 3/4*nf^3*
      h^10*u^2*LL^2*LLd^4*LR^2 - 11/12*nf^3*h^10*u^2*LL^4*LRd^4 - 3/4*nf^3*
      h^10*u^2*LL^4*LLd^2*LRd^2 - 2/3*nf^3*h^10*u^2*LL^4*LLd^4 - 2/9*nf^3*h^10
      *u^2*QRd^3*LR^2*LRd^3 - 1/6*nf^3*h^10*u^2*QRd^3*LL^2*LRd^3 + 7/12*nf^3*
      h^10*u^2*QRd^6*LRd^2 + 19/36*nf^3*h^10*u^2*QRd^6*LLd^2 - 1/10*nf^3*h^10*
      u^2*QR^2*QRd^5*LRd - 2/9*nf^3*h^10*u^2*QR^3*LR^3*LRd^2 - 1/6*nf^3*h^10*
      u^2*QR^3*LLd^2*LR^3 - 2/3*nf^3*h^10*u^2*QR^4*QRd^4 - 1/10*nf^3*h^10*u^2*
      QR^5*QRd^2*LR + 7/12*nf^3*h^10*u^2*QR^6*LR^2 + 19/36*nf^3*h^10*u^2*QR^6*
      LL^2 + 3/4*nf^3*h^10*u^2*QLd^2*QRd^4*LRd^2 + 1/2*nf^3*h^10*u^2*QLd^2*
      QRd^4*LLd^2 - 3/4*nf^3*h^10*u^2*QLd^2*QR^4*QRd^2 - 1/10*nf^3*h^10*u^2*
      QLd^2*QR^5*LR - 1/6*nf^3*h^10*u^2*QLd^3*LLd^3*LR^2 - 2/9*nf^3*h^10*u^2*
      QLd^3*LL^2*LLd^3 + 1/2*nf^3*h^10*u^2*QLd^4*QRd^2*LRd^2 + 3/4*nf^3*h^10*
      u^2*QLd^4*QRd^2*LLd^2 - 11/12*nf^3*h^10*u^2*QLd^4*QR^4 - 1/10*nf^3*h^10*
      u^2*QLd^5*QR^2*LLd + 19/36*nf^3*h^10*u^2*QLd^6*LRd^2 + 7/12*nf^3*h^10*
      u^2*QLd^6*LLd^2 - 1/10*nf^3*h^10*u^2*QL^2*QRd^5*LRd - 3/4*nf^3*h^10*u^2*
      QL^2*QR^2*QRd^4 + 3/4*nf^3*h^10*u^2*QL^2*QR^4*LR^2 + 1/2*nf^3*h^10*u^2*
      QL^2*QR^4*LL^2 - 3/4*nf^3*h^10*u^2*QL^2*QLd^4*QR^2 - 1/10*nf^3*h^10*u^2*
      QL^2*QLd^5*LLd - 1/6*nf^3*h^10*u^2*QL^3*LL^3*LRd^2 - 2/9*nf^3*h^10*u^2*
      QL^3*LL^3*LLd^2 - 11/12*nf^3*h^10*u^2*QL^4*QRd^4 + 1/2*nf^3*h^10*u^2*
      QL^4*QR^2*LR^2 + 3/4*nf^3*h^10*u^2*QL^4*QR^2*LL^2 - 3/4*nf^3*h^10*u^2*
      QL^4*QLd^2*QRd^2 - 2/3*nf^3*h^10*u^2*QL^4*QLd^4 - 1/10*nf^3*h^10*u^2*
      QL^5*QRd^2*LL - 1/10*nf^3*h^10*u^2*QL^5*QLd^2*LL + 19/36*nf^3*h^10*u^2*
      QL^6*LR^2 + 7/12*nf^3*h^10*u^2*QL^6*LL^2 - 1/6*nf^3*h^10*u^2*G*QRd^3*LL*
      LLd^2 - 1/6*nf^3*h^10*u^2*G*QR^3*LL^2*LLd + 1/6*nf^3*h^10*u^2*G*QLd*QR^3
      *QRd^2 - 1/6*nf^3*h^10*u^2*G*QLd^3*LR*LRd^2 + 1/6*nf^3*h^10*u^2*G*QL*
      QR^2*QRd^3 + 1/6*nf^3*h^10*u^2*G*QL^2*QLd^3*QR - 1/6*nf^3*h^10*u^2*G*
      QL^3*LR^2*LRd + 1/6*nf^3*h^10*u^2*G*QL^3*QLd^2*QRd - 5/2*nf^3*h^10*u^2*
      G^2*LR^2*LRd^2 - 4*nf^3*h^10*u^2*G^2*LLd^2*LR^2 - 4*nf^3*h^10*u^2*G^2*
      LL^2*LRd^2 - 5/2*nf^3*h^10*u^2*G^2*LL^2*LLd^2 + 1/2*nf^3*h^10*u^2*G^2*
      QRd^3*LRd - 5/2*nf^3*h^10*u^2*G^2*QR^2*QRd^2 + 1/2*nf^3*h^10*u^2*G^2*
      QR^3*LR - 4*nf^3*h^10*u^2*G^2*QLd^2*QR^2 + 1/2*nf^3*h^10*u^2*G^2*QLd^3*
      LLd - 4*nf^3*h^10*u^2*G^2*QL^2*QRd^2 - 5/2*nf^3*h^10*u^2*G^2*QL^2*QLd^2
       + 1/2*nf^3*h^10*u^2*G^2*QL^3*LL + 1/6*nf^3*h^10*u^2*W*LLd*LR^3*LRd^2 -
      2/3*nf^3*h^10*u^2*W*LLd^3*LR^3 + 1/6*nf^3*h^10*u^2*W*LL*LR^2*LRd^3 + 1/6
      *nf^3*h^10*u^2*W*LL^2*LLd^3*LR - 2/3*nf^3*h^10*u^2*W*LL^3*LRd^3 + 1/6*
      nf^3*h^10*u^2*W*LL^3*LLd^2*LRd - 1/3*nf^3*h^10*u^2*W*QRd^3*LL*LRd^2 + 1/
      6*nf^3*h^10*u^2*W*QRd^3*LL*LLd^2 - 1/2*nf^3*h^10*u^2*W*QR*QRd^4*LLd - 1/
      3*nf^3*h^10*u^2*W*QR^3*LLd*LR^2 + 1/6*nf^3*h^10*u^2*W*QR^3*LL^2*LLd - 1/
      2*nf^3*h^10*u^2*W*QR^4*QRd*LL - 1/2*nf^3*h^10*u^2*W*QLd*QR^4*LR + 1/6*
      nf^3*h^10*u^2*W*QLd^3*LR*LRd^2 - 1/3*nf^3*h^10*u^2*W*QLd^3*LLd^2*LR - 1/
      2*nf^3*h^10*u^2*W*QLd^4*QR*LLd - 1/2*nf^3*h^10*u^2*W*QL*QRd^4*LRd - 1/2*
      nf^3*h^10*u^2*W*QL*QLd^4*LRd + 1/6*nf^3*h^10*u^2*W*QL^3*LR^2*LRd - 1/3*
      nf^3*h^10*u^2*W*QL^3*LL^2*LRd - 1/2*nf^3*h^10*u^2*W*QL^4*QRd*LL - 1/2*
      nf^3*h^10*u^2*W*QL^4*QLd*LR - 31/2*nf^3*h^10*u^2*W^2*LR^2*LRd^2 - 45/2*
      nf^3*h^10*u^2*W^2*LLd^2*LR^2 - 45/2*nf^3*h^10*u^2*W^2*LL^2*LRd^2 - 31/2*
      nf^3*h^10*u^2*W^2*LL^2*LLd^2 + 45/2*nf^3*h^10*u^2*W^2*QRd^3*LRd + 45/2*
      nf^3*h^10*u^2*W^2*QR^3*LR + 31/2*nf^3*h^10*u^2*W^2*QLd*QRd^2*LLd + 31/2*
      nf^3*h^10*u^2*W^2*QLd^2*QRd*LRd + 45/2*nf^3*h^10*u^2*W^2*QLd^3*LLd + 31/
      2*nf^3*h^10*u^2*W^2*QL*QR^2*LL + 31/2*nf^3*h^10*u^2*W^2*QL^2*QR*LR + 45/
      2*nf^3*h^10*u^2*W^2*QL^3*LL + 1/6*nf^3*h^10*u^2*B*LLd*LR^3*LRd^2 + 1/6*
      nf^3*h^10*u^2*B*LL*LR^2*LRd^3 + 1/6*nf^3*h^10*u^2*B*LL^2*LLd^3*LR + 1/6*
      nf^3*h^10*u^2*B*LL^3*LLd^2*LRd + 1/6*nf^3*h^10*u^2*B*QRd^3*LL*LLd^2 - 1/
      2*nf^3*h^10*u^2*B*QR*QRd^4*LLd + 1/6*nf^3*h^10*u^2*B*QR^3*LL^2*LLd - 1/2
      *nf^3*h^10*u^2*B*QR^4*QRd*LL - 1/2*nf^3*h^10*u^2*B*QLd*QR^4*LR + 1/6*
      nf^3*h^10*u^2*B*QLd^3*LR*LRd^2 - 1/2*nf^3*h^10*u^2*B*QLd^4*QR*LLd - 1/2*
      nf^3*h^10*u^2*B*QL*QRd^4*LRd - 1/2*nf^3*h^10*u^2*B*QL*QLd^4*LRd + 1/6*
      nf^3*h^10*u^2*B*QL^3*LR^2*LRd - 1/2*nf^3*h^10*u^2*B*QL^4*QRd*LL - 1/2*
      nf^3*h^10*u^2*B*QL^4*QLd*LR - 13*nf^3*h^10*u^2*B*W*LR^2*LRd^2 - 37/2*
      nf^3*h^10*u^2*B*W*LLd^2*LR^2 - 37/2*nf^3*h^10*u^2*B*W*LL^2*LRd^2 - 13*
      nf^3*h^10*u^2*B*W*LL^2*LLd^2 + 37/2*nf^3*h^10*u^2*B*W*QRd^3*LRd + 37/2*
      nf^3*h^10*u^2*B*W*QR^3*LR + 13*nf^3*h^10*u^2*B*W*QLd*QRd^2*LLd + 13*nf^3
      *h^10*u^2*B*W*QLd^2*QRd*LRd + 37/2*nf^3*h^10*u^2*B*W*QLd^3*LLd + 13*nf^3
      *h^10*u^2*B*W*QL*QR^2*LL + 13*nf^3*h^10*u^2*B*W*QL^2*QR*LR + 37/2*nf^3*
      h^10*u^2*B*W*QL^3*LL - 5/2*nf^3*h^10*u^2*B^2*LR^2*LRd^2 - 4*nf^3*h^10*
      u^2*B^2*LLd^2*LR^2 - 4*nf^3*h^10*u^2*B^2*LL^2*LRd^2 - 5/2*nf^3*h^10*u^2*
      B^2*LL^2*LLd^2 + 4*nf^3*h^10*u^2*B^2*QRd^3*LRd + 4*nf^3*h^10*u^2*B^2*
      QR^3*LR + 5/2*nf^3*h^10*u^2*B^2*QLd*QRd^2*LLd + 5/2*nf^3*h^10*u^2*B^2*
      QLd^2*QRd*LRd + 4*nf^3*h^10*u^2*B^2*QLd^3*LLd + 5/2*nf^3*h^10*u^2*B^2*QL
      *QR^2*LL + 5/2*nf^3*h^10*u^2*B^2*QL^2*QR*LR + 4*nf^3*h^10*u^2*B^2*QL^3*
      LL - 1/2*nf^3*h^10*u^2*p^2*LLd*LR^3*LRd^2 - 5/3*nf^3*h^10*u^2*p^2*LLd^3*
      LR^3 - 1/2*nf^3*h^10*u^2*p^2*LL*LR^2*LRd^3 - 1/2*nf^3*h^10*u^2*p^2*LL^2*
      LLd^3*LR - 5/3*nf^3*h^10*u^2*p^2*LL^3*LRd^3 - 1/2*nf^3*h^10*u^2*p^2*LL^3
      *LLd^2*LRd - 5/6*nf^3*h^10*u^2*p^2*QRd^3*LL*LRd^2 - 1/2*nf^3*h^10*u^2*
      p^2*QRd^3*LL*LLd^2 - 5/2*nf^3*h^10*u^2*p^2*QR*QRd^4*LLd - 5/6*nf^3*h^10*
      u^2*p^2*QR^3*LLd*LR^2 - 1/2*nf^3*h^10*u^2*p^2*QR^3*LL^2*LLd - 5/2*nf^3*
      h^10*u^2*p^2*QR^4*QRd*LL - 5/4*nf^3*h^10*u^2*p^2*QLd*QR^4*LR - 1/2*nf^3*
      h^10*u^2*p^2*QLd^3*LR*LRd^2 - 5/6*nf^3*h^10*u^2*p^2*QLd^3*LLd^2*LR - 5/4
      *nf^3*h^10*u^2*p^2*QLd^4*QR*LLd - 5/4*nf^3*h^10*u^2*p^2*QL*QRd^4*LRd - 5/
      2*nf^3*h^10*u^2*p^2*QL*QLd^4*LRd - 1/2*nf^3*h^10*u^2*p^2*QL^3*LR^2*LRd
       - 5/6*nf^3*h^10*u^2*p^2*QL^3*LL^2*LRd - 5/4*nf^3*h^10*u^2*p^2*QL^4*QRd*
      LL - 5/2*nf^3*h^10*u^2*p^2*QL^4*QLd*LR - 139*nf^3*h^10*u^2*p^2*W*LR^2*
      LRd^2 - 335/2*nf^3*h^10*u^2*p^2*W*LLd^2*LR^2 - 335/2*nf^3*h^10*u^2*p^2*W
      *LL^2*LRd^2 - 139*nf^3*h^10*u^2*p^2*W*LL^2*LLd^2 + 335/2*nf^3*h^10*u^2*
      p^2*W*QRd^3*LRd + 335/2*nf^3*h^10*u^2*p^2*W*QR^3*LR + 139*nf^3*h^10*u^2*
      p^2*W*QLd*QRd^2*LLd + 139*nf^3*h^10*u^2*p^2*W*QLd^2*QRd*LRd + 335/2*nf^3
      *h^10*u^2*p^2*W*QLd^3*LLd + 139*nf^3*h^10*u^2*p^2*W*QL*QR^2*LL + 139*
      nf^3*h^10*u^2*p^2*W*QL^2*QR*LR + 335/2*nf^3*h^10*u^2*p^2*W*QL^3*LL - 55*
      nf^3*h^10*u^2*p^2*B*LR^2*LRd^2 - 131/2*nf^3*h^10*u^2*p^2*B*LLd^2*LR^2 -
      131/2*nf^3*h^10*u^2*p^2*B*LL^2*LRd^2 - 55*nf^3*h^10*u^2*p^2*B*LL^2*LLd^2
       + 131/2*nf^3*h^10*u^2*p^2*B*QRd^3*LRd + 131/2*nf^3*h^10*u^2*p^2*B*QR^3*
      LR + 55*nf^3*h^10*u^2*p^2*B*QLd*QRd^2*LLd + 55*nf^3*h^10*u^2*p^2*B*QLd^2
      *QRd*LRd + 131/2*nf^3*h^10*u^2*p^2*B*QLd^3*LLd + 55*nf^3*h^10*u^2*p^2*B*
      QL*QR^2*LL + 55*nf^3*h^10*u^2*p^2*B*QL^2*QR*LR + 131/2*nf^3*h^10*u^2*p^2
      *B*QL^3*LL - 169/2*nf^3*h^10*u^2*p^4*LR^2*LRd^2 - 197/2*nf^3*h^10*u^2*
      p^4*LLd^2*LR^2 - 197/2*nf^3*h^10*u^2*p^4*LL^2*LRd^2 - 169/2*nf^3*h^10*
      u^2*p^4*LL^2*LLd^2 + 197/2*nf^3*h^10*u^2*p^4*QRd^3*LRd + 197/2*nf^3*h^10
      *u^2*p^4*QR^3*LR + 169/2*nf^3*h^10*u^2*p^4*QLd*QRd^2*LLd + 169/2*nf^3*
      h^10*u^2*p^4*QLd^2*QRd*LRd + 197/2*nf^3*h^10*u^2*p^4*QLd^3*LLd + 169/2*
      nf^3*h^10*u^2*p^4*QL*QR^2*LL + 169/2*nf^3*h^10*u^2*p^4*QL^2*QR*LR + 197/
      2*nf^3*h^10*u^2*p^4*QL^3*LL - 1/3*nf^3*h^10*u^3*p*LLd^3*LR^3 - 1/3*nf^3*
      h^10*u^3*p*LL^3*LRd^3 - 1/6*nf^3*h^10*u^3*p*QRd^3*LL*LRd^2 - nf^3*h^10*
      u^3*p*QR*QRd^4*LLd - 1/6*nf^3*h^10*u^3*p*QR^3*LLd*LR^2 - nf^3*h^10*u^3*p
      *QR^4*QRd*LL - 3/4*nf^3*h^10*u^3*p*QLd*QR^4*LR - 1/6*nf^3*h^10*u^3*p*
      QLd^3*LLd^2*LR - 3/4*nf^3*h^10*u^3*p*QLd^4*QR*LLd - 3/4*nf^3*h^10*u^3*p*
      QL*QRd^4*LRd - nf^3*h^10*u^3*p*QL*QLd^4*LRd - 1/6*nf^3*h^10*u^3*p*QL^3*
      LL^2*LRd - 3/4*nf^3*h^10*u^3*p*QL^4*QRd*LL - nf^3*h^10*u^3*p*QL^4*QLd*LR
       - 84*nf^3*h^10*u^3*p*W*LR^2*LRd^2 - 209/2*nf^3*h^10*u^3*p*W*LLd^2*LR^2
       - 209/2*nf^3*h^10*u^3*p*W*LL^2*LRd^2 - 84*nf^3*h^10*u^3*p*W*LL^2*LLd^2
       + 209/2*nf^3*h^10*u^3*p*W*QRd^3*LRd + 209/2*nf^3*h^10*u^3*p*W*QR^3*LR
       + 84*nf^3*h^10*u^3*p*W*QLd*QRd^2*LLd + 84*nf^3*h^10*u^3*p*W*QLd^2*QRd*
      LRd + 209/2*nf^3*h^10*u^3*p*W*QLd^3*LLd + 84*nf^3*h^10*u^3*p*W*QL*QR^2*
      LL + 84*nf^3*h^10*u^3*p*W*QL^2*QR*LR + 209/2*nf^3*h^10*u^3*p*W*QL^3*LL
       - 35*nf^3*h^10*u^3*p*B*LR^2*LRd^2 - 44*nf^3*h^10*u^3*p*B*LLd^2*LR^2 -
      44*nf^3*h^10*u^3*p*B*LL^2*LRd^2 - 35*nf^3*h^10*u^3*p*B*LL^2*LLd^2 + 44*
      nf^3*h^10*u^3*p*B*QRd^3*LRd + 44*nf^3*h^10*u^3*p*B*QR^3*LR + 35*nf^3*
      h^10*u^3*p*B*QLd*QRd^2*LLd + 35*nf^3*h^10*u^3*p*B*QLd^2*QRd*LRd + 44*
      nf^3*h^10*u^3*p*B*QLd^3*LLd + 35*nf^3*h^10*u^3*p*B*QL*QR^2*LL + 35*nf^3*
      h^10*u^3*p*B*QL^2*QR*LR + 44*nf^3*h^10*u^3*p*B*QL^3*LL - 125*nf^3*h^10*
      u^3*p^3*LR^2*LRd^2 - 285/2*nf^3*h^10*u^3*p^3*LLd^2*LR^2 - 285/2*nf^3*
      h^10*u^3*p^3*LL^2*LRd^2 - 125*nf^3*h^10*u^3*p^3*LL^2*LLd^2 + 285/2*nf^3*
      h^10*u^3*p^3*QRd^3*LRd + 285/2*nf^3*h^10*u^3*p^3*QR^3*LR + 125*nf^3*h^10
      *u^3*p^3*QLd*QRd^2*LLd + 125*nf^3*h^10*u^3*p^3*QLd^2*QRd*LRd + 285/2*
      nf^3*h^10*u^3*p^3*QLd^3*LLd + 125*nf^3*h^10*u^3*p^3*QL*QR^2*LL + 125*
      nf^3*h^10*u^3*p^3*QL^2*QR*LR + 285/2*nf^3*h^10*u^3*p^3*QL^3*LL - 1/6*
      nf^3*h^10*u^4*LLd*LR^3*LRd^2 - 2/3*nf^3*h^10*u^4*LLd^3*LR^3 - 1/6*nf^3*
      h^10*u^4*LL*LR^2*LRd^3 - 1/6*nf^3*h^10*u^4*LL^2*LLd^3*LR - 2/3*nf^3*h^10
      *u^4*LL^3*LRd^3 - 1/6*nf^3*h^10*u^4*LL^3*LLd^2*LRd - 1/3*nf^3*h^10*u^4*
      QRd^3*LL*LRd^2 - 1/6*nf^3*h^10*u^4*QRd^3*LL*LLd^2 - 1/4*nf^3*h^10*u^4*QR
      *QRd^4*LLd - 1/3*nf^3*h^10*u^4*QR^3*LLd*LR^2 - 1/6*nf^3*h^10*u^4*QR^3*
      LL^2*LLd - 1/4*nf^3*h^10*u^4*QR^4*QRd*LL - 1/6*nf^3*h^10*u^4*QLd^3*LR*
      LRd^2 - 1/3*nf^3*h^10*u^4*QLd^3*LLd^2*LR - 1/4*nf^3*h^10*u^4*QL*QLd^4*
      LRd - 1/6*nf^3*h^10*u^4*QL^3*LR^2*LRd - 1/3*nf^3*h^10*u^4*QL^3*LL^2*LRd
       - 1/4*nf^3*h^10*u^4*QL^4*QLd*LR - 18*nf^3*h^10*u^4*W*LR^2*LRd^2 - 22*
      nf^3*h^10*u^4*W*LLd^2*LR^2 - 22*nf^3*h^10*u^4*W*LL^2*LRd^2 - 18*nf^3*
      h^10*u^4*W*LL^2*LLd^2 + 22*nf^3*h^10*u^4*W*QRd^3*LRd + 22*nf^3*h^10*u^4*
      W*QR^3*LR + 18*nf^3*h^10*u^4*W*QLd*QRd^2*LLd + 18*nf^3*h^10*u^4*W*QLd^2*
      QRd*LRd + 22*nf^3*h^10*u^4*W*QLd^3*LLd + 18*nf^3*h^10*u^4*W*QL*QR^2*LL
       + 18*nf^3*h^10*u^4*W*QL^2*QR*LR + 22*nf^3*h^10*u^4*W*QL^3*LL - 7*nf^3*
      h^10*u^4*B*LR^2*LRd^2 - 17/2*nf^3*h^10*u^4*B*LLd^2*LR^2 - 17/2*nf^3*h^10
      *u^4*B*LL^2*LRd^2 - 7*nf^3*h^10*u^4*B*LL^2*LLd^2 + 17/2*nf^3*h^10*u^4*B*
      QRd^3*LRd + 17/2*nf^3*h^10*u^4*B*QR^3*LR + 7*nf^3*h^10*u^4*B*QLd*QRd^2*
      LLd + 7*nf^3*h^10*u^4*B*QLd^2*QRd*LRd + 17/2*nf^3*h^10*u^4*B*QLd^3*LLd
       + 7*nf^3*h^10*u^4*B*QL*QR^2*LL + 7*nf^3*h^10*u^4*B*QL^2*QR*LR + 17/2*
      nf^3*h^10*u^4*B*QL^3*LL - 173/2*nf^3*h^10*u^4*p^2*LR^2*LRd^2 - 203/2*
      nf^3*h^10*u^4*p^2*LLd^2*LR^2 - 203/2*nf^3*h^10*u^4*p^2*LL^2*LRd^2 - 173/
      2*nf^3*h^10*u^4*p^2*LL^2*LLd^2 + 203/2*nf^3*h^10*u^4*p^2*QRd^3*LRd + 203/
      2*nf^3*h^10*u^4*p^2*QR^3*LR + 173/2*nf^3*h^10*u^4*p^2*QLd*QRd^2*LLd +
      173/2*nf^3*h^10*u^4*p^2*QLd^2*QRd*LRd + 203/2*nf^3*h^10*u^4*p^2*QLd^3*
      LLd + 173/2*nf^3*h^10*u^4*p^2*QL*QR^2*LL + 173/2*nf^3*h^10*u^4*p^2*QL^2*
      QR*LR + 203/2*nf^3*h^10*u^4*p^2*QL^3*LL - 63/2*nf^3*h^10*u^5*p*LR^2*
      LRd^2 - 73/2*nf^3*h^10*u^5*p*LLd^2*LR^2 - 73/2*nf^3*h^10*u^5*p*LL^2*
      LRd^2 - 63/2*nf^3*h^10*u^5*p*LL^2*LLd^2 + 73/2*nf^3*h^10*u^5*p*QRd^3*LRd
       + 73/2*nf^3*h^10*u^5*p*QR^3*LR + 63/2*nf^3*h^10*u^5*p*QLd*QRd^2*LLd +
      63/2*nf^3*h^10*u^5*p*QLd^2*QRd*LRd + 73/2*nf^3*h^10*u^5*p*QLd^3*LLd + 63/
      2*nf^3*h^10*u^5*p*QL*QR^2*LL + 63/2*nf^3*h^10*u^5*p*QL^2*QR*LR + 73/2*
      nf^3*h^10*u^5*p*QL^3*LL - 9/2*nf^3*h^10*u^6*LR^2*LRd^2 - 5*nf^3*h^10*u^6
      *LLd^2*LR^2 - 5*nf^3*h^10*u^6*LL^2*LRd^2 - 9/2*nf^3*h^10*u^6*LL^2*LLd^2
       + 5*nf^3*h^10*u^6*QRd^3*LRd + 5*nf^3*h^10*u^6*QR^3*LR + 9/2*nf^3*h^10*
      u^6*QLd*QRd^2*LLd + 9/2*nf^3*h^10*u^6*QLd^2*QRd*LRd + 5*nf^3*h^10*u^6*
      QLd^3*LLd + 9/2*nf^3*h^10*u^6*QL*QR^2*LL + 9/2*nf^3*h^10*u^6*QL^2*QR*LR
       + 5*nf^3*h^10*u^6*QL^3*LL + 1/30*nf^3*T*h^10*LLd^3*LR^5*LRd^2 + 1/30*
      nf^3*T*h^10*LLd^5*LR^5 + 1/30*nf^3*T*h^10*LL^2*LLd^5*LR^3 + 1/30*nf^3*T*
      h^10*LL^3*LR^2*LRd^5 + 1/30*nf^3*T*h^10*LL^5*LRd^5 + 1/30*nf^3*T*h^10*
      LL^5*LLd^2*LRd^3 - 1/36*nf^3*T*h^10*QRd^3*LL^3*LRd^4 - 1/36*nf^3*T*h^10*
      QR^3*LLd^3*LR^4 - 1/36*nf^3*T*h^10*QLd^3*LLd^4*LR^3 + 1/15*nf^3*T*h^10*
      QLd^3*QR^5*QRd^2 + 1/6*nf^3*T*h^10*QLd^5*QR^5 + 1/15*nf^3*T*h^10*QL^2*
      QLd^5*QR^3 - 1/36*nf^3*T*h^10*QL^3*LL^4*LRd^3 + 1/15*nf^3*T*h^10*QL^3*
      QR^2*QRd^5 + 1/6*nf^3*T*h^10*QL^5*QRd^5 + 1/15*nf^3*T*h^10*QL^5*QLd^2*
      QRd^3 + 1/9*nf^3*T*h^10*G*QRd^3*LR^2*LRd^3 + 1/18*nf^3*T*h^10*G*QRd^3*
      LL^2*LRd^3 + 1/18*nf^3*T*h^10*G*QRd^6*LRd^2 + 1/9*nf^3*T*h^10*G*QRd^6*
      LLd^2 + 1/9*nf^3*T*h^10*G*QR^3*LR^3*LRd^2 + 1/18*nf^3*T*h^10*G*QR^3*
      LLd^2*LR^3 + 1/18*nf^3*T*h^10*G*QR^6*LR^2 + 1/9*nf^3*T*h^10*G*QR^6*LL^2
       + 1/18*nf^3*T*h^10*G*QLd^3*LLd^3*LR^2 + 1/9*nf^3*T*h^10*G*QLd^3*LL^2*
      LLd^3 + 1/9*nf^3*T*h^10*G*QLd^6*LRd^2 + 1/18*nf^3*T*h^10*G*QLd^6*LLd^2
       + 1/18*nf^3*T*h^10*G*QL^3*LL^3*LRd^2 + 1/9*nf^3*T*h^10*G*QL^3*LL^3*
      LLd^2 + 1/9*nf^3*T*h^10*G*QL^6*LR^2 + 1/18*nf^3*T*h^10*G*QL^6*LL^2 -
      nf^3*T*h^10*G^3*LLd^2*LR^2 - nf^3*T*h^10*G^3*LL^2*LRd^2 - 3/2*nf^3*T*
      h^10*G^3*QRd^3*LRd - 2*nf^3*T*h^10*G^3*QR^2*QRd^2 - 3/2*nf^3*T*h^10*G^3*
      QR^3*LR - nf^3*T*h^10*G^3*QLd*QRd^2*LLd - nf^3*T*h^10*G^3*QLd^2*QRd*LRd
       - 4*nf^3*T*h^10*G^3*QLd^2*QR^2 - 3/2*nf^3*T*h^10*G^3*QLd^3*LLd - nf^3*T
      *h^10*G^3*QL*QR^2*LL - 4*nf^3*T*h^10*G^3*QL^2*QRd^2 - nf^3*T*h^10*G^3*
      QL^2*QR*LR - 2*nf^3*T*h^10*G^3*QL^2*QLd^2 - 3/2*nf^3*T*h^10*G^3*QL^3*LL
       + 1/12*nf^3*T*h^10*W*LR^4*LRd^4 + 1/4*nf^3*T*h^10*W*LLd^2*LR^4*LRd^2 +
      1/12*nf^3*T*h^10*W*LLd^4*LR^4 + 1/4*nf^3*T*h^10*W*LL^2*LR^2*LRd^4 + 1/4*
      nf^3*T*h^10*W*LL^2*LLd^4*LR^2 + 1/12*nf^3*T*h^10*W*LL^4*LRd^4 + 1/4*nf^3
      *T*h^10*W*LL^4*LLd^2*LRd^2 + 1/12*nf^3*T*h^10*W*LL^4*LLd^4 - 1/4*nf^3*T*
      h^10*W*QRd^6*LRd^2 - 1/4*nf^3*T*h^10*W*QRd^6*LLd^2 + 1/10*nf^3*T*h^10*W*
      QR^2*QRd^5*LRd + 1/12*nf^3*T*h^10*W*QR^4*QRd^4 + 1/10*nf^3*T*h^10*W*QR^5
      *QRd^2*LR - 1/4*nf^3*T*h^10*W*QR^6*LR^2 - 1/4*nf^3*T*h^10*W*QR^6*LL^2 -
      1/4*nf^3*T*h^10*W*QLd^2*QRd^4*LRd^2 - 1/4*nf^3*T*h^10*W*QLd^2*QRd^4*
      LLd^2 + 1/4*nf^3*T*h^10*W*QLd^2*QR^4*QRd^2 - 1/4*nf^3*T*h^10*W*QLd^4*
      QRd^2*LRd^2 - 1/4*nf^3*T*h^10*W*QLd^4*QRd^2*LLd^2 + 1/12*nf^3*T*h^10*W*
      QLd^4*QR^4 - 1/4*nf^3*T*h^10*W*QLd^6*LRd^2 - 1/4*nf^3*T*h^10*W*QLd^6*
      LLd^2 + 1/4*nf^3*T*h^10*W*QL^2*QR^2*QRd^4 - 1/4*nf^3*T*h^10*W*QL^2*QR^4*
      LR^2 - 1/4*nf^3*T*h^10*W*QL^2*QR^4*LL^2 + 1/4*nf^3*T*h^10*W*QL^2*QLd^4*
      QR^2 + 1/10*nf^3*T*h^10*W*QL^2*QLd^5*LLd + 1/12*nf^3*T*h^10*W*QL^4*QRd^4
       - 1/4*nf^3*T*h^10*W*QL^4*QR^2*LR^2 - 1/4*nf^3*T*h^10*W*QL^4*QR^2*LL^2
       + 1/4*nf^3*T*h^10*W*QL^4*QLd^2*QRd^2 + 1/12*nf^3*T*h^10*W*QL^4*QLd^4 +
      1/10*nf^3*T*h^10*W*QL^5*QLd^2*LL - 1/4*nf^3*T*h^10*W*QL^6*LR^2 - 1/4*
      nf^3*T*h^10*W*QL^6*LL^2 + 1/3*nf^3*T*h^10*W*G*QRd^3*LL*LRd^2 + 1/3*nf^3*
      T*h^10*W*G*QR^3*LLd*LR^2 + 1/3*nf^3*T*h^10*W*G*QLd^3*LLd^2*LR - 2/3*nf^3
      *T*h^10*W*G*QLd^3*QR^3 + 1/3*nf^3*T*h^10*W*G*QL^3*LL^2*LRd - 2/3*nf^3*T*
      h^10*W*G*QL^3*QRd^3 - 2*nf^3*T*h^10*W*G^2*LR^2*LRd^2 - 5*nf^3*T*h^10*W*
      G^2*LLd^2*LR^2 - 5*nf^3*T*h^10*W*G^2*LL^2*LRd^2 - 2*nf^3*T*h^10*W*G^2*
      LL^2*LLd^2 + 2*nf^3*T*h^10*W*G^2*QRd^3*LRd - 2*nf^3*T*h^10*W*G^2*QR^2*
      QRd^2 + 2*nf^3*T*h^10*W*G^2*QR^3*LR - 5*nf^3*T*h^10*W*G^2*QLd^2*QR^2 + 2
      *nf^3*T*h^10*W*G^2*QLd^3*LLd - 5*nf^3*T*h^10*W*G^2*QL^2*QRd^2 - 2*nf^3*T
      *h^10*W*G^2*QL^2*QLd^2 + 2*nf^3*T*h^10*W*G^2*QL^3*LL - 2/3*nf^3*T*h^10*
      W^2*LLd^3*LR^3 - 2/3*nf^3*T*h^10*W^2*LL^3*LRd^3 - 1/3*nf^3*T*h^10*W^2*
      QRd^3*LL*LRd^2 - 1/2*nf^3*T*h^10*W^2*QR*QRd^4*LLd - 1/3*nf^3*T*h^10*W^2*
      QR^3*LLd*LR^2 - 1/2*nf^3*T*h^10*W^2*QR^4*QRd*LL - 1/4*nf^3*T*h^10*W^2*
      QLd*QR^4*LR - 1/3*nf^3*T*h^10*W^2*QLd^3*LLd^2*LR - 1/4*nf^3*T*h^10*W^2*
      QLd^4*QR*LLd - 1/4*nf^3*T*h^10*W^2*QL*QRd^4*LRd - 1/2*nf^3*T*h^10*W^2*QL
      *QLd^4*LRd - 1/3*nf^3*T*h^10*W^2*QL^3*LL^2*LRd - 1/4*nf^3*T*h^10*W^2*
      QL^4*QRd*LL - 1/2*nf^3*T*h^10*W^2*QL^4*QLd*LR - 4*nf^3*T*h^10*W^3*LR^2*
      LRd^2 - 9*nf^3*T*h^10*W^3*LLd^2*LR^2 - 9*nf^3*T*h^10*W^3*LL^2*LRd^2 - 4*
      nf^3*T*h^10*W^3*LL^2*LLd^2 + 9*nf^3*T*h^10*W^3*QRd^3*LRd + 9*nf^3*T*h^10
      *W^3*QR^3*LR + 4*nf^3*T*h^10*W^3*QLd*QRd^2*LLd + 4*nf^3*T*h^10*W^3*QLd^2
      *QRd*LRd + 9*nf^3*T*h^10*W^3*QLd^3*LLd + 4*nf^3*T*h^10*W^3*QL*QR^2*LL +
      4*nf^3*T*h^10*W^3*QL^2*QR*LR + 9*nf^3*T*h^10*W^3*QL^3*LL - 5/12*nf^3*T*
      h^10*B*LR^4*LRd^4 - 1/4*nf^3*T*h^10*B*LLd^2*LR^4*LRd^2 - 5/12*nf^3*T*
      h^10*B*LLd^4*LR^4 - 1/4*nf^3*T*h^10*B*LL^2*LR^2*LRd^4 - 1/4*nf^3*T*h^10*
      B*LL^2*LLd^4*LR^2 - 5/12*nf^3*T*h^10*B*LL^4*LRd^4 - 1/4*nf^3*T*h^10*B*
      LL^4*LLd^2*LRd^2 - 5/12*nf^3*T*h^10*B*LL^4*LLd^4 - 1/9*nf^3*T*h^10*B*
      QRd^3*LR^2*LRd^3 - 1/18*nf^3*T*h^10*B*QRd^3*LL^2*LRd^3 + 7/36*nf^3*T*
      h^10*B*QRd^6*LRd^2 + 5/36*nf^3*T*h^10*B*QRd^6*LLd^2 - 1/9*nf^3*T*h^10*B*
      QR^3*LR^3*LRd^2 - 1/18*nf^3*T*h^10*B*QR^3*LLd^2*LR^3 - 5/12*nf^3*T*h^10*
      B*QR^4*QRd^4 + 7/36*nf^3*T*h^10*B*QR^6*LR^2 + 5/36*nf^3*T*h^10*B*QR^6*
      LL^2 + 1/4*nf^3*T*h^10*B*QLd^2*QRd^4*LRd^2 + 1/4*nf^3*T*h^10*B*QLd^2*
      QRd^4*LLd^2 - 1/4*nf^3*T*h^10*B*QLd^2*QR^4*QRd^2 - 1/18*nf^3*T*h^10*B*
      QLd^3*LLd^3*LR^2 - 1/9*nf^3*T*h^10*B*QLd^3*LL^2*LLd^3 + 1/4*nf^3*T*h^10*
      B*QLd^4*QRd^2*LRd^2 + 1/4*nf^3*T*h^10*B*QLd^4*QRd^2*LLd^2 - 5/12*nf^3*T*
      h^10*B*QLd^4*QR^4 + 5/36*nf^3*T*h^10*B*QLd^6*LRd^2 + 7/36*nf^3*T*h^10*B*
      QLd^6*LLd^2 - 1/4*nf^3*T*h^10*B*QL^2*QR^2*QRd^4 + 1/4*nf^3*T*h^10*B*QL^2
      *QR^4*LR^2 + 1/4*nf^3*T*h^10*B*QL^2*QR^4*LL^2 - 1/4*nf^3*T*h^10*B*QL^2*
      QLd^4*QR^2 - 1/18*nf^3*T*h^10*B*QL^3*LL^3*LRd^2 - 1/9*nf^3*T*h^10*B*QL^3
      *LL^3*LLd^2 - 5/12*nf^3*T*h^10*B*QL^4*QRd^4 + 1/4*nf^3*T*h^10*B*QL^4*
      QR^2*LR^2 + 1/4*nf^3*T*h^10*B*QL^4*QR^2*LL^2 - 1/4*nf^3*T*h^10*B*QL^4*
      QLd^2*QRd^2 - 5/12*nf^3*T*h^10*B*QL^4*QLd^4 + 5/36*nf^3*T*h^10*B*QL^6*
      LR^2 + 7/36*nf^3*T*h^10*B*QL^6*LL^2 - nf^3*T*h^10*B*G^2*LR^2*LRd^2 - 5/2
      *nf^3*T*h^10*B*G^2*LLd^2*LR^2 - 5/2*nf^3*T*h^10*B*G^2*LL^2*LRd^2 - nf^3*
      T*h^10*B*G^2*LL^2*LLd^2 + nf^3*T*h^10*B*G^2*QRd^3*LRd - nf^3*T*h^10*B*
      G^2*QR^2*QRd^2 + nf^3*T*h^10*B*G^2*QR^3*LR - 5/2*nf^3*T*h^10*B*G^2*QLd^2
      *QR^2 + nf^3*T*h^10*B*G^2*QLd^3*LLd - 5/2*nf^3*T*h^10*B*G^2*QL^2*QRd^2
       - nf^3*T*h^10*B*G^2*QL^2*QLd^2 + nf^3*T*h^10*B*G^2*QL^3*LL - 2/3*nf^3*T
      *h^10*B*W*LLd^3*LR^3 - 2/3*nf^3*T*h^10*B*W*LL^3*LRd^3 - 1/3*nf^3*T*h^10*
      B*W*QRd^3*LL*LRd^2 - 1/2*nf^3*T*h^10*B*W*QR*QRd^4*LLd - 1/3*nf^3*T*h^10*
      B*W*QR^3*LLd*LR^2 - 1/2*nf^3*T*h^10*B*W*QR^4*QRd*LL - 1/2*nf^3*T*h^10*B*
      W*QLd*QR^4*LR - 1/3*nf^3*T*h^10*B*W*QLd^3*LLd^2*LR - 1/2*nf^3*T*h^10*B*W
      *QLd^4*QR*LLd - 1/2*nf^3*T*h^10*B*W*QL*QRd^4*LRd - 1/2*nf^3*T*h^10*B*W*
      QL*QLd^4*LRd - 1/3*nf^3*T*h^10*B*W*QL^3*LL^2*LRd - 1/2*nf^3*T*h^10*B*W*
      QL^4*QRd*LL - 1/2*nf^3*T*h^10*B*W*QL^4*QLd*LR - 5*nf^3*T*h^10*B*W^2*LR^2
      *LRd^2 - 21/2*nf^3*T*h^10*B*W^2*LLd^2*LR^2 - 21/2*nf^3*T*h^10*B*W^2*LL^2
      *LRd^2 - 5*nf^3*T*h^10*B*W^2*LL^2*LLd^2 + 21/2*nf^3*T*h^10*B*W^2*QRd^3*
      LRd + 21/2*nf^3*T*h^10*B*W^2*QR^3*LR + 5*nf^3*T*h^10*B*W^2*QLd*QRd^2*LLd
       + 5*nf^3*T*h^10*B*W^2*QLd^2*QRd*LRd + 21/2*nf^3*T*h^10*B*W^2*QLd^3*LLd
       + 5*nf^3*T*h^10*B*W^2*QL*QR^2*LL + 5*nf^3*T*h^10*B*W^2*QL^2*QR*LR + 21/
      2*nf^3*T*h^10*B*W^2*QL^3*LL - 1/4*nf^3*T*h^10*B^2*QLd*QR^4*LR - 1/4*nf^3
      *T*h^10*B^2*QLd^4*QR*LLd - 1/4*nf^3*T*h^10*B^2*QL*QRd^4*LRd - 1/4*nf^3*T
      *h^10*B^2*QL^4*QRd*LL - 2*nf^3*T*h^10*B^2*W*LR^2*LRd^2 - 5*nf^3*T*h^10*
      B^2*W*LLd^2*LR^2 - 5*nf^3*T*h^10*B^2*W*LL^2*LRd^2 - 2*nf^3*T*h^10*B^2*W*
      LL^2*LLd^2 + 5*nf^3*T*h^10*B^2*W*QRd^3*LRd + 5*nf^3*T*h^10*B^2*W*QR^3*LR
       + 2*nf^3*T*h^10*B^2*W*QLd*QRd^2*LLd + 2*nf^3*T*h^10*B^2*W*QLd^2*QRd*LRd
       + 5*nf^3*T*h^10*B^2*W*QLd^3*LLd + 2*nf^3*T*h^10*B^2*W*QL*QR^2*LL + 2*
      nf^3*T*h^10*B^2*W*QL^2*QR*LR + 5*nf^3*T*h^10*B^2*W*QL^3*LL - nf^3*T*h^10
      *B^3*LLd^2*LR^2 - nf^3*T*h^10*B^3*LL^2*LRd^2 + nf^3*T*h^10*B^3*QRd^3*LRd
       + nf^3*T*h^10*B^3*QR^3*LR + nf^3*T*h^10*B^3*QLd^3*LLd + nf^3*T*h^10*B^3
      *QL^3*LL + 19/24*nf^3*T*h^10*p^2*LR^4*LRd^4 + 7/8*nf^3*T*h^10*p^2*LLd^2*
      LR^4*LRd^2 + 3/4*nf^3*T*h^10*p^2*LLd^4*LR^4 + 7/8*nf^3*T*h^10*p^2*LL^2*
      LR^2*LRd^4 + 7/8*nf^3*T*h^10*p^2*LL^2*LLd^4*LR^2 + 3/4*nf^3*T*h^10*p^2*
      LL^4*LRd^4 + 7/8*nf^3*T*h^10*p^2*LL^4*LLd^2*LRd^2 + 19/24*nf^3*T*h^10*
      p^2*LL^4*LLd^4 + 1/9*nf^3*T*h^10*p^2*QRd^3*LR^2*LRd^3 + 1/18*nf^3*T*h^10
      *p^2*QRd^3*LL^2*LRd^3 - 25/36*nf^3*T*h^10*p^2*QRd^6*LRd^2 - 55/72*nf^3*T
      *h^10*p^2*QRd^6*LLd^2 + 1/9*nf^3*T*h^10*p^2*QR^3*LR^3*LRd^2 + 1/18*nf^3*
      T*h^10*p^2*QR^3*LLd^2*LR^3 + 19/24*nf^3*T*h^10*p^2*QR^4*QRd^4 - 25/36*
      nf^3*T*h^10*p^2*QR^6*LR^2 - 55/72*nf^3*T*h^10*p^2*QR^6*LL^2 - 7/8*nf^3*T
      *h^10*p^2*QLd^2*QRd^4*LRd^2 - 5/8*nf^3*T*h^10*p^2*QLd^2*QRd^4*LLd^2 + 7/
      8*nf^3*T*h^10*p^2*QLd^2*QR^4*QRd^2 + 1/18*nf^3*T*h^10*p^2*QLd^3*LLd^3*
      LR^2 + 1/9*nf^3*T*h^10*p^2*QLd^3*LL^2*LLd^3 - 5/8*nf^3*T*h^10*p^2*QLd^4*
      QRd^2*LRd^2 - 7/8*nf^3*T*h^10*p^2*QLd^4*QRd^2*LLd^2 + 3/4*nf^3*T*h^10*
      p^2*QLd^4*QR^4 - 55/72*nf^3*T*h^10*p^2*QLd^6*LRd^2 - 25/36*nf^3*T*h^10*
      p^2*QLd^6*LLd^2 + 7/8*nf^3*T*h^10*p^2*QL^2*QR^2*QRd^4 - 7/8*nf^3*T*h^10*
      p^2*QL^2*QR^4*LR^2 - 5/8*nf^3*T*h^10*p^2*QL^2*QR^4*LL^2 + 7/8*nf^3*T*
      h^10*p^2*QL^2*QLd^4*QR^2 + 1/18*nf^3*T*h^10*p^2*QL^3*LL^3*LRd^2 + 1/9*
      nf^3*T*h^10*p^2*QL^3*LL^3*LLd^2 + 3/4*nf^3*T*h^10*p^2*QL^4*QRd^4 - 5/8*
      nf^3*T*h^10*p^2*QL^4*QR^2*LR^2 - 7/8*nf^3*T*h^10*p^2*QL^4*QR^2*LL^2 + 7/
      8*nf^3*T*h^10*p^2*QL^4*QLd^2*QRd^2 + 19/24*nf^3*T*h^10*p^2*QL^4*QLd^4 -
      55/72*nf^3*T*h^10*p^2*QL^6*LR^2 - 25/36*nf^3*T*h^10*p^2*QL^6*LL^2 - 19/2
      *nf^3*T*h^10*p^2*G^2*LR^2*LRd^2 - 9*nf^3*T*h^10*p^2*G^2*LLd^2*LR^2 - 9*
      nf^3*T*h^10*p^2*G^2*LL^2*LRd^2 - 19/2*nf^3*T*h^10*p^2*G^2*LL^2*LLd^2 - 3
      *nf^3*T*h^10*p^2*G^2*QRd^3*LRd - 19/2*nf^3*T*h^10*p^2*G^2*QR^2*QRd^2 - 3
      *nf^3*T*h^10*p^2*G^2*QR^3*LR + nf^3*T*h^10*p^2*G^2*QLd*QRd^2*LLd + nf^3*
      T*h^10*p^2*G^2*QLd^2*QRd*LRd - 9*nf^3*T*h^10*p^2*G^2*QLd^2*QR^2 - 3*nf^3
      *T*h^10*p^2*G^2*QLd^3*LLd + nf^3*T*h^10*p^2*G^2*QL*QR^2*LL - 9*nf^3*T*
      h^10*p^2*G^2*QL^2*QRd^2 + nf^3*T*h^10*p^2*G^2*QL^2*QR*LR - 19/2*nf^3*T*
      h^10*p^2*G^2*QL^2*QLd^2 - 3*nf^3*T*h^10*p^2*G^2*QL^3*LL + 1/3*nf^3*T*
      h^10*p^2*W*LLd^3*LR^3 + 1/3*nf^3*T*h^10*p^2*W*LL^3*LRd^3 + 1/6*nf^3*T*
      h^10*p^2*W*QRd^3*LL*LRd^2 - 7/4*nf^3*T*h^10*p^2*W*QR*QRd^4*LLd + 1/6*
      nf^3*T*h^10*p^2*W*QR^3*LLd*LR^2 - 7/4*nf^3*T*h^10*p^2*W*QR^4*QRd*LL - 1/
      2*nf^3*T*h^10*p^2*W*QLd*QR^4*LR + 1/6*nf^3*T*h^10*p^2*W*QLd^3*LLd^2*LR
       - 1/2*nf^3*T*h^10*p^2*W*QLd^4*QR*LLd - 1/2*nf^3*T*h^10*p^2*W*QL*QRd^4*
      LRd - 7/4*nf^3*T*h^10*p^2*W*QL*QLd^4*LRd + 1/6*nf^3*T*h^10*p^2*W*QL^3*
      LL^2*LRd - 1/2*nf^3*T*h^10*p^2*W*QL^4*QRd*LL - 7/4*nf^3*T*h^10*p^2*W*
      QL^4*QLd*LR - 91/2*nf^3*T*h^10*p^2*W^2*LR^2*LRd^2 - 51*nf^3*T*h^10*p^2*
      W^2*LLd^2*LR^2 - 51*nf^3*T*h^10*p^2*W^2*LL^2*LRd^2 - 91/2*nf^3*T*h^10*
      p^2*W^2*LL^2*LLd^2 + 51*nf^3*T*h^10*p^2*W^2*QRd^3*LRd + 51*nf^3*T*h^10*
      p^2*W^2*QR^3*LR + 91/2*nf^3*T*h^10*p^2*W^2*QLd*QRd^2*LLd + 91/2*nf^3*T*
      h^10*p^2*W^2*QLd^2*QRd*LRd + 51*nf^3*T*h^10*p^2*W^2*QLd^3*LLd + 91/2*
      nf^3*T*h^10*p^2*W^2*QL*QR^2*LL + 91/2*nf^3*T*h^10*p^2*W^2*QL^2*QR*LR +
      51*nf^3*T*h^10*p^2*W^2*QL^3*LL - 7/4*nf^3*T*h^10*p^2*B*QR*QRd^4*LLd - 7/
      4*nf^3*T*h^10*p^2*B*QR^4*QRd*LL - 1/2*nf^3*T*h^10*p^2*B*QLd*QR^4*LR - 1/
      2*nf^3*T*h^10*p^2*B*QLd^4*QR*LLd - 1/2*nf^3*T*h^10*p^2*B*QL*QRd^4*LRd -
      7/4*nf^3*T*h^10*p^2*B*QL*QLd^4*LRd - 1/2*nf^3*T*h^10*p^2*B*QL^4*QRd*LL
       - 7/4*nf^3*T*h^10*p^2*B*QL^4*QLd*LR - 36*nf^3*T*h^10*p^2*B*W*LR^2*LRd^2
       - 42*nf^3*T*h^10*p^2*B*W*LLd^2*LR^2 - 42*nf^3*T*h^10*p^2*B*W*LL^2*LRd^2
       - 36*nf^3*T*h^10*p^2*B*W*LL^2*LLd^2 + 42*nf^3*T*h^10*p^2*B*W*QRd^3*LRd
       + 42*nf^3*T*h^10*p^2*B*W*QR^3*LR + 36*nf^3*T*h^10*p^2*B*W*QLd*QRd^2*LLd
       + 36*nf^3*T*h^10*p^2*B*W*QLd^2*QRd*LRd + 42*nf^3*T*h^10*p^2*B*W*QLd^3*
      LLd + 36*nf^3*T*h^10*p^2*B*W*QL*QR^2*LL + 36*nf^3*T*h^10*p^2*B*W*QL^2*QR
      *LR + 42*nf^3*T*h^10*p^2*B*W*QL^3*LL - 19/2*nf^3*T*h^10*p^2*B^2*LR^2*
      LRd^2 - 9*nf^3*T*h^10*p^2*B^2*LLd^2*LR^2 - 9*nf^3*T*h^10*p^2*B^2*LL^2*
      LRd^2 - 19/2*nf^3*T*h^10*p^2*B^2*LL^2*LLd^2 + 9*nf^3*T*h^10*p^2*B^2*
      QRd^3*LRd + 9*nf^3*T*h^10*p^2*B^2*QR^3*LR + 19/2*nf^3*T*h^10*p^2*B^2*QLd
      *QRd^2*LLd + 19/2*nf^3*T*h^10*p^2*B^2*QLd^2*QRd*LRd + 9*nf^3*T*h^10*p^2*
      B^2*QLd^3*LLd + 19/2*nf^3*T*h^10*p^2*B^2*QL*QR^2*LL + 19/2*nf^3*T*h^10*
      p^2*B^2*QL^2*QR*LR + 9*nf^3*T*h^10*p^2*B^2*QL^3*LL - 1/2*nf^3*T*h^10*p^4
      *QR*QRd^4*LLd - 1/2*nf^3*T*h^10*p^4*QR^4*QRd*LL - 1/4*nf^3*T*h^10*p^4*
      QLd*QR^4*LR - 1/4*nf^3*T*h^10*p^4*QLd^4*QR*LLd - 1/4*nf^3*T*h^10*p^4*QL*
      QRd^4*LRd - 1/2*nf^3*T*h^10*p^4*QL*QLd^4*LRd - 1/4*nf^3*T*h^10*p^4*QL^4*
      QRd*LL - 1/2*nf^3*T*h^10*p^4*QL^4*QLd*LR - 42*nf^3*T*h^10*p^4*W*LR^2*
      LRd^2 - 55*nf^3*T*h^10*p^4*W*LLd^2*LR^2 - 55*nf^3*T*h^10*p^4*W*LL^2*
      LRd^2 - 42*nf^3*T*h^10*p^4*W*LL^2*LLd^2 + 55*nf^3*T*h^10*p^4*W*QRd^3*LRd
       + 55*nf^3*T*h^10*p^4*W*QR^3*LR + 42*nf^3*T*h^10*p^4*W*QLd*QRd^2*LLd +
      42*nf^3*T*h^10*p^4*W*QLd^2*QRd*LRd + 55*nf^3*T*h^10*p^4*W*QLd^3*LLd + 42
      *nf^3*T*h^10*p^4*W*QL*QR^2*LL + 42*nf^3*T*h^10*p^4*W*QL^2*QR*LR + 55*
      nf^3*T*h^10*p^4*W*QL^3*LL - 21*nf^3*T*h^10*p^4*B*LR^2*LRd^2 - 55/2*nf^3*
      T*h^10*p^4*B*LLd^2*LR^2 - 55/2*nf^3*T*h^10*p^4*B*LL^2*LRd^2 - 21*nf^3*T*
      h^10*p^4*B*LL^2*LLd^2 + 55/2*nf^3*T*h^10*p^4*B*QRd^3*LRd + 55/2*nf^3*T*
      h^10*p^4*B*QR^3*LR + 21*nf^3*T*h^10*p^4*B*QLd*QRd^2*LLd + 21*nf^3*T*h^10
      *p^4*B*QLd^2*QRd*LRd + 55/2*nf^3*T*h^10*p^4*B*QLd^3*LLd + 21*nf^3*T*h^10
      *p^4*B*QL*QR^2*LL + 21*nf^3*T*h^10*p^4*B*QL^2*QR*LR + 55/2*nf^3*T*h^10*
      p^4*B*QL^3*LL - 13*nf^3*T*h^10*p^6*LR^2*LRd^2 - 23/2*nf^3*T*h^10*p^6*
      LLd^2*LR^2 - 23/2*nf^3*T*h^10*p^6*LL^2*LRd^2 - 13*nf^3*T*h^10*p^6*LL^2*
      LLd^2 + 23/2*nf^3*T*h^10*p^6*QRd^3*LRd + 23/2*nf^3*T*h^10*p^6*QR^3*LR +
      13*nf^3*T*h^10*p^6*QLd*QRd^2*LLd + 13*nf^3*T*h^10*p^6*QLd^2*QRd*LRd + 23/
      2*nf^3*T*h^10*p^6*QLd^3*LLd + 13*nf^3*T*h^10*p^6*QL*QR^2*LL + 13*nf^3*T*
      h^10*p^6*QL^2*QR*LR + 23/2*nf^3*T*h^10*p^6*QL^3*LL - 1/8*nf^3*T*h^10*u*p
      *LR^4*LRd^4 - 1/8*nf^3*T*h^10*u*p*LLd^2*LR^4*LRd^2 - 1/6*nf^3*T*h^10*u*p
      *LLd^4*LR^4 - 1/8*nf^3*T*h^10*u*p*LL^2*LR^2*LRd^4 - 1/8*nf^3*T*h^10*u*p*
      LL^2*LLd^4*LR^2 - 1/6*nf^3*T*h^10*u*p*LL^4*LRd^4 - 1/8*nf^3*T*h^10*u*p*
      LL^4*LLd^2*LRd^2 - 1/8*nf^3*T*h^10*u*p*LL^4*LLd^4 + 1/8*nf^3*T*h^10*u*p*
      QRd^6*LLd^2 - 1/10*nf^3*T*h^10*u*p*QR^2*QRd^5*LRd - 1/8*nf^3*T*h^10*u*p*
      QR^4*QRd^4 - 1/10*nf^3*T*h^10*u*p*QR^5*QRd^2*LR + 1/8*nf^3*T*h^10*u*p*
      QR^6*LL^2 + 1/8*nf^3*T*h^10*u*p*QLd^2*QRd^4*LRd^2 + 1/8*nf^3*T*h^10*u*p*
      QLd^2*QRd^4*LLd^2 - 1/8*nf^3*T*h^10*u*p*QLd^2*QR^4*QRd^2 + 1/8*nf^3*T*
      h^10*u*p*QLd^4*QRd^2*LRd^2 + 1/8*nf^3*T*h^10*u*p*QLd^4*QRd^2*LLd^2 - 1/6
      *nf^3*T*h^10*u*p*QLd^4*QR^4 + 1/8*nf^3*T*h^10*u*p*QLd^6*LRd^2 - 1/8*nf^3
      *T*h^10*u*p*QL^2*QR^2*QRd^4 + 1/8*nf^3*T*h^10*u*p*QL^2*QR^4*LR^2 + 1/8*
      nf^3*T*h^10*u*p*QL^2*QR^4*LL^2 - 1/8*nf^3*T*h^10*u*p*QL^2*QLd^4*QR^2 - 1/
      10*nf^3*T*h^10*u*p*QL^2*QLd^5*LLd - 1/6*nf^3*T*h^10*u*p*QL^4*QRd^4 + 1/8
      *nf^3*T*h^10*u*p*QL^4*QR^2*LR^2 + 1/8*nf^3*T*h^10*u*p*QL^4*QR^2*LL^2 - 1/
      8*nf^3*T*h^10*u*p*QL^4*QLd^2*QRd^2 - 1/8*nf^3*T*h^10*u*p*QL^4*QLd^4 - 1/
      10*nf^3*T*h^10*u*p*QL^5*QLd^2*LL + 1/8*nf^3*T*h^10*u*p*QL^6*LR^2 + 1/6*
      nf^3*T*h^10*u*p*G*QRd^3*LL*LRd^2 - 1/6*nf^3*T*h^10*u*p*G*QRd^3*LL*LLd^2
       + 1/6*nf^3*T*h^10*u*p*G*QR^3*LLd*LR^2 - 1/6*nf^3*T*h^10*u*p*G*QR^3*LL^2
      *LLd + 1/6*nf^3*T*h^10*u*p*G*QLd*QR^3*QRd^2 - 1/6*nf^3*T*h^10*u*p*G*
      QLd^3*LR*LRd^2 + 1/6*nf^3*T*h^10*u*p*G*QLd^3*LLd^2*LR - 1/3*nf^3*T*h^10*
      u*p*G*QLd^3*QR^3 + 1/6*nf^3*T*h^10*u*p*G*QL*QR^2*QRd^3 + 1/6*nf^3*T*h^10
      *u*p*G*QL^2*QLd^3*QR - 1/6*nf^3*T*h^10*u*p*G*QL^3*LR^2*LRd + 1/6*nf^3*T*
      h^10*u*p*G*QL^3*LL^2*LRd - 1/3*nf^3*T*h^10*u*p*G*QL^3*QRd^3 + 1/6*nf^3*T
      *h^10*u*p*G*QL^3*QLd^2*QRd - 16*nf^3*T*h^10*u*p*G^2*LR^2*LRd^2 - 21*nf^3
      *T*h^10*u*p*G^2*LLd^2*LR^2 - 21*nf^3*T*h^10*u*p*G^2*LL^2*LRd^2 - 16*nf^3
      *T*h^10*u*p*G^2*LL^2*LLd^2 + nf^3*T*h^10*u*p*G^2*QRd^3*LRd - 16*nf^3*T*
      h^10*u*p*G^2*QR^2*QRd^2 + nf^3*T*h^10*u*p*G^2*QR^3*LR + 2*nf^3*T*h^10*u*
      p*G^2*QLd*QRd^2*LLd + 2*nf^3*T*h^10*u*p*G^2*QLd^2*QRd*LRd - 21*nf^3*T*
      h^10*u*p*G^2*QLd^2*QR^2 + nf^3*T*h^10*u*p*G^2*QLd^3*LLd + 2*nf^3*T*h^10*
      u*p*G^2*QL*QR^2*LL - 21*nf^3*T*h^10*u*p*G^2*QL^2*QRd^2 + 2*nf^3*T*h^10*u
      *p*G^2*QL^2*QR*LR - 16*nf^3*T*h^10*u*p*G^2*QL^2*QLd^2 + nf^3*T*h^10*u*p*
      G^2*QL^3*LL + 1/3*nf^3*T*h^10*u*p*W*LLd*LR^3*LRd^2 - 2/3*nf^3*T*h^10*u*p
      *W*LLd^3*LR^3 + 1/3*nf^3*T*h^10*u*p*W*LL*LR^2*LRd^3 + 1/3*nf^3*T*h^10*u*
      p*W*LL^2*LLd^3*LR - 2/3*nf^3*T*h^10*u*p*W*LL^3*LRd^3 + 1/3*nf^3*T*h^10*u
      *p*W*LL^3*LLd^2*LRd - 1/3*nf^3*T*h^10*u*p*W*QRd^3*LL*LRd^2 + 1/3*nf^3*T*
      h^10*u*p*W*QRd^3*LL*LLd^2 - 9/4*nf^3*T*h^10*u*p*W*QR*QRd^4*LLd - 1/3*
      nf^3*T*h^10*u*p*W*QR^3*LLd*LR^2 + 1/3*nf^3*T*h^10*u*p*W*QR^3*LL^2*LLd -
      9/4*nf^3*T*h^10*u*p*W*QR^4*QRd*LL - 5/4*nf^3*T*h^10*u*p*W*QLd*QR^4*LR +
      1/3*nf^3*T*h^10*u*p*W*QLd^3*LR*LRd^2 - 1/3*nf^3*T*h^10*u*p*W*QLd^3*LLd^2
      *LR - 5/4*nf^3*T*h^10*u*p*W*QLd^4*QR*LLd - 5/4*nf^3*T*h^10*u*p*W*QL*
      QRd^4*LRd - 9/4*nf^3*T*h^10*u*p*W*QL*QLd^4*LRd + 1/3*nf^3*T*h^10*u*p*W*
      QL^3*LR^2*LRd - 1/3*nf^3*T*h^10*u*p*W*QL^3*LL^2*LRd - 5/4*nf^3*T*h^10*u*
      p*W*QL^4*QRd*LL - 9/4*nf^3*T*h^10*u*p*W*QL^4*QLd*LR - 91*nf^3*T*h^10*u*p
      *W^2*LR^2*LRd^2 - 247/2*nf^3*T*h^10*u*p*W^2*LLd^2*LR^2 - 247/2*nf^3*T*
      h^10*u*p*W^2*LL^2*LRd^2 - 91*nf^3*T*h^10*u*p*W^2*LL^2*LLd^2 + 247/2*nf^3
      *T*h^10*u*p*W^2*QRd^3*LRd + 247/2*nf^3*T*h^10*u*p*W^2*QR^3*LR + 91*nf^3*
      T*h^10*u*p*W^2*QLd*QRd^2*LLd + 91*nf^3*T*h^10*u*p*W^2*QLd^2*QRd*LRd +
      247/2*nf^3*T*h^10*u*p*W^2*QLd^3*LLd + 91*nf^3*T*h^10*u*p*W^2*QL*QR^2*LL
       + 91*nf^3*T*h^10*u*p*W^2*QL^2*QR*LR + 247/2*nf^3*T*h^10*u*p*W^2*QL^3*LL
       + 1/6*nf^3*T*h^10*u*p*B*LLd*LR^3*LRd^2 - 1/3*nf^3*T*h^10*u*p*B*LLd^3*
      LR^3 + 1/6*nf^3*T*h^10*u*p*B*LL*LR^2*LRd^3 + 1/6*nf^3*T*h^10*u*p*B*LL^2*
      LLd^3*LR - 1/3*nf^3*T*h^10*u*p*B*LL^3*LRd^3 + 1/6*nf^3*T*h^10*u*p*B*LL^3
      *LLd^2*LRd - 1/6*nf^3*T*h^10*u*p*B*QRd^3*LL*LRd^2 + 1/6*nf^3*T*h^10*u*p*
      B*QRd^3*LL*LLd^2 - 9/4*nf^3*T*h^10*u*p*B*QR*QRd^4*LLd - 1/6*nf^3*T*h^10*
      u*p*B*QR^3*LLd*LR^2 + 1/6*nf^3*T*h^10*u*p*B*QR^3*LL^2*LLd - 9/4*nf^3*T*
      h^10*u*p*B*QR^4*QRd*LL - 5/4*nf^3*T*h^10*u*p*B*QLd*QR^4*LR + 1/6*nf^3*T*
      h^10*u*p*B*QLd^3*LR*LRd^2 - 1/6*nf^3*T*h^10*u*p*B*QLd^3*LLd^2*LR - 5/4*
      nf^3*T*h^10*u*p*B*QLd^4*QR*LLd - 5/4*nf^3*T*h^10*u*p*B*QL*QRd^4*LRd - 9/
      4*nf^3*T*h^10*u*p*B*QL*QLd^4*LRd + 1/6*nf^3*T*h^10*u*p*B*QL^3*LR^2*LRd
       - 1/6*nf^3*T*h^10*u*p*B*QL^3*LL^2*LRd - 5/4*nf^3*T*h^10*u*p*B*QL^4*QRd*
      LL - 9/4*nf^3*T*h^10*u*p*B*QL^4*QLd*LR - 75*nf^3*T*h^10*u*p*B*W*LR^2*
      LRd^2 - 205/2*nf^3*T*h^10*u*p*B*W*LLd^2*LR^2 - 205/2*nf^3*T*h^10*u*p*B*W
      *LL^2*LRd^2 - 75*nf^3*T*h^10*u*p*B*W*LL^2*LLd^2 + 205/2*nf^3*T*h^10*u*p*
      B*W*QRd^3*LRd + 205/2*nf^3*T*h^10*u*p*B*W*QR^3*LR + 75*nf^3*T*h^10*u*p*B
      *W*QLd*QRd^2*LLd + 75*nf^3*T*h^10*u*p*B*W*QLd^2*QRd*LRd + 205/2*nf^3*T*
      h^10*u*p*B*W*QLd^3*LLd + 75*nf^3*T*h^10*u*p*B*W*QL*QR^2*LL + 75*nf^3*T*
      h^10*u*p*B*W*QL^2*QR*LR + 205/2*nf^3*T*h^10*u*p*B*W*QL^3*LL - 16*nf^3*T*
      h^10*u*p*B^2*LR^2*LRd^2 - 21*nf^3*T*h^10*u*p*B^2*LLd^2*LR^2 - 21*nf^3*T*
      h^10*u*p*B^2*LL^2*LRd^2 - 16*nf^3*T*h^10*u*p*B^2*LL^2*LLd^2 + 21*nf^3*T*
      h^10*u*p*B^2*QRd^3*LRd + 21*nf^3*T*h^10*u*p*B^2*QR^3*LR + 16*nf^3*T*h^10
      *u*p*B^2*QLd*QRd^2*LLd + 16*nf^3*T*h^10*u*p*B^2*QLd^2*QRd*LRd + 21*nf^3*
      T*h^10*u*p*B^2*QLd^3*LLd + 16*nf^3*T*h^10*u*p*B^2*QL*QR^2*LL + 16*nf^3*T
      *h^10*u*p*B^2*QL^2*QR*LR + 21*nf^3*T*h^10*u*p*B^2*QL^3*LL - 1/2*nf^3*T*
      h^10*u*p^3*LLd*LR^3*LRd^2 - 5/3*nf^3*T*h^10*u*p^3*LLd^3*LR^3 - 1/2*nf^3*
      T*h^10*u*p^3*LL*LR^2*LRd^3 - 1/2*nf^3*T*h^10*u*p^3*LL^2*LLd^3*LR - 5/3*
      nf^3*T*h^10*u*p^3*LL^3*LRd^3 - 1/2*nf^3*T*h^10*u*p^3*LL^3*LLd^2*LRd - 5/
      6*nf^3*T*h^10*u*p^3*QRd^3*LL*LRd^2 - 1/2*nf^3*T*h^10*u*p^3*QRd^3*LL*
      LLd^2 - 7/4*nf^3*T*h^10*u*p^3*QR*QRd^4*LLd - 5/6*nf^3*T*h^10*u*p^3*QR^3*
      LLd*LR^2 - 1/2*nf^3*T*h^10*u*p^3*QR^3*LL^2*LLd - 7/4*nf^3*T*h^10*u*p^3*
      QR^4*QRd*LL - nf^3*T*h^10*u*p^3*QLd*QR^4*LR - 1/2*nf^3*T*h^10*u*p^3*
      QLd^3*LR*LRd^2 - 5/6*nf^3*T*h^10*u*p^3*QLd^3*LLd^2*LR - nf^3*T*h^10*u*
      p^3*QLd^4*QR*LLd - nf^3*T*h^10*u*p^3*QL*QRd^4*LRd - 7/4*nf^3*T*h^10*u*
      p^3*QL*QLd^4*LRd - 1/2*nf^3*T*h^10*u*p^3*QL^3*LR^2*LRd - 5/6*nf^3*T*h^10
      *u*p^3*QL^3*LL^2*LRd - nf^3*T*h^10*u*p^3*QL^4*QRd*LL - 7/4*nf^3*T*h^10*u
      *p^3*QL^4*QLd*LR - 210*nf^3*T*h^10*u*p^3*W*LR^2*LRd^2 - 245*nf^3*T*h^10*
      u*p^3*W*LLd^2*LR^2 - 245*nf^3*T*h^10*u*p^3*W*LL^2*LRd^2 - 210*nf^3*T*
      h^10*u*p^3*W*LL^2*LLd^2 + 245*nf^3*T*h^10*u*p^3*W*QRd^3*LRd + 245*nf^3*T
      *h^10*u*p^3*W*QR^3*LR + 210*nf^3*T*h^10*u*p^3*W*QLd*QRd^2*LLd + 210*nf^3
      *T*h^10*u*p^3*W*QLd^2*QRd*LRd + 245*nf^3*T*h^10*u*p^3*W*QLd^3*LLd + 210*
      nf^3*T*h^10*u*p^3*W*QL*QR^2*LL + 210*nf^3*T*h^10*u*p^3*W*QL^2*QR*LR +
      245*nf^3*T*h^10*u*p^3*W*QL^3*LL - 84*nf^3*T*h^10*u*p^3*B*LR^2*LRd^2 - 98
      *nf^3*T*h^10*u*p^3*B*LLd^2*LR^2 - 98*nf^3*T*h^10*u*p^3*B*LL^2*LRd^2 - 84
      *nf^3*T*h^10*u*p^3*B*LL^2*LLd^2 + 98*nf^3*T*h^10*u*p^3*B*QRd^3*LRd + 98*
      nf^3*T*h^10*u*p^3*B*QR^3*LR + 84*nf^3*T*h^10*u*p^3*B*QLd*QRd^2*LLd + 84*
      nf^3*T*h^10*u*p^3*B*QLd^2*QRd*LRd + 98*nf^3*T*h^10*u*p^3*B*QLd^3*LLd +
      84*nf^3*T*h^10*u*p^3*B*QL*QR^2*LL + 84*nf^3*T*h^10*u*p^3*B*QL^2*QR*LR +
      98*nf^3*T*h^10*u*p^3*B*QL^3*LL - 75*nf^3*T*h^10*u*p^5*LR^2*LRd^2 - 86*
      nf^3*T*h^10*u*p^5*LLd^2*LR^2 - 86*nf^3*T*h^10*u*p^5*LL^2*LRd^2 - 75*nf^3
      *T*h^10*u*p^5*LL^2*LLd^2 + 86*nf^3*T*h^10*u*p^5*QRd^3*LRd + 86*nf^3*T*
      h^10*u*p^5*QR^3*LR + 75*nf^3*T*h^10*u*p^5*QLd*QRd^2*LLd + 75*nf^3*T*h^10
      *u*p^5*QLd^2*QRd*LRd + 86*nf^3*T*h^10*u*p^5*QLd^3*LLd + 75*nf^3*T*h^10*u
      *p^5*QL*QR^2*LL + 75*nf^3*T*h^10*u*p^5*QL^2*QR*LR + 86*nf^3*T*h^10*u*p^5
      *QL^3*LL + 13/48*nf^3*T*h^10*u^2*LR^4*LRd^4 + 5/8*nf^3*T*h^10*u^2*LLd^2*
      LR^4*LRd^2 + 7/24*nf^3*T*h^10*u^2*LLd^4*LR^4 + 5/8*nf^3*T*h^10*u^2*LL^2*
      LR^2*LRd^4 + 5/8*nf^3*T*h^10*u^2*LL^2*LLd^4*LR^2 + 7/24*nf^3*T*h^10*u^2*
      LL^4*LRd^4 + 5/8*nf^3*T*h^10*u^2*LL^4*LLd^2*LRd^2 + 13/48*nf^3*T*h^10*
      u^2*LL^4*LLd^4 + 2/9*nf^3*T*h^10*u^2*QRd^3*LR^2*LRd^3 + 2/9*nf^3*T*h^10*
      u^2*QRd^3*LL^2*LRd^3 - 29/72*nf^3*T*h^10*u^2*QRd^6*LRd^2 - 29/72*nf^3*T*
      h^10*u^2*QRd^6*LLd^2 + 1/10*nf^3*T*h^10*u^2*QR^2*QRd^5*LRd + 2/9*nf^3*T*
      h^10*u^2*QR^3*LR^3*LRd^2 + 2/9*nf^3*T*h^10*u^2*QR^3*LLd^2*LR^3 + 13/48*
      nf^3*T*h^10*u^2*QR^4*QRd^4 + 1/10*nf^3*T*h^10*u^2*QR^5*QRd^2*LR - 29/72*
      nf^3*T*h^10*u^2*QR^6*LR^2 - 29/72*nf^3*T*h^10*u^2*QR^6*LL^2 - 5/8*nf^3*T
      *h^10*u^2*QLd^2*QRd^4*LRd^2 - 7/16*nf^3*T*h^10*u^2*QLd^2*QRd^4*LLd^2 + 5/
      8*nf^3*T*h^10*u^2*QLd^2*QR^4*QRd^2 + 2/9*nf^3*T*h^10*u^2*QLd^3*LLd^3*
      LR^2 + 2/9*nf^3*T*h^10*u^2*QLd^3*LL^2*LLd^3 - 7/16*nf^3*T*h^10*u^2*QLd^4
      *QRd^2*LRd^2 - 5/8*nf^3*T*h^10*u^2*QLd^4*QRd^2*LLd^2 + 7/24*nf^3*T*h^10*
      u^2*QLd^4*QR^4 - 29/72*nf^3*T*h^10*u^2*QLd^6*LRd^2 - 29/72*nf^3*T*h^10*
      u^2*QLd^6*LLd^2 + 5/8*nf^3*T*h^10*u^2*QL^2*QR^2*QRd^4 - 5/8*nf^3*T*h^10*
      u^2*QL^2*QR^4*LR^2 - 7/16*nf^3*T*h^10*u^2*QL^2*QR^4*LL^2 + 5/8*nf^3*T*
      h^10*u^2*QL^2*QLd^4*QR^2 + 1/10*nf^3*T*h^10*u^2*QL^2*QLd^5*LLd + 2/9*
      nf^3*T*h^10*u^2*QL^3*LL^3*LRd^2 + 2/9*nf^3*T*h^10*u^2*QL^3*LL^3*LLd^2 +
      7/24*nf^3*T*h^10*u^2*QL^4*QRd^4 - 7/16*nf^3*T*h^10*u^2*QL^4*QR^2*LR^2 -
      5/8*nf^3*T*h^10*u^2*QL^4*QR^2*LL^2 + 5/8*nf^3*T*h^10*u^2*QL^4*QLd^2*
      QRd^2 + 13/48*nf^3*T*h^10*u^2*QL^4*QLd^4 + 1/10*nf^3*T*h^10*u^2*QL^5*
      QLd^2*LL - 29/72*nf^3*T*h^10*u^2*QL^6*LR^2 - 29/72*nf^3*T*h^10*u^2*QL^6*
      LL^2 + 1/3*nf^3*T*h^10*u^2*G*QRd^3*LL*LRd^2 - 1/6*nf^3*T*h^10*u^2*G*
      QRd^3*LL*LLd^2 + 1/3*nf^3*T*h^10*u^2*G*QR^3*LLd*LR^2 - 1/6*nf^3*T*h^10*
      u^2*G*QR^3*LL^2*LLd + 1/6*nf^3*T*h^10*u^2*G*QLd*QR^3*QRd^2 - 1/6*nf^3*T*
      h^10*u^2*G*QLd^3*LR*LRd^2 + 1/3*nf^3*T*h^10*u^2*G*QLd^3*LLd^2*LR - 2/3*
      nf^3*T*h^10*u^2*G*QLd^3*QR^3 + 1/6*nf^3*T*h^10*u^2*G*QL*QR^2*QRd^3 + 1/6
      *nf^3*T*h^10*u^2*G*QL^2*QLd^3*QR - 1/6*nf^3*T*h^10*u^2*G*QL^3*LR^2*LRd
       + 1/3*nf^3*T*h^10*u^2*G*QL^3*LL^2*LRd - 2/3*nf^3*T*h^10*u^2*G*QL^3*
      QRd^3 + 1/6*nf^3*T*h^10*u^2*G*QL^3*QLd^2*QRd - 13/2*nf^3*T*h^10*u^2*G^2*
      LR^2*LRd^2 - 19/2*nf^3*T*h^10*u^2*G^2*LLd^2*LR^2 - 19/2*nf^3*T*h^10*u^2*
      G^2*LL^2*LRd^2 - 13/2*nf^3*T*h^10*u^2*G^2*LL^2*LLd^2 + 1/2*nf^3*T*h^10*
      u^2*G^2*QRd^3*LRd - 13/2*nf^3*T*h^10*u^2*G^2*QR^2*QRd^2 + 1/2*nf^3*T*
      h^10*u^2*G^2*QR^3*LR - 19/2*nf^3*T*h^10*u^2*G^2*QLd^2*QR^2 + 1/2*nf^3*T*
      h^10*u^2*G^2*QLd^3*LLd - 19/2*nf^3*T*h^10*u^2*G^2*QL^2*QRd^2 - 13/2*nf^3
      *T*h^10*u^2*G^2*QL^2*QLd^2 + 1/2*nf^3*T*h^10*u^2*G^2*QL^3*LL + 2/3*nf^3*
      T*h^10*u^2*W*LLd*LR^3*LRd^2 - 4/3*nf^3*T*h^10*u^2*W*LLd^3*LR^3 + 2/3*
      nf^3*T*h^10*u^2*W*LL*LR^2*LRd^3 + 2/3*nf^3*T*h^10*u^2*W*LL^2*LLd^3*LR -
      4/3*nf^3*T*h^10*u^2*W*LL^3*LRd^3 + 2/3*nf^3*T*h^10*u^2*W*LL^3*LLd^2*LRd
       - 2/3*nf^3*T*h^10*u^2*W*QRd^3*LL*LRd^2 + 2/3*nf^3*T*h^10*u^2*W*QRd^3*LL
      *LLd^2 + 1/4*nf^3*T*h^10*u^2*W*QR*QRd^4*LLd - 2/3*nf^3*T*h^10*u^2*W*QR^3
      *LLd*LR^2 + 2/3*nf^3*T*h^10*u^2*W*QR^3*LL^2*LLd + 1/4*nf^3*T*h^10*u^2*W*
      QR^4*QRd*LL + 2/3*nf^3*T*h^10*u^2*W*QLd^3*LR*LRd^2 - 2/3*nf^3*T*h^10*u^2
      *W*QLd^3*LLd^2*LR + 1/4*nf^3*T*h^10*u^2*W*QL*QLd^4*LRd + 2/3*nf^3*T*h^10
      *u^2*W*QL^3*LR^2*LRd - 2/3*nf^3*T*h^10*u^2*W*QL^3*LL^2*LRd + 1/4*nf^3*T*
      h^10*u^2*W*QL^4*QLd*LR - 39*nf^3*T*h^10*u^2*W^2*LR^2*LRd^2 - 111/2*nf^3*
      T*h^10*u^2*W^2*LLd^2*LR^2 - 111/2*nf^3*T*h^10*u^2*W^2*LL^2*LRd^2 - 39*
      nf^3*T*h^10*u^2*W^2*LL^2*LLd^2 + 111/2*nf^3*T*h^10*u^2*W^2*QRd^3*LRd +
      111/2*nf^3*T*h^10*u^2*W^2*QR^3*LR + 39*nf^3*T*h^10*u^2*W^2*QLd*QRd^2*LLd
       + 39*nf^3*T*h^10*u^2*W^2*QLd^2*QRd*LRd + 111/2*nf^3*T*h^10*u^2*W^2*
      QLd^3*LLd + 39*nf^3*T*h^10*u^2*W^2*QL*QR^2*LL + 39*nf^3*T*h^10*u^2*W^2*
      QL^2*QR*LR + 111/2*nf^3*T*h^10*u^2*W^2*QL^3*LL + 1/6*nf^3*T*h^10*u^2*B*
      LLd*LR^3*LRd^2 - 2/3*nf^3*T*h^10*u^2*B*LLd^3*LR^3 + 1/6*nf^3*T*h^10*u^2*
      B*LL*LR^2*LRd^3 + 1/6*nf^3*T*h^10*u^2*B*LL^2*LLd^3*LR - 2/3*nf^3*T*h^10*
      u^2*B*LL^3*LRd^3 + 1/6*nf^3*T*h^10*u^2*B*LL^3*LLd^2*LRd - 1/3*nf^3*T*
      h^10*u^2*B*QRd^3*LL*LRd^2 + 1/6*nf^3*T*h^10*u^2*B*QRd^3*LL*LLd^2 - 1/2*
      nf^3*T*h^10*u^2*B*QR*QRd^4*LLd - 1/3*nf^3*T*h^10*u^2*B*QR^3*LLd*LR^2 + 1/
      6*nf^3*T*h^10*u^2*B*QR^3*LL^2*LLd - 1/2*nf^3*T*h^10*u^2*B*QR^4*QRd*LL -
      1/2*nf^3*T*h^10*u^2*B*QLd*QR^4*LR + 1/6*nf^3*T*h^10*u^2*B*QLd^3*LR*LRd^2
       - 1/3*nf^3*T*h^10*u^2*B*QLd^3*LLd^2*LR - 1/2*nf^3*T*h^10*u^2*B*QLd^4*QR
      *LLd - 1/2*nf^3*T*h^10*u^2*B*QL*QRd^4*LRd - 1/2*nf^3*T*h^10*u^2*B*QL*
      QLd^4*LRd + 1/6*nf^3*T*h^10*u^2*B*QL^3*LR^2*LRd - 1/3*nf^3*T*h^10*u^2*B*
      QL^3*LL^2*LRd - 1/2*nf^3*T*h^10*u^2*B*QL^4*QRd*LL - 1/2*nf^3*T*h^10*u^2*
      B*QL^4*QLd*LR - 31*nf^3*T*h^10*u^2*B*W*LR^2*LRd^2 - 89/2*nf^3*T*h^10*u^2
      *B*W*LLd^2*LR^2 - 89/2*nf^3*T*h^10*u^2*B*W*LL^2*LRd^2 - 31*nf^3*T*h^10*
      u^2*B*W*LL^2*LLd^2 + 89/2*nf^3*T*h^10*u^2*B*W*QRd^3*LRd + 89/2*nf^3*T*
      h^10*u^2*B*W*QR^3*LR + 31*nf^3*T*h^10*u^2*B*W*QLd*QRd^2*LLd + 31*nf^3*T*
      h^10*u^2*B*W*QLd^2*QRd*LRd + 89/2*nf^3*T*h^10*u^2*B*W*QLd^3*LLd + 31*
      nf^3*T*h^10*u^2*B*W*QL*QR^2*LL + 31*nf^3*T*h^10*u^2*B*W*QL^2*QR*LR + 89/
      2*nf^3*T*h^10*u^2*B*W*QL^3*LL - 13/2*nf^3*T*h^10*u^2*B^2*LR^2*LRd^2 - 19/
      2*nf^3*T*h^10*u^2*B^2*LLd^2*LR^2 - 19/2*nf^3*T*h^10*u^2*B^2*LL^2*LRd^2
       - 13/2*nf^3*T*h^10*u^2*B^2*LL^2*LLd^2 + 19/2*nf^3*T*h^10*u^2*B^2*QRd^3*
      LRd + 19/2*nf^3*T*h^10*u^2*B^2*QR^3*LR + 13/2*nf^3*T*h^10*u^2*B^2*QLd*
      QRd^2*LLd + 13/2*nf^3*T*h^10*u^2*B^2*QLd^2*QRd*LRd + 19/2*nf^3*T*h^10*
      u^2*B^2*QLd^3*LLd + 13/2*nf^3*T*h^10*u^2*B^2*QL*QR^2*LL + 13/2*nf^3*T*
      h^10*u^2*B^2*QL^2*QR*LR + 19/2*nf^3*T*h^10*u^2*B^2*QL^3*LL - 1/2*nf^3*T*
      h^10*u^2*p^2*LLd*LR^3*LRd^2 - 4/3*nf^3*T*h^10*u^2*p^2*LLd^3*LR^3 - 1/2*
      nf^3*T*h^10*u^2*p^2*LL*LR^2*LRd^3 - 1/2*nf^3*T*h^10*u^2*p^2*LL^2*LLd^3*
      LR - 4/3*nf^3*T*h^10*u^2*p^2*LL^3*LRd^3 - 1/2*nf^3*T*h^10*u^2*p^2*LL^3*
      LLd^2*LRd - 2/3*nf^3*T*h^10*u^2*p^2*QRd^3*LL*LRd^2 - 1/2*nf^3*T*h^10*u^2
      *p^2*QRd^3*LL*LLd^2 - 5/2*nf^3*T*h^10*u^2*p^2*QR*QRd^4*LLd - 2/3*nf^3*T*
      h^10*u^2*p^2*QR^3*LLd*LR^2 - 1/2*nf^3*T*h^10*u^2*p^2*QR^3*LL^2*LLd - 5/2
      *nf^3*T*h^10*u^2*p^2*QR^4*QRd*LL - 5/4*nf^3*T*h^10*u^2*p^2*QLd*QR^4*LR
       - 1/2*nf^3*T*h^10*u^2*p^2*QLd^3*LR*LRd^2 - 2/3*nf^3*T*h^10*u^2*p^2*
      QLd^3*LLd^2*LR - 5/4*nf^3*T*h^10*u^2*p^2*QLd^4*QR*LLd - 5/4*nf^3*T*h^10*
      u^2*p^2*QL*QRd^4*LRd - 5/2*nf^3*T*h^10*u^2*p^2*QL*QLd^4*LRd - 1/2*nf^3*T
      *h^10*u^2*p^2*QL^3*LR^2*LRd - 2/3*nf^3*T*h^10*u^2*p^2*QL^3*LL^2*LRd - 5/
      4*nf^3*T*h^10*u^2*p^2*QL^4*QRd*LL - 5/2*nf^3*T*h^10*u^2*p^2*QL^4*QLd*LR
       - 333*nf^3*T*h^10*u^2*p^2*W*LR^2*LRd^2 - 801/2*nf^3*T*h^10*u^2*p^2*W*
      LLd^2*LR^2 - 801/2*nf^3*T*h^10*u^2*p^2*W*LL^2*LRd^2 - 333*nf^3*T*h^10*
      u^2*p^2*W*LL^2*LLd^2 + 801/2*nf^3*T*h^10*u^2*p^2*W*QRd^3*LRd + 801/2*
      nf^3*T*h^10*u^2*p^2*W*QR^3*LR + 333*nf^3*T*h^10*u^2*p^2*W*QLd*QRd^2*LLd
       + 333*nf^3*T*h^10*u^2*p^2*W*QLd^2*QRd*LRd + 801/2*nf^3*T*h^10*u^2*p^2*W
      *QLd^3*LLd + 333*nf^3*T*h^10*u^2*p^2*W*QL*QR^2*LL + 333*nf^3*T*h^10*u^2*
      p^2*W*QL^2*QR*LR + 801/2*nf^3*T*h^10*u^2*p^2*W*QL^3*LL - 139*nf^3*T*h^10
      *u^2*p^2*B*LR^2*LRd^2 - 335/2*nf^3*T*h^10*u^2*p^2*B*LLd^2*LR^2 - 335/2*
      nf^3*T*h^10*u^2*p^2*B*LL^2*LRd^2 - 139*nf^3*T*h^10*u^2*p^2*B*LL^2*LLd^2
       + 335/2*nf^3*T*h^10*u^2*p^2*B*QRd^3*LRd + 335/2*nf^3*T*h^10*u^2*p^2*B*
      QR^3*LR + 139*nf^3*T*h^10*u^2*p^2*B*QLd*QRd^2*LLd + 139*nf^3*T*h^10*u^2*
      p^2*B*QLd^2*QRd*LRd + 335/2*nf^3*T*h^10*u^2*p^2*B*QLd^3*LLd + 139*nf^3*T
      *h^10*u^2*p^2*B*QL*QR^2*LL + 139*nf^3*T*h^10*u^2*p^2*B*QL^2*QR*LR + 335/
      2*nf^3*T*h^10*u^2*p^2*B*QL^3*LL - 214*nf^3*T*h^10*u^2*p^4*LR^2*LRd^2 -
      245*nf^3*T*h^10*u^2*p^4*LLd^2*LR^2 - 245*nf^3*T*h^10*u^2*p^4*LL^2*LRd^2
       - 214*nf^3*T*h^10*u^2*p^4*LL^2*LLd^2 + 245*nf^3*T*h^10*u^2*p^4*QRd^3*
      LRd + 245*nf^3*T*h^10*u^2*p^4*QR^3*LR + 214*nf^3*T*h^10*u^2*p^4*QLd*
      QRd^2*LLd + 214*nf^3*T*h^10*u^2*p^4*QLd^2*QRd*LRd + 245*nf^3*T*h^10*u^2*
      p^4*QLd^3*LLd + 214*nf^3*T*h^10*u^2*p^4*QL*QR^2*LL + 214*nf^3*T*h^10*u^2
      *p^4*QL^2*QR*LR + 245*nf^3*T*h^10*u^2*p^4*QL^3*LL - 2*nf^3*T*h^10*u^3*p*
      LLd^3*LR^3 - 2*nf^3*T*h^10*u^3*p*LL^3*LRd^3 - nf^3*T*h^10*u^3*p*QRd^3*LL
      *LRd^2 - 1/4*nf^3*T*h^10*u^3*p*QR*QRd^4*LLd - nf^3*T*h^10*u^3*p*QR^3*LLd
      *LR^2 - 1/4*nf^3*T*h^10*u^3*p*QR^4*QRd*LL - nf^3*T*h^10*u^3*p*QLd^3*
      LLd^2*LR - 1/4*nf^3*T*h^10*u^3*p*QL*QLd^4*LRd - nf^3*T*h^10*u^3*p*QL^3*
      LL^2*LRd - 1/4*nf^3*T*h^10*u^3*p*QL^4*QLd*LR - 212*nf^3*T*h^10*u^3*p*W*
      LR^2*LRd^2 - 263*nf^3*T*h^10*u^3*p*W*LLd^2*LR^2 - 263*nf^3*T*h^10*u^3*p*
      W*LL^2*LRd^2 - 212*nf^3*T*h^10*u^3*p*W*LL^2*LLd^2 + 263*nf^3*T*h^10*u^3*
      p*W*QRd^3*LRd + 263*nf^3*T*h^10*u^3*p*W*QR^3*LR + 212*nf^3*T*h^10*u^3*p*
      W*QLd*QRd^2*LLd + 212*nf^3*T*h^10*u^3*p*W*QLd^2*QRd*LRd + 263*nf^3*T*
      h^10*u^3*p*W*QLd^3*LLd + 212*nf^3*T*h^10*u^3*p*W*QL*QR^2*LL + 212*nf^3*T
      *h^10*u^3*p*W*QL^2*QR*LR + 263*nf^3*T*h^10*u^3*p*W*QL^3*LL - 84*nf^3*T*
      h^10*u^3*p*B*LR^2*LRd^2 - 209/2*nf^3*T*h^10*u^3*p*B*LLd^2*LR^2 - 209/2*
      nf^3*T*h^10*u^3*p*B*LL^2*LRd^2 - 84*nf^3*T*h^10*u^3*p*B*LL^2*LLd^2 + 209/
      2*nf^3*T*h^10*u^3*p*B*QRd^3*LRd + 209/2*nf^3*T*h^10*u^3*p*B*QR^3*LR + 84
      *nf^3*T*h^10*u^3*p*B*QLd*QRd^2*LLd + 84*nf^3*T*h^10*u^3*p*B*QLd^2*QRd*
      LRd + 209/2*nf^3*T*h^10*u^3*p*B*QLd^3*LLd + 84*nf^3*T*h^10*u^3*p*B*QL*
      QR^2*LL + 84*nf^3*T*h^10*u^3*p*B*QL^2*QR*LR + 209/2*nf^3*T*h^10*u^3*p*B*
      QL^3*LL - 593/2*nf^3*T*h^10*u^3*p^3*LR^2*LRd^2 - 681/2*nf^3*T*h^10*u^3*
      p^3*LLd^2*LR^2 - 681/2*nf^3*T*h^10*u^3*p^3*LL^2*LRd^2 - 593/2*nf^3*T*
      h^10*u^3*p^3*LL^2*LLd^2 + 681/2*nf^3*T*h^10*u^3*p^3*QRd^3*LRd + 681/2*
      nf^3*T*h^10*u^3*p^3*QR^3*LR + 593/2*nf^3*T*h^10*u^3*p^3*QLd*QRd^2*LLd +
      593/2*nf^3*T*h^10*u^3*p^3*QLd^2*QRd*LRd + 681/2*nf^3*T*h^10*u^3*p^3*
      QLd^3*LLd + 593/2*nf^3*T*h^10*u^3*p^3*QL*QR^2*LL + 593/2*nf^3*T*h^10*u^3
      *p^3*QL^2*QR*LR + 681/2*nf^3*T*h^10*u^3*p^3*QL^3*LL - 1/6*nf^3*T*h^10*
      u^4*LLd*LR^3*LRd^2 - nf^3*T*h^10*u^4*LLd^3*LR^3 - 1/6*nf^3*T*h^10*u^4*LL
      *LR^2*LRd^3 - 1/6*nf^3*T*h^10*u^4*LL^2*LLd^3*LR - nf^3*T*h^10*u^4*LL^3*
      LRd^3 - 1/6*nf^3*T*h^10*u^4*LL^3*LLd^2*LRd - 1/2*nf^3*T*h^10*u^4*QRd^3*
      LL*LRd^2 - 1/6*nf^3*T*h^10*u^4*QRd^3*LL*LLd^2 + 1/4*nf^3*T*h^10*u^4*QR*
      QRd^4*LLd - 1/2*nf^3*T*h^10*u^4*QR^3*LLd*LR^2 - 1/6*nf^3*T*h^10*u^4*QR^3
      *LL^2*LLd + 1/4*nf^3*T*h^10*u^4*QR^4*QRd*LL + 1/2*nf^3*T*h^10*u^4*QLd*
      QR^4*LR - 1/6*nf^3*T*h^10*u^4*QLd^3*LR*LRd^2 - 1/2*nf^3*T*h^10*u^4*QLd^3
      *LLd^2*LR + 1/2*nf^3*T*h^10*u^4*QLd^4*QR*LLd + 1/2*nf^3*T*h^10*u^4*QL*
      QRd^4*LRd + 1/4*nf^3*T*h^10*u^4*QL*QLd^4*LRd - 1/6*nf^3*T*h^10*u^4*QL^3*
      LR^2*LRd - 1/2*nf^3*T*h^10*u^4*QL^3*LL^2*LRd + 1/2*nf^3*T*h^10*u^4*QL^4*
      QRd*LL + 1/4*nf^3*T*h^10*u^4*QL^4*QLd*LR - 46*nf^3*T*h^10*u^4*W*LR^2*
      LRd^2 - 111/2*nf^3*T*h^10*u^4*W*LLd^2*LR^2 - 111/2*nf^3*T*h^10*u^4*W*
      LL^2*LRd^2 - 46*nf^3*T*h^10*u^4*W*LL^2*LLd^2 + 111/2*nf^3*T*h^10*u^4*W*
      QRd^3*LRd + 111/2*nf^3*T*h^10*u^4*W*QR^3*LR + 46*nf^3*T*h^10*u^4*W*QLd*
      QRd^2*LLd + 46*nf^3*T*h^10*u^4*W*QLd^2*QRd*LRd + 111/2*nf^3*T*h^10*u^4*W
      *QLd^3*LLd + 46*nf^3*T*h^10*u^4*W*QL*QR^2*LL + 46*nf^3*T*h^10*u^4*W*QL^2
      *QR*LR + 111/2*nf^3*T*h^10*u^4*W*QL^3*LL - 18*nf^3*T*h^10*u^4*B*LR^2*
      LRd^2 - 22*nf^3*T*h^10*u^4*B*LLd^2*LR^2 - 22*nf^3*T*h^10*u^4*B*LL^2*
      LRd^2 - 18*nf^3*T*h^10*u^4*B*LL^2*LLd^2 + 22*nf^3*T*h^10*u^4*B*QRd^3*LRd
       + 22*nf^3*T*h^10*u^4*B*QR^3*LR + 18*nf^3*T*h^10*u^4*B*QLd*QRd^2*LLd +
      18*nf^3*T*h^10*u^4*B*QLd^2*QRd*LRd + 22*nf^3*T*h^10*u^4*B*QLd^3*LLd + 18
      *nf^3*T*h^10*u^4*B*QL*QR^2*LL + 18*nf^3*T*h^10*u^4*B*QL^2*QR*LR + 22*
      nf^3*T*h^10*u^4*B*QL^3*LL - 439/2*nf^3*T*h^10*u^4*p^2*LR^2*LRd^2 - 511/2
      *nf^3*T*h^10*u^4*p^2*LLd^2*LR^2 - 511/2*nf^3*T*h^10*u^4*p^2*LL^2*LRd^2
       - 439/2*nf^3*T*h^10*u^4*p^2*LL^2*LLd^2 + 511/2*nf^3*T*h^10*u^4*p^2*
      QRd^3*LRd + 511/2*nf^3*T*h^10*u^4*p^2*QR^3*LR + 439/2*nf^3*T*h^10*u^4*
      p^2*QLd*QRd^2*LLd + 439/2*nf^3*T*h^10*u^4*p^2*QLd^2*QRd*LRd + 511/2*nf^3
      *T*h^10*u^4*p^2*QLd^3*LLd + 439/2*nf^3*T*h^10*u^4*p^2*QL*QR^2*LL + 439/2
      *nf^3*T*h^10*u^4*p^2*QL^2*QR*LR + 511/2*nf^3*T*h^10*u^4*p^2*QL^3*LL -
      161/2*nf^3*T*h^10*u^5*p*LR^2*LRd^2 - 93*nf^3*T*h^10*u^5*p*LLd^2*LR^2 -
      93*nf^3*T*h^10*u^5*p*LL^2*LRd^2 - 161/2*nf^3*T*h^10*u^5*p*LL^2*LLd^2 +
      93*nf^3*T*h^10*u^5*p*QRd^3*LRd + 93*nf^3*T*h^10*u^5*p*QR^3*LR + 161/2*
      nf^3*T*h^10*u^5*p*QLd*QRd^2*LLd + 161/2*nf^3*T*h^10*u^5*p*QLd^2*QRd*LRd
       + 93*nf^3*T*h^10*u^5*p*QLd^3*LLd + 161/2*nf^3*T*h^10*u^5*p*QL*QR^2*LL
       + 161/2*nf^3*T*h^10*u^5*p*QL^2*QR*LR + 93*nf^3*T*h^10*u^5*p*QL^3*LL -
      11*nf^3*T*h^10*u^6*LR^2*LRd^2 - 25/2*nf^3*T*h^10*u^6*LLd^2*LR^2 - 25/2*
      nf^3*T*h^10*u^6*LL^2*LRd^2 - 11*nf^3*T*h^10*u^6*LL^2*LLd^2 + 25/2*nf^3*T
      *h^10*u^6*QRd^3*LRd + 25/2*nf^3*T*h^10*u^6*QR^3*LR + 11*nf^3*T*h^10*u^6*
      QLd*QRd^2*LLd + 11*nf^3*T*h^10*u^6*QLd^2*QRd*LRd + 25/2*nf^3*T*h^10*u^6*
      QLd^3*LLd + 11*nf^3*T*h^10*u^6*QL*QR^2*LL + 11*nf^3*T*h^10*u^6*QL^2*QR*
      LR + 25/2*nf^3*T*h^10*u^6*QL^3*LL + 1/18*nf^3*T^2*h^10*QRd^3*LL^3*LRd^4
       + 1/18*nf^3*T^2*h^10*QR^3*LLd^3*LR^4 + 1/18*nf^3*T^2*h^10*QLd^3*LLd^4*
      LR^3 + 1/18*nf^3*T^2*h^10*QLd^3*QR^6*LR + 1/18*nf^3*T^2*h^10*QLd^6*QR^3*
      LLd + 1/18*nf^3*T^2*h^10*QL^3*LL^4*LRd^3 + 1/18*nf^3*T^2*h^10*QL^3*QRd^6
      *LRd + 1/18*nf^3*T^2*h^10*QL^6*QRd^3*LL + 1/9*nf^3*T^2*h^10*G*QRd^3*LR^2
      *LRd^3 + 1/18*nf^3*T^2*h^10*G*QRd^3*LL^2*LRd^3 + 1/18*nf^3*T^2*h^10*G*
      QRd^6*LRd^2 + 1/9*nf^3*T^2*h^10*G*QRd^6*LLd^2 + 1/9*nf^3*T^2*h^10*G*QR^3
      *LR^3*LRd^2 + 1/18*nf^3*T^2*h^10*G*QR^3*LLd^2*LR^3 + 1/18*nf^3*T^2*h^10*
      G*QR^6*LR^2 + 1/9*nf^3*T^2*h^10*G*QR^6*LL^2 + 1/18*nf^3*T^2*h^10*G*QLd^3
      *LLd^3*LR^2 + 1/9*nf^3*T^2*h^10*G*QLd^3*LL^2*LLd^3 + 1/9*nf^3*T^2*h^10*G
      *QLd^6*LRd^2 + 1/18*nf^3*T^2*h^10*G*QLd^6*LLd^2 + 1/18*nf^3*T^2*h^10*G*
      QL^3*LL^3*LRd^2 + 1/9*nf^3*T^2*h^10*G*QL^3*LL^3*LLd^2 + 1/9*nf^3*T^2*
      h^10*G*QL^6*LR^2 + 1/18*nf^3*T^2*h^10*G*QL^6*LL^2 - nf^3*T^2*h^10*G^3*
      LLd^2*LR^2 - nf^3*T^2*h^10*G^3*LL^2*LRd^2 - 3/2*nf^3*T^2*h^10*G^3*QRd^3*
      LRd - 2*nf^3*T^2*h^10*G^3*QR^2*QRd^2 - 3/2*nf^3*T^2*h^10*G^3*QR^3*LR -
      nf^3*T^2*h^10*G^3*QLd*QRd^2*LLd - nf^3*T^2*h^10*G^3*QLd^2*QRd*LRd - 4*
      nf^3*T^2*h^10*G^3*QLd^2*QR^2 - 3/2*nf^3*T^2*h^10*G^3*QLd^3*LLd - nf^3*
      T^2*h^10*G^3*QL*QR^2*LL - 4*nf^3*T^2*h^10*G^3*QL^2*QRd^2 - nf^3*T^2*h^10
      *G^3*QL^2*QR*LR - 2*nf^3*T^2*h^10*G^3*QL^2*QLd^2 - 3/2*nf^3*T^2*h^10*G^3
      *QL^3*LL - 1/8*nf^3*T^2*h^10*W*LR^4*LRd^4 - 1/8*nf^3*T^2*h^10*W*LLd^2*
      LR^4*LRd^2 - 1/8*nf^3*T^2*h^10*W*LLd^4*LR^4 - 1/8*nf^3*T^2*h^10*W*LL^2*
      LR^2*LRd^4 - 1/8*nf^3*T^2*h^10*W*LL^2*LLd^4*LR^2 - 1/8*nf^3*T^2*h^10*W*
      LL^4*LRd^4 - 1/8*nf^3*T^2*h^10*W*LL^4*LLd^2*LRd^2 - 1/8*nf^3*T^2*h^10*W*
      LL^4*LLd^4 - 1/9*nf^3*T^2*h^10*W*QRd^3*LR^2*LRd^3 - 1/18*nf^3*T^2*h^10*W
      *QRd^3*LL^2*LRd^3 + 5/72*nf^3*T^2*h^10*W*QRd^6*LRd^2 + 1/72*nf^3*T^2*
      h^10*W*QRd^6*LLd^2 - 1/9*nf^3*T^2*h^10*W*QR^3*LR^3*LRd^2 - 1/18*nf^3*T^2
      *h^10*W*QR^3*LLd^2*LR^3 - 1/8*nf^3*T^2*h^10*W*QR^4*QRd^4 + 5/72*nf^3*T^2
      *h^10*W*QR^6*LR^2 + 1/72*nf^3*T^2*h^10*W*QR^6*LL^2 + 1/8*nf^3*T^2*h^10*W
      *QLd^2*QRd^4*LRd^2 + 1/8*nf^3*T^2*h^10*W*QLd^2*QRd^4*LLd^2 - 1/8*nf^3*
      T^2*h^10*W*QLd^2*QR^4*QRd^2 - 1/18*nf^3*T^2*h^10*W*QLd^3*LLd^3*LR^2 - 1/
      9*nf^3*T^2*h^10*W*QLd^3*LL^2*LLd^3 + 1/8*nf^3*T^2*h^10*W*QLd^4*QRd^2*
      LRd^2 + 1/8*nf^3*T^2*h^10*W*QLd^4*QRd^2*LLd^2 - 1/8*nf^3*T^2*h^10*W*
      QLd^4*QR^4 + 1/72*nf^3*T^2*h^10*W*QLd^6*LRd^2 + 5/72*nf^3*T^2*h^10*W*
      QLd^6*LLd^2 - 1/8*nf^3*T^2*h^10*W*QL^2*QR^2*QRd^4 + 1/8*nf^3*T^2*h^10*W*
      QL^2*QR^4*LR^2 + 1/8*nf^3*T^2*h^10*W*QL^2*QR^4*LL^2 - 1/8*nf^3*T^2*h^10*
      W*QL^2*QLd^4*QR^2 - 1/18*nf^3*T^2*h^10*W*QL^3*LL^3*LRd^2 - 1/9*nf^3*T^2*
      h^10*W*QL^3*LL^3*LLd^2 - 1/8*nf^3*T^2*h^10*W*QL^4*QRd^4 + 1/8*nf^3*T^2*
      h^10*W*QL^4*QR^2*LR^2 + 1/8*nf^3*T^2*h^10*W*QL^4*QR^2*LL^2 - 1/8*nf^3*
      T^2*h^10*W*QL^4*QLd^2*QRd^2 - 1/8*nf^3*T^2*h^10*W*QL^4*QLd^4 + 1/72*nf^3
      *T^2*h^10*W*QL^6*LR^2 + 5/72*nf^3*T^2*h^10*W*QL^6*LL^2 + 1/3*nf^3*T^2*
      h^10*W*G*QRd^3*LL*LRd^2 + 1/3*nf^3*T^2*h^10*W*G*QR^3*LLd*LR^2 + 1/3*nf^3
      *T^2*h^10*W*G*QLd^3*LLd^2*LR - 2/3*nf^3*T^2*h^10*W*G*QLd^3*QR^3 + 1/3*
      nf^3*T^2*h^10*W*G*QL^3*LL^2*LRd - 2/3*nf^3*T^2*h^10*W*G*QL^3*QRd^3 - 2*
      nf^3*T^2*h^10*W*G^2*LR^2*LRd^2 - 5*nf^3*T^2*h^10*W*G^2*LLd^2*LR^2 - 5*
      nf^3*T^2*h^10*W*G^2*LL^2*LRd^2 - 2*nf^3*T^2*h^10*W*G^2*LL^2*LLd^2 + 2*
      nf^3*T^2*h^10*W*G^2*QRd^3*LRd - 2*nf^3*T^2*h^10*W*G^2*QR^2*QRd^2 + 2*
      nf^3*T^2*h^10*W*G^2*QR^3*LR - 5*nf^3*T^2*h^10*W*G^2*QLd^2*QR^2 + 2*nf^3*
      T^2*h^10*W*G^2*QLd^3*LLd - 5*nf^3*T^2*h^10*W*G^2*QL^2*QRd^2 - 2*nf^3*T^2
      *h^10*W*G^2*QL^2*QLd^2 + 2*nf^3*T^2*h^10*W*G^2*QL^3*LL - 1/6*nf^3*T^2*
      h^10*W^2*LLd*LR^3*LRd^2 - 4/3*nf^3*T^2*h^10*W^2*LLd^3*LR^3 - 1/6*nf^3*
      T^2*h^10*W^2*LL*LR^2*LRd^3 - 1/6*nf^3*T^2*h^10*W^2*LL^2*LLd^3*LR - 4/3*
      nf^3*T^2*h^10*W^2*LL^3*LRd^3 - 1/6*nf^3*T^2*h^10*W^2*LL^3*LLd^2*LRd - 2/
      3*nf^3*T^2*h^10*W^2*QRd^3*LL*LRd^2 - 1/6*nf^3*T^2*h^10*W^2*QRd^3*LL*
      LLd^2 + 1/2*nf^3*T^2*h^10*W^2*QR*QRd^4*LLd - 2/3*nf^3*T^2*h^10*W^2*QR^3*
      LLd*LR^2 - 1/6*nf^3*T^2*h^10*W^2*QR^3*LL^2*LLd + 1/2*nf^3*T^2*h^10*W^2*
      QR^4*QRd*LL + 1/2*nf^3*T^2*h^10*W^2*QLd*QR^4*LR - 1/6*nf^3*T^2*h^10*W^2*
      QLd^3*LR*LRd^2 - 2/3*nf^3*T^2*h^10*W^2*QLd^3*LLd^2*LR + 1/2*nf^3*T^2*
      h^10*W^2*QLd^4*QR*LLd + 1/2*nf^3*T^2*h^10*W^2*QL*QRd^4*LRd + 1/2*nf^3*
      T^2*h^10*W^2*QL*QLd^4*LRd - 1/6*nf^3*T^2*h^10*W^2*QL^3*LR^2*LRd - 2/3*
      nf^3*T^2*h^10*W^2*QL^3*LL^2*LRd + 1/2*nf^3*T^2*h^10*W^2*QL^4*QRd*LL + 1/
      2*nf^3*T^2*h^10*W^2*QL^4*QLd*LR - 4*nf^3*T^2*h^10*W^3*LR^2*LRd^2 - 10*
      nf^3*T^2*h^10*W^3*LLd^2*LR^2 - 10*nf^3*T^2*h^10*W^3*LL^2*LRd^2 - 4*nf^3*
      T^2*h^10*W^3*LL^2*LLd^2 + 10*nf^3*T^2*h^10*W^3*QRd^3*LRd + 10*nf^3*T^2*
      h^10*W^3*QR^3*LR + 4*nf^3*T^2*h^10*W^3*QLd*QRd^2*LLd + 4*nf^3*T^2*h^10*
      W^3*QLd^2*QRd*LRd + 10*nf^3*T^2*h^10*W^3*QLd^3*LLd + 4*nf^3*T^2*h^10*W^3
      *QL*QR^2*LL + 4*nf^3*T^2*h^10*W^3*QL^2*QR*LR + 10*nf^3*T^2*h^10*W^3*QL^3
      *LL + 5/12*nf^3*T^2*h^10*B*LR^4*LRd^4 + 1/4*nf^3*T^2*h^10*B*LLd^2*LR^4*
      LRd^2 + 5/12*nf^3*T^2*h^10*B*LLd^4*LR^4 + 1/4*nf^3*T^2*h^10*B*LL^2*LR^2*
      LRd^4 + 1/4*nf^3*T^2*h^10*B*LL^2*LLd^4*LR^2 + 5/12*nf^3*T^2*h^10*B*LL^4*
      LRd^4 + 1/4*nf^3*T^2*h^10*B*LL^4*LLd^2*LRd^2 + 5/12*nf^3*T^2*h^10*B*LL^4
      *LLd^4 - 1/9*nf^3*T^2*h^10*B*QRd^3*LR^2*LRd^3 - 1/18*nf^3*T^2*h^10*B*
      QRd^3*LL^2*LRd^3 - 11/36*nf^3*T^2*h^10*B*QRd^6*LRd^2 - 13/36*nf^3*T^2*
      h^10*B*QRd^6*LLd^2 - 1/9*nf^3*T^2*h^10*B*QR^3*LR^3*LRd^2 - 1/18*nf^3*T^2
      *h^10*B*QR^3*LLd^2*LR^3 + 5/12*nf^3*T^2*h^10*B*QR^4*QRd^4 - 11/36*nf^3*
      T^2*h^10*B*QR^6*LR^2 - 13/36*nf^3*T^2*h^10*B*QR^6*LL^2 - 1/4*nf^3*T^2*
      h^10*B*QLd^2*QRd^4*LRd^2 - 1/4*nf^3*T^2*h^10*B*QLd^2*QRd^4*LLd^2 + 1/4*
      nf^3*T^2*h^10*B*QLd^2*QR^4*QRd^2 - 1/18*nf^3*T^2*h^10*B*QLd^3*LLd^3*LR^2
       - 1/9*nf^3*T^2*h^10*B*QLd^3*LL^2*LLd^3 - 1/4*nf^3*T^2*h^10*B*QLd^4*
      QRd^2*LRd^2 - 1/4*nf^3*T^2*h^10*B*QLd^4*QRd^2*LLd^2 + 5/12*nf^3*T^2*h^10
      *B*QLd^4*QR^4 - 13/36*nf^3*T^2*h^10*B*QLd^6*LRd^2 - 11/36*nf^3*T^2*h^10*
      B*QLd^6*LLd^2 + 1/4*nf^3*T^2*h^10*B*QL^2*QR^2*QRd^4 - 1/4*nf^3*T^2*h^10*
      B*QL^2*QR^4*LR^2 - 1/4*nf^3*T^2*h^10*B*QL^2*QR^4*LL^2 + 1/4*nf^3*T^2*
      h^10*B*QL^2*QLd^4*QR^2 - 1/18*nf^3*T^2*h^10*B*QL^3*LL^3*LRd^2 - 1/9*nf^3
      *T^2*h^10*B*QL^3*LL^3*LLd^2 + 5/12*nf^3*T^2*h^10*B*QL^4*QRd^4 - 1/4*nf^3
      *T^2*h^10*B*QL^4*QR^2*LR^2 - 1/4*nf^3*T^2*h^10*B*QL^4*QR^2*LL^2 + 1/4*
      nf^3*T^2*h^10*B*QL^4*QLd^2*QRd^2 + 5/12*nf^3*T^2*h^10*B*QL^4*QLd^4 - 13/
      36*nf^3*T^2*h^10*B*QL^6*LR^2 - 11/36*nf^3*T^2*h^10*B*QL^6*LL^2 - nf^3*
      T^2*h^10*B*G^2*LR^2*LRd^2 - 5/2*nf^3*T^2*h^10*B*G^2*LLd^2*LR^2 - 5/2*
      nf^3*T^2*h^10*B*G^2*LL^2*LRd^2 - nf^3*T^2*h^10*B*G^2*LL^2*LLd^2 + nf^3*
      T^2*h^10*B*G^2*QRd^3*LRd - nf^3*T^2*h^10*B*G^2*QR^2*QRd^2 + nf^3*T^2*
      h^10*B*G^2*QR^3*LR - 5/2*nf^3*T^2*h^10*B*G^2*QLd^2*QR^2 + nf^3*T^2*h^10*
      B*G^2*QLd^3*LLd - 5/2*nf^3*T^2*h^10*B*G^2*QL^2*QRd^2 - nf^3*T^2*h^10*B*
      G^2*QL^2*QLd^2 + nf^3*T^2*h^10*B*G^2*QL^3*LL - 2/3*nf^3*T^2*h^10*B*W*
      LLd^3*LR^3 - 2/3*nf^3*T^2*h^10*B*W*LL^3*LRd^3 - 1/3*nf^3*T^2*h^10*B*W*
      QRd^3*LL*LRd^2 + 1/2*nf^3*T^2*h^10*B*W*QR*QRd^4*LLd - 1/3*nf^3*T^2*h^10*
      B*W*QR^3*LLd*LR^2 + 1/2*nf^3*T^2*h^10*B*W*QR^4*QRd*LL + 1/2*nf^3*T^2*
      h^10*B*W*QLd*QR^4*LR - 1/3*nf^3*T^2*h^10*B*W*QLd^3*LLd^2*LR + 1/2*nf^3*
      T^2*h^10*B*W*QLd^4*QR*LLd + 1/2*nf^3*T^2*h^10*B*W*QL*QRd^4*LRd + 1/2*
      nf^3*T^2*h^10*B*W*QL*QLd^4*LRd - 1/3*nf^3*T^2*h^10*B*W*QL^3*LL^2*LRd + 1/
      2*nf^3*T^2*h^10*B*W*QL^4*QRd*LL + 1/2*nf^3*T^2*h^10*B*W*QL^4*QLd*LR - 5*
      nf^3*T^2*h^10*B*W^2*LR^2*LRd^2 - 21/2*nf^3*T^2*h^10*B*W^2*LLd^2*LR^2 -
      21/2*nf^3*T^2*h^10*B*W^2*LL^2*LRd^2 - 5*nf^3*T^2*h^10*B*W^2*LL^2*LLd^2
       + 21/2*nf^3*T^2*h^10*B*W^2*QRd^3*LRd + 21/2*nf^3*T^2*h^10*B*W^2*QR^3*LR
       + 5*nf^3*T^2*h^10*B*W^2*QLd*QRd^2*LLd + 5*nf^3*T^2*h^10*B*W^2*QLd^2*QRd
      *LRd + 21/2*nf^3*T^2*h^10*B*W^2*QLd^3*LLd + 5*nf^3*T^2*h^10*B*W^2*QL*
      QR^2*LL + 5*nf^3*T^2*h^10*B*W^2*QL^2*QR*LR + 21/2*nf^3*T^2*h^10*B*W^2*
      QL^3*LL + 1/4*nf^3*T^2*h^10*B^2*QLd*QR^4*LR + 1/4*nf^3*T^2*h^10*B^2*
      QLd^4*QR*LLd + 1/4*nf^3*T^2*h^10*B^2*QL*QRd^4*LRd + 1/4*nf^3*T^2*h^10*
      B^2*QL^4*QRd*LL - 2*nf^3*T^2*h^10*B^2*W*LR^2*LRd^2 - 5*nf^3*T^2*h^10*B^2
      *W*LLd^2*LR^2 - 5*nf^3*T^2*h^10*B^2*W*LL^2*LRd^2 - 2*nf^3*T^2*h^10*B^2*W
      *LL^2*LLd^2 + 5*nf^3*T^2*h^10*B^2*W*QRd^3*LRd + 5*nf^3*T^2*h^10*B^2*W*
      QR^3*LR + 2*nf^3*T^2*h^10*B^2*W*QLd*QRd^2*LLd + 2*nf^3*T^2*h^10*B^2*W*
      QLd^2*QRd*LRd + 5*nf^3*T^2*h^10*B^2*W*QLd^3*LLd + 2*nf^3*T^2*h^10*B^2*W*
      QL*QR^2*LL + 2*nf^3*T^2*h^10*B^2*W*QL^2*QR*LR + 5*nf^3*T^2*h^10*B^2*W*
      QL^3*LL - nf^3*T^2*h^10*B^3*LLd^2*LR^2 - nf^3*T^2*h^10*B^3*LL^2*LRd^2 +
      nf^3*T^2*h^10*B^3*QRd^3*LRd + nf^3*T^2*h^10*B^3*QR^3*LR + nf^3*T^2*h^10*
      B^3*QLd^3*LLd + nf^3*T^2*h^10*B^3*QL^3*LL - 19/24*nf^3*T^2*h^10*p^2*LR^4
      *LRd^4 - 7/8*nf^3*T^2*h^10*p^2*LLd^2*LR^4*LRd^2 - 3/4*nf^3*T^2*h^10*p^2*
      LLd^4*LR^4 - 7/8*nf^3*T^2*h^10*p^2*LL^2*LR^2*LRd^4 - 7/8*nf^3*T^2*h^10*
      p^2*LL^2*LLd^4*LR^2 - 3/4*nf^3*T^2*h^10*p^2*LL^4*LRd^4 - 7/8*nf^3*T^2*
      h^10*p^2*LL^4*LLd^2*LRd^2 - 19/24*nf^3*T^2*h^10*p^2*LL^4*LLd^4 + 1/9*
      nf^3*T^2*h^10*p^2*QRd^3*LR^2*LRd^3 + 1/18*nf^3*T^2*h^10*p^2*QRd^3*LL^2*
      LRd^3 + 29/36*nf^3*T^2*h^10*p^2*QRd^6*LRd^2 + 71/72*nf^3*T^2*h^10*p^2*
      QRd^6*LLd^2 + 1/9*nf^3*T^2*h^10*p^2*QR^3*LR^3*LRd^2 + 1/18*nf^3*T^2*h^10
      *p^2*QR^3*LLd^2*LR^3 - 19/24*nf^3*T^2*h^10*p^2*QR^4*QRd^4 + 29/36*nf^3*
      T^2*h^10*p^2*QR^6*LR^2 + 71/72*nf^3*T^2*h^10*p^2*QR^6*LL^2 + 7/8*nf^3*
      T^2*h^10*p^2*QLd^2*QRd^4*LRd^2 + 5/8*nf^3*T^2*h^10*p^2*QLd^2*QRd^4*LLd^2
       - 7/8*nf^3*T^2*h^10*p^2*QLd^2*QR^4*QRd^2 + 1/18*nf^3*T^2*h^10*p^2*QLd^3
      *LLd^3*LR^2 + 1/9*nf^3*T^2*h^10*p^2*QLd^3*LL^2*LLd^3 + 5/8*nf^3*T^2*h^10
      *p^2*QLd^4*QRd^2*LRd^2 + 7/8*nf^3*T^2*h^10*p^2*QLd^4*QRd^2*LLd^2 - 3/4*
      nf^3*T^2*h^10*p^2*QLd^4*QR^4 + 71/72*nf^3*T^2*h^10*p^2*QLd^6*LRd^2 + 29/
      36*nf^3*T^2*h^10*p^2*QLd^6*LLd^2 - 7/8*nf^3*T^2*h^10*p^2*QL^2*QR^2*QRd^4
       + 7/8*nf^3*T^2*h^10*p^2*QL^2*QR^4*LR^2 + 5/8*nf^3*T^2*h^10*p^2*QL^2*
      QR^4*LL^2 - 7/8*nf^3*T^2*h^10*p^2*QL^2*QLd^4*QR^2 + 1/18*nf^3*T^2*h^10*
      p^2*QL^3*LL^3*LRd^2 + 1/9*nf^3*T^2*h^10*p^2*QL^3*LL^3*LLd^2 - 3/4*nf^3*
      T^2*h^10*p^2*QL^4*QRd^4 + 5/8*nf^3*T^2*h^10*p^2*QL^4*QR^2*LR^2 + 7/8*
      nf^3*T^2*h^10*p^2*QL^4*QR^2*LL^2 - 7/8*nf^3*T^2*h^10*p^2*QL^4*QLd^2*
      QRd^2 - 19/24*nf^3*T^2*h^10*p^2*QL^4*QLd^4 + 71/72*nf^3*T^2*h^10*p^2*
      QL^6*LR^2 + 29/36*nf^3*T^2*h^10*p^2*QL^6*LL^2 - 19/2*nf^3*T^2*h^10*p^2*
      G^2*LR^2*LRd^2 - 9*nf^3*T^2*h^10*p^2*G^2*LLd^2*LR^2 - 9*nf^3*T^2*h^10*
      p^2*G^2*LL^2*LRd^2 - 19/2*nf^3*T^2*h^10*p^2*G^2*LL^2*LLd^2 - 3*nf^3*T^2*
      h^10*p^2*G^2*QRd^3*LRd - 19/2*nf^3*T^2*h^10*p^2*G^2*QR^2*QRd^2 - 3*nf^3*
      T^2*h^10*p^2*G^2*QR^3*LR + nf^3*T^2*h^10*p^2*G^2*QLd*QRd^2*LLd + nf^3*
      T^2*h^10*p^2*G^2*QLd^2*QRd*LRd - 9*nf^3*T^2*h^10*p^2*G^2*QLd^2*QR^2 - 3*
      nf^3*T^2*h^10*p^2*G^2*QLd^3*LLd + nf^3*T^2*h^10*p^2*G^2*QL*QR^2*LL - 9*
      nf^3*T^2*h^10*p^2*G^2*QL^2*QRd^2 + nf^3*T^2*h^10*p^2*G^2*QL^2*QR*LR - 19/
      2*nf^3*T^2*h^10*p^2*G^2*QL^2*QLd^2 - 3*nf^3*T^2*h^10*p^2*G^2*QL^3*LL + 1/
      3*nf^3*T^2*h^10*p^2*W*LLd^3*LR^3 + 1/3*nf^3*T^2*h^10*p^2*W*LL^3*LRd^3 +
      1/6*nf^3*T^2*h^10*p^2*W*QRd^3*LL*LRd^2 + 7/4*nf^3*T^2*h^10*p^2*W*QR*
      QRd^4*LLd + 1/6*nf^3*T^2*h^10*p^2*W*QR^3*LLd*LR^2 + 7/4*nf^3*T^2*h^10*
      p^2*W*QR^4*QRd*LL + 1/2*nf^3*T^2*h^10*p^2*W*QLd*QR^4*LR + 1/6*nf^3*T^2*
      h^10*p^2*W*QLd^3*LLd^2*LR + 1/2*nf^3*T^2*h^10*p^2*W*QLd^4*QR*LLd + 1/2*
      nf^3*T^2*h^10*p^2*W*QL*QRd^4*LRd + 7/4*nf^3*T^2*h^10*p^2*W*QL*QLd^4*LRd
       + 1/6*nf^3*T^2*h^10*p^2*W*QL^3*LL^2*LRd + 1/2*nf^3*T^2*h^10*p^2*W*QL^4*
      QRd*LL + 7/4*nf^3*T^2*h^10*p^2*W*QL^4*QLd*LR - 91/2*nf^3*T^2*h^10*p^2*
      W^2*LR^2*LRd^2 - 51*nf^3*T^2*h^10*p^2*W^2*LLd^2*LR^2 - 51*nf^3*T^2*h^10*
      p^2*W^2*LL^2*LRd^2 - 91/2*nf^3*T^2*h^10*p^2*W^2*LL^2*LLd^2 + 51*nf^3*T^2
      *h^10*p^2*W^2*QRd^3*LRd + 51*nf^3*T^2*h^10*p^2*W^2*QR^3*LR + 91/2*nf^3*
      T^2*h^10*p^2*W^2*QLd*QRd^2*LLd + 91/2*nf^3*T^2*h^10*p^2*W^2*QLd^2*QRd*
      LRd + 51*nf^3*T^2*h^10*p^2*W^2*QLd^3*LLd + 91/2*nf^3*T^2*h^10*p^2*W^2*QL
      *QR^2*LL + 91/2*nf^3*T^2*h^10*p^2*W^2*QL^2*QR*LR + 51*nf^3*T^2*h^10*p^2*
      W^2*QL^3*LL + 7/4*nf^3*T^2*h^10*p^2*B*QR*QRd^4*LLd + 7/4*nf^3*T^2*h^10*
      p^2*B*QR^4*QRd*LL + 1/2*nf^3*T^2*h^10*p^2*B*QLd*QR^4*LR + 1/2*nf^3*T^2*
      h^10*p^2*B*QLd^4*QR*LLd + 1/2*nf^3*T^2*h^10*p^2*B*QL*QRd^4*LRd + 7/4*
      nf^3*T^2*h^10*p^2*B*QL*QLd^4*LRd + 1/2*nf^3*T^2*h^10*p^2*B*QL^4*QRd*LL
       + 7/4*nf^3*T^2*h^10*p^2*B*QL^4*QLd*LR - 36*nf^3*T^2*h^10*p^2*B*W*LR^2*
      LRd^2 - 42*nf^3*T^2*h^10*p^2*B*W*LLd^2*LR^2 - 42*nf^3*T^2*h^10*p^2*B*W*
      LL^2*LRd^2 - 36*nf^3*T^2*h^10*p^2*B*W*LL^2*LLd^2 + 42*nf^3*T^2*h^10*p^2*
      B*W*QRd^3*LRd + 42*nf^3*T^2*h^10*p^2*B*W*QR^3*LR + 36*nf^3*T^2*h^10*p^2*
      B*W*QLd*QRd^2*LLd + 36*nf^3*T^2*h^10*p^2*B*W*QLd^2*QRd*LRd + 42*nf^3*T^2
      *h^10*p^2*B*W*QLd^3*LLd + 36*nf^3*T^2*h^10*p^2*B*W*QL*QR^2*LL + 36*nf^3*
      T^2*h^10*p^2*B*W*QL^2*QR*LR + 42*nf^3*T^2*h^10*p^2*B*W*QL^3*LL - 19/2*
      nf^3*T^2*h^10*p^2*B^2*LR^2*LRd^2 - 9*nf^3*T^2*h^10*p^2*B^2*LLd^2*LR^2 -
      9*nf^3*T^2*h^10*p^2*B^2*LL^2*LRd^2 - 19/2*nf^3*T^2*h^10*p^2*B^2*LL^2*
      LLd^2 + 9*nf^3*T^2*h^10*p^2*B^2*QRd^3*LRd + 9*nf^3*T^2*h^10*p^2*B^2*QR^3
      *LR + 19/2*nf^3*T^2*h^10*p^2*B^2*QLd*QRd^2*LLd + 19/2*nf^3*T^2*h^10*p^2*
      B^2*QLd^2*QRd*LRd + 9*nf^3*T^2*h^10*p^2*B^2*QLd^3*LLd + 19/2*nf^3*T^2*
      h^10*p^2*B^2*QL*QR^2*LL + 19/2*nf^3*T^2*h^10*p^2*B^2*QL^2*QR*LR + 9*nf^3
      *T^2*h^10*p^2*B^2*QL^3*LL + 1/2*nf^3*T^2*h^10*p^4*QR*QRd^4*LLd + 1/2*
      nf^3*T^2*h^10*p^4*QR^4*QRd*LL + 1/4*nf^3*T^2*h^10*p^4*QLd*QR^4*LR + 1/4*
      nf^3*T^2*h^10*p^4*QLd^4*QR*LLd + 1/4*nf^3*T^2*h^10*p^4*QL*QRd^4*LRd + 1/
      2*nf^3*T^2*h^10*p^4*QL*QLd^4*LRd + 1/4*nf^3*T^2*h^10*p^4*QL^4*QRd*LL + 1/
      2*nf^3*T^2*h^10*p^4*QL^4*QLd*LR - 42*nf^3*T^2*h^10*p^4*W*LR^2*LRd^2 - 55
      *nf^3*T^2*h^10*p^4*W*LLd^2*LR^2 - 55*nf^3*T^2*h^10*p^4*W*LL^2*LRd^2 - 42
      *nf^3*T^2*h^10*p^4*W*LL^2*LLd^2 + 55*nf^3*T^2*h^10*p^4*W*QRd^3*LRd + 55*
      nf^3*T^2*h^10*p^4*W*QR^3*LR + 42*nf^3*T^2*h^10*p^4*W*QLd*QRd^2*LLd + 42*
      nf^3*T^2*h^10*p^4*W*QLd^2*QRd*LRd + 55*nf^3*T^2*h^10*p^4*W*QLd^3*LLd +
      42*nf^3*T^2*h^10*p^4*W*QL*QR^2*LL + 42*nf^3*T^2*h^10*p^4*W*QL^2*QR*LR +
      55*nf^3*T^2*h^10*p^4*W*QL^3*LL - 21*nf^3*T^2*h^10*p^4*B*LR^2*LRd^2 - 55/
      2*nf^3*T^2*h^10*p^4*B*LLd^2*LR^2 - 55/2*nf^3*T^2*h^10*p^4*B*LL^2*LRd^2
       - 21*nf^3*T^2*h^10*p^4*B*LL^2*LLd^2 + 55/2*nf^3*T^2*h^10*p^4*B*QRd^3*
      LRd + 55/2*nf^3*T^2*h^10*p^4*B*QR^3*LR + 21*nf^3*T^2*h^10*p^4*B*QLd*
      QRd^2*LLd + 21*nf^3*T^2*h^10*p^4*B*QLd^2*QRd*LRd + 55/2*nf^3*T^2*h^10*
      p^4*B*QLd^3*LLd + 21*nf^3*T^2*h^10*p^4*B*QL*QR^2*LL + 21*nf^3*T^2*h^10*
      p^4*B*QL^2*QR*LR + 55/2*nf^3*T^2*h^10*p^4*B*QL^3*LL - 13*nf^3*T^2*h^10*
      p^6*LR^2*LRd^2 - 23/2*nf^3*T^2*h^10*p^6*LLd^2*LR^2 - 23/2*nf^3*T^2*h^10*
      p^6*LL^2*LRd^2 - 13*nf^3*T^2*h^10*p^6*LL^2*LLd^2 + 23/2*nf^3*T^2*h^10*
      p^6*QRd^3*LRd + 23/2*nf^3*T^2*h^10*p^6*QR^3*LR + 13*nf^3*T^2*h^10*p^6*
      QLd*QRd^2*LLd + 13*nf^3*T^2*h^10*p^6*QLd^2*QRd*LRd + 23/2*nf^3*T^2*h^10*
      p^6*QLd^3*LLd + 13*nf^3*T^2*h^10*p^6*QL*QR^2*LL + 13*nf^3*T^2*h^10*p^6*
      QL^2*QR*LR + 23/2*nf^3*T^2*h^10*p^6*QL^3*LL + 1/16*nf^3*T^2*h^10*u*p*
      LR^4*LRd^4 + 1/16*nf^3*T^2*h^10*u*p*LLd^2*LR^4*LRd^2 + 1/16*nf^3*T^2*
      h^10*u*p*LL^2*LR^2*LRd^4 + 1/16*nf^3*T^2*h^10*u*p*LL^2*LLd^4*LR^2 + 1/16
      *nf^3*T^2*h^10*u*p*LL^4*LLd^2*LRd^2 + 1/16*nf^3*T^2*h^10*u*p*LL^4*LLd^4
       - 1/16*nf^3*T^2*h^10*u*p*QRd^6*LLd^2 + 1/16*nf^3*T^2*h^10*u*p*QR^4*
      QRd^4 - 1/16*nf^3*T^2*h^10*u*p*QR^6*LL^2 - 1/16*nf^3*T^2*h^10*u*p*QLd^2*
      QRd^4*LRd^2 - 1/16*nf^3*T^2*h^10*u*p*QLd^2*QRd^4*LLd^2 + 1/16*nf^3*T^2*
      h^10*u*p*QLd^2*QR^4*QRd^2 - 1/16*nf^3*T^2*h^10*u*p*QLd^4*QRd^2*LRd^2 - 1/
      16*nf^3*T^2*h^10*u*p*QLd^4*QRd^2*LLd^2 - 1/16*nf^3*T^2*h^10*u*p*QLd^6*
      LRd^2 + 1/16*nf^3*T^2*h^10*u*p*QL^2*QR^2*QRd^4 - 1/16*nf^3*T^2*h^10*u*p*
      QL^2*QR^4*LR^2 - 1/16*nf^3*T^2*h^10*u*p*QL^2*QR^4*LL^2 + 1/16*nf^3*T^2*
      h^10*u*p*QL^2*QLd^4*QR^2 - 1/16*nf^3*T^2*h^10*u*p*QL^4*QR^2*LR^2 - 1/16*
      nf^3*T^2*h^10*u*p*QL^4*QR^2*LL^2 + 1/16*nf^3*T^2*h^10*u*p*QL^4*QLd^2*
      QRd^2 + 1/16*nf^3*T^2*h^10*u*p*QL^4*QLd^4 - 1/16*nf^3*T^2*h^10*u*p*QL^6*
      LR^2 + 1/6*nf^3*T^2*h^10*u*p*G*QRd^3*LL*LRd^2 - 1/6*nf^3*T^2*h^10*u*p*G*
      QRd^3*LL*LLd^2 + 1/6*nf^3*T^2*h^10*u*p*G*QR^3*LLd*LR^2 - 1/6*nf^3*T^2*
      h^10*u*p*G*QR^3*LL^2*LLd + 1/6*nf^3*T^2*h^10*u*p*G*QLd*QR^3*QRd^2 - 1/6*
      nf^3*T^2*h^10*u*p*G*QLd^3*LR*LRd^2 + 1/6*nf^3*T^2*h^10*u*p*G*QLd^3*LLd^2
      *LR - 1/3*nf^3*T^2*h^10*u*p*G*QLd^3*QR^3 + 1/6*nf^3*T^2*h^10*u*p*G*QL*
      QR^2*QRd^3 + 1/6*nf^3*T^2*h^10*u*p*G*QL^2*QLd^3*QR - 1/6*nf^3*T^2*h^10*u
      *p*G*QL^3*LR^2*LRd + 1/6*nf^3*T^2*h^10*u*p*G*QL^3*LL^2*LRd - 1/3*nf^3*
      T^2*h^10*u*p*G*QL^3*QRd^3 + 1/6*nf^3*T^2*h^10*u*p*G*QL^3*QLd^2*QRd - 16*
      nf^3*T^2*h^10*u*p*G^2*LR^2*LRd^2 - 21*nf^3*T^2*h^10*u*p*G^2*LLd^2*LR^2
       - 21*nf^3*T^2*h^10*u*p*G^2*LL^2*LRd^2 - 16*nf^3*T^2*h^10*u*p*G^2*LL^2*
      LLd^2 + nf^3*T^2*h^10*u*p*G^2*QRd^3*LRd - 16*nf^3*T^2*h^10*u*p*G^2*QR^2*
      QRd^2 + nf^3*T^2*h^10*u*p*G^2*QR^3*LR + 2*nf^3*T^2*h^10*u*p*G^2*QLd*
      QRd^2*LLd + 2*nf^3*T^2*h^10*u*p*G^2*QLd^2*QRd*LRd - 21*nf^3*T^2*h^10*u*p
      *G^2*QLd^2*QR^2 + nf^3*T^2*h^10*u*p*G^2*QLd^3*LLd + 2*nf^3*T^2*h^10*u*p*
      G^2*QL*QR^2*LL - 21*nf^3*T^2*h^10*u*p*G^2*QL^2*QRd^2 + 2*nf^3*T^2*h^10*u
      *p*G^2*QL^2*QR*LR - 16*nf^3*T^2*h^10*u*p*G^2*QL^2*QLd^2 + nf^3*T^2*h^10*
      u*p*G^2*QL^3*LL + 1/2*nf^3*T^2*h^10*u*p*W*LLd*LR^3*LRd^2 - nf^3*T^2*h^10
      *u*p*W*LLd^3*LR^3 + 1/2*nf^3*T^2*h^10*u*p*W*LL*LR^2*LRd^3 + 1/2*nf^3*T^2
      *h^10*u*p*W*LL^2*LLd^3*LR - nf^3*T^2*h^10*u*p*W*LL^3*LRd^3 + 1/2*nf^3*
      T^2*h^10*u*p*W*LL^3*LLd^2*LRd - 1/2*nf^3*T^2*h^10*u*p*W*QRd^3*LL*LRd^2
       + 1/2*nf^3*T^2*h^10*u*p*W*QRd^3*LL*LLd^2 + 9/2*nf^3*T^2*h^10*u*p*W*QR*
      QRd^4*LLd - 1/2*nf^3*T^2*h^10*u*p*W*QR^3*LLd*LR^2 + 1/2*nf^3*T^2*h^10*u*
      p*W*QR^3*LL^2*LLd + 9/2*nf^3*T^2*h^10*u*p*W*QR^4*QRd*LL + 5/2*nf^3*T^2*
      h^10*u*p*W*QLd*QR^4*LR + 1/2*nf^3*T^2*h^10*u*p*W*QLd^3*LR*LRd^2 - 1/2*
      nf^3*T^2*h^10*u*p*W*QLd^3*LLd^2*LR + 5/2*nf^3*T^2*h^10*u*p*W*QLd^4*QR*
      LLd + 5/2*nf^3*T^2*h^10*u*p*W*QL*QRd^4*LRd + 9/2*nf^3*T^2*h^10*u*p*W*QL*
      QLd^4*LRd + 1/2*nf^3*T^2*h^10*u*p*W*QL^3*LR^2*LRd - 1/2*nf^3*T^2*h^10*u*
      p*W*QL^3*LL^2*LRd + 5/2*nf^3*T^2*h^10*u*p*W*QL^4*QRd*LL + 9/2*nf^3*T^2*
      h^10*u*p*W*QL^4*QLd*LR - 99*nf^3*T^2*h^10*u*p*W^2*LR^2*LRd^2 - 134*nf^3*
      T^2*h^10*u*p*W^2*LLd^2*LR^2 - 134*nf^3*T^2*h^10*u*p*W^2*LL^2*LRd^2 - 99*
      nf^3*T^2*h^10*u*p*W^2*LL^2*LLd^2 + 134*nf^3*T^2*h^10*u*p*W^2*QRd^3*LRd
       + 134*nf^3*T^2*h^10*u*p*W^2*QR^3*LR + 99*nf^3*T^2*h^10*u*p*W^2*QLd*
      QRd^2*LLd + 99*nf^3*T^2*h^10*u*p*W^2*QLd^2*QRd*LRd + 134*nf^3*T^2*h^10*u
      *p*W^2*QLd^3*LLd + 99*nf^3*T^2*h^10*u*p*W^2*QL*QR^2*LL + 99*nf^3*T^2*
      h^10*u*p*W^2*QL^2*QR*LR + 134*nf^3*T^2*h^10*u*p*W^2*QL^3*LL + 1/6*nf^3*
      T^2*h^10*u*p*B*LLd*LR^3*LRd^2 - 1/3*nf^3*T^2*h^10*u*p*B*LLd^3*LR^3 + 1/6
      *nf^3*T^2*h^10*u*p*B*LL*LR^2*LRd^3 + 1/6*nf^3*T^2*h^10*u*p*B*LL^2*LLd^3*
      LR - 1/3*nf^3*T^2*h^10*u*p*B*LL^3*LRd^3 + 1/6*nf^3*T^2*h^10*u*p*B*LL^3*
      LLd^2*LRd - 1/6*nf^3*T^2*h^10*u*p*B*QRd^3*LL*LRd^2 + 1/6*nf^3*T^2*h^10*u
      *p*B*QRd^3*LL*LLd^2 + 9/4*nf^3*T^2*h^10*u*p*B*QR*QRd^4*LLd - 1/6*nf^3*
      T^2*h^10*u*p*B*QR^3*LLd*LR^2 + 1/6*nf^3*T^2*h^10*u*p*B*QR^3*LL^2*LLd + 9/
      4*nf^3*T^2*h^10*u*p*B*QR^4*QRd*LL + 5/4*nf^3*T^2*h^10*u*p*B*QLd*QR^4*LR
       + 1/6*nf^3*T^2*h^10*u*p*B*QLd^3*LR*LRd^2 - 1/6*nf^3*T^2*h^10*u*p*B*
      QLd^3*LLd^2*LR + 5/4*nf^3*T^2*h^10*u*p*B*QLd^4*QR*LLd + 5/4*nf^3*T^2*
      h^10*u*p*B*QL*QRd^4*LRd + 9/4*nf^3*T^2*h^10*u*p*B*QL*QLd^4*LRd + 1/6*
      nf^3*T^2*h^10*u*p*B*QL^3*LR^2*LRd - 1/6*nf^3*T^2*h^10*u*p*B*QL^3*LL^2*
      LRd + 5/4*nf^3*T^2*h^10*u*p*B*QL^4*QRd*LL + 9/4*nf^3*T^2*h^10*u*p*B*QL^4
      *QLd*LR - 75*nf^3*T^2*h^10*u*p*B*W*LR^2*LRd^2 - 205/2*nf^3*T^2*h^10*u*p*
      B*W*LLd^2*LR^2 - 205/2*nf^3*T^2*h^10*u*p*B*W*LL^2*LRd^2 - 75*nf^3*T^2*
      h^10*u*p*B*W*LL^2*LLd^2 + 205/2*nf^3*T^2*h^10*u*p*B*W*QRd^3*LRd + 205/2*
      nf^3*T^2*h^10*u*p*B*W*QR^3*LR + 75*nf^3*T^2*h^10*u*p*B*W*QLd*QRd^2*LLd
       + 75*nf^3*T^2*h^10*u*p*B*W*QLd^2*QRd*LRd + 205/2*nf^3*T^2*h^10*u*p*B*W*
      QLd^3*LLd + 75*nf^3*T^2*h^10*u*p*B*W*QL*QR^2*LL + 75*nf^3*T^2*h^10*u*p*B
      *W*QL^2*QR*LR + 205/2*nf^3*T^2*h^10*u*p*B*W*QL^3*LL - 16*nf^3*T^2*h^10*u
      *p*B^2*LR^2*LRd^2 - 21*nf^3*T^2*h^10*u*p*B^2*LLd^2*LR^2 - 21*nf^3*T^2*
      h^10*u*p*B^2*LL^2*LRd^2 - 16*nf^3*T^2*h^10*u*p*B^2*LL^2*LLd^2 + 21*nf^3*
      T^2*h^10*u*p*B^2*QRd^3*LRd + 21*nf^3*T^2*h^10*u*p*B^2*QR^3*LR + 16*nf^3*
      T^2*h^10*u*p*B^2*QLd*QRd^2*LLd + 16*nf^3*T^2*h^10*u*p*B^2*QLd^2*QRd*LRd
       + 21*nf^3*T^2*h^10*u*p*B^2*QLd^3*LLd + 16*nf^3*T^2*h^10*u*p*B^2*QL*QR^2
      *LL + 16*nf^3*T^2*h^10*u*p*B^2*QL^2*QR*LR + 21*nf^3*T^2*h^10*u*p*B^2*
      QL^3*LL - 1/2*nf^3*T^2*h^10*u*p^3*LLd*LR^3*LRd^2 - 5/3*nf^3*T^2*h^10*u*
      p^3*LLd^3*LR^3 - 1/2*nf^3*T^2*h^10*u*p^3*LL*LR^2*LRd^3 - 1/2*nf^3*T^2*
      h^10*u*p^3*LL^2*LLd^3*LR - 5/3*nf^3*T^2*h^10*u*p^3*LL^3*LRd^3 - 1/2*nf^3
      *T^2*h^10*u*p^3*LL^3*LLd^2*LRd - 5/6*nf^3*T^2*h^10*u*p^3*QRd^3*LL*LRd^2
       - 1/2*nf^3*T^2*h^10*u*p^3*QRd^3*LL*LLd^2 + 7/4*nf^3*T^2*h^10*u*p^3*QR*
      QRd^4*LLd - 5/6*nf^3*T^2*h^10*u*p^3*QR^3*LLd*LR^2 - 1/2*nf^3*T^2*h^10*u*
      p^3*QR^3*LL^2*LLd + 7/4*nf^3*T^2*h^10*u*p^3*QR^4*QRd*LL + nf^3*T^2*h^10*
      u*p^3*QLd*QR^4*LR - 1/2*nf^3*T^2*h^10*u*p^3*QLd^3*LR*LRd^2 - 5/6*nf^3*
      T^2*h^10*u*p^3*QLd^3*LLd^2*LR + nf^3*T^2*h^10*u*p^3*QLd^4*QR*LLd + nf^3*
      T^2*h^10*u*p^3*QL*QRd^4*LRd + 7/4*nf^3*T^2*h^10*u*p^3*QL*QLd^4*LRd - 1/2
      *nf^3*T^2*h^10*u*p^3*QL^3*LR^2*LRd - 5/6*nf^3*T^2*h^10*u*p^3*QL^3*LL^2*
      LRd + nf^3*T^2*h^10*u*p^3*QL^4*QRd*LL + 7/4*nf^3*T^2*h^10*u*p^3*QL^4*QLd
      *LR - 210*nf^3*T^2*h^10*u*p^3*W*LR^2*LRd^2 - 245*nf^3*T^2*h^10*u*p^3*W*
      LLd^2*LR^2 - 245*nf^3*T^2*h^10*u*p^3*W*LL^2*LRd^2 - 210*nf^3*T^2*h^10*u*
      p^3*W*LL^2*LLd^2 + 245*nf^3*T^2*h^10*u*p^3*W*QRd^3*LRd + 245*nf^3*T^2*
      h^10*u*p^3*W*QR^3*LR + 210*nf^3*T^2*h^10*u*p^3*W*QLd*QRd^2*LLd + 210*
      nf^3*T^2*h^10*u*p^3*W*QLd^2*QRd*LRd + 245*nf^3*T^2*h^10*u*p^3*W*QLd^3*
      LLd + 210*nf^3*T^2*h^10*u*p^3*W*QL*QR^2*LL + 210*nf^3*T^2*h^10*u*p^3*W*
      QL^2*QR*LR + 245*nf^3*T^2*h^10*u*p^3*W*QL^3*LL - 84*nf^3*T^2*h^10*u*p^3*
      B*LR^2*LRd^2 - 98*nf^3*T^2*h^10*u*p^3*B*LLd^2*LR^2 - 98*nf^3*T^2*h^10*u*
      p^3*B*LL^2*LRd^2 - 84*nf^3*T^2*h^10*u*p^3*B*LL^2*LLd^2 + 98*nf^3*T^2*
      h^10*u*p^3*B*QRd^3*LRd + 98*nf^3*T^2*h^10*u*p^3*B*QR^3*LR + 84*nf^3*T^2*
      h^10*u*p^3*B*QLd*QRd^2*LLd + 84*nf^3*T^2*h^10*u*p^3*B*QLd^2*QRd*LRd + 98
      *nf^3*T^2*h^10*u*p^3*B*QLd^3*LLd + 84*nf^3*T^2*h^10*u*p^3*B*QL*QR^2*LL
       + 84*nf^3*T^2*h^10*u*p^3*B*QL^2*QR*LR + 98*nf^3*T^2*h^10*u*p^3*B*QL^3*
      LL - 75*nf^3*T^2*h^10*u*p^5*LR^2*LRd^2 - 86*nf^3*T^2*h^10*u*p^5*LLd^2*
      LR^2 - 86*nf^3*T^2*h^10*u*p^5*LL^2*LRd^2 - 75*nf^3*T^2*h^10*u*p^5*LL^2*
      LLd^2 + 86*nf^3*T^2*h^10*u*p^5*QRd^3*LRd + 86*nf^3*T^2*h^10*u*p^5*QR^3*
      LR + 75*nf^3*T^2*h^10*u*p^5*QLd*QRd^2*LLd + 75*nf^3*T^2*h^10*u*p^5*QLd^2
      *QRd*LRd + 86*nf^3*T^2*h^10*u*p^5*QLd^3*LLd + 75*nf^3*T^2*h^10*u*p^5*QL*
      QR^2*LL + 75*nf^3*T^2*h^10*u*p^5*QL^2*QR*LR + 86*nf^3*T^2*h^10*u*p^5*
      QL^3*LL - 3/8*nf^3*T^2*h^10*u^2*LR^4*LRd^4 - 5/8*nf^3*T^2*h^10*u^2*LLd^2
      *LR^4*LRd^2 - 19/24*nf^3*T^2*h^10*u^2*LLd^4*LR^4 - 5/8*nf^3*T^2*h^10*u^2
      *LL^2*LR^2*LRd^4 - 5/8*nf^3*T^2*h^10*u^2*LL^2*LLd^4*LR^2 - 19/24*nf^3*
      T^2*h^10*u^2*LL^4*LRd^4 - 5/8*nf^3*T^2*h^10*u^2*LL^4*LLd^2*LRd^2 - 3/8*
      nf^3*T^2*h^10*u^2*LL^4*LLd^4 + 1/18*nf^3*T^2*h^10*u^2*QRd^3*LL^2*LRd^3
       + 49/72*nf^3*T^2*h^10*u^2*QRd^6*LRd^2 + 5/8*nf^3*T^2*h^10*u^2*QRd^6*
      LLd^2 + 1/18*nf^3*T^2*h^10*u^2*QR^3*LLd^2*LR^3 - 3/8*nf^3*T^2*h^10*u^2*
      QR^4*QRd^4 + 49/72*nf^3*T^2*h^10*u^2*QR^6*LR^2 + 5/8*nf^3*T^2*h^10*u^2*
      QR^6*LL^2 + 5/8*nf^3*T^2*h^10*u^2*QLd^2*QRd^4*LRd^2 + 3/8*nf^3*T^2*h^10*
      u^2*QLd^2*QRd^4*LLd^2 - 5/8*nf^3*T^2*h^10*u^2*QLd^2*QR^4*QRd^2 + 1/18*
      nf^3*T^2*h^10*u^2*QLd^3*LLd^3*LR^2 + 3/8*nf^3*T^2*h^10*u^2*QLd^4*QRd^2*
      LRd^2 + 5/8*nf^3*T^2*h^10*u^2*QLd^4*QRd^2*LLd^2 - 19/24*nf^3*T^2*h^10*
      u^2*QLd^4*QR^4 + 5/8*nf^3*T^2*h^10*u^2*QLd^6*LRd^2 + 49/72*nf^3*T^2*h^10
      *u^2*QLd^6*LLd^2 - 5/8*nf^3*T^2*h^10*u^2*QL^2*QR^2*QRd^4 + 5/8*nf^3*T^2*
      h^10*u^2*QL^2*QR^4*LR^2 + 3/8*nf^3*T^2*h^10*u^2*QL^2*QR^4*LL^2 - 5/8*
      nf^3*T^2*h^10*u^2*QL^2*QLd^4*QR^2 + 1/18*nf^3*T^2*h^10*u^2*QL^3*LL^3*
      LRd^2 - 19/24*nf^3*T^2*h^10*u^2*QL^4*QRd^4 + 3/8*nf^3*T^2*h^10*u^2*QL^4*
      QR^2*LR^2 + 5/8*nf^3*T^2*h^10*u^2*QL^4*QR^2*LL^2 - 5/8*nf^3*T^2*h^10*u^2
      *QL^4*QLd^2*QRd^2 - 3/8*nf^3*T^2*h^10*u^2*QL^4*QLd^4 + 5/8*nf^3*T^2*h^10
      *u^2*QL^6*LR^2 + 49/72*nf^3*T^2*h^10*u^2*QL^6*LL^2 + 1/3*nf^3*T^2*h^10*
      u^2*G*QRd^3*LL*LRd^2 - 1/3*nf^3*T^2*h^10*u^2*G*QRd^3*LL*LLd^2 + 1/3*nf^3
      *T^2*h^10*u^2*G*QR^3*LLd*LR^2 - 1/3*nf^3*T^2*h^10*u^2*G*QR^3*LL^2*LLd +
      1/3*nf^3*T^2*h^10*u^2*G*QLd*QR^3*QRd^2 - 1/3*nf^3*T^2*h^10*u^2*G*QLd^3*
      LR*LRd^2 + 1/3*nf^3*T^2*h^10*u^2*G*QLd^3*LLd^2*LR - 2/3*nf^3*T^2*h^10*
      u^2*G*QLd^3*QR^3 + 1/3*nf^3*T^2*h^10*u^2*G*QL*QR^2*QRd^3 + 1/3*nf^3*T^2*
      h^10*u^2*G*QL^2*QLd^3*QR - 1/3*nf^3*T^2*h^10*u^2*G*QL^3*LR^2*LRd + 1/3*
      nf^3*T^2*h^10*u^2*G*QL^3*LL^2*LRd - 2/3*nf^3*T^2*h^10*u^2*G*QL^3*QRd^3
       + 1/3*nf^3*T^2*h^10*u^2*G*QL^3*QLd^2*QRd - 13/2*nf^3*T^2*h^10*u^2*G^2*
      LR^2*LRd^2 - 19/2*nf^3*T^2*h^10*u^2*G^2*LLd^2*LR^2 - 19/2*nf^3*T^2*h^10*
      u^2*G^2*LL^2*LRd^2 - 13/2*nf^3*T^2*h^10*u^2*G^2*LL^2*LLd^2 + 1/2*nf^3*
      T^2*h^10*u^2*G^2*QRd^3*LRd - 13/2*nf^3*T^2*h^10*u^2*G^2*QR^2*QRd^2 + 1/2
      *nf^3*T^2*h^10*u^2*G^2*QR^3*LR - 19/2*nf^3*T^2*h^10*u^2*G^2*QLd^2*QR^2
       + 1/2*nf^3*T^2*h^10*u^2*G^2*QLd^3*LLd - 19/2*nf^3*T^2*h^10*u^2*G^2*QL^2
      *QRd^2 - 13/2*nf^3*T^2*h^10*u^2*G^2*QL^2*QLd^2 + 1/2*nf^3*T^2*h^10*u^2*
      G^2*QL^3*LL + 5/6*nf^3*T^2*h^10*u^2*W*LLd*LR^3*LRd^2 - 2*nf^3*T^2*h^10*
      u^2*W*LLd^3*LR^3 + 5/6*nf^3*T^2*h^10*u^2*W*LL*LR^2*LRd^3 + 5/6*nf^3*T^2*
      h^10*u^2*W*LL^2*LLd^3*LR - 2*nf^3*T^2*h^10*u^2*W*LL^3*LRd^3 + 5/6*nf^3*
      T^2*h^10*u^2*W*LL^3*LLd^2*LRd - nf^3*T^2*h^10*u^2*W*QRd^3*LL*LRd^2 + 5/6
      *nf^3*T^2*h^10*u^2*W*QRd^3*LL*LLd^2 + 13/4*nf^3*T^2*h^10*u^2*W*QR*QRd^4*
      LLd - nf^3*T^2*h^10*u^2*W*QR^3*LLd*LR^2 + 5/6*nf^3*T^2*h^10*u^2*W*QR^3*
      LL^2*LLd + 13/4*nf^3*T^2*h^10*u^2*W*QR^4*QRd*LL + 5/2*nf^3*T^2*h^10*u^2*
      W*QLd*QR^4*LR + 5/6*nf^3*T^2*h^10*u^2*W*QLd^3*LR*LRd^2 - nf^3*T^2*h^10*
      u^2*W*QLd^3*LLd^2*LR + 5/2*nf^3*T^2*h^10*u^2*W*QLd^4*QR*LLd + 5/2*nf^3*
      T^2*h^10*u^2*W*QL*QRd^4*LRd + 13/4*nf^3*T^2*h^10*u^2*W*QL*QLd^4*LRd + 5/
      6*nf^3*T^2*h^10*u^2*W*QL^3*LR^2*LRd - nf^3*T^2*h^10*u^2*W*QL^3*LL^2*LRd
       + 5/2*nf^3*T^2*h^10*u^2*W*QL^4*QRd*LL + 13/4*nf^3*T^2*h^10*u^2*W*QL^4*
      QLd*LR - 89/2*nf^3*T^2*h^10*u^2*W^2*LR^2*LRd^2 - 63*nf^3*T^2*h^10*u^2*
      W^2*LLd^2*LR^2 - 63*nf^3*T^2*h^10*u^2*W^2*LL^2*LRd^2 - 89/2*nf^3*T^2*
      h^10*u^2*W^2*LL^2*LLd^2 + 63*nf^3*T^2*h^10*u^2*W^2*QRd^3*LRd + 63*nf^3*
      T^2*h^10*u^2*W^2*QR^3*LR + 89/2*nf^3*T^2*h^10*u^2*W^2*QLd*QRd^2*LLd + 89/
      2*nf^3*T^2*h^10*u^2*W^2*QLd^2*QRd*LRd + 63*nf^3*T^2*h^10*u^2*W^2*QLd^3*
      LLd + 89/2*nf^3*T^2*h^10*u^2*W^2*QL*QR^2*LL + 89/2*nf^3*T^2*h^10*u^2*W^2
      *QL^2*QR*LR + 63*nf^3*T^2*h^10*u^2*W^2*QL^3*LL + 1/3*nf^3*T^2*h^10*u^2*B
      *LLd*LR^3*LRd^2 - 2/3*nf^3*T^2*h^10*u^2*B*LLd^3*LR^3 + 1/3*nf^3*T^2*h^10
      *u^2*B*LL*LR^2*LRd^3 + 1/3*nf^3*T^2*h^10*u^2*B*LL^2*LLd^3*LR - 2/3*nf^3*
      T^2*h^10*u^2*B*LL^3*LRd^3 + 1/3*nf^3*T^2*h^10*u^2*B*LL^3*LLd^2*LRd - 1/3
      *nf^3*T^2*h^10*u^2*B*QRd^3*LL*LRd^2 + 1/3*nf^3*T^2*h^10*u^2*B*QRd^3*LL*
      LLd^2 + 5/4*nf^3*T^2*h^10*u^2*B*QR*QRd^4*LLd - 1/3*nf^3*T^2*h^10*u^2*B*
      QR^3*LLd*LR^2 + 1/3*nf^3*T^2*h^10*u^2*B*QR^3*LL^2*LLd + 5/4*nf^3*T^2*
      h^10*u^2*B*QR^4*QRd*LL + nf^3*T^2*h^10*u^2*B*QLd*QR^4*LR + 1/3*nf^3*T^2*
      h^10*u^2*B*QLd^3*LR*LRd^2 - 1/3*nf^3*T^2*h^10*u^2*B*QLd^3*LLd^2*LR +
      nf^3*T^2*h^10*u^2*B*QLd^4*QR*LLd + nf^3*T^2*h^10*u^2*B*QL*QRd^4*LRd + 5/
      4*nf^3*T^2*h^10*u^2*B*QL*QLd^4*LRd + 1/3*nf^3*T^2*h^10*u^2*B*QL^3*LR^2*
      LRd - 1/3*nf^3*T^2*h^10*u^2*B*QL^3*LL^2*LRd + nf^3*T^2*h^10*u^2*B*QL^4*
      QRd*LL + 5/4*nf^3*T^2*h^10*u^2*B*QL^4*QLd*LR - 34*nf^3*T^2*h^10*u^2*B*W*
      LR^2*LRd^2 - 48*nf^3*T^2*h^10*u^2*B*W*LLd^2*LR^2 - 48*nf^3*T^2*h^10*u^2*
      B*W*LL^2*LRd^2 - 34*nf^3*T^2*h^10*u^2*B*W*LL^2*LLd^2 + 48*nf^3*T^2*h^10*
      u^2*B*W*QRd^3*LRd + 48*nf^3*T^2*h^10*u^2*B*W*QR^3*LR + 34*nf^3*T^2*h^10*
      u^2*B*W*QLd*QRd^2*LLd + 34*nf^3*T^2*h^10*u^2*B*W*QLd^2*QRd*LRd + 48*nf^3
      *T^2*h^10*u^2*B*W*QLd^3*LLd + 34*nf^3*T^2*h^10*u^2*B*W*QL*QR^2*LL + 34*
      nf^3*T^2*h^10*u^2*B*W*QL^2*QR*LR + 48*nf^3*T^2*h^10*u^2*B*W*QL^3*LL - 13/
      2*nf^3*T^2*h^10*u^2*B^2*LR^2*LRd^2 - 19/2*nf^3*T^2*h^10*u^2*B^2*LLd^2*
      LR^2 - 19/2*nf^3*T^2*h^10*u^2*B^2*LL^2*LRd^2 - 13/2*nf^3*T^2*h^10*u^2*
      B^2*LL^2*LLd^2 + 19/2*nf^3*T^2*h^10*u^2*B^2*QRd^3*LRd + 19/2*nf^3*T^2*
      h^10*u^2*B^2*QR^3*LR + 13/2*nf^3*T^2*h^10*u^2*B^2*QLd*QRd^2*LLd + 13/2*
      nf^3*T^2*h^10*u^2*B^2*QLd^2*QRd*LRd + 19/2*nf^3*T^2*h^10*u^2*B^2*QLd^3*
      LLd + 13/2*nf^3*T^2*h^10*u^2*B^2*QL*QR^2*LL + 13/2*nf^3*T^2*h^10*u^2*B^2
      *QL^2*QR*LR + 19/2*nf^3*T^2*h^10*u^2*B^2*QL^3*LL - nf^3*T^2*h^10*u^2*p^2
      *LLd*LR^3*LRd^2 - 3*nf^3*T^2*h^10*u^2*p^2*LLd^3*LR^3 - nf^3*T^2*h^10*u^2
      *p^2*LL*LR^2*LRd^3 - nf^3*T^2*h^10*u^2*p^2*LL^2*LLd^3*LR - 3*nf^3*T^2*
      h^10*u^2*p^2*LL^3*LRd^3 - nf^3*T^2*h^10*u^2*p^2*LL^3*LLd^2*LRd - 3/2*
      nf^3*T^2*h^10*u^2*p^2*QRd^3*LL*LRd^2 - nf^3*T^2*h^10*u^2*p^2*QRd^3*LL*
      LLd^2 + 17/4*nf^3*T^2*h^10*u^2*p^2*QR*QRd^4*LLd - 3/2*nf^3*T^2*h^10*u^2*
      p^2*QR^3*LLd*LR^2 - nf^3*T^2*h^10*u^2*p^2*QR^3*LL^2*LLd + 17/4*nf^3*T^2*
      h^10*u^2*p^2*QR^4*QRd*LL + 9/4*nf^3*T^2*h^10*u^2*p^2*QLd*QR^4*LR - nf^3*
      T^2*h^10*u^2*p^2*QLd^3*LR*LRd^2 - 3/2*nf^3*T^2*h^10*u^2*p^2*QLd^3*LLd^2*
      LR + 9/4*nf^3*T^2*h^10*u^2*p^2*QLd^4*QR*LLd + 9/4*nf^3*T^2*h^10*u^2*p^2*
      QL*QRd^4*LRd + 17/4*nf^3*T^2*h^10*u^2*p^2*QL*QLd^4*LRd - nf^3*T^2*h^10*
      u^2*p^2*QL^3*LR^2*LRd - 3/2*nf^3*T^2*h^10*u^2*p^2*QL^3*LL^2*LRd + 9/4*
      nf^3*T^2*h^10*u^2*p^2*QL^4*QRd*LL + 17/4*nf^3*T^2*h^10*u^2*p^2*QL^4*QLd*
      LR - 362*nf^3*T^2*h^10*u^2*p^2*W*LR^2*LRd^2 - 437*nf^3*T^2*h^10*u^2*p^2*
      W*LLd^2*LR^2 - 437*nf^3*T^2*h^10*u^2*p^2*W*LL^2*LRd^2 - 362*nf^3*T^2*
      h^10*u^2*p^2*W*LL^2*LLd^2 + 437*nf^3*T^2*h^10*u^2*p^2*W*QRd^3*LRd + 437*
      nf^3*T^2*h^10*u^2*p^2*W*QR^3*LR + 362*nf^3*T^2*h^10*u^2*p^2*W*QLd*QRd^2*
      LLd + 362*nf^3*T^2*h^10*u^2*p^2*W*QLd^2*QRd*LRd + 437*nf^3*T^2*h^10*u^2*
      p^2*W*QLd^3*LLd + 362*nf^3*T^2*h^10*u^2*p^2*W*QL*QR^2*LL + 362*nf^3*T^2*
      h^10*u^2*p^2*W*QL^2*QR*LR + 437*nf^3*T^2*h^10*u^2*p^2*W*QL^3*LL - 139*
      nf^3*T^2*h^10*u^2*p^2*B*LR^2*LRd^2 - 335/2*nf^3*T^2*h^10*u^2*p^2*B*LLd^2
      *LR^2 - 335/2*nf^3*T^2*h^10*u^2*p^2*B*LL^2*LRd^2 - 139*nf^3*T^2*h^10*u^2
      *p^2*B*LL^2*LLd^2 + 335/2*nf^3*T^2*h^10*u^2*p^2*B*QRd^3*LRd + 335/2*nf^3
      *T^2*h^10*u^2*p^2*B*QR^3*LR + 139*nf^3*T^2*h^10*u^2*p^2*B*QLd*QRd^2*LLd
       + 139*nf^3*T^2*h^10*u^2*p^2*B*QLd^2*QRd*LRd + 335/2*nf^3*T^2*h^10*u^2*
      p^2*B*QLd^3*LLd + 139*nf^3*T^2*h^10*u^2*p^2*B*QL*QR^2*LL + 139*nf^3*T^2*
      h^10*u^2*p^2*B*QL^2*QR*LR + 335/2*nf^3*T^2*h^10*u^2*p^2*B*QL^3*LL - 214*
      nf^3*T^2*h^10*u^2*p^4*LR^2*LRd^2 - 245*nf^3*T^2*h^10*u^2*p^4*LLd^2*LR^2
       - 245*nf^3*T^2*h^10*u^2*p^4*LL^2*LRd^2 - 214*nf^3*T^2*h^10*u^2*p^4*LL^2
      *LLd^2 + 245*nf^3*T^2*h^10*u^2*p^4*QRd^3*LRd + 245*nf^3*T^2*h^10*u^2*p^4
      *QR^3*LR + 214*nf^3*T^2*h^10*u^2*p^4*QLd*QRd^2*LLd + 214*nf^3*T^2*h^10*
      u^2*p^4*QLd^2*QRd*LRd + 245*nf^3*T^2*h^10*u^2*p^4*QLd^3*LLd + 214*nf^3*
      T^2*h^10*u^2*p^4*QL*QR^2*LL + 214*nf^3*T^2*h^10*u^2*p^4*QL^2*QR*LR + 245
      *nf^3*T^2*h^10*u^2*p^4*QL^3*LL - 8/3*nf^3*T^2*h^10*u^3*p*LLd^3*LR^3 - 8/
      3*nf^3*T^2*h^10*u^3*p*LL^3*LRd^3 - 4/3*nf^3*T^2*h^10*u^3*p*QRd^3*LL*
      LRd^2 + 17/4*nf^3*T^2*h^10*u^3*p*QR*QRd^4*LLd - 4/3*nf^3*T^2*h^10*u^3*p*
      QR^3*LLd*LR^2 + 17/4*nf^3*T^2*h^10*u^3*p*QR^4*QRd*LL + 13/4*nf^3*T^2*
      h^10*u^3*p*QLd*QR^4*LR - 4/3*nf^3*T^2*h^10*u^3*p*QLd^3*LLd^2*LR + 13/4*
      nf^3*T^2*h^10*u^3*p*QLd^4*QR*LLd + 13/4*nf^3*T^2*h^10*u^3*p*QL*QRd^4*LRd
       + 17/4*nf^3*T^2*h^10*u^3*p*QL*QLd^4*LRd - 4/3*nf^3*T^2*h^10*u^3*p*QL^3*
      LL^2*LRd + 13/4*nf^3*T^2*h^10*u^3*p*QL^4*QRd*LL + 17/4*nf^3*T^2*h^10*u^3
      *p*QL^4*QLd*LR - 243*nf^3*T^2*h^10*u^3*p*W*LR^2*LRd^2 - 300*nf^3*T^2*
      h^10*u^3*p*W*LLd^2*LR^2 - 300*nf^3*T^2*h^10*u^3*p*W*LL^2*LRd^2 - 243*
      nf^3*T^2*h^10*u^3*p*W*LL^2*LLd^2 + 300*nf^3*T^2*h^10*u^3*p*W*QRd^3*LRd
       + 300*nf^3*T^2*h^10*u^3*p*W*QR^3*LR + 243*nf^3*T^2*h^10*u^3*p*W*QLd*
      QRd^2*LLd + 243*nf^3*T^2*h^10*u^3*p*W*QLd^2*QRd*LRd + 300*nf^3*T^2*h^10*
      u^3*p*W*QLd^3*LLd + 243*nf^3*T^2*h^10*u^3*p*W*QL*QR^2*LL + 243*nf^3*T^2*
      h^10*u^3*p*W*QL^2*QR*LR + 300*nf^3*T^2*h^10*u^3*p*W*QL^3*LL - 93*nf^3*
      T^2*h^10*u^3*p*B*LR^2*LRd^2 - 229/2*nf^3*T^2*h^10*u^3*p*B*LLd^2*LR^2 -
      229/2*nf^3*T^2*h^10*u^3*p*B*LL^2*LRd^2 - 93*nf^3*T^2*h^10*u^3*p*B*LL^2*
      LLd^2 + 229/2*nf^3*T^2*h^10*u^3*p*B*QRd^3*LRd + 229/2*nf^3*T^2*h^10*u^3*
      p*B*QR^3*LR + 93*nf^3*T^2*h^10*u^3*p*B*QLd*QRd^2*LLd + 93*nf^3*T^2*h^10*
      u^3*p*B*QLd^2*QRd*LRd + 229/2*nf^3*T^2*h^10*u^3*p*B*QLd^3*LLd + 93*nf^3*
      T^2*h^10*u^3*p*B*QL*QR^2*LL + 93*nf^3*T^2*h^10*u^3*p*B*QL^2*QR*LR + 229/
      2*nf^3*T^2*h^10*u^3*p*B*QL^3*LL - 649/2*nf^3*T^2*h^10*u^3*p^3*LR^2*LRd^2
       - 373*nf^3*T^2*h^10*u^3*p^3*LLd^2*LR^2 - 373*nf^3*T^2*h^10*u^3*p^3*LL^2
      *LRd^2 - 649/2*nf^3*T^2*h^10*u^3*p^3*LL^2*LLd^2 + 373*nf^3*T^2*h^10*u^3*
      p^3*QRd^3*LRd + 373*nf^3*T^2*h^10*u^3*p^3*QR^3*LR + 649/2*nf^3*T^2*h^10*
      u^3*p^3*QLd*QRd^2*LLd + 649/2*nf^3*T^2*h^10*u^3*p^3*QLd^2*QRd*LRd + 373*
      nf^3*T^2*h^10*u^3*p^3*QLd^3*LLd + 649/2*nf^3*T^2*h^10*u^3*p^3*QL*QR^2*LL
       + 649/2*nf^3*T^2*h^10*u^3*p^3*QL^2*QR*LR + 373*nf^3*T^2*h^10*u^3*p^3*
      QL^3*LL - 1/3*nf^3*T^2*h^10*u^4*LLd*LR^3*LRd^2 - 5/3*nf^3*T^2*h^10*u^4*
      LLd^3*LR^3 - 1/3*nf^3*T^2*h^10*u^4*LL*LR^2*LRd^3 - 1/3*nf^3*T^2*h^10*u^4
      *LL^2*LLd^3*LR - 5/3*nf^3*T^2*h^10*u^4*LL^3*LRd^3 - 1/3*nf^3*T^2*h^10*
      u^4*LL^3*LLd^2*LRd - 5/6*nf^3*T^2*h^10*u^4*QRd^3*LL*LRd^2 - 1/3*nf^3*T^2
      *h^10*u^4*QRd^3*LL*LLd^2 + 7/4*nf^3*T^2*h^10*u^4*QR*QRd^4*LLd - 5/6*nf^3
      *T^2*h^10*u^4*QR^3*LLd*LR^2 - 1/3*nf^3*T^2*h^10*u^4*QR^3*LL^2*LLd + 7/4*
      nf^3*T^2*h^10*u^4*QR^4*QRd*LL + 3/2*nf^3*T^2*h^10*u^4*QLd*QR^4*LR - 1/3*
      nf^3*T^2*h^10*u^4*QLd^3*LR*LRd^2 - 5/6*nf^3*T^2*h^10*u^4*QLd^3*LLd^2*LR
       + 3/2*nf^3*T^2*h^10*u^4*QLd^4*QR*LLd + 3/2*nf^3*T^2*h^10*u^4*QL*QRd^4*
      LRd + 7/4*nf^3*T^2*h^10*u^4*QL*QLd^4*LRd - 1/3*nf^3*T^2*h^10*u^4*QL^3*
      LR^2*LRd - 5/6*nf^3*T^2*h^10*u^4*QL^3*LL^2*LRd + 3/2*nf^3*T^2*h^10*u^4*
      QL^4*QRd*LL + 7/4*nf^3*T^2*h^10*u^4*QL^4*QLd*LR - 56*nf^3*T^2*h^10*u^4*W
      *LR^2*LRd^2 - 133/2*nf^3*T^2*h^10*u^4*W*LLd^2*LR^2 - 133/2*nf^3*T^2*h^10
      *u^4*W*LL^2*LRd^2 - 56*nf^3*T^2*h^10*u^4*W*LL^2*LLd^2 + 133/2*nf^3*T^2*
      h^10*u^4*W*QRd^3*LRd + 133/2*nf^3*T^2*h^10*u^4*W*QR^3*LR + 56*nf^3*T^2*
      h^10*u^4*W*QLd*QRd^2*LLd + 56*nf^3*T^2*h^10*u^4*W*QLd^2*QRd*LRd + 133/2*
      nf^3*T^2*h^10*u^4*W*QLd^3*LLd + 56*nf^3*T^2*h^10*u^4*W*QL*QR^2*LL + 56*
      nf^3*T^2*h^10*u^4*W*QL^2*QR*LR + 133/2*nf^3*T^2*h^10*u^4*W*QL^3*LL - 21*
      nf^3*T^2*h^10*u^4*B*LR^2*LRd^2 - 25*nf^3*T^2*h^10*u^4*B*LLd^2*LR^2 - 25*
      nf^3*T^2*h^10*u^4*B*LL^2*LRd^2 - 21*nf^3*T^2*h^10*u^4*B*LL^2*LLd^2 + 25*
      nf^3*T^2*h^10*u^4*B*QRd^3*LRd + 25*nf^3*T^2*h^10*u^4*B*QR^3*LR + 21*nf^3
      *T^2*h^10*u^4*B*QLd*QRd^2*LLd + 21*nf^3*T^2*h^10*u^4*B*QLd^2*QRd*LRd +
      25*nf^3*T^2*h^10*u^4*B*QLd^3*LLd + 21*nf^3*T^2*h^10*u^4*B*QL*QR^2*LL +
      21*nf^3*T^2*h^10*u^4*B*QL^2*QR*LR + 25*nf^3*T^2*h^10*u^4*B*QL^3*LL - 252
      *nf^3*T^2*h^10*u^4*p^2*LR^2*LRd^2 - 294*nf^3*T^2*h^10*u^4*p^2*LLd^2*LR^2
       - 294*nf^3*T^2*h^10*u^4*p^2*LL^2*LRd^2 - 252*nf^3*T^2*h^10*u^4*p^2*LL^2
      *LLd^2 + 294*nf^3*T^2*h^10*u^4*p^2*QRd^3*LRd + 294*nf^3*T^2*h^10*u^4*p^2
      *QR^3*LR + 252*nf^3*T^2*h^10*u^4*p^2*QLd*QRd^2*LLd + 252*nf^3*T^2*h^10*
      u^4*p^2*QLd^2*QRd*LRd + 294*nf^3*T^2*h^10*u^4*p^2*QLd^3*LLd + 252*nf^3*
      T^2*h^10*u^4*p^2*QL*QR^2*LL + 252*nf^3*T^2*h^10*u^4*p^2*QL^2*QR*LR + 294
      *nf^3*T^2*h^10*u^4*p^2*QL^3*LL - 98*nf^3*T^2*h^10*u^5*p*LR^2*LRd^2 - 225/
      2*nf^3*T^2*h^10*u^5*p*LLd^2*LR^2 - 225/2*nf^3*T^2*h^10*u^5*p*LL^2*LRd^2
       - 98*nf^3*T^2*h^10*u^5*p*LL^2*LLd^2 + 225/2*nf^3*T^2*h^10*u^5*p*QRd^3*
      LRd + 225/2*nf^3*T^2*h^10*u^5*p*QR^3*LR + 98*nf^3*T^2*h^10*u^5*p*QLd*
      QRd^2*LLd + 98*nf^3*T^2*h^10*u^5*p*QLd^2*QRd*LRd + 225/2*nf^3*T^2*h^10*
      u^5*p*QLd^3*LLd + 98*nf^3*T^2*h^10*u^5*p*QL*QR^2*LL + 98*nf^3*T^2*h^10*
      u^5*p*QL^2*QR*LR + 225/2*nf^3*T^2*h^10*u^5*p*QL^3*LL - 27/2*nf^3*T^2*
      h^10*u^6*LR^2*LRd^2 - 31/2*nf^3*T^2*h^10*u^6*LLd^2*LR^2 - 31/2*nf^3*T^2*
      h^10*u^6*LL^2*LRd^2 - 27/2*nf^3*T^2*h^10*u^6*LL^2*LLd^2 + 31/2*nf^3*T^2*
      h^10*u^6*QRd^3*LRd + 31/2*nf^3*T^2*h^10*u^6*QR^3*LR + 27/2*nf^3*T^2*h^10
      *u^6*QLd*QRd^2*LLd + 27/2*nf^3*T^2*h^10*u^6*QLd^2*QRd*LRd + 31/2*nf^3*
      T^2*h^10*u^6*QLd^3*LLd + 27/2*nf^3*T^2*h^10*u^6*QL*QR^2*LL + 27/2*nf^3*
      T^2*h^10*u^6*QL^2*QR*LR + 31/2*nf^3*T^2*h^10*u^6*QL^3*LL - 1/30*nf^3*T^3
      *h^10*LLd^3*LR^5*LRd^2 - 1/30*nf^3*T^3*h^10*LLd^5*LR^5 - 1/30*nf^3*T^3*
      h^10*LL^2*LLd^5*LR^3 - 1/30*nf^3*T^3*h^10*LL^3*LR^2*LRd^5 - 1/30*nf^3*
      T^3*h^10*LL^5*LRd^5 - 1/30*nf^3*T^3*h^10*LL^5*LLd^2*LRd^3 - 1/15*nf^3*
      T^3*h^10*QLd^3*QR^5*QRd^2 - 1/18*nf^3*T^3*h^10*QLd^3*QR^6*LR - 1/6*nf^3*
      T^3*h^10*QLd^5*QR^5 - 1/18*nf^3*T^3*h^10*QLd^6*QR^3*LLd - 1/15*nf^3*T^3*
      h^10*QL^2*QLd^5*QR^3 - 1/18*nf^3*T^3*h^10*QL^3*QRd^6*LRd - 1/15*nf^3*T^3
      *h^10*QL^3*QR^2*QRd^5 - 1/6*nf^3*T^3*h^10*QL^5*QRd^5 - 1/15*nf^3*T^3*
      h^10*QL^5*QLd^2*QRd^3 - 1/18*nf^3*T^3*h^10*QL^6*QRd^3*LL - 1/9*nf^3*T^3*
      h^10*G*QRd^3*LR^2*LRd^3 - 1/18*nf^3*T^3*h^10*G*QRd^3*LL^2*LRd^3 - 1/18*
      nf^3*T^3*h^10*G*QRd^6*LRd^2 - 1/9*nf^3*T^3*h^10*G*QRd^6*LLd^2 - 1/9*nf^3
      *T^3*h^10*G*QR^3*LR^3*LRd^2 - 1/18*nf^3*T^3*h^10*G*QR^3*LLd^2*LR^3 - 1/
      18*nf^3*T^3*h^10*G*QR^6*LR^2 - 1/9*nf^3*T^3*h^10*G*QR^6*LL^2 - 1/18*nf^3
      *T^3*h^10*G*QLd^3*LLd^3*LR^2 - 1/9*nf^3*T^3*h^10*G*QLd^3*LL^2*LLd^3 - 1/
      9*nf^3*T^3*h^10*G*QLd^6*LRd^2 - 1/18*nf^3*T^3*h^10*G*QLd^6*LLd^2 - 1/18*
      nf^3*T^3*h^10*G*QL^3*LL^3*LRd^2 - 1/9*nf^3*T^3*h^10*G*QL^3*LL^3*LLd^2 -
      1/9*nf^3*T^3*h^10*G*QL^6*LR^2 - 1/18*nf^3*T^3*h^10*G*QL^6*LL^2 - 1/6*
      nf^3*T^3*h^10*G^2*LLd*LR^3*LRd^2 - 2/3*nf^3*T^3*h^10*G^2*LLd^3*LR^3 - 1/
      6*nf^3*T^3*h^10*G^2*LL*LR^2*LRd^3 - 1/6*nf^3*T^3*h^10*G^2*LL^2*LLd^3*LR
       - 2/3*nf^3*T^3*h^10*G^2*LL^3*LRd^3 - 1/6*nf^3*T^3*h^10*G^2*LL^3*LLd^2*
      LRd - 1/6*nf^3*T^3*h^10*G^2*QLd*QR^3*QRd^2 - 2/3*nf^3*T^3*h^10*G^2*QLd^3
      *QR^3 - 1/6*nf^3*T^3*h^10*G^2*QL*QR^2*QRd^3 - 1/6*nf^3*T^3*h^10*G^2*QL^2
      *QLd^3*QR - 2/3*nf^3*T^3*h^10*G^2*QL^3*QRd^3 - 1/6*nf^3*T^3*h^10*G^2*
      QL^3*QLd^2*QRd + 1/4*nf^3*T^3*h^10*W*LR^4*LRd^4 + 1/4*nf^3*T^3*h^10*W*
      LLd^2*LR^4*LRd^2 + 1/4*nf^3*T^3*h^10*W*LLd^4*LR^4 + 1/4*nf^3*T^3*h^10*W*
      LL^2*LR^2*LRd^4 + 1/4*nf^3*T^3*h^10*W*LL^2*LLd^4*LR^2 + 1/4*nf^3*T^3*
      h^10*W*LL^4*LRd^4 + 1/4*nf^3*T^3*h^10*W*LL^4*LLd^2*LRd^2 + 1/4*nf^3*T^3*
      h^10*W*LL^4*LLd^4 - 1/9*nf^3*T^3*h^10*W*QRd^3*LR^2*LRd^3 - 1/18*nf^3*T^3
      *h^10*W*QRd^3*LL^2*LRd^3 - 11/36*nf^3*T^3*h^10*W*QRd^6*LRd^2 - 13/36*
      nf^3*T^3*h^10*W*QRd^6*LLd^2 - 1/10*nf^3*T^3*h^10*W*QR^2*QRd^5*LRd - 1/9*
      nf^3*T^3*h^10*W*QR^3*LR^3*LRd^2 - 1/18*nf^3*T^3*h^10*W*QR^3*LLd^2*LR^3
       + 1/4*nf^3*T^3*h^10*W*QR^4*QRd^4 - 1/10*nf^3*T^3*h^10*W*QR^5*QRd^2*LR
       - 11/36*nf^3*T^3*h^10*W*QR^6*LR^2 - 13/36*nf^3*T^3*h^10*W*QR^6*LL^2 - 1/
      4*nf^3*T^3*h^10*W*QLd^2*QRd^4*LRd^2 - 1/4*nf^3*T^3*h^10*W*QLd^2*QRd^4*
      LLd^2 + 1/4*nf^3*T^3*h^10*W*QLd^2*QR^4*QRd^2 - 1/18*nf^3*T^3*h^10*W*
      QLd^3*LLd^3*LR^2 - 1/9*nf^3*T^3*h^10*W*QLd^3*LL^2*LLd^3 - 1/4*nf^3*T^3*
      h^10*W*QLd^4*QRd^2*LRd^2 - 1/4*nf^3*T^3*h^10*W*QLd^4*QRd^2*LLd^2 + 1/4*
      nf^3*T^3*h^10*W*QLd^4*QR^4 - 13/36*nf^3*T^3*h^10*W*QLd^6*LRd^2 - 11/36*
      nf^3*T^3*h^10*W*QLd^6*LLd^2 + 1/4*nf^3*T^3*h^10*W*QL^2*QR^2*QRd^4 - 1/4*
      nf^3*T^3*h^10*W*QL^2*QR^4*LR^2 - 1/4*nf^3*T^3*h^10*W*QL^2*QR^4*LL^2 + 1/
      4*nf^3*T^3*h^10*W*QL^2*QLd^4*QR^2 - 1/10*nf^3*T^3*h^10*W*QL^2*QLd^5*LLd
       - 1/18*nf^3*T^3*h^10*W*QL^3*LL^3*LRd^2 - 1/9*nf^3*T^3*h^10*W*QL^3*LL^3*
      LLd^2 + 1/4*nf^3*T^3*h^10*W*QL^4*QRd^4 - 1/4*nf^3*T^3*h^10*W*QL^4*QR^2*
      LR^2 - 1/4*nf^3*T^3*h^10*W*QL^4*QR^2*LL^2 + 1/4*nf^3*T^3*h^10*W*QL^4*
      QLd^2*QRd^2 + 1/4*nf^3*T^3*h^10*W*QL^4*QLd^4 - 1/10*nf^3*T^3*h^10*W*QL^5
      *QLd^2*LL - 13/36*nf^3*T^3*h^10*W*QL^6*LR^2 - 11/36*nf^3*T^3*h^10*W*QL^6
      *LL^2 + 1/3*nf^3*T^3*h^10*W*G*QRd^3*LL*LRd^2 + 1/3*nf^3*T^3*h^10*W*G*
      QR^3*LLd*LR^2 + 1/3*nf^3*T^3*h^10*W*G*QLd^3*LLd^2*LR - 2/3*nf^3*T^3*h^10
      *W*G*QLd^3*QR^3 + 1/3*nf^3*T^3*h^10*W*G*QL^3*LL^2*LRd - 2/3*nf^3*T^3*
      h^10*W*G*QL^3*QRd^3 - nf^3*T^3*h^10*W*G^2*LR^2*LRd^2 - 5/2*nf^3*T^3*h^10
      *W*G^2*LLd^2*LR^2 - 5/2*nf^3*T^3*h^10*W*G^2*LL^2*LRd^2 - nf^3*T^3*h^10*W
      *G^2*LL^2*LLd^2 + nf^3*T^3*h^10*W*G^2*QRd^3*LRd - nf^3*T^3*h^10*W*G^2*
      QR^2*QRd^2 + nf^3*T^3*h^10*W*G^2*QR^3*LR - 5/2*nf^3*T^3*h^10*W*G^2*QLd^2
      *QR^2 + nf^3*T^3*h^10*W*G^2*QLd^3*LLd - 5/2*nf^3*T^3*h^10*W*G^2*QL^2*
      QRd^2 - nf^3*T^3*h^10*W*G^2*QL^2*QLd^2 + nf^3*T^3*h^10*W*G^2*QL^3*LL - 1/
      6*nf^3*T^3*h^10*W^2*LLd*LR^3*LRd^2 - 4/3*nf^3*T^3*h^10*W^2*LLd^3*LR^3 -
      1/6*nf^3*T^3*h^10*W^2*LL*LR^2*LRd^3 - 1/6*nf^3*T^3*h^10*W^2*LL^2*LLd^3*
      LR - 4/3*nf^3*T^3*h^10*W^2*LL^3*LRd^3 - 1/6*nf^3*T^3*h^10*W^2*LL^3*LLd^2
      *LRd - 2/3*nf^3*T^3*h^10*W^2*QRd^3*LL*LRd^2 - 1/6*nf^3*T^3*h^10*W^2*
      QRd^3*LL*LLd^2 + nf^3*T^3*h^10*W^2*QR*QRd^4*LLd - 2/3*nf^3*T^3*h^10*W^2*
      QR^3*LLd*LR^2 - 1/6*nf^3*T^3*h^10*W^2*QR^3*LL^2*LLd + nf^3*T^3*h^10*W^2*
      QR^4*QRd*LL + nf^3*T^3*h^10*W^2*QLd*QR^4*LR - 1/6*nf^3*T^3*h^10*W^2*
      QLd^3*LR*LRd^2 - 2/3*nf^3*T^3*h^10*W^2*QLd^3*LLd^2*LR + nf^3*T^3*h^10*
      W^2*QLd^4*QR*LLd + nf^3*T^3*h^10*W^2*QL*QRd^4*LRd + nf^3*T^3*h^10*W^2*QL
      *QLd^4*LRd - 1/6*nf^3*T^3*h^10*W^2*QL^3*LR^2*LRd - 2/3*nf^3*T^3*h^10*W^2
      *QL^3*LL^2*LRd + nf^3*T^3*h^10*W^2*QL^4*QRd*LL + nf^3*T^3*h^10*W^2*QL^4*
      QLd*LR - 3*nf^3*T^3*h^10*W^3*LR^2*LRd^2 - 15/2*nf^3*T^3*h^10*W^3*LLd^2*
      LR^2 - 15/2*nf^3*T^3*h^10*W^3*LL^2*LRd^2 - 3*nf^3*T^3*h^10*W^3*LL^2*
      LLd^2 + 15/2*nf^3*T^3*h^10*W^3*QRd^3*LRd + 15/2*nf^3*T^3*h^10*W^3*QR^3*
      LR + 3*nf^3*T^3*h^10*W^3*QLd*QRd^2*LLd + 3*nf^3*T^3*h^10*W^3*QLd^2*QRd*
      LRd + 15/2*nf^3*T^3*h^10*W^3*QLd^3*LLd + 3*nf^3*T^3*h^10*W^3*QL*QR^2*LL
       + 3*nf^3*T^3*h^10*W^3*QL^2*QR*LR + 15/2*nf^3*T^3*h^10*W^3*QL^3*LL - 1/8
      *nf^3*T^3*h^10*B*LR^4*LRd^4 - 1/8*nf^3*T^3*h^10*B*LLd^2*LR^4*LRd^2 - 1/8
      *nf^3*T^3*h^10*B*LLd^4*LR^4 - 1/8*nf^3*T^3*h^10*B*LL^2*LR^2*LRd^4 - 1/8*
      nf^3*T^3*h^10*B*LL^2*LLd^4*LR^2 - 1/8*nf^3*T^3*h^10*B*LL^4*LRd^4 - 1/8*
      nf^3*T^3*h^10*B*LL^4*LLd^2*LRd^2 - 1/8*nf^3*T^3*h^10*B*LL^4*LLd^4 + 1/9*
      nf^3*T^3*h^10*B*QRd^3*LR^2*LRd^3 + 1/18*nf^3*T^3*h^10*B*QRd^3*LL^2*LRd^3
       + 13/72*nf^3*T^3*h^10*B*QRd^6*LRd^2 + 17/72*nf^3*T^3*h^10*B*QRd^6*LLd^2
       + 1/9*nf^3*T^3*h^10*B*QR^3*LR^3*LRd^2 + 1/18*nf^3*T^3*h^10*B*QR^3*LLd^2
      *LR^3 - 1/8*nf^3*T^3*h^10*B*QR^4*QRd^4 + 13/72*nf^3*T^3*h^10*B*QR^6*LR^2
       + 17/72*nf^3*T^3*h^10*B*QR^6*LL^2 + 1/8*nf^3*T^3*h^10*B*QLd^2*QRd^4*
      LRd^2 + 1/8*nf^3*T^3*h^10*B*QLd^2*QRd^4*LLd^2 - 1/8*nf^3*T^3*h^10*B*
      QLd^2*QR^4*QRd^2 + 1/18*nf^3*T^3*h^10*B*QLd^3*LLd^3*LR^2 + 1/9*nf^3*T^3*
      h^10*B*QLd^3*LL^2*LLd^3 + 1/8*nf^3*T^3*h^10*B*QLd^4*QRd^2*LRd^2 + 1/8*
      nf^3*T^3*h^10*B*QLd^4*QRd^2*LLd^2 - 1/8*nf^3*T^3*h^10*B*QLd^4*QR^4 + 17/
      72*nf^3*T^3*h^10*B*QLd^6*LRd^2 + 13/72*nf^3*T^3*h^10*B*QLd^6*LLd^2 - 1/8
      *nf^3*T^3*h^10*B*QL^2*QR^2*QRd^4 + 1/8*nf^3*T^3*h^10*B*QL^2*QR^4*LR^2 +
      1/8*nf^3*T^3*h^10*B*QL^2*QR^4*LL^2 - 1/8*nf^3*T^3*h^10*B*QL^2*QLd^4*QR^2
       + 1/18*nf^3*T^3*h^10*B*QL^3*LL^3*LRd^2 + 1/9*nf^3*T^3*h^10*B*QL^3*LL^3*
      LLd^2 - 1/8*nf^3*T^3*h^10*B*QL^4*QRd^4 + 1/8*nf^3*T^3*h^10*B*QL^4*QR^2*
      LR^2 + 1/8*nf^3*T^3*h^10*B*QL^4*QR^2*LL^2 - 1/8*nf^3*T^3*h^10*B*QL^4*
      QLd^2*QRd^2 - 1/8*nf^3*T^3*h^10*B*QL^4*QLd^4 + 17/72*nf^3*T^3*h^10*B*
      QL^6*LR^2 + 13/72*nf^3*T^3*h^10*B*QL^6*LL^2 + 1/3*nf^3*T^3*h^10*B*G*
      QRd^3*LL*LRd^2 + 1/3*nf^3*T^3*h^10*B*G*QR^3*LLd*LR^2 + 1/3*nf^3*T^3*h^10
      *B*G*QLd^3*LLd^2*LR - 2/3*nf^3*T^3*h^10*B*G*QLd^3*QR^3 + 1/3*nf^3*T^3*
      h^10*B*G*QL^3*LL^2*LRd - 2/3*nf^3*T^3*h^10*B*G*QL^3*QRd^3 - 2/3*nf^3*T^3
      *h^10*B*W*LLd^3*LR^3 - 2/3*nf^3*T^3*h^10*B*W*LL^3*LRd^3 - 1/3*nf^3*T^3*
      h^10*B*W*QRd^3*LL*LRd^2 + nf^3*T^3*h^10*B*W*QR*QRd^4*LLd - 1/3*nf^3*T^3*
      h^10*B*W*QR^3*LLd*LR^2 + nf^3*T^3*h^10*B*W*QR^4*QRd*LL + nf^3*T^3*h^10*B
      *W*QLd*QR^4*LR - 1/3*nf^3*T^3*h^10*B*W*QLd^3*LLd^2*LR + nf^3*T^3*h^10*B*
      W*QLd^4*QR*LLd + nf^3*T^3*h^10*B*W*QL*QRd^4*LRd + nf^3*T^3*h^10*B*W*QL*
      QLd^4*LRd - 1/3*nf^3*T^3*h^10*B*W*QL^3*LL^2*LRd + nf^3*T^3*h^10*B*W*QL^4
      *QRd*LL + nf^3*T^3*h^10*B*W*QL^4*QLd*LR - 3*nf^3*T^3*h^10*B*W^2*LR^2*
      LRd^2 - 13/2*nf^3*T^3*h^10*B*W^2*LLd^2*LR^2 - 13/2*nf^3*T^3*h^10*B*W^2*
      LL^2*LRd^2 - 3*nf^3*T^3*h^10*B*W^2*LL^2*LLd^2 + 13/2*nf^3*T^3*h^10*B*W^2
      *QRd^3*LRd + 13/2*nf^3*T^3*h^10*B*W^2*QR^3*LR + 3*nf^3*T^3*h^10*B*W^2*
      QLd*QRd^2*LLd + 3*nf^3*T^3*h^10*B*W^2*QLd^2*QRd*LRd + 13/2*nf^3*T^3*h^10
      *B*W^2*QLd^3*LLd + 3*nf^3*T^3*h^10*B*W^2*QL*QR^2*LL + 3*nf^3*T^3*h^10*B*
      W^2*QL^2*QR*LR + 13/2*nf^3*T^3*h^10*B*W^2*QL^3*LL - 1/6*nf^3*T^3*h^10*
      B^2*LLd*LR^3*LRd^2 - 2/3*nf^3*T^3*h^10*B^2*LLd^3*LR^3 - 1/6*nf^3*T^3*
      h^10*B^2*LL*LR^2*LRd^3 - 1/6*nf^3*T^3*h^10*B^2*LL^2*LLd^3*LR - 2/3*nf^3*
      T^3*h^10*B^2*LL^3*LRd^3 - 1/6*nf^3*T^3*h^10*B^2*LL^3*LLd^2*LRd - 1/3*
      nf^3*T^3*h^10*B^2*QRd^3*LL*LRd^2 - 1/6*nf^3*T^3*h^10*B^2*QRd^3*LL*LLd^2
       - 1/3*nf^3*T^3*h^10*B^2*QR^3*LLd*LR^2 - 1/6*nf^3*T^3*h^10*B^2*QR^3*LL^2
      *LLd + 1/4*nf^3*T^3*h^10*B^2*QLd*QR^4*LR - 1/6*nf^3*T^3*h^10*B^2*QLd^3*
      LR*LRd^2 - 1/3*nf^3*T^3*h^10*B^2*QLd^3*LLd^2*LR + 1/4*nf^3*T^3*h^10*B^2*
      QLd^4*QR*LLd + 1/4*nf^3*T^3*h^10*B^2*QL*QRd^4*LRd - 1/6*nf^3*T^3*h^10*
      B^2*QL^3*LR^2*LRd - 1/3*nf^3*T^3*h^10*B^2*QL^3*LL^2*LRd + 1/4*nf^3*T^3*
      h^10*B^2*QL^4*QRd*LL - nf^3*T^3*h^10*B^2*W*LR^2*LRd^2 - 5/2*nf^3*T^3*
      h^10*B^2*W*LLd^2*LR^2 - 5/2*nf^3*T^3*h^10*B^2*W*LL^2*LRd^2 - nf^3*T^3*
      h^10*B^2*W*LL^2*LLd^2 + 5/2*nf^3*T^3*h^10*B^2*W*QRd^3*LRd + 5/2*nf^3*T^3
      *h^10*B^2*W*QR^3*LR + nf^3*T^3*h^10*B^2*W*QLd*QRd^2*LLd + nf^3*T^3*h^10*
      B^2*W*QLd^2*QRd*LRd + 5/2*nf^3*T^3*h^10*B^2*W*QLd^3*LLd + nf^3*T^3*h^10*
      B^2*W*QL*QR^2*LL + nf^3*T^3*h^10*B^2*W*QL^2*QR*LR + 5/2*nf^3*T^3*h^10*
      B^2*W*QL^3*LL + 5/16*nf^3*T^3*h^10*p^2*LR^4*LRd^4 + 7/16*nf^3*T^3*h^10*
      p^2*LLd^2*LR^4*LRd^2 + 3/8*nf^3*T^3*h^10*p^2*LLd^4*LR^4 + 7/16*nf^3*T^3*
      h^10*p^2*LL^2*LR^2*LRd^4 + 7/16*nf^3*T^3*h^10*p^2*LL^2*LLd^4*LR^2 + 3/8*
      nf^3*T^3*h^10*p^2*LL^4*LRd^4 + 7/16*nf^3*T^3*h^10*p^2*LL^4*LLd^2*LRd^2
       + 5/16*nf^3*T^3*h^10*p^2*LL^4*LLd^4 - 1/9*nf^3*T^3*h^10*p^2*QRd^3*LR^2*
      LRd^3 - 1/18*nf^3*T^3*h^10*p^2*QRd^3*LL^2*LRd^3 - 31/72*nf^3*T^3*h^10*
      p^2*QRd^6*LRd^2 - 79/144*nf^3*T^3*h^10*p^2*QRd^6*LLd^2 - 1/9*nf^3*T^3*
      h^10*p^2*QR^3*LR^3*LRd^2 - 1/18*nf^3*T^3*h^10*p^2*QR^3*LLd^2*LR^3 + 5/16
      *nf^3*T^3*h^10*p^2*QR^4*QRd^4 - 31/72*nf^3*T^3*h^10*p^2*QR^6*LR^2 - 79/
      144*nf^3*T^3*h^10*p^2*QR^6*LL^2 - 7/16*nf^3*T^3*h^10*p^2*QLd^2*QRd^4*
      LRd^2 - 5/16*nf^3*T^3*h^10*p^2*QLd^2*QRd^4*LLd^2 + 7/16*nf^3*T^3*h^10*
      p^2*QLd^2*QR^4*QRd^2 - 1/18*nf^3*T^3*h^10*p^2*QLd^3*LLd^3*LR^2 - 1/9*
      nf^3*T^3*h^10*p^2*QLd^3*LL^2*LLd^3 - 5/16*nf^3*T^3*h^10*p^2*QLd^4*QRd^2*
      LRd^2 - 7/16*nf^3*T^3*h^10*p^2*QLd^4*QRd^2*LLd^2 + 3/8*nf^3*T^3*h^10*p^2
      *QLd^4*QR^4 - 79/144*nf^3*T^3*h^10*p^2*QLd^6*LRd^2 - 31/72*nf^3*T^3*h^10
      *p^2*QLd^6*LLd^2 + 7/16*nf^3*T^3*h^10*p^2*QL^2*QR^2*QRd^4 - 7/16*nf^3*
      T^3*h^10*p^2*QL^2*QR^4*LR^2 - 5/16*nf^3*T^3*h^10*p^2*QL^2*QR^4*LL^2 + 7/
      16*nf^3*T^3*h^10*p^2*QL^2*QLd^4*QR^2 - 1/18*nf^3*T^3*h^10*p^2*QL^3*LL^3*
      LRd^2 - 1/9*nf^3*T^3*h^10*p^2*QL^3*LL^3*LLd^2 + 3/8*nf^3*T^3*h^10*p^2*
      QL^4*QRd^4 - 5/16*nf^3*T^3*h^10*p^2*QL^4*QR^2*LR^2 - 7/16*nf^3*T^3*h^10*
      p^2*QL^4*QR^2*LL^2 + 7/16*nf^3*T^3*h^10*p^2*QL^4*QLd^2*QRd^2 + 5/16*nf^3
      *T^3*h^10*p^2*QL^4*QLd^4 - 79/144*nf^3*T^3*h^10*p^2*QL^6*LR^2 - 31/72*
      nf^3*T^3*h^10*p^2*QL^6*LL^2 - 1/6*nf^3*T^3*h^10*p^2*G*QRd^3*LL*LRd^2 - 1/
      6*nf^3*T^3*h^10*p^2*G*QR^3*LLd*LR^2 - 1/6*nf^3*T^3*h^10*p^2*G*QLd^3*
      LLd^2*LR + 1/3*nf^3*T^3*h^10*p^2*G*QLd^3*QR^3 - 1/6*nf^3*T^3*h^10*p^2*G*
      QL^3*LL^2*LRd + 1/3*nf^3*T^3*h^10*p^2*G*QL^3*QRd^3 + 1/3*nf^3*T^3*h^10*
      p^2*W*LLd^3*LR^3 + 1/3*nf^3*T^3*h^10*p^2*W*LL^3*LRd^3 + 1/6*nf^3*T^3*
      h^10*p^2*W*QRd^3*LL*LRd^2 + 7/2*nf^3*T^3*h^10*p^2*W*QR*QRd^4*LLd + 1/6*
      nf^3*T^3*h^10*p^2*W*QR^3*LLd*LR^2 + 7/2*nf^3*T^3*h^10*p^2*W*QR^4*QRd*LL
       + nf^3*T^3*h^10*p^2*W*QLd*QR^4*LR + 1/6*nf^3*T^3*h^10*p^2*W*QLd^3*LLd^2
      *LR + nf^3*T^3*h^10*p^2*W*QLd^4*QR*LLd + nf^3*T^3*h^10*p^2*W*QL*QRd^4*
      LRd + 7/2*nf^3*T^3*h^10*p^2*W*QL*QLd^4*LRd + 1/6*nf^3*T^3*h^10*p^2*W*
      QL^3*LL^2*LRd + nf^3*T^3*h^10*p^2*W*QL^4*QRd*LL + 7/2*nf^3*T^3*h^10*p^2*
      W*QL^4*QLd*LR - 55/2*nf^3*T^3*h^10*p^2*W^2*LR^2*LRd^2 - 30*nf^3*T^3*h^10
      *p^2*W^2*LLd^2*LR^2 - 30*nf^3*T^3*h^10*p^2*W^2*LL^2*LRd^2 - 55/2*nf^3*
      T^3*h^10*p^2*W^2*LL^2*LLd^2 + 30*nf^3*T^3*h^10*p^2*W^2*QRd^3*LRd + 30*
      nf^3*T^3*h^10*p^2*W^2*QR^3*LR + 55/2*nf^3*T^3*h^10*p^2*W^2*QLd*QRd^2*LLd
       + 55/2*nf^3*T^3*h^10*p^2*W^2*QLd^2*QRd*LRd + 30*nf^3*T^3*h^10*p^2*W^2*
      QLd^3*LLd + 55/2*nf^3*T^3*h^10*p^2*W^2*QL*QR^2*LL + 55/2*nf^3*T^3*h^10*
      p^2*W^2*QL^2*QR*LR + 30*nf^3*T^3*h^10*p^2*W^2*QL^3*LL + 1/3*nf^3*T^3*
      h^10*p^2*B*LLd^3*LR^3 + 1/3*nf^3*T^3*h^10*p^2*B*LL^3*LRd^3 + 1/6*nf^3*
      T^3*h^10*p^2*B*QRd^3*LL*LRd^2 + 7/4*nf^3*T^3*h^10*p^2*B*QR*QRd^4*LLd + 1/
      6*nf^3*T^3*h^10*p^2*B*QR^3*LLd*LR^2 + 7/4*nf^3*T^3*h^10*p^2*B*QR^4*QRd*
      LL + 1/2*nf^3*T^3*h^10*p^2*B*QLd*QR^4*LR + 1/6*nf^3*T^3*h^10*p^2*B*QLd^3
      *LLd^2*LR + 1/2*nf^3*T^3*h^10*p^2*B*QLd^4*QR*LLd + 1/2*nf^3*T^3*h^10*p^2
      *B*QL*QRd^4*LRd + 7/4*nf^3*T^3*h^10*p^2*B*QL*QLd^4*LRd + 1/6*nf^3*T^3*
      h^10*p^2*B*QL^3*LL^2*LRd + 1/2*nf^3*T^3*h^10*p^2*B*QL^4*QRd*LL + 7/4*
      nf^3*T^3*h^10*p^2*B*QL^4*QLd*LR - 18*nf^3*T^3*h^10*p^2*B*W*LR^2*LRd^2 -
      21*nf^3*T^3*h^10*p^2*B*W*LLd^2*LR^2 - 21*nf^3*T^3*h^10*p^2*B*W*LL^2*
      LRd^2 - 18*nf^3*T^3*h^10*p^2*B*W*LL^2*LLd^2 + 21*nf^3*T^3*h^10*p^2*B*W*
      QRd^3*LRd + 21*nf^3*T^3*h^10*p^2*B*W*QR^3*LR + 18*nf^3*T^3*h^10*p^2*B*W*
      QLd*QRd^2*LLd + 18*nf^3*T^3*h^10*p^2*B*W*QLd^2*QRd*LRd + 21*nf^3*T^3*
      h^10*p^2*B*W*QLd^3*LLd + 18*nf^3*T^3*h^10*p^2*B*W*QL*QR^2*LL + 18*nf^3*
      T^3*h^10*p^2*B*W*QL^2*QR*LR + 21*nf^3*T^3*h^10*p^2*B*W*QL^3*LL - 1/6*
      nf^3*T^3*h^10*p^4*LLd*LR^3*LRd^2 - 4/3*nf^3*T^3*h^10*p^4*LLd^3*LR^3 - 1/
      6*nf^3*T^3*h^10*p^4*LL*LR^2*LRd^3 - 1/6*nf^3*T^3*h^10*p^4*LL^2*LLd^3*LR
       - 4/3*nf^3*T^3*h^10*p^4*LL^3*LRd^3 - 1/6*nf^3*T^3*h^10*p^4*LL^3*LLd^2*
      LRd - 2/3*nf^3*T^3*h^10*p^4*QRd^3*LL*LRd^2 - 1/6*nf^3*T^3*h^10*p^4*QRd^3
      *LL*LLd^2 + 1/2*nf^3*T^3*h^10*p^4*QR*QRd^4*LLd - 2/3*nf^3*T^3*h^10*p^4*
      QR^3*LLd*LR^2 - 1/6*nf^3*T^3*h^10*p^4*QR^3*LL^2*LLd + 1/2*nf^3*T^3*h^10*
      p^4*QR^4*QRd*LL + 1/4*nf^3*T^3*h^10*p^4*QLd*QR^4*LR - 1/6*nf^3*T^3*h^10*
      p^4*QLd^3*LR*LRd^2 - 2/3*nf^3*T^3*h^10*p^4*QLd^3*LLd^2*LR + 1/4*nf^3*T^3
      *h^10*p^4*QLd^4*QR*LLd + 1/4*nf^3*T^3*h^10*p^4*QL*QRd^4*LRd + 1/2*nf^3*
      T^3*h^10*p^4*QL*QLd^4*LRd - 1/6*nf^3*T^3*h^10*p^4*QL^3*LR^2*LRd - 2/3*
      nf^3*T^3*h^10*p^4*QL^3*LL^2*LRd + 1/4*nf^3*T^3*h^10*p^4*QL^4*QRd*LL + 1/
      2*nf^3*T^3*h^10*p^4*QL^4*QLd*LR - 21*nf^3*T^3*h^10*p^4*W*LR^2*LRd^2 - 55/
      2*nf^3*T^3*h^10*p^4*W*LLd^2*LR^2 - 55/2*nf^3*T^3*h^10*p^4*W*LL^2*LRd^2
       - 21*nf^3*T^3*h^10*p^4*W*LL^2*LLd^2 + 55/2*nf^3*T^3*h^10*p^4*W*QRd^3*
      LRd + 55/2*nf^3*T^3*h^10*p^4*W*QR^3*LR + 21*nf^3*T^3*h^10*p^4*W*QLd*
      QRd^2*LLd + 21*nf^3*T^3*h^10*p^4*W*QLd^2*QRd*LRd + 55/2*nf^3*T^3*h^10*
      p^4*W*QLd^3*LLd + 21*nf^3*T^3*h^10*p^4*W*QL*QR^2*LL + 21*nf^3*T^3*h^10*
      p^4*W*QL^2*QR*LR + 55/2*nf^3*T^3*h^10*p^4*W*QL^3*LL - 1/8*nf^3*T^3*h^10*
      u*p*LR^4*LRd^4 - 1/8*nf^3*T^3*h^10*u*p*LLd^2*LR^4*LRd^2 - 1/8*nf^3*T^3*
      h^10*u*p*LL^2*LR^2*LRd^4 - 1/8*nf^3*T^3*h^10*u*p*LL^2*LLd^4*LR^2 - 1/8*
      nf^3*T^3*h^10*u*p*LL^4*LLd^2*LRd^2 - 1/8*nf^3*T^3*h^10*u*p*LL^4*LLd^4 +
      1/8*nf^3*T^3*h^10*u*p*QRd^6*LLd^2 + 1/10*nf^3*T^3*h^10*u*p*QR^2*QRd^5*
      LRd - 1/8*nf^3*T^3*h^10*u*p*QR^4*QRd^4 + 1/10*nf^3*T^3*h^10*u*p*QR^5*
      QRd^2*LR + 1/8*nf^3*T^3*h^10*u*p*QR^6*LL^2 + 1/8*nf^3*T^3*h^10*u*p*QLd^2
      *QRd^4*LRd^2 + 1/8*nf^3*T^3*h^10*u*p*QLd^2*QRd^4*LLd^2 - 1/8*nf^3*T^3*
      h^10*u*p*QLd^2*QR^4*QRd^2 + 1/8*nf^3*T^3*h^10*u*p*QLd^4*QRd^2*LRd^2 + 1/
      8*nf^3*T^3*h^10*u*p*QLd^4*QRd^2*LLd^2 + 1/8*nf^3*T^3*h^10*u*p*QLd^6*
      LRd^2 - 1/8*nf^3*T^3*h^10*u*p*QL^2*QR^2*QRd^4 + 1/8*nf^3*T^3*h^10*u*p*
      QL^2*QR^4*LR^2 + 1/8*nf^3*T^3*h^10*u*p*QL^2*QR^4*LL^2 - 1/8*nf^3*T^3*
      h^10*u*p*QL^2*QLd^4*QR^2 + 1/10*nf^3*T^3*h^10*u*p*QL^2*QLd^5*LLd + 1/8*
      nf^3*T^3*h^10*u*p*QL^4*QR^2*LR^2 + 1/8*nf^3*T^3*h^10*u*p*QL^4*QR^2*LL^2
       - 1/8*nf^3*T^3*h^10*u*p*QL^4*QLd^2*QRd^2 - 1/8*nf^3*T^3*h^10*u*p*QL^4*
      QLd^4 + 1/10*nf^3*T^3*h^10*u*p*QL^5*QLd^2*LL + 1/8*nf^3*T^3*h^10*u*p*
      QL^6*LR^2 + 1/6*nf^3*T^3*h^10*u*p*G*QRd^3*LL*LRd^2 - 1/6*nf^3*T^3*h^10*u
      *p*G*QRd^3*LL*LLd^2 + 1/6*nf^3*T^3*h^10*u*p*G*QR^3*LLd*LR^2 - 1/6*nf^3*
      T^3*h^10*u*p*G*QR^3*LL^2*LLd + 1/6*nf^3*T^3*h^10*u*p*G*QLd*QR^3*QRd^2 -
      1/6*nf^3*T^3*h^10*u*p*G*QLd^3*LR*LRd^2 + 1/6*nf^3*T^3*h^10*u*p*G*QLd^3*
      LLd^2*LR - 1/3*nf^3*T^3*h^10*u*p*G*QLd^3*QR^3 + 1/6*nf^3*T^3*h^10*u*p*G*
      QL*QR^2*QRd^3 + 1/6*nf^3*T^3*h^10*u*p*G*QL^2*QLd^3*QR - 1/6*nf^3*T^3*
      h^10*u*p*G*QL^3*LR^2*LRd + 1/6*nf^3*T^3*h^10*u*p*G*QL^3*LL^2*LRd - 1/3*
      nf^3*T^3*h^10*u*p*G*QL^3*QRd^3 + 1/6*nf^3*T^3*h^10*u*p*G*QL^3*QLd^2*QRd
       - 8*nf^3*T^3*h^10*u*p*G^2*LR^2*LRd^2 - 21/2*nf^3*T^3*h^10*u*p*G^2*LLd^2
      *LR^2 - 21/2*nf^3*T^3*h^10*u*p*G^2*LL^2*LRd^2 - 8*nf^3*T^3*h^10*u*p*G^2*
      LL^2*LLd^2 + 1/2*nf^3*T^3*h^10*u*p*G^2*QRd^3*LRd - 8*nf^3*T^3*h^10*u*p*
      G^2*QR^2*QRd^2 + 1/2*nf^3*T^3*h^10*u*p*G^2*QR^3*LR + nf^3*T^3*h^10*u*p*
      G^2*QLd*QRd^2*LLd + nf^3*T^3*h^10*u*p*G^2*QLd^2*QRd*LRd - 21/2*nf^3*T^3*
      h^10*u*p*G^2*QLd^2*QR^2 + 1/2*nf^3*T^3*h^10*u*p*G^2*QLd^3*LLd + nf^3*T^3
      *h^10*u*p*G^2*QL*QR^2*LL - 21/2*nf^3*T^3*h^10*u*p*G^2*QL^2*QRd^2 + nf^3*
      T^3*h^10*u*p*G^2*QL^2*QR*LR - 8*nf^3*T^3*h^10*u*p*G^2*QL^2*QLd^2 + 1/2*
      nf^3*T^3*h^10*u*p*G^2*QL^3*LL + 1/2*nf^3*T^3*h^10*u*p*W*LLd*LR^3*LRd^2
       - nf^3*T^3*h^10*u*p*W*LLd^3*LR^3 + 1/2*nf^3*T^3*h^10*u*p*W*LL*LR^2*
      LRd^3 + 1/2*nf^3*T^3*h^10*u*p*W*LL^2*LLd^3*LR - nf^3*T^3*h^10*u*p*W*LL^3
      *LRd^3 + 1/2*nf^3*T^3*h^10*u*p*W*LL^3*LLd^2*LRd - 1/2*nf^3*T^3*h^10*u*p*
      W*QRd^3*LL*LRd^2 + 1/2*nf^3*T^3*h^10*u*p*W*QRd^3*LL*LLd^2 + 9*nf^3*T^3*
      h^10*u*p*W*QR*QRd^4*LLd - 1/2*nf^3*T^3*h^10*u*p*W*QR^3*LLd*LR^2 + 1/2*
      nf^3*T^3*h^10*u*p*W*QR^3*LL^2*LLd + 9*nf^3*T^3*h^10*u*p*W*QR^4*QRd*LL +
      5*nf^3*T^3*h^10*u*p*W*QLd*QR^4*LR + 1/2*nf^3*T^3*h^10*u*p*W*QLd^3*LR*
      LRd^2 - 1/2*nf^3*T^3*h^10*u*p*W*QLd^3*LLd^2*LR + 5*nf^3*T^3*h^10*u*p*W*
      QLd^4*QR*LLd + 5*nf^3*T^3*h^10*u*p*W*QL*QRd^4*LRd + 9*nf^3*T^3*h^10*u*p*
      W*QL*QLd^4*LRd + 1/2*nf^3*T^3*h^10*u*p*W*QL^3*LR^2*LRd - 1/2*nf^3*T^3*
      h^10*u*p*W*QL^3*LL^2*LRd + 5*nf^3*T^3*h^10*u*p*W*QL^4*QRd*LL + 9*nf^3*
      T^3*h^10*u*p*W*QL^4*QLd*LR - 69*nf^3*T^3*h^10*u*p*W^2*LR^2*LRd^2 - 93*
      nf^3*T^3*h^10*u*p*W^2*LLd^2*LR^2 - 93*nf^3*T^3*h^10*u*p*W^2*LL^2*LRd^2
       - 69*nf^3*T^3*h^10*u*p*W^2*LL^2*LLd^2 + 93*nf^3*T^3*h^10*u*p*W^2*QRd^3*
      LRd + 93*nf^3*T^3*h^10*u*p*W^2*QR^3*LR + 69*nf^3*T^3*h^10*u*p*W^2*QLd*
      QRd^2*LLd + 69*nf^3*T^3*h^10*u*p*W^2*QLd^2*QRd*LRd + 93*nf^3*T^3*h^10*u*
      p*W^2*QLd^3*LLd + 69*nf^3*T^3*h^10*u*p*W^2*QL*QR^2*LL + 69*nf^3*T^3*h^10
      *u*p*W^2*QL^2*QR*LR + 93*nf^3*T^3*h^10*u*p*W^2*QL^3*LL + 1/6*nf^3*T^3*
      h^10*u*p*B*LLd*LR^3*LRd^2 - 1/3*nf^3*T^3*h^10*u*p*B*LLd^3*LR^3 + 1/6*
      nf^3*T^3*h^10*u*p*B*LL*LR^2*LRd^3 + 1/6*nf^3*T^3*h^10*u*p*B*LL^2*LLd^3*
      LR - 1/3*nf^3*T^3*h^10*u*p*B*LL^3*LRd^3 + 1/6*nf^3*T^3*h^10*u*p*B*LL^3*
      LLd^2*LRd - 1/6*nf^3*T^3*h^10*u*p*B*QRd^3*LL*LRd^2 + 1/6*nf^3*T^3*h^10*u
      *p*B*QRd^3*LL*LLd^2 + 9/2*nf^3*T^3*h^10*u*p*B*QR*QRd^4*LLd - 1/6*nf^3*
      T^3*h^10*u*p*B*QR^3*LLd*LR^2 + 1/6*nf^3*T^3*h^10*u*p*B*QR^3*LL^2*LLd + 9/
      2*nf^3*T^3*h^10*u*p*B*QR^4*QRd*LL + 5/2*nf^3*T^3*h^10*u*p*B*QLd*QR^4*LR
       + 1/6*nf^3*T^3*h^10*u*p*B*QLd^3*LR*LRd^2 - 1/6*nf^3*T^3*h^10*u*p*B*
      QLd^3*LLd^2*LR + 5/2*nf^3*T^3*h^10*u*p*B*QLd^4*QR*LLd + 5/2*nf^3*T^3*
      h^10*u*p*B*QL*QRd^4*LRd + 9/2*nf^3*T^3*h^10*u*p*B*QL*QLd^4*LRd + 1/6*
      nf^3*T^3*h^10*u*p*B*QL^3*LR^2*LRd - 1/6*nf^3*T^3*h^10*u*p*B*QL^3*LL^2*
      LRd + 5/2*nf^3*T^3*h^10*u*p*B*QL^4*QRd*LL + 9/2*nf^3*T^3*h^10*u*p*B*QL^4
      *QLd*LR - 45*nf^3*T^3*h^10*u*p*B*W*LR^2*LRd^2 - 123/2*nf^3*T^3*h^10*u*p*
      B*W*LLd^2*LR^2 - 123/2*nf^3*T^3*h^10*u*p*B*W*LL^2*LRd^2 - 45*nf^3*T^3*
      h^10*u*p*B*W*LL^2*LLd^2 + 123/2*nf^3*T^3*h^10*u*p*B*W*QRd^3*LRd + 123/2*
      nf^3*T^3*h^10*u*p*B*W*QR^3*LR + 45*nf^3*T^3*h^10*u*p*B*W*QLd*QRd^2*LLd
       + 45*nf^3*T^3*h^10*u*p*B*W*QLd^2*QRd*LRd + 123/2*nf^3*T^3*h^10*u*p*B*W*
      QLd^3*LLd + 45*nf^3*T^3*h^10*u*p*B*W*QL*QR^2*LL + 45*nf^3*T^3*h^10*u*p*B
      *W*QL^2*QR*LR + 123/2*nf^3*T^3*h^10*u*p*B*W*QL^3*LL - 8*nf^3*T^3*h^10*u*
      p*B^2*LR^2*LRd^2 - 21/2*nf^3*T^3*h^10*u*p*B^2*LLd^2*LR^2 - 21/2*nf^3*T^3
      *h^10*u*p*B^2*LL^2*LRd^2 - 8*nf^3*T^3*h^10*u*p*B^2*LL^2*LLd^2 + 21/2*
      nf^3*T^3*h^10*u*p*B^2*QRd^3*LRd + 21/2*nf^3*T^3*h^10*u*p*B^2*QR^3*LR + 8
      *nf^3*T^3*h^10*u*p*B^2*QLd*QRd^2*LLd + 8*nf^3*T^3*h^10*u*p*B^2*QLd^2*QRd
      *LRd + 21/2*nf^3*T^3*h^10*u*p*B^2*QLd^3*LLd + 8*nf^3*T^3*h^10*u*p*B^2*QL
      *QR^2*LL + 8*nf^3*T^3*h^10*u*p*B^2*QL^2*QR*LR + 21/2*nf^3*T^3*h^10*u*p*
      B^2*QL^3*LL - 1/2*nf^3*T^3*h^10*u*p^3*LLd*LR^3*LRd^2 - 5/3*nf^3*T^3*h^10
      *u*p^3*LLd^3*LR^3 - 1/2*nf^3*T^3*h^10*u*p^3*LL*LR^2*LRd^3 - 1/2*nf^3*T^3
      *h^10*u*p^3*LL^2*LLd^3*LR - 5/3*nf^3*T^3*h^10*u*p^3*LL^3*LRd^3 - 1/2*
      nf^3*T^3*h^10*u*p^3*LL^3*LLd^2*LRd - 5/6*nf^3*T^3*h^10*u*p^3*QRd^3*LL*
      LRd^2 - 1/2*nf^3*T^3*h^10*u*p^3*QRd^3*LL*LLd^2 + 7/2*nf^3*T^3*h^10*u*p^3
      *QR*QRd^4*LLd - 5/6*nf^3*T^3*h^10*u*p^3*QR^3*LLd*LR^2 - 1/2*nf^3*T^3*
      h^10*u*p^3*QR^3*LL^2*LLd + 7/2*nf^3*T^3*h^10*u*p^3*QR^4*QRd*LL + 2*nf^3*
      T^3*h^10*u*p^3*QLd*QR^4*LR - 1/2*nf^3*T^3*h^10*u*p^3*QLd^3*LR*LRd^2 - 5/
      6*nf^3*T^3*h^10*u*p^3*QLd^3*LLd^2*LR + 2*nf^3*T^3*h^10*u*p^3*QLd^4*QR*
      LLd + 2*nf^3*T^3*h^10*u*p^3*QL*QRd^4*LRd + 7/2*nf^3*T^3*h^10*u*p^3*QL*
      QLd^4*LRd - 1/2*nf^3*T^3*h^10*u*p^3*QL^3*LR^2*LRd - 5/6*nf^3*T^3*h^10*u*
      p^3*QL^3*LL^2*LRd + 2*nf^3*T^3*h^10*u*p^3*QL^4*QRd*LL + 7/2*nf^3*T^3*
      h^10*u*p^3*QL^4*QLd*LR - 126*nf^3*T^3*h^10*u*p^3*W*LR^2*LRd^2 - 147*nf^3
      *T^3*h^10*u*p^3*W*LLd^2*LR^2 - 147*nf^3*T^3*h^10*u*p^3*W*LL^2*LRd^2 -
      126*nf^3*T^3*h^10*u*p^3*W*LL^2*LLd^2 + 147*nf^3*T^3*h^10*u*p^3*W*QRd^3*
      LRd + 147*nf^3*T^3*h^10*u*p^3*W*QR^3*LR + 126*nf^3*T^3*h^10*u*p^3*W*QLd*
      QRd^2*LLd + 126*nf^3*T^3*h^10*u*p^3*W*QLd^2*QRd*LRd + 147*nf^3*T^3*h^10*
      u*p^3*W*QLd^3*LLd + 126*nf^3*T^3*h^10*u*p^3*W*QL*QR^2*LL + 126*nf^3*T^3*
      h^10*u*p^3*W*QL^2*QR*LR + 147*nf^3*T^3*h^10*u*p^3*W*QL^3*LL - 42*nf^3*
      T^3*h^10*u*p^3*B*LR^2*LRd^2 - 49*nf^3*T^3*h^10*u*p^3*B*LLd^2*LR^2 - 49*
      nf^3*T^3*h^10*u*p^3*B*LL^2*LRd^2 - 42*nf^3*T^3*h^10*u*p^3*B*LL^2*LLd^2
       + 49*nf^3*T^3*h^10*u*p^3*B*QRd^3*LRd + 49*nf^3*T^3*h^10*u*p^3*B*QR^3*LR
       + 42*nf^3*T^3*h^10*u*p^3*B*QLd*QRd^2*LLd + 42*nf^3*T^3*h^10*u*p^3*B*
      QLd^2*QRd*LRd + 49*nf^3*T^3*h^10*u*p^3*B*QLd^3*LLd + 42*nf^3*T^3*h^10*u*
      p^3*B*QL*QR^2*LL + 42*nf^3*T^3*h^10*u*p^3*B*QL^2*QR*LR + 49*nf^3*T^3*
      h^10*u*p^3*B*QL^3*LL - 75/2*nf^3*T^3*h^10*u*p^5*LR^2*LRd^2 - 43*nf^3*T^3
      *h^10*u*p^5*LLd^2*LR^2 - 43*nf^3*T^3*h^10*u*p^5*LL^2*LRd^2 - 75/2*nf^3*
      T^3*h^10*u*p^5*LL^2*LLd^2 + 43*nf^3*T^3*h^10*u*p^5*QRd^3*LRd + 43*nf^3*
      T^3*h^10*u*p^5*QR^3*LR + 75/2*nf^3*T^3*h^10*u*p^5*QLd*QRd^2*LLd + 75/2*
      nf^3*T^3*h^10*u*p^5*QLd^2*QRd*LRd + 43*nf^3*T^3*h^10*u*p^5*QLd^3*LLd +
      75/2*nf^3*T^3*h^10*u*p^5*QL*QR^2*LL + 75/2*nf^3*T^3*h^10*u*p^5*QL^2*QR*
      LR + 43*nf^3*T^3*h^10*u*p^5*QL^3*LL + 5/16*nf^3*T^3*h^10*u^2*LR^4*LRd^4
       + 3/8*nf^3*T^3*h^10*u^2*LLd^2*LR^4*LRd^2 + 5/24*nf^3*T^3*h^10*u^2*LLd^4
      *LR^4 + 3/8*nf^3*T^3*h^10*u^2*LL^2*LR^2*LRd^4 + 3/8*nf^3*T^3*h^10*u^2*
      LL^2*LLd^4*LR^2 + 5/24*nf^3*T^3*h^10*u^2*LL^4*LRd^4 + 3/8*nf^3*T^3*h^10*
      u^2*LL^4*LLd^2*LRd^2 + 5/16*nf^3*T^3*h^10*u^2*LL^4*LLd^4 + 1/18*nf^3*T^3
      *h^10*u^2*QRd^3*LL^2*LRd^3 - 23/72*nf^3*T^3*h^10*u^2*QRd^6*LRd^2 - 3/8*
      nf^3*T^3*h^10*u^2*QRd^6*LLd^2 + 1/18*nf^3*T^3*h^10*u^2*QR^3*LLd^2*LR^3
       + 5/16*nf^3*T^3*h^10*u^2*QR^4*QRd^4 - 23/72*nf^3*T^3*h^10*u^2*QR^6*LR^2
       - 3/8*nf^3*T^3*h^10*u^2*QR^6*LL^2 - 3/8*nf^3*T^3*h^10*u^2*QLd^2*QRd^4*
      LRd^2 - 5/16*nf^3*T^3*h^10*u^2*QLd^2*QRd^4*LLd^2 + 3/8*nf^3*T^3*h^10*u^2
      *QLd^2*QR^4*QRd^2 + 1/10*nf^3*T^3*h^10*u^2*QLd^2*QR^5*LR + 1/18*nf^3*T^3
      *h^10*u^2*QLd^3*LLd^3*LR^2 - 5/16*nf^3*T^3*h^10*u^2*QLd^4*QRd^2*LRd^2 -
      3/8*nf^3*T^3*h^10*u^2*QLd^4*QRd^2*LLd^2 + 5/24*nf^3*T^3*h^10*u^2*QLd^4*
      QR^4 + 1/10*nf^3*T^3*h^10*u^2*QLd^5*QR^2*LLd - 3/8*nf^3*T^3*h^10*u^2*
      QLd^6*LRd^2 - 23/72*nf^3*T^3*h^10*u^2*QLd^6*LLd^2 + 1/10*nf^3*T^3*h^10*
      u^2*QL^2*QRd^5*LRd + 3/8*nf^3*T^3*h^10*u^2*QL^2*QR^2*QRd^4 - 3/8*nf^3*
      T^3*h^10*u^2*QL^2*QR^4*LR^2 - 5/16*nf^3*T^3*h^10*u^2*QL^2*QR^4*LL^2 + 3/
      8*nf^3*T^3*h^10*u^2*QL^2*QLd^4*QR^2 + 1/18*nf^3*T^3*h^10*u^2*QL^3*LL^3*
      LRd^2 + 5/24*nf^3*T^3*h^10*u^2*QL^4*QRd^4 - 5/16*nf^3*T^3*h^10*u^2*QL^4*
      QR^2*LR^2 - 3/8*nf^3*T^3*h^10*u^2*QL^4*QR^2*LL^2 + 3/8*nf^3*T^3*h^10*u^2
      *QL^4*QLd^2*QRd^2 + 5/16*nf^3*T^3*h^10*u^2*QL^4*QLd^4 + 1/10*nf^3*T^3*
      h^10*u^2*QL^5*QRd^2*LL - 3/8*nf^3*T^3*h^10*u^2*QL^6*LR^2 - 23/72*nf^3*
      T^3*h^10*u^2*QL^6*LL^2 + 1/3*nf^3*T^3*h^10*u^2*G*QRd^3*LL*LRd^2 - 1/3*
      nf^3*T^3*h^10*u^2*G*QRd^3*LL*LLd^2 + 1/3*nf^3*T^3*h^10*u^2*G*QR^3*LLd*
      LR^2 - 1/3*nf^3*T^3*h^10*u^2*G*QR^3*LL^2*LLd + 1/3*nf^3*T^3*h^10*u^2*G*
      QLd*QR^3*QRd^2 - 1/3*nf^3*T^3*h^10*u^2*G*QLd^3*LR*LRd^2 + 1/3*nf^3*T^3*
      h^10*u^2*G*QLd^3*LLd^2*LR - 2/3*nf^3*T^3*h^10*u^2*G*QLd^3*QR^3 + 1/3*
      nf^3*T^3*h^10*u^2*G*QL*QR^2*QRd^3 + 1/3*nf^3*T^3*h^10*u^2*G*QL^2*QLd^3*
      QR - 1/3*nf^3*T^3*h^10*u^2*G*QL^3*LR^2*LRd + 1/3*nf^3*T^3*h^10*u^2*G*
      QL^3*LL^2*LRd - 2/3*nf^3*T^3*h^10*u^2*G*QL^3*QRd^3 + 1/3*nf^3*T^3*h^10*
      u^2*G*QL^3*QLd^2*QRd - 4*nf^3*T^3*h^10*u^2*G^2*LR^2*LRd^2 - 11/2*nf^3*
      T^3*h^10*u^2*G^2*LLd^2*LR^2 - 11/2*nf^3*T^3*h^10*u^2*G^2*LL^2*LRd^2 - 4*
      nf^3*T^3*h^10*u^2*G^2*LL^2*LLd^2 - 4*nf^3*T^3*h^10*u^2*G^2*QR^2*QRd^2 -
      11/2*nf^3*T^3*h^10*u^2*G^2*QLd^2*QR^2 - 11/2*nf^3*T^3*h^10*u^2*G^2*QL^2*
      QRd^2 - 4*nf^3*T^3*h^10*u^2*G^2*QL^2*QLd^2 + 5/6*nf^3*T^3*h^10*u^2*W*LLd
      *LR^3*LRd^2 - 2*nf^3*T^3*h^10*u^2*W*LLd^3*LR^3 + 5/6*nf^3*T^3*h^10*u^2*W
      *LL*LR^2*LRd^3 + 5/6*nf^3*T^3*h^10*u^2*W*LL^2*LLd^3*LR - 2*nf^3*T^3*h^10
      *u^2*W*LL^3*LRd^3 + 5/6*nf^3*T^3*h^10*u^2*W*LL^3*LLd^2*LRd - nf^3*T^3*
      h^10*u^2*W*QRd^3*LL*LRd^2 + 5/6*nf^3*T^3*h^10*u^2*W*QRd^3*LL*LLd^2 + 23/
      4*nf^3*T^3*h^10*u^2*W*QR*QRd^4*LLd - nf^3*T^3*h^10*u^2*W*QR^3*LLd*LR^2
       + 5/6*nf^3*T^3*h^10*u^2*W*QR^3*LL^2*LLd + 23/4*nf^3*T^3*h^10*u^2*W*QR^4
      *QRd*LL + 9/2*nf^3*T^3*h^10*u^2*W*QLd*QR^4*LR + 5/6*nf^3*T^3*h^10*u^2*W*
      QLd^3*LR*LRd^2 - nf^3*T^3*h^10*u^2*W*QLd^3*LLd^2*LR + 9/2*nf^3*T^3*h^10*
      u^2*W*QLd^4*QR*LLd + 9/2*nf^3*T^3*h^10*u^2*W*QL*QRd^4*LRd + 23/4*nf^3*
      T^3*h^10*u^2*W*QL*QLd^4*LRd + 5/6*nf^3*T^3*h^10*u^2*W*QL^3*LR^2*LRd -
      nf^3*T^3*h^10*u^2*W*QL^3*LL^2*LRd + 9/2*nf^3*T^3*h^10*u^2*W*QL^4*QRd*LL
       + 23/4*nf^3*T^3*h^10*u^2*W*QL^4*QLd*LR - 69/2*nf^3*T^3*h^10*u^2*W^2*
      LR^2*LRd^2 - 48*nf^3*T^3*h^10*u^2*W^2*LLd^2*LR^2 - 48*nf^3*T^3*h^10*u^2*
      W^2*LL^2*LRd^2 - 69/2*nf^3*T^3*h^10*u^2*W^2*LL^2*LLd^2 + 48*nf^3*T^3*
      h^10*u^2*W^2*QRd^3*LRd + 48*nf^3*T^3*h^10*u^2*W^2*QR^3*LR + 69/2*nf^3*
      T^3*h^10*u^2*W^2*QLd*QRd^2*LLd + 69/2*nf^3*T^3*h^10*u^2*W^2*QLd^2*QRd*
      LRd + 48*nf^3*T^3*h^10*u^2*W^2*QLd^3*LLd + 69/2*nf^3*T^3*h^10*u^2*W^2*QL
      *QR^2*LL + 69/2*nf^3*T^3*h^10*u^2*W^2*QL^2*QR*LR + 48*nf^3*T^3*h^10*u^2*
      W^2*QL^3*LL + 1/3*nf^3*T^3*h^10*u^2*B*LLd*LR^3*LRd^2 - 2/3*nf^3*T^3*h^10
      *u^2*B*LLd^3*LR^3 + 1/3*nf^3*T^3*h^10*u^2*B*LL*LR^2*LRd^3 + 1/3*nf^3*T^3
      *h^10*u^2*B*LL^2*LLd^3*LR - 2/3*nf^3*T^3*h^10*u^2*B*LL^3*LRd^3 + 1/3*
      nf^3*T^3*h^10*u^2*B*LL^3*LLd^2*LRd - 1/3*nf^3*T^3*h^10*u^2*B*QRd^3*LL*
      LRd^2 + 1/3*nf^3*T^3*h^10*u^2*B*QRd^3*LL*LLd^2 + 5/2*nf^3*T^3*h^10*u^2*B
      *QR*QRd^4*LLd - 1/3*nf^3*T^3*h^10*u^2*B*QR^3*LLd*LR^2 + 1/3*nf^3*T^3*
      h^10*u^2*B*QR^3*LL^2*LLd + 5/2*nf^3*T^3*h^10*u^2*B*QR^4*QRd*LL + 2*nf^3*
      T^3*h^10*u^2*B*QLd*QR^4*LR + 1/3*nf^3*T^3*h^10*u^2*B*QLd^3*LR*LRd^2 - 1/
      3*nf^3*T^3*h^10*u^2*B*QLd^3*LLd^2*LR + 2*nf^3*T^3*h^10*u^2*B*QLd^4*QR*
      LLd + 2*nf^3*T^3*h^10*u^2*B*QL*QRd^4*LRd + 5/2*nf^3*T^3*h^10*u^2*B*QL*
      QLd^4*LRd + 1/3*nf^3*T^3*h^10*u^2*B*QL^3*LR^2*LRd - 1/3*nf^3*T^3*h^10*
      u^2*B*QL^3*LL^2*LRd + 2*nf^3*T^3*h^10*u^2*B*QL^4*QRd*LL + 5/2*nf^3*T^3*
      h^10*u^2*B*QL^4*QLd*LR - 24*nf^3*T^3*h^10*u^2*B*W*LR^2*LRd^2 - 33*nf^3*
      T^3*h^10*u^2*B*W*LLd^2*LR^2 - 33*nf^3*T^3*h^10*u^2*B*W*LL^2*LRd^2 - 24*
      nf^3*T^3*h^10*u^2*B*W*LL^2*LLd^2 + 33*nf^3*T^3*h^10*u^2*B*W*QRd^3*LRd +
      33*nf^3*T^3*h^10*u^2*B*W*QR^3*LR + 24*nf^3*T^3*h^10*u^2*B*W*QLd*QRd^2*
      LLd + 24*nf^3*T^3*h^10*u^2*B*W*QLd^2*QRd*LRd + 33*nf^3*T^3*h^10*u^2*B*W*
      QLd^3*LLd + 24*nf^3*T^3*h^10*u^2*B*W*QL*QR^2*LL + 24*nf^3*T^3*h^10*u^2*B
      *W*QL^2*QR*LR + 33*nf^3*T^3*h^10*u^2*B*W*QL^3*LL - 4*nf^3*T^3*h^10*u^2*
      B^2*LR^2*LRd^2 - 11/2*nf^3*T^3*h^10*u^2*B^2*LLd^2*LR^2 - 11/2*nf^3*T^3*
      h^10*u^2*B^2*LL^2*LRd^2 - 4*nf^3*T^3*h^10*u^2*B^2*LL^2*LLd^2 + 11/2*nf^3
      *T^3*h^10*u^2*B^2*QRd^3*LRd + 11/2*nf^3*T^3*h^10*u^2*B^2*QR^3*LR + 4*
      nf^3*T^3*h^10*u^2*B^2*QLd*QRd^2*LLd + 4*nf^3*T^3*h^10*u^2*B^2*QLd^2*QRd*
      LRd + 11/2*nf^3*T^3*h^10*u^2*B^2*QLd^3*LLd + 4*nf^3*T^3*h^10*u^2*B^2*QL*
      QR^2*LL + 4*nf^3*T^3*h^10*u^2*B^2*QL^2*QR*LR + 11/2*nf^3*T^3*h^10*u^2*
      B^2*QL^3*LL - nf^3*T^3*h^10*u^2*p^2*LLd*LR^3*LRd^2 - 3*nf^3*T^3*h^10*u^2
      *p^2*LLd^3*LR^3 - nf^3*T^3*h^10*u^2*p^2*LL*LR^2*LRd^3 - nf^3*T^3*h^10*
      u^2*p^2*LL^2*LLd^3*LR - 3*nf^3*T^3*h^10*u^2*p^2*LL^3*LRd^3 - nf^3*T^3*
      h^10*u^2*p^2*LL^3*LLd^2*LRd - 3/2*nf^3*T^3*h^10*u^2*p^2*QRd^3*LL*LRd^2
       - nf^3*T^3*h^10*u^2*p^2*QRd^3*LL*LLd^2 + 17/2*nf^3*T^3*h^10*u^2*p^2*QR*
      QRd^4*LLd - 3/2*nf^3*T^3*h^10*u^2*p^2*QR^3*LLd*LR^2 - nf^3*T^3*h^10*u^2*
      p^2*QR^3*LL^2*LLd + 17/2*nf^3*T^3*h^10*u^2*p^2*QR^4*QRd*LL + 9/2*nf^3*
      T^3*h^10*u^2*p^2*QLd*QR^4*LR - nf^3*T^3*h^10*u^2*p^2*QLd^3*LR*LRd^2 - 3/
      2*nf^3*T^3*h^10*u^2*p^2*QLd^3*LLd^2*LR + 9/2*nf^3*T^3*h^10*u^2*p^2*QLd^4
      *QR*LLd + 9/2*nf^3*T^3*h^10*u^2*p^2*QL*QRd^4*LRd + 17/2*nf^3*T^3*h^10*
      u^2*p^2*QL*QLd^4*LRd - nf^3*T^3*h^10*u^2*p^2*QL^3*LR^2*LRd - 3/2*nf^3*
      T^3*h^10*u^2*p^2*QL^3*LL^2*LRd + 9/2*nf^3*T^3*h^10*u^2*p^2*QL^4*QRd*LL
       + 17/2*nf^3*T^3*h^10*u^2*p^2*QL^4*QLd*LR - 252*nf^3*T^3*h^10*u^2*p^2*W*
      LR^2*LRd^2 - 306*nf^3*T^3*h^10*u^2*p^2*W*LLd^2*LR^2 - 306*nf^3*T^3*h^10*
      u^2*p^2*W*LL^2*LRd^2 - 252*nf^3*T^3*h^10*u^2*p^2*W*LL^2*LLd^2 + 306*nf^3
      *T^3*h^10*u^2*p^2*W*QRd^3*LRd + 306*nf^3*T^3*h^10*u^2*p^2*W*QR^3*LR +
      252*nf^3*T^3*h^10*u^2*p^2*W*QLd*QRd^2*LLd + 252*nf^3*T^3*h^10*u^2*p^2*W*
      QLd^2*QRd*LRd + 306*nf^3*T^3*h^10*u^2*p^2*W*QLd^3*LLd + 252*nf^3*T^3*
      h^10*u^2*p^2*W*QL*QR^2*LL + 252*nf^3*T^3*h^10*u^2*p^2*W*QL^2*QR*LR + 306
      *nf^3*T^3*h^10*u^2*p^2*W*QL^3*LL - 84*nf^3*T^3*h^10*u^2*p^2*B*LR^2*LRd^2
       - 102*nf^3*T^3*h^10*u^2*p^2*B*LLd^2*LR^2 - 102*nf^3*T^3*h^10*u^2*p^2*B*
      LL^2*LRd^2 - 84*nf^3*T^3*h^10*u^2*p^2*B*LL^2*LLd^2 + 102*nf^3*T^3*h^10*
      u^2*p^2*B*QRd^3*LRd + 102*nf^3*T^3*h^10*u^2*p^2*B*QR^3*LR + 84*nf^3*T^3*
      h^10*u^2*p^2*B*QLd*QRd^2*LLd + 84*nf^3*T^3*h^10*u^2*p^2*B*QLd^2*QRd*LRd
       + 102*nf^3*T^3*h^10*u^2*p^2*B*QLd^3*LLd + 84*nf^3*T^3*h^10*u^2*p^2*B*QL
      *QR^2*LL + 84*nf^3*T^3*h^10*u^2*p^2*B*QL^2*QR*LR + 102*nf^3*T^3*h^10*u^2
      *p^2*B*QL^3*LL - 259/2*nf^3*T^3*h^10*u^2*p^4*LR^2*LRd^2 - 293/2*nf^3*T^3
      *h^10*u^2*p^4*LLd^2*LR^2 - 293/2*nf^3*T^3*h^10*u^2*p^4*LL^2*LRd^2 - 259/
      2*nf^3*T^3*h^10*u^2*p^4*LL^2*LLd^2 + 293/2*nf^3*T^3*h^10*u^2*p^4*QRd^3*
      LRd + 293/2*nf^3*T^3*h^10*u^2*p^4*QR^3*LR + 259/2*nf^3*T^3*h^10*u^2*p^4*
      QLd*QRd^2*LLd + 259/2*nf^3*T^3*h^10*u^2*p^4*QLd^2*QRd*LRd + 293/2*nf^3*
      T^3*h^10*u^2*p^4*QLd^3*LLd + 259/2*nf^3*T^3*h^10*u^2*p^4*QL*QR^2*LL +
      259/2*nf^3*T^3*h^10*u^2*p^4*QL^2*QR*LR + 293/2*nf^3*T^3*h^10*u^2*p^4*
      QL^3*LL - 7/3*nf^3*T^3*h^10*u^3*p*LLd^3*LR^3 - 7/3*nf^3*T^3*h^10*u^3*p*
      LL^3*LRd^3 - 7/6*nf^3*T^3*h^10*u^3*p*QRd^3*LL*LRd^2 + 31/4*nf^3*T^3*h^10
      *u^3*p*QR*QRd^4*LLd - 7/6*nf^3*T^3*h^10*u^3*p*QR^3*LLd*LR^2 + 31/4*nf^3*
      T^3*h^10*u^3*p*QR^4*QRd*LL + 21/4*nf^3*T^3*h^10*u^3*p*QLd*QR^4*LR - 7/6*
      nf^3*T^3*h^10*u^3*p*QLd^3*LLd^2*LR + 21/4*nf^3*T^3*h^10*u^3*p*QLd^4*QR*
      LLd + 21/4*nf^3*T^3*h^10*u^3*p*QL*QRd^4*LRd + 31/4*nf^3*T^3*h^10*u^3*p*
      QL*QLd^4*LRd - 7/6*nf^3*T^3*h^10*u^3*p*QL^3*LL^2*LRd + 21/4*nf^3*T^3*
      h^10*u^3*p*QL^4*QRd*LL + 31/4*nf^3*T^3*h^10*u^3*p*QL^4*QLd*LR - 190*nf^3
      *T^3*h^10*u^3*p*W*LR^2*LRd^2 - 465/2*nf^3*T^3*h^10*u^3*p*W*LLd^2*LR^2 -
      465/2*nf^3*T^3*h^10*u^3*p*W*LL^2*LRd^2 - 190*nf^3*T^3*h^10*u^3*p*W*LL^2*
      LLd^2 + 465/2*nf^3*T^3*h^10*u^3*p*W*QRd^3*LRd + 465/2*nf^3*T^3*h^10*u^3*
      p*W*QR^3*LR + 190*nf^3*T^3*h^10*u^3*p*W*QLd*QRd^2*LLd + 190*nf^3*T^3*
      h^10*u^3*p*W*QLd^2*QRd*LRd + 465/2*nf^3*T^3*h^10*u^3*p*W*QLd^3*LLd + 190
      *nf^3*T^3*h^10*u^3*p*W*QL*QR^2*LL + 190*nf^3*T^3*h^10*u^3*p*W*QL^2*QR*LR
       + 465/2*nf^3*T^3*h^10*u^3*p*W*QL^3*LL - 66*nf^3*T^3*h^10*u^3*p*B*LR^2*
      LRd^2 - 81*nf^3*T^3*h^10*u^3*p*B*LLd^2*LR^2 - 81*nf^3*T^3*h^10*u^3*p*B*
      LL^2*LRd^2 - 66*nf^3*T^3*h^10*u^3*p*B*LL^2*LLd^2 + 81*nf^3*T^3*h^10*u^3*
      p*B*QRd^3*LRd + 81*nf^3*T^3*h^10*u^3*p*B*QR^3*LR + 66*nf^3*T^3*h^10*u^3*
      p*B*QLd*QRd^2*LLd + 66*nf^3*T^3*h^10*u^3*p*B*QLd^2*QRd*LRd + 81*nf^3*T^3
      *h^10*u^3*p*B*QLd^3*LLd + 66*nf^3*T^3*h^10*u^3*p*B*QL*QR^2*LL + 66*nf^3*
      T^3*h^10*u^3*p*B*QL^2*QR*LR + 81*nf^3*T^3*h^10*u^3*p*B*QL^3*LL - 459/2*
      nf^3*T^3*h^10*u^3*p^3*LR^2*LRd^2 - 525/2*nf^3*T^3*h^10*u^3*p^3*LLd^2*
      LR^2 - 525/2*nf^3*T^3*h^10*u^3*p^3*LL^2*LRd^2 - 459/2*nf^3*T^3*h^10*u^3*
      p^3*LL^2*LLd^2 + 525/2*nf^3*T^3*h^10*u^3*p^3*QRd^3*LRd + 525/2*nf^3*T^3*
      h^10*u^3*p^3*QR^3*LR + 459/2*nf^3*T^3*h^10*u^3*p^3*QLd*QRd^2*LLd + 459/2
      *nf^3*T^3*h^10*u^3*p^3*QLd^2*QRd*LRd + 525/2*nf^3*T^3*h^10*u^3*p^3*QLd^3
      *LLd + 459/2*nf^3*T^3*h^10*u^3*p^3*QL*QR^2*LL + 459/2*nf^3*T^3*h^10*u^3*
      p^3*QL^2*QR*LR + 525/2*nf^3*T^3*h^10*u^3*p^3*QL^3*LL - 1/3*nf^3*T^3*h^10
      *u^4*LLd*LR^3*LRd^2 - 5/3*nf^3*T^3*h^10*u^4*LLd^3*LR^3 - 1/3*nf^3*T^3*
      h^10*u^4*LL*LR^2*LRd^3 - 1/3*nf^3*T^3*h^10*u^4*LL^2*LLd^3*LR - 5/3*nf^3*
      T^3*h^10*u^4*LL^3*LRd^3 - 1/3*nf^3*T^3*h^10*u^4*LL^3*LLd^2*LRd - 5/6*
      nf^3*T^3*h^10*u^4*QRd^3*LL*LRd^2 - 1/3*nf^3*T^3*h^10*u^4*QRd^3*LL*LLd^2
       + 5/2*nf^3*T^3*h^10*u^4*QR*QRd^4*LLd - 5/6*nf^3*T^3*h^10*u^4*QR^3*LLd*
      LR^2 - 1/3*nf^3*T^3*h^10*u^4*QR^3*LL^2*LLd + 5/2*nf^3*T^3*h^10*u^4*QR^4*
      QRd*LL + 2*nf^3*T^3*h^10*u^4*QLd*QR^4*LR - 1/3*nf^3*T^3*h^10*u^4*QLd^3*
      LR*LRd^2 - 5/6*nf^3*T^3*h^10*u^4*QLd^3*LLd^2*LR + 2*nf^3*T^3*h^10*u^4*
      QLd^4*QR*LLd + 2*nf^3*T^3*h^10*u^4*QL*QRd^4*LRd + 5/2*nf^3*T^3*h^10*u^4*
      QL*QLd^4*LRd - 1/3*nf^3*T^3*h^10*u^4*QL^3*LR^2*LRd - 5/6*nf^3*T^3*h^10*
      u^4*QL^3*LL^2*LRd + 2*nf^3*T^3*h^10*u^4*QL^4*QRd*LL + 5/2*nf^3*T^3*h^10*
      u^4*QL^4*QLd*LR - 48*nf^3*T^3*h^10*u^4*W*LR^2*LRd^2 - 111/2*nf^3*T^3*
      h^10*u^4*W*LLd^2*LR^2 - 111/2*nf^3*T^3*h^10*u^4*W*LL^2*LRd^2 - 48*nf^3*
      T^3*h^10*u^4*W*LL^2*LLd^2 + 111/2*nf^3*T^3*h^10*u^4*W*QRd^3*LRd + 111/2*
      nf^3*T^3*h^10*u^4*W*QR^3*LR + 48*nf^3*T^3*h^10*u^4*W*QLd*QRd^2*LLd + 48*
      nf^3*T^3*h^10*u^4*W*QLd^2*QRd*LRd + 111/2*nf^3*T^3*h^10*u^4*W*QLd^3*LLd
       + 48*nf^3*T^3*h^10*u^4*W*QL*QR^2*LL + 48*nf^3*T^3*h^10*u^4*W*QL^2*QR*LR
       + 111/2*nf^3*T^3*h^10*u^4*W*QL^3*LL - 17*nf^3*T^3*h^10*u^4*B*LR^2*LRd^2
       - 39/2*nf^3*T^3*h^10*u^4*B*LLd^2*LR^2 - 39/2*nf^3*T^3*h^10*u^4*B*LL^2*
      LRd^2 - 17*nf^3*T^3*h^10*u^4*B*LL^2*LLd^2 + 39/2*nf^3*T^3*h^10*u^4*B*
      QRd^3*LRd + 39/2*nf^3*T^3*h^10*u^4*B*QR^3*LR + 17*nf^3*T^3*h^10*u^4*B*
      QLd*QRd^2*LLd + 17*nf^3*T^3*h^10*u^4*B*QLd^2*QRd*LRd + 39/2*nf^3*T^3*
      h^10*u^4*B*QLd^3*LLd + 17*nf^3*T^3*h^10*u^4*B*QL*QR^2*LL + 17*nf^3*T^3*
      h^10*u^4*B*QL^2*QR*LR + 39/2*nf^3*T^3*h^10*u^4*B*QL^3*LL - 198*nf^3*T^3*
      h^10*u^4*p^2*LR^2*LRd^2 - 231*nf^3*T^3*h^10*u^4*p^2*LLd^2*LR^2 - 231*
      nf^3*T^3*h^10*u^4*p^2*LL^2*LRd^2 - 198*nf^3*T^3*h^10*u^4*p^2*LL^2*LLd^2
       + 231*nf^3*T^3*h^10*u^4*p^2*QRd^3*LRd + 231*nf^3*T^3*h^10*u^4*p^2*QR^3*
      LR + 198*nf^3*T^3*h^10*u^4*p^2*QLd*QRd^2*LLd + 198*nf^3*T^3*h^10*u^4*p^2
      *QLd^2*QRd*LRd + 231*nf^3*T^3*h^10*u^4*p^2*QLd^3*LLd + 198*nf^3*T^3*h^10
      *u^4*p^2*QL*QR^2*LL + 198*nf^3*T^3*h^10*u^4*p^2*QL^2*QR*LR + 231*nf^3*
      T^3*h^10*u^4*p^2*QL^3*LL - 84*nf^3*T^3*h^10*u^5*p*LR^2*LRd^2 - 191/2*
      nf^3*T^3*h^10*u^5*p*LLd^2*LR^2 - 191/2*nf^3*T^3*h^10*u^5*p*LL^2*LRd^2 -
      84*nf^3*T^3*h^10*u^5*p*LL^2*LLd^2 + 191/2*nf^3*T^3*h^10*u^5*p*QRd^3*LRd
       + 191/2*nf^3*T^3*h^10*u^5*p*QR^3*LR + 84*nf^3*T^3*h^10*u^5*p*QLd*QRd^2*
      LLd + 84*nf^3*T^3*h^10*u^5*p*QLd^2*QRd*LRd + 191/2*nf^3*T^3*h^10*u^5*p*
      QLd^3*LLd + 84*nf^3*T^3*h^10*u^5*p*QL*QR^2*LL + 84*nf^3*T^3*h^10*u^5*p*
      QL^2*QR*LR + 191/2*nf^3*T^3*h^10*u^5*p*QL^3*LL - 25/2*nf^3*T^3*h^10*u^6*
      LR^2*LRd^2 - 14*nf^3*T^3*h^10*u^6*LLd^2*LR^2 - 14*nf^3*T^3*h^10*u^6*LL^2
      *LRd^2 - 25/2*nf^3*T^3*h^10*u^6*LL^2*LLd^2 + 14*nf^3*T^3*h^10*u^6*QRd^3*
      LRd + 14*nf^3*T^3*h^10*u^6*QR^3*LR + 25/2*nf^3*T^3*h^10*u^6*QLd*QRd^2*
      LLd + 25/2*nf^3*T^3*h^10*u^6*QLd^2*QRd*LRd + 14*nf^3*T^3*h^10*u^6*QLd^3*
      LLd + 25/2*nf^3*T^3*h^10*u^6*QL*QR^2*LL + 25/2*nf^3*T^3*h^10*u^6*QL^2*QR
      *LR + 14*nf^3*T^3*h^10*u^6*QL^3*LL + 1/30*nf^3*T^4*h^10*LLd^3*LR^5*LRd^2
       + 2/15*nf^3*T^4*h^10*LLd^5*LR^5 + 1/30*nf^3*T^4*h^10*LL^2*LLd^5*LR^3 +
      1/30*nf^3*T^4*h^10*LL^3*LR^2*LRd^5 + 2/15*nf^3*T^4*h^10*LL^5*LRd^5 + 1/
      30*nf^3*T^4*h^10*LL^5*LLd^2*LRd^3 - 1/36*nf^3*T^4*h^10*QRd^3*LL^3*LRd^4
       - 1/36*nf^3*T^4*h^10*QR^3*LLd^3*LR^4 - 1/36*nf^3*T^4*h^10*QLd^3*LLd^4*
      LR^3 + 1/15*nf^3*T^4*h^10*QLd^3*QR^5*QRd^2 + 4/15*nf^3*T^4*h^10*QLd^5*
      QR^5 + 1/15*nf^3*T^4*h^10*QL^2*QLd^5*QR^3 - 1/36*nf^3*T^4*h^10*QL^3*LL^4
      *LRd^3 + 1/15*nf^3*T^4*h^10*QL^3*QR^2*QRd^5 + 4/15*nf^3*T^4*h^10*QL^5*
      QRd^5 + 1/15*nf^3*T^4*h^10*QL^5*QLd^2*QRd^3 + 1/9*nf^3*T^4*h^10*G*QRd^3*
      LR^2*LRd^3 + 1/18*nf^3*T^4*h^10*G*QRd^3*LL^2*LRd^3 + 1/18*nf^3*T^4*h^10*
      G*QRd^6*LRd^2 + 1/90*nf^3*T^4*h^10*G*QRd^6*LLd^2 + 1/10*nf^3*T^4*h^10*G*
      QR^2*QRd^5*LRd + 1/9*nf^3*T^4*h^10*G*QR^3*LR^3*LRd^2 + 1/18*nf^3*T^4*
      h^10*G*QR^3*LLd^2*LR^3 + 1/10*nf^3*T^4*h^10*G*QR^5*QRd^2*LR + 1/18*nf^3*
      T^4*h^10*G*QR^6*LR^2 + 1/90*nf^3*T^4*h^10*G*QR^6*LL^2 + 1/18*nf^3*T^4*
      h^10*G*QLd^3*LLd^3*LR^2 + 1/9*nf^3*T^4*h^10*G*QLd^3*LL^2*LLd^3 + 1/90*
      nf^3*T^4*h^10*G*QLd^6*LRd^2 + 1/18*nf^3*T^4*h^10*G*QLd^6*LLd^2 + 1/10*
      nf^3*T^4*h^10*G*QL^2*QLd^5*LLd + 1/18*nf^3*T^4*h^10*G*QL^3*LL^3*LRd^2 +
      1/9*nf^3*T^4*h^10*G*QL^3*LL^3*LLd^2 + 1/10*nf^3*T^4*h^10*G*QL^5*QLd^2*LL
       + 1/90*nf^3*T^4*h^10*G*QL^6*LR^2 + 1/18*nf^3*T^4*h^10*G*QL^6*LL^2 - 1/6
      *nf^3*T^4*h^10*W*LR^4*LRd^4 - 1/6*nf^3*T^4*h^10*W*LLd^4*LR^4 - 1/6*nf^3*
      T^4*h^10*W*LL^4*LRd^4 - 1/6*nf^3*T^4*h^10*W*LL^4*LLd^4 - 1/10*nf^3*T^4*
      h^10*W*QR^2*QRd^5*LRd - 1/6*nf^3*T^4*h^10*W*QR^4*QRd^4 - 1/10*nf^3*T^4*
      h^10*W*QR^5*QRd^2*LR - 1/6*nf^3*T^4*h^10*W*QLd^4*QR^4 - 1/10*nf^3*T^4*
      h^10*W*QL^2*QLd^5*LLd - 1/6*nf^3*T^4*h^10*W*QL^4*QRd^4 - 1/6*nf^3*T^4*
      h^10*W*QL^4*QLd^4 - 1/10*nf^3*T^4*h^10*W*QL^5*QLd^2*LL + 1/3*nf^3*T^4*
      h^10*W*G*QRd^3*LL*LRd^2 + 1/3*nf^3*T^4*h^10*W*G*QR^3*LLd*LR^2 + 1/3*nf^3
      *T^4*h^10*W*G*QLd^3*LLd^2*LR - 2/3*nf^3*T^4*h^10*W*G*QLd^3*QR^3 + 1/3*
      nf^3*T^4*h^10*W*G*QL^3*LL^2*LRd - 2/3*nf^3*T^4*h^10*W*G*QL^3*QRd^3 - 2/3
      *nf^3*T^4*h^10*W^2*LLd^3*LR^3 - 2/3*nf^3*T^4*h^10*W^2*LL^3*LRd^3 - 1/3*
      nf^3*T^4*h^10*W^2*QRd^3*LL*LRd^2 + 1/2*nf^3*T^4*h^10*W^2*QR*QRd^4*LLd -
      1/3*nf^3*T^4*h^10*W^2*QR^3*LLd*LR^2 + 1/2*nf^3*T^4*h^10*W^2*QR^4*QRd*LL
       + 3/4*nf^3*T^4*h^10*W^2*QLd*QR^4*LR - 1/3*nf^3*T^4*h^10*W^2*QLd^3*LLd^2
      *LR + 3/4*nf^3*T^4*h^10*W^2*QLd^4*QR*LLd + 3/4*nf^3*T^4*h^10*W^2*QL*
      QRd^4*LRd + 1/2*nf^3*T^4*h^10*W^2*QL*QLd^4*LRd - 1/3*nf^3*T^4*h^10*W^2*
      QL^3*LL^2*LRd + 3/4*nf^3*T^4*h^10*W^2*QL^4*QRd*LL + 1/2*nf^3*T^4*h^10*
      W^2*QL^4*QLd*LR - nf^3*T^4*h^10*W^3*LR^2*LRd^2 - 7/2*nf^3*T^4*h^10*W^3*
      LLd^2*LR^2 - 7/2*nf^3*T^4*h^10*W^3*LL^2*LRd^2 - nf^3*T^4*h^10*W^3*LL^2*
      LLd^2 + 7/2*nf^3*T^4*h^10*W^3*QRd^3*LRd + 7/2*nf^3*T^4*h^10*W^3*QR^3*LR
       + nf^3*T^4*h^10*W^3*QLd*QRd^2*LLd + nf^3*T^4*h^10*W^3*QLd^2*QRd*LRd + 7/
      2*nf^3*T^4*h^10*W^3*QLd^3*LLd + nf^3*T^4*h^10*W^3*QL*QR^2*LL + nf^3*T^4*
      h^10*W^3*QL^2*QR*LR + 7/2*nf^3*T^4*h^10*W^3*QL^3*LL - 1/24*nf^3*T^4*h^10
      *B*LR^4*LRd^4 + 1/8*nf^3*T^4*h^10*B*LLd^2*LR^4*LRd^2 - 1/24*nf^3*T^4*
      h^10*B*LLd^4*LR^4 + 1/8*nf^3*T^4*h^10*B*LL^2*LR^2*LRd^4 + 1/8*nf^3*T^4*
      h^10*B*LL^2*LLd^4*LR^2 - 1/24*nf^3*T^4*h^10*B*LL^4*LRd^4 + 1/8*nf^3*T^4*
      h^10*B*LL^4*LLd^2*LRd^2 - 1/24*nf^3*T^4*h^10*B*LL^4*LLd^4 - 1/9*nf^3*T^4
      *h^10*B*QRd^3*LR^2*LRd^3 - 1/18*nf^3*T^4*h^10*B*QRd^3*LL^2*LRd^3 - 13/72
      *nf^3*T^4*h^10*B*QRd^6*LRd^2 - 17/72*nf^3*T^4*h^10*B*QRd^6*LLd^2 - 1/10*
      nf^3*T^4*h^10*B*QR^2*QRd^5*LRd - 1/9*nf^3*T^4*h^10*B*QR^3*LR^3*LRd^2 - 1/
      18*nf^3*T^4*h^10*B*QR^3*LLd^2*LR^3 - 1/24*nf^3*T^4*h^10*B*QR^4*QRd^4 - 1/
      10*nf^3*T^4*h^10*B*QR^5*QRd^2*LR - 13/72*nf^3*T^4*h^10*B*QR^6*LR^2 - 17/
      72*nf^3*T^4*h^10*B*QR^6*LL^2 - 1/8*nf^3*T^4*h^10*B*QLd^2*QRd^4*LRd^2 - 1/
      8*nf^3*T^4*h^10*B*QLd^2*QRd^4*LLd^2 + 1/8*nf^3*T^4*h^10*B*QLd^2*QR^4*
      QRd^2 - 1/18*nf^3*T^4*h^10*B*QLd^3*LLd^3*LR^2 - 1/9*nf^3*T^4*h^10*B*
      QLd^3*LL^2*LLd^3 - 1/8*nf^3*T^4*h^10*B*QLd^4*QRd^2*LRd^2 - 1/8*nf^3*T^4*
      h^10*B*QLd^4*QRd^2*LLd^2 - 1/24*nf^3*T^4*h^10*B*QLd^4*QR^4 - 17/72*nf^3*
      T^4*h^10*B*QLd^6*LRd^2 - 13/72*nf^3*T^4*h^10*B*QLd^6*LLd^2 + 1/8*nf^3*
      T^4*h^10*B*QL^2*QR^2*QRd^4 - 1/8*nf^3*T^4*h^10*B*QL^2*QR^4*LR^2 - 1/8*
      nf^3*T^4*h^10*B*QL^2*QR^4*LL^2 + 1/8*nf^3*T^4*h^10*B*QL^2*QLd^4*QR^2 - 1/
      10*nf^3*T^4*h^10*B*QL^2*QLd^5*LLd - 1/18*nf^3*T^4*h^10*B*QL^3*LL^3*LRd^2
       - 1/9*nf^3*T^4*h^10*B*QL^3*LL^3*LLd^2 - 1/24*nf^3*T^4*h^10*B*QL^4*QRd^4
       - 1/8*nf^3*T^4*h^10*B*QL^4*QR^2*LR^2 - 1/8*nf^3*T^4*h^10*B*QL^4*QR^2*
      LL^2 + 1/8*nf^3*T^4*h^10*B*QL^4*QLd^2*QRd^2 - 1/24*nf^3*T^4*h^10*B*QL^4*
      QLd^4 - 1/10*nf^3*T^4*h^10*B*QL^5*QLd^2*LL - 17/72*nf^3*T^4*h^10*B*QL^6*
      LR^2 - 13/72*nf^3*T^4*h^10*B*QL^6*LL^2 - 2/3*nf^3*T^4*h^10*B*W*LLd^3*
      LR^3 - 2/3*nf^3*T^4*h^10*B*W*LL^3*LRd^3 - 1/3*nf^3*T^4*h^10*B*W*QRd^3*LL
      *LRd^2 + 1/2*nf^3*T^4*h^10*B*W*QR*QRd^4*LLd - 1/3*nf^3*T^4*h^10*B*W*QR^3
      *LLd*LR^2 + 1/2*nf^3*T^4*h^10*B*W*QR^4*QRd*LL + 1/2*nf^3*T^4*h^10*B*W*
      QLd*QR^4*LR - 1/3*nf^3*T^4*h^10*B*W*QLd^3*LLd^2*LR + 1/2*nf^3*T^4*h^10*B
      *W*QLd^4*QR*LLd + 1/2*nf^3*T^4*h^10*B*W*QL*QRd^4*LRd + 1/2*nf^3*T^4*h^10
      *B*W*QL*QLd^4*LRd - 1/3*nf^3*T^4*h^10*B*W*QL^3*LL^2*LRd + 1/2*nf^3*T^4*
      h^10*B*W*QL^4*QRd*LL + 1/2*nf^3*T^4*h^10*B*W*QL^4*QLd*LR - nf^3*T^4*h^10
      *B*W^2*LR^2*LRd^2 - 5/2*nf^3*T^4*h^10*B*W^2*LLd^2*LR^2 - 5/2*nf^3*T^4*
      h^10*B*W^2*LL^2*LRd^2 - nf^3*T^4*h^10*B*W^2*LL^2*LLd^2 + 5/2*nf^3*T^4*
      h^10*B*W^2*QRd^3*LRd + 5/2*nf^3*T^4*h^10*B*W^2*QR^3*LR + nf^3*T^4*h^10*B
      *W^2*QLd*QRd^2*LLd + nf^3*T^4*h^10*B*W^2*QLd^2*QRd*LRd + 5/2*nf^3*T^4*
      h^10*B*W^2*QLd^3*LLd + nf^3*T^4*h^10*B*W^2*QL*QR^2*LL + nf^3*T^4*h^10*B*
      W^2*QL^2*QR*LR + 5/2*nf^3*T^4*h^10*B*W^2*QL^3*LL - 7/48*nf^3*T^4*h^10*
      p^2*LR^4*LRd^4 - 7/16*nf^3*T^4*h^10*p^2*LLd^2*LR^4*LRd^2 - 3/8*nf^3*T^4*
      h^10*p^2*LLd^4*LR^4 - 7/16*nf^3*T^4*h^10*p^2*LL^2*LR^2*LRd^4 - 7/16*nf^3
      *T^4*h^10*p^2*LL^2*LLd^4*LR^2 - 3/8*nf^3*T^4*h^10*p^2*LL^4*LRd^4 - 7/16*
      nf^3*T^4*h^10*p^2*LL^4*LLd^2*LRd^2 - 7/48*nf^3*T^4*h^10*p^2*LL^4*LLd^4
       + 1/9*nf^3*T^4*h^10*p^2*QRd^3*LR^2*LRd^3 + 1/18*nf^3*T^4*h^10*p^2*QRd^3
      *LL^2*LRd^3 + 31/72*nf^3*T^4*h^10*p^2*QRd^6*LRd^2 + 79/144*nf^3*T^4*h^10
      *p^2*QRd^6*LLd^2 + 3/10*nf^3*T^4*h^10*p^2*QR^2*QRd^5*LRd + 1/9*nf^3*T^4*
      h^10*p^2*QR^3*LR^3*LRd^2 + 1/18*nf^3*T^4*h^10*p^2*QR^3*LLd^2*LR^3 - 7/48
      *nf^3*T^4*h^10*p^2*QR^4*QRd^4 + 3/10*nf^3*T^4*h^10*p^2*QR^5*QRd^2*LR +
      31/72*nf^3*T^4*h^10*p^2*QR^6*LR^2 + 79/144*nf^3*T^4*h^10*p^2*QR^6*LL^2
       + 7/16*nf^3*T^4*h^10*p^2*QLd^2*QRd^4*LRd^2 + 5/16*nf^3*T^4*h^10*p^2*
      QLd^2*QRd^4*LLd^2 - 7/16*nf^3*T^4*h^10*p^2*QLd^2*QR^4*QRd^2 + 1/10*nf^3*
      T^4*h^10*p^2*QLd^2*QR^5*LR + 1/18*nf^3*T^4*h^10*p^2*QLd^3*LLd^3*LR^2 + 1/
      9*nf^3*T^4*h^10*p^2*QLd^3*LL^2*LLd^3 + 5/16*nf^3*T^4*h^10*p^2*QLd^4*
      QRd^2*LRd^2 + 7/16*nf^3*T^4*h^10*p^2*QLd^4*QRd^2*LLd^2 - 3/8*nf^3*T^4*
      h^10*p^2*QLd^4*QR^4 + 1/10*nf^3*T^4*h^10*p^2*QLd^5*QR^2*LLd + 79/144*
      nf^3*T^4*h^10*p^2*QLd^6*LRd^2 + 31/72*nf^3*T^4*h^10*p^2*QLd^6*LLd^2 + 1/
      10*nf^3*T^4*h^10*p^2*QL^2*QRd^5*LRd - 7/16*nf^3*T^4*h^10*p^2*QL^2*QR^2*
      QRd^4 + 7/16*nf^3*T^4*h^10*p^2*QL^2*QR^4*LR^2 + 5/16*nf^3*T^4*h^10*p^2*
      QL^2*QR^4*LL^2 - 7/16*nf^3*T^4*h^10*p^2*QL^2*QLd^4*QR^2 + 3/10*nf^3*T^4*
      h^10*p^2*QL^2*QLd^5*LLd + 1/18*nf^3*T^4*h^10*p^2*QL^3*LL^3*LRd^2 + 1/9*
      nf^3*T^4*h^10*p^2*QL^3*LL^3*LLd^2 - 3/8*nf^3*T^4*h^10*p^2*QL^4*QRd^4 + 5/
      16*nf^3*T^4*h^10*p^2*QL^4*QR^2*LR^2 + 7/16*nf^3*T^4*h^10*p^2*QL^4*QR^2*
      LL^2 - 7/16*nf^3*T^4*h^10*p^2*QL^4*QLd^2*QRd^2 - 7/48*nf^3*T^4*h^10*p^2*
      QL^4*QLd^4 + 1/10*nf^3*T^4*h^10*p^2*QL^5*QRd^2*LL + 3/10*nf^3*T^4*h^10*
      p^2*QL^5*QLd^2*LL + 79/144*nf^3*T^4*h^10*p^2*QL^6*LR^2 + 31/72*nf^3*T^4*
      h^10*p^2*QL^6*LL^2 + 1/3*nf^3*T^4*h^10*p^2*W*LLd^3*LR^3 + 1/3*nf^3*T^4*
      h^10*p^2*W*LL^3*LRd^3 + 1/6*nf^3*T^4*h^10*p^2*W*QRd^3*LL*LRd^2 + 7/4*
      nf^3*T^4*h^10*p^2*W*QR*QRd^4*LLd + 1/6*nf^3*T^4*h^10*p^2*W*QR^3*LLd*LR^2
       + 7/4*nf^3*T^4*h^10*p^2*W*QR^4*QRd*LL + 1/2*nf^3*T^4*h^10*p^2*W*QLd*
      QR^4*LR + 1/6*nf^3*T^4*h^10*p^2*W*QLd^3*LLd^2*LR + 1/2*nf^3*T^4*h^10*p^2
      *W*QLd^4*QR*LLd + 1/2*nf^3*T^4*h^10*p^2*W*QL*QRd^4*LRd + 7/4*nf^3*T^4*
      h^10*p^2*W*QL*QLd^4*LRd + 1/6*nf^3*T^4*h^10*p^2*W*QL^3*LL^2*LRd + 1/2*
      nf^3*T^4*h^10*p^2*W*QL^4*QRd*LL + 7/4*nf^3*T^4*h^10*p^2*W*QL^4*QLd*LR -
      19/2*nf^3*T^4*h^10*p^2*W^2*LR^2*LRd^2 - 9*nf^3*T^4*h^10*p^2*W^2*LLd^2*
      LR^2 - 9*nf^3*T^4*h^10*p^2*W^2*LL^2*LRd^2 - 19/2*nf^3*T^4*h^10*p^2*W^2*
      LL^2*LLd^2 + 9*nf^3*T^4*h^10*p^2*W^2*QRd^3*LRd + 9*nf^3*T^4*h^10*p^2*W^2
      *QR^3*LR + 19/2*nf^3*T^4*h^10*p^2*W^2*QLd*QRd^2*LLd + 19/2*nf^3*T^4*h^10
      *p^2*W^2*QLd^2*QRd*LRd + 9*nf^3*T^4*h^10*p^2*W^2*QLd^3*LLd + 19/2*nf^3*
      T^4*h^10*p^2*W^2*QL*QR^2*LL + 19/2*nf^3*T^4*h^10*p^2*W^2*QL^2*QR*LR + 9*
      nf^3*T^4*h^10*p^2*W^2*QL^3*LL - 1/6*nf^3*T^4*h^10*u*p*LLd^4*LR^4 - 1/6*
      nf^3*T^4*h^10*u*p*LL^4*LRd^4 + 1/10*nf^3*T^4*h^10*u*p*QR^2*QRd^5*LRd + 1/
      10*nf^3*T^4*h^10*u*p*QR^5*QRd^2*LR - 1/6*nf^3*T^4*h^10*u*p*QLd^4*QR^4 +
      1/10*nf^3*T^4*h^10*u*p*QL^2*QLd^5*LLd - 1/6*nf^3*T^4*h^10*u*p*QL^4*QRd^4
       + 1/10*nf^3*T^4*h^10*u*p*QL^5*QLd^2*LL + 1/6*nf^3*T^4*h^10*u*p*G*QRd^3*
      LL*LRd^2 - 1/6*nf^3*T^4*h^10*u*p*G*QRd^3*LL*LLd^2 + 1/6*nf^3*T^4*h^10*u*
      p*G*QR^3*LLd*LR^2 - 1/6*nf^3*T^4*h^10*u*p*G*QR^3*LL^2*LLd + 1/6*nf^3*T^4
      *h^10*u*p*G*QLd*QR^3*QRd^2 - 1/6*nf^3*T^4*h^10*u*p*G*QLd^3*LR*LRd^2 + 1/
      6*nf^3*T^4*h^10*u*p*G*QLd^3*LLd^2*LR - 1/3*nf^3*T^4*h^10*u*p*G*QLd^3*
      QR^3 + 1/6*nf^3*T^4*h^10*u*p*G*QL*QR^2*QRd^3 + 1/6*nf^3*T^4*h^10*u*p*G*
      QL^2*QLd^3*QR - 1/6*nf^3*T^4*h^10*u*p*G*QL^3*LR^2*LRd + 1/6*nf^3*T^4*
      h^10*u*p*G*QL^3*LL^2*LRd - 1/3*nf^3*T^4*h^10*u*p*G*QL^3*QRd^3 + 1/6*nf^3
      *T^4*h^10*u*p*G*QL^3*QLd^2*QRd + 1/3*nf^3*T^4*h^10*u*p*W*LLd*LR^3*LRd^2
       - 2/3*nf^3*T^4*h^10*u*p*W*LLd^3*LR^3 + 1/3*nf^3*T^4*h^10*u*p*W*LL*LR^2*
      LRd^3 + 1/3*nf^3*T^4*h^10*u*p*W*LL^2*LLd^3*LR - 2/3*nf^3*T^4*h^10*u*p*W*
      LL^3*LRd^3 + 1/3*nf^3*T^4*h^10*u*p*W*LL^3*LLd^2*LRd - 1/3*nf^3*T^4*h^10*
      u*p*W*QRd^3*LL*LRd^2 + 1/3*nf^3*T^4*h^10*u*p*W*QRd^3*LL*LLd^2 + 27/4*
      nf^3*T^4*h^10*u*p*W*QR*QRd^4*LLd - 1/3*nf^3*T^4*h^10*u*p*W*QR^3*LLd*LR^2
       + 1/3*nf^3*T^4*h^10*u*p*W*QR^3*LL^2*LLd + 27/4*nf^3*T^4*h^10*u*p*W*QR^4
      *QRd*LL + 15/4*nf^3*T^4*h^10*u*p*W*QLd*QR^4*LR + 1/3*nf^3*T^4*h^10*u*p*W
      *QLd^3*LR*LRd^2 - 1/3*nf^3*T^4*h^10*u*p*W*QLd^3*LLd^2*LR + 15/4*nf^3*T^4
      *h^10*u*p*W*QLd^4*QR*LLd + 15/4*nf^3*T^4*h^10*u*p*W*QL*QRd^4*LRd + 27/4*
      nf^3*T^4*h^10*u*p*W*QL*QLd^4*LRd + 1/3*nf^3*T^4*h^10*u*p*W*QL^3*LR^2*LRd
       - 1/3*nf^3*T^4*h^10*u*p*W*QL^3*LL^2*LRd + 15/4*nf^3*T^4*h^10*u*p*W*QL^4
      *QRd*LL + 27/4*nf^3*T^4*h^10*u*p*W*QL^4*QLd*LR - 31*nf^3*T^4*h^10*u*p*
      W^2*LR^2*LRd^2 - 83/2*nf^3*T^4*h^10*u*p*W^2*LLd^2*LR^2 - 83/2*nf^3*T^4*
      h^10*u*p*W^2*LL^2*LRd^2 - 31*nf^3*T^4*h^10*u*p*W^2*LL^2*LLd^2 + 83/2*
      nf^3*T^4*h^10*u*p*W^2*QRd^3*LRd + 83/2*nf^3*T^4*h^10*u*p*W^2*QR^3*LR +
      31*nf^3*T^4*h^10*u*p*W^2*QLd*QRd^2*LLd + 31*nf^3*T^4*h^10*u*p*W^2*QLd^2*
      QRd*LRd + 83/2*nf^3*T^4*h^10*u*p*W^2*QLd^3*LLd + 31*nf^3*T^4*h^10*u*p*
      W^2*QL*QR^2*LL + 31*nf^3*T^4*h^10*u*p*W^2*QL^2*QR*LR + 83/2*nf^3*T^4*
      h^10*u*p*W^2*QL^3*LL + 1/6*nf^3*T^4*h^10*u*p*B*LLd*LR^3*LRd^2 - 1/3*nf^3
      *T^4*h^10*u*p*B*LLd^3*LR^3 + 1/6*nf^3*T^4*h^10*u*p*B*LL*LR^2*LRd^3 + 1/6
      *nf^3*T^4*h^10*u*p*B*LL^2*LLd^3*LR - 1/3*nf^3*T^4*h^10*u*p*B*LL^3*LRd^3
       + 1/6*nf^3*T^4*h^10*u*p*B*LL^3*LLd^2*LRd - 1/6*nf^3*T^4*h^10*u*p*B*
      QRd^3*LL*LRd^2 + 1/6*nf^3*T^4*h^10*u*p*B*QRd^3*LL*LLd^2 + 9/4*nf^3*T^4*
      h^10*u*p*B*QR*QRd^4*LLd - 1/6*nf^3*T^4*h^10*u*p*B*QR^3*LLd*LR^2 + 1/6*
      nf^3*T^4*h^10*u*p*B*QR^3*LL^2*LLd + 9/4*nf^3*T^4*h^10*u*p*B*QR^4*QRd*LL
       + 5/4*nf^3*T^4*h^10*u*p*B*QLd*QR^4*LR + 1/6*nf^3*T^4*h^10*u*p*B*QLd^3*
      LR*LRd^2 - 1/6*nf^3*T^4*h^10*u*p*B*QLd^3*LLd^2*LR + 5/4*nf^3*T^4*h^10*u*
      p*B*QLd^4*QR*LLd + 5/4*nf^3*T^4*h^10*u*p*B*QL*QRd^4*LRd + 9/4*nf^3*T^4*
      h^10*u*p*B*QL*QLd^4*LRd + 1/6*nf^3*T^4*h^10*u*p*B*QL^3*LR^2*LRd - 1/6*
      nf^3*T^4*h^10*u*p*B*QL^3*LL^2*LRd + 5/4*nf^3*T^4*h^10*u*p*B*QL^4*QRd*LL
       + 9/4*nf^3*T^4*h^10*u*p*B*QL^4*QLd*LR - 15*nf^3*T^4*h^10*u*p*B*W*LR^2*
      LRd^2 - 41/2*nf^3*T^4*h^10*u*p*B*W*LLd^2*LR^2 - 41/2*nf^3*T^4*h^10*u*p*B
      *W*LL^2*LRd^2 - 15*nf^3*T^4*h^10*u*p*B*W*LL^2*LLd^2 + 41/2*nf^3*T^4*h^10
      *u*p*B*W*QRd^3*LRd + 41/2*nf^3*T^4*h^10*u*p*B*W*QR^3*LR + 15*nf^3*T^4*
      h^10*u*p*B*W*QLd*QRd^2*LLd + 15*nf^3*T^4*h^10*u*p*B*W*QLd^2*QRd*LRd + 41/
      2*nf^3*T^4*h^10*u*p*B*W*QLd^3*LLd + 15*nf^3*T^4*h^10*u*p*B*W*QL*QR^2*LL
       + 15*nf^3*T^4*h^10*u*p*B*W*QL^2*QR*LR + 41/2*nf^3*T^4*h^10*u*p*B*W*QL^3
      *LL - 1/2*nf^3*T^4*h^10*u*p^3*LLd*LR^3*LRd^2 - 5/3*nf^3*T^4*h^10*u*p^3*
      LLd^3*LR^3 - 1/2*nf^3*T^4*h^10*u*p^3*LL*LR^2*LRd^3 - 1/2*nf^3*T^4*h^10*u
      *p^3*LL^2*LLd^3*LR - 5/3*nf^3*T^4*h^10*u*p^3*LL^3*LRd^3 - 1/2*nf^3*T^4*
      h^10*u*p^3*LL^3*LLd^2*LRd - 5/6*nf^3*T^4*h^10*u*p^3*QRd^3*LL*LRd^2 - 1/2
      *nf^3*T^4*h^10*u*p^3*QRd^3*LL*LLd^2 + 7/4*nf^3*T^4*h^10*u*p^3*QR*QRd^4*
      LLd - 5/6*nf^3*T^4*h^10*u*p^3*QR^3*LLd*LR^2 - 1/2*nf^3*T^4*h^10*u*p^3*
      QR^3*LL^2*LLd + 7/4*nf^3*T^4*h^10*u*p^3*QR^4*QRd*LL + nf^3*T^4*h^10*u*
      p^3*QLd*QR^4*LR - 1/2*nf^3*T^4*h^10*u*p^3*QLd^3*LR*LRd^2 - 5/6*nf^3*T^4*
      h^10*u*p^3*QLd^3*LLd^2*LR + nf^3*T^4*h^10*u*p^3*QLd^4*QR*LLd + nf^3*T^4*
      h^10*u*p^3*QL*QRd^4*LRd + 7/4*nf^3*T^4*h^10*u*p^3*QL*QLd^4*LRd - 1/2*
      nf^3*T^4*h^10*u*p^3*QL^3*LR^2*LRd - 5/6*nf^3*T^4*h^10*u*p^3*QL^3*LL^2*
      LRd + nf^3*T^4*h^10*u*p^3*QL^4*QRd*LL + 7/4*nf^3*T^4*h^10*u*p^3*QL^4*QLd
      *LR - 42*nf^3*T^4*h^10*u*p^3*W*LR^2*LRd^2 - 49*nf^3*T^4*h^10*u*p^3*W*
      LLd^2*LR^2 - 49*nf^3*T^4*h^10*u*p^3*W*LL^2*LRd^2 - 42*nf^3*T^4*h^10*u*
      p^3*W*LL^2*LLd^2 + 49*nf^3*T^4*h^10*u*p^3*W*QRd^3*LRd + 49*nf^3*T^4*h^10
      *u*p^3*W*QR^3*LR + 42*nf^3*T^4*h^10*u*p^3*W*QLd*QRd^2*LLd + 42*nf^3*T^4*
      h^10*u*p^3*W*QLd^2*QRd*LRd + 49*nf^3*T^4*h^10*u*p^3*W*QLd^3*LLd + 42*
      nf^3*T^4*h^10*u*p^3*W*QL*QR^2*LL + 42*nf^3*T^4*h^10*u*p^3*W*QL^2*QR*LR
       + 49*nf^3*T^4*h^10*u*p^3*W*QL^3*LL - 17/48*nf^3*T^4*h^10*u^2*LR^4*LRd^4
       - 3/8*nf^3*T^4*h^10*u^2*LLd^2*LR^4*LRd^2 - 17/24*nf^3*T^4*h^10*u^2*
      LLd^4*LR^4 - 3/8*nf^3*T^4*h^10*u^2*LL^2*LR^2*LRd^4 - 3/8*nf^3*T^4*h^10*
      u^2*LL^2*LLd^4*LR^2 - 17/24*nf^3*T^4*h^10*u^2*LL^4*LRd^4 - 3/8*nf^3*T^4*
      h^10*u^2*LL^4*LLd^2*LRd^2 - 17/48*nf^3*T^4*h^10*u^2*LL^4*LLd^4 + 2/9*
      nf^3*T^4*h^10*u^2*QRd^3*LR^2*LRd^3 + 2/9*nf^3*T^4*h^10*u^2*QRd^3*LL^2*
      LRd^3 + 43/72*nf^3*T^4*h^10*u^2*QRd^6*LRd^2 + 43/72*nf^3*T^4*h^10*u^2*
      QRd^6*LLd^2 + 1/10*nf^3*T^4*h^10*u^2*QR^2*QRd^5*LRd + 2/9*nf^3*T^4*h^10*
      u^2*QR^3*LR^3*LRd^2 + 2/9*nf^3*T^4*h^10*u^2*QR^3*LLd^2*LR^3 - 17/48*nf^3
      *T^4*h^10*u^2*QR^4*QRd^4 + 1/10*nf^3*T^4*h^10*u^2*QR^5*QRd^2*LR + 43/72*
      nf^3*T^4*h^10*u^2*QR^6*LR^2 + 43/72*nf^3*T^4*h^10*u^2*QR^6*LL^2 + 3/8*
      nf^3*T^4*h^10*u^2*QLd^2*QRd^4*LRd^2 + 3/16*nf^3*T^4*h^10*u^2*QLd^2*QRd^4
      *LLd^2 - 3/8*nf^3*T^4*h^10*u^2*QLd^2*QR^4*QRd^2 + 1/5*nf^3*T^4*h^10*u^2*
      QLd^2*QR^5*LR + 2/9*nf^3*T^4*h^10*u^2*QLd^3*LLd^3*LR^2 + 2/9*nf^3*T^4*
      h^10*u^2*QLd^3*LL^2*LLd^3 + 3/16*nf^3*T^4*h^10*u^2*QLd^4*QRd^2*LRd^2 + 3/
      8*nf^3*T^4*h^10*u^2*QLd^4*QRd^2*LLd^2 - 17/24*nf^3*T^4*h^10*u^2*QLd^4*
      QR^4 + 1/5*nf^3*T^4*h^10*u^2*QLd^5*QR^2*LLd + 43/72*nf^3*T^4*h^10*u^2*
      QLd^6*LRd^2 + 43/72*nf^3*T^4*h^10*u^2*QLd^6*LLd^2 + 1/5*nf^3*T^4*h^10*
      u^2*QL^2*QRd^5*LRd - 3/8*nf^3*T^4*h^10*u^2*QL^2*QR^2*QRd^4 + 3/8*nf^3*
      T^4*h^10*u^2*QL^2*QR^4*LR^2 + 3/16*nf^3*T^4*h^10*u^2*QL^2*QR^4*LL^2 - 3/
      8*nf^3*T^4*h^10*u^2*QL^2*QLd^4*QR^2 + 1/10*nf^3*T^4*h^10*u^2*QL^2*QLd^5*
      LLd + 2/9*nf^3*T^4*h^10*u^2*QL^3*LL^3*LRd^2 + 2/9*nf^3*T^4*h^10*u^2*QL^3
      *LL^3*LLd^2 - 17/24*nf^3*T^4*h^10*u^2*QL^4*QRd^4 + 3/16*nf^3*T^4*h^10*
      u^2*QL^4*QR^2*LR^2 + 3/8*nf^3*T^4*h^10*u^2*QL^4*QR^2*LL^2 - 3/8*nf^3*T^4
      *h^10*u^2*QL^4*QLd^2*QRd^2 - 17/48*nf^3*T^4*h^10*u^2*QL^4*QLd^4 + 1/5*
      nf^3*T^4*h^10*u^2*QL^5*QRd^2*LL + 1/10*nf^3*T^4*h^10*u^2*QL^5*QLd^2*LL
       + 43/72*nf^3*T^4*h^10*u^2*QL^6*LR^2 + 43/72*nf^3*T^4*h^10*u^2*QL^6*LL^2
       + 1/3*nf^3*T^4*h^10*u^2*G*QRd^3*LL*LRd^2 - 1/6*nf^3*T^4*h^10*u^2*G*
      QRd^3*LL*LLd^2 + 1/3*nf^3*T^4*h^10*u^2*G*QR^3*LLd*LR^2 - 1/6*nf^3*T^4*
      h^10*u^2*G*QR^3*LL^2*LLd + 1/6*nf^3*T^4*h^10*u^2*G*QLd*QR^3*QRd^2 - 1/6*
      nf^3*T^4*h^10*u^2*G*QLd^3*LR*LRd^2 + 1/3*nf^3*T^4*h^10*u^2*G*QLd^3*LLd^2
      *LR - 2/3*nf^3*T^4*h^10*u^2*G*QLd^3*QR^3 + 1/6*nf^3*T^4*h^10*u^2*G*QL*
      QR^2*QRd^3 + 1/6*nf^3*T^4*h^10*u^2*G*QL^2*QLd^3*QR - 1/6*nf^3*T^4*h^10*
      u^2*G*QL^3*LR^2*LRd + 1/3*nf^3*T^4*h^10*u^2*G*QL^3*LL^2*LRd - 2/3*nf^3*
      T^4*h^10*u^2*G*QL^3*QRd^3 + 1/6*nf^3*T^4*h^10*u^2*G*QL^3*QLd^2*QRd - 3/2
      *nf^3*T^4*h^10*u^2*G^2*LR^2*LRd^2 - 3/2*nf^3*T^4*h^10*u^2*G^2*LLd^2*LR^2
       - 3/2*nf^3*T^4*h^10*u^2*G^2*LL^2*LRd^2 - 3/2*nf^3*T^4*h^10*u^2*G^2*LL^2
      *LLd^2 - 1/2*nf^3*T^4*h^10*u^2*G^2*QRd^3*LRd - 3/2*nf^3*T^4*h^10*u^2*G^2
      *QR^2*QRd^2 - 1/2*nf^3*T^4*h^10*u^2*G^2*QR^3*LR - 3/2*nf^3*T^4*h^10*u^2*
      G^2*QLd^2*QR^2 - 1/2*nf^3*T^4*h^10*u^2*G^2*QLd^3*LLd - 3/2*nf^3*T^4*h^10
      *u^2*G^2*QL^2*QRd^2 - 3/2*nf^3*T^4*h^10*u^2*G^2*QL^2*QLd^2 - 1/2*nf^3*
      T^4*h^10*u^2*G^2*QL^3*LL + 2/3*nf^3*T^4*h^10*u^2*W*LLd*LR^3*LRd^2 - 4/3*
      nf^3*T^4*h^10*u^2*W*LLd^3*LR^3 + 2/3*nf^3*T^4*h^10*u^2*W*LL*LR^2*LRd^3
       + 2/3*nf^3*T^4*h^10*u^2*W*LL^2*LLd^3*LR - 4/3*nf^3*T^4*h^10*u^2*W*LL^3*
      LRd^3 + 2/3*nf^3*T^4*h^10*u^2*W*LL^3*LLd^2*LRd - 2/3*nf^3*T^4*h^10*u^2*W
      *QRd^3*LL*LRd^2 + 2/3*nf^3*T^4*h^10*u^2*W*QRd^3*LL*LLd^2 + 21/4*nf^3*T^4
      *h^10*u^2*W*QR*QRd^4*LLd - 2/3*nf^3*T^4*h^10*u^2*W*QR^3*LLd*LR^2 + 2/3*
      nf^3*T^4*h^10*u^2*W*QR^3*LL^2*LLd + 21/4*nf^3*T^4*h^10*u^2*W*QR^4*QRd*LL
       + 4*nf^3*T^4*h^10*u^2*W*QLd*QR^4*LR + 2/3*nf^3*T^4*h^10*u^2*W*QLd^3*LR*
      LRd^2 - 2/3*nf^3*T^4*h^10*u^2*W*QLd^3*LLd^2*LR + 4*nf^3*T^4*h^10*u^2*W*
      QLd^4*QR*LLd + 4*nf^3*T^4*h^10*u^2*W*QL*QRd^4*LRd + 21/4*nf^3*T^4*h^10*
      u^2*W*QL*QLd^4*LRd + 2/3*nf^3*T^4*h^10*u^2*W*QL^3*LR^2*LRd - 2/3*nf^3*
      T^4*h^10*u^2*W*QL^3*LL^2*LRd + 4*nf^3*T^4*h^10*u^2*W*QL^4*QRd*LL + 21/4*
      nf^3*T^4*h^10*u^2*W*QL^4*QLd*LR - 19*nf^3*T^4*h^10*u^2*W^2*LR^2*LRd^2 -
      51/2*nf^3*T^4*h^10*u^2*W^2*LLd^2*LR^2 - 51/2*nf^3*T^4*h^10*u^2*W^2*LL^2*
      LRd^2 - 19*nf^3*T^4*h^10*u^2*W^2*LL^2*LLd^2 + 51/2*nf^3*T^4*h^10*u^2*W^2
      *QRd^3*LRd + 51/2*nf^3*T^4*h^10*u^2*W^2*QR^3*LR + 19*nf^3*T^4*h^10*u^2*
      W^2*QLd*QRd^2*LLd + 19*nf^3*T^4*h^10*u^2*W^2*QLd^2*QRd*LRd + 51/2*nf^3*
      T^4*h^10*u^2*W^2*QLd^3*LLd + 19*nf^3*T^4*h^10*u^2*W^2*QL*QR^2*LL + 19*
      nf^3*T^4*h^10*u^2*W^2*QL^2*QR*LR + 51/2*nf^3*T^4*h^10*u^2*W^2*QL^3*LL +
      1/6*nf^3*T^4*h^10*u^2*B*LLd*LR^3*LRd^2 - 2/3*nf^3*T^4*h^10*u^2*B*LLd^3*
      LR^3 + 1/6*nf^3*T^4*h^10*u^2*B*LL*LR^2*LRd^3 + 1/6*nf^3*T^4*h^10*u^2*B*
      LL^2*LLd^3*LR - 2/3*nf^3*T^4*h^10*u^2*B*LL^3*LRd^3 + 1/6*nf^3*T^4*h^10*
      u^2*B*LL^3*LLd^2*LRd - 1/3*nf^3*T^4*h^10*u^2*B*QRd^3*LL*LRd^2 + 1/6*nf^3
      *T^4*h^10*u^2*B*QRd^3*LL*LLd^2 + 2*nf^3*T^4*h^10*u^2*B*QR*QRd^4*LLd - 1/
      3*nf^3*T^4*h^10*u^2*B*QR^3*LLd*LR^2 + 1/6*nf^3*T^4*h^10*u^2*B*QR^3*LL^2*
      LLd + 2*nf^3*T^4*h^10*u^2*B*QR^4*QRd*LL + 3/2*nf^3*T^4*h^10*u^2*B*QLd*
      QR^4*LR + 1/6*nf^3*T^4*h^10*u^2*B*QLd^3*LR*LRd^2 - 1/3*nf^3*T^4*h^10*u^2
      *B*QLd^3*LLd^2*LR + 3/2*nf^3*T^4*h^10*u^2*B*QLd^4*QR*LLd + 3/2*nf^3*T^4*
      h^10*u^2*B*QL*QRd^4*LRd + 2*nf^3*T^4*h^10*u^2*B*QL*QLd^4*LRd + 1/6*nf^3*
      T^4*h^10*u^2*B*QL^3*LR^2*LRd - 1/3*nf^3*T^4*h^10*u^2*B*QL^3*LL^2*LRd + 3/
      2*nf^3*T^4*h^10*u^2*B*QL^4*QRd*LL + 2*nf^3*T^4*h^10*u^2*B*QL^4*QLd*LR -
      11*nf^3*T^4*h^10*u^2*B*W*LR^2*LRd^2 - 29/2*nf^3*T^4*h^10*u^2*B*W*LLd^2*
      LR^2 - 29/2*nf^3*T^4*h^10*u^2*B*W*LL^2*LRd^2 - 11*nf^3*T^4*h^10*u^2*B*W*
      LL^2*LLd^2 + 29/2*nf^3*T^4*h^10*u^2*B*W*QRd^3*LRd + 29/2*nf^3*T^4*h^10*
      u^2*B*W*QR^3*LR + 11*nf^3*T^4*h^10*u^2*B*W*QLd*QRd^2*LLd + 11*nf^3*T^4*
      h^10*u^2*B*W*QLd^2*QRd*LRd + 29/2*nf^3*T^4*h^10*u^2*B*W*QLd^3*LLd + 11*
      nf^3*T^4*h^10*u^2*B*W*QL*QR^2*LL + 11*nf^3*T^4*h^10*u^2*B*W*QL^2*QR*LR
       + 29/2*nf^3*T^4*h^10*u^2*B*W*QL^3*LL - 3/2*nf^3*T^4*h^10*u^2*B^2*LR^2*
      LRd^2 - 3/2*nf^3*T^4*h^10*u^2*B^2*LLd^2*LR^2 - 3/2*nf^3*T^4*h^10*u^2*B^2
      *LL^2*LRd^2 - 3/2*nf^3*T^4*h^10*u^2*B^2*LL^2*LLd^2 + 3/2*nf^3*T^4*h^10*
      u^2*B^2*QRd^3*LRd + 3/2*nf^3*T^4*h^10*u^2*B^2*QR^3*LR + 3/2*nf^3*T^4*
      h^10*u^2*B^2*QLd*QRd^2*LLd + 3/2*nf^3*T^4*h^10*u^2*B^2*QLd^2*QRd*LRd + 3/
      2*nf^3*T^4*h^10*u^2*B^2*QLd^3*LLd + 3/2*nf^3*T^4*h^10*u^2*B^2*QL*QR^2*LL
       + 3/2*nf^3*T^4*h^10*u^2*B^2*QL^2*QR*LR + 3/2*nf^3*T^4*h^10*u^2*B^2*QL^3
      *LL - 1/2*nf^3*T^4*h^10*u^2*p^2*LLd*LR^3*LRd^2 - 4/3*nf^3*T^4*h^10*u^2*
      p^2*LLd^3*LR^3 - 1/2*nf^3*T^4*h^10*u^2*p^2*LL*LR^2*LRd^3 - 1/2*nf^3*T^4*
      h^10*u^2*p^2*LL^2*LLd^3*LR - 4/3*nf^3*T^4*h^10*u^2*p^2*LL^3*LRd^3 - 1/2*
      nf^3*T^4*h^10*u^2*p^2*LL^3*LLd^2*LRd - 2/3*nf^3*T^4*h^10*u^2*p^2*QRd^3*
      LL*LRd^2 - 1/2*nf^3*T^4*h^10*u^2*p^2*QRd^3*LL*LLd^2 + 6*nf^3*T^4*h^10*
      u^2*p^2*QR*QRd^4*LLd - 2/3*nf^3*T^4*h^10*u^2*p^2*QR^3*LLd*LR^2 - 1/2*
      nf^3*T^4*h^10*u^2*p^2*QR^3*LL^2*LLd + 6*nf^3*T^4*h^10*u^2*p^2*QR^4*QRd*
      LL + 13/4*nf^3*T^4*h^10*u^2*p^2*QLd*QR^4*LR - 1/2*nf^3*T^4*h^10*u^2*p^2*
      QLd^3*LR*LRd^2 - 2/3*nf^3*T^4*h^10*u^2*p^2*QLd^3*LLd^2*LR + 13/4*nf^3*
      T^4*h^10*u^2*p^2*QLd^4*QR*LLd + 13/4*nf^3*T^4*h^10*u^2*p^2*QL*QRd^4*LRd
       + 6*nf^3*T^4*h^10*u^2*p^2*QL*QLd^4*LRd - 1/2*nf^3*T^4*h^10*u^2*p^2*QL^3
      *LR^2*LRd - 2/3*nf^3*T^4*h^10*u^2*p^2*QL^3*LL^2*LRd + 13/4*nf^3*T^4*h^10
      *u^2*p^2*QL^4*QRd*LL + 6*nf^3*T^4*h^10*u^2*p^2*QL^4*QLd*LR - 113*nf^3*
      T^4*h^10*u^2*p^2*W*LR^2*LRd^2 - 277/2*nf^3*T^4*h^10*u^2*p^2*W*LLd^2*LR^2
       - 277/2*nf^3*T^4*h^10*u^2*p^2*W*LL^2*LRd^2 - 113*nf^3*T^4*h^10*u^2*p^2*
      W*LL^2*LLd^2 + 277/2*nf^3*T^4*h^10*u^2*p^2*W*QRd^3*LRd + 277/2*nf^3*T^4*
      h^10*u^2*p^2*W*QR^3*LR + 113*nf^3*T^4*h^10*u^2*p^2*W*QLd*QRd^2*LLd + 113
      *nf^3*T^4*h^10*u^2*p^2*W*QLd^2*QRd*LRd + 277/2*nf^3*T^4*h^10*u^2*p^2*W*
      QLd^3*LLd + 113*nf^3*T^4*h^10*u^2*p^2*W*QL*QR^2*LL + 113*nf^3*T^4*h^10*
      u^2*p^2*W*QL^2*QR*LR + 277/2*nf^3*T^4*h^10*u^2*p^2*W*QL^3*LL - 29*nf^3*
      T^4*h^10*u^2*p^2*B*LR^2*LRd^2 - 73/2*nf^3*T^4*h^10*u^2*p^2*B*LLd^2*LR^2
       - 73/2*nf^3*T^4*h^10*u^2*p^2*B*LL^2*LRd^2 - 29*nf^3*T^4*h^10*u^2*p^2*B*
      LL^2*LLd^2 + 73/2*nf^3*T^4*h^10*u^2*p^2*B*QRd^3*LRd + 73/2*nf^3*T^4*h^10
      *u^2*p^2*B*QR^3*LR + 29*nf^3*T^4*h^10*u^2*p^2*B*QLd*QRd^2*LLd + 29*nf^3*
      T^4*h^10*u^2*p^2*B*QLd^2*QRd*LRd + 73/2*nf^3*T^4*h^10*u^2*p^2*B*QLd^3*
      LLd + 29*nf^3*T^4*h^10*u^2*p^2*B*QL*QR^2*LL + 29*nf^3*T^4*h^10*u^2*p^2*B
      *QL^2*QR*LR + 73/2*nf^3*T^4*h^10*u^2*p^2*B*QL^3*LL - 45*nf^3*T^4*h^10*
      u^2*p^4*LR^2*LRd^2 - 48*nf^3*T^4*h^10*u^2*p^4*LLd^2*LR^2 - 48*nf^3*T^4*
      h^10*u^2*p^4*LL^2*LRd^2 - 45*nf^3*T^4*h^10*u^2*p^4*LL^2*LLd^2 + 48*nf^3*
      T^4*h^10*u^2*p^4*QRd^3*LRd + 48*nf^3*T^4*h^10*u^2*p^4*QR^3*LR + 45*nf^3*
      T^4*h^10*u^2*p^4*QLd*QRd^2*LLd + 45*nf^3*T^4*h^10*u^2*p^4*QLd^2*QRd*LRd
       + 48*nf^3*T^4*h^10*u^2*p^4*QLd^3*LLd + 45*nf^3*T^4*h^10*u^2*p^4*QL*QR^2
      *LL + 45*nf^3*T^4*h^10*u^2*p^4*QL^2*QR*LR + 48*nf^3*T^4*h^10*u^2*p^4*
      QL^3*LL - 2*nf^3*T^4*h^10*u^3*p*LLd^3*LR^3 - 2*nf^3*T^4*h^10*u^3*p*LL^3*
      LRd^3 - nf^3*T^4*h^10*u^3*p*QRd^3*LL*LRd^2 + 27/4*nf^3*T^4*h^10*u^3*p*QR
      *QRd^4*LLd - nf^3*T^4*h^10*u^3*p*QR^3*LLd*LR^2 + 27/4*nf^3*T^4*h^10*u^3*
      p*QR^4*QRd*LL + 9/2*nf^3*T^4*h^10*u^3*p*QLd*QR^4*LR - nf^3*T^4*h^10*u^3*
      p*QLd^3*LLd^2*LR + 9/2*nf^3*T^4*h^10*u^3*p*QLd^4*QR*LLd + 9/2*nf^3*T^4*
      h^10*u^3*p*QL*QRd^4*LRd + 27/4*nf^3*T^4*h^10*u^3*p*QL*QLd^4*LRd - nf^3*
      T^4*h^10*u^3*p*QL^3*LL^2*LRd + 9/2*nf^3*T^4*h^10*u^3*p*QL^4*QRd*LL + 27/
      4*nf^3*T^4*h^10*u^3*p*QL^4*QLd*LR - 106*nf^3*T^4*h^10*u^3*p*W*LR^2*LRd^2
       - 128*nf^3*T^4*h^10*u^3*p*W*LLd^2*LR^2 - 128*nf^3*T^4*h^10*u^3*p*W*LL^2
      *LRd^2 - 106*nf^3*T^4*h^10*u^3*p*W*LL^2*LLd^2 + 128*nf^3*T^4*h^10*u^3*p*
      W*QRd^3*LRd + 128*nf^3*T^4*h^10*u^3*p*W*QR^3*LR + 106*nf^3*T^4*h^10*u^3*
      p*W*QLd*QRd^2*LLd + 106*nf^3*T^4*h^10*u^3*p*W*QLd^2*QRd*LRd + 128*nf^3*
      T^4*h^10*u^3*p*W*QLd^3*LLd + 106*nf^3*T^4*h^10*u^3*p*W*QL*QR^2*LL + 106*
      nf^3*T^4*h^10*u^3*p*W*QL^2*QR*LR + 128*nf^3*T^4*h^10*u^3*p*W*QL^3*LL -
      31*nf^3*T^4*h^10*u^3*p*B*LR^2*LRd^2 - 37*nf^3*T^4*h^10*u^3*p*B*LLd^2*
      LR^2 - 37*nf^3*T^4*h^10*u^3*p*B*LL^2*LRd^2 - 31*nf^3*T^4*h^10*u^3*p*B*
      LL^2*LLd^2 + 37*nf^3*T^4*h^10*u^3*p*B*QRd^3*LRd + 37*nf^3*T^4*h^10*u^3*p
      *B*QR^3*LR + 31*nf^3*T^4*h^10*u^3*p*B*QLd*QRd^2*LLd + 31*nf^3*T^4*h^10*
      u^3*p*B*QLd^2*QRd*LRd + 37*nf^3*T^4*h^10*u^3*p*B*QLd^3*LLd + 31*nf^3*T^4
      *h^10*u^3*p*B*QL*QR^2*LL + 31*nf^3*T^4*h^10*u^3*p*B*QL^2*QR*LR + 37*nf^3
      *T^4*h^10*u^3*p*B*QL^3*LL - 209/2*nf^3*T^4*h^10*u^3*p^3*LR^2*LRd^2 - 120
      *nf^3*T^4*h^10*u^3*p^3*LLd^2*LR^2 - 120*nf^3*T^4*h^10*u^3*p^3*LL^2*LRd^2
       - 209/2*nf^3*T^4*h^10*u^3*p^3*LL^2*LLd^2 + 120*nf^3*T^4*h^10*u^3*p^3*
      QRd^3*LRd + 120*nf^3*T^4*h^10*u^3*p^3*QR^3*LR + 209/2*nf^3*T^4*h^10*u^3*
      p^3*QLd*QRd^2*LLd + 209/2*nf^3*T^4*h^10*u^3*p^3*QLd^2*QRd*LRd + 120*nf^3
      *T^4*h^10*u^3*p^3*QLd^3*LLd + 209/2*nf^3*T^4*h^10*u^3*p^3*QL*QR^2*LL +
      209/2*nf^3*T^4*h^10*u^3*p^3*QL^2*QR*LR + 120*nf^3*T^4*h^10*u^3*p^3*QL^3*
      LL - 1/3*nf^3*T^4*h^10*u^4*LLd*LR^3*LRd^2 - 4/3*nf^3*T^4*h^10*u^4*LLd^3*
      LR^3 - 1/3*nf^3*T^4*h^10*u^4*LL*LR^2*LRd^3 - 1/3*nf^3*T^4*h^10*u^4*LL^2*
      LLd^3*LR - 4/3*nf^3*T^4*h^10*u^4*LL^3*LRd^3 - 1/3*nf^3*T^4*h^10*u^4*LL^3
      *LLd^2*LRd - 2/3*nf^3*T^4*h^10*u^4*QRd^3*LL*LRd^2 - 1/3*nf^3*T^4*h^10*
      u^4*QRd^3*LL*LLd^2 + 2*nf^3*T^4*h^10*u^4*QR*QRd^4*LLd - 2/3*nf^3*T^4*
      h^10*u^4*QR^3*LLd*LR^2 - 1/3*nf^3*T^4*h^10*u^4*QR^3*LL^2*LLd + 2*nf^3*
      T^4*h^10*u^4*QR^4*QRd*LL + 7/4*nf^3*T^4*h^10*u^4*QLd*QR^4*LR - 1/3*nf^3*
      T^4*h^10*u^4*QLd^3*LR*LRd^2 - 2/3*nf^3*T^4*h^10*u^4*QLd^3*LLd^2*LR + 7/4
      *nf^3*T^4*h^10*u^4*QLd^4*QR*LLd + 7/4*nf^3*T^4*h^10*u^4*QL*QRd^4*LRd + 2
      *nf^3*T^4*h^10*u^4*QL*QLd^4*LRd - 1/3*nf^3*T^4*h^10*u^4*QL^3*LR^2*LRd -
      2/3*nf^3*T^4*h^10*u^4*QL^3*LL^2*LRd + 7/4*nf^3*T^4*h^10*u^4*QL^4*QRd*LL
       + 2*nf^3*T^4*h^10*u^4*QL^4*QLd*LR - 31*nf^3*T^4*h^10*u^4*W*LR^2*LRd^2
       - 69/2*nf^3*T^4*h^10*u^4*W*LLd^2*LR^2 - 69/2*nf^3*T^4*h^10*u^4*W*LL^2*
      LRd^2 - 31*nf^3*T^4*h^10*u^4*W*LL^2*LLd^2 + 69/2*nf^3*T^4*h^10*u^4*W*
      QRd^3*LRd + 69/2*nf^3*T^4*h^10*u^4*W*QR^3*LR + 31*nf^3*T^4*h^10*u^4*W*
      QLd*QRd^2*LLd + 31*nf^3*T^4*h^10*u^4*W*QLd^2*QRd*LRd + 69/2*nf^3*T^4*
      h^10*u^4*W*QLd^3*LLd + 31*nf^3*T^4*h^10*u^4*W*QL*QR^2*LL + 31*nf^3*T^4*
      h^10*u^4*W*QL^2*QR*LR + 69/2*nf^3*T^4*h^10*u^4*W*QL^3*LL - 10*nf^3*T^4*
      h^10*u^4*B*LR^2*LRd^2 - 11*nf^3*T^4*h^10*u^4*B*LLd^2*LR^2 - 11*nf^3*T^4*
      h^10*u^4*B*LL^2*LRd^2 - 10*nf^3*T^4*h^10*u^4*B*LL^2*LLd^2 + 11*nf^3*T^4*
      h^10*u^4*B*QRd^3*LRd + 11*nf^3*T^4*h^10*u^4*B*QR^3*LR + 10*nf^3*T^4*h^10
      *u^4*B*QLd*QRd^2*LLd + 10*nf^3*T^4*h^10*u^4*B*QLd^2*QRd*LRd + 11*nf^3*
      T^4*h^10*u^4*B*QLd^3*LLd + 10*nf^3*T^4*h^10*u^4*B*QL*QR^2*LL + 10*nf^3*
      T^4*h^10*u^4*B*QL^2*QR*LR + 11*nf^3*T^4*h^10*u^4*B*QL^3*LL - 223/2*nf^3*
      T^4*h^10*u^4*p^2*LR^2*LRd^2 - 259/2*nf^3*T^4*h^10*u^4*p^2*LLd^2*LR^2 -
      259/2*nf^3*T^4*h^10*u^4*p^2*LL^2*LRd^2 - 223/2*nf^3*T^4*h^10*u^4*p^2*
      LL^2*LLd^2 + 259/2*nf^3*T^4*h^10*u^4*p^2*QRd^3*LRd + 259/2*nf^3*T^4*h^10
      *u^4*p^2*QR^3*LR + 223/2*nf^3*T^4*h^10*u^4*p^2*QLd*QRd^2*LLd + 223/2*
      nf^3*T^4*h^10*u^4*p^2*QLd^2*QRd*LRd + 259/2*nf^3*T^4*h^10*u^4*p^2*QLd^3*
      LLd + 223/2*nf^3*T^4*h^10*u^4*p^2*QL*QR^2*LL + 223/2*nf^3*T^4*h^10*u^4*
      p^2*QL^2*QR*LR + 259/2*nf^3*T^4*h^10*u^4*p^2*QL^3*LL - 109/2*nf^3*T^4*
      h^10*u^5*p*LR^2*LRd^2 - 61*nf^3*T^4*h^10*u^5*p*LLd^2*LR^2 - 61*nf^3*T^4*
      h^10*u^5*p*LL^2*LRd^2 - 109/2*nf^3*T^4*h^10*u^5*p*LL^2*LLd^2 + 61*nf^3*
      T^4*h^10*u^5*p*QRd^3*LRd + 61*nf^3*T^4*h^10*u^5*p*QR^3*LR + 109/2*nf^3*
      T^4*h^10*u^5*p*QLd*QRd^2*LLd + 109/2*nf^3*T^4*h^10*u^5*p*QLd^2*QRd*LRd
       + 61*nf^3*T^4*h^10*u^5*p*QLd^3*LLd + 109/2*nf^3*T^4*h^10*u^5*p*QL*QR^2*
      LL + 109/2*nf^3*T^4*h^10*u^5*p*QL^2*QR*LR + 61*nf^3*T^4*h^10*u^5*p*QL^3*
      LL - 17/2*nf^3*T^4*h^10*u^6*LR^2*LRd^2 - 19/2*nf^3*T^4*h^10*u^6*LLd^2*
      LR^2 - 19/2*nf^3*T^4*h^10*u^6*LL^2*LRd^2 - 17/2*nf^3*T^4*h^10*u^6*LL^2*
      LLd^2 + 19/2*nf^3*T^4*h^10*u^6*QRd^3*LRd + 19/2*nf^3*T^4*h^10*u^6*QR^3*
      LR + 17/2*nf^3*T^4*h^10*u^6*QLd*QRd^2*LLd + 17/2*nf^3*T^4*h^10*u^6*QLd^2
      *QRd*LRd + 19/2*nf^3*T^4*h^10*u^6*QLd^3*LLd + 17/2*nf^3*T^4*h^10*u^6*QL*
      QR^2*LL + 17/2*nf^3*T^4*h^10*u^6*QL^2*QR*LR + 19/2*nf^3*T^4*h^10*u^6*
      QL^3*LL - 1/30*nf^3*T^5*h^10*LLd^3*LR^5*LRd^2 - 7/30*nf^3*T^5*h^10*LLd^5
      *LR^5 - 1/30*nf^3*T^5*h^10*LL^2*LLd^5*LR^3 - 1/30*nf^3*T^5*h^10*LL^3*
      LR^2*LRd^5 - 7/30*nf^3*T^5*h^10*LL^5*LRd^5 - 1/30*nf^3*T^5*h^10*LL^5*
      LLd^2*LRd^3 + 1/36*nf^3*T^5*h^10*QRd^3*LL^3*LRd^4 + 1/36*nf^3*T^5*h^10*
      QR^3*LLd^3*LR^4 + 1/36*nf^3*T^5*h^10*QLd^3*LLd^4*LR^3 - 1/15*nf^3*T^5*
      h^10*QLd^3*QR^5*QRd^2 + 1/18*nf^3*T^5*h^10*QLd^3*QR^6*LR - 11/30*nf^3*
      T^5*h^10*QLd^5*QR^5 + 1/18*nf^3*T^5*h^10*QLd^6*QR^3*LLd - 1/15*nf^3*T^5*
      h^10*QL^2*QLd^5*QR^3 + 1/36*nf^3*T^5*h^10*QL^3*LL^4*LRd^3 + 1/18*nf^3*
      T^5*h^10*QL^3*QRd^6*LRd - 1/15*nf^3*T^5*h^10*QL^3*QR^2*QRd^5 - 11/30*
      nf^3*T^5*h^10*QL^5*QRd^5 - 1/15*nf^3*T^5*h^10*QL^5*QLd^2*QRd^3 + 1/18*
      nf^3*T^5*h^10*QL^6*QRd^3*LL - 1/24*nf^3*T^5*h^10*W*LR^4*LRd^4 + 1/8*nf^3
      *T^5*h^10*W*LLd^2*LR^4*LRd^2 - 1/24*nf^3*T^5*h^10*W*LLd^4*LR^4 + 1/8*
      nf^3*T^5*h^10*W*LL^2*LR^2*LRd^4 + 1/8*nf^3*T^5*h^10*W*LL^2*LLd^4*LR^2 -
      1/24*nf^3*T^5*h^10*W*LL^4*LRd^4 + 1/8*nf^3*T^5*h^10*W*LL^4*LLd^2*LRd^2
       - 1/24*nf^3*T^5*h^10*W*LL^4*LLd^4 - 1/9*nf^3*T^5*h^10*W*QRd^3*LR^2*
      LRd^3 - 1/18*nf^3*T^5*h^10*W*QRd^3*LL^2*LRd^3 - 13/72*nf^3*T^5*h^10*W*
      QRd^6*LRd^2 - 17/72*nf^3*T^5*h^10*W*QRd^6*LLd^2 - 1/10*nf^3*T^5*h^10*W*
      QR^2*QRd^5*LRd - 1/9*nf^3*T^5*h^10*W*QR^3*LR^3*LRd^2 - 1/18*nf^3*T^5*
      h^10*W*QR^3*LLd^2*LR^3 - 1/24*nf^3*T^5*h^10*W*QR^4*QRd^4 - 1/10*nf^3*T^5
      *h^10*W*QR^5*QRd^2*LR - 13/72*nf^3*T^5*h^10*W*QR^6*LR^2 - 17/72*nf^3*T^5
      *h^10*W*QR^6*LL^2 - 1/8*nf^3*T^5*h^10*W*QLd^2*QRd^4*LRd^2 - 1/8*nf^3*T^5
      *h^10*W*QLd^2*QRd^4*LLd^2 + 1/8*nf^3*T^5*h^10*W*QLd^2*QR^4*QRd^2 - 1/18*
      nf^3*T^5*h^10*W*QLd^3*LLd^3*LR^2 - 1/9*nf^3*T^5*h^10*W*QLd^3*LL^2*LLd^3
       - 1/8*nf^3*T^5*h^10*W*QLd^4*QRd^2*LRd^2 - 1/8*nf^3*T^5*h^10*W*QLd^4*
      QRd^2*LLd^2 - 1/24*nf^3*T^5*h^10*W*QLd^4*QR^4 - 17/72*nf^3*T^5*h^10*W*
      QLd^6*LRd^2 - 13/72*nf^3*T^5*h^10*W*QLd^6*LLd^2 + 1/8*nf^3*T^5*h^10*W*
      QL^2*QR^2*QRd^4 - 1/8*nf^3*T^5*h^10*W*QL^2*QR^4*LR^2 - 1/8*nf^3*T^5*h^10
      *W*QL^2*QR^4*LL^2 + 1/8*nf^3*T^5*h^10*W*QL^2*QLd^4*QR^2 - 1/10*nf^3*T^5*
      h^10*W*QL^2*QLd^5*LLd - 1/18*nf^3*T^5*h^10*W*QL^3*LL^3*LRd^2 - 1/9*nf^3*
      T^5*h^10*W*QL^3*LL^3*LLd^2 - 1/24*nf^3*T^5*h^10*W*QL^4*QRd^4 - 1/8*nf^3*
      T^5*h^10*W*QL^4*QR^2*LR^2 - 1/8*nf^3*T^5*h^10*W*QL^4*QR^2*LL^2 + 1/8*
      nf^3*T^5*h^10*W*QL^4*QLd^2*QRd^2 - 1/24*nf^3*T^5*h^10*W*QL^4*QLd^4 - 1/
      10*nf^3*T^5*h^10*W*QL^5*QLd^2*LL - 17/72*nf^3*T^5*h^10*W*QL^6*LR^2 - 13/
      72*nf^3*T^5*h^10*W*QL^6*LL^2 - 1/6*nf^3*T^5*h^10*W^2*LLd*LR^3*LRd^2 - 2/
      3*nf^3*T^5*h^10*W^2*LLd^3*LR^3 - 1/6*nf^3*T^5*h^10*W^2*LL*LR^2*LRd^3 - 1/
      6*nf^3*T^5*h^10*W^2*LL^2*LLd^3*LR - 2/3*nf^3*T^5*h^10*W^2*LL^3*LRd^3 - 1/
      6*nf^3*T^5*h^10*W^2*LL^3*LLd^2*LRd - 1/3*nf^3*T^5*h^10*W^2*QRd^3*LL*
      LRd^2 - 1/6*nf^3*T^5*h^10*W^2*QRd^3*LL*LLd^2 - 1/3*nf^3*T^5*h^10*W^2*
      QR^3*LLd*LR^2 - 1/6*nf^3*T^5*h^10*W^2*QR^3*LL^2*LLd + 1/4*nf^3*T^5*h^10*
      W^2*QLd*QR^4*LR - 1/6*nf^3*T^5*h^10*W^2*QLd^3*LR*LRd^2 - 1/3*nf^3*T^5*
      h^10*W^2*QLd^3*LLd^2*LR + 1/4*nf^3*T^5*h^10*W^2*QLd^4*QR*LLd + 1/4*nf^3*
      T^5*h^10*W^2*QL*QRd^4*LRd - 1/6*nf^3*T^5*h^10*W^2*QL^3*LR^2*LRd - 1/3*
      nf^3*T^5*h^10*W^2*QL^3*LL^2*LRd + 1/4*nf^3*T^5*h^10*W^2*QL^4*QRd*LL -
      nf^3*T^5*h^10*W^3*LLd^2*LR^2 - nf^3*T^5*h^10*W^3*LL^2*LRd^2 + nf^3*T^5*
      h^10*W^3*QRd^3*LRd + nf^3*T^5*h^10*W^3*QR^3*LR + nf^3*T^5*h^10*W^3*QLd^3
      *LLd + nf^3*T^5*h^10*W^3*QL^3*LL - 1/16*nf^3*T^5*h^10*u*p*LR^4*LRd^4 - 1/
      16*nf^3*T^5*h^10*u*p*LLd^2*LR^4*LRd^2 - 1/6*nf^3*T^5*h^10*u*p*LLd^4*LR^4
       - 1/16*nf^3*T^5*h^10*u*p*LL^2*LR^2*LRd^4 - 1/16*nf^3*T^5*h^10*u*p*LL^2*
      LLd^4*LR^2 - 1/6*nf^3*T^5*h^10*u*p*LL^4*LRd^4 - 1/16*nf^3*T^5*h^10*u*p*
      LL^4*LLd^2*LRd^2 - 1/16*nf^3*T^5*h^10*u*p*LL^4*LLd^4 + 1/16*nf^3*T^5*
      h^10*u*p*QRd^6*LLd^2 + 1/10*nf^3*T^5*h^10*u*p*QR^2*QRd^5*LRd - 1/16*nf^3
      *T^5*h^10*u*p*QR^4*QRd^4 + 1/10*nf^3*T^5*h^10*u*p*QR^5*QRd^2*LR + 1/16*
      nf^3*T^5*h^10*u*p*QR^6*LL^2 + 1/16*nf^3*T^5*h^10*u*p*QLd^2*QRd^4*LRd^2
       + 1/16*nf^3*T^5*h^10*u*p*QLd^2*QRd^4*LLd^2 - 1/16*nf^3*T^5*h^10*u*p*
      QLd^2*QR^4*QRd^2 + 1/16*nf^3*T^5*h^10*u*p*QLd^4*QRd^2*LRd^2 + 1/16*nf^3*
      T^5*h^10*u*p*QLd^4*QRd^2*LLd^2 - 1/6*nf^3*T^5*h^10*u*p*QLd^4*QR^4 + 1/16
      *nf^3*T^5*h^10*u*p*QLd^6*LRd^2 - 1/16*nf^3*T^5*h^10*u*p*QL^2*QR^2*QRd^4
       + 1/16*nf^3*T^5*h^10*u*p*QL^2*QR^4*LR^2 + 1/16*nf^3*T^5*h^10*u*p*QL^2*
      QR^4*LL^2 - 1/16*nf^3*T^5*h^10*u*p*QL^2*QLd^4*QR^2 + 1/10*nf^3*T^5*h^10*
      u*p*QL^2*QLd^5*LLd - 1/6*nf^3*T^5*h^10*u*p*QL^4*QRd^4 + 1/16*nf^3*T^5*
      h^10*u*p*QL^4*QR^2*LR^2 + 1/16*nf^3*T^5*h^10*u*p*QL^4*QR^2*LL^2 - 1/16*
      nf^3*T^5*h^10*u*p*QL^4*QLd^2*QRd^2 - 1/16*nf^3*T^5*h^10*u*p*QL^4*QLd^4
       + 1/10*nf^3*T^5*h^10*u*p*QL^5*QLd^2*LL + 1/16*nf^3*T^5*h^10*u*p*QL^6*
      LR^2 + 1/6*nf^3*T^5*h^10*u*p*W*LLd*LR^3*LRd^2 - 1/3*nf^3*T^5*h^10*u*p*W*
      LLd^3*LR^3 + 1/6*nf^3*T^5*h^10*u*p*W*LL*LR^2*LRd^3 + 1/6*nf^3*T^5*h^10*u
      *p*W*LL^2*LLd^3*LR - 1/3*nf^3*T^5*h^10*u*p*W*LL^3*LRd^3 + 1/6*nf^3*T^5*
      h^10*u*p*W*LL^3*LLd^2*LRd - 1/6*nf^3*T^5*h^10*u*p*W*QRd^3*LL*LRd^2 + 1/6
      *nf^3*T^5*h^10*u*p*W*QRd^3*LL*LLd^2 + 9/4*nf^3*T^5*h^10*u*p*W*QR*QRd^4*
      LLd - 1/6*nf^3*T^5*h^10*u*p*W*QR^3*LLd*LR^2 + 1/6*nf^3*T^5*h^10*u*p*W*
      QR^3*LL^2*LLd + 9/4*nf^3*T^5*h^10*u*p*W*QR^4*QRd*LL + 5/4*nf^3*T^5*h^10*
      u*p*W*QLd*QR^4*LR + 1/6*nf^3*T^5*h^10*u*p*W*QLd^3*LR*LRd^2 - 1/6*nf^3*
      T^5*h^10*u*p*W*QLd^3*LLd^2*LR + 5/4*nf^3*T^5*h^10*u*p*W*QLd^4*QR*LLd + 5/
      4*nf^3*T^5*h^10*u*p*W*QL*QRd^4*LRd + 9/4*nf^3*T^5*h^10*u*p*W*QL*QLd^4*
      LRd + 1/6*nf^3*T^5*h^10*u*p*W*QL^3*LR^2*LRd - 1/6*nf^3*T^5*h^10*u*p*W*
      QL^3*LL^2*LRd + 5/4*nf^3*T^5*h^10*u*p*W*QL^4*QRd*LL + 9/4*nf^3*T^5*h^10*
      u*p*W*QL^4*QLd*LR - 8*nf^3*T^5*h^10*u*p*W^2*LR^2*LRd^2 - 21/2*nf^3*T^5*
      h^10*u*p*W^2*LLd^2*LR^2 - 21/2*nf^3*T^5*h^10*u*p*W^2*LL^2*LRd^2 - 8*nf^3
      *T^5*h^10*u*p*W^2*LL^2*LLd^2 + 21/2*nf^3*T^5*h^10*u*p*W^2*QRd^3*LRd + 21/
      2*nf^3*T^5*h^10*u*p*W^2*QR^3*LR + 8*nf^3*T^5*h^10*u*p*W^2*QLd*QRd^2*LLd
       + 8*nf^3*T^5*h^10*u*p*W^2*QLd^2*QRd*LRd + 21/2*nf^3*T^5*h^10*u*p*W^2*
      QLd^3*LLd + 8*nf^3*T^5*h^10*u*p*W^2*QL*QR^2*LL + 8*nf^3*T^5*h^10*u*p*W^2
      *QL^2*QR*LR + 21/2*nf^3*T^5*h^10*u*p*W^2*QL^3*LL - 1/24*nf^3*T^5*h^10*
      u^2*LR^4*LRd^4 + 1/8*nf^3*T^5*h^10*u^2*LLd^2*LR^4*LRd^2 - 5/24*nf^3*T^5*
      h^10*u^2*LLd^4*LR^4 + 1/8*nf^3*T^5*h^10*u^2*LL^2*LR^2*LRd^4 + 1/8*nf^3*
      T^5*h^10*u^2*LL^2*LLd^4*LR^2 - 5/24*nf^3*T^5*h^10*u^2*LL^4*LRd^4 + 1/8*
      nf^3*T^5*h^10*u^2*LL^4*LLd^2*LRd^2 - 1/24*nf^3*T^5*h^10*u^2*LL^4*LLd^4
       - 1/9*nf^3*T^5*h^10*u^2*QRd^3*LR^2*LRd^3 - 1/18*nf^3*T^5*h^10*u^2*QRd^3
      *LL^2*LRd^3 - 13/72*nf^3*T^5*h^10*u^2*QRd^6*LRd^2 - 17/72*nf^3*T^5*h^10*
      u^2*QRd^6*LLd^2 - 1/9*nf^3*T^5*h^10*u^2*QR^3*LR^3*LRd^2 - 1/18*nf^3*T^5*
      h^10*u^2*QR^3*LLd^2*LR^3 - 1/24*nf^3*T^5*h^10*u^2*QR^4*QRd^4 - 13/72*
      nf^3*T^5*h^10*u^2*QR^6*LR^2 - 17/72*nf^3*T^5*h^10*u^2*QR^6*LL^2 - 1/8*
      nf^3*T^5*h^10*u^2*QLd^2*QRd^4*LRd^2 - 1/8*nf^3*T^5*h^10*u^2*QLd^2*QRd^4*
      LLd^2 + 1/8*nf^3*T^5*h^10*u^2*QLd^2*QR^4*QRd^2 + 1/10*nf^3*T^5*h^10*u^2*
      QLd^2*QR^5*LR - 1/18*nf^3*T^5*h^10*u^2*QLd^3*LLd^3*LR^2 - 1/9*nf^3*T^5*
      h^10*u^2*QLd^3*LL^2*LLd^3 - 1/8*nf^3*T^5*h^10*u^2*QLd^4*QRd^2*LRd^2 - 1/
      8*nf^3*T^5*h^10*u^2*QLd^4*QRd^2*LLd^2 - 5/24*nf^3*T^5*h^10*u^2*QLd^4*
      QR^4 + 1/10*nf^3*T^5*h^10*u^2*QLd^5*QR^2*LLd - 17/72*nf^3*T^5*h^10*u^2*
      QLd^6*LRd^2 - 13/72*nf^3*T^5*h^10*u^2*QLd^6*LLd^2 + 1/10*nf^3*T^5*h^10*
      u^2*QL^2*QRd^5*LRd + 1/8*nf^3*T^5*h^10*u^2*QL^2*QR^2*QRd^4 - 1/8*nf^3*
      T^5*h^10*u^2*QL^2*QR^4*LR^2 - 1/8*nf^3*T^5*h^10*u^2*QL^2*QR^4*LL^2 + 1/8
      *nf^3*T^5*h^10*u^2*QL^2*QLd^4*QR^2 - 1/18*nf^3*T^5*h^10*u^2*QL^3*LL^3*
      LRd^2 - 1/9*nf^3*T^5*h^10*u^2*QL^3*LL^3*LLd^2 - 5/24*nf^3*T^5*h^10*u^2*
      QL^4*QRd^4 - 1/8*nf^3*T^5*h^10*u^2*QL^4*QR^2*LR^2 - 1/8*nf^3*T^5*h^10*
      u^2*QL^4*QR^2*LL^2 + 1/8*nf^3*T^5*h^10*u^2*QL^4*QLd^2*QRd^2 - 1/24*nf^3*
      T^5*h^10*u^2*QL^4*QLd^4 + 1/10*nf^3*T^5*h^10*u^2*QL^5*QRd^2*LL - 17/72*
      nf^3*T^5*h^10*u^2*QL^6*LR^2 - 13/72*nf^3*T^5*h^10*u^2*QL^6*LL^2 - 1/6*
      nf^3*T^5*h^10*u^2*G*QRd^3*LL*LLd^2 - 1/6*nf^3*T^5*h^10*u^2*G*QR^3*LL^2*
      LLd + 1/6*nf^3*T^5*h^10*u^2*G*QLd*QR^3*QRd^2 - 1/6*nf^3*T^5*h^10*u^2*G*
      QLd^3*LR*LRd^2 + 1/6*nf^3*T^5*h^10*u^2*G*QL*QR^2*QRd^3 + 1/6*nf^3*T^5*
      h^10*u^2*G*QL^2*QLd^3*QR - 1/6*nf^3*T^5*h^10*u^2*G*QL^3*LR^2*LRd + 1/6*
      nf^3*T^5*h^10*u^2*G*QL^3*QLd^2*QRd + 1/3*nf^3*T^5*h^10*u^2*W*LLd*LR^3*
      LRd^2 - 2/3*nf^3*T^5*h^10*u^2*W*LLd^3*LR^3 + 1/3*nf^3*T^5*h^10*u^2*W*LL*
      LR^2*LRd^3 + 1/3*nf^3*T^5*h^10*u^2*W*LL^2*LLd^3*LR - 2/3*nf^3*T^5*h^10*
      u^2*W*LL^3*LRd^3 + 1/3*nf^3*T^5*h^10*u^2*W*LL^3*LLd^2*LRd - 1/3*nf^3*T^5
      *h^10*u^2*W*QRd^3*LL*LRd^2 + 1/3*nf^3*T^5*h^10*u^2*W*QRd^3*LL*LLd^2 + 11/
      4*nf^3*T^5*h^10*u^2*W*QR*QRd^4*LLd - 1/3*nf^3*T^5*h^10*u^2*W*QR^3*LLd*
      LR^2 + 1/3*nf^3*T^5*h^10*u^2*W*QR^3*LL^2*LLd + 11/4*nf^3*T^5*h^10*u^2*W*
      QR^4*QRd*LL + 2*nf^3*T^5*h^10*u^2*W*QLd*QR^4*LR + 1/3*nf^3*T^5*h^10*u^2*
      W*QLd^3*LR*LRd^2 - 1/3*nf^3*T^5*h^10*u^2*W*QLd^3*LLd^2*LR + 2*nf^3*T^5*
      h^10*u^2*W*QLd^4*QR*LLd + 2*nf^3*T^5*h^10*u^2*W*QL*QRd^4*LRd + 11/4*nf^3
      *T^5*h^10*u^2*W*QL*QLd^4*LRd + 1/3*nf^3*T^5*h^10*u^2*W*QL^3*LR^2*LRd - 1/
      3*nf^3*T^5*h^10*u^2*W*QL^3*LL^2*LRd + 2*nf^3*T^5*h^10*u^2*W*QL^4*QRd*LL
       + 11/4*nf^3*T^5*h^10*u^2*W*QL^4*QLd*LR - 7*nf^3*T^5*h^10*u^2*W^2*LR^2*
      LRd^2 - 9*nf^3*T^5*h^10*u^2*W^2*LLd^2*LR^2 - 9*nf^3*T^5*h^10*u^2*W^2*
      LL^2*LRd^2 - 7*nf^3*T^5*h^10*u^2*W^2*LL^2*LLd^2 + 9*nf^3*T^5*h^10*u^2*
      W^2*QRd^3*LRd + 9*nf^3*T^5*h^10*u^2*W^2*QR^3*LR + 7*nf^3*T^5*h^10*u^2*
      W^2*QLd*QRd^2*LLd + 7*nf^3*T^5*h^10*u^2*W^2*QLd^2*QRd*LRd + 9*nf^3*T^5*
      h^10*u^2*W^2*QLd^3*LLd + 7*nf^3*T^5*h^10*u^2*W^2*QL*QR^2*LL + 7*nf^3*T^5
      *h^10*u^2*W^2*QL^2*QR*LR + 9*nf^3*T^5*h^10*u^2*W^2*QL^3*LL + 1/6*nf^3*
      T^5*h^10*u^2*B*LLd*LR^3*LRd^2 + 1/6*nf^3*T^5*h^10*u^2*B*LL*LR^2*LRd^3 +
      1/6*nf^3*T^5*h^10*u^2*B*LL^2*LLd^3*LR + 1/6*nf^3*T^5*h^10*u^2*B*LL^3*
      LLd^2*LRd + 1/6*nf^3*T^5*h^10*u^2*B*QRd^3*LL*LLd^2 + 3/4*nf^3*T^5*h^10*
      u^2*B*QR*QRd^4*LLd + 1/6*nf^3*T^5*h^10*u^2*B*QR^3*LL^2*LLd + 3/4*nf^3*
      T^5*h^10*u^2*B*QR^4*QRd*LL + 1/2*nf^3*T^5*h^10*u^2*B*QLd*QR^4*LR + 1/6*
      nf^3*T^5*h^10*u^2*B*QLd^3*LR*LRd^2 + 1/2*nf^3*T^5*h^10*u^2*B*QLd^4*QR*
      LLd + 1/2*nf^3*T^5*h^10*u^2*B*QL*QRd^4*LRd + 3/4*nf^3*T^5*h^10*u^2*B*QL*
      QLd^4*LRd + 1/6*nf^3*T^5*h^10*u^2*B*QL^3*LR^2*LRd + 1/2*nf^3*T^5*h^10*
      u^2*B*QL^4*QRd*LL + 3/4*nf^3*T^5*h^10*u^2*B*QL^4*QLd*LR - 3*nf^3*T^5*
      h^10*u^2*B*W*LR^2*LRd^2 - 7/2*nf^3*T^5*h^10*u^2*B*W*LLd^2*LR^2 - 7/2*
      nf^3*T^5*h^10*u^2*B*W*LL^2*LRd^2 - 3*nf^3*T^5*h^10*u^2*B*W*LL^2*LLd^2 +
      7/2*nf^3*T^5*h^10*u^2*B*W*QRd^3*LRd + 7/2*nf^3*T^5*h^10*u^2*B*W*QR^3*LR
       + 3*nf^3*T^5*h^10*u^2*B*W*QLd*QRd^2*LLd + 3*nf^3*T^5*h^10*u^2*B*W*QLd^2
      *QRd*LRd + 7/2*nf^3*T^5*h^10*u^2*B*W*QLd^3*LLd + 3*nf^3*T^5*h^10*u^2*B*W
      *QL*QR^2*LL + 3*nf^3*T^5*h^10*u^2*B*W*QL^2*QR*LR + 7/2*nf^3*T^5*h^10*u^2
      *B*W*QL^3*LL - 1/2*nf^3*T^5*h^10*u^2*p^2*LLd*LR^3*LRd^2 - 5/3*nf^3*T^5*
      h^10*u^2*p^2*LLd^3*LR^3 - 1/2*nf^3*T^5*h^10*u^2*p^2*LL*LR^2*LRd^3 - 1/2*
      nf^3*T^5*h^10*u^2*p^2*LL^2*LLd^3*LR - 5/3*nf^3*T^5*h^10*u^2*p^2*LL^3*
      LRd^3 - 1/2*nf^3*T^5*h^10*u^2*p^2*LL^3*LLd^2*LRd - 5/6*nf^3*T^5*h^10*u^2
      *p^2*QRd^3*LL*LRd^2 - 1/2*nf^3*T^5*h^10*u^2*p^2*QRd^3*LL*LLd^2 + 7/4*
      nf^3*T^5*h^10*u^2*p^2*QR*QRd^4*LLd - 5/6*nf^3*T^5*h^10*u^2*p^2*QR^3*LLd*
      LR^2 - 1/2*nf^3*T^5*h^10*u^2*p^2*QR^3*LL^2*LLd + 7/4*nf^3*T^5*h^10*u^2*
      p^2*QR^4*QRd*LL + nf^3*T^5*h^10*u^2*p^2*QLd*QR^4*LR - 1/2*nf^3*T^5*h^10*
      u^2*p^2*QLd^3*LR*LRd^2 - 5/6*nf^3*T^5*h^10*u^2*p^2*QLd^3*LLd^2*LR + nf^3
      *T^5*h^10*u^2*p^2*QLd^4*QR*LLd + nf^3*T^5*h^10*u^2*p^2*QL*QRd^4*LRd + 7/
      4*nf^3*T^5*h^10*u^2*p^2*QL*QLd^4*LRd - 1/2*nf^3*T^5*h^10*u^2*p^2*QL^3*
      LR^2*LRd - 5/6*nf^3*T^5*h^10*u^2*p^2*QL^3*LL^2*LRd + nf^3*T^5*h^10*u^2*
      p^2*QL^4*QRd*LL + 7/4*nf^3*T^5*h^10*u^2*p^2*QL^4*QLd*LR - 29*nf^3*T^5*
      h^10*u^2*p^2*W*LR^2*LRd^2 - 73/2*nf^3*T^5*h^10*u^2*p^2*W*LLd^2*LR^2 - 73/
      2*nf^3*T^5*h^10*u^2*p^2*W*LL^2*LRd^2 - 29*nf^3*T^5*h^10*u^2*p^2*W*LL^2*
      LLd^2 + 73/2*nf^3*T^5*h^10*u^2*p^2*W*QRd^3*LRd + 73/2*nf^3*T^5*h^10*u^2*
      p^2*W*QR^3*LR + 29*nf^3*T^5*h^10*u^2*p^2*W*QLd*QRd^2*LLd + 29*nf^3*T^5*
      h^10*u^2*p^2*W*QLd^2*QRd*LRd + 73/2*nf^3*T^5*h^10*u^2*p^2*W*QLd^3*LLd +
      29*nf^3*T^5*h^10*u^2*p^2*W*QL*QR^2*LL + 29*nf^3*T^5*h^10*u^2*p^2*W*QL^2*
      QR*LR + 73/2*nf^3*T^5*h^10*u^2*p^2*W*QL^3*LL - nf^3*T^5*h^10*u^3*p*LLd^3
      *LR^3 - nf^3*T^5*h^10*u^3*p*LL^3*LRd^3 - 1/2*nf^3*T^5*h^10*u^3*p*QRd^3*
      LL*LRd^2 + 13/4*nf^3*T^5*h^10*u^3*p*QR*QRd^4*LLd - 1/2*nf^3*T^5*h^10*u^3
      *p*QR^3*LLd*LR^2 + 13/4*nf^3*T^5*h^10*u^3*p*QR^4*QRd*LL + 5/2*nf^3*T^5*
      h^10*u^3*p*QLd*QR^4*LR - 1/2*nf^3*T^5*h^10*u^3*p*QLd^3*LLd^2*LR + 5/2*
      nf^3*T^5*h^10*u^3*p*QLd^4*QR*LLd + 5/2*nf^3*T^5*h^10*u^3*p*QL*QRd^4*LRd
       + 13/4*nf^3*T^5*h^10*u^3*p*QL*QLd^4*LRd - 1/2*nf^3*T^5*h^10*u^3*p*QL^3*
      LL^2*LRd + 5/2*nf^3*T^5*h^10*u^3*p*QL^4*QRd*LL + 13/4*nf^3*T^5*h^10*u^3*
      p*QL^4*QLd*LR - 40*nf^3*T^5*h^10*u^3*p*W*LR^2*LRd^2 - 47*nf^3*T^5*h^10*
      u^3*p*W*LLd^2*LR^2 - 47*nf^3*T^5*h^10*u^3*p*W*LL^2*LRd^2 - 40*nf^3*T^5*
      h^10*u^3*p*W*LL^2*LLd^2 + 47*nf^3*T^5*h^10*u^3*p*W*QRd^3*LRd + 47*nf^3*
      T^5*h^10*u^3*p*W*QR^3*LR + 40*nf^3*T^5*h^10*u^3*p*W*QLd*QRd^2*LLd + 40*
      nf^3*T^5*h^10*u^3*p*W*QLd^2*QRd*LRd + 47*nf^3*T^5*h^10*u^3*p*W*QLd^3*LLd
       + 40*nf^3*T^5*h^10*u^3*p*W*QL*QR^2*LL + 40*nf^3*T^5*h^10*u^3*p*W*QL^2*
      QR*LR + 47*nf^3*T^5*h^10*u^3*p*W*QL^3*LL - 9*nf^3*T^5*h^10*u^3*p*B*LR^2*
      LRd^2 - 10*nf^3*T^5*h^10*u^3*p*B*LLd^2*LR^2 - 10*nf^3*T^5*h^10*u^3*p*B*
      LL^2*LRd^2 - 9*nf^3*T^5*h^10*u^3*p*B*LL^2*LLd^2 + 10*nf^3*T^5*h^10*u^3*p
      *B*QRd^3*LRd + 10*nf^3*T^5*h^10*u^3*p*B*QR^3*LR + 9*nf^3*T^5*h^10*u^3*p*
      B*QLd*QRd^2*LLd + 9*nf^3*T^5*h^10*u^3*p*B*QLd^2*QRd*LRd + 10*nf^3*T^5*
      h^10*u^3*p*B*QLd^3*LLd + 9*nf^3*T^5*h^10*u^3*p*B*QL*QR^2*LL + 9*nf^3*T^5
      *h^10*u^3*p*B*QL^2*QR*LR + 10*nf^3*T^5*h^10*u^3*p*B*QL^3*LL - 28*nf^3*
      T^5*h^10*u^3*p^3*LR^2*LRd^2 - 65/2*nf^3*T^5*h^10*u^3*p^3*LLd^2*LR^2 - 65/
      2*nf^3*T^5*h^10*u^3*p^3*LL^2*LRd^2 - 28*nf^3*T^5*h^10*u^3*p^3*LL^2*LLd^2
       + 65/2*nf^3*T^5*h^10*u^3*p^3*QRd^3*LRd + 65/2*nf^3*T^5*h^10*u^3*p^3*
      QR^3*LR + 28*nf^3*T^5*h^10*u^3*p^3*QLd*QRd^2*LLd + 28*nf^3*T^5*h^10*u^3*
      p^3*QLd^2*QRd*LRd + 65/2*nf^3*T^5*h^10*u^3*p^3*QLd^3*LLd + 28*nf^3*T^5*
      h^10*u^3*p^3*QL*QR^2*LL + 28*nf^3*T^5*h^10*u^3*p^3*QL^2*QR*LR + 65/2*
      nf^3*T^5*h^10*u^3*p^3*QL^3*LL - 1/3*nf^3*T^5*h^10*u^4*LLd*LR^3*LRd^2 -
      nf^3*T^5*h^10*u^4*LLd^3*LR^3 - 1/3*nf^3*T^5*h^10*u^4*LL*LR^2*LRd^3 - 1/3
      *nf^3*T^5*h^10*u^4*LL^2*LLd^3*LR - nf^3*T^5*h^10*u^4*LL^3*LRd^3 - 1/3*
      nf^3*T^5*h^10*u^4*LL^3*LLd^2*LRd - 1/2*nf^3*T^5*h^10*u^4*QRd^3*LL*LRd^2
       - 1/3*nf^3*T^5*h^10*u^4*QRd^3*LL*LLd^2 + 5/4*nf^3*T^5*h^10*u^4*QR*QRd^4
      *LLd - 1/2*nf^3*T^5*h^10*u^4*QR^3*LLd*LR^2 - 1/3*nf^3*T^5*h^10*u^4*QR^3*
      LL^2*LLd + 5/4*nf^3*T^5*h^10*u^4*QR^4*QRd*LL + 5/4*nf^3*T^5*h^10*u^4*QLd
      *QR^4*LR - 1/3*nf^3*T^5*h^10*u^4*QLd^3*LR*LRd^2 - 1/2*nf^3*T^5*h^10*u^4*
      QLd^3*LLd^2*LR + 5/4*nf^3*T^5*h^10*u^4*QLd^4*QR*LLd + 5/4*nf^3*T^5*h^10*
      u^4*QL*QRd^4*LRd + 5/4*nf^3*T^5*h^10*u^4*QL*QLd^4*LRd - 1/3*nf^3*T^5*
      h^10*u^4*QL^3*LR^2*LRd - 1/2*nf^3*T^5*h^10*u^4*QL^3*LL^2*LRd + 5/4*nf^3*
      T^5*h^10*u^4*QL^4*QRd*LL + 5/4*nf^3*T^5*h^10*u^4*QL^4*QLd*LR - 15*nf^3*
      T^5*h^10*u^4*W*LR^2*LRd^2 - 16*nf^3*T^5*h^10*u^4*W*LLd^2*LR^2 - 16*nf^3*
      T^5*h^10*u^4*W*LL^2*LRd^2 - 15*nf^3*T^5*h^10*u^4*W*LL^2*LLd^2 + 16*nf^3*
      T^5*h^10*u^4*W*QRd^3*LRd + 16*nf^3*T^5*h^10*u^4*W*QR^3*LR + 15*nf^3*T^5*
      h^10*u^4*W*QLd*QRd^2*LLd + 15*nf^3*T^5*h^10*u^4*W*QLd^2*QRd*LRd + 16*
      nf^3*T^5*h^10*u^4*W*QLd^3*LLd + 15*nf^3*T^5*h^10*u^4*W*QL*QR^2*LL + 15*
      nf^3*T^5*h^10*u^4*W*QL^2*QR*LR + 16*nf^3*T^5*h^10*u^4*W*QL^3*LL - 4*nf^3
      *T^5*h^10*u^4*B*LR^2*LRd^2 - 4*nf^3*T^5*h^10*u^4*B*LLd^2*LR^2 - 4*nf^3*
      T^5*h^10*u^4*B*LL^2*LRd^2 - 4*nf^3*T^5*h^10*u^4*B*LL^2*LLd^2 + 4*nf^3*
      T^5*h^10*u^4*B*QRd^3*LRd + 4*nf^3*T^5*h^10*u^4*B*QR^3*LR + 4*nf^3*T^5*
      h^10*u^4*B*QLd*QRd^2*LLd + 4*nf^3*T^5*h^10*u^4*B*QLd^2*QRd*LRd + 4*nf^3*
      T^5*h^10*u^4*B*QLd^3*LLd + 4*nf^3*T^5*h^10*u^4*B*QL*QR^2*LL + 4*nf^3*T^5
      *h^10*u^4*B*QL^2*QR*LR + 4*nf^3*T^5*h^10*u^4*B*QL^3*LL - 42*nf^3*T^5*
      h^10*u^4*p^2*LR^2*LRd^2 - 49*nf^3*T^5*h^10*u^4*p^2*LLd^2*LR^2 - 49*nf^3*
      T^5*h^10*u^4*p^2*LL^2*LRd^2 - 42*nf^3*T^5*h^10*u^4*p^2*LL^2*LLd^2 + 49*
      nf^3*T^5*h^10*u^4*p^2*QRd^3*LRd + 49*nf^3*T^5*h^10*u^4*p^2*QR^3*LR + 42*
      nf^3*T^5*h^10*u^4*p^2*QLd*QRd^2*LLd + 42*nf^3*T^5*h^10*u^4*p^2*QLd^2*QRd
      *LRd + 49*nf^3*T^5*h^10*u^4*p^2*QLd^3*LLd + 42*nf^3*T^5*h^10*u^4*p^2*QL*
      QR^2*LL + 42*nf^3*T^5*h^10*u^4*p^2*QL^2*QR*LR + 49*nf^3*T^5*h^10*u^4*p^2
      *QL^3*LL - 53/2*nf^3*T^5*h^10*u^5*p*LR^2*LRd^2 - 29*nf^3*T^5*h^10*u^5*p*
      LLd^2*LR^2 - 29*nf^3*T^5*h^10*u^5*p*LL^2*LRd^2 - 53/2*nf^3*T^5*h^10*u^5*
      p*LL^2*LLd^2 + 29*nf^3*T^5*h^10*u^5*p*QRd^3*LRd + 29*nf^3*T^5*h^10*u^5*p
      *QR^3*LR + 53/2*nf^3*T^5*h^10*u^5*p*QLd*QRd^2*LLd + 53/2*nf^3*T^5*h^10*
      u^5*p*QLd^2*QRd*LRd + 29*nf^3*T^5*h^10*u^5*p*QLd^3*LLd + 53/2*nf^3*T^5*
      h^10*u^5*p*QL*QR^2*LL + 53/2*nf^3*T^5*h^10*u^5*p*QL^2*QR*LR + 29*nf^3*
      T^5*h^10*u^5*p*QL^3*LL - 9/2*nf^3*T^5*h^10*u^6*LR^2*LRd^2 - 5*nf^3*T^5*
      h^10*u^6*LLd^2*LR^2 - 5*nf^3*T^5*h^10*u^6*LL^2*LRd^2 - 9/2*nf^3*T^5*h^10
      *u^6*LL^2*LLd^2 + 5*nf^3*T^5*h^10*u^6*QRd^3*LRd + 5*nf^3*T^5*h^10*u^6*
      QR^3*LR + 9/2*nf^3*T^5*h^10*u^6*QLd*QRd^2*LLd + 9/2*nf^3*T^5*h^10*u^6*
      QLd^2*QRd*LRd + 5*nf^3*T^5*h^10*u^6*QLd^3*LLd + 9/2*nf^3*T^5*h^10*u^6*QL
      *QR^2*LL + 9/2*nf^3*T^5*h^10*u^6*QL^2*QR*LR + 5*nf^3*T^5*h^10*u^6*QL^3*
      LL - 1/16*nf^3*T^6*h^10*u^2*LR^4*LRd^4 - 1/8*nf^3*T^6*h^10*u^2*LLd^2*
      LR^4*LRd^2 - 7/24*nf^3*T^6*h^10*u^2*LLd^4*LR^4 - 1/8*nf^3*T^6*h^10*u^2*
      LL^2*LR^2*LRd^4 - 1/8*nf^3*T^6*h^10*u^2*LL^2*LLd^4*LR^2 - 7/24*nf^3*T^6*
      h^10*u^2*LL^4*LRd^4 - 1/8*nf^3*T^6*h^10*u^2*LL^4*LLd^2*LRd^2 - 1/16*nf^3
      *T^6*h^10*u^2*LL^4*LLd^4 + 1/9*nf^3*T^6*h^10*u^2*QRd^3*LR^2*LRd^3 + 1/9*
      nf^3*T^6*h^10*u^2*QRd^3*LL^2*LRd^3 + 17/72*nf^3*T^6*h^10*u^2*QRd^6*LRd^2
       + 17/72*nf^3*T^6*h^10*u^2*QRd^6*LLd^2 + 1/10*nf^3*T^6*h^10*u^2*QR^2*
      QRd^5*LRd + 1/9*nf^3*T^6*h^10*u^2*QR^3*LR^3*LRd^2 + 1/9*nf^3*T^6*h^10*
      u^2*QR^3*LLd^2*LR^3 - 1/16*nf^3*T^6*h^10*u^2*QR^4*QRd^4 + 1/10*nf^3*T^6*
      h^10*u^2*QR^5*QRd^2*LR + 17/72*nf^3*T^6*h^10*u^2*QR^6*LR^2 + 17/72*nf^3*
      T^6*h^10*u^2*QR^6*LL^2 + 1/8*nf^3*T^6*h^10*u^2*QLd^2*QRd^4*LRd^2 + 1/16*
      nf^3*T^6*h^10*u^2*QLd^2*QRd^4*LLd^2 - 1/8*nf^3*T^6*h^10*u^2*QLd^2*QR^4*
      QRd^2 + 1/10*nf^3*T^6*h^10*u^2*QLd^2*QR^5*LR + 1/9*nf^3*T^6*h^10*u^2*
      QLd^3*LLd^3*LR^2 + 1/9*nf^3*T^6*h^10*u^2*QLd^3*LL^2*LLd^3 + 1/16*nf^3*
      T^6*h^10*u^2*QLd^4*QRd^2*LRd^2 + 1/8*nf^3*T^6*h^10*u^2*QLd^4*QRd^2*LLd^2
       - 7/24*nf^3*T^6*h^10*u^2*QLd^4*QR^4 + 1/10*nf^3*T^6*h^10*u^2*QLd^5*QR^2
      *LLd + 17/72*nf^3*T^6*h^10*u^2*QLd^6*LRd^2 + 17/72*nf^3*T^6*h^10*u^2*
      QLd^6*LLd^2 + 1/10*nf^3*T^6*h^10*u^2*QL^2*QRd^5*LRd - 1/8*nf^3*T^6*h^10*
      u^2*QL^2*QR^2*QRd^4 + 1/8*nf^3*T^6*h^10*u^2*QL^2*QR^4*LR^2 + 1/16*nf^3*
      T^6*h^10*u^2*QL^2*QR^4*LL^2 - 1/8*nf^3*T^6*h^10*u^2*QL^2*QLd^4*QR^2 + 1/
      10*nf^3*T^6*h^10*u^2*QL^2*QLd^5*LLd + 1/9*nf^3*T^6*h^10*u^2*QL^3*LL^3*
      LRd^2 + 1/9*nf^3*T^6*h^10*u^2*QL^3*LL^3*LLd^2 - 7/24*nf^3*T^6*h^10*u^2*
      QL^4*QRd^4 + 1/16*nf^3*T^6*h^10*u^2*QL^4*QR^2*LR^2 + 1/8*nf^3*T^6*h^10*
      u^2*QL^4*QR^2*LL^2 - 1/8*nf^3*T^6*h^10*u^2*QL^4*QLd^2*QRd^2 - 1/16*nf^3*
      T^6*h^10*u^2*QL^4*QLd^4 + 1/10*nf^3*T^6*h^10*u^2*QL^5*QRd^2*LL + 1/10*
      nf^3*T^6*h^10*u^2*QL^5*QLd^2*LL + 17/72*nf^3*T^6*h^10*u^2*QL^6*LR^2 + 17/
      72*nf^3*T^6*h^10*u^2*QL^6*LL^2 + 1/6*nf^3*T^6*h^10*u^2*W*LLd*LR^3*LRd^2
       + 1/6*nf^3*T^6*h^10*u^2*W*LL*LR^2*LRd^3 + 1/6*nf^3*T^6*h^10*u^2*W*LL^2*
      LLd^3*LR + 1/6*nf^3*T^6*h^10*u^2*W*LL^3*LLd^2*LRd + 1/6*nf^3*T^6*h^10*
      u^2*W*QRd^3*LL*LLd^2 + 3/4*nf^3*T^6*h^10*u^2*W*QR*QRd^4*LLd + 1/6*nf^3*
      T^6*h^10*u^2*W*QR^3*LL^2*LLd + 3/4*nf^3*T^6*h^10*u^2*W*QR^4*QRd*LL + 1/2
      *nf^3*T^6*h^10*u^2*W*QLd*QR^4*LR + 1/6*nf^3*T^6*h^10*u^2*W*QLd^3*LR*
      LRd^2 + 1/2*nf^3*T^6*h^10*u^2*W*QLd^4*QR*LLd + 1/2*nf^3*T^6*h^10*u^2*W*
      QL*QRd^4*LRd + 3/4*nf^3*T^6*h^10*u^2*W*QL*QLd^4*LRd + 1/6*nf^3*T^6*h^10*
      u^2*W*QL^3*LR^2*LRd + 1/2*nf^3*T^6*h^10*u^2*W*QL^4*QRd*LL + 3/4*nf^3*T^6
      *h^10*u^2*W*QL^4*QLd*LR - 3/2*nf^3*T^6*h^10*u^2*W^2*LR^2*LRd^2 - 3/2*
      nf^3*T^6*h^10*u^2*W^2*LLd^2*LR^2 - 3/2*nf^3*T^6*h^10*u^2*W^2*LL^2*LRd^2
       - 3/2*nf^3*T^6*h^10*u^2*W^2*LL^2*LLd^2 + 3/2*nf^3*T^6*h^10*u^2*W^2*
      QRd^3*LRd + 3/2*nf^3*T^6*h^10*u^2*W^2*QR^3*LR + 3/2*nf^3*T^6*h^10*u^2*
      W^2*QLd*QRd^2*LLd + 3/2*nf^3*T^6*h^10*u^2*W^2*QLd^2*QRd*LRd + 3/2*nf^3*
      T^6*h^10*u^2*W^2*QLd^3*LLd + 3/2*nf^3*T^6*h^10*u^2*W^2*QL*QR^2*LL + 3/2*
      nf^3*T^6*h^10*u^2*W^2*QL^2*QR*LR + 3/2*nf^3*T^6*h^10*u^2*W^2*QL^3*LL - 1/
      3*nf^3*T^6*h^10*u^3*p*LLd^3*LR^3 - 1/3*nf^3*T^6*h^10*u^3*p*LL^3*LRd^3 -
      1/6*nf^3*T^6*h^10*u^3*p*QRd^3*LL*LRd^2 + 3/4*nf^3*T^6*h^10*u^3*p*QR*
      QRd^4*LLd - 1/6*nf^3*T^6*h^10*u^3*p*QR^3*LLd*LR^2 + 3/4*nf^3*T^6*h^10*
      u^3*p*QR^4*QRd*LL + 3/4*nf^3*T^6*h^10*u^3*p*QLd*QR^4*LR - 1/6*nf^3*T^6*
      h^10*u^3*p*QLd^3*LLd^2*LR + 3/4*nf^3*T^6*h^10*u^3*p*QLd^4*QR*LLd + 3/4*
      nf^3*T^6*h^10*u^3*p*QL*QRd^4*LRd + 3/4*nf^3*T^6*h^10*u^3*p*QL*QLd^4*LRd
       - 1/6*nf^3*T^6*h^10*u^3*p*QL^3*LL^2*LRd + 3/4*nf^3*T^6*h^10*u^3*p*QL^4*
      QRd*LL + 3/4*nf^3*T^6*h^10*u^3*p*QL^4*QLd*LR - 9*nf^3*T^6*h^10*u^3*p*W*
      LR^2*LRd^2 - 10*nf^3*T^6*h^10*u^3*p*W*LLd^2*LR^2 - 10*nf^3*T^6*h^10*u^3*
      p*W*LL^2*LRd^2 - 9*nf^3*T^6*h^10*u^3*p*W*LL^2*LLd^2 + 10*nf^3*T^6*h^10*
      u^3*p*W*QRd^3*LRd + 10*nf^3*T^6*h^10*u^3*p*W*QR^3*LR + 9*nf^3*T^6*h^10*
      u^3*p*W*QLd*QRd^2*LLd + 9*nf^3*T^6*h^10*u^3*p*W*QLd^2*QRd*LRd + 10*nf^3*
      T^6*h^10*u^3*p*W*QLd^3*LLd + 9*nf^3*T^6*h^10*u^3*p*W*QL*QR^2*LL + 9*nf^3
      *T^6*h^10*u^3*p*W*QL^2*QR*LR + 10*nf^3*T^6*h^10*u^3*p*W*QL^3*LL - 1/6*
      nf^3*T^6*h^10*u^4*LLd*LR^3*LRd^2 - 1/3*nf^3*T^6*h^10*u^4*LLd^3*LR^3 - 1/
      6*nf^3*T^6*h^10*u^4*LL*LR^2*LRd^3 - 1/6*nf^3*T^6*h^10*u^4*LL^2*LLd^3*LR
       - 1/3*nf^3*T^6*h^10*u^4*LL^3*LRd^3 - 1/6*nf^3*T^6*h^10*u^4*LL^3*LLd^2*
      LRd - 1/6*nf^3*T^6*h^10*u^4*QRd^3*LL*LRd^2 - 1/6*nf^3*T^6*h^10*u^4*QRd^3
      *LL*LLd^2 + 3/4*nf^3*T^6*h^10*u^4*QR*QRd^4*LLd - 1/6*nf^3*T^6*h^10*u^4*
      QR^3*LLd*LR^2 - 1/6*nf^3*T^6*h^10*u^4*QR^3*LL^2*LLd + 3/4*nf^3*T^6*h^10*
      u^4*QR^4*QRd*LL + 3/4*nf^3*T^6*h^10*u^4*QLd*QR^4*LR - 1/6*nf^3*T^6*h^10*
      u^4*QLd^3*LR*LRd^2 - 1/6*nf^3*T^6*h^10*u^4*QLd^3*LLd^2*LR + 3/4*nf^3*T^6
      *h^10*u^4*QLd^4*QR*LLd + 3/4*nf^3*T^6*h^10*u^4*QL*QRd^4*LRd + 3/4*nf^3*
      T^6*h^10*u^4*QL*QLd^4*LRd - 1/6*nf^3*T^6*h^10*u^4*QL^3*LR^2*LRd - 1/6*
      nf^3*T^6*h^10*u^4*QL^3*LL^2*LRd + 3/4*nf^3*T^6*h^10*u^4*QL^4*QRd*LL + 3/
      4*nf^3*T^6*h^10*u^4*QL^4*QLd*LR - 5*nf^3*T^6*h^10*u^4*W*LR^2*LRd^2 - 5*
      nf^3*T^6*h^10*u^4*W*LLd^2*LR^2 - 5*nf^3*T^6*h^10*u^4*W*LL^2*LRd^2 - 5*
      nf^3*T^6*h^10*u^4*W*LL^2*LLd^2 + 5*nf^3*T^6*h^10*u^4*W*QRd^3*LRd + 5*
      nf^3*T^6*h^10*u^4*W*QR^3*LR + 5*nf^3*T^6*h^10*u^4*W*QLd*QRd^2*LLd + 5*
      nf^3*T^6*h^10*u^4*W*QLd^2*QRd*LRd + 5*nf^3*T^6*h^10*u^4*W*QLd^3*LLd + 5*
      nf^3*T^6*h^10*u^4*W*QL*QR^2*LL + 5*nf^3*T^6*h^10*u^4*W*QL^2*QR*LR + 5*
      nf^3*T^6*h^10*u^4*W*QL^3*LL - nf^3*T^6*h^10*u^4*B*LR^2*LRd^2 - nf^3*T^6*
      h^10*u^4*B*LLd^2*LR^2 - nf^3*T^6*h^10*u^4*B*LL^2*LRd^2 - nf^3*T^6*h^10*
      u^4*B*LL^2*LLd^2 + nf^3*T^6*h^10*u^4*B*QRd^3*LRd + nf^3*T^6*h^10*u^4*B*
      QR^3*LR + nf^3*T^6*h^10*u^4*B*QLd*QRd^2*LLd + nf^3*T^6*h^10*u^4*B*QLd^2*
      QRd*LRd + nf^3*T^6*h^10*u^4*B*QLd^3*LLd + nf^3*T^6*h^10*u^4*B*QL*QR^2*LL
       + nf^3*T^6*h^10*u^4*B*QL^2*QR*LR + nf^3*T^6*h^10*u^4*B*QL^3*LL - 19/2*
      nf^3*T^6*h^10*u^4*p^2*LR^2*LRd^2 - 21/2*nf^3*T^6*h^10*u^4*p^2*LLd^2*LR^2
       - 21/2*nf^3*T^6*h^10*u^4*p^2*LL^2*LRd^2 - 19/2*nf^3*T^6*h^10*u^4*p^2*
      LL^2*LLd^2 + 21/2*nf^3*T^6*h^10*u^4*p^2*QRd^3*LRd + 21/2*nf^3*T^6*h^10*
      u^4*p^2*QR^3*LR + 19/2*nf^3*T^6*h^10*u^4*p^2*QLd*QRd^2*LLd + 19/2*nf^3*
      T^6*h^10*u^4*p^2*QLd^2*QRd*LRd + 21/2*nf^3*T^6*h^10*u^4*p^2*QLd^3*LLd +
      19/2*nf^3*T^6*h^10*u^4*p^2*QL*QR^2*LL + 19/2*nf^3*T^6*h^10*u^4*p^2*QL^2*
      QR*LR + 21/2*nf^3*T^6*h^10*u^4*p^2*QL^3*LL - 9*nf^3*T^6*h^10*u^5*p*LR^2*
      LRd^2 - 19/2*nf^3*T^6*h^10*u^5*p*LLd^2*LR^2 - 19/2*nf^3*T^6*h^10*u^5*p*
      LL^2*LRd^2 - 9*nf^3*T^6*h^10*u^5*p*LL^2*LLd^2 + 19/2*nf^3*T^6*h^10*u^5*p
      *QRd^3*LRd + 19/2*nf^3*T^6*h^10*u^5*p*QR^3*LR + 9*nf^3*T^6*h^10*u^5*p*
      QLd*QRd^2*LLd + 9*nf^3*T^6*h^10*u^5*p*QLd^2*QRd*LRd + 19/2*nf^3*T^6*h^10
      *u^5*p*QLd^3*LLd + 9*nf^3*T^6*h^10*u^5*p*QL*QR^2*LL + 9*nf^3*T^6*h^10*
      u^5*p*QL^2*QR*LR + 19/2*nf^3*T^6*h^10*u^5*p*QL^3*LL - 2*nf^3*T^6*h^10*
      u^6*LR^2*LRd^2 - 2*nf^3*T^6*h^10*u^6*LLd^2*LR^2 - 2*nf^3*T^6*h^10*u^6*
      LL^2*LRd^2 - 2*nf^3*T^6*h^10*u^6*LL^2*LLd^2 + 2*nf^3*T^6*h^10*u^6*QRd^3*
      LRd + 2*nf^3*T^6*h^10*u^6*QR^3*LR + 2*nf^3*T^6*h^10*u^6*QLd*QRd^2*LLd +
      2*nf^3*T^6*h^10*u^6*QLd^2*QRd*LRd + 2*nf^3*T^6*h^10*u^6*QLd^3*LLd + 2*
      nf^3*T^6*h^10*u^6*QL*QR^2*LL + 2*nf^3*T^6*h^10*u^6*QL^2*QR*LR + 2*nf^3*
      T^6*h^10*u^6*QL^3*LL - 1/6*nf^3*T^7*h^10*u^4*LLd*LR^3*LRd^2 - 1/3*nf^3*
      T^7*h^10*u^4*LLd^3*LR^3 - 1/6*nf^3*T^7*h^10*u^4*LL*LR^2*LRd^3 - 1/6*nf^3
      *T^7*h^10*u^4*LL^2*LLd^3*LR - 1/3*nf^3*T^7*h^10*u^4*LL^3*LRd^3 - 1/6*
      nf^3*T^7*h^10*u^4*LL^3*LLd^2*LRd - 1/6*nf^3*T^7*h^10*u^4*QRd^3*LL*LRd^2
       - 1/6*nf^3*T^7*h^10*u^4*QRd^3*LL*LLd^2 + 1/4*nf^3*T^7*h^10*u^4*QR*QRd^4
      *LLd - 1/6*nf^3*T^7*h^10*u^4*QR^3*LLd*LR^2 - 1/6*nf^3*T^7*h^10*u^4*QR^3*
      LL^2*LLd + 1/4*nf^3*T^7*h^10*u^4*QR^4*QRd*LL + 1/4*nf^3*T^7*h^10*u^4*QLd
      *QR^4*LR - 1/6*nf^3*T^7*h^10*u^4*QLd^3*LR*LRd^2 - 1/6*nf^3*T^7*h^10*u^4*
      QLd^3*LLd^2*LR + 1/4*nf^3*T^7*h^10*u^4*QLd^4*QR*LLd + 1/4*nf^3*T^7*h^10*
      u^4*QL*QRd^4*LRd + 1/4*nf^3*T^7*h^10*u^4*QL*QLd^4*LRd - 1/6*nf^3*T^7*
      h^10*u^4*QL^3*LR^2*LRd - 1/6*nf^3*T^7*h^10*u^4*QL^3*LL^2*LRd + 1/4*nf^3*
      T^7*h^10*u^4*QL^4*QRd*LL + 1/4*nf^3*T^7*h^10*u^4*QL^4*QLd*LR - nf^3*T^7*
      h^10*u^4*W*LR^2*LRd^2 - nf^3*T^7*h^10*u^4*W*LLd^2*LR^2 - nf^3*T^7*h^10*
      u^4*W*LL^2*LRd^2 - nf^3*T^7*h^10*u^4*W*LL^2*LLd^2 + nf^3*T^7*h^10*u^4*W*
      QRd^3*LRd + nf^3*T^7*h^10*u^4*W*QR^3*LR + nf^3*T^7*h^10*u^4*W*QLd*QRd^2*
      LLd + nf^3*T^7*h^10*u^4*W*QLd^2*QRd*LRd + nf^3*T^7*h^10*u^4*W*QLd^3*LLd
       + nf^3*T^7*h^10*u^4*W*QL*QR^2*LL + nf^3*T^7*h^10*u^4*W*QL^2*QR*LR +
      nf^3*T^7*h^10*u^4*W*QL^3*LL - 2*nf^3*T^7*h^10*u^5*p*LR^2*LRd^2 - 2*nf^3*
      T^7*h^10*u^5*p*LLd^2*LR^2 - 2*nf^3*T^7*h^10*u^5*p*LL^2*LRd^2 - 2*nf^3*
      T^7*h^10*u^5*p*LL^2*LLd^2 + 2*nf^3*T^7*h^10*u^5*p*QRd^3*LRd + 2*nf^3*T^7
      *h^10*u^5*p*QR^3*LR + 2*nf^3*T^7*h^10*u^5*p*QLd*QRd^2*LLd + 2*nf^3*T^7*
      h^10*u^5*p*QLd^2*QRd*LRd + 2*nf^3*T^7*h^10*u^5*p*QLd^3*LLd + 2*nf^3*T^7*
      h^10*u^5*p*QL*QR^2*LL + 2*nf^3*T^7*h^10*u^5*p*QL^2*QR*LR + 2*nf^3*T^7*
      h^10*u^5*p*QL^3*LL - 1/2*nf^3*T^7*h^10*u^6*LR^2*LRd^2 - 1/2*nf^3*T^7*
      h^10*u^6*LLd^2*LR^2 - 1/2*nf^3*T^7*h^10*u^6*LL^2*LRd^2 - 1/2*nf^3*T^7*
      h^10*u^6*LL^2*LLd^2 + 1/2*nf^3*T^7*h^10*u^6*QRd^3*LRd + 1/2*nf^3*T^7*
      h^10*u^6*QR^3*LR + 1/2*nf^3*T^7*h^10*u^6*QLd*QRd^2*LLd + 1/2*nf^3*T^7*
      h^10*u^6*QLd^2*QRd*LRd + 1/2*nf^3*T^7*h^10*u^6*QLd^3*LLd + 1/2*nf^3*T^7*
      h^10*u^6*QL*QR^2*LL + 1/2*nf^3*T^7*h^10*u^6*QL^2*QR*LR + 1/2*nf^3*T^7*
      h^10*u^6*QL^3*LL + 13/60*nf^4*h^10*LLd^3*LR^5*LRd^2 + 11/20*nf^4*h^10*
      LLd^5*LR^5 + 1/4*nf^4*h^10*LL*LLd^4*LR^4*LRd + 1/3*nf^4*h^10*LL^2*LLd^3*
      LR^3*LRd^2 + 13/60*nf^4*h^10*LL^2*LLd^5*LR^3 + 13/60*nf^4*h^10*LL^3*LR^2
      *LRd^5 + 1/3*nf^4*h^10*LL^3*LLd^2*LR^2*LRd^3 + 1/4*nf^4*h^10*LL^4*LLd*LR
      *LRd^4 + 11/20*nf^4*h^10*LL^5*LRd^5 + 13/60*nf^4*h^10*LL^5*LLd^2*LRd^3
       + 2/9*nf^4*h^10*QRd^3*LLd*LR^3*LRd^3 + 2/9*nf^4*h^10*QRd^3*LLd^3*LR^3*
      LRd + 11/24*nf^4*h^10*QRd^3*LL^3*LRd^4 + 1/6*nf^4*h^10*QRd^3*LL^3*LLd^2*
      LRd^2 + 7/18*nf^4*h^10*QRd^3*LL^3*LLd^4 + 2/9*nf^4*h^10*QRd^6*LLd^3*LR
       + 1/3*nf^4*h^10*QRd^6*LL*LRd^3 + 1/3*nf^4*h^10*QR^2*QRd^2*LLd^3*LR^3 +
      1/3*nf^4*h^10*QR^2*QRd^2*LL^3*LRd^3 + 1/20*nf^4*h^10*QR^2*QRd^5*LL*LRd^2
       + 11/24*nf^4*h^10*QR^3*LLd^3*LR^4 + 2/9*nf^4*h^10*QR^3*LL*LR^3*LRd^3 +
      1/6*nf^4*h^10*QR^3*LL^2*LLd^3*LR^2 + 2/9*nf^4*h^10*QR^3*LL^3*LR*LRd^3 +
      7/18*nf^4*h^10*QR^3*LL^4*LLd^3 + 5/9*nf^4*h^10*QR^3*QRd^6*LLd + 1/20*
      nf^4*h^10*QR^5*QRd^2*LLd*LR^2 + 1/3*nf^4*h^10*QR^6*LLd*LR^3 + 2/9*nf^4*
      h^10*QR^6*LL^3*LRd + 5/9*nf^4*h^10*QR^6*QRd^3*LL + 1/4*nf^4*h^10*QLd*QR*
      LLd^4*LR^4 + 1/4*nf^4*h^10*QLd*QR*LL^4*LRd^4 - 1/20*nf^4*h^10*QLd*QR^7*
      LR^2 - 1/20*nf^4*h^10*QLd*QR^7*LL^2 + 1/2*nf^4*h^10*QLd^2*QR^2*LLd^3*
      LR^3 + 2/3*nf^4*h^10*QLd^2*QR^2*LL^3*LRd^3 + 1/20*nf^4*h^10*QLd^2*QR^5*
      LLd*LR^2 + 1/20*nf^4*h^10*QLd^2*QR^5*LL^2*LLd + 7/18*nf^4*h^10*QLd^3*
      LR^3*LRd^4 + 1/6*nf^4*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 11/24*nf^4*h^10*
      QLd^3*LLd^4*LR^3 + 2/9*nf^4*h^10*QLd^3*LL^3*LLd*LRd^3 + 2/9*nf^4*h^10*
      QLd^3*LL^3*LLd^3*LRd + 4/9*nf^4*h^10*QLd^3*QRd^3*LR*LRd^3 + 4/9*nf^4*
      h^10*QLd^3*QRd^3*LL*LLd^3 + 1/2*nf^4*h^10*QLd^3*QR^3*LR^2*LRd^2 + 3/4*
      nf^4*h^10*QLd^3*QR^3*LLd^2*LR^2 + nf^4*h^10*QLd^3*QR^3*LL^2*LRd^2 + 1/2*
      nf^4*h^10*QLd^3*QR^3*LL^2*LLd^2 + 10/9*nf^4*h^10*QLd^3*QR^3*QRd^3*LRd +
      37/60*nf^4*h^10*QLd^3*QR^5*QRd^2 + 11/12*nf^4*h^10*QLd^3*QR^6*LR + 3/4*
      nf^4*h^10*QLd^4*QR^4*LLd*LR + 3/4*nf^4*h^10*QLd^4*QR^4*LL*LRd - 1/20*
      nf^4*h^10*QLd^5*QR*QRd^2*LLd^2 + 1/20*nf^4*h^10*QLd^5*QR^2*LR*LRd^2 + 1/
      20*nf^4*h^10*QLd^5*QR^2*LLd^2*LR + 17/10*nf^4*h^10*QLd^5*QR^5 + 1/3*nf^4
      *h^10*QLd^6*LLd^3*LR + 2/9*nf^4*h^10*QLd^6*LL*LRd^3 + 11/12*nf^4*h^10*
      QLd^6*QR^3*LLd - 1/20*nf^4*h^10*QLd^7*QR*LRd^2 - 1/20*nf^4*h^10*QLd^7*QR
      *LLd^2 + 1/4*nf^4*h^10*QL*QRd*LLd^4*LR^4 + 1/4*nf^4*h^10*QL*QRd*LL^4*
      LRd^4 - 1/20*nf^4*h^10*QL*QRd^7*LRd^2 - 1/20*nf^4*h^10*QL*QRd^7*LLd^2 -
      1/20*nf^4*h^10*QL*QLd^2*QRd^5*LRd^2 + 3/4*nf^4*h^10*QL*QLd^4*QR^4*QRd +
      2/3*nf^4*h^10*QL^2*QRd^2*LLd^3*LR^3 + 1/2*nf^4*h^10*QL^2*QRd^2*LL^3*
      LRd^3 + 1/20*nf^4*h^10*QL^2*QRd^5*LL*LRd^2 + 1/20*nf^4*h^10*QL^2*QRd^5*
      LL*LLd^2 - 1/20*nf^4*h^10*QL^2*QLd*QR^5*LR^2 + 1/3*nf^4*h^10*QL^2*QLd^2*
      LLd^3*LR^3 + 1/3*nf^4*h^10*QL^2*QLd^2*LL^3*LRd^3 + 4/3*nf^4*h^10*QL^2*
      QLd^3*QR^3*QRd^2 + 1/20*nf^4*h^10*QL^2*QLd^5*LLd^2*LR + 37/60*nf^4*h^10*
      QL^2*QLd^5*QR^3 + 7/18*nf^4*h^10*QL^3*LR^4*LRd^3 + 2/9*nf^4*h^10*QL^3*LL
      *LLd^3*LR^3 + 1/6*nf^4*h^10*QL^3*LL^2*LR^2*LRd^3 + 2/9*nf^4*h^10*QL^3*
      LL^3*LLd^3*LR + 11/24*nf^4*h^10*QL^3*LL^4*LRd^3 + 1/2*nf^4*h^10*QL^3*
      QRd^3*LR^2*LRd^2 + nf^4*h^10*QL^3*QRd^3*LLd^2*LR^2 + 3/4*nf^4*h^10*QL^3*
      QRd^3*LL^2*LRd^2 + 1/2*nf^4*h^10*QL^3*QRd^3*LL^2*LLd^2 + 11/12*nf^4*h^10
      *QL^3*QRd^6*LRd + 37/60*nf^4*h^10*QL^3*QR^2*QRd^5 + 4/9*nf^4*h^10*QL^3*
      QR^3*LR^3*LRd + 4/9*nf^4*h^10*QL^3*QR^3*LL^3*LLd + 10/9*nf^4*h^10*QL^3*
      QR^3*QRd^3*LR + 4/3*nf^4*h^10*QL^3*QLd^2*QR^2*QRd^3 + 10/9*nf^4*h^10*
      QL^3*QLd^3*QRd^3*LLd + 10/9*nf^4*h^10*QL^3*QLd^3*QR^3*LL + 5/9*nf^4*h^10
      *QL^3*QLd^6*LRd + 3/4*nf^4*h^10*QL^4*QRd^4*LLd*LR + 3/4*nf^4*h^10*QL^4*
      QRd^4*LL*LRd + 3/4*nf^4*h^10*QL^4*QLd*QR*QRd^4 + 1/20*nf^4*h^10*QL^5*
      QRd^2*LR^2*LRd + 1/20*nf^4*h^10*QL^5*QRd^2*LL^2*LRd + 17/10*nf^4*h^10*
      QL^5*QRd^5 - 1/20*nf^4*h^10*QL^5*QR^2*QRd*LL^2 + 1/20*nf^4*h^10*QL^5*
      QLd^2*LL^2*LRd + 37/60*nf^4*h^10*QL^5*QLd^2*QRd^3 + 2/9*nf^4*h^10*QL^6*
      LLd*LR^3 + 1/3*nf^4*h^10*QL^6*LL^3*LRd + 11/12*nf^4*h^10*QL^6*QRd^3*LL
       + 5/9*nf^4*h^10*QL^6*QLd^3*LR - 1/20*nf^4*h^10*QL^7*QRd*LR^2 - 1/20*
      nf^4*h^10*QL^7*QRd*LL^2 - 5/36*nf^4*h^10*G*QRd^3*LR^2*LRd^3 + 1/12*nf^4*
      h^10*G*QRd^3*LLd^2*LR^2*LRd - 1/36*nf^4*h^10*G*QRd^3*LL^2*LRd^3 + 1/12*
      nf^4*h^10*G*QRd^3*LL^2*LLd^2*LRd + 4/45*nf^4*h^10*G*QRd^6*LRd^2 - 11/90*
      nf^4*h^10*G*QRd^6*LLd^2 + 11/60*nf^4*h^10*G*QR^2*QRd^5*LRd - 5/36*nf^4*
      h^10*G*QR^3*LR^3*LRd^2 - 1/36*nf^4*h^10*G*QR^3*LLd^2*LR^3 + 1/12*nf^4*
      h^10*G*QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*h^10*G*QR^3*LL^2*LLd^2*LR + 11/60*
      nf^4*h^10*G*QR^5*QRd^2*LR + 4/45*nf^4*h^10*G*QR^6*LR^2 - 11/90*nf^4*h^10
      *G*QR^6*LL^2 + 1/5*nf^4*h^10*G*QLd*QRd^5*LLd*LRd + 2/9*nf^4*h^10*G*QLd*
      QR*LLd^3*LR^3 + 4/9*nf^4*h^10*G*QLd*QR*LL^3*LRd^3 + 1/5*nf^4*h^10*G*QLd*
      QR^5*QRd*LL + 1/12*nf^4*h^10*G*QLd^2*QR^2*QRd^3*LRd + 17/60*nf^4*h^10*G*
      QLd^2*QR^5*LR + 1/12*nf^4*h^10*G*QLd^3*LLd*LR^2*LRd^2 - 1/36*nf^4*h^10*G
      *QLd^3*LLd^3*LR^2 + 1/12*nf^4*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 5/36*nf^4*
      h^10*G*QLd^3*LL^2*LLd^3 + 1/12*nf^4*h^10*G*QLd^3*QR^2*QRd^2*LLd - 2/9*
      nf^4*h^10*G*QLd^3*QR^3*LLd*LR - 4/9*nf^4*h^10*G*QLd^3*QR^3*LL*LRd + 4/9*
      nf^4*h^10*G*QLd^4*QR^4 + 1/5*nf^4*h^10*G*QLd^5*QRd*LLd*LRd + 17/60*nf^4*
      h^10*G*QLd^5*QR^2*LLd - 11/90*nf^4*h^10*G*QLd^6*LRd^2 + 4/45*nf^4*h^10*G
      *QLd^6*LLd^2 + 4/9*nf^4*h^10*G*QL*QRd*LLd^3*LR^3 + 2/9*nf^4*h^10*G*QL*
      QRd*LL^3*LRd^3 + 1/5*nf^4*h^10*G*QL*QR*QRd^5*LLd + 1/5*nf^4*h^10*G*QL*
      QR^5*LL*LR + 8/9*nf^4*h^10*G*QL*QLd^3*QR^3*QRd + 1/5*nf^4*h^10*G*QL*
      QLd^5*QR*LRd + 17/60*nf^4*h^10*G*QL^2*QRd^5*LRd + 1/12*nf^4*h^10*G*QL^2*
      QR^3*QRd^2*LR + 1/12*nf^4*h^10*G*QL^2*QLd^2*QRd^3*LRd + 1/12*nf^4*h^10*G
      *QL^2*QLd^2*QR^3*LR + 1/12*nf^4*h^10*G*QL^2*QLd^3*QRd^2*LLd + 11/60*nf^4
      *h^10*G*QL^2*QLd^5*LLd + 1/12*nf^4*h^10*G*QL^3*LL*LR^2*LRd^2 + 1/12*nf^4
      *h^10*G*QL^3*LL*LLd^2*LR^2 - 1/36*nf^4*h^10*G*QL^3*LL^3*LRd^2 - 5/36*
      nf^4*h^10*G*QL^3*LL^3*LLd^2 - 4/9*nf^4*h^10*G*QL^3*QRd^3*LLd*LR - 2/9*
      nf^4*h^10*G*QL^3*QRd^3*LL*LRd + 1/12*nf^4*h^10*G*QL^3*QR^2*QRd^2*LL + 8/
      9*nf^4*h^10*G*QL^3*QLd*QR*QRd^3 + 1/12*nf^4*h^10*G*QL^3*QLd^2*QR^2*LL +
      4/9*nf^4*h^10*G*QL^4*QRd^4 + 17/60*nf^4*h^10*G*QL^5*QRd^2*LL + 1/5*nf^4*
      h^10*G*QL^5*QR*LL*LR + 1/5*nf^4*h^10*G*QL^5*QLd*QRd*LR + 11/60*nf^4*h^10
      *G*QL^5*QLd^2*LL - 11/90*nf^4*h^10*G*QL^6*LR^2 + 4/45*nf^4*h^10*G*QL^6*
      LL^2 + 1/6*nf^4*h^10*G^2*LLd*LR^3*LRd^2 + 3/4*nf^4*h^10*G^2*LLd^3*LR^3
       + 1/6*nf^4*h^10*G^2*LL*LR^2*LRd^3 + nf^4*h^10*G^2*LL*LLd^2*LR^2*LRd +
      nf^4*h^10*G^2*LL^2*LLd*LR*LRd^2 + 1/6*nf^4*h^10*G^2*LL^2*LLd^3*LR + 3/4*
      nf^4*h^10*G^2*LL^3*LRd^3 + 1/6*nf^4*h^10*G^2*LL^3*LLd^2*LRd - 1/2*nf^4*
      h^10*G^2*QRd^3*LL*LRd^2 - 5/3*nf^4*h^10*G^2*QR*QRd^4*LLd - 1/2*nf^4*h^10
      *G^2*QR^3*LLd*LR^2 - 5/3*nf^4*h^10*G^2*QR^4*QRd*LL - nf^4*h^10*G^2*QLd*
      QRd^2*LR*LRd^2 + 7/4*nf^4*h^10*G^2*QLd*QR*LLd^2*LR^2 + 2*nf^4*h^10*G^2*
      QLd*QR*LL^2*LRd^2 - 2/3*nf^4*h^10*G^2*QLd*QR*QRd^3*LRd - 1/2*nf^4*h^10*
      G^2*QLd*QR^3*QRd^2 - 1/2*nf^4*h^10*G^2*QLd*QR^4*LR - nf^4*h^10*G^2*QLd^2
      *QRd*LL*LLd^2 + 7/4*nf^4*h^10*G^2*QLd^2*QR^2*LLd*LR + 3*nf^4*h^10*G^2*
      QLd^2*QR^2*LL*LRd - 1/2*nf^4*h^10*G^2*QLd^3*LLd^2*LR - 2/3*nf^4*h^10*G^2
      *QLd^3*QR*QRd*LRd + 11/4*nf^4*h^10*G^2*QLd^3*QR^3 - 1/2*nf^4*h^10*G^2*
      QLd^4*QR*LLd + 2*nf^4*h^10*G^2*QL*QRd*LLd^2*LR^2 + 7/4*nf^4*h^10*G^2*QL*
      QRd*LL^2*LRd^2 - 1/2*nf^4*h^10*G^2*QL*QRd^4*LRd - nf^4*h^10*G^2*QL*QR^2*
      LR^2*LRd - 1/2*nf^4*h^10*G^2*QL*QR^2*QRd^3 - 2/3*nf^4*h^10*G^2*QL*QR^3*
      QRd*LR - 2/3*nf^4*h^10*G^2*QL*QLd*QRd^3*LLd - 2/3*nf^4*h^10*G^2*QL*QLd*
      QR^3*LL + 4*nf^4*h^10*G^2*QL*QLd^2*QR^2*QRd - 2/3*nf^4*h^10*G^2*QL*QLd^3
      *QRd*LLd - 5/3*nf^4*h^10*G^2*QL*QLd^4*LRd + 3*nf^4*h^10*G^2*QL^2*QRd^2*
      LLd*LR + 7/4*nf^4*h^10*G^2*QL^2*QRd^2*LL*LRd - nf^4*h^10*G^2*QL^2*QR*
      LL^2*LLd + 4*nf^4*h^10*G^2*QL^2*QLd*QR*QRd^2 - 1/2*nf^4*h^10*G^2*QL^2*
      QLd^3*QR - 1/2*nf^4*h^10*G^2*QL^3*LL^2*LRd + 11/4*nf^4*h^10*G^2*QL^3*
      QRd^3 - 2/3*nf^4*h^10*G^2*QL^3*QR*QRd*LR - 2/3*nf^4*h^10*G^2*QL^3*QLd*QR
      *LL - 1/2*nf^4*h^10*G^2*QL^3*QLd^2*QRd - 1/2*nf^4*h^10*G^2*QL^4*QRd*LL
       - 5/3*nf^4*h^10*G^2*QL^4*QLd*LR + 4*nf^4*h^10*G^3*LR^2*LRd^2 + 5*nf^4*
      h^10*G^3*LLd^2*LR^2 + 16*nf^4*h^10*G^3*LL*LLd*LR*LRd + 5*nf^4*h^10*G^3*
      LL^2*LRd^2 + 4*nf^4*h^10*G^3*LL^2*LLd^2 + 89/3*nf^4*h^10*G^3*QRd^3*LRd
       + 68*nf^4*h^10*G^3*QR*QRd*LR*LRd + 68*nf^4*h^10*G^3*QR*QRd*LL*LLd + 84*
      nf^4*h^10*G^3*QR^2*QRd^2 + 89/3*nf^4*h^10*G^3*QR^3*LR + 74*nf^4*h^10*G^3
      *QLd*QRd^2*LLd + 82*nf^4*h^10*G^3*QLd*QR*LLd*LR + 68*nf^4*h^10*G^3*QLd*
      QR*LL*LRd + 74*nf^4*h^10*G^3*QLd^2*QRd*LRd + 101*nf^4*h^10*G^3*QLd^2*
      QR^2 + 89/3*nf^4*h^10*G^3*QLd^3*LLd + 68*nf^4*h^10*G^3*QL*QRd*LLd*LR +
      82*nf^4*h^10*G^3*QL*QRd*LL*LRd + 74*nf^4*h^10*G^3*QL*QR^2*LL + 68*nf^4*
      h^10*G^3*QL*QLd*LR*LRd + 68*nf^4*h^10*G^3*QL*QLd*LL*LLd + 336*nf^4*h^10*
      G^3*QL*QLd*QR*QRd + 101*nf^4*h^10*G^3*QL^2*QRd^2 + 74*nf^4*h^10*G^3*QL^2
      *QR*LR + 84*nf^4*h^10*G^3*QL^2*QLd^2 + 89/3*nf^4*h^10*G^3*QL^3*LL + 1/3*
      nf^4*h^10*W*LR^4*LRd^4 + 5/6*nf^4*h^10*W*LLd^2*LR^4*LRd^2 + 4/9*nf^4*
      h^10*W*LLd^4*LR^4 + 2/9*nf^4*h^10*W*LL*LLd^3*LR^3*LRd + 5/6*nf^4*h^10*W*
      LL^2*LR^2*LRd^4 + nf^4*h^10*W*LL^2*LLd^2*LR^2*LRd^2 + 5/6*nf^4*h^10*W*
      LL^2*LLd^4*LR^2 + 2/9*nf^4*h^10*W*LL^3*LLd*LR*LRd^3 + 4/9*nf^4*h^10*W*
      LL^4*LRd^4 + 5/6*nf^4*h^10*W*LL^4*LLd^2*LRd^2 + 1/3*nf^4*h^10*W*LL^4*
      LLd^4 + 1/9*nf^4*h^10*W*QRd^3*LR^2*LRd^3 + 1/12*nf^4*h^10*W*QRd^3*LLd^2*
      LR^2*LRd + 1/18*nf^4*h^10*W*QRd^3*LL^2*LRd^3 + 1/12*nf^4*h^10*W*QRd^3*
      LL^2*LLd^2*LRd + 17/36*nf^4*h^10*W*QRd^6*LRd^2 + 7/9*nf^4*h^10*W*QRd^6*
      LLd^2 + 2*nf^4*h^10*W*QR^2*QRd^2*LR^2*LRd^2 + 3*nf^4*h^10*W*QR^2*QRd^2*
      LLd^2*LR^2 + 3*nf^4*h^10*W*QR^2*QRd^2*LL^2*LRd^2 + 2*nf^4*h^10*W*QR^2*
      QRd^2*LL^2*LLd^2 + 17/60*nf^4*h^10*W*QR^2*QRd^5*LRd + 1/9*nf^4*h^10*W*
      QR^3*LR^3*LRd^2 + 1/18*nf^4*h^10*W*QR^3*LLd^2*LR^3 + 1/12*nf^4*h^10*W*
      QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*h^10*W*QR^3*LL^2*LLd^2*LR + 5/3*nf^4*h^10
      *W*QR^4*QRd^4 + 17/60*nf^4*h^10*W*QR^5*QRd^2*LR + 17/36*nf^4*h^10*W*QR^6
      *LR^2 + 7/9*nf^4*h^10*W*QR^6*LL^2 - 1/12*nf^4*h^10*W*QLd*QRd^2*LLd^3*
      LR^2 - 1/12*nf^4*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 1/9*nf^4*h^10*W*QLd*QR*
      LLd^3*LR^3 + 2/9*nf^4*h^10*W*QLd*QR*LL^3*LRd^3 + 2/5*nf^4*h^10*W*QLd*
      QR^5*QRd*LL - 1/12*nf^4*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 1/12*nf^4*h^10*W*
      QLd^2*QRd*LL^2*LRd^3 + 13/6*nf^4*h^10*W*QLd^2*QRd^4*LRd^2 + 17/12*nf^4*
      h^10*W*QLd^2*QRd^4*LLd^2 + 3*nf^4*h^10*W*QLd^2*QR^2*LR^2*LRd^2 + 2*nf^4*
      h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 2*nf^4*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 3*
      nf^4*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 1/12*nf^4*h^10*W*QLd^2*QR^2*QRd^3*
      LRd + 31/6*nf^4*h^10*W*QLd^2*QR^4*QRd^2 + 29/60*nf^4*h^10*W*QLd^2*QR^5*
      LR + 1/12*nf^4*h^10*W*QLd^3*LLd*LR^2*LRd^2 + 1/18*nf^4*h^10*W*QLd^3*
      LLd^3*LR^2 + 1/12*nf^4*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*h^10*W*
      QLd^3*LL^2*LLd^3 + 1/12*nf^4*h^10*W*QLd^3*QR^2*QRd^2*LLd + 1/3*nf^4*h^10
      *W*QLd^3*QR^3*LLd*LR + 2/3*nf^4*h^10*W*QLd^3*QR^3*LL*LRd + 17/12*nf^4*
      h^10*W*QLd^4*QRd^2*LRd^2 + 13/6*nf^4*h^10*W*QLd^4*QRd^2*LLd^2 + 17/9*
      nf^4*h^10*W*QLd^4*QR^4 + 29/60*nf^4*h^10*W*QLd^5*QR^2*LLd + 7/9*nf^4*
      h^10*W*QLd^6*LRd^2 + 17/36*nf^4*h^10*W*QLd^6*LLd^2 + 2/9*nf^4*h^10*W*QL*
      QRd*LLd^3*LR^3 + 1/9*nf^4*h^10*W*QL*QRd*LL^3*LRd^3 + 2/5*nf^4*h^10*W*QL*
      QR*QRd^5*LLd - 1/12*nf^4*h^10*W*QL*QR^2*LL^3*LRd^2 - 1/12*nf^4*h^10*W*QL
      *QR^2*LL^3*LLd^2 + 4/9*nf^4*h^10*W*QL*QLd^3*QR^3*QRd + 2/5*nf^4*h^10*W*
      QL*QLd^5*QR*LRd + 3*nf^4*h^10*W*QL^2*QRd^2*LR^2*LRd^2 + 2*nf^4*h^10*W*
      QL^2*QRd^2*LLd^2*LR^2 + 2*nf^4*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 3*nf^4*
      h^10*W*QL^2*QRd^2*LL^2*LLd^2 + 29/60*nf^4*h^10*W*QL^2*QRd^5*LRd - 1/12*
      nf^4*h^10*W*QL^2*QR*LR^3*LRd^2 - 1/12*nf^4*h^10*W*QL^2*QR*LLd^2*LR^3 +
      31/6*nf^4*h^10*W*QL^2*QR^2*QRd^4 + 1/12*nf^4*h^10*W*QL^2*QR^3*QRd^2*LR
       + 13/6*nf^4*h^10*W*QL^2*QR^4*LR^2 + 17/12*nf^4*h^10*W*QL^2*QR^4*LL^2 +
      2*nf^4*h^10*W*QL^2*QLd^2*LR^2*LRd^2 + 3*nf^4*h^10*W*QL^2*QLd^2*LLd^2*
      LR^2 + 3*nf^4*h^10*W*QL^2*QLd^2*LL^2*LRd^2 + 2*nf^4*h^10*W*QL^2*QLd^2*
      LL^2*LLd^2 + 1/12*nf^4*h^10*W*QL^2*QLd^2*QRd^3*LRd + 7*nf^4*h^10*W*QL^2*
      QLd^2*QR^2*QRd^2 + 1/12*nf^4*h^10*W*QL^2*QLd^2*QR^3*LR + 1/12*nf^4*h^10*
      W*QL^2*QLd^3*QRd^2*LLd + 31/6*nf^4*h^10*W*QL^2*QLd^4*QR^2 + 17/60*nf^4*
      h^10*W*QL^2*QLd^5*LLd + 1/12*nf^4*h^10*W*QL^3*LL*LR^2*LRd^2 + 1/12*nf^4*
      h^10*W*QL^3*LL*LLd^2*LR^2 + 1/18*nf^4*h^10*W*QL^3*LL^3*LRd^2 + 1/9*nf^4*
      h^10*W*QL^3*LL^3*LLd^2 + 2/3*nf^4*h^10*W*QL^3*QRd^3*LLd*LR + 1/3*nf^4*
      h^10*W*QL^3*QRd^3*LL*LRd + 1/12*nf^4*h^10*W*QL^3*QR^2*QRd^2*LL + 4/9*
      nf^4*h^10*W*QL^3*QLd*QR*QRd^3 + 1/12*nf^4*h^10*W*QL^3*QLd^2*QR^2*LL + 17/
      9*nf^4*h^10*W*QL^4*QRd^4 + 17/12*nf^4*h^10*W*QL^4*QR^2*LR^2 + 13/6*nf^4*
      h^10*W*QL^4*QR^2*LL^2 + 31/6*nf^4*h^10*W*QL^4*QLd^2*QRd^2 + 5/3*nf^4*
      h^10*W*QL^4*QLd^4 + 29/60*nf^4*h^10*W*QL^5*QRd^2*LL + 2/5*nf^4*h^10*W*
      QL^5*QLd*QRd*LR + 17/60*nf^4*h^10*W*QL^5*QLd^2*LL + 7/9*nf^4*h^10*W*QL^6
      *LR^2 + 17/36*nf^4*h^10*W*QL^6*LL^2 + nf^4*h^10*W*G*QLd*QR*LLd^2*LR^2 +
      nf^4*h^10*W*G*QLd*QR*LL^2*LRd^2 + nf^4*h^10*W*G*QLd^3*QR^3 + nf^4*h^10*W
      *G*QL*QRd*LLd^2*LR^2 + nf^4*h^10*W*G*QL*QRd*LL^2*LRd^2 + nf^4*h^10*W*G*
      QL*QLd^2*QR^2*QRd + nf^4*h^10*W*G*QL^2*QLd*QR*QRd^2 + nf^4*h^10*W*G*QL^3
      *QRd^3 + 15/2*nf^4*h^10*W*G^2*LR^2*LRd^2 + 39/4*nf^4*h^10*W*G^2*LLd^2*
      LR^2 + 30*nf^4*h^10*W*G^2*LL*LLd*LR*LRd + 39/4*nf^4*h^10*W*G^2*LL^2*
      LRd^2 + 15/2*nf^4*h^10*W*G^2*LL^2*LLd^2 + 36*nf^4*h^10*W*G^2*QRd^3*LRd
       + 90*nf^4*h^10*W*G^2*QR*QRd*LR*LRd + 90*nf^4*h^10*W*G^2*QR*QRd*LL*LLd
       + 195/2*nf^4*h^10*W*G^2*QR^2*QRd^2 + 36*nf^4*h^10*W*G^2*QR^3*LR + 90*
      nf^4*h^10*W*G^2*QLd*QRd^2*LLd + 111*nf^4*h^10*W*G^2*QLd*QR*LLd*LR + 90*
      nf^4*h^10*W*G^2*QLd*QR*LL*LRd + 90*nf^4*h^10*W*G^2*QLd^2*QRd*LRd + 471/4
      *nf^4*h^10*W*G^2*QLd^2*QR^2 + 36*nf^4*h^10*W*G^2*QLd^3*LLd + 90*nf^4*
      h^10*W*G^2*QL*QRd*LLd*LR + 111*nf^4*h^10*W*G^2*QL*QRd*LL*LRd + 90*nf^4*
      h^10*W*G^2*QL*QR^2*LL + 90*nf^4*h^10*W*G^2*QL*QLd*LR*LRd + 90*nf^4*h^10*
      W*G^2*QL*QLd*LL*LLd + 390*nf^4*h^10*W*G^2*QL*QLd*QR*QRd + 471/4*nf^4*
      h^10*W*G^2*QL^2*QRd^2 + 90*nf^4*h^10*W*G^2*QL^2*QR*LR + 195/2*nf^4*h^10*
      W*G^2*QL^2*QLd^2 + 36*nf^4*h^10*W*G^2*QL^3*LL - 1/6*nf^4*h^10*W^2*LLd*
      LR^3*LRd^2 + 7/4*nf^4*h^10*W^2*LLd^3*LR^3 - 1/6*nf^4*h^10*W^2*LL*LR^2*
      LRd^3 + 2*nf^4*h^10*W^2*LL*LLd^2*LR^2*LRd + 2*nf^4*h^10*W^2*LL^2*LLd*LR*
      LRd^2 - 1/6*nf^4*h^10*W^2*LL^2*LLd^3*LR + 7/4*nf^4*h^10*W^2*LL^3*LRd^3
       - 1/6*nf^4*h^10*W^2*LL^3*LLd^2*LRd - 1/3*nf^4*h^10*W^2*QRd^3*LLd*LR*LRd
       - 7/4*nf^4*h^10*W^2*QRd^3*LL*LRd^2 - 1/6*nf^4*h^10*W^2*QRd^3*LL*LLd^2
       - nf^4*h^10*W^2*QR*QRd^4*LLd - 7/4*nf^4*h^10*W^2*QR^3*LLd*LR^2 - 1/3*
      nf^4*h^10*W^2*QR^3*LL*LR*LRd - 1/6*nf^4*h^10*W^2*QR^3*LL^2*LLd - nf^4*
      h^10*W^2*QR^4*QRd*LL - 2*nf^4*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 7/4*nf^4*
      h^10*W^2*QLd*QR*LLd^2*LR^2 + 2*nf^4*h^10*W^2*QLd*QR*LL^2*LRd^2 - 7/8*
      nf^4*h^10*W^2*QLd*QR^4*LR - 2*nf^4*h^10*W^2*QLd^2*QRd*LL*LLd^2 + 7/2*
      nf^4*h^10*W^2*QLd^2*QR^2*LLd*LR + 4*nf^4*h^10*W^2*QLd^2*QR^2*LL*LRd - 1/
      6*nf^4*h^10*W^2*QLd^3*LR*LRd^2 - 7/4*nf^4*h^10*W^2*QLd^3*LLd^2*LR - 1/3*
      nf^4*h^10*W^2*QLd^3*LL*LLd*LRd + 7/2*nf^4*h^10*W^2*QLd^3*QR^3 - 7/8*nf^4
      *h^10*W^2*QLd^4*QR*LLd + 2*nf^4*h^10*W^2*QL*QRd*LLd^2*LR^2 + 7/4*nf^4*
      h^10*W^2*QL*QRd*LL^2*LRd^2 - 7/8*nf^4*h^10*W^2*QL*QRd^4*LRd - 2*nf^4*
      h^10*W^2*QL*QR^2*LR^2*LRd + 4*nf^4*h^10*W^2*QL*QLd^2*QR^2*QRd - nf^4*
      h^10*W^2*QL*QLd^4*LRd + 4*nf^4*h^10*W^2*QL^2*QRd^2*LLd*LR + 7/2*nf^4*
      h^10*W^2*QL^2*QRd^2*LL*LRd - 2*nf^4*h^10*W^2*QL^2*QR*LL^2*LLd + 4*nf^4*
      h^10*W^2*QL^2*QLd*QR*QRd^2 - 1/6*nf^4*h^10*W^2*QL^3*LR^2*LRd - 1/3*nf^4*
      h^10*W^2*QL^3*LL*LLd*LR - 7/4*nf^4*h^10*W^2*QL^3*LL^2*LRd + 7/2*nf^4*
      h^10*W^2*QL^3*QRd^3 - 7/8*nf^4*h^10*W^2*QL^4*QRd*LL - nf^4*h^10*W^2*QL^4
      *QLd*LR + 24*nf^4*h^10*W^2*G*QRd^3*LRd + 60*nf^4*h^10*W^2*G*QR*QRd*LR*
      LRd + 60*nf^4*h^10*W^2*G*QR*QRd*LL*LLd + 60*nf^4*h^10*W^2*G*QR^2*QRd^2
       + 24*nf^4*h^10*W^2*G*QR^3*LR + 60*nf^4*h^10*W^2*G*QLd*QRd^2*LLd + 72*
      nf^4*h^10*W^2*G*QLd*QR*LLd*LR + 60*nf^4*h^10*W^2*G*QLd*QR*LL*LRd + 60*
      nf^4*h^10*W^2*G*QLd^2*QRd*LRd + 72*nf^4*h^10*W^2*G*QLd^2*QR^2 + 24*nf^4*
      h^10*W^2*G*QLd^3*LLd + 60*nf^4*h^10*W^2*G*QL*QRd*LLd*LR + 72*nf^4*h^10*
      W^2*G*QL*QRd*LL*LRd + 60*nf^4*h^10*W^2*G*QL*QR^2*LL + 60*nf^4*h^10*W^2*G
      *QL*QLd*LR*LRd + 60*nf^4*h^10*W^2*G*QL*QLd*LL*LLd + 240*nf^4*h^10*W^2*G*
      QL*QLd*QR*QRd + 72*nf^4*h^10*W^2*G*QL^2*QRd^2 + 60*nf^4*h^10*W^2*G*QL^2*
      QR*LR + 60*nf^4*h^10*W^2*G*QL^2*QLd^2 + 24*nf^4*h^10*W^2*G*QL^3*LL + 11*
      nf^4*h^10*W^3*LR^2*LRd^2 + 27/2*nf^4*h^10*W^3*LLd^2*LR^2 + 44*nf^4*h^10*
      W^3*LL*LLd*LR*LRd + 27/2*nf^4*h^10*W^3*LL^2*LRd^2 + 11*nf^4*h^10*W^3*
      LL^2*LLd^2 + 9*nf^4*h^10*W^3*QRd^3*LRd + 44*nf^4*h^10*W^3*QR*QRd*LR*LRd
       + 44*nf^4*h^10*W^3*QR*QRd*LL*LLd + 22*nf^4*h^10*W^3*QR^2*QRd^2 + 9*nf^4
      *h^10*W^3*QR^3*LR + 22*nf^4*h^10*W^3*QLd*QRd^2*LLd + 54*nf^4*h^10*W^3*
      QLd*QR*LLd*LR + 44*nf^4*h^10*W^3*QLd*QR*LL*LRd + 22*nf^4*h^10*W^3*QLd^2*
      QRd*LRd + 27*nf^4*h^10*W^3*QLd^2*QR^2 + 9*nf^4*h^10*W^3*QLd^3*LLd + 44*
      nf^4*h^10*W^3*QL*QRd*LLd*LR + 54*nf^4*h^10*W^3*QL*QRd*LL*LRd + 22*nf^4*
      h^10*W^3*QL*QR^2*LL + 44*nf^4*h^10*W^3*QL*QLd*LR*LRd + 44*nf^4*h^10*W^3*
      QL*QLd*LL*LLd + 88*nf^4*h^10*W^3*QL*QLd*QR*QRd + 27*nf^4*h^10*W^3*QL^2*
      QRd^2 + 22*nf^4*h^10*W^3*QL^2*QR*LR + 22*nf^4*h^10*W^3*QL^2*QLd^2 + 9*
      nf^4*h^10*W^3*QL^3*LL - 11/24*nf^4*h^10*B*LR^4*LRd^4 - 29/24*nf^4*h^10*B
      *LLd^2*LR^4*LRd^2 - 17/72*nf^4*h^10*B*LLd^4*LR^4 + 4/9*nf^4*h^10*B*LL*
      LLd^3*LR^3*LRd - 29/24*nf^4*h^10*B*LL^2*LR^2*LRd^4 - 3/2*nf^4*h^10*B*
      LL^2*LLd^2*LR^2*LRd^2 - 29/24*nf^4*h^10*B*LL^2*LLd^4*LR^2 + 4/9*nf^4*
      h^10*B*LL^3*LLd*LR*LRd^3 - 17/72*nf^4*h^10*B*LL^4*LRd^4 - 29/24*nf^4*
      h^10*B*LL^4*LLd^2*LRd^2 - 11/24*nf^4*h^10*B*LL^4*LLd^4 + 2/9*nf^4*h^10*B
      *QRd^3*LR^2*LRd^3 - 1/12*nf^4*h^10*B*QRd^3*LLd^2*LR^2*LRd + 1/9*nf^4*
      h^10*B*QRd^3*LL^2*LRd^3 - 1/12*nf^4*h^10*B*QRd^3*LL^2*LLd^2*LRd - 5/9*
      nf^4*h^10*B*QRd^6*LRd^2 - 59/72*nf^4*h^10*B*QRd^6*LLd^2 - 3*nf^4*h^10*B*
      QR^2*QRd^2*LR^2*LRd^2 - 9/2*nf^4*h^10*B*QR^2*QRd^2*LLd^2*LR^2 - 9/2*nf^4
      *h^10*B*QR^2*QRd^2*LL^2*LRd^2 - 3*nf^4*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 1/
      60*nf^4*h^10*B*QR^2*QRd^5*LRd + 2/9*nf^4*h^10*B*QR^3*LR^3*LRd^2 + 1/9*
      nf^4*h^10*B*QR^3*LLd^2*LR^3 - 1/12*nf^4*h^10*B*QR^3*LL^2*LR*LRd^2 - 1/12
      *nf^4*h^10*B*QR^3*LL^2*LLd^2*LR - 61/24*nf^4*h^10*B*QR^4*QRd^4 + 1/60*
      nf^4*h^10*B*QR^5*QRd^2*LR - 5/9*nf^4*h^10*B*QR^6*LR^2 - 59/72*nf^4*h^10*
      B*QR^6*LL^2 + 1/12*nf^4*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 1/12*nf^4*h^10*B*
      QLd*QRd^2*LL^2*LLd^3 + 2/9*nf^4*h^10*B*QLd*QR*LLd^3*LR^3 + 4/9*nf^4*h^10
      *B*QLd*QR*LL^3*LRd^3 + 1/5*nf^4*h^10*B*QLd*QR^5*QRd*LL + 1/12*nf^4*h^10*
      B*QLd^2*QRd*LR^2*LRd^3 + 1/12*nf^4*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 79/24*
      nf^4*h^10*B*QLd^2*QRd^4*LRd^2 - 13/6*nf^4*h^10*B*QLd^2*QRd^4*LLd^2 - 9/2
      *nf^4*h^10*B*QLd^2*QR^2*LR^2*LRd^2 - 3*nf^4*h^10*B*QLd^2*QR^2*LLd^2*LR^2
       - 3*nf^4*h^10*B*QLd^2*QR^2*LL^2*LRd^2 - 9/2*nf^4*h^10*B*QLd^2*QR^2*LL^2
      *LLd^2 - 1/12*nf^4*h^10*B*QLd^2*QR^2*QRd^3*LRd - 187/24*nf^4*h^10*B*
      QLd^2*QR^4*QRd^2 + 7/60*nf^4*h^10*B*QLd^2*QR^5*LR - 1/12*nf^4*h^10*B*
      QLd^3*LLd*LR^2*LRd^2 + 1/9*nf^4*h^10*B*QLd^3*LLd^3*LR^2 - 1/12*nf^4*h^10
      *B*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^4*h^10*B*QLd^3*LL^2*LLd^3 - 1/12*nf^4*
      h^10*B*QLd^3*QR^2*QRd^2*LLd + 2/3*nf^4*h^10*B*QLd^3*QR^3*LLd*LR + 4/3*
      nf^4*h^10*B*QLd^3*QR^3*LL*LRd - 13/6*nf^4*h^10*B*QLd^4*QRd^2*LRd^2 - 79/
      24*nf^4*h^10*B*QLd^4*QRd^2*LLd^2 - 151/72*nf^4*h^10*B*QLd^4*QR^4 + 7/60*
      nf^4*h^10*B*QLd^5*QR^2*LLd - 59/72*nf^4*h^10*B*QLd^6*LRd^2 - 5/9*nf^4*
      h^10*B*QLd^6*LLd^2 + 4/9*nf^4*h^10*B*QL*QRd*LLd^3*LR^3 + 2/9*nf^4*h^10*B
      *QL*QRd*LL^3*LRd^3 + 1/5*nf^4*h^10*B*QL*QR*QRd^5*LLd + 1/12*nf^4*h^10*B*
      QL*QR^2*LL^3*LRd^2 + 1/12*nf^4*h^10*B*QL*QR^2*LL^3*LLd^2 + 8/9*nf^4*h^10
      *B*QL*QLd^3*QR^3*QRd + 1/5*nf^4*h^10*B*QL*QLd^5*QR*LRd - 9/2*nf^4*h^10*B
      *QL^2*QRd^2*LR^2*LRd^2 - 3*nf^4*h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 3*nf^4*
      h^10*B*QL^2*QRd^2*LL^2*LRd^2 - 9/2*nf^4*h^10*B*QL^2*QRd^2*LL^2*LLd^2 + 7/
      60*nf^4*h^10*B*QL^2*QRd^5*LRd + 1/12*nf^4*h^10*B*QL^2*QR*LR^3*LRd^2 + 1/
      12*nf^4*h^10*B*QL^2*QR*LLd^2*LR^3 - 187/24*nf^4*h^10*B*QL^2*QR^2*QRd^4
       - 1/12*nf^4*h^10*B*QL^2*QR^3*QRd^2*LR - 79/24*nf^4*h^10*B*QL^2*QR^4*
      LR^2 - 13/6*nf^4*h^10*B*QL^2*QR^4*LL^2 - 3*nf^4*h^10*B*QL^2*QLd^2*LR^2*
      LRd^2 - 9/2*nf^4*h^10*B*QL^2*QLd^2*LLd^2*LR^2 - 9/2*nf^4*h^10*B*QL^2*
      QLd^2*LL^2*LRd^2 - 3*nf^4*h^10*B*QL^2*QLd^2*LL^2*LLd^2 - 1/12*nf^4*h^10*
      B*QL^2*QLd^2*QRd^3*LRd - 21/2*nf^4*h^10*B*QL^2*QLd^2*QR^2*QRd^2 - 1/12*
      nf^4*h^10*B*QL^2*QLd^2*QR^3*LR - 1/12*nf^4*h^10*B*QL^2*QLd^3*QRd^2*LLd
       - 187/24*nf^4*h^10*B*QL^2*QLd^4*QR^2 + 1/60*nf^4*h^10*B*QL^2*QLd^5*LLd
       - 1/12*nf^4*h^10*B*QL^3*LL*LR^2*LRd^2 - 1/12*nf^4*h^10*B*QL^3*LL*LLd^2*
      LR^2 + 1/9*nf^4*h^10*B*QL^3*LL^3*LRd^2 + 2/9*nf^4*h^10*B*QL^3*LL^3*LLd^2
       + 4/3*nf^4*h^10*B*QL^3*QRd^3*LLd*LR + 2/3*nf^4*h^10*B*QL^3*QRd^3*LL*LRd
       - 1/12*nf^4*h^10*B*QL^3*QR^2*QRd^2*LL + 8/9*nf^4*h^10*B*QL^3*QLd*QR*
      QRd^3 - 1/12*nf^4*h^10*B*QL^3*QLd^2*QR^2*LL - 151/72*nf^4*h^10*B*QL^4*
      QRd^4 - 13/6*nf^4*h^10*B*QL^4*QR^2*LR^2 - 79/24*nf^4*h^10*B*QL^4*QR^2*
      LL^2 - 187/24*nf^4*h^10*B*QL^4*QLd^2*QRd^2 - 61/24*nf^4*h^10*B*QL^4*
      QLd^4 + 7/60*nf^4*h^10*B*QL^5*QRd^2*LL + 1/5*nf^4*h^10*B*QL^5*QLd*QRd*LR
       + 1/60*nf^4*h^10*B*QL^5*QLd^2*LL - 59/72*nf^4*h^10*B*QL^6*LR^2 - 5/9*
      nf^4*h^10*B*QL^6*LL^2 - 2/3*nf^4*h^10*B*G*QRd^3*LLd*LR*LRd - 1/3*nf^4*
      h^10*B*G*QRd^3*LL*LLd^2 - 2/3*nf^4*h^10*B*G*QR*QRd^4*LLd - 2/3*nf^4*h^10
      *B*G*QR^3*LL*LR*LRd - 1/3*nf^4*h^10*B*G*QR^3*LL^2*LLd - 2/3*nf^4*h^10*B*
      G*QR^4*QRd*LL + nf^4*h^10*B*G*QLd*QR*LLd^2*LR^2 + nf^4*h^10*B*G*QLd*QR*
      LL^2*LRd^2 - 2/3*nf^4*h^10*B*G*QLd*QR*QRd^3*LRd - 1/3*nf^4*h^10*B*G*QLd*
      QR^3*QRd^2 - 1/3*nf^4*h^10*B*G*QLd^3*LR*LRd^2 - 2/3*nf^4*h^10*B*G*QLd^3*
      LL*LLd*LRd - 2/3*nf^4*h^10*B*G*QLd^3*QR*QRd*LRd + nf^4*h^10*B*G*QLd^3*
      QR^3 + nf^4*h^10*B*G*QL*QRd*LLd^2*LR^2 + nf^4*h^10*B*G*QL*QRd*LL^2*LRd^2
       - 1/3*nf^4*h^10*B*G*QL*QR^2*QRd^3 - 2/3*nf^4*h^10*B*G*QL*QR^3*QRd*LR -
      2/3*nf^4*h^10*B*G*QL*QLd*QRd^3*LLd - 2/3*nf^4*h^10*B*G*QL*QLd*QR^3*LL +
      nf^4*h^10*B*G*QL*QLd^2*QR^2*QRd - 2/3*nf^4*h^10*B*G*QL*QLd^3*QRd*LLd - 2/
      3*nf^4*h^10*B*G*QL*QLd^4*LRd + nf^4*h^10*B*G*QL^2*QLd*QR*QRd^2 - 1/3*
      nf^4*h^10*B*G*QL^2*QLd^3*QR - 1/3*nf^4*h^10*B*G*QL^3*LR^2*LRd - 2/3*nf^4
      *h^10*B*G*QL^3*LL*LLd*LR + nf^4*h^10*B*G*QL^3*QRd^3 - 2/3*nf^4*h^10*B*G*
      QL^3*QR*QRd*LR - 2/3*nf^4*h^10*B*G*QL^3*QLd*QR*LL - 1/3*nf^4*h^10*B*G*
      QL^3*QLd^2*QRd - 2/3*nf^4*h^10*B*G*QL^4*QLd*LR + 5*nf^4*h^10*B*G^2*LR^2*
      LRd^2 + 13/2*nf^4*h^10*B*G^2*LLd^2*LR^2 + 20*nf^4*h^10*B*G^2*LL*LLd*LR*
      LRd + 13/2*nf^4*h^10*B*G^2*LL^2*LRd^2 + 5*nf^4*h^10*B*G^2*LL^2*LLd^2 +
      24*nf^4*h^10*B*G^2*QRd^3*LRd + 60*nf^4*h^10*B*G^2*QR*QRd*LR*LRd + 60*
      nf^4*h^10*B*G^2*QR*QRd*LL*LLd + 65*nf^4*h^10*B*G^2*QR^2*QRd^2 + 24*nf^4*
      h^10*B*G^2*QR^3*LR + 60*nf^4*h^10*B*G^2*QLd*QRd^2*LLd + 74*nf^4*h^10*B*
      G^2*QLd*QR*LLd*LR + 60*nf^4*h^10*B*G^2*QLd*QR*LL*LRd + 60*nf^4*h^10*B*
      G^2*QLd^2*QRd*LRd + 157/2*nf^4*h^10*B*G^2*QLd^2*QR^2 + 24*nf^4*h^10*B*
      G^2*QLd^3*LLd + 60*nf^4*h^10*B*G^2*QL*QRd*LLd*LR + 74*nf^4*h^10*B*G^2*QL
      *QRd*LL*LRd + 60*nf^4*h^10*B*G^2*QL*QR^2*LL + 60*nf^4*h^10*B*G^2*QL*QLd*
      LR*LRd + 60*nf^4*h^10*B*G^2*QL*QLd*LL*LLd + 260*nf^4*h^10*B*G^2*QL*QLd*
      QR*QRd + 157/2*nf^4*h^10*B*G^2*QL^2*QRd^2 + 60*nf^4*h^10*B*G^2*QL^2*QR*
      LR + 65*nf^4*h^10*B*G^2*QL^2*QLd^2 + 24*nf^4*h^10*B*G^2*QL^3*LL + nf^4*
      h^10*B*W*LLd^3*LR^3 + nf^4*h^10*B*W*LL*LLd^2*LR^2*LRd + nf^4*h^10*B*W*
      LL^2*LLd*LR*LRd^2 + nf^4*h^10*B*W*LL^3*LRd^3 - nf^4*h^10*B*W*QRd^3*LL*
      LRd^2 - 1/2*nf^4*h^10*B*W*QR*QRd^4*LLd - nf^4*h^10*B*W*QR^3*LLd*LR^2 - 1/
      2*nf^4*h^10*B*W*QR^4*QRd*LL - nf^4*h^10*B*W*QLd*QRd^2*LR*LRd^2 + nf^4*
      h^10*B*W*QLd*QR*LLd^2*LR^2 + nf^4*h^10*B*W*QLd*QR*LL^2*LRd^2 - 1/2*nf^4*
      h^10*B*W*QLd*QR^4*LR - nf^4*h^10*B*W*QLd^2*QRd*LL*LLd^2 + 2*nf^4*h^10*B*
      W*QLd^2*QR^2*LLd*LR + 2*nf^4*h^10*B*W*QLd^2*QR^2*LL*LRd - nf^4*h^10*B*W*
      QLd^3*LLd^2*LR + 2*nf^4*h^10*B*W*QLd^3*QR^3 - 1/2*nf^4*h^10*B*W*QLd^4*QR
      *LLd + nf^4*h^10*B*W*QL*QRd*LLd^2*LR^2 + nf^4*h^10*B*W*QL*QRd*LL^2*LRd^2
       - 1/2*nf^4*h^10*B*W*QL*QRd^4*LRd - nf^4*h^10*B*W*QL*QR^2*LR^2*LRd + 2*
      nf^4*h^10*B*W*QL*QLd^2*QR^2*QRd - 1/2*nf^4*h^10*B*W*QL*QLd^4*LRd + 2*
      nf^4*h^10*B*W*QL^2*QRd^2*LLd*LR + 2*nf^4*h^10*B*W*QL^2*QRd^2*LL*LRd -
      nf^4*h^10*B*W*QL^2*QR*LL^2*LLd + 2*nf^4*h^10*B*W*QL^2*QLd*QR*QRd^2 -
      nf^4*h^10*B*W*QL^3*LL^2*LRd + 2*nf^4*h^10*B*W*QL^3*QRd^3 - 1/2*nf^4*h^10
      *B*W*QL^4*QRd*LL - 1/2*nf^4*h^10*B*W*QL^4*QLd*LR + 24*nf^4*h^10*B*W*G*
      QRd^3*LRd + 60*nf^4*h^10*B*W*G*QR*QRd*LR*LRd + 60*nf^4*h^10*B*W*G*QR*QRd
      *LL*LLd + 60*nf^4*h^10*B*W*G*QR^2*QRd^2 + 24*nf^4*h^10*B*W*G*QR^3*LR +
      60*nf^4*h^10*B*W*G*QLd*QRd^2*LLd + 72*nf^4*h^10*B*W*G*QLd*QR*LLd*LR + 60
      *nf^4*h^10*B*W*G*QLd*QR*LL*LRd + 60*nf^4*h^10*B*W*G*QLd^2*QRd*LRd + 72*
      nf^4*h^10*B*W*G*QLd^2*QR^2 + 24*nf^4*h^10*B*W*G*QLd^3*LLd + 60*nf^4*h^10
      *B*W*G*QL*QRd*LLd*LR + 72*nf^4*h^10*B*W*G*QL*QRd*LL*LRd + 60*nf^4*h^10*B
      *W*G*QL*QR^2*LL + 60*nf^4*h^10*B*W*G*QL*QLd*LR*LRd + 60*nf^4*h^10*B*W*G*
      QL*QLd*LL*LLd + 240*nf^4*h^10*B*W*G*QL*QLd*QR*QRd + 72*nf^4*h^10*B*W*G*
      QL^2*QRd^2 + 60*nf^4*h^10*B*W*G*QL^2*QR*LR + 60*nf^4*h^10*B*W*G*QL^2*
      QLd^2 + 24*nf^4*h^10*B*W*G*QL^3*LL + 15*nf^4*h^10*B*W^2*LR^2*LRd^2 + 18*
      nf^4*h^10*B*W^2*LLd^2*LR^2 + 60*nf^4*h^10*B*W^2*LL*LLd*LR*LRd + 18*nf^4*
      h^10*B*W^2*LL^2*LRd^2 + 15*nf^4*h^10*B*W^2*LL^2*LLd^2 + 12*nf^4*h^10*B*
      W^2*QRd^3*LRd + 60*nf^4*h^10*B*W^2*QR*QRd*LR*LRd + 60*nf^4*h^10*B*W^2*QR
      *QRd*LL*LLd + 30*nf^4*h^10*B*W^2*QR^2*QRd^2 + 12*nf^4*h^10*B*W^2*QR^3*LR
       + 30*nf^4*h^10*B*W^2*QLd*QRd^2*LLd + 72*nf^4*h^10*B*W^2*QLd*QR*LLd*LR
       + 60*nf^4*h^10*B*W^2*QLd*QR*LL*LRd + 30*nf^4*h^10*B*W^2*QLd^2*QRd*LRd
       + 36*nf^4*h^10*B*W^2*QLd^2*QR^2 + 12*nf^4*h^10*B*W^2*QLd^3*LLd + 60*
      nf^4*h^10*B*W^2*QL*QRd*LLd*LR + 72*nf^4*h^10*B*W^2*QL*QRd*LL*LRd + 30*
      nf^4*h^10*B*W^2*QL*QR^2*LL + 60*nf^4*h^10*B*W^2*QL*QLd*LR*LRd + 60*nf^4*
      h^10*B*W^2*QL*QLd*LL*LLd + 120*nf^4*h^10*B*W^2*QL*QLd*QR*QRd + 36*nf^4*
      h^10*B*W^2*QL^2*QRd^2 + 30*nf^4*h^10*B*W^2*QL^2*QR*LR + 30*nf^4*h^10*B*
      W^2*QL^2*QLd^2 + 12*nf^4*h^10*B*W^2*QL^3*LL + 1/6*nf^4*h^10*B^2*LLd*LR^3
      *LRd^2 + 3/4*nf^4*h^10*B^2*LLd^3*LR^3 + 1/6*nf^4*h^10*B^2*LL*LR^2*LRd^3
       + nf^4*h^10*B^2*LL*LLd^2*LR^2*LRd + nf^4*h^10*B^2*LL^2*LLd*LR*LRd^2 + 1/
      6*nf^4*h^10*B^2*LL^2*LLd^3*LR + 3/4*nf^4*h^10*B^2*LL^3*LRd^3 + 1/6*nf^4*
      h^10*B^2*LL^3*LLd^2*LRd + 1/3*nf^4*h^10*B^2*QRd^3*LLd*LR*LRd - 3/4*nf^4*
      h^10*B^2*QRd^3*LL*LRd^2 + 1/6*nf^4*h^10*B^2*QRd^3*LL*LLd^2 - 1/2*nf^4*
      h^10*B^2*QR*QRd^4*LLd - 3/4*nf^4*h^10*B^2*QR^3*LLd*LR^2 + 1/3*nf^4*h^10*
      B^2*QR^3*LL*LR*LRd + 1/6*nf^4*h^10*B^2*QR^3*LL^2*LLd - 1/2*nf^4*h^10*B^2
      *QR^4*QRd*LL - nf^4*h^10*B^2*QLd*QRd^2*LR*LRd^2 + 3/4*nf^4*h^10*B^2*QLd*
      QR*LLd^2*LR^2 + nf^4*h^10*B^2*QLd*QR*LL^2*LRd^2 - 3/8*nf^4*h^10*B^2*QLd*
      QR^4*LR - nf^4*h^10*B^2*QLd^2*QRd*LL*LLd^2 + 3/2*nf^4*h^10*B^2*QLd^2*
      QR^2*LLd*LR + 2*nf^4*h^10*B^2*QLd^2*QR^2*LL*LRd + 1/6*nf^4*h^10*B^2*
      QLd^3*LR*LRd^2 - 3/4*nf^4*h^10*B^2*QLd^3*LLd^2*LR + 1/3*nf^4*h^10*B^2*
      QLd^3*LL*LLd*LRd + 3/2*nf^4*h^10*B^2*QLd^3*QR^3 - 3/8*nf^4*h^10*B^2*
      QLd^4*QR*LLd + nf^4*h^10*B^2*QL*QRd*LLd^2*LR^2 + 3/4*nf^4*h^10*B^2*QL*
      QRd*LL^2*LRd^2 - 3/8*nf^4*h^10*B^2*QL*QRd^4*LRd - nf^4*h^10*B^2*QL*QR^2*
      LR^2*LRd + 2*nf^4*h^10*B^2*QL*QLd^2*QR^2*QRd - 1/2*nf^4*h^10*B^2*QL*
      QLd^4*LRd + 2*nf^4*h^10*B^2*QL^2*QRd^2*LLd*LR + 3/2*nf^4*h^10*B^2*QL^2*
      QRd^2*LL*LRd - nf^4*h^10*B^2*QL^2*QR*LL^2*LLd + 2*nf^4*h^10*B^2*QL^2*QLd
      *QR*QRd^2 + 1/6*nf^4*h^10*B^2*QL^3*LR^2*LRd + 1/3*nf^4*h^10*B^2*QL^3*LL*
      LLd*LR - 3/4*nf^4*h^10*B^2*QL^3*LL^2*LRd + 3/2*nf^4*h^10*B^2*QL^3*QRd^3
       - 3/8*nf^4*h^10*B^2*QL^4*QRd*LL - 1/2*nf^4*h^10*B^2*QL^4*QLd*LR + 26/3*
      nf^4*h^10*B^2*G*QRd^3*LRd + 20*nf^4*h^10*B^2*G*QR*QRd*LR*LRd + 20*nf^4*
      h^10*B^2*G*QR*QRd*LL*LLd + 20*nf^4*h^10*B^2*G*QR^2*QRd^2 + 26/3*nf^4*
      h^10*B^2*G*QR^3*LR + 20*nf^4*h^10*B^2*G*QLd*QRd^2*LLd + 26*nf^4*h^10*B^2
      *G*QLd*QR*LLd*LR + 20*nf^4*h^10*B^2*G*QLd*QR*LL*LRd + 20*nf^4*h^10*B^2*G
      *QLd^2*QRd*LRd + 26*nf^4*h^10*B^2*G*QLd^2*QR^2 + 26/3*nf^4*h^10*B^2*G*
      QLd^3*LLd + 20*nf^4*h^10*B^2*G*QL*QRd*LLd*LR + 26*nf^4*h^10*B^2*G*QL*QRd
      *LL*LRd + 20*nf^4*h^10*B^2*G*QL*QR^2*LL + 20*nf^4*h^10*B^2*G*QL*QLd*LR*
      LRd + 20*nf^4*h^10*B^2*G*QL*QLd*LL*LLd + 80*nf^4*h^10*B^2*G*QL*QLd*QR*
      QRd + 26*nf^4*h^10*B^2*G*QL^2*QRd^2 + 20*nf^4*h^10*B^2*G*QL^2*QR*LR + 20
      *nf^4*h^10*B^2*G*QL^2*QLd^2 + 26/3*nf^4*h^10*B^2*G*QL^3*LL + 15/2*nf^4*
      h^10*B^2*W*LR^2*LRd^2 + 39/4*nf^4*h^10*B^2*W*LLd^2*LR^2 + 30*nf^4*h^10*
      B^2*W*LL*LLd*LR*LRd + 39/4*nf^4*h^10*B^2*W*LL^2*LRd^2 + 15/2*nf^4*h^10*
      B^2*W*LL^2*LLd^2 + 13/2*nf^4*h^10*B^2*W*QRd^3*LRd + 30*nf^4*h^10*B^2*W*
      QR*QRd*LR*LRd + 30*nf^4*h^10*B^2*W*QR*QRd*LL*LLd + 15*nf^4*h^10*B^2*W*
      QR^2*QRd^2 + 13/2*nf^4*h^10*B^2*W*QR^3*LR + 15*nf^4*h^10*B^2*W*QLd*QRd^2
      *LLd + 39*nf^4*h^10*B^2*W*QLd*QR*LLd*LR + 30*nf^4*h^10*B^2*W*QLd*QR*LL*
      LRd + 15*nf^4*h^10*B^2*W*QLd^2*QRd*LRd + 39/2*nf^4*h^10*B^2*W*QLd^2*QR^2
       + 13/2*nf^4*h^10*B^2*W*QLd^3*LLd + 30*nf^4*h^10*B^2*W*QL*QRd*LLd*LR +
      39*nf^4*h^10*B^2*W*QL*QRd*LL*LRd + 15*nf^4*h^10*B^2*W*QL*QR^2*LL + 30*
      nf^4*h^10*B^2*W*QL*QLd*LR*LRd + 30*nf^4*h^10*B^2*W*QL*QLd*LL*LLd + 60*
      nf^4*h^10*B^2*W*QL*QLd*QR*QRd + 39/2*nf^4*h^10*B^2*W*QL^2*QRd^2 + 15*
      nf^4*h^10*B^2*W*QL^2*QR*LR + 15*nf^4*h^10*B^2*W*QL^2*QLd^2 + 13/2*nf^4*
      h^10*B^2*W*QL^3*LL + 2*nf^4*h^10*B^3*LR^2*LRd^2 + 3*nf^4*h^10*B^3*LLd^2*
      LR^2 + 8*nf^4*h^10*B^3*LL*LLd*LR*LRd + 3*nf^4*h^10*B^3*LL^2*LRd^2 + 2*
      nf^4*h^10*B^3*LL^2*LLd^2 + 2*nf^4*h^10*B^3*QRd^3*LRd + 8*nf^4*h^10*B^3*
      QR*QRd*LR*LRd + 8*nf^4*h^10*B^3*QR*QRd*LL*LLd + 4*nf^4*h^10*B^3*QR^2*
      QRd^2 + 2*nf^4*h^10*B^3*QR^3*LR + 4*nf^4*h^10*B^3*QLd*QRd^2*LLd + 12*
      nf^4*h^10*B^3*QLd*QR*LLd*LR + 8*nf^4*h^10*B^3*QLd*QR*LL*LRd + 4*nf^4*
      h^10*B^3*QLd^2*QRd*LRd + 6*nf^4*h^10*B^3*QLd^2*QR^2 + 2*nf^4*h^10*B^3*
      QLd^3*LLd + 8*nf^4*h^10*B^3*QL*QRd*LLd*LR + 12*nf^4*h^10*B^3*QL*QRd*LL*
      LRd + 4*nf^4*h^10*B^3*QL*QR^2*LL + 8*nf^4*h^10*B^3*QL*QLd*LR*LRd + 8*
      nf^4*h^10*B^3*QL*QLd*LL*LLd + 16*nf^4*h^10*B^3*QL*QLd*QR*QRd + 6*nf^4*
      h^10*B^3*QL^2*QRd^2 + 4*nf^4*h^10*B^3*QL^2*QR*LR + 4*nf^4*h^10*B^3*QL^2*
      QLd^2 + 2*nf^4*h^10*B^3*QL^3*LL + 265/96*nf^4*h^10*p^2*LR^4*LRd^4 + 305/
      48*nf^4*h^10*p^2*LLd^2*LR^4*LRd^2 + 217/72*nf^4*h^10*p^2*LLd^4*LR^4 + 4/
      9*nf^4*h^10*p^2*LL*LLd^3*LR^3*LRd + 305/48*nf^4*h^10*p^2*LL^2*LR^2*LRd^4
       + 75/8*nf^4*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 305/48*nf^4*h^10*p^2*LL^2*
      LLd^4*LR^2 + 4/9*nf^4*h^10*p^2*LL^3*LLd*LR*LRd^3 + 217/72*nf^4*h^10*p^2*
      LL^4*LRd^4 + 305/48*nf^4*h^10*p^2*LL^4*LLd^2*LRd^2 + 265/96*nf^4*h^10*
      p^2*LL^4*LLd^4 + 2/9*nf^4*h^10*p^2*QRd^3*LR^2*LRd^3 + 5/12*nf^4*h^10*p^2
      *QRd^3*LLd^2*LR^2*LRd + 1/9*nf^4*h^10*p^2*QRd^3*LL^2*LRd^3 + 1/6*nf^4*
      h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 187/36*nf^4*h^10*p^2*QRd^6*LRd^2 + 899/
      144*nf^4*h^10*p^2*QRd^6*LLd^2 + 75/4*nf^4*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2
       + 99/4*nf^4*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 99/4*nf^4*h^10*p^2*QR^2*
      QRd^2*LL^2*LRd^2 + 75/4*nf^4*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 2/3*nf^4*
      h^10*p^2*QR^2*QRd^5*LRd + 2/9*nf^4*h^10*p^2*QR^3*LR^3*LRd^2 + 1/9*nf^4*
      h^10*p^2*QR^3*LLd^2*LR^3 + 5/12*nf^4*h^10*p^2*QR^3*LL^2*LR*LRd^2 + 1/6*
      nf^4*h^10*p^2*QR^3*LL^2*LLd^2*LR + 1535/96*nf^4*h^10*p^2*QR^4*QRd^4 + 2/
      3*nf^4*h^10*p^2*QR^5*QRd^2*LR + 187/36*nf^4*h^10*p^2*QR^6*LR^2 + 899/144
      *nf^4*h^10*p^2*QR^6*LL^2 - 1/6*nf^4*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 - 5/12
      *nf^4*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 2/9*nf^4*h^10*p^2*QLd*QR*LLd^3*
      LR^3 + 4/9*nf^4*h^10*p^2*QLd*QR*LL^3*LRd^3 + nf^4*h^10*p^2*QLd*QR^5*QRd*
      LL - 5/12*nf^4*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 1/6*nf^4*h^10*p^2*QLd^2*
      QRd*LL^2*LRd^3 + 883/48*nf^4*h^10*p^2*QLd^2*QRd^4*LRd^2 + 655/48*nf^4*
      h^10*p^2*QLd^2*QRd^4*LLd^2 + 99/4*nf^4*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2 +
      21*nf^4*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 75/4*nf^4*h^10*p^2*QLd^2*QR^2*
      LL^2*LRd^2 + 99/4*nf^4*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 5/12*nf^4*h^10*
      p^2*QLd^2*QR^2*QRd^3*LRd + 2071/48*nf^4*h^10*p^2*QLd^2*QR^4*QRd^2 + 7/15
      *nf^4*h^10*p^2*QLd^2*QR^5*LR + 1/6*nf^4*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 +
      1/9*nf^4*h^10*p^2*QLd^3*LLd^3*LR^2 + 5/12*nf^4*h^10*p^2*QLd^3*LL^2*LLd*
      LRd^2 + 2/9*nf^4*h^10*p^2*QLd^3*LL^2*LLd^3 + 1/6*nf^4*h^10*p^2*QLd^3*
      QR^2*QRd^2*LLd + 2/3*nf^4*h^10*p^2*QLd^3*QR^3*LLd*LR + 4/3*nf^4*h^10*p^2
      *QLd^3*QR^3*LL*LRd + 655/48*nf^4*h^10*p^2*QLd^4*QRd^2*LRd^2 + 883/48*
      nf^4*h^10*p^2*QLd^4*QRd^2*LLd^2 + 1343/72*nf^4*h^10*p^2*QLd^4*QR^4 + 7/
      15*nf^4*h^10*p^2*QLd^5*QR^2*LLd + 899/144*nf^4*h^10*p^2*QLd^6*LRd^2 +
      187/36*nf^4*h^10*p^2*QLd^6*LLd^2 + 4/9*nf^4*h^10*p^2*QL*QRd*LLd^3*LR^3
       + 2/9*nf^4*h^10*p^2*QL*QRd*LL^3*LRd^3 + nf^4*h^10*p^2*QL*QR*QRd^5*LLd
       - 1/6*nf^4*h^10*p^2*QL*QR^2*LL^3*LRd^2 - 5/12*nf^4*h^10*p^2*QL*QR^2*
      LL^3*LLd^2 + 8/9*nf^4*h^10*p^2*QL*QLd^3*QR^3*QRd + nf^4*h^10*p^2*QL*
      QLd^5*QR*LRd + 99/4*nf^4*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 75/4*nf^4*h^10
      *p^2*QL^2*QRd^2*LLd^2*LR^2 + 21*nf^4*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 99/
      4*nf^4*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 + 7/15*nf^4*h^10*p^2*QL^2*QRd^5*
      LRd - 5/12*nf^4*h^10*p^2*QL^2*QR*LR^3*LRd^2 - 1/6*nf^4*h^10*p^2*QL^2*QR*
      LLd^2*LR^3 + 2071/48*nf^4*h^10*p^2*QL^2*QR^2*QRd^4 + 5/12*nf^4*h^10*p^2*
      QL^2*QR^3*QRd^2*LR + 883/48*nf^4*h^10*p^2*QL^2*QR^4*LR^2 + 655/48*nf^4*
      h^10*p^2*QL^2*QR^4*LL^2 + 75/4*nf^4*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 + 99/
      4*nf^4*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 + 99/4*nf^4*h^10*p^2*QL^2*QLd^2*
      LL^2*LRd^2 + 75/4*nf^4*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 1/6*nf^4*h^10*
      p^2*QL^2*QLd^2*QRd^3*LRd + 525/8*nf^4*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 1/
      6*nf^4*h^10*p^2*QL^2*QLd^2*QR^3*LR + 5/12*nf^4*h^10*p^2*QL^2*QLd^3*QRd^2
      *LLd + 2071/48*nf^4*h^10*p^2*QL^2*QLd^4*QR^2 + 2/3*nf^4*h^10*p^2*QL^2*
      QLd^5*LLd + 1/6*nf^4*h^10*p^2*QL^3*LL*LR^2*LRd^2 + 5/12*nf^4*h^10*p^2*
      QL^3*LL*LLd^2*LR^2 + 1/9*nf^4*h^10*p^2*QL^3*LL^3*LRd^2 + 2/9*nf^4*h^10*
      p^2*QL^3*LL^3*LLd^2 + 4/3*nf^4*h^10*p^2*QL^3*QRd^3*LLd*LR + 2/3*nf^4*
      h^10*p^2*QL^3*QRd^3*LL*LRd + 1/6*nf^4*h^10*p^2*QL^3*QR^2*QRd^2*LL + 8/9*
      nf^4*h^10*p^2*QL^3*QLd*QR*QRd^3 + 5/12*nf^4*h^10*p^2*QL^3*QLd^2*QR^2*LL
       + 1343/72*nf^4*h^10*p^2*QL^4*QRd^4 + 655/48*nf^4*h^10*p^2*QL^4*QR^2*
      LR^2 + 883/48*nf^4*h^10*p^2*QL^4*QR^2*LL^2 + 2071/48*nf^4*h^10*p^2*QL^4*
      QLd^2*QRd^2 + 1535/96*nf^4*h^10*p^2*QL^4*QLd^4 + 7/15*nf^4*h^10*p^2*QL^5
      *QRd^2*LL + nf^4*h^10*p^2*QL^5*QLd*QRd*LR + 2/3*nf^4*h^10*p^2*QL^5*QLd^2
      *LL + 899/144*nf^4*h^10*p^2*QL^6*LR^2 + 187/36*nf^4*h^10*p^2*QL^6*LL^2
       + 2/3*nf^4*h^10*p^2*G*QRd^3*LLd*LR*LRd + 3/2*nf^4*h^10*p^2*G*QRd^3*LL*
      LRd^2 + 1/3*nf^4*h^10*p^2*G*QRd^3*LL*LLd^2 + 2/3*nf^4*h^10*p^2*G*QR*
      QRd^4*LLd + 3/2*nf^4*h^10*p^2*G*QR^3*LLd*LR^2 + 2/3*nf^4*h^10*p^2*G*QR^3
      *LL*LR*LRd + 1/3*nf^4*h^10*p^2*G*QR^3*LL^2*LLd + 2/3*nf^4*h^10*p^2*G*
      QR^4*QRd*LL + 7/4*nf^4*h^10*p^2*G*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*h^10*p^2*
      G*QLd*QR*LLd^2*LR^2 - 1/4*nf^4*h^10*p^2*G*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*
      h^10*p^2*G*QLd*QR*LL^2*LLd^2 + 2/3*nf^4*h^10*p^2*G*QLd*QR*QRd^3*LRd + 25/
      12*nf^4*h^10*p^2*G*QLd*QR^3*QRd^2 + 3*nf^4*h^10*p^2*G*QLd*QR^4*LR + 1/3*
      nf^4*h^10*p^2*G*QLd^3*LR*LRd^2 + 3/2*nf^4*h^10*p^2*G*QLd^3*LLd^2*LR + 2/
      3*nf^4*h^10*p^2*G*QLd^3*LL*LLd*LRd + 2/3*nf^4*h^10*p^2*G*QLd^3*QR*QRd*
      LRd + 5/2*nf^4*h^10*p^2*G*QLd^3*QR^3 + 3*nf^4*h^10*p^2*G*QLd^4*QR*LLd +
      7/4*nf^4*h^10*p^2*G*QL*QRd*LR^2*LRd^2 - 1/4*nf^4*h^10*p^2*G*QL*QRd*LLd^2
      *LR^2 + 3/2*nf^4*h^10*p^2*G*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*h^10*p^2*G*QL*
      QRd*LL^2*LLd^2 + 3*nf^4*h^10*p^2*G*QL*QRd^4*LRd + 25/12*nf^4*h^10*p^2*G*
      QL*QR^2*QRd^3 + 2/3*nf^4*h^10*p^2*G*QL*QR^3*QRd*LR + 2/3*nf^4*h^10*p^2*G
      *QL*QLd*QRd^3*LLd + 2/3*nf^4*h^10*p^2*G*QL*QLd*QR^3*LL - 1/4*nf^4*h^10*
      p^2*G*QL*QLd^2*QR^2*QRd + 2/3*nf^4*h^10*p^2*G*QL*QLd^3*QRd*LLd + 2/3*
      nf^4*h^10*p^2*G*QL*QLd^4*LRd - 1/4*nf^4*h^10*p^2*G*QL^2*QLd*QR*QRd^2 +
      25/12*nf^4*h^10*p^2*G*QL^2*QLd^3*QR + 1/3*nf^4*h^10*p^2*G*QL^3*LR^2*LRd
       + 2/3*nf^4*h^10*p^2*G*QL^3*LL*LLd*LR + 3/2*nf^4*h^10*p^2*G*QL^3*LL^2*
      LRd + 5/2*nf^4*h^10*p^2*G*QL^3*QRd^3 + 2/3*nf^4*h^10*p^2*G*QL^3*QR*QRd*
      LR + 2/3*nf^4*h^10*p^2*G*QL^3*QLd*QR*LL + 25/12*nf^4*h^10*p^2*G*QL^3*
      QLd^2*QRd + 3*nf^4*h^10*p^2*G*QL^4*QRd*LL + 2/3*nf^4*h^10*p^2*G*QL^4*QLd
      *LR + 127/2*nf^4*h^10*p^2*G^2*LR^2*LRd^2 + 71*nf^4*h^10*p^2*G^2*LLd^2*
      LR^2 + 254*nf^4*h^10*p^2*G^2*LL*LLd*LR*LRd + 71*nf^4*h^10*p^2*G^2*LL^2*
      LRd^2 + 127/2*nf^4*h^10*p^2*G^2*LL^2*LLd^2 + 286*nf^4*h^10*p^2*G^2*QRd^3
      *LRd + 754*nf^4*h^10*p^2*G^2*QR*QRd*LR*LRd + 754*nf^4*h^10*p^2*G^2*QR*
      QRd*LL*LLd + 1627/2*nf^4*h^10*p^2*G^2*QR^2*QRd^2 + 286*nf^4*h^10*p^2*G^2
      *QR^3*LR + 750*nf^4*h^10*p^2*G^2*QLd*QRd^2*LLd + 856*nf^4*h^10*p^2*G^2*
      QLd*QR*LLd*LR + 754*nf^4*h^10*p^2*G^2*QLd*QR*LL*LRd + 750*nf^4*h^10*p^2*
      G^2*QLd^2*QRd*LRd + 929*nf^4*h^10*p^2*G^2*QLd^2*QR^2 + 286*nf^4*h^10*p^2
      *G^2*QLd^3*LLd + 754*nf^4*h^10*p^2*G^2*QL*QRd*LLd*LR + 856*nf^4*h^10*p^2
      *G^2*QL*QRd*LL*LRd + 750*nf^4*h^10*p^2*G^2*QL*QR^2*LL + 754*nf^4*h^10*
      p^2*G^2*QL*QLd*LR*LRd + 754*nf^4*h^10*p^2*G^2*QL*QLd*LL*LLd + 3254*nf^4*
      h^10*p^2*G^2*QL*QLd*QR*QRd + 929*nf^4*h^10*p^2*G^2*QL^2*QRd^2 + 750*nf^4
      *h^10*p^2*G^2*QL^2*QR*LR + 1627/2*nf^4*h^10*p^2*G^2*QL^2*QLd^2 + 286*
      nf^4*h^10*p^2*G^2*QL^3*LL + 7/4*nf^4*h^10*p^2*W*LLd*LR^3*LRd^2 + 3/2*
      nf^4*h^10*p^2*W*LLd^3*LR^3 + 7/4*nf^4*h^10*p^2*W*LL*LR^2*LRd^3 - 1/4*
      nf^4*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 1/4*nf^4*h^10*p^2*W*LL^2*LLd*LR*
      LRd^2 + 7/4*nf^4*h^10*p^2*W*LL^2*LLd^3*LR + 3/2*nf^4*h^10*p^2*W*LL^3*
      LRd^3 + 7/4*nf^4*h^10*p^2*W*LL^3*LLd^2*LRd - 3/2*nf^4*h^10*p^2*W*QRd^3*
      LL*LRd^2 - 7/4*nf^4*h^10*p^2*W*QRd^3*LL*LLd^2 + 1/8*nf^4*h^10*p^2*W*QR*
      QRd^4*LLd + 7/2*nf^4*h^10*p^2*W*QR^2*QRd^2*LLd*LR + 7/2*nf^4*h^10*p^2*W*
      QR^2*QRd^2*LL*LRd - 3/2*nf^4*h^10*p^2*W*QR^3*LLd*LR^2 - 7/4*nf^4*h^10*
      p^2*W*QR^3*LL^2*LLd + 1/8*nf^4*h^10*p^2*W*QR^4*QRd*LL + 1/4*nf^4*h^10*
      p^2*W*QLd*QRd^2*LR*LRd^2 - 7/4*nf^4*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 7/4*
      nf^4*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*h^10*p^2*W*QLd*QR*LLd^2*
      LR^2 - 1/4*nf^4*h^10*p^2*W*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*h^10*p^2*W*QLd*
      QR*LL^2*LLd^2 + 7/2*nf^4*h^10*p^2*W*QLd*QR^3*QRd^2 - 3/4*nf^4*h^10*p^2*W
      *QLd*QR^4*LR - 7/4*nf^4*h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 1/4*nf^4*h^10*
      p^2*W*QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*h^10*p^2*W*QLd^2*QR*QRd^2*LLd + 3*
      nf^4*h^10*p^2*W*QLd^2*QR^2*LLd*LR - 1/2*nf^4*h^10*p^2*W*QLd^2*QR^2*LL*
      LRd - 7/4*nf^4*h^10*p^2*W*QLd^3*LR*LRd^2 - 3/2*nf^4*h^10*p^2*W*QLd^3*
      LLd^2*LR + 3*nf^4*h^10*p^2*W*QLd^3*QR^3 - 3/4*nf^4*h^10*p^2*W*QLd^4*QR*
      LLd + 7/4*nf^4*h^10*p^2*W*QL*QRd*LR^2*LRd^2 - 1/4*nf^4*h^10*p^2*W*QL*QRd
      *LLd^2*LR^2 + 3/2*nf^4*h^10*p^2*W*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*h^10*p^2*
      W*QL*QRd*LL^2*LLd^2 - 3/4*nf^4*h^10*p^2*W*QL*QRd^4*LRd + 1/4*nf^4*h^10*
      p^2*W*QL*QR^2*LR^2*LRd - 7/4*nf^4*h^10*p^2*W*QL*QR^2*LL^2*LRd + 7/2*nf^4
      *h^10*p^2*W*QL*QR^2*QRd^3 - 7/4*nf^4*h^10*p^2*W*QL*QLd^2*QRd^2*LRd - 1/2
      *nf^4*h^10*p^2*W*QL*QLd^2*QR^2*QRd + 1/8*nf^4*h^10*p^2*W*QL*QLd^4*LRd -
      1/2*nf^4*h^10*p^2*W*QL^2*QRd^2*LLd*LR + 3*nf^4*h^10*p^2*W*QL^2*QRd^2*LL*
      LRd - 7/4*nf^4*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 1/4*nf^4*h^10*p^2*W*QL^2*QR
      *LL^2*LLd - 7/4*nf^4*h^10*p^2*W*QL^2*QR^2*QRd*LL - 1/2*nf^4*h^10*p^2*W*
      QL^2*QLd*QR*QRd^2 - 7/4*nf^4*h^10*p^2*W*QL^2*QLd*QR^2*LR + 7/2*nf^4*h^10
      *p^2*W*QL^2*QLd^2*LLd*LR + 7/2*nf^4*h^10*p^2*W*QL^2*QLd^2*LL*LRd + 7/2*
      nf^4*h^10*p^2*W*QL^2*QLd^3*QR - 7/4*nf^4*h^10*p^2*W*QL^3*LR^2*LRd - 3/2*
      nf^4*h^10*p^2*W*QL^3*LL^2*LRd + 3*nf^4*h^10*p^2*W*QL^3*QRd^3 + 7/2*nf^4*
      h^10*p^2*W*QL^3*QLd^2*QRd - 3/4*nf^4*h^10*p^2*W*QL^4*QRd*LL + 1/8*nf^4*
      h^10*p^2*W*QL^4*QLd*LR + 286*nf^4*h^10*p^2*W*G*QRd^3*LRd + 750*nf^4*h^10
      *p^2*W*G*QR*QRd*LR*LRd + 750*nf^4*h^10*p^2*W*G*QR*QRd*LL*LLd + 750*nf^4*
      h^10*p^2*W*G*QR^2*QRd^2 + 286*nf^4*h^10*p^2*W*G*QR^3*LR + 750*nf^4*h^10*
      p^2*W*G*QLd*QRd^2*LLd + 858*nf^4*h^10*p^2*W*G*QLd*QR*LLd*LR + 750*nf^4*
      h^10*p^2*W*G*QLd*QR*LL*LRd + 750*nf^4*h^10*p^2*W*G*QLd^2*QRd*LRd + 858*
      nf^4*h^10*p^2*W*G*QLd^2*QR^2 + 286*nf^4*h^10*p^2*W*G*QLd^3*LLd + 750*
      nf^4*h^10*p^2*W*G*QL*QRd*LLd*LR + 858*nf^4*h^10*p^2*W*G*QL*QRd*LL*LRd +
      750*nf^4*h^10*p^2*W*G*QL*QR^2*LL + 750*nf^4*h^10*p^2*W*G*QL*QLd*LR*LRd
       + 750*nf^4*h^10*p^2*W*G*QL*QLd*LL*LLd + 3000*nf^4*h^10*p^2*W*G*QL*QLd*
      QR*QRd + 858*nf^4*h^10*p^2*W*G*QL^2*QRd^2 + 750*nf^4*h^10*p^2*W*G*QL^2*
      QR*LR + 750*nf^4*h^10*p^2*W*G*QL^2*QLd^2 + 286*nf^4*h^10*p^2*W*G*QL^3*LL
       + 375/2*nf^4*h^10*p^2*W^2*LR^2*LRd^2 + 429/2*nf^4*h^10*p^2*W^2*LLd^2*
      LR^2 + 750*nf^4*h^10*p^2*W^2*LL*LLd*LR*LRd + 429/2*nf^4*h^10*p^2*W^2*
      LL^2*LRd^2 + 375/2*nf^4*h^10*p^2*W^2*LL^2*LLd^2 + 143*nf^4*h^10*p^2*W^2*
      QRd^3*LRd + 750*nf^4*h^10*p^2*W^2*QR*QRd*LR*LRd + 750*nf^4*h^10*p^2*W^2*
      QR*QRd*LL*LLd + 375*nf^4*h^10*p^2*W^2*QR^2*QRd^2 + 143*nf^4*h^10*p^2*W^2
      *QR^3*LR + 375*nf^4*h^10*p^2*W^2*QLd*QRd^2*LLd + 858*nf^4*h^10*p^2*W^2*
      QLd*QR*LLd*LR + 750*nf^4*h^10*p^2*W^2*QLd*QR*LL*LRd + 375*nf^4*h^10*p^2*
      W^2*QLd^2*QRd*LRd + 429*nf^4*h^10*p^2*W^2*QLd^2*QR^2 + 143*nf^4*h^10*p^2
      *W^2*QLd^3*LLd + 750*nf^4*h^10*p^2*W^2*QL*QRd*LLd*LR + 858*nf^4*h^10*p^2
      *W^2*QL*QRd*LL*LRd + 375*nf^4*h^10*p^2*W^2*QL*QR^2*LL + 750*nf^4*h^10*
      p^2*W^2*QL*QLd*LR*LRd + 750*nf^4*h^10*p^2*W^2*QL*QLd*LL*LLd + 1500*nf^4*
      h^10*p^2*W^2*QL*QLd*QR*QRd + 429*nf^4*h^10*p^2*W^2*QL^2*QRd^2 + 375*nf^4
      *h^10*p^2*W^2*QL^2*QR*LR + 375*nf^4*h^10*p^2*W^2*QL^2*QLd^2 + 143*nf^4*
      h^10*p^2*W^2*QL^3*LL + 17/12*nf^4*h^10*p^2*B*LLd*LR^3*LRd^2 + 1/2*nf^4*
      h^10*p^2*B*LLd^3*LR^3 + 17/12*nf^4*h^10*p^2*B*LL*LR^2*LRd^3 - 1/4*nf^4*
      h^10*p^2*B*LL*LLd^2*LR^2*LRd - 1/4*nf^4*h^10*p^2*B*LL^2*LLd*LR*LRd^2 +
      17/12*nf^4*h^10*p^2*B*LL^2*LLd^3*LR + 1/2*nf^4*h^10*p^2*B*LL^3*LRd^3 +
      17/12*nf^4*h^10*p^2*B*LL^3*LLd^2*LRd - 2/3*nf^4*h^10*p^2*B*QRd^3*LLd*LR*
      LRd - 3*nf^4*h^10*p^2*B*QRd^3*LL*LRd^2 - 25/12*nf^4*h^10*p^2*B*QRd^3*LL*
      LLd^2 + 1/8*nf^4*h^10*p^2*B*QR*QRd^4*LLd + 7/2*nf^4*h^10*p^2*B*QR^2*
      QRd^2*LLd*LR + 7/2*nf^4*h^10*p^2*B*QR^2*QRd^2*LL*LRd - 3*nf^4*h^10*p^2*B
      *QR^3*LLd*LR^2 - 2/3*nf^4*h^10*p^2*B*QR^3*LL*LR*LRd - 25/12*nf^4*h^10*
      p^2*B*QR^3*LL^2*LLd + 1/8*nf^4*h^10*p^2*B*QR^4*QRd*LL + 1/4*nf^4*h^10*
      p^2*B*QLd*QRd^2*LR*LRd^2 - 7/4*nf^4*h^10*p^2*B*QLd*QRd^2*LLd^2*LR + 7/4*
      nf^4*h^10*p^2*B*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*h^10*p^2*B*QLd*QR*LLd^2*
      LR^2 - 1/4*nf^4*h^10*p^2*B*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*h^10*p^2*B*QLd*
      QR*LL^2*LLd^2 + 7/2*nf^4*h^10*p^2*B*QLd*QR^3*QRd^2 - 3/4*nf^4*h^10*p^2*B
      *QLd*QR^4*LR - 7/4*nf^4*h^10*p^2*B*QLd^2*QRd*LL*LRd^2 + 1/4*nf^4*h^10*
      p^2*B*QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*h^10*p^2*B*QLd^2*QR*QRd^2*LLd + 3*
      nf^4*h^10*p^2*B*QLd^2*QR^2*LLd*LR - 1/2*nf^4*h^10*p^2*B*QLd^2*QR^2*LL*
      LRd - 25/12*nf^4*h^10*p^2*B*QLd^3*LR*LRd^2 - 3*nf^4*h^10*p^2*B*QLd^3*
      LLd^2*LR - 2/3*nf^4*h^10*p^2*B*QLd^3*LL*LLd*LRd + 3*nf^4*h^10*p^2*B*
      QLd^3*QR^3 - 3/4*nf^4*h^10*p^2*B*QLd^4*QR*LLd + 7/4*nf^4*h^10*p^2*B*QL*
      QRd*LR^2*LRd^2 - 1/4*nf^4*h^10*p^2*B*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*h^10*
      p^2*B*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*h^10*p^2*B*QL*QRd*LL^2*LLd^2 - 3/4*
      nf^4*h^10*p^2*B*QL*QRd^4*LRd + 1/4*nf^4*h^10*p^2*B*QL*QR^2*LR^2*LRd - 7/
      4*nf^4*h^10*p^2*B*QL*QR^2*LL^2*LRd + 7/2*nf^4*h^10*p^2*B*QL*QR^2*QRd^3
       - 7/4*nf^4*h^10*p^2*B*QL*QLd^2*QRd^2*LRd - 1/2*nf^4*h^10*p^2*B*QL*QLd^2
      *QR^2*QRd + 1/8*nf^4*h^10*p^2*B*QL*QLd^4*LRd - 1/2*nf^4*h^10*p^2*B*QL^2*
      QRd^2*LLd*LR + 3*nf^4*h^10*p^2*B*QL^2*QRd^2*LL*LRd - 7/4*nf^4*h^10*p^2*B
      *QL^2*QR*LLd*LR^2 + 1/4*nf^4*h^10*p^2*B*QL^2*QR*LL^2*LLd - 7/4*nf^4*h^10
      *p^2*B*QL^2*QR^2*QRd*LL - 1/2*nf^4*h^10*p^2*B*QL^2*QLd*QR*QRd^2 - 7/4*
      nf^4*h^10*p^2*B*QL^2*QLd*QR^2*LR + 7/2*nf^4*h^10*p^2*B*QL^2*QLd^2*LLd*LR
       + 7/2*nf^4*h^10*p^2*B*QL^2*QLd^2*LL*LRd + 7/2*nf^4*h^10*p^2*B*QL^2*
      QLd^3*QR - 25/12*nf^4*h^10*p^2*B*QL^3*LR^2*LRd - 2/3*nf^4*h^10*p^2*B*
      QL^3*LL*LLd*LR - 3*nf^4*h^10*p^2*B*QL^3*LL^2*LRd + 3*nf^4*h^10*p^2*B*
      QL^3*QRd^3 + 7/2*nf^4*h^10*p^2*B*QL^3*QLd^2*QRd - 3/4*nf^4*h^10*p^2*B*
      QL^4*QRd*LL + 1/8*nf^4*h^10*p^2*B*QL^4*QLd*LR + 572/3*nf^4*h^10*p^2*B*G*
      QRd^3*LRd + 500*nf^4*h^10*p^2*B*G*QR*QRd*LR*LRd + 500*nf^4*h^10*p^2*B*G*
      QR*QRd*LL*LLd + 500*nf^4*h^10*p^2*B*G*QR^2*QRd^2 + 572/3*nf^4*h^10*p^2*B
      *G*QR^3*LR + 500*nf^4*h^10*p^2*B*G*QLd*QRd^2*LLd + 572*nf^4*h^10*p^2*B*G
      *QLd*QR*LLd*LR + 500*nf^4*h^10*p^2*B*G*QLd*QR*LL*LRd + 500*nf^4*h^10*p^2
      *B*G*QLd^2*QRd*LRd + 572*nf^4*h^10*p^2*B*G*QLd^2*QR^2 + 572/3*nf^4*h^10*
      p^2*B*G*QLd^3*LLd + 500*nf^4*h^10*p^2*B*G*QL*QRd*LLd*LR + 572*nf^4*h^10*
      p^2*B*G*QL*QRd*LL*LRd + 500*nf^4*h^10*p^2*B*G*QL*QR^2*LL + 500*nf^4*h^10
      *p^2*B*G*QL*QLd*LR*LRd + 500*nf^4*h^10*p^2*B*G*QL*QLd*LL*LLd + 2000*nf^4
      *h^10*p^2*B*G*QL*QLd*QR*QRd + 572*nf^4*h^10*p^2*B*G*QL^2*QRd^2 + 500*
      nf^4*h^10*p^2*B*G*QL^2*QR*LR + 500*nf^4*h^10*p^2*B*G*QL^2*QLd^2 + 572/3*
      nf^4*h^10*p^2*B*G*QL^3*LL + 375/2*nf^4*h^10*p^2*B*W*LR^2*LRd^2 + 429/2*
      nf^4*h^10*p^2*B*W*LLd^2*LR^2 + 750*nf^4*h^10*p^2*B*W*LL*LLd*LR*LRd + 429/
      2*nf^4*h^10*p^2*B*W*LL^2*LRd^2 + 375/2*nf^4*h^10*p^2*B*W*LL^2*LLd^2 +
      143*nf^4*h^10*p^2*B*W*QRd^3*LRd + 750*nf^4*h^10*p^2*B*W*QR*QRd*LR*LRd +
      750*nf^4*h^10*p^2*B*W*QR*QRd*LL*LLd + 375*nf^4*h^10*p^2*B*W*QR^2*QRd^2
       + 143*nf^4*h^10*p^2*B*W*QR^3*LR + 375*nf^4*h^10*p^2*B*W*QLd*QRd^2*LLd
       + 858*nf^4*h^10*p^2*B*W*QLd*QR*LLd*LR + 750*nf^4*h^10*p^2*B*W*QLd*QR*LL
      *LRd + 375*nf^4*h^10*p^2*B*W*QLd^2*QRd*LRd + 429*nf^4*h^10*p^2*B*W*QLd^2
      *QR^2 + 143*nf^4*h^10*p^2*B*W*QLd^3*LLd + 750*nf^4*h^10*p^2*B*W*QL*QRd*
      LLd*LR + 858*nf^4*h^10*p^2*B*W*QL*QRd*LL*LRd + 375*nf^4*h^10*p^2*B*W*QL*
      QR^2*LL + 750*nf^4*h^10*p^2*B*W*QL*QLd*LR*LRd + 750*nf^4*h^10*p^2*B*W*QL
      *QLd*LL*LLd + 1500*nf^4*h^10*p^2*B*W*QL*QLd*QR*QRd + 429*nf^4*h^10*p^2*B
      *W*QL^2*QRd^2 + 375*nf^4*h^10*p^2*B*W*QL^2*QR*LR + 375*nf^4*h^10*p^2*B*W
      *QL^2*QLd^2 + 143*nf^4*h^10*p^2*B*W*QL^3*LL + 127/2*nf^4*h^10*p^2*B^2*
      LR^2*LRd^2 + 71*nf^4*h^10*p^2*B^2*LLd^2*LR^2 + 254*nf^4*h^10*p^2*B^2*LL*
      LLd*LR*LRd + 71*nf^4*h^10*p^2*B^2*LL^2*LRd^2 + 127/2*nf^4*h^10*p^2*B^2*
      LL^2*LLd^2 + 142/3*nf^4*h^10*p^2*B^2*QRd^3*LRd + 254*nf^4*h^10*p^2*B^2*
      QR*QRd*LR*LRd + 254*nf^4*h^10*p^2*B^2*QR*QRd*LL*LLd + 127*nf^4*h^10*p^2*
      B^2*QR^2*QRd^2 + 142/3*nf^4*h^10*p^2*B^2*QR^3*LR + 127*nf^4*h^10*p^2*B^2
      *QLd*QRd^2*LLd + 284*nf^4*h^10*p^2*B^2*QLd*QR*LLd*LR + 254*nf^4*h^10*p^2
      *B^2*QLd*QR*LL*LRd + 127*nf^4*h^10*p^2*B^2*QLd^2*QRd*LRd + 142*nf^4*h^10
      *p^2*B^2*QLd^2*QR^2 + 142/3*nf^4*h^10*p^2*B^2*QLd^3*LLd + 254*nf^4*h^10*
      p^2*B^2*QL*QRd*LLd*LR + 284*nf^4*h^10*p^2*B^2*QL*QRd*LL*LRd + 127*nf^4*
      h^10*p^2*B^2*QL*QR^2*LL + 254*nf^4*h^10*p^2*B^2*QL*QLd*LR*LRd + 254*nf^4
      *h^10*p^2*B^2*QL*QLd*LL*LLd + 508*nf^4*h^10*p^2*B^2*QL*QLd*QR*QRd + 142*
      nf^4*h^10*p^2*B^2*QL^2*QRd^2 + 127*nf^4*h^10*p^2*B^2*QL^2*QR*LR + 127*
      nf^4*h^10*p^2*B^2*QL^2*QLd^2 + 142/3*nf^4*h^10*p^2*B^2*QL^3*LL + 2/3*
      nf^4*h^10*p^4*LLd*LR^3*LRd^2 + 113/36*nf^4*h^10*p^4*LLd^3*LR^3 + 2/3*
      nf^4*h^10*p^4*LL*LR^2*LRd^3 + 6*nf^4*h^10*p^4*LL*LLd^2*LR^2*LRd + 6*nf^4
      *h^10*p^4*LL^2*LLd*LR*LRd^2 + 2/3*nf^4*h^10*p^4*LL^2*LLd^3*LR + 113/36*
      nf^4*h^10*p^4*LL^3*LRd^3 + 2/3*nf^4*h^10*p^4*LL^3*LLd^2*LRd - 5/3*nf^4*
      h^10*p^4*QRd^3*LLd*LR*LRd - 71/12*nf^4*h^10*p^4*QRd^3*LL*LRd^2 - 7/3*
      nf^4*h^10*p^4*QRd^3*LL*LLd^2 - 3*nf^4*h^10*p^4*QR*QRd^4*LLd + 3*nf^4*
      h^10*p^4*QR^2*QRd^2*LLd*LR + 3*nf^4*h^10*p^4*QR^2*QRd^2*LL*LRd - 71/12*
      nf^4*h^10*p^4*QR^3*LLd*LR^2 - 5/3*nf^4*h^10*p^4*QR^3*LL*LR*LRd - 7/3*
      nf^4*h^10*p^4*QR^3*LL^2*LLd - 3*nf^4*h^10*p^4*QR^4*QRd*LL - 6*nf^4*h^10*
      p^4*QLd*QRd^2*LR*LRd^2 - 3/2*nf^4*h^10*p^4*QLd*QRd^2*LLd^2*LR + 3/2*nf^4
      *h^10*p^4*QLd*QR*LR^2*LRd^2 + 17/4*nf^4*h^10*p^4*QLd*QR*LLd^2*LR^2 + 6*
      nf^4*h^10*p^4*QLd*QR*LL^2*LRd^2 + 3/2*nf^4*h^10*p^4*QLd*QR*LL^2*LLd^2 +
      3*nf^4*h^10*p^4*QLd*QR^3*QRd^2 - 17/8*nf^4*h^10*p^4*QLd*QR^4*LR - 3/2*
      nf^4*h^10*p^4*QLd^2*QRd*LL*LRd^2 - 6*nf^4*h^10*p^4*QLd^2*QRd*LL*LLd^2 -
      3/2*nf^4*h^10*p^4*QLd^2*QR*QRd^2*LLd + 17/2*nf^4*h^10*p^4*QLd^2*QR^2*LLd
      *LR + 12*nf^4*h^10*p^4*QLd^2*QR^2*LL*LRd - 7/3*nf^4*h^10*p^4*QLd^3*LR*
      LRd^2 - 71/12*nf^4*h^10*p^4*QLd^3*LLd^2*LR - 5/3*nf^4*h^10*p^4*QLd^3*LL*
      LLd*LRd + 17/2*nf^4*h^10*p^4*QLd^3*QR^3 - 17/8*nf^4*h^10*p^4*QLd^4*QR*
      LLd + 3/2*nf^4*h^10*p^4*QL*QRd*LR^2*LRd^2 + 6*nf^4*h^10*p^4*QL*QRd*LLd^2
      *LR^2 + 17/4*nf^4*h^10*p^4*QL*QRd*LL^2*LRd^2 + 3/2*nf^4*h^10*p^4*QL*QRd*
      LL^2*LLd^2 - 17/8*nf^4*h^10*p^4*QL*QRd^4*LRd - 6*nf^4*h^10*p^4*QL*QR^2*
      LR^2*LRd - 3/2*nf^4*h^10*p^4*QL*QR^2*LL^2*LRd + 3*nf^4*h^10*p^4*QL*QR^2*
      QRd^3 - 3/2*nf^4*h^10*p^4*QL*QLd^2*QRd^2*LRd + 12*nf^4*h^10*p^4*QL*QLd^2
      *QR^2*QRd - 3*nf^4*h^10*p^4*QL*QLd^4*LRd + 12*nf^4*h^10*p^4*QL^2*QRd^2*
      LLd*LR + 17/2*nf^4*h^10*p^4*QL^2*QRd^2*LL*LRd - 3/2*nf^4*h^10*p^4*QL^2*
      QR*LLd*LR^2 - 6*nf^4*h^10*p^4*QL^2*QR*LL^2*LLd - 3/2*nf^4*h^10*p^4*QL^2*
      QR^2*QRd*LL + 12*nf^4*h^10*p^4*QL^2*QLd*QR*QRd^2 - 3/2*nf^4*h^10*p^4*
      QL^2*QLd*QR^2*LR + 3*nf^4*h^10*p^4*QL^2*QLd^2*LLd*LR + 3*nf^4*h^10*p^4*
      QL^2*QLd^2*LL*LRd + 3*nf^4*h^10*p^4*QL^2*QLd^3*QR - 7/3*nf^4*h^10*p^4*
      QL^3*LR^2*LRd - 5/3*nf^4*h^10*p^4*QL^3*LL*LLd*LR - 71/12*nf^4*h^10*p^4*
      QL^3*LL^2*LRd + 17/2*nf^4*h^10*p^4*QL^3*QRd^3 + 3*nf^4*h^10*p^4*QL^3*
      QLd^2*QRd - 17/8*nf^4*h^10*p^4*QL^4*QRd*LL - 3*nf^4*h^10*p^4*QL^4*QLd*LR
       + 1150/3*nf^4*h^10*p^4*G*QRd^3*LRd + 1028*nf^4*h^10*p^4*G*QR*QRd*LR*LRd
       + 1028*nf^4*h^10*p^4*G*QR*QRd*LL*LLd + 1028*nf^4*h^10*p^4*G*QR^2*QRd^2
       + 1150/3*nf^4*h^10*p^4*G*QR^3*LR + 1028*nf^4*h^10*p^4*G*QLd*QRd^2*LLd
       + 1150*nf^4*h^10*p^4*G*QLd*QR*LLd*LR + 1028*nf^4*h^10*p^4*G*QLd*QR*LL*
      LRd + 1028*nf^4*h^10*p^4*G*QLd^2*QRd*LRd + 1150*nf^4*h^10*p^4*G*QLd^2*
      QR^2 + 1150/3*nf^4*h^10*p^4*G*QLd^3*LLd + 1028*nf^4*h^10*p^4*G*QL*QRd*
      LLd*LR + 1150*nf^4*h^10*p^4*G*QL*QRd*LL*LRd + 1028*nf^4*h^10*p^4*G*QL*
      QR^2*LL + 1028*nf^4*h^10*p^4*G*QL*QLd*LR*LRd + 1028*nf^4*h^10*p^4*G*QL*
      QLd*LL*LLd + 4112*nf^4*h^10*p^4*G*QL*QLd*QR*QRd + 1150*nf^4*h^10*p^4*G*
      QL^2*QRd^2 + 1028*nf^4*h^10*p^4*G*QL^2*QR*LR + 1028*nf^4*h^10*p^4*G*QL^2
      *QLd^2 + 1150/3*nf^4*h^10*p^4*G*QL^3*LL + 771/2*nf^4*h^10*p^4*W*LR^2*
      LRd^2 + 1725/4*nf^4*h^10*p^4*W*LLd^2*LR^2 + 1542*nf^4*h^10*p^4*W*LL*LLd*
      LR*LRd + 1725/4*nf^4*h^10*p^4*W*LL^2*LRd^2 + 771/2*nf^4*h^10*p^4*W*LL^2*
      LLd^2 + 575/2*nf^4*h^10*p^4*W*QRd^3*LRd + 1542*nf^4*h^10*p^4*W*QR*QRd*LR
      *LRd + 1542*nf^4*h^10*p^4*W*QR*QRd*LL*LLd + 771*nf^4*h^10*p^4*W*QR^2*
      QRd^2 + 575/2*nf^4*h^10*p^4*W*QR^3*LR + 771*nf^4*h^10*p^4*W*QLd*QRd^2*
      LLd + 1725*nf^4*h^10*p^4*W*QLd*QR*LLd*LR + 1542*nf^4*h^10*p^4*W*QLd*QR*
      LL*LRd + 771*nf^4*h^10*p^4*W*QLd^2*QRd*LRd + 1725/2*nf^4*h^10*p^4*W*
      QLd^2*QR^2 + 575/2*nf^4*h^10*p^4*W*QLd^3*LLd + 1542*nf^4*h^10*p^4*W*QL*
      QRd*LLd*LR + 1725*nf^4*h^10*p^4*W*QL*QRd*LL*LRd + 771*nf^4*h^10*p^4*W*QL
      *QR^2*LL + 1542*nf^4*h^10*p^4*W*QL*QLd*LR*LRd + 1542*nf^4*h^10*p^4*W*QL*
      QLd*LL*LLd + 3084*nf^4*h^10*p^4*W*QL*QLd*QR*QRd + 1725/2*nf^4*h^10*p^4*W
      *QL^2*QRd^2 + 771*nf^4*h^10*p^4*W*QL^2*QR*LR + 771*nf^4*h^10*p^4*W*QL^2*
      QLd^2 + 575/2*nf^4*h^10*p^4*W*QL^3*LL + 257*nf^4*h^10*p^4*B*LR^2*LRd^2
       + 575/2*nf^4*h^10*p^4*B*LLd^2*LR^2 + 1028*nf^4*h^10*p^4*B*LL*LLd*LR*LRd
       + 575/2*nf^4*h^10*p^4*B*LL^2*LRd^2 + 257*nf^4*h^10*p^4*B*LL^2*LLd^2 +
      575/3*nf^4*h^10*p^4*B*QRd^3*LRd + 1028*nf^4*h^10*p^4*B*QR*QRd*LR*LRd +
      1028*nf^4*h^10*p^4*B*QR*QRd*LL*LLd + 514*nf^4*h^10*p^4*B*QR^2*QRd^2 +
      575/3*nf^4*h^10*p^4*B*QR^3*LR + 514*nf^4*h^10*p^4*B*QLd*QRd^2*LLd + 1150
      *nf^4*h^10*p^4*B*QLd*QR*LLd*LR + 1028*nf^4*h^10*p^4*B*QLd*QR*LL*LRd +
      514*nf^4*h^10*p^4*B*QLd^2*QRd*LRd + 575*nf^4*h^10*p^4*B*QLd^2*QR^2 + 575/
      3*nf^4*h^10*p^4*B*QLd^3*LLd + 1028*nf^4*h^10*p^4*B*QL*QRd*LLd*LR + 1150*
      nf^4*h^10*p^4*B*QL*QRd*LL*LRd + 514*nf^4*h^10*p^4*B*QL*QR^2*LL + 1028*
      nf^4*h^10*p^4*B*QL*QLd*LR*LRd + 1028*nf^4*h^10*p^4*B*QL*QLd*LL*LLd +
      2056*nf^4*h^10*p^4*B*QL*QLd*QR*QRd + 575*nf^4*h^10*p^4*B*QL^2*QRd^2 +
      514*nf^4*h^10*p^4*B*QL^2*QR*LR + 514*nf^4*h^10*p^4*B*QL^2*QLd^2 + 575/3*
      nf^4*h^10*p^4*B*QL^3*LL + 221*nf^4*h^10*p^6*LR^2*LRd^2 + 489/2*nf^4*h^10
      *p^6*LLd^2*LR^2 + 884*nf^4*h^10*p^6*LL*LLd*LR*LRd + 489/2*nf^4*h^10*p^6*
      LL^2*LRd^2 + 221*nf^4*h^10*p^6*LL^2*LLd^2 + 163*nf^4*h^10*p^6*QRd^3*LRd
       + 884*nf^4*h^10*p^6*QR*QRd*LR*LRd + 884*nf^4*h^10*p^6*QR*QRd*LL*LLd +
      442*nf^4*h^10*p^6*QR^2*QRd^2 + 163*nf^4*h^10*p^6*QR^3*LR + 442*nf^4*h^10
      *p^6*QLd*QRd^2*LLd + 978*nf^4*h^10*p^6*QLd*QR*LLd*LR + 884*nf^4*h^10*p^6
      *QLd*QR*LL*LRd + 442*nf^4*h^10*p^6*QLd^2*QRd*LRd + 489*nf^4*h^10*p^6*
      QLd^2*QR^2 + 163*nf^4*h^10*p^6*QLd^3*LLd + 884*nf^4*h^10*p^6*QL*QRd*LLd*
      LR + 978*nf^4*h^10*p^6*QL*QRd*LL*LRd + 442*nf^4*h^10*p^6*QL*QR^2*LL +
      884*nf^4*h^10*p^6*QL*QLd*LR*LRd + 884*nf^4*h^10*p^6*QL*QLd*LL*LLd + 1768
      *nf^4*h^10*p^6*QL*QLd*QR*QRd + 489*nf^4*h^10*p^6*QL^2*QRd^2 + 442*nf^4*
      h^10*p^6*QL^2*QR*LR + 442*nf^4*h^10*p^6*QL^2*QLd^2 + 163*nf^4*h^10*p^6*
      QL^3*LL - 1/16*nf^4*h^10*u*p*LR^4*LRd^4 - 3/8*nf^4*h^10*u*p*LLd^2*LR^4*
      LRd^2 + 11/36*nf^4*h^10*u*p*LLd^4*LR^4 + 4/9*nf^4*h^10*u*p*LL*LLd^3*LR^3
      *LRd - 3/8*nf^4*h^10*u*p*LL^2*LR^2*LRd^4 - 1/4*nf^4*h^10*u*p*LL^2*LLd^2*
      LR^2*LRd^2 - 3/8*nf^4*h^10*u*p*LL^2*LLd^4*LR^2 + 4/9*nf^4*h^10*u*p*LL^3*
      LLd*LR*LRd^3 + 11/36*nf^4*h^10*u*p*LL^4*LRd^4 - 3/8*nf^4*h^10*u*p*LL^4*
      LLd^2*LRd^2 - 1/16*nf^4*h^10*u*p*LL^4*LLd^4 + 2/9*nf^4*h^10*u*p*QRd^3*
      LR^2*LRd^3 + 1/9*nf^4*h^10*u*p*QRd^3*LL^2*LRd^3 + 1/36*nf^4*h^10*u*p*
      QRd^6*LRd^2 - 11/72*nf^4*h^10*u*p*QRd^6*LLd^2 - 1/2*nf^4*h^10*u*p*QR^2*
      QRd^2*LR^2*LRd^2 - 3/2*nf^4*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 3/2*nf^4*
      h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 1/2*nf^4*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2
       + nf^4*h^10*u*p*QR^2*QRd^5*LRd + 2/9*nf^4*h^10*u*p*QR^3*LR^3*LRd^2 + 1/
      9*nf^4*h^10*u*p*QR^3*LLd^2*LR^3 - 7/16*nf^4*h^10*u*p*QR^4*QRd^4 + nf^4*
      h^10*u*p*QR^5*QRd^2*LR + 1/36*nf^4*h^10*u*p*QR^6*LR^2 - 11/72*nf^4*h^10*
      u*p*QR^6*LL^2 + 2/9*nf^4*h^10*u*p*QLd*QR*LLd^3*LR^3 + 4/9*nf^4*h^10*u*p*
      QLd*QR*LL^3*LRd^3 + 2*nf^4*h^10*u*p*QLd*QR^5*QRd*LL - 9/8*nf^4*h^10*u*p*
      QLd^2*QRd^4*LRd^2 - 3/8*nf^4*h^10*u*p*QLd^2*QRd^4*LLd^2 - 3/2*nf^4*h^10*
      u*p*QLd^2*QR^2*LR^2*LRd^2 - 1/2*nf^4*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 - 3/
      2*nf^4*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 - 21/8*nf^4*h^10*u*p*QLd^2*QR^4*
      QRd^2 + 77/60*nf^4*h^10*u*p*QLd^2*QR^5*LR + 1/9*nf^4*h^10*u*p*QLd^3*
      LLd^3*LR^2 + 2/9*nf^4*h^10*u*p*QLd^3*LL^2*LLd^3 + 2/3*nf^4*h^10*u*p*
      QLd^3*QR^3*LLd*LR + 4/3*nf^4*h^10*u*p*QLd^3*QR^3*LL*LRd - 3/8*nf^4*h^10*
      u*p*QLd^4*QRd^2*LRd^2 - 9/8*nf^4*h^10*u*p*QLd^4*QRd^2*LLd^2 + 13/36*nf^4
      *h^10*u*p*QLd^4*QR^4 + 77/60*nf^4*h^10*u*p*QLd^5*QR^2*LLd - 11/72*nf^4*
      h^10*u*p*QLd^6*LRd^2 + 1/36*nf^4*h^10*u*p*QLd^6*LLd^2 + 4/9*nf^4*h^10*u*
      p*QL*QRd*LLd^3*LR^3 + 2/9*nf^4*h^10*u*p*QL*QRd*LL^3*LRd^3 + 2*nf^4*h^10*
      u*p*QL*QR*QRd^5*LLd + 8/9*nf^4*h^10*u*p*QL*QLd^3*QR^3*QRd + 2*nf^4*h^10*
      u*p*QL*QLd^5*QR*LRd - 3/2*nf^4*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 1/2*nf^4
      *h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 3/2*nf^4*h^10*u*p*QL^2*QRd^2*LL^2*
      LLd^2 + 77/60*nf^4*h^10*u*p*QL^2*QRd^5*LRd - 21/8*nf^4*h^10*u*p*QL^2*
      QR^2*QRd^4 - 9/8*nf^4*h^10*u*p*QL^2*QR^4*LR^2 - 3/8*nf^4*h^10*u*p*QL^2*
      QR^4*LL^2 - 1/2*nf^4*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 3/2*nf^4*h^10*u*p*
      QL^2*QLd^2*LLd^2*LR^2 - 3/2*nf^4*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - 1/2*
      nf^4*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 - 7/4*nf^4*h^10*u*p*QL^2*QLd^2*QR^2*
      QRd^2 - 21/8*nf^4*h^10*u*p*QL^2*QLd^4*QR^2 + nf^4*h^10*u*p*QL^2*QLd^5*
      LLd + 1/9*nf^4*h^10*u*p*QL^3*LL^3*LRd^2 + 2/9*nf^4*h^10*u*p*QL^3*LL^3*
      LLd^2 + 4/3*nf^4*h^10*u*p*QL^3*QRd^3*LLd*LR + 2/3*nf^4*h^10*u*p*QL^3*
      QRd^3*LL*LRd + 8/9*nf^4*h^10*u*p*QL^3*QLd*QR*QRd^3 + 13/36*nf^4*h^10*u*p
      *QL^4*QRd^4 - 3/8*nf^4*h^10*u*p*QL^4*QR^2*LR^2 - 9/8*nf^4*h^10*u*p*QL^4*
      QR^2*LL^2 - 21/8*nf^4*h^10*u*p*QL^4*QLd^2*QRd^2 - 7/16*nf^4*h^10*u*p*
      QL^4*QLd^4 + 77/60*nf^4*h^10*u*p*QL^5*QRd^2*LL + 2*nf^4*h^10*u*p*QL^5*
      QLd*QRd*LR + nf^4*h^10*u*p*QL^5*QLd^2*LL - 11/72*nf^4*h^10*u*p*QL^6*LR^2
       + 1/36*nf^4*h^10*u*p*QL^6*LL^2 + 5/4*nf^4*h^10*u*p*G*QLd*QR*LR^2*LRd^2
       + 11/4*nf^4*h^10*u*p*G*QLd*QR*LLd^2*LR^2 + 7/4*nf^4*h^10*u*p*G*QLd*QR*
      LL^2*LRd^2 + 5/4*nf^4*h^10*u*p*G*QLd*QR*LL^2*LLd^2 + 5/4*nf^4*h^10*u*p*G
      *QLd*QR^3*QRd^2 + 11/4*nf^4*h^10*u*p*G*QLd^3*QR^3 + 5/4*nf^4*h^10*u*p*G*
      QL*QRd*LR^2*LRd^2 + 7/4*nf^4*h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 11/4*nf^4*
      h^10*u*p*G*QL*QRd*LL^2*LRd^2 + 5/4*nf^4*h^10*u*p*G*QL*QRd*LL^2*LLd^2 + 5/
      4*nf^4*h^10*u*p*G*QL*QR^2*QRd^3 + 7/4*nf^4*h^10*u*p*G*QL*QLd^2*QR^2*QRd
       + 7/4*nf^4*h^10*u*p*G*QL^2*QLd*QR*QRd^2 + 5/4*nf^4*h^10*u*p*G*QL^2*
      QLd^3*QR + 11/4*nf^4*h^10*u*p*G*QL^3*QRd^3 + 5/4*nf^4*h^10*u*p*G*QL^3*
      QLd^2*QRd + 117/2*nf^4*h^10*u*p*G^2*LR^2*LRd^2 + 267/4*nf^4*h^10*u*p*G^2
      *LLd^2*LR^2 + 234*nf^4*h^10*u*p*G^2*LL*LLd*LR*LRd + 267/4*nf^4*h^10*u*p*
      G^2*LL^2*LRd^2 + 117/2*nf^4*h^10*u*p*G^2*LL^2*LLd^2 + 531/2*nf^4*h^10*u*
      p*G^2*QRd^3*LRd + 702*nf^4*h^10*u*p*G^2*QR*QRd*LR*LRd + 702*nf^4*h^10*u*
      p*G^2*QR*QRd*LL*LLd + 1521/2*nf^4*h^10*u*p*G^2*QR^2*QRd^2 + 531/2*nf^4*
      h^10*u*p*G^2*QR^3*LR + 702*nf^4*h^10*u*p*G^2*QLd*QRd^2*LLd + 798*nf^4*
      h^10*u*p*G^2*QLd*QR*LLd*LR + 702*nf^4*h^10*u*p*G^2*QLd*QR*LL*LRd + 702*
      nf^4*h^10*u*p*G^2*QLd^2*QRd*LRd + 3453/4*nf^4*h^10*u*p*G^2*QLd^2*QR^2 +
      531/2*nf^4*h^10*u*p*G^2*QLd^3*LLd + 702*nf^4*h^10*u*p*G^2*QL*QRd*LLd*LR
       + 798*nf^4*h^10*u*p*G^2*QL*QRd*LL*LRd + 702*nf^4*h^10*u*p*G^2*QL*QR^2*
      LL + 702*nf^4*h^10*u*p*G^2*QL*QLd*LR*LRd + 702*nf^4*h^10*u*p*G^2*QL*QLd*
      LL*LLd + 3042*nf^4*h^10*u*p*G^2*QL*QLd*QR*QRd + 3453/4*nf^4*h^10*u*p*G^2
      *QL^2*QRd^2 + 702*nf^4*h^10*u*p*G^2*QL^2*QR*LR + 1521/2*nf^4*h^10*u*p*
      G^2*QL^2*QLd^2 + 531/2*nf^4*h^10*u*p*G^2*QL^3*LL + 13/4*nf^4*h^10*u*p*W*
      LLd*LR^3*LRd^2 + 317/36*nf^4*h^10*u*p*W*LLd^3*LR^3 + 13/4*nf^4*h^10*u*p*
      W*LL*LR^2*LRd^3 + 21/4*nf^4*h^10*u*p*W*LL*LLd^2*LR^2*LRd + 21/4*nf^4*
      h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 13/4*nf^4*h^10*u*p*W*LL^2*LLd^3*LR + 317/
      36*nf^4*h^10*u*p*W*LL^3*LRd^3 + 13/4*nf^4*h^10*u*p*W*LL^3*LLd^2*LRd -
      nf^4*h^10*u*p*W*QRd^3*LLd*LR*LRd - 89/12*nf^4*h^10*u*p*W*QRd^3*LL*LRd^2
       - 17/4*nf^4*h^10*u*p*W*QRd^3*LL*LLd^2 - 21/8*nf^4*h^10*u*p*W*QR*QRd^4*
      LLd + 15/2*nf^4*h^10*u*p*W*QR^2*QRd^2*LLd*LR + 15/2*nf^4*h^10*u*p*W*QR^2
      *QRd^2*LL*LRd - 89/12*nf^4*h^10*u*p*W*QR^3*LLd*LR^2 - nf^4*h^10*u*p*W*
      QR^3*LL*LR*LRd - 17/4*nf^4*h^10*u*p*W*QR^3*LL^2*LLd - 21/8*nf^4*h^10*u*p
      *W*QR^4*QRd*LL - 21/4*nf^4*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 - 15/4*nf^4*
      h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 15/4*nf^4*h^10*u*p*W*QLd*QR*LR^2*LRd^2
       + 33/4*nf^4*h^10*u*p*W*QLd*QR*LLd^2*LR^2 + 21/4*nf^4*h^10*u*p*W*QLd*QR*
      LL^2*LRd^2 + 15/4*nf^4*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 15/2*nf^4*h^10*u*p
      *W*QLd*QR^3*QRd^2 - 33/8*nf^4*h^10*u*p*W*QLd*QR^4*LR - 15/4*nf^4*h^10*u*
      p*W*QLd^2*QRd*LL*LRd^2 - 21/4*nf^4*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 - 15/4*
      nf^4*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 33/2*nf^4*h^10*u*p*W*QLd^2*QR^2*LLd
      *LR + 21/2*nf^4*h^10*u*p*W*QLd^2*QR^2*LL*LRd - 17/4*nf^4*h^10*u*p*W*
      QLd^3*LR*LRd^2 - 89/12*nf^4*h^10*u*p*W*QLd^3*LLd^2*LR - nf^4*h^10*u*p*W*
      QLd^3*LL*LLd*LRd + 33/2*nf^4*h^10*u*p*W*QLd^3*QR^3 - 33/8*nf^4*h^10*u*p*
      W*QLd^4*QR*LLd + 15/4*nf^4*h^10*u*p*W*QL*QRd*LR^2*LRd^2 + 21/4*nf^4*h^10
      *u*p*W*QL*QRd*LLd^2*LR^2 + 33/4*nf^4*h^10*u*p*W*QL*QRd*LL^2*LRd^2 + 15/4
      *nf^4*h^10*u*p*W*QL*QRd*LL^2*LLd^2 - 33/8*nf^4*h^10*u*p*W*QL*QRd^4*LRd
       - 21/4*nf^4*h^10*u*p*W*QL*QR^2*LR^2*LRd - 15/4*nf^4*h^10*u*p*W*QL*QR^2*
      LL^2*LRd + 15/2*nf^4*h^10*u*p*W*QL*QR^2*QRd^3 - 15/4*nf^4*h^10*u*p*W*QL*
      QLd^2*QRd^2*LRd + 21/2*nf^4*h^10*u*p*W*QL*QLd^2*QR^2*QRd - 21/8*nf^4*
      h^10*u*p*W*QL*QLd^4*LRd + 21/2*nf^4*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 33/2*
      nf^4*h^10*u*p*W*QL^2*QRd^2*LL*LRd - 15/4*nf^4*h^10*u*p*W*QL^2*QR*LLd*
      LR^2 - 21/4*nf^4*h^10*u*p*W*QL^2*QR*LL^2*LLd - 15/4*nf^4*h^10*u*p*W*QL^2
      *QR^2*QRd*LL + 21/2*nf^4*h^10*u*p*W*QL^2*QLd*QR*QRd^2 - 15/4*nf^4*h^10*u
      *p*W*QL^2*QLd*QR^2*LR + 15/2*nf^4*h^10*u*p*W*QL^2*QLd^2*LLd*LR + 15/2*
      nf^4*h^10*u*p*W*QL^2*QLd^2*LL*LRd + 15/2*nf^4*h^10*u*p*W*QL^2*QLd^3*QR
       - 17/4*nf^4*h^10*u*p*W*QL^3*LR^2*LRd - nf^4*h^10*u*p*W*QL^3*LL*LLd*LR
       - 89/12*nf^4*h^10*u*p*W*QL^3*LL^2*LRd + 33/2*nf^4*h^10*u*p*W*QL^3*QRd^3
       + 15/2*nf^4*h^10*u*p*W*QL^3*QLd^2*QRd - 33/8*nf^4*h^10*u*p*W*QL^4*QRd*
      LL - 21/8*nf^4*h^10*u*p*W*QL^4*QLd*LR + 354*nf^4*h^10*u*p*W*G*QRd^3*LRd
       + 936*nf^4*h^10*u*p*W*G*QR*QRd*LR*LRd + 936*nf^4*h^10*u*p*W*G*QR*QRd*LL
      *LLd + 936*nf^4*h^10*u*p*W*G*QR^2*QRd^2 + 354*nf^4*h^10*u*p*W*G*QR^3*LR
       + 936*nf^4*h^10*u*p*W*G*QLd*QRd^2*LLd + 1062*nf^4*h^10*u*p*W*G*QLd*QR*
      LLd*LR + 936*nf^4*h^10*u*p*W*G*QLd*QR*LL*LRd + 936*nf^4*h^10*u*p*W*G*
      QLd^2*QRd*LRd + 1062*nf^4*h^10*u*p*W*G*QLd^2*QR^2 + 354*nf^4*h^10*u*p*W*
      G*QLd^3*LLd + 936*nf^4*h^10*u*p*W*G*QL*QRd*LLd*LR + 1062*nf^4*h^10*u*p*W
      *G*QL*QRd*LL*LRd + 936*nf^4*h^10*u*p*W*G*QL*QR^2*LL + 936*nf^4*h^10*u*p*
      W*G*QL*QLd*LR*LRd + 936*nf^4*h^10*u*p*W*G*QL*QLd*LL*LLd + 3744*nf^4*h^10
      *u*p*W*G*QL*QLd*QR*QRd + 1062*nf^4*h^10*u*p*W*G*QL^2*QRd^2 + 936*nf^4*
      h^10*u*p*W*G*QL^2*QR*LR + 936*nf^4*h^10*u*p*W*G*QL^2*QLd^2 + 354*nf^4*
      h^10*u*p*W*G*QL^3*LL + 507/2*nf^4*h^10*u*p*W^2*LR^2*LRd^2 + 1151/4*nf^4*
      h^10*u*p*W^2*LLd^2*LR^2 + 1014*nf^4*h^10*u*p*W^2*LL*LLd*LR*LRd + 1151/4*
      nf^4*h^10*u*p*W^2*LL^2*LRd^2 + 507/2*nf^4*h^10*u*p*W^2*LL^2*LLd^2 + 1151/
      6*nf^4*h^10*u*p*W^2*QRd^3*LRd + 1014*nf^4*h^10*u*p*W^2*QR*QRd*LR*LRd +
      1014*nf^4*h^10*u*p*W^2*QR*QRd*LL*LLd + 507*nf^4*h^10*u*p*W^2*QR^2*QRd^2
       + 1151/6*nf^4*h^10*u*p*W^2*QR^3*LR + 507*nf^4*h^10*u*p*W^2*QLd*QRd^2*
      LLd + 1151*nf^4*h^10*u*p*W^2*QLd*QR*LLd*LR + 1014*nf^4*h^10*u*p*W^2*QLd*
      QR*LL*LRd + 507*nf^4*h^10*u*p*W^2*QLd^2*QRd*LRd + 1151/2*nf^4*h^10*u*p*
      W^2*QLd^2*QR^2 + 1151/6*nf^4*h^10*u*p*W^2*QLd^3*LLd + 1014*nf^4*h^10*u*p
      *W^2*QL*QRd*LLd*LR + 1151*nf^4*h^10*u*p*W^2*QL*QRd*LL*LRd + 507*nf^4*
      h^10*u*p*W^2*QL*QR^2*LL + 1014*nf^4*h^10*u*p*W^2*QL*QLd*LR*LRd + 1014*
      nf^4*h^10*u*p*W^2*QL*QLd*LL*LLd + 2028*nf^4*h^10*u*p*W^2*QL*QLd*QR*QRd
       + 1151/2*nf^4*h^10*u*p*W^2*QL^2*QRd^2 + 507*nf^4*h^10*u*p*W^2*QL^2*QR*
      LR + 507*nf^4*h^10*u*p*W^2*QL^2*QLd^2 + 1151/6*nf^4*h^10*u*p*W^2*QL^3*LL
       + 5/4*nf^4*h^10*u*p*B*LLd*LR^3*LRd^2 + 11/4*nf^4*h^10*u*p*B*LLd^3*LR^3
       + 5/4*nf^4*h^10*u*p*B*LL*LR^2*LRd^3 + 7/4*nf^4*h^10*u*p*B*LL*LLd^2*LR^2
      *LRd + 7/4*nf^4*h^10*u*p*B*LL^2*LLd*LR*LRd^2 + 5/4*nf^4*h^10*u*p*B*LL^2*
      LLd^3*LR + 11/4*nf^4*h^10*u*p*B*LL^3*LRd^3 + 5/4*nf^4*h^10*u*p*B*LL^3*
      LLd^2*LRd - 11/4*nf^4*h^10*u*p*B*QRd^3*LL*LRd^2 - 5/4*nf^4*h^10*u*p*B*
      QRd^3*LL*LLd^2 - 7/8*nf^4*h^10*u*p*B*QR*QRd^4*LLd + 5/2*nf^4*h^10*u*p*B*
      QR^2*QRd^2*LLd*LR + 5/2*nf^4*h^10*u*p*B*QR^2*QRd^2*LL*LRd - 11/4*nf^4*
      h^10*u*p*B*QR^3*LLd*LR^2 - 5/4*nf^4*h^10*u*p*B*QR^3*LL^2*LLd - 7/8*nf^4*
      h^10*u*p*B*QR^4*QRd*LL - 7/4*nf^4*h^10*u*p*B*QLd*QRd^2*LR*LRd^2 - 5/4*
      nf^4*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 5/4*nf^4*h^10*u*p*B*QLd*QR*LR^2*
      LRd^2 + 11/4*nf^4*h^10*u*p*B*QLd*QR*LLd^2*LR^2 + 7/4*nf^4*h^10*u*p*B*QLd
      *QR*LL^2*LRd^2 + 5/4*nf^4*h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 5/2*nf^4*h^10*u
      *p*B*QLd*QR^3*QRd^2 - 11/8*nf^4*h^10*u*p*B*QLd*QR^4*LR - 5/4*nf^4*h^10*u
      *p*B*QLd^2*QRd*LL*LRd^2 - 7/4*nf^4*h^10*u*p*B*QLd^2*QRd*LL*LLd^2 - 5/4*
      nf^4*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 11/2*nf^4*h^10*u*p*B*QLd^2*QR^2*LLd
      *LR + 7/2*nf^4*h^10*u*p*B*QLd^2*QR^2*LL*LRd - 5/4*nf^4*h^10*u*p*B*QLd^3*
      LR*LRd^2 - 11/4*nf^4*h^10*u*p*B*QLd^3*LLd^2*LR + 11/2*nf^4*h^10*u*p*B*
      QLd^3*QR^3 - 11/8*nf^4*h^10*u*p*B*QLd^4*QR*LLd + 5/4*nf^4*h^10*u*p*B*QL*
      QRd*LR^2*LRd^2 + 7/4*nf^4*h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 11/4*nf^4*h^10*
      u*p*B*QL*QRd*LL^2*LRd^2 + 5/4*nf^4*h^10*u*p*B*QL*QRd*LL^2*LLd^2 - 11/8*
      nf^4*h^10*u*p*B*QL*QRd^4*LRd - 7/4*nf^4*h^10*u*p*B*QL*QR^2*LR^2*LRd - 5/
      4*nf^4*h^10*u*p*B*QL*QR^2*LL^2*LRd + 5/2*nf^4*h^10*u*p*B*QL*QR^2*QRd^3
       - 5/4*nf^4*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 7/2*nf^4*h^10*u*p*B*QL*QLd^2
      *QR^2*QRd - 7/8*nf^4*h^10*u*p*B*QL*QLd^4*LRd + 7/2*nf^4*h^10*u*p*B*QL^2*
      QRd^2*LLd*LR + 11/2*nf^4*h^10*u*p*B*QL^2*QRd^2*LL*LRd - 5/4*nf^4*h^10*u*
      p*B*QL^2*QR*LLd*LR^2 - 7/4*nf^4*h^10*u*p*B*QL^2*QR*LL^2*LLd - 5/4*nf^4*
      h^10*u*p*B*QL^2*QR^2*QRd*LL + 7/2*nf^4*h^10*u*p*B*QL^2*QLd*QR*QRd^2 - 5/
      4*nf^4*h^10*u*p*B*QL^2*QLd*QR^2*LR + 5/2*nf^4*h^10*u*p*B*QL^2*QLd^2*LLd*
      LR + 5/2*nf^4*h^10*u*p*B*QL^2*QLd^2*LL*LRd + 5/2*nf^4*h^10*u*p*B*QL^2*
      QLd^3*QR - 5/4*nf^4*h^10*u*p*B*QL^3*LR^2*LRd - 11/4*nf^4*h^10*u*p*B*QL^3
      *LL^2*LRd + 11/2*nf^4*h^10*u*p*B*QL^3*QRd^3 + 5/2*nf^4*h^10*u*p*B*QL^3*
      QLd^2*QRd - 11/8*nf^4*h^10*u*p*B*QL^4*QRd*LL - 7/8*nf^4*h^10*u*p*B*QL^4*
      QLd*LR + 177*nf^4*h^10*u*p*B*G*QRd^3*LRd + 468*nf^4*h^10*u*p*B*G*QR*QRd*
      LR*LRd + 468*nf^4*h^10*u*p*B*G*QR*QRd*LL*LLd + 468*nf^4*h^10*u*p*B*G*
      QR^2*QRd^2 + 177*nf^4*h^10*u*p*B*G*QR^3*LR + 468*nf^4*h^10*u*p*B*G*QLd*
      QRd^2*LLd + 531*nf^4*h^10*u*p*B*G*QLd*QR*LLd*LR + 468*nf^4*h^10*u*p*B*G*
      QLd*QR*LL*LRd + 468*nf^4*h^10*u*p*B*G*QLd^2*QRd*LRd + 531*nf^4*h^10*u*p*
      B*G*QLd^2*QR^2 + 177*nf^4*h^10*u*p*B*G*QLd^3*LLd + 468*nf^4*h^10*u*p*B*G
      *QL*QRd*LLd*LR + 531*nf^4*h^10*u*p*B*G*QL*QRd*LL*LRd + 468*nf^4*h^10*u*p
      *B*G*QL*QR^2*LL + 468*nf^4*h^10*u*p*B*G*QL*QLd*LR*LRd + 468*nf^4*h^10*u*
      p*B*G*QL*QLd*LL*LLd + 1872*nf^4*h^10*u*p*B*G*QL*QLd*QR*QRd + 531*nf^4*
      h^10*u*p*B*G*QL^2*QRd^2 + 468*nf^4*h^10*u*p*B*G*QL^2*QR*LR + 468*nf^4*
      h^10*u*p*B*G*QL^2*QLd^2 + 177*nf^4*h^10*u*p*B*G*QL^3*LL + 234*nf^4*h^10*
      u*p*B*W*LR^2*LRd^2 + 531/2*nf^4*h^10*u*p*B*W*LLd^2*LR^2 + 936*nf^4*h^10*
      u*p*B*W*LL*LLd*LR*LRd + 531/2*nf^4*h^10*u*p*B*W*LL^2*LRd^2 + 234*nf^4*
      h^10*u*p*B*W*LL^2*LLd^2 + 177*nf^4*h^10*u*p*B*W*QRd^3*LRd + 936*nf^4*
      h^10*u*p*B*W*QR*QRd*LR*LRd + 936*nf^4*h^10*u*p*B*W*QR*QRd*LL*LLd + 468*
      nf^4*h^10*u*p*B*W*QR^2*QRd^2 + 177*nf^4*h^10*u*p*B*W*QR^3*LR + 468*nf^4*
      h^10*u*p*B*W*QLd*QRd^2*LLd + 1062*nf^4*h^10*u*p*B*W*QLd*QR*LLd*LR + 936*
      nf^4*h^10*u*p*B*W*QLd*QR*LL*LRd + 468*nf^4*h^10*u*p*B*W*QLd^2*QRd*LRd +
      531*nf^4*h^10*u*p*B*W*QLd^2*QR^2 + 177*nf^4*h^10*u*p*B*W*QLd^3*LLd + 936
      *nf^4*h^10*u*p*B*W*QL*QRd*LLd*LR + 1062*nf^4*h^10*u*p*B*W*QL*QRd*LL*LRd
       + 468*nf^4*h^10*u*p*B*W*QL*QR^2*LL + 936*nf^4*h^10*u*p*B*W*QL*QLd*LR*
      LRd + 936*nf^4*h^10*u*p*B*W*QL*QLd*LL*LLd + 1872*nf^4*h^10*u*p*B*W*QL*
      QLd*QR*QRd + 531*nf^4*h^10*u*p*B*W*QL^2*QRd^2 + 468*nf^4*h^10*u*p*B*W*
      QL^2*QR*LR + 468*nf^4*h^10*u*p*B*W*QL^2*QLd^2 + 177*nf^4*h^10*u*p*B*W*
      QL^3*LL + 117/2*nf^4*h^10*u*p*B^2*LR^2*LRd^2 + 267/4*nf^4*h^10*u*p*B^2*
      LLd^2*LR^2 + 234*nf^4*h^10*u*p*B^2*LL*LLd*LR*LRd + 267/4*nf^4*h^10*u*p*
      B^2*LL^2*LRd^2 + 117/2*nf^4*h^10*u*p*B^2*LL^2*LLd^2 + 89/2*nf^4*h^10*u*p
      *B^2*QRd^3*LRd + 234*nf^4*h^10*u*p*B^2*QR*QRd*LR*LRd + 234*nf^4*h^10*u*p
      *B^2*QR*QRd*LL*LLd + 117*nf^4*h^10*u*p*B^2*QR^2*QRd^2 + 89/2*nf^4*h^10*u
      *p*B^2*QR^3*LR + 117*nf^4*h^10*u*p*B^2*QLd*QRd^2*LLd + 267*nf^4*h^10*u*p
      *B^2*QLd*QR*LLd*LR + 234*nf^4*h^10*u*p*B^2*QLd*QR*LL*LRd + 117*nf^4*h^10
      *u*p*B^2*QLd^2*QRd*LRd + 267/2*nf^4*h^10*u*p*B^2*QLd^2*QR^2 + 89/2*nf^4*
      h^10*u*p*B^2*QLd^3*LLd + 234*nf^4*h^10*u*p*B^2*QL*QRd*LLd*LR + 267*nf^4*
      h^10*u*p*B^2*QL*QRd*LL*LRd + 117*nf^4*h^10*u*p*B^2*QL*QR^2*LL + 234*nf^4
      *h^10*u*p*B^2*QL*QLd*LR*LRd + 234*nf^4*h^10*u*p*B^2*QL*QLd*LL*LLd + 468*
      nf^4*h^10*u*p*B^2*QL*QLd*QR*QRd + 267/2*nf^4*h^10*u*p*B^2*QL^2*QRd^2 +
      117*nf^4*h^10*u*p*B^2*QL^2*QR*LR + 117*nf^4*h^10*u*p*B^2*QL^2*QLd^2 + 89/
      2*nf^4*h^10*u*p*B^2*QL^3*LL + 13/4*nf^4*h^10*u*p^3*LLd*LR^3*LRd^2 + 5*
      nf^4*h^10*u*p^3*LLd^3*LR^3 + 13/4*nf^4*h^10*u*p^3*LL*LR^2*LRd^3 + 19/4*
      nf^4*h^10*u*p^3*LL*LLd^2*LR^2*LRd + 19/4*nf^4*h^10*u*p^3*LL^2*LLd*LR*
      LRd^2 + 13/4*nf^4*h^10*u*p^3*LL^2*LLd^3*LR + 5*nf^4*h^10*u*p^3*LL^3*
      LRd^3 + 13/4*nf^4*h^10*u*p^3*LL^3*LLd^2*LRd - 5*nf^4*h^10*u*p^3*QRd^3*LL
      *LRd^2 - 13/4*nf^4*h^10*u*p^3*QRd^3*LL*LLd^2 - 19/8*nf^4*h^10*u*p^3*QR*
      QRd^4*LLd + 13/2*nf^4*h^10*u*p^3*QR^2*QRd^2*LLd*LR + 13/2*nf^4*h^10*u*
      p^3*QR^2*QRd^2*LL*LRd - 5*nf^4*h^10*u*p^3*QR^3*LLd*LR^2 - 13/4*nf^4*h^10
      *u*p^3*QR^3*LL^2*LLd - 19/8*nf^4*h^10*u*p^3*QR^4*QRd*LL - 19/4*nf^4*h^10
      *u*p^3*QLd*QRd^2*LR*LRd^2 - 13/4*nf^4*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 13/
      4*nf^4*h^10*u*p^3*QLd*QR*LR^2*LRd^2 + 5*nf^4*h^10*u*p^3*QLd*QR*LLd^2*
      LR^2 + 19/4*nf^4*h^10*u*p^3*QLd*QR*LL^2*LRd^2 + 13/4*nf^4*h^10*u*p^3*QLd
      *QR*LL^2*LLd^2 + 13/2*nf^4*h^10*u*p^3*QLd*QR^3*QRd^2 - 5/2*nf^4*h^10*u*
      p^3*QLd*QR^4*LR - 13/4*nf^4*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 - 19/4*nf^4*
      h^10*u*p^3*QLd^2*QRd*LL*LLd^2 - 13/4*nf^4*h^10*u*p^3*QLd^2*QR*QRd^2*LLd
       + 10*nf^4*h^10*u*p^3*QLd^2*QR^2*LLd*LR + 19/2*nf^4*h^10*u*p^3*QLd^2*
      QR^2*LL*LRd - 13/4*nf^4*h^10*u*p^3*QLd^3*LR*LRd^2 - 5*nf^4*h^10*u*p^3*
      QLd^3*LLd^2*LR + 10*nf^4*h^10*u*p^3*QLd^3*QR^3 - 5/2*nf^4*h^10*u*p^3*
      QLd^4*QR*LLd + 13/4*nf^4*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 19/4*nf^4*h^10*u
      *p^3*QL*QRd*LLd^2*LR^2 + 5*nf^4*h^10*u*p^3*QL*QRd*LL^2*LRd^2 + 13/4*nf^4
      *h^10*u*p^3*QL*QRd*LL^2*LLd^2 - 5/2*nf^4*h^10*u*p^3*QL*QRd^4*LRd - 19/4*
      nf^4*h^10*u*p^3*QL*QR^2*LR^2*LRd - 13/4*nf^4*h^10*u*p^3*QL*QR^2*LL^2*LRd
       + 13/2*nf^4*h^10*u*p^3*QL*QR^2*QRd^3 - 13/4*nf^4*h^10*u*p^3*QL*QLd^2*
      QRd^2*LRd + 19/2*nf^4*h^10*u*p^3*QL*QLd^2*QR^2*QRd - 19/8*nf^4*h^10*u*
      p^3*QL*QLd^4*LRd + 19/2*nf^4*h^10*u*p^3*QL^2*QRd^2*LLd*LR + 10*nf^4*h^10
      *u*p^3*QL^2*QRd^2*LL*LRd - 13/4*nf^4*h^10*u*p^3*QL^2*QR*LLd*LR^2 - 19/4*
      nf^4*h^10*u*p^3*QL^2*QR*LL^2*LLd - 13/4*nf^4*h^10*u*p^3*QL^2*QR^2*QRd*LL
       + 19/2*nf^4*h^10*u*p^3*QL^2*QLd*QR*QRd^2 - 13/4*nf^4*h^10*u*p^3*QL^2*
      QLd*QR^2*LR + 13/2*nf^4*h^10*u*p^3*QL^2*QLd^2*LLd*LR + 13/2*nf^4*h^10*u*
      p^3*QL^2*QLd^2*LL*LRd + 13/2*nf^4*h^10*u*p^3*QL^2*QLd^3*QR - 13/4*nf^4*
      h^10*u*p^3*QL^3*LR^2*LRd - 5*nf^4*h^10*u*p^3*QL^3*LL^2*LRd + 10*nf^4*
      h^10*u*p^3*QL^3*QRd^3 + 13/2*nf^4*h^10*u*p^3*QL^3*QLd^2*QRd - 5/2*nf^4*
      h^10*u*p^3*QL^4*QRd*LL - 19/8*nf^4*h^10*u*p^3*QL^4*QLd*LR + 812*nf^4*
      h^10*u*p^3*G*QRd^3*LRd + 2190*nf^4*h^10*u*p^3*G*QR*QRd*LR*LRd + 2190*
      nf^4*h^10*u*p^3*G*QR*QRd*LL*LLd + 2190*nf^4*h^10*u*p^3*G*QR^2*QRd^2 +
      812*nf^4*h^10*u*p^3*G*QR^3*LR + 2190*nf^4*h^10*u*p^3*G*QLd*QRd^2*LLd +
      2436*nf^4*h^10*u*p^3*G*QLd*QR*LLd*LR + 2190*nf^4*h^10*u*p^3*G*QLd*QR*LL*
      LRd + 2190*nf^4*h^10*u*p^3*G*QLd^2*QRd*LRd + 2436*nf^4*h^10*u*p^3*G*
      QLd^2*QR^2 + 812*nf^4*h^10*u*p^3*G*QLd^3*LLd + 2190*nf^4*h^10*u*p^3*G*QL
      *QRd*LLd*LR + 2436*nf^4*h^10*u*p^3*G*QL*QRd*LL*LRd + 2190*nf^4*h^10*u*
      p^3*G*QL*QR^2*LL + 2190*nf^4*h^10*u*p^3*G*QL*QLd*LR*LRd + 2190*nf^4*h^10
      *u*p^3*G*QL*QLd*LL*LLd + 8760*nf^4*h^10*u*p^3*G*QL*QLd*QR*QRd + 2436*
      nf^4*h^10*u*p^3*G*QL^2*QRd^2 + 2190*nf^4*h^10*u*p^3*G*QL^2*QR*LR + 2190*
      nf^4*h^10*u*p^3*G*QL^2*QLd^2 + 812*nf^4*h^10*u*p^3*G*QL^3*LL + 1095*nf^4
      *h^10*u*p^3*W*LR^2*LRd^2 + 1218*nf^4*h^10*u*p^3*W*LLd^2*LR^2 + 4380*nf^4
      *h^10*u*p^3*W*LL*LLd*LR*LRd + 1218*nf^4*h^10*u*p^3*W*LL^2*LRd^2 + 1095*
      nf^4*h^10*u*p^3*W*LL^2*LLd^2 + 812*nf^4*h^10*u*p^3*W*QRd^3*LRd + 4380*
      nf^4*h^10*u*p^3*W*QR*QRd*LR*LRd + 4380*nf^4*h^10*u*p^3*W*QR*QRd*LL*LLd
       + 2190*nf^4*h^10*u*p^3*W*QR^2*QRd^2 + 812*nf^4*h^10*u*p^3*W*QR^3*LR +
      2190*nf^4*h^10*u*p^3*W*QLd*QRd^2*LLd + 4872*nf^4*h^10*u*p^3*W*QLd*QR*LLd
      *LR + 4380*nf^4*h^10*u*p^3*W*QLd*QR*LL*LRd + 2190*nf^4*h^10*u*p^3*W*
      QLd^2*QRd*LRd + 2436*nf^4*h^10*u*p^3*W*QLd^2*QR^2 + 812*nf^4*h^10*u*p^3*
      W*QLd^3*LLd + 4380*nf^4*h^10*u*p^3*W*QL*QRd*LLd*LR + 4872*nf^4*h^10*u*
      p^3*W*QL*QRd*LL*LRd + 2190*nf^4*h^10*u*p^3*W*QL*QR^2*LL + 4380*nf^4*h^10
      *u*p^3*W*QL*QLd*LR*LRd + 4380*nf^4*h^10*u*p^3*W*QL*QLd*LL*LLd + 8760*
      nf^4*h^10*u*p^3*W*QL*QLd*QR*QRd + 2436*nf^4*h^10*u*p^3*W*QL^2*QRd^2 +
      2190*nf^4*h^10*u*p^3*W*QL^2*QR*LR + 2190*nf^4*h^10*u*p^3*W*QL^2*QLd^2 +
      812*nf^4*h^10*u*p^3*W*QL^3*LL + 1095/2*nf^4*h^10*u*p^3*B*LR^2*LRd^2 +
      609*nf^4*h^10*u*p^3*B*LLd^2*LR^2 + 2190*nf^4*h^10*u*p^3*B*LL*LLd*LR*LRd
       + 609*nf^4*h^10*u*p^3*B*LL^2*LRd^2 + 1095/2*nf^4*h^10*u*p^3*B*LL^2*
      LLd^2 + 406*nf^4*h^10*u*p^3*B*QRd^3*LRd + 2190*nf^4*h^10*u*p^3*B*QR*QRd*
      LR*LRd + 2190*nf^4*h^10*u*p^3*B*QR*QRd*LL*LLd + 1095*nf^4*h^10*u*p^3*B*
      QR^2*QRd^2 + 406*nf^4*h^10*u*p^3*B*QR^3*LR + 1095*nf^4*h^10*u*p^3*B*QLd*
      QRd^2*LLd + 2436*nf^4*h^10*u*p^3*B*QLd*QR*LLd*LR + 2190*nf^4*h^10*u*p^3*
      B*QLd*QR*LL*LRd + 1095*nf^4*h^10*u*p^3*B*QLd^2*QRd*LRd + 1218*nf^4*h^10*
      u*p^3*B*QLd^2*QR^2 + 406*nf^4*h^10*u*p^3*B*QLd^3*LLd + 2190*nf^4*h^10*u*
      p^3*B*QL*QRd*LLd*LR + 2436*nf^4*h^10*u*p^3*B*QL*QRd*LL*LRd + 1095*nf^4*
      h^10*u*p^3*B*QL*QR^2*LL + 2190*nf^4*h^10*u*p^3*B*QL*QLd*LR*LRd + 2190*
      nf^4*h^10*u*p^3*B*QL*QLd*LL*LLd + 4380*nf^4*h^10*u*p^3*B*QL*QLd*QR*QRd
       + 1218*nf^4*h^10*u*p^3*B*QL^2*QRd^2 + 1095*nf^4*h^10*u*p^3*B*QL^2*QR*LR
       + 1095*nf^4*h^10*u*p^3*B*QL^2*QLd^2 + 406*nf^4*h^10*u*p^3*B*QL^3*LL +
      3075/4*nf^4*h^10*u*p^5*LR^2*LRd^2 + 1695/2*nf^4*h^10*u*p^5*LLd^2*LR^2 +
      3075*nf^4*h^10*u*p^5*LL*LLd*LR*LRd + 1695/2*nf^4*h^10*u*p^5*LL^2*LRd^2
       + 3075/4*nf^4*h^10*u*p^5*LL^2*LLd^2 + 565*nf^4*h^10*u*p^5*QRd^3*LRd +
      3075*nf^4*h^10*u*p^5*QR*QRd*LR*LRd + 3075*nf^4*h^10*u*p^5*QR*QRd*LL*LLd
       + 3075/2*nf^4*h^10*u*p^5*QR^2*QRd^2 + 565*nf^4*h^10*u*p^5*QR^3*LR +
      3075/2*nf^4*h^10*u*p^5*QLd*QRd^2*LLd + 3390*nf^4*h^10*u*p^5*QLd*QR*LLd*
      LR + 3075*nf^4*h^10*u*p^5*QLd*QR*LL*LRd + 3075/2*nf^4*h^10*u*p^5*QLd^2*
      QRd*LRd + 1695*nf^4*h^10*u*p^5*QLd^2*QR^2 + 565*nf^4*h^10*u*p^5*QLd^3*
      LLd + 3075*nf^4*h^10*u*p^5*QL*QRd*LLd*LR + 3390*nf^4*h^10*u*p^5*QL*QRd*
      LL*LRd + 3075/2*nf^4*h^10*u*p^5*QL*QR^2*LL + 3075*nf^4*h^10*u*p^5*QL*QLd
      *LR*LRd + 3075*nf^4*h^10*u*p^5*QL*QLd*LL*LLd + 6150*nf^4*h^10*u*p^5*QL*
      QLd*QR*QRd + 1695*nf^4*h^10*u*p^5*QL^2*QRd^2 + 3075/2*nf^4*h^10*u*p^5*
      QL^2*QR*LR + 3075/2*nf^4*h^10*u*p^5*QL^2*QLd^2 + 565*nf^4*h^10*u*p^5*
      QL^3*LL + 353/288*nf^4*h^10*u^2*LR^4*LRd^4 + 65/24*nf^4*h^10*u^2*LLd^2*
      LR^4*LRd^2 + 77/48*nf^4*h^10*u^2*LLd^4*LR^4 + 1/9*nf^4*h^10*u^2*LL*LLd*
      LR^3*LRd^3 + 4/9*nf^4*h^10*u^2*LL*LLd^3*LR^3*LRd + 65/24*nf^4*h^10*u^2*
      LL^2*LR^2*LRd^4 + 33/8*nf^4*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 65/24*nf^4*
      h^10*u^2*LL^2*LLd^4*LR^2 + 4/9*nf^4*h^10*u^2*LL^3*LLd*LR*LRd^3 + 1/9*
      nf^4*h^10*u^2*LL^3*LLd^3*LR*LRd + 77/48*nf^4*h^10*u^2*LL^4*LRd^4 + 65/24
      *nf^4*h^10*u^2*LL^4*LLd^2*LRd^2 + 353/288*nf^4*h^10*u^2*LL^4*LLd^4 + 2/9
      *nf^4*h^10*u^2*QRd^3*LR^2*LRd^3 + 1/12*nf^4*h^10*u^2*QRd^3*LLd^2*LR^2*
      LRd + 1/9*nf^4*h^10*u^2*QRd^3*LL*LLd^3*LR + 1/6*nf^4*h^10*u^2*QRd^3*LL^2
      *LRd^3 + 1/12*nf^4*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 59/24*nf^4*h^10*u^2*
      QRd^6*LRd^2 + 199/72*nf^4*h^10*u^2*QRd^6*LLd^2 + 1/9*nf^4*h^10*u^2*QR*
      QRd*LR^3*LRd^3 + 1/9*nf^4*h^10*u^2*QR*QRd*LL^3*LLd^3 + 33/4*nf^4*h^10*
      u^2*QR^2*QRd^2*LR^2*LRd^2 + 21/2*nf^4*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 +
      21/2*nf^4*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 33/4*nf^4*h^10*u^2*QR^2*QRd^2
      *LL^2*LLd^2 + 23/60*nf^4*h^10*u^2*QR^2*QRd^5*LRd + 2/9*nf^4*h^10*u^2*
      QR^3*LR^3*LRd^2 + 1/6*nf^4*h^10*u^2*QR^3*LLd^2*LR^3 + 1/12*nf^4*h^10*u^2
      *QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*h^10*u^2*QR^3*LL^2*LLd^2*LR + 1/9*nf^4*
      h^10*u^2*QR^3*LL^3*LLd*LRd + 1/3*nf^4*h^10*u^2*QR^3*QRd^3*LR*LRd + 1/3*
      nf^4*h^10*u^2*QR^3*QRd^3*LL*LLd + 2119/288*nf^4*h^10*u^2*QR^4*QRd^4 + 23/
      60*nf^4*h^10*u^2*QR^5*QRd^2*LR + 59/24*nf^4*h^10*u^2*QR^6*LR^2 + 199/72*
      nf^4*h^10*u^2*QR^6*LL^2 - 1/12*nf^4*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 - 1/12
      *nf^4*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 1/3*nf^4*h^10*u^2*QLd*QR*LLd^3*
      LR^3 + 4/9*nf^4*h^10*u^2*QLd*QR*LL^3*LRd^3 + 3/5*nf^4*h^10*u^2*QLd*QR^5*
      QRd*LL - 1/12*nf^4*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 1/12*nf^4*h^10*u^2*
      QLd^2*QRd*LL^2*LRd^3 + 187/24*nf^4*h^10*u^2*QLd^2*QRd^4*LRd^2 + 293/48*
      nf^4*h^10*u^2*QLd^2*QRd^4*LLd^2 + 21/2*nf^4*h^10*u^2*QLd^2*QR^2*LR^2*
      LRd^2 + 19/2*nf^4*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 33/4*nf^4*h^10*u^2*
      QLd^2*QR^2*LL^2*LRd^2 + 21/2*nf^4*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 1/12*
      nf^4*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 439/24*nf^4*h^10*u^2*QLd^2*QR^4*
      QRd^2 + 7/12*nf^4*h^10*u^2*QLd^2*QR^5*LR + 1/12*nf^4*h^10*u^2*QLd^3*LLd*
      LR^2*LRd^2 + 1/6*nf^4*h^10*u^2*QLd^3*LLd^3*LR^2 + 1/9*nf^4*h^10*u^2*
      QLd^3*LL*LR*LRd^3 + 1/12*nf^4*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^4*
      h^10*u^2*QLd^3*LL^2*LLd^3 + 2/9*nf^4*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 1/12
      *nf^4*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + nf^4*h^10*u^2*QLd^3*QR^3*LLd*LR +
      4/3*nf^4*h^10*u^2*QLd^3*QR^3*LL*LRd + 293/48*nf^4*h^10*u^2*QLd^4*QRd^2*
      LRd^2 + 187/24*nf^4*h^10*u^2*QLd^4*QRd^2*LLd^2 + 427/48*nf^4*h^10*u^2*
      QLd^4*QR^4 + 7/12*nf^4*h^10*u^2*QLd^5*QR^2*LLd + 199/72*nf^4*h^10*u^2*
      QLd^6*LRd^2 + 59/24*nf^4*h^10*u^2*QLd^6*LLd^2 + 4/9*nf^4*h^10*u^2*QL*QRd
      *LLd^3*LR^3 + 1/3*nf^4*h^10*u^2*QL*QRd*LL^3*LRd^3 + 3/5*nf^4*h^10*u^2*QL
      *QR*QRd^5*LLd - 1/12*nf^4*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 1/12*nf^4*h^10*
      u^2*QL*QR^2*LL^3*LLd^2 + 1/9*nf^4*h^10*u^2*QL*QLd*LR^3*LRd^3 + 1/9*nf^4*
      h^10*u^2*QL*QLd*LL^3*LLd^3 + 2/9*nf^4*h^10*u^2*QL*QLd*QR^3*QRd^3 + 8/9*
      nf^4*h^10*u^2*QL*QLd^3*QR^3*QRd + 3/5*nf^4*h^10*u^2*QL*QLd^5*QR*LRd + 21/
      2*nf^4*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 33/4*nf^4*h^10*u^2*QL^2*QRd^2*
      LLd^2*LR^2 + 19/2*nf^4*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 21/2*nf^4*h^10*
      u^2*QL^2*QRd^2*LL^2*LLd^2 + 7/12*nf^4*h^10*u^2*QL^2*QRd^5*LRd - 1/12*
      nf^4*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 1/12*nf^4*h^10*u^2*QL^2*QR*LLd^2*LR^3
       + 439/24*nf^4*h^10*u^2*QL^2*QR^2*QRd^4 + 1/12*nf^4*h^10*u^2*QL^2*QR^3*
      QRd^2*LR + 187/24*nf^4*h^10*u^2*QL^2*QR^4*LR^2 + 293/48*nf^4*h^10*u^2*
      QL^2*QR^4*LL^2 + 33/4*nf^4*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 21/2*nf^4*
      h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 21/2*nf^4*h^10*u^2*QL^2*QLd^2*LL^2*
      LRd^2 + 33/4*nf^4*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 1/12*nf^4*h^10*u^2*
      QL^2*QLd^2*QRd^3*LRd + 231/8*nf^4*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 1/12*
      nf^4*h^10*u^2*QL^2*QLd^2*QR^3*LR + 1/12*nf^4*h^10*u^2*QL^2*QLd^3*QRd^2*
      LLd + 439/24*nf^4*h^10*u^2*QL^2*QLd^4*QR^2 + 23/60*nf^4*h^10*u^2*QL^2*
      QLd^5*LLd + 1/9*nf^4*h^10*u^2*QL^3*LLd*LR^3*LRd + 1/12*nf^4*h^10*u^2*
      QL^3*LL*LR^2*LRd^2 + 1/12*nf^4*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 1/6*nf^4*
      h^10*u^2*QL^3*LL^3*LRd^2 + 2/9*nf^4*h^10*u^2*QL^3*LL^3*LLd^2 + 4/3*nf^4*
      h^10*u^2*QL^3*QRd^3*LLd*LR + nf^4*h^10*u^2*QL^3*QRd^3*LL*LRd + 1/12*nf^4
      *h^10*u^2*QL^3*QR^2*QRd^2*LL + 2/9*nf^4*h^10*u^2*QL^3*QR^3*LL*LR + 8/9*
      nf^4*h^10*u^2*QL^3*QLd*QR*QRd^3 + 1/12*nf^4*h^10*u^2*QL^3*QLd^2*QR^2*LL
       + 1/3*nf^4*h^10*u^2*QL^3*QLd^3*LR*LRd + 1/3*nf^4*h^10*u^2*QL^3*QLd^3*LL
      *LLd + 2/9*nf^4*h^10*u^2*QL^3*QLd^3*QR*QRd + 427/48*nf^4*h^10*u^2*QL^4*
      QRd^4 + 293/48*nf^4*h^10*u^2*QL^4*QR^2*LR^2 + 187/24*nf^4*h^10*u^2*QL^4*
      QR^2*LL^2 + 439/24*nf^4*h^10*u^2*QL^4*QLd^2*QRd^2 + 2119/288*nf^4*h^10*
      u^2*QL^4*QLd^4 + 7/12*nf^4*h^10*u^2*QL^5*QRd^2*LL + 3/5*nf^4*h^10*u^2*
      QL^5*QLd*QRd*LR + 23/60*nf^4*h^10*u^2*QL^5*QLd^2*LL + 199/72*nf^4*h^10*
      u^2*QL^6*LR^2 + 59/24*nf^4*h^10*u^2*QL^6*LL^2 + 1/3*nf^4*h^10*u^2*G*
      QRd^3*LLd*LR*LRd + 1/6*nf^4*h^10*u^2*G*QRd^3*LL*LLd^2 + 1/3*nf^4*h^10*
      u^2*G*QR*QRd^4*LLd + 1/3*nf^4*h^10*u^2*G*QR^3*LL*LR*LRd + 1/6*nf^4*h^10*
      u^2*G*QR^3*LL^2*LLd + 1/3*nf^4*h^10*u^2*G*QR^4*QRd*LL + 1/2*nf^4*h^10*
      u^2*G*QLd*QR*LR^2*LRd^2 + 2*nf^4*h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 3/2*nf^4
      *h^10*u^2*G*QLd*QR*LL^2*LRd^2 + 1/2*nf^4*h^10*u^2*G*QLd*QR*LL^2*LLd^2 +
      1/3*nf^4*h^10*u^2*G*QLd*QR*QRd^3*LRd + 2/3*nf^4*h^10*u^2*G*QLd*QR^3*
      QRd^2 + 1/6*nf^4*h^10*u^2*G*QLd^3*LR*LRd^2 + 1/3*nf^4*h^10*u^2*G*QLd^3*
      LL*LLd*LRd + 1/3*nf^4*h^10*u^2*G*QLd^3*QR*QRd*LRd + 2*nf^4*h^10*u^2*G*
      QLd^3*QR^3 + 1/2*nf^4*h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 3/2*nf^4*h^10*u^2*G
      *QL*QRd*LLd^2*LR^2 + 2*nf^4*h^10*u^2*G*QL*QRd*LL^2*LRd^2 + 1/2*nf^4*h^10
      *u^2*G*QL*QRd*LL^2*LLd^2 + 2/3*nf^4*h^10*u^2*G*QL*QR^2*QRd^3 + 1/3*nf^4*
      h^10*u^2*G*QL*QR^3*QRd*LR + 1/3*nf^4*h^10*u^2*G*QL*QLd*QRd^3*LLd + 1/3*
      nf^4*h^10*u^2*G*QL*QLd*QR^3*LL + 3/2*nf^4*h^10*u^2*G*QL*QLd^2*QR^2*QRd
       + 1/3*nf^4*h^10*u^2*G*QL*QLd^3*QRd*LLd + 1/3*nf^4*h^10*u^2*G*QL*QLd^4*
      LRd + 3/2*nf^4*h^10*u^2*G*QL^2*QLd*QR*QRd^2 + 2/3*nf^4*h^10*u^2*G*QL^2*
      QLd^3*QR + 1/6*nf^4*h^10*u^2*G*QL^3*LR^2*LRd + 1/3*nf^4*h^10*u^2*G*QL^3*
      LL*LLd*LR + 2*nf^4*h^10*u^2*G*QL^3*QRd^3 + 1/3*nf^4*h^10*u^2*G*QL^3*QR*
      QRd*LR + 1/3*nf^4*h^10*u^2*G*QL^3*QLd*QR*LL + 2/3*nf^4*h^10*u^2*G*QL^3*
      QLd^2*QRd + 1/3*nf^4*h^10*u^2*G*QL^4*QLd*LR + 63/4*nf^4*h^10*u^2*G^2*
      LR^2*LRd^2 + 18*nf^4*h^10*u^2*G^2*LLd^2*LR^2 + 63*nf^4*h^10*u^2*G^2*LL*
      LLd*LR*LRd + 18*nf^4*h^10*u^2*G^2*LL^2*LRd^2 + 63/4*nf^4*h^10*u^2*G^2*
      LL^2*LLd^2 + 141/2*nf^4*h^10*u^2*G^2*QRd^3*LRd + 189*nf^4*h^10*u^2*G^2*
      QR*QRd*LR*LRd + 189*nf^4*h^10*u^2*G^2*QR*QRd*LL*LLd + 819/4*nf^4*h^10*
      u^2*G^2*QR^2*QRd^2 + 141/2*nf^4*h^10*u^2*G^2*QR^3*LR + 189*nf^4*h^10*u^2
      *G^2*QLd*QRd^2*LLd + 213*nf^4*h^10*u^2*G^2*QLd*QR*LLd*LR + 189*nf^4*h^10
      *u^2*G^2*QLd*QR*LL*LRd + 189*nf^4*h^10*u^2*G^2*QLd^2*QRd*LRd + 459/2*
      nf^4*h^10*u^2*G^2*QLd^2*QR^2 + 141/2*nf^4*h^10*u^2*G^2*QLd^3*LLd + 189*
      nf^4*h^10*u^2*G^2*QL*QRd*LLd*LR + 213*nf^4*h^10*u^2*G^2*QL*QRd*LL*LRd +
      189*nf^4*h^10*u^2*G^2*QL*QR^2*LL + 189*nf^4*h^10*u^2*G^2*QL*QLd*LR*LRd
       + 189*nf^4*h^10*u^2*G^2*QL*QLd*LL*LLd + 819*nf^4*h^10*u^2*G^2*QL*QLd*QR
      *QRd + 459/2*nf^4*h^10*u^2*G^2*QL^2*QRd^2 + 189*nf^4*h^10*u^2*G^2*QL^2*
      QR*LR + 819/4*nf^4*h^10*u^2*G^2*QL^2*QLd^2 + 141/2*nf^4*h^10*u^2*G^2*
      QL^3*LL + 1/6*nf^4*h^10*u^2*W*LLd*LR^3*LRd^2 + 5*nf^4*h^10*u^2*W*LLd^3*
      LR^3 + 1/6*nf^4*h^10*u^2*W*LL*LR^2*LRd^3 + 4*nf^4*h^10*u^2*W*LL*LLd^2*
      LR^2*LRd + 4*nf^4*h^10*u^2*W*LL^2*LLd*LR*LRd^2 + 1/6*nf^4*h^10*u^2*W*
      LL^2*LLd^3*LR + 5*nf^4*h^10*u^2*W*LL^3*LRd^3 + 1/6*nf^4*h^10*u^2*W*LL^3*
      LLd^2*LRd - 5/3*nf^4*h^10*u^2*W*QRd^3*LLd*LR*LRd - 5*nf^4*h^10*u^2*W*
      QRd^3*LL*LRd^2 - 11/6*nf^4*h^10*u^2*W*QRd^3*LL*LLd^2 - 2*nf^4*h^10*u^2*W
      *QR*QRd^4*LLd + 2*nf^4*h^10*u^2*W*QR^2*QRd^2*LLd*LR + 2*nf^4*h^10*u^2*W*
      QR^2*QRd^2*LL*LRd - 5*nf^4*h^10*u^2*W*QR^3*LLd*LR^2 - 5/3*nf^4*h^10*u^2*
      W*QR^3*LL*LR*LRd - 11/6*nf^4*h^10*u^2*W*QR^3*LL^2*LLd - 2*nf^4*h^10*u^2*
      W*QR^4*QRd*LL - 4*nf^4*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 - nf^4*h^10*u^2*W*
      QLd*QRd^2*LLd^2*LR + nf^4*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 5*nf^4*h^10*u^2
      *W*QLd*QR*LLd^2*LR^2 + 4*nf^4*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + nf^4*h^10*
      u^2*W*QLd*QR*LL^2*LLd^2 + 2*nf^4*h^10*u^2*W*QLd*QR^3*QRd^2 - 5/2*nf^4*
      h^10*u^2*W*QLd*QR^4*LR - nf^4*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 - 4*nf^4*
      h^10*u^2*W*QLd^2*QRd*LL*LLd^2 - nf^4*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 10*
      nf^4*h^10*u^2*W*QLd^2*QR^2*LLd*LR + 8*nf^4*h^10*u^2*W*QLd^2*QR^2*LL*LRd
       - 11/6*nf^4*h^10*u^2*W*QLd^3*LR*LRd^2 - 5*nf^4*h^10*u^2*W*QLd^3*LLd^2*
      LR - 5/3*nf^4*h^10*u^2*W*QLd^3*LL*LLd*LRd + 10*nf^4*h^10*u^2*W*QLd^3*
      QR^3 - 5/2*nf^4*h^10*u^2*W*QLd^4*QR*LLd + nf^4*h^10*u^2*W*QL*QRd*LR^2*
      LRd^2 + 4*nf^4*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 5*nf^4*h^10*u^2*W*QL*QRd*
      LL^2*LRd^2 + nf^4*h^10*u^2*W*QL*QRd*LL^2*LLd^2 - 5/2*nf^4*h^10*u^2*W*QL*
      QRd^4*LRd - 4*nf^4*h^10*u^2*W*QL*QR^2*LR^2*LRd - nf^4*h^10*u^2*W*QL*QR^2
      *LL^2*LRd + 2*nf^4*h^10*u^2*W*QL*QR^2*QRd^3 - nf^4*h^10*u^2*W*QL*QLd^2*
      QRd^2*LRd + 8*nf^4*h^10*u^2*W*QL*QLd^2*QR^2*QRd - 2*nf^4*h^10*u^2*W*QL*
      QLd^4*LRd + 8*nf^4*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 10*nf^4*h^10*u^2*W*
      QL^2*QRd^2*LL*LRd - nf^4*h^10*u^2*W*QL^2*QR*LLd*LR^2 - 4*nf^4*h^10*u^2*W
      *QL^2*QR*LL^2*LLd - nf^4*h^10*u^2*W*QL^2*QR^2*QRd*LL + 8*nf^4*h^10*u^2*W
      *QL^2*QLd*QR*QRd^2 - nf^4*h^10*u^2*W*QL^2*QLd*QR^2*LR + 2*nf^4*h^10*u^2*
      W*QL^2*QLd^2*LLd*LR + 2*nf^4*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 2*nf^4*h^10*
      u^2*W*QL^2*QLd^3*QR - 11/6*nf^4*h^10*u^2*W*QL^3*LR^2*LRd - 5/3*nf^4*h^10
      *u^2*W*QL^3*LL*LLd*LR - 5*nf^4*h^10*u^2*W*QL^3*LL^2*LRd + 10*nf^4*h^10*
      u^2*W*QL^3*QRd^3 + 2*nf^4*h^10*u^2*W*QL^3*QLd^2*QRd - 5/2*nf^4*h^10*u^2*
      W*QL^4*QRd*LL - 2*nf^4*h^10*u^2*W*QL^4*QLd*LR + 305/3*nf^4*h^10*u^2*W*G*
      QRd^3*LRd + 274*nf^4*h^10*u^2*W*G*QR*QRd*LR*LRd + 274*nf^4*h^10*u^2*W*G*
      QR*QRd*LL*LLd + 274*nf^4*h^10*u^2*W*G*QR^2*QRd^2 + 305/3*nf^4*h^10*u^2*W
      *G*QR^3*LR + 274*nf^4*h^10*u^2*W*G*QLd*QRd^2*LLd + 305*nf^4*h^10*u^2*W*G
      *QLd*QR*LLd*LR + 274*nf^4*h^10*u^2*W*G*QLd*QR*LL*LRd + 274*nf^4*h^10*u^2
      *W*G*QLd^2*QRd*LRd + 305*nf^4*h^10*u^2*W*G*QLd^2*QR^2 + 305/3*nf^4*h^10*
      u^2*W*G*QLd^3*LLd + 274*nf^4*h^10*u^2*W*G*QL*QRd*LLd*LR + 305*nf^4*h^10*
      u^2*W*G*QL*QRd*LL*LRd + 274*nf^4*h^10*u^2*W*G*QL*QR^2*LL + 274*nf^4*h^10
      *u^2*W*G*QL*QLd*LR*LRd + 274*nf^4*h^10*u^2*W*G*QL*QLd*LL*LLd + 1096*nf^4
      *h^10*u^2*W*G*QL*QLd*QR*QRd + 305*nf^4*h^10*u^2*W*G*QL^2*QRd^2 + 274*
      nf^4*h^10*u^2*W*G*QL^2*QR*LR + 274*nf^4*h^10*u^2*W*G*QL^2*QLd^2 + 305/3*
      nf^4*h^10*u^2*W*G*QL^3*LL + 317/4*nf^4*h^10*u^2*W^2*LR^2*LRd^2 + 351/4*
      nf^4*h^10*u^2*W^2*LLd^2*LR^2 + 317*nf^4*h^10*u^2*W^2*LL*LLd*LR*LRd + 351/
      4*nf^4*h^10*u^2*W^2*LL^2*LRd^2 + 317/4*nf^4*h^10*u^2*W^2*LL^2*LLd^2 +
      117/2*nf^4*h^10*u^2*W^2*QRd^3*LRd + 317*nf^4*h^10*u^2*W^2*QR*QRd*LR*LRd
       + 317*nf^4*h^10*u^2*W^2*QR*QRd*LL*LLd + 317/2*nf^4*h^10*u^2*W^2*QR^2*
      QRd^2 + 117/2*nf^4*h^10*u^2*W^2*QR^3*LR + 317/2*nf^4*h^10*u^2*W^2*QLd*
      QRd^2*LLd + 351*nf^4*h^10*u^2*W^2*QLd*QR*LLd*LR + 317*nf^4*h^10*u^2*W^2*
      QLd*QR*LL*LRd + 317/2*nf^4*h^10*u^2*W^2*QLd^2*QRd*LRd + 351/2*nf^4*h^10*
      u^2*W^2*QLd^2*QR^2 + 117/2*nf^4*h^10*u^2*W^2*QLd^3*LLd + 317*nf^4*h^10*
      u^2*W^2*QL*QRd*LLd*LR + 351*nf^4*h^10*u^2*W^2*QL*QRd*LL*LRd + 317/2*nf^4
      *h^10*u^2*W^2*QL*QR^2*LL + 317*nf^4*h^10*u^2*W^2*QL*QLd*LR*LRd + 317*
      nf^4*h^10*u^2*W^2*QL*QLd*LL*LLd + 634*nf^4*h^10*u^2*W^2*QL*QLd*QR*QRd +
      351/2*nf^4*h^10*u^2*W^2*QL^2*QRd^2 + 317/2*nf^4*h^10*u^2*W^2*QL^2*QR*LR
       + 317/2*nf^4*h^10*u^2*W^2*QL^2*QLd^2 + 117/2*nf^4*h^10*u^2*W^2*QL^3*LL
       + 1/3*nf^4*h^10*u^2*B*LLd*LR^3*LRd^2 + 2*nf^4*h^10*u^2*B*LLd^3*LR^3 + 1/
      3*nf^4*h^10*u^2*B*LL*LR^2*LRd^3 + 3/2*nf^4*h^10*u^2*B*LL*LLd^2*LR^2*LRd
       + 3/2*nf^4*h^10*u^2*B*LL^2*LLd*LR*LRd^2 + 1/3*nf^4*h^10*u^2*B*LL^2*
      LLd^3*LR + 2*nf^4*h^10*u^2*B*LL^3*LRd^3 + 1/3*nf^4*h^10*u^2*B*LL^3*LLd^2
      *LRd - 1/3*nf^4*h^10*u^2*B*QRd^3*LLd*LR*LRd - 2*nf^4*h^10*u^2*B*QRd^3*LL
      *LRd^2 - 2/3*nf^4*h^10*u^2*B*QRd^3*LL*LLd^2 - 3/4*nf^4*h^10*u^2*B*QR*
      QRd^4*LLd + nf^4*h^10*u^2*B*QR^2*QRd^2*LLd*LR + nf^4*h^10*u^2*B*QR^2*
      QRd^2*LL*LRd - 2*nf^4*h^10*u^2*B*QR^3*LLd*LR^2 - 1/3*nf^4*h^10*u^2*B*
      QR^3*LL*LR*LRd - 2/3*nf^4*h^10*u^2*B*QR^3*LL^2*LLd - 3/4*nf^4*h^10*u^2*B
      *QR^4*QRd*LL - 3/2*nf^4*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 - 1/2*nf^4*h^10*
      u^2*B*QLd*QRd^2*LLd^2*LR + 1/2*nf^4*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 2*
      nf^4*h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 3/2*nf^4*h^10*u^2*B*QLd*QR*LL^2*
      LRd^2 + 1/2*nf^4*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + nf^4*h^10*u^2*B*QLd*QR^3
      *QRd^2 - nf^4*h^10*u^2*B*QLd*QR^4*LR - 1/2*nf^4*h^10*u^2*B*QLd^2*QRd*LL*
      LRd^2 - 3/2*nf^4*h^10*u^2*B*QLd^2*QRd*LL*LLd^2 - 1/2*nf^4*h^10*u^2*B*
      QLd^2*QR*QRd^2*LLd + 4*nf^4*h^10*u^2*B*QLd^2*QR^2*LLd*LR + 3*nf^4*h^10*
      u^2*B*QLd^2*QR^2*LL*LRd - 2/3*nf^4*h^10*u^2*B*QLd^3*LR*LRd^2 - 2*nf^4*
      h^10*u^2*B*QLd^3*LLd^2*LR - 1/3*nf^4*h^10*u^2*B*QLd^3*LL*LLd*LRd + 4*
      nf^4*h^10*u^2*B*QLd^3*QR^3 - nf^4*h^10*u^2*B*QLd^4*QR*LLd + 1/2*nf^4*
      h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 3/2*nf^4*h^10*u^2*B*QL*QRd*LLd^2*LR^2 + 2
      *nf^4*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + 1/2*nf^4*h^10*u^2*B*QL*QRd*LL^2*
      LLd^2 - nf^4*h^10*u^2*B*QL*QRd^4*LRd - 3/2*nf^4*h^10*u^2*B*QL*QR^2*LR^2*
      LRd - 1/2*nf^4*h^10*u^2*B*QL*QR^2*LL^2*LRd + nf^4*h^10*u^2*B*QL*QR^2*
      QRd^3 - 1/2*nf^4*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 3*nf^4*h^10*u^2*B*QL*
      QLd^2*QR^2*QRd - 3/4*nf^4*h^10*u^2*B*QL*QLd^4*LRd + 3*nf^4*h^10*u^2*B*
      QL^2*QRd^2*LLd*LR + 4*nf^4*h^10*u^2*B*QL^2*QRd^2*LL*LRd - 1/2*nf^4*h^10*
      u^2*B*QL^2*QR*LLd*LR^2 - 3/2*nf^4*h^10*u^2*B*QL^2*QR*LL^2*LLd - 1/2*nf^4
      *h^10*u^2*B*QL^2*QR^2*QRd*LL + 3*nf^4*h^10*u^2*B*QL^2*QLd*QR*QRd^2 - 1/2
      *nf^4*h^10*u^2*B*QL^2*QLd*QR^2*LR + nf^4*h^10*u^2*B*QL^2*QLd^2*LLd*LR +
      nf^4*h^10*u^2*B*QL^2*QLd^2*LL*LRd + nf^4*h^10*u^2*B*QL^2*QLd^3*QR - 2/3*
      nf^4*h^10*u^2*B*QL^3*LR^2*LRd - 1/3*nf^4*h^10*u^2*B*QL^3*LL*LLd*LR - 2*
      nf^4*h^10*u^2*B*QL^3*LL^2*LRd + 4*nf^4*h^10*u^2*B*QL^3*QRd^3 + nf^4*h^10
      *u^2*B*QL^3*QLd^2*QRd - nf^4*h^10*u^2*B*QL^4*QRd*LL - 3/4*nf^4*h^10*u^2*
      B*QL^4*QLd*LR + 47*nf^4*h^10*u^2*B*G*QRd^3*LRd + 126*nf^4*h^10*u^2*B*G*
      QR*QRd*LR*LRd + 126*nf^4*h^10*u^2*B*G*QR*QRd*LL*LLd + 126*nf^4*h^10*u^2*
      B*G*QR^2*QRd^2 + 47*nf^4*h^10*u^2*B*G*QR^3*LR + 126*nf^4*h^10*u^2*B*G*
      QLd*QRd^2*LLd + 141*nf^4*h^10*u^2*B*G*QLd*QR*LLd*LR + 126*nf^4*h^10*u^2*
      B*G*QLd*QR*LL*LRd + 126*nf^4*h^10*u^2*B*G*QLd^2*QRd*LRd + 141*nf^4*h^10*
      u^2*B*G*QLd^2*QR^2 + 47*nf^4*h^10*u^2*B*G*QLd^3*LLd + 126*nf^4*h^10*u^2*
      B*G*QL*QRd*LLd*LR + 141*nf^4*h^10*u^2*B*G*QL*QRd*LL*LRd + 126*nf^4*h^10*
      u^2*B*G*QL*QR^2*LL + 126*nf^4*h^10*u^2*B*G*QL*QLd*LR*LRd + 126*nf^4*h^10
      *u^2*B*G*QL*QLd*LL*LLd + 504*nf^4*h^10*u^2*B*G*QL*QLd*QR*QRd + 141*nf^4*
      h^10*u^2*B*G*QL^2*QRd^2 + 126*nf^4*h^10*u^2*B*G*QL^2*QR*LR + 126*nf^4*
      h^10*u^2*B*G*QL^2*QLd^2 + 47*nf^4*h^10*u^2*B*G*QL^3*LL + 137/2*nf^4*h^10
      *u^2*B*W*LR^2*LRd^2 + 305/4*nf^4*h^10*u^2*B*W*LLd^2*LR^2 + 274*nf^4*h^10
      *u^2*B*W*LL*LLd*LR*LRd + 305/4*nf^4*h^10*u^2*B*W*LL^2*LRd^2 + 137/2*nf^4
      *h^10*u^2*B*W*LL^2*LLd^2 + 305/6*nf^4*h^10*u^2*B*W*QRd^3*LRd + 274*nf^4*
      h^10*u^2*B*W*QR*QRd*LR*LRd + 274*nf^4*h^10*u^2*B*W*QR*QRd*LL*LLd + 137*
      nf^4*h^10*u^2*B*W*QR^2*QRd^2 + 305/6*nf^4*h^10*u^2*B*W*QR^3*LR + 137*
      nf^4*h^10*u^2*B*W*QLd*QRd^2*LLd + 305*nf^4*h^10*u^2*B*W*QLd*QR*LLd*LR +
      274*nf^4*h^10*u^2*B*W*QLd*QR*LL*LRd + 137*nf^4*h^10*u^2*B*W*QLd^2*QRd*
      LRd + 305/2*nf^4*h^10*u^2*B*W*QLd^2*QR^2 + 305/6*nf^4*h^10*u^2*B*W*QLd^3
      *LLd + 274*nf^4*h^10*u^2*B*W*QL*QRd*LLd*LR + 305*nf^4*h^10*u^2*B*W*QL*
      QRd*LL*LRd + 137*nf^4*h^10*u^2*B*W*QL*QR^2*LL + 274*nf^4*h^10*u^2*B*W*QL
      *QLd*LR*LRd + 274*nf^4*h^10*u^2*B*W*QL*QLd*LL*LLd + 548*nf^4*h^10*u^2*B*
      W*QL*QLd*QR*QRd + 305/2*nf^4*h^10*u^2*B*W*QL^2*QRd^2 + 137*nf^4*h^10*u^2
      *B*W*QL^2*QR*LR + 137*nf^4*h^10*u^2*B*W*QL^2*QLd^2 + 305/6*nf^4*h^10*u^2
      *B*W*QL^3*LL + 63/4*nf^4*h^10*u^2*B^2*LR^2*LRd^2 + 18*nf^4*h^10*u^2*B^2*
      LLd^2*LR^2 + 63*nf^4*h^10*u^2*B^2*LL*LLd*LR*LRd + 18*nf^4*h^10*u^2*B^2*
      LL^2*LRd^2 + 63/4*nf^4*h^10*u^2*B^2*LL^2*LLd^2 + 12*nf^4*h^10*u^2*B^2*
      QRd^3*LRd + 63*nf^4*h^10*u^2*B^2*QR*QRd*LR*LRd + 63*nf^4*h^10*u^2*B^2*QR
      *QRd*LL*LLd + 63/2*nf^4*h^10*u^2*B^2*QR^2*QRd^2 + 12*nf^4*h^10*u^2*B^2*
      QR^3*LR + 63/2*nf^4*h^10*u^2*B^2*QLd*QRd^2*LLd + 72*nf^4*h^10*u^2*B^2*
      QLd*QR*LLd*LR + 63*nf^4*h^10*u^2*B^2*QLd*QR*LL*LRd + 63/2*nf^4*h^10*u^2*
      B^2*QLd^2*QRd*LRd + 36*nf^4*h^10*u^2*B^2*QLd^2*QR^2 + 12*nf^4*h^10*u^2*
      B^2*QLd^3*LLd + 63*nf^4*h^10*u^2*B^2*QL*QRd*LLd*LR + 72*nf^4*h^10*u^2*
      B^2*QL*QRd*LL*LRd + 63/2*nf^4*h^10*u^2*B^2*QL*QR^2*LL + 63*nf^4*h^10*u^2
      *B^2*QL*QLd*LR*LRd + 63*nf^4*h^10*u^2*B^2*QL*QLd*LL*LLd + 126*nf^4*h^10*
      u^2*B^2*QL*QLd*QR*QRd + 36*nf^4*h^10*u^2*B^2*QL^2*QRd^2 + 63/2*nf^4*h^10
      *u^2*B^2*QL^2*QR*LR + 63/2*nf^4*h^10*u^2*B^2*QL^2*QLd^2 + 12*nf^4*h^10*
      u^2*B^2*QL^3*LL + 49/6*nf^4*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 485/36*nf^4*
      h^10*u^2*p^2*LLd^3*LR^3 + 49/6*nf^4*h^10*u^2*p^2*LL*LR^2*LRd^3 + 10*nf^4
      *h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 10*nf^4*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2
       + 49/6*nf^4*h^10*u^2*p^2*LL^2*LLd^3*LR + 485/36*nf^4*h^10*u^2*p^2*LL^3*
      LRd^3 + 49/6*nf^4*h^10*u^2*p^2*LL^3*LLd^2*LRd + 1/3*nf^4*h^10*u^2*p^2*
      QRd^3*LLd*LR*LRd - 125/12*nf^4*h^10*u^2*p^2*QRd^3*LL*LRd^2 - 47/6*nf^4*
      h^10*u^2*p^2*QRd^3*LL*LLd^2 - 5*nf^4*h^10*u^2*p^2*QR*QRd^4*LLd + 16*nf^4
      *h^10*u^2*p^2*QR^2*QRd^2*LLd*LR + 16*nf^4*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd
       - 125/12*nf^4*h^10*u^2*p^2*QR^3*LLd*LR^2 + 1/3*nf^4*h^10*u^2*p^2*QR^3*
      LL*LR*LRd - 47/6*nf^4*h^10*u^2*p^2*QR^3*LL^2*LLd - 5*nf^4*h^10*u^2*p^2*
      QR^4*QRd*LL - 10*nf^4*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 - 8*nf^4*h^10*u^2*
      p^2*QLd*QRd^2*LLd^2*LR + 8*nf^4*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 49/4*
      nf^4*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 10*nf^4*h^10*u^2*p^2*QLd*QR*LL^2*
      LRd^2 + 8*nf^4*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 16*nf^4*h^10*u^2*p^2*QLd
      *QR^3*QRd^2 - 49/8*nf^4*h^10*u^2*p^2*QLd*QR^4*LR - 8*nf^4*h^10*u^2*p^2*
      QLd^2*QRd*LL*LRd^2 - 10*nf^4*h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 - 8*nf^4*
      h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 49/2*nf^4*h^10*u^2*p^2*QLd^2*QR^2*LLd*
      LR + 20*nf^4*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd - 47/6*nf^4*h^10*u^2*p^2*
      QLd^3*LR*LRd^2 - 125/12*nf^4*h^10*u^2*p^2*QLd^3*LLd^2*LR + 1/3*nf^4*h^10
      *u^2*p^2*QLd^3*LL*LLd*LRd + 49/2*nf^4*h^10*u^2*p^2*QLd^3*QR^3 - 49/8*
      nf^4*h^10*u^2*p^2*QLd^4*QR*LLd + 8*nf^4*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2
       + 10*nf^4*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 49/4*nf^4*h^10*u^2*p^2*QL*
      QRd*LL^2*LRd^2 + 8*nf^4*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 - 49/8*nf^4*h^10*
      u^2*p^2*QL*QRd^4*LRd - 10*nf^4*h^10*u^2*p^2*QL*QR^2*LR^2*LRd - 8*nf^4*
      h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 16*nf^4*h^10*u^2*p^2*QL*QR^2*QRd^3 - 8*
      nf^4*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 20*nf^4*h^10*u^2*p^2*QL*QLd^2*
      QR^2*QRd - 5*nf^4*h^10*u^2*p^2*QL*QLd^4*LRd + 20*nf^4*h^10*u^2*p^2*QL^2*
      QRd^2*LLd*LR + 49/2*nf^4*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd - 8*nf^4*h^10*
      u^2*p^2*QL^2*QR*LLd*LR^2 - 10*nf^4*h^10*u^2*p^2*QL^2*QR*LL^2*LLd - 8*
      nf^4*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 20*nf^4*h^10*u^2*p^2*QL^2*QLd*QR*
      QRd^2 - 8*nf^4*h^10*u^2*p^2*QL^2*QLd*QR^2*LR + 16*nf^4*h^10*u^2*p^2*QL^2
      *QLd^2*LLd*LR + 16*nf^4*h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 16*nf^4*h^10*
      u^2*p^2*QL^2*QLd^3*QR - 47/6*nf^4*h^10*u^2*p^2*QL^3*LR^2*LRd + 1/3*nf^4*
      h^10*u^2*p^2*QL^3*LL*LLd*LR - 125/12*nf^4*h^10*u^2*p^2*QL^3*LL^2*LRd +
      49/2*nf^4*h^10*u^2*p^2*QL^3*QRd^3 + 16*nf^4*h^10*u^2*p^2*QL^3*QLd^2*QRd
       - 49/8*nf^4*h^10*u^2*p^2*QL^4*QRd*LL - 5*nf^4*h^10*u^2*p^2*QL^4*QLd*LR
       + 759*nf^4*h^10*u^2*p^2*G*QRd^3*LRd + 2058*nf^4*h^10*u^2*p^2*G*QR*QRd*
      LR*LRd + 2058*nf^4*h^10*u^2*p^2*G*QR*QRd*LL*LLd + 2058*nf^4*h^10*u^2*p^2
      *G*QR^2*QRd^2 + 759*nf^4*h^10*u^2*p^2*G*QR^3*LR + 2058*nf^4*h^10*u^2*p^2
      *G*QLd*QRd^2*LLd + 2277*nf^4*h^10*u^2*p^2*G*QLd*QR*LLd*LR + 2058*nf^4*
      h^10*u^2*p^2*G*QLd*QR*LL*LRd + 2058*nf^4*h^10*u^2*p^2*G*QLd^2*QRd*LRd +
      2277*nf^4*h^10*u^2*p^2*G*QLd^2*QR^2 + 759*nf^4*h^10*u^2*p^2*G*QLd^3*LLd
       + 2058*nf^4*h^10*u^2*p^2*G*QL*QRd*LLd*LR + 2277*nf^4*h^10*u^2*p^2*G*QL*
      QRd*LL*LRd + 2058*nf^4*h^10*u^2*p^2*G*QL*QR^2*LL + 2058*nf^4*h^10*u^2*
      p^2*G*QL*QLd*LR*LRd + 2058*nf^4*h^10*u^2*p^2*G*QL*QLd*LL*LLd + 8232*nf^4
      *h^10*u^2*p^2*G*QL*QLd*QR*QRd + 2277*nf^4*h^10*u^2*p^2*G*QL^2*QRd^2 +
      2058*nf^4*h^10*u^2*p^2*G*QL^2*QR*LR + 2058*nf^4*h^10*u^2*p^2*G*QL^2*
      QLd^2 + 759*nf^4*h^10*u^2*p^2*G*QL^3*LL + 1121*nf^4*h^10*u^2*p^2*W*LR^2*
      LRd^2 + 4959/4*nf^4*h^10*u^2*p^2*W*LLd^2*LR^2 + 4484*nf^4*h^10*u^2*p^2*W
      *LL*LLd*LR*LRd + 4959/4*nf^4*h^10*u^2*p^2*W*LL^2*LRd^2 + 1121*nf^4*h^10*
      u^2*p^2*W*LL^2*LLd^2 + 1653/2*nf^4*h^10*u^2*p^2*W*QRd^3*LRd + 4484*nf^4*
      h^10*u^2*p^2*W*QR*QRd*LR*LRd + 4484*nf^4*h^10*u^2*p^2*W*QR*QRd*LL*LLd +
      2242*nf^4*h^10*u^2*p^2*W*QR^2*QRd^2 + 1653/2*nf^4*h^10*u^2*p^2*W*QR^3*LR
       + 2242*nf^4*h^10*u^2*p^2*W*QLd*QRd^2*LLd + 4959*nf^4*h^10*u^2*p^2*W*QLd
      *QR*LLd*LR + 4484*nf^4*h^10*u^2*p^2*W*QLd*QR*LL*LRd + 2242*nf^4*h^10*u^2
      *p^2*W*QLd^2*QRd*LRd + 4959/2*nf^4*h^10*u^2*p^2*W*QLd^2*QR^2 + 1653/2*
      nf^4*h^10*u^2*p^2*W*QLd^3*LLd + 4484*nf^4*h^10*u^2*p^2*W*QL*QRd*LLd*LR
       + 4959*nf^4*h^10*u^2*p^2*W*QL*QRd*LL*LRd + 2242*nf^4*h^10*u^2*p^2*W*QL*
      QR^2*LL + 4484*nf^4*h^10*u^2*p^2*W*QL*QLd*LR*LRd + 4484*nf^4*h^10*u^2*
      p^2*W*QL*QLd*LL*LLd + 8968*nf^4*h^10*u^2*p^2*W*QL*QLd*QR*QRd + 4959/2*
      nf^4*h^10*u^2*p^2*W*QL^2*QRd^2 + 2242*nf^4*h^10*u^2*p^2*W*QL^2*QR*LR +
      2242*nf^4*h^10*u^2*p^2*W*QL^2*QLd^2 + 1653/2*nf^4*h^10*u^2*p^2*W*QL^3*LL
       + 1029/2*nf^4*h^10*u^2*p^2*B*LR^2*LRd^2 + 2277/4*nf^4*h^10*u^2*p^2*B*
      LLd^2*LR^2 + 2058*nf^4*h^10*u^2*p^2*B*LL*LLd*LR*LRd + 2277/4*nf^4*h^10*
      u^2*p^2*B*LL^2*LRd^2 + 1029/2*nf^4*h^10*u^2*p^2*B*LL^2*LLd^2 + 759/2*
      nf^4*h^10*u^2*p^2*B*QRd^3*LRd + 2058*nf^4*h^10*u^2*p^2*B*QR*QRd*LR*LRd
       + 2058*nf^4*h^10*u^2*p^2*B*QR*QRd*LL*LLd + 1029*nf^4*h^10*u^2*p^2*B*
      QR^2*QRd^2 + 759/2*nf^4*h^10*u^2*p^2*B*QR^3*LR + 1029*nf^4*h^10*u^2*p^2*
      B*QLd*QRd^2*LLd + 2277*nf^4*h^10*u^2*p^2*B*QLd*QR*LLd*LR + 2058*nf^4*
      h^10*u^2*p^2*B*QLd*QR*LL*LRd + 1029*nf^4*h^10*u^2*p^2*B*QLd^2*QRd*LRd +
      2277/2*nf^4*h^10*u^2*p^2*B*QLd^2*QR^2 + 759/2*nf^4*h^10*u^2*p^2*B*QLd^3*
      LLd + 2058*nf^4*h^10*u^2*p^2*B*QL*QRd*LLd*LR + 2277*nf^4*h^10*u^2*p^2*B*
      QL*QRd*LL*LRd + 1029*nf^4*h^10*u^2*p^2*B*QL*QR^2*LL + 2058*nf^4*h^10*u^2
      *p^2*B*QL*QLd*LR*LRd + 2058*nf^4*h^10*u^2*p^2*B*QL*QLd*LL*LLd + 4116*
      nf^4*h^10*u^2*p^2*B*QL*QLd*QR*QRd + 2277/2*nf^4*h^10*u^2*p^2*B*QL^2*
      QRd^2 + 1029*nf^4*h^10*u^2*p^2*B*QL^2*QR*LR + 1029*nf^4*h^10*u^2*p^2*B*
      QL^2*QLd^2 + 759/2*nf^4*h^10*u^2*p^2*B*QL^3*LL + 5379/4*nf^4*h^10*u^2*
      p^4*LR^2*LRd^2 + 5895/4*nf^4*h^10*u^2*p^4*LLd^2*LR^2 + 5379*nf^4*h^10*
      u^2*p^4*LL*LLd*LR*LRd + 5895/4*nf^4*h^10*u^2*p^4*LL^2*LRd^2 + 5379/4*
      nf^4*h^10*u^2*p^4*LL^2*LLd^2 + 1965/2*nf^4*h^10*u^2*p^4*QRd^3*LRd + 5379
      *nf^4*h^10*u^2*p^4*QR*QRd*LR*LRd + 5379*nf^4*h^10*u^2*p^4*QR*QRd*LL*LLd
       + 5379/2*nf^4*h^10*u^2*p^4*QR^2*QRd^2 + 1965/2*nf^4*h^10*u^2*p^4*QR^3*
      LR + 5379/2*nf^4*h^10*u^2*p^4*QLd*QRd^2*LLd + 5895*nf^4*h^10*u^2*p^4*QLd
      *QR*LLd*LR + 5379*nf^4*h^10*u^2*p^4*QLd*QR*LL*LRd + 5379/2*nf^4*h^10*u^2
      *p^4*QLd^2*QRd*LRd + 5895/2*nf^4*h^10*u^2*p^4*QLd^2*QR^2 + 1965/2*nf^4*
      h^10*u^2*p^4*QLd^3*LLd + 5379*nf^4*h^10*u^2*p^4*QL*QRd*LLd*LR + 5895*
      nf^4*h^10*u^2*p^4*QL*QRd*LL*LRd + 5379/2*nf^4*h^10*u^2*p^4*QL*QR^2*LL +
      5379*nf^4*h^10*u^2*p^4*QL*QLd*LR*LRd + 5379*nf^4*h^10*u^2*p^4*QL*QLd*LL*
      LLd + 10758*nf^4*h^10*u^2*p^4*QL*QLd*QR*QRd + 5895/2*nf^4*h^10*u^2*p^4*
      QL^2*QRd^2 + 5379/2*nf^4*h^10*u^2*p^4*QL^2*QR*LR + 5379/2*nf^4*h^10*u^2*
      p^4*QL^2*QLd^2 + 1965/2*nf^4*h^10*u^2*p^4*QL^3*LL + 25/6*nf^4*h^10*u^3*p
      *LLd*LR^3*LRd^2 + 37/4*nf^4*h^10*u^3*p*LLd^3*LR^3 + 25/6*nf^4*h^10*u^3*p
      *LL*LR^2*LRd^3 + 13/2*nf^4*h^10*u^3*p*LL*LLd^2*LR^2*LRd + 13/2*nf^4*h^10
      *u^3*p*LL^2*LLd*LR*LRd^2 + 25/6*nf^4*h^10*u^3*p*LL^2*LLd^3*LR + 37/4*
      nf^4*h^10*u^3*p*LL^3*LRd^3 + 25/6*nf^4*h^10*u^3*p*LL^3*LLd^2*LRd - 2/3*
      nf^4*h^10*u^3*p*QRd^3*LLd*LR*LRd - 27/4*nf^4*h^10*u^3*p*QRd^3*LL*LRd^2
       - 29/6*nf^4*h^10*u^3*p*QRd^3*LL*LLd^2 - 13/4*nf^4*h^10*u^3*p*QR*QRd^4*
      LLd + 9*nf^4*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 9*nf^4*h^10*u^3*p*QR^2*QRd^2
      *LL*LRd - 27/4*nf^4*h^10*u^3*p*QR^3*LLd*LR^2 - 2/3*nf^4*h^10*u^3*p*QR^3*
      LL*LR*LRd - 29/6*nf^4*h^10*u^3*p*QR^3*LL^2*LLd - 13/4*nf^4*h^10*u^3*p*
      QR^4*QRd*LL - 13/2*nf^4*h^10*u^3*p*QLd*QRd^2*LR*LRd^2 - 9/2*nf^4*h^10*
      u^3*p*QLd*QRd^2*LLd^2*LR + 9/2*nf^4*h^10*u^3*p*QLd*QR*LR^2*LRd^2 + 33/4*
      nf^4*h^10*u^3*p*QLd*QR*LLd^2*LR^2 + 13/2*nf^4*h^10*u^3*p*QLd*QR*LL^2*
      LRd^2 + 9/2*nf^4*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 9*nf^4*h^10*u^3*p*QLd*
      QR^3*QRd^2 - 33/8*nf^4*h^10*u^3*p*QLd*QR^4*LR - 9/2*nf^4*h^10*u^3*p*
      QLd^2*QRd*LL*LRd^2 - 13/2*nf^4*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 - 9/2*nf^4*
      h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 33/2*nf^4*h^10*u^3*p*QLd^2*QR^2*LLd*LR
       + 13*nf^4*h^10*u^3*p*QLd^2*QR^2*LL*LRd - 29/6*nf^4*h^10*u^3*p*QLd^3*LR*
      LRd^2 - 27/4*nf^4*h^10*u^3*p*QLd^3*LLd^2*LR - 2/3*nf^4*h^10*u^3*p*QLd^3*
      LL*LLd*LRd + 33/2*nf^4*h^10*u^3*p*QLd^3*QR^3 - 33/8*nf^4*h^10*u^3*p*
      QLd^4*QR*LLd + 9/2*nf^4*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 13/2*nf^4*h^10*
      u^3*p*QL*QRd*LLd^2*LR^2 + 33/4*nf^4*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 9/2*
      nf^4*h^10*u^3*p*QL*QRd*LL^2*LLd^2 - 33/8*nf^4*h^10*u^3*p*QL*QRd^4*LRd -
      13/2*nf^4*h^10*u^3*p*QL*QR^2*LR^2*LRd - 9/2*nf^4*h^10*u^3*p*QL*QR^2*LL^2
      *LRd + 9*nf^4*h^10*u^3*p*QL*QR^2*QRd^3 - 9/2*nf^4*h^10*u^3*p*QL*QLd^2*
      QRd^2*LRd + 13*nf^4*h^10*u^3*p*QL*QLd^2*QR^2*QRd - 13/4*nf^4*h^10*u^3*p*
      QL*QLd^4*LRd + 13*nf^4*h^10*u^3*p*QL^2*QRd^2*LLd*LR + 33/2*nf^4*h^10*u^3
      *p*QL^2*QRd^2*LL*LRd - 9/2*nf^4*h^10*u^3*p*QL^2*QR*LLd*LR^2 - 13/2*nf^4*
      h^10*u^3*p*QL^2*QR*LL^2*LLd - 9/2*nf^4*h^10*u^3*p*QL^2*QR^2*QRd*LL + 13*
      nf^4*h^10*u^3*p*QL^2*QLd*QR*QRd^2 - 9/2*nf^4*h^10*u^3*p*QL^2*QLd*QR^2*LR
       + 9*nf^4*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 9*nf^4*h^10*u^3*p*QL^2*QLd^2*LL
      *LRd + 9*nf^4*h^10*u^3*p*QL^2*QLd^3*QR - 29/6*nf^4*h^10*u^3*p*QL^3*LR^2*
      LRd - 2/3*nf^4*h^10*u^3*p*QL^3*LL*LLd*LR - 27/4*nf^4*h^10*u^3*p*QL^3*
      LL^2*LRd + 33/2*nf^4*h^10*u^3*p*QL^3*QRd^3 + 9*nf^4*h^10*u^3*p*QL^3*
      QLd^2*QRd - 33/8*nf^4*h^10*u^3*p*QL^4*QRd*LL - 13/4*nf^4*h^10*u^3*p*QL^4
      *QLd*LR + 904/3*nf^4*h^10*u^3*p*G*QRd^3*LRd + 828*nf^4*h^10*u^3*p*G*QR*
      QRd*LR*LRd + 828*nf^4*h^10*u^3*p*G*QR*QRd*LL*LLd + 828*nf^4*h^10*u^3*p*G
      *QR^2*QRd^2 + 904/3*nf^4*h^10*u^3*p*G*QR^3*LR + 828*nf^4*h^10*u^3*p*G*
      QLd*QRd^2*LLd + 904*nf^4*h^10*u^3*p*G*QLd*QR*LLd*LR + 828*nf^4*h^10*u^3*
      p*G*QLd*QR*LL*LRd + 828*nf^4*h^10*u^3*p*G*QLd^2*QRd*LRd + 904*nf^4*h^10*
      u^3*p*G*QLd^2*QR^2 + 904/3*nf^4*h^10*u^3*p*G*QLd^3*LLd + 828*nf^4*h^10*
      u^3*p*G*QL*QRd*LLd*LR + 904*nf^4*h^10*u^3*p*G*QL*QRd*LL*LRd + 828*nf^4*
      h^10*u^3*p*G*QL*QR^2*LL + 828*nf^4*h^10*u^3*p*G*QL*QLd*LR*LRd + 828*nf^4
      *h^10*u^3*p*G*QL*QLd*LL*LLd + 3312*nf^4*h^10*u^3*p*G*QL*QLd*QR*QRd + 904
      *nf^4*h^10*u^3*p*G*QL^2*QRd^2 + 828*nf^4*h^10*u^3*p*G*QL^2*QR*LR + 828*
      nf^4*h^10*u^3*p*G*QL^2*QLd^2 + 904/3*nf^4*h^10*u^3*p*G*QL^3*LL + 484*
      nf^4*h^10*u^3*p*W*LR^2*LRd^2 + 2111/4*nf^4*h^10*u^3*p*W*LLd^2*LR^2 +
      1936*nf^4*h^10*u^3*p*W*LL*LLd*LR*LRd + 2111/4*nf^4*h^10*u^3*p*W*LL^2*
      LRd^2 + 484*nf^4*h^10*u^3*p*W*LL^2*LLd^2 + 2111/6*nf^4*h^10*u^3*p*W*
      QRd^3*LRd + 1936*nf^4*h^10*u^3*p*W*QR*QRd*LR*LRd + 1936*nf^4*h^10*u^3*p*
      W*QR*QRd*LL*LLd + 968*nf^4*h^10*u^3*p*W*QR^2*QRd^2 + 2111/6*nf^4*h^10*
      u^3*p*W*QR^3*LR + 968*nf^4*h^10*u^3*p*W*QLd*QRd^2*LLd + 2111*nf^4*h^10*
      u^3*p*W*QLd*QR*LLd*LR + 1936*nf^4*h^10*u^3*p*W*QLd*QR*LL*LRd + 968*nf^4*
      h^10*u^3*p*W*QLd^2*QRd*LRd + 2111/2*nf^4*h^10*u^3*p*W*QLd^2*QR^2 + 2111/
      6*nf^4*h^10*u^3*p*W*QLd^3*LLd + 1936*nf^4*h^10*u^3*p*W*QL*QRd*LLd*LR +
      2111*nf^4*h^10*u^3*p*W*QL*QRd*LL*LRd + 968*nf^4*h^10*u^3*p*W*QL*QR^2*LL
       + 1936*nf^4*h^10*u^3*p*W*QL*QLd*LR*LRd + 1936*nf^4*h^10*u^3*p*W*QL*QLd*
      LL*LLd + 3872*nf^4*h^10*u^3*p*W*QL*QLd*QR*QRd + 2111/2*nf^4*h^10*u^3*p*W
      *QL^2*QRd^2 + 968*nf^4*h^10*u^3*p*W*QL^2*QR*LR + 968*nf^4*h^10*u^3*p*W*
      QL^2*QLd^2 + 2111/6*nf^4*h^10*u^3*p*W*QL^3*LL + 207*nf^4*h^10*u^3*p*B*
      LR^2*LRd^2 + 226*nf^4*h^10*u^3*p*B*LLd^2*LR^2 + 828*nf^4*h^10*u^3*p*B*LL
      *LLd*LR*LRd + 226*nf^4*h^10*u^3*p*B*LL^2*LRd^2 + 207*nf^4*h^10*u^3*p*B*
      LL^2*LLd^2 + 452/3*nf^4*h^10*u^3*p*B*QRd^3*LRd + 828*nf^4*h^10*u^3*p*B*
      QR*QRd*LR*LRd + 828*nf^4*h^10*u^3*p*B*QR*QRd*LL*LLd + 414*nf^4*h^10*u^3*
      p*B*QR^2*QRd^2 + 452/3*nf^4*h^10*u^3*p*B*QR^3*LR + 414*nf^4*h^10*u^3*p*B
      *QLd*QRd^2*LLd + 904*nf^4*h^10*u^3*p*B*QLd*QR*LLd*LR + 828*nf^4*h^10*u^3
      *p*B*QLd*QR*LL*LRd + 414*nf^4*h^10*u^3*p*B*QLd^2*QRd*LRd + 452*nf^4*h^10
      *u^3*p*B*QLd^2*QR^2 + 452/3*nf^4*h^10*u^3*p*B*QLd^3*LLd + 828*nf^4*h^10*
      u^3*p*B*QL*QRd*LLd*LR + 904*nf^4*h^10*u^3*p*B*QL*QRd*LL*LRd + 414*nf^4*
      h^10*u^3*p*B*QL*QR^2*LL + 828*nf^4*h^10*u^3*p*B*QL*QLd*LR*LRd + 828*nf^4
      *h^10*u^3*p*B*QL*QLd*LL*LLd + 1656*nf^4*h^10*u^3*p*B*QL*QLd*QR*QRd + 452
      *nf^4*h^10*u^3*p*B*QL^2*QRd^2 + 414*nf^4*h^10*u^3*p*B*QL^2*QR*LR + 414*
      nf^4*h^10*u^3*p*B*QL^2*QLd^2 + 452/3*nf^4*h^10*u^3*p*B*QL^3*LL + 2467/2*
      nf^4*h^10*u^3*p^3*LR^2*LRd^2 + 5375/4*nf^4*h^10*u^3*p^3*LLd^2*LR^2 +
      4934*nf^4*h^10*u^3*p^3*LL*LLd*LR*LRd + 5375/4*nf^4*h^10*u^3*p^3*LL^2*
      LRd^2 + 2467/2*nf^4*h^10*u^3*p^3*LL^2*LLd^2 + 5375/6*nf^4*h^10*u^3*p^3*
      QRd^3*LRd + 4934*nf^4*h^10*u^3*p^3*QR*QRd*LR*LRd + 4934*nf^4*h^10*u^3*
      p^3*QR*QRd*LL*LLd + 2467*nf^4*h^10*u^3*p^3*QR^2*QRd^2 + 5375/6*nf^4*h^10
      *u^3*p^3*QR^3*LR + 2467*nf^4*h^10*u^3*p^3*QLd*QRd^2*LLd + 5375*nf^4*h^10
      *u^3*p^3*QLd*QR*LLd*LR + 4934*nf^4*h^10*u^3*p^3*QLd*QR*LL*LRd + 2467*
      nf^4*h^10*u^3*p^3*QLd^2*QRd*LRd + 5375/2*nf^4*h^10*u^3*p^3*QLd^2*QR^2 +
      5375/6*nf^4*h^10*u^3*p^3*QLd^3*LLd + 4934*nf^4*h^10*u^3*p^3*QL*QRd*LLd*
      LR + 5375*nf^4*h^10*u^3*p^3*QL*QRd*LL*LRd + 2467*nf^4*h^10*u^3*p^3*QL*
      QR^2*LL + 4934*nf^4*h^10*u^3*p^3*QL*QLd*LR*LRd + 4934*nf^4*h^10*u^3*p^3*
      QL*QLd*LL*LLd + 9868*nf^4*h^10*u^3*p^3*QL*QLd*QR*QRd + 5375/2*nf^4*h^10*
      u^3*p^3*QL^2*QRd^2 + 2467*nf^4*h^10*u^3*p^3*QL^2*QR*LR + 2467*nf^4*h^10*
      u^3*p^3*QL^2*QLd^2 + 5375/6*nf^4*h^10*u^3*p^3*QL^3*LL + 13/12*nf^4*h^10*
      u^4*LLd*LR^3*LRd^2 + 5/2*nf^4*h^10*u^4*LLd^3*LR^3 + 13/12*nf^4*h^10*u^4*
      LL*LR^2*LRd^3 + 9/4*nf^4*h^10*u^4*LL*LLd^2*LR^2*LRd + 9/4*nf^4*h^10*u^4*
      LL^2*LLd*LR*LRd^2 + 13/12*nf^4*h^10*u^4*LL^2*LLd^3*LR + 5/2*nf^4*h^10*
      u^4*LL^3*LRd^3 + 13/12*nf^4*h^10*u^4*LL^3*LLd^2*LRd - 1/3*nf^4*h^10*u^4*
      QRd^3*LLd*LR*LRd - 5/2*nf^4*h^10*u^4*QRd^3*LL*LRd^2 - 17/12*nf^4*h^10*
      u^4*QRd^3*LL*LLd^2 - 9/8*nf^4*h^10*u^4*QR*QRd^4*LLd + 5/2*nf^4*h^10*u^4*
      QR^2*QRd^2*LLd*LR + 5/2*nf^4*h^10*u^4*QR^2*QRd^2*LL*LRd - 5/2*nf^4*h^10*
      u^4*QR^3*LLd*LR^2 - 1/3*nf^4*h^10*u^4*QR^3*LL*LR*LRd - 17/12*nf^4*h^10*
      u^4*QR^3*LL^2*LLd - 9/8*nf^4*h^10*u^4*QR^4*QRd*LL - 9/4*nf^4*h^10*u^4*
      QLd*QRd^2*LR*LRd^2 - 5/4*nf^4*h^10*u^4*QLd*QRd^2*LLd^2*LR + 5/4*nf^4*
      h^10*u^4*QLd*QR*LR^2*LRd^2 + 5/2*nf^4*h^10*u^4*QLd*QR*LLd^2*LR^2 + 9/4*
      nf^4*h^10*u^4*QLd*QR*LL^2*LRd^2 + 5/4*nf^4*h^10*u^4*QLd*QR*LL^2*LLd^2 +
      5/2*nf^4*h^10*u^4*QLd*QR^3*QRd^2 - 5/4*nf^4*h^10*u^4*QLd*QR^4*LR - 5/4*
      nf^4*h^10*u^4*QLd^2*QRd*LL*LRd^2 - 9/4*nf^4*h^10*u^4*QLd^2*QRd*LL*LLd^2
       - 5/4*nf^4*h^10*u^4*QLd^2*QR*QRd^2*LLd + 5*nf^4*h^10*u^4*QLd^2*QR^2*LLd
      *LR + 9/2*nf^4*h^10*u^4*QLd^2*QR^2*LL*LRd - 17/12*nf^4*h^10*u^4*QLd^3*LR
      *LRd^2 - 5/2*nf^4*h^10*u^4*QLd^3*LLd^2*LR - 1/3*nf^4*h^10*u^4*QLd^3*LL*
      LLd*LRd + 5*nf^4*h^10*u^4*QLd^3*QR^3 - 5/4*nf^4*h^10*u^4*QLd^4*QR*LLd +
      5/4*nf^4*h^10*u^4*QL*QRd*LR^2*LRd^2 + 9/4*nf^4*h^10*u^4*QL*QRd*LLd^2*
      LR^2 + 5/2*nf^4*h^10*u^4*QL*QRd*LL^2*LRd^2 + 5/4*nf^4*h^10*u^4*QL*QRd*
      LL^2*LLd^2 - 5/4*nf^4*h^10*u^4*QL*QRd^4*LRd - 9/4*nf^4*h^10*u^4*QL*QR^2*
      LR^2*LRd - 5/4*nf^4*h^10*u^4*QL*QR^2*LL^2*LRd + 5/2*nf^4*h^10*u^4*QL*
      QR^2*QRd^3 - 5/4*nf^4*h^10*u^4*QL*QLd^2*QRd^2*LRd + 9/2*nf^4*h^10*u^4*QL
      *QLd^2*QR^2*QRd - 9/8*nf^4*h^10*u^4*QL*QLd^4*LRd + 9/2*nf^4*h^10*u^4*
      QL^2*QRd^2*LLd*LR + 5*nf^4*h^10*u^4*QL^2*QRd^2*LL*LRd - 5/4*nf^4*h^10*
      u^4*QL^2*QR*LLd*LR^2 - 9/4*nf^4*h^10*u^4*QL^2*QR*LL^2*LLd - 5/4*nf^4*
      h^10*u^4*QL^2*QR^2*QRd*LL + 9/2*nf^4*h^10*u^4*QL^2*QLd*QR*QRd^2 - 5/4*
      nf^4*h^10*u^4*QL^2*QLd*QR^2*LR + 5/2*nf^4*h^10*u^4*QL^2*QLd^2*LLd*LR + 5/
      2*nf^4*h^10*u^4*QL^2*QLd^2*LL*LRd + 5/2*nf^4*h^10*u^4*QL^2*QLd^3*QR - 17/
      12*nf^4*h^10*u^4*QL^3*LR^2*LRd - 1/3*nf^4*h^10*u^4*QL^3*LL*LLd*LR - 5/2*
      nf^4*h^10*u^4*QL^3*LL^2*LRd + 5*nf^4*h^10*u^4*QL^3*QRd^3 + 5/2*nf^4*h^10
      *u^4*QL^3*QLd^2*QRd - 5/4*nf^4*h^10*u^4*QL^4*QRd*LL - 9/8*nf^4*h^10*u^4*
      QL^4*QLd*LR + 43*nf^4*h^10*u^4*G*QRd^3*LRd + 120*nf^4*h^10*u^4*G*QR*QRd*
      LR*LRd + 120*nf^4*h^10*u^4*G*QR*QRd*LL*LLd + 120*nf^4*h^10*u^4*G*QR^2*
      QRd^2 + 43*nf^4*h^10*u^4*G*QR^3*LR + 120*nf^4*h^10*u^4*G*QLd*QRd^2*LLd
       + 129*nf^4*h^10*u^4*G*QLd*QR*LLd*LR + 120*nf^4*h^10*u^4*G*QLd*QR*LL*LRd
       + 120*nf^4*h^10*u^4*G*QLd^2*QRd*LRd + 129*nf^4*h^10*u^4*G*QLd^2*QR^2 +
      43*nf^4*h^10*u^4*G*QLd^3*LLd + 120*nf^4*h^10*u^4*G*QL*QRd*LLd*LR + 129*
      nf^4*h^10*u^4*G*QL*QRd*LL*LRd + 120*nf^4*h^10*u^4*G*QL*QR^2*LL + 120*
      nf^4*h^10*u^4*G*QL*QLd*LR*LRd + 120*nf^4*h^10*u^4*G*QL*QLd*LL*LLd + 480*
      nf^4*h^10*u^4*G*QL*QLd*QR*QRd + 129*nf^4*h^10*u^4*G*QL^2*QRd^2 + 120*
      nf^4*h^10*u^4*G*QL^2*QR*LR + 120*nf^4*h^10*u^4*G*QL^2*QLd^2 + 43*nf^4*
      h^10*u^4*G*QL^3*LL + 145/2*nf^4*h^10*u^4*W*LR^2*LRd^2 + 155/2*nf^4*h^10*
      u^4*W*LLd^2*LR^2 + 290*nf^4*h^10*u^4*W*LL*LLd*LR*LRd + 155/2*nf^4*h^10*
      u^4*W*LL^2*LRd^2 + 145/2*nf^4*h^10*u^4*W*LL^2*LLd^2 + 155/3*nf^4*h^10*
      u^4*W*QRd^3*LRd + 290*nf^4*h^10*u^4*W*QR*QRd*LR*LRd + 290*nf^4*h^10*u^4*
      W*QR*QRd*LL*LLd + 145*nf^4*h^10*u^4*W*QR^2*QRd^2 + 155/3*nf^4*h^10*u^4*W
      *QR^3*LR + 145*nf^4*h^10*u^4*W*QLd*QRd^2*LLd + 310*nf^4*h^10*u^4*W*QLd*
      QR*LLd*LR + 290*nf^4*h^10*u^4*W*QLd*QR*LL*LRd + 145*nf^4*h^10*u^4*W*
      QLd^2*QRd*LRd + 155*nf^4*h^10*u^4*W*QLd^2*QR^2 + 155/3*nf^4*h^10*u^4*W*
      QLd^3*LLd + 290*nf^4*h^10*u^4*W*QL*QRd*LLd*LR + 310*nf^4*h^10*u^4*W*QL*
      QRd*LL*LRd + 145*nf^4*h^10*u^4*W*QL*QR^2*LL + 290*nf^4*h^10*u^4*W*QL*QLd
      *LR*LRd + 290*nf^4*h^10*u^4*W*QL*QLd*LL*LLd + 580*nf^4*h^10*u^4*W*QL*QLd
      *QR*QRd + 155*nf^4*h^10*u^4*W*QL^2*QRd^2 + 145*nf^4*h^10*u^4*W*QL^2*QR*
      LR + 145*nf^4*h^10*u^4*W*QL^2*QLd^2 + 155/3*nf^4*h^10*u^4*W*QL^3*LL + 30
      *nf^4*h^10*u^4*B*LR^2*LRd^2 + 129/4*nf^4*h^10*u^4*B*LLd^2*LR^2 + 120*
      nf^4*h^10*u^4*B*LL*LLd*LR*LRd + 129/4*nf^4*h^10*u^4*B*LL^2*LRd^2 + 30*
      nf^4*h^10*u^4*B*LL^2*LLd^2 + 43/2*nf^4*h^10*u^4*B*QRd^3*LRd + 120*nf^4*
      h^10*u^4*B*QR*QRd*LR*LRd + 120*nf^4*h^10*u^4*B*QR*QRd*LL*LLd + 60*nf^4*
      h^10*u^4*B*QR^2*QRd^2 + 43/2*nf^4*h^10*u^4*B*QR^3*LR + 60*nf^4*h^10*u^4*
      B*QLd*QRd^2*LLd + 129*nf^4*h^10*u^4*B*QLd*QR*LLd*LR + 120*nf^4*h^10*u^4*
      B*QLd*QR*LL*LRd + 60*nf^4*h^10*u^4*B*QLd^2*QRd*LRd + 129/2*nf^4*h^10*u^4
      *B*QLd^2*QR^2 + 43/2*nf^4*h^10*u^4*B*QLd^3*LLd + 120*nf^4*h^10*u^4*B*QL*
      QRd*LLd*LR + 129*nf^4*h^10*u^4*B*QL*QRd*LL*LRd + 60*nf^4*h^10*u^4*B*QL*
      QR^2*LL + 120*nf^4*h^10*u^4*B*QL*QLd*LR*LRd + 120*nf^4*h^10*u^4*B*QL*QLd
      *LL*LLd + 240*nf^4*h^10*u^4*B*QL*QLd*QR*QRd + 129/2*nf^4*h^10*u^4*B*QL^2
      *QRd^2 + 60*nf^4*h^10*u^4*B*QL^2*QR*LR + 60*nf^4*h^10*u^4*B*QL^2*QLd^2
       + 43/2*nf^4*h^10*u^4*B*QL^3*LL + 2477/4*nf^4*h^10*u^4*p^2*LR^2*LRd^2 +
      2671/4*nf^4*h^10*u^4*p^2*LLd^2*LR^2 + 2477*nf^4*h^10*u^4*p^2*LL*LLd*LR*
      LRd + 2671/4*nf^4*h^10*u^4*p^2*LL^2*LRd^2 + 2477/4*nf^4*h^10*u^4*p^2*
      LL^2*LLd^2 + 2671/6*nf^4*h^10*u^4*p^2*QRd^3*LRd + 2477*nf^4*h^10*u^4*p^2
      *QR*QRd*LR*LRd + 2477*nf^4*h^10*u^4*p^2*QR*QRd*LL*LLd + 2477/2*nf^4*h^10
      *u^4*p^2*QR^2*QRd^2 + 2671/6*nf^4*h^10*u^4*p^2*QR^3*LR + 2477/2*nf^4*
      h^10*u^4*p^2*QLd*QRd^2*LLd + 2671*nf^4*h^10*u^4*p^2*QLd*QR*LLd*LR + 2477
      *nf^4*h^10*u^4*p^2*QLd*QR*LL*LRd + 2477/2*nf^4*h^10*u^4*p^2*QLd^2*QRd*
      LRd + 2671/2*nf^4*h^10*u^4*p^2*QLd^2*QR^2 + 2671/6*nf^4*h^10*u^4*p^2*
      QLd^3*LLd + 2477*nf^4*h^10*u^4*p^2*QL*QRd*LLd*LR + 2671*nf^4*h^10*u^4*
      p^2*QL*QRd*LL*LRd + 2477/2*nf^4*h^10*u^4*p^2*QL*QR^2*LL + 2477*nf^4*h^10
      *u^4*p^2*QL*QLd*LR*LRd + 2477*nf^4*h^10*u^4*p^2*QL*QLd*LL*LLd + 4954*
      nf^4*h^10*u^4*p^2*QL*QLd*QR*QRd + 2671/2*nf^4*h^10*u^4*p^2*QL^2*QRd^2 +
      2477/2*nf^4*h^10*u^4*p^2*QL^2*QR*LR + 2477/2*nf^4*h^10*u^4*p^2*QL^2*
      QLd^2 + 2671/6*nf^4*h^10*u^4*p^2*QL^3*LL + 631/4*nf^4*h^10*u^5*p*LR^2*
      LRd^2 + 669/4*nf^4*h^10*u^5*p*LLd^2*LR^2 + 631*nf^4*h^10*u^5*p*LL*LLd*LR
      *LRd + 669/4*nf^4*h^10*u^5*p*LL^2*LRd^2 + 631/4*nf^4*h^10*u^5*p*LL^2*
      LLd^2 + 223/2*nf^4*h^10*u^5*p*QRd^3*LRd + 631*nf^4*h^10*u^5*p*QR*QRd*LR*
      LRd + 631*nf^4*h^10*u^5*p*QR*QRd*LL*LLd + 631/2*nf^4*h^10*u^5*p*QR^2*
      QRd^2 + 223/2*nf^4*h^10*u^5*p*QR^3*LR + 631/2*nf^4*h^10*u^5*p*QLd*QRd^2*
      LLd + 669*nf^4*h^10*u^5*p*QLd*QR*LLd*LR + 631*nf^4*h^10*u^5*p*QLd*QR*LL*
      LRd + 631/2*nf^4*h^10*u^5*p*QLd^2*QRd*LRd + 669/2*nf^4*h^10*u^5*p*QLd^2*
      QR^2 + 223/2*nf^4*h^10*u^5*p*QLd^3*LLd + 631*nf^4*h^10*u^5*p*QL*QRd*LLd*
      LR + 669*nf^4*h^10*u^5*p*QL*QRd*LL*LRd + 631/2*nf^4*h^10*u^5*p*QL*QR^2*
      LL + 631*nf^4*h^10*u^5*p*QL*QLd*LR*LRd + 631*nf^4*h^10*u^5*p*QL*QLd*LL*
      LLd + 1262*nf^4*h^10*u^5*p*QL*QLd*QR*QRd + 669/2*nf^4*h^10*u^5*p*QL^2*
      QRd^2 + 631/2*nf^4*h^10*u^5*p*QL^2*QR*LR + 631/2*nf^4*h^10*u^5*p*QL^2*
      QLd^2 + 223/2*nf^4*h^10*u^5*p*QL^3*LL + 65/4*nf^4*h^10*u^6*LR^2*LRd^2 +
      17*nf^4*h^10*u^6*LLd^2*LR^2 + 65*nf^4*h^10*u^6*LL*LLd*LR*LRd + 17*nf^4*
      h^10*u^6*LL^2*LRd^2 + 65/4*nf^4*h^10*u^6*LL^2*LLd^2 + 34/3*nf^4*h^10*u^6
      *QRd^3*LRd + 65*nf^4*h^10*u^6*QR*QRd*LR*LRd + 65*nf^4*h^10*u^6*QR*QRd*LL
      *LLd + 65/2*nf^4*h^10*u^6*QR^2*QRd^2 + 34/3*nf^4*h^10*u^6*QR^3*LR + 65/2
      *nf^4*h^10*u^6*QLd*QRd^2*LLd + 68*nf^4*h^10*u^6*QLd*QR*LLd*LR + 65*nf^4*
      h^10*u^6*QLd*QR*LL*LRd + 65/2*nf^4*h^10*u^6*QLd^2*QRd*LRd + 34*nf^4*h^10
      *u^6*QLd^2*QR^2 + 34/3*nf^4*h^10*u^6*QLd^3*LLd + 65*nf^4*h^10*u^6*QL*QRd
      *LLd*LR + 68*nf^4*h^10*u^6*QL*QRd*LL*LRd + 65/2*nf^4*h^10*u^6*QL*QR^2*LL
       + 65*nf^4*h^10*u^6*QL*QLd*LR*LRd + 65*nf^4*h^10*u^6*QL*QLd*LL*LLd + 130
      *nf^4*h^10*u^6*QL*QLd*QR*QRd + 34*nf^4*h^10*u^6*QL^2*QRd^2 + 65/2*nf^4*
      h^10*u^6*QL^2*QR*LR + 65/2*nf^4*h^10*u^6*QL^2*QLd^2 + 34/3*nf^4*h^10*u^6
      *QL^3*LL - 5/36*nf^4*T*h^10*LLd^3*LR^5*LRd^2 + 7/60*nf^4*T*h^10*LLd^5*
      LR^5 + 1/4*nf^4*T*h^10*LL*LLd^4*LR^4*LRd - 1/9*nf^4*T*h^10*LL^2*LLd^3*
      LR^3*LRd^2 - 5/36*nf^4*T*h^10*LL^2*LLd^5*LR^3 - 5/36*nf^4*T*h^10*LL^3*
      LR^2*LRd^5 - 1/9*nf^4*T*h^10*LL^3*LLd^2*LR^2*LRd^3 + 1/4*nf^4*T*h^10*
      LL^4*LLd*LR*LRd^4 + 7/60*nf^4*T*h^10*LL^5*LRd^5 - 5/36*nf^4*T*h^10*LL^5*
      LLd^2*LRd^3 - 1/24*nf^4*T*h^10*QRd^3*LL^3*LRd^4 - 1/18*nf^4*T*h^10*QRd^3
      *LL^3*LLd^2*LRd^2 - 1/18*nf^4*T*h^10*QRd^3*LL^3*LLd^4 - 1/9*nf^4*T*h^10*
      QR^2*QRd^2*LLd^3*LR^3 - 1/9*nf^4*T*h^10*QR^2*QRd^2*LL^3*LRd^3 - 1/20*
      nf^4*T*h^10*QR^2*QRd^5*LL*LRd^2 - 1/24*nf^4*T*h^10*QR^3*LLd^3*LR^4 - 1/
      18*nf^4*T*h^10*QR^3*LL^2*LLd^3*LR^2 - 1/18*nf^4*T*h^10*QR^3*LL^4*LLd^3
       - 1/20*nf^4*T*h^10*QR^5*QRd^2*LLd*LR^2 + 1/4*nf^4*T*h^10*QLd*QR*LLd^4*
      LR^4 + 1/4*nf^4*T*h^10*QLd*QR*LL^4*LRd^4 + 1/20*nf^4*T*h^10*QLd*QR^7*
      LR^2 + 1/20*nf^4*T*h^10*QLd*QR^7*LL^2 - 1/6*nf^4*T*h^10*QLd^2*QR^2*LLd^3
      *LR^3 - 2/9*nf^4*T*h^10*QLd^2*QR^2*LL^3*LRd^3 - 1/20*nf^4*T*h^10*QLd^2*
      QR^5*LLd*LR^2 - 1/20*nf^4*T*h^10*QLd^2*QR^5*LL^2*LLd - 1/18*nf^4*T*h^10*
      QLd^3*LR^3*LRd^4 - 1/18*nf^4*T*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 1/24*nf^4*T
      *h^10*QLd^3*LLd^4*LR^3 - 1/6*nf^4*T*h^10*QLd^3*QR^3*LR^2*LRd^2 - 1/4*
      nf^4*T*h^10*QLd^3*QR^3*LLd^2*LR^2 - 1/3*nf^4*T*h^10*QLd^3*QR^3*LL^2*
      LRd^2 - 1/6*nf^4*T*h^10*QLd^3*QR^3*LL^2*LLd^2 - 31/180*nf^4*T*h^10*QLd^3
      *QR^5*QRd^2 + 1/12*nf^4*T*h^10*QLd^3*QR^6*LR + 3/4*nf^4*T*h^10*QLd^4*
      QR^4*LLd*LR + 3/4*nf^4*T*h^10*QLd^4*QR^4*LL*LRd + 1/20*nf^4*T*h^10*QLd^5
      *QR*QRd^2*LLd^2 - 1/20*nf^4*T*h^10*QLd^5*QR^2*LR*LRd^2 - 1/20*nf^4*T*
      h^10*QLd^5*QR^2*LLd^2*LR + 1/15*nf^4*T*h^10*QLd^5*QR^3*QRd*LRd + 7/15*
      nf^4*T*h^10*QLd^5*QR^5 + 1/12*nf^4*T*h^10*QLd^6*QR^3*LLd + 1/20*nf^4*T*
      h^10*QLd^7*QR*LRd^2 + 1/20*nf^4*T*h^10*QLd^7*QR*LLd^2 + 1/4*nf^4*T*h^10*
      QL*QRd*LLd^4*LR^4 + 1/4*nf^4*T*h^10*QL*QRd*LL^4*LRd^4 + 1/20*nf^4*T*h^10
      *QL*QRd^7*LRd^2 + 1/20*nf^4*T*h^10*QL*QRd^7*LLd^2 + 1/20*nf^4*T*h^10*QL*
      QLd^2*QRd^5*LRd^2 + 1/15*nf^4*T*h^10*QL*QLd^3*QR^5*LL + 3/4*nf^4*T*h^10*
      QL*QLd^4*QR^4*QRd - 2/9*nf^4*T*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/6*nf^4*T*
      h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/20*nf^4*T*h^10*QL^2*QRd^5*LL*LRd^2 - 1/20
      *nf^4*T*h^10*QL^2*QRd^5*LL*LLd^2 + 1/20*nf^4*T*h^10*QL^2*QLd*QR^5*LR^2
       - 1/9*nf^4*T*h^10*QL^2*QLd^2*LLd^3*LR^3 - 1/9*nf^4*T*h^10*QL^2*QLd^2*
      LL^3*LRd^3 - 4/9*nf^4*T*h^10*QL^2*QLd^3*QR^3*QRd^2 - 1/20*nf^4*T*h^10*
      QL^2*QLd^5*LLd^2*LR - 31/180*nf^4*T*h^10*QL^2*QLd^5*QR^3 - 1/18*nf^4*T*
      h^10*QL^3*LR^4*LRd^3 - 1/18*nf^4*T*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/24*nf^4
      *T*h^10*QL^3*LL^4*LRd^3 - 1/6*nf^4*T*h^10*QL^3*QRd^3*LR^2*LRd^2 - 1/3*
      nf^4*T*h^10*QL^3*QRd^3*LLd^2*LR^2 - 1/4*nf^4*T*h^10*QL^3*QRd^3*LL^2*
      LRd^2 - 1/6*nf^4*T*h^10*QL^3*QRd^3*LL^2*LLd^2 + 1/12*nf^4*T*h^10*QL^3*
      QRd^6*LRd - 31/180*nf^4*T*h^10*QL^3*QR^2*QRd^5 + 1/15*nf^4*T*h^10*QL^3*
      QLd*QRd^5*LLd - 4/9*nf^4*T*h^10*QL^3*QLd^2*QR^2*QRd^3 + 3/4*nf^4*T*h^10*
      QL^4*QRd^4*LLd*LR + 3/4*nf^4*T*h^10*QL^4*QRd^4*LL*LRd + 3/4*nf^4*T*h^10*
      QL^4*QLd*QR*QRd^4 - 1/20*nf^4*T*h^10*QL^5*QRd^2*LR^2*LRd - 1/20*nf^4*T*
      h^10*QL^5*QRd^2*LL^2*LRd + 7/15*nf^4*T*h^10*QL^5*QRd^5 + 1/15*nf^4*T*
      h^10*QL^5*QR*QRd^3*LR + 1/20*nf^4*T*h^10*QL^5*QR^2*QRd*LL^2 - 1/20*nf^4*
      T*h^10*QL^5*QLd^2*LL^2*LRd - 31/180*nf^4*T*h^10*QL^5*QLd^2*QRd^3 + 1/12*
      nf^4*T*h^10*QL^6*QRd^3*LL + 1/20*nf^4*T*h^10*QL^7*QRd*LR^2 + 1/20*nf^4*T
      *h^10*QL^7*QRd*LL^2 - 7/36*nf^4*T*h^10*G*QRd^3*LR^2*LRd^3 - 1/12*nf^4*T*
      h^10*G*QRd^3*LLd^2*LR^2*LRd - 5/36*nf^4*T*h^10*G*QRd^3*LL^2*LRd^3 - 1/12
      *nf^4*T*h^10*G*QRd^3*LL^2*LLd^2*LRd + 31/90*nf^4*T*h^10*G*QRd^6*LRd^2 +
      4/45*nf^4*T*h^10*G*QRd^6*LLd^2 + 7/60*nf^4*T*h^10*G*QR^2*QRd^5*LRd - 7/
      36*nf^4*T*h^10*G*QR^3*LR^3*LRd^2 - 5/36*nf^4*T*h^10*G*QR^3*LLd^2*LR^3 -
      1/12*nf^4*T*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/12*nf^4*T*h^10*G*QR^3*LL^2*
      LLd^2*LR + 7/60*nf^4*T*h^10*G*QR^5*QRd^2*LR + 31/90*nf^4*T*h^10*G*QR^6*
      LR^2 + 4/45*nf^4*T*h^10*G*QR^6*LL^2 + 2/5*nf^4*T*h^10*G*QLd*QRd^5*LLd*
      LRd + 1/9*nf^4*T*h^10*G*QLd*QR*LLd^3*LR^3 + 2/9*nf^4*T*h^10*G*QLd*QR*
      LL^3*LRd^3 + 2/5*nf^4*T*h^10*G*QLd*QR^5*QRd*LL - 1/12*nf^4*T*h^10*G*
      QLd^2*QR^2*QRd^3*LRd + 19/60*nf^4*T*h^10*G*QLd^2*QR^5*LR - 1/12*nf^4*T*
      h^10*G*QLd^3*LLd*LR^2*LRd^2 - 5/36*nf^4*T*h^10*G*QLd^3*LLd^3*LR^2 - 1/12
      *nf^4*T*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 7/36*nf^4*T*h^10*G*QLd^3*LL^2*
      LLd^3 - 1/12*nf^4*T*h^10*G*QLd^3*QR^2*QRd^2*LLd - 1/9*nf^4*T*h^10*G*
      QLd^3*QR^3*LLd*LR - 2/9*nf^4*T*h^10*G*QLd^3*QR^3*LL*LRd + 2/9*nf^4*T*
      h^10*G*QLd^4*QR^4 + 2/5*nf^4*T*h^10*G*QLd^5*QRd*LLd*LRd + 19/60*nf^4*T*
      h^10*G*QLd^5*QR^2*LLd + 4/45*nf^4*T*h^10*G*QLd^6*LRd^2 + 31/90*nf^4*T*
      h^10*G*QLd^6*LLd^2 + 2/9*nf^4*T*h^10*G*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T*
      h^10*G*QL*QRd*LL^3*LRd^3 + 2/5*nf^4*T*h^10*G*QL*QR*QRd^5*LLd + 2/5*nf^4*
      T*h^10*G*QL*QR^5*LL*LR + 4/9*nf^4*T*h^10*G*QL*QLd^3*QR^3*QRd + 2/5*nf^4*
      T*h^10*G*QL*QLd^5*QR*LRd + 19/60*nf^4*T*h^10*G*QL^2*QRd^5*LRd - 1/12*
      nf^4*T*h^10*G*QL^2*QR^3*QRd^2*LR - 1/12*nf^4*T*h^10*G*QL^2*QLd^2*QRd^3*
      LRd - 1/12*nf^4*T*h^10*G*QL^2*QLd^2*QR^3*LR - 1/12*nf^4*T*h^10*G*QL^2*
      QLd^3*QRd^2*LLd + 7/60*nf^4*T*h^10*G*QL^2*QLd^5*LLd - 1/12*nf^4*T*h^10*G
      *QL^3*LL*LR^2*LRd^2 - 1/12*nf^4*T*h^10*G*QL^3*LL*LLd^2*LR^2 - 5/36*nf^4*
      T*h^10*G*QL^3*LL^3*LRd^2 - 7/36*nf^4*T*h^10*G*QL^3*LL^3*LLd^2 - 2/9*nf^4
      *T*h^10*G*QL^3*QRd^3*LLd*LR - 1/9*nf^4*T*h^10*G*QL^3*QRd^3*LL*LRd - 1/12
      *nf^4*T*h^10*G*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*T*h^10*G*QL^3*QLd*QR*QRd^3
       - 1/12*nf^4*T*h^10*G*QL^3*QLd^2*QR^2*LL + 2/9*nf^4*T*h^10*G*QL^4*QRd^4
       + 19/60*nf^4*T*h^10*G*QL^5*QRd^2*LL + 2/5*nf^4*T*h^10*G*QL^5*QR*LL*LR
       + 2/5*nf^4*T*h^10*G*QL^5*QLd*QRd*LR + 7/60*nf^4*T*h^10*G*QL^5*QLd^2*LL
       + 4/45*nf^4*T*h^10*G*QL^6*LR^2 + 31/90*nf^4*T*h^10*G*QL^6*LL^2 + 3/4*
      nf^4*T*h^10*G^2*LLd^3*LR^3 + nf^4*T*h^10*G^2*LL*LLd^2*LR^2*LRd + nf^4*T*
      h^10*G^2*LL^2*LLd*LR*LRd^2 + 3/4*nf^4*T*h^10*G^2*LL^3*LRd^3 - 1/2*nf^4*T
      *h^10*G^2*QRd^3*LL*LRd^2 - nf^4*T*h^10*G^2*QR*QRd^4*LLd - 1/2*nf^4*T*
      h^10*G^2*QR^3*LLd*LR^2 - nf^4*T*h^10*G^2*QR^4*QRd*LL - nf^4*T*h^10*G^2*
      QLd*QRd^2*LR*LRd^2 + 7/4*nf^4*T*h^10*G^2*QLd*QR*LLd^2*LR^2 + 2*nf^4*T*
      h^10*G^2*QLd*QR*LL^2*LRd^2 - 1/2*nf^4*T*h^10*G^2*QLd*QR^4*LR - nf^4*T*
      h^10*G^2*QLd^2*QRd*LL*LLd^2 + 7/4*nf^4*T*h^10*G^2*QLd^2*QR^2*LLd*LR + 3*
      nf^4*T*h^10*G^2*QLd^2*QR^2*LL*LRd - 1/2*nf^4*T*h^10*G^2*QLd^3*LLd^2*LR
       + 11/4*nf^4*T*h^10*G^2*QLd^3*QR^3 - 1/2*nf^4*T*h^10*G^2*QLd^4*QR*LLd +
      2*nf^4*T*h^10*G^2*QL*QRd*LLd^2*LR^2 + 7/4*nf^4*T*h^10*G^2*QL*QRd*LL^2*
      LRd^2 - 1/2*nf^4*T*h^10*G^2*QL*QRd^4*LRd - nf^4*T*h^10*G^2*QL*QR^2*LR^2*
      LRd + 4*nf^4*T*h^10*G^2*QL*QLd^2*QR^2*QRd - nf^4*T*h^10*G^2*QL*QLd^4*LRd
       + 3*nf^4*T*h^10*G^2*QL^2*QRd^2*LLd*LR + 7/4*nf^4*T*h^10*G^2*QL^2*QRd^2*
      LL*LRd - nf^4*T*h^10*G^2*QL^2*QR*LL^2*LLd + 4*nf^4*T*h^10*G^2*QL^2*QLd*
      QR*QRd^2 - 1/2*nf^4*T*h^10*G^2*QL^3*LL^2*LRd + 11/4*nf^4*T*h^10*G^2*QL^3
      *QRd^3 - 1/2*nf^4*T*h^10*G^2*QL^4*QRd*LL - nf^4*T*h^10*G^2*QL^4*QLd*LR
       + 6*nf^4*T*h^10*G^3*LR^2*LRd^2 + 15/2*nf^4*T*h^10*G^3*LLd^2*LR^2 + 24*
      nf^4*T*h^10*G^3*LL*LLd*LR*LRd + 15/2*nf^4*T*h^10*G^3*LL^2*LRd^2 + 6*nf^4
      *T*h^10*G^3*LL^2*LLd^2 + 89/2*nf^4*T*h^10*G^3*QRd^3*LRd + 102*nf^4*T*
      h^10*G^3*QR*QRd*LR*LRd + 102*nf^4*T*h^10*G^3*QR*QRd*LL*LLd + 126*nf^4*T*
      h^10*G^3*QR^2*QRd^2 + 89/2*nf^4*T*h^10*G^3*QR^3*LR + 111*nf^4*T*h^10*G^3
      *QLd*QRd^2*LLd + 123*nf^4*T*h^10*G^3*QLd*QR*LLd*LR + 102*nf^4*T*h^10*G^3
      *QLd*QR*LL*LRd + 111*nf^4*T*h^10*G^3*QLd^2*QRd*LRd + 303/2*nf^4*T*h^10*
      G^3*QLd^2*QR^2 + 89/2*nf^4*T*h^10*G^3*QLd^3*LLd + 102*nf^4*T*h^10*G^3*QL
      *QRd*LLd*LR + 123*nf^4*T*h^10*G^3*QL*QRd*LL*LRd + 111*nf^4*T*h^10*G^3*QL
      *QR^2*LL + 102*nf^4*T*h^10*G^3*QL*QLd*LR*LRd + 102*nf^4*T*h^10*G^3*QL*
      QLd*LL*LLd + 504*nf^4*T*h^10*G^3*QL*QLd*QR*QRd + 303/2*nf^4*T*h^10*G^3*
      QL^2*QRd^2 + 111*nf^4*T*h^10*G^3*QL^2*QR*LR + 126*nf^4*T*h^10*G^3*QL^2*
      QLd^2 + 89/2*nf^4*T*h^10*G^3*QL^3*LL - 7/24*nf^4*T*h^10*W*LR^4*LRd^4 -
      25/24*nf^4*T*h^10*W*LLd^2*LR^4*LRd^2 - 5/72*nf^4*T*h^10*W*LLd^4*LR^4 + 4/
      9*nf^4*T*h^10*W*LL*LLd^3*LR^3*LRd - 25/24*nf^4*T*h^10*W*LL^2*LR^2*LRd^4
       - 3/2*nf^4*T*h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 25/24*nf^4*T*h^10*W*LL^2*
      LLd^4*LR^2 + 4/9*nf^4*T*h^10*W*LL^3*LLd*LR*LRd^3 - 5/72*nf^4*T*h^10*W*
      LL^4*LRd^4 - 25/24*nf^4*T*h^10*W*LL^4*LLd^2*LRd^2 - 7/24*nf^4*T*h^10*W*
      LL^4*LLd^4 + 2/9*nf^4*T*h^10*W*QRd^3*LR^2*LRd^3 + 1/12*nf^4*T*h^10*W*
      QRd^3*LLd^2*LR^2*LRd + 1/9*nf^4*T*h^10*W*QRd^3*LL^2*LRd^3 + 1/12*nf^4*T*
      h^10*W*QRd^3*LL^2*LLd^2*LRd - 13/18*nf^4*T*h^10*W*QRd^6*LRd^2 - 71/72*
      nf^4*T*h^10*W*QRd^6*LLd^2 - 3*nf^4*T*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 9/2*
      nf^4*T*h^10*W*QR^2*QRd^2*LLd^2*LR^2 - 9/2*nf^4*T*h^10*W*QR^2*QRd^2*LL^2*
      LRd^2 - 3*nf^4*T*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 23/60*nf^4*T*h^10*W*QR^2
      *QRd^5*LRd + 2/9*nf^4*T*h^10*W*QR^3*LR^3*LRd^2 + 1/9*nf^4*T*h^10*W*QR^3*
      LLd^2*LR^3 + 1/12*nf^4*T*h^10*W*QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*T*h^10*W*
      QR^3*LL^2*LLd^2*LR - 65/24*nf^4*T*h^10*W*QR^4*QRd^4 + 23/60*nf^4*T*h^10*
      W*QR^5*QRd^2*LR - 13/18*nf^4*T*h^10*W*QR^6*LR^2 - 71/72*nf^4*T*h^10*W*
      QR^6*LL^2 - 1/12*nf^4*T*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 1/12*nf^4*T*h^10*W
      *QLd*QRd^2*LL^2*LLd^3 + 2/9*nf^4*T*h^10*W*QLd*QR*LLd^3*LR^3 + 4/9*nf^4*T
      *h^10*W*QLd*QR*LL^3*LRd^3 + 3/5*nf^4*T*h^10*W*QLd*QR^5*QRd*LL - 1/12*
      nf^4*T*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 1/12*nf^4*T*h^10*W*QLd^2*QRd*LL^2*
      LRd^3 - 83/24*nf^4*T*h^10*W*QLd^2*QRd^4*LRd^2 - 7/3*nf^4*T*h^10*W*QLd^2*
      QRd^4*LLd^2 - 9/2*nf^4*T*h^10*W*QLd^2*QR^2*LR^2*LRd^2 - 3*nf^4*T*h^10*W*
      QLd^2*QR^2*LLd^2*LR^2 - 3*nf^4*T*h^10*W*QLd^2*QR^2*LL^2*LRd^2 - 9/2*nf^4
      *T*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 1/12*nf^4*T*h^10*W*QLd^2*QR^2*QRd^3*
      LRd - 191/24*nf^4*T*h^10*W*QLd^2*QR^4*QRd^2 + 41/60*nf^4*T*h^10*W*QLd^2*
      QR^5*LR + 1/12*nf^4*T*h^10*W*QLd^3*LLd*LR^2*LRd^2 + 1/9*nf^4*T*h^10*W*
      QLd^3*LLd^3*LR^2 + 1/12*nf^4*T*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^4*T*
      h^10*W*QLd^3*LL^2*LLd^3 + 1/12*nf^4*T*h^10*W*QLd^3*QR^2*QRd^2*LLd + 2/3*
      nf^4*T*h^10*W*QLd^3*QR^3*LLd*LR + 4/3*nf^4*T*h^10*W*QLd^3*QR^3*LL*LRd -
      7/3*nf^4*T*h^10*W*QLd^4*QRd^2*LRd^2 - 83/24*nf^4*T*h^10*W*QLd^4*QRd^2*
      LLd^2 - 163/72*nf^4*T*h^10*W*QLd^4*QR^4 + 41/60*nf^4*T*h^10*W*QLd^5*QR^2
      *LLd - 71/72*nf^4*T*h^10*W*QLd^6*LRd^2 - 13/18*nf^4*T*h^10*W*QLd^6*LLd^2
       + 4/9*nf^4*T*h^10*W*QL*QRd*LLd^3*LR^3 + 2/9*nf^4*T*h^10*W*QL*QRd*LL^3*
      LRd^3 + 3/5*nf^4*T*h^10*W*QL*QR*QRd^5*LLd - 1/12*nf^4*T*h^10*W*QL*QR^2*
      LL^3*LRd^2 - 1/12*nf^4*T*h^10*W*QL*QR^2*LL^3*LLd^2 + 8/9*nf^4*T*h^10*W*
      QL*QLd^3*QR^3*QRd + 3/5*nf^4*T*h^10*W*QL*QLd^5*QR*LRd - 9/2*nf^4*T*h^10*
      W*QL^2*QRd^2*LR^2*LRd^2 - 3*nf^4*T*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 3*nf^4
      *T*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 9/2*nf^4*T*h^10*W*QL^2*QRd^2*LL^2*
      LLd^2 + 41/60*nf^4*T*h^10*W*QL^2*QRd^5*LRd - 1/12*nf^4*T*h^10*W*QL^2*QR*
      LR^3*LRd^2 - 1/12*nf^4*T*h^10*W*QL^2*QR*LLd^2*LR^3 - 191/24*nf^4*T*h^10*
      W*QL^2*QR^2*QRd^4 + 1/12*nf^4*T*h^10*W*QL^2*QR^3*QRd^2*LR - 83/24*nf^4*T
      *h^10*W*QL^2*QR^4*LR^2 - 7/3*nf^4*T*h^10*W*QL^2*QR^4*LL^2 - 3*nf^4*T*
      h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 9/2*nf^4*T*h^10*W*QL^2*QLd^2*LLd^2*LR^2
       - 9/2*nf^4*T*h^10*W*QL^2*QLd^2*LL^2*LRd^2 - 3*nf^4*T*h^10*W*QL^2*QLd^2*
      LL^2*LLd^2 + 1/12*nf^4*T*h^10*W*QL^2*QLd^2*QRd^3*LRd - 21/2*nf^4*T*h^10*
      W*QL^2*QLd^2*QR^2*QRd^2 + 1/12*nf^4*T*h^10*W*QL^2*QLd^2*QR^3*LR + 1/12*
      nf^4*T*h^10*W*QL^2*QLd^3*QRd^2*LLd - 191/24*nf^4*T*h^10*W*QL^2*QLd^4*
      QR^2 + 23/60*nf^4*T*h^10*W*QL^2*QLd^5*LLd + 1/12*nf^4*T*h^10*W*QL^3*LL*
      LR^2*LRd^2 + 1/12*nf^4*T*h^10*W*QL^3*LL*LLd^2*LR^2 + 1/9*nf^4*T*h^10*W*
      QL^3*LL^3*LRd^2 + 2/9*nf^4*T*h^10*W*QL^3*LL^3*LLd^2 + 4/3*nf^4*T*h^10*W*
      QL^3*QRd^3*LLd*LR + 2/3*nf^4*T*h^10*W*QL^3*QRd^3*LL*LRd + 1/12*nf^4*T*
      h^10*W*QL^3*QR^2*QRd^2*LL + 8/9*nf^4*T*h^10*W*QL^3*QLd*QR*QRd^3 + 1/12*
      nf^4*T*h^10*W*QL^3*QLd^2*QR^2*LL - 163/72*nf^4*T*h^10*W*QL^4*QRd^4 - 7/3
      *nf^4*T*h^10*W*QL^4*QR^2*LR^2 - 83/24*nf^4*T*h^10*W*QL^4*QR^2*LL^2 - 191/
      24*nf^4*T*h^10*W*QL^4*QLd^2*QRd^2 - 65/24*nf^4*T*h^10*W*QL^4*QLd^4 + 41/
      60*nf^4*T*h^10*W*QL^5*QRd^2*LL + 3/5*nf^4*T*h^10*W*QL^5*QLd*QRd*LR + 23/
      60*nf^4*T*h^10*W*QL^5*QLd^2*LL - 71/72*nf^4*T*h^10*W*QL^6*LR^2 - 13/18*
      nf^4*T*h^10*W*QL^6*LL^2 + 2/3*nf^4*T*h^10*W*G*QRd^3*LLd*LR*LRd + 1/3*
      nf^4*T*h^10*W*G*QRd^3*LL*LLd^2 + 2/3*nf^4*T*h^10*W*G*QR*QRd^4*LLd + 2/3*
      nf^4*T*h^10*W*G*QR^3*LL*LR*LRd + 1/3*nf^4*T*h^10*W*G*QR^3*LL^2*LLd + 2/3
      *nf^4*T*h^10*W*G*QR^4*QRd*LL + 3*nf^4*T*h^10*W*G*QLd*QR*LLd^2*LR^2 + 3*
      nf^4*T*h^10*W*G*QLd*QR*LL^2*LRd^2 + 2/3*nf^4*T*h^10*W*G*QLd*QR*QRd^3*LRd
       + 1/3*nf^4*T*h^10*W*G*QLd*QR^3*QRd^2 + 1/3*nf^4*T*h^10*W*G*QLd^3*LR*
      LRd^2 + 2/3*nf^4*T*h^10*W*G*QLd^3*LL*LLd*LRd + 2/3*nf^4*T*h^10*W*G*QLd^3
      *QR*QRd*LRd + 3*nf^4*T*h^10*W*G*QLd^3*QR^3 + 3*nf^4*T*h^10*W*G*QL*QRd*
      LLd^2*LR^2 + 3*nf^4*T*h^10*W*G*QL*QRd*LL^2*LRd^2 + 1/3*nf^4*T*h^10*W*G*
      QL*QR^2*QRd^3 + 2/3*nf^4*T*h^10*W*G*QL*QR^3*QRd*LR + 2/3*nf^4*T*h^10*W*G
      *QL*QLd*QRd^3*LLd + 2/3*nf^4*T*h^10*W*G*QL*QLd*QR^3*LL + 3*nf^4*T*h^10*W
      *G*QL*QLd^2*QR^2*QRd + 2/3*nf^4*T*h^10*W*G*QL*QLd^3*QRd*LLd + 2/3*nf^4*T
      *h^10*W*G*QL*QLd^4*LRd + 3*nf^4*T*h^10*W*G*QL^2*QLd*QR*QRd^2 + 1/3*nf^4*
      T*h^10*W*G*QL^2*QLd^3*QR + 1/3*nf^4*T*h^10*W*G*QL^3*LR^2*LRd + 2/3*nf^4*
      T*h^10*W*G*QL^3*LL*LLd*LR + 3*nf^4*T*h^10*W*G*QL^3*QRd^3 + 2/3*nf^4*T*
      h^10*W*G*QL^3*QR*QRd*LR + 2/3*nf^4*T*h^10*W*G*QL^3*QLd*QR*LL + 1/3*nf^4*
      T*h^10*W*G*QL^3*QLd^2*QRd + 2/3*nf^4*T*h^10*W*G*QL^4*QLd*LR + 15*nf^4*T*
      h^10*W*G^2*LR^2*LRd^2 + 39/2*nf^4*T*h^10*W*G^2*LLd^2*LR^2 + 60*nf^4*T*
      h^10*W*G^2*LL*LLd*LR*LRd + 39/2*nf^4*T*h^10*W*G^2*LL^2*LRd^2 + 15*nf^4*T
      *h^10*W*G^2*LL^2*LLd^2 + 72*nf^4*T*h^10*W*G^2*QRd^3*LRd + 180*nf^4*T*
      h^10*W*G^2*QR*QRd*LR*LRd + 180*nf^4*T*h^10*W*G^2*QR*QRd*LL*LLd + 195*
      nf^4*T*h^10*W*G^2*QR^2*QRd^2 + 72*nf^4*T*h^10*W*G^2*QR^3*LR + 180*nf^4*T
      *h^10*W*G^2*QLd*QRd^2*LLd + 222*nf^4*T*h^10*W*G^2*QLd*QR*LLd*LR + 180*
      nf^4*T*h^10*W*G^2*QLd*QR*LL*LRd + 180*nf^4*T*h^10*W*G^2*QLd^2*QRd*LRd +
      471/2*nf^4*T*h^10*W*G^2*QLd^2*QR^2 + 72*nf^4*T*h^10*W*G^2*QLd^3*LLd +
      180*nf^4*T*h^10*W*G^2*QL*QRd*LLd*LR + 222*nf^4*T*h^10*W*G^2*QL*QRd*LL*
      LRd + 180*nf^4*T*h^10*W*G^2*QL*QR^2*LL + 180*nf^4*T*h^10*W*G^2*QL*QLd*LR
      *LRd + 180*nf^4*T*h^10*W*G^2*QL*QLd*LL*LLd + 780*nf^4*T*h^10*W*G^2*QL*
      QLd*QR*QRd + 471/2*nf^4*T*h^10*W*G^2*QL^2*QRd^2 + 180*nf^4*T*h^10*W*G^2*
      QL^2*QR*LR + 195*nf^4*T*h^10*W*G^2*QL^2*QLd^2 + 72*nf^4*T*h^10*W*G^2*
      QL^3*LL - 2/3*nf^4*T*h^10*W^2*LLd*LR^3*LRd^2 + 15/4*nf^4*T*h^10*W^2*
      LLd^3*LR^3 - 2/3*nf^4*T*h^10*W^2*LL*LR^2*LRd^3 + 4*nf^4*T*h^10*W^2*LL*
      LLd^2*LR^2*LRd + 4*nf^4*T*h^10*W^2*LL^2*LLd*LR*LRd^2 - 2/3*nf^4*T*h^10*
      W^2*LL^2*LLd^3*LR + 15/4*nf^4*T*h^10*W^2*LL^3*LRd^3 - 2/3*nf^4*T*h^10*
      W^2*LL^3*LLd^2*LRd - 4/3*nf^4*T*h^10*W^2*QRd^3*LLd*LR*LRd - 15/4*nf^4*T*
      h^10*W^2*QRd^3*LL*LRd^2 - 2/3*nf^4*T*h^10*W^2*QRd^3*LL*LLd^2 - 2*nf^4*T*
      h^10*W^2*QR*QRd^4*LLd - 15/4*nf^4*T*h^10*W^2*QR^3*LLd*LR^2 - 4/3*nf^4*T*
      h^10*W^2*QR^3*LL*LR*LRd - 2/3*nf^4*T*h^10*W^2*QR^3*LL^2*LLd - 2*nf^4*T*
      h^10*W^2*QR^4*QRd*LL - 4*nf^4*T*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 15/4*nf^4*
      T*h^10*W^2*QLd*QR*LLd^2*LR^2 + 4*nf^4*T*h^10*W^2*QLd*QR*LL^2*LRd^2 - 15/
      8*nf^4*T*h^10*W^2*QLd*QR^4*LR - 4*nf^4*T*h^10*W^2*QLd^2*QRd*LL*LLd^2 +
      15/2*nf^4*T*h^10*W^2*QLd^2*QR^2*LLd*LR + 8*nf^4*T*h^10*W^2*QLd^2*QR^2*LL
      *LRd - 2/3*nf^4*T*h^10*W^2*QLd^3*LR*LRd^2 - 15/4*nf^4*T*h^10*W^2*QLd^3*
      LLd^2*LR - 4/3*nf^4*T*h^10*W^2*QLd^3*LL*LLd*LRd + 15/2*nf^4*T*h^10*W^2*
      QLd^3*QR^3 - 15/8*nf^4*T*h^10*W^2*QLd^4*QR*LLd + 4*nf^4*T*h^10*W^2*QL*
      QRd*LLd^2*LR^2 + 15/4*nf^4*T*h^10*W^2*QL*QRd*LL^2*LRd^2 - 15/8*nf^4*T*
      h^10*W^2*QL*QRd^4*LRd - 4*nf^4*T*h^10*W^2*QL*QR^2*LR^2*LRd + 8*nf^4*T*
      h^10*W^2*QL*QLd^2*QR^2*QRd - 2*nf^4*T*h^10*W^2*QL*QLd^4*LRd + 8*nf^4*T*
      h^10*W^2*QL^2*QRd^2*LLd*LR + 15/2*nf^4*T*h^10*W^2*QL^2*QRd^2*LL*LRd - 4*
      nf^4*T*h^10*W^2*QL^2*QR*LL^2*LLd + 8*nf^4*T*h^10*W^2*QL^2*QLd*QR*QRd^2
       - 2/3*nf^4*T*h^10*W^2*QL^3*LR^2*LRd - 4/3*nf^4*T*h^10*W^2*QL^3*LL*LLd*
      LR - 15/4*nf^4*T*h^10*W^2*QL^3*LL^2*LRd + 15/2*nf^4*T*h^10*W^2*QL^3*
      QRd^3 - 15/8*nf^4*T*h^10*W^2*QL^4*QRd*LL - 2*nf^4*T*h^10*W^2*QL^4*QLd*LR
       + 157/3*nf^4*T*h^10*W^2*G*QRd^3*LRd + 130*nf^4*T*h^10*W^2*G*QR*QRd*LR*
      LRd + 130*nf^4*T*h^10*W^2*G*QR*QRd*LL*LLd + 130*nf^4*T*h^10*W^2*G*QR^2*
      QRd^2 + 157/3*nf^4*T*h^10*W^2*G*QR^3*LR + 130*nf^4*T*h^10*W^2*G*QLd*
      QRd^2*LLd + 157*nf^4*T*h^10*W^2*G*QLd*QR*LLd*LR + 130*nf^4*T*h^10*W^2*G*
      QLd*QR*LL*LRd + 130*nf^4*T*h^10*W^2*G*QLd^2*QRd*LRd + 157*nf^4*T*h^10*
      W^2*G*QLd^2*QR^2 + 157/3*nf^4*T*h^10*W^2*G*QLd^3*LLd + 130*nf^4*T*h^10*
      W^2*G*QL*QRd*LLd*LR + 157*nf^4*T*h^10*W^2*G*QL*QRd*LL*LRd + 130*nf^4*T*
      h^10*W^2*G*QL*QR^2*LL + 130*nf^4*T*h^10*W^2*G*QL*QLd*LR*LRd + 130*nf^4*T
      *h^10*W^2*G*QL*QLd*LL*LLd + 520*nf^4*T*h^10*W^2*G*QL*QLd*QR*QRd + 157*
      nf^4*T*h^10*W^2*G*QL^2*QRd^2 + 130*nf^4*T*h^10*W^2*G*QL^2*QR*LR + 130*
      nf^4*T*h^10*W^2*G*QL^2*QLd^2 + 157/3*nf^4*T*h^10*W^2*G*QL^3*LL + 25*nf^4
      *T*h^10*W^3*LR^2*LRd^2 + 31*nf^4*T*h^10*W^3*LLd^2*LR^2 + 100*nf^4*T*h^10
      *W^3*LL*LLd*LR*LRd + 31*nf^4*T*h^10*W^3*LL^2*LRd^2 + 25*nf^4*T*h^10*W^3*
      LL^2*LLd^2 + 62/3*nf^4*T*h^10*W^3*QRd^3*LRd + 100*nf^4*T*h^10*W^3*QR*QRd
      *LR*LRd + 100*nf^4*T*h^10*W^3*QR*QRd*LL*LLd + 50*nf^4*T*h^10*W^3*QR^2*
      QRd^2 + 62/3*nf^4*T*h^10*W^3*QR^3*LR + 50*nf^4*T*h^10*W^3*QLd*QRd^2*LLd
       + 124*nf^4*T*h^10*W^3*QLd*QR*LLd*LR + 100*nf^4*T*h^10*W^3*QLd*QR*LL*LRd
       + 50*nf^4*T*h^10*W^3*QLd^2*QRd*LRd + 62*nf^4*T*h^10*W^3*QLd^2*QR^2 + 62/
      3*nf^4*T*h^10*W^3*QLd^3*LLd + 100*nf^4*T*h^10*W^3*QL*QRd*LLd*LR + 124*
      nf^4*T*h^10*W^3*QL*QRd*LL*LRd + 50*nf^4*T*h^10*W^3*QL*QR^2*LL + 100*nf^4
      *T*h^10*W^3*QL*QLd*LR*LRd + 100*nf^4*T*h^10*W^3*QL*QLd*LL*LLd + 200*nf^4
      *T*h^10*W^3*QL*QLd*QR*QRd + 62*nf^4*T*h^10*W^3*QL^2*QRd^2 + 50*nf^4*T*
      h^10*W^3*QL^2*QR*LR + 50*nf^4*T*h^10*W^3*QL^2*QLd^2 + 62/3*nf^4*T*h^10*
      W^3*QL^3*LL + 1/3*nf^4*T*h^10*B*LR^4*LRd^4 + 5/6*nf^4*T*h^10*B*LLd^2*
      LR^4*LRd^2 + 4/9*nf^4*T*h^10*B*LLd^4*LR^4 + 2/9*nf^4*T*h^10*B*LL*LLd^3*
      LR^3*LRd + 5/6*nf^4*T*h^10*B*LL^2*LR^2*LRd^4 + nf^4*T*h^10*B*LL^2*LLd^2*
      LR^2*LRd^2 + 5/6*nf^4*T*h^10*B*LL^2*LLd^4*LR^2 + 2/9*nf^4*T*h^10*B*LL^3*
      LLd*LR*LRd^3 + 4/9*nf^4*T*h^10*B*LL^4*LRd^4 + 5/6*nf^4*T*h^10*B*LL^4*
      LLd^2*LRd^2 + 1/3*nf^4*T*h^10*B*LL^4*LLd^4 + 1/9*nf^4*T*h^10*B*QRd^3*
      LR^2*LRd^3 + 1/12*nf^4*T*h^10*B*QRd^3*LLd^2*LR^2*LRd + 1/18*nf^4*T*h^10*
      B*QRd^3*LL^2*LRd^3 + 1/12*nf^4*T*h^10*B*QRd^3*LL^2*LLd^2*LRd + 17/36*
      nf^4*T*h^10*B*QRd^6*LRd^2 + 7/9*nf^4*T*h^10*B*QRd^6*LLd^2 + 2*nf^4*T*
      h^10*B*QR^2*QRd^2*LR^2*LRd^2 + 3*nf^4*T*h^10*B*QR^2*QRd^2*LLd^2*LR^2 + 3
      *nf^4*T*h^10*B*QR^2*QRd^2*LL^2*LRd^2 + 2*nf^4*T*h^10*B*QR^2*QRd^2*LL^2*
      LLd^2 + 17/60*nf^4*T*h^10*B*QR^2*QRd^5*LRd + 1/9*nf^4*T*h^10*B*QR^3*LR^3
      *LRd^2 + 1/18*nf^4*T*h^10*B*QR^3*LLd^2*LR^3 + 1/12*nf^4*T*h^10*B*QR^3*
      LL^2*LR*LRd^2 + 1/12*nf^4*T*h^10*B*QR^3*LL^2*LLd^2*LR + 5/3*nf^4*T*h^10*
      B*QR^4*QRd^4 + 17/60*nf^4*T*h^10*B*QR^5*QRd^2*LR + 17/36*nf^4*T*h^10*B*
      QR^6*LR^2 + 7/9*nf^4*T*h^10*B*QR^6*LL^2 - 1/12*nf^4*T*h^10*B*QLd*QRd^2*
      LLd^3*LR^2 - 1/12*nf^4*T*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 1/9*nf^4*T*h^10*B
      *QLd*QR*LLd^3*LR^3 + 2/9*nf^4*T*h^10*B*QLd*QR*LL^3*LRd^3 + 2/5*nf^4*T*
      h^10*B*QLd*QR^5*QRd*LL - 1/12*nf^4*T*h^10*B*QLd^2*QRd*LR^2*LRd^3 - 1/12*
      nf^4*T*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 13/6*nf^4*T*h^10*B*QLd^2*QRd^4*
      LRd^2 + 17/12*nf^4*T*h^10*B*QLd^2*QRd^4*LLd^2 + 3*nf^4*T*h^10*B*QLd^2*
      QR^2*LR^2*LRd^2 + 2*nf^4*T*h^10*B*QLd^2*QR^2*LLd^2*LR^2 + 2*nf^4*T*h^10*
      B*QLd^2*QR^2*LL^2*LRd^2 + 3*nf^4*T*h^10*B*QLd^2*QR^2*LL^2*LLd^2 + 1/12*
      nf^4*T*h^10*B*QLd^2*QR^2*QRd^3*LRd + 31/6*nf^4*T*h^10*B*QLd^2*QR^4*QRd^2
       + 29/60*nf^4*T*h^10*B*QLd^2*QR^5*LR + 1/12*nf^4*T*h^10*B*QLd^3*LLd*LR^2
      *LRd^2 + 1/18*nf^4*T*h^10*B*QLd^3*LLd^3*LR^2 + 1/12*nf^4*T*h^10*B*QLd^3*
      LL^2*LLd*LRd^2 + 1/9*nf^4*T*h^10*B*QLd^3*LL^2*LLd^3 + 1/12*nf^4*T*h^10*B
      *QLd^3*QR^2*QRd^2*LLd + 1/3*nf^4*T*h^10*B*QLd^3*QR^3*LLd*LR + 2/3*nf^4*T
      *h^10*B*QLd^3*QR^3*LL*LRd + 17/12*nf^4*T*h^10*B*QLd^4*QRd^2*LRd^2 + 13/6
      *nf^4*T*h^10*B*QLd^4*QRd^2*LLd^2 + 17/9*nf^4*T*h^10*B*QLd^4*QR^4 + 29/60
      *nf^4*T*h^10*B*QLd^5*QR^2*LLd + 7/9*nf^4*T*h^10*B*QLd^6*LRd^2 + 17/36*
      nf^4*T*h^10*B*QLd^6*LLd^2 + 2/9*nf^4*T*h^10*B*QL*QRd*LLd^3*LR^3 + 1/9*
      nf^4*T*h^10*B*QL*QRd*LL^3*LRd^3 + 2/5*nf^4*T*h^10*B*QL*QR*QRd^5*LLd - 1/
      12*nf^4*T*h^10*B*QL*QR^2*LL^3*LRd^2 - 1/12*nf^4*T*h^10*B*QL*QR^2*LL^3*
      LLd^2 + 4/9*nf^4*T*h^10*B*QL*QLd^3*QR^3*QRd + 2/5*nf^4*T*h^10*B*QL*QLd^5
      *QR*LRd + 3*nf^4*T*h^10*B*QL^2*QRd^2*LR^2*LRd^2 + 2*nf^4*T*h^10*B*QL^2*
      QRd^2*LLd^2*LR^2 + 2*nf^4*T*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 3*nf^4*T*h^10
      *B*QL^2*QRd^2*LL^2*LLd^2 + 29/60*nf^4*T*h^10*B*QL^2*QRd^5*LRd - 1/12*
      nf^4*T*h^10*B*QL^2*QR*LR^3*LRd^2 - 1/12*nf^4*T*h^10*B*QL^2*QR*LLd^2*LR^3
       + 31/6*nf^4*T*h^10*B*QL^2*QR^2*QRd^4 + 1/12*nf^4*T*h^10*B*QL^2*QR^3*
      QRd^2*LR + 13/6*nf^4*T*h^10*B*QL^2*QR^4*LR^2 + 17/12*nf^4*T*h^10*B*QL^2*
      QR^4*LL^2 + 2*nf^4*T*h^10*B*QL^2*QLd^2*LR^2*LRd^2 + 3*nf^4*T*h^10*B*QL^2
      *QLd^2*LLd^2*LR^2 + 3*nf^4*T*h^10*B*QL^2*QLd^2*LL^2*LRd^2 + 2*nf^4*T*
      h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 1/12*nf^4*T*h^10*B*QL^2*QLd^2*QRd^3*LRd
       + 7*nf^4*T*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 1/12*nf^4*T*h^10*B*QL^2*QLd^2
      *QR^3*LR + 1/12*nf^4*T*h^10*B*QL^2*QLd^3*QRd^2*LLd + 31/6*nf^4*T*h^10*B*
      QL^2*QLd^4*QR^2 + 17/60*nf^4*T*h^10*B*QL^2*QLd^5*LLd + 1/12*nf^4*T*h^10*
      B*QL^3*LL*LR^2*LRd^2 + 1/12*nf^4*T*h^10*B*QL^3*LL*LLd^2*LR^2 + 1/18*nf^4
      *T*h^10*B*QL^3*LL^3*LRd^2 + 1/9*nf^4*T*h^10*B*QL^3*LL^3*LLd^2 + 2/3*nf^4
      *T*h^10*B*QL^3*QRd^3*LLd*LR + 1/3*nf^4*T*h^10*B*QL^3*QRd^3*LL*LRd + 1/12
      *nf^4*T*h^10*B*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*T*h^10*B*QL^3*QLd*QR*QRd^3
       + 1/12*nf^4*T*h^10*B*QL^3*QLd^2*QR^2*LL + 17/9*nf^4*T*h^10*B*QL^4*QRd^4
       + 17/12*nf^4*T*h^10*B*QL^4*QR^2*LR^2 + 13/6*nf^4*T*h^10*B*QL^4*QR^2*
      LL^2 + 31/6*nf^4*T*h^10*B*QL^4*QLd^2*QRd^2 + 5/3*nf^4*T*h^10*B*QL^4*
      QLd^4 + 29/60*nf^4*T*h^10*B*QL^5*QRd^2*LL + 2/5*nf^4*T*h^10*B*QL^5*QLd*
      QRd*LR + 17/60*nf^4*T*h^10*B*QL^5*QLd^2*LL + 7/9*nf^4*T*h^10*B*QL^6*LR^2
       + 17/36*nf^4*T*h^10*B*QL^6*LL^2 + nf^4*T*h^10*B*G*QLd*QR*LLd^2*LR^2 +
      nf^4*T*h^10*B*G*QLd*QR*LL^2*LRd^2 + nf^4*T*h^10*B*G*QLd^3*QR^3 + nf^4*T*
      h^10*B*G*QL*QRd*LLd^2*LR^2 + nf^4*T*h^10*B*G*QL*QRd*LL^2*LRd^2 + nf^4*T*
      h^10*B*G*QL*QLd^2*QR^2*QRd + nf^4*T*h^10*B*G*QL^2*QLd*QR*QRd^2 + nf^4*T*
      h^10*B*G*QL^3*QRd^3 + 15/2*nf^4*T*h^10*B*G^2*LR^2*LRd^2 + 39/4*nf^4*T*
      h^10*B*G^2*LLd^2*LR^2 + 30*nf^4*T*h^10*B*G^2*LL*LLd*LR*LRd + 39/4*nf^4*T
      *h^10*B*G^2*LL^2*LRd^2 + 15/2*nf^4*T*h^10*B*G^2*LL^2*LLd^2 + 36*nf^4*T*
      h^10*B*G^2*QRd^3*LRd + 90*nf^4*T*h^10*B*G^2*QR*QRd*LR*LRd + 90*nf^4*T*
      h^10*B*G^2*QR*QRd*LL*LLd + 195/2*nf^4*T*h^10*B*G^2*QR^2*QRd^2 + 36*nf^4*
      T*h^10*B*G^2*QR^3*LR + 90*nf^4*T*h^10*B*G^2*QLd*QRd^2*LLd + 111*nf^4*T*
      h^10*B*G^2*QLd*QR*LLd*LR + 90*nf^4*T*h^10*B*G^2*QLd*QR*LL*LRd + 90*nf^4*
      T*h^10*B*G^2*QLd^2*QRd*LRd + 471/4*nf^4*T*h^10*B*G^2*QLd^2*QR^2 + 36*
      nf^4*T*h^10*B*G^2*QLd^3*LLd + 90*nf^4*T*h^10*B*G^2*QL*QRd*LLd*LR + 111*
      nf^4*T*h^10*B*G^2*QL*QRd*LL*LRd + 90*nf^4*T*h^10*B*G^2*QL*QR^2*LL + 90*
      nf^4*T*h^10*B*G^2*QL*QLd*LR*LRd + 90*nf^4*T*h^10*B*G^2*QL*QLd*LL*LLd +
      390*nf^4*T*h^10*B*G^2*QL*QLd*QR*QRd + 471/4*nf^4*T*h^10*B*G^2*QL^2*QRd^2
       + 90*nf^4*T*h^10*B*G^2*QL^2*QR*LR + 195/2*nf^4*T*h^10*B*G^2*QL^2*QLd^2
       + 36*nf^4*T*h^10*B*G^2*QL^3*LL - 1/3*nf^4*T*h^10*B*W*LLd*LR^3*LRd^2 + 3
      *nf^4*T*h^10*B*W*LLd^3*LR^3 - 1/3*nf^4*T*h^10*B*W*LL*LR^2*LRd^3 + 3*nf^4
      *T*h^10*B*W*LL*LLd^2*LR^2*LRd + 3*nf^4*T*h^10*B*W*LL^2*LLd*LR*LRd^2 - 1/
      3*nf^4*T*h^10*B*W*LL^2*LLd^3*LR + 3*nf^4*T*h^10*B*W*LL^3*LRd^3 - 1/3*
      nf^4*T*h^10*B*W*LL^3*LLd^2*LRd - 2/3*nf^4*T*h^10*B*W*QRd^3*LLd*LR*LRd -
      3*nf^4*T*h^10*B*W*QRd^3*LL*LRd^2 - 1/3*nf^4*T*h^10*B*W*QRd^3*LL*LLd^2 -
      3/2*nf^4*T*h^10*B*W*QR*QRd^4*LLd - 3*nf^4*T*h^10*B*W*QR^3*LLd*LR^2 - 2/3
      *nf^4*T*h^10*B*W*QR^3*LL*LR*LRd - 1/3*nf^4*T*h^10*B*W*QR^3*LL^2*LLd - 3/
      2*nf^4*T*h^10*B*W*QR^4*QRd*LL - 3*nf^4*T*h^10*B*W*QLd*QRd^2*LR*LRd^2 + 3
      *nf^4*T*h^10*B*W*QLd*QR*LLd^2*LR^2 + 3*nf^4*T*h^10*B*W*QLd*QR*LL^2*LRd^2
       - 3/2*nf^4*T*h^10*B*W*QLd*QR^4*LR - 3*nf^4*T*h^10*B*W*QLd^2*QRd*LL*
      LLd^2 + 6*nf^4*T*h^10*B*W*QLd^2*QR^2*LLd*LR + 6*nf^4*T*h^10*B*W*QLd^2*
      QR^2*LL*LRd - 1/3*nf^4*T*h^10*B*W*QLd^3*LR*LRd^2 - 3*nf^4*T*h^10*B*W*
      QLd^3*LLd^2*LR - 2/3*nf^4*T*h^10*B*W*QLd^3*LL*LLd*LRd + 6*nf^4*T*h^10*B*
      W*QLd^3*QR^3 - 3/2*nf^4*T*h^10*B*W*QLd^4*QR*LLd + 3*nf^4*T*h^10*B*W*QL*
      QRd*LLd^2*LR^2 + 3*nf^4*T*h^10*B*W*QL*QRd*LL^2*LRd^2 - 3/2*nf^4*T*h^10*B
      *W*QL*QRd^4*LRd - 3*nf^4*T*h^10*B*W*QL*QR^2*LR^2*LRd + 6*nf^4*T*h^10*B*W
      *QL*QLd^2*QR^2*QRd - 3/2*nf^4*T*h^10*B*W*QL*QLd^4*LRd + 6*nf^4*T*h^10*B*
      W*QL^2*QRd^2*LLd*LR + 6*nf^4*T*h^10*B*W*QL^2*QRd^2*LL*LRd - 3*nf^4*T*
      h^10*B*W*QL^2*QR*LL^2*LLd + 6*nf^4*T*h^10*B*W*QL^2*QLd*QR*QRd^2 - 1/3*
      nf^4*T*h^10*B*W*QL^3*LR^2*LRd - 2/3*nf^4*T*h^10*B*W*QL^3*LL*LLd*LR - 3*
      nf^4*T*h^10*B*W*QL^3*LL^2*LRd + 6*nf^4*T*h^10*B*W*QL^3*QRd^3 - 3/2*nf^4*
      T*h^10*B*W*QL^4*QRd*LL - 3/2*nf^4*T*h^10*B*W*QL^4*QLd*LR + 48*nf^4*T*
      h^10*B*W*G*QRd^3*LRd + 120*nf^4*T*h^10*B*W*G*QR*QRd*LR*LRd + 120*nf^4*T*
      h^10*B*W*G*QR*QRd*LL*LLd + 120*nf^4*T*h^10*B*W*G*QR^2*QRd^2 + 48*nf^4*T*
      h^10*B*W*G*QR^3*LR + 120*nf^4*T*h^10*B*W*G*QLd*QRd^2*LLd + 144*nf^4*T*
      h^10*B*W*G*QLd*QR*LLd*LR + 120*nf^4*T*h^10*B*W*G*QLd*QR*LL*LRd + 120*
      nf^4*T*h^10*B*W*G*QLd^2*QRd*LRd + 144*nf^4*T*h^10*B*W*G*QLd^2*QR^2 + 48*
      nf^4*T*h^10*B*W*G*QLd^3*LLd + 120*nf^4*T*h^10*B*W*G*QL*QRd*LLd*LR + 144*
      nf^4*T*h^10*B*W*G*QL*QRd*LL*LRd + 120*nf^4*T*h^10*B*W*G*QL*QR^2*LL + 120
      *nf^4*T*h^10*B*W*G*QL*QLd*LR*LRd + 120*nf^4*T*h^10*B*W*G*QL*QLd*LL*LLd
       + 480*nf^4*T*h^10*B*W*G*QL*QLd*QR*QRd + 144*nf^4*T*h^10*B*W*G*QL^2*
      QRd^2 + 120*nf^4*T*h^10*B*W*G*QL^2*QR*LR + 120*nf^4*T*h^10*B*W*G*QL^2*
      QLd^2 + 48*nf^4*T*h^10*B*W*G*QL^3*LL + 65/2*nf^4*T*h^10*B*W^2*LR^2*LRd^2
       + 157/4*nf^4*T*h^10*B*W^2*LLd^2*LR^2 + 130*nf^4*T*h^10*B*W^2*LL*LLd*LR*
      LRd + 157/4*nf^4*T*h^10*B*W^2*LL^2*LRd^2 + 65/2*nf^4*T*h^10*B*W^2*LL^2*
      LLd^2 + 157/6*nf^4*T*h^10*B*W^2*QRd^3*LRd + 130*nf^4*T*h^10*B*W^2*QR*QRd
      *LR*LRd + 130*nf^4*T*h^10*B*W^2*QR*QRd*LL*LLd + 65*nf^4*T*h^10*B*W^2*
      QR^2*QRd^2 + 157/6*nf^4*T*h^10*B*W^2*QR^3*LR + 65*nf^4*T*h^10*B*W^2*QLd*
      QRd^2*LLd + 157*nf^4*T*h^10*B*W^2*QLd*QR*LLd*LR + 130*nf^4*T*h^10*B*W^2*
      QLd*QR*LL*LRd + 65*nf^4*T*h^10*B*W^2*QLd^2*QRd*LRd + 157/2*nf^4*T*h^10*B
      *W^2*QLd^2*QR^2 + 157/6*nf^4*T*h^10*B*W^2*QLd^3*LLd + 130*nf^4*T*h^10*B*
      W^2*QL*QRd*LLd*LR + 157*nf^4*T*h^10*B*W^2*QL*QRd*LL*LRd + 65*nf^4*T*h^10
      *B*W^2*QL*QR^2*LL + 130*nf^4*T*h^10*B*W^2*QL*QLd*LR*LRd + 130*nf^4*T*
      h^10*B*W^2*QL*QLd*LL*LLd + 260*nf^4*T*h^10*B*W^2*QL*QLd*QR*QRd + 157/2*
      nf^4*T*h^10*B*W^2*QL^2*QRd^2 + 65*nf^4*T*h^10*B*W^2*QL^2*QR*LR + 65*nf^4
      *T*h^10*B*W^2*QL^2*QLd^2 + 157/6*nf^4*T*h^10*B*W^2*QL^3*LL + 3/4*nf^4*T*
      h^10*B^2*LLd^3*LR^3 + nf^4*T*h^10*B^2*LL*LLd^2*LR^2*LRd + nf^4*T*h^10*
      B^2*LL^2*LLd*LR*LRd^2 + 3/4*nf^4*T*h^10*B^2*LL^3*LRd^3 - 3/4*nf^4*T*h^10
      *B^2*QRd^3*LL*LRd^2 - 1/2*nf^4*T*h^10*B^2*QR*QRd^4*LLd - 3/4*nf^4*T*h^10
      *B^2*QR^3*LLd*LR^2 - 1/2*nf^4*T*h^10*B^2*QR^4*QRd*LL - nf^4*T*h^10*B^2*
      QLd*QRd^2*LR*LRd^2 + 3/4*nf^4*T*h^10*B^2*QLd*QR*LLd^2*LR^2 + nf^4*T*h^10
      *B^2*QLd*QR*LL^2*LRd^2 - 3/8*nf^4*T*h^10*B^2*QLd*QR^4*LR - nf^4*T*h^10*
      B^2*QLd^2*QRd*LL*LLd^2 + 3/2*nf^4*T*h^10*B^2*QLd^2*QR^2*LLd*LR + 2*nf^4*
      T*h^10*B^2*QLd^2*QR^2*LL*LRd - 3/4*nf^4*T*h^10*B^2*QLd^3*LLd^2*LR + 3/2*
      nf^4*T*h^10*B^2*QLd^3*QR^3 - 3/8*nf^4*T*h^10*B^2*QLd^4*QR*LLd + nf^4*T*
      h^10*B^2*QL*QRd*LLd^2*LR^2 + 3/4*nf^4*T*h^10*B^2*QL*QRd*LL^2*LRd^2 - 3/8
      *nf^4*T*h^10*B^2*QL*QRd^4*LRd - nf^4*T*h^10*B^2*QL*QR^2*LR^2*LRd + 2*
      nf^4*T*h^10*B^2*QL*QLd^2*QR^2*QRd - 1/2*nf^4*T*h^10*B^2*QL*QLd^4*LRd + 2
      *nf^4*T*h^10*B^2*QL^2*QRd^2*LLd*LR + 3/2*nf^4*T*h^10*B^2*QL^2*QRd^2*LL*
      LRd - nf^4*T*h^10*B^2*QL^2*QR*LL^2*LLd + 2*nf^4*T*h^10*B^2*QL^2*QLd*QR*
      QRd^2 - 3/4*nf^4*T*h^10*B^2*QL^3*LL^2*LRd + 3/2*nf^4*T*h^10*B^2*QL^3*
      QRd^3 - 3/8*nf^4*T*h^10*B^2*QL^4*QRd*LL - 1/2*nf^4*T*h^10*B^2*QL^4*QLd*
      LR + 13*nf^4*T*h^10*B^2*G*QRd^3*LRd + 30*nf^4*T*h^10*B^2*G*QR*QRd*LR*LRd
       + 30*nf^4*T*h^10*B^2*G*QR*QRd*LL*LLd + 30*nf^4*T*h^10*B^2*G*QR^2*QRd^2
       + 13*nf^4*T*h^10*B^2*G*QR^3*LR + 30*nf^4*T*h^10*B^2*G*QLd*QRd^2*LLd +
      39*nf^4*T*h^10*B^2*G*QLd*QR*LLd*LR + 30*nf^4*T*h^10*B^2*G*QLd*QR*LL*LRd
       + 30*nf^4*T*h^10*B^2*G*QLd^2*QRd*LRd + 39*nf^4*T*h^10*B^2*G*QLd^2*QR^2
       + 13*nf^4*T*h^10*B^2*G*QLd^3*LLd + 30*nf^4*T*h^10*B^2*G*QL*QRd*LLd*LR
       + 39*nf^4*T*h^10*B^2*G*QL*QRd*LL*LRd + 30*nf^4*T*h^10*B^2*G*QL*QR^2*LL
       + 30*nf^4*T*h^10*B^2*G*QL*QLd*LR*LRd + 30*nf^4*T*h^10*B^2*G*QL*QLd*LL*
      LLd + 120*nf^4*T*h^10*B^2*G*QL*QLd*QR*QRd + 39*nf^4*T*h^10*B^2*G*QL^2*
      QRd^2 + 30*nf^4*T*h^10*B^2*G*QL^2*QR*LR + 30*nf^4*T*h^10*B^2*G*QL^2*
      QLd^2 + 13*nf^4*T*h^10*B^2*G*QL^3*LL + 15*nf^4*T*h^10*B^2*W*LR^2*LRd^2
       + 39/2*nf^4*T*h^10*B^2*W*LLd^2*LR^2 + 60*nf^4*T*h^10*B^2*W*LL*LLd*LR*
      LRd + 39/2*nf^4*T*h^10*B^2*W*LL^2*LRd^2 + 15*nf^4*T*h^10*B^2*W*LL^2*
      LLd^2 + 13*nf^4*T*h^10*B^2*W*QRd^3*LRd + 60*nf^4*T*h^10*B^2*W*QR*QRd*LR*
      LRd + 60*nf^4*T*h^10*B^2*W*QR*QRd*LL*LLd + 30*nf^4*T*h^10*B^2*W*QR^2*
      QRd^2 + 13*nf^4*T*h^10*B^2*W*QR^3*LR + 30*nf^4*T*h^10*B^2*W*QLd*QRd^2*
      LLd + 78*nf^4*T*h^10*B^2*W*QLd*QR*LLd*LR + 60*nf^4*T*h^10*B^2*W*QLd*QR*
      LL*LRd + 30*nf^4*T*h^10*B^2*W*QLd^2*QRd*LRd + 39*nf^4*T*h^10*B^2*W*QLd^2
      *QR^2 + 13*nf^4*T*h^10*B^2*W*QLd^3*LLd + 60*nf^4*T*h^10*B^2*W*QL*QRd*LLd
      *LR + 78*nf^4*T*h^10*B^2*W*QL*QRd*LL*LRd + 30*nf^4*T*h^10*B^2*W*QL*QR^2*
      LL + 60*nf^4*T*h^10*B^2*W*QL*QLd*LR*LRd + 60*nf^4*T*h^10*B^2*W*QL*QLd*LL
      *LLd + 120*nf^4*T*h^10*B^2*W*QL*QLd*QR*QRd + 39*nf^4*T*h^10*B^2*W*QL^2*
      QRd^2 + 30*nf^4*T*h^10*B^2*W*QL^2*QR*LR + 30*nf^4*T*h^10*B^2*W*QL^2*
      QLd^2 + 13*nf^4*T*h^10*B^2*W*QL^3*LL + 3*nf^4*T*h^10*B^3*LR^2*LRd^2 + 9/
      2*nf^4*T*h^10*B^3*LLd^2*LR^2 + 12*nf^4*T*h^10*B^3*LL*LLd*LR*LRd + 9/2*
      nf^4*T*h^10*B^3*LL^2*LRd^2 + 3*nf^4*T*h^10*B^3*LL^2*LLd^2 + 3*nf^4*T*
      h^10*B^3*QRd^3*LRd + 12*nf^4*T*h^10*B^3*QR*QRd*LR*LRd + 12*nf^4*T*h^10*
      B^3*QR*QRd*LL*LLd + 6*nf^4*T*h^10*B^3*QR^2*QRd^2 + 3*nf^4*T*h^10*B^3*
      QR^3*LR + 6*nf^4*T*h^10*B^3*QLd*QRd^2*LLd + 18*nf^4*T*h^10*B^3*QLd*QR*
      LLd*LR + 12*nf^4*T*h^10*B^3*QLd*QR*LL*LRd + 6*nf^4*T*h^10*B^3*QLd^2*QRd*
      LRd + 9*nf^4*T*h^10*B^3*QLd^2*QR^2 + 3*nf^4*T*h^10*B^3*QLd^3*LLd + 12*
      nf^4*T*h^10*B^3*QL*QRd*LLd*LR + 18*nf^4*T*h^10*B^3*QL*QRd*LL*LRd + 6*
      nf^4*T*h^10*B^3*QL*QR^2*LL + 12*nf^4*T*h^10*B^3*QL*QLd*LR*LRd + 12*nf^4*
      T*h^10*B^3*QL*QLd*LL*LLd + 24*nf^4*T*h^10*B^3*QL*QLd*QR*QRd + 9*nf^4*T*
      h^10*B^3*QL^2*QRd^2 + 6*nf^4*T*h^10*B^3*QL^2*QR*LR + 6*nf^4*T*h^10*B^3*
      QL^2*QLd^2 + 3*nf^4*T*h^10*B^3*QL^3*LL - 95/48*nf^4*T*h^10*p^2*LR^4*
      LRd^4 - 103/24*nf^4*T*h^10*p^2*LLd^2*LR^4*LRd^2 - 65/36*nf^4*T*h^10*p^2*
      LLd^4*LR^4 + 2/9*nf^4*T*h^10*p^2*LL*LLd^3*LR^3*LRd - 103/24*nf^4*T*h^10*
      p^2*LL^2*LR^2*LRd^4 - 25/4*nf^4*T*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 - 103/
      24*nf^4*T*h^10*p^2*LL^2*LLd^4*LR^2 + 2/9*nf^4*T*h^10*p^2*LL^3*LLd*LR*
      LRd^3 - 65/36*nf^4*T*h^10*p^2*LL^4*LRd^4 - 103/24*nf^4*T*h^10*p^2*LL^4*
      LLd^2*LRd^2 - 95/48*nf^4*T*h^10*p^2*LL^4*LLd^4 + 1/9*nf^4*T*h^10*p^2*
      QRd^3*LR^2*LRd^3 - 5/12*nf^4*T*h^10*p^2*QRd^3*LLd^2*LR^2*LRd + 1/18*nf^4
      *T*h^10*p^2*QRd^3*LL^2*LRd^3 - 1/6*nf^4*T*h^10*p^2*QRd^3*LL^2*LLd^2*LRd
       - 59/18*nf^4*T*h^10*p^2*QRd^6*LRd^2 - 277/72*nf^4*T*h^10*p^2*QRd^6*
      LLd^2 - 25/2*nf^4*T*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 33/2*nf^4*T*h^10*
      p^2*QR^2*QRd^2*LLd^2*LR^2 - 33/2*nf^4*T*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2
       - 25/2*nf^4*T*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 5/6*nf^4*T*h^10*p^2*QR^2
      *QRd^5*LRd + 1/9*nf^4*T*h^10*p^2*QR^3*LR^3*LRd^2 + 1/18*nf^4*T*h^10*p^2*
      QR^3*LLd^2*LR^3 - 5/12*nf^4*T*h^10*p^2*QR^3*LL^2*LR*LRd^2 - 1/6*nf^4*T*
      h^10*p^2*QR^3*LL^2*LLd^2*LR - 505/48*nf^4*T*h^10*p^2*QR^4*QRd^4 + 5/6*
      nf^4*T*h^10*p^2*QR^5*QRd^2*LR - 59/18*nf^4*T*h^10*p^2*QR^6*LR^2 - 277/72
      *nf^4*T*h^10*p^2*QR^6*LL^2 + 1/6*nf^4*T*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 +
      5/12*nf^4*T*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 1/9*nf^4*T*h^10*p^2*QLd*QR*
      LLd^3*LR^3 + 2/9*nf^4*T*h^10*p^2*QLd*QR*LL^3*LRd^3 + 2*nf^4*T*h^10*p^2*
      QLd*QR^5*QRd*LL + 5/12*nf^4*T*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^4*T
      *h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 293/24*nf^4*T*h^10*p^2*QLd^2*QRd^4*
      LRd^2 - 215/24*nf^4*T*h^10*p^2*QLd^2*QRd^4*LLd^2 - 33/2*nf^4*T*h^10*p^2*
      QLd^2*QR^2*LR^2*LRd^2 - 14*nf^4*T*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 - 25/2*
      nf^4*T*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 - 33/2*nf^4*T*h^10*p^2*QLd^2*QR^2*
      LL^2*LLd^2 - 5/12*nf^4*T*h^10*p^2*QLd^2*QR^2*QRd^3*LRd - 689/24*nf^4*T*
      h^10*p^2*QLd^2*QR^4*QRd^2 + 13/30*nf^4*T*h^10*p^2*QLd^2*QR^5*LR - 1/6*
      nf^4*T*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 + 1/18*nf^4*T*h^10*p^2*QLd^3*LLd^3*
      LR^2 - 5/12*nf^4*T*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*T*h^10*p^2*
      QLd^3*LL^2*LLd^3 - 1/6*nf^4*T*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 1/3*nf^4*T
      *h^10*p^2*QLd^3*QR^3*LLd*LR + 2/3*nf^4*T*h^10*p^2*QLd^3*QR^3*LL*LRd -
      215/24*nf^4*T*h^10*p^2*QLd^4*QRd^2*LRd^2 - 293/24*nf^4*T*h^10*p^2*QLd^4*
      QRd^2*LLd^2 - 427/36*nf^4*T*h^10*p^2*QLd^4*QR^4 + 13/30*nf^4*T*h^10*p^2*
      QLd^5*QR^2*LLd - 277/72*nf^4*T*h^10*p^2*QLd^6*LRd^2 - 59/18*nf^4*T*h^10*
      p^2*QLd^6*LLd^2 + 2/9*nf^4*T*h^10*p^2*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T*
      h^10*p^2*QL*QRd*LL^3*LRd^3 + 2*nf^4*T*h^10*p^2*QL*QR*QRd^5*LLd + 1/6*
      nf^4*T*h^10*p^2*QL*QR^2*LL^3*LRd^2 + 5/12*nf^4*T*h^10*p^2*QL*QR^2*LL^3*
      LLd^2 + 4/9*nf^4*T*h^10*p^2*QL*QLd^3*QR^3*QRd + 2*nf^4*T*h^10*p^2*QL*
      QLd^5*QR*LRd - 33/2*nf^4*T*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 - 25/2*nf^4*T*
      h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 - 14*nf^4*T*h^10*p^2*QL^2*QRd^2*LL^2*
      LRd^2 - 33/2*nf^4*T*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 + 13/30*nf^4*T*h^10*
      p^2*QL^2*QRd^5*LRd + 5/12*nf^4*T*h^10*p^2*QL^2*QR*LR^3*LRd^2 + 1/6*nf^4*
      T*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 689/24*nf^4*T*h^10*p^2*QL^2*QR^2*QRd^4
       - 5/12*nf^4*T*h^10*p^2*QL^2*QR^3*QRd^2*LR - 293/24*nf^4*T*h^10*p^2*QL^2
      *QR^4*LR^2 - 215/24*nf^4*T*h^10*p^2*QL^2*QR^4*LL^2 - 25/2*nf^4*T*h^10*
      p^2*QL^2*QLd^2*LR^2*LRd^2 - 33/2*nf^4*T*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2
       - 33/2*nf^4*T*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 - 25/2*nf^4*T*h^10*p^2*
      QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^4*T*h^10*p^2*QL^2*QLd^2*QRd^3*LRd - 175/4
      *nf^4*T*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^4*T*h^10*p^2*QL^2*QLd^2*
      QR^3*LR - 5/12*nf^4*T*h^10*p^2*QL^2*QLd^3*QRd^2*LLd - 689/24*nf^4*T*h^10
      *p^2*QL^2*QLd^4*QR^2 + 5/6*nf^4*T*h^10*p^2*QL^2*QLd^5*LLd - 1/6*nf^4*T*
      h^10*p^2*QL^3*LL*LR^2*LRd^2 - 5/12*nf^4*T*h^10*p^2*QL^3*LL*LLd^2*LR^2 +
      1/18*nf^4*T*h^10*p^2*QL^3*LL^3*LRd^2 + 1/9*nf^4*T*h^10*p^2*QL^3*LL^3*
      LLd^2 + 2/3*nf^4*T*h^10*p^2*QL^3*QRd^3*LLd*LR + 1/3*nf^4*T*h^10*p^2*QL^3
      *QRd^3*LL*LRd - 1/6*nf^4*T*h^10*p^2*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*T*h^10
      *p^2*QL^3*QLd*QR*QRd^3 - 5/12*nf^4*T*h^10*p^2*QL^3*QLd^2*QR^2*LL - 427/
      36*nf^4*T*h^10*p^2*QL^4*QRd^4 - 215/24*nf^4*T*h^10*p^2*QL^4*QR^2*LR^2 -
      293/24*nf^4*T*h^10*p^2*QL^4*QR^2*LL^2 - 689/24*nf^4*T*h^10*p^2*QL^4*
      QLd^2*QRd^2 - 505/48*nf^4*T*h^10*p^2*QL^4*QLd^4 + 13/30*nf^4*T*h^10*p^2*
      QL^5*QRd^2*LL + 2*nf^4*T*h^10*p^2*QL^5*QLd*QRd*LR + 5/6*nf^4*T*h^10*p^2*
      QL^5*QLd^2*LL - 277/72*nf^4*T*h^10*p^2*QL^6*LR^2 - 59/18*nf^4*T*h^10*p^2
      *QL^6*LL^2 + 7/4*nf^4*T*h^10*p^2*G*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*T*h^10*
      p^2*G*QLd*QR*LLd^2*LR^2 - 1/4*nf^4*T*h^10*p^2*G*QLd*QR*LL^2*LRd^2 + 7/4*
      nf^4*T*h^10*p^2*G*QLd*QR*LL^2*LLd^2 + 7/4*nf^4*T*h^10*p^2*G*QLd*QR^3*
      QRd^2 + 3/2*nf^4*T*h^10*p^2*G*QLd^3*QR^3 + 7/4*nf^4*T*h^10*p^2*G*QL*QRd*
      LR^2*LRd^2 - 1/4*nf^4*T*h^10*p^2*G*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T*h^10*
      p^2*G*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*T*h^10*p^2*G*QL*QRd*LL^2*LLd^2 + 7/4*
      nf^4*T*h^10*p^2*G*QL*QR^2*QRd^3 - 1/4*nf^4*T*h^10*p^2*G*QL*QLd^2*QR^2*
      QRd - 1/4*nf^4*T*h^10*p^2*G*QL^2*QLd*QR*QRd^2 + 7/4*nf^4*T*h^10*p^2*G*
      QL^2*QLd^3*QR + 3/2*nf^4*T*h^10*p^2*G*QL^3*QRd^3 + 7/4*nf^4*T*h^10*p^2*G
      *QL^3*QLd^2*QRd + 381/4*nf^4*T*h^10*p^2*G^2*LR^2*LRd^2 + 213/2*nf^4*T*
      h^10*p^2*G^2*LLd^2*LR^2 + 381*nf^4*T*h^10*p^2*G^2*LL*LLd*LR*LRd + 213/2*
      nf^4*T*h^10*p^2*G^2*LL^2*LRd^2 + 381/4*nf^4*T*h^10*p^2*G^2*LL^2*LLd^2 +
      429*nf^4*T*h^10*p^2*G^2*QRd^3*LRd + 1131*nf^4*T*h^10*p^2*G^2*QR*QRd*LR*
      LRd + 1131*nf^4*T*h^10*p^2*G^2*QR*QRd*LL*LLd + 4881/4*nf^4*T*h^10*p^2*
      G^2*QR^2*QRd^2 + 429*nf^4*T*h^10*p^2*G^2*QR^3*LR + 1125*nf^4*T*h^10*p^2*
      G^2*QLd*QRd^2*LLd + 1284*nf^4*T*h^10*p^2*G^2*QLd*QR*LLd*LR + 1131*nf^4*T
      *h^10*p^2*G^2*QLd*QR*LL*LRd + 1125*nf^4*T*h^10*p^2*G^2*QLd^2*QRd*LRd +
      2787/2*nf^4*T*h^10*p^2*G^2*QLd^2*QR^2 + 429*nf^4*T*h^10*p^2*G^2*QLd^3*
      LLd + 1131*nf^4*T*h^10*p^2*G^2*QL*QRd*LLd*LR + 1284*nf^4*T*h^10*p^2*G^2*
      QL*QRd*LL*LRd + 1125*nf^4*T*h^10*p^2*G^2*QL*QR^2*LL + 1131*nf^4*T*h^10*
      p^2*G^2*QL*QLd*LR*LRd + 1131*nf^4*T*h^10*p^2*G^2*QL*QLd*LL*LLd + 4881*
      nf^4*T*h^10*p^2*G^2*QL*QLd*QR*QRd + 2787/2*nf^4*T*h^10*p^2*G^2*QL^2*
      QRd^2 + 1125*nf^4*T*h^10*p^2*G^2*QL^2*QR*LR + 4881/4*nf^4*T*h^10*p^2*G^2
      *QL^2*QLd^2 + 429*nf^4*T*h^10*p^2*G^2*QL^3*LL + 67/12*nf^4*T*h^10*p^2*W*
      LLd*LR^3*LRd^2 + 11/2*nf^4*T*h^10*p^2*W*LLd^3*LR^3 + 67/12*nf^4*T*h^10*
      p^2*W*LL*LR^2*LRd^3 - 3/4*nf^4*T*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 3/4*nf^4
      *T*h^10*p^2*W*LL^2*LLd*LR*LRd^2 + 67/12*nf^4*T*h^10*p^2*W*LL^2*LLd^3*LR
       + 11/2*nf^4*T*h^10*p^2*W*LL^3*LRd^3 + 67/12*nf^4*T*h^10*p^2*W*LL^3*
      LLd^2*LRd + 2/3*nf^4*T*h^10*p^2*W*QRd^3*LLd*LR*LRd - 3*nf^4*T*h^10*p^2*W
      *QRd^3*LL*LRd^2 - 59/12*nf^4*T*h^10*p^2*W*QRd^3*LL*LLd^2 + 3/8*nf^4*T*
      h^10*p^2*W*QR*QRd^4*LLd + 21/2*nf^4*T*h^10*p^2*W*QR^2*QRd^2*LLd*LR + 21/
      2*nf^4*T*h^10*p^2*W*QR^2*QRd^2*LL*LRd - 3*nf^4*T*h^10*p^2*W*QR^3*LLd*
      LR^2 + 2/3*nf^4*T*h^10*p^2*W*QR^3*LL*LR*LRd - 59/12*nf^4*T*h^10*p^2*W*
      QR^3*LL^2*LLd + 3/8*nf^4*T*h^10*p^2*W*QR^4*QRd*LL + 3/4*nf^4*T*h^10*p^2*
      W*QLd*QRd^2*LR*LRd^2 - 21/4*nf^4*T*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 21/4*
      nf^4*T*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 9/2*nf^4*T*h^10*p^2*W*QLd*QR*LLd^2
      *LR^2 - 3/4*nf^4*T*h^10*p^2*W*QLd*QR*LL^2*LRd^2 + 21/4*nf^4*T*h^10*p^2*W
      *QLd*QR*LL^2*LLd^2 + 21/2*nf^4*T*h^10*p^2*W*QLd*QR^3*QRd^2 - 9/4*nf^4*T*
      h^10*p^2*W*QLd*QR^4*LR - 21/4*nf^4*T*h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 3/4
      *nf^4*T*h^10*p^2*W*QLd^2*QRd*LL*LLd^2 - 21/4*nf^4*T*h^10*p^2*W*QLd^2*QR*
      QRd^2*LLd + 9*nf^4*T*h^10*p^2*W*QLd^2*QR^2*LLd*LR - 3/2*nf^4*T*h^10*p^2*
      W*QLd^2*QR^2*LL*LRd - 59/12*nf^4*T*h^10*p^2*W*QLd^3*LR*LRd^2 - 3*nf^4*T*
      h^10*p^2*W*QLd^3*LLd^2*LR + 2/3*nf^4*T*h^10*p^2*W*QLd^3*LL*LLd*LRd + 9*
      nf^4*T*h^10*p^2*W*QLd^3*QR^3 - 9/4*nf^4*T*h^10*p^2*W*QLd^4*QR*LLd + 21/4
      *nf^4*T*h^10*p^2*W*QL*QRd*LR^2*LRd^2 - 3/4*nf^4*T*h^10*p^2*W*QL*QRd*
      LLd^2*LR^2 + 9/2*nf^4*T*h^10*p^2*W*QL*QRd*LL^2*LRd^2 + 21/4*nf^4*T*h^10*
      p^2*W*QL*QRd*LL^2*LLd^2 - 9/4*nf^4*T*h^10*p^2*W*QL*QRd^4*LRd + 3/4*nf^4*
      T*h^10*p^2*W*QL*QR^2*LR^2*LRd - 21/4*nf^4*T*h^10*p^2*W*QL*QR^2*LL^2*LRd
       + 21/2*nf^4*T*h^10*p^2*W*QL*QR^2*QRd^3 - 21/4*nf^4*T*h^10*p^2*W*QL*
      QLd^2*QRd^2*LRd - 3/2*nf^4*T*h^10*p^2*W*QL*QLd^2*QR^2*QRd + 3/8*nf^4*T*
      h^10*p^2*W*QL*QLd^4*LRd - 3/2*nf^4*T*h^10*p^2*W*QL^2*QRd^2*LLd*LR + 9*
      nf^4*T*h^10*p^2*W*QL^2*QRd^2*LL*LRd - 21/4*nf^4*T*h^10*p^2*W*QL^2*QR*LLd
      *LR^2 + 3/4*nf^4*T*h^10*p^2*W*QL^2*QR*LL^2*LLd - 21/4*nf^4*T*h^10*p^2*W*
      QL^2*QR^2*QRd*LL - 3/2*nf^4*T*h^10*p^2*W*QL^2*QLd*QR*QRd^2 - 21/4*nf^4*T
      *h^10*p^2*W*QL^2*QLd*QR^2*LR + 21/2*nf^4*T*h^10*p^2*W*QL^2*QLd^2*LLd*LR
       + 21/2*nf^4*T*h^10*p^2*W*QL^2*QLd^2*LL*LRd + 21/2*nf^4*T*h^10*p^2*W*
      QL^2*QLd^3*QR - 59/12*nf^4*T*h^10*p^2*W*QL^3*LR^2*LRd + 2/3*nf^4*T*h^10*
      p^2*W*QL^3*LL*LLd*LR - 3*nf^4*T*h^10*p^2*W*QL^3*LL^2*LRd + 9*nf^4*T*h^10
      *p^2*W*QL^3*QRd^3 + 21/2*nf^4*T*h^10*p^2*W*QL^3*QLd^2*QRd - 9/4*nf^4*T*
      h^10*p^2*W*QL^4*QRd*LL + 3/8*nf^4*T*h^10*p^2*W*QL^4*QLd*LR + 572*nf^4*T*
      h^10*p^2*W*G*QRd^3*LRd + 1500*nf^4*T*h^10*p^2*W*G*QR*QRd*LR*LRd + 1500*
      nf^4*T*h^10*p^2*W*G*QR*QRd*LL*LLd + 1500*nf^4*T*h^10*p^2*W*G*QR^2*QRd^2
       + 572*nf^4*T*h^10*p^2*W*G*QR^3*LR + 1500*nf^4*T*h^10*p^2*W*G*QLd*QRd^2*
      LLd + 1716*nf^4*T*h^10*p^2*W*G*QLd*QR*LLd*LR + 1500*nf^4*T*h^10*p^2*W*G*
      QLd*QR*LL*LRd + 1500*nf^4*T*h^10*p^2*W*G*QLd^2*QRd*LRd + 1716*nf^4*T*
      h^10*p^2*W*G*QLd^2*QR^2 + 572*nf^4*T*h^10*p^2*W*G*QLd^3*LLd + 1500*nf^4*
      T*h^10*p^2*W*G*QL*QRd*LLd*LR + 1716*nf^4*T*h^10*p^2*W*G*QL*QRd*LL*LRd +
      1500*nf^4*T*h^10*p^2*W*G*QL*QR^2*LL + 1500*nf^4*T*h^10*p^2*W*G*QL*QLd*LR
      *LRd + 1500*nf^4*T*h^10*p^2*W*G*QL*QLd*LL*LLd + 6000*nf^4*T*h^10*p^2*W*G
      *QL*QLd*QR*QRd + 1716*nf^4*T*h^10*p^2*W*G*QL^2*QRd^2 + 1500*nf^4*T*h^10*
      p^2*W*G*QL^2*QR*LR + 1500*nf^4*T*h^10*p^2*W*G*QL^2*QLd^2 + 572*nf^4*T*
      h^10*p^2*W*G*QL^3*LL + 1627/4*nf^4*T*h^10*p^2*W^2*LR^2*LRd^2 + 929/2*
      nf^4*T*h^10*p^2*W^2*LLd^2*LR^2 + 1627*nf^4*T*h^10*p^2*W^2*LL*LLd*LR*LRd
       + 929/2*nf^4*T*h^10*p^2*W^2*LL^2*LRd^2 + 1627/4*nf^4*T*h^10*p^2*W^2*
      LL^2*LLd^2 + 929/3*nf^4*T*h^10*p^2*W^2*QRd^3*LRd + 1627*nf^4*T*h^10*p^2*
      W^2*QR*QRd*LR*LRd + 1627*nf^4*T*h^10*p^2*W^2*QR*QRd*LL*LLd + 1627/2*nf^4
      *T*h^10*p^2*W^2*QR^2*QRd^2 + 929/3*nf^4*T*h^10*p^2*W^2*QR^3*LR + 1627/2*
      nf^4*T*h^10*p^2*W^2*QLd*QRd^2*LLd + 1858*nf^4*T*h^10*p^2*W^2*QLd*QR*LLd*
      LR + 1627*nf^4*T*h^10*p^2*W^2*QLd*QR*LL*LRd + 1627/2*nf^4*T*h^10*p^2*W^2
      *QLd^2*QRd*LRd + 929*nf^4*T*h^10*p^2*W^2*QLd^2*QR^2 + 929/3*nf^4*T*h^10*
      p^2*W^2*QLd^3*LLd + 1627*nf^4*T*h^10*p^2*W^2*QL*QRd*LLd*LR + 1858*nf^4*T
      *h^10*p^2*W^2*QL*QRd*LL*LRd + 1627/2*nf^4*T*h^10*p^2*W^2*QL*QR^2*LL +
      1627*nf^4*T*h^10*p^2*W^2*QL*QLd*LR*LRd + 1627*nf^4*T*h^10*p^2*W^2*QL*QLd
      *LL*LLd + 3254*nf^4*T*h^10*p^2*W^2*QL*QLd*QR*QRd + 929*nf^4*T*h^10*p^2*
      W^2*QL^2*QRd^2 + 1627/2*nf^4*T*h^10*p^2*W^2*QL^2*QR*LR + 1627/2*nf^4*T*
      h^10*p^2*W^2*QL^2*QLd^2 + 929/3*nf^4*T*h^10*p^2*W^2*QL^3*LL + 7/4*nf^4*T
      *h^10*p^2*B*LLd*LR^3*LRd^2 + 3/2*nf^4*T*h^10*p^2*B*LLd^3*LR^3 + 7/4*nf^4
      *T*h^10*p^2*B*LL*LR^2*LRd^3 - 1/4*nf^4*T*h^10*p^2*B*LL*LLd^2*LR^2*LRd -
      1/4*nf^4*T*h^10*p^2*B*LL^2*LLd*LR*LRd^2 + 7/4*nf^4*T*h^10*p^2*B*LL^2*
      LLd^3*LR + 3/2*nf^4*T*h^10*p^2*B*LL^3*LRd^3 + 7/4*nf^4*T*h^10*p^2*B*LL^3
      *LLd^2*LRd - 3/2*nf^4*T*h^10*p^2*B*QRd^3*LL*LRd^2 - 7/4*nf^4*T*h^10*p^2*
      B*QRd^3*LL*LLd^2 + 1/8*nf^4*T*h^10*p^2*B*QR*QRd^4*LLd + 7/2*nf^4*T*h^10*
      p^2*B*QR^2*QRd^2*LLd*LR + 7/2*nf^4*T*h^10*p^2*B*QR^2*QRd^2*LL*LRd - 3/2*
      nf^4*T*h^10*p^2*B*QR^3*LLd*LR^2 - 7/4*nf^4*T*h^10*p^2*B*QR^3*LL^2*LLd +
      1/8*nf^4*T*h^10*p^2*B*QR^4*QRd*LL + 1/4*nf^4*T*h^10*p^2*B*QLd*QRd^2*LR*
      LRd^2 - 7/4*nf^4*T*h^10*p^2*B*QLd*QRd^2*LLd^2*LR + 7/4*nf^4*T*h^10*p^2*B
      *QLd*QR*LR^2*LRd^2 + 3/2*nf^4*T*h^10*p^2*B*QLd*QR*LLd^2*LR^2 - 1/4*nf^4*
      T*h^10*p^2*B*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T*h^10*p^2*B*QLd*QR*LL^2*LLd^2
       + 7/2*nf^4*T*h^10*p^2*B*QLd*QR^3*QRd^2 - 3/4*nf^4*T*h^10*p^2*B*QLd*QR^4
      *LR - 7/4*nf^4*T*h^10*p^2*B*QLd^2*QRd*LL*LRd^2 + 1/4*nf^4*T*h^10*p^2*B*
      QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*T*h^10*p^2*B*QLd^2*QR*QRd^2*LLd + 3*nf^4*T
      *h^10*p^2*B*QLd^2*QR^2*LLd*LR - 1/2*nf^4*T*h^10*p^2*B*QLd^2*QR^2*LL*LRd
       - 7/4*nf^4*T*h^10*p^2*B*QLd^3*LR*LRd^2 - 3/2*nf^4*T*h^10*p^2*B*QLd^3*
      LLd^2*LR + 3*nf^4*T*h^10*p^2*B*QLd^3*QR^3 - 3/4*nf^4*T*h^10*p^2*B*QLd^4*
      QR*LLd + 7/4*nf^4*T*h^10*p^2*B*QL*QRd*LR^2*LRd^2 - 1/4*nf^4*T*h^10*p^2*B
      *QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T*h^10*p^2*B*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*
      T*h^10*p^2*B*QL*QRd*LL^2*LLd^2 - 3/4*nf^4*T*h^10*p^2*B*QL*QRd^4*LRd + 1/
      4*nf^4*T*h^10*p^2*B*QL*QR^2*LR^2*LRd - 7/4*nf^4*T*h^10*p^2*B*QL*QR^2*
      LL^2*LRd + 7/2*nf^4*T*h^10*p^2*B*QL*QR^2*QRd^3 - 7/4*nf^4*T*h^10*p^2*B*
      QL*QLd^2*QRd^2*LRd - 1/2*nf^4*T*h^10*p^2*B*QL*QLd^2*QR^2*QRd + 1/8*nf^4*
      T*h^10*p^2*B*QL*QLd^4*LRd - 1/2*nf^4*T*h^10*p^2*B*QL^2*QRd^2*LLd*LR + 3*
      nf^4*T*h^10*p^2*B*QL^2*QRd^2*LL*LRd - 7/4*nf^4*T*h^10*p^2*B*QL^2*QR*LLd*
      LR^2 + 1/4*nf^4*T*h^10*p^2*B*QL^2*QR*LL^2*LLd - 7/4*nf^4*T*h^10*p^2*B*
      QL^2*QR^2*QRd*LL - 1/2*nf^4*T*h^10*p^2*B*QL^2*QLd*QR*QRd^2 - 7/4*nf^4*T*
      h^10*p^2*B*QL^2*QLd*QR^2*LR + 7/2*nf^4*T*h^10*p^2*B*QL^2*QLd^2*LLd*LR +
      7/2*nf^4*T*h^10*p^2*B*QL^2*QLd^2*LL*LRd + 7/2*nf^4*T*h^10*p^2*B*QL^2*
      QLd^3*QR - 7/4*nf^4*T*h^10*p^2*B*QL^3*LR^2*LRd - 3/2*nf^4*T*h^10*p^2*B*
      QL^3*LL^2*LRd + 3*nf^4*T*h^10*p^2*B*QL^3*QRd^3 + 7/2*nf^4*T*h^10*p^2*B*
      QL^3*QLd^2*QRd - 3/4*nf^4*T*h^10*p^2*B*QL^4*QRd*LL + 1/8*nf^4*T*h^10*p^2
      *B*QL^4*QLd*LR + 286*nf^4*T*h^10*p^2*B*G*QRd^3*LRd + 750*nf^4*T*h^10*p^2
      *B*G*QR*QRd*LR*LRd + 750*nf^4*T*h^10*p^2*B*G*QR*QRd*LL*LLd + 750*nf^4*T*
      h^10*p^2*B*G*QR^2*QRd^2 + 286*nf^4*T*h^10*p^2*B*G*QR^3*LR + 750*nf^4*T*
      h^10*p^2*B*G*QLd*QRd^2*LLd + 858*nf^4*T*h^10*p^2*B*G*QLd*QR*LLd*LR + 750
      *nf^4*T*h^10*p^2*B*G*QLd*QR*LL*LRd + 750*nf^4*T*h^10*p^2*B*G*QLd^2*QRd*
      LRd + 858*nf^4*T*h^10*p^2*B*G*QLd^2*QR^2 + 286*nf^4*T*h^10*p^2*B*G*QLd^3
      *LLd + 750*nf^4*T*h^10*p^2*B*G*QL*QRd*LLd*LR + 858*nf^4*T*h^10*p^2*B*G*
      QL*QRd*LL*LRd + 750*nf^4*T*h^10*p^2*B*G*QL*QR^2*LL + 750*nf^4*T*h^10*p^2
      *B*G*QL*QLd*LR*LRd + 750*nf^4*T*h^10*p^2*B*G*QL*QLd*LL*LLd + 3000*nf^4*T
      *h^10*p^2*B*G*QL*QLd*QR*QRd + 858*nf^4*T*h^10*p^2*B*G*QL^2*QRd^2 + 750*
      nf^4*T*h^10*p^2*B*G*QL^2*QR*LR + 750*nf^4*T*h^10*p^2*B*G*QL^2*QLd^2 +
      286*nf^4*T*h^10*p^2*B*G*QL^3*LL + 375*nf^4*T*h^10*p^2*B*W*LR^2*LRd^2 +
      429*nf^4*T*h^10*p^2*B*W*LLd^2*LR^2 + 1500*nf^4*T*h^10*p^2*B*W*LL*LLd*LR*
      LRd + 429*nf^4*T*h^10*p^2*B*W*LL^2*LRd^2 + 375*nf^4*T*h^10*p^2*B*W*LL^2*
      LLd^2 + 286*nf^4*T*h^10*p^2*B*W*QRd^3*LRd + 1500*nf^4*T*h^10*p^2*B*W*QR*
      QRd*LR*LRd + 1500*nf^4*T*h^10*p^2*B*W*QR*QRd*LL*LLd + 750*nf^4*T*h^10*
      p^2*B*W*QR^2*QRd^2 + 286*nf^4*T*h^10*p^2*B*W*QR^3*LR + 750*nf^4*T*h^10*
      p^2*B*W*QLd*QRd^2*LLd + 1716*nf^4*T*h^10*p^2*B*W*QLd*QR*LLd*LR + 1500*
      nf^4*T*h^10*p^2*B*W*QLd*QR*LL*LRd + 750*nf^4*T*h^10*p^2*B*W*QLd^2*QRd*
      LRd + 858*nf^4*T*h^10*p^2*B*W*QLd^2*QR^2 + 286*nf^4*T*h^10*p^2*B*W*QLd^3
      *LLd + 1500*nf^4*T*h^10*p^2*B*W*QL*QRd*LLd*LR + 1716*nf^4*T*h^10*p^2*B*W
      *QL*QRd*LL*LRd + 750*nf^4*T*h^10*p^2*B*W*QL*QR^2*LL + 1500*nf^4*T*h^10*
      p^2*B*W*QL*QLd*LR*LRd + 1500*nf^4*T*h^10*p^2*B*W*QL*QLd*LL*LLd + 3000*
      nf^4*T*h^10*p^2*B*W*QL*QLd*QR*QRd + 858*nf^4*T*h^10*p^2*B*W*QL^2*QRd^2
       + 750*nf^4*T*h^10*p^2*B*W*QL^2*QR*LR + 750*nf^4*T*h^10*p^2*B*W*QL^2*
      QLd^2 + 286*nf^4*T*h^10*p^2*B*W*QL^3*LL + 381/4*nf^4*T*h^10*p^2*B^2*LR^2
      *LRd^2 + 213/2*nf^4*T*h^10*p^2*B^2*LLd^2*LR^2 + 381*nf^4*T*h^10*p^2*B^2*
      LL*LLd*LR*LRd + 213/2*nf^4*T*h^10*p^2*B^2*LL^2*LRd^2 + 381/4*nf^4*T*h^10
      *p^2*B^2*LL^2*LLd^2 + 71*nf^4*T*h^10*p^2*B^2*QRd^3*LRd + 381*nf^4*T*h^10
      *p^2*B^2*QR*QRd*LR*LRd + 381*nf^4*T*h^10*p^2*B^2*QR*QRd*LL*LLd + 381/2*
      nf^4*T*h^10*p^2*B^2*QR^2*QRd^2 + 71*nf^4*T*h^10*p^2*B^2*QR^3*LR + 381/2*
      nf^4*T*h^10*p^2*B^2*QLd*QRd^2*LLd + 426*nf^4*T*h^10*p^2*B^2*QLd*QR*LLd*
      LR + 381*nf^4*T*h^10*p^2*B^2*QLd*QR*LL*LRd + 381/2*nf^4*T*h^10*p^2*B^2*
      QLd^2*QRd*LRd + 213*nf^4*T*h^10*p^2*B^2*QLd^2*QR^2 + 71*nf^4*T*h^10*p^2*
      B^2*QLd^3*LLd + 381*nf^4*T*h^10*p^2*B^2*QL*QRd*LLd*LR + 426*nf^4*T*h^10*
      p^2*B^2*QL*QRd*LL*LRd + 381/2*nf^4*T*h^10*p^2*B^2*QL*QR^2*LL + 381*nf^4*
      T*h^10*p^2*B^2*QL*QLd*LR*LRd + 381*nf^4*T*h^10*p^2*B^2*QL*QLd*LL*LLd +
      762*nf^4*T*h^10*p^2*B^2*QL*QLd*QR*QRd + 213*nf^4*T*h^10*p^2*B^2*QL^2*
      QRd^2 + 381/2*nf^4*T*h^10*p^2*B^2*QL^2*QR*LR + 381/2*nf^4*T*h^10*p^2*B^2
      *QL^2*QLd^2 + 71*nf^4*T*h^10*p^2*B^2*QL^3*LL + 3/2*nf^4*T*h^10*p^4*LLd*
      LR^3*LRd^2 + 17/4*nf^4*T*h^10*p^4*LLd^3*LR^3 + 3/2*nf^4*T*h^10*p^4*LL*
      LR^2*LRd^3 + 6*nf^4*T*h^10*p^4*LL*LLd^2*LR^2*LRd + 6*nf^4*T*h^10*p^4*
      LL^2*LLd*LR*LRd^2 + 3/2*nf^4*T*h^10*p^4*LL^2*LLd^3*LR + 17/4*nf^4*T*h^10
      *p^4*LL^3*LRd^3 + 3/2*nf^4*T*h^10*p^4*LL^3*LLd^2*LRd - 17/4*nf^4*T*h^10*
      p^4*QRd^3*LL*LRd^2 - 3/2*nf^4*T*h^10*p^4*QRd^3*LL*LLd^2 - 3*nf^4*T*h^10*
      p^4*QR*QRd^4*LLd + 3*nf^4*T*h^10*p^4*QR^2*QRd^2*LLd*LR + 3*nf^4*T*h^10*
      p^4*QR^2*QRd^2*LL*LRd - 17/4*nf^4*T*h^10*p^4*QR^3*LLd*LR^2 - 3/2*nf^4*T*
      h^10*p^4*QR^3*LL^2*LLd - 3*nf^4*T*h^10*p^4*QR^4*QRd*LL - 6*nf^4*T*h^10*
      p^4*QLd*QRd^2*LR*LRd^2 - 3/2*nf^4*T*h^10*p^4*QLd*QRd^2*LLd^2*LR + 3/2*
      nf^4*T*h^10*p^4*QLd*QR*LR^2*LRd^2 + 17/4*nf^4*T*h^10*p^4*QLd*QR*LLd^2*
      LR^2 + 6*nf^4*T*h^10*p^4*QLd*QR*LL^2*LRd^2 + 3/2*nf^4*T*h^10*p^4*QLd*QR*
      LL^2*LLd^2 + 3*nf^4*T*h^10*p^4*QLd*QR^3*QRd^2 - 17/8*nf^4*T*h^10*p^4*QLd
      *QR^4*LR - 3/2*nf^4*T*h^10*p^4*QLd^2*QRd*LL*LRd^2 - 6*nf^4*T*h^10*p^4*
      QLd^2*QRd*LL*LLd^2 - 3/2*nf^4*T*h^10*p^4*QLd^2*QR*QRd^2*LLd + 17/2*nf^4*
      T*h^10*p^4*QLd^2*QR^2*LLd*LR + 12*nf^4*T*h^10*p^4*QLd^2*QR^2*LL*LRd - 3/
      2*nf^4*T*h^10*p^4*QLd^3*LR*LRd^2 - 17/4*nf^4*T*h^10*p^4*QLd^3*LLd^2*LR
       + 17/2*nf^4*T*h^10*p^4*QLd^3*QR^3 - 17/8*nf^4*T*h^10*p^4*QLd^4*QR*LLd
       + 3/2*nf^4*T*h^10*p^4*QL*QRd*LR^2*LRd^2 + 6*nf^4*T*h^10*p^4*QL*QRd*
      LLd^2*LR^2 + 17/4*nf^4*T*h^10*p^4*QL*QRd*LL^2*LRd^2 + 3/2*nf^4*T*h^10*
      p^4*QL*QRd*LL^2*LLd^2 - 17/8*nf^4*T*h^10*p^4*QL*QRd^4*LRd - 6*nf^4*T*
      h^10*p^4*QL*QR^2*LR^2*LRd - 3/2*nf^4*T*h^10*p^4*QL*QR^2*LL^2*LRd + 3*
      nf^4*T*h^10*p^4*QL*QR^2*QRd^3 - 3/2*nf^4*T*h^10*p^4*QL*QLd^2*QRd^2*LRd
       + 12*nf^4*T*h^10*p^4*QL*QLd^2*QR^2*QRd - 3*nf^4*T*h^10*p^4*QL*QLd^4*LRd
       + 12*nf^4*T*h^10*p^4*QL^2*QRd^2*LLd*LR + 17/2*nf^4*T*h^10*p^4*QL^2*
      QRd^2*LL*LRd - 3/2*nf^4*T*h^10*p^4*QL^2*QR*LLd*LR^2 - 6*nf^4*T*h^10*p^4*
      QL^2*QR*LL^2*LLd - 3/2*nf^4*T*h^10*p^4*QL^2*QR^2*QRd*LL + 12*nf^4*T*h^10
      *p^4*QL^2*QLd*QR*QRd^2 - 3/2*nf^4*T*h^10*p^4*QL^2*QLd*QR^2*LR + 3*nf^4*T
      *h^10*p^4*QL^2*QLd^2*LLd*LR + 3*nf^4*T*h^10*p^4*QL^2*QLd^2*LL*LRd + 3*
      nf^4*T*h^10*p^4*QL^2*QLd^3*QR - 3/2*nf^4*T*h^10*p^4*QL^3*LR^2*LRd - 17/4
      *nf^4*T*h^10*p^4*QL^3*LL^2*LRd + 17/2*nf^4*T*h^10*p^4*QL^3*QRd^3 + 3*
      nf^4*T*h^10*p^4*QL^3*QLd^2*QRd - 17/8*nf^4*T*h^10*p^4*QL^4*QRd*LL - 3*
      nf^4*T*h^10*p^4*QL^4*QLd*LR + 575*nf^4*T*h^10*p^4*G*QRd^3*LRd + 1542*
      nf^4*T*h^10*p^4*G*QR*QRd*LR*LRd + 1542*nf^4*T*h^10*p^4*G*QR*QRd*LL*LLd
       + 1542*nf^4*T*h^10*p^4*G*QR^2*QRd^2 + 575*nf^4*T*h^10*p^4*G*QR^3*LR +
      1542*nf^4*T*h^10*p^4*G*QLd*QRd^2*LLd + 1725*nf^4*T*h^10*p^4*G*QLd*QR*LLd
      *LR + 1542*nf^4*T*h^10*p^4*G*QLd*QR*LL*LRd + 1542*nf^4*T*h^10*p^4*G*
      QLd^2*QRd*LRd + 1725*nf^4*T*h^10*p^4*G*QLd^2*QR^2 + 575*nf^4*T*h^10*p^4*
      G*QLd^3*LLd + 1542*nf^4*T*h^10*p^4*G*QL*QRd*LLd*LR + 1725*nf^4*T*h^10*
      p^4*G*QL*QRd*LL*LRd + 1542*nf^4*T*h^10*p^4*G*QL*QR^2*LL + 1542*nf^4*T*
      h^10*p^4*G*QL*QLd*LR*LRd + 1542*nf^4*T*h^10*p^4*G*QL*QLd*LL*LLd + 6168*
      nf^4*T*h^10*p^4*G*QL*QLd*QR*QRd + 1725*nf^4*T*h^10*p^4*G*QL^2*QRd^2 +
      1542*nf^4*T*h^10*p^4*G*QL^2*QR*LR + 1542*nf^4*T*h^10*p^4*G*QL^2*QLd^2 +
      575*nf^4*T*h^10*p^4*G*QL^3*LL + 771*nf^4*T*h^10*p^4*W*LR^2*LRd^2 + 1725/
      2*nf^4*T*h^10*p^4*W*LLd^2*LR^2 + 3084*nf^4*T*h^10*p^4*W*LL*LLd*LR*LRd +
      1725/2*nf^4*T*h^10*p^4*W*LL^2*LRd^2 + 771*nf^4*T*h^10*p^4*W*LL^2*LLd^2
       + 575*nf^4*T*h^10*p^4*W*QRd^3*LRd + 3084*nf^4*T*h^10*p^4*W*QR*QRd*LR*
      LRd + 3084*nf^4*T*h^10*p^4*W*QR*QRd*LL*LLd + 1542*nf^4*T*h^10*p^4*W*QR^2
      *QRd^2 + 575*nf^4*T*h^10*p^4*W*QR^3*LR + 1542*nf^4*T*h^10*p^4*W*QLd*
      QRd^2*LLd + 3450*nf^4*T*h^10*p^4*W*QLd*QR*LLd*LR + 3084*nf^4*T*h^10*p^4*
      W*QLd*QR*LL*LRd + 1542*nf^4*T*h^10*p^4*W*QLd^2*QRd*LRd + 1725*nf^4*T*
      h^10*p^4*W*QLd^2*QR^2 + 575*nf^4*T*h^10*p^4*W*QLd^3*LLd + 3084*nf^4*T*
      h^10*p^4*W*QL*QRd*LLd*LR + 3450*nf^4*T*h^10*p^4*W*QL*QRd*LL*LRd + 1542*
      nf^4*T*h^10*p^4*W*QL*QR^2*LL + 3084*nf^4*T*h^10*p^4*W*QL*QLd*LR*LRd +
      3084*nf^4*T*h^10*p^4*W*QL*QLd*LL*LLd + 6168*nf^4*T*h^10*p^4*W*QL*QLd*QR*
      QRd + 1725*nf^4*T*h^10*p^4*W*QL^2*QRd^2 + 1542*nf^4*T*h^10*p^4*W*QL^2*QR
      *LR + 1542*nf^4*T*h^10*p^4*W*QL^2*QLd^2 + 575*nf^4*T*h^10*p^4*W*QL^3*LL
       + 771/2*nf^4*T*h^10*p^4*B*LR^2*LRd^2 + 1725/4*nf^4*T*h^10*p^4*B*LLd^2*
      LR^2 + 1542*nf^4*T*h^10*p^4*B*LL*LLd*LR*LRd + 1725/4*nf^4*T*h^10*p^4*B*
      LL^2*LRd^2 + 771/2*nf^4*T*h^10*p^4*B*LL^2*LLd^2 + 575/2*nf^4*T*h^10*p^4*
      B*QRd^3*LRd + 1542*nf^4*T*h^10*p^4*B*QR*QRd*LR*LRd + 1542*nf^4*T*h^10*
      p^4*B*QR*QRd*LL*LLd + 771*nf^4*T*h^10*p^4*B*QR^2*QRd^2 + 575/2*nf^4*T*
      h^10*p^4*B*QR^3*LR + 771*nf^4*T*h^10*p^4*B*QLd*QRd^2*LLd + 1725*nf^4*T*
      h^10*p^4*B*QLd*QR*LLd*LR + 1542*nf^4*T*h^10*p^4*B*QLd*QR*LL*LRd + 771*
      nf^4*T*h^10*p^4*B*QLd^2*QRd*LRd + 1725/2*nf^4*T*h^10*p^4*B*QLd^2*QR^2 +
      575/2*nf^4*T*h^10*p^4*B*QLd^3*LLd + 1542*nf^4*T*h^10*p^4*B*QL*QRd*LLd*LR
       + 1725*nf^4*T*h^10*p^4*B*QL*QRd*LL*LRd + 771*nf^4*T*h^10*p^4*B*QL*QR^2*
      LL + 1542*nf^4*T*h^10*p^4*B*QL*QLd*LR*LRd + 1542*nf^4*T*h^10*p^4*B*QL*
      QLd*LL*LLd + 3084*nf^4*T*h^10*p^4*B*QL*QLd*QR*QRd + 1725/2*nf^4*T*h^10*
      p^4*B*QL^2*QRd^2 + 771*nf^4*T*h^10*p^4*B*QL^2*QR*LR + 771*nf^4*T*h^10*
      p^4*B*QL^2*QLd^2 + 575/2*nf^4*T*h^10*p^4*B*QL^3*LL + 663/2*nf^4*T*h^10*
      p^6*LR^2*LRd^2 + 1467/4*nf^4*T*h^10*p^6*LLd^2*LR^2 + 1326*nf^4*T*h^10*
      p^6*LL*LLd*LR*LRd + 1467/4*nf^4*T*h^10*p^6*LL^2*LRd^2 + 663/2*nf^4*T*
      h^10*p^6*LL^2*LLd^2 + 489/2*nf^4*T*h^10*p^6*QRd^3*LRd + 1326*nf^4*T*h^10
      *p^6*QR*QRd*LR*LRd + 1326*nf^4*T*h^10*p^6*QR*QRd*LL*LLd + 663*nf^4*T*
      h^10*p^6*QR^2*QRd^2 + 489/2*nf^4*T*h^10*p^6*QR^3*LR + 663*nf^4*T*h^10*
      p^6*QLd*QRd^2*LLd + 1467*nf^4*T*h^10*p^6*QLd*QR*LLd*LR + 1326*nf^4*T*
      h^10*p^6*QLd*QR*LL*LRd + 663*nf^4*T*h^10*p^6*QLd^2*QRd*LRd + 1467/2*nf^4
      *T*h^10*p^6*QLd^2*QR^2 + 489/2*nf^4*T*h^10*p^6*QLd^3*LLd + 1326*nf^4*T*
      h^10*p^6*QL*QRd*LLd*LR + 1467*nf^4*T*h^10*p^6*QL*QRd*LL*LRd + 663*nf^4*T
      *h^10*p^6*QL*QR^2*LL + 1326*nf^4*T*h^10*p^6*QL*QLd*LR*LRd + 1326*nf^4*T*
      h^10*p^6*QL*QLd*LL*LLd + 2652*nf^4*T*h^10*p^6*QL*QLd*QR*QRd + 1467/2*
      nf^4*T*h^10*p^6*QL^2*QRd^2 + 663*nf^4*T*h^10*p^6*QL^2*QR*LR + 663*nf^4*T
      *h^10*p^6*QL^2*QLd^2 + 489/2*nf^4*T*h^10*p^6*QL^3*LL + 3/32*nf^4*T*h^10*
      u*p*LR^4*LRd^4 + 9/16*nf^4*T*h^10*u*p*LLd^2*LR^4*LRd^2 + 19/36*nf^4*T*
      h^10*u*p*LLd^4*LR^4 + 8/9*nf^4*T*h^10*u*p*LL*LLd^3*LR^3*LRd + 9/16*nf^4*
      T*h^10*u*p*LL^2*LR^2*LRd^4 + 3/8*nf^4*T*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2
       + 9/16*nf^4*T*h^10*u*p*LL^2*LLd^4*LR^2 + 8/9*nf^4*T*h^10*u*p*LL^3*LLd*
      LR*LRd^3 + 19/36*nf^4*T*h^10*u*p*LL^4*LRd^4 + 9/16*nf^4*T*h^10*u*p*LL^4*
      LLd^2*LRd^2 + 3/32*nf^4*T*h^10*u*p*LL^4*LLd^4 + 4/9*nf^4*T*h^10*u*p*
      QRd^3*LR^2*LRd^3 + 2/9*nf^4*T*h^10*u*p*QRd^3*LL^2*LRd^3 + 5/36*nf^4*T*
      h^10*u*p*QRd^6*LRd^2 + 145/144*nf^4*T*h^10*u*p*QRd^6*LLd^2 + 3/4*nf^4*T*
      h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 9/4*nf^4*T*h^10*u*p*QR^2*QRd^2*LLd^2*
      LR^2 + 9/4*nf^4*T*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 3/4*nf^4*T*h^10*u*p*
      QR^2*QRd^2*LL^2*LLd^2 + 3/2*nf^4*T*h^10*u*p*QR^2*QRd^5*LRd + 4/9*nf^4*T*
      h^10*u*p*QR^3*LR^3*LRd^2 + 2/9*nf^4*T*h^10*u*p*QR^3*LLd^2*LR^3 + 21/32*
      nf^4*T*h^10*u*p*QR^4*QRd^4 + 3/2*nf^4*T*h^10*u*p*QR^5*QRd^2*LR + 5/36*
      nf^4*T*h^10*u*p*QR^6*LR^2 + 145/144*nf^4*T*h^10*u*p*QR^6*LL^2 + 4/9*nf^4
      *T*h^10*u*p*QLd*QR*LLd^3*LR^3 + 8/9*nf^4*T*h^10*u*p*QLd*QR*LL^3*LRd^3 +
      3*nf^4*T*h^10*u*p*QLd*QR^5*QRd*LL + 27/16*nf^4*T*h^10*u*p*QLd^2*QRd^4*
      LRd^2 + 9/16*nf^4*T*h^10*u*p*QLd^2*QRd^4*LLd^2 + 9/4*nf^4*T*h^10*u*p*
      QLd^2*QR^2*LR^2*LRd^2 + 3/4*nf^4*T*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 + 9/4*
      nf^4*T*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 63/16*nf^4*T*h^10*u*p*QLd^2*QR^4
      *QRd^2 + 113/60*nf^4*T*h^10*u*p*QLd^2*QR^5*LR + 2/9*nf^4*T*h^10*u*p*
      QLd^3*LLd^3*LR^2 + 4/9*nf^4*T*h^10*u*p*QLd^3*LL^2*LLd^3 + 4/3*nf^4*T*
      h^10*u*p*QLd^3*QR^3*LLd*LR + 8/3*nf^4*T*h^10*u*p*QLd^3*QR^3*LL*LRd + 9/
      16*nf^4*T*h^10*u*p*QLd^4*QRd^2*LRd^2 + 27/16*nf^4*T*h^10*u*p*QLd^4*QRd^2
      *LLd^2 + 29/36*nf^4*T*h^10*u*p*QLd^4*QR^4 + 113/60*nf^4*T*h^10*u*p*QLd^5
      *QR^2*LLd + 145/144*nf^4*T*h^10*u*p*QLd^6*LRd^2 + 5/36*nf^4*T*h^10*u*p*
      QLd^6*LLd^2 + 8/9*nf^4*T*h^10*u*p*QL*QRd*LLd^3*LR^3 + 4/9*nf^4*T*h^10*u*
      p*QL*QRd*LL^3*LRd^3 + 3*nf^4*T*h^10*u*p*QL*QR*QRd^5*LLd + 16/9*nf^4*T*
      h^10*u*p*QL*QLd^3*QR^3*QRd + 3*nf^4*T*h^10*u*p*QL*QLd^5*QR*LRd + 9/4*
      nf^4*T*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 3/4*nf^4*T*h^10*u*p*QL^2*QRd^2*
      LLd^2*LR^2 + 9/4*nf^4*T*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 113/60*nf^4*T*
      h^10*u*p*QL^2*QRd^5*LRd + 63/16*nf^4*T*h^10*u*p*QL^2*QR^2*QRd^4 + 27/16*
      nf^4*T*h^10*u*p*QL^2*QR^4*LR^2 + 9/16*nf^4*T*h^10*u*p*QL^2*QR^4*LL^2 + 3/
      4*nf^4*T*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 9/4*nf^4*T*h^10*u*p*QL^2*QLd^2
      *LLd^2*LR^2 + 9/4*nf^4*T*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 3/4*nf^4*T*
      h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 21/8*nf^4*T*h^10*u*p*QL^2*QLd^2*QR^2*
      QRd^2 + 63/16*nf^4*T*h^10*u*p*QL^2*QLd^4*QR^2 + 3/2*nf^4*T*h^10*u*p*QL^2
      *QLd^5*LLd + 2/9*nf^4*T*h^10*u*p*QL^3*LL^3*LRd^2 + 4/9*nf^4*T*h^10*u*p*
      QL^3*LL^3*LLd^2 + 8/3*nf^4*T*h^10*u*p*QL^3*QRd^3*LLd*LR + 4/3*nf^4*T*
      h^10*u*p*QL^3*QRd^3*LL*LRd + 16/9*nf^4*T*h^10*u*p*QL^3*QLd*QR*QRd^3 + 29/
      36*nf^4*T*h^10*u*p*QL^4*QRd^4 + 9/16*nf^4*T*h^10*u*p*QL^4*QR^2*LR^2 + 27/
      16*nf^4*T*h^10*u*p*QL^4*QR^2*LL^2 + 63/16*nf^4*T*h^10*u*p*QL^4*QLd^2*
      QRd^2 + 21/32*nf^4*T*h^10*u*p*QL^4*QLd^4 + 113/60*nf^4*T*h^10*u*p*QL^5*
      QRd^2*LL + 3*nf^4*T*h^10*u*p*QL^5*QLd*QRd*LR + 3/2*nf^4*T*h^10*u*p*QL^5*
      QLd^2*LL + 145/144*nf^4*T*h^10*u*p*QL^6*LR^2 + 5/36*nf^4*T*h^10*u*p*QL^6
      *LL^2 + nf^4*T*h^10*u*p*G*QRd^3*LLd*LR*LRd - 5/6*nf^4*T*h^10*u*p*G*QRd^3
      *LL*LRd^2 + 1/2*nf^4*T*h^10*u*p*G*QRd^3*LL*LLd^2 + nf^4*T*h^10*u*p*G*QR*
      QRd^4*LLd - 5/6*nf^4*T*h^10*u*p*G*QR^3*LLd*LR^2 + nf^4*T*h^10*u*p*G*QR^3
      *LL*LR*LRd + 1/2*nf^4*T*h^10*u*p*G*QR^3*LL^2*LLd + nf^4*T*h^10*u*p*G*
      QR^4*QRd*LL + 15/4*nf^4*T*h^10*u*p*G*QLd*QR*LR^2*LRd^2 + 33/4*nf^4*T*
      h^10*u*p*G*QLd*QR*LLd^2*LR^2 + 21/4*nf^4*T*h^10*u*p*G*QLd*QR*LL^2*LRd^2
       + 15/4*nf^4*T*h^10*u*p*G*QLd*QR*LL^2*LLd^2 + nf^4*T*h^10*u*p*G*QLd*QR*
      QRd^3*LRd + 17/4*nf^4*T*h^10*u*p*G*QLd*QR^3*QRd^2 - 5/3*nf^4*T*h^10*u*p*
      G*QLd*QR^4*LR + 1/2*nf^4*T*h^10*u*p*G*QLd^3*LR*LRd^2 - 5/6*nf^4*T*h^10*u
      *p*G*QLd^3*LLd^2*LR + nf^4*T*h^10*u*p*G*QLd^3*LL*LLd*LRd + nf^4*T*h^10*u
      *p*G*QLd^3*QR*QRd*LRd + 277/36*nf^4*T*h^10*u*p*G*QLd^3*QR^3 - 5/3*nf^4*T
      *h^10*u*p*G*QLd^4*QR*LLd + 15/4*nf^4*T*h^10*u*p*G*QL*QRd*LR^2*LRd^2 + 21/
      4*nf^4*T*h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 33/4*nf^4*T*h^10*u*p*G*QL*QRd*
      LL^2*LRd^2 + 15/4*nf^4*T*h^10*u*p*G*QL*QRd*LL^2*LLd^2 - 5/3*nf^4*T*h^10*
      u*p*G*QL*QRd^4*LRd + 17/4*nf^4*T*h^10*u*p*G*QL*QR^2*QRd^3 + nf^4*T*h^10*
      u*p*G*QL*QR^3*QRd*LR + nf^4*T*h^10*u*p*G*QL*QLd*QRd^3*LLd + nf^4*T*h^10*
      u*p*G*QL*QLd*QR^3*LL + 21/4*nf^4*T*h^10*u*p*G*QL*QLd^2*QR^2*QRd + nf^4*T
      *h^10*u*p*G*QL*QLd^3*QRd*LLd + nf^4*T*h^10*u*p*G*QL*QLd^4*LRd + 21/4*
      nf^4*T*h^10*u*p*G*QL^2*QLd*QR*QRd^2 + 17/4*nf^4*T*h^10*u*p*G*QL^2*QLd^3*
      QR + 1/2*nf^4*T*h^10*u*p*G*QL^3*LR^2*LRd + nf^4*T*h^10*u*p*G*QL^3*LL*LLd
      *LR - 5/6*nf^4*T*h^10*u*p*G*QL^3*LL^2*LRd + 277/36*nf^4*T*h^10*u*p*G*
      QL^3*QRd^3 + nf^4*T*h^10*u*p*G*QL^3*QR*QRd*LR + nf^4*T*h^10*u*p*G*QL^3*
      QLd*QR*LL + 17/4*nf^4*T*h^10*u*p*G*QL^3*QLd^2*QRd - 5/3*nf^4*T*h^10*u*p*
      G*QL^4*QRd*LL + nf^4*T*h^10*u*p*G*QL^4*QLd*LR + 117*nf^4*T*h^10*u*p*G^2*
      LR^2*LRd^2 + 267/2*nf^4*T*h^10*u*p*G^2*LLd^2*LR^2 + 468*nf^4*T*h^10*u*p*
      G^2*LL*LLd*LR*LRd + 267/2*nf^4*T*h^10*u*p*G^2*LL^2*LRd^2 + 117*nf^4*T*
      h^10*u*p*G^2*LL^2*LLd^2 + 531*nf^4*T*h^10*u*p*G^2*QRd^3*LRd + 1404*nf^4*
      T*h^10*u*p*G^2*QR*QRd*LR*LRd + 1404*nf^4*T*h^10*u*p*G^2*QR*QRd*LL*LLd +
      1521*nf^4*T*h^10*u*p*G^2*QR^2*QRd^2 + 531*nf^4*T*h^10*u*p*G^2*QR^3*LR +
      1404*nf^4*T*h^10*u*p*G^2*QLd*QRd^2*LLd + 1596*nf^4*T*h^10*u*p*G^2*QLd*QR
      *LLd*LR + 1404*nf^4*T*h^10*u*p*G^2*QLd*QR*LL*LRd + 1404*nf^4*T*h^10*u*p*
      G^2*QLd^2*QRd*LRd + 3453/2*nf^4*T*h^10*u*p*G^2*QLd^2*QR^2 + 531*nf^4*T*
      h^10*u*p*G^2*QLd^3*LLd + 1404*nf^4*T*h^10*u*p*G^2*QL*QRd*LLd*LR + 1596*
      nf^4*T*h^10*u*p*G^2*QL*QRd*LL*LRd + 1404*nf^4*T*h^10*u*p*G^2*QL*QR^2*LL
       + 1404*nf^4*T*h^10*u*p*G^2*QL*QLd*LR*LRd + 1404*nf^4*T*h^10*u*p*G^2*QL*
      QLd*LL*LLd + 6084*nf^4*T*h^10*u*p*G^2*QL*QLd*QR*QRd + 3453/2*nf^4*T*h^10
      *u*p*G^2*QL^2*QRd^2 + 1404*nf^4*T*h^10*u*p*G^2*QL^2*QR*LR + 1521*nf^4*T*
      h^10*u*p*G^2*QL^2*QLd^2 + 531*nf^4*T*h^10*u*p*G^2*QL^3*LL + 27/4*nf^4*T*
      h^10*u*p*W*LLd*LR^3*LRd^2 + 773/36*nf^4*T*h^10*u*p*W*LLd^3*LR^3 + 27/4*
      nf^4*T*h^10*u*p*W*LL*LR^2*LRd^3 + 49/4*nf^4*T*h^10*u*p*W*LL*LLd^2*LR^2*
      LRd + 49/4*nf^4*T*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 27/4*nf^4*T*h^10*u*p*W*
      LL^2*LLd^3*LR + 773/36*nf^4*T*h^10*u*p*W*LL^3*LRd^3 + 27/4*nf^4*T*h^10*u
      *p*W*LL^3*LLd^2*LRd - 4*nf^4*T*h^10*u*p*W*QRd^3*LLd*LR*LRd - 191/12*nf^4
      *T*h^10*u*p*W*QRd^3*LL*LRd^2 - 43/4*nf^4*T*h^10*u*p*W*QRd^3*LL*LLd^2 -
      49/8*nf^4*T*h^10*u*p*W*QR*QRd^4*LLd + 35/2*nf^4*T*h^10*u*p*W*QR^2*QRd^2*
      LLd*LR + 35/2*nf^4*T*h^10*u*p*W*QR^2*QRd^2*LL*LRd - 191/12*nf^4*T*h^10*u
      *p*W*QR^3*LLd*LR^2 - 4*nf^4*T*h^10*u*p*W*QR^3*LL*LR*LRd - 43/4*nf^4*T*
      h^10*u*p*W*QR^3*LL^2*LLd - 49/8*nf^4*T*h^10*u*p*W*QR^4*QRd*LL - 49/4*
      nf^4*T*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 - 35/4*nf^4*T*h^10*u*p*W*QLd*QRd^2*
      LLd^2*LR + 35/4*nf^4*T*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 77/4*nf^4*T*h^10*u
      *p*W*QLd*QR*LLd^2*LR^2 + 49/4*nf^4*T*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 35/4
      *nf^4*T*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 35/2*nf^4*T*h^10*u*p*W*QLd*QR^3*
      QRd^2 - 77/8*nf^4*T*h^10*u*p*W*QLd*QR^4*LR - 35/4*nf^4*T*h^10*u*p*W*
      QLd^2*QRd*LL*LRd^2 - 49/4*nf^4*T*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 - 35/4*
      nf^4*T*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 77/2*nf^4*T*h^10*u*p*W*QLd^2*QR^2
      *LLd*LR + 49/2*nf^4*T*h^10*u*p*W*QLd^2*QR^2*LL*LRd - 43/4*nf^4*T*h^10*u*
      p*W*QLd^3*LR*LRd^2 - 191/12*nf^4*T*h^10*u*p*W*QLd^3*LLd^2*LR - 4*nf^4*T*
      h^10*u*p*W*QLd^3*LL*LLd*LRd + 77/2*nf^4*T*h^10*u*p*W*QLd^3*QR^3 - 77/8*
      nf^4*T*h^10*u*p*W*QLd^4*QR*LLd + 35/4*nf^4*T*h^10*u*p*W*QL*QRd*LR^2*
      LRd^2 + 49/4*nf^4*T*h^10*u*p*W*QL*QRd*LLd^2*LR^2 + 77/4*nf^4*T*h^10*u*p*
      W*QL*QRd*LL^2*LRd^2 + 35/4*nf^4*T*h^10*u*p*W*QL*QRd*LL^2*LLd^2 - 77/8*
      nf^4*T*h^10*u*p*W*QL*QRd^4*LRd - 49/4*nf^4*T*h^10*u*p*W*QL*QR^2*LR^2*LRd
       - 35/4*nf^4*T*h^10*u*p*W*QL*QR^2*LL^2*LRd + 35/2*nf^4*T*h^10*u*p*W*QL*
      QR^2*QRd^3 - 35/4*nf^4*T*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 49/2*nf^4*T*
      h^10*u*p*W*QL*QLd^2*QR^2*QRd - 49/8*nf^4*T*h^10*u*p*W*QL*QLd^4*LRd + 49/
      2*nf^4*T*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 77/2*nf^4*T*h^10*u*p*W*QL^2*
      QRd^2*LL*LRd - 35/4*nf^4*T*h^10*u*p*W*QL^2*QR*LLd*LR^2 - 49/4*nf^4*T*
      h^10*u*p*W*QL^2*QR*LL^2*LLd - 35/4*nf^4*T*h^10*u*p*W*QL^2*QR^2*QRd*LL +
      49/2*nf^4*T*h^10*u*p*W*QL^2*QLd*QR*QRd^2 - 35/4*nf^4*T*h^10*u*p*W*QL^2*
      QLd*QR^2*LR + 35/2*nf^4*T*h^10*u*p*W*QL^2*QLd^2*LLd*LR + 35/2*nf^4*T*
      h^10*u*p*W*QL^2*QLd^2*LL*LRd + 35/2*nf^4*T*h^10*u*p*W*QL^2*QLd^3*QR - 43/
      4*nf^4*T*h^10*u*p*W*QL^3*LR^2*LRd - 4*nf^4*T*h^10*u*p*W*QL^3*LL*LLd*LR
       - 191/12*nf^4*T*h^10*u*p*W*QL^3*LL^2*LRd + 77/2*nf^4*T*h^10*u*p*W*QL^3*
      QRd^3 + 35/2*nf^4*T*h^10*u*p*W*QL^3*QLd^2*QRd - 77/8*nf^4*T*h^10*u*p*W*
      QL^4*QRd*LL - 49/8*nf^4*T*h^10*u*p*W*QL^4*QLd*LR + 767*nf^4*T*h^10*u*p*W
      *G*QRd^3*LRd + 2028*nf^4*T*h^10*u*p*W*G*QR*QRd*LR*LRd + 2028*nf^4*T*h^10
      *u*p*W*G*QR*QRd*LL*LLd + 2028*nf^4*T*h^10*u*p*W*G*QR^2*QRd^2 + 767*nf^4*
      T*h^10*u*p*W*G*QR^3*LR + 2028*nf^4*T*h^10*u*p*W*G*QLd*QRd^2*LLd + 2301*
      nf^4*T*h^10*u*p*W*G*QLd*QR*LLd*LR + 2028*nf^4*T*h^10*u*p*W*G*QLd*QR*LL*
      LRd + 2028*nf^4*T*h^10*u*p*W*G*QLd^2*QRd*LRd + 2301*nf^4*T*h^10*u*p*W*G*
      QLd^2*QR^2 + 767*nf^4*T*h^10*u*p*W*G*QLd^3*LLd + 2028*nf^4*T*h^10*u*p*W*
      G*QL*QRd*LLd*LR + 2301*nf^4*T*h^10*u*p*W*G*QL*QRd*LL*LRd + 2028*nf^4*T*
      h^10*u*p*W*G*QL*QR^2*LL + 2028*nf^4*T*h^10*u*p*W*G*QL*QLd*LR*LRd + 2028*
      nf^4*T*h^10*u*p*W*G*QL*QLd*LL*LLd + 8112*nf^4*T*h^10*u*p*W*G*QL*QLd*QR*
      QRd + 2301*nf^4*T*h^10*u*p*W*G*QL^2*QRd^2 + 2028*nf^4*T*h^10*u*p*W*G*
      QL^2*QR*LR + 2028*nf^4*T*h^10*u*p*W*G*QL^2*QLd^2 + 767*nf^4*T*h^10*u*p*W
      *G*QL^3*LL + 585*nf^4*T*h^10*u*p*W^2*LR^2*LRd^2 + 2657/4*nf^4*T*h^10*u*p
      *W^2*LLd^2*LR^2 + 2340*nf^4*T*h^10*u*p*W^2*LL*LLd*LR*LRd + 2657/4*nf^4*T
      *h^10*u*p*W^2*LL^2*LRd^2 + 585*nf^4*T*h^10*u*p*W^2*LL^2*LLd^2 + 2657/6*
      nf^4*T*h^10*u*p*W^2*QRd^3*LRd + 2340*nf^4*T*h^10*u*p*W^2*QR*QRd*LR*LRd
       + 2340*nf^4*T*h^10*u*p*W^2*QR*QRd*LL*LLd + 1170*nf^4*T*h^10*u*p*W^2*
      QR^2*QRd^2 + 2657/6*nf^4*T*h^10*u*p*W^2*QR^3*LR + 1170*nf^4*T*h^10*u*p*
      W^2*QLd*QRd^2*LLd + 2657*nf^4*T*h^10*u*p*W^2*QLd*QR*LLd*LR + 2340*nf^4*T
      *h^10*u*p*W^2*QLd*QR*LL*LRd + 1170*nf^4*T*h^10*u*p*W^2*QLd^2*QRd*LRd +
      2657/2*nf^4*T*h^10*u*p*W^2*QLd^2*QR^2 + 2657/6*nf^4*T*h^10*u*p*W^2*QLd^3
      *LLd + 2340*nf^4*T*h^10*u*p*W^2*QL*QRd*LLd*LR + 2657*nf^4*T*h^10*u*p*W^2
      *QL*QRd*LL*LRd + 1170*nf^4*T*h^10*u*p*W^2*QL*QR^2*LL + 2340*nf^4*T*h^10*
      u*p*W^2*QL*QLd*LR*LRd + 2340*nf^4*T*h^10*u*p*W^2*QL*QLd*LL*LLd + 4680*
      nf^4*T*h^10*u*p*W^2*QL*QLd*QR*QRd + 2657/2*nf^4*T*h^10*u*p*W^2*QL^2*
      QRd^2 + 1170*nf^4*T*h^10*u*p*W^2*QL^2*QR*LR + 1170*nf^4*T*h^10*u*p*W^2*
      QL^2*QLd^2 + 2657/6*nf^4*T*h^10*u*p*W^2*QL^3*LL + 13/4*nf^4*T*h^10*u*p*B
      *LLd*LR^3*LRd^2 + 317/36*nf^4*T*h^10*u*p*B*LLd^3*LR^3 + 13/4*nf^4*T*h^10
      *u*p*B*LL*LR^2*LRd^3 + 21/4*nf^4*T*h^10*u*p*B*LL*LLd^2*LR^2*LRd + 21/4*
      nf^4*T*h^10*u*p*B*LL^2*LLd*LR*LRd^2 + 13/4*nf^4*T*h^10*u*p*B*LL^2*LLd^3*
      LR + 317/36*nf^4*T*h^10*u*p*B*LL^3*LRd^3 + 13/4*nf^4*T*h^10*u*p*B*LL^3*
      LLd^2*LRd - nf^4*T*h^10*u*p*B*QRd^3*LLd*LR*LRd - 89/12*nf^4*T*h^10*u*p*B
      *QRd^3*LL*LRd^2 - 17/4*nf^4*T*h^10*u*p*B*QRd^3*LL*LLd^2 - 21/8*nf^4*T*
      h^10*u*p*B*QR*QRd^4*LLd + 15/2*nf^4*T*h^10*u*p*B*QR^2*QRd^2*LLd*LR + 15/
      2*nf^4*T*h^10*u*p*B*QR^2*QRd^2*LL*LRd - 89/12*nf^4*T*h^10*u*p*B*QR^3*LLd
      *LR^2 - nf^4*T*h^10*u*p*B*QR^3*LL*LR*LRd - 17/4*nf^4*T*h^10*u*p*B*QR^3*
      LL^2*LLd - 21/8*nf^4*T*h^10*u*p*B*QR^4*QRd*LL - 21/4*nf^4*T*h^10*u*p*B*
      QLd*QRd^2*LR*LRd^2 - 15/4*nf^4*T*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 15/4*
      nf^4*T*h^10*u*p*B*QLd*QR*LR^2*LRd^2 + 33/4*nf^4*T*h^10*u*p*B*QLd*QR*
      LLd^2*LR^2 + 21/4*nf^4*T*h^10*u*p*B*QLd*QR*LL^2*LRd^2 + 15/4*nf^4*T*h^10
      *u*p*B*QLd*QR*LL^2*LLd^2 + 15/2*nf^4*T*h^10*u*p*B*QLd*QR^3*QRd^2 - 33/8*
      nf^4*T*h^10*u*p*B*QLd*QR^4*LR - 15/4*nf^4*T*h^10*u*p*B*QLd^2*QRd*LL*
      LRd^2 - 21/4*nf^4*T*h^10*u*p*B*QLd^2*QRd*LL*LLd^2 - 15/4*nf^4*T*h^10*u*p
      *B*QLd^2*QR*QRd^2*LLd + 33/2*nf^4*T*h^10*u*p*B*QLd^2*QR^2*LLd*LR + 21/2*
      nf^4*T*h^10*u*p*B*QLd^2*QR^2*LL*LRd - 17/4*nf^4*T*h^10*u*p*B*QLd^3*LR*
      LRd^2 - 89/12*nf^4*T*h^10*u*p*B*QLd^3*LLd^2*LR - nf^4*T*h^10*u*p*B*QLd^3
      *LL*LLd*LRd + 33/2*nf^4*T*h^10*u*p*B*QLd^3*QR^3 - 33/8*nf^4*T*h^10*u*p*B
      *QLd^4*QR*LLd + 15/4*nf^4*T*h^10*u*p*B*QL*QRd*LR^2*LRd^2 + 21/4*nf^4*T*
      h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 33/4*nf^4*T*h^10*u*p*B*QL*QRd*LL^2*LRd^2
       + 15/4*nf^4*T*h^10*u*p*B*QL*QRd*LL^2*LLd^2 - 33/8*nf^4*T*h^10*u*p*B*QL*
      QRd^4*LRd - 21/4*nf^4*T*h^10*u*p*B*QL*QR^2*LR^2*LRd - 15/4*nf^4*T*h^10*u
      *p*B*QL*QR^2*LL^2*LRd + 15/2*nf^4*T*h^10*u*p*B*QL*QR^2*QRd^3 - 15/4*nf^4
      *T*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 21/2*nf^4*T*h^10*u*p*B*QL*QLd^2*QR^2*
      QRd - 21/8*nf^4*T*h^10*u*p*B*QL*QLd^4*LRd + 21/2*nf^4*T*h^10*u*p*B*QL^2*
      QRd^2*LLd*LR + 33/2*nf^4*T*h^10*u*p*B*QL^2*QRd^2*LL*LRd - 15/4*nf^4*T*
      h^10*u*p*B*QL^2*QR*LLd*LR^2 - 21/4*nf^4*T*h^10*u*p*B*QL^2*QR*LL^2*LLd -
      15/4*nf^4*T*h^10*u*p*B*QL^2*QR^2*QRd*LL + 21/2*nf^4*T*h^10*u*p*B*QL^2*
      QLd*QR*QRd^2 - 15/4*nf^4*T*h^10*u*p*B*QL^2*QLd*QR^2*LR + 15/2*nf^4*T*
      h^10*u*p*B*QL^2*QLd^2*LLd*LR + 15/2*nf^4*T*h^10*u*p*B*QL^2*QLd^2*LL*LRd
       + 15/2*nf^4*T*h^10*u*p*B*QL^2*QLd^3*QR - 17/4*nf^4*T*h^10*u*p*B*QL^3*
      LR^2*LRd - nf^4*T*h^10*u*p*B*QL^3*LL*LLd*LR - 89/12*nf^4*T*h^10*u*p*B*
      QL^3*LL^2*LRd + 33/2*nf^4*T*h^10*u*p*B*QL^3*QRd^3 + 15/2*nf^4*T*h^10*u*p
      *B*QL^3*QLd^2*QRd - 33/8*nf^4*T*h^10*u*p*B*QL^4*QRd*LL - 21/8*nf^4*T*
      h^10*u*p*B*QL^4*QLd*LR + 354*nf^4*T*h^10*u*p*B*G*QRd^3*LRd + 936*nf^4*T*
      h^10*u*p*B*G*QR*QRd*LR*LRd + 936*nf^4*T*h^10*u*p*B*G*QR*QRd*LL*LLd + 936
      *nf^4*T*h^10*u*p*B*G*QR^2*QRd^2 + 354*nf^4*T*h^10*u*p*B*G*QR^3*LR + 936*
      nf^4*T*h^10*u*p*B*G*QLd*QRd^2*LLd + 1062*nf^4*T*h^10*u*p*B*G*QLd*QR*LLd*
      LR + 936*nf^4*T*h^10*u*p*B*G*QLd*QR*LL*LRd + 936*nf^4*T*h^10*u*p*B*G*
      QLd^2*QRd*LRd + 1062*nf^4*T*h^10*u*p*B*G*QLd^2*QR^2 + 354*nf^4*T*h^10*u*
      p*B*G*QLd^3*LLd + 936*nf^4*T*h^10*u*p*B*G*QL*QRd*LLd*LR + 1062*nf^4*T*
      h^10*u*p*B*G*QL*QRd*LL*LRd + 936*nf^4*T*h^10*u*p*B*G*QL*QR^2*LL + 936*
      nf^4*T*h^10*u*p*B*G*QL*QLd*LR*LRd + 936*nf^4*T*h^10*u*p*B*G*QL*QLd*LL*
      LLd + 3744*nf^4*T*h^10*u*p*B*G*QL*QLd*QR*QRd + 1062*nf^4*T*h^10*u*p*B*G*
      QL^2*QRd^2 + 936*nf^4*T*h^10*u*p*B*G*QL^2*QR*LR + 936*nf^4*T*h^10*u*p*B*
      G*QL^2*QLd^2 + 354*nf^4*T*h^10*u*p*B*G*QL^3*LL + 507*nf^4*T*h^10*u*p*B*W
      *LR^2*LRd^2 + 2301/4*nf^4*T*h^10*u*p*B*W*LLd^2*LR^2 + 2028*nf^4*T*h^10*u
      *p*B*W*LL*LLd*LR*LRd + 2301/4*nf^4*T*h^10*u*p*B*W*LL^2*LRd^2 + 507*nf^4*
      T*h^10*u*p*B*W*LL^2*LLd^2 + 767/2*nf^4*T*h^10*u*p*B*W*QRd^3*LRd + 2028*
      nf^4*T*h^10*u*p*B*W*QR*QRd*LR*LRd + 2028*nf^4*T*h^10*u*p*B*W*QR*QRd*LL*
      LLd + 1014*nf^4*T*h^10*u*p*B*W*QR^2*QRd^2 + 767/2*nf^4*T*h^10*u*p*B*W*
      QR^3*LR + 1014*nf^4*T*h^10*u*p*B*W*QLd*QRd^2*LLd + 2301*nf^4*T*h^10*u*p*
      B*W*QLd*QR*LLd*LR + 2028*nf^4*T*h^10*u*p*B*W*QLd*QR*LL*LRd + 1014*nf^4*T
      *h^10*u*p*B*W*QLd^2*QRd*LRd + 2301/2*nf^4*T*h^10*u*p*B*W*QLd^2*QR^2 +
      767/2*nf^4*T*h^10*u*p*B*W*QLd^3*LLd + 2028*nf^4*T*h^10*u*p*B*W*QL*QRd*
      LLd*LR + 2301*nf^4*T*h^10*u*p*B*W*QL*QRd*LL*LRd + 1014*nf^4*T*h^10*u*p*B
      *W*QL*QR^2*LL + 2028*nf^4*T*h^10*u*p*B*W*QL*QLd*LR*LRd + 2028*nf^4*T*
      h^10*u*p*B*W*QL*QLd*LL*LLd + 4056*nf^4*T*h^10*u*p*B*W*QL*QLd*QR*QRd +
      2301/2*nf^4*T*h^10*u*p*B*W*QL^2*QRd^2 + 1014*nf^4*T*h^10*u*p*B*W*QL^2*QR
      *LR + 1014*nf^4*T*h^10*u*p*B*W*QL^2*QLd^2 + 767/2*nf^4*T*h^10*u*p*B*W*
      QL^3*LL + 117*nf^4*T*h^10*u*p*B^2*LR^2*LRd^2 + 267/2*nf^4*T*h^10*u*p*B^2
      *LLd^2*LR^2 + 468*nf^4*T*h^10*u*p*B^2*LL*LLd*LR*LRd + 267/2*nf^4*T*h^10*
      u*p*B^2*LL^2*LRd^2 + 117*nf^4*T*h^10*u*p*B^2*LL^2*LLd^2 + 89*nf^4*T*h^10
      *u*p*B^2*QRd^3*LRd + 468*nf^4*T*h^10*u*p*B^2*QR*QRd*LR*LRd + 468*nf^4*T*
      h^10*u*p*B^2*QR*QRd*LL*LLd + 234*nf^4*T*h^10*u*p*B^2*QR^2*QRd^2 + 89*
      nf^4*T*h^10*u*p*B^2*QR^3*LR + 234*nf^4*T*h^10*u*p*B^2*QLd*QRd^2*LLd +
      534*nf^4*T*h^10*u*p*B^2*QLd*QR*LLd*LR + 468*nf^4*T*h^10*u*p*B^2*QLd*QR*
      LL*LRd + 234*nf^4*T*h^10*u*p*B^2*QLd^2*QRd*LRd + 267*nf^4*T*h^10*u*p*B^2
      *QLd^2*QR^2 + 89*nf^4*T*h^10*u*p*B^2*QLd^3*LLd + 468*nf^4*T*h^10*u*p*B^2
      *QL*QRd*LLd*LR + 534*nf^4*T*h^10*u*p*B^2*QL*QRd*LL*LRd + 234*nf^4*T*h^10
      *u*p*B^2*QL*QR^2*LL + 468*nf^4*T*h^10*u*p*B^2*QL*QLd*LR*LRd + 468*nf^4*T
      *h^10*u*p*B^2*QL*QLd*LL*LLd + 936*nf^4*T*h^10*u*p*B^2*QL*QLd*QR*QRd +
      267*nf^4*T*h^10*u*p*B^2*QL^2*QRd^2 + 234*nf^4*T*h^10*u*p*B^2*QL^2*QR*LR
       + 234*nf^4*T*h^10*u*p*B^2*QL^2*QLd^2 + 89*nf^4*T*h^10*u*p*B^2*QL^3*LL
       + 131/12*nf^4*T*h^10*u*p^3*LLd*LR^3*LRd^2 + 152/9*nf^4*T*h^10*u*p^3*
      LLd^3*LR^3 + 131/12*nf^4*T*h^10*u*p^3*LL*LR^2*LRd^3 + 57/4*nf^4*T*h^10*u
      *p^3*LL*LLd^2*LR^2*LRd + 57/4*nf^4*T*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 131/
      12*nf^4*T*h^10*u*p^3*LL^2*LLd^3*LR + 152/9*nf^4*T*h^10*u*p^3*LL^3*LRd^3
       + 131/12*nf^4*T*h^10*u*p^3*LL^3*LLd^2*LRd + 7/3*nf^4*T*h^10*u*p^3*QRd^3
      *LLd*LR*LRd - 73/6*nf^4*T*h^10*u*p^3*QRd^3*LL*LRd^2 - 103/12*nf^4*T*h^10
      *u*p^3*QRd^3*LL*LLd^2 - 57/8*nf^4*T*h^10*u*p^3*QR*QRd^4*LLd + 39/2*nf^4*
      T*h^10*u*p^3*QR^2*QRd^2*LLd*LR + 39/2*nf^4*T*h^10*u*p^3*QR^2*QRd^2*LL*
      LRd - 73/6*nf^4*T*h^10*u*p^3*QR^3*LLd*LR^2 + 7/3*nf^4*T*h^10*u*p^3*QR^3*
      LL*LR*LRd - 103/12*nf^4*T*h^10*u*p^3*QR^3*LL^2*LLd - 57/8*nf^4*T*h^10*u*
      p^3*QR^4*QRd*LL - 57/4*nf^4*T*h^10*u*p^3*QLd*QRd^2*LR*LRd^2 - 39/4*nf^4*
      T*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 39/4*nf^4*T*h^10*u*p^3*QLd*QR*LR^2*
      LRd^2 + 15*nf^4*T*h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 57/4*nf^4*T*h^10*u*p^3*
      QLd*QR*LL^2*LRd^2 + 39/4*nf^4*T*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 39/2*nf^4
      *T*h^10*u*p^3*QLd*QR^3*QRd^2 - 15/2*nf^4*T*h^10*u*p^3*QLd*QR^4*LR - 39/4
      *nf^4*T*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 - 57/4*nf^4*T*h^10*u*p^3*QLd^2*QRd
      *LL*LLd^2 - 39/4*nf^4*T*h^10*u*p^3*QLd^2*QR*QRd^2*LLd + 30*nf^4*T*h^10*u
      *p^3*QLd^2*QR^2*LLd*LR + 57/2*nf^4*T*h^10*u*p^3*QLd^2*QR^2*LL*LRd - 103/
      12*nf^4*T*h^10*u*p^3*QLd^3*LR*LRd^2 - 73/6*nf^4*T*h^10*u*p^3*QLd^3*LLd^2
      *LR + 7/3*nf^4*T*h^10*u*p^3*QLd^3*LL*LLd*LRd + 30*nf^4*T*h^10*u*p^3*
      QLd^3*QR^3 - 15/2*nf^4*T*h^10*u*p^3*QLd^4*QR*LLd + 39/4*nf^4*T*h^10*u*
      p^3*QL*QRd*LR^2*LRd^2 + 57/4*nf^4*T*h^10*u*p^3*QL*QRd*LLd^2*LR^2 + 15*
      nf^4*T*h^10*u*p^3*QL*QRd*LL^2*LRd^2 + 39/4*nf^4*T*h^10*u*p^3*QL*QRd*LL^2
      *LLd^2 - 15/2*nf^4*T*h^10*u*p^3*QL*QRd^4*LRd - 57/4*nf^4*T*h^10*u*p^3*QL
      *QR^2*LR^2*LRd - 39/4*nf^4*T*h^10*u*p^3*QL*QR^2*LL^2*LRd + 39/2*nf^4*T*
      h^10*u*p^3*QL*QR^2*QRd^3 - 39/4*nf^4*T*h^10*u*p^3*QL*QLd^2*QRd^2*LRd +
      57/2*nf^4*T*h^10*u*p^3*QL*QLd^2*QR^2*QRd - 57/8*nf^4*T*h^10*u*p^3*QL*
      QLd^4*LRd + 57/2*nf^4*T*h^10*u*p^3*QL^2*QRd^2*LLd*LR + 30*nf^4*T*h^10*u*
      p^3*QL^2*QRd^2*LL*LRd - 39/4*nf^4*T*h^10*u*p^3*QL^2*QR*LLd*LR^2 - 57/4*
      nf^4*T*h^10*u*p^3*QL^2*QR*LL^2*LLd - 39/4*nf^4*T*h^10*u*p^3*QL^2*QR^2*
      QRd*LL + 57/2*nf^4*T*h^10*u*p^3*QL^2*QLd*QR*QRd^2 - 39/4*nf^4*T*h^10*u*
      p^3*QL^2*QLd*QR^2*LR + 39/2*nf^4*T*h^10*u*p^3*QL^2*QLd^2*LLd*LR + 39/2*
      nf^4*T*h^10*u*p^3*QL^2*QLd^2*LL*LRd + 39/2*nf^4*T*h^10*u*p^3*QL^2*QLd^3*
      QR - 103/12*nf^4*T*h^10*u*p^3*QL^3*LR^2*LRd + 7/3*nf^4*T*h^10*u*p^3*QL^3
      *LL*LLd*LR - 73/6*nf^4*T*h^10*u*p^3*QL^3*LL^2*LRd + 30*nf^4*T*h^10*u*p^3
      *QL^3*QRd^3 + 39/2*nf^4*T*h^10*u*p^3*QL^3*QLd^2*QRd - 15/2*nf^4*T*h^10*u
      *p^3*QL^4*QRd*LL - 57/8*nf^4*T*h^10*u*p^3*QL^4*QLd*LR + 1624*nf^4*T*h^10
      *u*p^3*G*QRd^3*LRd + 4380*nf^4*T*h^10*u*p^3*G*QR*QRd*LR*LRd + 4380*nf^4*
      T*h^10*u*p^3*G*QR*QRd*LL*LLd + 4380*nf^4*T*h^10*u*p^3*G*QR^2*QRd^2 +
      1624*nf^4*T*h^10*u*p^3*G*QR^3*LR + 4380*nf^4*T*h^10*u*p^3*G*QLd*QRd^2*
      LLd + 4872*nf^4*T*h^10*u*p^3*G*QLd*QR*LLd*LR + 4380*nf^4*T*h^10*u*p^3*G*
      QLd*QR*LL*LRd + 4380*nf^4*T*h^10*u*p^3*G*QLd^2*QRd*LRd + 4872*nf^4*T*
      h^10*u*p^3*G*QLd^2*QR^2 + 1624*nf^4*T*h^10*u*p^3*G*QLd^3*LLd + 4380*nf^4
      *T*h^10*u*p^3*G*QL*QRd*LLd*LR + 4872*nf^4*T*h^10*u*p^3*G*QL*QRd*LL*LRd
       + 4380*nf^4*T*h^10*u*p^3*G*QL*QR^2*LL + 4380*nf^4*T*h^10*u*p^3*G*QL*QLd
      *LR*LRd + 4380*nf^4*T*h^10*u*p^3*G*QL*QLd*LL*LLd + 17520*nf^4*T*h^10*u*
      p^3*G*QL*QLd*QR*QRd + 4872*nf^4*T*h^10*u*p^3*G*QL^2*QRd^2 + 4380*nf^4*T*
      h^10*u*p^3*G*QL^2*QR*LR + 4380*nf^4*T*h^10*u*p^3*G*QL^2*QLd^2 + 1624*
      nf^4*T*h^10*u*p^3*G*QL^3*LL + 4745/2*nf^4*T*h^10*u*p^3*W*LR^2*LRd^2 +
      2639*nf^4*T*h^10*u*p^3*W*LLd^2*LR^2 + 9490*nf^4*T*h^10*u*p^3*W*LL*LLd*LR
      *LRd + 2639*nf^4*T*h^10*u*p^3*W*LL^2*LRd^2 + 4745/2*nf^4*T*h^10*u*p^3*W*
      LL^2*LLd^2 + 5278/3*nf^4*T*h^10*u*p^3*W*QRd^3*LRd + 9490*nf^4*T*h^10*u*
      p^3*W*QR*QRd*LR*LRd + 9490*nf^4*T*h^10*u*p^3*W*QR*QRd*LL*LLd + 4745*nf^4
      *T*h^10*u*p^3*W*QR^2*QRd^2 + 5278/3*nf^4*T*h^10*u*p^3*W*QR^3*LR + 4745*
      nf^4*T*h^10*u*p^3*W*QLd*QRd^2*LLd + 10556*nf^4*T*h^10*u*p^3*W*QLd*QR*LLd
      *LR + 9490*nf^4*T*h^10*u*p^3*W*QLd*QR*LL*LRd + 4745*nf^4*T*h^10*u*p^3*W*
      QLd^2*QRd*LRd + 5278*nf^4*T*h^10*u*p^3*W*QLd^2*QR^2 + 5278/3*nf^4*T*h^10
      *u*p^3*W*QLd^3*LLd + 9490*nf^4*T*h^10*u*p^3*W*QL*QRd*LLd*LR + 10556*nf^4
      *T*h^10*u*p^3*W*QL*QRd*LL*LRd + 4745*nf^4*T*h^10*u*p^3*W*QL*QR^2*LL +
      9490*nf^4*T*h^10*u*p^3*W*QL*QLd*LR*LRd + 9490*nf^4*T*h^10*u*p^3*W*QL*QLd
      *LL*LLd + 18980*nf^4*T*h^10*u*p^3*W*QL*QLd*QR*QRd + 5278*nf^4*T*h^10*u*
      p^3*W*QL^2*QRd^2 + 4745*nf^4*T*h^10*u*p^3*W*QL^2*QR*LR + 4745*nf^4*T*
      h^10*u*p^3*W*QL^2*QLd^2 + 5278/3*nf^4*T*h^10*u*p^3*W*QL^3*LL + 1095*nf^4
      *T*h^10*u*p^3*B*LR^2*LRd^2 + 1218*nf^4*T*h^10*u*p^3*B*LLd^2*LR^2 + 4380*
      nf^4*T*h^10*u*p^3*B*LL*LLd*LR*LRd + 1218*nf^4*T*h^10*u*p^3*B*LL^2*LRd^2
       + 1095*nf^4*T*h^10*u*p^3*B*LL^2*LLd^2 + 812*nf^4*T*h^10*u*p^3*B*QRd^3*
      LRd + 4380*nf^4*T*h^10*u*p^3*B*QR*QRd*LR*LRd + 4380*nf^4*T*h^10*u*p^3*B*
      QR*QRd*LL*LLd + 2190*nf^4*T*h^10*u*p^3*B*QR^2*QRd^2 + 812*nf^4*T*h^10*u*
      p^3*B*QR^3*LR + 2190*nf^4*T*h^10*u*p^3*B*QLd*QRd^2*LLd + 4872*nf^4*T*
      h^10*u*p^3*B*QLd*QR*LLd*LR + 4380*nf^4*T*h^10*u*p^3*B*QLd*QR*LL*LRd +
      2190*nf^4*T*h^10*u*p^3*B*QLd^2*QRd*LRd + 2436*nf^4*T*h^10*u*p^3*B*QLd^2*
      QR^2 + 812*nf^4*T*h^10*u*p^3*B*QLd^3*LLd + 4380*nf^4*T*h^10*u*p^3*B*QL*
      QRd*LLd*LR + 4872*nf^4*T*h^10*u*p^3*B*QL*QRd*LL*LRd + 2190*nf^4*T*h^10*u
      *p^3*B*QL*QR^2*LL + 4380*nf^4*T*h^10*u*p^3*B*QL*QLd*LR*LRd + 4380*nf^4*T
      *h^10*u*p^3*B*QL*QLd*LL*LLd + 8760*nf^4*T*h^10*u*p^3*B*QL*QLd*QR*QRd +
      2436*nf^4*T*h^10*u*p^3*B*QL^2*QRd^2 + 2190*nf^4*T*h^10*u*p^3*B*QL^2*QR*
      LR + 2190*nf^4*T*h^10*u*p^3*B*QL^2*QLd^2 + 812*nf^4*T*h^10*u*p^3*B*QL^3*
      LL + 3075/2*nf^4*T*h^10*u*p^5*LR^2*LRd^2 + 1695*nf^4*T*h^10*u*p^5*LLd^2*
      LR^2 + 6150*nf^4*T*h^10*u*p^5*LL*LLd*LR*LRd + 1695*nf^4*T*h^10*u*p^5*
      LL^2*LRd^2 + 3075/2*nf^4*T*h^10*u*p^5*LL^2*LLd^2 + 1130*nf^4*T*h^10*u*
      p^5*QRd^3*LRd + 6150*nf^4*T*h^10*u*p^5*QR*QRd*LR*LRd + 6150*nf^4*T*h^10*
      u*p^5*QR*QRd*LL*LLd + 3075*nf^4*T*h^10*u*p^5*QR^2*QRd^2 + 1130*nf^4*T*
      h^10*u*p^5*QR^3*LR + 3075*nf^4*T*h^10*u*p^5*QLd*QRd^2*LLd + 6780*nf^4*T*
      h^10*u*p^5*QLd*QR*LLd*LR + 6150*nf^4*T*h^10*u*p^5*QLd*QR*LL*LRd + 3075*
      nf^4*T*h^10*u*p^5*QLd^2*QRd*LRd + 3390*nf^4*T*h^10*u*p^5*QLd^2*QR^2 +
      1130*nf^4*T*h^10*u*p^5*QLd^3*LLd + 6150*nf^4*T*h^10*u*p^5*QL*QRd*LLd*LR
       + 6780*nf^4*T*h^10*u*p^5*QL*QRd*LL*LRd + 3075*nf^4*T*h^10*u*p^5*QL*QR^2
      *LL + 6150*nf^4*T*h^10*u*p^5*QL*QLd*LR*LRd + 6150*nf^4*T*h^10*u*p^5*QL*
      QLd*LL*LLd + 12300*nf^4*T*h^10*u*p^5*QL*QLd*QR*QRd + 3390*nf^4*T*h^10*u*
      p^5*QL^2*QRd^2 + 3075*nf^4*T*h^10*u*p^5*QL^2*QR*LR + 3075*nf^4*T*h^10*u*
      p^5*QL^2*QLd^2 + 1130*nf^4*T*h^10*u*p^5*QL^3*LL - 625/576*nf^4*T*h^10*
      u^2*LR^4*LRd^4 - 107/48*nf^4*T*h^10*u^2*LLd^2*LR^4*LRd^2 - 11/32*nf^4*T*
      h^10*u^2*LLd^4*LR^4 + 2/9*nf^4*T*h^10*u^2*LL*LLd*LR^3*LRd^3 + 8/9*nf^4*T
      *h^10*u^2*LL*LLd^3*LR^3*LRd - 107/48*nf^4*T*h^10*u^2*LL^2*LR^2*LRd^4 -
      49/16*nf^4*T*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 107/48*nf^4*T*h^10*u^2*
      LL^2*LLd^4*LR^2 + 8/9*nf^4*T*h^10*u^2*LL^3*LLd*LR*LRd^3 + 2/9*nf^4*T*
      h^10*u^2*LL^3*LLd^3*LR*LRd - 11/32*nf^4*T*h^10*u^2*LL^4*LRd^4 - 107/48*
      nf^4*T*h^10*u^2*LL^4*LLd^2*LRd^2 - 625/576*nf^4*T*h^10*u^2*LL^4*LLd^4 +
      4/9*nf^4*T*h^10*u^2*QRd^3*LR^2*LRd^3 - 5/12*nf^4*T*h^10*u^2*QRd^3*LLd^2*
      LR^2*LRd + 2/9*nf^4*T*h^10*u^2*QRd^3*LL*LLd^3*LR + 1/3*nf^4*T*h^10*u^2*
      QRd^3*LL^2*LRd^3 - 1/6*nf^4*T*h^10*u^2*QRd^3*LL^2*LLd^2*LRd - 19/16*nf^4
      *T*h^10*u^2*QRd^6*LRd^2 - 209/144*nf^4*T*h^10*u^2*QRd^6*LLd^2 + 2/9*nf^4
      *T*h^10*u^2*QR*QRd*LR^3*LRd^3 + 2/9*nf^4*T*h^10*u^2*QR*QRd*LL^3*LLd^3 -
      1/8*nf^4*T*h^10*u^2*QR*QRd^4*LLd^2*LR - 49/8*nf^4*T*h^10*u^2*QR^2*QRd^2*
      LR^2*LRd^2 - 33/4*nf^4*T*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 - 33/4*nf^4*T*
      h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 - 49/8*nf^4*T*h^10*u^2*QR^2*QRd^2*LL^2*
      LLd^2 + 1/3*nf^4*T*h^10*u^2*QR^2*QRd^5*LRd + 4/9*nf^4*T*h^10*u^2*QR^3*
      LR^3*LRd^2 + 1/3*nf^4*T*h^10*u^2*QR^3*LLd^2*LR^3 - 5/12*nf^4*T*h^10*u^2*
      QR^3*LL^2*LR*LRd^2 - 1/6*nf^4*T*h^10*u^2*QR^3*LL^2*LLd^2*LR + 2/9*nf^4*T
      *h^10*u^2*QR^3*LL^3*LLd*LRd + 2/3*nf^4*T*h^10*u^2*QR^3*QRd^3*LR*LRd + 2/
      3*nf^4*T*h^10*u^2*QR^3*QRd^3*LL*LLd - 1/8*nf^4*T*h^10*u^2*QR^4*QRd*LL^2*
      LRd - 2519/576*nf^4*T*h^10*u^2*QR^4*QRd^4 + 1/3*nf^4*T*h^10*u^2*QR^5*
      QRd^2*LR - 19/16*nf^4*T*h^10*u^2*QR^6*LR^2 - 209/144*nf^4*T*h^10*u^2*
      QR^6*LL^2 + 1/6*nf^4*T*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 5/12*nf^4*T*h^10*
      u^2*QLd*QRd^2*LL^2*LLd^3 + 2/3*nf^4*T*h^10*u^2*QLd*QR*LLd^3*LR^3 + 8/9*
      nf^4*T*h^10*u^2*QLd*QR*LL^3*LRd^3 + 1/8*nf^4*T*h^10*u^2*QLd*QR^2*QRd^4*
      LLd + nf^4*T*h^10*u^2*QLd*QR^5*QRd*LL + 5/12*nf^4*T*h^10*u^2*QLd^2*QRd*
      LR^2*LRd^3 + 1/6*nf^4*T*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 - 289/48*nf^4*T*
      h^10*u^2*QLd^2*QRd^4*LRd^2 - 401/96*nf^4*T*h^10*u^2*QLd^2*QRd^4*LLd^2 -
      33/4*nf^4*T*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 - 27/4*nf^4*T*h^10*u^2*QLd^2*
      QR^2*LLd^2*LR^2 - 49/8*nf^4*T*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 - 33/4*nf^4
      *T*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 - 5/12*nf^4*T*h^10*u^2*QLd^2*QR^2*
      QRd^3*LRd - 685/48*nf^4*T*h^10*u^2*QLd^2*QR^4*QRd^2 + 19/30*nf^4*T*h^10*
      u^2*QLd^2*QR^5*LR - 1/6*nf^4*T*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 1/3*nf^4*
      T*h^10*u^2*QLd^3*LLd^3*LR^2 + 2/9*nf^4*T*h^10*u^2*QLd^3*LL*LR*LRd^3 - 5/
      12*nf^4*T*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 4/9*nf^4*T*h^10*u^2*QLd^3*LL^2
      *LLd^3 + 4/9*nf^4*T*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/6*nf^4*T*h^10*u^2*
      QLd^3*QR^2*QRd^2*LLd + 2*nf^4*T*h^10*u^2*QLd^3*QR^3*LLd*LR + 8/3*nf^4*T*
      h^10*u^2*QLd^3*QR^3*LL*LRd - 401/96*nf^4*T*h^10*u^2*QLd^4*QRd^2*LRd^2 -
      289/48*nf^4*T*h^10*u^2*QLd^4*QRd^2*LLd^2 - 141/32*nf^4*T*h^10*u^2*QLd^4*
      QR^4 + 19/30*nf^4*T*h^10*u^2*QLd^5*QR^2*LLd - 209/144*nf^4*T*h^10*u^2*
      QLd^6*LRd^2 - 19/16*nf^4*T*h^10*u^2*QLd^6*LLd^2 + 8/9*nf^4*T*h^10*u^2*QL
      *QRd*LLd^3*LR^3 + 2/3*nf^4*T*h^10*u^2*QL*QRd*LL^3*LRd^3 + nf^4*T*h^10*
      u^2*QL*QR*QRd^5*LLd + 1/6*nf^4*T*h^10*u^2*QL*QR^2*LL^3*LRd^2 + 5/12*nf^4
      *T*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 1/8*nf^4*T*h^10*u^2*QL*QR^4*QRd^2*LL +
      2/9*nf^4*T*h^10*u^2*QL*QLd*LR^3*LRd^3 + 2/9*nf^4*T*h^10*u^2*QL*QLd*LL^3*
      LLd^3 + 4/9*nf^4*T*h^10*u^2*QL*QLd*QR^3*QRd^3 + 16/9*nf^4*T*h^10*u^2*QL*
      QLd^3*QR^3*QRd - 1/8*nf^4*T*h^10*u^2*QL*QLd^4*LL*LRd^2 + nf^4*T*h^10*u^2
      *QL*QLd^5*QR*LRd - 33/4*nf^4*T*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 - 49/8*
      nf^4*T*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - 27/4*nf^4*T*h^10*u^2*QL^2*QRd^2*
      LL^2*LRd^2 - 33/4*nf^4*T*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 19/30*nf^4*T*
      h^10*u^2*QL^2*QRd^5*LRd + 5/12*nf^4*T*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 1/6*
      nf^4*T*h^10*u^2*QL^2*QR*LLd^2*LR^3 - 685/48*nf^4*T*h^10*u^2*QL^2*QR^2*
      QRd^4 - 5/12*nf^4*T*h^10*u^2*QL^2*QR^3*QRd^2*LR - 289/48*nf^4*T*h^10*u^2
      *QL^2*QR^4*LR^2 - 401/96*nf^4*T*h^10*u^2*QL^2*QR^4*LL^2 - 49/8*nf^4*T*
      h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 - 33/4*nf^4*T*h^10*u^2*QL^2*QLd^2*LLd^2*
      LR^2 - 33/4*nf^4*T*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 49/8*nf^4*T*h^10*u^2
      *QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^4*T*h^10*u^2*QL^2*QLd^2*QRd^3*LRd - 343/
      16*nf^4*T*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^4*T*h^10*u^2*QL^2*
      QLd^2*QR^3*LR - 5/12*nf^4*T*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 1/8*nf^4*T*
      h^10*u^2*QL^2*QLd^4*QRd*LRd - 685/48*nf^4*T*h^10*u^2*QL^2*QLd^4*QR^2 + 1/
      3*nf^4*T*h^10*u^2*QL^2*QLd^5*LLd + 2/9*nf^4*T*h^10*u^2*QL^3*LLd*LR^3*LRd
       - 1/6*nf^4*T*h^10*u^2*QL^3*LL*LR^2*LRd^2 - 5/12*nf^4*T*h^10*u^2*QL^3*LL
      *LLd^2*LR^2 + 1/3*nf^4*T*h^10*u^2*QL^3*LL^3*LRd^2 + 4/9*nf^4*T*h^10*u^2*
      QL^3*LL^3*LLd^2 + 8/3*nf^4*T*h^10*u^2*QL^3*QRd^3*LLd*LR + 2*nf^4*T*h^10*
      u^2*QL^3*QRd^3*LL*LRd - 1/6*nf^4*T*h^10*u^2*QL^3*QR^2*QRd^2*LL + 4/9*
      nf^4*T*h^10*u^2*QL^3*QR^3*LL*LR + 16/9*nf^4*T*h^10*u^2*QL^3*QLd*QR*QRd^3
       - 5/12*nf^4*T*h^10*u^2*QL^3*QLd^2*QR^2*LL + 2/3*nf^4*T*h^10*u^2*QL^3*
      QLd^3*LR*LRd + 2/3*nf^4*T*h^10*u^2*QL^3*QLd^3*LL*LLd + 4/9*nf^4*T*h^10*
      u^2*QL^3*QLd^3*QR*QRd - 141/32*nf^4*T*h^10*u^2*QL^4*QRd^4 - 401/96*nf^4*
      T*h^10*u^2*QL^4*QR^2*LR^2 - 289/48*nf^4*T*h^10*u^2*QL^4*QR^2*LL^2 - 1/8*
      nf^4*T*h^10*u^2*QL^4*QLd*LLd*LR^2 - 685/48*nf^4*T*h^10*u^2*QL^4*QLd^2*
      QRd^2 + 1/8*nf^4*T*h^10*u^2*QL^4*QLd^2*QR*LR - 2519/576*nf^4*T*h^10*u^2*
      QL^4*QLd^4 + 19/30*nf^4*T*h^10*u^2*QL^5*QRd^2*LL + nf^4*T*h^10*u^2*QL^5*
      QLd*QRd*LR + 1/3*nf^4*T*h^10*u^2*QL^5*QLd^2*LL - 209/144*nf^4*T*h^10*u^2
      *QL^6*LR^2 - 19/16*nf^4*T*h^10*u^2*QL^6*LL^2 + 5/3*nf^4*T*h^10*u^2*G*
      QRd^3*LLd*LR*LRd + 5/6*nf^4*T*h^10*u^2*G*QRd^3*LL*LLd^2 + 5/3*nf^4*T*
      h^10*u^2*G*QR*QRd^4*LLd + 5/3*nf^4*T*h^10*u^2*G*QR^3*LL*LR*LRd + 5/6*
      nf^4*T*h^10*u^2*G*QR^3*LL^2*LLd + 5/3*nf^4*T*h^10*u^2*G*QR^4*QRd*LL +
      nf^4*T*h^10*u^2*G*QLd*QR*LR^2*LRd^2 + 5*nf^4*T*h^10*u^2*G*QLd*QR*LLd^2*
      LR^2 + 4*nf^4*T*h^10*u^2*G*QLd*QR*LL^2*LRd^2 + nf^4*T*h^10*u^2*G*QLd*QR*
      LL^2*LLd^2 + 5/3*nf^4*T*h^10*u^2*G*QLd*QR*QRd^3*LRd + 11/6*nf^4*T*h^10*
      u^2*G*QLd*QR^3*QRd^2 + 5/6*nf^4*T*h^10*u^2*G*QLd^3*LR*LRd^2 + 5/3*nf^4*T
      *h^10*u^2*G*QLd^3*LL*LLd*LRd + 5/3*nf^4*T*h^10*u^2*G*QLd^3*QR*QRd*LRd +
      5*nf^4*T*h^10*u^2*G*QLd^3*QR^3 + nf^4*T*h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 4
      *nf^4*T*h^10*u^2*G*QL*QRd*LLd^2*LR^2 + 5*nf^4*T*h^10*u^2*G*QL*QRd*LL^2*
      LRd^2 + nf^4*T*h^10*u^2*G*QL*QRd*LL^2*LLd^2 + 11/6*nf^4*T*h^10*u^2*G*QL*
      QR^2*QRd^3 + 5/3*nf^4*T*h^10*u^2*G*QL*QR^3*QRd*LR + 5/3*nf^4*T*h^10*u^2*
      G*QL*QLd*QRd^3*LLd + 5/3*nf^4*T*h^10*u^2*G*QL*QLd*QR^3*LL + 4*nf^4*T*
      h^10*u^2*G*QL*QLd^2*QR^2*QRd + 5/3*nf^4*T*h^10*u^2*G*QL*QLd^3*QRd*LLd +
      5/3*nf^4*T*h^10*u^2*G*QL*QLd^4*LRd + 4*nf^4*T*h^10*u^2*G*QL^2*QLd*QR*
      QRd^2 + 11/6*nf^4*T*h^10*u^2*G*QL^2*QLd^3*QR + 5/6*nf^4*T*h^10*u^2*G*
      QL^3*LR^2*LRd + 5/3*nf^4*T*h^10*u^2*G*QL^3*LL*LLd*LR + 5*nf^4*T*h^10*u^2
      *G*QL^3*QRd^3 + 5/3*nf^4*T*h^10*u^2*G*QL^3*QR*QRd*LR + 5/3*nf^4*T*h^10*
      u^2*G*QL^3*QLd*QR*LL + 11/6*nf^4*T*h^10*u^2*G*QL^3*QLd^2*QRd + 5/3*nf^4*
      T*h^10*u^2*G*QL^4*QLd*LR + 137/4*nf^4*T*h^10*u^2*G^2*LR^2*LRd^2 + 155/4*
      nf^4*T*h^10*u^2*G^2*LLd^2*LR^2 + 137*nf^4*T*h^10*u^2*G^2*LL*LLd*LR*LRd
       + 155/4*nf^4*T*h^10*u^2*G^2*LL^2*LRd^2 + 137/4*nf^4*T*h^10*u^2*G^2*LL^2
      *LLd^2 + 305/2*nf^4*T*h^10*u^2*G^2*QRd^3*LRd + 411*nf^4*T*h^10*u^2*G^2*
      QR*QRd*LR*LRd + 411*nf^4*T*h^10*u^2*G^2*QR*QRd*LL*LLd + 1781/4*nf^4*T*
      h^10*u^2*G^2*QR^2*QRd^2 + 305/2*nf^4*T*h^10*u^2*G^2*QR^3*LR + 411*nf^4*T
      *h^10*u^2*G^2*QLd*QRd^2*LLd + 460*nf^4*T*h^10*u^2*G^2*QLd*QR*LLd*LR +
      411*nf^4*T*h^10*u^2*G^2*QLd*QR*LL*LRd + 411*nf^4*T*h^10*u^2*G^2*QLd^2*
      QRd*LRd + 1985/4*nf^4*T*h^10*u^2*G^2*QLd^2*QR^2 + 305/2*nf^4*T*h^10*u^2*
      G^2*QLd^3*LLd + 411*nf^4*T*h^10*u^2*G^2*QL*QRd*LLd*LR + 460*nf^4*T*h^10*
      u^2*G^2*QL*QRd*LL*LRd + 411*nf^4*T*h^10*u^2*G^2*QL*QR^2*LL + 411*nf^4*T*
      h^10*u^2*G^2*QL*QLd*LR*LRd + 411*nf^4*T*h^10*u^2*G^2*QL*QLd*LL*LLd +
      1781*nf^4*T*h^10*u^2*G^2*QL*QLd*QR*QRd + 1985/4*nf^4*T*h^10*u^2*G^2*QL^2
      *QRd^2 + 411*nf^4*T*h^10*u^2*G^2*QL^2*QR*LR + 1781/4*nf^4*T*h^10*u^2*G^2
      *QL^2*QLd^2 + 305/2*nf^4*T*h^10*u^2*G^2*QL^3*LL + 1/12*nf^4*T*h^10*u^2*W
      *LLd*LR^3*LRd^2 + 25/2*nf^4*T*h^10*u^2*W*LLd^3*LR^3 + 1/12*nf^4*T*h^10*
      u^2*W*LL*LR^2*LRd^3 + 39/4*nf^4*T*h^10*u^2*W*LL*LLd^2*LR^2*LRd + 39/4*
      nf^4*T*h^10*u^2*W*LL^2*LLd*LR*LRd^2 + 1/12*nf^4*T*h^10*u^2*W*LL^2*LLd^3*
      LR + 25/2*nf^4*T*h^10*u^2*W*LL^3*LRd^3 + 1/12*nf^4*T*h^10*u^2*W*LL^3*
      LLd^2*LRd - 16/3*nf^4*T*h^10*u^2*W*QRd^3*LLd*LR*LRd - 25/2*nf^4*T*h^10*
      u^2*W*QRd^3*LL*LRd^2 - 65/12*nf^4*T*h^10*u^2*W*QRd^3*LL*LLd^2 - 39/8*
      nf^4*T*h^10*u^2*W*QR*QRd^4*LLd + 11/2*nf^4*T*h^10*u^2*W*QR^2*QRd^2*LLd*
      LR + 11/2*nf^4*T*h^10*u^2*W*QR^2*QRd^2*LL*LRd - 25/2*nf^4*T*h^10*u^2*W*
      QR^3*LLd*LR^2 - 16/3*nf^4*T*h^10*u^2*W*QR^3*LL*LR*LRd - 65/12*nf^4*T*
      h^10*u^2*W*QR^3*LL^2*LLd - 39/8*nf^4*T*h^10*u^2*W*QR^4*QRd*LL - 39/4*
      nf^4*T*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 - 11/4*nf^4*T*h^10*u^2*W*QLd*QRd^2*
      LLd^2*LR + 11/4*nf^4*T*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 25/2*nf^4*T*h^10*
      u^2*W*QLd*QR*LLd^2*LR^2 + 39/4*nf^4*T*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 11/
      4*nf^4*T*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 11/2*nf^4*T*h^10*u^2*W*QLd*QR^3*
      QRd^2 - 25/4*nf^4*T*h^10*u^2*W*QLd*QR^4*LR - 11/4*nf^4*T*h^10*u^2*W*
      QLd^2*QRd*LL*LRd^2 - 39/4*nf^4*T*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 - 11/4*
      nf^4*T*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 25*nf^4*T*h^10*u^2*W*QLd^2*QR^2*
      LLd*LR + 39/2*nf^4*T*h^10*u^2*W*QLd^2*QR^2*LL*LRd - 65/12*nf^4*T*h^10*
      u^2*W*QLd^3*LR*LRd^2 - 25/2*nf^4*T*h^10*u^2*W*QLd^3*LLd^2*LR - 16/3*nf^4
      *T*h^10*u^2*W*QLd^3*LL*LLd*LRd + 25*nf^4*T*h^10*u^2*W*QLd^3*QR^3 - 25/4*
      nf^4*T*h^10*u^2*W*QLd^4*QR*LLd + 11/4*nf^4*T*h^10*u^2*W*QL*QRd*LR^2*
      LRd^2 + 39/4*nf^4*T*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 25/2*nf^4*T*h^10*u^2*
      W*QL*QRd*LL^2*LRd^2 + 11/4*nf^4*T*h^10*u^2*W*QL*QRd*LL^2*LLd^2 - 25/4*
      nf^4*T*h^10*u^2*W*QL*QRd^4*LRd - 39/4*nf^4*T*h^10*u^2*W*QL*QR^2*LR^2*LRd
       - 11/4*nf^4*T*h^10*u^2*W*QL*QR^2*LL^2*LRd + 11/2*nf^4*T*h^10*u^2*W*QL*
      QR^2*QRd^3 - 11/4*nf^4*T*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 39/2*nf^4*T*
      h^10*u^2*W*QL*QLd^2*QR^2*QRd - 39/8*nf^4*T*h^10*u^2*W*QL*QLd^4*LRd + 39/
      2*nf^4*T*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 25*nf^4*T*h^10*u^2*W*QL^2*QRd^2*
      LL*LRd - 11/4*nf^4*T*h^10*u^2*W*QL^2*QR*LLd*LR^2 - 39/4*nf^4*T*h^10*u^2*
      W*QL^2*QR*LL^2*LLd - 11/4*nf^4*T*h^10*u^2*W*QL^2*QR^2*QRd*LL + 39/2*nf^4
      *T*h^10*u^2*W*QL^2*QLd*QR*QRd^2 - 11/4*nf^4*T*h^10*u^2*W*QL^2*QLd*QR^2*
      LR + 11/2*nf^4*T*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 11/2*nf^4*T*h^10*u^2*W*
      QL^2*QLd^2*LL*LRd + 11/2*nf^4*T*h^10*u^2*W*QL^2*QLd^3*QR - 65/12*nf^4*T*
      h^10*u^2*W*QL^3*LR^2*LRd - 16/3*nf^4*T*h^10*u^2*W*QL^3*LL*LLd*LR - 25/2*
      nf^4*T*h^10*u^2*W*QL^3*LL^2*LRd + 25*nf^4*T*h^10*u^2*W*QL^3*QRd^3 + 11/2
      *nf^4*T*h^10*u^2*W*QL^3*QLd^2*QRd - 25/4*nf^4*T*h^10*u^2*W*QL^4*QRd*LL
       - 39/8*nf^4*T*h^10*u^2*W*QL^4*QLd*LR + 703/3*nf^4*T*h^10*u^2*W*G*QRd^3*
      LRd + 634*nf^4*T*h^10*u^2*W*G*QR*QRd*LR*LRd + 634*nf^4*T*h^10*u^2*W*G*QR
      *QRd*LL*LLd + 634*nf^4*T*h^10*u^2*W*G*QR^2*QRd^2 + 703/3*nf^4*T*h^10*u^2
      *W*G*QR^3*LR + 634*nf^4*T*h^10*u^2*W*G*QLd*QRd^2*LLd + 703*nf^4*T*h^10*
      u^2*W*G*QLd*QR*LLd*LR + 634*nf^4*T*h^10*u^2*W*G*QLd*QR*LL*LRd + 634*nf^4
      *T*h^10*u^2*W*G*QLd^2*QRd*LRd + 703*nf^4*T*h^10*u^2*W*G*QLd^2*QR^2 + 703/
      3*nf^4*T*h^10*u^2*W*G*QLd^3*LLd + 634*nf^4*T*h^10*u^2*W*G*QL*QRd*LLd*LR
       + 703*nf^4*T*h^10*u^2*W*G*QL*QRd*LL*LRd + 634*nf^4*T*h^10*u^2*W*G*QL*
      QR^2*LL + 634*nf^4*T*h^10*u^2*W*G*QL*QLd*LR*LRd + 634*nf^4*T*h^10*u^2*W*
      G*QL*QLd*LL*LLd + 2536*nf^4*T*h^10*u^2*W*G*QL*QLd*QR*QRd + 703*nf^4*T*
      h^10*u^2*W*G*QL^2*QRd^2 + 634*nf^4*T*h^10*u^2*W*G*QL^2*QR*LR + 634*nf^4*
      T*h^10*u^2*W*G*QL^2*QLd^2 + 703/3*nf^4*T*h^10*u^2*W*G*QL^3*LL + 381/2*
      nf^4*T*h^10*u^2*W^2*LR^2*LRd^2 + 843/4*nf^4*T*h^10*u^2*W^2*LLd^2*LR^2 +
      762*nf^4*T*h^10*u^2*W^2*LL*LLd*LR*LRd + 843/4*nf^4*T*h^10*u^2*W^2*LL^2*
      LRd^2 + 381/2*nf^4*T*h^10*u^2*W^2*LL^2*LLd^2 + 281/2*nf^4*T*h^10*u^2*W^2
      *QRd^3*LRd + 762*nf^4*T*h^10*u^2*W^2*QR*QRd*LR*LRd + 762*nf^4*T*h^10*u^2
      *W^2*QR*QRd*LL*LLd + 381*nf^4*T*h^10*u^2*W^2*QR^2*QRd^2 + 281/2*nf^4*T*
      h^10*u^2*W^2*QR^3*LR + 381*nf^4*T*h^10*u^2*W^2*QLd*QRd^2*LLd + 843*nf^4*
      T*h^10*u^2*W^2*QLd*QR*LLd*LR + 762*nf^4*T*h^10*u^2*W^2*QLd*QR*LL*LRd +
      381*nf^4*T*h^10*u^2*W^2*QLd^2*QRd*LRd + 843/2*nf^4*T*h^10*u^2*W^2*QLd^2*
      QR^2 + 281/2*nf^4*T*h^10*u^2*W^2*QLd^3*LLd + 762*nf^4*T*h^10*u^2*W^2*QL*
      QRd*LLd*LR + 843*nf^4*T*h^10*u^2*W^2*QL*QRd*LL*LRd + 381*nf^4*T*h^10*u^2
      *W^2*QL*QR^2*LL + 762*nf^4*T*h^10*u^2*W^2*QL*QLd*LR*LRd + 762*nf^4*T*
      h^10*u^2*W^2*QL*QLd*LL*LLd + 1524*nf^4*T*h^10*u^2*W^2*QL*QLd*QR*QRd +
      843/2*nf^4*T*h^10*u^2*W^2*QL^2*QRd^2 + 381*nf^4*T*h^10*u^2*W^2*QL^2*QR*
      LR + 381*nf^4*T*h^10*u^2*W^2*QL^2*QLd^2 + 281/2*nf^4*T*h^10*u^2*W^2*QL^3
      *LL + 1/6*nf^4*T*h^10*u^2*B*LLd*LR^3*LRd^2 + 5*nf^4*T*h^10*u^2*B*LLd^3*
      LR^3 + 1/6*nf^4*T*h^10*u^2*B*LL*LR^2*LRd^3 + 4*nf^4*T*h^10*u^2*B*LL*
      LLd^2*LR^2*LRd + 4*nf^4*T*h^10*u^2*B*LL^2*LLd*LR*LRd^2 + 1/6*nf^4*T*h^10
      *u^2*B*LL^2*LLd^3*LR + 5*nf^4*T*h^10*u^2*B*LL^3*LRd^3 + 1/6*nf^4*T*h^10*
      u^2*B*LL^3*LLd^2*LRd - 5/3*nf^4*T*h^10*u^2*B*QRd^3*LLd*LR*LRd - 5*nf^4*T
      *h^10*u^2*B*QRd^3*LL*LRd^2 - 11/6*nf^4*T*h^10*u^2*B*QRd^3*LL*LLd^2 - 2*
      nf^4*T*h^10*u^2*B*QR*QRd^4*LLd + 2*nf^4*T*h^10*u^2*B*QR^2*QRd^2*LLd*LR
       + 2*nf^4*T*h^10*u^2*B*QR^2*QRd^2*LL*LRd - 5*nf^4*T*h^10*u^2*B*QR^3*LLd*
      LR^2 - 5/3*nf^4*T*h^10*u^2*B*QR^3*LL*LR*LRd - 11/6*nf^4*T*h^10*u^2*B*
      QR^3*LL^2*LLd - 2*nf^4*T*h^10*u^2*B*QR^4*QRd*LL - 4*nf^4*T*h^10*u^2*B*
      QLd*QRd^2*LR*LRd^2 - nf^4*T*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + nf^4*T*h^10*
      u^2*B*QLd*QR*LR^2*LRd^2 + 5*nf^4*T*h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 4*nf^4
      *T*h^10*u^2*B*QLd*QR*LL^2*LRd^2 + nf^4*T*h^10*u^2*B*QLd*QR*LL^2*LLd^2 +
      2*nf^4*T*h^10*u^2*B*QLd*QR^3*QRd^2 - 5/2*nf^4*T*h^10*u^2*B*QLd*QR^4*LR
       - nf^4*T*h^10*u^2*B*QLd^2*QRd*LL*LRd^2 - 4*nf^4*T*h^10*u^2*B*QLd^2*QRd*
      LL*LLd^2 - nf^4*T*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 10*nf^4*T*h^10*u^2*B*
      QLd^2*QR^2*LLd*LR + 8*nf^4*T*h^10*u^2*B*QLd^2*QR^2*LL*LRd - 11/6*nf^4*T*
      h^10*u^2*B*QLd^3*LR*LRd^2 - 5*nf^4*T*h^10*u^2*B*QLd^3*LLd^2*LR - 5/3*
      nf^4*T*h^10*u^2*B*QLd^3*LL*LLd*LRd + 10*nf^4*T*h^10*u^2*B*QLd^3*QR^3 - 5/
      2*nf^4*T*h^10*u^2*B*QLd^4*QR*LLd + nf^4*T*h^10*u^2*B*QL*QRd*LR^2*LRd^2
       + 4*nf^4*T*h^10*u^2*B*QL*QRd*LLd^2*LR^2 + 5*nf^4*T*h^10*u^2*B*QL*QRd*
      LL^2*LRd^2 + nf^4*T*h^10*u^2*B*QL*QRd*LL^2*LLd^2 - 5/2*nf^4*T*h^10*u^2*B
      *QL*QRd^4*LRd - 4*nf^4*T*h^10*u^2*B*QL*QR^2*LR^2*LRd - nf^4*T*h^10*u^2*B
      *QL*QR^2*LL^2*LRd + 2*nf^4*T*h^10*u^2*B*QL*QR^2*QRd^3 - nf^4*T*h^10*u^2*
      B*QL*QLd^2*QRd^2*LRd + 8*nf^4*T*h^10*u^2*B*QL*QLd^2*QR^2*QRd - 2*nf^4*T*
      h^10*u^2*B*QL*QLd^4*LRd + 8*nf^4*T*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 10*
      nf^4*T*h^10*u^2*B*QL^2*QRd^2*LL*LRd - nf^4*T*h^10*u^2*B*QL^2*QR*LLd*LR^2
       - 4*nf^4*T*h^10*u^2*B*QL^2*QR*LL^2*LLd - nf^4*T*h^10*u^2*B*QL^2*QR^2*
      QRd*LL + 8*nf^4*T*h^10*u^2*B*QL^2*QLd*QR*QRd^2 - nf^4*T*h^10*u^2*B*QL^2*
      QLd*QR^2*LR + 2*nf^4*T*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 2*nf^4*T*h^10*u^2*
      B*QL^2*QLd^2*LL*LRd + 2*nf^4*T*h^10*u^2*B*QL^2*QLd^3*QR - 11/6*nf^4*T*
      h^10*u^2*B*QL^3*LR^2*LRd - 5/3*nf^4*T*h^10*u^2*B*QL^3*LL*LLd*LR - 5*nf^4
      *T*h^10*u^2*B*QL^3*LL^2*LRd + 10*nf^4*T*h^10*u^2*B*QL^3*QRd^3 + 2*nf^4*T
      *h^10*u^2*B*QL^3*QLd^2*QRd - 5/2*nf^4*T*h^10*u^2*B*QL^4*QRd*LL - 2*nf^4*
      T*h^10*u^2*B*QL^4*QLd*LR + 305/3*nf^4*T*h^10*u^2*B*G*QRd^3*LRd + 274*
      nf^4*T*h^10*u^2*B*G*QR*QRd*LR*LRd + 274*nf^4*T*h^10*u^2*B*G*QR*QRd*LL*
      LLd + 274*nf^4*T*h^10*u^2*B*G*QR^2*QRd^2 + 305/3*nf^4*T*h^10*u^2*B*G*
      QR^3*LR + 274*nf^4*T*h^10*u^2*B*G*QLd*QRd^2*LLd + 305*nf^4*T*h^10*u^2*B*
      G*QLd*QR*LLd*LR + 274*nf^4*T*h^10*u^2*B*G*QLd*QR*LL*LRd + 274*nf^4*T*
      h^10*u^2*B*G*QLd^2*QRd*LRd + 305*nf^4*T*h^10*u^2*B*G*QLd^2*QR^2 + 305/3*
      nf^4*T*h^10*u^2*B*G*QLd^3*LLd + 274*nf^4*T*h^10*u^2*B*G*QL*QRd*LLd*LR +
      305*nf^4*T*h^10*u^2*B*G*QL*QRd*LL*LRd + 274*nf^4*T*h^10*u^2*B*G*QL*QR^2*
      LL + 274*nf^4*T*h^10*u^2*B*G*QL*QLd*LR*LRd + 274*nf^4*T*h^10*u^2*B*G*QL*
      QLd*LL*LLd + 1096*nf^4*T*h^10*u^2*B*G*QL*QLd*QR*QRd + 305*nf^4*T*h^10*
      u^2*B*G*QL^2*QRd^2 + 274*nf^4*T*h^10*u^2*B*G*QL^2*QR*LR + 274*nf^4*T*
      h^10*u^2*B*G*QL^2*QLd^2 + 305/3*nf^4*T*h^10*u^2*B*G*QL^3*LL + 317/2*nf^4
      *T*h^10*u^2*B*W*LR^2*LRd^2 + 703/4*nf^4*T*h^10*u^2*B*W*LLd^2*LR^2 + 634*
      nf^4*T*h^10*u^2*B*W*LL*LLd*LR*LRd + 703/4*nf^4*T*h^10*u^2*B*W*LL^2*LRd^2
       + 317/2*nf^4*T*h^10*u^2*B*W*LL^2*LLd^2 + 703/6*nf^4*T*h^10*u^2*B*W*
      QRd^3*LRd + 634*nf^4*T*h^10*u^2*B*W*QR*QRd*LR*LRd + 634*nf^4*T*h^10*u^2*
      B*W*QR*QRd*LL*LLd + 317*nf^4*T*h^10*u^2*B*W*QR^2*QRd^2 + 703/6*nf^4*T*
      h^10*u^2*B*W*QR^3*LR + 317*nf^4*T*h^10*u^2*B*W*QLd*QRd^2*LLd + 703*nf^4*
      T*h^10*u^2*B*W*QLd*QR*LLd*LR + 634*nf^4*T*h^10*u^2*B*W*QLd*QR*LL*LRd +
      317*nf^4*T*h^10*u^2*B*W*QLd^2*QRd*LRd + 703/2*nf^4*T*h^10*u^2*B*W*QLd^2*
      QR^2 + 703/6*nf^4*T*h^10*u^2*B*W*QLd^3*LLd + 634*nf^4*T*h^10*u^2*B*W*QL*
      QRd*LLd*LR + 703*nf^4*T*h^10*u^2*B*W*QL*QRd*LL*LRd + 317*nf^4*T*h^10*u^2
      *B*W*QL*QR^2*LL + 634*nf^4*T*h^10*u^2*B*W*QL*QLd*LR*LRd + 634*nf^4*T*
      h^10*u^2*B*W*QL*QLd*LL*LLd + 1268*nf^4*T*h^10*u^2*B*W*QL*QLd*QR*QRd +
      703/2*nf^4*T*h^10*u^2*B*W*QL^2*QRd^2 + 317*nf^4*T*h^10*u^2*B*W*QL^2*QR*
      LR + 317*nf^4*T*h^10*u^2*B*W*QL^2*QLd^2 + 703/6*nf^4*T*h^10*u^2*B*W*QL^3
      *LL + 137/4*nf^4*T*h^10*u^2*B^2*LR^2*LRd^2 + 155/4*nf^4*T*h^10*u^2*B^2*
      LLd^2*LR^2 + 137*nf^4*T*h^10*u^2*B^2*LL*LLd*LR*LRd + 155/4*nf^4*T*h^10*
      u^2*B^2*LL^2*LRd^2 + 137/4*nf^4*T*h^10*u^2*B^2*LL^2*LLd^2 + 155/6*nf^4*T
      *h^10*u^2*B^2*QRd^3*LRd + 137*nf^4*T*h^10*u^2*B^2*QR*QRd*LR*LRd + 137*
      nf^4*T*h^10*u^2*B^2*QR*QRd*LL*LLd + 137/2*nf^4*T*h^10*u^2*B^2*QR^2*QRd^2
       + 155/6*nf^4*T*h^10*u^2*B^2*QR^3*LR + 137/2*nf^4*T*h^10*u^2*B^2*QLd*
      QRd^2*LLd + 155*nf^4*T*h^10*u^2*B^2*QLd*QR*LLd*LR + 137*nf^4*T*h^10*u^2*
      B^2*QLd*QR*LL*LRd + 137/2*nf^4*T*h^10*u^2*B^2*QLd^2*QRd*LRd + 155/2*nf^4
      *T*h^10*u^2*B^2*QLd^2*QR^2 + 155/6*nf^4*T*h^10*u^2*B^2*QLd^3*LLd + 137*
      nf^4*T*h^10*u^2*B^2*QL*QRd*LLd*LR + 155*nf^4*T*h^10*u^2*B^2*QL*QRd*LL*
      LRd + 137/2*nf^4*T*h^10*u^2*B^2*QL*QR^2*LL + 137*nf^4*T*h^10*u^2*B^2*QL*
      QLd*LR*LRd + 137*nf^4*T*h^10*u^2*B^2*QL*QLd*LL*LLd + 274*nf^4*T*h^10*u^2
      *B^2*QL*QLd*QR*QRd + 155/2*nf^4*T*h^10*u^2*B^2*QL^2*QRd^2 + 137/2*nf^4*T
      *h^10*u^2*B^2*QL^2*QR*LR + 137/2*nf^4*T*h^10*u^2*B^2*QL^2*QLd^2 + 155/6*
      nf^4*T*h^10*u^2*B^2*QL^3*LL + 58/3*nf^4*T*h^10*u^2*p^2*LLd*LR^3*LRd^2 +
      377/12*nf^4*T*h^10*u^2*p^2*LLd^3*LR^3 + 58/3*nf^4*T*h^10*u^2*p^2*LL*LR^2
      *LRd^3 + 41/2*nf^4*T*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 41/2*nf^4*T*h^10*
      u^2*p^2*LL^2*LLd*LR*LRd^2 + 58/3*nf^4*T*h^10*u^2*p^2*LL^2*LLd^3*LR + 377/
      12*nf^4*T*h^10*u^2*p^2*LL^3*LRd^3 + 58/3*nf^4*T*h^10*u^2*p^2*LL^3*LLd^2*
      LRd + 5/3*nf^4*T*h^10*u^2*p^2*QRd^3*LLd*LR*LRd - 79/4*nf^4*T*h^10*u^2*
      p^2*QRd^3*LL*LRd^2 - 53/3*nf^4*T*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 41/4*nf^4
      *T*h^10*u^2*p^2*QR*QRd^4*LLd + 37*nf^4*T*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR
       + 37*nf^4*T*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd - 79/4*nf^4*T*h^10*u^2*p^2*
      QR^3*LLd*LR^2 + 5/3*nf^4*T*h^10*u^2*p^2*QR^3*LL*LR*LRd - 53/3*nf^4*T*
      h^10*u^2*p^2*QR^3*LL^2*LLd - 41/4*nf^4*T*h^10*u^2*p^2*QR^4*QRd*LL - 41/2
      *nf^4*T*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 - 37/2*nf^4*T*h^10*u^2*p^2*QLd*
      QRd^2*LLd^2*LR + 37/2*nf^4*T*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 107/4*nf^4
      *T*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 41/2*nf^4*T*h^10*u^2*p^2*QLd*QR*LL^2
      *LRd^2 + 37/2*nf^4*T*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 37*nf^4*T*h^10*u^2
      *p^2*QLd*QR^3*QRd^2 - 107/8*nf^4*T*h^10*u^2*p^2*QLd*QR^4*LR - 37/2*nf^4*
      T*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 - 41/2*nf^4*T*h^10*u^2*p^2*QLd^2*QRd*
      LL*LLd^2 - 37/2*nf^4*T*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 107/2*nf^4*T*
      h^10*u^2*p^2*QLd^2*QR^2*LLd*LR + 41*nf^4*T*h^10*u^2*p^2*QLd^2*QR^2*LL*
      LRd - 53/3*nf^4*T*h^10*u^2*p^2*QLd^3*LR*LRd^2 - 79/4*nf^4*T*h^10*u^2*p^2
      *QLd^3*LLd^2*LR + 5/3*nf^4*T*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 107/2*nf^4*
      T*h^10*u^2*p^2*QLd^3*QR^3 - 107/8*nf^4*T*h^10*u^2*p^2*QLd^4*QR*LLd + 37/
      2*nf^4*T*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 + 41/2*nf^4*T*h^10*u^2*p^2*QL*
      QRd*LLd^2*LR^2 + 107/4*nf^4*T*h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 + 37/2*nf^4
      *T*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 - 107/8*nf^4*T*h^10*u^2*p^2*QL*QRd^4*
      LRd - 41/2*nf^4*T*h^10*u^2*p^2*QL*QR^2*LR^2*LRd - 37/2*nf^4*T*h^10*u^2*
      p^2*QL*QR^2*LL^2*LRd + 37*nf^4*T*h^10*u^2*p^2*QL*QR^2*QRd^3 - 37/2*nf^4*
      T*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 41*nf^4*T*h^10*u^2*p^2*QL*QLd^2*QR^2
      *QRd - 41/4*nf^4*T*h^10*u^2*p^2*QL*QLd^4*LRd + 41*nf^4*T*h^10*u^2*p^2*
      QL^2*QRd^2*LLd*LR + 107/2*nf^4*T*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd - 37/2*
      nf^4*T*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 - 41/2*nf^4*T*h^10*u^2*p^2*QL^2*QR*
      LL^2*LLd - 37/2*nf^4*T*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 41*nf^4*T*h^10*
      u^2*p^2*QL^2*QLd*QR*QRd^2 - 37/2*nf^4*T*h^10*u^2*p^2*QL^2*QLd*QR^2*LR +
      37*nf^4*T*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 37*nf^4*T*h^10*u^2*p^2*QL^2*
      QLd^2*LL*LRd + 37*nf^4*T*h^10*u^2*p^2*QL^2*QLd^3*QR - 53/3*nf^4*T*h^10*
      u^2*p^2*QL^3*LR^2*LRd + 5/3*nf^4*T*h^10*u^2*p^2*QL^3*LL*LLd*LR - 79/4*
      nf^4*T*h^10*u^2*p^2*QL^3*LL^2*LRd + 107/2*nf^4*T*h^10*u^2*p^2*QL^3*QRd^3
       + 37*nf^4*T*h^10*u^2*p^2*QL^3*QLd^2*QRd - 107/8*nf^4*T*h^10*u^2*p^2*
      QL^4*QRd*LL - 41/4*nf^4*T*h^10*u^2*p^2*QL^4*QLd*LR + 1653*nf^4*T*h^10*
      u^2*p^2*G*QRd^3*LRd + 4484*nf^4*T*h^10*u^2*p^2*G*QR*QRd*LR*LRd + 4484*
      nf^4*T*h^10*u^2*p^2*G*QR*QRd*LL*LLd + 4484*nf^4*T*h^10*u^2*p^2*G*QR^2*
      QRd^2 + 1653*nf^4*T*h^10*u^2*p^2*G*QR^3*LR + 4484*nf^4*T*h^10*u^2*p^2*G*
      QLd*QRd^2*LLd + 4959*nf^4*T*h^10*u^2*p^2*G*QLd*QR*LLd*LR + 4484*nf^4*T*
      h^10*u^2*p^2*G*QLd*QR*LL*LRd + 4484*nf^4*T*h^10*u^2*p^2*G*QLd^2*QRd*LRd
       + 4959*nf^4*T*h^10*u^2*p^2*G*QLd^2*QR^2 + 1653*nf^4*T*h^10*u^2*p^2*G*
      QLd^3*LLd + 4484*nf^4*T*h^10*u^2*p^2*G*QL*QRd*LLd*LR + 4959*nf^4*T*h^10*
      u^2*p^2*G*QL*QRd*LL*LRd + 4484*nf^4*T*h^10*u^2*p^2*G*QL*QR^2*LL + 4484*
      nf^4*T*h^10*u^2*p^2*G*QL*QLd*LR*LRd + 4484*nf^4*T*h^10*u^2*p^2*G*QL*QLd*
      LL*LLd + 17936*nf^4*T*h^10*u^2*p^2*G*QL*QLd*QR*QRd + 4959*nf^4*T*h^10*
      u^2*p^2*G*QL^2*QRd^2 + 4484*nf^4*T*h^10*u^2*p^2*G*QL^2*QR*LR + 4484*nf^4
      *T*h^10*u^2*p^2*G*QL^2*QLd^2 + 1653*nf^4*T*h^10*u^2*p^2*G*QL^3*LL + 5195/
      2*nf^4*T*h^10*u^2*p^2*W*LR^2*LRd^2 + 11487/4*nf^4*T*h^10*u^2*p^2*W*LLd^2
      *LR^2 + 10390*nf^4*T*h^10*u^2*p^2*W*LL*LLd*LR*LRd + 11487/4*nf^4*T*h^10*
      u^2*p^2*W*LL^2*LRd^2 + 5195/2*nf^4*T*h^10*u^2*p^2*W*LL^2*LLd^2 + 3829/2*
      nf^4*T*h^10*u^2*p^2*W*QRd^3*LRd + 10390*nf^4*T*h^10*u^2*p^2*W*QR*QRd*LR*
      LRd + 10390*nf^4*T*h^10*u^2*p^2*W*QR*QRd*LL*LLd + 5195*nf^4*T*h^10*u^2*
      p^2*W*QR^2*QRd^2 + 3829/2*nf^4*T*h^10*u^2*p^2*W*QR^3*LR + 5195*nf^4*T*
      h^10*u^2*p^2*W*QLd*QRd^2*LLd + 11487*nf^4*T*h^10*u^2*p^2*W*QLd*QR*LLd*LR
       + 10390*nf^4*T*h^10*u^2*p^2*W*QLd*QR*LL*LRd + 5195*nf^4*T*h^10*u^2*p^2*
      W*QLd^2*QRd*LRd + 11487/2*nf^4*T*h^10*u^2*p^2*W*QLd^2*QR^2 + 3829/2*nf^4
      *T*h^10*u^2*p^2*W*QLd^3*LLd + 10390*nf^4*T*h^10*u^2*p^2*W*QL*QRd*LLd*LR
       + 11487*nf^4*T*h^10*u^2*p^2*W*QL*QRd*LL*LRd + 5195*nf^4*T*h^10*u^2*p^2*
      W*QL*QR^2*LL + 10390*nf^4*T*h^10*u^2*p^2*W*QL*QLd*LR*LRd + 10390*nf^4*T*
      h^10*u^2*p^2*W*QL*QLd*LL*LLd + 20780*nf^4*T*h^10*u^2*p^2*W*QL*QLd*QR*QRd
       + 11487/2*nf^4*T*h^10*u^2*p^2*W*QL^2*QRd^2 + 5195*nf^4*T*h^10*u^2*p^2*W
      *QL^2*QR*LR + 5195*nf^4*T*h^10*u^2*p^2*W*QL^2*QLd^2 + 3829/2*nf^4*T*h^10
      *u^2*p^2*W*QL^3*LL + 1121*nf^4*T*h^10*u^2*p^2*B*LR^2*LRd^2 + 4959/4*nf^4
      *T*h^10*u^2*p^2*B*LLd^2*LR^2 + 4484*nf^4*T*h^10*u^2*p^2*B*LL*LLd*LR*LRd
       + 4959/4*nf^4*T*h^10*u^2*p^2*B*LL^2*LRd^2 + 1121*nf^4*T*h^10*u^2*p^2*B*
      LL^2*LLd^2 + 1653/2*nf^4*T*h^10*u^2*p^2*B*QRd^3*LRd + 4484*nf^4*T*h^10*
      u^2*p^2*B*QR*QRd*LR*LRd + 4484*nf^4*T*h^10*u^2*p^2*B*QR*QRd*LL*LLd +
      2242*nf^4*T*h^10*u^2*p^2*B*QR^2*QRd^2 + 1653/2*nf^4*T*h^10*u^2*p^2*B*
      QR^3*LR + 2242*nf^4*T*h^10*u^2*p^2*B*QLd*QRd^2*LLd + 4959*nf^4*T*h^10*
      u^2*p^2*B*QLd*QR*LLd*LR + 4484*nf^4*T*h^10*u^2*p^2*B*QLd*QR*LL*LRd +
      2242*nf^4*T*h^10*u^2*p^2*B*QLd^2*QRd*LRd + 4959/2*nf^4*T*h^10*u^2*p^2*B*
      QLd^2*QR^2 + 1653/2*nf^4*T*h^10*u^2*p^2*B*QLd^3*LLd + 4484*nf^4*T*h^10*
      u^2*p^2*B*QL*QRd*LLd*LR + 4959*nf^4*T*h^10*u^2*p^2*B*QL*QRd*LL*LRd +
      2242*nf^4*T*h^10*u^2*p^2*B*QL*QR^2*LL + 4484*nf^4*T*h^10*u^2*p^2*B*QL*
      QLd*LR*LRd + 4484*nf^4*T*h^10*u^2*p^2*B*QL*QLd*LL*LLd + 8968*nf^4*T*h^10
      *u^2*p^2*B*QL*QLd*QR*QRd + 4959/2*nf^4*T*h^10*u^2*p^2*B*QL^2*QRd^2 +
      2242*nf^4*T*h^10*u^2*p^2*B*QL^2*QR*LR + 2242*nf^4*T*h^10*u^2*p^2*B*QL^2*
      QLd^2 + 1653/2*nf^4*T*h^10*u^2*p^2*B*QL^3*LL + 5853/2*nf^4*T*h^10*u^2*
      p^4*LR^2*LRd^2 + 3206*nf^4*T*h^10*u^2*p^4*LLd^2*LR^2 + 11706*nf^4*T*h^10
      *u^2*p^4*LL*LLd*LR*LRd + 3206*nf^4*T*h^10*u^2*p^4*LL^2*LRd^2 + 5853/2*
      nf^4*T*h^10*u^2*p^4*LL^2*LLd^2 + 6412/3*nf^4*T*h^10*u^2*p^4*QRd^3*LRd +
      11706*nf^4*T*h^10*u^2*p^4*QR*QRd*LR*LRd + 11706*nf^4*T*h^10*u^2*p^4*QR*
      QRd*LL*LLd + 5853*nf^4*T*h^10*u^2*p^4*QR^2*QRd^2 + 6412/3*nf^4*T*h^10*
      u^2*p^4*QR^3*LR + 5853*nf^4*T*h^10*u^2*p^4*QLd*QRd^2*LLd + 12824*nf^4*T*
      h^10*u^2*p^4*QLd*QR*LLd*LR + 11706*nf^4*T*h^10*u^2*p^4*QLd*QR*LL*LRd +
      5853*nf^4*T*h^10*u^2*p^4*QLd^2*QRd*LRd + 6412*nf^4*T*h^10*u^2*p^4*QLd^2*
      QR^2 + 6412/3*nf^4*T*h^10*u^2*p^4*QLd^3*LLd + 11706*nf^4*T*h^10*u^2*p^4*
      QL*QRd*LLd*LR + 12824*nf^4*T*h^10*u^2*p^4*QL*QRd*LL*LRd + 5853*nf^4*T*
      h^10*u^2*p^4*QL*QR^2*LL + 11706*nf^4*T*h^10*u^2*p^4*QL*QLd*LR*LRd +
      11706*nf^4*T*h^10*u^2*p^4*QL*QLd*LL*LLd + 23412*nf^4*T*h^10*u^2*p^4*QL*
      QLd*QR*QRd + 6412*nf^4*T*h^10*u^2*p^4*QL^2*QRd^2 + 5853*nf^4*T*h^10*u^2*
      p^4*QL^2*QR*LR + 5853*nf^4*T*h^10*u^2*p^4*QL^2*QLd^2 + 6412/3*nf^4*T*
      h^10*u^2*p^4*QL^3*LL + 125/12*nf^4*T*h^10*u^3*p*LLd*LR^3*LRd^2 + 218/9*
      nf^4*T*h^10*u^3*p*LLd^3*LR^3 + 125/12*nf^4*T*h^10*u^3*p*LL*LR^2*LRd^3 +
      69/4*nf^4*T*h^10*u^3*p*LL*LLd^2*LR^2*LRd + 69/4*nf^4*T*h^10*u^3*p*LL^2*
      LLd*LR*LRd^2 + 125/12*nf^4*T*h^10*u^3*p*LL^2*LLd^3*LR + 218/9*nf^4*T*
      h^10*u^3*p*LL^3*LRd^3 + 125/12*nf^4*T*h^10*u^3*p*LL^3*LLd^2*LRd - 8/3*
      nf^4*T*h^10*u^3*p*QRd^3*LLd*LR*LRd - 56/3*nf^4*T*h^10*u^3*p*QRd^3*LL*
      LRd^2 - 157/12*nf^4*T*h^10*u^3*p*QRd^3*LL*LLd^2 - 69/8*nf^4*T*h^10*u^3*p
      *QR*QRd^4*LLd + 47/2*nf^4*T*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 47/2*nf^4*T*
      h^10*u^3*p*QR^2*QRd^2*LL*LRd - 56/3*nf^4*T*h^10*u^3*p*QR^3*LLd*LR^2 - 8/
      3*nf^4*T*h^10*u^3*p*QR^3*LL*LR*LRd - 157/12*nf^4*T*h^10*u^3*p*QR^3*LL^2*
      LLd - 69/8*nf^4*T*h^10*u^3*p*QR^4*QRd*LL - 69/4*nf^4*T*h^10*u^3*p*QLd*
      QRd^2*LR*LRd^2 - 47/4*nf^4*T*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 47/4*nf^4*T
      *h^10*u^3*p*QLd*QR*LR^2*LRd^2 + 22*nf^4*T*h^10*u^3*p*QLd*QR*LLd^2*LR^2
       + 69/4*nf^4*T*h^10*u^3*p*QLd*QR*LL^2*LRd^2 + 47/4*nf^4*T*h^10*u^3*p*QLd
      *QR*LL^2*LLd^2 + 47/2*nf^4*T*h^10*u^3*p*QLd*QR^3*QRd^2 - 11*nf^4*T*h^10*
      u^3*p*QLd*QR^4*LR - 47/4*nf^4*T*h^10*u^3*p*QLd^2*QRd*LL*LRd^2 - 69/4*
      nf^4*T*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 - 47/4*nf^4*T*h^10*u^3*p*QLd^2*QR*
      QRd^2*LLd + 44*nf^4*T*h^10*u^3*p*QLd^2*QR^2*LLd*LR + 69/2*nf^4*T*h^10*
      u^3*p*QLd^2*QR^2*LL*LRd - 157/12*nf^4*T*h^10*u^3*p*QLd^3*LR*LRd^2 - 56/3
      *nf^4*T*h^10*u^3*p*QLd^3*LLd^2*LR - 8/3*nf^4*T*h^10*u^3*p*QLd^3*LL*LLd*
      LRd + 44*nf^4*T*h^10*u^3*p*QLd^3*QR^3 - 11*nf^4*T*h^10*u^3*p*QLd^4*QR*
      LLd + 47/4*nf^4*T*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 69/4*nf^4*T*h^10*u^3*p*
      QL*QRd*LLd^2*LR^2 + 22*nf^4*T*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 47/4*nf^4*T
      *h^10*u^3*p*QL*QRd*LL^2*LLd^2 - 11*nf^4*T*h^10*u^3*p*QL*QRd^4*LRd - 69/4
      *nf^4*T*h^10*u^3*p*QL*QR^2*LR^2*LRd - 47/4*nf^4*T*h^10*u^3*p*QL*QR^2*
      LL^2*LRd + 47/2*nf^4*T*h^10*u^3*p*QL*QR^2*QRd^3 - 47/4*nf^4*T*h^10*u^3*p
      *QL*QLd^2*QRd^2*LRd + 69/2*nf^4*T*h^10*u^3*p*QL*QLd^2*QR^2*QRd - 69/8*
      nf^4*T*h^10*u^3*p*QL*QLd^4*LRd + 69/2*nf^4*T*h^10*u^3*p*QL^2*QRd^2*LLd*
      LR + 44*nf^4*T*h^10*u^3*p*QL^2*QRd^2*LL*LRd - 47/4*nf^4*T*h^10*u^3*p*
      QL^2*QR*LLd*LR^2 - 69/4*nf^4*T*h^10*u^3*p*QL^2*QR*LL^2*LLd - 47/4*nf^4*T
      *h^10*u^3*p*QL^2*QR^2*QRd*LL + 69/2*nf^4*T*h^10*u^3*p*QL^2*QLd*QR*QRd^2
       - 47/4*nf^4*T*h^10*u^3*p*QL^2*QLd*QR^2*LR + 47/2*nf^4*T*h^10*u^3*p*QL^2
      *QLd^2*LLd*LR + 47/2*nf^4*T*h^10*u^3*p*QL^2*QLd^2*LL*LRd + 47/2*nf^4*T*
      h^10*u^3*p*QL^2*QLd^3*QR - 157/12*nf^4*T*h^10*u^3*p*QL^3*LR^2*LRd - 8/3*
      nf^4*T*h^10*u^3*p*QL^3*LL*LLd*LR - 56/3*nf^4*T*h^10*u^3*p*QL^3*LL^2*LRd
       + 44*nf^4*T*h^10*u^3*p*QL^3*QRd^3 + 47/2*nf^4*T*h^10*u^3*p*QL^3*QLd^2*
      QRd - 11*nf^4*T*h^10*u^3*p*QL^4*QRd*LL - 69/8*nf^4*T*h^10*u^3*p*QL^4*QLd
      *LR + 2111/3*nf^4*T*h^10*u^3*p*G*QRd^3*LRd + 1936*nf^4*T*h^10*u^3*p*G*QR
      *QRd*LR*LRd + 1936*nf^4*T*h^10*u^3*p*G*QR*QRd*LL*LLd + 1936*nf^4*T*h^10*
      u^3*p*G*QR^2*QRd^2 + 2111/3*nf^4*T*h^10*u^3*p*G*QR^3*LR + 1936*nf^4*T*
      h^10*u^3*p*G*QLd*QRd^2*LLd + 2111*nf^4*T*h^10*u^3*p*G*QLd*QR*LLd*LR +
      1936*nf^4*T*h^10*u^3*p*G*QLd*QR*LL*LRd + 1936*nf^4*T*h^10*u^3*p*G*QLd^2*
      QRd*LRd + 2111*nf^4*T*h^10*u^3*p*G*QLd^2*QR^2 + 2111/3*nf^4*T*h^10*u^3*p
      *G*QLd^3*LLd + 1936*nf^4*T*h^10*u^3*p*G*QL*QRd*LLd*LR + 2111*nf^4*T*h^10
      *u^3*p*G*QL*QRd*LL*LRd + 1936*nf^4*T*h^10*u^3*p*G*QL*QR^2*LL + 1936*nf^4
      *T*h^10*u^3*p*G*QL*QLd*LR*LRd + 1936*nf^4*T*h^10*u^3*p*G*QL*QLd*LL*LLd
       + 7744*nf^4*T*h^10*u^3*p*G*QL*QLd*QR*QRd + 2111*nf^4*T*h^10*u^3*p*G*
      QL^2*QRd^2 + 1936*nf^4*T*h^10*u^3*p*G*QL^2*QR*LR + 1936*nf^4*T*h^10*u^3*
      p*G*QL^2*QLd^2 + 2111/3*nf^4*T*h^10*u^3*p*G*QL^3*LL + 1170*nf^4*T*h^10*
      u^3*p*W*LR^2*LRd^2 + 2547/2*nf^4*T*h^10*u^3*p*W*LLd^2*LR^2 + 4680*nf^4*T
      *h^10*u^3*p*W*LL*LLd*LR*LRd + 2547/2*nf^4*T*h^10*u^3*p*W*LL^2*LRd^2 +
      1170*nf^4*T*h^10*u^3*p*W*LL^2*LLd^2 + 849*nf^4*T*h^10*u^3*p*W*QRd^3*LRd
       + 4680*nf^4*T*h^10*u^3*p*W*QR*QRd*LR*LRd + 4680*nf^4*T*h^10*u^3*p*W*QR*
      QRd*LL*LLd + 2340*nf^4*T*h^10*u^3*p*W*QR^2*QRd^2 + 849*nf^4*T*h^10*u^3*p
      *W*QR^3*LR + 2340*nf^4*T*h^10*u^3*p*W*QLd*QRd^2*LLd + 5094*nf^4*T*h^10*
      u^3*p*W*QLd*QR*LLd*LR + 4680*nf^4*T*h^10*u^3*p*W*QLd*QR*LL*LRd + 2340*
      nf^4*T*h^10*u^3*p*W*QLd^2*QRd*LRd + 2547*nf^4*T*h^10*u^3*p*W*QLd^2*QR^2
       + 849*nf^4*T*h^10*u^3*p*W*QLd^3*LLd + 4680*nf^4*T*h^10*u^3*p*W*QL*QRd*
      LLd*LR + 5094*nf^4*T*h^10*u^3*p*W*QL*QRd*LL*LRd + 2340*nf^4*T*h^10*u^3*p
      *W*QL*QR^2*LL + 4680*nf^4*T*h^10*u^3*p*W*QL*QLd*LR*LRd + 4680*nf^4*T*
      h^10*u^3*p*W*QL*QLd*LL*LLd + 9360*nf^4*T*h^10*u^3*p*W*QL*QLd*QR*QRd +
      2547*nf^4*T*h^10*u^3*p*W*QL^2*QRd^2 + 2340*nf^4*T*h^10*u^3*p*W*QL^2*QR*
      LR + 2340*nf^4*T*h^10*u^3*p*W*QL^2*QLd^2 + 849*nf^4*T*h^10*u^3*p*W*QL^3*
      LL + 484*nf^4*T*h^10*u^3*p*B*LR^2*LRd^2 + 2111/4*nf^4*T*h^10*u^3*p*B*
      LLd^2*LR^2 + 1936*nf^4*T*h^10*u^3*p*B*LL*LLd*LR*LRd + 2111/4*nf^4*T*h^10
      *u^3*p*B*LL^2*LRd^2 + 484*nf^4*T*h^10*u^3*p*B*LL^2*LLd^2 + 2111/6*nf^4*T
      *h^10*u^3*p*B*QRd^3*LRd + 1936*nf^4*T*h^10*u^3*p*B*QR*QRd*LR*LRd + 1936*
      nf^4*T*h^10*u^3*p*B*QR*QRd*LL*LLd + 968*nf^4*T*h^10*u^3*p*B*QR^2*QRd^2
       + 2111/6*nf^4*T*h^10*u^3*p*B*QR^3*LR + 968*nf^4*T*h^10*u^3*p*B*QLd*
      QRd^2*LLd + 2111*nf^4*T*h^10*u^3*p*B*QLd*QR*LLd*LR + 1936*nf^4*T*h^10*
      u^3*p*B*QLd*QR*LL*LRd + 968*nf^4*T*h^10*u^3*p*B*QLd^2*QRd*LRd + 2111/2*
      nf^4*T*h^10*u^3*p*B*QLd^2*QR^2 + 2111/6*nf^4*T*h^10*u^3*p*B*QLd^3*LLd +
      1936*nf^4*T*h^10*u^3*p*B*QL*QRd*LLd*LR + 2111*nf^4*T*h^10*u^3*p*B*QL*QRd
      *LL*LRd + 968*nf^4*T*h^10*u^3*p*B*QL*QR^2*LL + 1936*nf^4*T*h^10*u^3*p*B*
      QL*QLd*LR*LRd + 1936*nf^4*T*h^10*u^3*p*B*QL*QLd*LL*LLd + 3872*nf^4*T*
      h^10*u^3*p*B*QL*QLd*QR*QRd + 2111/2*nf^4*T*h^10*u^3*p*B*QL^2*QRd^2 + 968
      *nf^4*T*h^10*u^3*p*B*QL^2*QR*LR + 968*nf^4*T*h^10*u^3*p*B*QL^2*QLd^2 +
      2111/6*nf^4*T*h^10*u^3*p*B*QL^3*LL + 11511/4*nf^4*T*h^10*u^3*p^3*LR^2*
      LRd^2 + 12533/4*nf^4*T*h^10*u^3*p^3*LLd^2*LR^2 + 11511*nf^4*T*h^10*u^3*
      p^3*LL*LLd*LR*LRd + 12533/4*nf^4*T*h^10*u^3*p^3*LL^2*LRd^2 + 11511/4*
      nf^4*T*h^10*u^3*p^3*LL^2*LLd^2 + 12533/6*nf^4*T*h^10*u^3*p^3*QRd^3*LRd
       + 11511*nf^4*T*h^10*u^3*p^3*QR*QRd*LR*LRd + 11511*nf^4*T*h^10*u^3*p^3*
      QR*QRd*LL*LLd + 11511/2*nf^4*T*h^10*u^3*p^3*QR^2*QRd^2 + 12533/6*nf^4*T*
      h^10*u^3*p^3*QR^3*LR + 11511/2*nf^4*T*h^10*u^3*p^3*QLd*QRd^2*LLd + 12533
      *nf^4*T*h^10*u^3*p^3*QLd*QR*LLd*LR + 11511*nf^4*T*h^10*u^3*p^3*QLd*QR*LL
      *LRd + 11511/2*nf^4*T*h^10*u^3*p^3*QLd^2*QRd*LRd + 12533/2*nf^4*T*h^10*
      u^3*p^3*QLd^2*QR^2 + 12533/6*nf^4*T*h^10*u^3*p^3*QLd^3*LLd + 11511*nf^4*
      T*h^10*u^3*p^3*QL*QRd*LLd*LR + 12533*nf^4*T*h^10*u^3*p^3*QL*QRd*LL*LRd
       + 11511/2*nf^4*T*h^10*u^3*p^3*QL*QR^2*LL + 11511*nf^4*T*h^10*u^3*p^3*QL
      *QLd*LR*LRd + 11511*nf^4*T*h^10*u^3*p^3*QL*QLd*LL*LLd + 23022*nf^4*T*
      h^10*u^3*p^3*QL*QLd*QR*QRd + 12533/2*nf^4*T*h^10*u^3*p^3*QL^2*QRd^2 +
      11511/2*nf^4*T*h^10*u^3*p^3*QL^2*QR*LR + 11511/2*nf^4*T*h^10*u^3*p^3*
      QL^2*QLd^2 + 12533/6*nf^4*T*h^10*u^3*p^3*QL^3*LL + 29/12*nf^4*T*h^10*u^4
      *LLd*LR^3*LRd^2 + 53/9*nf^4*T*h^10*u^4*LLd^3*LR^3 + 29/12*nf^4*T*h^10*
      u^4*LL*LR^2*LRd^3 + 21/4*nf^4*T*h^10*u^4*LL*LLd^2*LR^2*LRd + 21/4*nf^4*T
      *h^10*u^4*LL^2*LLd*LR*LRd^2 + 29/12*nf^4*T*h^10*u^4*LL^2*LLd^3*LR + 53/9
      *nf^4*T*h^10*u^4*LL^3*LRd^3 + 29/12*nf^4*T*h^10*u^4*LL^3*LLd^2*LRd - 5/3
      *nf^4*T*h^10*u^4*QRd^3*LLd*LR*LRd - 37/6*nf^4*T*h^10*u^4*QRd^3*LL*LRd^2
       - 49/12*nf^4*T*h^10*u^4*QRd^3*LL*LLd^2 - 21/8*nf^4*T*h^10*u^4*QR*QRd^4*
      LLd + 13/2*nf^4*T*h^10*u^4*QR^2*QRd^2*LLd*LR + 13/2*nf^4*T*h^10*u^4*QR^2
      *QRd^2*LL*LRd - 37/6*nf^4*T*h^10*u^4*QR^3*LLd*LR^2 - 5/3*nf^4*T*h^10*u^4
      *QR^3*LL*LR*LRd - 49/12*nf^4*T*h^10*u^4*QR^3*LL^2*LLd - 21/8*nf^4*T*h^10
      *u^4*QR^4*QRd*LL - 21/4*nf^4*T*h^10*u^4*QLd*QRd^2*LR*LRd^2 - 13/4*nf^4*T
      *h^10*u^4*QLd*QRd^2*LLd^2*LR + 13/4*nf^4*T*h^10*u^4*QLd*QR*LR^2*LRd^2 +
      6*nf^4*T*h^10*u^4*QLd*QR*LLd^2*LR^2 + 21/4*nf^4*T*h^10*u^4*QLd*QR*LL^2*
      LRd^2 + 13/4*nf^4*T*h^10*u^4*QLd*QR*LL^2*LLd^2 + 13/2*nf^4*T*h^10*u^4*
      QLd*QR^3*QRd^2 - 3*nf^4*T*h^10*u^4*QLd*QR^4*LR - 13/4*nf^4*T*h^10*u^4*
      QLd^2*QRd*LL*LRd^2 - 21/4*nf^4*T*h^10*u^4*QLd^2*QRd*LL*LLd^2 - 13/4*nf^4
      *T*h^10*u^4*QLd^2*QR*QRd^2*LLd + 12*nf^4*T*h^10*u^4*QLd^2*QR^2*LLd*LR +
      21/2*nf^4*T*h^10*u^4*QLd^2*QR^2*LL*LRd - 49/12*nf^4*T*h^10*u^4*QLd^3*LR*
      LRd^2 - 37/6*nf^4*T*h^10*u^4*QLd^3*LLd^2*LR - 5/3*nf^4*T*h^10*u^4*QLd^3*
      LL*LLd*LRd + 12*nf^4*T*h^10*u^4*QLd^3*QR^3 - 3*nf^4*T*h^10*u^4*QLd^4*QR*
      LLd + 13/4*nf^4*T*h^10*u^4*QL*QRd*LR^2*LRd^2 + 21/4*nf^4*T*h^10*u^4*QL*
      QRd*LLd^2*LR^2 + 6*nf^4*T*h^10*u^4*QL*QRd*LL^2*LRd^2 + 13/4*nf^4*T*h^10*
      u^4*QL*QRd*LL^2*LLd^2 - 3*nf^4*T*h^10*u^4*QL*QRd^4*LRd - 21/4*nf^4*T*
      h^10*u^4*QL*QR^2*LR^2*LRd - 13/4*nf^4*T*h^10*u^4*QL*QR^2*LL^2*LRd + 13/2
      *nf^4*T*h^10*u^4*QL*QR^2*QRd^3 - 13/4*nf^4*T*h^10*u^4*QL*QLd^2*QRd^2*LRd
       + 21/2*nf^4*T*h^10*u^4*QL*QLd^2*QR^2*QRd - 21/8*nf^4*T*h^10*u^4*QL*
      QLd^4*LRd + 21/2*nf^4*T*h^10*u^4*QL^2*QRd^2*LLd*LR + 12*nf^4*T*h^10*u^4*
      QL^2*QRd^2*LL*LRd - 13/4*nf^4*T*h^10*u^4*QL^2*QR*LLd*LR^2 - 21/4*nf^4*T*
      h^10*u^4*QL^2*QR*LL^2*LLd - 13/4*nf^4*T*h^10*u^4*QL^2*QR^2*QRd*LL + 21/2
      *nf^4*T*h^10*u^4*QL^2*QLd*QR*QRd^2 - 13/4*nf^4*T*h^10*u^4*QL^2*QLd*QR^2*
      LR + 13/2*nf^4*T*h^10*u^4*QL^2*QLd^2*LLd*LR + 13/2*nf^4*T*h^10*u^4*QL^2*
      QLd^2*LL*LRd + 13/2*nf^4*T*h^10*u^4*QL^2*QLd^3*QR - 49/12*nf^4*T*h^10*
      u^4*QL^3*LR^2*LRd - 5/3*nf^4*T*h^10*u^4*QL^3*LL*LLd*LR - 37/6*nf^4*T*
      h^10*u^4*QL^3*LL^2*LRd + 12*nf^4*T*h^10*u^4*QL^3*QRd^3 + 13/2*nf^4*T*
      h^10*u^4*QL^3*QLd^2*QRd - 3*nf^4*T*h^10*u^4*QL^4*QRd*LL - 21/8*nf^4*T*
      h^10*u^4*QL^4*QLd*LR + 310/3*nf^4*T*h^10*u^4*G*QRd^3*LRd + 290*nf^4*T*
      h^10*u^4*G*QR*QRd*LR*LRd + 290*nf^4*T*h^10*u^4*G*QR*QRd*LL*LLd + 290*
      nf^4*T*h^10*u^4*G*QR^2*QRd^2 + 310/3*nf^4*T*h^10*u^4*G*QR^3*LR + 290*
      nf^4*T*h^10*u^4*G*QLd*QRd^2*LLd + 310*nf^4*T*h^10*u^4*G*QLd*QR*LLd*LR +
      290*nf^4*T*h^10*u^4*G*QLd*QR*LL*LRd + 290*nf^4*T*h^10*u^4*G*QLd^2*QRd*
      LRd + 310*nf^4*T*h^10*u^4*G*QLd^2*QR^2 + 310/3*nf^4*T*h^10*u^4*G*QLd^3*
      LLd + 290*nf^4*T*h^10*u^4*G*QL*QRd*LLd*LR + 310*nf^4*T*h^10*u^4*G*QL*QRd
      *LL*LRd + 290*nf^4*T*h^10*u^4*G*QL*QR^2*LL + 290*nf^4*T*h^10*u^4*G*QL*
      QLd*LR*LRd + 290*nf^4*T*h^10*u^4*G*QL*QLd*LL*LLd + 1160*nf^4*T*h^10*u^4*
      G*QL*QLd*QR*QRd + 310*nf^4*T*h^10*u^4*G*QL^2*QRd^2 + 290*nf^4*T*h^10*u^4
      *G*QL^2*QR*LR + 290*nf^4*T*h^10*u^4*G*QL^2*QLd^2 + 310/3*nf^4*T*h^10*u^4
      *G*QL^3*LL + 361/2*nf^4*T*h^10*u^4*W*LR^2*LRd^2 + 769/4*nf^4*T*h^10*u^4*
      W*LLd^2*LR^2 + 722*nf^4*T*h^10*u^4*W*LL*LLd*LR*LRd + 769/4*nf^4*T*h^10*
      u^4*W*LL^2*LRd^2 + 361/2*nf^4*T*h^10*u^4*W*LL^2*LLd^2 + 769/6*nf^4*T*
      h^10*u^4*W*QRd^3*LRd + 722*nf^4*T*h^10*u^4*W*QR*QRd*LR*LRd + 722*nf^4*T*
      h^10*u^4*W*QR*QRd*LL*LLd + 361*nf^4*T*h^10*u^4*W*QR^2*QRd^2 + 769/6*nf^4
      *T*h^10*u^4*W*QR^3*LR + 361*nf^4*T*h^10*u^4*W*QLd*QRd^2*LLd + 769*nf^4*T
      *h^10*u^4*W*QLd*QR*LLd*LR + 722*nf^4*T*h^10*u^4*W*QLd*QR*LL*LRd + 361*
      nf^4*T*h^10*u^4*W*QLd^2*QRd*LRd + 769/2*nf^4*T*h^10*u^4*W*QLd^2*QR^2 +
      769/6*nf^4*T*h^10*u^4*W*QLd^3*LLd + 722*nf^4*T*h^10*u^4*W*QL*QRd*LLd*LR
       + 769*nf^4*T*h^10*u^4*W*QL*QRd*LL*LRd + 361*nf^4*T*h^10*u^4*W*QL*QR^2*
      LL + 722*nf^4*T*h^10*u^4*W*QL*QLd*LR*LRd + 722*nf^4*T*h^10*u^4*W*QL*QLd*
      LL*LLd + 1444*nf^4*T*h^10*u^4*W*QL*QLd*QR*QRd + 769/2*nf^4*T*h^10*u^4*W*
      QL^2*QRd^2 + 361*nf^4*T*h^10*u^4*W*QL^2*QR*LR + 361*nf^4*T*h^10*u^4*W*
      QL^2*QLd^2 + 769/6*nf^4*T*h^10*u^4*W*QL^3*LL + 145/2*nf^4*T*h^10*u^4*B*
      LR^2*LRd^2 + 155/2*nf^4*T*h^10*u^4*B*LLd^2*LR^2 + 290*nf^4*T*h^10*u^4*B*
      LL*LLd*LR*LRd + 155/2*nf^4*T*h^10*u^4*B*LL^2*LRd^2 + 145/2*nf^4*T*h^10*
      u^4*B*LL^2*LLd^2 + 155/3*nf^4*T*h^10*u^4*B*QRd^3*LRd + 290*nf^4*T*h^10*
      u^4*B*QR*QRd*LR*LRd + 290*nf^4*T*h^10*u^4*B*QR*QRd*LL*LLd + 145*nf^4*T*
      h^10*u^4*B*QR^2*QRd^2 + 155/3*nf^4*T*h^10*u^4*B*QR^3*LR + 145*nf^4*T*
      h^10*u^4*B*QLd*QRd^2*LLd + 310*nf^4*T*h^10*u^4*B*QLd*QR*LLd*LR + 290*
      nf^4*T*h^10*u^4*B*QLd*QR*LL*LRd + 145*nf^4*T*h^10*u^4*B*QLd^2*QRd*LRd +
      155*nf^4*T*h^10*u^4*B*QLd^2*QR^2 + 155/3*nf^4*T*h^10*u^4*B*QLd^3*LLd +
      290*nf^4*T*h^10*u^4*B*QL*QRd*LLd*LR + 310*nf^4*T*h^10*u^4*B*QL*QRd*LL*
      LRd + 145*nf^4*T*h^10*u^4*B*QL*QR^2*LL + 290*nf^4*T*h^10*u^4*B*QL*QLd*LR
      *LRd + 290*nf^4*T*h^10*u^4*B*QL*QLd*LL*LLd + 580*nf^4*T*h^10*u^4*B*QL*
      QLd*QR*QRd + 155*nf^4*T*h^10*u^4*B*QL^2*QRd^2 + 145*nf^4*T*h^10*u^4*B*
      QL^2*QR*LR + 145*nf^4*T*h^10*u^4*B*QL^2*QLd^2 + 155/3*nf^4*T*h^10*u^4*B*
      QL^3*LL + 6027/4*nf^4*T*h^10*u^4*p^2*LR^2*LRd^2 + 6491/4*nf^4*T*h^10*u^4
      *p^2*LLd^2*LR^2 + 6027*nf^4*T*h^10*u^4*p^2*LL*LLd*LR*LRd + 6491/4*nf^4*T
      *h^10*u^4*p^2*LL^2*LRd^2 + 6027/4*nf^4*T*h^10*u^4*p^2*LL^2*LLd^2 + 6491/
      6*nf^4*T*h^10*u^4*p^2*QRd^3*LRd + 6027*nf^4*T*h^10*u^4*p^2*QR*QRd*LR*LRd
       + 6027*nf^4*T*h^10*u^4*p^2*QR*QRd*LL*LLd + 6027/2*nf^4*T*h^10*u^4*p^2*
      QR^2*QRd^2 + 6491/6*nf^4*T*h^10*u^4*p^2*QR^3*LR + 6027/2*nf^4*T*h^10*u^4
      *p^2*QLd*QRd^2*LLd + 6491*nf^4*T*h^10*u^4*p^2*QLd*QR*LLd*LR + 6027*nf^4*
      T*h^10*u^4*p^2*QLd*QR*LL*LRd + 6027/2*nf^4*T*h^10*u^4*p^2*QLd^2*QRd*LRd
       + 6491/2*nf^4*T*h^10*u^4*p^2*QLd^2*QR^2 + 6491/6*nf^4*T*h^10*u^4*p^2*
      QLd^3*LLd + 6027*nf^4*T*h^10*u^4*p^2*QL*QRd*LLd*LR + 6491*nf^4*T*h^10*
      u^4*p^2*QL*QRd*LL*LRd + 6027/2*nf^4*T*h^10*u^4*p^2*QL*QR^2*LL + 6027*
      nf^4*T*h^10*u^4*p^2*QL*QLd*LR*LRd + 6027*nf^4*T*h^10*u^4*p^2*QL*QLd*LL*
      LLd + 12054*nf^4*T*h^10*u^4*p^2*QL*QLd*QR*QRd + 6491/2*nf^4*T*h^10*u^4*
      p^2*QL^2*QRd^2 + 6027/2*nf^4*T*h^10*u^4*p^2*QL^2*QR*LR + 6027/2*nf^4*T*
      h^10*u^4*p^2*QL^2*QLd^2 + 6491/6*nf^4*T*h^10*u^4*p^2*QL^3*LL + 1579/4*
      nf^4*T*h^10*u^5*p*LR^2*LRd^2 + 418*nf^4*T*h^10*u^5*p*LLd^2*LR^2 + 1579*
      nf^4*T*h^10*u^5*p*LL*LLd*LR*LRd + 418*nf^4*T*h^10*u^5*p*LL^2*LRd^2 +
      1579/4*nf^4*T*h^10*u^5*p*LL^2*LLd^2 + 836/3*nf^4*T*h^10*u^5*p*QRd^3*LRd
       + 1579*nf^4*T*h^10*u^5*p*QR*QRd*LR*LRd + 1579*nf^4*T*h^10*u^5*p*QR*QRd*
      LL*LLd + 1579/2*nf^4*T*h^10*u^5*p*QR^2*QRd^2 + 836/3*nf^4*T*h^10*u^5*p*
      QR^3*LR + 1579/2*nf^4*T*h^10*u^5*p*QLd*QRd^2*LLd + 1672*nf^4*T*h^10*u^5*
      p*QLd*QR*LLd*LR + 1579*nf^4*T*h^10*u^5*p*QLd*QR*LL*LRd + 1579/2*nf^4*T*
      h^10*u^5*p*QLd^2*QRd*LRd + 836*nf^4*T*h^10*u^5*p*QLd^2*QR^2 + 836/3*nf^4
      *T*h^10*u^5*p*QLd^3*LLd + 1579*nf^4*T*h^10*u^5*p*QL*QRd*LLd*LR + 1672*
      nf^4*T*h^10*u^5*p*QL*QRd*LL*LRd + 1579/2*nf^4*T*h^10*u^5*p*QL*QR^2*LL +
      1579*nf^4*T*h^10*u^5*p*QL*QLd*LR*LRd + 1579*nf^4*T*h^10*u^5*p*QL*QLd*LL*
      LLd + 3158*nf^4*T*h^10*u^5*p*QL*QLd*QR*QRd + 836*nf^4*T*h^10*u^5*p*QL^2*
      QRd^2 + 1579/2*nf^4*T*h^10*u^5*p*QL^2*QR*LR + 1579/2*nf^4*T*h^10*u^5*p*
      QL^2*QLd^2 + 836/3*nf^4*T*h^10*u^5*p*QL^3*LL + 41*nf^4*T*h^10*u^6*LR^2*
      LRd^2 + 171/4*nf^4*T*h^10*u^6*LLd^2*LR^2 + 164*nf^4*T*h^10*u^6*LL*LLd*LR
      *LRd + 171/4*nf^4*T*h^10*u^6*LL^2*LRd^2 + 41*nf^4*T*h^10*u^6*LL^2*LLd^2
       + 57/2*nf^4*T*h^10*u^6*QRd^3*LRd + 164*nf^4*T*h^10*u^6*QR*QRd*LR*LRd +
      164*nf^4*T*h^10*u^6*QR*QRd*LL*LLd + 82*nf^4*T*h^10*u^6*QR^2*QRd^2 + 57/2
      *nf^4*T*h^10*u^6*QR^3*LR + 82*nf^4*T*h^10*u^6*QLd*QRd^2*LLd + 171*nf^4*T
      *h^10*u^6*QLd*QR*LLd*LR + 164*nf^4*T*h^10*u^6*QLd*QR*LL*LRd + 82*nf^4*T*
      h^10*u^6*QLd^2*QRd*LRd + 171/2*nf^4*T*h^10*u^6*QLd^2*QR^2 + 57/2*nf^4*T*
      h^10*u^6*QLd^3*LLd + 164*nf^4*T*h^10*u^6*QL*QRd*LLd*LR + 171*nf^4*T*h^10
      *u^6*QL*QRd*LL*LRd + 82*nf^4*T*h^10*u^6*QL*QR^2*LL + 164*nf^4*T*h^10*u^6
      *QL*QLd*LR*LRd + 164*nf^4*T*h^10*u^6*QL*QLd*LL*LLd + 328*nf^4*T*h^10*u^6
      *QL*QLd*QR*QRd + 171/2*nf^4*T*h^10*u^6*QL^2*QRd^2 + 82*nf^4*T*h^10*u^6*
      QL^2*QR*LR + 82*nf^4*T*h^10*u^6*QL^2*QLd^2 + 57/2*nf^4*T*h^10*u^6*QL^3*
      LL - 1/24*nf^4*T^2*h^10*LLd^3*LR^5*LRd^2 - 1/8*nf^4*T^2*h^10*LLd^5*LR^5
       + 1/24*nf^4*T^2*h^10*LL*LLd^2*LR^4*LRd^3 - 1/8*nf^4*T^2*h^10*LL*LLd^4*
      LR^4*LRd + 1/24*nf^4*T^2*h^10*LL^2*LLd*LR^3*LRd^4 - 1/24*nf^4*T^2*h^10*
      LL^2*LLd^5*LR^3 - 1/24*nf^4*T^2*h^10*LL^3*LR^2*LRd^5 + 1/24*nf^4*T^2*
      h^10*LL^3*LLd^4*LR^2*LRd - 1/8*nf^4*T^2*h^10*LL^4*LLd*LR*LRd^4 + 1/24*
      nf^4*T^2*h^10*LL^4*LLd^3*LR*LRd^2 - 1/8*nf^4*T^2*h^10*LL^5*LRd^5 - 1/24*
      nf^4*T^2*h^10*LL^5*LLd^2*LRd^3 - 2/9*nf^4*T^2*h^10*QRd^3*LLd*LR^3*LRd^3
       - 2/9*nf^4*T^2*h^10*QRd^3*LLd^3*LR^3*LRd - 1/24*nf^4*T^2*h^10*QRd^3*LL*
      LR^2*LRd^4 + 1/24*nf^4*T^2*h^10*QRd^3*LL*LLd^4*LR^2 - 1/3*nf^4*T^2*h^10*
      QRd^3*LL^3*LRd^4 - 2/9*nf^4*T^2*h^10*QRd^3*LL^3*LLd^4 - 19/72*nf^4*T^2*
      h^10*QRd^6*LLd^3*LR - 1/3*nf^4*T^2*h^10*QRd^6*LL*LRd^3 + 1/24*nf^4*T^2*
      h^10*QR*QRd^4*LL^2*LLd^3 - 1/24*nf^4*T^2*h^10*QR^3*LLd*LR^4*LRd^2 - 1/3*
      nf^4*T^2*h^10*QR^3*LLd^3*LR^4 - 2/9*nf^4*T^2*h^10*QR^3*LL*LR^3*LRd^3 - 2/
      9*nf^4*T^2*h^10*QR^3*LL^3*LR*LRd^3 + 1/24*nf^4*T^2*h^10*QR^3*LL^4*LLd*
      LRd^2 - 2/9*nf^4*T^2*h^10*QR^3*LL^4*LLd^3 - 43/72*nf^4*T^2*h^10*QR^3*
      QRd^6*LLd + 1/24*nf^4*T^2*h^10*QR^4*QRd*LL^3*LLd^2 - 1/3*nf^4*T^2*h^10*
      QR^6*LLd*LR^3 - 19/72*nf^4*T^2*h^10*QR^6*LL^3*LRd - 43/72*nf^4*T^2*h^10*
      QR^6*QRd^3*LL - 1/24*nf^4*T^2*h^10*QLd*QRd^2*LR^3*LRd^4 + 1/24*nf^4*T^2*
      h^10*QLd*QRd^2*LLd^4*LR^3 - 1/8*nf^4*T^2*h^10*QLd*QR*LLd^4*LR^4 - 1/8*
      nf^4*T^2*h^10*QLd*QR*LL^4*LRd^4 - 1/24*nf^4*T^2*h^10*QLd*QR^4*LR^3*LRd^2
       - 1/24*nf^4*T^2*h^10*QLd*QR^7*LL^2 + 1/24*nf^4*T^2*h^10*QLd^2*QRd*LL^3*
      LRd^4 - 1/24*nf^4*T^2*h^10*QLd^2*QRd*LL^3*LLd^4 + 1/24*nf^4*T^2*h^10*
      QLd^2*QRd^4*LL*LRd^3 - 2/9*nf^4*T^2*h^10*QLd^3*LR^3*LRd^4 - 1/3*nf^4*T^2
      *h^10*QLd^3*LLd^4*LR^3 + 1/24*nf^4*T^2*h^10*QLd^3*LL^2*LR*LRd^4 - 1/24*
      nf^4*T^2*h^10*QLd^3*LL^2*LLd^4*LR - 2/9*nf^4*T^2*h^10*QLd^3*LL^3*LLd*
      LRd^3 - 2/9*nf^4*T^2*h^10*QLd^3*LL^3*LLd^3*LRd - 4/9*nf^4*T^2*h^10*QLd^3
      *QRd^3*LR*LRd^3 - 4/9*nf^4*T^2*h^10*QLd^3*QRd^3*LL*LLd^3 + 1/24*nf^4*T^2
      *h^10*QLd^3*QR*QRd^4*LRd^2 - 10/9*nf^4*T^2*h^10*QLd^3*QR^3*QRd^3*LRd + 1/
      24*nf^4*T^2*h^10*QLd^3*QR^5*QRd^2 - 5/6*nf^4*T^2*h^10*QLd^3*QR^6*LR + 1/
      24*nf^4*T^2*h^10*QLd^4*QRd^2*LLd^3*LR - 1/24*nf^4*T^2*h^10*QLd^4*QR*LL^2
      *LLd^3 + 1/24*nf^4*T^2*h^10*QLd^4*QR^3*QRd^2*LLd - 3/8*nf^4*T^2*h^10*
      QLd^4*QR^4*LLd*LR - 3/8*nf^4*T^2*h^10*QLd^4*QR^4*LL*LRd - 3/8*nf^4*T^2*
      h^10*QLd^5*QR^5 - 1/3*nf^4*T^2*h^10*QLd^6*LLd^3*LR - 19/72*nf^4*T^2*h^10
      *QLd^6*LL*LRd^3 - 5/6*nf^4*T^2*h^10*QLd^6*QR^3*LLd - 1/24*nf^4*T^2*h^10*
      QLd^7*QR*LRd^2 - 1/8*nf^4*T^2*h^10*QL*QRd*LLd^4*LR^4 - 1/8*nf^4*T^2*h^10
      *QL*QRd*LL^4*LRd^4 - 1/24*nf^4*T^2*h^10*QL*QRd^4*LR^2*LRd^3 - 1/24*nf^4*
      T^2*h^10*QL*QRd^7*LLd^2 - 1/24*nf^4*T^2*h^10*QL*QR^2*LR^4*LRd^3 + 1/24*
      nf^4*T^2*h^10*QL*QR^2*LL^4*LRd^3 - 1/24*nf^4*T^2*h^10*QL*QLd^2*QR^4*
      QRd^3 + 1/24*nf^4*T^2*h^10*QL*QLd^4*LR^2*LRd^3 + 1/24*nf^4*T^2*h^10*QL*
      QLd^4*QRd^3*LLd^2 - 3/8*nf^4*T^2*h^10*QL*QLd^4*QR^4*QRd + 1/24*nf^4*T^2*
      h^10*QL^2*QR*LLd^3*LR^4 - 1/24*nf^4*T^2*h^10*QL^2*QR*LL^4*LLd^3 + 1/24*
      nf^4*T^2*h^10*QL^2*QR^4*LLd*LR^3 - 1/24*nf^4*T^2*h^10*QL^2*QLd*QR^3*
      QRd^4 + 1/24*nf^4*T^2*h^10*QL^2*QLd^3*QR^4*LR + 1/24*nf^4*T^2*h^10*QL^2*
      QLd^5*QR^3 - 2/9*nf^4*T^2*h^10*QL^3*LR^4*LRd^3 + 1/24*nf^4*T^2*h^10*QL^3
      *LLd^2*LR^4*LRd - 2/9*nf^4*T^2*h^10*QL^3*LL*LLd^3*LR^3 - 2/9*nf^4*T^2*
      h^10*QL^3*LL^3*LLd^3*LR - 1/3*nf^4*T^2*h^10*QL^3*LL^4*LRd^3 - 1/24*nf^4*
      T^2*h^10*QL^3*LL^4*LLd^2*LRd - 5/6*nf^4*T^2*h^10*QL^3*QRd^6*LRd + 1/24*
      nf^4*T^2*h^10*QL^3*QR^2*QRd^5 - 4/9*nf^4*T^2*h^10*QL^3*QR^3*LR^3*LRd - 4/
      9*nf^4*T^2*h^10*QL^3*QR^3*LL^3*LLd - 10/9*nf^4*T^2*h^10*QL^3*QR^3*QRd^3*
      LR + 1/24*nf^4*T^2*h^10*QL^3*QR^4*QRd*LR^2 + 1/24*nf^4*T^2*h^10*QL^3*
      QLd^2*QRd^4*LRd - 10/9*nf^4*T^2*h^10*QL^3*QLd^3*QRd^3*LLd - 10/9*nf^4*
      T^2*h^10*QL^3*QLd^3*QR^3*LL - 1/24*nf^4*T^2*h^10*QL^3*QLd^4*QR^2*QRd -
      43/72*nf^4*T^2*h^10*QL^3*QLd^6*LRd - 1/24*nf^4*T^2*h^10*QL^4*QRd*LL^3*
      LLd^2 - 3/8*nf^4*T^2*h^10*QL^4*QRd^4*LLd*LR - 3/8*nf^4*T^2*h^10*QL^4*
      QRd^4*LL*LRd + 1/24*nf^4*T^2*h^10*QL^4*QR^2*LL^3*LRd + 1/24*nf^4*T^2*
      h^10*QL^4*QR^2*QRd^3*LL + 1/24*nf^4*T^2*h^10*QL^4*QLd*LR^3*LRd^2 - 3/8*
      nf^4*T^2*h^10*QL^4*QLd*QR*QRd^4 + 1/24*nf^4*T^2*h^10*QL^4*QLd*QR^3*LL^2
       - 1/24*nf^4*T^2*h^10*QL^4*QLd^3*QR*QRd^2 - 3/8*nf^4*T^2*h^10*QL^5*QRd^5
       + 1/24*nf^4*T^2*h^10*QL^5*QLd^2*QRd^3 - 19/72*nf^4*T^2*h^10*QL^6*LLd*
      LR^3 - 1/3*nf^4*T^2*h^10*QL^6*LL^3*LRd - 5/6*nf^4*T^2*h^10*QL^6*QRd^3*LL
       - 43/72*nf^4*T^2*h^10*QL^6*QLd^3*LR - 1/24*nf^4*T^2*h^10*QL^7*QRd*LR^2
       + 1/36*nf^4*T^2*h^10*G*QRd^3*LR^2*LRd^3 - 1/12*nf^4*T^2*h^10*G*QRd^3*
      LLd^2*LR^2*LRd - 1/36*nf^4*T^2*h^10*G*QRd^3*LL^2*LRd^3 - 1/12*nf^4*T^2*
      h^10*G*QRd^3*LL^2*LLd^2*LRd + 1/18*nf^4*T^2*h^10*G*QRd^6*LRd^2 + 1/9*
      nf^4*T^2*h^10*G*QRd^6*LLd^2 - 1/12*nf^4*T^2*h^10*G*QR^2*QRd^5*LRd + 1/36
      *nf^4*T^2*h^10*G*QR^3*LR^3*LRd^2 - 1/36*nf^4*T^2*h^10*G*QR^3*LLd^2*LR^3
       - 1/12*nf^4*T^2*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/12*nf^4*T^2*h^10*G*QR^3*
      LL^2*LLd^2*LR - 1/12*nf^4*T^2*h^10*G*QR^5*QRd^2*LR + 1/18*nf^4*T^2*h^10*
      G*QR^6*LR^2 + 1/9*nf^4*T^2*h^10*G*QR^6*LL^2 - 1/9*nf^4*T^2*h^10*G*QLd*QR
      *LLd^3*LR^3 - 2/9*nf^4*T^2*h^10*G*QLd*QR*LL^3*LRd^3 - 1/12*nf^4*T^2*h^10
      *G*QLd^2*QR^2*QRd^3*LRd - 1/12*nf^4*T^2*h^10*G*QLd^2*QR^5*LR - 1/12*nf^4
      *T^2*h^10*G*QLd^3*LLd*LR^2*LRd^2 - 1/36*nf^4*T^2*h^10*G*QLd^3*LLd^3*LR^2
       - 1/12*nf^4*T^2*h^10*G*QLd^3*LL^2*LLd*LRd^2 + 1/36*nf^4*T^2*h^10*G*
      QLd^3*LL^2*LLd^3 - 1/12*nf^4*T^2*h^10*G*QLd^3*QR^2*QRd^2*LLd + 1/9*nf^4*
      T^2*h^10*G*QLd^3*QR^3*LLd*LR + 2/9*nf^4*T^2*h^10*G*QLd^3*QR^3*LL*LRd - 2/
      9*nf^4*T^2*h^10*G*QLd^4*QR^4 - 1/12*nf^4*T^2*h^10*G*QLd^5*QR^2*LLd + 1/9
      *nf^4*T^2*h^10*G*QLd^6*LRd^2 + 1/18*nf^4*T^2*h^10*G*QLd^6*LLd^2 - 2/9*
      nf^4*T^2*h^10*G*QL*QRd*LLd^3*LR^3 - 1/9*nf^4*T^2*h^10*G*QL*QRd*LL^3*
      LRd^3 - 4/9*nf^4*T^2*h^10*G*QL*QLd^3*QR^3*QRd - 1/12*nf^4*T^2*h^10*G*
      QL^2*QRd^5*LRd - 1/12*nf^4*T^2*h^10*G*QL^2*QR^3*QRd^2*LR - 1/12*nf^4*T^2
      *h^10*G*QL^2*QLd^2*QRd^3*LRd - 1/12*nf^4*T^2*h^10*G*QL^2*QLd^2*QR^3*LR
       - 1/12*nf^4*T^2*h^10*G*QL^2*QLd^3*QRd^2*LLd - 1/12*nf^4*T^2*h^10*G*QL^2
      *QLd^5*LLd - 1/12*nf^4*T^2*h^10*G*QL^3*LL*LR^2*LRd^2 - 1/12*nf^4*T^2*
      h^10*G*QL^3*LL*LLd^2*LR^2 - 1/36*nf^4*T^2*h^10*G*QL^3*LL^3*LRd^2 + 1/36*
      nf^4*T^2*h^10*G*QL^3*LL^3*LLd^2 + 2/9*nf^4*T^2*h^10*G*QL^3*QRd^3*LLd*LR
       + 1/9*nf^4*T^2*h^10*G*QL^3*QRd^3*LL*LRd - 1/12*nf^4*T^2*h^10*G*QL^3*
      QR^2*QRd^2*LL - 4/9*nf^4*T^2*h^10*G*QL^3*QLd*QR*QRd^3 - 1/12*nf^4*T^2*
      h^10*G*QL^3*QLd^2*QR^2*LL - 2/9*nf^4*T^2*h^10*G*QL^4*QRd^4 - 1/12*nf^4*
      T^2*h^10*G*QL^5*QRd^2*LL - 1/12*nf^4*T^2*h^10*G*QL^5*QLd^2*LL + 1/9*nf^4
      *T^2*h^10*G*QL^6*LR^2 + 1/18*nf^4*T^2*h^10*G*QL^6*LL^2 - 1/3*nf^4*T^2*
      h^10*G^2*LLd*LR^3*LRd^2 + 3/4*nf^4*T^2*h^10*G^2*LLd^3*LR^3 - 1/3*nf^4*
      T^2*h^10*G^2*LL*LR^2*LRd^3 + nf^4*T^2*h^10*G^2*LL*LLd^2*LR^2*LRd + nf^4*
      T^2*h^10*G^2*LL^2*LLd*LR*LRd^2 - 1/3*nf^4*T^2*h^10*G^2*LL^2*LLd^3*LR + 3/
      4*nf^4*T^2*h^10*G^2*LL^3*LRd^3 - 1/3*nf^4*T^2*h^10*G^2*LL^3*LLd^2*LRd -
      1/2*nf^4*T^2*h^10*G^2*QRd^3*LL*LRd^2 + 1/3*nf^4*T^2*h^10*G^2*QR*QRd^4*
      LLd - 1/2*nf^4*T^2*h^10*G^2*QR^3*LLd*LR^2 + 1/3*nf^4*T^2*h^10*G^2*QR^4*
      QRd*LL - nf^4*T^2*h^10*G^2*QLd*QRd^2*LR*LRd^2 + 7/4*nf^4*T^2*h^10*G^2*
      QLd*QR*LLd^2*LR^2 + 2*nf^4*T^2*h^10*G^2*QLd*QR*LL^2*LRd^2 + 4/3*nf^4*T^2
      *h^10*G^2*QLd*QR*QRd^3*LRd + nf^4*T^2*h^10*G^2*QLd*QR^3*QRd^2 - 1/2*nf^4
      *T^2*h^10*G^2*QLd*QR^4*LR - nf^4*T^2*h^10*G^2*QLd^2*QRd*LL*LLd^2 + 7/4*
      nf^4*T^2*h^10*G^2*QLd^2*QR^2*LLd*LR + 3*nf^4*T^2*h^10*G^2*QLd^2*QR^2*LL*
      LRd - 1/2*nf^4*T^2*h^10*G^2*QLd^3*LLd^2*LR + 4/3*nf^4*T^2*h^10*G^2*QLd^3
      *QR*QRd*LRd + 11/4*nf^4*T^2*h^10*G^2*QLd^3*QR^3 - 1/2*nf^4*T^2*h^10*G^2*
      QLd^4*QR*LLd + 2*nf^4*T^2*h^10*G^2*QL*QRd*LLd^2*LR^2 + 7/4*nf^4*T^2*h^10
      *G^2*QL*QRd*LL^2*LRd^2 - 1/2*nf^4*T^2*h^10*G^2*QL*QRd^4*LRd - nf^4*T^2*
      h^10*G^2*QL*QR^2*LR^2*LRd + nf^4*T^2*h^10*G^2*QL*QR^2*QRd^3 + 4/3*nf^4*
      T^2*h^10*G^2*QL*QR^3*QRd*LR + 4/3*nf^4*T^2*h^10*G^2*QL*QLd*QRd^3*LLd + 4/
      3*nf^4*T^2*h^10*G^2*QL*QLd*QR^3*LL + 4*nf^4*T^2*h^10*G^2*QL*QLd^2*QR^2*
      QRd + 4/3*nf^4*T^2*h^10*G^2*QL*QLd^3*QRd*LLd + 1/3*nf^4*T^2*h^10*G^2*QL*
      QLd^4*LRd + 3*nf^4*T^2*h^10*G^2*QL^2*QRd^2*LLd*LR + 7/4*nf^4*T^2*h^10*
      G^2*QL^2*QRd^2*LL*LRd - nf^4*T^2*h^10*G^2*QL^2*QR*LL^2*LLd + 4*nf^4*T^2*
      h^10*G^2*QL^2*QLd*QR*QRd^2 + nf^4*T^2*h^10*G^2*QL^2*QLd^3*QR - 1/2*nf^4*
      T^2*h^10*G^2*QL^3*LL^2*LRd + 11/4*nf^4*T^2*h^10*G^2*QL^3*QRd^3 + 4/3*
      nf^4*T^2*h^10*G^2*QL^3*QR*QRd*LR + 4/3*nf^4*T^2*h^10*G^2*QL^3*QLd*QR*LL
       + nf^4*T^2*h^10*G^2*QL^3*QLd^2*QRd - 1/2*nf^4*T^2*h^10*G^2*QL^4*QRd*LL
       + 1/3*nf^4*T^2*h^10*G^2*QL^4*QLd*LR + 2*nf^4*T^2*h^10*G^3*LR^2*LRd^2 +
      5/2*nf^4*T^2*h^10*G^3*LLd^2*LR^2 + 8*nf^4*T^2*h^10*G^3*LL*LLd*LR*LRd + 5/
      2*nf^4*T^2*h^10*G^3*LL^2*LRd^2 + 2*nf^4*T^2*h^10*G^3*LL^2*LLd^2 + 89/6*
      nf^4*T^2*h^10*G^3*QRd^3*LRd + 34*nf^4*T^2*h^10*G^3*QR*QRd*LR*LRd + 34*
      nf^4*T^2*h^10*G^3*QR*QRd*LL*LLd + 42*nf^4*T^2*h^10*G^3*QR^2*QRd^2 + 89/6
      *nf^4*T^2*h^10*G^3*QR^3*LR + 37*nf^4*T^2*h^10*G^3*QLd*QRd^2*LLd + 41*
      nf^4*T^2*h^10*G^3*QLd*QR*LLd*LR + 34*nf^4*T^2*h^10*G^3*QLd*QR*LL*LRd +
      37*nf^4*T^2*h^10*G^3*QLd^2*QRd*LRd + 101/2*nf^4*T^2*h^10*G^3*QLd^2*QR^2
       + 89/6*nf^4*T^2*h^10*G^3*QLd^3*LLd + 34*nf^4*T^2*h^10*G^3*QL*QRd*LLd*LR
       + 41*nf^4*T^2*h^10*G^3*QL*QRd*LL*LRd + 37*nf^4*T^2*h^10*G^3*QL*QR^2*LL
       + 34*nf^4*T^2*h^10*G^3*QL*QLd*LR*LRd + 34*nf^4*T^2*h^10*G^3*QL*QLd*LL*
      LLd + 168*nf^4*T^2*h^10*G^3*QL*QLd*QR*QRd + 101/2*nf^4*T^2*h^10*G^3*QL^2
      *QRd^2 + 37*nf^4*T^2*h^10*G^3*QL^2*QR*LR + 42*nf^4*T^2*h^10*G^3*QL^2*
      QLd^2 + 89/6*nf^4*T^2*h^10*G^3*QL^3*LL + 11/48*nf^4*T^2*h^10*W*LR^4*
      LRd^4 + 17/48*nf^4*T^2*h^10*W*LLd^2*LR^4*LRd^2 + 49/144*nf^4*T^2*h^10*W*
      LLd^4*LR^4 + 2/9*nf^4*T^2*h^10*W*LL*LLd^3*LR^3*LRd + 17/48*nf^4*T^2*h^10
      *W*LL^2*LR^2*LRd^4 + 1/4*nf^4*T^2*h^10*W*LL^2*LLd^2*LR^2*LRd^2 + 17/48*
      nf^4*T^2*h^10*W*LL^2*LLd^4*LR^2 + 2/9*nf^4*T^2*h^10*W*LL^3*LLd*LR*LRd^3
       + 49/144*nf^4*T^2*h^10*W*LL^4*LRd^4 + 17/48*nf^4*T^2*h^10*W*LL^4*LLd^2*
      LRd^2 + 11/48*nf^4*T^2*h^10*W*LL^4*LLd^4 + 1/9*nf^4*T^2*h^10*W*QRd^3*
      LR^2*LRd^3 + 1/6*nf^4*T^2*h^10*W*QRd^3*LLd^2*LR^2*LRd + 1/18*nf^4*T^2*
      h^10*W*QRd^3*LL^2*LRd^3 + 1/6*nf^4*T^2*h^10*W*QRd^3*LL^2*LLd^2*LRd + 1/
      72*nf^4*T^2*h^10*W*QRd^6*LRd^2 + 19/144*nf^4*T^2*h^10*W*QRd^6*LLd^2 + 1/
      2*nf^4*T^2*h^10*W*QR^2*QRd^2*LR^2*LRd^2 + 3/4*nf^4*T^2*h^10*W*QR^2*QRd^2
      *LLd^2*LR^2 + 3/4*nf^4*T^2*h^10*W*QR^2*QRd^2*LL^2*LRd^2 + 1/2*nf^4*T^2*
      h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 1/6*nf^4*T^2*h^10*W*QR^2*QRd^5*LRd + 1/9*
      nf^4*T^2*h^10*W*QR^3*LR^3*LRd^2 + 1/18*nf^4*T^2*h^10*W*QR^3*LLd^2*LR^3
       + 1/6*nf^4*T^2*h^10*W*QR^3*LL^2*LR*LRd^2 + 1/6*nf^4*T^2*h^10*W*QR^3*
      LL^2*LLd^2*LR + 13/48*nf^4*T^2*h^10*W*QR^4*QRd^4 + 1/6*nf^4*T^2*h^10*W*
      QR^5*QRd^2*LR + 1/72*nf^4*T^2*h^10*W*QR^6*LR^2 + 19/144*nf^4*T^2*h^10*W*
      QR^6*LL^2 - 1/6*nf^4*T^2*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 1/6*nf^4*T^2*h^10
      *W*QLd*QRd^2*LL^2*LLd^3 + 1/9*nf^4*T^2*h^10*W*QLd*QR*LLd^3*LR^3 + 2/9*
      nf^4*T^2*h^10*W*QLd*QR*LL^3*LRd^3 - 1/6*nf^4*T^2*h^10*W*QLd^2*QRd*LR^2*
      LRd^3 - 1/6*nf^4*T^2*h^10*W*QLd^2*QRd*LL^2*LRd^3 + 19/48*nf^4*T^2*h^10*W
      *QLd^2*QRd^4*LRd^2 + 5/24*nf^4*T^2*h^10*W*QLd^2*QRd^4*LLd^2 + 3/4*nf^4*
      T^2*h^10*W*QLd^2*QR^2*LR^2*LRd^2 + 1/2*nf^4*T^2*h^10*W*QLd^2*QR^2*LLd^2*
      LR^2 + 1/2*nf^4*T^2*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 3/4*nf^4*T^2*h^10*W*
      QLd^2*QR^2*LL^2*LLd^2 + 1/6*nf^4*T^2*h^10*W*QLd^2*QR^2*QRd^3*LRd + 55/48
      *nf^4*T^2*h^10*W*QLd^2*QR^4*QRd^2 + 1/6*nf^4*T^2*h^10*W*QLd^2*QR^5*LR +
      1/6*nf^4*T^2*h^10*W*QLd^3*LLd*LR^2*LRd^2 + 1/18*nf^4*T^2*h^10*W*QLd^3*
      LLd^3*LR^2 + 1/6*nf^4*T^2*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*T^2*
      h^10*W*QLd^3*LL^2*LLd^3 + 1/6*nf^4*T^2*h^10*W*QLd^3*QR^2*QRd^2*LLd + 1/3
      *nf^4*T^2*h^10*W*QLd^3*QR^3*LLd*LR + 2/3*nf^4*T^2*h^10*W*QLd^3*QR^3*LL*
      LRd + 5/24*nf^4*T^2*h^10*W*QLd^4*QRd^2*LRd^2 + 19/48*nf^4*T^2*h^10*W*
      QLd^4*QRd^2*LLd^2 + 71/144*nf^4*T^2*h^10*W*QLd^4*QR^4 + 1/6*nf^4*T^2*
      h^10*W*QLd^5*QR^2*LLd + 19/144*nf^4*T^2*h^10*W*QLd^6*LRd^2 + 1/72*nf^4*
      T^2*h^10*W*QLd^6*LLd^2 + 2/9*nf^4*T^2*h^10*W*QL*QRd*LLd^3*LR^3 + 1/9*
      nf^4*T^2*h^10*W*QL*QRd*LL^3*LRd^3 - 1/6*nf^4*T^2*h^10*W*QL*QR^2*LL^3*
      LRd^2 - 1/6*nf^4*T^2*h^10*W*QL*QR^2*LL^3*LLd^2 + 4/9*nf^4*T^2*h^10*W*QL*
      QLd^3*QR^3*QRd + 3/4*nf^4*T^2*h^10*W*QL^2*QRd^2*LR^2*LRd^2 + 1/2*nf^4*
      T^2*h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 1/2*nf^4*T^2*h^10*W*QL^2*QRd^2*LL^2*
      LRd^2 + 3/4*nf^4*T^2*h^10*W*QL^2*QRd^2*LL^2*LLd^2 + 1/6*nf^4*T^2*h^10*W*
      QL^2*QRd^5*LRd - 1/6*nf^4*T^2*h^10*W*QL^2*QR*LR^3*LRd^2 - 1/6*nf^4*T^2*
      h^10*W*QL^2*QR*LLd^2*LR^3 + 55/48*nf^4*T^2*h^10*W*QL^2*QR^2*QRd^4 + 1/6*
      nf^4*T^2*h^10*W*QL^2*QR^3*QRd^2*LR + 19/48*nf^4*T^2*h^10*W*QL^2*QR^4*
      LR^2 + 5/24*nf^4*T^2*h^10*W*QL^2*QR^4*LL^2 + 1/2*nf^4*T^2*h^10*W*QL^2*
      QLd^2*LR^2*LRd^2 + 3/4*nf^4*T^2*h^10*W*QL^2*QLd^2*LLd^2*LR^2 + 3/4*nf^4*
      T^2*h^10*W*QL^2*QLd^2*LL^2*LRd^2 + 1/2*nf^4*T^2*h^10*W*QL^2*QLd^2*LL^2*
      LLd^2 + 1/6*nf^4*T^2*h^10*W*QL^2*QLd^2*QRd^3*LRd + 7/4*nf^4*T^2*h^10*W*
      QL^2*QLd^2*QR^2*QRd^2 + 1/6*nf^4*T^2*h^10*W*QL^2*QLd^2*QR^3*LR + 1/6*
      nf^4*T^2*h^10*W*QL^2*QLd^3*QRd^2*LLd + 55/48*nf^4*T^2*h^10*W*QL^2*QLd^4*
      QR^2 + 1/6*nf^4*T^2*h^10*W*QL^2*QLd^5*LLd + 1/6*nf^4*T^2*h^10*W*QL^3*LL*
      LR^2*LRd^2 + 1/6*nf^4*T^2*h^10*W*QL^3*LL*LLd^2*LR^2 + 1/18*nf^4*T^2*h^10
      *W*QL^3*LL^3*LRd^2 + 1/9*nf^4*T^2*h^10*W*QL^3*LL^3*LLd^2 + 2/3*nf^4*T^2*
      h^10*W*QL^3*QRd^3*LLd*LR + 1/3*nf^4*T^2*h^10*W*QL^3*QRd^3*LL*LRd + 1/6*
      nf^4*T^2*h^10*W*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*T^2*h^10*W*QL^3*QLd*QR*
      QRd^3 + 1/6*nf^4*T^2*h^10*W*QL^3*QLd^2*QR^2*LL + 71/144*nf^4*T^2*h^10*W*
      QL^4*QRd^4 + 5/24*nf^4*T^2*h^10*W*QL^4*QR^2*LR^2 + 19/48*nf^4*T^2*h^10*W
      *QL^4*QR^2*LL^2 + 55/48*nf^4*T^2*h^10*W*QL^4*QLd^2*QRd^2 + 13/48*nf^4*
      T^2*h^10*W*QL^4*QLd^4 + 1/6*nf^4*T^2*h^10*W*QL^5*QRd^2*LL + 1/6*nf^4*T^2
      *h^10*W*QL^5*QLd^2*LL + 19/144*nf^4*T^2*h^10*W*QL^6*LR^2 + 1/72*nf^4*T^2
      *h^10*W*QL^6*LL^2 + 2*nf^4*T^2*h^10*W*G*QRd^3*LLd*LR*LRd + nf^4*T^2*h^10
      *W*G*QRd^3*LL*LLd^2 + 2*nf^4*T^2*h^10*W*G*QR*QRd^4*LLd + 2*nf^4*T^2*h^10
      *W*G*QR^3*LL*LR*LRd + nf^4*T^2*h^10*W*G*QR^3*LL^2*LLd + 2*nf^4*T^2*h^10*
      W*G*QR^4*QRd*LL + 3*nf^4*T^2*h^10*W*G*QLd*QR*LLd^2*LR^2 + 3*nf^4*T^2*
      h^10*W*G*QLd*QR*LL^2*LRd^2 + 2*nf^4*T^2*h^10*W*G*QLd*QR*QRd^3*LRd + nf^4
      *T^2*h^10*W*G*QLd*QR^3*QRd^2 + nf^4*T^2*h^10*W*G*QLd^3*LR*LRd^2 + 2*nf^4
      *T^2*h^10*W*G*QLd^3*LL*LLd*LRd + 2*nf^4*T^2*h^10*W*G*QLd^3*QR*QRd*LRd +
      3*nf^4*T^2*h^10*W*G*QLd^3*QR^3 + 3*nf^4*T^2*h^10*W*G*QL*QRd*LLd^2*LR^2
       + 3*nf^4*T^2*h^10*W*G*QL*QRd*LL^2*LRd^2 + nf^4*T^2*h^10*W*G*QL*QR^2*
      QRd^3 + 2*nf^4*T^2*h^10*W*G*QL*QR^3*QRd*LR + 2*nf^4*T^2*h^10*W*G*QL*QLd*
      QRd^3*LLd + 2*nf^4*T^2*h^10*W*G*QL*QLd*QR^3*LL + 3*nf^4*T^2*h^10*W*G*QL*
      QLd^2*QR^2*QRd + 2*nf^4*T^2*h^10*W*G*QL*QLd^3*QRd*LLd + 2*nf^4*T^2*h^10*
      W*G*QL*QLd^4*LRd + 3*nf^4*T^2*h^10*W*G*QL^2*QLd*QR*QRd^2 + nf^4*T^2*h^10
      *W*G*QL^2*QLd^3*QR + nf^4*T^2*h^10*W*G*QL^3*LR^2*LRd + 2*nf^4*T^2*h^10*W
      *G*QL^3*LL*LLd*LR + 3*nf^4*T^2*h^10*W*G*QL^3*QRd^3 + 2*nf^4*T^2*h^10*W*G
      *QL^3*QR*QRd*LR + 2*nf^4*T^2*h^10*W*G*QL^3*QLd*QR*LL + nf^4*T^2*h^10*W*G
      *QL^3*QLd^2*QRd + 2*nf^4*T^2*h^10*W*G*QL^4*QLd*LR + 10*nf^4*T^2*h^10*W*
      G^2*LR^2*LRd^2 + 13*nf^4*T^2*h^10*W*G^2*LLd^2*LR^2 + 40*nf^4*T^2*h^10*W*
      G^2*LL*LLd*LR*LRd + 13*nf^4*T^2*h^10*W*G^2*LL^2*LRd^2 + 10*nf^4*T^2*h^10
      *W*G^2*LL^2*LLd^2 + 48*nf^4*T^2*h^10*W*G^2*QRd^3*LRd + 120*nf^4*T^2*h^10
      *W*G^2*QR*QRd*LR*LRd + 120*nf^4*T^2*h^10*W*G^2*QR*QRd*LL*LLd + 130*nf^4*
      T^2*h^10*W*G^2*QR^2*QRd^2 + 48*nf^4*T^2*h^10*W*G^2*QR^3*LR + 120*nf^4*
      T^2*h^10*W*G^2*QLd*QRd^2*LLd + 148*nf^4*T^2*h^10*W*G^2*QLd*QR*LLd*LR +
      120*nf^4*T^2*h^10*W*G^2*QLd*QR*LL*LRd + 120*nf^4*T^2*h^10*W*G^2*QLd^2*
      QRd*LRd + 157*nf^4*T^2*h^10*W*G^2*QLd^2*QR^2 + 48*nf^4*T^2*h^10*W*G^2*
      QLd^3*LLd + 120*nf^4*T^2*h^10*W*G^2*QL*QRd*LLd*LR + 148*nf^4*T^2*h^10*W*
      G^2*QL*QRd*LL*LRd + 120*nf^4*T^2*h^10*W*G^2*QL*QR^2*LL + 120*nf^4*T^2*
      h^10*W*G^2*QL*QLd*LR*LRd + 120*nf^4*T^2*h^10*W*G^2*QL*QLd*LL*LLd + 520*
      nf^4*T^2*h^10*W*G^2*QL*QLd*QR*QRd + 157*nf^4*T^2*h^10*W*G^2*QL^2*QRd^2
       + 120*nf^4*T^2*h^10*W*G^2*QL^2*QR*LR + 130*nf^4*T^2*h^10*W*G^2*QL^2*
      QLd^2 + 48*nf^4*T^2*h^10*W*G^2*QL^3*LL - 7/6*nf^4*T^2*h^10*W^2*LLd*LR^3*
      LRd^2 + 9/2*nf^4*T^2*h^10*W^2*LLd^3*LR^3 - 7/6*nf^4*T^2*h^10*W^2*LL*LR^2
      *LRd^3 + 5*nf^4*T^2*h^10*W^2*LL*LLd^2*LR^2*LRd + 5*nf^4*T^2*h^10*W^2*
      LL^2*LLd*LR*LRd^2 - 7/6*nf^4*T^2*h^10*W^2*LL^2*LLd^3*LR + 9/2*nf^4*T^2*
      h^10*W^2*LL^3*LRd^3 - 7/6*nf^4*T^2*h^10*W^2*LL^3*LLd^2*LRd - 7/3*nf^4*
      T^2*h^10*W^2*QRd^3*LLd*LR*LRd - 9/2*nf^4*T^2*h^10*W^2*QRd^3*LL*LRd^2 - 7/
      6*nf^4*T^2*h^10*W^2*QRd^3*LL*LLd^2 - 5/2*nf^4*T^2*h^10*W^2*QR*QRd^4*LLd
       - 9/2*nf^4*T^2*h^10*W^2*QR^3*LLd*LR^2 - 7/3*nf^4*T^2*h^10*W^2*QR^3*LL*
      LR*LRd - 7/6*nf^4*T^2*h^10*W^2*QR^3*LL^2*LLd - 5/2*nf^4*T^2*h^10*W^2*
      QR^4*QRd*LL - 5*nf^4*T^2*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 9/2*nf^4*T^2*h^10
      *W^2*QLd*QR*LLd^2*LR^2 + 5*nf^4*T^2*h^10*W^2*QLd*QR*LL^2*LRd^2 - 9/4*
      nf^4*T^2*h^10*W^2*QLd*QR^4*LR - 5*nf^4*T^2*h^10*W^2*QLd^2*QRd*LL*LLd^2
       + 9*nf^4*T^2*h^10*W^2*QLd^2*QR^2*LLd*LR + 10*nf^4*T^2*h^10*W^2*QLd^2*
      QR^2*LL*LRd - 7/6*nf^4*T^2*h^10*W^2*QLd^3*LR*LRd^2 - 9/2*nf^4*T^2*h^10*
      W^2*QLd^3*LLd^2*LR - 7/3*nf^4*T^2*h^10*W^2*QLd^3*LL*LLd*LRd + 9*nf^4*T^2
      *h^10*W^2*QLd^3*QR^3 - 9/4*nf^4*T^2*h^10*W^2*QLd^4*QR*LLd + 5*nf^4*T^2*
      h^10*W^2*QL*QRd*LLd^2*LR^2 + 9/2*nf^4*T^2*h^10*W^2*QL*QRd*LL^2*LRd^2 - 9/
      4*nf^4*T^2*h^10*W^2*QL*QRd^4*LRd - 5*nf^4*T^2*h^10*W^2*QL*QR^2*LR^2*LRd
       + 10*nf^4*T^2*h^10*W^2*QL*QLd^2*QR^2*QRd - 5/2*nf^4*T^2*h^10*W^2*QL*
      QLd^4*LRd + 10*nf^4*T^2*h^10*W^2*QL^2*QRd^2*LLd*LR + 9*nf^4*T^2*h^10*W^2
      *QL^2*QRd^2*LL*LRd - 5*nf^4*T^2*h^10*W^2*QL^2*QR*LL^2*LLd + 10*nf^4*T^2*
      h^10*W^2*QL^2*QLd*QR*QRd^2 - 7/6*nf^4*T^2*h^10*W^2*QL^3*LR^2*LRd - 7/3*
      nf^4*T^2*h^10*W^2*QL^3*LL*LLd*LR - 9/2*nf^4*T^2*h^10*W^2*QL^3*LL^2*LRd
       + 9*nf^4*T^2*h^10*W^2*QL^3*QRd^3 - 9/4*nf^4*T^2*h^10*W^2*QL^4*QRd*LL -
      5/2*nf^4*T^2*h^10*W^2*QL^4*QLd*LR + 45*nf^4*T^2*h^10*W^2*G*QRd^3*LRd +
      110*nf^4*T^2*h^10*W^2*G*QR*QRd*LR*LRd + 110*nf^4*T^2*h^10*W^2*G*QR*QRd*
      LL*LLd + 110*nf^4*T^2*h^10*W^2*G*QR^2*QRd^2 + 45*nf^4*T^2*h^10*W^2*G*
      QR^3*LR + 110*nf^4*T^2*h^10*W^2*G*QLd*QRd^2*LLd + 135*nf^4*T^2*h^10*W^2*
      G*QLd*QR*LLd*LR + 110*nf^4*T^2*h^10*W^2*G*QLd*QR*LL*LRd + 110*nf^4*T^2*
      h^10*W^2*G*QLd^2*QRd*LRd + 135*nf^4*T^2*h^10*W^2*G*QLd^2*QR^2 + 45*nf^4*
      T^2*h^10*W^2*G*QLd^3*LLd + 110*nf^4*T^2*h^10*W^2*G*QL*QRd*LLd*LR + 135*
      nf^4*T^2*h^10*W^2*G*QL*QRd*LL*LRd + 110*nf^4*T^2*h^10*W^2*G*QL*QR^2*LL
       + 110*nf^4*T^2*h^10*W^2*G*QL*QLd*LR*LRd + 110*nf^4*T^2*h^10*W^2*G*QL*
      QLd*LL*LLd + 440*nf^4*T^2*h^10*W^2*G*QL*QLd*QR*QRd + 135*nf^4*T^2*h^10*
      W^2*G*QL^2*QRd^2 + 110*nf^4*T^2*h^10*W^2*G*QL^2*QR*LR + 110*nf^4*T^2*
      h^10*W^2*G*QL^2*QLd^2 + 45*nf^4*T^2*h^10*W^2*G*QL^3*LL + 24*nf^4*T^2*
      h^10*W^3*LR^2*LRd^2 + 61/2*nf^4*T^2*h^10*W^3*LLd^2*LR^2 + 96*nf^4*T^2*
      h^10*W^3*LL*LLd*LR*LRd + 61/2*nf^4*T^2*h^10*W^3*LL^2*LRd^2 + 24*nf^4*T^2
      *h^10*W^3*LL^2*LLd^2 + 61/3*nf^4*T^2*h^10*W^3*QRd^3*LRd + 96*nf^4*T^2*
      h^10*W^3*QR*QRd*LR*LRd + 96*nf^4*T^2*h^10*W^3*QR*QRd*LL*LLd + 48*nf^4*
      T^2*h^10*W^3*QR^2*QRd^2 + 61/3*nf^4*T^2*h^10*W^3*QR^3*LR + 48*nf^4*T^2*
      h^10*W^3*QLd*QRd^2*LLd + 122*nf^4*T^2*h^10*W^3*QLd*QR*LLd*LR + 96*nf^4*
      T^2*h^10*W^3*QLd*QR*LL*LRd + 48*nf^4*T^2*h^10*W^3*QLd^2*QRd*LRd + 61*
      nf^4*T^2*h^10*W^3*QLd^2*QR^2 + 61/3*nf^4*T^2*h^10*W^3*QLd^3*LLd + 96*
      nf^4*T^2*h^10*W^3*QL*QRd*LLd*LR + 122*nf^4*T^2*h^10*W^3*QL*QRd*LL*LRd +
      48*nf^4*T^2*h^10*W^3*QL*QR^2*LL + 96*nf^4*T^2*h^10*W^3*QL*QLd*LR*LRd +
      96*nf^4*T^2*h^10*W^3*QL*QLd*LL*LLd + 192*nf^4*T^2*h^10*W^3*QL*QLd*QR*QRd
       + 61*nf^4*T^2*h^10*W^3*QL^2*QRd^2 + 48*nf^4*T^2*h^10*W^3*QL^2*QR*LR +
      48*nf^4*T^2*h^10*W^3*QL^2*QLd^2 + 61/3*nf^4*T^2*h^10*W^3*QL^3*LL - 1/6*
      nf^4*T^2*h^10*B*LR^4*LRd^4 - 2/3*nf^4*T^2*h^10*B*LLd^2*LR^4*LRd^2 - 5/18
      *nf^4*T^2*h^10*B*LLd^4*LR^4 - 2/9*nf^4*T^2*h^10*B*LL*LLd^3*LR^3*LRd - 2/
      3*nf^4*T^2*h^10*B*LL^2*LR^2*LRd^4 - nf^4*T^2*h^10*B*LL^2*LLd^2*LR^2*
      LRd^2 - 2/3*nf^4*T^2*h^10*B*LL^2*LLd^4*LR^2 - 2/9*nf^4*T^2*h^10*B*LL^3*
      LLd*LR*LRd^3 - 5/18*nf^4*T^2*h^10*B*LL^4*LRd^4 - 2/3*nf^4*T^2*h^10*B*
      LL^4*LLd^2*LRd^2 - 1/6*nf^4*T^2*h^10*B*LL^4*LLd^4 - 1/9*nf^4*T^2*h^10*B*
      QRd^3*LR^2*LRd^3 + 1/12*nf^4*T^2*h^10*B*QRd^3*LLd^2*LR^2*LRd - 1/18*nf^4
      *T^2*h^10*B*QRd^3*LL^2*LRd^3 + 1/12*nf^4*T^2*h^10*B*QRd^3*LL^2*LLd^2*LRd
       - 23/36*nf^4*T^2*h^10*B*QRd^6*LRd^2 - 17/18*nf^4*T^2*h^10*B*QRd^6*LLd^2
       - 2*nf^4*T^2*h^10*B*QR^2*QRd^2*LR^2*LRd^2 - 3*nf^4*T^2*h^10*B*QR^2*
      QRd^2*LLd^2*LR^2 - 3*nf^4*T^2*h^10*B*QR^2*QRd^2*LL^2*LRd^2 - 2*nf^4*T^2*
      h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 1/12*nf^4*T^2*h^10*B*QR^2*QRd^5*LRd - 1/9
      *nf^4*T^2*h^10*B*QR^3*LR^3*LRd^2 - 1/18*nf^4*T^2*h^10*B*QR^3*LLd^2*LR^3
       + 1/12*nf^4*T^2*h^10*B*QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*T^2*h^10*B*QR^3*
      LL^2*LLd^2*LR - 11/6*nf^4*T^2*h^10*B*QR^4*QRd^4 + 1/12*nf^4*T^2*h^10*B*
      QR^5*QRd^2*LR - 23/36*nf^4*T^2*h^10*B*QR^6*LR^2 - 17/18*nf^4*T^2*h^10*B*
      QR^6*LL^2 - 1/12*nf^4*T^2*h^10*B*QLd*QRd^2*LLd^3*LR^2 - 1/12*nf^4*T^2*
      h^10*B*QLd*QRd^2*LL^2*LLd^3 - 1/9*nf^4*T^2*h^10*B*QLd*QR*LLd^3*LR^3 - 2/
      9*nf^4*T^2*h^10*B*QLd*QR*LL^3*LRd^3 - 1/12*nf^4*T^2*h^10*B*QLd^2*QRd*
      LR^2*LRd^3 - 1/12*nf^4*T^2*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 7/3*nf^4*T^2*
      h^10*B*QLd^2*QRd^4*LRd^2 - 19/12*nf^4*T^2*h^10*B*QLd^2*QRd^4*LLd^2 - 3*
      nf^4*T^2*h^10*B*QLd^2*QR^2*LR^2*LRd^2 - 2*nf^4*T^2*h^10*B*QLd^2*QR^2*
      LLd^2*LR^2 - 2*nf^4*T^2*h^10*B*QLd^2*QR^2*LL^2*LRd^2 - 3*nf^4*T^2*h^10*B
      *QLd^2*QR^2*LL^2*LLd^2 + 1/12*nf^4*T^2*h^10*B*QLd^2*QR^2*QRd^3*LRd - 16/
      3*nf^4*T^2*h^10*B*QLd^2*QR^4*QRd^2 + 1/12*nf^4*T^2*h^10*B*QLd^2*QR^5*LR
       + 1/12*nf^4*T^2*h^10*B*QLd^3*LLd*LR^2*LRd^2 - 1/18*nf^4*T^2*h^10*B*
      QLd^3*LLd^3*LR^2 + 1/12*nf^4*T^2*h^10*B*QLd^3*LL^2*LLd*LRd^2 - 1/9*nf^4*
      T^2*h^10*B*QLd^3*LL^2*LLd^3 + 1/12*nf^4*T^2*h^10*B*QLd^3*QR^2*QRd^2*LLd
       - 1/3*nf^4*T^2*h^10*B*QLd^3*QR^3*LLd*LR - 2/3*nf^4*T^2*h^10*B*QLd^3*
      QR^3*LL*LRd - 19/12*nf^4*T^2*h^10*B*QLd^4*QRd^2*LRd^2 - 7/3*nf^4*T^2*
      h^10*B*QLd^4*QRd^2*LLd^2 - 37/18*nf^4*T^2*h^10*B*QLd^4*QR^4 + 1/12*nf^4*
      T^2*h^10*B*QLd^5*QR^2*LLd - 17/18*nf^4*T^2*h^10*B*QLd^6*LRd^2 - 23/36*
      nf^4*T^2*h^10*B*QLd^6*LLd^2 - 2/9*nf^4*T^2*h^10*B*QL*QRd*LLd^3*LR^3 - 1/
      9*nf^4*T^2*h^10*B*QL*QRd*LL^3*LRd^3 - 1/12*nf^4*T^2*h^10*B*QL*QR^2*LL^3*
      LRd^2 - 1/12*nf^4*T^2*h^10*B*QL*QR^2*LL^3*LLd^2 - 4/9*nf^4*T^2*h^10*B*QL
      *QLd^3*QR^3*QRd - 3*nf^4*T^2*h^10*B*QL^2*QRd^2*LR^2*LRd^2 - 2*nf^4*T^2*
      h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 2*nf^4*T^2*h^10*B*QL^2*QRd^2*LL^2*LRd^2
       - 3*nf^4*T^2*h^10*B*QL^2*QRd^2*LL^2*LLd^2 + 1/12*nf^4*T^2*h^10*B*QL^2*
      QRd^5*LRd - 1/12*nf^4*T^2*h^10*B*QL^2*QR*LR^3*LRd^2 - 1/12*nf^4*T^2*h^10
      *B*QL^2*QR*LLd^2*LR^3 - 16/3*nf^4*T^2*h^10*B*QL^2*QR^2*QRd^4 + 1/12*nf^4
      *T^2*h^10*B*QL^2*QR^3*QRd^2*LR - 7/3*nf^4*T^2*h^10*B*QL^2*QR^4*LR^2 - 19/
      12*nf^4*T^2*h^10*B*QL^2*QR^4*LL^2 - 2*nf^4*T^2*h^10*B*QL^2*QLd^2*LR^2*
      LRd^2 - 3*nf^4*T^2*h^10*B*QL^2*QLd^2*LLd^2*LR^2 - 3*nf^4*T^2*h^10*B*QL^2
      *QLd^2*LL^2*LRd^2 - 2*nf^4*T^2*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 1/12*nf^4*
      T^2*h^10*B*QL^2*QLd^2*QRd^3*LRd - 7*nf^4*T^2*h^10*B*QL^2*QLd^2*QR^2*
      QRd^2 + 1/12*nf^4*T^2*h^10*B*QL^2*QLd^2*QR^3*LR + 1/12*nf^4*T^2*h^10*B*
      QL^2*QLd^3*QRd^2*LLd - 16/3*nf^4*T^2*h^10*B*QL^2*QLd^4*QR^2 + 1/12*nf^4*
      T^2*h^10*B*QL^2*QLd^5*LLd + 1/12*nf^4*T^2*h^10*B*QL^3*LL*LR^2*LRd^2 + 1/
      12*nf^4*T^2*h^10*B*QL^3*LL*LLd^2*LR^2 - 1/18*nf^4*T^2*h^10*B*QL^3*LL^3*
      LRd^2 - 1/9*nf^4*T^2*h^10*B*QL^3*LL^3*LLd^2 - 2/3*nf^4*T^2*h^10*B*QL^3*
      QRd^3*LLd*LR - 1/3*nf^4*T^2*h^10*B*QL^3*QRd^3*LL*LRd + 1/12*nf^4*T^2*
      h^10*B*QL^3*QR^2*QRd^2*LL - 4/9*nf^4*T^2*h^10*B*QL^3*QLd*QR*QRd^3 + 1/12
      *nf^4*T^2*h^10*B*QL^3*QLd^2*QR^2*LL - 37/18*nf^4*T^2*h^10*B*QL^4*QRd^4
       - 19/12*nf^4*T^2*h^10*B*QL^4*QR^2*LR^2 - 7/3*nf^4*T^2*h^10*B*QL^4*QR^2*
      LL^2 - 16/3*nf^4*T^2*h^10*B*QL^4*QLd^2*QRd^2 - 11/6*nf^4*T^2*h^10*B*QL^4
      *QLd^4 + 1/12*nf^4*T^2*h^10*B*QL^5*QRd^2*LL + 1/12*nf^4*T^2*h^10*B*QL^5*
      QLd^2*LL - 17/18*nf^4*T^2*h^10*B*QL^6*LR^2 - 23/36*nf^4*T^2*h^10*B*QL^6*
      LL^2 + 4/3*nf^4*T^2*h^10*B*G*QRd^3*LLd*LR*LRd + 2/3*nf^4*T^2*h^10*B*G*
      QRd^3*LL*LLd^2 + 4/3*nf^4*T^2*h^10*B*G*QR*QRd^4*LLd + 4/3*nf^4*T^2*h^10*
      B*G*QR^3*LL*LR*LRd + 2/3*nf^4*T^2*h^10*B*G*QR^3*LL^2*LLd + 4/3*nf^4*T^2*
      h^10*B*G*QR^4*QRd*LL + nf^4*T^2*h^10*B*G*QLd*QR*LLd^2*LR^2 + nf^4*T^2*
      h^10*B*G*QLd*QR*LL^2*LRd^2 + 4/3*nf^4*T^2*h^10*B*G*QLd*QR*QRd^3*LRd + 2/
      3*nf^4*T^2*h^10*B*G*QLd*QR^3*QRd^2 + 2/3*nf^4*T^2*h^10*B*G*QLd^3*LR*
      LRd^2 + 4/3*nf^4*T^2*h^10*B*G*QLd^3*LL*LLd*LRd + 4/3*nf^4*T^2*h^10*B*G*
      QLd^3*QR*QRd*LRd + nf^4*T^2*h^10*B*G*QLd^3*QR^3 + nf^4*T^2*h^10*B*G*QL*
      QRd*LLd^2*LR^2 + nf^4*T^2*h^10*B*G*QL*QRd*LL^2*LRd^2 + 2/3*nf^4*T^2*h^10
      *B*G*QL*QR^2*QRd^3 + 4/3*nf^4*T^2*h^10*B*G*QL*QR^3*QRd*LR + 4/3*nf^4*T^2
      *h^10*B*G*QL*QLd*QRd^3*LLd + 4/3*nf^4*T^2*h^10*B*G*QL*QLd*QR^3*LL + nf^4
      *T^2*h^10*B*G*QL*QLd^2*QR^2*QRd + 4/3*nf^4*T^2*h^10*B*G*QL*QLd^3*QRd*LLd
       + 4/3*nf^4*T^2*h^10*B*G*QL*QLd^4*LRd + nf^4*T^2*h^10*B*G*QL^2*QLd*QR*
      QRd^2 + 2/3*nf^4*T^2*h^10*B*G*QL^2*QLd^3*QR + 2/3*nf^4*T^2*h^10*B*G*QL^3
      *LR^2*LRd + 4/3*nf^4*T^2*h^10*B*G*QL^3*LL*LLd*LR + nf^4*T^2*h^10*B*G*
      QL^3*QRd^3 + 4/3*nf^4*T^2*h^10*B*G*QL^3*QR*QRd*LR + 4/3*nf^4*T^2*h^10*B*
      G*QL^3*QLd*QR*LL + 2/3*nf^4*T^2*h^10*B*G*QL^3*QLd^2*QRd + 4/3*nf^4*T^2*
      h^10*B*G*QL^4*QLd*LR + 5/2*nf^4*T^2*h^10*B*G^2*LR^2*LRd^2 + 13/4*nf^4*
      T^2*h^10*B*G^2*LLd^2*LR^2 + 10*nf^4*T^2*h^10*B*G^2*LL*LLd*LR*LRd + 13/4*
      nf^4*T^2*h^10*B*G^2*LL^2*LRd^2 + 5/2*nf^4*T^2*h^10*B*G^2*LL^2*LLd^2 + 12
      *nf^4*T^2*h^10*B*G^2*QRd^3*LRd + 30*nf^4*T^2*h^10*B*G^2*QR*QRd*LR*LRd +
      30*nf^4*T^2*h^10*B*G^2*QR*QRd*LL*LLd + 65/2*nf^4*T^2*h^10*B*G^2*QR^2*
      QRd^2 + 12*nf^4*T^2*h^10*B*G^2*QR^3*LR + 30*nf^4*T^2*h^10*B*G^2*QLd*
      QRd^2*LLd + 37*nf^4*T^2*h^10*B*G^2*QLd*QR*LLd*LR + 30*nf^4*T^2*h^10*B*
      G^2*QLd*QR*LL*LRd + 30*nf^4*T^2*h^10*B*G^2*QLd^2*QRd*LRd + 157/4*nf^4*
      T^2*h^10*B*G^2*QLd^2*QR^2 + 12*nf^4*T^2*h^10*B*G^2*QLd^3*LLd + 30*nf^4*
      T^2*h^10*B*G^2*QL*QRd*LLd*LR + 37*nf^4*T^2*h^10*B*G^2*QL*QRd*LL*LRd + 30
      *nf^4*T^2*h^10*B*G^2*QL*QR^2*LL + 30*nf^4*T^2*h^10*B*G^2*QL*QLd*LR*LRd
       + 30*nf^4*T^2*h^10*B*G^2*QL*QLd*LL*LLd + 130*nf^4*T^2*h^10*B*G^2*QL*QLd
      *QR*QRd + 157/4*nf^4*T^2*h^10*B*G^2*QL^2*QRd^2 + 30*nf^4*T^2*h^10*B*G^2*
      QL^2*QR*LR + 65/2*nf^4*T^2*h^10*B*G^2*QL^2*QLd^2 + 12*nf^4*T^2*h^10*B*
      G^2*QL^3*LL - nf^4*T^2*h^10*B*W*LLd*LR^3*LRd^2 + 3*nf^4*T^2*h^10*B*W*
      LLd^3*LR^3 - nf^4*T^2*h^10*B*W*LL*LR^2*LRd^3 + 3*nf^4*T^2*h^10*B*W*LL*
      LLd^2*LR^2*LRd + 3*nf^4*T^2*h^10*B*W*LL^2*LLd*LR*LRd^2 - nf^4*T^2*h^10*B
      *W*LL^2*LLd^3*LR + 3*nf^4*T^2*h^10*B*W*LL^3*LRd^3 - nf^4*T^2*h^10*B*W*
      LL^3*LLd^2*LRd - 2*nf^4*T^2*h^10*B*W*QRd^3*LLd*LR*LRd - 3*nf^4*T^2*h^10*
      B*W*QRd^3*LL*LRd^2 - nf^4*T^2*h^10*B*W*QRd^3*LL*LLd^2 - 3/2*nf^4*T^2*
      h^10*B*W*QR*QRd^4*LLd - 3*nf^4*T^2*h^10*B*W*QR^3*LLd*LR^2 - 2*nf^4*T^2*
      h^10*B*W*QR^3*LL*LR*LRd - nf^4*T^2*h^10*B*W*QR^3*LL^2*LLd - 3/2*nf^4*T^2
      *h^10*B*W*QR^4*QRd*LL - 3*nf^4*T^2*h^10*B*W*QLd*QRd^2*LR*LRd^2 + 3*nf^4*
      T^2*h^10*B*W*QLd*QR*LLd^2*LR^2 + 3*nf^4*T^2*h^10*B*W*QLd*QR*LL^2*LRd^2
       - 3/2*nf^4*T^2*h^10*B*W*QLd*QR^4*LR - 3*nf^4*T^2*h^10*B*W*QLd^2*QRd*LL*
      LLd^2 + 6*nf^4*T^2*h^10*B*W*QLd^2*QR^2*LLd*LR + 6*nf^4*T^2*h^10*B*W*
      QLd^2*QR^2*LL*LRd - nf^4*T^2*h^10*B*W*QLd^3*LR*LRd^2 - 3*nf^4*T^2*h^10*B
      *W*QLd^3*LLd^2*LR - 2*nf^4*T^2*h^10*B*W*QLd^3*LL*LLd*LRd + 6*nf^4*T^2*
      h^10*B*W*QLd^3*QR^3 - 3/2*nf^4*T^2*h^10*B*W*QLd^4*QR*LLd + 3*nf^4*T^2*
      h^10*B*W*QL*QRd*LLd^2*LR^2 + 3*nf^4*T^2*h^10*B*W*QL*QRd*LL^2*LRd^2 - 3/2
      *nf^4*T^2*h^10*B*W*QL*QRd^4*LRd - 3*nf^4*T^2*h^10*B*W*QL*QR^2*LR^2*LRd
       + 6*nf^4*T^2*h^10*B*W*QL*QLd^2*QR^2*QRd - 3/2*nf^4*T^2*h^10*B*W*QL*
      QLd^4*LRd + 6*nf^4*T^2*h^10*B*W*QL^2*QRd^2*LLd*LR + 6*nf^4*T^2*h^10*B*W*
      QL^2*QRd^2*LL*LRd - 3*nf^4*T^2*h^10*B*W*QL^2*QR*LL^2*LLd + 6*nf^4*T^2*
      h^10*B*W*QL^2*QLd*QR*QRd^2 - nf^4*T^2*h^10*B*W*QL^3*LR^2*LRd - 2*nf^4*
      T^2*h^10*B*W*QL^3*LL*LLd*LR - 3*nf^4*T^2*h^10*B*W*QL^3*LL^2*LRd + 6*nf^4
      *T^2*h^10*B*W*QL^3*QRd^3 - 3/2*nf^4*T^2*h^10*B*W*QL^4*QRd*LL - 3/2*nf^4*
      T^2*h^10*B*W*QL^4*QLd*LR + 32*nf^4*T^2*h^10*B*W*G*QRd^3*LRd + 80*nf^4*
      T^2*h^10*B*W*G*QR*QRd*LR*LRd + 80*nf^4*T^2*h^10*B*W*G*QR*QRd*LL*LLd + 80
      *nf^4*T^2*h^10*B*W*G*QR^2*QRd^2 + 32*nf^4*T^2*h^10*B*W*G*QR^3*LR + 80*
      nf^4*T^2*h^10*B*W*G*QLd*QRd^2*LLd + 96*nf^4*T^2*h^10*B*W*G*QLd*QR*LLd*LR
       + 80*nf^4*T^2*h^10*B*W*G*QLd*QR*LL*LRd + 80*nf^4*T^2*h^10*B*W*G*QLd^2*
      QRd*LRd + 96*nf^4*T^2*h^10*B*W*G*QLd^2*QR^2 + 32*nf^4*T^2*h^10*B*W*G*
      QLd^3*LLd + 80*nf^4*T^2*h^10*B*W*G*QL*QRd*LLd*LR + 96*nf^4*T^2*h^10*B*W*
      G*QL*QRd*LL*LRd + 80*nf^4*T^2*h^10*B*W*G*QL*QR^2*LL + 80*nf^4*T^2*h^10*B
      *W*G*QL*QLd*LR*LRd + 80*nf^4*T^2*h^10*B*W*G*QL*QLd*LL*LLd + 320*nf^4*T^2
      *h^10*B*W*G*QL*QLd*QR*QRd + 96*nf^4*T^2*h^10*B*W*G*QL^2*QRd^2 + 80*nf^4*
      T^2*h^10*B*W*G*QL^2*QR*LR + 80*nf^4*T^2*h^10*B*W*G*QL^2*QLd^2 + 32*nf^4*
      T^2*h^10*B*W*G*QL^3*LL + 55/2*nf^4*T^2*h^10*B*W^2*LR^2*LRd^2 + 135/4*
      nf^4*T^2*h^10*B*W^2*LLd^2*LR^2 + 110*nf^4*T^2*h^10*B*W^2*LL*LLd*LR*LRd
       + 135/4*nf^4*T^2*h^10*B*W^2*LL^2*LRd^2 + 55/2*nf^4*T^2*h^10*B*W^2*LL^2*
      LLd^2 + 45/2*nf^4*T^2*h^10*B*W^2*QRd^3*LRd + 110*nf^4*T^2*h^10*B*W^2*QR*
      QRd*LR*LRd + 110*nf^4*T^2*h^10*B*W^2*QR*QRd*LL*LLd + 55*nf^4*T^2*h^10*B*
      W^2*QR^2*QRd^2 + 45/2*nf^4*T^2*h^10*B*W^2*QR^3*LR + 55*nf^4*T^2*h^10*B*
      W^2*QLd*QRd^2*LLd + 135*nf^4*T^2*h^10*B*W^2*QLd*QR*LLd*LR + 110*nf^4*T^2
      *h^10*B*W^2*QLd*QR*LL*LRd + 55*nf^4*T^2*h^10*B*W^2*QLd^2*QRd*LRd + 135/2
      *nf^4*T^2*h^10*B*W^2*QLd^2*QR^2 + 45/2*nf^4*T^2*h^10*B*W^2*QLd^3*LLd +
      110*nf^4*T^2*h^10*B*W^2*QL*QRd*LLd*LR + 135*nf^4*T^2*h^10*B*W^2*QL*QRd*
      LL*LRd + 55*nf^4*T^2*h^10*B*W^2*QL*QR^2*LL + 110*nf^4*T^2*h^10*B*W^2*QL*
      QLd*LR*LRd + 110*nf^4*T^2*h^10*B*W^2*QL*QLd*LL*LLd + 220*nf^4*T^2*h^10*B
      *W^2*QL*QLd*QR*QRd + 135/2*nf^4*T^2*h^10*B*W^2*QL^2*QRd^2 + 55*nf^4*T^2*
      h^10*B*W^2*QL^2*QR*LR + 55*nf^4*T^2*h^10*B*W^2*QL^2*QLd^2 + 45/2*nf^4*
      T^2*h^10*B*W^2*QL^3*LL - 1/3*nf^4*T^2*h^10*B^2*LLd*LR^3*LRd^2 + 3/4*nf^4
      *T^2*h^10*B^2*LLd^3*LR^3 - 1/3*nf^4*T^2*h^10*B^2*LL*LR^2*LRd^3 + nf^4*
      T^2*h^10*B^2*LL*LLd^2*LR^2*LRd + nf^4*T^2*h^10*B^2*LL^2*LLd*LR*LRd^2 - 1/
      3*nf^4*T^2*h^10*B^2*LL^2*LLd^3*LR + 3/4*nf^4*T^2*h^10*B^2*LL^3*LRd^3 - 1/
      3*nf^4*T^2*h^10*B^2*LL^3*LLd^2*LRd - 2/3*nf^4*T^2*h^10*B^2*QRd^3*LLd*LR*
      LRd - 3/4*nf^4*T^2*h^10*B^2*QRd^3*LL*LRd^2 - 1/3*nf^4*T^2*h^10*B^2*QRd^3
      *LL*LLd^2 - 1/2*nf^4*T^2*h^10*B^2*QR*QRd^4*LLd - 3/4*nf^4*T^2*h^10*B^2*
      QR^3*LLd*LR^2 - 2/3*nf^4*T^2*h^10*B^2*QR^3*LL*LR*LRd - 1/3*nf^4*T^2*h^10
      *B^2*QR^3*LL^2*LLd - 1/2*nf^4*T^2*h^10*B^2*QR^4*QRd*LL - nf^4*T^2*h^10*
      B^2*QLd*QRd^2*LR*LRd^2 + 3/4*nf^4*T^2*h^10*B^2*QLd*QR*LLd^2*LR^2 + nf^4*
      T^2*h^10*B^2*QLd*QR*LL^2*LRd^2 - 3/8*nf^4*T^2*h^10*B^2*QLd*QR^4*LR -
      nf^4*T^2*h^10*B^2*QLd^2*QRd*LL*LLd^2 + 3/2*nf^4*T^2*h^10*B^2*QLd^2*QR^2*
      LLd*LR + 2*nf^4*T^2*h^10*B^2*QLd^2*QR^2*LL*LRd - 1/3*nf^4*T^2*h^10*B^2*
      QLd^3*LR*LRd^2 - 3/4*nf^4*T^2*h^10*B^2*QLd^3*LLd^2*LR - 2/3*nf^4*T^2*
      h^10*B^2*QLd^3*LL*LLd*LRd + 3/2*nf^4*T^2*h^10*B^2*QLd^3*QR^3 - 3/8*nf^4*
      T^2*h^10*B^2*QLd^4*QR*LLd + nf^4*T^2*h^10*B^2*QL*QRd*LLd^2*LR^2 + 3/4*
      nf^4*T^2*h^10*B^2*QL*QRd*LL^2*LRd^2 - 3/8*nf^4*T^2*h^10*B^2*QL*QRd^4*LRd
       - nf^4*T^2*h^10*B^2*QL*QR^2*LR^2*LRd + 2*nf^4*T^2*h^10*B^2*QL*QLd^2*
      QR^2*QRd - 1/2*nf^4*T^2*h^10*B^2*QL*QLd^4*LRd + 2*nf^4*T^2*h^10*B^2*QL^2
      *QRd^2*LLd*LR + 3/2*nf^4*T^2*h^10*B^2*QL^2*QRd^2*LL*LRd - nf^4*T^2*h^10*
      B^2*QL^2*QR*LL^2*LLd + 2*nf^4*T^2*h^10*B^2*QL^2*QLd*QR*QRd^2 - 1/3*nf^4*
      T^2*h^10*B^2*QL^3*LR^2*LRd - 2/3*nf^4*T^2*h^10*B^2*QL^3*LL*LLd*LR - 3/4*
      nf^4*T^2*h^10*B^2*QL^3*LL^2*LRd + 3/2*nf^4*T^2*h^10*B^2*QL^3*QRd^3 - 3/8
      *nf^4*T^2*h^10*B^2*QL^4*QRd*LL - 1/2*nf^4*T^2*h^10*B^2*QL^4*QLd*LR + 13/
      3*nf^4*T^2*h^10*B^2*G*QRd^3*LRd + 10*nf^4*T^2*h^10*B^2*G*QR*QRd*LR*LRd
       + 10*nf^4*T^2*h^10*B^2*G*QR*QRd*LL*LLd + 10*nf^4*T^2*h^10*B^2*G*QR^2*
      QRd^2 + 13/3*nf^4*T^2*h^10*B^2*G*QR^3*LR + 10*nf^4*T^2*h^10*B^2*G*QLd*
      QRd^2*LLd + 13*nf^4*T^2*h^10*B^2*G*QLd*QR*LLd*LR + 10*nf^4*T^2*h^10*B^2*
      G*QLd*QR*LL*LRd + 10*nf^4*T^2*h^10*B^2*G*QLd^2*QRd*LRd + 13*nf^4*T^2*
      h^10*B^2*G*QLd^2*QR^2 + 13/3*nf^4*T^2*h^10*B^2*G*QLd^3*LLd + 10*nf^4*T^2
      *h^10*B^2*G*QL*QRd*LLd*LR + 13*nf^4*T^2*h^10*B^2*G*QL*QRd*LL*LRd + 10*
      nf^4*T^2*h^10*B^2*G*QL*QR^2*LL + 10*nf^4*T^2*h^10*B^2*G*QL*QLd*LR*LRd +
      10*nf^4*T^2*h^10*B^2*G*QL*QLd*LL*LLd + 40*nf^4*T^2*h^10*B^2*G*QL*QLd*QR*
      QRd + 13*nf^4*T^2*h^10*B^2*G*QL^2*QRd^2 + 10*nf^4*T^2*h^10*B^2*G*QL^2*QR
      *LR + 10*nf^4*T^2*h^10*B^2*G*QL^2*QLd^2 + 13/3*nf^4*T^2*h^10*B^2*G*QL^3*
      LL + 10*nf^4*T^2*h^10*B^2*W*LR^2*LRd^2 + 13*nf^4*T^2*h^10*B^2*W*LLd^2*
      LR^2 + 40*nf^4*T^2*h^10*B^2*W*LL*LLd*LR*LRd + 13*nf^4*T^2*h^10*B^2*W*
      LL^2*LRd^2 + 10*nf^4*T^2*h^10*B^2*W*LL^2*LLd^2 + 26/3*nf^4*T^2*h^10*B^2*
      W*QRd^3*LRd + 40*nf^4*T^2*h^10*B^2*W*QR*QRd*LR*LRd + 40*nf^4*T^2*h^10*
      B^2*W*QR*QRd*LL*LLd + 20*nf^4*T^2*h^10*B^2*W*QR^2*QRd^2 + 26/3*nf^4*T^2*
      h^10*B^2*W*QR^3*LR + 20*nf^4*T^2*h^10*B^2*W*QLd*QRd^2*LLd + 52*nf^4*T^2*
      h^10*B^2*W*QLd*QR*LLd*LR + 40*nf^4*T^2*h^10*B^2*W*QLd*QR*LL*LRd + 20*
      nf^4*T^2*h^10*B^2*W*QLd^2*QRd*LRd + 26*nf^4*T^2*h^10*B^2*W*QLd^2*QR^2 +
      26/3*nf^4*T^2*h^10*B^2*W*QLd^3*LLd + 40*nf^4*T^2*h^10*B^2*W*QL*QRd*LLd*
      LR + 52*nf^4*T^2*h^10*B^2*W*QL*QRd*LL*LRd + 20*nf^4*T^2*h^10*B^2*W*QL*
      QR^2*LL + 40*nf^4*T^2*h^10*B^2*W*QL*QLd*LR*LRd + 40*nf^4*T^2*h^10*B^2*W*
      QL*QLd*LL*LLd + 80*nf^4*T^2*h^10*B^2*W*QL*QLd*QR*QRd + 26*nf^4*T^2*h^10*
      B^2*W*QL^2*QRd^2 + 20*nf^4*T^2*h^10*B^2*W*QL^2*QR*LR + 20*nf^4*T^2*h^10*
      B^2*W*QL^2*QLd^2 + 26/3*nf^4*T^2*h^10*B^2*W*QL^3*LL + nf^4*T^2*h^10*B^3*
      LR^2*LRd^2 + 3/2*nf^4*T^2*h^10*B^3*LLd^2*LR^2 + 4*nf^4*T^2*h^10*B^3*LL*
      LLd*LR*LRd + 3/2*nf^4*T^2*h^10*B^3*LL^2*LRd^2 + nf^4*T^2*h^10*B^3*LL^2*
      LLd^2 + nf^4*T^2*h^10*B^3*QRd^3*LRd + 4*nf^4*T^2*h^10*B^3*QR*QRd*LR*LRd
       + 4*nf^4*T^2*h^10*B^3*QR*QRd*LL*LLd + 2*nf^4*T^2*h^10*B^3*QR^2*QRd^2 +
      nf^4*T^2*h^10*B^3*QR^3*LR + 2*nf^4*T^2*h^10*B^3*QLd*QRd^2*LLd + 6*nf^4*
      T^2*h^10*B^3*QLd*QR*LLd*LR + 4*nf^4*T^2*h^10*B^3*QLd*QR*LL*LRd + 2*nf^4*
      T^2*h^10*B^3*QLd^2*QRd*LRd + 3*nf^4*T^2*h^10*B^3*QLd^2*QR^2 + nf^4*T^2*
      h^10*B^3*QLd^3*LLd + 4*nf^4*T^2*h^10*B^3*QL*QRd*LLd*LR + 6*nf^4*T^2*h^10
      *B^3*QL*QRd*LL*LRd + 2*nf^4*T^2*h^10*B^3*QL*QR^2*LL + 4*nf^4*T^2*h^10*
      B^3*QL*QLd*LR*LRd + 4*nf^4*T^2*h^10*B^3*QL*QLd*LL*LLd + 8*nf^4*T^2*h^10*
      B^3*QL*QLd*QR*QRd + 3*nf^4*T^2*h^10*B^3*QL^2*QRd^2 + 2*nf^4*T^2*h^10*B^3
      *QL^2*QR*LR + 2*nf^4*T^2*h^10*B^3*QL^2*QLd^2 + nf^4*T^2*h^10*B^3*QL^3*LL
       + 55/48*nf^4*T^2*h^10*p^2*LR^4*LRd^4 + 95/24*nf^4*T^2*h^10*p^2*LLd^2*
      LR^4*LRd^2 + 53/36*nf^4*T^2*h^10*p^2*LLd^4*LR^4 - 2/9*nf^4*T^2*h^10*p^2*
      LL*LLd^3*LR^3*LRd + 95/24*nf^4*T^2*h^10*p^2*LL^2*LR^2*LRd^4 + 25/4*nf^4*
      T^2*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 95/24*nf^4*T^2*h^10*p^2*LL^2*LLd^4*
      LR^2 - 2/9*nf^4*T^2*h^10*p^2*LL^3*LLd*LR*LRd^3 + 53/36*nf^4*T^2*h^10*p^2
      *LL^4*LRd^4 + 95/24*nf^4*T^2*h^10*p^2*LL^4*LLd^2*LRd^2 + 55/48*nf^4*T^2*
      h^10*p^2*LL^4*LLd^4 - 1/9*nf^4*T^2*h^10*p^2*QRd^3*LR^2*LRd^3 - 5/12*nf^4
      *T^2*h^10*p^2*QRd^3*LLd^2*LR^2*LRd - 1/18*nf^4*T^2*h^10*p^2*QRd^3*LL^2*
      LRd^3 - 1/6*nf^4*T^2*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 65/18*nf^4*T^2*h^10
      *p^2*QRd^6*LRd^2 + 301/72*nf^4*T^2*h^10*p^2*QRd^6*LLd^2 + 25/2*nf^4*T^2*
      h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 + 33/2*nf^4*T^2*h^10*p^2*QR^2*QRd^2*LLd^2
      *LR^2 + 33/2*nf^4*T^2*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 25/2*nf^4*T^2*
      h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 - 1/6*nf^4*T^2*h^10*p^2*QR^2*QRd^5*LRd -
      1/9*nf^4*T^2*h^10*p^2*QR^3*LR^3*LRd^2 - 1/18*nf^4*T^2*h^10*p^2*QR^3*
      LLd^2*LR^3 - 5/12*nf^4*T^2*h^10*p^2*QR^3*LL^2*LR*LRd^2 - 1/6*nf^4*T^2*
      h^10*p^2*QR^3*LL^2*LLd^2*LR + 545/48*nf^4*T^2*h^10*p^2*QR^4*QRd^4 - 1/6*
      nf^4*T^2*h^10*p^2*QR^5*QRd^2*LR + 65/18*nf^4*T^2*h^10*p^2*QR^6*LR^2 +
      301/72*nf^4*T^2*h^10*p^2*QR^6*LL^2 + 1/6*nf^4*T^2*h^10*p^2*QLd*QRd^2*
      LLd^3*LR^2 + 5/12*nf^4*T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 - 1/9*nf^4*T^2*
      h^10*p^2*QLd*QR*LLd^3*LR^3 - 2/9*nf^4*T^2*h^10*p^2*QLd*QR*LL^3*LRd^3 + 5/
      12*nf^4*T^2*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^4*T^2*h^10*p^2*QLd^2*
      QRd*LL^2*LRd^3 + 301/24*nf^4*T^2*h^10*p^2*QLd^2*QRd^4*LRd^2 + 235/24*
      nf^4*T^2*h^10*p^2*QLd^2*QRd^4*LLd^2 + 33/2*nf^4*T^2*h^10*p^2*QLd^2*QR^2*
      LR^2*LRd^2 + 14*nf^4*T^2*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 25/2*nf^4*T^2*
      h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 + 33/2*nf^4*T^2*h^10*p^2*QLd^2*QR^2*LL^2*
      LLd^2 - 5/12*nf^4*T^2*h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 697/24*nf^4*T^2*
      h^10*p^2*QLd^2*QR^4*QRd^2 - 1/6*nf^4*T^2*h^10*p^2*QLd^2*QR^5*LR - 1/6*
      nf^4*T^2*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 1/18*nf^4*T^2*h^10*p^2*QLd^3*
      LLd^3*LR^2 - 5/12*nf^4*T^2*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 - 1/9*nf^4*T^2*
      h^10*p^2*QLd^3*LL^2*LLd^3 - 1/6*nf^4*T^2*h^10*p^2*QLd^3*QR^2*QRd^2*LLd
       - 1/3*nf^4*T^2*h^10*p^2*QLd^3*QR^3*LLd*LR - 2/3*nf^4*T^2*h^10*p^2*QLd^3
      *QR^3*LL*LRd + 235/24*nf^4*T^2*h^10*p^2*QLd^4*QRd^2*LRd^2 + 301/24*nf^4*
      T^2*h^10*p^2*QLd^4*QRd^2*LLd^2 + 439/36*nf^4*T^2*h^10*p^2*QLd^4*QR^4 - 1/
      6*nf^4*T^2*h^10*p^2*QLd^5*QR^2*LLd + 301/72*nf^4*T^2*h^10*p^2*QLd^6*
      LRd^2 + 65/18*nf^4*T^2*h^10*p^2*QLd^6*LLd^2 - 2/9*nf^4*T^2*h^10*p^2*QL*
      QRd*LLd^3*LR^3 - 1/9*nf^4*T^2*h^10*p^2*QL*QRd*LL^3*LRd^3 + 1/6*nf^4*T^2*
      h^10*p^2*QL*QR^2*LL^3*LRd^2 + 5/12*nf^4*T^2*h^10*p^2*QL*QR^2*LL^3*LLd^2
       - 4/9*nf^4*T^2*h^10*p^2*QL*QLd^3*QR^3*QRd + 33/2*nf^4*T^2*h^10*p^2*QL^2
      *QRd^2*LR^2*LRd^2 + 25/2*nf^4*T^2*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + 14*
      nf^4*T^2*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 33/2*nf^4*T^2*h^10*p^2*QL^2*
      QRd^2*LL^2*LLd^2 - 1/6*nf^4*T^2*h^10*p^2*QL^2*QRd^5*LRd + 5/12*nf^4*T^2*
      h^10*p^2*QL^2*QR*LR^3*LRd^2 + 1/6*nf^4*T^2*h^10*p^2*QL^2*QR*LLd^2*LR^3
       + 697/24*nf^4*T^2*h^10*p^2*QL^2*QR^2*QRd^4 - 5/12*nf^4*T^2*h^10*p^2*
      QL^2*QR^3*QRd^2*LR + 301/24*nf^4*T^2*h^10*p^2*QL^2*QR^4*LR^2 + 235/24*
      nf^4*T^2*h^10*p^2*QL^2*QR^4*LL^2 + 25/2*nf^4*T^2*h^10*p^2*QL^2*QLd^2*
      LR^2*LRd^2 + 33/2*nf^4*T^2*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 + 33/2*nf^4*
      T^2*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 25/2*nf^4*T^2*h^10*p^2*QL^2*QLd^2*
      LL^2*LLd^2 - 1/6*nf^4*T^2*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 175/4*nf^4*T^2
      *h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^4*T^2*h^10*p^2*QL^2*QLd^2*QR^3*
      LR - 5/12*nf^4*T^2*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 697/24*nf^4*T^2*h^10*
      p^2*QL^2*QLd^4*QR^2 - 1/6*nf^4*T^2*h^10*p^2*QL^2*QLd^5*LLd - 1/6*nf^4*
      T^2*h^10*p^2*QL^3*LL*LR^2*LRd^2 - 5/12*nf^4*T^2*h^10*p^2*QL^3*LL*LLd^2*
      LR^2 - 1/18*nf^4*T^2*h^10*p^2*QL^3*LL^3*LRd^2 - 1/9*nf^4*T^2*h^10*p^2*
      QL^3*LL^3*LLd^2 - 2/3*nf^4*T^2*h^10*p^2*QL^3*QRd^3*LLd*LR - 1/3*nf^4*T^2
      *h^10*p^2*QL^3*QRd^3*LL*LRd - 1/6*nf^4*T^2*h^10*p^2*QL^3*QR^2*QRd^2*LL
       - 4/9*nf^4*T^2*h^10*p^2*QL^3*QLd*QR*QRd^3 - 5/12*nf^4*T^2*h^10*p^2*QL^3
      *QLd^2*QR^2*LL + 439/36*nf^4*T^2*h^10*p^2*QL^4*QRd^4 + 235/24*nf^4*T^2*
      h^10*p^2*QL^4*QR^2*LR^2 + 301/24*nf^4*T^2*h^10*p^2*QL^4*QR^2*LL^2 + 697/
      24*nf^4*T^2*h^10*p^2*QL^4*QLd^2*QRd^2 + 545/48*nf^4*T^2*h^10*p^2*QL^4*
      QLd^4 - 1/6*nf^4*T^2*h^10*p^2*QL^5*QRd^2*LL - 1/6*nf^4*T^2*h^10*p^2*QL^5
      *QLd^2*LL + 301/72*nf^4*T^2*h^10*p^2*QL^6*LR^2 + 65/18*nf^4*T^2*h^10*p^2
      *QL^6*LL^2 - 4/3*nf^4*T^2*h^10*p^2*G*QRd^3*LLd*LR*LRd - 3*nf^4*T^2*h^10*
      p^2*G*QRd^3*LL*LRd^2 - 2/3*nf^4*T^2*h^10*p^2*G*QRd^3*LL*LLd^2 - 4/3*nf^4
      *T^2*h^10*p^2*G*QR*QRd^4*LLd - 3*nf^4*T^2*h^10*p^2*G*QR^3*LLd*LR^2 - 4/3
      *nf^4*T^2*h^10*p^2*G*QR^3*LL*LR*LRd - 2/3*nf^4*T^2*h^10*p^2*G*QR^3*LL^2*
      LLd - 4/3*nf^4*T^2*h^10*p^2*G*QR^4*QRd*LL + 7/4*nf^4*T^2*h^10*p^2*G*QLd*
      QR*LR^2*LRd^2 + 3/2*nf^4*T^2*h^10*p^2*G*QLd*QR*LLd^2*LR^2 - 1/4*nf^4*T^2
      *h^10*p^2*G*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T^2*h^10*p^2*G*QLd*QR*LL^2*
      LLd^2 - 4/3*nf^4*T^2*h^10*p^2*G*QLd*QR*QRd^3*LRd + 13/12*nf^4*T^2*h^10*
      p^2*G*QLd*QR^3*QRd^2 - 6*nf^4*T^2*h^10*p^2*G*QLd*QR^4*LR - 2/3*nf^4*T^2*
      h^10*p^2*G*QLd^3*LR*LRd^2 - 3*nf^4*T^2*h^10*p^2*G*QLd^3*LLd^2*LR - 4/3*
      nf^4*T^2*h^10*p^2*G*QLd^3*LL*LLd*LRd - 4/3*nf^4*T^2*h^10*p^2*G*QLd^3*QR*
      QRd*LRd - 1/2*nf^4*T^2*h^10*p^2*G*QLd^3*QR^3 - 6*nf^4*T^2*h^10*p^2*G*
      QLd^4*QR*LLd + 7/4*nf^4*T^2*h^10*p^2*G*QL*QRd*LR^2*LRd^2 - 1/4*nf^4*T^2*
      h^10*p^2*G*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T^2*h^10*p^2*G*QL*QRd*LL^2*LRd^2
       + 7/4*nf^4*T^2*h^10*p^2*G*QL*QRd*LL^2*LLd^2 - 6*nf^4*T^2*h^10*p^2*G*QL*
      QRd^4*LRd + 13/12*nf^4*T^2*h^10*p^2*G*QL*QR^2*QRd^3 - 4/3*nf^4*T^2*h^10*
      p^2*G*QL*QR^3*QRd*LR - 4/3*nf^4*T^2*h^10*p^2*G*QL*QLd*QRd^3*LLd - 4/3*
      nf^4*T^2*h^10*p^2*G*QL*QLd*QR^3*LL - 1/4*nf^4*T^2*h^10*p^2*G*QL*QLd^2*
      QR^2*QRd - 4/3*nf^4*T^2*h^10*p^2*G*QL*QLd^3*QRd*LLd - 4/3*nf^4*T^2*h^10*
      p^2*G*QL*QLd^4*LRd - 1/4*nf^4*T^2*h^10*p^2*G*QL^2*QLd*QR*QRd^2 + 13/12*
      nf^4*T^2*h^10*p^2*G*QL^2*QLd^3*QR - 2/3*nf^4*T^2*h^10*p^2*G*QL^3*LR^2*
      LRd - 4/3*nf^4*T^2*h^10*p^2*G*QL^3*LL*LLd*LR - 3*nf^4*T^2*h^10*p^2*G*
      QL^3*LL^2*LRd - 1/2*nf^4*T^2*h^10*p^2*G*QL^3*QRd^3 - 4/3*nf^4*T^2*h^10*
      p^2*G*QL^3*QR*QRd*LR - 4/3*nf^4*T^2*h^10*p^2*G*QL^3*QLd*QR*LL + 13/12*
      nf^4*T^2*h^10*p^2*G*QL^3*QLd^2*QRd - 6*nf^4*T^2*h^10*p^2*G*QL^4*QRd*LL
       - 4/3*nf^4*T^2*h^10*p^2*G*QL^4*QLd*LR + 127/4*nf^4*T^2*h^10*p^2*G^2*
      LR^2*LRd^2 + 71/2*nf^4*T^2*h^10*p^2*G^2*LLd^2*LR^2 + 127*nf^4*T^2*h^10*
      p^2*G^2*LL*LLd*LR*LRd + 71/2*nf^4*T^2*h^10*p^2*G^2*LL^2*LRd^2 + 127/4*
      nf^4*T^2*h^10*p^2*G^2*LL^2*LLd^2 + 143*nf^4*T^2*h^10*p^2*G^2*QRd^3*LRd
       + 377*nf^4*T^2*h^10*p^2*G^2*QR*QRd*LR*LRd + 377*nf^4*T^2*h^10*p^2*G^2*
      QR*QRd*LL*LLd + 1627/4*nf^4*T^2*h^10*p^2*G^2*QR^2*QRd^2 + 143*nf^4*T^2*
      h^10*p^2*G^2*QR^3*LR + 375*nf^4*T^2*h^10*p^2*G^2*QLd*QRd^2*LLd + 428*
      nf^4*T^2*h^10*p^2*G^2*QLd*QR*LLd*LR + 377*nf^4*T^2*h^10*p^2*G^2*QLd*QR*
      LL*LRd + 375*nf^4*T^2*h^10*p^2*G^2*QLd^2*QRd*LRd + 929/2*nf^4*T^2*h^10*
      p^2*G^2*QLd^2*QR^2 + 143*nf^4*T^2*h^10*p^2*G^2*QLd^3*LLd + 377*nf^4*T^2*
      h^10*p^2*G^2*QL*QRd*LLd*LR + 428*nf^4*T^2*h^10*p^2*G^2*QL*QRd*LL*LRd +
      375*nf^4*T^2*h^10*p^2*G^2*QL*QR^2*LL + 377*nf^4*T^2*h^10*p^2*G^2*QL*QLd*
      LR*LRd + 377*nf^4*T^2*h^10*p^2*G^2*QL*QLd*LL*LLd + 1627*nf^4*T^2*h^10*
      p^2*G^2*QL*QLd*QR*QRd + 929/2*nf^4*T^2*h^10*p^2*G^2*QL^2*QRd^2 + 375*
      nf^4*T^2*h^10*p^2*G^2*QL^2*QR*LR + 1627/4*nf^4*T^2*h^10*p^2*G^2*QL^2*
      QLd^2 + 143*nf^4*T^2*h^10*p^2*G^2*QL^3*LL + 25/4*nf^4*T^2*h^10*p^2*W*LLd
      *LR^3*LRd^2 + 15/2*nf^4*T^2*h^10*p^2*W*LLd^3*LR^3 + 25/4*nf^4*T^2*h^10*
      p^2*W*LL*LR^2*LRd^3 - 3/4*nf^4*T^2*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 3/4*
      nf^4*T^2*h^10*p^2*W*LL^2*LLd*LR*LRd^2 + 25/4*nf^4*T^2*h^10*p^2*W*LL^2*
      LLd^3*LR + 15/2*nf^4*T^2*h^10*p^2*W*LL^3*LRd^3 + 25/4*nf^4*T^2*h^10*p^2*
      W*LL^3*LLd^2*LRd + 2*nf^4*T^2*h^10*p^2*W*QRd^3*LLd*LR*LRd - 17/4*nf^4*
      T^2*h^10*p^2*W*QRd^3*LL*LLd^2 + 3/8*nf^4*T^2*h^10*p^2*W*QR*QRd^4*LLd +
      21/2*nf^4*T^2*h^10*p^2*W*QR^2*QRd^2*LLd*LR + 21/2*nf^4*T^2*h^10*p^2*W*
      QR^2*QRd^2*LL*LRd + 2*nf^4*T^2*h^10*p^2*W*QR^3*LL*LR*LRd - 17/4*nf^4*T^2
      *h^10*p^2*W*QR^3*LL^2*LLd + 3/8*nf^4*T^2*h^10*p^2*W*QR^4*QRd*LL + 3/4*
      nf^4*T^2*h^10*p^2*W*QLd*QRd^2*LR*LRd^2 - 21/4*nf^4*T^2*h^10*p^2*W*QLd*
      QRd^2*LLd^2*LR + 21/4*nf^4*T^2*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 9/2*nf^4*
      T^2*h^10*p^2*W*QLd*QR*LLd^2*LR^2 - 3/4*nf^4*T^2*h^10*p^2*W*QLd*QR*LL^2*
      LRd^2 + 21/4*nf^4*T^2*h^10*p^2*W*QLd*QR*LL^2*LLd^2 + 21/2*nf^4*T^2*h^10*
      p^2*W*QLd*QR^3*QRd^2 - 9/4*nf^4*T^2*h^10*p^2*W*QLd*QR^4*LR - 21/4*nf^4*
      T^2*h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 3/4*nf^4*T^2*h^10*p^2*W*QLd^2*QRd*LL
      *LLd^2 - 21/4*nf^4*T^2*h^10*p^2*W*QLd^2*QR*QRd^2*LLd + 9*nf^4*T^2*h^10*
      p^2*W*QLd^2*QR^2*LLd*LR - 3/2*nf^4*T^2*h^10*p^2*W*QLd^2*QR^2*LL*LRd - 17/
      4*nf^4*T^2*h^10*p^2*W*QLd^3*LR*LRd^2 + 2*nf^4*T^2*h^10*p^2*W*QLd^3*LL*
      LLd*LRd + 9*nf^4*T^2*h^10*p^2*W*QLd^3*QR^3 - 9/4*nf^4*T^2*h^10*p^2*W*
      QLd^4*QR*LLd + 21/4*nf^4*T^2*h^10*p^2*W*QL*QRd*LR^2*LRd^2 - 3/4*nf^4*T^2
      *h^10*p^2*W*QL*QRd*LLd^2*LR^2 + 9/2*nf^4*T^2*h^10*p^2*W*QL*QRd*LL^2*
      LRd^2 + 21/4*nf^4*T^2*h^10*p^2*W*QL*QRd*LL^2*LLd^2 - 9/4*nf^4*T^2*h^10*
      p^2*W*QL*QRd^4*LRd + 3/4*nf^4*T^2*h^10*p^2*W*QL*QR^2*LR^2*LRd - 21/4*
      nf^4*T^2*h^10*p^2*W*QL*QR^2*LL^2*LRd + 21/2*nf^4*T^2*h^10*p^2*W*QL*QR^2*
      QRd^3 - 21/4*nf^4*T^2*h^10*p^2*W*QL*QLd^2*QRd^2*LRd - 3/2*nf^4*T^2*h^10*
      p^2*W*QL*QLd^2*QR^2*QRd + 3/8*nf^4*T^2*h^10*p^2*W*QL*QLd^4*LRd - 3/2*
      nf^4*T^2*h^10*p^2*W*QL^2*QRd^2*LLd*LR + 9*nf^4*T^2*h^10*p^2*W*QL^2*QRd^2
      *LL*LRd - 21/4*nf^4*T^2*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 3/4*nf^4*T^2*h^10*
      p^2*W*QL^2*QR*LL^2*LLd - 21/4*nf^4*T^2*h^10*p^2*W*QL^2*QR^2*QRd*LL - 3/2
      *nf^4*T^2*h^10*p^2*W*QL^2*QLd*QR*QRd^2 - 21/4*nf^4*T^2*h^10*p^2*W*QL^2*
      QLd*QR^2*LR + 21/2*nf^4*T^2*h^10*p^2*W*QL^2*QLd^2*LLd*LR + 21/2*nf^4*T^2
      *h^10*p^2*W*QL^2*QLd^2*LL*LRd + 21/2*nf^4*T^2*h^10*p^2*W*QL^2*QLd^3*QR
       - 17/4*nf^4*T^2*h^10*p^2*W*QL^3*LR^2*LRd + 2*nf^4*T^2*h^10*p^2*W*QL^3*
      LL*LLd*LR + 9*nf^4*T^2*h^10*p^2*W*QL^3*QRd^3 + 21/2*nf^4*T^2*h^10*p^2*W*
      QL^3*QLd^2*QRd - 9/4*nf^4*T^2*h^10*p^2*W*QL^4*QRd*LL + 3/8*nf^4*T^2*h^10
      *p^2*W*QL^4*QLd*LR + 1144/3*nf^4*T^2*h^10*p^2*W*G*QRd^3*LRd + 1000*nf^4*
      T^2*h^10*p^2*W*G*QR*QRd*LR*LRd + 1000*nf^4*T^2*h^10*p^2*W*G*QR*QRd*LL*
      LLd + 1000*nf^4*T^2*h^10*p^2*W*G*QR^2*QRd^2 + 1144/3*nf^4*T^2*h^10*p^2*W
      *G*QR^3*LR + 1000*nf^4*T^2*h^10*p^2*W*G*QLd*QRd^2*LLd + 1144*nf^4*T^2*
      h^10*p^2*W*G*QLd*QR*LLd*LR + 1000*nf^4*T^2*h^10*p^2*W*G*QLd*QR*LL*LRd +
      1000*nf^4*T^2*h^10*p^2*W*G*QLd^2*QRd*LRd + 1144*nf^4*T^2*h^10*p^2*W*G*
      QLd^2*QR^2 + 1144/3*nf^4*T^2*h^10*p^2*W*G*QLd^3*LLd + 1000*nf^4*T^2*h^10
      *p^2*W*G*QL*QRd*LLd*LR + 1144*nf^4*T^2*h^10*p^2*W*G*QL*QRd*LL*LRd + 1000
      *nf^4*T^2*h^10*p^2*W*G*QL*QR^2*LL + 1000*nf^4*T^2*h^10*p^2*W*G*QL*QLd*LR
      *LRd + 1000*nf^4*T^2*h^10*p^2*W*G*QL*QLd*LL*LLd + 4000*nf^4*T^2*h^10*p^2
      *W*G*QL*QLd*QR*QRd + 1144*nf^4*T^2*h^10*p^2*W*G*QL^2*QRd^2 + 1000*nf^4*
      T^2*h^10*p^2*W*G*QL^2*QR*LR + 1000*nf^4*T^2*h^10*p^2*W*G*QL^2*QLd^2 +
      1144/3*nf^4*T^2*h^10*p^2*W*G*QL^3*LL + 1381/4*nf^4*T^2*h^10*p^2*W^2*LR^2
      *LRd^2 + 785/2*nf^4*T^2*h^10*p^2*W^2*LLd^2*LR^2 + 1381*nf^4*T^2*h^10*p^2
      *W^2*LL*LLd*LR*LRd + 785/2*nf^4*T^2*h^10*p^2*W^2*LL^2*LRd^2 + 1381/4*
      nf^4*T^2*h^10*p^2*W^2*LL^2*LLd^2 + 785/3*nf^4*T^2*h^10*p^2*W^2*QRd^3*LRd
       + 1381*nf^4*T^2*h^10*p^2*W^2*QR*QRd*LR*LRd + 1381*nf^4*T^2*h^10*p^2*W^2
      *QR*QRd*LL*LLd + 1381/2*nf^4*T^2*h^10*p^2*W^2*QR^2*QRd^2 + 785/3*nf^4*
      T^2*h^10*p^2*W^2*QR^3*LR + 1381/2*nf^4*T^2*h^10*p^2*W^2*QLd*QRd^2*LLd +
      1570*nf^4*T^2*h^10*p^2*W^2*QLd*QR*LLd*LR + 1381*nf^4*T^2*h^10*p^2*W^2*
      QLd*QR*LL*LRd + 1381/2*nf^4*T^2*h^10*p^2*W^2*QLd^2*QRd*LRd + 785*nf^4*
      T^2*h^10*p^2*W^2*QLd^2*QR^2 + 785/3*nf^4*T^2*h^10*p^2*W^2*QLd^3*LLd +
      1381*nf^4*T^2*h^10*p^2*W^2*QL*QRd*LLd*LR + 1570*nf^4*T^2*h^10*p^2*W^2*QL
      *QRd*LL*LRd + 1381/2*nf^4*T^2*h^10*p^2*W^2*QL*QR^2*LL + 1381*nf^4*T^2*
      h^10*p^2*W^2*QL*QLd*LR*LRd + 1381*nf^4*T^2*h^10*p^2*W^2*QL*QLd*LL*LLd +
      2762*nf^4*T^2*h^10*p^2*W^2*QL*QLd*QR*QRd + 785*nf^4*T^2*h^10*p^2*W^2*
      QL^2*QRd^2 + 1381/2*nf^4*T^2*h^10*p^2*W^2*QL^2*QR*LR + 1381/2*nf^4*T^2*
      h^10*p^2*W^2*QL^2*QLd^2 + 785/3*nf^4*T^2*h^10*p^2*W^2*QL^3*LL + 29/12*
      nf^4*T^2*h^10*p^2*B*LLd*LR^3*LRd^2 + 7/2*nf^4*T^2*h^10*p^2*B*LLd^3*LR^3
       + 29/12*nf^4*T^2*h^10*p^2*B*LL*LR^2*LRd^3 - 1/4*nf^4*T^2*h^10*p^2*B*LL*
      LLd^2*LR^2*LRd - 1/4*nf^4*T^2*h^10*p^2*B*LL^2*LLd*LR*LRd^2 + 29/12*nf^4*
      T^2*h^10*p^2*B*LL^2*LLd^3*LR + 7/2*nf^4*T^2*h^10*p^2*B*LL^3*LRd^3 + 29/
      12*nf^4*T^2*h^10*p^2*B*LL^3*LLd^2*LRd + 4/3*nf^4*T^2*h^10*p^2*B*QRd^3*
      LLd*LR*LRd + 3/2*nf^4*T^2*h^10*p^2*B*QRd^3*LL*LRd^2 - 13/12*nf^4*T^2*
      h^10*p^2*B*QRd^3*LL*LLd^2 + 1/8*nf^4*T^2*h^10*p^2*B*QR*QRd^4*LLd + 7/2*
      nf^4*T^2*h^10*p^2*B*QR^2*QRd^2*LLd*LR + 7/2*nf^4*T^2*h^10*p^2*B*QR^2*
      QRd^2*LL*LRd + 3/2*nf^4*T^2*h^10*p^2*B*QR^3*LLd*LR^2 + 4/3*nf^4*T^2*h^10
      *p^2*B*QR^3*LL*LR*LRd - 13/12*nf^4*T^2*h^10*p^2*B*QR^3*LL^2*LLd + 1/8*
      nf^4*T^2*h^10*p^2*B*QR^4*QRd*LL + 1/4*nf^4*T^2*h^10*p^2*B*QLd*QRd^2*LR*
      LRd^2 - 7/4*nf^4*T^2*h^10*p^2*B*QLd*QRd^2*LLd^2*LR + 7/4*nf^4*T^2*h^10*
      p^2*B*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*T^2*h^10*p^2*B*QLd*QR*LLd^2*LR^2 - 1/
      4*nf^4*T^2*h^10*p^2*B*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T^2*h^10*p^2*B*QLd*QR
      *LL^2*LLd^2 + 7/2*nf^4*T^2*h^10*p^2*B*QLd*QR^3*QRd^2 - 3/4*nf^4*T^2*h^10
      *p^2*B*QLd*QR^4*LR - 7/4*nf^4*T^2*h^10*p^2*B*QLd^2*QRd*LL*LRd^2 + 1/4*
      nf^4*T^2*h^10*p^2*B*QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*T^2*h^10*p^2*B*QLd^2*
      QR*QRd^2*LLd + 3*nf^4*T^2*h^10*p^2*B*QLd^2*QR^2*LLd*LR - 1/2*nf^4*T^2*
      h^10*p^2*B*QLd^2*QR^2*LL*LRd - 13/12*nf^4*T^2*h^10*p^2*B*QLd^3*LR*LRd^2
       + 3/2*nf^4*T^2*h^10*p^2*B*QLd^3*LLd^2*LR + 4/3*nf^4*T^2*h^10*p^2*B*
      QLd^3*LL*LLd*LRd + 3*nf^4*T^2*h^10*p^2*B*QLd^3*QR^3 - 3/4*nf^4*T^2*h^10*
      p^2*B*QLd^4*QR*LLd + 7/4*nf^4*T^2*h^10*p^2*B*QL*QRd*LR^2*LRd^2 - 1/4*
      nf^4*T^2*h^10*p^2*B*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T^2*h^10*p^2*B*QL*QRd*
      LL^2*LRd^2 + 7/4*nf^4*T^2*h^10*p^2*B*QL*QRd*LL^2*LLd^2 - 3/4*nf^4*T^2*
      h^10*p^2*B*QL*QRd^4*LRd + 1/4*nf^4*T^2*h^10*p^2*B*QL*QR^2*LR^2*LRd - 7/4
      *nf^4*T^2*h^10*p^2*B*QL*QR^2*LL^2*LRd + 7/2*nf^4*T^2*h^10*p^2*B*QL*QR^2*
      QRd^3 - 7/4*nf^4*T^2*h^10*p^2*B*QL*QLd^2*QRd^2*LRd - 1/2*nf^4*T^2*h^10*
      p^2*B*QL*QLd^2*QR^2*QRd + 1/8*nf^4*T^2*h^10*p^2*B*QL*QLd^4*LRd - 1/2*
      nf^4*T^2*h^10*p^2*B*QL^2*QRd^2*LLd*LR + 3*nf^4*T^2*h^10*p^2*B*QL^2*QRd^2
      *LL*LRd - 7/4*nf^4*T^2*h^10*p^2*B*QL^2*QR*LLd*LR^2 + 1/4*nf^4*T^2*h^10*
      p^2*B*QL^2*QR*LL^2*LLd - 7/4*nf^4*T^2*h^10*p^2*B*QL^2*QR^2*QRd*LL - 1/2*
      nf^4*T^2*h^10*p^2*B*QL^2*QLd*QR*QRd^2 - 7/4*nf^4*T^2*h^10*p^2*B*QL^2*QLd
      *QR^2*LR + 7/2*nf^4*T^2*h^10*p^2*B*QL^2*QLd^2*LLd*LR + 7/2*nf^4*T^2*h^10
      *p^2*B*QL^2*QLd^2*LL*LRd + 7/2*nf^4*T^2*h^10*p^2*B*QL^2*QLd^3*QR - 13/12
      *nf^4*T^2*h^10*p^2*B*QL^3*LR^2*LRd + 4/3*nf^4*T^2*h^10*p^2*B*QL^3*LL*LLd
      *LR + 3/2*nf^4*T^2*h^10*p^2*B*QL^3*LL^2*LRd + 3*nf^4*T^2*h^10*p^2*B*QL^3
      *QRd^3 + 7/2*nf^4*T^2*h^10*p^2*B*QL^3*QLd^2*QRd - 3/4*nf^4*T^2*h^10*p^2*
      B*QL^4*QRd*LL + 1/8*nf^4*T^2*h^10*p^2*B*QL^4*QLd*LR + 286/3*nf^4*T^2*
      h^10*p^2*B*G*QRd^3*LRd + 250*nf^4*T^2*h^10*p^2*B*G*QR*QRd*LR*LRd + 250*
      nf^4*T^2*h^10*p^2*B*G*QR*QRd*LL*LLd + 250*nf^4*T^2*h^10*p^2*B*G*QR^2*
      QRd^2 + 286/3*nf^4*T^2*h^10*p^2*B*G*QR^3*LR + 250*nf^4*T^2*h^10*p^2*B*G*
      QLd*QRd^2*LLd + 286*nf^4*T^2*h^10*p^2*B*G*QLd*QR*LLd*LR + 250*nf^4*T^2*
      h^10*p^2*B*G*QLd*QR*LL*LRd + 250*nf^4*T^2*h^10*p^2*B*G*QLd^2*QRd*LRd +
      286*nf^4*T^2*h^10*p^2*B*G*QLd^2*QR^2 + 286/3*nf^4*T^2*h^10*p^2*B*G*QLd^3
      *LLd + 250*nf^4*T^2*h^10*p^2*B*G*QL*QRd*LLd*LR + 286*nf^4*T^2*h^10*p^2*B
      *G*QL*QRd*LL*LRd + 250*nf^4*T^2*h^10*p^2*B*G*QL*QR^2*LL + 250*nf^4*T^2*
      h^10*p^2*B*G*QL*QLd*LR*LRd + 250*nf^4*T^2*h^10*p^2*B*G*QL*QLd*LL*LLd +
      1000*nf^4*T^2*h^10*p^2*B*G*QL*QLd*QR*QRd + 286*nf^4*T^2*h^10*p^2*B*G*
      QL^2*QRd^2 + 250*nf^4*T^2*h^10*p^2*B*G*QL^2*QR*LR + 250*nf^4*T^2*h^10*
      p^2*B*G*QL^2*QLd^2 + 286/3*nf^4*T^2*h^10*p^2*B*G*QL^3*LL + 250*nf^4*T^2*
      h^10*p^2*B*W*LR^2*LRd^2 + 286*nf^4*T^2*h^10*p^2*B*W*LLd^2*LR^2 + 1000*
      nf^4*T^2*h^10*p^2*B*W*LL*LLd*LR*LRd + 286*nf^4*T^2*h^10*p^2*B*W*LL^2*
      LRd^2 + 250*nf^4*T^2*h^10*p^2*B*W*LL^2*LLd^2 + 572/3*nf^4*T^2*h^10*p^2*B
      *W*QRd^3*LRd + 1000*nf^4*T^2*h^10*p^2*B*W*QR*QRd*LR*LRd + 1000*nf^4*T^2*
      h^10*p^2*B*W*QR*QRd*LL*LLd + 500*nf^4*T^2*h^10*p^2*B*W*QR^2*QRd^2 + 572/
      3*nf^4*T^2*h^10*p^2*B*W*QR^3*LR + 500*nf^4*T^2*h^10*p^2*B*W*QLd*QRd^2*
      LLd + 1144*nf^4*T^2*h^10*p^2*B*W*QLd*QR*LLd*LR + 1000*nf^4*T^2*h^10*p^2*
      B*W*QLd*QR*LL*LRd + 500*nf^4*T^2*h^10*p^2*B*W*QLd^2*QRd*LRd + 572*nf^4*
      T^2*h^10*p^2*B*W*QLd^2*QR^2 + 572/3*nf^4*T^2*h^10*p^2*B*W*QLd^3*LLd +
      1000*nf^4*T^2*h^10*p^2*B*W*QL*QRd*LLd*LR + 1144*nf^4*T^2*h^10*p^2*B*W*QL
      *QRd*LL*LRd + 500*nf^4*T^2*h^10*p^2*B*W*QL*QR^2*LL + 1000*nf^4*T^2*h^10*
      p^2*B*W*QL*QLd*LR*LRd + 1000*nf^4*T^2*h^10*p^2*B*W*QL*QLd*LL*LLd + 2000*
      nf^4*T^2*h^10*p^2*B*W*QL*QLd*QR*QRd + 572*nf^4*T^2*h^10*p^2*B*W*QL^2*
      QRd^2 + 500*nf^4*T^2*h^10*p^2*B*W*QL^2*QR*LR + 500*nf^4*T^2*h^10*p^2*B*W
      *QL^2*QLd^2 + 572/3*nf^4*T^2*h^10*p^2*B*W*QL^3*LL + 127/4*nf^4*T^2*h^10*
      p^2*B^2*LR^2*LRd^2 + 71/2*nf^4*T^2*h^10*p^2*B^2*LLd^2*LR^2 + 127*nf^4*
      T^2*h^10*p^2*B^2*LL*LLd*LR*LRd + 71/2*nf^4*T^2*h^10*p^2*B^2*LL^2*LRd^2
       + 127/4*nf^4*T^2*h^10*p^2*B^2*LL^2*LLd^2 + 71/3*nf^4*T^2*h^10*p^2*B^2*
      QRd^3*LRd + 127*nf^4*T^2*h^10*p^2*B^2*QR*QRd*LR*LRd + 127*nf^4*T^2*h^10*
      p^2*B^2*QR*QRd*LL*LLd + 127/2*nf^4*T^2*h^10*p^2*B^2*QR^2*QRd^2 + 71/3*
      nf^4*T^2*h^10*p^2*B^2*QR^3*LR + 127/2*nf^4*T^2*h^10*p^2*B^2*QLd*QRd^2*
      LLd + 142*nf^4*T^2*h^10*p^2*B^2*QLd*QR*LLd*LR + 127*nf^4*T^2*h^10*p^2*
      B^2*QLd*QR*LL*LRd + 127/2*nf^4*T^2*h^10*p^2*B^2*QLd^2*QRd*LRd + 71*nf^4*
      T^2*h^10*p^2*B^2*QLd^2*QR^2 + 71/3*nf^4*T^2*h^10*p^2*B^2*QLd^3*LLd + 127
      *nf^4*T^2*h^10*p^2*B^2*QL*QRd*LLd*LR + 142*nf^4*T^2*h^10*p^2*B^2*QL*QRd*
      LL*LRd + 127/2*nf^4*T^2*h^10*p^2*B^2*QL*QR^2*LL + 127*nf^4*T^2*h^10*p^2*
      B^2*QL*QLd*LR*LRd + 127*nf^4*T^2*h^10*p^2*B^2*QL*QLd*LL*LLd + 254*nf^4*
      T^2*h^10*p^2*B^2*QL*QLd*QR*QRd + 71*nf^4*T^2*h^10*p^2*B^2*QL^2*QRd^2 +
      127/2*nf^4*T^2*h^10*p^2*B^2*QL^2*QR*LR + 127/2*nf^4*T^2*h^10*p^2*B^2*
      QL^2*QLd^2 + 71/3*nf^4*T^2*h^10*p^2*B^2*QL^3*LL + 19/6*nf^4*T^2*h^10*p^4
      *LLd*LR^3*LRd^2 + 233/36*nf^4*T^2*h^10*p^4*LLd^3*LR^3 + 19/6*nf^4*T^2*
      h^10*p^4*LL*LR^2*LRd^3 + 6*nf^4*T^2*h^10*p^4*LL*LLd^2*LR^2*LRd + 6*nf^4*
      T^2*h^10*p^4*LL^2*LLd*LR*LRd^2 + 19/6*nf^4*T^2*h^10*p^4*LL^2*LLd^3*LR +
      233/36*nf^4*T^2*h^10*p^4*LL^3*LRd^3 + 19/6*nf^4*T^2*h^10*p^4*LL^3*LLd^2*
      LRd + 10/3*nf^4*T^2*h^10*p^4*QRd^3*LLd*LR*LRd - 11/12*nf^4*T^2*h^10*p^4*
      QRd^3*LL*LRd^2 + 1/6*nf^4*T^2*h^10*p^4*QRd^3*LL*LLd^2 - 3*nf^4*T^2*h^10*
      p^4*QR*QRd^4*LLd + 3*nf^4*T^2*h^10*p^4*QR^2*QRd^2*LLd*LR + 3*nf^4*T^2*
      h^10*p^4*QR^2*QRd^2*LL*LRd - 11/12*nf^4*T^2*h^10*p^4*QR^3*LLd*LR^2 + 10/
      3*nf^4*T^2*h^10*p^4*QR^3*LL*LR*LRd + 1/6*nf^4*T^2*h^10*p^4*QR^3*LL^2*LLd
       - 3*nf^4*T^2*h^10*p^4*QR^4*QRd*LL - 6*nf^4*T^2*h^10*p^4*QLd*QRd^2*LR*
      LRd^2 - 3/2*nf^4*T^2*h^10*p^4*QLd*QRd^2*LLd^2*LR + 3/2*nf^4*T^2*h^10*p^4
      *QLd*QR*LR^2*LRd^2 + 17/4*nf^4*T^2*h^10*p^4*QLd*QR*LLd^2*LR^2 + 6*nf^4*
      T^2*h^10*p^4*QLd*QR*LL^2*LRd^2 + 3/2*nf^4*T^2*h^10*p^4*QLd*QR*LL^2*LLd^2
       + 3*nf^4*T^2*h^10*p^4*QLd*QR^3*QRd^2 - 17/8*nf^4*T^2*h^10*p^4*QLd*QR^4*
      LR - 3/2*nf^4*T^2*h^10*p^4*QLd^2*QRd*LL*LRd^2 - 6*nf^4*T^2*h^10*p^4*
      QLd^2*QRd*LL*LLd^2 - 3/2*nf^4*T^2*h^10*p^4*QLd^2*QR*QRd^2*LLd + 17/2*
      nf^4*T^2*h^10*p^4*QLd^2*QR^2*LLd*LR + 12*nf^4*T^2*h^10*p^4*QLd^2*QR^2*LL
      *LRd + 1/6*nf^4*T^2*h^10*p^4*QLd^3*LR*LRd^2 - 11/12*nf^4*T^2*h^10*p^4*
      QLd^3*LLd^2*LR + 10/3*nf^4*T^2*h^10*p^4*QLd^3*LL*LLd*LRd + 17/2*nf^4*T^2
      *h^10*p^4*QLd^3*QR^3 - 17/8*nf^4*T^2*h^10*p^4*QLd^4*QR*LLd + 3/2*nf^4*
      T^2*h^10*p^4*QL*QRd*LR^2*LRd^2 + 6*nf^4*T^2*h^10*p^4*QL*QRd*LLd^2*LR^2
       + 17/4*nf^4*T^2*h^10*p^4*QL*QRd*LL^2*LRd^2 + 3/2*nf^4*T^2*h^10*p^4*QL*
      QRd*LL^2*LLd^2 - 17/8*nf^4*T^2*h^10*p^4*QL*QRd^4*LRd - 6*nf^4*T^2*h^10*
      p^4*QL*QR^2*LR^2*LRd - 3/2*nf^4*T^2*h^10*p^4*QL*QR^2*LL^2*LRd + 3*nf^4*
      T^2*h^10*p^4*QL*QR^2*QRd^3 - 3/2*nf^4*T^2*h^10*p^4*QL*QLd^2*QRd^2*LRd +
      12*nf^4*T^2*h^10*p^4*QL*QLd^2*QR^2*QRd - 3*nf^4*T^2*h^10*p^4*QL*QLd^4*
      LRd + 12*nf^4*T^2*h^10*p^4*QL^2*QRd^2*LLd*LR + 17/2*nf^4*T^2*h^10*p^4*
      QL^2*QRd^2*LL*LRd - 3/2*nf^4*T^2*h^10*p^4*QL^2*QR*LLd*LR^2 - 6*nf^4*T^2*
      h^10*p^4*QL^2*QR*LL^2*LLd - 3/2*nf^4*T^2*h^10*p^4*QL^2*QR^2*QRd*LL + 12*
      nf^4*T^2*h^10*p^4*QL^2*QLd*QR*QRd^2 - 3/2*nf^4*T^2*h^10*p^4*QL^2*QLd*
      QR^2*LR + 3*nf^4*T^2*h^10*p^4*QL^2*QLd^2*LLd*LR + 3*nf^4*T^2*h^10*p^4*
      QL^2*QLd^2*LL*LRd + 3*nf^4*T^2*h^10*p^4*QL^2*QLd^3*QR + 1/6*nf^4*T^2*
      h^10*p^4*QL^3*LR^2*LRd + 10/3*nf^4*T^2*h^10*p^4*QL^3*LL*LLd*LR - 11/12*
      nf^4*T^2*h^10*p^4*QL^3*LL^2*LRd + 17/2*nf^4*T^2*h^10*p^4*QL^3*QRd^3 + 3*
      nf^4*T^2*h^10*p^4*QL^3*QLd^2*QRd - 17/8*nf^4*T^2*h^10*p^4*QL^4*QRd*LL -
      3*nf^4*T^2*h^10*p^4*QL^4*QLd*LR + 575/3*nf^4*T^2*h^10*p^4*G*QRd^3*LRd +
      514*nf^4*T^2*h^10*p^4*G*QR*QRd*LR*LRd + 514*nf^4*T^2*h^10*p^4*G*QR*QRd*
      LL*LLd + 514*nf^4*T^2*h^10*p^4*G*QR^2*QRd^2 + 575/3*nf^4*T^2*h^10*p^4*G*
      QR^3*LR + 514*nf^4*T^2*h^10*p^4*G*QLd*QRd^2*LLd + 575*nf^4*T^2*h^10*p^4*
      G*QLd*QR*LLd*LR + 514*nf^4*T^2*h^10*p^4*G*QLd*QR*LL*LRd + 514*nf^4*T^2*
      h^10*p^4*G*QLd^2*QRd*LRd + 575*nf^4*T^2*h^10*p^4*G*QLd^2*QR^2 + 575/3*
      nf^4*T^2*h^10*p^4*G*QLd^3*LLd + 514*nf^4*T^2*h^10*p^4*G*QL*QRd*LLd*LR +
      575*nf^4*T^2*h^10*p^4*G*QL*QRd*LL*LRd + 514*nf^4*T^2*h^10*p^4*G*QL*QR^2*
      LL + 514*nf^4*T^2*h^10*p^4*G*QL*QLd*LR*LRd + 514*nf^4*T^2*h^10*p^4*G*QL*
      QLd*LL*LLd + 2056*nf^4*T^2*h^10*p^4*G*QL*QLd*QR*QRd + 575*nf^4*T^2*h^10*
      p^4*G*QL^2*QRd^2 + 514*nf^4*T^2*h^10*p^4*G*QL^2*QR*LR + 514*nf^4*T^2*
      h^10*p^4*G*QL^2*QLd^2 + 575/3*nf^4*T^2*h^10*p^4*G*QL^3*LL + 514*nf^4*T^2
      *h^10*p^4*W*LR^2*LRd^2 + 575*nf^4*T^2*h^10*p^4*W*LLd^2*LR^2 + 2056*nf^4*
      T^2*h^10*p^4*W*LL*LLd*LR*LRd + 575*nf^4*T^2*h^10*p^4*W*LL^2*LRd^2 + 514*
      nf^4*T^2*h^10*p^4*W*LL^2*LLd^2 + 1150/3*nf^4*T^2*h^10*p^4*W*QRd^3*LRd +
      2056*nf^4*T^2*h^10*p^4*W*QR*QRd*LR*LRd + 2056*nf^4*T^2*h^10*p^4*W*QR*QRd
      *LL*LLd + 1028*nf^4*T^2*h^10*p^4*W*QR^2*QRd^2 + 1150/3*nf^4*T^2*h^10*p^4
      *W*QR^3*LR + 1028*nf^4*T^2*h^10*p^4*W*QLd*QRd^2*LLd + 2300*nf^4*T^2*h^10
      *p^4*W*QLd*QR*LLd*LR + 2056*nf^4*T^2*h^10*p^4*W*QLd*QR*LL*LRd + 1028*
      nf^4*T^2*h^10*p^4*W*QLd^2*QRd*LRd + 1150*nf^4*T^2*h^10*p^4*W*QLd^2*QR^2
       + 1150/3*nf^4*T^2*h^10*p^4*W*QLd^3*LLd + 2056*nf^4*T^2*h^10*p^4*W*QL*
      QRd*LLd*LR + 2300*nf^4*T^2*h^10*p^4*W*QL*QRd*LL*LRd + 1028*nf^4*T^2*h^10
      *p^4*W*QL*QR^2*LL + 2056*nf^4*T^2*h^10*p^4*W*QL*QLd*LR*LRd + 2056*nf^4*
      T^2*h^10*p^4*W*QL*QLd*LL*LLd + 4112*nf^4*T^2*h^10*p^4*W*QL*QLd*QR*QRd +
      1150*nf^4*T^2*h^10*p^4*W*QL^2*QRd^2 + 1028*nf^4*T^2*h^10*p^4*W*QL^2*QR*
      LR + 1028*nf^4*T^2*h^10*p^4*W*QL^2*QLd^2 + 1150/3*nf^4*T^2*h^10*p^4*W*
      QL^3*LL + 257/2*nf^4*T^2*h^10*p^4*B*LR^2*LRd^2 + 575/4*nf^4*T^2*h^10*p^4
      *B*LLd^2*LR^2 + 514*nf^4*T^2*h^10*p^4*B*LL*LLd*LR*LRd + 575/4*nf^4*T^2*
      h^10*p^4*B*LL^2*LRd^2 + 257/2*nf^4*T^2*h^10*p^4*B*LL^2*LLd^2 + 575/6*
      nf^4*T^2*h^10*p^4*B*QRd^3*LRd + 514*nf^4*T^2*h^10*p^4*B*QR*QRd*LR*LRd +
      514*nf^4*T^2*h^10*p^4*B*QR*QRd*LL*LLd + 257*nf^4*T^2*h^10*p^4*B*QR^2*
      QRd^2 + 575/6*nf^4*T^2*h^10*p^4*B*QR^3*LR + 257*nf^4*T^2*h^10*p^4*B*QLd*
      QRd^2*LLd + 575*nf^4*T^2*h^10*p^4*B*QLd*QR*LLd*LR + 514*nf^4*T^2*h^10*
      p^4*B*QLd*QR*LL*LRd + 257*nf^4*T^2*h^10*p^4*B*QLd^2*QRd*LRd + 575/2*nf^4
      *T^2*h^10*p^4*B*QLd^2*QR^2 + 575/6*nf^4*T^2*h^10*p^4*B*QLd^3*LLd + 514*
      nf^4*T^2*h^10*p^4*B*QL*QRd*LLd*LR + 575*nf^4*T^2*h^10*p^4*B*QL*QRd*LL*
      LRd + 257*nf^4*T^2*h^10*p^4*B*QL*QR^2*LL + 514*nf^4*T^2*h^10*p^4*B*QL*
      QLd*LR*LRd + 514*nf^4*T^2*h^10*p^4*B*QL*QLd*LL*LLd + 1028*nf^4*T^2*h^10*
      p^4*B*QL*QLd*QR*QRd + 575/2*nf^4*T^2*h^10*p^4*B*QL^2*QRd^2 + 257*nf^4*
      T^2*h^10*p^4*B*QL^2*QR*LR + 257*nf^4*T^2*h^10*p^4*B*QL^2*QLd^2 + 575/6*
      nf^4*T^2*h^10*p^4*B*QL^3*LL + 221/2*nf^4*T^2*h^10*p^6*LR^2*LRd^2 + 489/4
      *nf^4*T^2*h^10*p^6*LLd^2*LR^2 + 442*nf^4*T^2*h^10*p^6*LL*LLd*LR*LRd +
      489/4*nf^4*T^2*h^10*p^6*LL^2*LRd^2 + 221/2*nf^4*T^2*h^10*p^6*LL^2*LLd^2
       + 163/2*nf^4*T^2*h^10*p^6*QRd^3*LRd + 442*nf^4*T^2*h^10*p^6*QR*QRd*LR*
      LRd + 442*nf^4*T^2*h^10*p^6*QR*QRd*LL*LLd + 221*nf^4*T^2*h^10*p^6*QR^2*
      QRd^2 + 163/2*nf^4*T^2*h^10*p^6*QR^3*LR + 221*nf^4*T^2*h^10*p^6*QLd*
      QRd^2*LLd + 489*nf^4*T^2*h^10*p^6*QLd*QR*LLd*LR + 442*nf^4*T^2*h^10*p^6*
      QLd*QR*LL*LRd + 221*nf^4*T^2*h^10*p^6*QLd^2*QRd*LRd + 489/2*nf^4*T^2*
      h^10*p^6*QLd^2*QR^2 + 163/2*nf^4*T^2*h^10*p^6*QLd^3*LLd + 442*nf^4*T^2*
      h^10*p^6*QL*QRd*LLd*LR + 489*nf^4*T^2*h^10*p^6*QL*QRd*LL*LRd + 221*nf^4*
      T^2*h^10*p^6*QL*QR^2*LL + 442*nf^4*T^2*h^10*p^6*QL*QLd*LR*LRd + 442*nf^4
      *T^2*h^10*p^6*QL*QLd*LL*LLd + 884*nf^4*T^2*h^10*p^6*QL*QLd*QR*QRd + 489/
      2*nf^4*T^2*h^10*p^6*QL^2*QRd^2 + 221*nf^4*T^2*h^10*p^6*QL^2*QR*LR + 221*
      nf^4*T^2*h^10*p^6*QL^2*QLd^2 + 163/2*nf^4*T^2*h^10*p^6*QL^3*LL - 25/64*
      nf^4*T^2*h^10*u*p*LR^4*LRd^4 - 3/32*nf^4*T^2*h^10*u*p*LLd^2*LR^4*LRd^2
       + 7/18*nf^4*T^2*h^10*u*p*LLd^4*LR^4 + 4/9*nf^4*T^2*h^10*u*p*LL*LLd^3*
      LR^3*LRd - 3/32*nf^4*T^2*h^10*u*p*LL^2*LR^2*LRd^4 - 1/16*nf^4*T^2*h^10*u
      *p*LL^2*LLd^2*LR^2*LRd^2 - 3/32*nf^4*T^2*h^10*u*p*LL^2*LLd^4*LR^2 + 4/9*
      nf^4*T^2*h^10*u*p*LL^3*LLd*LR*LRd^3 + 7/18*nf^4*T^2*h^10*u*p*LL^4*LRd^4
       - 3/32*nf^4*T^2*h^10*u*p*LL^4*LLd^2*LRd^2 - 25/64*nf^4*T^2*h^10*u*p*
      LL^4*LLd^4 + 2/9*nf^4*T^2*h^10*u*p*QRd^3*LR^2*LRd^3 + 1/9*nf^4*T^2*h^10*
      u*p*QRd^3*LL^2*LRd^3 - 1/18*nf^4*T^2*h^10*u*p*QRd^6*LRd^2 + 1/288*nf^4*
      T^2*h^10*u*p*QRd^6*LLd^2 + 1/8*nf^4*T^2*h^10*u*p*QR*QRd^4*LR*LRd^2 - 3/8
      *nf^4*T^2*h^10*u*p*QR*QRd^4*LLd^2*LR - 1/8*nf^4*T^2*h^10*u*p*QR^2*QRd^2*
      LR^2*LRd^2 - 3/8*nf^4*T^2*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 3/8*nf^4*T^2*
      h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 1/8*nf^4*T^2*h^10*u*p*QR^2*QRd^2*LL^2*
      LLd^2 + 1/8*nf^4*T^2*h^10*u*p*QR^2*QRd^5*LRd + 2/9*nf^4*T^2*h^10*u*p*
      QR^3*LR^3*LRd^2 + 1/9*nf^4*T^2*h^10*u*p*QR^3*LLd^2*LR^3 + 1/8*nf^4*T^2*
      h^10*u*p*QR^4*QRd*LR^2*LRd - 3/8*nf^4*T^2*h^10*u*p*QR^4*QRd*LL^2*LRd +
      17/64*nf^4*T^2*h^10*u*p*QR^4*QRd^4 + 1/8*nf^4*T^2*h^10*u*p*QR^5*QRd^2*LR
       - 1/18*nf^4*T^2*h^10*u*p*QR^6*LR^2 + 1/288*nf^4*T^2*h^10*u*p*QR^6*LL^2
       + 2/9*nf^4*T^2*h^10*u*p*QLd*QR*LLd^3*LR^3 + 4/9*nf^4*T^2*h^10*u*p*QLd*
      QR*LL^3*LRd^3 + 3/8*nf^4*T^2*h^10*u*p*QLd*QR^2*QRd^4*LLd - 1/8*nf^4*T^2*
      h^10*u*p*QLd*QR^4*LL^2*LLd - 5/32*nf^4*T^2*h^10*u*p*QLd^2*QRd^4*LRd^2 -
      3/32*nf^4*T^2*h^10*u*p*QLd^2*QRd^4*LLd^2 - 3/8*nf^4*T^2*h^10*u*p*QLd^2*
      QR^2*LR^2*LRd^2 - 1/8*nf^4*T^2*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 - 3/8*nf^4
      *T^2*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 - 21/32*nf^4*T^2*h^10*u*p*QLd^2*QR^4
      *QRd^2 + 1/6*nf^4*T^2*h^10*u*p*QLd^2*QR^5*LR + 1/9*nf^4*T^2*h^10*u*p*
      QLd^3*LLd^3*LR^2 + 2/9*nf^4*T^2*h^10*u*p*QLd^3*LL^2*LLd^3 + 2/3*nf^4*T^2
      *h^10*u*p*QLd^3*QR^3*LLd*LR + 4/3*nf^4*T^2*h^10*u*p*QLd^3*QR^3*LL*LRd -
      3/32*nf^4*T^2*h^10*u*p*QLd^4*QRd^2*LRd^2 - 5/32*nf^4*T^2*h^10*u*p*QLd^4*
      QRd^2*LLd^2 - 1/8*nf^4*T^2*h^10*u*p*QLd^4*QR*LR*LRd^2 - 1/8*nf^4*T^2*
      h^10*u*p*QLd^4*QR^2*QRd*LRd + 5/18*nf^4*T^2*h^10*u*p*QLd^4*QR^4 + 1/6*
      nf^4*T^2*h^10*u*p*QLd^5*QR^2*LLd + 1/288*nf^4*T^2*h^10*u*p*QLd^6*LRd^2
       - 1/18*nf^4*T^2*h^10*u*p*QLd^6*LLd^2 + 4/9*nf^4*T^2*h^10*u*p*QL*QRd*
      LLd^3*LR^3 + 2/9*nf^4*T^2*h^10*u*p*QL*QRd*LL^3*LRd^3 - 1/8*nf^4*T^2*h^10
      *u*p*QL*QRd^4*LL*LLd^2 + 3/8*nf^4*T^2*h^10*u*p*QL*QR^4*QRd^2*LL - 1/8*
      nf^4*T^2*h^10*u*p*QL*QLd^2*QR^4*LL + 8/9*nf^4*T^2*h^10*u*p*QL*QLd^3*QR^3
      *QRd - 3/8*nf^4*T^2*h^10*u*p*QL*QLd^4*LL*LRd^2 + 1/8*nf^4*T^2*h^10*u*p*
      QL*QLd^4*LL*LLd^2 - 3/8*nf^4*T^2*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 1/8*
      nf^4*T^2*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 3/8*nf^4*T^2*h^10*u*p*QL^2*
      QRd^2*LL^2*LLd^2 + 1/6*nf^4*T^2*h^10*u*p*QL^2*QRd^5*LRd - 21/32*nf^4*T^2
      *h^10*u*p*QL^2*QR^2*QRd^4 - 5/32*nf^4*T^2*h^10*u*p*QL^2*QR^4*LR^2 - 3/32
      *nf^4*T^2*h^10*u*p*QL^2*QR^4*LL^2 - 1/8*nf^4*T^2*h^10*u*p*QL^2*QLd*QRd^4
      *LLd - 1/8*nf^4*T^2*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 3/8*nf^4*T^2*h^10*u
      *p*QL^2*QLd^2*LLd^2*LR^2 - 3/8*nf^4*T^2*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2
       - 1/8*nf^4*T^2*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 - 7/16*nf^4*T^2*h^10*u*p*
      QL^2*QLd^2*QR^2*QRd^2 + 3/8*nf^4*T^2*h^10*u*p*QL^2*QLd^4*QRd*LRd - 21/32
      *nf^4*T^2*h^10*u*p*QL^2*QLd^4*QR^2 + 1/8*nf^4*T^2*h^10*u*p*QL^2*QLd^5*
      LLd + 1/9*nf^4*T^2*h^10*u*p*QL^3*LL^3*LRd^2 + 2/9*nf^4*T^2*h^10*u*p*QL^3
      *LL^3*LLd^2 + 4/3*nf^4*T^2*h^10*u*p*QL^3*QRd^3*LLd*LR + 2/3*nf^4*T^2*
      h^10*u*p*QL^3*QRd^3*LL*LRd + 8/9*nf^4*T^2*h^10*u*p*QL^3*QLd*QR*QRd^3 - 1/
      8*nf^4*T^2*h^10*u*p*QL^4*QRd*LR^2*LRd + 5/18*nf^4*T^2*h^10*u*p*QL^4*
      QRd^4 - 1/8*nf^4*T^2*h^10*u*p*QL^4*QR*QRd^2*LR - 3/32*nf^4*T^2*h^10*u*p*
      QL^4*QR^2*LR^2 - 5/32*nf^4*T^2*h^10*u*p*QL^4*QR^2*LL^2 - 3/8*nf^4*T^2*
      h^10*u*p*QL^4*QLd*LLd*LR^2 + 1/8*nf^4*T^2*h^10*u*p*QL^4*QLd*LL^2*LLd -
      21/32*nf^4*T^2*h^10*u*p*QL^4*QLd^2*QRd^2 + 3/8*nf^4*T^2*h^10*u*p*QL^4*
      QLd^2*QR*LR + 17/64*nf^4*T^2*h^10*u*p*QL^4*QLd^4 + 1/6*nf^4*T^2*h^10*u*p
      *QL^5*QRd^2*LL + 1/8*nf^4*T^2*h^10*u*p*QL^5*QLd^2*LL + 1/288*nf^4*T^2*
      h^10*u*p*QL^6*LR^2 - 1/18*nf^4*T^2*h^10*u*p*QL^6*LL^2 + 3*nf^4*T^2*h^10*
      u*p*G*QRd^3*LLd*LR*LRd - 5/2*nf^4*T^2*h^10*u*p*G*QRd^3*LL*LRd^2 + 3/2*
      nf^4*T^2*h^10*u*p*G*QRd^3*LL*LLd^2 + 3*nf^4*T^2*h^10*u*p*G*QR*QRd^4*LLd
       - 5/2*nf^4*T^2*h^10*u*p*G*QR^3*LLd*LR^2 + 3*nf^4*T^2*h^10*u*p*G*QR^3*LL
      *LR*LRd + 3/2*nf^4*T^2*h^10*u*p*G*QR^3*LL^2*LLd + 3*nf^4*T^2*h^10*u*p*G*
      QR^4*QRd*LL + 15/4*nf^4*T^2*h^10*u*p*G*QLd*QR*LR^2*LRd^2 + 33/4*nf^4*T^2
      *h^10*u*p*G*QLd*QR*LLd^2*LR^2 + 21/4*nf^4*T^2*h^10*u*p*G*QLd*QR*LL^2*
      LRd^2 + 15/4*nf^4*T^2*h^10*u*p*G*QLd*QR*LL^2*LLd^2 + 3*nf^4*T^2*h^10*u*p
      *G*QLd*QR*QRd^3*LRd + 21/4*nf^4*T^2*h^10*u*p*G*QLd*QR^3*QRd^2 - 5*nf^4*
      T^2*h^10*u*p*G*QLd*QR^4*LR + 3/2*nf^4*T^2*h^10*u*p*G*QLd^3*LR*LRd^2 - 5/
      2*nf^4*T^2*h^10*u*p*G*QLd^3*LLd^2*LR + 3*nf^4*T^2*h^10*u*p*G*QLd^3*LL*
      LLd*LRd + 3*nf^4*T^2*h^10*u*p*G*QLd^3*QR*QRd*LRd + 79/12*nf^4*T^2*h^10*u
      *p*G*QLd^3*QR^3 - 5*nf^4*T^2*h^10*u*p*G*QLd^4*QR*LLd + 15/4*nf^4*T^2*
      h^10*u*p*G*QL*QRd*LR^2*LRd^2 + 21/4*nf^4*T^2*h^10*u*p*G*QL*QRd*LLd^2*
      LR^2 + 33/4*nf^4*T^2*h^10*u*p*G*QL*QRd*LL^2*LRd^2 + 15/4*nf^4*T^2*h^10*u
      *p*G*QL*QRd*LL^2*LLd^2 - 5*nf^4*T^2*h^10*u*p*G*QL*QRd^4*LRd + 21/4*nf^4*
      T^2*h^10*u*p*G*QL*QR^2*QRd^3 + 3*nf^4*T^2*h^10*u*p*G*QL*QR^3*QRd*LR + 3*
      nf^4*T^2*h^10*u*p*G*QL*QLd*QRd^3*LLd + 3*nf^4*T^2*h^10*u*p*G*QL*QLd*QR^3
      *LL + 21/4*nf^4*T^2*h^10*u*p*G*QL*QLd^2*QR^2*QRd + 3*nf^4*T^2*h^10*u*p*G
      *QL*QLd^3*QRd*LLd + 3*nf^4*T^2*h^10*u*p*G*QL*QLd^4*LRd + 21/4*nf^4*T^2*
      h^10*u*p*G*QL^2*QLd*QR*QRd^2 + 21/4*nf^4*T^2*h^10*u*p*G*QL^2*QLd^3*QR +
      3/2*nf^4*T^2*h^10*u*p*G*QL^3*LR^2*LRd + 3*nf^4*T^2*h^10*u*p*G*QL^3*LL*
      LLd*LR - 5/2*nf^4*T^2*h^10*u*p*G*QL^3*LL^2*LRd + 79/12*nf^4*T^2*h^10*u*p
      *G*QL^3*QRd^3 + 3*nf^4*T^2*h^10*u*p*G*QL^3*QR*QRd*LR + 3*nf^4*T^2*h^10*u
      *p*G*QL^3*QLd*QR*LL + 21/4*nf^4*T^2*h^10*u*p*G*QL^3*QLd^2*QRd - 5*nf^4*
      T^2*h^10*u*p*G*QL^4*QRd*LL + 3*nf^4*T^2*h^10*u*p*G*QL^4*QLd*LR + 78*nf^4
      *T^2*h^10*u*p*G^2*LR^2*LRd^2 + 89*nf^4*T^2*h^10*u*p*G^2*LLd^2*LR^2 + 312
      *nf^4*T^2*h^10*u*p*G^2*LL*LLd*LR*LRd + 89*nf^4*T^2*h^10*u*p*G^2*LL^2*
      LRd^2 + 78*nf^4*T^2*h^10*u*p*G^2*LL^2*LLd^2 + 354*nf^4*T^2*h^10*u*p*G^2*
      QRd^3*LRd + 936*nf^4*T^2*h^10*u*p*G^2*QR*QRd*LR*LRd + 936*nf^4*T^2*h^10*
      u*p*G^2*QR*QRd*LL*LLd + 1014*nf^4*T^2*h^10*u*p*G^2*QR^2*QRd^2 + 354*nf^4
      *T^2*h^10*u*p*G^2*QR^3*LR + 936*nf^4*T^2*h^10*u*p*G^2*QLd*QRd^2*LLd +
      1064*nf^4*T^2*h^10*u*p*G^2*QLd*QR*LLd*LR + 936*nf^4*T^2*h^10*u*p*G^2*QLd
      *QR*LL*LRd + 936*nf^4*T^2*h^10*u*p*G^2*QLd^2*QRd*LRd + 1151*nf^4*T^2*
      h^10*u*p*G^2*QLd^2*QR^2 + 354*nf^4*T^2*h^10*u*p*G^2*QLd^3*LLd + 936*nf^4
      *T^2*h^10*u*p*G^2*QL*QRd*LLd*LR + 1064*nf^4*T^2*h^10*u*p*G^2*QL*QRd*LL*
      LRd + 936*nf^4*T^2*h^10*u*p*G^2*QL*QR^2*LL + 936*nf^4*T^2*h^10*u*p*G^2*
      QL*QLd*LR*LRd + 936*nf^4*T^2*h^10*u*p*G^2*QL*QLd*LL*LLd + 4056*nf^4*T^2*
      h^10*u*p*G^2*QL*QLd*QR*QRd + 1151*nf^4*T^2*h^10*u*p*G^2*QL^2*QRd^2 + 936
      *nf^4*T^2*h^10*u*p*G^2*QL^2*QR*LR + 1014*nf^4*T^2*h^10*u*p*G^2*QL^2*
      QLd^2 + 354*nf^4*T^2*h^10*u*p*G^2*QL^3*LL + 13/2*nf^4*T^2*h^10*u*p*W*LLd
      *LR^3*LRd^2 + 233/9*nf^4*T^2*h^10*u*p*W*LLd^3*LR^3 + 13/2*nf^4*T^2*h^10*
      u*p*W*LL*LR^2*LRd^3 + 14*nf^4*T^2*h^10*u*p*W*LL*LLd^2*LR^2*LRd + 14*nf^4
      *T^2*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 13/2*nf^4*T^2*h^10*u*p*W*LL^2*LLd^3*
      LR + 233/9*nf^4*T^2*h^10*u*p*W*LL^3*LRd^3 + 13/2*nf^4*T^2*h^10*u*p*W*
      LL^3*LLd^2*LRd - 7*nf^4*T^2*h^10*u*p*W*QRd^3*LLd*LR*LRd - 97/6*nf^4*T^2*
      h^10*u*p*W*QRd^3*LL*LRd^2 - 27/2*nf^4*T^2*h^10*u*p*W*QRd^3*LL*LLd^2 - 7*
      nf^4*T^2*h^10*u*p*W*QR*QRd^4*LLd + 20*nf^4*T^2*h^10*u*p*W*QR^2*QRd^2*LLd
      *LR + 20*nf^4*T^2*h^10*u*p*W*QR^2*QRd^2*LL*LRd - 97/6*nf^4*T^2*h^10*u*p*
      W*QR^3*LLd*LR^2 - 7*nf^4*T^2*h^10*u*p*W*QR^3*LL*LR*LRd - 27/2*nf^4*T^2*
      h^10*u*p*W*QR^3*LL^2*LLd - 7*nf^4*T^2*h^10*u*p*W*QR^4*QRd*LL - 14*nf^4*
      T^2*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 - 10*nf^4*T^2*h^10*u*p*W*QLd*QRd^2*
      LLd^2*LR + 10*nf^4*T^2*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 22*nf^4*T^2*h^10*u
      *p*W*QLd*QR*LLd^2*LR^2 + 14*nf^4*T^2*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 10*
      nf^4*T^2*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 20*nf^4*T^2*h^10*u*p*W*QLd*QR^3*
      QRd^2 - 11*nf^4*T^2*h^10*u*p*W*QLd*QR^4*LR - 10*nf^4*T^2*h^10*u*p*W*
      QLd^2*QRd*LL*LRd^2 - 14*nf^4*T^2*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 - 10*nf^4
      *T^2*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 44*nf^4*T^2*h^10*u*p*W*QLd^2*QR^2*
      LLd*LR + 28*nf^4*T^2*h^10*u*p*W*QLd^2*QR^2*LL*LRd - 27/2*nf^4*T^2*h^10*u
      *p*W*QLd^3*LR*LRd^2 - 97/6*nf^4*T^2*h^10*u*p*W*QLd^3*LLd^2*LR - 7*nf^4*
      T^2*h^10*u*p*W*QLd^3*LL*LLd*LRd + 44*nf^4*T^2*h^10*u*p*W*QLd^3*QR^3 - 11
      *nf^4*T^2*h^10*u*p*W*QLd^4*QR*LLd + 10*nf^4*T^2*h^10*u*p*W*QL*QRd*LR^2*
      LRd^2 + 14*nf^4*T^2*h^10*u*p*W*QL*QRd*LLd^2*LR^2 + 22*nf^4*T^2*h^10*u*p*
      W*QL*QRd*LL^2*LRd^2 + 10*nf^4*T^2*h^10*u*p*W*QL*QRd*LL^2*LLd^2 - 11*nf^4
      *T^2*h^10*u*p*W*QL*QRd^4*LRd - 14*nf^4*T^2*h^10*u*p*W*QL*QR^2*LR^2*LRd
       - 10*nf^4*T^2*h^10*u*p*W*QL*QR^2*LL^2*LRd + 20*nf^4*T^2*h^10*u*p*W*QL*
      QR^2*QRd^3 - 10*nf^4*T^2*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 28*nf^4*T^2*
      h^10*u*p*W*QL*QLd^2*QR^2*QRd - 7*nf^4*T^2*h^10*u*p*W*QL*QLd^4*LRd + 28*
      nf^4*T^2*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 44*nf^4*T^2*h^10*u*p*W*QL^2*
      QRd^2*LL*LRd - 10*nf^4*T^2*h^10*u*p*W*QL^2*QR*LLd*LR^2 - 14*nf^4*T^2*
      h^10*u*p*W*QL^2*QR*LL^2*LLd - 10*nf^4*T^2*h^10*u*p*W*QL^2*QR^2*QRd*LL +
      28*nf^4*T^2*h^10*u*p*W*QL^2*QLd*QR*QRd^2 - 10*nf^4*T^2*h^10*u*p*W*QL^2*
      QLd*QR^2*LR + 20*nf^4*T^2*h^10*u*p*W*QL^2*QLd^2*LLd*LR + 20*nf^4*T^2*
      h^10*u*p*W*QL^2*QLd^2*LL*LRd + 20*nf^4*T^2*h^10*u*p*W*QL^2*QLd^3*QR - 27/
      2*nf^4*T^2*h^10*u*p*W*QL^3*LR^2*LRd - 7*nf^4*T^2*h^10*u*p*W*QL^3*LL*LLd*
      LR - 97/6*nf^4*T^2*h^10*u*p*W*QL^3*LL^2*LRd + 44*nf^4*T^2*h^10*u*p*W*
      QL^3*QRd^3 + 20*nf^4*T^2*h^10*u*p*W*QL^3*QLd^2*QRd - 11*nf^4*T^2*h^10*u*
      p*W*QL^4*QRd*LL - 7*nf^4*T^2*h^10*u*p*W*QL^4*QLd*LR + 649*nf^4*T^2*h^10*
      u*p*W*G*QRd^3*LRd + 1716*nf^4*T^2*h^10*u*p*W*G*QR*QRd*LR*LRd + 1716*nf^4
      *T^2*h^10*u*p*W*G*QR*QRd*LL*LLd + 1716*nf^4*T^2*h^10*u*p*W*G*QR^2*QRd^2
       + 649*nf^4*T^2*h^10*u*p*W*G*QR^3*LR + 1716*nf^4*T^2*h^10*u*p*W*G*QLd*
      QRd^2*LLd + 1947*nf^4*T^2*h^10*u*p*W*G*QLd*QR*LLd*LR + 1716*nf^4*T^2*
      h^10*u*p*W*G*QLd*QR*LL*LRd + 1716*nf^4*T^2*h^10*u*p*W*G*QLd^2*QRd*LRd +
      1947*nf^4*T^2*h^10*u*p*W*G*QLd^2*QR^2 + 649*nf^4*T^2*h^10*u*p*W*G*QLd^3*
      LLd + 1716*nf^4*T^2*h^10*u*p*W*G*QL*QRd*LLd*LR + 1947*nf^4*T^2*h^10*u*p*
      W*G*QL*QRd*LL*LRd + 1716*nf^4*T^2*h^10*u*p*W*G*QL*QR^2*LL + 1716*nf^4*
      T^2*h^10*u*p*W*G*QL*QLd*LR*LRd + 1716*nf^4*T^2*h^10*u*p*W*G*QL*QLd*LL*
      LLd + 6864*nf^4*T^2*h^10*u*p*W*G*QL*QLd*QR*QRd + 1947*nf^4*T^2*h^10*u*p*
      W*G*QL^2*QRd^2 + 1716*nf^4*T^2*h^10*u*p*W*G*QL^2*QR*LR + 1716*nf^4*T^2*
      h^10*u*p*W*G*QL^2*QLd^2 + 649*nf^4*T^2*h^10*u*p*W*G*QL^3*LL + 1131/2*
      nf^4*T^2*h^10*u*p*W^2*LR^2*LRd^2 + 1285/2*nf^4*T^2*h^10*u*p*W^2*LLd^2*
      LR^2 + 2262*nf^4*T^2*h^10*u*p*W^2*LL*LLd*LR*LRd + 1285/2*nf^4*T^2*h^10*u
      *p*W^2*LL^2*LRd^2 + 1131/2*nf^4*T^2*h^10*u*p*W^2*LL^2*LLd^2 + 1285/3*
      nf^4*T^2*h^10*u*p*W^2*QRd^3*LRd + 2262*nf^4*T^2*h^10*u*p*W^2*QR*QRd*LR*
      LRd + 2262*nf^4*T^2*h^10*u*p*W^2*QR*QRd*LL*LLd + 1131*nf^4*T^2*h^10*u*p*
      W^2*QR^2*QRd^2 + 1285/3*nf^4*T^2*h^10*u*p*W^2*QR^3*LR + 1131*nf^4*T^2*
      h^10*u*p*W^2*QLd*QRd^2*LLd + 2570*nf^4*T^2*h^10*u*p*W^2*QLd*QR*LLd*LR +
      2262*nf^4*T^2*h^10*u*p*W^2*QLd*QR*LL*LRd + 1131*nf^4*T^2*h^10*u*p*W^2*
      QLd^2*QRd*LRd + 1285*nf^4*T^2*h^10*u*p*W^2*QLd^2*QR^2 + 1285/3*nf^4*T^2*
      h^10*u*p*W^2*QLd^3*LLd + 2262*nf^4*T^2*h^10*u*p*W^2*QL*QRd*LLd*LR + 2570
      *nf^4*T^2*h^10*u*p*W^2*QL*QRd*LL*LRd + 1131*nf^4*T^2*h^10*u*p*W^2*QL*
      QR^2*LL + 2262*nf^4*T^2*h^10*u*p*W^2*QL*QLd*LR*LRd + 2262*nf^4*T^2*h^10*
      u*p*W^2*QL*QLd*LL*LLd + 4524*nf^4*T^2*h^10*u*p*W^2*QL*QLd*QR*QRd + 1285*
      nf^4*T^2*h^10*u*p*W^2*QL^2*QRd^2 + 1131*nf^4*T^2*h^10*u*p*W^2*QL^2*QR*LR
       + 1131*nf^4*T^2*h^10*u*p*W^2*QL^2*QLd^2 + 1285/3*nf^4*T^2*h^10*u*p*W^2*
      QL^3*LL + 9/4*nf^4*T^2*h^10*u*p*B*LLd*LR^3*LRd^2 + 119/12*nf^4*T^2*h^10*
      u*p*B*LLd^3*LR^3 + 9/4*nf^4*T^2*h^10*u*p*B*LL*LR^2*LRd^3 + 21/4*nf^4*T^2
      *h^10*u*p*B*LL*LLd^2*LR^2*LRd + 21/4*nf^4*T^2*h^10*u*p*B*LL^2*LLd*LR*
      LRd^2 + 9/4*nf^4*T^2*h^10*u*p*B*LL^2*LLd^3*LR + 119/12*nf^4*T^2*h^10*u*p
      *B*LL^3*LRd^3 + 9/4*nf^4*T^2*h^10*u*p*B*LL^3*LLd^2*LRd - 3*nf^4*T^2*h^10
      *u*p*B*QRd^3*LLd*LR*LRd - 23/4*nf^4*T^2*h^10*u*p*B*QRd^3*LL*LRd^2 - 21/4
      *nf^4*T^2*h^10*u*p*B*QRd^3*LL*LLd^2 - 21/8*nf^4*T^2*h^10*u*p*B*QR*QRd^4*
      LLd + 15/2*nf^4*T^2*h^10*u*p*B*QR^2*QRd^2*LLd*LR + 15/2*nf^4*T^2*h^10*u*
      p*B*QR^2*QRd^2*LL*LRd - 23/4*nf^4*T^2*h^10*u*p*B*QR^3*LLd*LR^2 - 3*nf^4*
      T^2*h^10*u*p*B*QR^3*LL*LR*LRd - 21/4*nf^4*T^2*h^10*u*p*B*QR^3*LL^2*LLd
       - 21/8*nf^4*T^2*h^10*u*p*B*QR^4*QRd*LL - 21/4*nf^4*T^2*h^10*u*p*B*QLd*
      QRd^2*LR*LRd^2 - 15/4*nf^4*T^2*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 15/4*nf^4
      *T^2*h^10*u*p*B*QLd*QR*LR^2*LRd^2 + 33/4*nf^4*T^2*h^10*u*p*B*QLd*QR*
      LLd^2*LR^2 + 21/4*nf^4*T^2*h^10*u*p*B*QLd*QR*LL^2*LRd^2 + 15/4*nf^4*T^2*
      h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 15/2*nf^4*T^2*h^10*u*p*B*QLd*QR^3*QRd^2
       - 33/8*nf^4*T^2*h^10*u*p*B*QLd*QR^4*LR - 15/4*nf^4*T^2*h^10*u*p*B*QLd^2
      *QRd*LL*LRd^2 - 21/4*nf^4*T^2*h^10*u*p*B*QLd^2*QRd*LL*LLd^2 - 15/4*nf^4*
      T^2*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 33/2*nf^4*T^2*h^10*u*p*B*QLd^2*QR^2*
      LLd*LR + 21/2*nf^4*T^2*h^10*u*p*B*QLd^2*QR^2*LL*LRd - 21/4*nf^4*T^2*h^10
      *u*p*B*QLd^3*LR*LRd^2 - 23/4*nf^4*T^2*h^10*u*p*B*QLd^3*LLd^2*LR - 3*nf^4
      *T^2*h^10*u*p*B*QLd^3*LL*LLd*LRd + 33/2*nf^4*T^2*h^10*u*p*B*QLd^3*QR^3
       - 33/8*nf^4*T^2*h^10*u*p*B*QLd^4*QR*LLd + 15/4*nf^4*T^2*h^10*u*p*B*QL*
      QRd*LR^2*LRd^2 + 21/4*nf^4*T^2*h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 33/4*nf^4*
      T^2*h^10*u*p*B*QL*QRd*LL^2*LRd^2 + 15/4*nf^4*T^2*h^10*u*p*B*QL*QRd*LL^2*
      LLd^2 - 33/8*nf^4*T^2*h^10*u*p*B*QL*QRd^4*LRd - 21/4*nf^4*T^2*h^10*u*p*B
      *QL*QR^2*LR^2*LRd - 15/4*nf^4*T^2*h^10*u*p*B*QL*QR^2*LL^2*LRd + 15/2*
      nf^4*T^2*h^10*u*p*B*QL*QR^2*QRd^3 - 15/4*nf^4*T^2*h^10*u*p*B*QL*QLd^2*
      QRd^2*LRd + 21/2*nf^4*T^2*h^10*u*p*B*QL*QLd^2*QR^2*QRd - 21/8*nf^4*T^2*
      h^10*u*p*B*QL*QLd^4*LRd + 21/2*nf^4*T^2*h^10*u*p*B*QL^2*QRd^2*LLd*LR +
      33/2*nf^4*T^2*h^10*u*p*B*QL^2*QRd^2*LL*LRd - 15/4*nf^4*T^2*h^10*u*p*B*
      QL^2*QR*LLd*LR^2 - 21/4*nf^4*T^2*h^10*u*p*B*QL^2*QR*LL^2*LLd - 15/4*nf^4
      *T^2*h^10*u*p*B*QL^2*QR^2*QRd*LL + 21/2*nf^4*T^2*h^10*u*p*B*QL^2*QLd*QR*
      QRd^2 - 15/4*nf^4*T^2*h^10*u*p*B*QL^2*QLd*QR^2*LR + 15/2*nf^4*T^2*h^10*u
      *p*B*QL^2*QLd^2*LLd*LR + 15/2*nf^4*T^2*h^10*u*p*B*QL^2*QLd^2*LL*LRd + 15/
      2*nf^4*T^2*h^10*u*p*B*QL^2*QLd^3*QR - 21/4*nf^4*T^2*h^10*u*p*B*QL^3*LR^2
      *LRd - 3*nf^4*T^2*h^10*u*p*B*QL^3*LL*LLd*LR - 23/4*nf^4*T^2*h^10*u*p*B*
      QL^3*LL^2*LRd + 33/2*nf^4*T^2*h^10*u*p*B*QL^3*QRd^3 + 15/2*nf^4*T^2*h^10
      *u*p*B*QL^3*QLd^2*QRd - 33/8*nf^4*T^2*h^10*u*p*B*QL^4*QRd*LL - 21/8*nf^4
      *T^2*h^10*u*p*B*QL^4*QLd*LR + 236*nf^4*T^2*h^10*u*p*B*G*QRd^3*LRd + 624*
      nf^4*T^2*h^10*u*p*B*G*QR*QRd*LR*LRd + 624*nf^4*T^2*h^10*u*p*B*G*QR*QRd*
      LL*LLd + 624*nf^4*T^2*h^10*u*p*B*G*QR^2*QRd^2 + 236*nf^4*T^2*h^10*u*p*B*
      G*QR^3*LR + 624*nf^4*T^2*h^10*u*p*B*G*QLd*QRd^2*LLd + 708*nf^4*T^2*h^10*
      u*p*B*G*QLd*QR*LLd*LR + 624*nf^4*T^2*h^10*u*p*B*G*QLd*QR*LL*LRd + 624*
      nf^4*T^2*h^10*u*p*B*G*QLd^2*QRd*LRd + 708*nf^4*T^2*h^10*u*p*B*G*QLd^2*
      QR^2 + 236*nf^4*T^2*h^10*u*p*B*G*QLd^3*LLd + 624*nf^4*T^2*h^10*u*p*B*G*
      QL*QRd*LLd*LR + 708*nf^4*T^2*h^10*u*p*B*G*QL*QRd*LL*LRd + 624*nf^4*T^2*
      h^10*u*p*B*G*QL*QR^2*LL + 624*nf^4*T^2*h^10*u*p*B*G*QL*QLd*LR*LRd + 624*
      nf^4*T^2*h^10*u*p*B*G*QL*QLd*LL*LLd + 2496*nf^4*T^2*h^10*u*p*B*G*QL*QLd*
      QR*QRd + 708*nf^4*T^2*h^10*u*p*B*G*QL^2*QRd^2 + 624*nf^4*T^2*h^10*u*p*B*
      G*QL^2*QR*LR + 624*nf^4*T^2*h^10*u*p*B*G*QL^2*QLd^2 + 236*nf^4*T^2*h^10*
      u*p*B*G*QL^3*LL + 429*nf^4*T^2*h^10*u*p*B*W*LR^2*LRd^2 + 1947/4*nf^4*T^2
      *h^10*u*p*B*W*LLd^2*LR^2 + 1716*nf^4*T^2*h^10*u*p*B*W*LL*LLd*LR*LRd +
      1947/4*nf^4*T^2*h^10*u*p*B*W*LL^2*LRd^2 + 429*nf^4*T^2*h^10*u*p*B*W*LL^2
      *LLd^2 + 649/2*nf^4*T^2*h^10*u*p*B*W*QRd^3*LRd + 1716*nf^4*T^2*h^10*u*p*
      B*W*QR*QRd*LR*LRd + 1716*nf^4*T^2*h^10*u*p*B*W*QR*QRd*LL*LLd + 858*nf^4*
      T^2*h^10*u*p*B*W*QR^2*QRd^2 + 649/2*nf^4*T^2*h^10*u*p*B*W*QR^3*LR + 858*
      nf^4*T^2*h^10*u*p*B*W*QLd*QRd^2*LLd + 1947*nf^4*T^2*h^10*u*p*B*W*QLd*QR*
      LLd*LR + 1716*nf^4*T^2*h^10*u*p*B*W*QLd*QR*LL*LRd + 858*nf^4*T^2*h^10*u*
      p*B*W*QLd^2*QRd*LRd + 1947/2*nf^4*T^2*h^10*u*p*B*W*QLd^2*QR^2 + 649/2*
      nf^4*T^2*h^10*u*p*B*W*QLd^3*LLd + 1716*nf^4*T^2*h^10*u*p*B*W*QL*QRd*LLd*
      LR + 1947*nf^4*T^2*h^10*u*p*B*W*QL*QRd*LL*LRd + 858*nf^4*T^2*h^10*u*p*B*
      W*QL*QR^2*LL + 1716*nf^4*T^2*h^10*u*p*B*W*QL*QLd*LR*LRd + 1716*nf^4*T^2*
      h^10*u*p*B*W*QL*QLd*LL*LLd + 3432*nf^4*T^2*h^10*u*p*B*W*QL*QLd*QR*QRd +
      1947/2*nf^4*T^2*h^10*u*p*B*W*QL^2*QRd^2 + 858*nf^4*T^2*h^10*u*p*B*W*QL^2
      *QR*LR + 858*nf^4*T^2*h^10*u*p*B*W*QL^2*QLd^2 + 649/2*nf^4*T^2*h^10*u*p*
      B*W*QL^3*LL + 78*nf^4*T^2*h^10*u*p*B^2*LR^2*LRd^2 + 89*nf^4*T^2*h^10*u*p
      *B^2*LLd^2*LR^2 + 312*nf^4*T^2*h^10*u*p*B^2*LL*LLd*LR*LRd + 89*nf^4*T^2*
      h^10*u*p*B^2*LL^2*LRd^2 + 78*nf^4*T^2*h^10*u*p*B^2*LL^2*LLd^2 + 178/3*
      nf^4*T^2*h^10*u*p*B^2*QRd^3*LRd + 312*nf^4*T^2*h^10*u*p*B^2*QR*QRd*LR*
      LRd + 312*nf^4*T^2*h^10*u*p*B^2*QR*QRd*LL*LLd + 156*nf^4*T^2*h^10*u*p*
      B^2*QR^2*QRd^2 + 178/3*nf^4*T^2*h^10*u*p*B^2*QR^3*LR + 156*nf^4*T^2*h^10
      *u*p*B^2*QLd*QRd^2*LLd + 356*nf^4*T^2*h^10*u*p*B^2*QLd*QR*LLd*LR + 312*
      nf^4*T^2*h^10*u*p*B^2*QLd*QR*LL*LRd + 156*nf^4*T^2*h^10*u*p*B^2*QLd^2*
      QRd*LRd + 178*nf^4*T^2*h^10*u*p*B^2*QLd^2*QR^2 + 178/3*nf^4*T^2*h^10*u*p
      *B^2*QLd^3*LLd + 312*nf^4*T^2*h^10*u*p*B^2*QL*QRd*LLd*LR + 356*nf^4*T^2*
      h^10*u*p*B^2*QL*QRd*LL*LRd + 156*nf^4*T^2*h^10*u*p*B^2*QL*QR^2*LL + 312*
      nf^4*T^2*h^10*u*p*B^2*QL*QLd*LR*LRd + 312*nf^4*T^2*h^10*u*p*B^2*QL*QLd*
      LL*LLd + 624*nf^4*T^2*h^10*u*p*B^2*QL*QLd*QR*QRd + 178*nf^4*T^2*h^10*u*p
      *B^2*QL^2*QRd^2 + 156*nf^4*T^2*h^10*u*p*B^2*QL^2*QR*LR + 156*nf^4*T^2*
      h^10*u*p*B^2*QL^2*QLd^2 + 178/3*nf^4*T^2*h^10*u*p*B^2*QL^3*LL + 53/4*
      nf^4*T^2*h^10*u*p^3*LLd*LR^3*LRd^2 + 62/3*nf^4*T^2*h^10*u*p^3*LLd^3*LR^3
       + 53/4*nf^4*T^2*h^10*u*p^3*LL*LR^2*LRd^3 + 57/4*nf^4*T^2*h^10*u*p^3*LL*
      LLd^2*LR^2*LRd + 57/4*nf^4*T^2*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 53/4*nf^4*
      T^2*h^10*u*p^3*LL^2*LLd^3*LR + 62/3*nf^4*T^2*h^10*u*p^3*LL^3*LRd^3 + 53/
      4*nf^4*T^2*h^10*u*p^3*LL^3*LLd^2*LRd + 7*nf^4*T^2*h^10*u*p^3*QRd^3*LLd*
      LR*LRd - 13/2*nf^4*T^2*h^10*u*p^3*QRd^3*LL*LRd^2 - 25/4*nf^4*T^2*h^10*u*
      p^3*QRd^3*LL*LLd^2 - 57/8*nf^4*T^2*h^10*u*p^3*QR*QRd^4*LLd + 39/2*nf^4*
      T^2*h^10*u*p^3*QR^2*QRd^2*LLd*LR + 39/2*nf^4*T^2*h^10*u*p^3*QR^2*QRd^2*
      LL*LRd - 13/2*nf^4*T^2*h^10*u*p^3*QR^3*LLd*LR^2 + 7*nf^4*T^2*h^10*u*p^3*
      QR^3*LL*LR*LRd - 25/4*nf^4*T^2*h^10*u*p^3*QR^3*LL^2*LLd - 57/8*nf^4*T^2*
      h^10*u*p^3*QR^4*QRd*LL - 57/4*nf^4*T^2*h^10*u*p^3*QLd*QRd^2*LR*LRd^2 -
      39/4*nf^4*T^2*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 39/4*nf^4*T^2*h^10*u*p^3*
      QLd*QR*LR^2*LRd^2 + 15*nf^4*T^2*h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 57/4*nf^4
      *T^2*h^10*u*p^3*QLd*QR*LL^2*LRd^2 + 39/4*nf^4*T^2*h^10*u*p^3*QLd*QR*LL^2
      *LLd^2 + 39/2*nf^4*T^2*h^10*u*p^3*QLd*QR^3*QRd^2 - 15/2*nf^4*T^2*h^10*u*
      p^3*QLd*QR^4*LR - 39/4*nf^4*T^2*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 - 57/4*
      nf^4*T^2*h^10*u*p^3*QLd^2*QRd*LL*LLd^2 - 39/4*nf^4*T^2*h^10*u*p^3*QLd^2*
      QR*QRd^2*LLd + 30*nf^4*T^2*h^10*u*p^3*QLd^2*QR^2*LLd*LR + 57/2*nf^4*T^2*
      h^10*u*p^3*QLd^2*QR^2*LL*LRd - 25/4*nf^4*T^2*h^10*u*p^3*QLd^3*LR*LRd^2
       - 13/2*nf^4*T^2*h^10*u*p^3*QLd^3*LLd^2*LR + 7*nf^4*T^2*h^10*u*p^3*QLd^3
      *LL*LLd*LRd + 30*nf^4*T^2*h^10*u*p^3*QLd^3*QR^3 - 15/2*nf^4*T^2*h^10*u*
      p^3*QLd^4*QR*LLd + 39/4*nf^4*T^2*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 57/4*
      nf^4*T^2*h^10*u*p^3*QL*QRd*LLd^2*LR^2 + 15*nf^4*T^2*h^10*u*p^3*QL*QRd*
      LL^2*LRd^2 + 39/4*nf^4*T^2*h^10*u*p^3*QL*QRd*LL^2*LLd^2 - 15/2*nf^4*T^2*
      h^10*u*p^3*QL*QRd^4*LRd - 57/4*nf^4*T^2*h^10*u*p^3*QL*QR^2*LR^2*LRd - 39/
      4*nf^4*T^2*h^10*u*p^3*QL*QR^2*LL^2*LRd + 39/2*nf^4*T^2*h^10*u*p^3*QL*
      QR^2*QRd^3 - 39/4*nf^4*T^2*h^10*u*p^3*QL*QLd^2*QRd^2*LRd + 57/2*nf^4*T^2
      *h^10*u*p^3*QL*QLd^2*QR^2*QRd - 57/8*nf^4*T^2*h^10*u*p^3*QL*QLd^4*LRd +
      57/2*nf^4*T^2*h^10*u*p^3*QL^2*QRd^2*LLd*LR + 30*nf^4*T^2*h^10*u*p^3*QL^2
      *QRd^2*LL*LRd - 39/4*nf^4*T^2*h^10*u*p^3*QL^2*QR*LLd*LR^2 - 57/4*nf^4*
      T^2*h^10*u*p^3*QL^2*QR*LL^2*LLd - 39/4*nf^4*T^2*h^10*u*p^3*QL^2*QR^2*QRd
      *LL + 57/2*nf^4*T^2*h^10*u*p^3*QL^2*QLd*QR*QRd^2 - 39/4*nf^4*T^2*h^10*u*
      p^3*QL^2*QLd*QR^2*LR + 39/2*nf^4*T^2*h^10*u*p^3*QL^2*QLd^2*LLd*LR + 39/2
      *nf^4*T^2*h^10*u*p^3*QL^2*QLd^2*LL*LRd + 39/2*nf^4*T^2*h^10*u*p^3*QL^2*
      QLd^3*QR - 25/4*nf^4*T^2*h^10*u*p^3*QL^3*LR^2*LRd + 7*nf^4*T^2*h^10*u*
      p^3*QL^3*LL*LLd*LR - 13/2*nf^4*T^2*h^10*u*p^3*QL^3*LL^2*LRd + 30*nf^4*
      T^2*h^10*u*p^3*QL^3*QRd^3 + 39/2*nf^4*T^2*h^10*u*p^3*QL^3*QLd^2*QRd - 15/
      2*nf^4*T^2*h^10*u*p^3*QL^4*QRd*LL - 57/8*nf^4*T^2*h^10*u*p^3*QL^4*QLd*LR
       + 3248/3*nf^4*T^2*h^10*u*p^3*G*QRd^3*LRd + 2920*nf^4*T^2*h^10*u*p^3*G*
      QR*QRd*LR*LRd + 2920*nf^4*T^2*h^10*u*p^3*G*QR*QRd*LL*LLd + 2920*nf^4*T^2
      *h^10*u*p^3*G*QR^2*QRd^2 + 3248/3*nf^4*T^2*h^10*u*p^3*G*QR^3*LR + 2920*
      nf^4*T^2*h^10*u*p^3*G*QLd*QRd^2*LLd + 3248*nf^4*T^2*h^10*u*p^3*G*QLd*QR*
      LLd*LR + 2920*nf^4*T^2*h^10*u*p^3*G*QLd*QR*LL*LRd + 2920*nf^4*T^2*h^10*u
      *p^3*G*QLd^2*QRd*LRd + 3248*nf^4*T^2*h^10*u*p^3*G*QLd^2*QR^2 + 3248/3*
      nf^4*T^2*h^10*u*p^3*G*QLd^3*LLd + 2920*nf^4*T^2*h^10*u*p^3*G*QL*QRd*LLd*
      LR + 3248*nf^4*T^2*h^10*u*p^3*G*QL*QRd*LL*LRd + 2920*nf^4*T^2*h^10*u*p^3
      *G*QL*QR^2*LL + 2920*nf^4*T^2*h^10*u*p^3*G*QL*QLd*LR*LRd + 2920*nf^4*T^2
      *h^10*u*p^3*G*QL*QLd*LL*LLd + 11680*nf^4*T^2*h^10*u*p^3*G*QL*QLd*QR*QRd
       + 3248*nf^4*T^2*h^10*u*p^3*G*QL^2*QRd^2 + 2920*nf^4*T^2*h^10*u*p^3*G*
      QL^2*QR*LR + 2920*nf^4*T^2*h^10*u*p^3*G*QL^2*QLd^2 + 3248/3*nf^4*T^2*
      h^10*u*p^3*G*QL^3*LL + 4015/2*nf^4*T^2*h^10*u*p^3*W*LR^2*LRd^2 + 2233*
      nf^4*T^2*h^10*u*p^3*W*LLd^2*LR^2 + 8030*nf^4*T^2*h^10*u*p^3*W*LL*LLd*LR*
      LRd + 2233*nf^4*T^2*h^10*u*p^3*W*LL^2*LRd^2 + 4015/2*nf^4*T^2*h^10*u*p^3
      *W*LL^2*LLd^2 + 4466/3*nf^4*T^2*h^10*u*p^3*W*QRd^3*LRd + 8030*nf^4*T^2*
      h^10*u*p^3*W*QR*QRd*LR*LRd + 8030*nf^4*T^2*h^10*u*p^3*W*QR*QRd*LL*LLd +
      4015*nf^4*T^2*h^10*u*p^3*W*QR^2*QRd^2 + 4466/3*nf^4*T^2*h^10*u*p^3*W*
      QR^3*LR + 4015*nf^4*T^2*h^10*u*p^3*W*QLd*QRd^2*LLd + 8932*nf^4*T^2*h^10*
      u*p^3*W*QLd*QR*LLd*LR + 8030*nf^4*T^2*h^10*u*p^3*W*QLd*QR*LL*LRd + 4015*
      nf^4*T^2*h^10*u*p^3*W*QLd^2*QRd*LRd + 4466*nf^4*T^2*h^10*u*p^3*W*QLd^2*
      QR^2 + 4466/3*nf^4*T^2*h^10*u*p^3*W*QLd^3*LLd + 8030*nf^4*T^2*h^10*u*p^3
      *W*QL*QRd*LLd*LR + 8932*nf^4*T^2*h^10*u*p^3*W*QL*QRd*LL*LRd + 4015*nf^4*
      T^2*h^10*u*p^3*W*QL*QR^2*LL + 8030*nf^4*T^2*h^10*u*p^3*W*QL*QLd*LR*LRd
       + 8030*nf^4*T^2*h^10*u*p^3*W*QL*QLd*LL*LLd + 16060*nf^4*T^2*h^10*u*p^3*
      W*QL*QLd*QR*QRd + 4466*nf^4*T^2*h^10*u*p^3*W*QL^2*QRd^2 + 4015*nf^4*T^2*
      h^10*u*p^3*W*QL^2*QR*LR + 4015*nf^4*T^2*h^10*u*p^3*W*QL^2*QLd^2 + 4466/3
      *nf^4*T^2*h^10*u*p^3*W*QL^3*LL + 730*nf^4*T^2*h^10*u*p^3*B*LR^2*LRd^2 +
      812*nf^4*T^2*h^10*u*p^3*B*LLd^2*LR^2 + 2920*nf^4*T^2*h^10*u*p^3*B*LL*LLd
      *LR*LRd + 812*nf^4*T^2*h^10*u*p^3*B*LL^2*LRd^2 + 730*nf^4*T^2*h^10*u*p^3
      *B*LL^2*LLd^2 + 1624/3*nf^4*T^2*h^10*u*p^3*B*QRd^3*LRd + 2920*nf^4*T^2*
      h^10*u*p^3*B*QR*QRd*LR*LRd + 2920*nf^4*T^2*h^10*u*p^3*B*QR*QRd*LL*LLd +
      1460*nf^4*T^2*h^10*u*p^3*B*QR^2*QRd^2 + 1624/3*nf^4*T^2*h^10*u*p^3*B*
      QR^3*LR + 1460*nf^4*T^2*h^10*u*p^3*B*QLd*QRd^2*LLd + 3248*nf^4*T^2*h^10*
      u*p^3*B*QLd*QR*LLd*LR + 2920*nf^4*T^2*h^10*u*p^3*B*QLd*QR*LL*LRd + 1460*
      nf^4*T^2*h^10*u*p^3*B*QLd^2*QRd*LRd + 1624*nf^4*T^2*h^10*u*p^3*B*QLd^2*
      QR^2 + 1624/3*nf^4*T^2*h^10*u*p^3*B*QLd^3*LLd + 2920*nf^4*T^2*h^10*u*p^3
      *B*QL*QRd*LLd*LR + 3248*nf^4*T^2*h^10*u*p^3*B*QL*QRd*LL*LRd + 1460*nf^4*
      T^2*h^10*u*p^3*B*QL*QR^2*LL + 2920*nf^4*T^2*h^10*u*p^3*B*QL*QLd*LR*LRd
       + 2920*nf^4*T^2*h^10*u*p^3*B*QL*QLd*LL*LLd + 5840*nf^4*T^2*h^10*u*p^3*B
      *QL*QLd*QR*QRd + 1624*nf^4*T^2*h^10*u*p^3*B*QL^2*QRd^2 + 1460*nf^4*T^2*
      h^10*u*p^3*B*QL^2*QR*LR + 1460*nf^4*T^2*h^10*u*p^3*B*QL^2*QLd^2 + 1624/3
      *nf^4*T^2*h^10*u*p^3*B*QL^3*LL + 1025*nf^4*T^2*h^10*u*p^5*LR^2*LRd^2 +
      1130*nf^4*T^2*h^10*u*p^5*LLd^2*LR^2 + 4100*nf^4*T^2*h^10*u*p^5*LL*LLd*LR
      *LRd + 1130*nf^4*T^2*h^10*u*p^5*LL^2*LRd^2 + 1025*nf^4*T^2*h^10*u*p^5*
      LL^2*LLd^2 + 2260/3*nf^4*T^2*h^10*u*p^5*QRd^3*LRd + 4100*nf^4*T^2*h^10*u
      *p^5*QR*QRd*LR*LRd + 4100*nf^4*T^2*h^10*u*p^5*QR*QRd*LL*LLd + 2050*nf^4*
      T^2*h^10*u*p^5*QR^2*QRd^2 + 2260/3*nf^4*T^2*h^10*u*p^5*QR^3*LR + 2050*
      nf^4*T^2*h^10*u*p^5*QLd*QRd^2*LLd + 4520*nf^4*T^2*h^10*u*p^5*QLd*QR*LLd*
      LR + 4100*nf^4*T^2*h^10*u*p^5*QLd*QR*LL*LRd + 2050*nf^4*T^2*h^10*u*p^5*
      QLd^2*QRd*LRd + 2260*nf^4*T^2*h^10*u*p^5*QLd^2*QR^2 + 2260/3*nf^4*T^2*
      h^10*u*p^5*QLd^3*LLd + 4100*nf^4*T^2*h^10*u*p^5*QL*QRd*LLd*LR + 4520*
      nf^4*T^2*h^10*u*p^5*QL*QRd*LL*LRd + 2050*nf^4*T^2*h^10*u*p^5*QL*QR^2*LL
       + 4100*nf^4*T^2*h^10*u*p^5*QL*QLd*LR*LRd + 4100*nf^4*T^2*h^10*u*p^5*QL*
      QLd*LL*LLd + 8200*nf^4*T^2*h^10*u*p^5*QL*QLd*QR*QRd + 2260*nf^4*T^2*h^10
      *u*p^5*QL^2*QRd^2 + 2050*nf^4*T^2*h^10*u*p^5*QL^2*QR*LR + 2050*nf^4*T^2*
      h^10*u*p^5*QL^2*QLd^2 + 2260/3*nf^4*T^2*h^10*u*p^5*QL^3*LL + 19/32*nf^4*
      T^2*h^10*u^2*LR^4*LRd^4 + 95/48*nf^4*T^2*h^10*u^2*LLd^2*LR^4*LRd^2 + 61/
      36*nf^4*T^2*h^10*u^2*LLd^4*LR^4 + 1/3*nf^4*T^2*h^10*u^2*LL*LLd*LR^3*
      LRd^3 + 8/9*nf^4*T^2*h^10*u^2*LL*LLd^3*LR^3*LRd + 95/48*nf^4*T^2*h^10*
      u^2*LL^2*LR^2*LRd^4 + 27/8*nf^4*T^2*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 95/
      48*nf^4*T^2*h^10*u^2*LL^2*LLd^4*LR^2 + 8/9*nf^4*T^2*h^10*u^2*LL^3*LLd*LR
      *LRd^3 + 1/3*nf^4*T^2*h^10*u^2*LL^3*LLd^3*LR*LRd + 61/36*nf^4*T^2*h^10*
      u^2*LL^4*LRd^4 + 95/48*nf^4*T^2*h^10*u^2*LL^4*LLd^2*LRd^2 + 19/32*nf^4*
      T^2*h^10*u^2*LL^4*LLd^4 + 4/9*nf^4*T^2*h^10*u^2*QRd^3*LR^2*LRd^3 - 1/3*
      nf^4*T^2*h^10*u^2*QRd^3*LLd^2*LR^2*LRd + 1/3*nf^4*T^2*h^10*u^2*QRd^3*LL*
      LLd^3*LR + 7/18*nf^4*T^2*h^10*u^2*QRd^3*LL^2*LRd^3 - 1/12*nf^4*T^2*h^10*
      u^2*QRd^3*LL^2*LLd^2*LRd + 89/36*nf^4*T^2*h^10*u^2*QRd^6*LRd^2 + 373/144
      *nf^4*T^2*h^10*u^2*QRd^6*LLd^2 + 1/3*nf^4*T^2*h^10*u^2*QR*QRd*LR^3*LRd^3
       + 1/3*nf^4*T^2*h^10*u^2*QR*QRd*LL^3*LLd^3 - 1/4*nf^4*T^2*h^10*u^2*QR*
      QRd^4*LLd^2*LR + 27/4*nf^4*T^2*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 33/4*
      nf^4*T^2*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 33/4*nf^4*T^2*h^10*u^2*QR^2*
      QRd^2*LL^2*LRd^2 + 27/4*nf^4*T^2*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 1/12*
      nf^4*T^2*h^10*u^2*QR^2*QRd^5*LRd + 4/9*nf^4*T^2*h^10*u^2*QR^3*LR^3*LRd^2
       + 7/18*nf^4*T^2*h^10*u^2*QR^3*LLd^2*LR^3 - 1/3*nf^4*T^2*h^10*u^2*QR^3*
      LL^2*LR*LRd^2 - 1/12*nf^4*T^2*h^10*u^2*QR^3*LL^2*LLd^2*LR + 1/3*nf^4*T^2
      *h^10*u^2*QR^3*LL^3*LLd*LRd + nf^4*T^2*h^10*u^2*QR^3*QRd^3*LR*LRd + nf^4
      *T^2*h^10*u^2*QR^3*QRd^3*LL*LLd - 1/4*nf^4*T^2*h^10*u^2*QR^4*QRd*LL^2*
      LRd + 229/32*nf^4*T^2*h^10*u^2*QR^4*QRd^4 - 1/12*nf^4*T^2*h^10*u^2*QR^5*
      QRd^2*LR + 89/36*nf^4*T^2*h^10*u^2*QR^6*LR^2 + 373/144*nf^4*T^2*h^10*u^2
      *QR^6*LL^2 + 1/12*nf^4*T^2*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 1/3*nf^4*T^2*
      h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 7/9*nf^4*T^2*h^10*u^2*QLd*QR*LLd^3*LR^3
       + 8/9*nf^4*T^2*h^10*u^2*QLd*QR*LL^3*LRd^3 + 1/4*nf^4*T^2*h^10*u^2*QLd*
      QR^2*QRd^4*LLd + 1/3*nf^4*T^2*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 1/12*nf^4*
      T^2*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 + 301/48*nf^4*T^2*h^10*u^2*QLd^2*QRd^4
      *LRd^2 + 259/48*nf^4*T^2*h^10*u^2*QLd^2*QRd^4*LLd^2 + 33/4*nf^4*T^2*h^10
      *u^2*QLd^2*QR^2*LR^2*LRd^2 + 8*nf^4*T^2*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2
       + 27/4*nf^4*T^2*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 33/4*nf^4*T^2*h^10*u^2
      *QLd^2*QR^2*LL^2*LLd^2 - 1/3*nf^4*T^2*h^10*u^2*QLd^2*QR^2*QRd^3*LRd +
      697/48*nf^4*T^2*h^10*u^2*QLd^2*QR^4*QRd^2 - 1/12*nf^4*T^2*h^10*u^2*QLd^2
      *QR^5*LR - 1/12*nf^4*T^2*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 7/18*nf^4*T^2*
      h^10*u^2*QLd^3*LLd^3*LR^2 + 1/3*nf^4*T^2*h^10*u^2*QLd^3*LL*LR*LRd^3 - 1/
      3*nf^4*T^2*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 4/9*nf^4*T^2*h^10*u^2*QLd^3*
      LL^2*LLd^3 + 2/3*nf^4*T^2*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/12*nf^4*T^2*
      h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 7/3*nf^4*T^2*h^10*u^2*QLd^3*QR^3*LLd*LR
       + 8/3*nf^4*T^2*h^10*u^2*QLd^3*QR^3*LL*LRd + 259/48*nf^4*T^2*h^10*u^2*
      QLd^4*QRd^2*LRd^2 + 301/48*nf^4*T^2*h^10*u^2*QLd^4*QRd^2*LLd^2 + 311/36*
      nf^4*T^2*h^10*u^2*QLd^4*QR^4 - 1/12*nf^4*T^2*h^10*u^2*QLd^5*QR^2*LLd +
      373/144*nf^4*T^2*h^10*u^2*QLd^6*LRd^2 + 89/36*nf^4*T^2*h^10*u^2*QLd^6*
      LLd^2 + 8/9*nf^4*T^2*h^10*u^2*QL*QRd*LLd^3*LR^3 + 7/9*nf^4*T^2*h^10*u^2*
      QL*QRd*LL^3*LRd^3 + 1/12*nf^4*T^2*h^10*u^2*QL*QR^2*LL^3*LRd^2 + 1/3*nf^4
      *T^2*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 1/4*nf^4*T^2*h^10*u^2*QL*QR^4*QRd^2*
      LL + 1/3*nf^4*T^2*h^10*u^2*QL*QLd*LR^3*LRd^3 + 1/3*nf^4*T^2*h^10*u^2*QL*
      QLd*LL^3*LLd^3 + 2/3*nf^4*T^2*h^10*u^2*QL*QLd*QR^3*QRd^3 + 16/9*nf^4*T^2
      *h^10*u^2*QL*QLd^3*QR^3*QRd - 1/4*nf^4*T^2*h^10*u^2*QL*QLd^4*LL*LRd^2 +
      33/4*nf^4*T^2*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 27/4*nf^4*T^2*h^10*u^2*
      QL^2*QRd^2*LLd^2*LR^2 + 8*nf^4*T^2*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 33/4
      *nf^4*T^2*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 - 1/12*nf^4*T^2*h^10*u^2*QL^2*
      QRd^5*LRd + 1/3*nf^4*T^2*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 1/12*nf^4*T^2*
      h^10*u^2*QL^2*QR*LLd^2*LR^3 + 697/48*nf^4*T^2*h^10*u^2*QL^2*QR^2*QRd^4
       - 1/3*nf^4*T^2*h^10*u^2*QL^2*QR^3*QRd^2*LR + 301/48*nf^4*T^2*h^10*u^2*
      QL^2*QR^4*LR^2 + 259/48*nf^4*T^2*h^10*u^2*QL^2*QR^4*LL^2 + 27/4*nf^4*T^2
      *h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 33/4*nf^4*T^2*h^10*u^2*QL^2*QLd^2*
      LLd^2*LR^2 + 33/4*nf^4*T^2*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 27/4*nf^4*
      T^2*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 1/12*nf^4*T^2*h^10*u^2*QL^2*QLd^2*
      QRd^3*LRd + 189/8*nf^4*T^2*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 - 1/12*nf^4*
      T^2*h^10*u^2*QL^2*QLd^2*QR^3*LR - 1/3*nf^4*T^2*h^10*u^2*QL^2*QLd^3*QRd^2
      *LLd + 1/4*nf^4*T^2*h^10*u^2*QL^2*QLd^4*QRd*LRd + 697/48*nf^4*T^2*h^10*
      u^2*QL^2*QLd^4*QR^2 - 1/12*nf^4*T^2*h^10*u^2*QL^2*QLd^5*LLd + 1/3*nf^4*
      T^2*h^10*u^2*QL^3*LLd*LR^3*LRd - 1/12*nf^4*T^2*h^10*u^2*QL^3*LL*LR^2*
      LRd^2 - 1/3*nf^4*T^2*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 7/18*nf^4*T^2*h^10*
      u^2*QL^3*LL^3*LRd^2 + 4/9*nf^4*T^2*h^10*u^2*QL^3*LL^3*LLd^2 + 8/3*nf^4*
      T^2*h^10*u^2*QL^3*QRd^3*LLd*LR + 7/3*nf^4*T^2*h^10*u^2*QL^3*QRd^3*LL*LRd
       - 1/12*nf^4*T^2*h^10*u^2*QL^3*QR^2*QRd^2*LL + 2/3*nf^4*T^2*h^10*u^2*
      QL^3*QR^3*LL*LR + 16/9*nf^4*T^2*h^10*u^2*QL^3*QLd*QR*QRd^3 - 1/3*nf^4*
      T^2*h^10*u^2*QL^3*QLd^2*QR^2*LL + nf^4*T^2*h^10*u^2*QL^3*QLd^3*LR*LRd +
      nf^4*T^2*h^10*u^2*QL^3*QLd^3*LL*LLd + 2/3*nf^4*T^2*h^10*u^2*QL^3*QLd^3*
      QR*QRd + 311/36*nf^4*T^2*h^10*u^2*QL^4*QRd^4 + 259/48*nf^4*T^2*h^10*u^2*
      QL^4*QR^2*LR^2 + 301/48*nf^4*T^2*h^10*u^2*QL^4*QR^2*LL^2 - 1/4*nf^4*T^2*
      h^10*u^2*QL^4*QLd*LLd*LR^2 + 697/48*nf^4*T^2*h^10*u^2*QL^4*QLd^2*QRd^2
       + 1/4*nf^4*T^2*h^10*u^2*QL^4*QLd^2*QR*LR + 229/32*nf^4*T^2*h^10*u^2*
      QL^4*QLd^4 - 1/12*nf^4*T^2*h^10*u^2*QL^5*QRd^2*LL - 1/12*nf^4*T^2*h^10*
      u^2*QL^5*QLd^2*LL + 373/144*nf^4*T^2*h^10*u^2*QL^6*LR^2 + 89/36*nf^4*T^2
      *h^10*u^2*QL^6*LL^2 + 10/3*nf^4*T^2*h^10*u^2*G*QRd^3*LLd*LR*LRd + 5/3*
      nf^4*T^2*h^10*u^2*G*QRd^3*LL*LLd^2 + 10/3*nf^4*T^2*h^10*u^2*G*QR*QRd^4*
      LLd + 10/3*nf^4*T^2*h^10*u^2*G*QR^3*LL*LR*LRd + 5/3*nf^4*T^2*h^10*u^2*G*
      QR^3*LL^2*LLd + 10/3*nf^4*T^2*h^10*u^2*G*QR^4*QRd*LL + 5/4*nf^4*T^2*h^10
      *u^2*G*QLd*QR*LR^2*LRd^2 + 11/2*nf^4*T^2*h^10*u^2*G*QLd*QR*LLd^2*LR^2 +
      17/4*nf^4*T^2*h^10*u^2*G*QLd*QR*LL^2*LRd^2 + 5/4*nf^4*T^2*h^10*u^2*G*QLd
      *QR*LL^2*LLd^2 + 10/3*nf^4*T^2*h^10*u^2*G*QLd*QR*QRd^3*LRd + 35/12*nf^4*
      T^2*h^10*u^2*G*QLd*QR^3*QRd^2 + 5/3*nf^4*T^2*h^10*u^2*G*QLd^3*LR*LRd^2
       + 10/3*nf^4*T^2*h^10*u^2*G*QLd^3*LL*LLd*LRd + 10/3*nf^4*T^2*h^10*u^2*G*
      QLd^3*QR*QRd*LRd + 11/2*nf^4*T^2*h^10*u^2*G*QLd^3*QR^3 + 5/4*nf^4*T^2*
      h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 17/4*nf^4*T^2*h^10*u^2*G*QL*QRd*LLd^2*
      LR^2 + 11/2*nf^4*T^2*h^10*u^2*G*QL*QRd*LL^2*LRd^2 + 5/4*nf^4*T^2*h^10*
      u^2*G*QL*QRd*LL^2*LLd^2 + 35/12*nf^4*T^2*h^10*u^2*G*QL*QR^2*QRd^3 + 10/3
      *nf^4*T^2*h^10*u^2*G*QL*QR^3*QRd*LR + 10/3*nf^4*T^2*h^10*u^2*G*QL*QLd*
      QRd^3*LLd + 10/3*nf^4*T^2*h^10*u^2*G*QL*QLd*QR^3*LL + 17/4*nf^4*T^2*h^10
      *u^2*G*QL*QLd^2*QR^2*QRd + 10/3*nf^4*T^2*h^10*u^2*G*QL*QLd^3*QRd*LLd +
      10/3*nf^4*T^2*h^10*u^2*G*QL*QLd^4*LRd + 17/4*nf^4*T^2*h^10*u^2*G*QL^2*
      QLd*QR*QRd^2 + 35/12*nf^4*T^2*h^10*u^2*G*QL^2*QLd^3*QR + 5/3*nf^4*T^2*
      h^10*u^2*G*QL^3*LR^2*LRd + 10/3*nf^4*T^2*h^10*u^2*G*QL^3*LL*LLd*LR + 11/
      2*nf^4*T^2*h^10*u^2*G*QL^3*QRd^3 + 10/3*nf^4*T^2*h^10*u^2*G*QL^3*QR*QRd*
      LR + 10/3*nf^4*T^2*h^10*u^2*G*QL^3*QLd*QR*LL + 35/12*nf^4*T^2*h^10*u^2*G
      *QL^3*QLd^2*QRd + 10/3*nf^4*T^2*h^10*u^2*G*QL^4*QLd*LR + 117/4*nf^4*T^2*
      h^10*u^2*G^2*LR^2*LRd^2 + 129/4*nf^4*T^2*h^10*u^2*G^2*LLd^2*LR^2 + 117*
      nf^4*T^2*h^10*u^2*G^2*LL*LLd*LR*LRd + 129/4*nf^4*T^2*h^10*u^2*G^2*LL^2*
      LRd^2 + 117/4*nf^4*T^2*h^10*u^2*G^2*LL^2*LLd^2 + 257/2*nf^4*T^2*h^10*u^2
      *G^2*QRd^3*LRd + 351*nf^4*T^2*h^10*u^2*G^2*QR*QRd*LR*LRd + 351*nf^4*T^2*
      h^10*u^2*G^2*QR*QRd*LL*LLd + 1521/4*nf^4*T^2*h^10*u^2*G^2*QR^2*QRd^2 +
      257/2*nf^4*T^2*h^10*u^2*G^2*QR^3*LR + 351*nf^4*T^2*h^10*u^2*G^2*QLd*
      QRd^2*LLd + 386*nf^4*T^2*h^10*u^2*G^2*QLd*QR*LLd*LR + 351*nf^4*T^2*h^10*
      u^2*G^2*QLd*QR*LL*LRd + 351*nf^4*T^2*h^10*u^2*G^2*QLd^2*QRd*LRd + 1671/4
      *nf^4*T^2*h^10*u^2*G^2*QLd^2*QR^2 + 257/2*nf^4*T^2*h^10*u^2*G^2*QLd^3*
      LLd + 351*nf^4*T^2*h^10*u^2*G^2*QL*QRd*LLd*LR + 386*nf^4*T^2*h^10*u^2*
      G^2*QL*QRd*LL*LRd + 351*nf^4*T^2*h^10*u^2*G^2*QL*QR^2*LL + 351*nf^4*T^2*
      h^10*u^2*G^2*QL*QLd*LR*LRd + 351*nf^4*T^2*h^10*u^2*G^2*QL*QLd*LL*LLd +
      1521*nf^4*T^2*h^10*u^2*G^2*QL*QLd*QR*QRd + 1671/4*nf^4*T^2*h^10*u^2*G^2*
      QL^2*QRd^2 + 351*nf^4*T^2*h^10*u^2*G^2*QL^2*QR*LR + 1521/4*nf^4*T^2*h^10
      *u^2*G^2*QL^2*QLd^2 + 257/2*nf^4*T^2*h^10*u^2*G^2*QL^3*LL - 11/12*nf^4*
      T^2*h^10*u^2*W*LLd*LR^3*LRd^2 + 29/2*nf^4*T^2*h^10*u^2*W*LLd^3*LR^3 - 11/
      12*nf^4*T^2*h^10*u^2*W*LL*LR^2*LRd^3 + 45/4*nf^4*T^2*h^10*u^2*W*LL*LLd^2
      *LR^2*LRd + 45/4*nf^4*T^2*h^10*u^2*W*LL^2*LLd*LR*LRd^2 - 11/12*nf^4*T^2*
      h^10*u^2*W*LL^2*LLd^3*LR + 29/2*nf^4*T^2*h^10*u^2*W*LL^3*LRd^3 - 11/12*
      nf^4*T^2*h^10*u^2*W*LL^3*LLd^2*LRd - 25/3*nf^4*T^2*h^10*u^2*W*QRd^3*LLd*
      LR*LRd - 29/2*nf^4*T^2*h^10*u^2*W*QRd^3*LL*LRd^2 - 89/12*nf^4*T^2*h^10*
      u^2*W*QRd^3*LL*LLd^2 - 45/8*nf^4*T^2*h^10*u^2*W*QR*QRd^4*LLd + 13/2*nf^4
      *T^2*h^10*u^2*W*QR^2*QRd^2*LLd*LR + 13/2*nf^4*T^2*h^10*u^2*W*QR^2*QRd^2*
      LL*LRd - 29/2*nf^4*T^2*h^10*u^2*W*QR^3*LLd*LR^2 - 25/3*nf^4*T^2*h^10*u^2
      *W*QR^3*LL*LR*LRd - 89/12*nf^4*T^2*h^10*u^2*W*QR^3*LL^2*LLd - 45/8*nf^4*
      T^2*h^10*u^2*W*QR^4*QRd*LL - 45/4*nf^4*T^2*h^10*u^2*W*QLd*QRd^2*LR*LRd^2
       - 13/4*nf^4*T^2*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 13/4*nf^4*T^2*h^10*u^2*
      W*QLd*QR*LR^2*LRd^2 + 29/2*nf^4*T^2*h^10*u^2*W*QLd*QR*LLd^2*LR^2 + 45/4*
      nf^4*T^2*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 13/4*nf^4*T^2*h^10*u^2*W*QLd*QR*
      LL^2*LLd^2 + 13/2*nf^4*T^2*h^10*u^2*W*QLd*QR^3*QRd^2 - 29/4*nf^4*T^2*
      h^10*u^2*W*QLd*QR^4*LR - 13/4*nf^4*T^2*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 -
      45/4*nf^4*T^2*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 - 13/4*nf^4*T^2*h^10*u^2*W*
      QLd^2*QR*QRd^2*LLd + 29*nf^4*T^2*h^10*u^2*W*QLd^2*QR^2*LLd*LR + 45/2*
      nf^4*T^2*h^10*u^2*W*QLd^2*QR^2*LL*LRd - 89/12*nf^4*T^2*h^10*u^2*W*QLd^3*
      LR*LRd^2 - 29/2*nf^4*T^2*h^10*u^2*W*QLd^3*LLd^2*LR - 25/3*nf^4*T^2*h^10*
      u^2*W*QLd^3*LL*LLd*LRd + 29*nf^4*T^2*h^10*u^2*W*QLd^3*QR^3 - 29/4*nf^4*
      T^2*h^10*u^2*W*QLd^4*QR*LLd + 13/4*nf^4*T^2*h^10*u^2*W*QL*QRd*LR^2*LRd^2
       + 45/4*nf^4*T^2*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 29/2*nf^4*T^2*h^10*u^2*W
      *QL*QRd*LL^2*LRd^2 + 13/4*nf^4*T^2*h^10*u^2*W*QL*QRd*LL^2*LLd^2 - 29/4*
      nf^4*T^2*h^10*u^2*W*QL*QRd^4*LRd - 45/4*nf^4*T^2*h^10*u^2*W*QL*QR^2*LR^2
      *LRd - 13/4*nf^4*T^2*h^10*u^2*W*QL*QR^2*LL^2*LRd + 13/2*nf^4*T^2*h^10*
      u^2*W*QL*QR^2*QRd^3 - 13/4*nf^4*T^2*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 45/2
      *nf^4*T^2*h^10*u^2*W*QL*QLd^2*QR^2*QRd - 45/8*nf^4*T^2*h^10*u^2*W*QL*
      QLd^4*LRd + 45/2*nf^4*T^2*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 29*nf^4*T^2*
      h^10*u^2*W*QL^2*QRd^2*LL*LRd - 13/4*nf^4*T^2*h^10*u^2*W*QL^2*QR*LLd*LR^2
       - 45/4*nf^4*T^2*h^10*u^2*W*QL^2*QR*LL^2*LLd - 13/4*nf^4*T^2*h^10*u^2*W*
      QL^2*QR^2*QRd*LL + 45/2*nf^4*T^2*h^10*u^2*W*QL^2*QLd*QR*QRd^2 - 13/4*
      nf^4*T^2*h^10*u^2*W*QL^2*QLd*QR^2*LR + 13/2*nf^4*T^2*h^10*u^2*W*QL^2*
      QLd^2*LLd*LR + 13/2*nf^4*T^2*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 13/2*nf^4*
      T^2*h^10*u^2*W*QL^2*QLd^3*QR - 89/12*nf^4*T^2*h^10*u^2*W*QL^3*LR^2*LRd
       - 25/3*nf^4*T^2*h^10*u^2*W*QL^3*LL*LLd*LR - 29/2*nf^4*T^2*h^10*u^2*W*
      QL^3*LL^2*LRd + 29*nf^4*T^2*h^10*u^2*W*QL^3*QRd^3 + 13/2*nf^4*T^2*h^10*
      u^2*W*QL^3*QLd^2*QRd - 29/4*nf^4*T^2*h^10*u^2*W*QL^4*QRd*LL - 45/8*nf^4*
      T^2*h^10*u^2*W*QL^4*QLd*LR + 226*nf^4*T^2*h^10*u^2*W*G*QRd^3*LRd + 616*
      nf^4*T^2*h^10*u^2*W*G*QR*QRd*LR*LRd + 616*nf^4*T^2*h^10*u^2*W*G*QR*QRd*
      LL*LLd + 616*nf^4*T^2*h^10*u^2*W*G*QR^2*QRd^2 + 226*nf^4*T^2*h^10*u^2*W*
      G*QR^3*LR + 616*nf^4*T^2*h^10*u^2*W*G*QLd*QRd^2*LLd + 678*nf^4*T^2*h^10*
      u^2*W*G*QLd*QR*LLd*LR + 616*nf^4*T^2*h^10*u^2*W*G*QLd*QR*LL*LRd + 616*
      nf^4*T^2*h^10*u^2*W*G*QLd^2*QRd*LRd + 678*nf^4*T^2*h^10*u^2*W*G*QLd^2*
      QR^2 + 226*nf^4*T^2*h^10*u^2*W*G*QLd^3*LLd + 616*nf^4*T^2*h^10*u^2*W*G*
      QL*QRd*LLd*LR + 678*nf^4*T^2*h^10*u^2*W*G*QL*QRd*LL*LRd + 616*nf^4*T^2*
      h^10*u^2*W*G*QL*QR^2*LL + 616*nf^4*T^2*h^10*u^2*W*G*QL*QLd*LR*LRd + 616*
      nf^4*T^2*h^10*u^2*W*G*QL*QLd*LL*LLd + 2464*nf^4*T^2*h^10*u^2*W*G*QL*QLd*
      QR*QRd + 678*nf^4*T^2*h^10*u^2*W*G*QL^2*QRd^2 + 616*nf^4*T^2*h^10*u^2*W*
      G*QL^2*QR*LR + 616*nf^4*T^2*h^10*u^2*W*G*QL^2*QLd^2 + 226*nf^4*T^2*h^10*
      u^2*W*G*QL^3*LL + 807/4*nf^4*T^2*h^10*u^2*W^2*LR^2*LRd^2 + 445/2*nf^4*
      T^2*h^10*u^2*W^2*LLd^2*LR^2 + 807*nf^4*T^2*h^10*u^2*W^2*LL*LLd*LR*LRd +
      445/2*nf^4*T^2*h^10*u^2*W^2*LL^2*LRd^2 + 807/4*nf^4*T^2*h^10*u^2*W^2*
      LL^2*LLd^2 + 445/3*nf^4*T^2*h^10*u^2*W^2*QRd^3*LRd + 807*nf^4*T^2*h^10*
      u^2*W^2*QR*QRd*LR*LRd + 807*nf^4*T^2*h^10*u^2*W^2*QR*QRd*LL*LLd + 807/2*
      nf^4*T^2*h^10*u^2*W^2*QR^2*QRd^2 + 445/3*nf^4*T^2*h^10*u^2*W^2*QR^3*LR
       + 807/2*nf^4*T^2*h^10*u^2*W^2*QLd*QRd^2*LLd + 890*nf^4*T^2*h^10*u^2*W^2
      *QLd*QR*LLd*LR + 807*nf^4*T^2*h^10*u^2*W^2*QLd*QR*LL*LRd + 807/2*nf^4*
      T^2*h^10*u^2*W^2*QLd^2*QRd*LRd + 445*nf^4*T^2*h^10*u^2*W^2*QLd^2*QR^2 +
      445/3*nf^4*T^2*h^10*u^2*W^2*QLd^3*LLd + 807*nf^4*T^2*h^10*u^2*W^2*QL*QRd
      *LLd*LR + 890*nf^4*T^2*h^10*u^2*W^2*QL*QRd*LL*LRd + 807/2*nf^4*T^2*h^10*
      u^2*W^2*QL*QR^2*LL + 807*nf^4*T^2*h^10*u^2*W^2*QL*QLd*LR*LRd + 807*nf^4*
      T^2*h^10*u^2*W^2*QL*QLd*LL*LLd + 1614*nf^4*T^2*h^10*u^2*W^2*QL*QLd*QR*
      QRd + 445*nf^4*T^2*h^10*u^2*W^2*QL^2*QRd^2 + 807/2*nf^4*T^2*h^10*u^2*W^2
      *QL^2*QR*LR + 807/2*nf^4*T^2*h^10*u^2*W^2*QL^2*QLd^2 + 445/3*nf^4*T^2*
      h^10*u^2*W^2*QL^3*LL - 5/12*nf^4*T^2*h^10*u^2*B*LLd*LR^3*LRd^2 + 11/2*
      nf^4*T^2*h^10*u^2*B*LLd^3*LR^3 - 5/12*nf^4*T^2*h^10*u^2*B*LL*LR^2*LRd^3
       + 17/4*nf^4*T^2*h^10*u^2*B*LL*LLd^2*LR^2*LRd + 17/4*nf^4*T^2*h^10*u^2*B
      *LL^2*LLd*LR*LRd^2 - 5/12*nf^4*T^2*h^10*u^2*B*LL^2*LLd^3*LR + 11/2*nf^4*
      T^2*h^10*u^2*B*LL^3*LRd^3 - 5/12*nf^4*T^2*h^10*u^2*B*LL^3*LLd^2*LRd - 10/
      3*nf^4*T^2*h^10*u^2*B*QRd^3*LLd*LR*LRd - 11/2*nf^4*T^2*h^10*u^2*B*QRd^3*
      LL*LRd^2 - 35/12*nf^4*T^2*h^10*u^2*B*QRd^3*LL*LLd^2 - 17/8*nf^4*T^2*h^10
      *u^2*B*QR*QRd^4*LLd + 5/2*nf^4*T^2*h^10*u^2*B*QR^2*QRd^2*LLd*LR + 5/2*
      nf^4*T^2*h^10*u^2*B*QR^2*QRd^2*LL*LRd - 11/2*nf^4*T^2*h^10*u^2*B*QR^3*
      LLd*LR^2 - 10/3*nf^4*T^2*h^10*u^2*B*QR^3*LL*LR*LRd - 35/12*nf^4*T^2*h^10
      *u^2*B*QR^3*LL^2*LLd - 17/8*nf^4*T^2*h^10*u^2*B*QR^4*QRd*LL - 17/4*nf^4*
      T^2*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 - 5/4*nf^4*T^2*h^10*u^2*B*QLd*QRd^2*
      LLd^2*LR + 5/4*nf^4*T^2*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 11/2*nf^4*T^2*
      h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 17/4*nf^4*T^2*h^10*u^2*B*QLd*QR*LL^2*
      LRd^2 + 5/4*nf^4*T^2*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 5/2*nf^4*T^2*h^10*
      u^2*B*QLd*QR^3*QRd^2 - 11/4*nf^4*T^2*h^10*u^2*B*QLd*QR^4*LR - 5/4*nf^4*
      T^2*h^10*u^2*B*QLd^2*QRd*LL*LRd^2 - 17/4*nf^4*T^2*h^10*u^2*B*QLd^2*QRd*
      LL*LLd^2 - 5/4*nf^4*T^2*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 11*nf^4*T^2*h^10
      *u^2*B*QLd^2*QR^2*LLd*LR + 17/2*nf^4*T^2*h^10*u^2*B*QLd^2*QR^2*LL*LRd -
      35/12*nf^4*T^2*h^10*u^2*B*QLd^3*LR*LRd^2 - 11/2*nf^4*T^2*h^10*u^2*B*
      QLd^3*LLd^2*LR - 10/3*nf^4*T^2*h^10*u^2*B*QLd^3*LL*LLd*LRd + 11*nf^4*T^2
      *h^10*u^2*B*QLd^3*QR^3 - 11/4*nf^4*T^2*h^10*u^2*B*QLd^4*QR*LLd + 5/4*
      nf^4*T^2*h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 17/4*nf^4*T^2*h^10*u^2*B*QL*QRd*
      LLd^2*LR^2 + 11/2*nf^4*T^2*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + 5/4*nf^4*T^2*
      h^10*u^2*B*QL*QRd*LL^2*LLd^2 - 11/4*nf^4*T^2*h^10*u^2*B*QL*QRd^4*LRd -
      17/4*nf^4*T^2*h^10*u^2*B*QL*QR^2*LR^2*LRd - 5/4*nf^4*T^2*h^10*u^2*B*QL*
      QR^2*LL^2*LRd + 5/2*nf^4*T^2*h^10*u^2*B*QL*QR^2*QRd^3 - 5/4*nf^4*T^2*
      h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 17/2*nf^4*T^2*h^10*u^2*B*QL*QLd^2*QR^2*
      QRd - 17/8*nf^4*T^2*h^10*u^2*B*QL*QLd^4*LRd + 17/2*nf^4*T^2*h^10*u^2*B*
      QL^2*QRd^2*LLd*LR + 11*nf^4*T^2*h^10*u^2*B*QL^2*QRd^2*LL*LRd - 5/4*nf^4*
      T^2*h^10*u^2*B*QL^2*QR*LLd*LR^2 - 17/4*nf^4*T^2*h^10*u^2*B*QL^2*QR*LL^2*
      LLd - 5/4*nf^4*T^2*h^10*u^2*B*QL^2*QR^2*QRd*LL + 17/2*nf^4*T^2*h^10*u^2*
      B*QL^2*QLd*QR*QRd^2 - 5/4*nf^4*T^2*h^10*u^2*B*QL^2*QLd*QR^2*LR + 5/2*
      nf^4*T^2*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 5/2*nf^4*T^2*h^10*u^2*B*QL^2*
      QLd^2*LL*LRd + 5/2*nf^4*T^2*h^10*u^2*B*QL^2*QLd^3*QR - 35/12*nf^4*T^2*
      h^10*u^2*B*QL^3*LR^2*LRd - 10/3*nf^4*T^2*h^10*u^2*B*QL^3*LL*LLd*LR - 11/
      2*nf^4*T^2*h^10*u^2*B*QL^3*LL^2*LRd + 11*nf^4*T^2*h^10*u^2*B*QL^3*QRd^3
       + 5/2*nf^4*T^2*h^10*u^2*B*QL^3*QLd^2*QRd - 11/4*nf^4*T^2*h^10*u^2*B*
      QL^4*QRd*LL - 17/8*nf^4*T^2*h^10*u^2*B*QL^4*QLd*LR + 257/3*nf^4*T^2*h^10
      *u^2*B*G*QRd^3*LRd + 234*nf^4*T^2*h^10*u^2*B*G*QR*QRd*LR*LRd + 234*nf^4*
      T^2*h^10*u^2*B*G*QR*QRd*LL*LLd + 234*nf^4*T^2*h^10*u^2*B*G*QR^2*QRd^2 +
      257/3*nf^4*T^2*h^10*u^2*B*G*QR^3*LR + 234*nf^4*T^2*h^10*u^2*B*G*QLd*
      QRd^2*LLd + 257*nf^4*T^2*h^10*u^2*B*G*QLd*QR*LLd*LR + 234*nf^4*T^2*h^10*
      u^2*B*G*QLd*QR*LL*LRd + 234*nf^4*T^2*h^10*u^2*B*G*QLd^2*QRd*LRd + 257*
      nf^4*T^2*h^10*u^2*B*G*QLd^2*QR^2 + 257/3*nf^4*T^2*h^10*u^2*B*G*QLd^3*LLd
       + 234*nf^4*T^2*h^10*u^2*B*G*QL*QRd*LLd*LR + 257*nf^4*T^2*h^10*u^2*B*G*
      QL*QRd*LL*LRd + 234*nf^4*T^2*h^10*u^2*B*G*QL*QR^2*LL + 234*nf^4*T^2*h^10
      *u^2*B*G*QL*QLd*LR*LRd + 234*nf^4*T^2*h^10*u^2*B*G*QL*QLd*LL*LLd + 936*
      nf^4*T^2*h^10*u^2*B*G*QL*QLd*QR*QRd + 257*nf^4*T^2*h^10*u^2*B*G*QL^2*
      QRd^2 + 234*nf^4*T^2*h^10*u^2*B*G*QL^2*QR*LR + 234*nf^4*T^2*h^10*u^2*B*G
      *QL^2*QLd^2 + 257/3*nf^4*T^2*h^10*u^2*B*G*QL^3*LL + 154*nf^4*T^2*h^10*
      u^2*B*W*LR^2*LRd^2 + 339/2*nf^4*T^2*h^10*u^2*B*W*LLd^2*LR^2 + 616*nf^4*
      T^2*h^10*u^2*B*W*LL*LLd*LR*LRd + 339/2*nf^4*T^2*h^10*u^2*B*W*LL^2*LRd^2
       + 154*nf^4*T^2*h^10*u^2*B*W*LL^2*LLd^2 + 113*nf^4*T^2*h^10*u^2*B*W*
      QRd^3*LRd + 616*nf^4*T^2*h^10*u^2*B*W*QR*QRd*LR*LRd + 616*nf^4*T^2*h^10*
      u^2*B*W*QR*QRd*LL*LLd + 308*nf^4*T^2*h^10*u^2*B*W*QR^2*QRd^2 + 113*nf^4*
      T^2*h^10*u^2*B*W*QR^3*LR + 308*nf^4*T^2*h^10*u^2*B*W*QLd*QRd^2*LLd + 678
      *nf^4*T^2*h^10*u^2*B*W*QLd*QR*LLd*LR + 616*nf^4*T^2*h^10*u^2*B*W*QLd*QR*
      LL*LRd + 308*nf^4*T^2*h^10*u^2*B*W*QLd^2*QRd*LRd + 339*nf^4*T^2*h^10*u^2
      *B*W*QLd^2*QR^2 + 113*nf^4*T^2*h^10*u^2*B*W*QLd^3*LLd + 616*nf^4*T^2*
      h^10*u^2*B*W*QL*QRd*LLd*LR + 678*nf^4*T^2*h^10*u^2*B*W*QL*QRd*LL*LRd +
      308*nf^4*T^2*h^10*u^2*B*W*QL*QR^2*LL + 616*nf^4*T^2*h^10*u^2*B*W*QL*QLd*
      LR*LRd + 616*nf^4*T^2*h^10*u^2*B*W*QL*QLd*LL*LLd + 1232*nf^4*T^2*h^10*
      u^2*B*W*QL*QLd*QR*QRd + 339*nf^4*T^2*h^10*u^2*B*W*QL^2*QRd^2 + 308*nf^4*
      T^2*h^10*u^2*B*W*QL^2*QR*LR + 308*nf^4*T^2*h^10*u^2*B*W*QL^2*QLd^2 + 113
      *nf^4*T^2*h^10*u^2*B*W*QL^3*LL + 117/4*nf^4*T^2*h^10*u^2*B^2*LR^2*LRd^2
       + 129/4*nf^4*T^2*h^10*u^2*B^2*LLd^2*LR^2 + 117*nf^4*T^2*h^10*u^2*B^2*LL
      *LLd*LR*LRd + 129/4*nf^4*T^2*h^10*u^2*B^2*LL^2*LRd^2 + 117/4*nf^4*T^2*
      h^10*u^2*B^2*LL^2*LLd^2 + 43/2*nf^4*T^2*h^10*u^2*B^2*QRd^3*LRd + 117*
      nf^4*T^2*h^10*u^2*B^2*QR*QRd*LR*LRd + 117*nf^4*T^2*h^10*u^2*B^2*QR*QRd*
      LL*LLd + 117/2*nf^4*T^2*h^10*u^2*B^2*QR^2*QRd^2 + 43/2*nf^4*T^2*h^10*u^2
      *B^2*QR^3*LR + 117/2*nf^4*T^2*h^10*u^2*B^2*QLd*QRd^2*LLd + 129*nf^4*T^2*
      h^10*u^2*B^2*QLd*QR*LLd*LR + 117*nf^4*T^2*h^10*u^2*B^2*QLd*QR*LL*LRd +
      117/2*nf^4*T^2*h^10*u^2*B^2*QLd^2*QRd*LRd + 129/2*nf^4*T^2*h^10*u^2*B^2*
      QLd^2*QR^2 + 43/2*nf^4*T^2*h^10*u^2*B^2*QLd^3*LLd + 117*nf^4*T^2*h^10*
      u^2*B^2*QL*QRd*LLd*LR + 129*nf^4*T^2*h^10*u^2*B^2*QL*QRd*LL*LRd + 117/2*
      nf^4*T^2*h^10*u^2*B^2*QL*QR^2*LL + 117*nf^4*T^2*h^10*u^2*B^2*QL*QLd*LR*
      LRd + 117*nf^4*T^2*h^10*u^2*B^2*QL*QLd*LL*LLd + 234*nf^4*T^2*h^10*u^2*
      B^2*QL*QLd*QR*QRd + 129/2*nf^4*T^2*h^10*u^2*B^2*QL^2*QRd^2 + 117/2*nf^4*
      T^2*h^10*u^2*B^2*QL^2*QR*LR + 117/2*nf^4*T^2*h^10*u^2*B^2*QL^2*QLd^2 +
      43/2*nf^4*T^2*h^10*u^2*B^2*QL^3*LL + 275/12*nf^4*T^2*h^10*u^2*p^2*LLd*
      LR^3*LRd^2 + 1427/36*nf^4*T^2*h^10*u^2*p^2*LLd^3*LR^3 + 275/12*nf^4*T^2*
      h^10*u^2*p^2*LL*LR^2*LRd^3 + 101/4*nf^4*T^2*h^10*u^2*p^2*LL*LLd^2*LR^2*
      LRd + 101/4*nf^4*T^2*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 + 275/12*nf^4*T^2*
      h^10*u^2*p^2*LL^2*LLd^3*LR + 1427/36*nf^4*T^2*h^10*u^2*p^2*LL^3*LRd^3 +
      275/12*nf^4*T^2*h^10*u^2*p^2*LL^3*LLd^2*LRd + 10/3*nf^4*T^2*h^10*u^2*p^2
      *QRd^3*LLd*LR*LRd - 239/12*nf^4*T^2*h^10*u^2*p^2*QRd^3*LL*LRd^2 - 235/12
      *nf^4*T^2*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 101/8*nf^4*T^2*h^10*u^2*p^2*QR*
      QRd^4*LLd + 85/2*nf^4*T^2*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR + 85/2*nf^4*T^2
      *h^10*u^2*p^2*QR^2*QRd^2*LL*LRd - 239/12*nf^4*T^2*h^10*u^2*p^2*QR^3*LLd*
      LR^2 + 10/3*nf^4*T^2*h^10*u^2*p^2*QR^3*LL*LR*LRd - 235/12*nf^4*T^2*h^10*
      u^2*p^2*QR^3*LL^2*LLd - 101/8*nf^4*T^2*h^10*u^2*p^2*QR^4*QRd*LL - 101/4*
      nf^4*T^2*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 - 85/4*nf^4*T^2*h^10*u^2*p^2*
      QLd*QRd^2*LLd^2*LR + 85/4*nf^4*T^2*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 127/
      4*nf^4*T^2*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 101/4*nf^4*T^2*h^10*u^2*p^2*
      QLd*QR*LL^2*LRd^2 + 85/4*nf^4*T^2*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 85/2*
      nf^4*T^2*h^10*u^2*p^2*QLd*QR^3*QRd^2 - 127/8*nf^4*T^2*h^10*u^2*p^2*QLd*
      QR^4*LR - 85/4*nf^4*T^2*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 - 101/4*nf^4*T^2
      *h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 - 85/4*nf^4*T^2*h^10*u^2*p^2*QLd^2*QR*
      QRd^2*LLd + 127/2*nf^4*T^2*h^10*u^2*p^2*QLd^2*QR^2*LLd*LR + 101/2*nf^4*
      T^2*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd - 235/12*nf^4*T^2*h^10*u^2*p^2*QLd^3*
      LR*LRd^2 - 239/12*nf^4*T^2*h^10*u^2*p^2*QLd^3*LLd^2*LR + 10/3*nf^4*T^2*
      h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 127/2*nf^4*T^2*h^10*u^2*p^2*QLd^3*QR^3
       - 127/8*nf^4*T^2*h^10*u^2*p^2*QLd^4*QR*LLd + 85/4*nf^4*T^2*h^10*u^2*p^2
      *QL*QRd*LR^2*LRd^2 + 101/4*nf^4*T^2*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 127/
      4*nf^4*T^2*h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 + 85/4*nf^4*T^2*h^10*u^2*p^2*
      QL*QRd*LL^2*LLd^2 - 127/8*nf^4*T^2*h^10*u^2*p^2*QL*QRd^4*LRd - 101/4*
      nf^4*T^2*h^10*u^2*p^2*QL*QR^2*LR^2*LRd - 85/4*nf^4*T^2*h^10*u^2*p^2*QL*
      QR^2*LL^2*LRd + 85/2*nf^4*T^2*h^10*u^2*p^2*QL*QR^2*QRd^3 - 85/4*nf^4*T^2
      *h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 101/2*nf^4*T^2*h^10*u^2*p^2*QL*QLd^2*
      QR^2*QRd - 101/8*nf^4*T^2*h^10*u^2*p^2*QL*QLd^4*LRd + 101/2*nf^4*T^2*
      h^10*u^2*p^2*QL^2*QRd^2*LLd*LR + 127/2*nf^4*T^2*h^10*u^2*p^2*QL^2*QRd^2*
      LL*LRd - 85/4*nf^4*T^2*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 - 101/4*nf^4*T^2*
      h^10*u^2*p^2*QL^2*QR*LL^2*LLd - 85/4*nf^4*T^2*h^10*u^2*p^2*QL^2*QR^2*QRd
      *LL + 101/2*nf^4*T^2*h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 - 85/4*nf^4*T^2*h^10
      *u^2*p^2*QL^2*QLd*QR^2*LR + 85/2*nf^4*T^2*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR
       + 85/2*nf^4*T^2*h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 85/2*nf^4*T^2*h^10*u^2
      *p^2*QL^2*QLd^3*QR - 235/12*nf^4*T^2*h^10*u^2*p^2*QL^3*LR^2*LRd + 10/3*
      nf^4*T^2*h^10*u^2*p^2*QL^3*LL*LLd*LR - 239/12*nf^4*T^2*h^10*u^2*p^2*QL^3
      *LL^2*LRd + 127/2*nf^4*T^2*h^10*u^2*p^2*QL^3*QRd^3 + 85/2*nf^4*T^2*h^10*
      u^2*p^2*QL^3*QLd^2*QRd - 127/8*nf^4*T^2*h^10*u^2*p^2*QL^4*QRd*LL - 101/8
      *nf^4*T^2*h^10*u^2*p^2*QL^4*QLd*LR + 1417*nf^4*T^2*h^10*u^2*p^2*G*QRd^3*
      LRd + 3848*nf^4*T^2*h^10*u^2*p^2*G*QR*QRd*LR*LRd + 3848*nf^4*T^2*h^10*
      u^2*p^2*G*QR*QRd*LL*LLd + 3848*nf^4*T^2*h^10*u^2*p^2*G*QR^2*QRd^2 + 1417
      *nf^4*T^2*h^10*u^2*p^2*G*QR^3*LR + 3848*nf^4*T^2*h^10*u^2*p^2*G*QLd*
      QRd^2*LLd + 4251*nf^4*T^2*h^10*u^2*p^2*G*QLd*QR*LLd*LR + 3848*nf^4*T^2*
      h^10*u^2*p^2*G*QLd*QR*LL*LRd + 3848*nf^4*T^2*h^10*u^2*p^2*G*QLd^2*QRd*
      LRd + 4251*nf^4*T^2*h^10*u^2*p^2*G*QLd^2*QR^2 + 1417*nf^4*T^2*h^10*u^2*
      p^2*G*QLd^3*LLd + 3848*nf^4*T^2*h^10*u^2*p^2*G*QL*QRd*LLd*LR + 4251*nf^4
      *T^2*h^10*u^2*p^2*G*QL*QRd*LL*LRd + 3848*nf^4*T^2*h^10*u^2*p^2*G*QL*QR^2
      *LL + 3848*nf^4*T^2*h^10*u^2*p^2*G*QL*QLd*LR*LRd + 3848*nf^4*T^2*h^10*
      u^2*p^2*G*QL*QLd*LL*LLd + 15392*nf^4*T^2*h^10*u^2*p^2*G*QL*QLd*QR*QRd +
      4251*nf^4*T^2*h^10*u^2*p^2*G*QL^2*QRd^2 + 3848*nf^4*T^2*h^10*u^2*p^2*G*
      QL^2*QR*LR + 3848*nf^4*T^2*h^10*u^2*p^2*G*QL^2*QLd^2 + 1417*nf^4*T^2*
      h^10*u^2*p^2*G*QL^3*LL + 5061/2*nf^4*T^2*h^10*u^2*p^2*W*LR^2*LRd^2 +
      2796*nf^4*T^2*h^10*u^2*p^2*W*LLd^2*LR^2 + 10122*nf^4*T^2*h^10*u^2*p^2*W*
      LL*LLd*LR*LRd + 2796*nf^4*T^2*h^10*u^2*p^2*W*LL^2*LRd^2 + 5061/2*nf^4*
      T^2*h^10*u^2*p^2*W*LL^2*LLd^2 + 1864*nf^4*T^2*h^10*u^2*p^2*W*QRd^3*LRd
       + 10122*nf^4*T^2*h^10*u^2*p^2*W*QR*QRd*LR*LRd + 10122*nf^4*T^2*h^10*u^2
      *p^2*W*QR*QRd*LL*LLd + 5061*nf^4*T^2*h^10*u^2*p^2*W*QR^2*QRd^2 + 1864*
      nf^4*T^2*h^10*u^2*p^2*W*QR^3*LR + 5061*nf^4*T^2*h^10*u^2*p^2*W*QLd*QRd^2
      *LLd + 11184*nf^4*T^2*h^10*u^2*p^2*W*QLd*QR*LLd*LR + 10122*nf^4*T^2*h^10
      *u^2*p^2*W*QLd*QR*LL*LRd + 5061*nf^4*T^2*h^10*u^2*p^2*W*QLd^2*QRd*LRd +
      5592*nf^4*T^2*h^10*u^2*p^2*W*QLd^2*QR^2 + 1864*nf^4*T^2*h^10*u^2*p^2*W*
      QLd^3*LLd + 10122*nf^4*T^2*h^10*u^2*p^2*W*QL*QRd*LLd*LR + 11184*nf^4*T^2
      *h^10*u^2*p^2*W*QL*QRd*LL*LRd + 5061*nf^4*T^2*h^10*u^2*p^2*W*QL*QR^2*LL
       + 10122*nf^4*T^2*h^10*u^2*p^2*W*QL*QLd*LR*LRd + 10122*nf^4*T^2*h^10*u^2
      *p^2*W*QL*QLd*LL*LLd + 20244*nf^4*T^2*h^10*u^2*p^2*W*QL*QLd*QR*QRd +
      5592*nf^4*T^2*h^10*u^2*p^2*W*QL^2*QRd^2 + 5061*nf^4*T^2*h^10*u^2*p^2*W*
      QL^2*QR*LR + 5061*nf^4*T^2*h^10*u^2*p^2*W*QL^2*QLd^2 + 1864*nf^4*T^2*
      h^10*u^2*p^2*W*QL^3*LL + 962*nf^4*T^2*h^10*u^2*p^2*B*LR^2*LRd^2 + 4251/4
      *nf^4*T^2*h^10*u^2*p^2*B*LLd^2*LR^2 + 3848*nf^4*T^2*h^10*u^2*p^2*B*LL*
      LLd*LR*LRd + 4251/4*nf^4*T^2*h^10*u^2*p^2*B*LL^2*LRd^2 + 962*nf^4*T^2*
      h^10*u^2*p^2*B*LL^2*LLd^2 + 1417/2*nf^4*T^2*h^10*u^2*p^2*B*QRd^3*LRd +
      3848*nf^4*T^2*h^10*u^2*p^2*B*QR*QRd*LR*LRd + 3848*nf^4*T^2*h^10*u^2*p^2*
      B*QR*QRd*LL*LLd + 1924*nf^4*T^2*h^10*u^2*p^2*B*QR^2*QRd^2 + 1417/2*nf^4*
      T^2*h^10*u^2*p^2*B*QR^3*LR + 1924*nf^4*T^2*h^10*u^2*p^2*B*QLd*QRd^2*LLd
       + 4251*nf^4*T^2*h^10*u^2*p^2*B*QLd*QR*LLd*LR + 3848*nf^4*T^2*h^10*u^2*
      p^2*B*QLd*QR*LL*LRd + 1924*nf^4*T^2*h^10*u^2*p^2*B*QLd^2*QRd*LRd + 4251/
      2*nf^4*T^2*h^10*u^2*p^2*B*QLd^2*QR^2 + 1417/2*nf^4*T^2*h^10*u^2*p^2*B*
      QLd^3*LLd + 3848*nf^4*T^2*h^10*u^2*p^2*B*QL*QRd*LLd*LR + 4251*nf^4*T^2*
      h^10*u^2*p^2*B*QL*QRd*LL*LRd + 1924*nf^4*T^2*h^10*u^2*p^2*B*QL*QR^2*LL
       + 3848*nf^4*T^2*h^10*u^2*p^2*B*QL*QLd*LR*LRd + 3848*nf^4*T^2*h^10*u^2*
      p^2*B*QL*QLd*LL*LLd + 7696*nf^4*T^2*h^10*u^2*p^2*B*QL*QLd*QR*QRd + 4251/
      2*nf^4*T^2*h^10*u^2*p^2*B*QL^2*QRd^2 + 1924*nf^4*T^2*h^10*u^2*p^2*B*QL^2
      *QR*LR + 1924*nf^4*T^2*h^10*u^2*p^2*B*QL^2*QLd^2 + 1417/2*nf^4*T^2*h^10*
      u^2*p^2*B*QL^3*LL + 2504*nf^4*T^2*h^10*u^2*p^4*LR^2*LRd^2 + 5481/2*nf^4*
      T^2*h^10*u^2*p^4*LLd^2*LR^2 + 10016*nf^4*T^2*h^10*u^2*p^4*LL*LLd*LR*LRd
       + 5481/2*nf^4*T^2*h^10*u^2*p^4*LL^2*LRd^2 + 2504*nf^4*T^2*h^10*u^2*p^4*
      LL^2*LLd^2 + 1827*nf^4*T^2*h^10*u^2*p^4*QRd^3*LRd + 10016*nf^4*T^2*h^10*
      u^2*p^4*QR*QRd*LR*LRd + 10016*nf^4*T^2*h^10*u^2*p^4*QR*QRd*LL*LLd + 5008
      *nf^4*T^2*h^10*u^2*p^4*QR^2*QRd^2 + 1827*nf^4*T^2*h^10*u^2*p^4*QR^3*LR
       + 5008*nf^4*T^2*h^10*u^2*p^4*QLd*QRd^2*LLd + 10962*nf^4*T^2*h^10*u^2*
      p^4*QLd*QR*LLd*LR + 10016*nf^4*T^2*h^10*u^2*p^4*QLd*QR*LL*LRd + 5008*
      nf^4*T^2*h^10*u^2*p^4*QLd^2*QRd*LRd + 5481*nf^4*T^2*h^10*u^2*p^4*QLd^2*
      QR^2 + 1827*nf^4*T^2*h^10*u^2*p^4*QLd^3*LLd + 10016*nf^4*T^2*h^10*u^2*
      p^4*QL*QRd*LLd*LR + 10962*nf^4*T^2*h^10*u^2*p^4*QL*QRd*LL*LRd + 5008*
      nf^4*T^2*h^10*u^2*p^4*QL*QR^2*LL + 10016*nf^4*T^2*h^10*u^2*p^4*QL*QLd*LR
      *LRd + 10016*nf^4*T^2*h^10*u^2*p^4*QL*QLd*LL*LLd + 20032*nf^4*T^2*h^10*
      u^2*p^4*QL*QLd*QR*QRd + 5481*nf^4*T^2*h^10*u^2*p^4*QL^2*QRd^2 + 5008*
      nf^4*T^2*h^10*u^2*p^4*QL^2*QR*LR + 5008*nf^4*T^2*h^10*u^2*p^4*QL^2*QLd^2
       + 1827*nf^4*T^2*h^10*u^2*p^4*QL^3*LL + 137/12*nf^4*T^2*h^10*u^3*p*LLd*
      LR^3*LRd^2 + 1031/36*nf^4*T^2*h^10*u^3*p*LLd^3*LR^3 + 137/12*nf^4*T^2*
      h^10*u^3*p*LL*LR^2*LRd^3 + 81/4*nf^4*T^2*h^10*u^3*p*LL*LLd^2*LR^2*LRd +
      81/4*nf^4*T^2*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 137/12*nf^4*T^2*h^10*u^3*p*
      LL^2*LLd^3*LR + 1031/36*nf^4*T^2*h^10*u^3*p*LL^3*LRd^3 + 137/12*nf^4*T^2
      *h^10*u^3*p*LL^3*LLd^2*LRd - 14/3*nf^4*T^2*h^10*u^3*p*QRd^3*LLd*LR*LRd
       - 257/12*nf^4*T^2*h^10*u^3*p*QRd^3*LL*LRd^2 - 193/12*nf^4*T^2*h^10*u^3*
      p*QRd^3*LL*LLd^2 - 81/8*nf^4*T^2*h^10*u^3*p*QR*QRd^4*LLd + 55/2*nf^4*T^2
      *h^10*u^3*p*QR^2*QRd^2*LLd*LR + 55/2*nf^4*T^2*h^10*u^3*p*QR^2*QRd^2*LL*
      LRd - 257/12*nf^4*T^2*h^10*u^3*p*QR^3*LLd*LR^2 - 14/3*nf^4*T^2*h^10*u^3*
      p*QR^3*LL*LR*LRd - 193/12*nf^4*T^2*h^10*u^3*p*QR^3*LL^2*LLd - 81/8*nf^4*
      T^2*h^10*u^3*p*QR^4*QRd*LL - 81/4*nf^4*T^2*h^10*u^3*p*QLd*QRd^2*LR*LRd^2
       - 55/4*nf^4*T^2*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 55/4*nf^4*T^2*h^10*u^3*
      p*QLd*QR*LR^2*LRd^2 + 103/4*nf^4*T^2*h^10*u^3*p*QLd*QR*LLd^2*LR^2 + 81/4
      *nf^4*T^2*h^10*u^3*p*QLd*QR*LL^2*LRd^2 + 55/4*nf^4*T^2*h^10*u^3*p*QLd*QR
      *LL^2*LLd^2 + 55/2*nf^4*T^2*h^10*u^3*p*QLd*QR^3*QRd^2 - 103/8*nf^4*T^2*
      h^10*u^3*p*QLd*QR^4*LR - 55/4*nf^4*T^2*h^10*u^3*p*QLd^2*QRd*LL*LRd^2 -
      81/4*nf^4*T^2*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 - 55/4*nf^4*T^2*h^10*u^3*p*
      QLd^2*QR*QRd^2*LLd + 103/2*nf^4*T^2*h^10*u^3*p*QLd^2*QR^2*LLd*LR + 81/2*
      nf^4*T^2*h^10*u^3*p*QLd^2*QR^2*LL*LRd - 193/12*nf^4*T^2*h^10*u^3*p*QLd^3
      *LR*LRd^2 - 257/12*nf^4*T^2*h^10*u^3*p*QLd^3*LLd^2*LR - 14/3*nf^4*T^2*
      h^10*u^3*p*QLd^3*LL*LLd*LRd + 103/2*nf^4*T^2*h^10*u^3*p*QLd^3*QR^3 - 103/
      8*nf^4*T^2*h^10*u^3*p*QLd^4*QR*LLd + 55/4*nf^4*T^2*h^10*u^3*p*QL*QRd*
      LR^2*LRd^2 + 81/4*nf^4*T^2*h^10*u^3*p*QL*QRd*LLd^2*LR^2 + 103/4*nf^4*T^2
      *h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 55/4*nf^4*T^2*h^10*u^3*p*QL*QRd*LL^2*
      LLd^2 - 103/8*nf^4*T^2*h^10*u^3*p*QL*QRd^4*LRd - 81/4*nf^4*T^2*h^10*u^3*
      p*QL*QR^2*LR^2*LRd - 55/4*nf^4*T^2*h^10*u^3*p*QL*QR^2*LL^2*LRd + 55/2*
      nf^4*T^2*h^10*u^3*p*QL*QR^2*QRd^3 - 55/4*nf^4*T^2*h^10*u^3*p*QL*QLd^2*
      QRd^2*LRd + 81/2*nf^4*T^2*h^10*u^3*p*QL*QLd^2*QR^2*QRd - 81/8*nf^4*T^2*
      h^10*u^3*p*QL*QLd^4*LRd + 81/2*nf^4*T^2*h^10*u^3*p*QL^2*QRd^2*LLd*LR +
      103/2*nf^4*T^2*h^10*u^3*p*QL^2*QRd^2*LL*LRd - 55/4*nf^4*T^2*h^10*u^3*p*
      QL^2*QR*LLd*LR^2 - 81/4*nf^4*T^2*h^10*u^3*p*QL^2*QR*LL^2*LLd - 55/4*nf^4
      *T^2*h^10*u^3*p*QL^2*QR^2*QRd*LL + 81/2*nf^4*T^2*h^10*u^3*p*QL^2*QLd*QR*
      QRd^2 - 55/4*nf^4*T^2*h^10*u^3*p*QL^2*QLd*QR^2*LR + 55/2*nf^4*T^2*h^10*
      u^3*p*QL^2*QLd^2*LLd*LR + 55/2*nf^4*T^2*h^10*u^3*p*QL^2*QLd^2*LL*LRd +
      55/2*nf^4*T^2*h^10*u^3*p*QL^2*QLd^3*QR - 193/12*nf^4*T^2*h^10*u^3*p*QL^3
      *LR^2*LRd - 14/3*nf^4*T^2*h^10*u^3*p*QL^3*LL*LLd*LR - 257/12*nf^4*T^2*
      h^10*u^3*p*QL^3*LL^2*LRd + 103/2*nf^4*T^2*h^10*u^3*p*QL^3*QRd^3 + 55/2*
      nf^4*T^2*h^10*u^3*p*QL^3*QLd^2*QRd - 103/8*nf^4*T^2*h^10*u^3*p*QL^4*QRd*
      LL - 81/8*nf^4*T^2*h^10*u^3*p*QL^4*QLd*LR + 693*nf^4*T^2*h^10*u^3*p*G*
      QRd^3*LRd + 1916*nf^4*T^2*h^10*u^3*p*G*QR*QRd*LR*LRd + 1916*nf^4*T^2*
      h^10*u^3*p*G*QR*QRd*LL*LLd + 1916*nf^4*T^2*h^10*u^3*p*G*QR^2*QRd^2 + 693
      *nf^4*T^2*h^10*u^3*p*G*QR^3*LR + 1916*nf^4*T^2*h^10*u^3*p*G*QLd*QRd^2*
      LLd + 2079*nf^4*T^2*h^10*u^3*p*G*QLd*QR*LLd*LR + 1916*nf^4*T^2*h^10*u^3*
      p*G*QLd*QR*LL*LRd + 1916*nf^4*T^2*h^10*u^3*p*G*QLd^2*QRd*LRd + 2079*nf^4
      *T^2*h^10*u^3*p*G*QLd^2*QR^2 + 693*nf^4*T^2*h^10*u^3*p*G*QLd^3*LLd +
      1916*nf^4*T^2*h^10*u^3*p*G*QL*QRd*LLd*LR + 2079*nf^4*T^2*h^10*u^3*p*G*QL
      *QRd*LL*LRd + 1916*nf^4*T^2*h^10*u^3*p*G*QL*QR^2*LL + 1916*nf^4*T^2*h^10
      *u^3*p*G*QL*QLd*LR*LRd + 1916*nf^4*T^2*h^10*u^3*p*G*QL*QLd*LL*LLd + 7664
      *nf^4*T^2*h^10*u^3*p*G*QL*QLd*QR*QRd + 2079*nf^4*T^2*h^10*u^3*p*G*QL^2*
      QRd^2 + 1916*nf^4*T^2*h^10*u^3*p*G*QL^2*QR*LR + 1916*nf^4*T^2*h^10*u^3*p
      *G*QL^2*QLd^2 + 693*nf^4*T^2*h^10*u^3*p*G*QL^3*LL + 2507/2*nf^4*T^2*h^10
      *u^3*p*W*LR^2*LRd^2 + 1359*nf^4*T^2*h^10*u^3*p*W*LLd^2*LR^2 + 5014*nf^4*
      T^2*h^10*u^3*p*W*LL*LLd*LR*LRd + 1359*nf^4*T^2*h^10*u^3*p*W*LL^2*LRd^2
       + 2507/2*nf^4*T^2*h^10*u^3*p*W*LL^2*LLd^2 + 906*nf^4*T^2*h^10*u^3*p*W*
      QRd^3*LRd + 5014*nf^4*T^2*h^10*u^3*p*W*QR*QRd*LR*LRd + 5014*nf^4*T^2*
      h^10*u^3*p*W*QR*QRd*LL*LLd + 2507*nf^4*T^2*h^10*u^3*p*W*QR^2*QRd^2 + 906
      *nf^4*T^2*h^10*u^3*p*W*QR^3*LR + 2507*nf^4*T^2*h^10*u^3*p*W*QLd*QRd^2*
      LLd + 5436*nf^4*T^2*h^10*u^3*p*W*QLd*QR*LLd*LR + 5014*nf^4*T^2*h^10*u^3*
      p*W*QLd*QR*LL*LRd + 2507*nf^4*T^2*h^10*u^3*p*W*QLd^2*QRd*LRd + 2718*nf^4
      *T^2*h^10*u^3*p*W*QLd^2*QR^2 + 906*nf^4*T^2*h^10*u^3*p*W*QLd^3*LLd +
      5014*nf^4*T^2*h^10*u^3*p*W*QL*QRd*LLd*LR + 5436*nf^4*T^2*h^10*u^3*p*W*QL
      *QRd*LL*LRd + 2507*nf^4*T^2*h^10*u^3*p*W*QL*QR^2*LL + 5014*nf^4*T^2*h^10
      *u^3*p*W*QL*QLd*LR*LRd + 5014*nf^4*T^2*h^10*u^3*p*W*QL*QLd*LL*LLd +
      10028*nf^4*T^2*h^10*u^3*p*W*QL*QLd*QR*QRd + 2718*nf^4*T^2*h^10*u^3*p*W*
      QL^2*QRd^2 + 2507*nf^4*T^2*h^10*u^3*p*W*QL^2*QR*LR + 2507*nf^4*T^2*h^10*
      u^3*p*W*QL^2*QLd^2 + 906*nf^4*T^2*h^10*u^3*p*W*QL^3*LL + 479*nf^4*T^2*
      h^10*u^3*p*B*LR^2*LRd^2 + 2079/4*nf^4*T^2*h^10*u^3*p*B*LLd^2*LR^2 + 1916
      *nf^4*T^2*h^10*u^3*p*B*LL*LLd*LR*LRd + 2079/4*nf^4*T^2*h^10*u^3*p*B*LL^2
      *LRd^2 + 479*nf^4*T^2*h^10*u^3*p*B*LL^2*LLd^2 + 693/2*nf^4*T^2*h^10*u^3*
      p*B*QRd^3*LRd + 1916*nf^4*T^2*h^10*u^3*p*B*QR*QRd*LR*LRd + 1916*nf^4*T^2
      *h^10*u^3*p*B*QR*QRd*LL*LLd + 958*nf^4*T^2*h^10*u^3*p*B*QR^2*QRd^2 + 693/
      2*nf^4*T^2*h^10*u^3*p*B*QR^3*LR + 958*nf^4*T^2*h^10*u^3*p*B*QLd*QRd^2*
      LLd + 2079*nf^4*T^2*h^10*u^3*p*B*QLd*QR*LLd*LR + 1916*nf^4*T^2*h^10*u^3*
      p*B*QLd*QR*LL*LRd + 958*nf^4*T^2*h^10*u^3*p*B*QLd^2*QRd*LRd + 2079/2*
      nf^4*T^2*h^10*u^3*p*B*QLd^2*QR^2 + 693/2*nf^4*T^2*h^10*u^3*p*B*QLd^3*LLd
       + 1916*nf^4*T^2*h^10*u^3*p*B*QL*QRd*LLd*LR + 2079*nf^4*T^2*h^10*u^3*p*B
      *QL*QRd*LL*LRd + 958*nf^4*T^2*h^10*u^3*p*B*QL*QR^2*LL + 1916*nf^4*T^2*
      h^10*u^3*p*B*QL*QLd*LR*LRd + 1916*nf^4*T^2*h^10*u^3*p*B*QL*QLd*LL*LLd +
      3832*nf^4*T^2*h^10*u^3*p*B*QL*QLd*QR*QRd + 2079/2*nf^4*T^2*h^10*u^3*p*B*
      QL^2*QRd^2 + 958*nf^4*T^2*h^10*u^3*p*B*QL^2*QR*LR + 958*nf^4*T^2*h^10*
      u^3*p*B*QL^2*QLd^2 + 693/2*nf^4*T^2*h^10*u^3*p*B*QL^3*LL + 11365/4*nf^4*
      T^2*h^10*u^3*p^3*LR^2*LRd^2 + 6181/2*nf^4*T^2*h^10*u^3*p^3*LLd^2*LR^2 +
      11365*nf^4*T^2*h^10*u^3*p^3*LL*LLd*LR*LRd + 6181/2*nf^4*T^2*h^10*u^3*p^3
      *LL^2*LRd^2 + 11365/4*nf^4*T^2*h^10*u^3*p^3*LL^2*LLd^2 + 6181/3*nf^4*T^2
      *h^10*u^3*p^3*QRd^3*LRd + 11365*nf^4*T^2*h^10*u^3*p^3*QR*QRd*LR*LRd +
      11365*nf^4*T^2*h^10*u^3*p^3*QR*QRd*LL*LLd + 11365/2*nf^4*T^2*h^10*u^3*
      p^3*QR^2*QRd^2 + 6181/3*nf^4*T^2*h^10*u^3*p^3*QR^3*LR + 11365/2*nf^4*T^2
      *h^10*u^3*p^3*QLd*QRd^2*LLd + 12362*nf^4*T^2*h^10*u^3*p^3*QLd*QR*LLd*LR
       + 11365*nf^4*T^2*h^10*u^3*p^3*QLd*QR*LL*LRd + 11365/2*nf^4*T^2*h^10*u^3
      *p^3*QLd^2*QRd*LRd + 6181*nf^4*T^2*h^10*u^3*p^3*QLd^2*QR^2 + 6181/3*nf^4
      *T^2*h^10*u^3*p^3*QLd^3*LLd + 11365*nf^4*T^2*h^10*u^3*p^3*QL*QRd*LLd*LR
       + 12362*nf^4*T^2*h^10*u^3*p^3*QL*QRd*LL*LRd + 11365/2*nf^4*T^2*h^10*u^3
      *p^3*QL*QR^2*LL + 11365*nf^4*T^2*h^10*u^3*p^3*QL*QLd*LR*LRd + 11365*nf^4
      *T^2*h^10*u^3*p^3*QL*QLd*LL*LLd + 22730*nf^4*T^2*h^10*u^3*p^3*QL*QLd*QR*
      QRd + 6181*nf^4*T^2*h^10*u^3*p^3*QL^2*QRd^2 + 11365/2*nf^4*T^2*h^10*u^3*
      p^3*QL^2*QR*LR + 11365/2*nf^4*T^2*h^10*u^3*p^3*QL^2*QLd^2 + 6181/3*nf^4*
      T^2*h^10*u^3*p^3*QL^3*LL + 31/12*nf^4*T^2*h^10*u^4*LLd*LR^3*LRd^2 + 43/6
      *nf^4*T^2*h^10*u^4*LLd^3*LR^3 + 31/12*nf^4*T^2*h^10*u^4*LL*LR^2*LRd^3 +
      27/4*nf^4*T^2*h^10*u^4*LL*LLd^2*LR^2*LRd + 27/4*nf^4*T^2*h^10*u^4*LL^2*
      LLd*LR*LRd^2 + 31/12*nf^4*T^2*h^10*u^4*LL^2*LLd^3*LR + 43/6*nf^4*T^2*
      h^10*u^4*LL^3*LRd^3 + 31/12*nf^4*T^2*h^10*u^4*LL^3*LLd^2*LRd - 10/3*nf^4
      *T^2*h^10*u^4*QRd^3*LLd*LR*LRd - 8*nf^4*T^2*h^10*u^4*QRd^3*LL*LRd^2 - 71/
      12*nf^4*T^2*h^10*u^4*QRd^3*LL*LLd^2 - 27/8*nf^4*T^2*h^10*u^4*QR*QRd^4*
      LLd + 17/2*nf^4*T^2*h^10*u^4*QR^2*QRd^2*LLd*LR + 17/2*nf^4*T^2*h^10*u^4*
      QR^2*QRd^2*LL*LRd - 8*nf^4*T^2*h^10*u^4*QR^3*LLd*LR^2 - 10/3*nf^4*T^2*
      h^10*u^4*QR^3*LL*LR*LRd - 71/12*nf^4*T^2*h^10*u^4*QR^3*LL^2*LLd - 27/8*
      nf^4*T^2*h^10*u^4*QR^4*QRd*LL - 27/4*nf^4*T^2*h^10*u^4*QLd*QRd^2*LR*
      LRd^2 - 17/4*nf^4*T^2*h^10*u^4*QLd*QRd^2*LLd^2*LR + 17/4*nf^4*T^2*h^10*
      u^4*QLd*QR*LR^2*LRd^2 + 15/2*nf^4*T^2*h^10*u^4*QLd*QR*LLd^2*LR^2 + 27/4*
      nf^4*T^2*h^10*u^4*QLd*QR*LL^2*LRd^2 + 17/4*nf^4*T^2*h^10*u^4*QLd*QR*LL^2
      *LLd^2 + 17/2*nf^4*T^2*h^10*u^4*QLd*QR^3*QRd^2 - 15/4*nf^4*T^2*h^10*u^4*
      QLd*QR^4*LR - 17/4*nf^4*T^2*h^10*u^4*QLd^2*QRd*LL*LRd^2 - 27/4*nf^4*T^2*
      h^10*u^4*QLd^2*QRd*LL*LLd^2 - 17/4*nf^4*T^2*h^10*u^4*QLd^2*QR*QRd^2*LLd
       + 15*nf^4*T^2*h^10*u^4*QLd^2*QR^2*LLd*LR + 27/2*nf^4*T^2*h^10*u^4*QLd^2
      *QR^2*LL*LRd - 71/12*nf^4*T^2*h^10*u^4*QLd^3*LR*LRd^2 - 8*nf^4*T^2*h^10*
      u^4*QLd^3*LLd^2*LR - 10/3*nf^4*T^2*h^10*u^4*QLd^3*LL*LLd*LRd + 15*nf^4*
      T^2*h^10*u^4*QLd^3*QR^3 - 15/4*nf^4*T^2*h^10*u^4*QLd^4*QR*LLd + 17/4*
      nf^4*T^2*h^10*u^4*QL*QRd*LR^2*LRd^2 + 27/4*nf^4*T^2*h^10*u^4*QL*QRd*
      LLd^2*LR^2 + 15/2*nf^4*T^2*h^10*u^4*QL*QRd*LL^2*LRd^2 + 17/4*nf^4*T^2*
      h^10*u^4*QL*QRd*LL^2*LLd^2 - 15/4*nf^4*T^2*h^10*u^4*QL*QRd^4*LRd - 27/4*
      nf^4*T^2*h^10*u^4*QL*QR^2*LR^2*LRd - 17/4*nf^4*T^2*h^10*u^4*QL*QR^2*LL^2
      *LRd + 17/2*nf^4*T^2*h^10*u^4*QL*QR^2*QRd^3 - 17/4*nf^4*T^2*h^10*u^4*QL*
      QLd^2*QRd^2*LRd + 27/2*nf^4*T^2*h^10*u^4*QL*QLd^2*QR^2*QRd - 27/8*nf^4*
      T^2*h^10*u^4*QL*QLd^4*LRd + 27/2*nf^4*T^2*h^10*u^4*QL^2*QRd^2*LLd*LR +
      15*nf^4*T^2*h^10*u^4*QL^2*QRd^2*LL*LRd - 17/4*nf^4*T^2*h^10*u^4*QL^2*QR*
      LLd*LR^2 - 27/4*nf^4*T^2*h^10*u^4*QL^2*QR*LL^2*LLd - 17/4*nf^4*T^2*h^10*
      u^4*QL^2*QR^2*QRd*LL + 27/2*nf^4*T^2*h^10*u^4*QL^2*QLd*QR*QRd^2 - 17/4*
      nf^4*T^2*h^10*u^4*QL^2*QLd*QR^2*LR + 17/2*nf^4*T^2*h^10*u^4*QL^2*QLd^2*
      LLd*LR + 17/2*nf^4*T^2*h^10*u^4*QL^2*QLd^2*LL*LRd + 17/2*nf^4*T^2*h^10*
      u^4*QL^2*QLd^3*QR - 71/12*nf^4*T^2*h^10*u^4*QL^3*LR^2*LRd - 10/3*nf^4*
      T^2*h^10*u^4*QL^3*LL*LLd*LR - 8*nf^4*T^2*h^10*u^4*QL^3*LL^2*LRd + 15*
      nf^4*T^2*h^10*u^4*QL^3*QRd^3 + 17/2*nf^4*T^2*h^10*u^4*QL^3*QLd^2*QRd -
      15/4*nf^4*T^2*h^10*u^4*QL^4*QRd*LL - 27/8*nf^4*T^2*h^10*u^4*QL^4*QLd*LR
       + 110*nf^4*T^2*h^10*u^4*G*QRd^3*LRd + 312*nf^4*T^2*h^10*u^4*G*QR*QRd*LR
      *LRd + 312*nf^4*T^2*h^10*u^4*G*QR*QRd*LL*LLd + 312*nf^4*T^2*h^10*u^4*G*
      QR^2*QRd^2 + 110*nf^4*T^2*h^10*u^4*G*QR^3*LR + 312*nf^4*T^2*h^10*u^4*G*
      QLd*QRd^2*LLd + 330*nf^4*T^2*h^10*u^4*G*QLd*QR*LLd*LR + 312*nf^4*T^2*
      h^10*u^4*G*QLd*QR*LL*LRd + 312*nf^4*T^2*h^10*u^4*G*QLd^2*QRd*LRd + 330*
      nf^4*T^2*h^10*u^4*G*QLd^2*QR^2 + 110*nf^4*T^2*h^10*u^4*G*QLd^3*LLd + 312
      *nf^4*T^2*h^10*u^4*G*QL*QRd*LLd*LR + 330*nf^4*T^2*h^10*u^4*G*QL*QRd*LL*
      LRd + 312*nf^4*T^2*h^10*u^4*G*QL*QR^2*LL + 312*nf^4*T^2*h^10*u^4*G*QL*
      QLd*LR*LRd + 312*nf^4*T^2*h^10*u^4*G*QL*QLd*LL*LLd + 1248*nf^4*T^2*h^10*
      u^4*G*QL*QLd*QR*QRd + 330*nf^4*T^2*h^10*u^4*G*QL^2*QRd^2 + 312*nf^4*T^2*
      h^10*u^4*G*QL^2*QR*LR + 312*nf^4*T^2*h^10*u^4*G*QL^2*QLd^2 + 110*nf^4*
      T^2*h^10*u^4*G*QL^3*LL + 206*nf^4*T^2*h^10*u^4*W*LR^2*LRd^2 + 871/4*nf^4
      *T^2*h^10*u^4*W*LLd^2*LR^2 + 824*nf^4*T^2*h^10*u^4*W*LL*LLd*LR*LRd + 871/
      4*nf^4*T^2*h^10*u^4*W*LL^2*LRd^2 + 206*nf^4*T^2*h^10*u^4*W*LL^2*LLd^2 +
      871/6*nf^4*T^2*h^10*u^4*W*QRd^3*LRd + 824*nf^4*T^2*h^10*u^4*W*QR*QRd*LR*
      LRd + 824*nf^4*T^2*h^10*u^4*W*QR*QRd*LL*LLd + 412*nf^4*T^2*h^10*u^4*W*
      QR^2*QRd^2 + 871/6*nf^4*T^2*h^10*u^4*W*QR^3*LR + 412*nf^4*T^2*h^10*u^4*W
      *QLd*QRd^2*LLd + 871*nf^4*T^2*h^10*u^4*W*QLd*QR*LLd*LR + 824*nf^4*T^2*
      h^10*u^4*W*QLd*QR*LL*LRd + 412*nf^4*T^2*h^10*u^4*W*QLd^2*QRd*LRd + 871/2
      *nf^4*T^2*h^10*u^4*W*QLd^2*QR^2 + 871/6*nf^4*T^2*h^10*u^4*W*QLd^3*LLd +
      824*nf^4*T^2*h^10*u^4*W*QL*QRd*LLd*LR + 871*nf^4*T^2*h^10*u^4*W*QL*QRd*
      LL*LRd + 412*nf^4*T^2*h^10*u^4*W*QL*QR^2*LL + 824*nf^4*T^2*h^10*u^4*W*QL
      *QLd*LR*LRd + 824*nf^4*T^2*h^10*u^4*W*QL*QLd*LL*LLd + 1648*nf^4*T^2*h^10
      *u^4*W*QL*QLd*QR*QRd + 871/2*nf^4*T^2*h^10*u^4*W*QL^2*QRd^2 + 412*nf^4*
      T^2*h^10*u^4*W*QL^2*QR*LR + 412*nf^4*T^2*h^10*u^4*W*QL^2*QLd^2 + 871/6*
      nf^4*T^2*h^10*u^4*W*QL^3*LL + 78*nf^4*T^2*h^10*u^4*B*LR^2*LRd^2 + 165/2*
      nf^4*T^2*h^10*u^4*B*LLd^2*LR^2 + 312*nf^4*T^2*h^10*u^4*B*LL*LLd*LR*LRd
       + 165/2*nf^4*T^2*h^10*u^4*B*LL^2*LRd^2 + 78*nf^4*T^2*h^10*u^4*B*LL^2*
      LLd^2 + 55*nf^4*T^2*h^10*u^4*B*QRd^3*LRd + 312*nf^4*T^2*h^10*u^4*B*QR*
      QRd*LR*LRd + 312*nf^4*T^2*h^10*u^4*B*QR*QRd*LL*LLd + 156*nf^4*T^2*h^10*
      u^4*B*QR^2*QRd^2 + 55*nf^4*T^2*h^10*u^4*B*QR^3*LR + 156*nf^4*T^2*h^10*
      u^4*B*QLd*QRd^2*LLd + 330*nf^4*T^2*h^10*u^4*B*QLd*QR*LLd*LR + 312*nf^4*
      T^2*h^10*u^4*B*QLd*QR*LL*LRd + 156*nf^4*T^2*h^10*u^4*B*QLd^2*QRd*LRd +
      165*nf^4*T^2*h^10*u^4*B*QLd^2*QR^2 + 55*nf^4*T^2*h^10*u^4*B*QLd^3*LLd +
      312*nf^4*T^2*h^10*u^4*B*QL*QRd*LLd*LR + 330*nf^4*T^2*h^10*u^4*B*QL*QRd*
      LL*LRd + 156*nf^4*T^2*h^10*u^4*B*QL*QR^2*LL + 312*nf^4*T^2*h^10*u^4*B*QL
      *QLd*LR*LRd + 312*nf^4*T^2*h^10*u^4*B*QL*QLd*LL*LLd + 624*nf^4*T^2*h^10*
      u^4*B*QL*QLd*QR*QRd + 165*nf^4*T^2*h^10*u^4*B*QL^2*QRd^2 + 156*nf^4*T^2*
      h^10*u^4*B*QL^2*QR*LR + 156*nf^4*T^2*h^10*u^4*B*QL^2*QLd^2 + 55*nf^4*T^2
      *h^10*u^4*B*QL^3*LL + 3275/2*nf^4*T^2*h^10*u^4*p^2*LR^2*LRd^2 + 3517/2*
      nf^4*T^2*h^10*u^4*p^2*LLd^2*LR^2 + 6550*nf^4*T^2*h^10*u^4*p^2*LL*LLd*LR*
      LRd + 3517/2*nf^4*T^2*h^10*u^4*p^2*LL^2*LRd^2 + 3275/2*nf^4*T^2*h^10*u^4
      *p^2*LL^2*LLd^2 + 3517/3*nf^4*T^2*h^10*u^4*p^2*QRd^3*LRd + 6550*nf^4*T^2
      *h^10*u^4*p^2*QR*QRd*LR*LRd + 6550*nf^4*T^2*h^10*u^4*p^2*QR*QRd*LL*LLd
       + 3275*nf^4*T^2*h^10*u^4*p^2*QR^2*QRd^2 + 3517/3*nf^4*T^2*h^10*u^4*p^2*
      QR^3*LR + 3275*nf^4*T^2*h^10*u^4*p^2*QLd*QRd^2*LLd + 7034*nf^4*T^2*h^10*
      u^4*p^2*QLd*QR*LLd*LR + 6550*nf^4*T^2*h^10*u^4*p^2*QLd*QR*LL*LRd + 3275*
      nf^4*T^2*h^10*u^4*p^2*QLd^2*QRd*LRd + 3517*nf^4*T^2*h^10*u^4*p^2*QLd^2*
      QR^2 + 3517/3*nf^4*T^2*h^10*u^4*p^2*QLd^3*LLd + 6550*nf^4*T^2*h^10*u^4*
      p^2*QL*QRd*LLd*LR + 7034*nf^4*T^2*h^10*u^4*p^2*QL*QRd*LL*LRd + 3275*nf^4
      *T^2*h^10*u^4*p^2*QL*QR^2*LL + 6550*nf^4*T^2*h^10*u^4*p^2*QL*QLd*LR*LRd
       + 6550*nf^4*T^2*h^10*u^4*p^2*QL*QLd*LL*LLd + 13100*nf^4*T^2*h^10*u^4*
      p^2*QL*QLd*QR*QRd + 3517*nf^4*T^2*h^10*u^4*p^2*QL^2*QRd^2 + 3275*nf^4*
      T^2*h^10*u^4*p^2*QL^2*QR*LR + 3275*nf^4*T^2*h^10*u^4*p^2*QL^2*QLd^2 +
      3517/3*nf^4*T^2*h^10*u^4*p^2*QL^3*LL + 456*nf^4*T^2*h^10*u^5*p*LR^2*
      LRd^2 + 1925/4*nf^4*T^2*h^10*u^5*p*LLd^2*LR^2 + 1824*nf^4*T^2*h^10*u^5*p
      *LL*LLd*LR*LRd + 1925/4*nf^4*T^2*h^10*u^5*p*LL^2*LRd^2 + 456*nf^4*T^2*
      h^10*u^5*p*LL^2*LLd^2 + 1925/6*nf^4*T^2*h^10*u^5*p*QRd^3*LRd + 1824*nf^4
      *T^2*h^10*u^5*p*QR*QRd*LR*LRd + 1824*nf^4*T^2*h^10*u^5*p*QR*QRd*LL*LLd
       + 912*nf^4*T^2*h^10*u^5*p*QR^2*QRd^2 + 1925/6*nf^4*T^2*h^10*u^5*p*QR^3*
      LR + 912*nf^4*T^2*h^10*u^5*p*QLd*QRd^2*LLd + 1925*nf^4*T^2*h^10*u^5*p*
      QLd*QR*LLd*LR + 1824*nf^4*T^2*h^10*u^5*p*QLd*QR*LL*LRd + 912*nf^4*T^2*
      h^10*u^5*p*QLd^2*QRd*LRd + 1925/2*nf^4*T^2*h^10*u^5*p*QLd^2*QR^2 + 1925/
      6*nf^4*T^2*h^10*u^5*p*QLd^3*LLd + 1824*nf^4*T^2*h^10*u^5*p*QL*QRd*LLd*LR
       + 1925*nf^4*T^2*h^10*u^5*p*QL*QRd*LL*LRd + 912*nf^4*T^2*h^10*u^5*p*QL*
      QR^2*LL + 1824*nf^4*T^2*h^10*u^5*p*QL*QLd*LR*LRd + 1824*nf^4*T^2*h^10*
      u^5*p*QL*QLd*LL*LLd + 3648*nf^4*T^2*h^10*u^5*p*QL*QLd*QR*QRd + 1925/2*
      nf^4*T^2*h^10*u^5*p*QL^2*QRd^2 + 912*nf^4*T^2*h^10*u^5*p*QL^2*QR*LR +
      912*nf^4*T^2*h^10*u^5*p*QL^2*QLd^2 + 1925/6*nf^4*T^2*h^10*u^5*p*QL^3*LL
       + 197/4*nf^4*T^2*h^10*u^6*LR^2*LRd^2 + 205/4*nf^4*T^2*h^10*u^6*LLd^2*
      LR^2 + 197*nf^4*T^2*h^10*u^6*LL*LLd*LR*LRd + 205/4*nf^4*T^2*h^10*u^6*
      LL^2*LRd^2 + 197/4*nf^4*T^2*h^10*u^6*LL^2*LLd^2 + 205/6*nf^4*T^2*h^10*
      u^6*QRd^3*LRd + 197*nf^4*T^2*h^10*u^6*QR*QRd*LR*LRd + 197*nf^4*T^2*h^10*
      u^6*QR*QRd*LL*LLd + 197/2*nf^4*T^2*h^10*u^6*QR^2*QRd^2 + 205/6*nf^4*T^2*
      h^10*u^6*QR^3*LR + 197/2*nf^4*T^2*h^10*u^6*QLd*QRd^2*LLd + 205*nf^4*T^2*
      h^10*u^6*QLd*QR*LLd*LR + 197*nf^4*T^2*h^10*u^6*QLd*QR*LL*LRd + 197/2*
      nf^4*T^2*h^10*u^6*QLd^2*QRd*LRd + 205/2*nf^4*T^2*h^10*u^6*QLd^2*QR^2 +
      205/6*nf^4*T^2*h^10*u^6*QLd^3*LLd + 197*nf^4*T^2*h^10*u^6*QL*QRd*LLd*LR
       + 205*nf^4*T^2*h^10*u^6*QL*QRd*LL*LRd + 197/2*nf^4*T^2*h^10*u^6*QL*QR^2
      *LL + 197*nf^4*T^2*h^10*u^6*QL*QLd*LR*LRd + 197*nf^4*T^2*h^10*u^6*QL*QLd
      *LL*LLd + 394*nf^4*T^2*h^10*u^6*QL*QLd*QR*QRd + 205/2*nf^4*T^2*h^10*u^6*
      QL^2*QRd^2 + 197/2*nf^4*T^2*h^10*u^6*QL^2*QR*LR + 197/2*nf^4*T^2*h^10*
      u^6*QL^2*QLd^2 + 205/6*nf^4*T^2*h^10*u^6*QL^3*LL + 7/36*nf^4*T^3*h^10*
      LLd^3*LR^5*LRd^2 + 11/120*nf^4*T^3*h^10*LLd^5*LR^5 - 1/8*nf^4*T^3*h^10*
      LL*LLd^4*LR^4*LRd + 2/9*nf^4*T^3*h^10*LL^2*LLd^3*LR^3*LRd^2 + 7/36*nf^4*
      T^3*h^10*LL^2*LLd^5*LR^3 + 7/36*nf^4*T^3*h^10*LL^3*LR^2*LRd^5 + 2/9*nf^4
      *T^3*h^10*LL^3*LLd^2*LR^2*LRd^3 - 1/8*nf^4*T^3*h^10*LL^4*LLd*LR*LRd^4 +
      11/120*nf^4*T^3*h^10*LL^5*LRd^5 + 7/36*nf^4*T^3*h^10*LL^5*LLd^2*LRd^3 +
      2/27*nf^4*T^3*h^10*QRd^3*LLd*LR^3*LRd^3 + 2/27*nf^4*T^3*h^10*QRd^3*LLd^3
      *LR^3*LRd + 7/36*nf^4*T^3*h^10*QRd^3*LL^3*LRd^4 + 1/9*nf^4*T^3*h^10*
      QRd^3*LL^3*LLd^2*LRd^2 + 5/27*nf^4*T^3*h^10*QRd^3*LL^3*LLd^4 + 2/27*nf^4
      *T^3*h^10*QRd^6*LLd^3*LR + 1/9*nf^4*T^3*h^10*QRd^6*LL*LRd^3 + 2/9*nf^4*
      T^3*h^10*QR^2*QRd^2*LLd^3*LR^3 + 2/9*nf^4*T^3*h^10*QR^2*QRd^2*LL^3*LRd^3
       + 1/20*nf^4*T^3*h^10*QR^2*QRd^5*LL*LRd^2 + 7/36*nf^4*T^3*h^10*QR^3*
      LLd^3*LR^4 + 2/27*nf^4*T^3*h^10*QR^3*LL*LR^3*LRd^3 + 1/9*nf^4*T^3*h^10*
      QR^3*LL^2*LLd^3*LR^2 + 2/27*nf^4*T^3*h^10*QR^3*LL^3*LR*LRd^3 + 5/27*nf^4
      *T^3*h^10*QR^3*LL^4*LLd^3 + 5/27*nf^4*T^3*h^10*QR^3*QRd^6*LLd + 1/20*
      nf^4*T^3*h^10*QR^5*QRd^2*LLd*LR^2 + 1/9*nf^4*T^3*h^10*QR^6*LLd*LR^3 + 2/
      27*nf^4*T^3*h^10*QR^6*LL^3*LRd + 5/27*nf^4*T^3*h^10*QR^6*QRd^3*LL - 1/8*
      nf^4*T^3*h^10*QLd*QR*LLd^4*LR^4 - 1/8*nf^4*T^3*h^10*QLd*QR*LL^4*LRd^4 -
      1/20*nf^4*T^3*h^10*QLd*QR^7*LR^2 - 1/20*nf^4*T^3*h^10*QLd*QR^7*LL^2 + 1/
      3*nf^4*T^3*h^10*QLd^2*QR^2*LLd^3*LR^3 + 4/9*nf^4*T^3*h^10*QLd^2*QR^2*
      LL^3*LRd^3 + 1/20*nf^4*T^3*h^10*QLd^2*QR^5*LLd*LR^2 + 1/20*nf^4*T^3*h^10
      *QLd^2*QR^5*LL^2*LLd + 5/27*nf^4*T^3*h^10*QLd^3*LR^3*LRd^4 + 1/9*nf^4*
      T^3*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 7/36*nf^4*T^3*h^10*QLd^3*LLd^4*LR^3 +
      2/27*nf^4*T^3*h^10*QLd^3*LL^3*LLd*LRd^3 + 2/27*nf^4*T^3*h^10*QLd^3*LL^3*
      LLd^3*LRd + 4/27*nf^4*T^3*h^10*QLd^3*QRd^3*LR*LRd^3 + 4/27*nf^4*T^3*h^10
      *QLd^3*QRd^3*LL*LLd^3 + 1/3*nf^4*T^3*h^10*QLd^3*QR^3*LR^2*LRd^2 + 1/2*
      nf^4*T^3*h^10*QLd^3*QR^3*LLd^2*LR^2 + 2/3*nf^4*T^3*h^10*QLd^3*QR^3*LL^2*
      LRd^2 + 1/3*nf^4*T^3*h^10*QLd^3*QR^3*LL^2*LLd^2 + 10/27*nf^4*T^3*h^10*
      QLd^3*QR^3*QRd^3*LRd + 71/180*nf^4*T^3*h^10*QLd^3*QR^5*QRd^2 + 5/18*nf^4
      *T^3*h^10*QLd^3*QR^6*LR - 3/8*nf^4*T^3*h^10*QLd^4*QR^4*LLd*LR - 3/8*nf^4
      *T^3*h^10*QLd^4*QR^4*LL*LRd - 1/20*nf^4*T^3*h^10*QLd^5*QR*QRd^2*LLd^2 +
      1/20*nf^4*T^3*h^10*QLd^5*QR^2*LR*LRd^2 + 1/20*nf^4*T^3*h^10*QLd^5*QR^2*
      LLd^2*LR - 1/15*nf^4*T^3*h^10*QLd^5*QR^3*QRd*LRd + 29/120*nf^4*T^3*h^10*
      QLd^5*QR^5 + 1/9*nf^4*T^3*h^10*QLd^6*LLd^3*LR + 2/27*nf^4*T^3*h^10*QLd^6
      *LL*LRd^3 + 5/18*nf^4*T^3*h^10*QLd^6*QR^3*LLd - 1/20*nf^4*T^3*h^10*QLd^7
      *QR*LRd^2 - 1/20*nf^4*T^3*h^10*QLd^7*QR*LLd^2 - 1/8*nf^4*T^3*h^10*QL*QRd
      *LLd^4*LR^4 - 1/8*nf^4*T^3*h^10*QL*QRd*LL^4*LRd^4 - 1/20*nf^4*T^3*h^10*
      QL*QRd^7*LRd^2 - 1/20*nf^4*T^3*h^10*QL*QRd^7*LLd^2 - 1/20*nf^4*T^3*h^10*
      QL*QLd^2*QRd^5*LRd^2 - 1/15*nf^4*T^3*h^10*QL*QLd^3*QR^5*LL - 3/8*nf^4*
      T^3*h^10*QL*QLd^4*QR^4*QRd + 4/9*nf^4*T^3*h^10*QL^2*QRd^2*LLd^3*LR^3 + 1/
      3*nf^4*T^3*h^10*QL^2*QRd^2*LL^3*LRd^3 + 1/20*nf^4*T^3*h^10*QL^2*QRd^5*LL
      *LRd^2 + 1/20*nf^4*T^3*h^10*QL^2*QRd^5*LL*LLd^2 - 1/20*nf^4*T^3*h^10*
      QL^2*QLd*QR^5*LR^2 + 2/9*nf^4*T^3*h^10*QL^2*QLd^2*LLd^3*LR^3 + 2/9*nf^4*
      T^3*h^10*QL^2*QLd^2*LL^3*LRd^3 + 8/9*nf^4*T^3*h^10*QL^2*QLd^3*QR^3*QRd^2
       + 1/20*nf^4*T^3*h^10*QL^2*QLd^5*LLd^2*LR + 71/180*nf^4*T^3*h^10*QL^2*
      QLd^5*QR^3 + 5/27*nf^4*T^3*h^10*QL^3*LR^4*LRd^3 + 2/27*nf^4*T^3*h^10*
      QL^3*LL*LLd^3*LR^3 + 1/9*nf^4*T^3*h^10*QL^3*LL^2*LR^2*LRd^3 + 2/27*nf^4*
      T^3*h^10*QL^3*LL^3*LLd^3*LR + 7/36*nf^4*T^3*h^10*QL^3*LL^4*LRd^3 + 1/3*
      nf^4*T^3*h^10*QL^3*QRd^3*LR^2*LRd^2 + 2/3*nf^4*T^3*h^10*QL^3*QRd^3*LLd^2
      *LR^2 + 1/2*nf^4*T^3*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/3*nf^4*T^3*h^10*QL^3
      *QRd^3*LL^2*LLd^2 + 5/18*nf^4*T^3*h^10*QL^3*QRd^6*LRd + 71/180*nf^4*T^3*
      h^10*QL^3*QR^2*QRd^5 + 4/27*nf^4*T^3*h^10*QL^3*QR^3*LR^3*LRd + 4/27*nf^4
      *T^3*h^10*QL^3*QR^3*LL^3*LLd + 10/27*nf^4*T^3*h^10*QL^3*QR^3*QRd^3*LR -
      1/15*nf^4*T^3*h^10*QL^3*QLd*QRd^5*LLd + 8/9*nf^4*T^3*h^10*QL^3*QLd^2*
      QR^2*QRd^3 + 10/27*nf^4*T^3*h^10*QL^3*QLd^3*QRd^3*LLd + 10/27*nf^4*T^3*
      h^10*QL^3*QLd^3*QR^3*LL + 5/27*nf^4*T^3*h^10*QL^3*QLd^6*LRd - 3/8*nf^4*
      T^3*h^10*QL^4*QRd^4*LLd*LR - 3/8*nf^4*T^3*h^10*QL^4*QRd^4*LL*LRd - 3/8*
      nf^4*T^3*h^10*QL^4*QLd*QR*QRd^4 + 1/20*nf^4*T^3*h^10*QL^5*QRd^2*LR^2*LRd
       + 1/20*nf^4*T^3*h^10*QL^5*QRd^2*LL^2*LRd + 29/120*nf^4*T^3*h^10*QL^5*
      QRd^5 - 1/15*nf^4*T^3*h^10*QL^5*QR*QRd^3*LR - 1/20*nf^4*T^3*h^10*QL^5*
      QR^2*QRd*LL^2 + 1/20*nf^4*T^3*h^10*QL^5*QLd^2*LL^2*LRd + 71/180*nf^4*T^3
      *h^10*QL^5*QLd^2*QRd^3 + 2/27*nf^4*T^3*h^10*QL^6*LLd*LR^3 + 1/9*nf^4*T^3
      *h^10*QL^6*LL^3*LRd + 5/18*nf^4*T^3*h^10*QL^6*QRd^3*LL + 5/27*nf^4*T^3*
      h^10*QL^6*QLd^3*LR - 1/20*nf^4*T^3*h^10*QL^7*QRd*LR^2 - 1/20*nf^4*T^3*
      h^10*QL^7*QRd*LL^2 - 1/9*nf^4*T^3*h^10*G*QRd^3*LR^2*LRd^3 - 1/18*nf^4*
      T^3*h^10*G*QRd^3*LL^2*LRd^3 - 41/90*nf^4*T^3*h^10*G*QRd^6*LRd^2 - 14/45*
      nf^4*T^3*h^10*G*QRd^6*LLd^2 - 1/5*nf^4*T^3*h^10*G*QR^2*QRd^5*LRd - 1/9*
      nf^4*T^3*h^10*G*QR^3*LR^3*LRd^2 - 1/18*nf^4*T^3*h^10*G*QR^3*LLd^2*LR^3
       - 1/5*nf^4*T^3*h^10*G*QR^5*QRd^2*LR - 41/90*nf^4*T^3*h^10*G*QR^6*LR^2
       - 14/45*nf^4*T^3*h^10*G*QR^6*LL^2 - 2/5*nf^4*T^3*h^10*G*QLd*QRd^5*LLd*
      LRd + 1/9*nf^4*T^3*h^10*G*QLd*QR*LLd^3*LR^3 + 2/9*nf^4*T^3*h^10*G*QLd*QR
      *LL^3*LRd^3 - 2/5*nf^4*T^3*h^10*G*QLd*QR^5*QRd*LL - 2/5*nf^4*T^3*h^10*G*
      QLd^2*QR^5*LR - 1/18*nf^4*T^3*h^10*G*QLd^3*LLd^3*LR^2 - 1/9*nf^4*T^3*
      h^10*G*QLd^3*LL^2*LLd^3 - 1/9*nf^4*T^3*h^10*G*QLd^3*QR^3*LLd*LR - 2/9*
      nf^4*T^3*h^10*G*QLd^3*QR^3*LL*LRd + 2/9*nf^4*T^3*h^10*G*QLd^4*QR^4 - 2/5
      *nf^4*T^3*h^10*G*QLd^5*QRd*LLd*LRd - 2/5*nf^4*T^3*h^10*G*QLd^5*QR^2*LLd
       - 14/45*nf^4*T^3*h^10*G*QLd^6*LRd^2 - 41/90*nf^4*T^3*h^10*G*QLd^6*LLd^2
       + 2/9*nf^4*T^3*h^10*G*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^3*h^10*G*QL*QRd*
      LL^3*LRd^3 - 2/5*nf^4*T^3*h^10*G*QL*QR*QRd^5*LLd - 2/5*nf^4*T^3*h^10*G*
      QL*QR^5*LL*LR + 4/9*nf^4*T^3*h^10*G*QL*QLd^3*QR^3*QRd - 2/5*nf^4*T^3*
      h^10*G*QL*QLd^5*QR*LRd - 2/5*nf^4*T^3*h^10*G*QL^2*QRd^5*LRd - 1/5*nf^4*
      T^3*h^10*G*QL^2*QLd^5*LLd - 1/18*nf^4*T^3*h^10*G*QL^3*LL^3*LRd^2 - 1/9*
      nf^4*T^3*h^10*G*QL^3*LL^3*LLd^2 - 2/9*nf^4*T^3*h^10*G*QL^3*QRd^3*LLd*LR
       - 1/9*nf^4*T^3*h^10*G*QL^3*QRd^3*LL*LRd + 4/9*nf^4*T^3*h^10*G*QL^3*QLd*
      QR*QRd^3 + 2/9*nf^4*T^3*h^10*G*QL^4*QRd^4 - 2/5*nf^4*T^3*h^10*G*QL^5*
      QRd^2*LL - 2/5*nf^4*T^3*h^10*G*QL^5*QR*LL*LR - 2/5*nf^4*T^3*h^10*G*QL^5*
      QLd*QRd*LR - 1/5*nf^4*T^3*h^10*G*QL^5*QLd^2*LL - 14/45*nf^4*T^3*h^10*G*
      QL^6*LR^2 - 41/90*nf^4*T^3*h^10*G*QL^6*LL^2 - 1/6*nf^4*T^3*h^10*G^2*LLd*
      LR^3*LRd^2 + 3/4*nf^4*T^3*h^10*G^2*LLd^3*LR^3 - 1/6*nf^4*T^3*h^10*G^2*LL
      *LR^2*LRd^3 + nf^4*T^3*h^10*G^2*LL*LLd^2*LR^2*LRd + nf^4*T^3*h^10*G^2*
      LL^2*LLd*LR*LRd^2 - 1/6*nf^4*T^3*h^10*G^2*LL^2*LLd^3*LR + 3/4*nf^4*T^3*
      h^10*G^2*LL^3*LRd^3 - 1/6*nf^4*T^3*h^10*G^2*LL^3*LLd^2*LRd - 1/2*nf^4*
      T^3*h^10*G^2*QRd^3*LL*LRd^2 - 1/3*nf^4*T^3*h^10*G^2*QR*QRd^4*LLd - 1/2*
      nf^4*T^3*h^10*G^2*QR^3*LLd*LR^2 - 1/3*nf^4*T^3*h^10*G^2*QR^4*QRd*LL -
      nf^4*T^3*h^10*G^2*QLd*QRd^2*LR*LRd^2 + 7/4*nf^4*T^3*h^10*G^2*QLd*QR*
      LLd^2*LR^2 + 2*nf^4*T^3*h^10*G^2*QLd*QR*LL^2*LRd^2 + 2/3*nf^4*T^3*h^10*
      G^2*QLd*QR*QRd^3*LRd + 1/2*nf^4*T^3*h^10*G^2*QLd*QR^3*QRd^2 - 1/2*nf^4*
      T^3*h^10*G^2*QLd*QR^4*LR - nf^4*T^3*h^10*G^2*QLd^2*QRd*LL*LLd^2 + 7/4*
      nf^4*T^3*h^10*G^2*QLd^2*QR^2*LLd*LR + 3*nf^4*T^3*h^10*G^2*QLd^2*QR^2*LL*
      LRd - 1/2*nf^4*T^3*h^10*G^2*QLd^3*LLd^2*LR + 2/3*nf^4*T^3*h^10*G^2*QLd^3
      *QR*QRd*LRd + 11/4*nf^4*T^3*h^10*G^2*QLd^3*QR^3 - 1/2*nf^4*T^3*h^10*G^2*
      QLd^4*QR*LLd + 2*nf^4*T^3*h^10*G^2*QL*QRd*LLd^2*LR^2 + 7/4*nf^4*T^3*h^10
      *G^2*QL*QRd*LL^2*LRd^2 - 1/2*nf^4*T^3*h^10*G^2*QL*QRd^4*LRd - nf^4*T^3*
      h^10*G^2*QL*QR^2*LR^2*LRd + 1/2*nf^4*T^3*h^10*G^2*QL*QR^2*QRd^3 + 2/3*
      nf^4*T^3*h^10*G^2*QL*QR^3*QRd*LR + 2/3*nf^4*T^3*h^10*G^2*QL*QLd*QRd^3*
      LLd + 2/3*nf^4*T^3*h^10*G^2*QL*QLd*QR^3*LL + 4*nf^4*T^3*h^10*G^2*QL*
      QLd^2*QR^2*QRd + 2/3*nf^4*T^3*h^10*G^2*QL*QLd^3*QRd*LLd - 1/3*nf^4*T^3*
      h^10*G^2*QL*QLd^4*LRd + 3*nf^4*T^3*h^10*G^2*QL^2*QRd^2*LLd*LR + 7/4*nf^4
      *T^3*h^10*G^2*QL^2*QRd^2*LL*LRd - nf^4*T^3*h^10*G^2*QL^2*QR*LL^2*LLd + 4
      *nf^4*T^3*h^10*G^2*QL^2*QLd*QR*QRd^2 + 1/2*nf^4*T^3*h^10*G^2*QL^2*QLd^3*
      QR - 1/2*nf^4*T^3*h^10*G^2*QL^3*LL^2*LRd + 11/4*nf^4*T^3*h^10*G^2*QL^3*
      QRd^3 + 2/3*nf^4*T^3*h^10*G^2*QL^3*QR*QRd*LR + 2/3*nf^4*T^3*h^10*G^2*
      QL^3*QLd*QR*LL + 1/2*nf^4*T^3*h^10*G^2*QL^3*QLd^2*QRd - 1/2*nf^4*T^3*
      h^10*G^2*QL^4*QRd*LL - 1/3*nf^4*T^3*h^10*G^2*QL^4*QLd*LR - 1/12*nf^4*T^3
      *h^10*W*LR^4*LRd^4 - 7/12*nf^4*T^3*h^10*W*LLd^2*LR^4*LRd^2 + 1/36*nf^4*
      T^3*h^10*W*LLd^4*LR^4 + 2/9*nf^4*T^3*h^10*W*LL*LLd^3*LR^3*LRd - 7/12*
      nf^4*T^3*h^10*W*LL^2*LR^2*LRd^4 - nf^4*T^3*h^10*W*LL^2*LLd^2*LR^2*LRd^2
       - 7/12*nf^4*T^3*h^10*W*LL^2*LLd^4*LR^2 + 2/9*nf^4*T^3*h^10*W*LL^3*LLd*
      LR*LRd^3 + 1/36*nf^4*T^3*h^10*W*LL^4*LRd^4 - 7/12*nf^4*T^3*h^10*W*LL^4*
      LLd^2*LRd^2 - 1/12*nf^4*T^3*h^10*W*LL^4*LLd^4 + 1/9*nf^4*T^3*h^10*W*
      QRd^3*LR^2*LRd^3 + 1/6*nf^4*T^3*h^10*W*QRd^3*LLd^2*LR^2*LRd + 1/18*nf^4*
      T^3*h^10*W*QRd^3*LL^2*LRd^3 + 1/6*nf^4*T^3*h^10*W*QRd^3*LL^2*LLd^2*LRd
       - 11/18*nf^4*T^3*h^10*W*QRd^6*LRd^2 - 29/36*nf^4*T^3*h^10*W*QRd^6*LLd^2
       - 2*nf^4*T^3*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 3*nf^4*T^3*h^10*W*QR^2*
      QRd^2*LLd^2*LR^2 - 3*nf^4*T^3*h^10*W*QR^2*QRd^2*LL^2*LRd^2 - 2*nf^4*T^3*
      h^10*W*QR^2*QRd^2*LL^2*LLd^2 - 2/15*nf^4*T^3*h^10*W*QR^2*QRd^5*LRd + 1/9
      *nf^4*T^3*h^10*W*QR^3*LR^3*LRd^2 + 1/18*nf^4*T^3*h^10*W*QR^3*LLd^2*LR^3
       + 1/6*nf^4*T^3*h^10*W*QR^3*LL^2*LR*LRd^2 + 1/6*nf^4*T^3*h^10*W*QR^3*
      LL^2*LLd^2*LR - 23/12*nf^4*T^3*h^10*W*QR^4*QRd^4 - 2/15*nf^4*T^3*h^10*W*
      QR^5*QRd^2*LR - 11/18*nf^4*T^3*h^10*W*QR^6*LR^2 - 29/36*nf^4*T^3*h^10*W*
      QR^6*LL^2 - 1/6*nf^4*T^3*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 1/6*nf^4*T^3*h^10
      *W*QLd*QRd^2*LL^2*LLd^3 + 1/9*nf^4*T^3*h^10*W*QLd*QR*LLd^3*LR^3 + 2/9*
      nf^4*T^3*h^10*W*QLd*QR*LL^3*LRd^3 - 3/5*nf^4*T^3*h^10*W*QLd*QR^5*QRd*LL
       - 1/6*nf^4*T^3*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 1/6*nf^4*T^3*h^10*W*QLd^2*
      QRd*LL^2*LRd^3 - 29/12*nf^4*T^3*h^10*W*QLd^2*QRd^4*LRd^2 - 5/3*nf^4*T^3*
      h^10*W*QLd^2*QRd^4*LLd^2 - 3*nf^4*T^3*h^10*W*QLd^2*QR^2*LR^2*LRd^2 - 2*
      nf^4*T^3*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 2*nf^4*T^3*h^10*W*QLd^2*QR^2*
      LL^2*LRd^2 - 3*nf^4*T^3*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 1/6*nf^4*T^3*h^10
      *W*QLd^2*QR^2*QRd^3*LRd - 65/12*nf^4*T^3*h^10*W*QLd^2*QR^4*QRd^2 - 13/30
      *nf^4*T^3*h^10*W*QLd^2*QR^5*LR + 1/6*nf^4*T^3*h^10*W*QLd^3*LLd*LR^2*
      LRd^2 + 1/18*nf^4*T^3*h^10*W*QLd^3*LLd^3*LR^2 + 1/6*nf^4*T^3*h^10*W*
      QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*T^3*h^10*W*QLd^3*LL^2*LLd^3 + 1/6*nf^4*
      T^3*h^10*W*QLd^3*QR^2*QRd^2*LLd + 1/3*nf^4*T^3*h^10*W*QLd^3*QR^3*LLd*LR
       + 2/3*nf^4*T^3*h^10*W*QLd^3*QR^3*LL*LRd - 5/3*nf^4*T^3*h^10*W*QLd^4*
      QRd^2*LRd^2 - 29/12*nf^4*T^3*h^10*W*QLd^4*QRd^2*LLd^2 - 61/36*nf^4*T^3*
      h^10*W*QLd^4*QR^4 - 13/30*nf^4*T^3*h^10*W*QLd^5*QR^2*LLd - 29/36*nf^4*
      T^3*h^10*W*QLd^6*LRd^2 - 11/18*nf^4*T^3*h^10*W*QLd^6*LLd^2 + 2/9*nf^4*
      T^3*h^10*W*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^3*h^10*W*QL*QRd*LL^3*LRd^3 - 3/
      5*nf^4*T^3*h^10*W*QL*QR*QRd^5*LLd - 1/6*nf^4*T^3*h^10*W*QL*QR^2*LL^3*
      LRd^2 - 1/6*nf^4*T^3*h^10*W*QL*QR^2*LL^3*LLd^2 + 4/9*nf^4*T^3*h^10*W*QL*
      QLd^3*QR^3*QRd - 3/5*nf^4*T^3*h^10*W*QL*QLd^5*QR*LRd - 3*nf^4*T^3*h^10*W
      *QL^2*QRd^2*LR^2*LRd^2 - 2*nf^4*T^3*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 2*
      nf^4*T^3*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 3*nf^4*T^3*h^10*W*QL^2*QRd^2*
      LL^2*LLd^2 - 13/30*nf^4*T^3*h^10*W*QL^2*QRd^5*LRd - 1/6*nf^4*T^3*h^10*W*
      QL^2*QR*LR^3*LRd^2 - 1/6*nf^4*T^3*h^10*W*QL^2*QR*LLd^2*LR^3 - 65/12*nf^4
      *T^3*h^10*W*QL^2*QR^2*QRd^4 + 1/6*nf^4*T^3*h^10*W*QL^2*QR^3*QRd^2*LR -
      29/12*nf^4*T^3*h^10*W*QL^2*QR^4*LR^2 - 5/3*nf^4*T^3*h^10*W*QL^2*QR^4*
      LL^2 - 2*nf^4*T^3*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 3*nf^4*T^3*h^10*W*QL^2*
      QLd^2*LLd^2*LR^2 - 3*nf^4*T^3*h^10*W*QL^2*QLd^2*LL^2*LRd^2 - 2*nf^4*T^3*
      h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 1/6*nf^4*T^3*h^10*W*QL^2*QLd^2*QRd^3*LRd
       - 7*nf^4*T^3*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 1/6*nf^4*T^3*h^10*W*QL^2*
      QLd^2*QR^3*LR + 1/6*nf^4*T^3*h^10*W*QL^2*QLd^3*QRd^2*LLd - 65/12*nf^4*
      T^3*h^10*W*QL^2*QLd^4*QR^2 - 2/15*nf^4*T^3*h^10*W*QL^2*QLd^5*LLd + 1/6*
      nf^4*T^3*h^10*W*QL^3*LL*LR^2*LRd^2 + 1/6*nf^4*T^3*h^10*W*QL^3*LL*LLd^2*
      LR^2 + 1/18*nf^4*T^3*h^10*W*QL^3*LL^3*LRd^2 + 1/9*nf^4*T^3*h^10*W*QL^3*
      LL^3*LLd^2 + 2/3*nf^4*T^3*h^10*W*QL^3*QRd^3*LLd*LR + 1/3*nf^4*T^3*h^10*W
      *QL^3*QRd^3*LL*LRd + 1/6*nf^4*T^3*h^10*W*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*
      T^3*h^10*W*QL^3*QLd*QR*QRd^3 + 1/6*nf^4*T^3*h^10*W*QL^3*QLd^2*QR^2*LL -
      61/36*nf^4*T^3*h^10*W*QL^4*QRd^4 - 5/3*nf^4*T^3*h^10*W*QL^4*QR^2*LR^2 -
      29/12*nf^4*T^3*h^10*W*QL^4*QR^2*LL^2 - 65/12*nf^4*T^3*h^10*W*QL^4*QLd^2*
      QRd^2 - 23/12*nf^4*T^3*h^10*W*QL^4*QLd^4 - 13/30*nf^4*T^3*h^10*W*QL^5*
      QRd^2*LL - 3/5*nf^4*T^3*h^10*W*QL^5*QLd*QRd*LR - 2/15*nf^4*T^3*h^10*W*
      QL^5*QLd^2*LL - 29/36*nf^4*T^3*h^10*W*QL^6*LR^2 - 11/18*nf^4*T^3*h^10*W*
      QL^6*LL^2 + 2*nf^4*T^3*h^10*W*G*QRd^3*LLd*LR*LRd + nf^4*T^3*h^10*W*G*
      QRd^3*LL*LLd^2 + 2*nf^4*T^3*h^10*W*G*QR*QRd^4*LLd + 2*nf^4*T^3*h^10*W*G*
      QR^3*LL*LR*LRd + nf^4*T^3*h^10*W*G*QR^3*LL^2*LLd + 2*nf^4*T^3*h^10*W*G*
      QR^4*QRd*LL + 2*nf^4*T^3*h^10*W*G*QLd*QR*LLd^2*LR^2 + 2*nf^4*T^3*h^10*W*
      G*QLd*QR*LL^2*LRd^2 + 2*nf^4*T^3*h^10*W*G*QLd*QR*QRd^3*LRd + nf^4*T^3*
      h^10*W*G*QLd*QR^3*QRd^2 + nf^4*T^3*h^10*W*G*QLd^3*LR*LRd^2 + 2*nf^4*T^3*
      h^10*W*G*QLd^3*LL*LLd*LRd + 2*nf^4*T^3*h^10*W*G*QLd^3*QR*QRd*LRd + 2*
      nf^4*T^3*h^10*W*G*QLd^3*QR^3 + 2*nf^4*T^3*h^10*W*G*QL*QRd*LLd^2*LR^2 + 2
      *nf^4*T^3*h^10*W*G*QL*QRd*LL^2*LRd^2 + nf^4*T^3*h^10*W*G*QL*QR^2*QRd^3
       + 2*nf^4*T^3*h^10*W*G*QL*QR^3*QRd*LR + 2*nf^4*T^3*h^10*W*G*QL*QLd*QRd^3
      *LLd + 2*nf^4*T^3*h^10*W*G*QL*QLd*QR^3*LL + 2*nf^4*T^3*h^10*W*G*QL*QLd^2
      *QR^2*QRd + 2*nf^4*T^3*h^10*W*G*QL*QLd^3*QRd*LLd + 2*nf^4*T^3*h^10*W*G*
      QL*QLd^4*LRd + 2*nf^4*T^3*h^10*W*G*QL^2*QLd*QR*QRd^2 + nf^4*T^3*h^10*W*G
      *QL^2*QLd^3*QR + nf^4*T^3*h^10*W*G*QL^3*LR^2*LRd + 2*nf^4*T^3*h^10*W*G*
      QL^3*LL*LLd*LR + 2*nf^4*T^3*h^10*W*G*QL^3*QRd^3 + 2*nf^4*T^3*h^10*W*G*
      QL^3*QR*QRd*LR + 2*nf^4*T^3*h^10*W*G*QL^3*QLd*QR*LL + nf^4*T^3*h^10*W*G*
      QL^3*QLd^2*QRd + 2*nf^4*T^3*h^10*W*G*QL^4*QLd*LR + 5/2*nf^4*T^3*h^10*W*
      G^2*LR^2*LRd^2 + 13/4*nf^4*T^3*h^10*W*G^2*LLd^2*LR^2 + 10*nf^4*T^3*h^10*
      W*G^2*LL*LLd*LR*LRd + 13/4*nf^4*T^3*h^10*W*G^2*LL^2*LRd^2 + 5/2*nf^4*T^3
      *h^10*W*G^2*LL^2*LLd^2 + 12*nf^4*T^3*h^10*W*G^2*QRd^3*LRd + 30*nf^4*T^3*
      h^10*W*G^2*QR*QRd*LR*LRd + 30*nf^4*T^3*h^10*W*G^2*QR*QRd*LL*LLd + 65/2*
      nf^4*T^3*h^10*W*G^2*QR^2*QRd^2 + 12*nf^4*T^3*h^10*W*G^2*QR^3*LR + 30*
      nf^4*T^3*h^10*W*G^2*QLd*QRd^2*LLd + 37*nf^4*T^3*h^10*W*G^2*QLd*QR*LLd*LR
       + 30*nf^4*T^3*h^10*W*G^2*QLd*QR*LL*LRd + 30*nf^4*T^3*h^10*W*G^2*QLd^2*
      QRd*LRd + 157/4*nf^4*T^3*h^10*W*G^2*QLd^2*QR^2 + 12*nf^4*T^3*h^10*W*G^2*
      QLd^3*LLd + 30*nf^4*T^3*h^10*W*G^2*QL*QRd*LLd*LR + 37*nf^4*T^3*h^10*W*
      G^2*QL*QRd*LL*LRd + 30*nf^4*T^3*h^10*W*G^2*QL*QR^2*LL + 30*nf^4*T^3*h^10
      *W*G^2*QL*QLd*LR*LRd + 30*nf^4*T^3*h^10*W*G^2*QL*QLd*LL*LLd + 130*nf^4*
      T^3*h^10*W*G^2*QL*QLd*QR*QRd + 157/4*nf^4*T^3*h^10*W*G^2*QL^2*QRd^2 + 30
      *nf^4*T^3*h^10*W*G^2*QL^2*QR*LR + 65/2*nf^4*T^3*h^10*W*G^2*QL^2*QLd^2 +
      12*nf^4*T^3*h^10*W*G^2*QL^3*LL - 7/6*nf^4*T^3*h^10*W^2*LLd*LR^3*LRd^2 +
      7/2*nf^4*T^3*h^10*W^2*LLd^3*LR^3 - 7/6*nf^4*T^3*h^10*W^2*LL*LR^2*LRd^3
       + 4*nf^4*T^3*h^10*W^2*LL*LLd^2*LR^2*LRd + 4*nf^4*T^3*h^10*W^2*LL^2*LLd*
      LR*LRd^2 - 7/6*nf^4*T^3*h^10*W^2*LL^2*LLd^3*LR + 7/2*nf^4*T^3*h^10*W^2*
      LL^3*LRd^3 - 7/6*nf^4*T^3*h^10*W^2*LL^3*LLd^2*LRd - 7/3*nf^4*T^3*h^10*
      W^2*QRd^3*LLd*LR*LRd - 7/2*nf^4*T^3*h^10*W^2*QRd^3*LL*LRd^2 - 7/6*nf^4*
      T^3*h^10*W^2*QRd^3*LL*LLd^2 - 2*nf^4*T^3*h^10*W^2*QR*QRd^4*LLd - 7/2*
      nf^4*T^3*h^10*W^2*QR^3*LLd*LR^2 - 7/3*nf^4*T^3*h^10*W^2*QR^3*LL*LR*LRd
       - 7/6*nf^4*T^3*h^10*W^2*QR^3*LL^2*LLd - 2*nf^4*T^3*h^10*W^2*QR^4*QRd*LL
       - 4*nf^4*T^3*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 7/2*nf^4*T^3*h^10*W^2*QLd*QR
      *LLd^2*LR^2 + 4*nf^4*T^3*h^10*W^2*QLd*QR*LL^2*LRd^2 - 7/4*nf^4*T^3*h^10*
      W^2*QLd*QR^4*LR - 4*nf^4*T^3*h^10*W^2*QLd^2*QRd*LL*LLd^2 + 7*nf^4*T^3*
      h^10*W^2*QLd^2*QR^2*LLd*LR + 8*nf^4*T^3*h^10*W^2*QLd^2*QR^2*LL*LRd - 7/6
      *nf^4*T^3*h^10*W^2*QLd^3*LR*LRd^2 - 7/2*nf^4*T^3*h^10*W^2*QLd^3*LLd^2*LR
       - 7/3*nf^4*T^3*h^10*W^2*QLd^3*LL*LLd*LRd + 7*nf^4*T^3*h^10*W^2*QLd^3*
      QR^3 - 7/4*nf^4*T^3*h^10*W^2*QLd^4*QR*LLd + 4*nf^4*T^3*h^10*W^2*QL*QRd*
      LLd^2*LR^2 + 7/2*nf^4*T^3*h^10*W^2*QL*QRd*LL^2*LRd^2 - 7/4*nf^4*T^3*h^10
      *W^2*QL*QRd^4*LRd - 4*nf^4*T^3*h^10*W^2*QL*QR^2*LR^2*LRd + 8*nf^4*T^3*
      h^10*W^2*QL*QLd^2*QR^2*QRd - 2*nf^4*T^3*h^10*W^2*QL*QLd^4*LRd + 8*nf^4*
      T^3*h^10*W^2*QL^2*QRd^2*LLd*LR + 7*nf^4*T^3*h^10*W^2*QL^2*QRd^2*LL*LRd
       - 4*nf^4*T^3*h^10*W^2*QL^2*QR*LL^2*LLd + 8*nf^4*T^3*h^10*W^2*QL^2*QLd*
      QR*QRd^2 - 7/6*nf^4*T^3*h^10*W^2*QL^3*LR^2*LRd - 7/3*nf^4*T^3*h^10*W^2*
      QL^3*LL*LLd*LR - 7/2*nf^4*T^3*h^10*W^2*QL^3*LL^2*LRd + 7*nf^4*T^3*h^10*
      W^2*QL^3*QRd^3 - 7/4*nf^4*T^3*h^10*W^2*QL^4*QRd*LL - 2*nf^4*T^3*h^10*W^2
      *QL^4*QLd*LR + 21*nf^4*T^3*h^10*W^2*G*QRd^3*LRd + 50*nf^4*T^3*h^10*W^2*G
      *QR*QRd*LR*LRd + 50*nf^4*T^3*h^10*W^2*G*QR*QRd*LL*LLd + 50*nf^4*T^3*h^10
      *W^2*G*QR^2*QRd^2 + 21*nf^4*T^3*h^10*W^2*G*QR^3*LR + 50*nf^4*T^3*h^10*
      W^2*G*QLd*QRd^2*LLd + 63*nf^4*T^3*h^10*W^2*G*QLd*QR*LLd*LR + 50*nf^4*T^3
      *h^10*W^2*G*QLd*QR*LL*LRd + 50*nf^4*T^3*h^10*W^2*G*QLd^2*QRd*LRd + 63*
      nf^4*T^3*h^10*W^2*G*QLd^2*QR^2 + 21*nf^4*T^3*h^10*W^2*G*QLd^3*LLd + 50*
      nf^4*T^3*h^10*W^2*G*QL*QRd*LLd*LR + 63*nf^4*T^3*h^10*W^2*G*QL*QRd*LL*LRd
       + 50*nf^4*T^3*h^10*W^2*G*QL*QR^2*LL + 50*nf^4*T^3*h^10*W^2*G*QL*QLd*LR*
      LRd + 50*nf^4*T^3*h^10*W^2*G*QL*QLd*LL*LLd + 200*nf^4*T^3*h^10*W^2*G*QL*
      QLd*QR*QRd + 63*nf^4*T^3*h^10*W^2*G*QL^2*QRd^2 + 50*nf^4*T^3*h^10*W^2*G*
      QL^2*QR*LR + 50*nf^4*T^3*h^10*W^2*G*QL^2*QLd^2 + 21*nf^4*T^3*h^10*W^2*G*
      QL^3*LL + 29/2*nf^4*T^3*h^10*W^3*LR^2*LRd^2 + 77/4*nf^4*T^3*h^10*W^3*
      LLd^2*LR^2 + 58*nf^4*T^3*h^10*W^3*LL*LLd*LR*LRd + 77/4*nf^4*T^3*h^10*W^3
      *LL^2*LRd^2 + 29/2*nf^4*T^3*h^10*W^3*LL^2*LLd^2 + 77/6*nf^4*T^3*h^10*W^3
      *QRd^3*LRd + 58*nf^4*T^3*h^10*W^3*QR*QRd*LR*LRd + 58*nf^4*T^3*h^10*W^3*
      QR*QRd*LL*LLd + 29*nf^4*T^3*h^10*W^3*QR^2*QRd^2 + 77/6*nf^4*T^3*h^10*W^3
      *QR^3*LR + 29*nf^4*T^3*h^10*W^3*QLd*QRd^2*LLd + 77*nf^4*T^3*h^10*W^3*QLd
      *QR*LLd*LR + 58*nf^4*T^3*h^10*W^3*QLd*QR*LL*LRd + 29*nf^4*T^3*h^10*W^3*
      QLd^2*QRd*LRd + 77/2*nf^4*T^3*h^10*W^3*QLd^2*QR^2 + 77/6*nf^4*T^3*h^10*
      W^3*QLd^3*LLd + 58*nf^4*T^3*h^10*W^3*QL*QRd*LLd*LR + 77*nf^4*T^3*h^10*
      W^3*QL*QRd*LL*LRd + 29*nf^4*T^3*h^10*W^3*QL*QR^2*LL + 58*nf^4*T^3*h^10*
      W^3*QL*QLd*LR*LRd + 58*nf^4*T^3*h^10*W^3*QL*QLd*LL*LLd + 116*nf^4*T^3*
      h^10*W^3*QL*QLd*QR*QRd + 77/2*nf^4*T^3*h^10*W^3*QL^2*QRd^2 + 29*nf^4*T^3
      *h^10*W^3*QL^2*QR*LR + 29*nf^4*T^3*h^10*W^3*QL^2*QLd^2 + 77/6*nf^4*T^3*
      h^10*W^3*QL^3*LL + 1/16*nf^4*T^3*h^10*B*LR^4*LRd^4 + 3/16*nf^4*T^3*h^10*
      B*LLd^2*LR^4*LRd^2 + 25/144*nf^4*T^3*h^10*B*LLd^4*LR^4 + 2/9*nf^4*T^3*
      h^10*B*LL*LLd^3*LR^3*LRd + 3/16*nf^4*T^3*h^10*B*LL^2*LR^2*LRd^4 + 1/4*
      nf^4*T^3*h^10*B*LL^2*LLd^2*LR^2*LRd^2 + 3/16*nf^4*T^3*h^10*B*LL^2*LLd^4*
      LR^2 + 2/9*nf^4*T^3*h^10*B*LL^3*LLd*LR*LRd^3 + 25/144*nf^4*T^3*h^10*B*
      LL^4*LRd^4 + 3/16*nf^4*T^3*h^10*B*LL^4*LLd^2*LRd^2 + 1/16*nf^4*T^3*h^10*
      B*LL^4*LLd^4 + 1/9*nf^4*T^3*h^10*B*QRd^3*LR^2*LRd^3 + 1/18*nf^4*T^3*h^10
      *B*QRd^3*LL^2*LRd^3 + 13/72*nf^4*T^3*h^10*B*QRd^6*LRd^2 + 43/144*nf^4*
      T^3*h^10*B*QRd^6*LLd^2 + 1/2*nf^4*T^3*h^10*B*QR^2*QRd^2*LR^2*LRd^2 + 3/4
      *nf^4*T^3*h^10*B*QR^2*QRd^2*LLd^2*LR^2 + 3/4*nf^4*T^3*h^10*B*QR^2*QRd^2*
      LL^2*LRd^2 + 1/2*nf^4*T^3*h^10*B*QR^2*QRd^2*LL^2*LLd^2 - 1/5*nf^4*T^3*
      h^10*B*QR^2*QRd^5*LRd + 1/9*nf^4*T^3*h^10*B*QR^3*LR^3*LRd^2 + 1/18*nf^4*
      T^3*h^10*B*QR^3*LLd^2*LR^3 + 7/16*nf^4*T^3*h^10*B*QR^4*QRd^4 - 1/5*nf^4*
      T^3*h^10*B*QR^5*QRd^2*LR + 13/72*nf^4*T^3*h^10*B*QR^6*LR^2 + 43/144*nf^4
      *T^3*h^10*B*QR^6*LL^2 + 1/9*nf^4*T^3*h^10*B*QLd*QR*LLd^3*LR^3 + 2/9*nf^4
      *T^3*h^10*B*QLd*QR*LL^3*LRd^3 - 2/5*nf^4*T^3*h^10*B*QLd*QR^5*QRd*LL + 9/
      16*nf^4*T^3*h^10*B*QLd^2*QRd^4*LRd^2 + 3/8*nf^4*T^3*h^10*B*QLd^2*QRd^4*
      LLd^2 + 3/4*nf^4*T^3*h^10*B*QLd^2*QR^2*LR^2*LRd^2 + 1/2*nf^4*T^3*h^10*B*
      QLd^2*QR^2*LLd^2*LR^2 + 1/2*nf^4*T^3*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 3/4*
      nf^4*T^3*h^10*B*QLd^2*QR^2*LL^2*LLd^2 + 21/16*nf^4*T^3*h^10*B*QLd^2*QR^4
      *QRd^2 - 2/5*nf^4*T^3*h^10*B*QLd^2*QR^5*LR + 1/18*nf^4*T^3*h^10*B*QLd^3*
      LLd^3*LR^2 + 1/9*nf^4*T^3*h^10*B*QLd^3*LL^2*LLd^3 + 1/3*nf^4*T^3*h^10*B*
      QLd^3*QR^3*LLd*LR + 2/3*nf^4*T^3*h^10*B*QLd^3*QR^3*LL*LRd + 3/8*nf^4*T^3
      *h^10*B*QLd^4*QRd^2*LRd^2 + 9/16*nf^4*T^3*h^10*B*QLd^4*QRd^2*LLd^2 + 95/
      144*nf^4*T^3*h^10*B*QLd^4*QR^4 - 2/5*nf^4*T^3*h^10*B*QLd^5*QR^2*LLd + 43/
      144*nf^4*T^3*h^10*B*QLd^6*LRd^2 + 13/72*nf^4*T^3*h^10*B*QLd^6*LLd^2 + 2/
      9*nf^4*T^3*h^10*B*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^3*h^10*B*QL*QRd*LL^3*
      LRd^3 - 2/5*nf^4*T^3*h^10*B*QL*QR*QRd^5*LLd + 4/9*nf^4*T^3*h^10*B*QL*
      QLd^3*QR^3*QRd - 2/5*nf^4*T^3*h^10*B*QL*QLd^5*QR*LRd + 3/4*nf^4*T^3*h^10
      *B*QL^2*QRd^2*LR^2*LRd^2 + 1/2*nf^4*T^3*h^10*B*QL^2*QRd^2*LLd^2*LR^2 + 1/
      2*nf^4*T^3*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 3/4*nf^4*T^3*h^10*B*QL^2*QRd^2
      *LL^2*LLd^2 - 2/5*nf^4*T^3*h^10*B*QL^2*QRd^5*LRd + 21/16*nf^4*T^3*h^10*B
      *QL^2*QR^2*QRd^4 + 9/16*nf^4*T^3*h^10*B*QL^2*QR^4*LR^2 + 3/8*nf^4*T^3*
      h^10*B*QL^2*QR^4*LL^2 + 1/2*nf^4*T^3*h^10*B*QL^2*QLd^2*LR^2*LRd^2 + 3/4*
      nf^4*T^3*h^10*B*QL^2*QLd^2*LLd^2*LR^2 + 3/4*nf^4*T^3*h^10*B*QL^2*QLd^2*
      LL^2*LRd^2 + 1/2*nf^4*T^3*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 7/4*nf^4*T^3*
      h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 21/16*nf^4*T^3*h^10*B*QL^2*QLd^4*QR^2 - 1/
      5*nf^4*T^3*h^10*B*QL^2*QLd^5*LLd + 1/18*nf^4*T^3*h^10*B*QL^3*LL^3*LRd^2
       + 1/9*nf^4*T^3*h^10*B*QL^3*LL^3*LLd^2 + 2/3*nf^4*T^3*h^10*B*QL^3*QRd^3*
      LLd*LR + 1/3*nf^4*T^3*h^10*B*QL^3*QRd^3*LL*LRd + 4/9*nf^4*T^3*h^10*B*
      QL^3*QLd*QR*QRd^3 + 95/144*nf^4*T^3*h^10*B*QL^4*QRd^4 + 3/8*nf^4*T^3*
      h^10*B*QL^4*QR^2*LR^2 + 9/16*nf^4*T^3*h^10*B*QL^4*QR^2*LL^2 + 21/16*nf^4
      *T^3*h^10*B*QL^4*QLd^2*QRd^2 + 7/16*nf^4*T^3*h^10*B*QL^4*QLd^4 - 2/5*
      nf^4*T^3*h^10*B*QL^5*QRd^2*LL - 2/5*nf^4*T^3*h^10*B*QL^5*QLd*QRd*LR - 1/
      5*nf^4*T^3*h^10*B*QL^5*QLd^2*LL + 43/144*nf^4*T^3*h^10*B*QL^6*LR^2 + 13/
      72*nf^4*T^3*h^10*B*QL^6*LL^2 + 2/3*nf^4*T^3*h^10*B*G*QRd^3*LLd*LR*LRd +
      1/3*nf^4*T^3*h^10*B*G*QRd^3*LL*LLd^2 + 2/3*nf^4*T^3*h^10*B*G*QR*QRd^4*
      LLd + 2/3*nf^4*T^3*h^10*B*G*QR^3*LL*LR*LRd + 1/3*nf^4*T^3*h^10*B*G*QR^3*
      LL^2*LLd + 2/3*nf^4*T^3*h^10*B*G*QR^4*QRd*LL + nf^4*T^3*h^10*B*G*QLd*QR*
      LLd^2*LR^2 + nf^4*T^3*h^10*B*G*QLd*QR*LL^2*LRd^2 + 2/3*nf^4*T^3*h^10*B*G
      *QLd*QR*QRd^3*LRd + 1/3*nf^4*T^3*h^10*B*G*QLd*QR^3*QRd^2 + 1/3*nf^4*T^3*
      h^10*B*G*QLd^3*LR*LRd^2 + 2/3*nf^4*T^3*h^10*B*G*QLd^3*LL*LLd*LRd + 2/3*
      nf^4*T^3*h^10*B*G*QLd^3*QR*QRd*LRd + nf^4*T^3*h^10*B*G*QLd^3*QR^3 + nf^4
      *T^3*h^10*B*G*QL*QRd*LLd^2*LR^2 + nf^4*T^3*h^10*B*G*QL*QRd*LL^2*LRd^2 +
      1/3*nf^4*T^3*h^10*B*G*QL*QR^2*QRd^3 + 2/3*nf^4*T^3*h^10*B*G*QL*QR^3*QRd*
      LR + 2/3*nf^4*T^3*h^10*B*G*QL*QLd*QRd^3*LLd + 2/3*nf^4*T^3*h^10*B*G*QL*
      QLd*QR^3*LL + nf^4*T^3*h^10*B*G*QL*QLd^2*QR^2*QRd + 2/3*nf^4*T^3*h^10*B*
      G*QL*QLd^3*QRd*LLd + 2/3*nf^4*T^3*h^10*B*G*QL*QLd^4*LRd + nf^4*T^3*h^10*
      B*G*QL^2*QLd*QR*QRd^2 + 1/3*nf^4*T^3*h^10*B*G*QL^2*QLd^3*QR + 1/3*nf^4*
      T^3*h^10*B*G*QL^3*LR^2*LRd + 2/3*nf^4*T^3*h^10*B*G*QL^3*LL*LLd*LR + nf^4
      *T^3*h^10*B*G*QL^3*QRd^3 + 2/3*nf^4*T^3*h^10*B*G*QL^3*QR*QRd*LR + 2/3*
      nf^4*T^3*h^10*B*G*QL^3*QLd*QR*LL + 1/3*nf^4*T^3*h^10*B*G*QL^3*QLd^2*QRd
       + 2/3*nf^4*T^3*h^10*B*G*QL^4*QLd*LR - nf^4*T^3*h^10*B*W*LLd*LR^3*LRd^2
       + 2*nf^4*T^3*h^10*B*W*LLd^3*LR^3 - nf^4*T^3*h^10*B*W*LL*LR^2*LRd^3 + 2*
      nf^4*T^3*h^10*B*W*LL*LLd^2*LR^2*LRd + 2*nf^4*T^3*h^10*B*W*LL^2*LLd*LR*
      LRd^2 - nf^4*T^3*h^10*B*W*LL^2*LLd^3*LR + 2*nf^4*T^3*h^10*B*W*LL^3*LRd^3
       - nf^4*T^3*h^10*B*W*LL^3*LLd^2*LRd - 2*nf^4*T^3*h^10*B*W*QRd^3*LLd*LR*
      LRd - 2*nf^4*T^3*h^10*B*W*QRd^3*LL*LRd^2 - nf^4*T^3*h^10*B*W*QRd^3*LL*
      LLd^2 - nf^4*T^3*h^10*B*W*QR*QRd^4*LLd - 2*nf^4*T^3*h^10*B*W*QR^3*LLd*
      LR^2 - 2*nf^4*T^3*h^10*B*W*QR^3*LL*LR*LRd - nf^4*T^3*h^10*B*W*QR^3*LL^2*
      LLd - nf^4*T^3*h^10*B*W*QR^4*QRd*LL - 2*nf^4*T^3*h^10*B*W*QLd*QRd^2*LR*
      LRd^2 + 2*nf^4*T^3*h^10*B*W*QLd*QR*LLd^2*LR^2 + 2*nf^4*T^3*h^10*B*W*QLd*
      QR*LL^2*LRd^2 - nf^4*T^3*h^10*B*W*QLd*QR^4*LR - 2*nf^4*T^3*h^10*B*W*
      QLd^2*QRd*LL*LLd^2 + 4*nf^4*T^3*h^10*B*W*QLd^2*QR^2*LLd*LR + 4*nf^4*T^3*
      h^10*B*W*QLd^2*QR^2*LL*LRd - nf^4*T^3*h^10*B*W*QLd^3*LR*LRd^2 - 2*nf^4*
      T^3*h^10*B*W*QLd^3*LLd^2*LR - 2*nf^4*T^3*h^10*B*W*QLd^3*LL*LLd*LRd + 4*
      nf^4*T^3*h^10*B*W*QLd^3*QR^3 - nf^4*T^3*h^10*B*W*QLd^4*QR*LLd + 2*nf^4*
      T^3*h^10*B*W*QL*QRd*LLd^2*LR^2 + 2*nf^4*T^3*h^10*B*W*QL*QRd*LL^2*LRd^2
       - nf^4*T^3*h^10*B*W*QL*QRd^4*LRd - 2*nf^4*T^3*h^10*B*W*QL*QR^2*LR^2*LRd
       + 4*nf^4*T^3*h^10*B*W*QL*QLd^2*QR^2*QRd - nf^4*T^3*h^10*B*W*QL*QLd^4*
      LRd + 4*nf^4*T^3*h^10*B*W*QL^2*QRd^2*LLd*LR + 4*nf^4*T^3*h^10*B*W*QL^2*
      QRd^2*LL*LRd - 2*nf^4*T^3*h^10*B*W*QL^2*QR*LL^2*LLd + 4*nf^4*T^3*h^10*B*
      W*QL^2*QLd*QR*QRd^2 - nf^4*T^3*h^10*B*W*QL^3*LR^2*LRd - 2*nf^4*T^3*h^10*
      B*W*QL^3*LL*LLd*LR - 2*nf^4*T^3*h^10*B*W*QL^3*LL^2*LRd + 4*nf^4*T^3*h^10
      *B*W*QL^3*QRd^3 - nf^4*T^3*h^10*B*W*QL^4*QRd*LL - nf^4*T^3*h^10*B*W*QL^4
      *QLd*LR + 8*nf^4*T^3*h^10*B*W*G*QRd^3*LRd + 20*nf^4*T^3*h^10*B*W*G*QR*
      QRd*LR*LRd + 20*nf^4*T^3*h^10*B*W*G*QR*QRd*LL*LLd + 20*nf^4*T^3*h^10*B*W
      *G*QR^2*QRd^2 + 8*nf^4*T^3*h^10*B*W*G*QR^3*LR + 20*nf^4*T^3*h^10*B*W*G*
      QLd*QRd^2*LLd + 24*nf^4*T^3*h^10*B*W*G*QLd*QR*LLd*LR + 20*nf^4*T^3*h^10*
      B*W*G*QLd*QR*LL*LRd + 20*nf^4*T^3*h^10*B*W*G*QLd^2*QRd*LRd + 24*nf^4*T^3
      *h^10*B*W*G*QLd^2*QR^2 + 8*nf^4*T^3*h^10*B*W*G*QLd^3*LLd + 20*nf^4*T^3*
      h^10*B*W*G*QL*QRd*LLd*LR + 24*nf^4*T^3*h^10*B*W*G*QL*QRd*LL*LRd + 20*
      nf^4*T^3*h^10*B*W*G*QL*QR^2*LL + 20*nf^4*T^3*h^10*B*W*G*QL*QLd*LR*LRd +
      20*nf^4*T^3*h^10*B*W*G*QL*QLd*LL*LLd + 80*nf^4*T^3*h^10*B*W*G*QL*QLd*QR*
      QRd + 24*nf^4*T^3*h^10*B*W*G*QL^2*QRd^2 + 20*nf^4*T^3*h^10*B*W*G*QL^2*QR
      *LR + 20*nf^4*T^3*h^10*B*W*G*QL^2*QLd^2 + 8*nf^4*T^3*h^10*B*W*G*QL^3*LL
       + 25/2*nf^4*T^3*h^10*B*W^2*LR^2*LRd^2 + 63/4*nf^4*T^3*h^10*B*W^2*LLd^2*
      LR^2 + 50*nf^4*T^3*h^10*B*W^2*LL*LLd*LR*LRd + 63/4*nf^4*T^3*h^10*B*W^2*
      LL^2*LRd^2 + 25/2*nf^4*T^3*h^10*B*W^2*LL^2*LLd^2 + 21/2*nf^4*T^3*h^10*B*
      W^2*QRd^3*LRd + 50*nf^4*T^3*h^10*B*W^2*QR*QRd*LR*LRd + 50*nf^4*T^3*h^10*
      B*W^2*QR*QRd*LL*LLd + 25*nf^4*T^3*h^10*B*W^2*QR^2*QRd^2 + 21/2*nf^4*T^3*
      h^10*B*W^2*QR^3*LR + 25*nf^4*T^3*h^10*B*W^2*QLd*QRd^2*LLd + 63*nf^4*T^3*
      h^10*B*W^2*QLd*QR*LLd*LR + 50*nf^4*T^3*h^10*B*W^2*QLd*QR*LL*LRd + 25*
      nf^4*T^3*h^10*B*W^2*QLd^2*QRd*LRd + 63/2*nf^4*T^3*h^10*B*W^2*QLd^2*QR^2
       + 21/2*nf^4*T^3*h^10*B*W^2*QLd^3*LLd + 50*nf^4*T^3*h^10*B*W^2*QL*QRd*
      LLd*LR + 63*nf^4*T^3*h^10*B*W^2*QL*QRd*LL*LRd + 25*nf^4*T^3*h^10*B*W^2*
      QL*QR^2*LL + 50*nf^4*T^3*h^10*B*W^2*QL*QLd*LR*LRd + 50*nf^4*T^3*h^10*B*
      W^2*QL*QLd*LL*LLd + 100*nf^4*T^3*h^10*B*W^2*QL*QLd*QR*QRd + 63/2*nf^4*
      T^3*h^10*B*W^2*QL^2*QRd^2 + 25*nf^4*T^3*h^10*B*W^2*QL^2*QR*LR + 25*nf^4*
      T^3*h^10*B*W^2*QL^2*QLd^2 + 21/2*nf^4*T^3*h^10*B*W^2*QL^3*LL - 1/6*nf^4*
      T^3*h^10*B^2*LLd*LR^3*LRd^2 + 3/4*nf^4*T^3*h^10*B^2*LLd^3*LR^3 - 1/6*
      nf^4*T^3*h^10*B^2*LL*LR^2*LRd^3 + nf^4*T^3*h^10*B^2*LL*LLd^2*LR^2*LRd +
      nf^4*T^3*h^10*B^2*LL^2*LLd*LR*LRd^2 - 1/6*nf^4*T^3*h^10*B^2*LL^2*LLd^3*
      LR + 3/4*nf^4*T^3*h^10*B^2*LL^3*LRd^3 - 1/6*nf^4*T^3*h^10*B^2*LL^3*LLd^2
      *LRd - 1/3*nf^4*T^3*h^10*B^2*QRd^3*LLd*LR*LRd - 3/4*nf^4*T^3*h^10*B^2*
      QRd^3*LL*LRd^2 - 1/6*nf^4*T^3*h^10*B^2*QRd^3*LL*LLd^2 - 1/2*nf^4*T^3*
      h^10*B^2*QR*QRd^4*LLd - 3/4*nf^4*T^3*h^10*B^2*QR^3*LLd*LR^2 - 1/3*nf^4*
      T^3*h^10*B^2*QR^3*LL*LR*LRd - 1/6*nf^4*T^3*h^10*B^2*QR^3*LL^2*LLd - 1/2*
      nf^4*T^3*h^10*B^2*QR^4*QRd*LL - nf^4*T^3*h^10*B^2*QLd*QRd^2*LR*LRd^2 + 3/
      4*nf^4*T^3*h^10*B^2*QLd*QR*LLd^2*LR^2 + nf^4*T^3*h^10*B^2*QLd*QR*LL^2*
      LRd^2 - 3/8*nf^4*T^3*h^10*B^2*QLd*QR^4*LR - nf^4*T^3*h^10*B^2*QLd^2*QRd*
      LL*LLd^2 + 3/2*nf^4*T^3*h^10*B^2*QLd^2*QR^2*LLd*LR + 2*nf^4*T^3*h^10*B^2
      *QLd^2*QR^2*LL*LRd - 1/6*nf^4*T^3*h^10*B^2*QLd^3*LR*LRd^2 - 3/4*nf^4*T^3
      *h^10*B^2*QLd^3*LLd^2*LR - 1/3*nf^4*T^3*h^10*B^2*QLd^3*LL*LLd*LRd + 3/2*
      nf^4*T^3*h^10*B^2*QLd^3*QR^3 - 3/8*nf^4*T^3*h^10*B^2*QLd^4*QR*LLd + nf^4
      *T^3*h^10*B^2*QL*QRd*LLd^2*LR^2 + 3/4*nf^4*T^3*h^10*B^2*QL*QRd*LL^2*
      LRd^2 - 3/8*nf^4*T^3*h^10*B^2*QL*QRd^4*LRd - nf^4*T^3*h^10*B^2*QL*QR^2*
      LR^2*LRd + 2*nf^4*T^3*h^10*B^2*QL*QLd^2*QR^2*QRd - 1/2*nf^4*T^3*h^10*B^2
      *QL*QLd^4*LRd + 2*nf^4*T^3*h^10*B^2*QL^2*QRd^2*LLd*LR + 3/2*nf^4*T^3*
      h^10*B^2*QL^2*QRd^2*LL*LRd - nf^4*T^3*h^10*B^2*QL^2*QR*LL^2*LLd + 2*nf^4
      *T^3*h^10*B^2*QL^2*QLd*QR*QRd^2 - 1/6*nf^4*T^3*h^10*B^2*QL^3*LR^2*LRd -
      1/3*nf^4*T^3*h^10*B^2*QL^3*LL*LLd*LR - 3/4*nf^4*T^3*h^10*B^2*QL^3*LL^2*
      LRd + 3/2*nf^4*T^3*h^10*B^2*QL^3*QRd^3 - 3/8*nf^4*T^3*h^10*B^2*QL^4*QRd*
      LL - 1/2*nf^4*T^3*h^10*B^2*QL^4*QLd*LR + 5/2*nf^4*T^3*h^10*B^2*W*LR^2*
      LRd^2 + 13/4*nf^4*T^3*h^10*B^2*W*LLd^2*LR^2 + 10*nf^4*T^3*h^10*B^2*W*LL*
      LLd*LR*LRd + 13/4*nf^4*T^3*h^10*B^2*W*LL^2*LRd^2 + 5/2*nf^4*T^3*h^10*B^2
      *W*LL^2*LLd^2 + 13/6*nf^4*T^3*h^10*B^2*W*QRd^3*LRd + 10*nf^4*T^3*h^10*
      B^2*W*QR*QRd*LR*LRd + 10*nf^4*T^3*h^10*B^2*W*QR*QRd*LL*LLd + 5*nf^4*T^3*
      h^10*B^2*W*QR^2*QRd^2 + 13/6*nf^4*T^3*h^10*B^2*W*QR^3*LR + 5*nf^4*T^3*
      h^10*B^2*W*QLd*QRd^2*LLd + 13*nf^4*T^3*h^10*B^2*W*QLd*QR*LLd*LR + 10*
      nf^4*T^3*h^10*B^2*W*QLd*QR*LL*LRd + 5*nf^4*T^3*h^10*B^2*W*QLd^2*QRd*LRd
       + 13/2*nf^4*T^3*h^10*B^2*W*QLd^2*QR^2 + 13/6*nf^4*T^3*h^10*B^2*W*QLd^3*
      LLd + 10*nf^4*T^3*h^10*B^2*W*QL*QRd*LLd*LR + 13*nf^4*T^3*h^10*B^2*W*QL*
      QRd*LL*LRd + 5*nf^4*T^3*h^10*B^2*W*QL*QR^2*LL + 10*nf^4*T^3*h^10*B^2*W*
      QL*QLd*LR*LRd + 10*nf^4*T^3*h^10*B^2*W*QL*QLd*LL*LLd + 20*nf^4*T^3*h^10*
      B^2*W*QL*QLd*QR*QRd + 13/2*nf^4*T^3*h^10*B^2*W*QL^2*QRd^2 + 5*nf^4*T^3*
      h^10*B^2*W*QL^2*QR*LR + 5*nf^4*T^3*h^10*B^2*W*QL^2*QLd^2 + 13/6*nf^4*T^3
      *h^10*B^2*W*QL^3*LL - 49/64*nf^4*T^3*h^10*p^2*LR^4*LRd^4 - 33/32*nf^4*
      T^3*h^10*p^2*LLd^2*LR^4*LRd^2 - 83/144*nf^4*T^3*h^10*p^2*LLd^4*LR^4 + 2/
      9*nf^4*T^3*h^10*p^2*LL*LLd^3*LR^3*LRd - 33/32*nf^4*T^3*h^10*p^2*LL^2*
      LR^2*LRd^4 - 25/16*nf^4*T^3*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 - 33/32*nf^4*
      T^3*h^10*p^2*LL^2*LLd^4*LR^2 + 2/9*nf^4*T^3*h^10*p^2*LL^3*LLd*LR*LRd^3
       - 83/144*nf^4*T^3*h^10*p^2*LL^4*LRd^4 - 33/32*nf^4*T^3*h^10*p^2*LL^4*
      LLd^2*LRd^2 - 49/64*nf^4*T^3*h^10*p^2*LL^4*LLd^4 + 1/9*nf^4*T^3*h^10*p^2
      *QRd^3*LR^2*LRd^3 + 1/18*nf^4*T^3*h^10*p^2*QRd^3*LL^2*LRd^3 - 59/72*nf^4
      *T^3*h^10*p^2*QRd^6*LRd^2 - 301/288*nf^4*T^3*h^10*p^2*QRd^6*LLd^2 + 1/8*
      nf^4*T^3*h^10*p^2*QR*QRd^4*LR*LRd^2 - 3/8*nf^4*T^3*h^10*p^2*QR*QRd^4*
      LLd^2*LR - 25/8*nf^4*T^3*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 33/8*nf^4*T^3*
      h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 - 33/8*nf^4*T^3*h^10*p^2*QR^2*QRd^2*LL^2*
      LRd^2 - 25/8*nf^4*T^3*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 - 7/8*nf^4*T^3*h^10
      *p^2*QR^2*QRd^5*LRd + 1/9*nf^4*T^3*h^10*p^2*QR^3*LR^3*LRd^2 + 1/18*nf^4*
      T^3*h^10*p^2*QR^3*LLd^2*LR^3 + 1/8*nf^4*T^3*h^10*p^2*QR^4*QRd*LR^2*LRd
       - 3/8*nf^4*T^3*h^10*p^2*QR^4*QRd*LL^2*LRd - 151/64*nf^4*T^3*h^10*p^2*
      QR^4*QRd^4 - 7/8*nf^4*T^3*h^10*p^2*QR^5*QRd^2*LR - 59/72*nf^4*T^3*h^10*
      p^2*QR^6*LR^2 - 301/288*nf^4*T^3*h^10*p^2*QR^6*LL^2 + 1/9*nf^4*T^3*h^10*
      p^2*QLd*QR*LLd^3*LR^3 + 2/9*nf^4*T^3*h^10*p^2*QLd*QR*LL^3*LRd^3 + 3/8*
      nf^4*T^3*h^10*p^2*QLd*QR^2*QRd^4*LLd - 1/4*nf^4*T^3*h^10*p^2*QLd*QR^4*
      LLd*LR^2 - 1/8*nf^4*T^3*h^10*p^2*QLd*QR^4*LL^2*LLd - 2*nf^4*T^3*h^10*p^2
      *QLd*QR^5*QRd*LL - 95/32*nf^4*T^3*h^10*p^2*QLd^2*QRd^4*LRd^2 - 75/32*
      nf^4*T^3*h^10*p^2*QLd^2*QRd^4*LLd^2 - 33/8*nf^4*T^3*h^10*p^2*QLd^2*QR^2*
      LR^2*LRd^2 - 7/2*nf^4*T^3*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 - 25/8*nf^4*T^3
      *h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 - 33/8*nf^4*T^3*h^10*p^2*QLd^2*QR^2*LL^2
      *LLd^2 - 231/32*nf^4*T^3*h^10*p^2*QLd^2*QR^4*QRd^2 - 7/20*nf^4*T^3*h^10*
      p^2*QLd^2*QR^5*LR + 1/18*nf^4*T^3*h^10*p^2*QLd^3*LLd^3*LR^2 + 1/9*nf^4*
      T^3*h^10*p^2*QLd^3*LL^2*LLd^3 + 1/3*nf^4*T^3*h^10*p^2*QLd^3*QR^3*LLd*LR
       + 2/3*nf^4*T^3*h^10*p^2*QLd^3*QR^3*LL*LRd - 75/32*nf^4*T^3*h^10*p^2*
      QLd^4*QRd^2*LRd^2 - 95/32*nf^4*T^3*h^10*p^2*QLd^4*QRd^2*LLd^2 - 1/8*nf^4
      *T^3*h^10*p^2*QLd^4*QR*LR*LRd^2 - 1/4*nf^4*T^3*h^10*p^2*QLd^4*QR*LLd^2*
      LR - 1/8*nf^4*T^3*h^10*p^2*QLd^4*QR^2*QRd*LRd - 373/144*nf^4*T^3*h^10*
      p^2*QLd^4*QR^4 - 7/20*nf^4*T^3*h^10*p^2*QLd^5*QR^2*LLd - 301/288*nf^4*
      T^3*h^10*p^2*QLd^6*LRd^2 - 59/72*nf^4*T^3*h^10*p^2*QLd^6*LLd^2 + 2/9*
      nf^4*T^3*h^10*p^2*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^3*h^10*p^2*QL*QRd*LL^3*
      LRd^3 - 1/4*nf^4*T^3*h^10*p^2*QL*QRd^4*LL*LRd^2 - 1/8*nf^4*T^3*h^10*p^2*
      QL*QRd^4*LL*LLd^2 - 2*nf^4*T^3*h^10*p^2*QL*QR*QRd^5*LLd + 3/8*nf^4*T^3*
      h^10*p^2*QL*QR^4*QRd^2*LL - 1/8*nf^4*T^3*h^10*p^2*QL*QLd^2*QR^4*LL + 4/9
      *nf^4*T^3*h^10*p^2*QL*QLd^3*QR^3*QRd - 3/8*nf^4*T^3*h^10*p^2*QL*QLd^4*LL
      *LRd^2 + 1/8*nf^4*T^3*h^10*p^2*QL*QLd^4*LL*LLd^2 - 2*nf^4*T^3*h^10*p^2*
      QL*QLd^5*QR*LRd - 33/8*nf^4*T^3*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 - 25/8*
      nf^4*T^3*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 - 7/2*nf^4*T^3*h^10*p^2*QL^2*
      QRd^2*LL^2*LRd^2 - 33/8*nf^4*T^3*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 - 7/20*
      nf^4*T^3*h^10*p^2*QL^2*QRd^5*LRd - 231/32*nf^4*T^3*h^10*p^2*QL^2*QR^2*
      QRd^4 - 95/32*nf^4*T^3*h^10*p^2*QL^2*QR^4*LR^2 - 75/32*nf^4*T^3*h^10*p^2
      *QL^2*QR^4*LL^2 - 1/8*nf^4*T^3*h^10*p^2*QL^2*QLd*QRd^4*LLd - 25/8*nf^4*
      T^3*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 - 33/8*nf^4*T^3*h^10*p^2*QL^2*QLd^2*
      LLd^2*LR^2 - 33/8*nf^4*T^3*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 - 25/8*nf^4*
      T^3*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 - 175/16*nf^4*T^3*h^10*p^2*QL^2*QLd^2
      *QR^2*QRd^2 + 3/8*nf^4*T^3*h^10*p^2*QL^2*QLd^4*QRd*LRd - 231/32*nf^4*T^3
      *h^10*p^2*QL^2*QLd^4*QR^2 - 7/8*nf^4*T^3*h^10*p^2*QL^2*QLd^5*LLd + 1/18*
      nf^4*T^3*h^10*p^2*QL^3*LL^3*LRd^2 + 1/9*nf^4*T^3*h^10*p^2*QL^3*LL^3*
      LLd^2 + 2/3*nf^4*T^3*h^10*p^2*QL^3*QRd^3*LLd*LR + 1/3*nf^4*T^3*h^10*p^2*
      QL^3*QRd^3*LL*LRd + 4/9*nf^4*T^3*h^10*p^2*QL^3*QLd*QR*QRd^3 - 1/8*nf^4*
      T^3*h^10*p^2*QL^4*QRd*LR^2*LRd - 1/4*nf^4*T^3*h^10*p^2*QL^4*QRd*LL^2*LRd
       - 373/144*nf^4*T^3*h^10*p^2*QL^4*QRd^4 - 1/8*nf^4*T^3*h^10*p^2*QL^4*QR*
      QRd^2*LR - 75/32*nf^4*T^3*h^10*p^2*QL^4*QR^2*LR^2 - 95/32*nf^4*T^3*h^10*
      p^2*QL^4*QR^2*LL^2 - 3/8*nf^4*T^3*h^10*p^2*QL^4*QLd*LLd*LR^2 + 1/8*nf^4*
      T^3*h^10*p^2*QL^4*QLd*LL^2*LLd - 231/32*nf^4*T^3*h^10*p^2*QL^4*QLd^2*
      QRd^2 + 3/8*nf^4*T^3*h^10*p^2*QL^4*QLd^2*QR*LR - 151/64*nf^4*T^3*h^10*
      p^2*QL^4*QLd^4 - 7/20*nf^4*T^3*h^10*p^2*QL^5*QRd^2*LL - 2*nf^4*T^3*h^10*
      p^2*QL^5*QLd*QRd*LR - 7/8*nf^4*T^3*h^10*p^2*QL^5*QLd^2*LL - 301/288*nf^4
      *T^3*h^10*p^2*QL^6*LR^2 - 59/72*nf^4*T^3*h^10*p^2*QL^6*LL^2 - 2/3*nf^4*
      T^3*h^10*p^2*G*QRd^3*LLd*LR*LRd - 3/2*nf^4*T^3*h^10*p^2*G*QRd^3*LL*LRd^2
       - 1/3*nf^4*T^3*h^10*p^2*G*QRd^3*LL*LLd^2 - 2/3*nf^4*T^3*h^10*p^2*G*QR*
      QRd^4*LLd - 3/2*nf^4*T^3*h^10*p^2*G*QR^3*LLd*LR^2 - 2/3*nf^4*T^3*h^10*
      p^2*G*QR^3*LL*LR*LRd - 1/3*nf^4*T^3*h^10*p^2*G*QR^3*LL^2*LLd - 2/3*nf^4*
      T^3*h^10*p^2*G*QR^4*QRd*LL + 7/4*nf^4*T^3*h^10*p^2*G*QLd*QR*LR^2*LRd^2
       + 3/2*nf^4*T^3*h^10*p^2*G*QLd*QR*LLd^2*LR^2 - 1/4*nf^4*T^3*h^10*p^2*G*
      QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T^3*h^10*p^2*G*QLd*QR*LL^2*LLd^2 - 2/3*nf^4
      *T^3*h^10*p^2*G*QLd*QR*QRd^3*LRd + 17/12*nf^4*T^3*h^10*p^2*G*QLd*QR^3*
      QRd^2 - 3*nf^4*T^3*h^10*p^2*G*QLd*QR^4*LR - 1/3*nf^4*T^3*h^10*p^2*G*
      QLd^3*LR*LRd^2 - 3/2*nf^4*T^3*h^10*p^2*G*QLd^3*LLd^2*LR - 2/3*nf^4*T^3*
      h^10*p^2*G*QLd^3*LL*LLd*LRd - 2/3*nf^4*T^3*h^10*p^2*G*QLd^3*QR*QRd*LRd
       + 1/2*nf^4*T^3*h^10*p^2*G*QLd^3*QR^3 - 3*nf^4*T^3*h^10*p^2*G*QLd^4*QR*
      LLd + 7/4*nf^4*T^3*h^10*p^2*G*QL*QRd*LR^2*LRd^2 - 1/4*nf^4*T^3*h^10*p^2*
      G*QL*QRd*LLd^2*LR^2 + 3/2*nf^4*T^3*h^10*p^2*G*QL*QRd*LL^2*LRd^2 + 7/4*
      nf^4*T^3*h^10*p^2*G*QL*QRd*LL^2*LLd^2 - 3*nf^4*T^3*h^10*p^2*G*QL*QRd^4*
      LRd + 17/12*nf^4*T^3*h^10*p^2*G*QL*QR^2*QRd^3 - 2/3*nf^4*T^3*h^10*p^2*G*
      QL*QR^3*QRd*LR - 2/3*nf^4*T^3*h^10*p^2*G*QL*QLd*QRd^3*LLd - 2/3*nf^4*T^3
      *h^10*p^2*G*QL*QLd*QR^3*LL - 1/4*nf^4*T^3*h^10*p^2*G*QL*QLd^2*QR^2*QRd
       - 2/3*nf^4*T^3*h^10*p^2*G*QL*QLd^3*QRd*LLd - 2/3*nf^4*T^3*h^10*p^2*G*QL
      *QLd^4*LRd - 1/4*nf^4*T^3*h^10*p^2*G*QL^2*QLd*QR*QRd^2 + 17/12*nf^4*T^3*
      h^10*p^2*G*QL^2*QLd^3*QR - 1/3*nf^4*T^3*h^10*p^2*G*QL^3*LR^2*LRd - 2/3*
      nf^4*T^3*h^10*p^2*G*QL^3*LL*LLd*LR - 3/2*nf^4*T^3*h^10*p^2*G*QL^3*LL^2*
      LRd + 1/2*nf^4*T^3*h^10*p^2*G*QL^3*QRd^3 - 2/3*nf^4*T^3*h^10*p^2*G*QL^3*
      QR*QRd*LR - 2/3*nf^4*T^3*h^10*p^2*G*QL^3*QLd*QR*LL + 17/12*nf^4*T^3*h^10
      *p^2*G*QL^3*QLd^2*QRd - 3*nf^4*T^3*h^10*p^2*G*QL^4*QRd*LL - 2/3*nf^4*T^3
      *h^10*p^2*G*QL^4*QLd*LR + 9/2*nf^4*T^3*h^10*p^2*W*LLd*LR^3*LRd^2 + 6*
      nf^4*T^3*h^10*p^2*W*LLd^3*LR^3 + 9/2*nf^4*T^3*h^10*p^2*W*LL*LR^2*LRd^3
       - 1/2*nf^4*T^3*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 1/2*nf^4*T^3*h^10*p^2*W*
      LL^2*LLd*LR*LRd^2 + 9/2*nf^4*T^3*h^10*p^2*W*LL^2*LLd^3*LR + 6*nf^4*T^3*
      h^10*p^2*W*LL^3*LRd^3 + 9/2*nf^4*T^3*h^10*p^2*W*LL^3*LLd^2*LRd + 2*nf^4*
      T^3*h^10*p^2*W*QRd^3*LLd*LR*LRd + 3/2*nf^4*T^3*h^10*p^2*W*QRd^3*LL*LRd^2
       - 5/2*nf^4*T^3*h^10*p^2*W*QRd^3*LL*LLd^2 + 1/4*nf^4*T^3*h^10*p^2*W*QR*
      QRd^4*LLd + 7*nf^4*T^3*h^10*p^2*W*QR^2*QRd^2*LLd*LR + 7*nf^4*T^3*h^10*
      p^2*W*QR^2*QRd^2*LL*LRd + 3/2*nf^4*T^3*h^10*p^2*W*QR^3*LLd*LR^2 + 2*nf^4
      *T^3*h^10*p^2*W*QR^3*LL*LR*LRd - 5/2*nf^4*T^3*h^10*p^2*W*QR^3*LL^2*LLd
       + 1/4*nf^4*T^3*h^10*p^2*W*QR^4*QRd*LL + 1/2*nf^4*T^3*h^10*p^2*W*QLd*
      QRd^2*LR*LRd^2 - 7/2*nf^4*T^3*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 7/2*nf^4*
      T^3*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 3*nf^4*T^3*h^10*p^2*W*QLd*QR*LLd^2*
      LR^2 - 1/2*nf^4*T^3*h^10*p^2*W*QLd*QR*LL^2*LRd^2 + 7/2*nf^4*T^3*h^10*p^2
      *W*QLd*QR*LL^2*LLd^2 + 7*nf^4*T^3*h^10*p^2*W*QLd*QR^3*QRd^2 - 3/2*nf^4*
      T^3*h^10*p^2*W*QLd*QR^4*LR - 7/2*nf^4*T^3*h^10*p^2*W*QLd^2*QRd*LL*LRd^2
       + 1/2*nf^4*T^3*h^10*p^2*W*QLd^2*QRd*LL*LLd^2 - 7/2*nf^4*T^3*h^10*p^2*W*
      QLd^2*QR*QRd^2*LLd + 6*nf^4*T^3*h^10*p^2*W*QLd^2*QR^2*LLd*LR - nf^4*T^3*
      h^10*p^2*W*QLd^2*QR^2*LL*LRd - 5/2*nf^4*T^3*h^10*p^2*W*QLd^3*LR*LRd^2 +
      3/2*nf^4*T^3*h^10*p^2*W*QLd^3*LLd^2*LR + 2*nf^4*T^3*h^10*p^2*W*QLd^3*LL*
      LLd*LRd + 6*nf^4*T^3*h^10*p^2*W*QLd^3*QR^3 - 3/2*nf^4*T^3*h^10*p^2*W*
      QLd^4*QR*LLd + 7/2*nf^4*T^3*h^10*p^2*W*QL*QRd*LR^2*LRd^2 - 1/2*nf^4*T^3*
      h^10*p^2*W*QL*QRd*LLd^2*LR^2 + 3*nf^4*T^3*h^10*p^2*W*QL*QRd*LL^2*LRd^2
       + 7/2*nf^4*T^3*h^10*p^2*W*QL*QRd*LL^2*LLd^2 - 3/2*nf^4*T^3*h^10*p^2*W*
      QL*QRd^4*LRd + 1/2*nf^4*T^3*h^10*p^2*W*QL*QR^2*LR^2*LRd - 7/2*nf^4*T^3*
      h^10*p^2*W*QL*QR^2*LL^2*LRd + 7*nf^4*T^3*h^10*p^2*W*QL*QR^2*QRd^3 - 7/2*
      nf^4*T^3*h^10*p^2*W*QL*QLd^2*QRd^2*LRd - nf^4*T^3*h^10*p^2*W*QL*QLd^2*
      QR^2*QRd + 1/4*nf^4*T^3*h^10*p^2*W*QL*QLd^4*LRd - nf^4*T^3*h^10*p^2*W*
      QL^2*QRd^2*LLd*LR + 6*nf^4*T^3*h^10*p^2*W*QL^2*QRd^2*LL*LRd - 7/2*nf^4*
      T^3*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 1/2*nf^4*T^3*h^10*p^2*W*QL^2*QR*LL^2*
      LLd - 7/2*nf^4*T^3*h^10*p^2*W*QL^2*QR^2*QRd*LL - nf^4*T^3*h^10*p^2*W*
      QL^2*QLd*QR*QRd^2 - 7/2*nf^4*T^3*h^10*p^2*W*QL^2*QLd*QR^2*LR + 7*nf^4*
      T^3*h^10*p^2*W*QL^2*QLd^2*LLd*LR + 7*nf^4*T^3*h^10*p^2*W*QL^2*QLd^2*LL*
      LRd + 7*nf^4*T^3*h^10*p^2*W*QL^2*QLd^3*QR - 5/2*nf^4*T^3*h^10*p^2*W*QL^3
      *LR^2*LRd + 2*nf^4*T^3*h^10*p^2*W*QL^3*LL*LLd*LR + 3/2*nf^4*T^3*h^10*p^2
      *W*QL^3*LL^2*LRd + 6*nf^4*T^3*h^10*p^2*W*QL^3*QRd^3 + 7*nf^4*T^3*h^10*
      p^2*W*QL^3*QLd^2*QRd - 3/2*nf^4*T^3*h^10*p^2*W*QL^4*QRd*LL + 1/4*nf^4*
      T^3*h^10*p^2*W*QL^4*QLd*LR + 286/3*nf^4*T^3*h^10*p^2*W*G*QRd^3*LRd + 250
      *nf^4*T^3*h^10*p^2*W*G*QR*QRd*LR*LRd + 250*nf^4*T^3*h^10*p^2*W*G*QR*QRd*
      LL*LLd + 250*nf^4*T^3*h^10*p^2*W*G*QR^2*QRd^2 + 286/3*nf^4*T^3*h^10*p^2*
      W*G*QR^3*LR + 250*nf^4*T^3*h^10*p^2*W*G*QLd*QRd^2*LLd + 286*nf^4*T^3*
      h^10*p^2*W*G*QLd*QR*LLd*LR + 250*nf^4*T^3*h^10*p^2*W*G*QLd*QR*LL*LRd +
      250*nf^4*T^3*h^10*p^2*W*G*QLd^2*QRd*LRd + 286*nf^4*T^3*h^10*p^2*W*G*
      QLd^2*QR^2 + 286/3*nf^4*T^3*h^10*p^2*W*G*QLd^3*LLd + 250*nf^4*T^3*h^10*
      p^2*W*G*QL*QRd*LLd*LR + 286*nf^4*T^3*h^10*p^2*W*G*QL*QRd*LL*LRd + 250*
      nf^4*T^3*h^10*p^2*W*G*QL*QR^2*LL + 250*nf^4*T^3*h^10*p^2*W*G*QL*QLd*LR*
      LRd + 250*nf^4*T^3*h^10*p^2*W*G*QL*QLd*LL*LLd + 1000*nf^4*T^3*h^10*p^2*W
      *G*QL*QLd*QR*QRd + 286*nf^4*T^3*h^10*p^2*W*G*QL^2*QRd^2 + 250*nf^4*T^3*
      h^10*p^2*W*G*QL^2*QR*LR + 250*nf^4*T^3*h^10*p^2*W*G*QL^2*QLd^2 + 286/3*
      nf^4*T^3*h^10*p^2*W*G*QL^3*LL + 631/4*nf^4*T^3*h^10*p^2*W^2*LR^2*LRd^2
       + 178*nf^4*T^3*h^10*p^2*W^2*LLd^2*LR^2 + 631*nf^4*T^3*h^10*p^2*W^2*LL*
      LLd*LR*LRd + 178*nf^4*T^3*h^10*p^2*W^2*LL^2*LRd^2 + 631/4*nf^4*T^3*h^10*
      p^2*W^2*LL^2*LLd^2 + 356/3*nf^4*T^3*h^10*p^2*W^2*QRd^3*LRd + 631*nf^4*
      T^3*h^10*p^2*W^2*QR*QRd*LR*LRd + 631*nf^4*T^3*h^10*p^2*W^2*QR*QRd*LL*LLd
       + 631/2*nf^4*T^3*h^10*p^2*W^2*QR^2*QRd^2 + 356/3*nf^4*T^3*h^10*p^2*W^2*
      QR^3*LR + 631/2*nf^4*T^3*h^10*p^2*W^2*QLd*QRd^2*LLd + 712*nf^4*T^3*h^10*
      p^2*W^2*QLd*QR*LLd*LR + 631*nf^4*T^3*h^10*p^2*W^2*QLd*QR*LL*LRd + 631/2*
      nf^4*T^3*h^10*p^2*W^2*QLd^2*QRd*LRd + 356*nf^4*T^3*h^10*p^2*W^2*QLd^2*
      QR^2 + 356/3*nf^4*T^3*h^10*p^2*W^2*QLd^3*LLd + 631*nf^4*T^3*h^10*p^2*W^2
      *QL*QRd*LLd*LR + 712*nf^4*T^3*h^10*p^2*W^2*QL*QRd*LL*LRd + 631/2*nf^4*
      T^3*h^10*p^2*W^2*QL*QR^2*LL + 631*nf^4*T^3*h^10*p^2*W^2*QL*QLd*LR*LRd +
      631*nf^4*T^3*h^10*p^2*W^2*QL*QLd*LL*LLd + 1262*nf^4*T^3*h^10*p^2*W^2*QL*
      QLd*QR*QRd + 356*nf^4*T^3*h^10*p^2*W^2*QL^2*QRd^2 + 631/2*nf^4*T^3*h^10*
      p^2*W^2*QL^2*QR*LR + 631/2*nf^4*T^3*h^10*p^2*W^2*QL^2*QLd^2 + 356/3*nf^4
      *T^3*h^10*p^2*W^2*QL^3*LL + 25/12*nf^4*T^3*h^10*p^2*B*LLd*LR^3*LRd^2 + 5/
      2*nf^4*T^3*h^10*p^2*B*LLd^3*LR^3 + 25/12*nf^4*T^3*h^10*p^2*B*LL*LR^2*
      LRd^3 - 1/4*nf^4*T^3*h^10*p^2*B*LL*LLd^2*LR^2*LRd - 1/4*nf^4*T^3*h^10*
      p^2*B*LL^2*LLd*LR*LRd^2 + 25/12*nf^4*T^3*h^10*p^2*B*LL^2*LLd^3*LR + 5/2*
      nf^4*T^3*h^10*p^2*B*LL^3*LRd^3 + 25/12*nf^4*T^3*h^10*p^2*B*LL^3*LLd^2*
      LRd + 2/3*nf^4*T^3*h^10*p^2*B*QRd^3*LLd*LR*LRd - 17/12*nf^4*T^3*h^10*p^2
      *B*QRd^3*LL*LLd^2 + 1/8*nf^4*T^3*h^10*p^2*B*QR*QRd^4*LLd + 7/2*nf^4*T^3*
      h^10*p^2*B*QR^2*QRd^2*LLd*LR + 7/2*nf^4*T^3*h^10*p^2*B*QR^2*QRd^2*LL*LRd
       + 2/3*nf^4*T^3*h^10*p^2*B*QR^3*LL*LR*LRd - 17/12*nf^4*T^3*h^10*p^2*B*
      QR^3*LL^2*LLd + 1/8*nf^4*T^3*h^10*p^2*B*QR^4*QRd*LL + 1/4*nf^4*T^3*h^10*
      p^2*B*QLd*QRd^2*LR*LRd^2 - 7/4*nf^4*T^3*h^10*p^2*B*QLd*QRd^2*LLd^2*LR +
      7/4*nf^4*T^3*h^10*p^2*B*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*T^3*h^10*p^2*B*QLd*
      QR*LLd^2*LR^2 - 1/4*nf^4*T^3*h^10*p^2*B*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T^3
      *h^10*p^2*B*QLd*QR*LL^2*LLd^2 + 7/2*nf^4*T^3*h^10*p^2*B*QLd*QR^3*QRd^2
       - 3/4*nf^4*T^3*h^10*p^2*B*QLd*QR^4*LR - 7/4*nf^4*T^3*h^10*p^2*B*QLd^2*
      QRd*LL*LRd^2 + 1/4*nf^4*T^3*h^10*p^2*B*QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*T^3
      *h^10*p^2*B*QLd^2*QR*QRd^2*LLd + 3*nf^4*T^3*h^10*p^2*B*QLd^2*QR^2*LLd*LR
       - 1/2*nf^4*T^3*h^10*p^2*B*QLd^2*QR^2*LL*LRd - 17/12*nf^4*T^3*h^10*p^2*B
      *QLd^3*LR*LRd^2 + 2/3*nf^4*T^3*h^10*p^2*B*QLd^3*LL*LLd*LRd + 3*nf^4*T^3*
      h^10*p^2*B*QLd^3*QR^3 - 3/4*nf^4*T^3*h^10*p^2*B*QLd^4*QR*LLd + 7/4*nf^4*
      T^3*h^10*p^2*B*QL*QRd*LR^2*LRd^2 - 1/4*nf^4*T^3*h^10*p^2*B*QL*QRd*LLd^2*
      LR^2 + 3/2*nf^4*T^3*h^10*p^2*B*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*T^3*h^10*p^2
      *B*QL*QRd*LL^2*LLd^2 - 3/4*nf^4*T^3*h^10*p^2*B*QL*QRd^4*LRd + 1/4*nf^4*
      T^3*h^10*p^2*B*QL*QR^2*LR^2*LRd - 7/4*nf^4*T^3*h^10*p^2*B*QL*QR^2*LL^2*
      LRd + 7/2*nf^4*T^3*h^10*p^2*B*QL*QR^2*QRd^3 - 7/4*nf^4*T^3*h^10*p^2*B*QL
      *QLd^2*QRd^2*LRd - 1/2*nf^4*T^3*h^10*p^2*B*QL*QLd^2*QR^2*QRd + 1/8*nf^4*
      T^3*h^10*p^2*B*QL*QLd^4*LRd - 1/2*nf^4*T^3*h^10*p^2*B*QL^2*QRd^2*LLd*LR
       + 3*nf^4*T^3*h^10*p^2*B*QL^2*QRd^2*LL*LRd - 7/4*nf^4*T^3*h^10*p^2*B*
      QL^2*QR*LLd*LR^2 + 1/4*nf^4*T^3*h^10*p^2*B*QL^2*QR*LL^2*LLd - 7/4*nf^4*
      T^3*h^10*p^2*B*QL^2*QR^2*QRd*LL - 1/2*nf^4*T^3*h^10*p^2*B*QL^2*QLd*QR*
      QRd^2 - 7/4*nf^4*T^3*h^10*p^2*B*QL^2*QLd*QR^2*LR + 7/2*nf^4*T^3*h^10*p^2
      *B*QL^2*QLd^2*LLd*LR + 7/2*nf^4*T^3*h^10*p^2*B*QL^2*QLd^2*LL*LRd + 7/2*
      nf^4*T^3*h^10*p^2*B*QL^2*QLd^3*QR - 17/12*nf^4*T^3*h^10*p^2*B*QL^3*LR^2*
      LRd + 2/3*nf^4*T^3*h^10*p^2*B*QL^3*LL*LLd*LR + 3*nf^4*T^3*h^10*p^2*B*
      QL^3*QRd^3 + 7/2*nf^4*T^3*h^10*p^2*B*QL^3*QLd^2*QRd - 3/4*nf^4*T^3*h^10*
      p^2*B*QL^4*QRd*LL + 1/8*nf^4*T^3*h^10*p^2*B*QL^4*QLd*LR + 125/2*nf^4*T^3
      *h^10*p^2*B*W*LR^2*LRd^2 + 143/2*nf^4*T^3*h^10*p^2*B*W*LLd^2*LR^2 + 250*
      nf^4*T^3*h^10*p^2*B*W*LL*LLd*LR*LRd + 143/2*nf^4*T^3*h^10*p^2*B*W*LL^2*
      LRd^2 + 125/2*nf^4*T^3*h^10*p^2*B*W*LL^2*LLd^2 + 143/3*nf^4*T^3*h^10*p^2
      *B*W*QRd^3*LRd + 250*nf^4*T^3*h^10*p^2*B*W*QR*QRd*LR*LRd + 250*nf^4*T^3*
      h^10*p^2*B*W*QR*QRd*LL*LLd + 125*nf^4*T^3*h^10*p^2*B*W*QR^2*QRd^2 + 143/
      3*nf^4*T^3*h^10*p^2*B*W*QR^3*LR + 125*nf^4*T^3*h^10*p^2*B*W*QLd*QRd^2*
      LLd + 286*nf^4*T^3*h^10*p^2*B*W*QLd*QR*LLd*LR + 250*nf^4*T^3*h^10*p^2*B*
      W*QLd*QR*LL*LRd + 125*nf^4*T^3*h^10*p^2*B*W*QLd^2*QRd*LRd + 143*nf^4*T^3
      *h^10*p^2*B*W*QLd^2*QR^2 + 143/3*nf^4*T^3*h^10*p^2*B*W*QLd^3*LLd + 250*
      nf^4*T^3*h^10*p^2*B*W*QL*QRd*LLd*LR + 286*nf^4*T^3*h^10*p^2*B*W*QL*QRd*
      LL*LRd + 125*nf^4*T^3*h^10*p^2*B*W*QL*QR^2*LL + 250*nf^4*T^3*h^10*p^2*B*
      W*QL*QLd*LR*LRd + 250*nf^4*T^3*h^10*p^2*B*W*QL*QLd*LL*LLd + 500*nf^4*T^3
      *h^10*p^2*B*W*QL*QLd*QR*QRd + 143*nf^4*T^3*h^10*p^2*B*W*QL^2*QRd^2 + 125
      *nf^4*T^3*h^10*p^2*B*W*QL^2*QR*LR + 125*nf^4*T^3*h^10*p^2*B*W*QL^2*QLd^2
       + 143/3*nf^4*T^3*h^10*p^2*B*W*QL^3*LL + 7/3*nf^4*T^3*h^10*p^4*LLd*LR^3*
      LRd^2 + 193/36*nf^4*T^3*h^10*p^4*LLd^3*LR^3 + 7/3*nf^4*T^3*h^10*p^4*LL*
      LR^2*LRd^3 + 6*nf^4*T^3*h^10*p^4*LL*LLd^2*LR^2*LRd + 6*nf^4*T^3*h^10*p^4
      *LL^2*LLd*LR*LRd^2 + 7/3*nf^4*T^3*h^10*p^4*LL^2*LLd^3*LR + 193/36*nf^4*
      T^3*h^10*p^4*LL^3*LRd^3 + 7/3*nf^4*T^3*h^10*p^4*LL^3*LLd^2*LRd + 5/3*
      nf^4*T^3*h^10*p^4*QRd^3*LLd*LR*LRd - 31/12*nf^4*T^3*h^10*p^4*QRd^3*LL*
      LRd^2 - 2/3*nf^4*T^3*h^10*p^4*QRd^3*LL*LLd^2 - 3*nf^4*T^3*h^10*p^4*QR*
      QRd^4*LLd + 3*nf^4*T^3*h^10*p^4*QR^2*QRd^2*LLd*LR + 3*nf^4*T^3*h^10*p^4*
      QR^2*QRd^2*LL*LRd - 31/12*nf^4*T^3*h^10*p^4*QR^3*LLd*LR^2 + 5/3*nf^4*T^3
      *h^10*p^4*QR^3*LL*LR*LRd - 2/3*nf^4*T^3*h^10*p^4*QR^3*LL^2*LLd - 3*nf^4*
      T^3*h^10*p^4*QR^4*QRd*LL - 6*nf^4*T^3*h^10*p^4*QLd*QRd^2*LR*LRd^2 - 3/2*
      nf^4*T^3*h^10*p^4*QLd*QRd^2*LLd^2*LR + 3/2*nf^4*T^3*h^10*p^4*QLd*QR*LR^2
      *LRd^2 + 17/4*nf^4*T^3*h^10*p^4*QLd*QR*LLd^2*LR^2 + 6*nf^4*T^3*h^10*p^4*
      QLd*QR*LL^2*LRd^2 + 3/2*nf^4*T^3*h^10*p^4*QLd*QR*LL^2*LLd^2 + 3*nf^4*T^3
      *h^10*p^4*QLd*QR^3*QRd^2 - 17/8*nf^4*T^3*h^10*p^4*QLd*QR^4*LR - 3/2*nf^4
      *T^3*h^10*p^4*QLd^2*QRd*LL*LRd^2 - 6*nf^4*T^3*h^10*p^4*QLd^2*QRd*LL*
      LLd^2 - 3/2*nf^4*T^3*h^10*p^4*QLd^2*QR*QRd^2*LLd + 17/2*nf^4*T^3*h^10*
      p^4*QLd^2*QR^2*LLd*LR + 12*nf^4*T^3*h^10*p^4*QLd^2*QR^2*LL*LRd - 2/3*
      nf^4*T^3*h^10*p^4*QLd^3*LR*LRd^2 - 31/12*nf^4*T^3*h^10*p^4*QLd^3*LLd^2*
      LR + 5/3*nf^4*T^3*h^10*p^4*QLd^3*LL*LLd*LRd + 17/2*nf^4*T^3*h^10*p^4*
      QLd^3*QR^3 - 17/8*nf^4*T^3*h^10*p^4*QLd^4*QR*LLd + 3/2*nf^4*T^3*h^10*p^4
      *QL*QRd*LR^2*LRd^2 + 6*nf^4*T^3*h^10*p^4*QL*QRd*LLd^2*LR^2 + 17/4*nf^4*
      T^3*h^10*p^4*QL*QRd*LL^2*LRd^2 + 3/2*nf^4*T^3*h^10*p^4*QL*QRd*LL^2*LLd^2
       - 17/8*nf^4*T^3*h^10*p^4*QL*QRd^4*LRd - 6*nf^4*T^3*h^10*p^4*QL*QR^2*
      LR^2*LRd - 3/2*nf^4*T^3*h^10*p^4*QL*QR^2*LL^2*LRd + 3*nf^4*T^3*h^10*p^4*
      QL*QR^2*QRd^3 - 3/2*nf^4*T^3*h^10*p^4*QL*QLd^2*QRd^2*LRd + 12*nf^4*T^3*
      h^10*p^4*QL*QLd^2*QR^2*QRd - 3*nf^4*T^3*h^10*p^4*QL*QLd^4*LRd + 12*nf^4*
      T^3*h^10*p^4*QL^2*QRd^2*LLd*LR + 17/2*nf^4*T^3*h^10*p^4*QL^2*QRd^2*LL*
      LRd - 3/2*nf^4*T^3*h^10*p^4*QL^2*QR*LLd*LR^2 - 6*nf^4*T^3*h^10*p^4*QL^2*
      QR*LL^2*LLd - 3/2*nf^4*T^3*h^10*p^4*QL^2*QR^2*QRd*LL + 12*nf^4*T^3*h^10*
      p^4*QL^2*QLd*QR*QRd^2 - 3/2*nf^4*T^3*h^10*p^4*QL^2*QLd*QR^2*LR + 3*nf^4*
      T^3*h^10*p^4*QL^2*QLd^2*LLd*LR + 3*nf^4*T^3*h^10*p^4*QL^2*QLd^2*LL*LRd
       + 3*nf^4*T^3*h^10*p^4*QL^2*QLd^3*QR - 2/3*nf^4*T^3*h^10*p^4*QL^3*LR^2*
      LRd + 5/3*nf^4*T^3*h^10*p^4*QL^3*LL*LLd*LR - 31/12*nf^4*T^3*h^10*p^4*
      QL^3*LL^2*LRd + 17/2*nf^4*T^3*h^10*p^4*QL^3*QRd^3 + 3*nf^4*T^3*h^10*p^4*
      QL^3*QLd^2*QRd - 17/8*nf^4*T^3*h^10*p^4*QL^4*QRd*LL - 3*nf^4*T^3*h^10*
      p^4*QL^4*QLd*LR + 257/2*nf^4*T^3*h^10*p^4*W*LR^2*LRd^2 + 575/4*nf^4*T^3*
      h^10*p^4*W*LLd^2*LR^2 + 514*nf^4*T^3*h^10*p^4*W*LL*LLd*LR*LRd + 575/4*
      nf^4*T^3*h^10*p^4*W*LL^2*LRd^2 + 257/2*nf^4*T^3*h^10*p^4*W*LL^2*LLd^2 +
      575/6*nf^4*T^3*h^10*p^4*W*QRd^3*LRd + 514*nf^4*T^3*h^10*p^4*W*QR*QRd*LR*
      LRd + 514*nf^4*T^3*h^10*p^4*W*QR*QRd*LL*LLd + 257*nf^4*T^3*h^10*p^4*W*
      QR^2*QRd^2 + 575/6*nf^4*T^3*h^10*p^4*W*QR^3*LR + 257*nf^4*T^3*h^10*p^4*W
      *QLd*QRd^2*LLd + 575*nf^4*T^3*h^10*p^4*W*QLd*QR*LLd*LR + 514*nf^4*T^3*
      h^10*p^4*W*QLd*QR*LL*LRd + 257*nf^4*T^3*h^10*p^4*W*QLd^2*QRd*LRd + 575/2
      *nf^4*T^3*h^10*p^4*W*QLd^2*QR^2 + 575/6*nf^4*T^3*h^10*p^4*W*QLd^3*LLd +
      514*nf^4*T^3*h^10*p^4*W*QL*QRd*LLd*LR + 575*nf^4*T^3*h^10*p^4*W*QL*QRd*
      LL*LRd + 257*nf^4*T^3*h^10*p^4*W*QL*QR^2*LL + 514*nf^4*T^3*h^10*p^4*W*QL
      *QLd*LR*LRd + 514*nf^4*T^3*h^10*p^4*W*QL*QLd*LL*LLd + 1028*nf^4*T^3*h^10
      *p^4*W*QL*QLd*QR*QRd + 575/2*nf^4*T^3*h^10*p^4*W*QL^2*QRd^2 + 257*nf^4*
      T^3*h^10*p^4*W*QL^2*QR*LR + 257*nf^4*T^3*h^10*p^4*W*QL^2*QLd^2 + 575/6*
      nf^4*T^3*h^10*p^4*W*QL^3*LL - 11/16*nf^4*T^3*h^10*u*p*LR^4*LRd^4 + 3/8*
      nf^4*T^3*h^10*u*p*LLd^2*LR^4*LRd^2 + 7/18*nf^4*T^3*h^10*u*p*LLd^4*LR^4
       + 4/9*nf^4*T^3*h^10*u*p*LL*LLd^3*LR^3*LRd + 3/8*nf^4*T^3*h^10*u*p*LL^2*
      LR^2*LRd^4 + 1/4*nf^4*T^3*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 3/8*nf^4*T^3*
      h^10*u*p*LL^2*LLd^4*LR^2 + 4/9*nf^4*T^3*h^10*u*p*LL^3*LLd*LR*LRd^3 + 7/
      18*nf^4*T^3*h^10*u*p*LL^4*LRd^4 + 3/8*nf^4*T^3*h^10*u*p*LL^4*LLd^2*LRd^2
       - 11/16*nf^4*T^3*h^10*u*p*LL^4*LLd^4 + 2/9*nf^4*T^3*h^10*u*p*QRd^3*LR^2
      *LRd^3 + 1/9*nf^4*T^3*h^10*u*p*QRd^3*LL^2*LRd^3 - 1/18*nf^4*T^3*h^10*u*p
      *QRd^6*LRd^2 + 25/72*nf^4*T^3*h^10*u*p*QRd^6*LLd^2 + 1/4*nf^4*T^3*h^10*u
      *p*QR*QRd^4*LR*LRd^2 - 3/4*nf^4*T^3*h^10*u*p*QR*QRd^4*LLd^2*LR + 1/2*
      nf^4*T^3*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 3/2*nf^4*T^3*h^10*u*p*QR^2*
      QRd^2*LLd^2*LR^2 + 3/2*nf^4*T^3*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 1/2*
      nf^4*T^3*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 - 5/4*nf^4*T^3*h^10*u*p*QR^2*
      QRd^5*LRd + 2/9*nf^4*T^3*h^10*u*p*QR^3*LR^3*LRd^2 + 1/9*nf^4*T^3*h^10*u*
      p*QR^3*LLd^2*LR^3 + 1/4*nf^4*T^3*h^10*u*p*QR^4*QRd*LR^2*LRd - 3/4*nf^4*
      T^3*h^10*u*p*QR^4*QRd*LL^2*LRd + 19/16*nf^4*T^3*h^10*u*p*QR^4*QRd^4 - 5/
      4*nf^4*T^3*h^10*u*p*QR^5*QRd^2*LR - 1/18*nf^4*T^3*h^10*u*p*QR^6*LR^2 +
      25/72*nf^4*T^3*h^10*u*p*QR^6*LL^2 + 2/9*nf^4*T^3*h^10*u*p*QLd*QR*LLd^3*
      LR^3 + 4/9*nf^4*T^3*h^10*u*p*QLd*QR*LL^3*LRd^3 + 3/4*nf^4*T^3*h^10*u*p*
      QLd*QR^2*QRd^4*LLd - 1/4*nf^4*T^3*h^10*u*p*QLd*QR^4*LL^2*LLd - 3*nf^4*
      T^3*h^10*u*p*QLd*QR^5*QRd*LL + 11/8*nf^4*T^3*h^10*u*p*QLd^2*QRd^4*LRd^2
       + 3/8*nf^4*T^3*h^10*u*p*QLd^2*QRd^4*LLd^2 + 3/2*nf^4*T^3*h^10*u*p*QLd^2
      *QR^2*LR^2*LRd^2 + 1/2*nf^4*T^3*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 + 3/2*
      nf^4*T^3*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 21/8*nf^4*T^3*h^10*u*p*QLd^2*
      QR^4*QRd^2 - 49/30*nf^4*T^3*h^10*u*p*QLd^2*QR^5*LR + 1/9*nf^4*T^3*h^10*u
      *p*QLd^3*LLd^3*LR^2 + 2/9*nf^4*T^3*h^10*u*p*QLd^3*LL^2*LLd^3 + 2/3*nf^4*
      T^3*h^10*u*p*QLd^3*QR^3*LLd*LR + 4/3*nf^4*T^3*h^10*u*p*QLd^3*QR^3*LL*LRd
       + 3/8*nf^4*T^3*h^10*u*p*QLd^4*QRd^2*LRd^2 + 11/8*nf^4*T^3*h^10*u*p*
      QLd^4*QRd^2*LLd^2 - 1/4*nf^4*T^3*h^10*u*p*QLd^4*QR*LR*LRd^2 - 1/4*nf^4*
      T^3*h^10*u*p*QLd^4*QR^2*QRd*LRd + 5/18*nf^4*T^3*h^10*u*p*QLd^4*QR^4 - 49/
      30*nf^4*T^3*h^10*u*p*QLd^5*QR^2*LLd + 25/72*nf^4*T^3*h^10*u*p*QLd^6*
      LRd^2 - 1/18*nf^4*T^3*h^10*u*p*QLd^6*LLd^2 + 4/9*nf^4*T^3*h^10*u*p*QL*
      QRd*LLd^3*LR^3 + 2/9*nf^4*T^3*h^10*u*p*QL*QRd*LL^3*LRd^3 - 1/4*nf^4*T^3*
      h^10*u*p*QL*QRd^4*LL*LLd^2 - 3*nf^4*T^3*h^10*u*p*QL*QR*QRd^5*LLd + 3/4*
      nf^4*T^3*h^10*u*p*QL*QR^4*QRd^2*LL - 1/4*nf^4*T^3*h^10*u*p*QL*QLd^2*QR^4
      *LL + 8/9*nf^4*T^3*h^10*u*p*QL*QLd^3*QR^3*QRd - 3/4*nf^4*T^3*h^10*u*p*QL
      *QLd^4*LL*LRd^2 + 1/4*nf^4*T^3*h^10*u*p*QL*QLd^4*LL*LLd^2 - 3*nf^4*T^3*
      h^10*u*p*QL*QLd^5*QR*LRd + 3/2*nf^4*T^3*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2
       + 1/2*nf^4*T^3*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 3/2*nf^4*T^3*h^10*u*p*
      QL^2*QRd^2*LL^2*LLd^2 - 49/30*nf^4*T^3*h^10*u*p*QL^2*QRd^5*LRd + 21/8*
      nf^4*T^3*h^10*u*p*QL^2*QR^2*QRd^4 + 11/8*nf^4*T^3*h^10*u*p*QL^2*QR^4*
      LR^2 + 3/8*nf^4*T^3*h^10*u*p*QL^2*QR^4*LL^2 - 1/4*nf^4*T^3*h^10*u*p*QL^2
      *QLd*QRd^4*LLd + 1/2*nf^4*T^3*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 3/2*nf^4*
      T^3*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 3/2*nf^4*T^3*h^10*u*p*QL^2*QLd^2*
      LL^2*LRd^2 + 1/2*nf^4*T^3*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 7/4*nf^4*T^3*
      h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 3/4*nf^4*T^3*h^10*u*p*QL^2*QLd^4*QRd*
      LRd + 21/8*nf^4*T^3*h^10*u*p*QL^2*QLd^4*QR^2 - 5/4*nf^4*T^3*h^10*u*p*
      QL^2*QLd^5*LLd + 1/9*nf^4*T^3*h^10*u*p*QL^3*LL^3*LRd^2 + 2/9*nf^4*T^3*
      h^10*u*p*QL^3*LL^3*LLd^2 + 4/3*nf^4*T^3*h^10*u*p*QL^3*QRd^3*LLd*LR + 2/3
      *nf^4*T^3*h^10*u*p*QL^3*QRd^3*LL*LRd + 8/9*nf^4*T^3*h^10*u*p*QL^3*QLd*QR
      *QRd^3 - 1/4*nf^4*T^3*h^10*u*p*QL^4*QRd*LR^2*LRd + 5/18*nf^4*T^3*h^10*u*
      p*QL^4*QRd^4 - 1/4*nf^4*T^3*h^10*u*p*QL^4*QR*QRd^2*LR + 3/8*nf^4*T^3*
      h^10*u*p*QL^4*QR^2*LR^2 + 11/8*nf^4*T^3*h^10*u*p*QL^4*QR^2*LL^2 - 3/4*
      nf^4*T^3*h^10*u*p*QL^4*QLd*LLd*LR^2 + 1/4*nf^4*T^3*h^10*u*p*QL^4*QLd*
      LL^2*LLd + 21/8*nf^4*T^3*h^10*u*p*QL^4*QLd^2*QRd^2 + 3/4*nf^4*T^3*h^10*u
      *p*QL^4*QLd^2*QR*LR + 19/16*nf^4*T^3*h^10*u*p*QL^4*QLd^4 - 49/30*nf^4*
      T^3*h^10*u*p*QL^5*QRd^2*LL - 3*nf^4*T^3*h^10*u*p*QL^5*QLd*QRd*LR - 5/4*
      nf^4*T^3*h^10*u*p*QL^5*QLd^2*LL + 25/72*nf^4*T^3*h^10*u*p*QL^6*LR^2 - 1/
      18*nf^4*T^3*h^10*u*p*QL^6*LL^2 + 3*nf^4*T^3*h^10*u*p*G*QRd^3*LLd*LR*LRd
       - 5/2*nf^4*T^3*h^10*u*p*G*QRd^3*LL*LRd^2 + 3/2*nf^4*T^3*h^10*u*p*G*
      QRd^3*LL*LLd^2 + 3*nf^4*T^3*h^10*u*p*G*QR*QRd^4*LLd - 5/2*nf^4*T^3*h^10*
      u*p*G*QR^3*LLd*LR^2 + 3*nf^4*T^3*h^10*u*p*G*QR^3*LL*LR*LRd + 3/2*nf^4*
      T^3*h^10*u*p*G*QR^3*LL^2*LLd + 3*nf^4*T^3*h^10*u*p*G*QR^4*QRd*LL + 5/2*
      nf^4*T^3*h^10*u*p*G*QLd*QR*LR^2*LRd^2 + 11/2*nf^4*T^3*h^10*u*p*G*QLd*QR*
      LLd^2*LR^2 + 7/2*nf^4*T^3*h^10*u*p*G*QLd*QR*LL^2*LRd^2 + 5/2*nf^4*T^3*
      h^10*u*p*G*QLd*QR*LL^2*LLd^2 + 3*nf^4*T^3*h^10*u*p*G*QLd*QR*QRd^3*LRd +
      4*nf^4*T^3*h^10*u*p*G*QLd*QR^3*QRd^2 - 5*nf^4*T^3*h^10*u*p*G*QLd*QR^4*LR
       + 3/2*nf^4*T^3*h^10*u*p*G*QLd^3*LR*LRd^2 - 5/2*nf^4*T^3*h^10*u*p*G*
      QLd^3*LLd^2*LR + 3*nf^4*T^3*h^10*u*p*G*QLd^3*LL*LLd*LRd + 3*nf^4*T^3*
      h^10*u*p*G*QLd^3*QR*QRd*LRd + 23/6*nf^4*T^3*h^10*u*p*G*QLd^3*QR^3 - 5*
      nf^4*T^3*h^10*u*p*G*QLd^4*QR*LLd + 5/2*nf^4*T^3*h^10*u*p*G*QL*QRd*LR^2*
      LRd^2 + 7/2*nf^4*T^3*h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 11/2*nf^4*T^3*h^10*u
      *p*G*QL*QRd*LL^2*LRd^2 + 5/2*nf^4*T^3*h^10*u*p*G*QL*QRd*LL^2*LLd^2 - 5*
      nf^4*T^3*h^10*u*p*G*QL*QRd^4*LRd + 4*nf^4*T^3*h^10*u*p*G*QL*QR^2*QRd^3
       + 3*nf^4*T^3*h^10*u*p*G*QL*QR^3*QRd*LR + 3*nf^4*T^3*h^10*u*p*G*QL*QLd*
      QRd^3*LLd + 3*nf^4*T^3*h^10*u*p*G*QL*QLd*QR^3*LL + 7/2*nf^4*T^3*h^10*u*p
      *G*QL*QLd^2*QR^2*QRd + 3*nf^4*T^3*h^10*u*p*G*QL*QLd^3*QRd*LLd + 3*nf^4*
      T^3*h^10*u*p*G*QL*QLd^4*LRd + 7/2*nf^4*T^3*h^10*u*p*G*QL^2*QLd*QR*QRd^2
       + 4*nf^4*T^3*h^10*u*p*G*QL^2*QLd^3*QR + 3/2*nf^4*T^3*h^10*u*p*G*QL^3*
      LR^2*LRd + 3*nf^4*T^3*h^10*u*p*G*QL^3*LL*LLd*LR - 5/2*nf^4*T^3*h^10*u*p*
      G*QL^3*LL^2*LRd + 23/6*nf^4*T^3*h^10*u*p*G*QL^3*QRd^3 + 3*nf^4*T^3*h^10*
      u*p*G*QL^3*QR*QRd*LR + 3*nf^4*T^3*h^10*u*p*G*QL^3*QLd*QR*LL + 4*nf^4*T^3
      *h^10*u*p*G*QL^3*QLd^2*QRd - 5*nf^4*T^3*h^10*u*p*G*QL^4*QRd*LL + 3*nf^4*
      T^3*h^10*u*p*G*QL^4*QLd*LR + 39/2*nf^4*T^3*h^10*u*p*G^2*LR^2*LRd^2 + 89/
      4*nf^4*T^3*h^10*u*p*G^2*LLd^2*LR^2 + 78*nf^4*T^3*h^10*u*p*G^2*LL*LLd*LR*
      LRd + 89/4*nf^4*T^3*h^10*u*p*G^2*LL^2*LRd^2 + 39/2*nf^4*T^3*h^10*u*p*G^2
      *LL^2*LLd^2 + 177/2*nf^4*T^3*h^10*u*p*G^2*QRd^3*LRd + 234*nf^4*T^3*h^10*
      u*p*G^2*QR*QRd*LR*LRd + 234*nf^4*T^3*h^10*u*p*G^2*QR*QRd*LL*LLd + 507/2*
      nf^4*T^3*h^10*u*p*G^2*QR^2*QRd^2 + 177/2*nf^4*T^3*h^10*u*p*G^2*QR^3*LR
       + 234*nf^4*T^3*h^10*u*p*G^2*QLd*QRd^2*LLd + 266*nf^4*T^3*h^10*u*p*G^2*
      QLd*QR*LLd*LR + 234*nf^4*T^3*h^10*u*p*G^2*QLd*QR*LL*LRd + 234*nf^4*T^3*
      h^10*u*p*G^2*QLd^2*QRd*LRd + 1151/4*nf^4*T^3*h^10*u*p*G^2*QLd^2*QR^2 +
      177/2*nf^4*T^3*h^10*u*p*G^2*QLd^3*LLd + 234*nf^4*T^3*h^10*u*p*G^2*QL*QRd
      *LLd*LR + 266*nf^4*T^3*h^10*u*p*G^2*QL*QRd*LL*LRd + 234*nf^4*T^3*h^10*u*
      p*G^2*QL*QR^2*LL + 234*nf^4*T^3*h^10*u*p*G^2*QL*QLd*LR*LRd + 234*nf^4*
      T^3*h^10*u*p*G^2*QL*QLd*LL*LLd + 1014*nf^4*T^3*h^10*u*p*G^2*QL*QLd*QR*
      QRd + 1151/4*nf^4*T^3*h^10*u*p*G^2*QL^2*QRd^2 + 234*nf^4*T^3*h^10*u*p*
      G^2*QL^2*QR*LR + 507/2*nf^4*T^3*h^10*u*p*G^2*QL^2*QLd^2 + 177/2*nf^4*T^3
      *h^10*u*p*G^2*QL^3*LL + 4*nf^4*T^3*h^10*u*p*W*LLd*LR^3*LRd^2 + 367/18*
      nf^4*T^3*h^10*u*p*W*LLd^3*LR^3 + 4*nf^4*T^3*h^10*u*p*W*LL*LR^2*LRd^3 +
      21/2*nf^4*T^3*h^10*u*p*W*LL*LLd^2*LR^2*LRd + 21/2*nf^4*T^3*h^10*u*p*W*
      LL^2*LLd*LR*LRd^2 + 4*nf^4*T^3*h^10*u*p*W*LL^2*LLd^3*LR + 367/18*nf^4*
      T^3*h^10*u*p*W*LL^3*LRd^3 + 4*nf^4*T^3*h^10*u*p*W*LL^3*LLd^2*LRd - 7*
      nf^4*T^3*h^10*u*p*W*QRd^3*LLd*LR*LRd - 32/3*nf^4*T^3*h^10*u*p*W*QRd^3*LL
      *LRd^2 - 11*nf^4*T^3*h^10*u*p*W*QRd^3*LL*LLd^2 - 21/4*nf^4*T^3*h^10*u*p*
      W*QR*QRd^4*LLd + 15*nf^4*T^3*h^10*u*p*W*QR^2*QRd^2*LLd*LR + 15*nf^4*T^3*
      h^10*u*p*W*QR^2*QRd^2*LL*LRd - 32/3*nf^4*T^3*h^10*u*p*W*QR^3*LLd*LR^2 -
      7*nf^4*T^3*h^10*u*p*W*QR^3*LL*LR*LRd - 11*nf^4*T^3*h^10*u*p*W*QR^3*LL^2*
      LLd - 21/4*nf^4*T^3*h^10*u*p*W*QR^4*QRd*LL - 21/2*nf^4*T^3*h^10*u*p*W*
      QLd*QRd^2*LR*LRd^2 - 15/2*nf^4*T^3*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 15/2*
      nf^4*T^3*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 33/2*nf^4*T^3*h^10*u*p*W*QLd*QR*
      LLd^2*LR^2 + 21/2*nf^4*T^3*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 15/2*nf^4*T^3*
      h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 15*nf^4*T^3*h^10*u*p*W*QLd*QR^3*QRd^2 -
      33/4*nf^4*T^3*h^10*u*p*W*QLd*QR^4*LR - 15/2*nf^4*T^3*h^10*u*p*W*QLd^2*
      QRd*LL*LRd^2 - 21/2*nf^4*T^3*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 - 15/2*nf^4*
      T^3*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 33*nf^4*T^3*h^10*u*p*W*QLd^2*QR^2*
      LLd*LR + 21*nf^4*T^3*h^10*u*p*W*QLd^2*QR^2*LL*LRd - 11*nf^4*T^3*h^10*u*p
      *W*QLd^3*LR*LRd^2 - 32/3*nf^4*T^3*h^10*u*p*W*QLd^3*LLd^2*LR - 7*nf^4*T^3
      *h^10*u*p*W*QLd^3*LL*LLd*LRd + 33*nf^4*T^3*h^10*u*p*W*QLd^3*QR^3 - 33/4*
      nf^4*T^3*h^10*u*p*W*QLd^4*QR*LLd + 15/2*nf^4*T^3*h^10*u*p*W*QL*QRd*LR^2*
      LRd^2 + 21/2*nf^4*T^3*h^10*u*p*W*QL*QRd*LLd^2*LR^2 + 33/2*nf^4*T^3*h^10*
      u*p*W*QL*QRd*LL^2*LRd^2 + 15/2*nf^4*T^3*h^10*u*p*W*QL*QRd*LL^2*LLd^2 -
      33/4*nf^4*T^3*h^10*u*p*W*QL*QRd^4*LRd - 21/2*nf^4*T^3*h^10*u*p*W*QL*QR^2
      *LR^2*LRd - 15/2*nf^4*T^3*h^10*u*p*W*QL*QR^2*LL^2*LRd + 15*nf^4*T^3*h^10
      *u*p*W*QL*QR^2*QRd^3 - 15/2*nf^4*T^3*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 21*
      nf^4*T^3*h^10*u*p*W*QL*QLd^2*QR^2*QRd - 21/4*nf^4*T^3*h^10*u*p*W*QL*
      QLd^4*LRd + 21*nf^4*T^3*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 33*nf^4*T^3*h^10*
      u*p*W*QL^2*QRd^2*LL*LRd - 15/2*nf^4*T^3*h^10*u*p*W*QL^2*QR*LLd*LR^2 - 21/
      2*nf^4*T^3*h^10*u*p*W*QL^2*QR*LL^2*LLd - 15/2*nf^4*T^3*h^10*u*p*W*QL^2*
      QR^2*QRd*LL + 21*nf^4*T^3*h^10*u*p*W*QL^2*QLd*QR*QRd^2 - 15/2*nf^4*T^3*
      h^10*u*p*W*QL^2*QLd*QR^2*LR + 15*nf^4*T^3*h^10*u*p*W*QL^2*QLd^2*LLd*LR
       + 15*nf^4*T^3*h^10*u*p*W*QL^2*QLd^2*LL*LRd + 15*nf^4*T^3*h^10*u*p*W*
      QL^2*QLd^3*QR - 11*nf^4*T^3*h^10*u*p*W*QL^3*LR^2*LRd - 7*nf^4*T^3*h^10*u
      *p*W*QL^3*LL*LLd*LR - 32/3*nf^4*T^3*h^10*u*p*W*QL^3*LL^2*LRd + 33*nf^4*
      T^3*h^10*u*p*W*QL^3*QRd^3 + 15*nf^4*T^3*h^10*u*p*W*QL^3*QLd^2*QRd - 33/4
      *nf^4*T^3*h^10*u*p*W*QL^4*QRd*LL - 21/4*nf^4*T^3*h^10*u*p*W*QL^4*QLd*LR
       + 295*nf^4*T^3*h^10*u*p*W*G*QRd^3*LRd + 780*nf^4*T^3*h^10*u*p*W*G*QR*
      QRd*LR*LRd + 780*nf^4*T^3*h^10*u*p*W*G*QR*QRd*LL*LLd + 780*nf^4*T^3*h^10
      *u*p*W*G*QR^2*QRd^2 + 295*nf^4*T^3*h^10*u*p*W*G*QR^3*LR + 780*nf^4*T^3*
      h^10*u*p*W*G*QLd*QRd^2*LLd + 885*nf^4*T^3*h^10*u*p*W*G*QLd*QR*LLd*LR +
      780*nf^4*T^3*h^10*u*p*W*G*QLd*QR*LL*LRd + 780*nf^4*T^3*h^10*u*p*W*G*
      QLd^2*QRd*LRd + 885*nf^4*T^3*h^10*u*p*W*G*QLd^2*QR^2 + 295*nf^4*T^3*h^10
      *u*p*W*G*QLd^3*LLd + 780*nf^4*T^3*h^10*u*p*W*G*QL*QRd*LLd*LR + 885*nf^4*
      T^3*h^10*u*p*W*G*QL*QRd*LL*LRd + 780*nf^4*T^3*h^10*u*p*W*G*QL*QR^2*LL +
      780*nf^4*T^3*h^10*u*p*W*G*QL*QLd*LR*LRd + 780*nf^4*T^3*h^10*u*p*W*G*QL*
      QLd*LL*LLd + 3120*nf^4*T^3*h^10*u*p*W*G*QL*QLd*QR*QRd + 885*nf^4*T^3*
      h^10*u*p*W*G*QL^2*QRd^2 + 780*nf^4*T^3*h^10*u*p*W*G*QL^2*QR*LR + 780*
      nf^4*T^3*h^10*u*p*W*G*QL^2*QLd^2 + 295*nf^4*T^3*h^10*u*p*W*G*QL^3*LL +
      663/2*nf^4*T^3*h^10*u*p*W^2*LR^2*LRd^2 + 377*nf^4*T^3*h^10*u*p*W^2*LLd^2
      *LR^2 + 1326*nf^4*T^3*h^10*u*p*W^2*LL*LLd*LR*LRd + 377*nf^4*T^3*h^10*u*p
      *W^2*LL^2*LRd^2 + 663/2*nf^4*T^3*h^10*u*p*W^2*LL^2*LLd^2 + 754/3*nf^4*
      T^3*h^10*u*p*W^2*QRd^3*LRd + 1326*nf^4*T^3*h^10*u*p*W^2*QR*QRd*LR*LRd +
      1326*nf^4*T^3*h^10*u*p*W^2*QR*QRd*LL*LLd + 663*nf^4*T^3*h^10*u*p*W^2*
      QR^2*QRd^2 + 754/3*nf^4*T^3*h^10*u*p*W^2*QR^3*LR + 663*nf^4*T^3*h^10*u*p
      *W^2*QLd*QRd^2*LLd + 1508*nf^4*T^3*h^10*u*p*W^2*QLd*QR*LLd*LR + 1326*
      nf^4*T^3*h^10*u*p*W^2*QLd*QR*LL*LRd + 663*nf^4*T^3*h^10*u*p*W^2*QLd^2*
      QRd*LRd + 754*nf^4*T^3*h^10*u*p*W^2*QLd^2*QR^2 + 754/3*nf^4*T^3*h^10*u*p
      *W^2*QLd^3*LLd + 1326*nf^4*T^3*h^10*u*p*W^2*QL*QRd*LLd*LR + 1508*nf^4*
      T^3*h^10*u*p*W^2*QL*QRd*LL*LRd + 663*nf^4*T^3*h^10*u*p*W^2*QL*QR^2*LL +
      1326*nf^4*T^3*h^10*u*p*W^2*QL*QLd*LR*LRd + 1326*nf^4*T^3*h^10*u*p*W^2*QL
      *QLd*LL*LLd + 2652*nf^4*T^3*h^10*u*p*W^2*QL*QLd*QR*QRd + 754*nf^4*T^3*
      h^10*u*p*W^2*QL^2*QRd^2 + 663*nf^4*T^3*h^10*u*p*W^2*QL^2*QR*LR + 663*
      nf^4*T^3*h^10*u*p*W^2*QL^2*QLd^2 + 754/3*nf^4*T^3*h^10*u*p*W^2*QL^3*LL
       + nf^4*T^3*h^10*u*p*B*LLd*LR^3*LRd^2 + 43/6*nf^4*T^3*h^10*u*p*B*LLd^3*
      LR^3 + nf^4*T^3*h^10*u*p*B*LL*LR^2*LRd^3 + 7/2*nf^4*T^3*h^10*u*p*B*LL*
      LLd^2*LR^2*LRd + 7/2*nf^4*T^3*h^10*u*p*B*LL^2*LLd*LR*LRd^2 + nf^4*T^3*
      h^10*u*p*B*LL^2*LLd^3*LR + 43/6*nf^4*T^3*h^10*u*p*B*LL^3*LRd^3 + nf^4*
      T^3*h^10*u*p*B*LL^3*LLd^2*LRd - 3*nf^4*T^3*h^10*u*p*B*QRd^3*LLd*LR*LRd
       - 3*nf^4*T^3*h^10*u*p*B*QRd^3*LL*LRd^2 - 4*nf^4*T^3*h^10*u*p*B*QRd^3*LL
      *LLd^2 - 7/4*nf^4*T^3*h^10*u*p*B*QR*QRd^4*LLd + 5*nf^4*T^3*h^10*u*p*B*
      QR^2*QRd^2*LLd*LR + 5*nf^4*T^3*h^10*u*p*B*QR^2*QRd^2*LL*LRd - 3*nf^4*T^3
      *h^10*u*p*B*QR^3*LLd*LR^2 - 3*nf^4*T^3*h^10*u*p*B*QR^3*LL*LR*LRd - 4*
      nf^4*T^3*h^10*u*p*B*QR^3*LL^2*LLd - 7/4*nf^4*T^3*h^10*u*p*B*QR^4*QRd*LL
       - 7/2*nf^4*T^3*h^10*u*p*B*QLd*QRd^2*LR*LRd^2 - 5/2*nf^4*T^3*h^10*u*p*B*
      QLd*QRd^2*LLd^2*LR + 5/2*nf^4*T^3*h^10*u*p*B*QLd*QR*LR^2*LRd^2 + 11/2*
      nf^4*T^3*h^10*u*p*B*QLd*QR*LLd^2*LR^2 + 7/2*nf^4*T^3*h^10*u*p*B*QLd*QR*
      LL^2*LRd^2 + 5/2*nf^4*T^3*h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 5*nf^4*T^3*h^10
      *u*p*B*QLd*QR^3*QRd^2 - 11/4*nf^4*T^3*h^10*u*p*B*QLd*QR^4*LR - 5/2*nf^4*
      T^3*h^10*u*p*B*QLd^2*QRd*LL*LRd^2 - 7/2*nf^4*T^3*h^10*u*p*B*QLd^2*QRd*LL
      *LLd^2 - 5/2*nf^4*T^3*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 11*nf^4*T^3*h^10*u
      *p*B*QLd^2*QR^2*LLd*LR + 7*nf^4*T^3*h^10*u*p*B*QLd^2*QR^2*LL*LRd - 4*
      nf^4*T^3*h^10*u*p*B*QLd^3*LR*LRd^2 - 3*nf^4*T^3*h^10*u*p*B*QLd^3*LLd^2*
      LR - 3*nf^4*T^3*h^10*u*p*B*QLd^3*LL*LLd*LRd + 11*nf^4*T^3*h^10*u*p*B*
      QLd^3*QR^3 - 11/4*nf^4*T^3*h^10*u*p*B*QLd^4*QR*LLd + 5/2*nf^4*T^3*h^10*u
      *p*B*QL*QRd*LR^2*LRd^2 + 7/2*nf^4*T^3*h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 11/
      2*nf^4*T^3*h^10*u*p*B*QL*QRd*LL^2*LRd^2 + 5/2*nf^4*T^3*h^10*u*p*B*QL*QRd
      *LL^2*LLd^2 - 11/4*nf^4*T^3*h^10*u*p*B*QL*QRd^4*LRd - 7/2*nf^4*T^3*h^10*
      u*p*B*QL*QR^2*LR^2*LRd - 5/2*nf^4*T^3*h^10*u*p*B*QL*QR^2*LL^2*LRd + 5*
      nf^4*T^3*h^10*u*p*B*QL*QR^2*QRd^3 - 5/2*nf^4*T^3*h^10*u*p*B*QL*QLd^2*
      QRd^2*LRd + 7*nf^4*T^3*h^10*u*p*B*QL*QLd^2*QR^2*QRd - 7/4*nf^4*T^3*h^10*
      u*p*B*QL*QLd^4*LRd + 7*nf^4*T^3*h^10*u*p*B*QL^2*QRd^2*LLd*LR + 11*nf^4*
      T^3*h^10*u*p*B*QL^2*QRd^2*LL*LRd - 5/2*nf^4*T^3*h^10*u*p*B*QL^2*QR*LLd*
      LR^2 - 7/2*nf^4*T^3*h^10*u*p*B*QL^2*QR*LL^2*LLd - 5/2*nf^4*T^3*h^10*u*p*
      B*QL^2*QR^2*QRd*LL + 7*nf^4*T^3*h^10*u*p*B*QL^2*QLd*QR*QRd^2 - 5/2*nf^4*
      T^3*h^10*u*p*B*QL^2*QLd*QR^2*LR + 5*nf^4*T^3*h^10*u*p*B*QL^2*QLd^2*LLd*
      LR + 5*nf^4*T^3*h^10*u*p*B*QL^2*QLd^2*LL*LRd + 5*nf^4*T^3*h^10*u*p*B*
      QL^2*QLd^3*QR - 4*nf^4*T^3*h^10*u*p*B*QL^3*LR^2*LRd - 3*nf^4*T^3*h^10*u*
      p*B*QL^3*LL*LLd*LR - 3*nf^4*T^3*h^10*u*p*B*QL^3*LL^2*LRd + 11*nf^4*T^3*
      h^10*u*p*B*QL^3*QRd^3 + 5*nf^4*T^3*h^10*u*p*B*QL^3*QLd^2*QRd - 11/4*nf^4
      *T^3*h^10*u*p*B*QL^4*QRd*LL - 7/4*nf^4*T^3*h^10*u*p*B*QL^4*QLd*LR + 59*
      nf^4*T^3*h^10*u*p*B*G*QRd^3*LRd + 156*nf^4*T^3*h^10*u*p*B*G*QR*QRd*LR*
      LRd + 156*nf^4*T^3*h^10*u*p*B*G*QR*QRd*LL*LLd + 156*nf^4*T^3*h^10*u*p*B*
      G*QR^2*QRd^2 + 59*nf^4*T^3*h^10*u*p*B*G*QR^3*LR + 156*nf^4*T^3*h^10*u*p*
      B*G*QLd*QRd^2*LLd + 177*nf^4*T^3*h^10*u*p*B*G*QLd*QR*LLd*LR + 156*nf^4*
      T^3*h^10*u*p*B*G*QLd*QR*LL*LRd + 156*nf^4*T^3*h^10*u*p*B*G*QLd^2*QRd*LRd
       + 177*nf^4*T^3*h^10*u*p*B*G*QLd^2*QR^2 + 59*nf^4*T^3*h^10*u*p*B*G*QLd^3
      *LLd + 156*nf^4*T^3*h^10*u*p*B*G*QL*QRd*LLd*LR + 177*nf^4*T^3*h^10*u*p*B
      *G*QL*QRd*LL*LRd + 156*nf^4*T^3*h^10*u*p*B*G*QL*QR^2*LL + 156*nf^4*T^3*
      h^10*u*p*B*G*QL*QLd*LR*LRd + 156*nf^4*T^3*h^10*u*p*B*G*QL*QLd*LL*LLd +
      624*nf^4*T^3*h^10*u*p*B*G*QL*QLd*QR*QRd + 177*nf^4*T^3*h^10*u*p*B*G*QL^2
      *QRd^2 + 156*nf^4*T^3*h^10*u*p*B*G*QL^2*QR*LR + 156*nf^4*T^3*h^10*u*p*B*
      G*QL^2*QLd^2 + 59*nf^4*T^3*h^10*u*p*B*G*QL^3*LL + 195*nf^4*T^3*h^10*u*p*
      B*W*LR^2*LRd^2 + 885/4*nf^4*T^3*h^10*u*p*B*W*LLd^2*LR^2 + 780*nf^4*T^3*
      h^10*u*p*B*W*LL*LLd*LR*LRd + 885/4*nf^4*T^3*h^10*u*p*B*W*LL^2*LRd^2 +
      195*nf^4*T^3*h^10*u*p*B*W*LL^2*LLd^2 + 295/2*nf^4*T^3*h^10*u*p*B*W*QRd^3
      *LRd + 780*nf^4*T^3*h^10*u*p*B*W*QR*QRd*LR*LRd + 780*nf^4*T^3*h^10*u*p*B
      *W*QR*QRd*LL*LLd + 390*nf^4*T^3*h^10*u*p*B*W*QR^2*QRd^2 + 295/2*nf^4*T^3
      *h^10*u*p*B*W*QR^3*LR + 390*nf^4*T^3*h^10*u*p*B*W*QLd*QRd^2*LLd + 885*
      nf^4*T^3*h^10*u*p*B*W*QLd*QR*LLd*LR + 780*nf^4*T^3*h^10*u*p*B*W*QLd*QR*
      LL*LRd + 390*nf^4*T^3*h^10*u*p*B*W*QLd^2*QRd*LRd + 885/2*nf^4*T^3*h^10*u
      *p*B*W*QLd^2*QR^2 + 295/2*nf^4*T^3*h^10*u*p*B*W*QLd^3*LLd + 780*nf^4*T^3
      *h^10*u*p*B*W*QL*QRd*LLd*LR + 885*nf^4*T^3*h^10*u*p*B*W*QL*QRd*LL*LRd +
      390*nf^4*T^3*h^10*u*p*B*W*QL*QR^2*LL + 780*nf^4*T^3*h^10*u*p*B*W*QL*QLd*
      LR*LRd + 780*nf^4*T^3*h^10*u*p*B*W*QL*QLd*LL*LLd + 1560*nf^4*T^3*h^10*u*
      p*B*W*QL*QLd*QR*QRd + 885/2*nf^4*T^3*h^10*u*p*B*W*QL^2*QRd^2 + 390*nf^4*
      T^3*h^10*u*p*B*W*QL^2*QR*LR + 390*nf^4*T^3*h^10*u*p*B*W*QL^2*QLd^2 + 295/
      2*nf^4*T^3*h^10*u*p*B*W*QL^3*LL + 39/2*nf^4*T^3*h^10*u*p*B^2*LR^2*LRd^2
       + 89/4*nf^4*T^3*h^10*u*p*B^2*LLd^2*LR^2 + 78*nf^4*T^3*h^10*u*p*B^2*LL*
      LLd*LR*LRd + 89/4*nf^4*T^3*h^10*u*p*B^2*LL^2*LRd^2 + 39/2*nf^4*T^3*h^10*
      u*p*B^2*LL^2*LLd^2 + 89/6*nf^4*T^3*h^10*u*p*B^2*QRd^3*LRd + 78*nf^4*T^3*
      h^10*u*p*B^2*QR*QRd*LR*LRd + 78*nf^4*T^3*h^10*u*p*B^2*QR*QRd*LL*LLd + 39
      *nf^4*T^3*h^10*u*p*B^2*QR^2*QRd^2 + 89/6*nf^4*T^3*h^10*u*p*B^2*QR^3*LR
       + 39*nf^4*T^3*h^10*u*p*B^2*QLd*QRd^2*LLd + 89*nf^4*T^3*h^10*u*p*B^2*QLd
      *QR*LLd*LR + 78*nf^4*T^3*h^10*u*p*B^2*QLd*QR*LL*LRd + 39*nf^4*T^3*h^10*u
      *p*B^2*QLd^2*QRd*LRd + 89/2*nf^4*T^3*h^10*u*p*B^2*QLd^2*QR^2 + 89/6*nf^4
      *T^3*h^10*u*p*B^2*QLd^3*LLd + 78*nf^4*T^3*h^10*u*p*B^2*QL*QRd*LLd*LR +
      89*nf^4*T^3*h^10*u*p*B^2*QL*QRd*LL*LRd + 39*nf^4*T^3*h^10*u*p*B^2*QL*
      QR^2*LL + 78*nf^4*T^3*h^10*u*p*B^2*QL*QLd*LR*LRd + 78*nf^4*T^3*h^10*u*p*
      B^2*QL*QLd*LL*LLd + 156*nf^4*T^3*h^10*u*p*B^2*QL*QLd*QR*QRd + 89/2*nf^4*
      T^3*h^10*u*p*B^2*QL^2*QRd^2 + 39*nf^4*T^3*h^10*u*p*B^2*QL^2*QR*LR + 39*
      nf^4*T^3*h^10*u*p*B^2*QL^2*QLd^2 + 89/6*nf^4*T^3*h^10*u*p*B^2*QL^3*LL +
      10*nf^4*T^3*h^10*u*p^3*LLd*LR^3*LRd^2 + 47/3*nf^4*T^3*h^10*u*p^3*LLd^3*
      LR^3 + 10*nf^4*T^3*h^10*u*p^3*LL*LR^2*LRd^3 + 19/2*nf^4*T^3*h^10*u*p^3*
      LL*LLd^2*LR^2*LRd + 19/2*nf^4*T^3*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 10*nf^4
      *T^3*h^10*u*p^3*LL^2*LLd^3*LR + 47/3*nf^4*T^3*h^10*u*p^3*LL^3*LRd^3 + 10
      *nf^4*T^3*h^10*u*p^3*LL^3*LLd^2*LRd + 7*nf^4*T^3*h^10*u*p^3*QRd^3*LLd*LR
      *LRd - 3/2*nf^4*T^3*h^10*u*p^3*QRd^3*LL*LRd^2 - 3*nf^4*T^3*h^10*u*p^3*
      QRd^3*LL*LLd^2 - 19/4*nf^4*T^3*h^10*u*p^3*QR*QRd^4*LLd + 13*nf^4*T^3*
      h^10*u*p^3*QR^2*QRd^2*LLd*LR + 13*nf^4*T^3*h^10*u*p^3*QR^2*QRd^2*LL*LRd
       - 3/2*nf^4*T^3*h^10*u*p^3*QR^3*LLd*LR^2 + 7*nf^4*T^3*h^10*u*p^3*QR^3*LL
      *LR*LRd - 3*nf^4*T^3*h^10*u*p^3*QR^3*LL^2*LLd - 19/4*nf^4*T^3*h^10*u*p^3
      *QR^4*QRd*LL - 19/2*nf^4*T^3*h^10*u*p^3*QLd*QRd^2*LR*LRd^2 - 13/2*nf^4*
      T^3*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 13/2*nf^4*T^3*h^10*u*p^3*QLd*QR*LR^2
      *LRd^2 + 10*nf^4*T^3*h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 19/2*nf^4*T^3*h^10*u
      *p^3*QLd*QR*LL^2*LRd^2 + 13/2*nf^4*T^3*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 13
      *nf^4*T^3*h^10*u*p^3*QLd*QR^3*QRd^2 - 5*nf^4*T^3*h^10*u*p^3*QLd*QR^4*LR
       - 13/2*nf^4*T^3*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 - 19/2*nf^4*T^3*h^10*u*
      p^3*QLd^2*QRd*LL*LLd^2 - 13/2*nf^4*T^3*h^10*u*p^3*QLd^2*QR*QRd^2*LLd +
      20*nf^4*T^3*h^10*u*p^3*QLd^2*QR^2*LLd*LR + 19*nf^4*T^3*h^10*u*p^3*QLd^2*
      QR^2*LL*LRd - 3*nf^4*T^3*h^10*u*p^3*QLd^3*LR*LRd^2 - 3/2*nf^4*T^3*h^10*u
      *p^3*QLd^3*LLd^2*LR + 7*nf^4*T^3*h^10*u*p^3*QLd^3*LL*LLd*LRd + 20*nf^4*
      T^3*h^10*u*p^3*QLd^3*QR^3 - 5*nf^4*T^3*h^10*u*p^3*QLd^4*QR*LLd + 13/2*
      nf^4*T^3*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 19/2*nf^4*T^3*h^10*u*p^3*QL*QRd*
      LLd^2*LR^2 + 10*nf^4*T^3*h^10*u*p^3*QL*QRd*LL^2*LRd^2 + 13/2*nf^4*T^3*
      h^10*u*p^3*QL*QRd*LL^2*LLd^2 - 5*nf^4*T^3*h^10*u*p^3*QL*QRd^4*LRd - 19/2
      *nf^4*T^3*h^10*u*p^3*QL*QR^2*LR^2*LRd - 13/2*nf^4*T^3*h^10*u*p^3*QL*QR^2
      *LL^2*LRd + 13*nf^4*T^3*h^10*u*p^3*QL*QR^2*QRd^3 - 13/2*nf^4*T^3*h^10*u*
      p^3*QL*QLd^2*QRd^2*LRd + 19*nf^4*T^3*h^10*u*p^3*QL*QLd^2*QR^2*QRd - 19/4
      *nf^4*T^3*h^10*u*p^3*QL*QLd^4*LRd + 19*nf^4*T^3*h^10*u*p^3*QL^2*QRd^2*
      LLd*LR + 20*nf^4*T^3*h^10*u*p^3*QL^2*QRd^2*LL*LRd - 13/2*nf^4*T^3*h^10*u
      *p^3*QL^2*QR*LLd*LR^2 - 19/2*nf^4*T^3*h^10*u*p^3*QL^2*QR*LL^2*LLd - 13/2
      *nf^4*T^3*h^10*u*p^3*QL^2*QR^2*QRd*LL + 19*nf^4*T^3*h^10*u*p^3*QL^2*QLd*
      QR*QRd^2 - 13/2*nf^4*T^3*h^10*u*p^3*QL^2*QLd*QR^2*LR + 13*nf^4*T^3*h^10*
      u*p^3*QL^2*QLd^2*LLd*LR + 13*nf^4*T^3*h^10*u*p^3*QL^2*QLd^2*LL*LRd + 13*
      nf^4*T^3*h^10*u*p^3*QL^2*QLd^3*QR - 3*nf^4*T^3*h^10*u*p^3*QL^3*LR^2*LRd
       + 7*nf^4*T^3*h^10*u*p^3*QL^3*LL*LLd*LR - 3/2*nf^4*T^3*h^10*u*p^3*QL^3*
      LL^2*LRd + 20*nf^4*T^3*h^10*u*p^3*QL^3*QRd^3 + 13*nf^4*T^3*h^10*u*p^3*
      QL^3*QLd^2*QRd - 5*nf^4*T^3*h^10*u*p^3*QL^4*QRd*LL - 19/4*nf^4*T^3*h^10*
      u*p^3*QL^4*QLd*LR + 812/3*nf^4*T^3*h^10*u*p^3*G*QRd^3*LRd + 730*nf^4*T^3
      *h^10*u*p^3*G*QR*QRd*LR*LRd + 730*nf^4*T^3*h^10*u*p^3*G*QR*QRd*LL*LLd +
      730*nf^4*T^3*h^10*u*p^3*G*QR^2*QRd^2 + 812/3*nf^4*T^3*h^10*u*p^3*G*QR^3*
      LR + 730*nf^4*T^3*h^10*u*p^3*G*QLd*QRd^2*LLd + 812*nf^4*T^3*h^10*u*p^3*G
      *QLd*QR*LLd*LR + 730*nf^4*T^3*h^10*u*p^3*G*QLd*QR*LL*LRd + 730*nf^4*T^3*
      h^10*u*p^3*G*QLd^2*QRd*LRd + 812*nf^4*T^3*h^10*u*p^3*G*QLd^2*QR^2 + 812/
      3*nf^4*T^3*h^10*u*p^3*G*QLd^3*LLd + 730*nf^4*T^3*h^10*u*p^3*G*QL*QRd*LLd
      *LR + 812*nf^4*T^3*h^10*u*p^3*G*QL*QRd*LL*LRd + 730*nf^4*T^3*h^10*u*p^3*
      G*QL*QR^2*LL + 730*nf^4*T^3*h^10*u*p^3*G*QL*QLd*LR*LRd + 730*nf^4*T^3*
      h^10*u*p^3*G*QL*QLd*LL*LLd + 2920*nf^4*T^3*h^10*u*p^3*G*QL*QLd*QR*QRd +
      812*nf^4*T^3*h^10*u*p^3*G*QL^2*QRd^2 + 730*nf^4*T^3*h^10*u*p^3*G*QL^2*QR
      *LR + 730*nf^4*T^3*h^10*u*p^3*G*QL^2*QLd^2 + 812/3*nf^4*T^3*h^10*u*p^3*G
      *QL^3*LL + 1825/2*nf^4*T^3*h^10*u*p^3*W*LR^2*LRd^2 + 1015*nf^4*T^3*h^10*
      u*p^3*W*LLd^2*LR^2 + 3650*nf^4*T^3*h^10*u*p^3*W*LL*LLd*LR*LRd + 1015*
      nf^4*T^3*h^10*u*p^3*W*LL^2*LRd^2 + 1825/2*nf^4*T^3*h^10*u*p^3*W*LL^2*
      LLd^2 + 2030/3*nf^4*T^3*h^10*u*p^3*W*QRd^3*LRd + 3650*nf^4*T^3*h^10*u*
      p^3*W*QR*QRd*LR*LRd + 3650*nf^4*T^3*h^10*u*p^3*W*QR*QRd*LL*LLd + 1825*
      nf^4*T^3*h^10*u*p^3*W*QR^2*QRd^2 + 2030/3*nf^4*T^3*h^10*u*p^3*W*QR^3*LR
       + 1825*nf^4*T^3*h^10*u*p^3*W*QLd*QRd^2*LLd + 4060*nf^4*T^3*h^10*u*p^3*W
      *QLd*QR*LLd*LR + 3650*nf^4*T^3*h^10*u*p^3*W*QLd*QR*LL*LRd + 1825*nf^4*
      T^3*h^10*u*p^3*W*QLd^2*QRd*LRd + 2030*nf^4*T^3*h^10*u*p^3*W*QLd^2*QR^2
       + 2030/3*nf^4*T^3*h^10*u*p^3*W*QLd^3*LLd + 3650*nf^4*T^3*h^10*u*p^3*W*
      QL*QRd*LLd*LR + 4060*nf^4*T^3*h^10*u*p^3*W*QL*QRd*LL*LRd + 1825*nf^4*T^3
      *h^10*u*p^3*W*QL*QR^2*LL + 3650*nf^4*T^3*h^10*u*p^3*W*QL*QLd*LR*LRd +
      3650*nf^4*T^3*h^10*u*p^3*W*QL*QLd*LL*LLd + 7300*nf^4*T^3*h^10*u*p^3*W*QL
      *QLd*QR*QRd + 2030*nf^4*T^3*h^10*u*p^3*W*QL^2*QRd^2 + 1825*nf^4*T^3*h^10
      *u*p^3*W*QL^2*QR*LR + 1825*nf^4*T^3*h^10*u*p^3*W*QL^2*QLd^2 + 2030/3*
      nf^4*T^3*h^10*u*p^3*W*QL^3*LL + 365/2*nf^4*T^3*h^10*u*p^3*B*LR^2*LRd^2
       + 203*nf^4*T^3*h^10*u*p^3*B*LLd^2*LR^2 + 730*nf^4*T^3*h^10*u*p^3*B*LL*
      LLd*LR*LRd + 203*nf^4*T^3*h^10*u*p^3*B*LL^2*LRd^2 + 365/2*nf^4*T^3*h^10*
      u*p^3*B*LL^2*LLd^2 + 406/3*nf^4*T^3*h^10*u*p^3*B*QRd^3*LRd + 730*nf^4*
      T^3*h^10*u*p^3*B*QR*QRd*LR*LRd + 730*nf^4*T^3*h^10*u*p^3*B*QR*QRd*LL*LLd
       + 365*nf^4*T^3*h^10*u*p^3*B*QR^2*QRd^2 + 406/3*nf^4*T^3*h^10*u*p^3*B*
      QR^3*LR + 365*nf^4*T^3*h^10*u*p^3*B*QLd*QRd^2*LLd + 812*nf^4*T^3*h^10*u*
      p^3*B*QLd*QR*LLd*LR + 730*nf^4*T^3*h^10*u*p^3*B*QLd*QR*LL*LRd + 365*nf^4
      *T^3*h^10*u*p^3*B*QLd^2*QRd*LRd + 406*nf^4*T^3*h^10*u*p^3*B*QLd^2*QR^2
       + 406/3*nf^4*T^3*h^10*u*p^3*B*QLd^3*LLd + 730*nf^4*T^3*h^10*u*p^3*B*QL*
      QRd*LLd*LR + 812*nf^4*T^3*h^10*u*p^3*B*QL*QRd*LL*LRd + 365*nf^4*T^3*h^10
      *u*p^3*B*QL*QR^2*LL + 730*nf^4*T^3*h^10*u*p^3*B*QL*QLd*LR*LRd + 730*nf^4
      *T^3*h^10*u*p^3*B*QL*QLd*LL*LLd + 1460*nf^4*T^3*h^10*u*p^3*B*QL*QLd*QR*
      QRd + 406*nf^4*T^3*h^10*u*p^3*B*QL^2*QRd^2 + 365*nf^4*T^3*h^10*u*p^3*B*
      QL^2*QR*LR + 365*nf^4*T^3*h^10*u*p^3*B*QL^2*QLd^2 + 406/3*nf^4*T^3*h^10*
      u*p^3*B*QL^3*LL + 1025/4*nf^4*T^3*h^10*u*p^5*LR^2*LRd^2 + 565/2*nf^4*T^3
      *h^10*u*p^5*LLd^2*LR^2 + 1025*nf^4*T^3*h^10*u*p^5*LL*LLd*LR*LRd + 565/2*
      nf^4*T^3*h^10*u*p^5*LL^2*LRd^2 + 1025/4*nf^4*T^3*h^10*u*p^5*LL^2*LLd^2
       + 565/3*nf^4*T^3*h^10*u*p^5*QRd^3*LRd + 1025*nf^4*T^3*h^10*u*p^5*QR*QRd
      *LR*LRd + 1025*nf^4*T^3*h^10*u*p^5*QR*QRd*LL*LLd + 1025/2*nf^4*T^3*h^10*
      u*p^5*QR^2*QRd^2 + 565/3*nf^4*T^3*h^10*u*p^5*QR^3*LR + 1025/2*nf^4*T^3*
      h^10*u*p^5*QLd*QRd^2*LLd + 1130*nf^4*T^3*h^10*u*p^5*QLd*QR*LLd*LR + 1025
      *nf^4*T^3*h^10*u*p^5*QLd*QR*LL*LRd + 1025/2*nf^4*T^3*h^10*u*p^5*QLd^2*
      QRd*LRd + 565*nf^4*T^3*h^10*u*p^5*QLd^2*QR^2 + 565/3*nf^4*T^3*h^10*u*p^5
      *QLd^3*LLd + 1025*nf^4*T^3*h^10*u*p^5*QL*QRd*LLd*LR + 1130*nf^4*T^3*h^10
      *u*p^5*QL*QRd*LL*LRd + 1025/2*nf^4*T^3*h^10*u*p^5*QL*QR^2*LL + 1025*nf^4
      *T^3*h^10*u*p^5*QL*QLd*LR*LRd + 1025*nf^4*T^3*h^10*u*p^5*QL*QLd*LL*LLd
       + 2050*nf^4*T^3*h^10*u*p^5*QL*QLd*QR*QRd + 565*nf^4*T^3*h^10*u*p^5*QL^2
      *QRd^2 + 1025/2*nf^4*T^3*h^10*u*p^5*QL^2*QR*LR + 1025/2*nf^4*T^3*h^10*u*
      p^5*QL^2*QLd^2 + 565/3*nf^4*T^3*h^10*u*p^5*QL^3*LL - 45/64*nf^4*T^3*h^10
      *u^2*LR^4*LRd^4 - 49/48*nf^4*T^3*h^10*u^2*LLd^2*LR^4*LRd^2 + 101/288*
      nf^4*T^3*h^10*u^2*LLd^4*LR^4 + 1/3*nf^4*T^3*h^10*u^2*LL*LLd*LR^3*LRd^3
       + 8/9*nf^4*T^3*h^10*u^2*LL*LLd^3*LR^3*LRd - 49/48*nf^4*T^3*h^10*u^2*
      LL^2*LR^2*LRd^4 - 21/16*nf^4*T^3*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 49/48*
      nf^4*T^3*h^10*u^2*LL^2*LLd^4*LR^2 + 8/9*nf^4*T^3*h^10*u^2*LL^3*LLd*LR*
      LRd^3 + 1/3*nf^4*T^3*h^10*u^2*LL^3*LLd^3*LR*LRd + 101/288*nf^4*T^3*h^10*
      u^2*LL^4*LRd^4 - 49/48*nf^4*T^3*h^10*u^2*LL^4*LLd^2*LRd^2 - 45/64*nf^4*
      T^3*h^10*u^2*LL^4*LLd^4 + 4/9*nf^4*T^3*h^10*u^2*QRd^3*LR^2*LRd^3 - 1/3*
      nf^4*T^3*h^10*u^2*QRd^3*LLd^2*LR^2*LRd + 1/3*nf^4*T^3*h^10*u^2*QRd^3*LL*
      LLd^3*LR + 7/18*nf^4*T^3*h^10*u^2*QRd^3*LL^2*LRd^3 - 1/12*nf^4*T^3*h^10*
      u^2*QRd^3*LL^2*LLd^2*LRd - 31/144*nf^4*T^3*h^10*u^2*QRd^6*LRd^2 - 59/144
      *nf^4*T^3*h^10*u^2*QRd^6*LLd^2 + 1/3*nf^4*T^3*h^10*u^2*QR*QRd*LR^3*LRd^3
       + 1/3*nf^4*T^3*h^10*u^2*QR*QRd*LL^3*LLd^3 - 3/8*nf^4*T^3*h^10*u^2*QR*
      QRd^4*LLd^2*LR - 21/8*nf^4*T^3*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 15/4*
      nf^4*T^3*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 - 15/4*nf^4*T^3*h^10*u^2*QR^2*
      QRd^2*LL^2*LRd^2 - 21/8*nf^4*T^3*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 41/60*
      nf^4*T^3*h^10*u^2*QR^2*QRd^5*LRd + 4/9*nf^4*T^3*h^10*u^2*QR^3*LR^3*LRd^2
       + 7/18*nf^4*T^3*h^10*u^2*QR^3*LLd^2*LR^3 - 1/3*nf^4*T^3*h^10*u^2*QR^3*
      LL^2*LR*LRd^2 - 1/12*nf^4*T^3*h^10*u^2*QR^3*LL^2*LLd^2*LR + 1/3*nf^4*T^3
      *h^10*u^2*QR^3*LL^3*LLd*LRd + nf^4*T^3*h^10*u^2*QR^3*QRd^3*LR*LRd + nf^4
      *T^3*h^10*u^2*QR^3*QRd^3*LL*LLd - 3/8*nf^4*T^3*h^10*u^2*QR^4*QRd*LL^2*
      LRd - 59/64*nf^4*T^3*h^10*u^2*QR^4*QRd^4 - 41/60*nf^4*T^3*h^10*u^2*QR^5*
      QRd^2*LR - 31/144*nf^4*T^3*h^10*u^2*QR^6*LR^2 - 59/144*nf^4*T^3*h^10*u^2
      *QR^6*LL^2 + 1/12*nf^4*T^3*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 1/3*nf^4*T^3*
      h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 7/9*nf^4*T^3*h^10*u^2*QLd*QR*LLd^3*LR^3
       + 8/9*nf^4*T^3*h^10*u^2*QLd*QR*LL^3*LRd^3 + 3/8*nf^4*T^3*h^10*u^2*QLd*
      QR^2*QRd^4*LLd - 6/5*nf^4*T^3*h^10*u^2*QLd*QR^5*QRd*LL + 1/3*nf^4*T^3*
      h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 1/12*nf^4*T^3*h^10*u^2*QLd^2*QRd*LL^2*
      LRd^3 - 131/48*nf^4*T^3*h^10*u^2*QLd^2*QRd^4*LRd^2 - 157/96*nf^4*T^3*
      h^10*u^2*QLd^2*QRd^4*LLd^2 - 15/4*nf^4*T^3*h^10*u^2*QLd^2*QR^2*LR^2*
      LRd^2 - 11/4*nf^4*T^3*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 - 21/8*nf^4*T^3*
      h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 - 15/4*nf^4*T^3*h^10*u^2*QLd^2*QR^2*LL^2*
      LLd^2 - 1/3*nf^4*T^3*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 311/48*nf^4*T^3*
      h^10*u^2*QLd^2*QR^4*QRd^2 - 59/60*nf^4*T^3*h^10*u^2*QLd^2*QR^5*LR - 1/12
      *nf^4*T^3*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 7/18*nf^4*T^3*h^10*u^2*QLd^3*
      LLd^3*LR^2 + 1/3*nf^4*T^3*h^10*u^2*QLd^3*LL*LR*LRd^3 - 1/3*nf^4*T^3*h^10
      *u^2*QLd^3*LL^2*LLd*LRd^2 + 4/9*nf^4*T^3*h^10*u^2*QLd^3*LL^2*LLd^3 + 2/3
      *nf^4*T^3*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/12*nf^4*T^3*h^10*u^2*QLd^3*
      QR^2*QRd^2*LLd + 7/3*nf^4*T^3*h^10*u^2*QLd^3*QR^3*LLd*LR + 8/3*nf^4*T^3*
      h^10*u^2*QLd^3*QR^3*LL*LRd - 157/96*nf^4*T^3*h^10*u^2*QLd^4*QRd^2*LRd^2
       - 131/48*nf^4*T^3*h^10*u^2*QLd^4*QRd^2*LLd^2 - 221/288*nf^4*T^3*h^10*
      u^2*QLd^4*QR^4 - 59/60*nf^4*T^3*h^10*u^2*QLd^5*QR^2*LLd - 59/144*nf^4*
      T^3*h^10*u^2*QLd^6*LRd^2 - 31/144*nf^4*T^3*h^10*u^2*QLd^6*LLd^2 + 8/9*
      nf^4*T^3*h^10*u^2*QL*QRd*LLd^3*LR^3 + 7/9*nf^4*T^3*h^10*u^2*QL*QRd*LL^3*
      LRd^3 - 6/5*nf^4*T^3*h^10*u^2*QL*QR*QRd^5*LLd + 1/12*nf^4*T^3*h^10*u^2*
      QL*QR^2*LL^3*LRd^2 + 1/3*nf^4*T^3*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 3/8*nf^4
      *T^3*h^10*u^2*QL*QR^4*QRd^2*LL + 1/3*nf^4*T^3*h^10*u^2*QL*QLd*LR^3*LRd^3
       + 1/3*nf^4*T^3*h^10*u^2*QL*QLd*LL^3*LLd^3 + 2/3*nf^4*T^3*h^10*u^2*QL*
      QLd*QR^3*QRd^3 + 16/9*nf^4*T^3*h^10*u^2*QL*QLd^3*QR^3*QRd - 3/8*nf^4*T^3
      *h^10*u^2*QL*QLd^4*LL*LRd^2 - 6/5*nf^4*T^3*h^10*u^2*QL*QLd^5*QR*LRd - 15/
      4*nf^4*T^3*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 - 21/8*nf^4*T^3*h^10*u^2*QL^2*
      QRd^2*LLd^2*LR^2 - 11/4*nf^4*T^3*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 - 15/4*
      nf^4*T^3*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 - 59/60*nf^4*T^3*h^10*u^2*QL^2*
      QRd^5*LRd + 1/3*nf^4*T^3*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 1/12*nf^4*T^3*
      h^10*u^2*QL^2*QR*LLd^2*LR^3 - 311/48*nf^4*T^3*h^10*u^2*QL^2*QR^2*QRd^4
       - 1/3*nf^4*T^3*h^10*u^2*QL^2*QR^3*QRd^2*LR - 131/48*nf^4*T^3*h^10*u^2*
      QL^2*QR^4*LR^2 - 157/96*nf^4*T^3*h^10*u^2*QL^2*QR^4*LL^2 - 21/8*nf^4*T^3
      *h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 - 15/4*nf^4*T^3*h^10*u^2*QL^2*QLd^2*
      LLd^2*LR^2 - 15/4*nf^4*T^3*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 21/8*nf^4*
      T^3*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 1/12*nf^4*T^3*h^10*u^2*QL^2*QLd^2*
      QRd^3*LRd - 147/16*nf^4*T^3*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 - 1/12*nf^4*
      T^3*h^10*u^2*QL^2*QLd^2*QR^3*LR - 1/3*nf^4*T^3*h^10*u^2*QL^2*QLd^3*QRd^2
      *LLd + 3/8*nf^4*T^3*h^10*u^2*QL^2*QLd^4*QRd*LRd - 311/48*nf^4*T^3*h^10*
      u^2*QL^2*QLd^4*QR^2 - 41/60*nf^4*T^3*h^10*u^2*QL^2*QLd^5*LLd + 1/3*nf^4*
      T^3*h^10*u^2*QL^3*LLd*LR^3*LRd - 1/12*nf^4*T^3*h^10*u^2*QL^3*LL*LR^2*
      LRd^2 - 1/3*nf^4*T^3*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 7/18*nf^4*T^3*h^10*
      u^2*QL^3*LL^3*LRd^2 + 4/9*nf^4*T^3*h^10*u^2*QL^3*LL^3*LLd^2 + 8/3*nf^4*
      T^3*h^10*u^2*QL^3*QRd^3*LLd*LR + 7/3*nf^4*T^3*h^10*u^2*QL^3*QRd^3*LL*LRd
       - 1/12*nf^4*T^3*h^10*u^2*QL^3*QR^2*QRd^2*LL + 2/3*nf^4*T^3*h^10*u^2*
      QL^3*QR^3*LL*LR + 16/9*nf^4*T^3*h^10*u^2*QL^3*QLd*QR*QRd^3 - 1/3*nf^4*
      T^3*h^10*u^2*QL^3*QLd^2*QR^2*LL + nf^4*T^3*h^10*u^2*QL^3*QLd^3*LR*LRd +
      nf^4*T^3*h^10*u^2*QL^3*QLd^3*LL*LLd + 2/3*nf^4*T^3*h^10*u^2*QL^3*QLd^3*
      QR*QRd - 221/288*nf^4*T^3*h^10*u^2*QL^4*QRd^4 - 157/96*nf^4*T^3*h^10*u^2
      *QL^4*QR^2*LR^2 - 131/48*nf^4*T^3*h^10*u^2*QL^4*QR^2*LL^2 - 3/8*nf^4*T^3
      *h^10*u^2*QL^4*QLd*LLd*LR^2 - 311/48*nf^4*T^3*h^10*u^2*QL^4*QLd^2*QRd^2
       + 3/8*nf^4*T^3*h^10*u^2*QL^4*QLd^2*QR*LR - 59/64*nf^4*T^3*h^10*u^2*QL^4
      *QLd^4 - 59/60*nf^4*T^3*h^10*u^2*QL^5*QRd^2*LL - 6/5*nf^4*T^3*h^10*u^2*
      QL^5*QLd*QRd*LR - 41/60*nf^4*T^3*h^10*u^2*QL^5*QLd^2*LL - 59/144*nf^4*
      T^3*h^10*u^2*QL^6*LR^2 - 31/144*nf^4*T^3*h^10*u^2*QL^6*LL^2 + 10/3*nf^4*
      T^3*h^10*u^2*G*QRd^3*LLd*LR*LRd + 5/3*nf^4*T^3*h^10*u^2*G*QRd^3*LL*LLd^2
       + 10/3*nf^4*T^3*h^10*u^2*G*QR*QRd^4*LLd + 10/3*nf^4*T^3*h^10*u^2*G*QR^3
      *LL*LR*LRd + 5/3*nf^4*T^3*h^10*u^2*G*QR^3*LL^2*LLd + 10/3*nf^4*T^3*h^10*
      u^2*G*QR^4*QRd*LL + nf^4*T^3*h^10*u^2*G*QLd*QR*LR^2*LRd^2 + 4*nf^4*T^3*
      h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 3*nf^4*T^3*h^10*u^2*G*QLd*QR*LL^2*LRd^2
       + nf^4*T^3*h^10*u^2*G*QLd*QR*LL^2*LLd^2 + 10/3*nf^4*T^3*h^10*u^2*G*QLd*
      QR*QRd^3*LRd + 8/3*nf^4*T^3*h^10*u^2*G*QLd*QR^3*QRd^2 + 5/3*nf^4*T^3*
      h^10*u^2*G*QLd^3*LR*LRd^2 + 10/3*nf^4*T^3*h^10*u^2*G*QLd^3*LL*LLd*LRd +
      10/3*nf^4*T^3*h^10*u^2*G*QLd^3*QR*QRd*LRd + 4*nf^4*T^3*h^10*u^2*G*QLd^3*
      QR^3 + nf^4*T^3*h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 3*nf^4*T^3*h^10*u^2*G*QL*
      QRd*LLd^2*LR^2 + 4*nf^4*T^3*h^10*u^2*G*QL*QRd*LL^2*LRd^2 + nf^4*T^3*h^10
      *u^2*G*QL*QRd*LL^2*LLd^2 + 8/3*nf^4*T^3*h^10*u^2*G*QL*QR^2*QRd^3 + 10/3*
      nf^4*T^3*h^10*u^2*G*QL*QR^3*QRd*LR + 10/3*nf^4*T^3*h^10*u^2*G*QL*QLd*
      QRd^3*LLd + 10/3*nf^4*T^3*h^10*u^2*G*QL*QLd*QR^3*LL + 3*nf^4*T^3*h^10*
      u^2*G*QL*QLd^2*QR^2*QRd + 10/3*nf^4*T^3*h^10*u^2*G*QL*QLd^3*QRd*LLd + 10/
      3*nf^4*T^3*h^10*u^2*G*QL*QLd^4*LRd + 3*nf^4*T^3*h^10*u^2*G*QL^2*QLd*QR*
      QRd^2 + 8/3*nf^4*T^3*h^10*u^2*G*QL^2*QLd^3*QR + 5/3*nf^4*T^3*h^10*u^2*G*
      QL^3*LR^2*LRd + 10/3*nf^4*T^3*h^10*u^2*G*QL^3*LL*LLd*LR + 4*nf^4*T^3*
      h^10*u^2*G*QL^3*QRd^3 + 10/3*nf^4*T^3*h^10*u^2*G*QL^3*QR*QRd*LR + 10/3*
      nf^4*T^3*h^10*u^2*G*QL^3*QLd*QR*LL + 8/3*nf^4*T^3*h^10*u^2*G*QL^3*QLd^2*
      QRd + 10/3*nf^4*T^3*h^10*u^2*G*QL^4*QLd*LR + 27/2*nf^4*T^3*h^10*u^2*G^2*
      LR^2*LRd^2 + 57/4*nf^4*T^3*h^10*u^2*G^2*LLd^2*LR^2 + 54*nf^4*T^3*h^10*
      u^2*G^2*LL*LLd*LR*LRd + 57/4*nf^4*T^3*h^10*u^2*G^2*LL^2*LRd^2 + 27/2*
      nf^4*T^3*h^10*u^2*G^2*LL^2*LLd^2 + 58*nf^4*T^3*h^10*u^2*G^2*QRd^3*LRd +
      162*nf^4*T^3*h^10*u^2*G^2*QR*QRd*LR*LRd + 162*nf^4*T^3*h^10*u^2*G^2*QR*
      QRd*LL*LLd + 351/2*nf^4*T^3*h^10*u^2*G^2*QR^2*QRd^2 + 58*nf^4*T^3*h^10*
      u^2*G^2*QR^3*LR + 162*nf^4*T^3*h^10*u^2*G^2*QLd*QRd^2*LLd + 173*nf^4*T^3
      *h^10*u^2*G^2*QLd*QR*LLd*LR + 162*nf^4*T^3*h^10*u^2*G^2*QLd*QR*LL*LRd +
      162*nf^4*T^3*h^10*u^2*G^2*QLd^2*QRd*LRd + 753/4*nf^4*T^3*h^10*u^2*G^2*
      QLd^2*QR^2 + 58*nf^4*T^3*h^10*u^2*G^2*QLd^3*LLd + 162*nf^4*T^3*h^10*u^2*
      G^2*QL*QRd*LLd*LR + 173*nf^4*T^3*h^10*u^2*G^2*QL*QRd*LL*LRd + 162*nf^4*
      T^3*h^10*u^2*G^2*QL*QR^2*LL + 162*nf^4*T^3*h^10*u^2*G^2*QL*QLd*LR*LRd +
      162*nf^4*T^3*h^10*u^2*G^2*QL*QLd*LL*LLd + 702*nf^4*T^3*h^10*u^2*G^2*QL*
      QLd*QR*QRd + 753/4*nf^4*T^3*h^10*u^2*G^2*QL^2*QRd^2 + 162*nf^4*T^3*h^10*
      u^2*G^2*QL^2*QR*LR + 351/2*nf^4*T^3*h^10*u^2*G^2*QL^2*QLd^2 + 58*nf^4*
      T^3*h^10*u^2*G^2*QL^3*LL - 17/12*nf^4*T^3*h^10*u^2*W*LLd*LR^3*LRd^2 + 23/
      2*nf^4*T^3*h^10*u^2*W*LLd^3*LR^3 - 17/12*nf^4*T^3*h^10*u^2*W*LL*LR^2*
      LRd^3 + 35/4*nf^4*T^3*h^10*u^2*W*LL*LLd^2*LR^2*LRd + 35/4*nf^4*T^3*h^10*
      u^2*W*LL^2*LLd*LR*LRd^2 - 17/12*nf^4*T^3*h^10*u^2*W*LL^2*LLd^3*LR + 23/2
      *nf^4*T^3*h^10*u^2*W*LL^3*LRd^3 - 17/12*nf^4*T^3*h^10*u^2*W*LL^3*LLd^2*
      LRd - 25/3*nf^4*T^3*h^10*u^2*W*QRd^3*LLd*LR*LRd - 23/2*nf^4*T^3*h^10*u^2
      *W*QRd^3*LL*LRd^2 - 83/12*nf^4*T^3*h^10*u^2*W*QRd^3*LL*LLd^2 - 35/8*nf^4
      *T^3*h^10*u^2*W*QR*QRd^4*LLd + 11/2*nf^4*T^3*h^10*u^2*W*QR^2*QRd^2*LLd*
      LR + 11/2*nf^4*T^3*h^10*u^2*W*QR^2*QRd^2*LL*LRd - 23/2*nf^4*T^3*h^10*u^2
      *W*QR^3*LLd*LR^2 - 25/3*nf^4*T^3*h^10*u^2*W*QR^3*LL*LR*LRd - 83/12*nf^4*
      T^3*h^10*u^2*W*QR^3*LL^2*LLd - 35/8*nf^4*T^3*h^10*u^2*W*QR^4*QRd*LL - 35/
      4*nf^4*T^3*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 - 11/4*nf^4*T^3*h^10*u^2*W*QLd*
      QRd^2*LLd^2*LR + 11/4*nf^4*T^3*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 23/2*nf^4*
      T^3*h^10*u^2*W*QLd*QR*LLd^2*LR^2 + 35/4*nf^4*T^3*h^10*u^2*W*QLd*QR*LL^2*
      LRd^2 + 11/4*nf^4*T^3*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 11/2*nf^4*T^3*h^10*
      u^2*W*QLd*QR^3*QRd^2 - 23/4*nf^4*T^3*h^10*u^2*W*QLd*QR^4*LR - 11/4*nf^4*
      T^3*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 - 35/4*nf^4*T^3*h^10*u^2*W*QLd^2*QRd*
      LL*LLd^2 - 11/4*nf^4*T^3*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 23*nf^4*T^3*
      h^10*u^2*W*QLd^2*QR^2*LLd*LR + 35/2*nf^4*T^3*h^10*u^2*W*QLd^2*QR^2*LL*
      LRd - 83/12*nf^4*T^3*h^10*u^2*W*QLd^3*LR*LRd^2 - 23/2*nf^4*T^3*h^10*u^2*
      W*QLd^3*LLd^2*LR - 25/3*nf^4*T^3*h^10*u^2*W*QLd^3*LL*LLd*LRd + 23*nf^4*
      T^3*h^10*u^2*W*QLd^3*QR^3 - 23/4*nf^4*T^3*h^10*u^2*W*QLd^4*QR*LLd + 11/4
      *nf^4*T^3*h^10*u^2*W*QL*QRd*LR^2*LRd^2 + 35/4*nf^4*T^3*h^10*u^2*W*QL*QRd
      *LLd^2*LR^2 + 23/2*nf^4*T^3*h^10*u^2*W*QL*QRd*LL^2*LRd^2 + 11/4*nf^4*T^3
      *h^10*u^2*W*QL*QRd*LL^2*LLd^2 - 23/4*nf^4*T^3*h^10*u^2*W*QL*QRd^4*LRd -
      35/4*nf^4*T^3*h^10*u^2*W*QL*QR^2*LR^2*LRd - 11/4*nf^4*T^3*h^10*u^2*W*QL*
      QR^2*LL^2*LRd + 11/2*nf^4*T^3*h^10*u^2*W*QL*QR^2*QRd^3 - 11/4*nf^4*T^3*
      h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 35/2*nf^4*T^3*h^10*u^2*W*QL*QLd^2*QR^2*
      QRd - 35/8*nf^4*T^3*h^10*u^2*W*QL*QLd^4*LRd + 35/2*nf^4*T^3*h^10*u^2*W*
      QL^2*QRd^2*LLd*LR + 23*nf^4*T^3*h^10*u^2*W*QL^2*QRd^2*LL*LRd - 11/4*nf^4
      *T^3*h^10*u^2*W*QL^2*QR*LLd*LR^2 - 35/4*nf^4*T^3*h^10*u^2*W*QL^2*QR*LL^2
      *LLd - 11/4*nf^4*T^3*h^10*u^2*W*QL^2*QR^2*QRd*LL + 35/2*nf^4*T^3*h^10*
      u^2*W*QL^2*QLd*QR*QRd^2 - 11/4*nf^4*T^3*h^10*u^2*W*QL^2*QLd*QR^2*LR + 11/
      2*nf^4*T^3*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 11/2*nf^4*T^3*h^10*u^2*W*QL^2*
      QLd^2*LL*LRd + 11/2*nf^4*T^3*h^10*u^2*W*QL^2*QLd^3*QR - 83/12*nf^4*T^3*
      h^10*u^2*W*QL^3*LR^2*LRd - 25/3*nf^4*T^3*h^10*u^2*W*QL^3*LL*LLd*LR - 23/
      2*nf^4*T^3*h^10*u^2*W*QL^3*LL^2*LRd + 23*nf^4*T^3*h^10*u^2*W*QL^3*QRd^3
       + 11/2*nf^4*T^3*h^10*u^2*W*QL^3*QLd^2*QRd - 23/4*nf^4*T^3*h^10*u^2*W*
      QL^4*QRd*LL - 35/8*nf^4*T^3*h^10*u^2*W*QL^4*QLd*LR + 132*nf^4*T^3*h^10*
      u^2*W*G*QRd^3*LRd + 364*nf^4*T^3*h^10*u^2*W*G*QR*QRd*LR*LRd + 364*nf^4*
      T^3*h^10*u^2*W*G*QR*QRd*LL*LLd + 364*nf^4*T^3*h^10*u^2*W*G*QR^2*QRd^2 +
      132*nf^4*T^3*h^10*u^2*W*G*QR^3*LR + 364*nf^4*T^3*h^10*u^2*W*G*QLd*QRd^2*
      LLd + 396*nf^4*T^3*h^10*u^2*W*G*QLd*QR*LLd*LR + 364*nf^4*T^3*h^10*u^2*W*
      G*QLd*QR*LL*LRd + 364*nf^4*T^3*h^10*u^2*W*G*QLd^2*QRd*LRd + 396*nf^4*T^3
      *h^10*u^2*W*G*QLd^2*QR^2 + 132*nf^4*T^3*h^10*u^2*W*G*QLd^3*LLd + 364*
      nf^4*T^3*h^10*u^2*W*G*QL*QRd*LLd*LR + 396*nf^4*T^3*h^10*u^2*W*G*QL*QRd*
      LL*LRd + 364*nf^4*T^3*h^10*u^2*W*G*QL*QR^2*LL + 364*nf^4*T^3*h^10*u^2*W*
      G*QL*QLd*LR*LRd + 364*nf^4*T^3*h^10*u^2*W*G*QL*QLd*LL*LLd + 1456*nf^4*
      T^3*h^10*u^2*W*G*QL*QLd*QR*QRd + 396*nf^4*T^3*h^10*u^2*W*G*QL^2*QRd^2 +
      364*nf^4*T^3*h^10*u^2*W*G*QL^2*QR*LR + 364*nf^4*T^3*h^10*u^2*W*G*QL^2*
      QLd^2 + 132*nf^4*T^3*h^10*u^2*W*G*QL^3*LL + 555/4*nf^4*T^3*h^10*u^2*W^2*
      LR^2*LRd^2 + 152*nf^4*T^3*h^10*u^2*W^2*LLd^2*LR^2 + 555*nf^4*T^3*h^10*
      u^2*W^2*LL*LLd*LR*LRd + 152*nf^4*T^3*h^10*u^2*W^2*LL^2*LRd^2 + 555/4*
      nf^4*T^3*h^10*u^2*W^2*LL^2*LLd^2 + 304/3*nf^4*T^3*h^10*u^2*W^2*QRd^3*LRd
       + 555*nf^4*T^3*h^10*u^2*W^2*QR*QRd*LR*LRd + 555*nf^4*T^3*h^10*u^2*W^2*
      QR*QRd*LL*LLd + 555/2*nf^4*T^3*h^10*u^2*W^2*QR^2*QRd^2 + 304/3*nf^4*T^3*
      h^10*u^2*W^2*QR^3*LR + 555/2*nf^4*T^3*h^10*u^2*W^2*QLd*QRd^2*LLd + 608*
      nf^4*T^3*h^10*u^2*W^2*QLd*QR*LLd*LR + 555*nf^4*T^3*h^10*u^2*W^2*QLd*QR*
      LL*LRd + 555/2*nf^4*T^3*h^10*u^2*W^2*QLd^2*QRd*LRd + 304*nf^4*T^3*h^10*
      u^2*W^2*QLd^2*QR^2 + 304/3*nf^4*T^3*h^10*u^2*W^2*QLd^3*LLd + 555*nf^4*
      T^3*h^10*u^2*W^2*QL*QRd*LLd*LR + 608*nf^4*T^3*h^10*u^2*W^2*QL*QRd*LL*LRd
       + 555/2*nf^4*T^3*h^10*u^2*W^2*QL*QR^2*LL + 555*nf^4*T^3*h^10*u^2*W^2*QL
      *QLd*LR*LRd + 555*nf^4*T^3*h^10*u^2*W^2*QL*QLd*LL*LLd + 1110*nf^4*T^3*
      h^10*u^2*W^2*QL*QLd*QR*QRd + 304*nf^4*T^3*h^10*u^2*W^2*QL^2*QRd^2 + 555/
      2*nf^4*T^3*h^10*u^2*W^2*QL^2*QR*LR + 555/2*nf^4*T^3*h^10*u^2*W^2*QL^2*
      QLd^2 + 304/3*nf^4*T^3*h^10*u^2*W^2*QL^3*LL - 2/3*nf^4*T^3*h^10*u^2*B*
      LLd*LR^3*LRd^2 + 4*nf^4*T^3*h^10*u^2*B*LLd^3*LR^3 - 2/3*nf^4*T^3*h^10*
      u^2*B*LL*LR^2*LRd^3 + 3*nf^4*T^3*h^10*u^2*B*LL*LLd^2*LR^2*LRd + 3*nf^4*
      T^3*h^10*u^2*B*LL^2*LLd*LR*LRd^2 - 2/3*nf^4*T^3*h^10*u^2*B*LL^2*LLd^3*LR
       + 4*nf^4*T^3*h^10*u^2*B*LL^3*LRd^3 - 2/3*nf^4*T^3*h^10*u^2*B*LL^3*LLd^2
      *LRd - 10/3*nf^4*T^3*h^10*u^2*B*QRd^3*LLd*LR*LRd - 4*nf^4*T^3*h^10*u^2*B
      *QRd^3*LL*LRd^2 - 8/3*nf^4*T^3*h^10*u^2*B*QRd^3*LL*LLd^2 - 3/2*nf^4*T^3*
      h^10*u^2*B*QR*QRd^4*LLd + 2*nf^4*T^3*h^10*u^2*B*QR^2*QRd^2*LLd*LR + 2*
      nf^4*T^3*h^10*u^2*B*QR^2*QRd^2*LL*LRd - 4*nf^4*T^3*h^10*u^2*B*QR^3*LLd*
      LR^2 - 10/3*nf^4*T^3*h^10*u^2*B*QR^3*LL*LR*LRd - 8/3*nf^4*T^3*h^10*u^2*B
      *QR^3*LL^2*LLd - 3/2*nf^4*T^3*h^10*u^2*B*QR^4*QRd*LL - 3*nf^4*T^3*h^10*
      u^2*B*QLd*QRd^2*LR*LRd^2 - nf^4*T^3*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + nf^4
      *T^3*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 4*nf^4*T^3*h^10*u^2*B*QLd*QR*LLd^2*
      LR^2 + 3*nf^4*T^3*h^10*u^2*B*QLd*QR*LL^2*LRd^2 + nf^4*T^3*h^10*u^2*B*QLd
      *QR*LL^2*LLd^2 + 2*nf^4*T^3*h^10*u^2*B*QLd*QR^3*QRd^2 - 2*nf^4*T^3*h^10*
      u^2*B*QLd*QR^4*LR - nf^4*T^3*h^10*u^2*B*QLd^2*QRd*LL*LRd^2 - 3*nf^4*T^3*
      h^10*u^2*B*QLd^2*QRd*LL*LLd^2 - nf^4*T^3*h^10*u^2*B*QLd^2*QR*QRd^2*LLd
       + 8*nf^4*T^3*h^10*u^2*B*QLd^2*QR^2*LLd*LR + 6*nf^4*T^3*h^10*u^2*B*QLd^2
      *QR^2*LL*LRd - 8/3*nf^4*T^3*h^10*u^2*B*QLd^3*LR*LRd^2 - 4*nf^4*T^3*h^10*
      u^2*B*QLd^3*LLd^2*LR - 10/3*nf^4*T^3*h^10*u^2*B*QLd^3*LL*LLd*LRd + 8*
      nf^4*T^3*h^10*u^2*B*QLd^3*QR^3 - 2*nf^4*T^3*h^10*u^2*B*QLd^4*QR*LLd +
      nf^4*T^3*h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 3*nf^4*T^3*h^10*u^2*B*QL*QRd*
      LLd^2*LR^2 + 4*nf^4*T^3*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + nf^4*T^3*h^10*u^2
      *B*QL*QRd*LL^2*LLd^2 - 2*nf^4*T^3*h^10*u^2*B*QL*QRd^4*LRd - 3*nf^4*T^3*
      h^10*u^2*B*QL*QR^2*LR^2*LRd - nf^4*T^3*h^10*u^2*B*QL*QR^2*LL^2*LRd + 2*
      nf^4*T^3*h^10*u^2*B*QL*QR^2*QRd^3 - nf^4*T^3*h^10*u^2*B*QL*QLd^2*QRd^2*
      LRd + 6*nf^4*T^3*h^10*u^2*B*QL*QLd^2*QR^2*QRd - 3/2*nf^4*T^3*h^10*u^2*B*
      QL*QLd^4*LRd + 6*nf^4*T^3*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 8*nf^4*T^3*h^10
      *u^2*B*QL^2*QRd^2*LL*LRd - nf^4*T^3*h^10*u^2*B*QL^2*QR*LLd*LR^2 - 3*nf^4
      *T^3*h^10*u^2*B*QL^2*QR*LL^2*LLd - nf^4*T^3*h^10*u^2*B*QL^2*QR^2*QRd*LL
       + 6*nf^4*T^3*h^10*u^2*B*QL^2*QLd*QR*QRd^2 - nf^4*T^3*h^10*u^2*B*QL^2*
      QLd*QR^2*LR + 2*nf^4*T^3*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 2*nf^4*T^3*h^10*
      u^2*B*QL^2*QLd^2*LL*LRd + 2*nf^4*T^3*h^10*u^2*B*QL^2*QLd^3*QR - 8/3*nf^4
      *T^3*h^10*u^2*B*QL^3*LR^2*LRd - 10/3*nf^4*T^3*h^10*u^2*B*QL^3*LL*LLd*LR
       - 4*nf^4*T^3*h^10*u^2*B*QL^3*LL^2*LRd + 8*nf^4*T^3*h^10*u^2*B*QL^3*
      QRd^3 + 2*nf^4*T^3*h^10*u^2*B*QL^3*QLd^2*QRd - 2*nf^4*T^3*h^10*u^2*B*
      QL^4*QRd*LL - 3/2*nf^4*T^3*h^10*u^2*B*QL^4*QLd*LR + 116/3*nf^4*T^3*h^10*
      u^2*B*G*QRd^3*LRd + 108*nf^4*T^3*h^10*u^2*B*G*QR*QRd*LR*LRd + 108*nf^4*
      T^3*h^10*u^2*B*G*QR*QRd*LL*LLd + 108*nf^4*T^3*h^10*u^2*B*G*QR^2*QRd^2 +
      116/3*nf^4*T^3*h^10*u^2*B*G*QR^3*LR + 108*nf^4*T^3*h^10*u^2*B*G*QLd*
      QRd^2*LLd + 116*nf^4*T^3*h^10*u^2*B*G*QLd*QR*LLd*LR + 108*nf^4*T^3*h^10*
      u^2*B*G*QLd*QR*LL*LRd + 108*nf^4*T^3*h^10*u^2*B*G*QLd^2*QRd*LRd + 116*
      nf^4*T^3*h^10*u^2*B*G*QLd^2*QR^2 + 116/3*nf^4*T^3*h^10*u^2*B*G*QLd^3*LLd
       + 108*nf^4*T^3*h^10*u^2*B*G*QL*QRd*LLd*LR + 116*nf^4*T^3*h^10*u^2*B*G*
      QL*QRd*LL*LRd + 108*nf^4*T^3*h^10*u^2*B*G*QL*QR^2*LL + 108*nf^4*T^3*h^10
      *u^2*B*G*QL*QLd*LR*LRd + 108*nf^4*T^3*h^10*u^2*B*G*QL*QLd*LL*LLd + 432*
      nf^4*T^3*h^10*u^2*B*G*QL*QLd*QR*QRd + 116*nf^4*T^3*h^10*u^2*B*G*QL^2*
      QRd^2 + 108*nf^4*T^3*h^10*u^2*B*G*QL^2*QR*LR + 108*nf^4*T^3*h^10*u^2*B*G
      *QL^2*QLd^2 + 116/3*nf^4*T^3*h^10*u^2*B*G*QL^3*LL + 91*nf^4*T^3*h^10*u^2
      *B*W*LR^2*LRd^2 + 99*nf^4*T^3*h^10*u^2*B*W*LLd^2*LR^2 + 364*nf^4*T^3*
      h^10*u^2*B*W*LL*LLd*LR*LRd + 99*nf^4*T^3*h^10*u^2*B*W*LL^2*LRd^2 + 91*
      nf^4*T^3*h^10*u^2*B*W*LL^2*LLd^2 + 66*nf^4*T^3*h^10*u^2*B*W*QRd^3*LRd +
      364*nf^4*T^3*h^10*u^2*B*W*QR*QRd*LR*LRd + 364*nf^4*T^3*h^10*u^2*B*W*QR*
      QRd*LL*LLd + 182*nf^4*T^3*h^10*u^2*B*W*QR^2*QRd^2 + 66*nf^4*T^3*h^10*u^2
      *B*W*QR^3*LR + 182*nf^4*T^3*h^10*u^2*B*W*QLd*QRd^2*LLd + 396*nf^4*T^3*
      h^10*u^2*B*W*QLd*QR*LLd*LR + 364*nf^4*T^3*h^10*u^2*B*W*QLd*QR*LL*LRd +
      182*nf^4*T^3*h^10*u^2*B*W*QLd^2*QRd*LRd + 198*nf^4*T^3*h^10*u^2*B*W*
      QLd^2*QR^2 + 66*nf^4*T^3*h^10*u^2*B*W*QLd^3*LLd + 364*nf^4*T^3*h^10*u^2*
      B*W*QL*QRd*LLd*LR + 396*nf^4*T^3*h^10*u^2*B*W*QL*QRd*LL*LRd + 182*nf^4*
      T^3*h^10*u^2*B*W*QL*QR^2*LL + 364*nf^4*T^3*h^10*u^2*B*W*QL*QLd*LR*LRd +
      364*nf^4*T^3*h^10*u^2*B*W*QL*QLd*LL*LLd + 728*nf^4*T^3*h^10*u^2*B*W*QL*
      QLd*QR*QRd + 198*nf^4*T^3*h^10*u^2*B*W*QL^2*QRd^2 + 182*nf^4*T^3*h^10*
      u^2*B*W*QL^2*QR*LR + 182*nf^4*T^3*h^10*u^2*B*W*QL^2*QLd^2 + 66*nf^4*T^3*
      h^10*u^2*B*W*QL^3*LL + 27/2*nf^4*T^3*h^10*u^2*B^2*LR^2*LRd^2 + 57/4*nf^4
      *T^3*h^10*u^2*B^2*LLd^2*LR^2 + 54*nf^4*T^3*h^10*u^2*B^2*LL*LLd*LR*LRd +
      57/4*nf^4*T^3*h^10*u^2*B^2*LL^2*LRd^2 + 27/2*nf^4*T^3*h^10*u^2*B^2*LL^2*
      LLd^2 + 19/2*nf^4*T^3*h^10*u^2*B^2*QRd^3*LRd + 54*nf^4*T^3*h^10*u^2*B^2*
      QR*QRd*LR*LRd + 54*nf^4*T^3*h^10*u^2*B^2*QR*QRd*LL*LLd + 27*nf^4*T^3*
      h^10*u^2*B^2*QR^2*QRd^2 + 19/2*nf^4*T^3*h^10*u^2*B^2*QR^3*LR + 27*nf^4*
      T^3*h^10*u^2*B^2*QLd*QRd^2*LLd + 57*nf^4*T^3*h^10*u^2*B^2*QLd*QR*LLd*LR
       + 54*nf^4*T^3*h^10*u^2*B^2*QLd*QR*LL*LRd + 27*nf^4*T^3*h^10*u^2*B^2*
      QLd^2*QRd*LRd + 57/2*nf^4*T^3*h^10*u^2*B^2*QLd^2*QR^2 + 19/2*nf^4*T^3*
      h^10*u^2*B^2*QLd^3*LLd + 54*nf^4*T^3*h^10*u^2*B^2*QL*QRd*LLd*LR + 57*
      nf^4*T^3*h^10*u^2*B^2*QL*QRd*LL*LRd + 27*nf^4*T^3*h^10*u^2*B^2*QL*QR^2*
      LL + 54*nf^4*T^3*h^10*u^2*B^2*QL*QLd*LR*LRd + 54*nf^4*T^3*h^10*u^2*B^2*
      QL*QLd*LL*LLd + 108*nf^4*T^3*h^10*u^2*B^2*QL*QLd*QR*QRd + 57/2*nf^4*T^3*
      h^10*u^2*B^2*QL^2*QRd^2 + 27*nf^4*T^3*h^10*u^2*B^2*QL^2*QR*LR + 27*nf^4*
      T^3*h^10*u^2*B^2*QL^2*QLd^2 + 19/2*nf^4*T^3*h^10*u^2*B^2*QL^3*LL + 53/3*
      nf^4*T^3*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 583/18*nf^4*T^3*h^10*u^2*p^2*
      LLd^3*LR^3 + 53/3*nf^4*T^3*h^10*u^2*p^2*LL*LR^2*LRd^3 + 20*nf^4*T^3*h^10
      *u^2*p^2*LL*LLd^2*LR^2*LRd + 20*nf^4*T^3*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2
       + 53/3*nf^4*T^3*h^10*u^2*p^2*LL^2*LLd^3*LR + 583/18*nf^4*T^3*h^10*u^2*
      p^2*LL^3*LRd^3 + 53/3*nf^4*T^3*h^10*u^2*p^2*LL^3*LLd^2*LRd + 10/3*nf^4*
      T^3*h^10*u^2*p^2*QRd^3*LLd*LR*LRd - 38/3*nf^4*T^3*h^10*u^2*p^2*QRd^3*LL*
      LRd^2 - 43/3*nf^4*T^3*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 10*nf^4*T^3*h^10*u^2
      *p^2*QR*QRd^4*LLd + 32*nf^4*T^3*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR + 32*nf^4
      *T^3*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd - 38/3*nf^4*T^3*h^10*u^2*p^2*QR^3*
      LLd*LR^2 + 10/3*nf^4*T^3*h^10*u^2*p^2*QR^3*LL*LR*LRd - 43/3*nf^4*T^3*
      h^10*u^2*p^2*QR^3*LL^2*LLd - 10*nf^4*T^3*h^10*u^2*p^2*QR^4*QRd*LL - 20*
      nf^4*T^3*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 - 16*nf^4*T^3*h^10*u^2*p^2*QLd*
      QRd^2*LLd^2*LR + 16*nf^4*T^3*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 49/2*nf^4*
      T^3*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 20*nf^4*T^3*h^10*u^2*p^2*QLd*QR*
      LL^2*LRd^2 + 16*nf^4*T^3*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 32*nf^4*T^3*
      h^10*u^2*p^2*QLd*QR^3*QRd^2 - 49/4*nf^4*T^3*h^10*u^2*p^2*QLd*QR^4*LR -
      16*nf^4*T^3*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 - 20*nf^4*T^3*h^10*u^2*p^2*
      QLd^2*QRd*LL*LLd^2 - 16*nf^4*T^3*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 49*
      nf^4*T^3*h^10*u^2*p^2*QLd^2*QR^2*LLd*LR + 40*nf^4*T^3*h^10*u^2*p^2*QLd^2
      *QR^2*LL*LRd - 43/3*nf^4*T^3*h^10*u^2*p^2*QLd^3*LR*LRd^2 - 38/3*nf^4*T^3
      *h^10*u^2*p^2*QLd^3*LLd^2*LR + 10/3*nf^4*T^3*h^10*u^2*p^2*QLd^3*LL*LLd*
      LRd + 49*nf^4*T^3*h^10*u^2*p^2*QLd^3*QR^3 - 49/4*nf^4*T^3*h^10*u^2*p^2*
      QLd^4*QR*LLd + 16*nf^4*T^3*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 + 20*nf^4*T^3*
      h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 49/2*nf^4*T^3*h^10*u^2*p^2*QL*QRd*LL^2*
      LRd^2 + 16*nf^4*T^3*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 - 49/4*nf^4*T^3*h^10*
      u^2*p^2*QL*QRd^4*LRd - 20*nf^4*T^3*h^10*u^2*p^2*QL*QR^2*LR^2*LRd - 16*
      nf^4*T^3*h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 32*nf^4*T^3*h^10*u^2*p^2*QL*
      QR^2*QRd^3 - 16*nf^4*T^3*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 40*nf^4*T^3*
      h^10*u^2*p^2*QL*QLd^2*QR^2*QRd - 10*nf^4*T^3*h^10*u^2*p^2*QL*QLd^4*LRd
       + 40*nf^4*T^3*h^10*u^2*p^2*QL^2*QRd^2*LLd*LR + 49*nf^4*T^3*h^10*u^2*p^2
      *QL^2*QRd^2*LL*LRd - 16*nf^4*T^3*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 - 20*nf^4
      *T^3*h^10*u^2*p^2*QL^2*QR*LL^2*LLd - 16*nf^4*T^3*h^10*u^2*p^2*QL^2*QR^2*
      QRd*LL + 40*nf^4*T^3*h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 - 16*nf^4*T^3*h^10*
      u^2*p^2*QL^2*QLd*QR^2*LR + 32*nf^4*T^3*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR +
      32*nf^4*T^3*h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 32*nf^4*T^3*h^10*u^2*p^2*
      QL^2*QLd^3*QR - 43/3*nf^4*T^3*h^10*u^2*p^2*QL^3*LR^2*LRd + 10/3*nf^4*T^3
      *h^10*u^2*p^2*QL^3*LL*LLd*LR - 38/3*nf^4*T^3*h^10*u^2*p^2*QL^3*LL^2*LRd
       + 49*nf^4*T^3*h^10*u^2*p^2*QL^3*QRd^3 + 32*nf^4*T^3*h^10*u^2*p^2*QL^3*
      QLd^2*QRd - 49/4*nf^4*T^3*h^10*u^2*p^2*QL^4*QRd*LL - 10*nf^4*T^3*h^10*
      u^2*p^2*QL^4*QLd*LR + 658*nf^4*T^3*h^10*u^2*p^2*G*QRd^3*LRd + 1790*nf^4*
      T^3*h^10*u^2*p^2*G*QR*QRd*LR*LRd + 1790*nf^4*T^3*h^10*u^2*p^2*G*QR*QRd*
      LL*LLd + 1790*nf^4*T^3*h^10*u^2*p^2*G*QR^2*QRd^2 + 658*nf^4*T^3*h^10*u^2
      *p^2*G*QR^3*LR + 1790*nf^4*T^3*h^10*u^2*p^2*G*QLd*QRd^2*LLd + 1974*nf^4*
      T^3*h^10*u^2*p^2*G*QLd*QR*LLd*LR + 1790*nf^4*T^3*h^10*u^2*p^2*G*QLd*QR*
      LL*LRd + 1790*nf^4*T^3*h^10*u^2*p^2*G*QLd^2*QRd*LRd + 1974*nf^4*T^3*h^10
      *u^2*p^2*G*QLd^2*QR^2 + 658*nf^4*T^3*h^10*u^2*p^2*G*QLd^3*LLd + 1790*
      nf^4*T^3*h^10*u^2*p^2*G*QL*QRd*LLd*LR + 1974*nf^4*T^3*h^10*u^2*p^2*G*QL*
      QRd*LL*LRd + 1790*nf^4*T^3*h^10*u^2*p^2*G*QL*QR^2*LL + 1790*nf^4*T^3*
      h^10*u^2*p^2*G*QL*QLd*LR*LRd + 1790*nf^4*T^3*h^10*u^2*p^2*G*QL*QLd*LL*
      LLd + 7160*nf^4*T^3*h^10*u^2*p^2*G*QL*QLd*QR*QRd + 1974*nf^4*T^3*h^10*
      u^2*p^2*G*QL^2*QRd^2 + 1790*nf^4*T^3*h^10*u^2*p^2*G*QL^2*QR*LR + 1790*
      nf^4*T^3*h^10*u^2*p^2*G*QL^2*QLd^2 + 658*nf^4*T^3*h^10*u^2*p^2*G*QL^3*LL
       + 3003/2*nf^4*T^3*h^10*u^2*p^2*W*LR^2*LRd^2 + 3315/2*nf^4*T^3*h^10*u^2*
      p^2*W*LLd^2*LR^2 + 6006*nf^4*T^3*h^10*u^2*p^2*W*LL*LLd*LR*LRd + 3315/2*
      nf^4*T^3*h^10*u^2*p^2*W*LL^2*LRd^2 + 3003/2*nf^4*T^3*h^10*u^2*p^2*W*LL^2
      *LLd^2 + 1105*nf^4*T^3*h^10*u^2*p^2*W*QRd^3*LRd + 6006*nf^4*T^3*h^10*u^2
      *p^2*W*QR*QRd*LR*LRd + 6006*nf^4*T^3*h^10*u^2*p^2*W*QR*QRd*LL*LLd + 3003
      *nf^4*T^3*h^10*u^2*p^2*W*QR^2*QRd^2 + 1105*nf^4*T^3*h^10*u^2*p^2*W*QR^3*
      LR + 3003*nf^4*T^3*h^10*u^2*p^2*W*QLd*QRd^2*LLd + 6630*nf^4*T^3*h^10*u^2
      *p^2*W*QLd*QR*LLd*LR + 6006*nf^4*T^3*h^10*u^2*p^2*W*QLd*QR*LL*LRd + 3003
      *nf^4*T^3*h^10*u^2*p^2*W*QLd^2*QRd*LRd + 3315*nf^4*T^3*h^10*u^2*p^2*W*
      QLd^2*QR^2 + 1105*nf^4*T^3*h^10*u^2*p^2*W*QLd^3*LLd + 6006*nf^4*T^3*h^10
      *u^2*p^2*W*QL*QRd*LLd*LR + 6630*nf^4*T^3*h^10*u^2*p^2*W*QL*QRd*LL*LRd +
      3003*nf^4*T^3*h^10*u^2*p^2*W*QL*QR^2*LL + 6006*nf^4*T^3*h^10*u^2*p^2*W*
      QL*QLd*LR*LRd + 6006*nf^4*T^3*h^10*u^2*p^2*W*QL*QLd*LL*LLd + 12012*nf^4*
      T^3*h^10*u^2*p^2*W*QL*QLd*QR*QRd + 3315*nf^4*T^3*h^10*u^2*p^2*W*QL^2*
      QRd^2 + 3003*nf^4*T^3*h^10*u^2*p^2*W*QL^2*QR*LR + 3003*nf^4*T^3*h^10*u^2
      *p^2*W*QL^2*QLd^2 + 1105*nf^4*T^3*h^10*u^2*p^2*W*QL^3*LL + 895/2*nf^4*
      T^3*h^10*u^2*p^2*B*LR^2*LRd^2 + 987/2*nf^4*T^3*h^10*u^2*p^2*B*LLd^2*LR^2
       + 1790*nf^4*T^3*h^10*u^2*p^2*B*LL*LLd*LR*LRd + 987/2*nf^4*T^3*h^10*u^2*
      p^2*B*LL^2*LRd^2 + 895/2*nf^4*T^3*h^10*u^2*p^2*B*LL^2*LLd^2 + 329*nf^4*
      T^3*h^10*u^2*p^2*B*QRd^3*LRd + 1790*nf^4*T^3*h^10*u^2*p^2*B*QR*QRd*LR*
      LRd + 1790*nf^4*T^3*h^10*u^2*p^2*B*QR*QRd*LL*LLd + 895*nf^4*T^3*h^10*u^2
      *p^2*B*QR^2*QRd^2 + 329*nf^4*T^3*h^10*u^2*p^2*B*QR^3*LR + 895*nf^4*T^3*
      h^10*u^2*p^2*B*QLd*QRd^2*LLd + 1974*nf^4*T^3*h^10*u^2*p^2*B*QLd*QR*LLd*
      LR + 1790*nf^4*T^3*h^10*u^2*p^2*B*QLd*QR*LL*LRd + 895*nf^4*T^3*h^10*u^2*
      p^2*B*QLd^2*QRd*LRd + 987*nf^4*T^3*h^10*u^2*p^2*B*QLd^2*QR^2 + 329*nf^4*
      T^3*h^10*u^2*p^2*B*QLd^3*LLd + 1790*nf^4*T^3*h^10*u^2*p^2*B*QL*QRd*LLd*
      LR + 1974*nf^4*T^3*h^10*u^2*p^2*B*QL*QRd*LL*LRd + 895*nf^4*T^3*h^10*u^2*
      p^2*B*QL*QR^2*LL + 1790*nf^4*T^3*h^10*u^2*p^2*B*QL*QLd*LR*LRd + 1790*
      nf^4*T^3*h^10*u^2*p^2*B*QL*QLd*LL*LLd + 3580*nf^4*T^3*h^10*u^2*p^2*B*QL*
      QLd*QR*QRd + 987*nf^4*T^3*h^10*u^2*p^2*B*QL^2*QRd^2 + 895*nf^4*T^3*h^10*
      u^2*p^2*B*QL^2*QR*LR + 895*nf^4*T^3*h^10*u^2*p^2*B*QL^2*QLd^2 + 329*nf^4
      *T^3*h^10*u^2*p^2*B*QL^3*LL + 4637/4*nf^4*T^3*h^10*u^2*p^4*LR^2*LRd^2 +
      5067/4*nf^4*T^3*h^10*u^2*p^4*LLd^2*LR^2 + 4637*nf^4*T^3*h^10*u^2*p^4*LL*
      LLd*LR*LRd + 5067/4*nf^4*T^3*h^10*u^2*p^4*LL^2*LRd^2 + 4637/4*nf^4*T^3*
      h^10*u^2*p^4*LL^2*LLd^2 + 1689/2*nf^4*T^3*h^10*u^2*p^4*QRd^3*LRd + 4637*
      nf^4*T^3*h^10*u^2*p^4*QR*QRd*LR*LRd + 4637*nf^4*T^3*h^10*u^2*p^4*QR*QRd*
      LL*LLd + 4637/2*nf^4*T^3*h^10*u^2*p^4*QR^2*QRd^2 + 1689/2*nf^4*T^3*h^10*
      u^2*p^4*QR^3*LR + 4637/2*nf^4*T^3*h^10*u^2*p^4*QLd*QRd^2*LLd + 5067*nf^4
      *T^3*h^10*u^2*p^4*QLd*QR*LLd*LR + 4637*nf^4*T^3*h^10*u^2*p^4*QLd*QR*LL*
      LRd + 4637/2*nf^4*T^3*h^10*u^2*p^4*QLd^2*QRd*LRd + 5067/2*nf^4*T^3*h^10*
      u^2*p^4*QLd^2*QR^2 + 1689/2*nf^4*T^3*h^10*u^2*p^4*QLd^3*LLd + 4637*nf^4*
      T^3*h^10*u^2*p^4*QL*QRd*LLd*LR + 5067*nf^4*T^3*h^10*u^2*p^4*QL*QRd*LL*
      LRd + 4637/2*nf^4*T^3*h^10*u^2*p^4*QL*QR^2*LL + 4637*nf^4*T^3*h^10*u^2*
      p^4*QL*QLd*LR*LRd + 4637*nf^4*T^3*h^10*u^2*p^4*QL*QLd*LL*LLd + 9274*nf^4
      *T^3*h^10*u^2*p^4*QL*QLd*QR*QRd + 5067/2*nf^4*T^3*h^10*u^2*p^4*QL^2*
      QRd^2 + 4637/2*nf^4*T^3*h^10*u^2*p^4*QL^2*QR*LR + 4637/2*nf^4*T^3*h^10*
      u^2*p^4*QL^2*QLd^2 + 1689/2*nf^4*T^3*h^10*u^2*p^4*QL^3*LL + 107/12*nf^4*
      T^3*h^10*u^3*p*LLd*LR^3*LRd^2 + 863/36*nf^4*T^3*h^10*u^3*p*LLd^3*LR^3 +
      107/12*nf^4*T^3*h^10*u^3*p*LL*LR^2*LRd^3 + 67/4*nf^4*T^3*h^10*u^3*p*LL*
      LLd^2*LR^2*LRd + 67/4*nf^4*T^3*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 107/12*
      nf^4*T^3*h^10*u^3*p*LL^2*LLd^3*LR + 863/36*nf^4*T^3*h^10*u^3*p*LL^3*
      LRd^3 + 107/12*nf^4*T^3*h^10*u^3*p*LL^3*LLd^2*LRd - 14/3*nf^4*T^3*h^10*
      u^3*p*QRd^3*LLd*LR*LRd - 191/12*nf^4*T^3*h^10*u^3*p*QRd^3*LL*LRd^2 - 163/
      12*nf^4*T^3*h^10*u^3*p*QRd^3*LL*LLd^2 - 67/8*nf^4*T^3*h^10*u^3*p*QR*
      QRd^4*LLd + 45/2*nf^4*T^3*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 45/2*nf^4*T^3*
      h^10*u^3*p*QR^2*QRd^2*LL*LRd - 191/12*nf^4*T^3*h^10*u^3*p*QR^3*LLd*LR^2
       - 14/3*nf^4*T^3*h^10*u^3*p*QR^3*LL*LR*LRd - 163/12*nf^4*T^3*h^10*u^3*p*
      QR^3*LL^2*LLd - 67/8*nf^4*T^3*h^10*u^3*p*QR^4*QRd*LL - 67/4*nf^4*T^3*
      h^10*u^3*p*QLd*QRd^2*LR*LRd^2 - 45/4*nf^4*T^3*h^10*u^3*p*QLd*QRd^2*LLd^2
      *LR + 45/4*nf^4*T^3*h^10*u^3*p*QLd*QR*LR^2*LRd^2 + 83/4*nf^4*T^3*h^10*
      u^3*p*QLd*QR*LLd^2*LR^2 + 67/4*nf^4*T^3*h^10*u^3*p*QLd*QR*LL^2*LRd^2 +
      45/4*nf^4*T^3*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 45/2*nf^4*T^3*h^10*u^3*p*
      QLd*QR^3*QRd^2 - 83/8*nf^4*T^3*h^10*u^3*p*QLd*QR^4*LR - 45/4*nf^4*T^3*
      h^10*u^3*p*QLd^2*QRd*LL*LRd^2 - 67/4*nf^4*T^3*h^10*u^3*p*QLd^2*QRd*LL*
      LLd^2 - 45/4*nf^4*T^3*h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 83/2*nf^4*T^3*h^10
      *u^3*p*QLd^2*QR^2*LLd*LR + 67/2*nf^4*T^3*h^10*u^3*p*QLd^2*QR^2*LL*LRd -
      163/12*nf^4*T^3*h^10*u^3*p*QLd^3*LR*LRd^2 - 191/12*nf^4*T^3*h^10*u^3*p*
      QLd^3*LLd^2*LR - 14/3*nf^4*T^3*h^10*u^3*p*QLd^3*LL*LLd*LRd + 83/2*nf^4*
      T^3*h^10*u^3*p*QLd^3*QR^3 - 83/8*nf^4*T^3*h^10*u^3*p*QLd^4*QR*LLd + 45/4
      *nf^4*T^3*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 67/4*nf^4*T^3*h^10*u^3*p*QL*QRd
      *LLd^2*LR^2 + 83/4*nf^4*T^3*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 45/4*nf^4*T^3
      *h^10*u^3*p*QL*QRd*LL^2*LLd^2 - 83/8*nf^4*T^3*h^10*u^3*p*QL*QRd^4*LRd -
      67/4*nf^4*T^3*h^10*u^3*p*QL*QR^2*LR^2*LRd - 45/4*nf^4*T^3*h^10*u^3*p*QL*
      QR^2*LL^2*LRd + 45/2*nf^4*T^3*h^10*u^3*p*QL*QR^2*QRd^3 - 45/4*nf^4*T^3*
      h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 67/2*nf^4*T^3*h^10*u^3*p*QL*QLd^2*QR^2*
      QRd - 67/8*nf^4*T^3*h^10*u^3*p*QL*QLd^4*LRd + 67/2*nf^4*T^3*h^10*u^3*p*
      QL^2*QRd^2*LLd*LR + 83/2*nf^4*T^3*h^10*u^3*p*QL^2*QRd^2*LL*LRd - 45/4*
      nf^4*T^3*h^10*u^3*p*QL^2*QR*LLd*LR^2 - 67/4*nf^4*T^3*h^10*u^3*p*QL^2*QR*
      LL^2*LLd - 45/4*nf^4*T^3*h^10*u^3*p*QL^2*QR^2*QRd*LL + 67/2*nf^4*T^3*
      h^10*u^3*p*QL^2*QLd*QR*QRd^2 - 45/4*nf^4*T^3*h^10*u^3*p*QL^2*QLd*QR^2*LR
       + 45/2*nf^4*T^3*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 45/2*nf^4*T^3*h^10*u^3*p
      *QL^2*QLd^2*LL*LRd + 45/2*nf^4*T^3*h^10*u^3*p*QL^2*QLd^3*QR - 163/12*
      nf^4*T^3*h^10*u^3*p*QL^3*LR^2*LRd - 14/3*nf^4*T^3*h^10*u^3*p*QL^3*LL*LLd
      *LR - 191/12*nf^4*T^3*h^10*u^3*p*QL^3*LL^2*LRd + 83/2*nf^4*T^3*h^10*u^3*
      p*QL^3*QRd^3 + 45/2*nf^4*T^3*h^10*u^3*p*QL^3*QLd^2*QRd - 83/8*nf^4*T^3*
      h^10*u^3*p*QL^4*QRd*LL - 67/8*nf^4*T^3*h^10*u^3*p*QL^4*QLd*LR + 1246/3*
      nf^4*T^3*h^10*u^3*p*G*QRd^3*LRd + 1162*nf^4*T^3*h^10*u^3*p*G*QR*QRd*LR*
      LRd + 1162*nf^4*T^3*h^10*u^3*p*G*QR*QRd*LL*LLd + 1162*nf^4*T^3*h^10*u^3*
      p*G*QR^2*QRd^2 + 1246/3*nf^4*T^3*h^10*u^3*p*G*QR^3*LR + 1162*nf^4*T^3*
      h^10*u^3*p*G*QLd*QRd^2*LLd + 1246*nf^4*T^3*h^10*u^3*p*G*QLd*QR*LLd*LR +
      1162*nf^4*T^3*h^10*u^3*p*G*QLd*QR*LL*LRd + 1162*nf^4*T^3*h^10*u^3*p*G*
      QLd^2*QRd*LRd + 1246*nf^4*T^3*h^10*u^3*p*G*QLd^2*QR^2 + 1246/3*nf^4*T^3*
      h^10*u^3*p*G*QLd^3*LLd + 1162*nf^4*T^3*h^10*u^3*p*G*QL*QRd*LLd*LR + 1246
      *nf^4*T^3*h^10*u^3*p*G*QL*QRd*LL*LRd + 1162*nf^4*T^3*h^10*u^3*p*G*QL*
      QR^2*LL + 1162*nf^4*T^3*h^10*u^3*p*G*QL*QLd*LR*LRd + 1162*nf^4*T^3*h^10*
      u^3*p*G*QL*QLd*LL*LLd + 4648*nf^4*T^3*h^10*u^3*p*G*QL*QLd*QR*QRd + 1246*
      nf^4*T^3*h^10*u^3*p*G*QL^2*QRd^2 + 1162*nf^4*T^3*h^10*u^3*p*G*QL^2*QR*LR
       + 1162*nf^4*T^3*h^10*u^3*p*G*QL^2*QLd^2 + 1246/3*nf^4*T^3*h^10*u^3*p*G*
      QL^3*LL + 877*nf^4*T^3*h^10*u^3*p*W*LR^2*LRd^2 + 3777/4*nf^4*T^3*h^10*
      u^3*p*W*LLd^2*LR^2 + 3508*nf^4*T^3*h^10*u^3*p*W*LL*LLd*LR*LRd + 3777/4*
      nf^4*T^3*h^10*u^3*p*W*LL^2*LRd^2 + 877*nf^4*T^3*h^10*u^3*p*W*LL^2*LLd^2
       + 1259/2*nf^4*T^3*h^10*u^3*p*W*QRd^3*LRd + 3508*nf^4*T^3*h^10*u^3*p*W*
      QR*QRd*LR*LRd + 3508*nf^4*T^3*h^10*u^3*p*W*QR*QRd*LL*LLd + 1754*nf^4*T^3
      *h^10*u^3*p*W*QR^2*QRd^2 + 1259/2*nf^4*T^3*h^10*u^3*p*W*QR^3*LR + 1754*
      nf^4*T^3*h^10*u^3*p*W*QLd*QRd^2*LLd + 3777*nf^4*T^3*h^10*u^3*p*W*QLd*QR*
      LLd*LR + 3508*nf^4*T^3*h^10*u^3*p*W*QLd*QR*LL*LRd + 1754*nf^4*T^3*h^10*
      u^3*p*W*QLd^2*QRd*LRd + 3777/2*nf^4*T^3*h^10*u^3*p*W*QLd^2*QR^2 + 1259/2
      *nf^4*T^3*h^10*u^3*p*W*QLd^3*LLd + 3508*nf^4*T^3*h^10*u^3*p*W*QL*QRd*LLd
      *LR + 3777*nf^4*T^3*h^10*u^3*p*W*QL*QRd*LL*LRd + 1754*nf^4*T^3*h^10*u^3*
      p*W*QL*QR^2*LL + 3508*nf^4*T^3*h^10*u^3*p*W*QL*QLd*LR*LRd + 3508*nf^4*
      T^3*h^10*u^3*p*W*QL*QLd*LL*LLd + 7016*nf^4*T^3*h^10*u^3*p*W*QL*QLd*QR*
      QRd + 3777/2*nf^4*T^3*h^10*u^3*p*W*QL^2*QRd^2 + 1754*nf^4*T^3*h^10*u^3*p
      *W*QL^2*QR*LR + 1754*nf^4*T^3*h^10*u^3*p*W*QL^2*QLd^2 + 1259/2*nf^4*T^3*
      h^10*u^3*p*W*QL^3*LL + 581/2*nf^4*T^3*h^10*u^3*p*B*LR^2*LRd^2 + 623/2*
      nf^4*T^3*h^10*u^3*p*B*LLd^2*LR^2 + 1162*nf^4*T^3*h^10*u^3*p*B*LL*LLd*LR*
      LRd + 623/2*nf^4*T^3*h^10*u^3*p*B*LL^2*LRd^2 + 581/2*nf^4*T^3*h^10*u^3*p
      *B*LL^2*LLd^2 + 623/3*nf^4*T^3*h^10*u^3*p*B*QRd^3*LRd + 1162*nf^4*T^3*
      h^10*u^3*p*B*QR*QRd*LR*LRd + 1162*nf^4*T^3*h^10*u^3*p*B*QR*QRd*LL*LLd +
      581*nf^4*T^3*h^10*u^3*p*B*QR^2*QRd^2 + 623/3*nf^4*T^3*h^10*u^3*p*B*QR^3*
      LR + 581*nf^4*T^3*h^10*u^3*p*B*QLd*QRd^2*LLd + 1246*nf^4*T^3*h^10*u^3*p*
      B*QLd*QR*LLd*LR + 1162*nf^4*T^3*h^10*u^3*p*B*QLd*QR*LL*LRd + 581*nf^4*
      T^3*h^10*u^3*p*B*QLd^2*QRd*LRd + 623*nf^4*T^3*h^10*u^3*p*B*QLd^2*QR^2 +
      623/3*nf^4*T^3*h^10*u^3*p*B*QLd^3*LLd + 1162*nf^4*T^3*h^10*u^3*p*B*QL*
      QRd*LLd*LR + 1246*nf^4*T^3*h^10*u^3*p*B*QL*QRd*LL*LRd + 581*nf^4*T^3*
      h^10*u^3*p*B*QL*QR^2*LL + 1162*nf^4*T^3*h^10*u^3*p*B*QL*QLd*LR*LRd +
      1162*nf^4*T^3*h^10*u^3*p*B*QL*QLd*LL*LLd + 2324*nf^4*T^3*h^10*u^3*p*B*QL
      *QLd*QR*QRd + 623*nf^4*T^3*h^10*u^3*p*B*QL^2*QRd^2 + 581*nf^4*T^3*h^10*
      u^3*p*B*QL^2*QR*LR + 581*nf^4*T^3*h^10*u^3*p*B*QL^2*QLd^2 + 623/3*nf^4*
      T^3*h^10*u^3*p*B*QL^3*LL + 6889/4*nf^4*T^3*h^10*u^3*p^3*LR^2*LRd^2 +
      7483/4*nf^4*T^3*h^10*u^3*p^3*LLd^2*LR^2 + 6889*nf^4*T^3*h^10*u^3*p^3*LL*
      LLd*LR*LRd + 7483/4*nf^4*T^3*h^10*u^3*p^3*LL^2*LRd^2 + 6889/4*nf^4*T^3*
      h^10*u^3*p^3*LL^2*LLd^2 + 7483/6*nf^4*T^3*h^10*u^3*p^3*QRd^3*LRd + 6889*
      nf^4*T^3*h^10*u^3*p^3*QR*QRd*LR*LRd + 6889*nf^4*T^3*h^10*u^3*p^3*QR*QRd*
      LL*LLd + 6889/2*nf^4*T^3*h^10*u^3*p^3*QR^2*QRd^2 + 7483/6*nf^4*T^3*h^10*
      u^3*p^3*QR^3*LR + 6889/2*nf^4*T^3*h^10*u^3*p^3*QLd*QRd^2*LLd + 7483*nf^4
      *T^3*h^10*u^3*p^3*QLd*QR*LLd*LR + 6889*nf^4*T^3*h^10*u^3*p^3*QLd*QR*LL*
      LRd + 6889/2*nf^4*T^3*h^10*u^3*p^3*QLd^2*QRd*LRd + 7483/2*nf^4*T^3*h^10*
      u^3*p^3*QLd^2*QR^2 + 7483/6*nf^4*T^3*h^10*u^3*p^3*QLd^3*LLd + 6889*nf^4*
      T^3*h^10*u^3*p^3*QL*QRd*LLd*LR + 7483*nf^4*T^3*h^10*u^3*p^3*QL*QRd*LL*
      LRd + 6889/2*nf^4*T^3*h^10*u^3*p^3*QL*QR^2*LL + 6889*nf^4*T^3*h^10*u^3*
      p^3*QL*QLd*LR*LRd + 6889*nf^4*T^3*h^10*u^3*p^3*QL*QLd*LL*LLd + 13778*
      nf^4*T^3*h^10*u^3*p^3*QL*QLd*QR*QRd + 7483/2*nf^4*T^3*h^10*u^3*p^3*QL^2*
      QRd^2 + 6889/2*nf^4*T^3*h^10*u^3*p^3*QL^2*QR*LR + 6889/2*nf^4*T^3*h^10*
      u^3*p^3*QL^2*QLd^2 + 7483/6*nf^4*T^3*h^10*u^3*p^3*QL^3*LL + 7/3*nf^4*T^3
      *h^10*u^4*LLd*LR^3*LRd^2 + 37/6*nf^4*T^3*h^10*u^4*LLd^3*LR^3 + 7/3*nf^4*
      T^3*h^10*u^4*LL*LR^2*LRd^3 + 6*nf^4*T^3*h^10*u^4*LL*LLd^2*LR^2*LRd + 6*
      nf^4*T^3*h^10*u^4*LL^2*LLd*LR*LRd^2 + 7/3*nf^4*T^3*h^10*u^4*LL^2*LLd^3*
      LR + 37/6*nf^4*T^3*h^10*u^4*LL^3*LRd^3 + 7/3*nf^4*T^3*h^10*u^4*LL^3*
      LLd^2*LRd - 10/3*nf^4*T^3*h^10*u^4*QRd^3*LLd*LR*LRd - 7*nf^4*T^3*h^10*
      u^4*QRd^3*LL*LRd^2 - 17/3*nf^4*T^3*h^10*u^4*QRd^3*LL*LLd^2 - 3*nf^4*T^3*
      h^10*u^4*QR*QRd^4*LLd + 8*nf^4*T^3*h^10*u^4*QR^2*QRd^2*LLd*LR + 8*nf^4*
      T^3*h^10*u^4*QR^2*QRd^2*LL*LRd - 7*nf^4*T^3*h^10*u^4*QR^3*LLd*LR^2 - 10/
      3*nf^4*T^3*h^10*u^4*QR^3*LL*LR*LRd - 17/3*nf^4*T^3*h^10*u^4*QR^3*LL^2*
      LLd - 3*nf^4*T^3*h^10*u^4*QR^4*QRd*LL - 6*nf^4*T^3*h^10*u^4*QLd*QRd^2*LR
      *LRd^2 - 4*nf^4*T^3*h^10*u^4*QLd*QRd^2*LLd^2*LR + 4*nf^4*T^3*h^10*u^4*
      QLd*QR*LR^2*LRd^2 + 13/2*nf^4*T^3*h^10*u^4*QLd*QR*LLd^2*LR^2 + 6*nf^4*
      T^3*h^10*u^4*QLd*QR*LL^2*LRd^2 + 4*nf^4*T^3*h^10*u^4*QLd*QR*LL^2*LLd^2
       + 8*nf^4*T^3*h^10*u^4*QLd*QR^3*QRd^2 - 13/4*nf^4*T^3*h^10*u^4*QLd*QR^4*
      LR - 4*nf^4*T^3*h^10*u^4*QLd^2*QRd*LL*LRd^2 - 6*nf^4*T^3*h^10*u^4*QLd^2*
      QRd*LL*LLd^2 - 4*nf^4*T^3*h^10*u^4*QLd^2*QR*QRd^2*LLd + 13*nf^4*T^3*h^10
      *u^4*QLd^2*QR^2*LLd*LR + 12*nf^4*T^3*h^10*u^4*QLd^2*QR^2*LL*LRd - 17/3*
      nf^4*T^3*h^10*u^4*QLd^3*LR*LRd^2 - 7*nf^4*T^3*h^10*u^4*QLd^3*LLd^2*LR -
      10/3*nf^4*T^3*h^10*u^4*QLd^3*LL*LLd*LRd + 13*nf^4*T^3*h^10*u^4*QLd^3*
      QR^3 - 13/4*nf^4*T^3*h^10*u^4*QLd^4*QR*LLd + 4*nf^4*T^3*h^10*u^4*QL*QRd*
      LR^2*LRd^2 + 6*nf^4*T^3*h^10*u^4*QL*QRd*LLd^2*LR^2 + 13/2*nf^4*T^3*h^10*
      u^4*QL*QRd*LL^2*LRd^2 + 4*nf^4*T^3*h^10*u^4*QL*QRd*LL^2*LLd^2 - 13/4*
      nf^4*T^3*h^10*u^4*QL*QRd^4*LRd - 6*nf^4*T^3*h^10*u^4*QL*QR^2*LR^2*LRd -
      4*nf^4*T^3*h^10*u^4*QL*QR^2*LL^2*LRd + 8*nf^4*T^3*h^10*u^4*QL*QR^2*QRd^3
       - 4*nf^4*T^3*h^10*u^4*QL*QLd^2*QRd^2*LRd + 12*nf^4*T^3*h^10*u^4*QL*
      QLd^2*QR^2*QRd - 3*nf^4*T^3*h^10*u^4*QL*QLd^4*LRd + 12*nf^4*T^3*h^10*u^4
      *QL^2*QRd^2*LLd*LR + 13*nf^4*T^3*h^10*u^4*QL^2*QRd^2*LL*LRd - 4*nf^4*T^3
      *h^10*u^4*QL^2*QR*LLd*LR^2 - 6*nf^4*T^3*h^10*u^4*QL^2*QR*LL^2*LLd - 4*
      nf^4*T^3*h^10*u^4*QL^2*QR^2*QRd*LL + 12*nf^4*T^3*h^10*u^4*QL^2*QLd*QR*
      QRd^2 - 4*nf^4*T^3*h^10*u^4*QL^2*QLd*QR^2*LR + 8*nf^4*T^3*h^10*u^4*QL^2*
      QLd^2*LLd*LR + 8*nf^4*T^3*h^10*u^4*QL^2*QLd^2*LL*LRd + 8*nf^4*T^3*h^10*
      u^4*QL^2*QLd^3*QR - 17/3*nf^4*T^3*h^10*u^4*QL^3*LR^2*LRd - 10/3*nf^4*T^3
      *h^10*u^4*QL^3*LL*LLd*LR - 7*nf^4*T^3*h^10*u^4*QL^3*LL^2*LRd + 13*nf^4*
      T^3*h^10*u^4*QL^3*QRd^3 + 8*nf^4*T^3*h^10*u^4*QL^3*QLd^2*QRd - 13/4*nf^4
      *T^3*h^10*u^4*QL^4*QRd*LL - 3*nf^4*T^3*h^10*u^4*QL^4*QLd*LR + 77*nf^4*
      T^3*h^10*u^4*G*QRd^3*LRd + 222*nf^4*T^3*h^10*u^4*G*QR*QRd*LR*LRd + 222*
      nf^4*T^3*h^10*u^4*G*QR*QRd*LL*LLd + 222*nf^4*T^3*h^10*u^4*G*QR^2*QRd^2
       + 77*nf^4*T^3*h^10*u^4*G*QR^3*LR + 222*nf^4*T^3*h^10*u^4*G*QLd*QRd^2*
      LLd + 231*nf^4*T^3*h^10*u^4*G*QLd*QR*LLd*LR + 222*nf^4*T^3*h^10*u^4*G*
      QLd*QR*LL*LRd + 222*nf^4*T^3*h^10*u^4*G*QLd^2*QRd*LRd + 231*nf^4*T^3*
      h^10*u^4*G*QLd^2*QR^2 + 77*nf^4*T^3*h^10*u^4*G*QLd^3*LLd + 222*nf^4*T^3*
      h^10*u^4*G*QL*QRd*LLd*LR + 231*nf^4*T^3*h^10*u^4*G*QL*QRd*LL*LRd + 222*
      nf^4*T^3*h^10*u^4*G*QL*QR^2*LL + 222*nf^4*T^3*h^10*u^4*G*QL*QLd*LR*LRd
       + 222*nf^4*T^3*h^10*u^4*G*QL*QLd*LL*LLd + 888*nf^4*T^3*h^10*u^4*G*QL*
      QLd*QR*QRd + 231*nf^4*T^3*h^10*u^4*G*QL^2*QRd^2 + 222*nf^4*T^3*h^10*u^4*
      G*QL^2*QR*LR + 222*nf^4*T^3*h^10*u^4*G*QL^2*QLd^2 + 77*nf^4*T^3*h^10*u^4
      *G*QL^3*LL + 161*nf^4*T^3*h^10*u^4*W*LR^2*LRd^2 + 673/4*nf^4*T^3*h^10*
      u^4*W*LLd^2*LR^2 + 644*nf^4*T^3*h^10*u^4*W*LL*LLd*LR*LRd + 673/4*nf^4*
      T^3*h^10*u^4*W*LL^2*LRd^2 + 161*nf^4*T^3*h^10*u^4*W*LL^2*LLd^2 + 673/6*
      nf^4*T^3*h^10*u^4*W*QRd^3*LRd + 644*nf^4*T^3*h^10*u^4*W*QR*QRd*LR*LRd +
      644*nf^4*T^3*h^10*u^4*W*QR*QRd*LL*LLd + 322*nf^4*T^3*h^10*u^4*W*QR^2*
      QRd^2 + 673/6*nf^4*T^3*h^10*u^4*W*QR^3*LR + 322*nf^4*T^3*h^10*u^4*W*QLd*
      QRd^2*LLd + 673*nf^4*T^3*h^10*u^4*W*QLd*QR*LLd*LR + 644*nf^4*T^3*h^10*
      u^4*W*QLd*QR*LL*LRd + 322*nf^4*T^3*h^10*u^4*W*QLd^2*QRd*LRd + 673/2*nf^4
      *T^3*h^10*u^4*W*QLd^2*QR^2 + 673/6*nf^4*T^3*h^10*u^4*W*QLd^3*LLd + 644*
      nf^4*T^3*h^10*u^4*W*QL*QRd*LLd*LR + 673*nf^4*T^3*h^10*u^4*W*QL*QRd*LL*
      LRd + 322*nf^4*T^3*h^10*u^4*W*QL*QR^2*LL + 644*nf^4*T^3*h^10*u^4*W*QL*
      QLd*LR*LRd + 644*nf^4*T^3*h^10*u^4*W*QL*QLd*LL*LLd + 1288*nf^4*T^3*h^10*
      u^4*W*QL*QLd*QR*QRd + 673/2*nf^4*T^3*h^10*u^4*W*QL^2*QRd^2 + 322*nf^4*
      T^3*h^10*u^4*W*QL^2*QR*LR + 322*nf^4*T^3*h^10*u^4*W*QL^2*QLd^2 + 673/6*
      nf^4*T^3*h^10*u^4*W*QL^3*LL + 111/2*nf^4*T^3*h^10*u^4*B*LR^2*LRd^2 + 231/
      4*nf^4*T^3*h^10*u^4*B*LLd^2*LR^2 + 222*nf^4*T^3*h^10*u^4*B*LL*LLd*LR*LRd
       + 231/4*nf^4*T^3*h^10*u^4*B*LL^2*LRd^2 + 111/2*nf^4*T^3*h^10*u^4*B*LL^2
      *LLd^2 + 77/2*nf^4*T^3*h^10*u^4*B*QRd^3*LRd + 222*nf^4*T^3*h^10*u^4*B*QR
      *QRd*LR*LRd + 222*nf^4*T^3*h^10*u^4*B*QR*QRd*LL*LLd + 111*nf^4*T^3*h^10*
      u^4*B*QR^2*QRd^2 + 77/2*nf^4*T^3*h^10*u^4*B*QR^3*LR + 111*nf^4*T^3*h^10*
      u^4*B*QLd*QRd^2*LLd + 231*nf^4*T^3*h^10*u^4*B*QLd*QR*LLd*LR + 222*nf^4*
      T^3*h^10*u^4*B*QLd*QR*LL*LRd + 111*nf^4*T^3*h^10*u^4*B*QLd^2*QRd*LRd +
      231/2*nf^4*T^3*h^10*u^4*B*QLd^2*QR^2 + 77/2*nf^4*T^3*h^10*u^4*B*QLd^3*
      LLd + 222*nf^4*T^3*h^10*u^4*B*QL*QRd*LLd*LR + 231*nf^4*T^3*h^10*u^4*B*QL
      *QRd*LL*LRd + 111*nf^4*T^3*h^10*u^4*B*QL*QR^2*LL + 222*nf^4*T^3*h^10*u^4
      *B*QL*QLd*LR*LRd + 222*nf^4*T^3*h^10*u^4*B*QL*QLd*LL*LLd + 444*nf^4*T^3*
      h^10*u^4*B*QL*QLd*QR*QRd + 231/2*nf^4*T^3*h^10*u^4*B*QL^2*QRd^2 + 111*
      nf^4*T^3*h^10*u^4*B*QL^2*QR*LR + 111*nf^4*T^3*h^10*u^4*B*QL^2*QLd^2 + 77/
      2*nf^4*T^3*h^10*u^4*B*QL^3*LL + 2345/2*nf^4*T^3*h^10*u^4*p^2*LR^2*LRd^2
       + 1253*nf^4*T^3*h^10*u^4*p^2*LLd^2*LR^2 + 4690*nf^4*T^3*h^10*u^4*p^2*LL
      *LLd*LR*LRd + 1253*nf^4*T^3*h^10*u^4*p^2*LL^2*LRd^2 + 2345/2*nf^4*T^3*
      h^10*u^4*p^2*LL^2*LLd^2 + 2506/3*nf^4*T^3*h^10*u^4*p^2*QRd^3*LRd + 4690*
      nf^4*T^3*h^10*u^4*p^2*QR*QRd*LR*LRd + 4690*nf^4*T^3*h^10*u^4*p^2*QR*QRd*
      LL*LLd + 2345*nf^4*T^3*h^10*u^4*p^2*QR^2*QRd^2 + 2506/3*nf^4*T^3*h^10*
      u^4*p^2*QR^3*LR + 2345*nf^4*T^3*h^10*u^4*p^2*QLd*QRd^2*LLd + 5012*nf^4*
      T^3*h^10*u^4*p^2*QLd*QR*LLd*LR + 4690*nf^4*T^3*h^10*u^4*p^2*QLd*QR*LL*
      LRd + 2345*nf^4*T^3*h^10*u^4*p^2*QLd^2*QRd*LRd + 2506*nf^4*T^3*h^10*u^4*
      p^2*QLd^2*QR^2 + 2506/3*nf^4*T^3*h^10*u^4*p^2*QLd^3*LLd + 4690*nf^4*T^3*
      h^10*u^4*p^2*QL*QRd*LLd*LR + 5012*nf^4*T^3*h^10*u^4*p^2*QL*QRd*LL*LRd +
      2345*nf^4*T^3*h^10*u^4*p^2*QL*QR^2*LL + 4690*nf^4*T^3*h^10*u^4*p^2*QL*
      QLd*LR*LRd + 4690*nf^4*T^3*h^10*u^4*p^2*QL*QLd*LL*LLd + 9380*nf^4*T^3*
      h^10*u^4*p^2*QL*QLd*QR*QRd + 2506*nf^4*T^3*h^10*u^4*p^2*QL^2*QRd^2 +
      2345*nf^4*T^3*h^10*u^4*p^2*QL^2*QR*LR + 2345*nf^4*T^3*h^10*u^4*p^2*QL^2*
      QLd^2 + 2506/3*nf^4*T^3*h^10*u^4*p^2*QL^3*LL + 729/2*nf^4*T^3*h^10*u^5*p
      *LR^2*LRd^2 + 1529/4*nf^4*T^3*h^10*u^5*p*LLd^2*LR^2 + 1458*nf^4*T^3*h^10
      *u^5*p*LL*LLd*LR*LRd + 1529/4*nf^4*T^3*h^10*u^5*p*LL^2*LRd^2 + 729/2*
      nf^4*T^3*h^10*u^5*p*LL^2*LLd^2 + 1529/6*nf^4*T^3*h^10*u^5*p*QRd^3*LRd +
      1458*nf^4*T^3*h^10*u^5*p*QR*QRd*LR*LRd + 1458*nf^4*T^3*h^10*u^5*p*QR*QRd
      *LL*LLd + 729*nf^4*T^3*h^10*u^5*p*QR^2*QRd^2 + 1529/6*nf^4*T^3*h^10*u^5*
      p*QR^3*LR + 729*nf^4*T^3*h^10*u^5*p*QLd*QRd^2*LLd + 1529*nf^4*T^3*h^10*
      u^5*p*QLd*QR*LLd*LR + 1458*nf^4*T^3*h^10*u^5*p*QLd*QR*LL*LRd + 729*nf^4*
      T^3*h^10*u^5*p*QLd^2*QRd*LRd + 1529/2*nf^4*T^3*h^10*u^5*p*QLd^2*QR^2 +
      1529/6*nf^4*T^3*h^10*u^5*p*QLd^3*LLd + 1458*nf^4*T^3*h^10*u^5*p*QL*QRd*
      LLd*LR + 1529*nf^4*T^3*h^10*u^5*p*QL*QRd*LL*LRd + 729*nf^4*T^3*h^10*u^5*
      p*QL*QR^2*LL + 1458*nf^4*T^3*h^10*u^5*p*QL*QLd*LR*LRd + 1458*nf^4*T^3*
      h^10*u^5*p*QL*QLd*LL*LLd + 2916*nf^4*T^3*h^10*u^5*p*QL*QLd*QR*QRd + 1529/
      2*nf^4*T^3*h^10*u^5*p*QL^2*QRd^2 + 729*nf^4*T^3*h^10*u^5*p*QL^2*QR*LR +
      729*nf^4*T^3*h^10*u^5*p*QL^2*QLd^2 + 1529/6*nf^4*T^3*h^10*u^5*p*QL^3*LL
       + 173/4*nf^4*T^3*h^10*u^6*LR^2*LRd^2 + 45*nf^4*T^3*h^10*u^6*LLd^2*LR^2
       + 173*nf^4*T^3*h^10*u^6*LL*LLd*LR*LRd + 45*nf^4*T^3*h^10*u^6*LL^2*LRd^2
       + 173/4*nf^4*T^3*h^10*u^6*LL^2*LLd^2 + 30*nf^4*T^3*h^10*u^6*QRd^3*LRd
       + 173*nf^4*T^3*h^10*u^6*QR*QRd*LR*LRd + 173*nf^4*T^3*h^10*u^6*QR*QRd*LL
      *LLd + 173/2*nf^4*T^3*h^10*u^6*QR^2*QRd^2 + 30*nf^4*T^3*h^10*u^6*QR^3*LR
       + 173/2*nf^4*T^3*h^10*u^6*QLd*QRd^2*LLd + 180*nf^4*T^3*h^10*u^6*QLd*QR*
      LLd*LR + 173*nf^4*T^3*h^10*u^6*QLd*QR*LL*LRd + 173/2*nf^4*T^3*h^10*u^6*
      QLd^2*QRd*LRd + 90*nf^4*T^3*h^10*u^6*QLd^2*QR^2 + 30*nf^4*T^3*h^10*u^6*
      QLd^3*LLd + 173*nf^4*T^3*h^10*u^6*QL*QRd*LLd*LR + 180*nf^4*T^3*h^10*u^6*
      QL*QRd*LL*LRd + 173/2*nf^4*T^3*h^10*u^6*QL*QR^2*LL + 173*nf^4*T^3*h^10*
      u^6*QL*QLd*LR*LRd + 173*nf^4*T^3*h^10*u^6*QL*QLd*LL*LLd + 346*nf^4*T^3*
      h^10*u^6*QL*QLd*QR*QRd + 90*nf^4*T^3*h^10*u^6*QL^2*QRd^2 + 173/2*nf^4*
      T^3*h^10*u^6*QL^2*QR*LR + 173/2*nf^4*T^3*h^10*u^6*QL^2*QLd^2 + 30*nf^4*
      T^3*h^10*u^6*QL^3*LL - 4/45*nf^4*T^4*h^10*LLd^3*LR^5*LRd^2 + 1/24*nf^4*
      T^4*h^10*LLd^5*LR^5 + 1/8*nf^4*T^4*h^10*LL*LLd^4*LR^4*LRd - 1/9*nf^4*T^4
      *h^10*LL^2*LLd^3*LR^3*LRd^2 - 4/45*nf^4*T^4*h^10*LL^2*LLd^5*LR^3 - 4/45*
      nf^4*T^4*h^10*LL^3*LR^2*LRd^5 - 1/9*nf^4*T^4*h^10*LL^3*LLd^2*LR^2*LRd^3
       + 1/8*nf^4*T^4*h^10*LL^4*LLd*LR*LRd^4 + 1/24*nf^4*T^4*h^10*LL^5*LRd^5
       - 4/45*nf^4*T^4*h^10*LL^5*LLd^2*LRd^3 - 1/24*nf^4*T^4*h^10*QRd^3*LL^3*
      LRd^4 - 1/18*nf^4*T^4*h^10*QRd^3*LL^3*LLd^2*LRd^2 - 1/18*nf^4*T^4*h^10*
      QRd^3*LL^3*LLd^4 - 1/9*nf^4*T^4*h^10*QR^2*QRd^2*LLd^3*LR^3 - 1/9*nf^4*
      T^4*h^10*QR^2*QRd^2*LL^3*LRd^3 - 1/24*nf^4*T^4*h^10*QR^3*LLd^3*LR^4 - 1/
      18*nf^4*T^4*h^10*QR^3*LL^2*LLd^3*LR^2 - 1/18*nf^4*T^4*h^10*QR^3*LL^4*
      LLd^3 + 1/8*nf^4*T^4*h^10*QLd*QR*LLd^4*LR^4 + 1/8*nf^4*T^4*h^10*QLd*QR*
      LL^4*LRd^4 - 1/6*nf^4*T^4*h^10*QLd^2*QR^2*LLd^3*LR^3 - 2/9*nf^4*T^4*h^10
      *QLd^2*QR^2*LL^3*LRd^3 - 1/18*nf^4*T^4*h^10*QLd^3*LR^3*LRd^4 - 1/18*nf^4
      *T^4*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 1/24*nf^4*T^4*h^10*QLd^3*LLd^4*LR^3
       - 1/6*nf^4*T^4*h^10*QLd^3*QR^3*LR^2*LRd^2 - 1/4*nf^4*T^4*h^10*QLd^3*
      QR^3*LLd^2*LR^2 - 1/3*nf^4*T^4*h^10*QLd^3*QR^3*LL^2*LRd^2 - 1/6*nf^4*T^4
      *h^10*QLd^3*QR^3*LL^2*LLd^2 - 2/9*nf^4*T^4*h^10*QLd^3*QR^5*QRd^2 - 1/12*
      nf^4*T^4*h^10*QLd^3*QR^6*LR + 3/8*nf^4*T^4*h^10*QLd^4*QR^4*LLd*LR + 3/8*
      nf^4*T^4*h^10*QLd^4*QR^4*LL*LRd + 1/15*nf^4*T^4*h^10*QLd^5*QR^3*QRd*LRd
       + 1/24*nf^4*T^4*h^10*QLd^5*QR^5 - 1/12*nf^4*T^4*h^10*QLd^6*QR^3*LLd + 1/
      8*nf^4*T^4*h^10*QL*QRd*LLd^4*LR^4 + 1/8*nf^4*T^4*h^10*QL*QRd*LL^4*LRd^4
       + 1/15*nf^4*T^4*h^10*QL*QLd^3*QR^5*LL + 3/8*nf^4*T^4*h^10*QL*QLd^4*QR^4
      *QRd - 2/9*nf^4*T^4*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/6*nf^4*T^4*h^10*QL^2*
      QRd^2*LL^3*LRd^3 - 1/9*nf^4*T^4*h^10*QL^2*QLd^2*LLd^3*LR^3 - 1/9*nf^4*
      T^4*h^10*QL^2*QLd^2*LL^3*LRd^3 - 4/9*nf^4*T^4*h^10*QL^2*QLd^3*QR^3*QRd^2
       - 2/9*nf^4*T^4*h^10*QL^2*QLd^5*QR^3 - 1/18*nf^4*T^4*h^10*QL^3*LR^4*
      LRd^3 - 1/18*nf^4*T^4*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/24*nf^4*T^4*h^10*
      QL^3*LL^4*LRd^3 - 1/6*nf^4*T^4*h^10*QL^3*QRd^3*LR^2*LRd^2 - 1/3*nf^4*T^4
      *h^10*QL^3*QRd^3*LLd^2*LR^2 - 1/4*nf^4*T^4*h^10*QL^3*QRd^3*LL^2*LRd^2 -
      1/6*nf^4*T^4*h^10*QL^3*QRd^3*LL^2*LLd^2 - 1/12*nf^4*T^4*h^10*QL^3*QRd^6*
      LRd - 2/9*nf^4*T^4*h^10*QL^3*QR^2*QRd^5 + 1/15*nf^4*T^4*h^10*QL^3*QLd*
      QRd^5*LLd - 4/9*nf^4*T^4*h^10*QL^3*QLd^2*QR^2*QRd^3 + 3/8*nf^4*T^4*h^10*
      QL^4*QRd^4*LLd*LR + 3/8*nf^4*T^4*h^10*QL^4*QRd^4*LL*LRd + 3/8*nf^4*T^4*
      h^10*QL^4*QLd*QR*QRd^4 + 1/24*nf^4*T^4*h^10*QL^5*QRd^5 + 1/15*nf^4*T^4*
      h^10*QL^5*QR*QRd^3*LR - 2/9*nf^4*T^4*h^10*QL^5*QLd^2*QRd^3 - 1/12*nf^4*
      T^4*h^10*QL^6*QRd^3*LL - 7/36*nf^4*T^4*h^10*G*QRd^3*LR^2*LRd^3 - 1/12*
      nf^4*T^4*h^10*G*QRd^3*LLd^2*LR^2*LRd - 5/36*nf^4*T^4*h^10*G*QRd^3*LL^2*
      LRd^3 - 1/12*nf^4*T^4*h^10*G*QRd^3*LL^2*LLd^2*LRd - 23/90*nf^4*T^4*h^10*
      G*QRd^6*LRd^2 - 19/90*nf^4*T^4*h^10*G*QRd^6*LLd^2 - 11/60*nf^4*T^4*h^10*
      G*QR^2*QRd^5*LRd - 7/36*nf^4*T^4*h^10*G*QR^3*LR^3*LRd^2 - 5/36*nf^4*T^4*
      h^10*G*QR^3*LLd^2*LR^3 - 1/12*nf^4*T^4*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/12*
      nf^4*T^4*h^10*G*QR^3*LL^2*LLd^2*LR - 11/60*nf^4*T^4*h^10*G*QR^5*QRd^2*LR
       - 23/90*nf^4*T^4*h^10*G*QR^6*LR^2 - 19/90*nf^4*T^4*h^10*G*QR^6*LL^2 - 1/
      5*nf^4*T^4*h^10*G*QLd*QRd^5*LLd*LRd + 1/9*nf^4*T^4*h^10*G*QLd*QR*LLd^3*
      LR^3 + 2/9*nf^4*T^4*h^10*G*QLd*QR*LL^3*LRd^3 - 1/5*nf^4*T^4*h^10*G*QLd*
      QR^5*QRd*LL - 1/12*nf^4*T^4*h^10*G*QLd^2*QR^2*QRd^3*LRd - 17/60*nf^4*T^4
      *h^10*G*QLd^2*QR^5*LR - 1/12*nf^4*T^4*h^10*G*QLd^3*LLd*LR^2*LRd^2 - 5/36
      *nf^4*T^4*h^10*G*QLd^3*LLd^3*LR^2 - 1/12*nf^4*T^4*h^10*G*QLd^3*LL^2*LLd*
      LRd^2 - 7/36*nf^4*T^4*h^10*G*QLd^3*LL^2*LLd^3 - 1/12*nf^4*T^4*h^10*G*
      QLd^3*QR^2*QRd^2*LLd - 1/9*nf^4*T^4*h^10*G*QLd^3*QR^3*LLd*LR - 2/9*nf^4*
      T^4*h^10*G*QLd^3*QR^3*LL*LRd + 2/9*nf^4*T^4*h^10*G*QLd^4*QR^4 - 1/5*nf^4
      *T^4*h^10*G*QLd^5*QRd*LLd*LRd - 17/60*nf^4*T^4*h^10*G*QLd^5*QR^2*LLd -
      19/90*nf^4*T^4*h^10*G*QLd^6*LRd^2 - 23/90*nf^4*T^4*h^10*G*QLd^6*LLd^2 +
      2/9*nf^4*T^4*h^10*G*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^4*h^10*G*QL*QRd*LL^3*
      LRd^3 - 1/5*nf^4*T^4*h^10*G*QL*QR*QRd^5*LLd - 1/5*nf^4*T^4*h^10*G*QL*
      QR^5*LL*LR + 4/9*nf^4*T^4*h^10*G*QL*QLd^3*QR^3*QRd - 1/5*nf^4*T^4*h^10*G
      *QL*QLd^5*QR*LRd - 17/60*nf^4*T^4*h^10*G*QL^2*QRd^5*LRd - 1/12*nf^4*T^4*
      h^10*G*QL^2*QR^3*QRd^2*LR - 1/12*nf^4*T^4*h^10*G*QL^2*QLd^2*QRd^3*LRd -
      1/12*nf^4*T^4*h^10*G*QL^2*QLd^2*QR^3*LR - 1/12*nf^4*T^4*h^10*G*QL^2*
      QLd^3*QRd^2*LLd - 11/60*nf^4*T^4*h^10*G*QL^2*QLd^5*LLd - 1/12*nf^4*T^4*
      h^10*G*QL^3*LL*LR^2*LRd^2 - 1/12*nf^4*T^4*h^10*G*QL^3*LL*LLd^2*LR^2 - 5/
      36*nf^4*T^4*h^10*G*QL^3*LL^3*LRd^2 - 7/36*nf^4*T^4*h^10*G*QL^3*LL^3*
      LLd^2 - 2/9*nf^4*T^4*h^10*G*QL^3*QRd^3*LLd*LR - 1/9*nf^4*T^4*h^10*G*QL^3
      *QRd^3*LL*LRd - 1/12*nf^4*T^4*h^10*G*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*T^4*
      h^10*G*QL^3*QLd*QR*QRd^3 - 1/12*nf^4*T^4*h^10*G*QL^3*QLd^2*QR^2*LL + 2/9
      *nf^4*T^4*h^10*G*QL^4*QRd^4 - 17/60*nf^4*T^4*h^10*G*QL^5*QRd^2*LL - 1/5*
      nf^4*T^4*h^10*G*QL^5*QR*LL*LR - 1/5*nf^4*T^4*h^10*G*QL^5*QLd*QRd*LR - 11/
      60*nf^4*T^4*h^10*G*QL^5*QLd^2*LL - 19/90*nf^4*T^4*h^10*G*QL^6*LR^2 - 23/
      90*nf^4*T^4*h^10*G*QL^6*LL^2 + 1/12*nf^4*T^4*h^10*W*LR^4*LRd^4 + 1/12*
      nf^4*T^4*h^10*W*LLd^2*LR^4*LRd^2 + 11/36*nf^4*T^4*h^10*W*LLd^4*LR^4 + 4/
      9*nf^4*T^4*h^10*W*LL*LLd^3*LR^3*LRd + 1/12*nf^4*T^4*h^10*W*LL^2*LR^2*
      LRd^4 + 1/12*nf^4*T^4*h^10*W*LL^2*LLd^4*LR^2 + 4/9*nf^4*T^4*h^10*W*LL^3*
      LLd*LR*LRd^3 + 11/36*nf^4*T^4*h^10*W*LL^4*LRd^4 + 1/12*nf^4*T^4*h^10*W*
      LL^4*LLd^2*LRd^2 + 1/12*nf^4*T^4*h^10*W*LL^4*LLd^4 + 2/9*nf^4*T^4*h^10*W
      *QRd^3*LR^2*LRd^3 + 1/12*nf^4*T^4*h^10*W*QRd^3*LLd^2*LR^2*LRd + 1/9*nf^4
      *T^4*h^10*W*QRd^3*LL^2*LRd^3 + 1/12*nf^4*T^4*h^10*W*QRd^3*LL^2*LLd^2*LRd
       + 1/36*nf^4*T^4*h^10*W*QRd^6*LRd^2 + 5/36*nf^4*T^4*h^10*W*QRd^6*LLd^2
       - 13/60*nf^4*T^4*h^10*W*QR^2*QRd^5*LRd + 2/9*nf^4*T^4*h^10*W*QR^3*LR^3*
      LRd^2 + 1/9*nf^4*T^4*h^10*W*QR^3*LLd^2*LR^3 + 1/12*nf^4*T^4*h^10*W*QR^3*
      LL^2*LR*LRd^2 + 1/12*nf^4*T^4*h^10*W*QR^3*LL^2*LLd^2*LR - 1/12*nf^4*T^4*
      h^10*W*QR^4*QRd^4 - 13/60*nf^4*T^4*h^10*W*QR^5*QRd^2*LR + 1/36*nf^4*T^4*
      h^10*W*QR^6*LR^2 + 5/36*nf^4*T^4*h^10*W*QR^6*LL^2 - 1/12*nf^4*T^4*h^10*W
      *QLd*QRd^2*LLd^3*LR^2 - 1/12*nf^4*T^4*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 2/9*
      nf^4*T^4*h^10*W*QLd*QR*LLd^3*LR^3 + 4/9*nf^4*T^4*h^10*W*QLd*QR*LL^3*
      LRd^3 - 3/5*nf^4*T^4*h^10*W*QLd*QR^5*QRd*LL - 1/12*nf^4*T^4*h^10*W*QLd^2
      *QRd*LR^2*LRd^3 - 1/12*nf^4*T^4*h^10*W*QLd^2*QRd*LL^2*LRd^3 - 1/12*nf^4*
      T^4*h^10*W*QLd^2*QRd^4*LRd^2 - 1/12*nf^4*T^4*h^10*W*QLd^2*QRd^4*LLd^2 +
      1/12*nf^4*T^4*h^10*W*QLd^2*QR^2*QRd^3*LRd - 1/12*nf^4*T^4*h^10*W*QLd^2*
      QR^4*QRd^2 - 31/60*nf^4*T^4*h^10*W*QLd^2*QR^5*LR + 1/12*nf^4*T^4*h^10*W*
      QLd^3*LLd*LR^2*LRd^2 + 1/9*nf^4*T^4*h^10*W*QLd^3*LLd^3*LR^2 + 1/12*nf^4*
      T^4*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^4*T^4*h^10*W*QLd^3*LL^2*LLd^3
       + 1/12*nf^4*T^4*h^10*W*QLd^3*QR^2*QRd^2*LLd + 2/3*nf^4*T^4*h^10*W*QLd^3
      *QR^3*LLd*LR + 4/3*nf^4*T^4*h^10*W*QLd^3*QR^3*LL*LRd - 1/12*nf^4*T^4*
      h^10*W*QLd^4*QRd^2*LRd^2 - 1/12*nf^4*T^4*h^10*W*QLd^4*QRd^2*LLd^2 + 13/
      36*nf^4*T^4*h^10*W*QLd^4*QR^4 - 31/60*nf^4*T^4*h^10*W*QLd^5*QR^2*LLd + 5/
      36*nf^4*T^4*h^10*W*QLd^6*LRd^2 + 1/36*nf^4*T^4*h^10*W*QLd^6*LLd^2 + 4/9*
      nf^4*T^4*h^10*W*QL*QRd*LLd^3*LR^3 + 2/9*nf^4*T^4*h^10*W*QL*QRd*LL^3*
      LRd^3 - 3/5*nf^4*T^4*h^10*W*QL*QR*QRd^5*LLd - 1/12*nf^4*T^4*h^10*W*QL*
      QR^2*LL^3*LRd^2 - 1/12*nf^4*T^4*h^10*W*QL*QR^2*LL^3*LLd^2 + 8/9*nf^4*T^4
      *h^10*W*QL*QLd^3*QR^3*QRd - 3/5*nf^4*T^4*h^10*W*QL*QLd^5*QR*LRd - 31/60*
      nf^4*T^4*h^10*W*QL^2*QRd^5*LRd - 1/12*nf^4*T^4*h^10*W*QL^2*QR*LR^3*LRd^2
       - 1/12*nf^4*T^4*h^10*W*QL^2*QR*LLd^2*LR^3 - 1/12*nf^4*T^4*h^10*W*QL^2*
      QR^2*QRd^4 + 1/12*nf^4*T^4*h^10*W*QL^2*QR^3*QRd^2*LR - 1/12*nf^4*T^4*
      h^10*W*QL^2*QR^4*LR^2 - 1/12*nf^4*T^4*h^10*W*QL^2*QR^4*LL^2 + 1/12*nf^4*
      T^4*h^10*W*QL^2*QLd^2*QRd^3*LRd + 1/12*nf^4*T^4*h^10*W*QL^2*QLd^2*QR^3*
      LR + 1/12*nf^4*T^4*h^10*W*QL^2*QLd^3*QRd^2*LLd - 1/12*nf^4*T^4*h^10*W*
      QL^2*QLd^4*QR^2 - 13/60*nf^4*T^4*h^10*W*QL^2*QLd^5*LLd + 1/12*nf^4*T^4*
      h^10*W*QL^3*LL*LR^2*LRd^2 + 1/12*nf^4*T^4*h^10*W*QL^3*LL*LLd^2*LR^2 + 1/
      9*nf^4*T^4*h^10*W*QL^3*LL^3*LRd^2 + 2/9*nf^4*T^4*h^10*W*QL^3*LL^3*LLd^2
       + 4/3*nf^4*T^4*h^10*W*QL^3*QRd^3*LLd*LR + 2/3*nf^4*T^4*h^10*W*QL^3*
      QRd^3*LL*LRd + 1/12*nf^4*T^4*h^10*W*QL^3*QR^2*QRd^2*LL + 8/9*nf^4*T^4*
      h^10*W*QL^3*QLd*QR*QRd^3 + 1/12*nf^4*T^4*h^10*W*QL^3*QLd^2*QR^2*LL + 13/
      36*nf^4*T^4*h^10*W*QL^4*QRd^4 - 1/12*nf^4*T^4*h^10*W*QL^4*QR^2*LR^2 - 1/
      12*nf^4*T^4*h^10*W*QL^4*QR^2*LL^2 - 1/12*nf^4*T^4*h^10*W*QL^4*QLd^2*
      QRd^2 - 1/12*nf^4*T^4*h^10*W*QL^4*QLd^4 - 31/60*nf^4*T^4*h^10*W*QL^5*
      QRd^2*LL - 3/5*nf^4*T^4*h^10*W*QL^5*QLd*QRd*LR - 13/60*nf^4*T^4*h^10*W*
      QL^5*QLd^2*LL + 5/36*nf^4*T^4*h^10*W*QL^6*LR^2 + 1/36*nf^4*T^4*h^10*W*
      QL^6*LL^2 + 2/3*nf^4*T^4*h^10*W*G*QRd^3*LLd*LR*LRd + 1/3*nf^4*T^4*h^10*W
      *G*QRd^3*LL*LLd^2 + 2/3*nf^4*T^4*h^10*W*G*QR*QRd^4*LLd + 2/3*nf^4*T^4*
      h^10*W*G*QR^3*LL*LR*LRd + 1/3*nf^4*T^4*h^10*W*G*QR^3*LL^2*LLd + 2/3*nf^4
      *T^4*h^10*W*G*QR^4*QRd*LL + nf^4*T^4*h^10*W*G*QLd*QR*LLd^2*LR^2 + nf^4*
      T^4*h^10*W*G*QLd*QR*LL^2*LRd^2 + 2/3*nf^4*T^4*h^10*W*G*QLd*QR*QRd^3*LRd
       + 1/3*nf^4*T^4*h^10*W*G*QLd*QR^3*QRd^2 + 1/3*nf^4*T^4*h^10*W*G*QLd^3*LR
      *LRd^2 + 2/3*nf^4*T^4*h^10*W*G*QLd^3*LL*LLd*LRd + 2/3*nf^4*T^4*h^10*W*G*
      QLd^3*QR*QRd*LRd + nf^4*T^4*h^10*W*G*QLd^3*QR^3 + nf^4*T^4*h^10*W*G*QL*
      QRd*LLd^2*LR^2 + nf^4*T^4*h^10*W*G*QL*QRd*LL^2*LRd^2 + 1/3*nf^4*T^4*h^10
      *W*G*QL*QR^2*QRd^3 + 2/3*nf^4*T^4*h^10*W*G*QL*QR^3*QRd*LR + 2/3*nf^4*T^4
      *h^10*W*G*QL*QLd*QRd^3*LLd + 2/3*nf^4*T^4*h^10*W*G*QL*QLd*QR^3*LL + nf^4
      *T^4*h^10*W*G*QL*QLd^2*QR^2*QRd + 2/3*nf^4*T^4*h^10*W*G*QL*QLd^3*QRd*LLd
       + 2/3*nf^4*T^4*h^10*W*G*QL*QLd^4*LRd + nf^4*T^4*h^10*W*G*QL^2*QLd*QR*
      QRd^2 + 1/3*nf^4*T^4*h^10*W*G*QL^2*QLd^3*QR + 1/3*nf^4*T^4*h^10*W*G*QL^3
      *LR^2*LRd + 2/3*nf^4*T^4*h^10*W*G*QL^3*LL*LLd*LR + nf^4*T^4*h^10*W*G*
      QL^3*QRd^3 + 2/3*nf^4*T^4*h^10*W*G*QL^3*QR*QRd*LR + 2/3*nf^4*T^4*h^10*W*
      G*QL^3*QLd*QR*LL + 1/3*nf^4*T^4*h^10*W*G*QL^3*QLd^2*QRd + 2/3*nf^4*T^4*
      h^10*W*G*QL^4*QLd*LR - 2/3*nf^4*T^4*h^10*W^2*LLd*LR^3*LRd^2 + 7/4*nf^4*
      T^4*h^10*W^2*LLd^3*LR^3 - 2/3*nf^4*T^4*h^10*W^2*LL*LR^2*LRd^3 + 2*nf^4*
      T^4*h^10*W^2*LL*LLd^2*LR^2*LRd + 2*nf^4*T^4*h^10*W^2*LL^2*LLd*LR*LRd^2
       - 2/3*nf^4*T^4*h^10*W^2*LL^2*LLd^3*LR + 7/4*nf^4*T^4*h^10*W^2*LL^3*
      LRd^3 - 2/3*nf^4*T^4*h^10*W^2*LL^3*LLd^2*LRd - 4/3*nf^4*T^4*h^10*W^2*
      QRd^3*LLd*LR*LRd - 7/4*nf^4*T^4*h^10*W^2*QRd^3*LL*LRd^2 - 2/3*nf^4*T^4*
      h^10*W^2*QRd^3*LL*LLd^2 - nf^4*T^4*h^10*W^2*QR*QRd^4*LLd - 7/4*nf^4*T^4*
      h^10*W^2*QR^3*LLd*LR^2 - 4/3*nf^4*T^4*h^10*W^2*QR^3*LL*LR*LRd - 2/3*nf^4
      *T^4*h^10*W^2*QR^3*LL^2*LLd - nf^4*T^4*h^10*W^2*QR^4*QRd*LL - 2*nf^4*T^4
      *h^10*W^2*QLd*QRd^2*LR*LRd^2 + 7/4*nf^4*T^4*h^10*W^2*QLd*QR*LLd^2*LR^2
       + 2*nf^4*T^4*h^10*W^2*QLd*QR*LL^2*LRd^2 - 7/8*nf^4*T^4*h^10*W^2*QLd*
      QR^4*LR - 2*nf^4*T^4*h^10*W^2*QLd^2*QRd*LL*LLd^2 + 7/2*nf^4*T^4*h^10*W^2
      *QLd^2*QR^2*LLd*LR + 4*nf^4*T^4*h^10*W^2*QLd^2*QR^2*LL*LRd - 2/3*nf^4*
      T^4*h^10*W^2*QLd^3*LR*LRd^2 - 7/4*nf^4*T^4*h^10*W^2*QLd^3*LLd^2*LR - 4/3
      *nf^4*T^4*h^10*W^2*QLd^3*LL*LLd*LRd + 7/2*nf^4*T^4*h^10*W^2*QLd^3*QR^3
       - 7/8*nf^4*T^4*h^10*W^2*QLd^4*QR*LLd + 2*nf^4*T^4*h^10*W^2*QL*QRd*LLd^2
      *LR^2 + 7/4*nf^4*T^4*h^10*W^2*QL*QRd*LL^2*LRd^2 - 7/8*nf^4*T^4*h^10*W^2*
      QL*QRd^4*LRd - 2*nf^4*T^4*h^10*W^2*QL*QR^2*LR^2*LRd + 4*nf^4*T^4*h^10*
      W^2*QL*QLd^2*QR^2*QRd - nf^4*T^4*h^10*W^2*QL*QLd^4*LRd + 4*nf^4*T^4*h^10
      *W^2*QL^2*QRd^2*LLd*LR + 7/2*nf^4*T^4*h^10*W^2*QL^2*QRd^2*LL*LRd - 2*
      nf^4*T^4*h^10*W^2*QL^2*QR*LL^2*LLd + 4*nf^4*T^4*h^10*W^2*QL^2*QLd*QR*
      QRd^2 - 2/3*nf^4*T^4*h^10*W^2*QL^3*LR^2*LRd - 4/3*nf^4*T^4*h^10*W^2*QL^3
      *LL*LLd*LR - 7/4*nf^4*T^4*h^10*W^2*QL^3*LL^2*LRd + 7/2*nf^4*T^4*h^10*W^2
      *QL^3*QRd^3 - 7/8*nf^4*T^4*h^10*W^2*QL^4*QRd*LL - nf^4*T^4*h^10*W^2*QL^4
      *QLd*LR + 13/3*nf^4*T^4*h^10*W^2*G*QRd^3*LRd + 10*nf^4*T^4*h^10*W^2*G*QR
      *QRd*LR*LRd + 10*nf^4*T^4*h^10*W^2*G*QR*QRd*LL*LLd + 10*nf^4*T^4*h^10*
      W^2*G*QR^2*QRd^2 + 13/3*nf^4*T^4*h^10*W^2*G*QR^3*LR + 10*nf^4*T^4*h^10*
      W^2*G*QLd*QRd^2*LLd + 13*nf^4*T^4*h^10*W^2*G*QLd*QR*LLd*LR + 10*nf^4*T^4
      *h^10*W^2*G*QLd*QR*LL*LRd + 10*nf^4*T^4*h^10*W^2*G*QLd^2*QRd*LRd + 13*
      nf^4*T^4*h^10*W^2*G*QLd^2*QR^2 + 13/3*nf^4*T^4*h^10*W^2*G*QLd^3*LLd + 10
      *nf^4*T^4*h^10*W^2*G*QL*QRd*LLd*LR + 13*nf^4*T^4*h^10*W^2*G*QL*QRd*LL*
      LRd + 10*nf^4*T^4*h^10*W^2*G*QL*QR^2*LL + 10*nf^4*T^4*h^10*W^2*G*QL*QLd*
      LR*LRd + 10*nf^4*T^4*h^10*W^2*G*QL*QLd*LL*LLd + 40*nf^4*T^4*h^10*W^2*G*
      QL*QLd*QR*QRd + 13*nf^4*T^4*h^10*W^2*G*QL^2*QRd^2 + 10*nf^4*T^4*h^10*W^2
      *G*QL^2*QR*LR + 10*nf^4*T^4*h^10*W^2*G*QL^2*QLd^2 + 13/3*nf^4*T^4*h^10*
      W^2*G*QL^3*LL + 11/2*nf^4*T^4*h^10*W^3*LR^2*LRd^2 + 31/4*nf^4*T^4*h^10*
      W^3*LLd^2*LR^2 + 22*nf^4*T^4*h^10*W^3*LL*LLd*LR*LRd + 31/4*nf^4*T^4*h^10
      *W^3*LL^2*LRd^2 + 11/2*nf^4*T^4*h^10*W^3*LL^2*LLd^2 + 31/6*nf^4*T^4*h^10
      *W^3*QRd^3*LRd + 22*nf^4*T^4*h^10*W^3*QR*QRd*LR*LRd + 22*nf^4*T^4*h^10*
      W^3*QR*QRd*LL*LLd + 11*nf^4*T^4*h^10*W^3*QR^2*QRd^2 + 31/6*nf^4*T^4*h^10
      *W^3*QR^3*LR + 11*nf^4*T^4*h^10*W^3*QLd*QRd^2*LLd + 31*nf^4*T^4*h^10*W^3
      *QLd*QR*LLd*LR + 22*nf^4*T^4*h^10*W^3*QLd*QR*LL*LRd + 11*nf^4*T^4*h^10*
      W^3*QLd^2*QRd*LRd + 31/2*nf^4*T^4*h^10*W^3*QLd^2*QR^2 + 31/6*nf^4*T^4*
      h^10*W^3*QLd^3*LLd + 22*nf^4*T^4*h^10*W^3*QL*QRd*LLd*LR + 31*nf^4*T^4*
      h^10*W^3*QL*QRd*LL*LRd + 11*nf^4*T^4*h^10*W^3*QL*QR^2*LL + 22*nf^4*T^4*
      h^10*W^3*QL*QLd*LR*LRd + 22*nf^4*T^4*h^10*W^3*QL*QLd*LL*LLd + 44*nf^4*
      T^4*h^10*W^3*QL*QLd*QR*QRd + 31/2*nf^4*T^4*h^10*W^3*QL^2*QRd^2 + 11*nf^4
      *T^4*h^10*W^3*QL^2*QR*LR + 11*nf^4*T^4*h^10*W^3*QL^2*QLd^2 + 31/6*nf^4*
      T^4*h^10*W^3*QL^3*LL + 1/48*nf^4*T^4*h^10*B*LR^4*LRd^4 - 5/48*nf^4*T^4*
      h^10*B*LLd^2*LR^4*LRd^2 + 19/144*nf^4*T^4*h^10*B*LLd^4*LR^4 + 2/9*nf^4*
      T^4*h^10*B*LL*LLd^3*LR^3*LRd - 5/48*nf^4*T^4*h^10*B*LL^2*LR^2*LRd^4 - 1/
      4*nf^4*T^4*h^10*B*LL^2*LLd^2*LR^2*LRd^2 - 5/48*nf^4*T^4*h^10*B*LL^2*
      LLd^4*LR^2 + 2/9*nf^4*T^4*h^10*B*LL^3*LLd*LR*LRd^3 + 19/144*nf^4*T^4*
      h^10*B*LL^4*LRd^4 - 5/48*nf^4*T^4*h^10*B*LL^4*LLd^2*LRd^2 + 1/48*nf^4*
      T^4*h^10*B*LL^4*LLd^4 + 1/9*nf^4*T^4*h^10*B*QRd^3*LR^2*LRd^3 + 1/12*nf^4
      *T^4*h^10*B*QRd^3*LLd^2*LR^2*LRd + 1/18*nf^4*T^4*h^10*B*QRd^3*LL^2*LRd^3
       + 1/12*nf^4*T^4*h^10*B*QRd^3*LL^2*LLd^2*LRd - 11/72*nf^4*T^4*h^10*B*
      QRd^6*LRd^2 - 23/144*nf^4*T^4*h^10*B*QRd^6*LLd^2 - 1/2*nf^4*T^4*h^10*B*
      QR^2*QRd^2*LR^2*LRd^2 - 3/4*nf^4*T^4*h^10*B*QR^2*QRd^2*LLd^2*LR^2 - 3/4*
      nf^4*T^4*h^10*B*QR^2*QRd^2*LL^2*LRd^2 - 1/2*nf^4*T^4*h^10*B*QR^2*QRd^2*
      LL^2*LLd^2 - 1/60*nf^4*T^4*h^10*B*QR^2*QRd^5*LRd + 1/9*nf^4*T^4*h^10*B*
      QR^3*LR^3*LRd^2 + 1/18*nf^4*T^4*h^10*B*QR^3*LLd^2*LR^3 + 1/12*nf^4*T^4*
      h^10*B*QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*T^4*h^10*B*QR^3*LL^2*LLd^2*LR - 25/
      48*nf^4*T^4*h^10*B*QR^4*QRd^4 - 1/60*nf^4*T^4*h^10*B*QR^5*QRd^2*LR - 11/
      72*nf^4*T^4*h^10*B*QR^6*LR^2 - 23/144*nf^4*T^4*h^10*B*QR^6*LL^2 - 1/12*
      nf^4*T^4*h^10*B*QLd*QRd^2*LLd^3*LR^2 - 1/12*nf^4*T^4*h^10*B*QLd*QRd^2*
      LL^2*LLd^3 + 1/9*nf^4*T^4*h^10*B*QLd*QR*LLd^3*LR^3 + 2/9*nf^4*T^4*h^10*B
      *QLd*QR*LL^3*LRd^3 - 1/5*nf^4*T^4*h^10*B*QLd*QR^5*QRd*LL - 1/12*nf^4*T^4
      *h^10*B*QLd^2*QRd*LR^2*LRd^3 - 1/12*nf^4*T^4*h^10*B*QLd^2*QRd*LL^2*LRd^3
       - 31/48*nf^4*T^4*h^10*B*QLd^2*QRd^4*LRd^2 - 11/24*nf^4*T^4*h^10*B*QLd^2
      *QRd^4*LLd^2 - 3/4*nf^4*T^4*h^10*B*QLd^2*QR^2*LR^2*LRd^2 - 1/2*nf^4*T^4*
      h^10*B*QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^4*T^4*h^10*B*QLd^2*QR^2*LL^2*LRd^2
       - 3/4*nf^4*T^4*h^10*B*QLd^2*QR^2*LL^2*LLd^2 + 1/12*nf^4*T^4*h^10*B*
      QLd^2*QR^2*QRd^3*LRd - 67/48*nf^4*T^4*h^10*B*QLd^2*QR^4*QRd^2 - 7/60*
      nf^4*T^4*h^10*B*QLd^2*QR^5*LR + 1/12*nf^4*T^4*h^10*B*QLd^3*LLd*LR^2*
      LRd^2 + 1/18*nf^4*T^4*h^10*B*QLd^3*LLd^3*LR^2 + 1/12*nf^4*T^4*h^10*B*
      QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*T^4*h^10*B*QLd^3*LL^2*LLd^3 + 1/12*nf^4*
      T^4*h^10*B*QLd^3*QR^2*QRd^2*LLd + 1/3*nf^4*T^4*h^10*B*QLd^3*QR^3*LLd*LR
       + 2/3*nf^4*T^4*h^10*B*QLd^3*QR^3*LL*LRd - 11/24*nf^4*T^4*h^10*B*QLd^4*
      QRd^2*LRd^2 - 31/48*nf^4*T^4*h^10*B*QLd^4*QRd^2*LLd^2 - 43/144*nf^4*T^4*
      h^10*B*QLd^4*QR^4 - 7/60*nf^4*T^4*h^10*B*QLd^5*QR^2*LLd - 23/144*nf^4*
      T^4*h^10*B*QLd^6*LRd^2 - 11/72*nf^4*T^4*h^10*B*QLd^6*LLd^2 + 2/9*nf^4*
      T^4*h^10*B*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^4*h^10*B*QL*QRd*LL^3*LRd^3 - 1/
      5*nf^4*T^4*h^10*B*QL*QR*QRd^5*LLd - 1/12*nf^4*T^4*h^10*B*QL*QR^2*LL^3*
      LRd^2 - 1/12*nf^4*T^4*h^10*B*QL*QR^2*LL^3*LLd^2 + 4/9*nf^4*T^4*h^10*B*QL
      *QLd^3*QR^3*QRd - 1/5*nf^4*T^4*h^10*B*QL*QLd^5*QR*LRd - 3/4*nf^4*T^4*
      h^10*B*QL^2*QRd^2*LR^2*LRd^2 - 1/2*nf^4*T^4*h^10*B*QL^2*QRd^2*LLd^2*LR^2
       - 1/2*nf^4*T^4*h^10*B*QL^2*QRd^2*LL^2*LRd^2 - 3/4*nf^4*T^4*h^10*B*QL^2*
      QRd^2*LL^2*LLd^2 - 7/60*nf^4*T^4*h^10*B*QL^2*QRd^5*LRd - 1/12*nf^4*T^4*
      h^10*B*QL^2*QR*LR^3*LRd^2 - 1/12*nf^4*T^4*h^10*B*QL^2*QR*LLd^2*LR^3 - 67/
      48*nf^4*T^4*h^10*B*QL^2*QR^2*QRd^4 + 1/12*nf^4*T^4*h^10*B*QL^2*QR^3*
      QRd^2*LR - 31/48*nf^4*T^4*h^10*B*QL^2*QR^4*LR^2 - 11/24*nf^4*T^4*h^10*B*
      QL^2*QR^4*LL^2 - 1/2*nf^4*T^4*h^10*B*QL^2*QLd^2*LR^2*LRd^2 - 3/4*nf^4*
      T^4*h^10*B*QL^2*QLd^2*LLd^2*LR^2 - 3/4*nf^4*T^4*h^10*B*QL^2*QLd^2*LL^2*
      LRd^2 - 1/2*nf^4*T^4*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 1/12*nf^4*T^4*h^10*B
      *QL^2*QLd^2*QRd^3*LRd - 7/4*nf^4*T^4*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 1/12
      *nf^4*T^4*h^10*B*QL^2*QLd^2*QR^3*LR + 1/12*nf^4*T^4*h^10*B*QL^2*QLd^3*
      QRd^2*LLd - 67/48*nf^4*T^4*h^10*B*QL^2*QLd^4*QR^2 - 1/60*nf^4*T^4*h^10*B
      *QL^2*QLd^5*LLd + 1/12*nf^4*T^4*h^10*B*QL^3*LL*LR^2*LRd^2 + 1/12*nf^4*
      T^4*h^10*B*QL^3*LL*LLd^2*LR^2 + 1/18*nf^4*T^4*h^10*B*QL^3*LL^3*LRd^2 + 1/
      9*nf^4*T^4*h^10*B*QL^3*LL^3*LLd^2 + 2/3*nf^4*T^4*h^10*B*QL^3*QRd^3*LLd*
      LR + 1/3*nf^4*T^4*h^10*B*QL^3*QRd^3*LL*LRd + 1/12*nf^4*T^4*h^10*B*QL^3*
      QR^2*QRd^2*LL + 4/9*nf^4*T^4*h^10*B*QL^3*QLd*QR*QRd^3 + 1/12*nf^4*T^4*
      h^10*B*QL^3*QLd^2*QR^2*LL - 43/144*nf^4*T^4*h^10*B*QL^4*QRd^4 - 11/24*
      nf^4*T^4*h^10*B*QL^4*QR^2*LR^2 - 31/48*nf^4*T^4*h^10*B*QL^4*QR^2*LL^2 -
      67/48*nf^4*T^4*h^10*B*QL^4*QLd^2*QRd^2 - 25/48*nf^4*T^4*h^10*B*QL^4*
      QLd^4 - 7/60*nf^4*T^4*h^10*B*QL^5*QRd^2*LL - 1/5*nf^4*T^4*h^10*B*QL^5*
      QLd*QRd*LR - 1/60*nf^4*T^4*h^10*B*QL^5*QLd^2*LL - 23/144*nf^4*T^4*h^10*B
      *QL^6*LR^2 - 11/72*nf^4*T^4*h^10*B*QL^6*LL^2 - 1/3*nf^4*T^4*h^10*B*W*LLd
      *LR^3*LRd^2 + nf^4*T^4*h^10*B*W*LLd^3*LR^3 - 1/3*nf^4*T^4*h^10*B*W*LL*
      LR^2*LRd^3 + nf^4*T^4*h^10*B*W*LL*LLd^2*LR^2*LRd + nf^4*T^4*h^10*B*W*
      LL^2*LLd*LR*LRd^2 - 1/3*nf^4*T^4*h^10*B*W*LL^2*LLd^3*LR + nf^4*T^4*h^10*
      B*W*LL^3*LRd^3 - 1/3*nf^4*T^4*h^10*B*W*LL^3*LLd^2*LRd - 2/3*nf^4*T^4*
      h^10*B*W*QRd^3*LLd*LR*LRd - nf^4*T^4*h^10*B*W*QRd^3*LL*LRd^2 - 1/3*nf^4*
      T^4*h^10*B*W*QRd^3*LL*LLd^2 - 1/2*nf^4*T^4*h^10*B*W*QR*QRd^4*LLd - nf^4*
      T^4*h^10*B*W*QR^3*LLd*LR^2 - 2/3*nf^4*T^4*h^10*B*W*QR^3*LL*LR*LRd - 1/3*
      nf^4*T^4*h^10*B*W*QR^3*LL^2*LLd - 1/2*nf^4*T^4*h^10*B*W*QR^4*QRd*LL -
      nf^4*T^4*h^10*B*W*QLd*QRd^2*LR*LRd^2 + nf^4*T^4*h^10*B*W*QLd*QR*LLd^2*
      LR^2 + nf^4*T^4*h^10*B*W*QLd*QR*LL^2*LRd^2 - 1/2*nf^4*T^4*h^10*B*W*QLd*
      QR^4*LR - nf^4*T^4*h^10*B*W*QLd^2*QRd*LL*LLd^2 + 2*nf^4*T^4*h^10*B*W*
      QLd^2*QR^2*LLd*LR + 2*nf^4*T^4*h^10*B*W*QLd^2*QR^2*LL*LRd - 1/3*nf^4*T^4
      *h^10*B*W*QLd^3*LR*LRd^2 - nf^4*T^4*h^10*B*W*QLd^3*LLd^2*LR - 2/3*nf^4*
      T^4*h^10*B*W*QLd^3*LL*LLd*LRd + 2*nf^4*T^4*h^10*B*W*QLd^3*QR^3 - 1/2*
      nf^4*T^4*h^10*B*W*QLd^4*QR*LLd + nf^4*T^4*h^10*B*W*QL*QRd*LLd^2*LR^2 +
      nf^4*T^4*h^10*B*W*QL*QRd*LL^2*LRd^2 - 1/2*nf^4*T^4*h^10*B*W*QL*QRd^4*LRd
       - nf^4*T^4*h^10*B*W*QL*QR^2*LR^2*LRd + 2*nf^4*T^4*h^10*B*W*QL*QLd^2*
      QR^2*QRd - 1/2*nf^4*T^4*h^10*B*W*QL*QLd^4*LRd + 2*nf^4*T^4*h^10*B*W*QL^2
      *QRd^2*LLd*LR + 2*nf^4*T^4*h^10*B*W*QL^2*QRd^2*LL*LRd - nf^4*T^4*h^10*B*
      W*QL^2*QR*LL^2*LLd + 2*nf^4*T^4*h^10*B*W*QL^2*QLd*QR*QRd^2 - 1/3*nf^4*
      T^4*h^10*B*W*QL^3*LR^2*LRd - 2/3*nf^4*T^4*h^10*B*W*QL^3*LL*LLd*LR - nf^4
      *T^4*h^10*B*W*QL^3*LL^2*LRd + 2*nf^4*T^4*h^10*B*W*QL^3*QRd^3 - 1/2*nf^4*
      T^4*h^10*B*W*QL^4*QRd*LL - 1/2*nf^4*T^4*h^10*B*W*QL^4*QLd*LR + 5/2*nf^4*
      T^4*h^10*B*W^2*LR^2*LRd^2 + 13/4*nf^4*T^4*h^10*B*W^2*LLd^2*LR^2 + 10*
      nf^4*T^4*h^10*B*W^2*LL*LLd*LR*LRd + 13/4*nf^4*T^4*h^10*B*W^2*LL^2*LRd^2
       + 5/2*nf^4*T^4*h^10*B*W^2*LL^2*LLd^2 + 13/6*nf^4*T^4*h^10*B*W^2*QRd^3*
      LRd + 10*nf^4*T^4*h^10*B*W^2*QR*QRd*LR*LRd + 10*nf^4*T^4*h^10*B*W^2*QR*
      QRd*LL*LLd + 5*nf^4*T^4*h^10*B*W^2*QR^2*QRd^2 + 13/6*nf^4*T^4*h^10*B*W^2
      *QR^3*LR + 5*nf^4*T^4*h^10*B*W^2*QLd*QRd^2*LLd + 13*nf^4*T^4*h^10*B*W^2*
      QLd*QR*LLd*LR + 10*nf^4*T^4*h^10*B*W^2*QLd*QR*LL*LRd + 5*nf^4*T^4*h^10*B
      *W^2*QLd^2*QRd*LRd + 13/2*nf^4*T^4*h^10*B*W^2*QLd^2*QR^2 + 13/6*nf^4*T^4
      *h^10*B*W^2*QLd^3*LLd + 10*nf^4*T^4*h^10*B*W^2*QL*QRd*LLd*LR + 13*nf^4*
      T^4*h^10*B*W^2*QL*QRd*LL*LRd + 5*nf^4*T^4*h^10*B*W^2*QL*QR^2*LL + 10*
      nf^4*T^4*h^10*B*W^2*QL*QLd*LR*LRd + 10*nf^4*T^4*h^10*B*W^2*QL*QLd*LL*LLd
       + 20*nf^4*T^4*h^10*B*W^2*QL*QLd*QR*QRd + 13/2*nf^4*T^4*h^10*B*W^2*QL^2*
      QRd^2 + 5*nf^4*T^4*h^10*B*W^2*QL^2*QR*LR + 5*nf^4*T^4*h^10*B*W^2*QL^2*
      QLd^2 + 13/6*nf^4*T^4*h^10*B*W^2*QL^3*LL - 77/192*nf^4*T^4*h^10*p^2*LR^4
      *LRd^4 + 83/96*nf^4*T^4*h^10*p^2*LLd^2*LR^4*LRd^2 + 19/144*nf^4*T^4*h^10
      *p^2*LLd^4*LR^4 + 2/9*nf^4*T^4*h^10*p^2*LL*LLd^3*LR^3*LRd + 83/96*nf^4*
      T^4*h^10*p^2*LL^2*LR^2*LRd^4 + 25/16*nf^4*T^4*h^10*p^2*LL^2*LLd^2*LR^2*
      LRd^2 + 83/96*nf^4*T^4*h^10*p^2*LL^2*LLd^4*LR^2 + 2/9*nf^4*T^4*h^10*p^2*
      LL^3*LLd*LR*LRd^3 + 19/144*nf^4*T^4*h^10*p^2*LL^4*LRd^4 + 83/96*nf^4*T^4
      *h^10*p^2*LL^4*LLd^2*LRd^2 - 77/192*nf^4*T^4*h^10*p^2*LL^4*LLd^4 + 1/9*
      nf^4*T^4*h^10*p^2*QRd^3*LR^2*LRd^3 - 5/12*nf^4*T^4*h^10*p^2*QRd^3*LLd^2*
      LR^2*LRd + 1/18*nf^4*T^4*h^10*p^2*QRd^3*LL^2*LRd^3 - 1/6*nf^4*T^4*h^10*
      p^2*QRd^3*LL^2*LLd^2*LRd + 79/72*nf^4*T^4*h^10*p^2*QRd^6*LRd^2 + 341/288
      *nf^4*T^4*h^10*p^2*QRd^6*LLd^2 + 1/8*nf^4*T^4*h^10*p^2*QR*QRd^4*LR*LRd^2
       - 3/8*nf^4*T^4*h^10*p^2*QR*QRd^4*LLd^2*LR + 25/8*nf^4*T^4*h^10*p^2*QR^2
      *QRd^2*LR^2*LRd^2 + 33/8*nf^4*T^4*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 33/8*
      nf^4*T^4*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 25/8*nf^4*T^4*h^10*p^2*QR^2*
      QRd^2*LL^2*LLd^2 - 13/24*nf^4*T^4*h^10*p^2*QR^2*QRd^5*LRd + 1/9*nf^4*T^4
      *h^10*p^2*QR^3*LR^3*LRd^2 + 1/18*nf^4*T^4*h^10*p^2*QR^3*LLd^2*LR^3 - 5/
      12*nf^4*T^4*h^10*p^2*QR^3*LL^2*LR*LRd^2 - 1/6*nf^4*T^4*h^10*p^2*QR^3*
      LL^2*LLd^2*LR + 1/8*nf^4*T^4*h^10*p^2*QR^4*QRd*LR^2*LRd - 3/8*nf^4*T^4*
      h^10*p^2*QR^4*QRd*LL^2*LRd + 677/192*nf^4*T^4*h^10*p^2*QR^4*QRd^4 - 13/
      24*nf^4*T^4*h^10*p^2*QR^5*QRd^2*LR + 79/72*nf^4*T^4*h^10*p^2*QR^6*LR^2
       + 341/288*nf^4*T^4*h^10*p^2*QR^6*LL^2 + 1/6*nf^4*T^4*h^10*p^2*QLd*QRd^2
      *LLd^3*LR^2 + 5/12*nf^4*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 1/9*nf^4*T^4
      *h^10*p^2*QLd*QR*LLd^3*LR^3 + 2/9*nf^4*T^4*h^10*p^2*QLd*QR*LL^3*LRd^3 +
      3/8*nf^4*T^4*h^10*p^2*QLd*QR^2*QRd^4*LLd - 1/4*nf^4*T^4*h^10*p^2*QLd*
      QR^4*LLd*LR^2 - 1/8*nf^4*T^4*h^10*p^2*QLd*QR^4*LL^2*LLd - nf^4*T^4*h^10*
      p^2*QLd*QR^5*QRd*LL + 5/12*nf^4*T^4*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 1/6*
      nf^4*T^4*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 + 325/96*nf^4*T^4*h^10*p^2*QLd^2*
      QRd^4*LRd^2 + 265/96*nf^4*T^4*h^10*p^2*QLd^2*QRd^4*LLd^2 + 33/8*nf^4*T^4
      *h^10*p^2*QLd^2*QR^2*LR^2*LRd^2 + 7/2*nf^4*T^4*h^10*p^2*QLd^2*QR^2*LLd^2
      *LR^2 + 25/8*nf^4*T^4*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 + 33/8*nf^4*T^4*
      h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 - 5/12*nf^4*T^4*h^10*p^2*QLd^2*QR^2*QRd^3
      *LRd + 709/96*nf^4*T^4*h^10*p^2*QLd^2*QR^4*QRd^2 - 13/60*nf^4*T^4*h^10*
      p^2*QLd^2*QR^5*LR - 1/6*nf^4*T^4*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 + 1/18*
      nf^4*T^4*h^10*p^2*QLd^3*LLd^3*LR^2 - 5/12*nf^4*T^4*h^10*p^2*QLd^3*LL^2*
      LLd*LRd^2 + 1/9*nf^4*T^4*h^10*p^2*QLd^3*LL^2*LLd^3 - 1/6*nf^4*T^4*h^10*
      p^2*QLd^3*QR^2*QRd^2*LLd + 1/3*nf^4*T^4*h^10*p^2*QLd^3*QR^3*LLd*LR + 2/3
      *nf^4*T^4*h^10*p^2*QLd^3*QR^3*LL*LRd + 265/96*nf^4*T^4*h^10*p^2*QLd^4*
      QRd^2*LRd^2 + 325/96*nf^4*T^4*h^10*p^2*QLd^4*QRd^2*LLd^2 - 1/8*nf^4*T^4*
      h^10*p^2*QLd^4*QR*LR*LRd^2 - 1/4*nf^4*T^4*h^10*p^2*QLd^4*QR*LLd^2*LR - 1/
      8*nf^4*T^4*h^10*p^2*QLd^4*QR^2*QRd*LRd + 533/144*nf^4*T^4*h^10*p^2*QLd^4
      *QR^4 - 13/60*nf^4*T^4*h^10*p^2*QLd^5*QR^2*LLd + 341/288*nf^4*T^4*h^10*
      p^2*QLd^6*LRd^2 + 79/72*nf^4*T^4*h^10*p^2*QLd^6*LLd^2 + 2/9*nf^4*T^4*
      h^10*p^2*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^4*h^10*p^2*QL*QRd*LL^3*LRd^3 - 1/
      4*nf^4*T^4*h^10*p^2*QL*QRd^4*LL*LRd^2 - 1/8*nf^4*T^4*h^10*p^2*QL*QRd^4*
      LL*LLd^2 - nf^4*T^4*h^10*p^2*QL*QR*QRd^5*LLd + 1/6*nf^4*T^4*h^10*p^2*QL*
      QR^2*LL^3*LRd^2 + 5/12*nf^4*T^4*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 3/8*nf^4*
      T^4*h^10*p^2*QL*QR^4*QRd^2*LL - 1/8*nf^4*T^4*h^10*p^2*QL*QLd^2*QR^4*LL
       + 4/9*nf^4*T^4*h^10*p^2*QL*QLd^3*QR^3*QRd - 3/8*nf^4*T^4*h^10*p^2*QL*
      QLd^4*LL*LRd^2 + 1/8*nf^4*T^4*h^10*p^2*QL*QLd^4*LL*LLd^2 - nf^4*T^4*h^10
      *p^2*QL*QLd^5*QR*LRd + 33/8*nf^4*T^4*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 25/
      8*nf^4*T^4*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + 7/2*nf^4*T^4*h^10*p^2*QL^2*
      QRd^2*LL^2*LRd^2 + 33/8*nf^4*T^4*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 - 13/60*
      nf^4*T^4*h^10*p^2*QL^2*QRd^5*LRd + 5/12*nf^4*T^4*h^10*p^2*QL^2*QR*LR^3*
      LRd^2 + 1/6*nf^4*T^4*h^10*p^2*QL^2*QR*LLd^2*LR^3 + 709/96*nf^4*T^4*h^10*
      p^2*QL^2*QR^2*QRd^4 - 5/12*nf^4*T^4*h^10*p^2*QL^2*QR^3*QRd^2*LR + 325/96
      *nf^4*T^4*h^10*p^2*QL^2*QR^4*LR^2 + 265/96*nf^4*T^4*h^10*p^2*QL^2*QR^4*
      LL^2 - 1/8*nf^4*T^4*h^10*p^2*QL^2*QLd*QRd^4*LLd + 25/8*nf^4*T^4*h^10*p^2
      *QL^2*QLd^2*LR^2*LRd^2 + 33/8*nf^4*T^4*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 +
      33/8*nf^4*T^4*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 25/8*nf^4*T^4*h^10*p^2*
      QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^4*T^4*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 175/
      16*nf^4*T^4*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^4*T^4*h^10*p^2*QL^2*
      QLd^2*QR^3*LR - 5/12*nf^4*T^4*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 3/8*nf^4*
      T^4*h^10*p^2*QL^2*QLd^4*QRd*LRd + 709/96*nf^4*T^4*h^10*p^2*QL^2*QLd^4*
      QR^2 - 13/24*nf^4*T^4*h^10*p^2*QL^2*QLd^5*LLd - 1/6*nf^4*T^4*h^10*p^2*
      QL^3*LL*LR^2*LRd^2 - 5/12*nf^4*T^4*h^10*p^2*QL^3*LL*LLd^2*LR^2 + 1/18*
      nf^4*T^4*h^10*p^2*QL^3*LL^3*LRd^2 + 1/9*nf^4*T^4*h^10*p^2*QL^3*LL^3*
      LLd^2 + 2/3*nf^4*T^4*h^10*p^2*QL^3*QRd^3*LLd*LR + 1/3*nf^4*T^4*h^10*p^2*
      QL^3*QRd^3*LL*LRd - 1/6*nf^4*T^4*h^10*p^2*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*
      T^4*h^10*p^2*QL^3*QLd*QR*QRd^3 - 5/12*nf^4*T^4*h^10*p^2*QL^3*QLd^2*QR^2*
      LL - 1/8*nf^4*T^4*h^10*p^2*QL^4*QRd*LR^2*LRd - 1/4*nf^4*T^4*h^10*p^2*
      QL^4*QRd*LL^2*LRd + 533/144*nf^4*T^4*h^10*p^2*QL^4*QRd^4 - 1/8*nf^4*T^4*
      h^10*p^2*QL^4*QR*QRd^2*LR + 265/96*nf^4*T^4*h^10*p^2*QL^4*QR^2*LR^2 +
      325/96*nf^4*T^4*h^10*p^2*QL^4*QR^2*LL^2 - 3/8*nf^4*T^4*h^10*p^2*QL^4*QLd
      *LLd*LR^2 + 1/8*nf^4*T^4*h^10*p^2*QL^4*QLd*LL^2*LLd + 709/96*nf^4*T^4*
      h^10*p^2*QL^4*QLd^2*QRd^2 + 3/8*nf^4*T^4*h^10*p^2*QL^4*QLd^2*QR*LR + 677/
      192*nf^4*T^4*h^10*p^2*QL^4*QLd^4 - 13/60*nf^4*T^4*h^10*p^2*QL^5*QRd^2*LL
       - nf^4*T^4*h^10*p^2*QL^5*QLd*QRd*LR - 13/24*nf^4*T^4*h^10*p^2*QL^5*
      QLd^2*LL + 341/288*nf^4*T^4*h^10*p^2*QL^6*LR^2 + 79/72*nf^4*T^4*h^10*p^2
      *QL^6*LL^2 + 25/12*nf^4*T^4*h^10*p^2*W*LLd*LR^3*LRd^2 + 5/2*nf^4*T^4*
      h^10*p^2*W*LLd^3*LR^3 + 25/12*nf^4*T^4*h^10*p^2*W*LL*LR^2*LRd^3 - 1/4*
      nf^4*T^4*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 1/4*nf^4*T^4*h^10*p^2*W*LL^2*LLd
      *LR*LRd^2 + 25/12*nf^4*T^4*h^10*p^2*W*LL^2*LLd^3*LR + 5/2*nf^4*T^4*h^10*
      p^2*W*LL^3*LRd^3 + 25/12*nf^4*T^4*h^10*p^2*W*LL^3*LLd^2*LRd + 2/3*nf^4*
      T^4*h^10*p^2*W*QRd^3*LLd*LR*LRd - 17/12*nf^4*T^4*h^10*p^2*W*QRd^3*LL*
      LLd^2 + 1/8*nf^4*T^4*h^10*p^2*W*QR*QRd^4*LLd + 7/2*nf^4*T^4*h^10*p^2*W*
      QR^2*QRd^2*LLd*LR + 7/2*nf^4*T^4*h^10*p^2*W*QR^2*QRd^2*LL*LRd + 2/3*nf^4
      *T^4*h^10*p^2*W*QR^3*LL*LR*LRd - 17/12*nf^4*T^4*h^10*p^2*W*QR^3*LL^2*LLd
       + 1/8*nf^4*T^4*h^10*p^2*W*QR^4*QRd*LL + 1/4*nf^4*T^4*h^10*p^2*W*QLd*
      QRd^2*LR*LRd^2 - 7/4*nf^4*T^4*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 7/4*nf^4*
      T^4*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 3/2*nf^4*T^4*h^10*p^2*W*QLd*QR*LLd^2*
      LR^2 - 1/4*nf^4*T^4*h^10*p^2*W*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T^4*h^10*p^2
      *W*QLd*QR*LL^2*LLd^2 + 7/2*nf^4*T^4*h^10*p^2*W*QLd*QR^3*QRd^2 - 3/4*nf^4
      *T^4*h^10*p^2*W*QLd*QR^4*LR - 7/4*nf^4*T^4*h^10*p^2*W*QLd^2*QRd*LL*LRd^2
       + 1/4*nf^4*T^4*h^10*p^2*W*QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*T^4*h^10*p^2*W*
      QLd^2*QR*QRd^2*LLd + 3*nf^4*T^4*h^10*p^2*W*QLd^2*QR^2*LLd*LR - 1/2*nf^4*
      T^4*h^10*p^2*W*QLd^2*QR^2*LL*LRd - 17/12*nf^4*T^4*h^10*p^2*W*QLd^3*LR*
      LRd^2 + 2/3*nf^4*T^4*h^10*p^2*W*QLd^3*LL*LLd*LRd + 3*nf^4*T^4*h^10*p^2*W
      *QLd^3*QR^3 - 3/4*nf^4*T^4*h^10*p^2*W*QLd^4*QR*LLd + 7/4*nf^4*T^4*h^10*
      p^2*W*QL*QRd*LR^2*LRd^2 - 1/4*nf^4*T^4*h^10*p^2*W*QL*QRd*LLd^2*LR^2 + 3/
      2*nf^4*T^4*h^10*p^2*W*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*T^4*h^10*p^2*W*QL*QRd
      *LL^2*LLd^2 - 3/4*nf^4*T^4*h^10*p^2*W*QL*QRd^4*LRd + 1/4*nf^4*T^4*h^10*
      p^2*W*QL*QR^2*LR^2*LRd - 7/4*nf^4*T^4*h^10*p^2*W*QL*QR^2*LL^2*LRd + 7/2*
      nf^4*T^4*h^10*p^2*W*QL*QR^2*QRd^3 - 7/4*nf^4*T^4*h^10*p^2*W*QL*QLd^2*
      QRd^2*LRd - 1/2*nf^4*T^4*h^10*p^2*W*QL*QLd^2*QR^2*QRd + 1/8*nf^4*T^4*
      h^10*p^2*W*QL*QLd^4*LRd - 1/2*nf^4*T^4*h^10*p^2*W*QL^2*QRd^2*LLd*LR + 3*
      nf^4*T^4*h^10*p^2*W*QL^2*QRd^2*LL*LRd - 7/4*nf^4*T^4*h^10*p^2*W*QL^2*QR*
      LLd*LR^2 + 1/4*nf^4*T^4*h^10*p^2*W*QL^2*QR*LL^2*LLd - 7/4*nf^4*T^4*h^10*
      p^2*W*QL^2*QR^2*QRd*LL - 1/2*nf^4*T^4*h^10*p^2*W*QL^2*QLd*QR*QRd^2 - 7/4
      *nf^4*T^4*h^10*p^2*W*QL^2*QLd*QR^2*LR + 7/2*nf^4*T^4*h^10*p^2*W*QL^2*
      QLd^2*LLd*LR + 7/2*nf^4*T^4*h^10*p^2*W*QL^2*QLd^2*LL*LRd + 7/2*nf^4*T^4*
      h^10*p^2*W*QL^2*QLd^3*QR - 17/12*nf^4*T^4*h^10*p^2*W*QL^3*LR^2*LRd + 2/3
      *nf^4*T^4*h^10*p^2*W*QL^3*LL*LLd*LR + 3*nf^4*T^4*h^10*p^2*W*QL^3*QRd^3
       + 7/2*nf^4*T^4*h^10*p^2*W*QL^3*QLd^2*QRd - 3/4*nf^4*T^4*h^10*p^2*W*QL^4
      *QRd*LL + 1/8*nf^4*T^4*h^10*p^2*W*QL^4*QLd*LR + 127/4*nf^4*T^4*h^10*p^2*
      W^2*LR^2*LRd^2 + 71/2*nf^4*T^4*h^10*p^2*W^2*LLd^2*LR^2 + 127*nf^4*T^4*
      h^10*p^2*W^2*LL*LLd*LR*LRd + 71/2*nf^4*T^4*h^10*p^2*W^2*LL^2*LRd^2 + 127/
      4*nf^4*T^4*h^10*p^2*W^2*LL^2*LLd^2 + 71/3*nf^4*T^4*h^10*p^2*W^2*QRd^3*
      LRd + 127*nf^4*T^4*h^10*p^2*W^2*QR*QRd*LR*LRd + 127*nf^4*T^4*h^10*p^2*
      W^2*QR*QRd*LL*LLd + 127/2*nf^4*T^4*h^10*p^2*W^2*QR^2*QRd^2 + 71/3*nf^4*
      T^4*h^10*p^2*W^2*QR^3*LR + 127/2*nf^4*T^4*h^10*p^2*W^2*QLd*QRd^2*LLd +
      142*nf^4*T^4*h^10*p^2*W^2*QLd*QR*LLd*LR + 127*nf^4*T^4*h^10*p^2*W^2*QLd*
      QR*LL*LRd + 127/2*nf^4*T^4*h^10*p^2*W^2*QLd^2*QRd*LRd + 71*nf^4*T^4*h^10
      *p^2*W^2*QLd^2*QR^2 + 71/3*nf^4*T^4*h^10*p^2*W^2*QLd^3*LLd + 127*nf^4*
      T^4*h^10*p^2*W^2*QL*QRd*LLd*LR + 142*nf^4*T^4*h^10*p^2*W^2*QL*QRd*LL*LRd
       + 127/2*nf^4*T^4*h^10*p^2*W^2*QL*QR^2*LL + 127*nf^4*T^4*h^10*p^2*W^2*QL
      *QLd*LR*LRd + 127*nf^4*T^4*h^10*p^2*W^2*QL*QLd*LL*LLd + 254*nf^4*T^4*
      h^10*p^2*W^2*QL*QLd*QR*QRd + 71*nf^4*T^4*h^10*p^2*W^2*QL^2*QRd^2 + 127/2
      *nf^4*T^4*h^10*p^2*W^2*QL^2*QR*LR + 127/2*nf^4*T^4*h^10*p^2*W^2*QL^2*
      QLd^2 + 71/3*nf^4*T^4*h^10*p^2*W^2*QL^3*LL - 3/4*nf^4*T^4*h^10*u*p*LR^4*
      LRd^4 + 19/36*nf^4*T^4*h^10*u*p*LLd^4*LR^4 + 8/9*nf^4*T^4*h^10*u*p*LL*
      LLd^3*LR^3*LRd + 8/9*nf^4*T^4*h^10*u*p*LL^3*LLd*LR*LRd^3 + 19/36*nf^4*
      T^4*h^10*u*p*LL^4*LRd^4 - 3/4*nf^4*T^4*h^10*u*p*LL^4*LLd^4 + 4/9*nf^4*
      T^4*h^10*u*p*QRd^3*LR^2*LRd^3 + 2/9*nf^4*T^4*h^10*u*p*QRd^3*LL^2*LRd^3
       + 5/36*nf^4*T^4*h^10*u*p*QRd^6*LRd^2 + 7/36*nf^4*T^4*h^10*u*p*QRd^6*
      LLd^2 + 1/4*nf^4*T^4*h^10*u*p*QR*QRd^4*LR*LRd^2 - 3/4*nf^4*T^4*h^10*u*p*
      QR*QRd^4*LLd^2*LR - 5/4*nf^4*T^4*h^10*u*p*QR^2*QRd^5*LRd + 4/9*nf^4*T^4*
      h^10*u*p*QR^3*LR^3*LRd^2 + 2/9*nf^4*T^4*h^10*u*p*QR^3*LLd^2*LR^3 + 1/4*
      nf^4*T^4*h^10*u*p*QR^4*QRd*LR^2*LRd - 3/4*nf^4*T^4*h^10*u*p*QR^4*QRd*
      LL^2*LRd + 3/4*nf^4*T^4*h^10*u*p*QR^4*QRd^4 - 5/4*nf^4*T^4*h^10*u*p*QR^5
      *QRd^2*LR + 5/36*nf^4*T^4*h^10*u*p*QR^6*LR^2 + 7/36*nf^4*T^4*h^10*u*p*
      QR^6*LL^2 + 4/9*nf^4*T^4*h^10*u*p*QLd*QR*LLd^3*LR^3 + 8/9*nf^4*T^4*h^10*
      u*p*QLd*QR*LL^3*LRd^3 + 3/4*nf^4*T^4*h^10*u*p*QLd*QR^2*QRd^4*LLd - 1/4*
      nf^4*T^4*h^10*u*p*QLd*QR^4*LL^2*LLd - 3*nf^4*T^4*h^10*u*p*QLd*QR^5*QRd*
      LL + 1/4*nf^4*T^4*h^10*u*p*QLd^2*QRd^4*LRd^2 - 103/60*nf^4*T^4*h^10*u*p*
      QLd^2*QR^5*LR + 2/9*nf^4*T^4*h^10*u*p*QLd^3*LLd^3*LR^2 + 4/9*nf^4*T^4*
      h^10*u*p*QLd^3*LL^2*LLd^3 + 4/3*nf^4*T^4*h^10*u*p*QLd^3*QR^3*LLd*LR + 8/
      3*nf^4*T^4*h^10*u*p*QLd^3*QR^3*LL*LRd + 1/4*nf^4*T^4*h^10*u*p*QLd^4*
      QRd^2*LLd^2 - 1/4*nf^4*T^4*h^10*u*p*QLd^4*QR*LR*LRd^2 - 1/4*nf^4*T^4*
      h^10*u*p*QLd^4*QR^2*QRd*LRd + 29/36*nf^4*T^4*h^10*u*p*QLd^4*QR^4 - 103/
      60*nf^4*T^4*h^10*u*p*QLd^5*QR^2*LLd + 7/36*nf^4*T^4*h^10*u*p*QLd^6*LRd^2
       + 5/36*nf^4*T^4*h^10*u*p*QLd^6*LLd^2 + 8/9*nf^4*T^4*h^10*u*p*QL*QRd*
      LLd^3*LR^3 + 4/9*nf^4*T^4*h^10*u*p*QL*QRd*LL^3*LRd^3 - 1/4*nf^4*T^4*h^10
      *u*p*QL*QRd^4*LL*LLd^2 - 3*nf^4*T^4*h^10*u*p*QL*QR*QRd^5*LLd + 3/4*nf^4*
      T^4*h^10*u*p*QL*QR^4*QRd^2*LL - 1/4*nf^4*T^4*h^10*u*p*QL*QLd^2*QR^4*LL
       + 16/9*nf^4*T^4*h^10*u*p*QL*QLd^3*QR^3*QRd - 3/4*nf^4*T^4*h^10*u*p*QL*
      QLd^4*LL*LRd^2 + 1/4*nf^4*T^4*h^10*u*p*QL*QLd^4*LL*LLd^2 - 3*nf^4*T^4*
      h^10*u*p*QL*QLd^5*QR*LRd - 103/60*nf^4*T^4*h^10*u*p*QL^2*QRd^5*LRd + 1/4
      *nf^4*T^4*h^10*u*p*QL^2*QR^4*LR^2 - 1/4*nf^4*T^4*h^10*u*p*QL^2*QLd*QRd^4
      *LLd + 3/4*nf^4*T^4*h^10*u*p*QL^2*QLd^4*QRd*LRd - 5/4*nf^4*T^4*h^10*u*p*
      QL^2*QLd^5*LLd + 2/9*nf^4*T^4*h^10*u*p*QL^3*LL^3*LRd^2 + 4/9*nf^4*T^4*
      h^10*u*p*QL^3*LL^3*LLd^2 + 8/3*nf^4*T^4*h^10*u*p*QL^3*QRd^3*LLd*LR + 4/3
      *nf^4*T^4*h^10*u*p*QL^3*QRd^3*LL*LRd + 16/9*nf^4*T^4*h^10*u*p*QL^3*QLd*
      QR*QRd^3 - 1/4*nf^4*T^4*h^10*u*p*QL^4*QRd*LR^2*LRd + 29/36*nf^4*T^4*h^10
      *u*p*QL^4*QRd^4 - 1/4*nf^4*T^4*h^10*u*p*QL^4*QR*QRd^2*LR + 1/4*nf^4*T^4*
      h^10*u*p*QL^4*QR^2*LL^2 - 3/4*nf^4*T^4*h^10*u*p*QL^4*QLd*LLd*LR^2 + 1/4*
      nf^4*T^4*h^10*u*p*QL^4*QLd*LL^2*LLd + 3/4*nf^4*T^4*h^10*u*p*QL^4*QLd^2*
      QR*LR + 3/4*nf^4*T^4*h^10*u*p*QL^4*QLd^4 - 103/60*nf^4*T^4*h^10*u*p*QL^5
      *QRd^2*LL - 3*nf^4*T^4*h^10*u*p*QL^5*QLd*QRd*LR - 5/4*nf^4*T^4*h^10*u*p*
      QL^5*QLd^2*LL + 7/36*nf^4*T^4*h^10*u*p*QL^6*LR^2 + 5/36*nf^4*T^4*h^10*u*
      p*QL^6*LL^2 + nf^4*T^4*h^10*u*p*G*QRd^3*LLd*LR*LRd - 5/6*nf^4*T^4*h^10*u
      *p*G*QRd^3*LL*LRd^2 + 1/2*nf^4*T^4*h^10*u*p*G*QRd^3*LL*LLd^2 + nf^4*T^4*
      h^10*u*p*G*QR*QRd^4*LLd - 5/6*nf^4*T^4*h^10*u*p*G*QR^3*LLd*LR^2 + nf^4*
      T^4*h^10*u*p*G*QR^3*LL*LR*LRd + 1/2*nf^4*T^4*h^10*u*p*G*QR^3*LL^2*LLd +
      nf^4*T^4*h^10*u*p*G*QR^4*QRd*LL + 5/4*nf^4*T^4*h^10*u*p*G*QLd*QR*LR^2*
      LRd^2 + 11/4*nf^4*T^4*h^10*u*p*G*QLd*QR*LLd^2*LR^2 + 7/4*nf^4*T^4*h^10*u
      *p*G*QLd*QR*LL^2*LRd^2 + 5/4*nf^4*T^4*h^10*u*p*G*QLd*QR*LL^2*LLd^2 +
      nf^4*T^4*h^10*u*p*G*QLd*QR*QRd^3*LRd + 7/4*nf^4*T^4*h^10*u*p*G*QLd*QR^3*
      QRd^2 - 5/3*nf^4*T^4*h^10*u*p*G*QLd*QR^4*LR + 1/2*nf^4*T^4*h^10*u*p*G*
      QLd^3*LR*LRd^2 - 5/6*nf^4*T^4*h^10*u*p*G*QLd^3*LLd^2*LR + nf^4*T^4*h^10*
      u*p*G*QLd^3*LL*LLd*LRd + nf^4*T^4*h^10*u*p*G*QLd^3*QR*QRd*LRd + 79/36*
      nf^4*T^4*h^10*u*p*G*QLd^3*QR^3 - 5/3*nf^4*T^4*h^10*u*p*G*QLd^4*QR*LLd +
      5/4*nf^4*T^4*h^10*u*p*G*QL*QRd*LR^2*LRd^2 + 7/4*nf^4*T^4*h^10*u*p*G*QL*
      QRd*LLd^2*LR^2 + 11/4*nf^4*T^4*h^10*u*p*G*QL*QRd*LL^2*LRd^2 + 5/4*nf^4*
      T^4*h^10*u*p*G*QL*QRd*LL^2*LLd^2 - 5/3*nf^4*T^4*h^10*u*p*G*QL*QRd^4*LRd
       + 7/4*nf^4*T^4*h^10*u*p*G*QL*QR^2*QRd^3 + nf^4*T^4*h^10*u*p*G*QL*QR^3*
      QRd*LR + nf^4*T^4*h^10*u*p*G*QL*QLd*QRd^3*LLd + nf^4*T^4*h^10*u*p*G*QL*
      QLd*QR^3*LL + 7/4*nf^4*T^4*h^10*u*p*G*QL*QLd^2*QR^2*QRd + nf^4*T^4*h^10*
      u*p*G*QL*QLd^3*QRd*LLd + nf^4*T^4*h^10*u*p*G*QL*QLd^4*LRd + 7/4*nf^4*T^4
      *h^10*u*p*G*QL^2*QLd*QR*QRd^2 + 7/4*nf^4*T^4*h^10*u*p*G*QL^2*QLd^3*QR +
      1/2*nf^4*T^4*h^10*u*p*G*QL^3*LR^2*LRd + nf^4*T^4*h^10*u*p*G*QL^3*LL*LLd*
      LR - 5/6*nf^4*T^4*h^10*u*p*G*QL^3*LL^2*LRd + 79/36*nf^4*T^4*h^10*u*p*G*
      QL^3*QRd^3 + nf^4*T^4*h^10*u*p*G*QL^3*QR*QRd*LR + nf^4*T^4*h^10*u*p*G*
      QL^3*QLd*QR*LL + 7/4*nf^4*T^4*h^10*u*p*G*QL^3*QLd^2*QRd - 5/3*nf^4*T^4*
      h^10*u*p*G*QL^4*QRd*LL + nf^4*T^4*h^10*u*p*G*QL^4*QLd*LR + 7/4*nf^4*T^4*
      h^10*u*p*W*LLd*LR^3*LRd^2 + 377/36*nf^4*T^4*h^10*u*p*W*LLd^3*LR^3 + 7/4*
      nf^4*T^4*h^10*u*p*W*LL*LR^2*LRd^3 + 21/4*nf^4*T^4*h^10*u*p*W*LL*LLd^2*
      LR^2*LRd + 21/4*nf^4*T^4*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 7/4*nf^4*T^4*
      h^10*u*p*W*LL^2*LLd^3*LR + 377/36*nf^4*T^4*h^10*u*p*W*LL^3*LRd^3 + 7/4*
      nf^4*T^4*h^10*u*p*W*LL^3*LLd^2*LRd - 4*nf^4*T^4*h^10*u*p*W*QRd^3*LLd*LR*
      LRd - 59/12*nf^4*T^4*h^10*u*p*W*QRd^3*LL*LRd^2 - 23/4*nf^4*T^4*h^10*u*p*
      W*QRd^3*LL*LLd^2 - 21/8*nf^4*T^4*h^10*u*p*W*QR*QRd^4*LLd + 15/2*nf^4*T^4
      *h^10*u*p*W*QR^2*QRd^2*LLd*LR + 15/2*nf^4*T^4*h^10*u*p*W*QR^2*QRd^2*LL*
      LRd - 59/12*nf^4*T^4*h^10*u*p*W*QR^3*LLd*LR^2 - 4*nf^4*T^4*h^10*u*p*W*
      QR^3*LL*LR*LRd - 23/4*nf^4*T^4*h^10*u*p*W*QR^3*LL^2*LLd - 21/8*nf^4*T^4*
      h^10*u*p*W*QR^4*QRd*LL - 21/4*nf^4*T^4*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 -
      15/4*nf^4*T^4*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 15/4*nf^4*T^4*h^10*u*p*W*
      QLd*QR*LR^2*LRd^2 + 33/4*nf^4*T^4*h^10*u*p*W*QLd*QR*LLd^2*LR^2 + 21/4*
      nf^4*T^4*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 15/4*nf^4*T^4*h^10*u*p*W*QLd*QR*
      LL^2*LLd^2 + 15/2*nf^4*T^4*h^10*u*p*W*QLd*QR^3*QRd^2 - 33/8*nf^4*T^4*
      h^10*u*p*W*QLd*QR^4*LR - 15/4*nf^4*T^4*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 -
      21/4*nf^4*T^4*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 - 15/4*nf^4*T^4*h^10*u*p*W*
      QLd^2*QR*QRd^2*LLd + 33/2*nf^4*T^4*h^10*u*p*W*QLd^2*QR^2*LLd*LR + 21/2*
      nf^4*T^4*h^10*u*p*W*QLd^2*QR^2*LL*LRd - 23/4*nf^4*T^4*h^10*u*p*W*QLd^3*
      LR*LRd^2 - 59/12*nf^4*T^4*h^10*u*p*W*QLd^3*LLd^2*LR - 4*nf^4*T^4*h^10*u*
      p*W*QLd^3*LL*LLd*LRd + 33/2*nf^4*T^4*h^10*u*p*W*QLd^3*QR^3 - 33/8*nf^4*
      T^4*h^10*u*p*W*QLd^4*QR*LLd + 15/4*nf^4*T^4*h^10*u*p*W*QL*QRd*LR^2*LRd^2
       + 21/4*nf^4*T^4*h^10*u*p*W*QL*QRd*LLd^2*LR^2 + 33/4*nf^4*T^4*h^10*u*p*W
      *QL*QRd*LL^2*LRd^2 + 15/4*nf^4*T^4*h^10*u*p*W*QL*QRd*LL^2*LLd^2 - 33/8*
      nf^4*T^4*h^10*u*p*W*QL*QRd^4*LRd - 21/4*nf^4*T^4*h^10*u*p*W*QL*QR^2*LR^2
      *LRd - 15/4*nf^4*T^4*h^10*u*p*W*QL*QR^2*LL^2*LRd + 15/2*nf^4*T^4*h^10*u*
      p*W*QL*QR^2*QRd^3 - 15/4*nf^4*T^4*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 21/2*
      nf^4*T^4*h^10*u*p*W*QL*QLd^2*QR^2*QRd - 21/8*nf^4*T^4*h^10*u*p*W*QL*
      QLd^4*LRd + 21/2*nf^4*T^4*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 33/2*nf^4*T^4*
      h^10*u*p*W*QL^2*QRd^2*LL*LRd - 15/4*nf^4*T^4*h^10*u*p*W*QL^2*QR*LLd*LR^2
       - 21/4*nf^4*T^4*h^10*u*p*W*QL^2*QR*LL^2*LLd - 15/4*nf^4*T^4*h^10*u*p*W*
      QL^2*QR^2*QRd*LL + 21/2*nf^4*T^4*h^10*u*p*W*QL^2*QLd*QR*QRd^2 - 15/4*
      nf^4*T^4*h^10*u*p*W*QL^2*QLd*QR^2*LR + 15/2*nf^4*T^4*h^10*u*p*W*QL^2*
      QLd^2*LLd*LR + 15/2*nf^4*T^4*h^10*u*p*W*QL^2*QLd^2*LL*LRd + 15/2*nf^4*
      T^4*h^10*u*p*W*QL^2*QLd^3*QR - 23/4*nf^4*T^4*h^10*u*p*W*QL^3*LR^2*LRd -
      4*nf^4*T^4*h^10*u*p*W*QL^3*LL*LLd*LR - 59/12*nf^4*T^4*h^10*u*p*W*QL^3*
      LL^2*LRd + 33/2*nf^4*T^4*h^10*u*p*W*QL^3*QRd^3 + 15/2*nf^4*T^4*h^10*u*p*
      W*QL^3*QLd^2*QRd - 33/8*nf^4*T^4*h^10*u*p*W*QL^4*QRd*LL - 21/8*nf^4*T^4*
      h^10*u*p*W*QL^4*QLd*LR + 59*nf^4*T^4*h^10*u*p*W*G*QRd^3*LRd + 156*nf^4*
      T^4*h^10*u*p*W*G*QR*QRd*LR*LRd + 156*nf^4*T^4*h^10*u*p*W*G*QR*QRd*LL*LLd
       + 156*nf^4*T^4*h^10*u*p*W*G*QR^2*QRd^2 + 59*nf^4*T^4*h^10*u*p*W*G*QR^3*
      LR + 156*nf^4*T^4*h^10*u*p*W*G*QLd*QRd^2*LLd + 177*nf^4*T^4*h^10*u*p*W*G
      *QLd*QR*LLd*LR + 156*nf^4*T^4*h^10*u*p*W*G*QLd*QR*LL*LRd + 156*nf^4*T^4*
      h^10*u*p*W*G*QLd^2*QRd*LRd + 177*nf^4*T^4*h^10*u*p*W*G*QLd^2*QR^2 + 59*
      nf^4*T^4*h^10*u*p*W*G*QLd^3*LLd + 156*nf^4*T^4*h^10*u*p*W*G*QL*QRd*LLd*
      LR + 177*nf^4*T^4*h^10*u*p*W*G*QL*QRd*LL*LRd + 156*nf^4*T^4*h^10*u*p*W*G
      *QL*QR^2*LL + 156*nf^4*T^4*h^10*u*p*W*G*QL*QLd*LR*LRd + 156*nf^4*T^4*
      h^10*u*p*W*G*QL*QLd*LL*LLd + 624*nf^4*T^4*h^10*u*p*W*G*QL*QLd*QR*QRd +
      177*nf^4*T^4*h^10*u*p*W*G*QL^2*QRd^2 + 156*nf^4*T^4*h^10*u*p*W*G*QL^2*QR
      *LR + 156*nf^4*T^4*h^10*u*p*W*G*QL^2*QLd^2 + 59*nf^4*T^4*h^10*u*p*W*G*
      QL^3*LL + 117*nf^4*T^4*h^10*u*p*W^2*LR^2*LRd^2 + 533/4*nf^4*T^4*h^10*u*p
      *W^2*LLd^2*LR^2 + 468*nf^4*T^4*h^10*u*p*W^2*LL*LLd*LR*LRd + 533/4*nf^4*
      T^4*h^10*u*p*W^2*LL^2*LRd^2 + 117*nf^4*T^4*h^10*u*p*W^2*LL^2*LLd^2 + 533/
      6*nf^4*T^4*h^10*u*p*W^2*QRd^3*LRd + 468*nf^4*T^4*h^10*u*p*W^2*QR*QRd*LR*
      LRd + 468*nf^4*T^4*h^10*u*p*W^2*QR*QRd*LL*LLd + 234*nf^4*T^4*h^10*u*p*
      W^2*QR^2*QRd^2 + 533/6*nf^4*T^4*h^10*u*p*W^2*QR^3*LR + 234*nf^4*T^4*h^10
      *u*p*W^2*QLd*QRd^2*LLd + 533*nf^4*T^4*h^10*u*p*W^2*QLd*QR*LLd*LR + 468*
      nf^4*T^4*h^10*u*p*W^2*QLd*QR*LL*LRd + 234*nf^4*T^4*h^10*u*p*W^2*QLd^2*
      QRd*LRd + 533/2*nf^4*T^4*h^10*u*p*W^2*QLd^2*QR^2 + 533/6*nf^4*T^4*h^10*u
      *p*W^2*QLd^3*LLd + 468*nf^4*T^4*h^10*u*p*W^2*QL*QRd*LLd*LR + 533*nf^4*
      T^4*h^10*u*p*W^2*QL*QRd*LL*LRd + 234*nf^4*T^4*h^10*u*p*W^2*QL*QR^2*LL +
      468*nf^4*T^4*h^10*u*p*W^2*QL*QLd*LR*LRd + 468*nf^4*T^4*h^10*u*p*W^2*QL*
      QLd*LL*LLd + 936*nf^4*T^4*h^10*u*p*W^2*QL*QLd*QR*QRd + 533/2*nf^4*T^4*
      h^10*u*p*W^2*QL^2*QRd^2 + 234*nf^4*T^4*h^10*u*p*W^2*QL^2*QR*LR + 234*
      nf^4*T^4*h^10*u*p*W^2*QL^2*QLd^2 + 533/6*nf^4*T^4*h^10*u*p*W^2*QL^3*LL
       + 3/4*nf^4*T^4*h^10*u*p*B*LLd*LR^3*LRd^2 + 119/36*nf^4*T^4*h^10*u*p*B*
      LLd^3*LR^3 + 3/4*nf^4*T^4*h^10*u*p*B*LL*LR^2*LRd^3 + 7/4*nf^4*T^4*h^10*u
      *p*B*LL*LLd^2*LR^2*LRd + 7/4*nf^4*T^4*h^10*u*p*B*LL^2*LLd*LR*LRd^2 + 3/4
      *nf^4*T^4*h^10*u*p*B*LL^2*LLd^3*LR + 119/36*nf^4*T^4*h^10*u*p*B*LL^3*
      LRd^3 + 3/4*nf^4*T^4*h^10*u*p*B*LL^3*LLd^2*LRd - nf^4*T^4*h^10*u*p*B*
      QRd^3*LLd*LR*LRd - 23/12*nf^4*T^4*h^10*u*p*B*QRd^3*LL*LRd^2 - 7/4*nf^4*
      T^4*h^10*u*p*B*QRd^3*LL*LLd^2 - 7/8*nf^4*T^4*h^10*u*p*B*QR*QRd^4*LLd + 5/
      2*nf^4*T^4*h^10*u*p*B*QR^2*QRd^2*LLd*LR + 5/2*nf^4*T^4*h^10*u*p*B*QR^2*
      QRd^2*LL*LRd - 23/12*nf^4*T^4*h^10*u*p*B*QR^3*LLd*LR^2 - nf^4*T^4*h^10*u
      *p*B*QR^3*LL*LR*LRd - 7/4*nf^4*T^4*h^10*u*p*B*QR^3*LL^2*LLd - 7/8*nf^4*
      T^4*h^10*u*p*B*QR^4*QRd*LL - 7/4*nf^4*T^4*h^10*u*p*B*QLd*QRd^2*LR*LRd^2
       - 5/4*nf^4*T^4*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 5/4*nf^4*T^4*h^10*u*p*B*
      QLd*QR*LR^2*LRd^2 + 11/4*nf^4*T^4*h^10*u*p*B*QLd*QR*LLd^2*LR^2 + 7/4*
      nf^4*T^4*h^10*u*p*B*QLd*QR*LL^2*LRd^2 + 5/4*nf^4*T^4*h^10*u*p*B*QLd*QR*
      LL^2*LLd^2 + 5/2*nf^4*T^4*h^10*u*p*B*QLd*QR^3*QRd^2 - 11/8*nf^4*T^4*h^10
      *u*p*B*QLd*QR^4*LR - 5/4*nf^4*T^4*h^10*u*p*B*QLd^2*QRd*LL*LRd^2 - 7/4*
      nf^4*T^4*h^10*u*p*B*QLd^2*QRd*LL*LLd^2 - 5/4*nf^4*T^4*h^10*u*p*B*QLd^2*
      QR*QRd^2*LLd + 11/2*nf^4*T^4*h^10*u*p*B*QLd^2*QR^2*LLd*LR + 7/2*nf^4*T^4
      *h^10*u*p*B*QLd^2*QR^2*LL*LRd - 7/4*nf^4*T^4*h^10*u*p*B*QLd^3*LR*LRd^2
       - 23/12*nf^4*T^4*h^10*u*p*B*QLd^3*LLd^2*LR - nf^4*T^4*h^10*u*p*B*QLd^3*
      LL*LLd*LRd + 11/2*nf^4*T^4*h^10*u*p*B*QLd^3*QR^3 - 11/8*nf^4*T^4*h^10*u*
      p*B*QLd^4*QR*LLd + 5/4*nf^4*T^4*h^10*u*p*B*QL*QRd*LR^2*LRd^2 + 7/4*nf^4*
      T^4*h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 11/4*nf^4*T^4*h^10*u*p*B*QL*QRd*LL^2*
      LRd^2 + 5/4*nf^4*T^4*h^10*u*p*B*QL*QRd*LL^2*LLd^2 - 11/8*nf^4*T^4*h^10*u
      *p*B*QL*QRd^4*LRd - 7/4*nf^4*T^4*h^10*u*p*B*QL*QR^2*LR^2*LRd - 5/4*nf^4*
      T^4*h^10*u*p*B*QL*QR^2*LL^2*LRd + 5/2*nf^4*T^4*h^10*u*p*B*QL*QR^2*QRd^3
       - 5/4*nf^4*T^4*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 7/2*nf^4*T^4*h^10*u*p*B*
      QL*QLd^2*QR^2*QRd - 7/8*nf^4*T^4*h^10*u*p*B*QL*QLd^4*LRd + 7/2*nf^4*T^4*
      h^10*u*p*B*QL^2*QRd^2*LLd*LR + 11/2*nf^4*T^4*h^10*u*p*B*QL^2*QRd^2*LL*
      LRd - 5/4*nf^4*T^4*h^10*u*p*B*QL^2*QR*LLd*LR^2 - 7/4*nf^4*T^4*h^10*u*p*B
      *QL^2*QR*LL^2*LLd - 5/4*nf^4*T^4*h^10*u*p*B*QL^2*QR^2*QRd*LL + 7/2*nf^4*
      T^4*h^10*u*p*B*QL^2*QLd*QR*QRd^2 - 5/4*nf^4*T^4*h^10*u*p*B*QL^2*QLd*QR^2
      *LR + 5/2*nf^4*T^4*h^10*u*p*B*QL^2*QLd^2*LLd*LR + 5/2*nf^4*T^4*h^10*u*p*
      B*QL^2*QLd^2*LL*LRd + 5/2*nf^4*T^4*h^10*u*p*B*QL^2*QLd^3*QR - 7/4*nf^4*
      T^4*h^10*u*p*B*QL^3*LR^2*LRd - nf^4*T^4*h^10*u*p*B*QL^3*LL*LLd*LR - 23/
      12*nf^4*T^4*h^10*u*p*B*QL^3*LL^2*LRd + 11/2*nf^4*T^4*h^10*u*p*B*QL^3*
      QRd^3 + 5/2*nf^4*T^4*h^10*u*p*B*QL^3*QLd^2*QRd - 11/8*nf^4*T^4*h^10*u*p*
      B*QL^4*QRd*LL - 7/8*nf^4*T^4*h^10*u*p*B*QL^4*QLd*LR + 39*nf^4*T^4*h^10*u
      *p*B*W*LR^2*LRd^2 + 177/4*nf^4*T^4*h^10*u*p*B*W*LLd^2*LR^2 + 156*nf^4*
      T^4*h^10*u*p*B*W*LL*LLd*LR*LRd + 177/4*nf^4*T^4*h^10*u*p*B*W*LL^2*LRd^2
       + 39*nf^4*T^4*h^10*u*p*B*W*LL^2*LLd^2 + 59/2*nf^4*T^4*h^10*u*p*B*W*
      QRd^3*LRd + 156*nf^4*T^4*h^10*u*p*B*W*QR*QRd*LR*LRd + 156*nf^4*T^4*h^10*
      u*p*B*W*QR*QRd*LL*LLd + 78*nf^4*T^4*h^10*u*p*B*W*QR^2*QRd^2 + 59/2*nf^4*
      T^4*h^10*u*p*B*W*QR^3*LR + 78*nf^4*T^4*h^10*u*p*B*W*QLd*QRd^2*LLd + 177*
      nf^4*T^4*h^10*u*p*B*W*QLd*QR*LLd*LR + 156*nf^4*T^4*h^10*u*p*B*W*QLd*QR*
      LL*LRd + 78*nf^4*T^4*h^10*u*p*B*W*QLd^2*QRd*LRd + 177/2*nf^4*T^4*h^10*u*
      p*B*W*QLd^2*QR^2 + 59/2*nf^4*T^4*h^10*u*p*B*W*QLd^3*LLd + 156*nf^4*T^4*
      h^10*u*p*B*W*QL*QRd*LLd*LR + 177*nf^4*T^4*h^10*u*p*B*W*QL*QRd*LL*LRd +
      78*nf^4*T^4*h^10*u*p*B*W*QL*QR^2*LL + 156*nf^4*T^4*h^10*u*p*B*W*QL*QLd*
      LR*LRd + 156*nf^4*T^4*h^10*u*p*B*W*QL*QLd*LL*LLd + 312*nf^4*T^4*h^10*u*p
      *B*W*QL*QLd*QR*QRd + 177/2*nf^4*T^4*h^10*u*p*B*W*QL^2*QRd^2 + 78*nf^4*
      T^4*h^10*u*p*B*W*QL^2*QR*LR + 78*nf^4*T^4*h^10*u*p*B*W*QL^2*QLd^2 + 59/2
      *nf^4*T^4*h^10*u*p*B*W*QL^3*LL + 53/12*nf^4*T^4*h^10*u*p^3*LLd*LR^3*
      LRd^2 + 62/9*nf^4*T^4*h^10*u*p^3*LLd^3*LR^3 + 53/12*nf^4*T^4*h^10*u*p^3*
      LL*LR^2*LRd^3 + 19/4*nf^4*T^4*h^10*u*p^3*LL*LLd^2*LR^2*LRd + 19/4*nf^4*
      T^4*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 53/12*nf^4*T^4*h^10*u*p^3*LL^2*LLd^3*
      LR + 62/9*nf^4*T^4*h^10*u*p^3*LL^3*LRd^3 + 53/12*nf^4*T^4*h^10*u*p^3*
      LL^3*LLd^2*LRd + 7/3*nf^4*T^4*h^10*u*p^3*QRd^3*LLd*LR*LRd - 13/6*nf^4*
      T^4*h^10*u*p^3*QRd^3*LL*LRd^2 - 25/12*nf^4*T^4*h^10*u*p^3*QRd^3*LL*LLd^2
       - 19/8*nf^4*T^4*h^10*u*p^3*QR*QRd^4*LLd + 13/2*nf^4*T^4*h^10*u*p^3*QR^2
      *QRd^2*LLd*LR + 13/2*nf^4*T^4*h^10*u*p^3*QR^2*QRd^2*LL*LRd - 13/6*nf^4*
      T^4*h^10*u*p^3*QR^3*LLd*LR^2 + 7/3*nf^4*T^4*h^10*u*p^3*QR^3*LL*LR*LRd -
      25/12*nf^4*T^4*h^10*u*p^3*QR^3*LL^2*LLd - 19/8*nf^4*T^4*h^10*u*p^3*QR^4*
      QRd*LL - 19/4*nf^4*T^4*h^10*u*p^3*QLd*QRd^2*LR*LRd^2 - 13/4*nf^4*T^4*
      h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 13/4*nf^4*T^4*h^10*u*p^3*QLd*QR*LR^2*
      LRd^2 + 5*nf^4*T^4*h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 19/4*nf^4*T^4*h^10*u*
      p^3*QLd*QR*LL^2*LRd^2 + 13/4*nf^4*T^4*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 13/
      2*nf^4*T^4*h^10*u*p^3*QLd*QR^3*QRd^2 - 5/2*nf^4*T^4*h^10*u*p^3*QLd*QR^4*
      LR - 13/4*nf^4*T^4*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 - 19/4*nf^4*T^4*h^10*u*
      p^3*QLd^2*QRd*LL*LLd^2 - 13/4*nf^4*T^4*h^10*u*p^3*QLd^2*QR*QRd^2*LLd +
      10*nf^4*T^4*h^10*u*p^3*QLd^2*QR^2*LLd*LR + 19/2*nf^4*T^4*h^10*u*p^3*
      QLd^2*QR^2*LL*LRd - 25/12*nf^4*T^4*h^10*u*p^3*QLd^3*LR*LRd^2 - 13/6*nf^4
      *T^4*h^10*u*p^3*QLd^3*LLd^2*LR + 7/3*nf^4*T^4*h^10*u*p^3*QLd^3*LL*LLd*
      LRd + 10*nf^4*T^4*h^10*u*p^3*QLd^3*QR^3 - 5/2*nf^4*T^4*h^10*u*p^3*QLd^4*
      QR*LLd + 13/4*nf^4*T^4*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 19/4*nf^4*T^4*h^10
      *u*p^3*QL*QRd*LLd^2*LR^2 + 5*nf^4*T^4*h^10*u*p^3*QL*QRd*LL^2*LRd^2 + 13/
      4*nf^4*T^4*h^10*u*p^3*QL*QRd*LL^2*LLd^2 - 5/2*nf^4*T^4*h^10*u*p^3*QL*
      QRd^4*LRd - 19/4*nf^4*T^4*h^10*u*p^3*QL*QR^2*LR^2*LRd - 13/4*nf^4*T^4*
      h^10*u*p^3*QL*QR^2*LL^2*LRd + 13/2*nf^4*T^4*h^10*u*p^3*QL*QR^2*QRd^3 -
      13/4*nf^4*T^4*h^10*u*p^3*QL*QLd^2*QRd^2*LRd + 19/2*nf^4*T^4*h^10*u*p^3*
      QL*QLd^2*QR^2*QRd - 19/8*nf^4*T^4*h^10*u*p^3*QL*QLd^4*LRd + 19/2*nf^4*
      T^4*h^10*u*p^3*QL^2*QRd^2*LLd*LR + 10*nf^4*T^4*h^10*u*p^3*QL^2*QRd^2*LL*
      LRd - 13/4*nf^4*T^4*h^10*u*p^3*QL^2*QR*LLd*LR^2 - 19/4*nf^4*T^4*h^10*u*
      p^3*QL^2*QR*LL^2*LLd - 13/4*nf^4*T^4*h^10*u*p^3*QL^2*QR^2*QRd*LL + 19/2*
      nf^4*T^4*h^10*u*p^3*QL^2*QLd*QR*QRd^2 - 13/4*nf^4*T^4*h^10*u*p^3*QL^2*
      QLd*QR^2*LR + 13/2*nf^4*T^4*h^10*u*p^3*QL^2*QLd^2*LLd*LR + 13/2*nf^4*T^4
      *h^10*u*p^3*QL^2*QLd^2*LL*LRd + 13/2*nf^4*T^4*h^10*u*p^3*QL^2*QLd^3*QR
       - 25/12*nf^4*T^4*h^10*u*p^3*QL^3*LR^2*LRd + 7/3*nf^4*T^4*h^10*u*p^3*
      QL^3*LL*LLd*LR - 13/6*nf^4*T^4*h^10*u*p^3*QL^3*LL^2*LRd + 10*nf^4*T^4*
      h^10*u*p^3*QL^3*QRd^3 + 13/2*nf^4*T^4*h^10*u*p^3*QL^3*QLd^2*QRd - 5/2*
      nf^4*T^4*h^10*u*p^3*QL^4*QRd*LL - 19/8*nf^4*T^4*h^10*u*p^3*QL^4*QLd*LR
       + 365/2*nf^4*T^4*h^10*u*p^3*W*LR^2*LRd^2 + 203*nf^4*T^4*h^10*u*p^3*W*
      LLd^2*LR^2 + 730*nf^4*T^4*h^10*u*p^3*W*LL*LLd*LR*LRd + 203*nf^4*T^4*h^10
      *u*p^3*W*LL^2*LRd^2 + 365/2*nf^4*T^4*h^10*u*p^3*W*LL^2*LLd^2 + 406/3*
      nf^4*T^4*h^10*u*p^3*W*QRd^3*LRd + 730*nf^4*T^4*h^10*u*p^3*W*QR*QRd*LR*
      LRd + 730*nf^4*T^4*h^10*u*p^3*W*QR*QRd*LL*LLd + 365*nf^4*T^4*h^10*u*p^3*
      W*QR^2*QRd^2 + 406/3*nf^4*T^4*h^10*u*p^3*W*QR^3*LR + 365*nf^4*T^4*h^10*u
      *p^3*W*QLd*QRd^2*LLd + 812*nf^4*T^4*h^10*u*p^3*W*QLd*QR*LLd*LR + 730*
      nf^4*T^4*h^10*u*p^3*W*QLd*QR*LL*LRd + 365*nf^4*T^4*h^10*u*p^3*W*QLd^2*
      QRd*LRd + 406*nf^4*T^4*h^10*u*p^3*W*QLd^2*QR^2 + 406/3*nf^4*T^4*h^10*u*
      p^3*W*QLd^3*LLd + 730*nf^4*T^4*h^10*u*p^3*W*QL*QRd*LLd*LR + 812*nf^4*T^4
      *h^10*u*p^3*W*QL*QRd*LL*LRd + 365*nf^4*T^4*h^10*u*p^3*W*QL*QR^2*LL + 730
      *nf^4*T^4*h^10*u*p^3*W*QL*QLd*LR*LRd + 730*nf^4*T^4*h^10*u*p^3*W*QL*QLd*
      LL*LLd + 1460*nf^4*T^4*h^10*u*p^3*W*QL*QLd*QR*QRd + 406*nf^4*T^4*h^10*u*
      p^3*W*QL^2*QRd^2 + 365*nf^4*T^4*h^10*u*p^3*W*QL^2*QR*LR + 365*nf^4*T^4*
      h^10*u*p^3*W*QL^2*QLd^2 + 406/3*nf^4*T^4*h^10*u*p^3*W*QL^3*LL - 103/576*
      nf^4*T^4*h^10*u^2*LR^4*LRd^4 + 37/48*nf^4*T^4*h^10*u^2*LLd^2*LR^4*LRd^2
       + 31/32*nf^4*T^4*h^10*u^2*LLd^4*LR^4 + 2/9*nf^4*T^4*h^10*u^2*LL*LLd*
      LR^3*LRd^3 + 8/9*nf^4*T^4*h^10*u^2*LL*LLd^3*LR^3*LRd + 37/48*nf^4*T^4*
      h^10*u^2*LL^2*LR^2*LRd^4 + 25/16*nf^4*T^4*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2
       + 37/48*nf^4*T^4*h^10*u^2*LL^2*LLd^4*LR^2 + 8/9*nf^4*T^4*h^10*u^2*LL^3*
      LLd*LR*LRd^3 + 2/9*nf^4*T^4*h^10*u^2*LL^3*LLd^3*LR*LRd + 31/32*nf^4*T^4*
      h^10*u^2*LL^4*LRd^4 + 37/48*nf^4*T^4*h^10*u^2*LL^4*LLd^2*LRd^2 - 103/576
      *nf^4*T^4*h^10*u^2*LL^4*LLd^4 + 4/9*nf^4*T^4*h^10*u^2*QRd^3*LR^2*LRd^3
       - 5/12*nf^4*T^4*h^10*u^2*QRd^3*LLd^2*LR^2*LRd + 2/9*nf^4*T^4*h^10*u^2*
      QRd^3*LL*LLd^3*LR + 1/3*nf^4*T^4*h^10*u^2*QRd^3*LL^2*LRd^3 - 1/6*nf^4*
      T^4*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 23/16*nf^4*T^4*h^10*u^2*QRd^6*LRd^2
       + 223/144*nf^4*T^4*h^10*u^2*QRd^6*LLd^2 + 2/9*nf^4*T^4*h^10*u^2*QR*QRd*
      LR^3*LRd^3 + 2/9*nf^4*T^4*h^10*u^2*QR*QRd*LL^3*LLd^3 - 3/8*nf^4*T^4*h^10
      *u^2*QR*QRd^4*LLd^2*LR + 25/8*nf^4*T^4*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 +
      15/4*nf^4*T^4*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 15/4*nf^4*T^4*h^10*u^2*
      QR^2*QRd^2*LL^2*LRd^2 + 25/8*nf^4*T^4*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 -
      13/15*nf^4*T^4*h^10*u^2*QR^2*QRd^5*LRd + 4/9*nf^4*T^4*h^10*u^2*QR^3*LR^3
      *LRd^2 + 1/3*nf^4*T^4*h^10*u^2*QR^3*LLd^2*LR^3 - 5/12*nf^4*T^4*h^10*u^2*
      QR^3*LL^2*LR*LRd^2 - 1/6*nf^4*T^4*h^10*u^2*QR^3*LL^2*LLd^2*LR + 2/9*nf^4
      *T^4*h^10*u^2*QR^3*LL^3*LLd*LRd + 2/3*nf^4*T^4*h^10*u^2*QR^3*QRd^3*LR*
      LRd + 2/3*nf^4*T^4*h^10*u^2*QR^3*QRd^3*LL*LLd - 3/8*nf^4*T^4*h^10*u^2*
      QR^4*QRd*LL^2*LRd + 2287/576*nf^4*T^4*h^10*u^2*QR^4*QRd^4 - 13/15*nf^4*
      T^4*h^10*u^2*QR^5*QRd^2*LR + 23/16*nf^4*T^4*h^10*u^2*QR^6*LR^2 + 223/144
      *nf^4*T^4*h^10*u^2*QR^6*LL^2 + 1/6*nf^4*T^4*h^10*u^2*QLd*QRd^2*LLd^3*
      LR^2 + 5/12*nf^4*T^4*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 2/3*nf^4*T^4*h^10*
      u^2*QLd*QR*LLd^3*LR^3 + 8/9*nf^4*T^4*h^10*u^2*QLd*QR*LL^3*LRd^3 + 3/8*
      nf^4*T^4*h^10*u^2*QLd*QR^2*QRd^4*LLd - 7/5*nf^4*T^4*h^10*u^2*QLd*QR^5*
      QRd*LL + 5/12*nf^4*T^4*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^4*T^4*h^10
      *u^2*QLd^2*QRd*LL^2*LRd^3 + 143/48*nf^4*T^4*h^10*u^2*QLd^2*QRd^4*LRd^2
       + 265/96*nf^4*T^4*h^10*u^2*QLd^2*QRd^4*LLd^2 + 15/4*nf^4*T^4*h^10*u^2*
      QLd^2*QR^2*LR^2*LRd^2 + 15/4*nf^4*T^4*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 +
      25/8*nf^4*T^4*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 15/4*nf^4*T^4*h^10*u^2*
      QLd^2*QR^2*LL^2*LLd^2 - 5/12*nf^4*T^4*h^10*u^2*QLd^2*QR^2*QRd^3*LRd +
      323/48*nf^4*T^4*h^10*u^2*QLd^2*QR^4*QRd^2 - 7/6*nf^4*T^4*h^10*u^2*QLd^2*
      QR^5*LR - 1/6*nf^4*T^4*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 1/3*nf^4*T^4*h^10
      *u^2*QLd^3*LLd^3*LR^2 + 2/9*nf^4*T^4*h^10*u^2*QLd^3*LL*LR*LRd^3 - 5/12*
      nf^4*T^4*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 4/9*nf^4*T^4*h^10*u^2*QLd^3*
      LL^2*LLd^3 + 4/9*nf^4*T^4*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/6*nf^4*T^4*
      h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 2*nf^4*T^4*h^10*u^2*QLd^3*QR^3*LLd*LR +
      8/3*nf^4*T^4*h^10*u^2*QLd^3*QR^3*LL*LRd + 265/96*nf^4*T^4*h^10*u^2*QLd^4
      *QRd^2*LRd^2 + 143/48*nf^4*T^4*h^10*u^2*QLd^4*QRd^2*LLd^2 + 153/32*nf^4*
      T^4*h^10*u^2*QLd^4*QR^4 - 7/6*nf^4*T^4*h^10*u^2*QLd^5*QR^2*LLd + 223/144
      *nf^4*T^4*h^10*u^2*QLd^6*LRd^2 + 23/16*nf^4*T^4*h^10*u^2*QLd^6*LLd^2 + 8/
      9*nf^4*T^4*h^10*u^2*QL*QRd*LLd^3*LR^3 + 2/3*nf^4*T^4*h^10*u^2*QL*QRd*
      LL^3*LRd^3 - 7/5*nf^4*T^4*h^10*u^2*QL*QR*QRd^5*LLd + 1/6*nf^4*T^4*h^10*
      u^2*QL*QR^2*LL^3*LRd^2 + 5/12*nf^4*T^4*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 3/8
      *nf^4*T^4*h^10*u^2*QL*QR^4*QRd^2*LL + 2/9*nf^4*T^4*h^10*u^2*QL*QLd*LR^3*
      LRd^3 + 2/9*nf^4*T^4*h^10*u^2*QL*QLd*LL^3*LLd^3 + 4/9*nf^4*T^4*h^10*u^2*
      QL*QLd*QR^3*QRd^3 + 16/9*nf^4*T^4*h^10*u^2*QL*QLd^3*QR^3*QRd - 3/8*nf^4*
      T^4*h^10*u^2*QL*QLd^4*LL*LRd^2 - 7/5*nf^4*T^4*h^10*u^2*QL*QLd^5*QR*LRd
       + 15/4*nf^4*T^4*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 25/8*nf^4*T^4*h^10*u^2
      *QL^2*QRd^2*LLd^2*LR^2 + 15/4*nf^4*T^4*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 +
      15/4*nf^4*T^4*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 - 7/6*nf^4*T^4*h^10*u^2*
      QL^2*QRd^5*LRd + 5/12*nf^4*T^4*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 1/6*nf^4*
      T^4*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 323/48*nf^4*T^4*h^10*u^2*QL^2*QR^2*
      QRd^4 - 5/12*nf^4*T^4*h^10*u^2*QL^2*QR^3*QRd^2*LR + 143/48*nf^4*T^4*h^10
      *u^2*QL^2*QR^4*LR^2 + 265/96*nf^4*T^4*h^10*u^2*QL^2*QR^4*LL^2 + 25/8*
      nf^4*T^4*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 15/4*nf^4*T^4*h^10*u^2*QL^2*
      QLd^2*LLd^2*LR^2 + 15/4*nf^4*T^4*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 25/8*
      nf^4*T^4*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^4*T^4*h^10*u^2*QL^2*
      QLd^2*QRd^3*LRd + 175/16*nf^4*T^4*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 - 1/6*
      nf^4*T^4*h^10*u^2*QL^2*QLd^2*QR^3*LR - 5/12*nf^4*T^4*h^10*u^2*QL^2*QLd^3
      *QRd^2*LLd + 3/8*nf^4*T^4*h^10*u^2*QL^2*QLd^4*QRd*LRd + 323/48*nf^4*T^4*
      h^10*u^2*QL^2*QLd^4*QR^2 - 13/15*nf^4*T^4*h^10*u^2*QL^2*QLd^5*LLd + 2/9*
      nf^4*T^4*h^10*u^2*QL^3*LLd*LR^3*LRd - 1/6*nf^4*T^4*h^10*u^2*QL^3*LL*LR^2
      *LRd^2 - 5/12*nf^4*T^4*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 1/3*nf^4*T^4*h^10*
      u^2*QL^3*LL^3*LRd^2 + 4/9*nf^4*T^4*h^10*u^2*QL^3*LL^3*LLd^2 + 8/3*nf^4*
      T^4*h^10*u^2*QL^3*QRd^3*LLd*LR + 2*nf^4*T^4*h^10*u^2*QL^3*QRd^3*LL*LRd
       - 1/6*nf^4*T^4*h^10*u^2*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*T^4*h^10*u^2*QL^3
      *QR^3*LL*LR + 16/9*nf^4*T^4*h^10*u^2*QL^3*QLd*QR*QRd^3 - 5/12*nf^4*T^4*
      h^10*u^2*QL^3*QLd^2*QR^2*LL + 2/3*nf^4*T^4*h^10*u^2*QL^3*QLd^3*LR*LRd +
      2/3*nf^4*T^4*h^10*u^2*QL^3*QLd^3*LL*LLd + 4/9*nf^4*T^4*h^10*u^2*QL^3*
      QLd^3*QR*QRd + 153/32*nf^4*T^4*h^10*u^2*QL^4*QRd^4 + 265/96*nf^4*T^4*
      h^10*u^2*QL^4*QR^2*LR^2 + 143/48*nf^4*T^4*h^10*u^2*QL^4*QR^2*LL^2 - 3/8*
      nf^4*T^4*h^10*u^2*QL^4*QLd*LLd*LR^2 + 323/48*nf^4*T^4*h^10*u^2*QL^4*
      QLd^2*QRd^2 + 3/8*nf^4*T^4*h^10*u^2*QL^4*QLd^2*QR*LR + 2287/576*nf^4*T^4
      *h^10*u^2*QL^4*QLd^4 - 7/6*nf^4*T^4*h^10*u^2*QL^5*QRd^2*LL - 7/5*nf^4*
      T^4*h^10*u^2*QL^5*QLd*QRd*LR - 13/15*nf^4*T^4*h^10*u^2*QL^5*QLd^2*LL +
      223/144*nf^4*T^4*h^10*u^2*QL^6*LR^2 + 23/16*nf^4*T^4*h^10*u^2*QL^6*LL^2
       + 5/3*nf^4*T^4*h^10*u^2*G*QRd^3*LLd*LR*LRd + 5/6*nf^4*T^4*h^10*u^2*G*
      QRd^3*LL*LLd^2 + 5/3*nf^4*T^4*h^10*u^2*G*QR*QRd^4*LLd + 5/3*nf^4*T^4*
      h^10*u^2*G*QR^3*LL*LR*LRd + 5/6*nf^4*T^4*h^10*u^2*G*QR^3*LL^2*LLd + 5/3*
      nf^4*T^4*h^10*u^2*G*QR^4*QRd*LL + 1/2*nf^4*T^4*h^10*u^2*G*QLd*QR*LR^2*
      LRd^2 + 2*nf^4*T^4*h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 3/2*nf^4*T^4*h^10*u^2*
      G*QLd*QR*LL^2*LRd^2 + 1/2*nf^4*T^4*h^10*u^2*G*QLd*QR*LL^2*LLd^2 + 5/3*
      nf^4*T^4*h^10*u^2*G*QLd*QR*QRd^3*LRd + 4/3*nf^4*T^4*h^10*u^2*G*QLd*QR^3*
      QRd^2 + 5/6*nf^4*T^4*h^10*u^2*G*QLd^3*LR*LRd^2 + 5/3*nf^4*T^4*h^10*u^2*G
      *QLd^3*LL*LLd*LRd + 5/3*nf^4*T^4*h^10*u^2*G*QLd^3*QR*QRd*LRd + 2*nf^4*
      T^4*h^10*u^2*G*QLd^3*QR^3 + 1/2*nf^4*T^4*h^10*u^2*G*QL*QRd*LR^2*LRd^2 +
      3/2*nf^4*T^4*h^10*u^2*G*QL*QRd*LLd^2*LR^2 + 2*nf^4*T^4*h^10*u^2*G*QL*QRd
      *LL^2*LRd^2 + 1/2*nf^4*T^4*h^10*u^2*G*QL*QRd*LL^2*LLd^2 + 4/3*nf^4*T^4*
      h^10*u^2*G*QL*QR^2*QRd^3 + 5/3*nf^4*T^4*h^10*u^2*G*QL*QR^3*QRd*LR + 5/3*
      nf^4*T^4*h^10*u^2*G*QL*QLd*QRd^3*LLd + 5/3*nf^4*T^4*h^10*u^2*G*QL*QLd*
      QR^3*LL + 3/2*nf^4*T^4*h^10*u^2*G*QL*QLd^2*QR^2*QRd + 5/3*nf^4*T^4*h^10*
      u^2*G*QL*QLd^3*QRd*LLd + 5/3*nf^4*T^4*h^10*u^2*G*QL*QLd^4*LRd + 3/2*nf^4
      *T^4*h^10*u^2*G*QL^2*QLd*QR*QRd^2 + 4/3*nf^4*T^4*h^10*u^2*G*QL^2*QLd^3*
      QR + 5/6*nf^4*T^4*h^10*u^2*G*QL^3*LR^2*LRd + 5/3*nf^4*T^4*h^10*u^2*G*
      QL^3*LL*LLd*LR + 2*nf^4*T^4*h^10*u^2*G*QL^3*QRd^3 + 5/3*nf^4*T^4*h^10*
      u^2*G*QL^3*QR*QRd*LR + 5/3*nf^4*T^4*h^10*u^2*G*QL^3*QLd*QR*LL + 4/3*nf^4
      *T^4*h^10*u^2*G*QL^3*QLd^2*QRd + 5/3*nf^4*T^4*h^10*u^2*G*QL^4*QLd*LR +
      11/4*nf^4*T^4*h^10*u^2*G^2*LR^2*LRd^2 + 11/4*nf^4*T^4*h^10*u^2*G^2*LLd^2
      *LR^2 + 11*nf^4*T^4*h^10*u^2*G^2*LL*LLd*LR*LRd + 11/4*nf^4*T^4*h^10*u^2*
      G^2*LL^2*LRd^2 + 11/4*nf^4*T^4*h^10*u^2*G^2*LL^2*LLd^2 + 23/2*nf^4*T^4*
      h^10*u^2*G^2*QRd^3*LRd + 33*nf^4*T^4*h^10*u^2*G^2*QR*QRd*LR*LRd + 33*
      nf^4*T^4*h^10*u^2*G^2*QR*QRd*LL*LLd + 143/4*nf^4*T^4*h^10*u^2*G^2*QR^2*
      QRd^2 + 23/2*nf^4*T^4*h^10*u^2*G^2*QR^3*LR + 33*nf^4*T^4*h^10*u^2*G^2*
      QLd*QRd^2*LLd + 34*nf^4*T^4*h^10*u^2*G^2*QLd*QR*LLd*LR + 33*nf^4*T^4*
      h^10*u^2*G^2*QLd*QR*LL*LRd + 33*nf^4*T^4*h^10*u^2*G^2*QLd^2*QRd*LRd +
      149/4*nf^4*T^4*h^10*u^2*G^2*QLd^2*QR^2 + 23/2*nf^4*T^4*h^10*u^2*G^2*
      QLd^3*LLd + 33*nf^4*T^4*h^10*u^2*G^2*QL*QRd*LLd*LR + 34*nf^4*T^4*h^10*
      u^2*G^2*QL*QRd*LL*LRd + 33*nf^4*T^4*h^10*u^2*G^2*QL*QR^2*LL + 33*nf^4*
      T^4*h^10*u^2*G^2*QL*QLd*LR*LRd + 33*nf^4*T^4*h^10*u^2*G^2*QL*QLd*LL*LLd
       + 143*nf^4*T^4*h^10*u^2*G^2*QL*QLd*QR*QRd + 149/4*nf^4*T^4*h^10*u^2*G^2
      *QL^2*QRd^2 + 33*nf^4*T^4*h^10*u^2*G^2*QL^2*QR*LR + 143/4*nf^4*T^4*h^10*
      u^2*G^2*QL^2*QLd^2 + 23/2*nf^4*T^4*h^10*u^2*G^2*QL^3*LL - 11/12*nf^4*T^4
      *h^10*u^2*W*LLd*LR^3*LRd^2 + 13/2*nf^4*T^4*h^10*u^2*W*LLd^3*LR^3 - 11/12
      *nf^4*T^4*h^10*u^2*W*LL*LR^2*LRd^3 + 19/4*nf^4*T^4*h^10*u^2*W*LL*LLd^2*
      LR^2*LRd + 19/4*nf^4*T^4*h^10*u^2*W*LL^2*LLd*LR*LRd^2 - 11/12*nf^4*T^4*
      h^10*u^2*W*LL^2*LLd^3*LR + 13/2*nf^4*T^4*h^10*u^2*W*LL^3*LRd^3 - 11/12*
      nf^4*T^4*h^10*u^2*W*LL^3*LLd^2*LRd - 16/3*nf^4*T^4*h^10*u^2*W*QRd^3*LLd*
      LR*LRd - 13/2*nf^4*T^4*h^10*u^2*W*QRd^3*LL*LRd^2 - 53/12*nf^4*T^4*h^10*
      u^2*W*QRd^3*LL*LLd^2 - 19/8*nf^4*T^4*h^10*u^2*W*QR*QRd^4*LLd + 7/2*nf^4*
      T^4*h^10*u^2*W*QR^2*QRd^2*LLd*LR + 7/2*nf^4*T^4*h^10*u^2*W*QR^2*QRd^2*LL
      *LRd - 13/2*nf^4*T^4*h^10*u^2*W*QR^3*LLd*LR^2 - 16/3*nf^4*T^4*h^10*u^2*W
      *QR^3*LL*LR*LRd - 53/12*nf^4*T^4*h^10*u^2*W*QR^3*LL^2*LLd - 19/8*nf^4*
      T^4*h^10*u^2*W*QR^4*QRd*LL - 19/4*nf^4*T^4*h^10*u^2*W*QLd*QRd^2*LR*LRd^2
       - 7/4*nf^4*T^4*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 7/4*nf^4*T^4*h^10*u^2*W*
      QLd*QR*LR^2*LRd^2 + 13/2*nf^4*T^4*h^10*u^2*W*QLd*QR*LLd^2*LR^2 + 19/4*
      nf^4*T^4*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T^4*h^10*u^2*W*QLd*QR*
      LL^2*LLd^2 + 7/2*nf^4*T^4*h^10*u^2*W*QLd*QR^3*QRd^2 - 13/4*nf^4*T^4*h^10
      *u^2*W*QLd*QR^4*LR - 7/4*nf^4*T^4*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 - 19/4*
      nf^4*T^4*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*T^4*h^10*u^2*W*QLd^2*
      QR*QRd^2*LLd + 13*nf^4*T^4*h^10*u^2*W*QLd^2*QR^2*LLd*LR + 19/2*nf^4*T^4*
      h^10*u^2*W*QLd^2*QR^2*LL*LRd - 53/12*nf^4*T^4*h^10*u^2*W*QLd^3*LR*LRd^2
       - 13/2*nf^4*T^4*h^10*u^2*W*QLd^3*LLd^2*LR - 16/3*nf^4*T^4*h^10*u^2*W*
      QLd^3*LL*LLd*LRd + 13*nf^4*T^4*h^10*u^2*W*QLd^3*QR^3 - 13/4*nf^4*T^4*
      h^10*u^2*W*QLd^4*QR*LLd + 7/4*nf^4*T^4*h^10*u^2*W*QL*QRd*LR^2*LRd^2 + 19/
      4*nf^4*T^4*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 13/2*nf^4*T^4*h^10*u^2*W*QL*
      QRd*LL^2*LRd^2 + 7/4*nf^4*T^4*h^10*u^2*W*QL*QRd*LL^2*LLd^2 - 13/4*nf^4*
      T^4*h^10*u^2*W*QL*QRd^4*LRd - 19/4*nf^4*T^4*h^10*u^2*W*QL*QR^2*LR^2*LRd
       - 7/4*nf^4*T^4*h^10*u^2*W*QL*QR^2*LL^2*LRd + 7/2*nf^4*T^4*h^10*u^2*W*QL
      *QR^2*QRd^3 - 7/4*nf^4*T^4*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 19/2*nf^4*T^4
      *h^10*u^2*W*QL*QLd^2*QR^2*QRd - 19/8*nf^4*T^4*h^10*u^2*W*QL*QLd^4*LRd +
      19/2*nf^4*T^4*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 13*nf^4*T^4*h^10*u^2*W*QL^2
      *QRd^2*LL*LRd - 7/4*nf^4*T^4*h^10*u^2*W*QL^2*QR*LLd*LR^2 - 19/4*nf^4*T^4
      *h^10*u^2*W*QL^2*QR*LL^2*LLd - 7/4*nf^4*T^4*h^10*u^2*W*QL^2*QR^2*QRd*LL
       + 19/2*nf^4*T^4*h^10*u^2*W*QL^2*QLd*QR*QRd^2 - 7/4*nf^4*T^4*h^10*u^2*W*
      QL^2*QLd*QR^2*LR + 7/2*nf^4*T^4*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 7/2*nf^4*
      T^4*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 7/2*nf^4*T^4*h^10*u^2*W*QL^2*QLd^3*QR
       - 53/12*nf^4*T^4*h^10*u^2*W*QL^3*LR^2*LRd - 16/3*nf^4*T^4*h^10*u^2*W*
      QL^3*LL*LLd*LR - 13/2*nf^4*T^4*h^10*u^2*W*QL^3*LL^2*LRd + 13*nf^4*T^4*
      h^10*u^2*W*QL^3*QRd^3 + 7/2*nf^4*T^4*h^10*u^2*W*QL^3*QLd^2*QRd - 13/4*
      nf^4*T^4*h^10*u^2*W*QL^4*QRd*LL - 19/8*nf^4*T^4*h^10*u^2*W*QL^4*QLd*LR
       + 139/3*nf^4*T^4*h^10*u^2*W*G*QRd^3*LRd + 130*nf^4*T^4*h^10*u^2*W*G*QR*
      QRd*LR*LRd + 130*nf^4*T^4*h^10*u^2*W*G*QR*QRd*LL*LLd + 130*nf^4*T^4*h^10
      *u^2*W*G*QR^2*QRd^2 + 139/3*nf^4*T^4*h^10*u^2*W*G*QR^3*LR + 130*nf^4*T^4
      *h^10*u^2*W*G*QLd*QRd^2*LLd + 139*nf^4*T^4*h^10*u^2*W*G*QLd*QR*LLd*LR +
      130*nf^4*T^4*h^10*u^2*W*G*QLd*QR*LL*LRd + 130*nf^4*T^4*h^10*u^2*W*G*
      QLd^2*QRd*LRd + 139*nf^4*T^4*h^10*u^2*W*G*QLd^2*QR^2 + 139/3*nf^4*T^4*
      h^10*u^2*W*G*QLd^3*LLd + 130*nf^4*T^4*h^10*u^2*W*G*QL*QRd*LLd*LR + 139*
      nf^4*T^4*h^10*u^2*W*G*QL*QRd*LL*LRd + 130*nf^4*T^4*h^10*u^2*W*G*QL*QR^2*
      LL + 130*nf^4*T^4*h^10*u^2*W*G*QL*QLd*LR*LRd + 130*nf^4*T^4*h^10*u^2*W*G
      *QL*QLd*LL*LLd + 520*nf^4*T^4*h^10*u^2*W*G*QL*QLd*QR*QRd + 139*nf^4*T^4*
      h^10*u^2*W*G*QL^2*QRd^2 + 130*nf^4*T^4*h^10*u^2*W*G*QL^2*QR*LR + 130*
      nf^4*T^4*h^10*u^2*W*G*QL^2*QLd^2 + 139/3*nf^4*T^4*h^10*u^2*W*G*QL^3*LL
       + 129/2*nf^4*T^4*h^10*u^2*W^2*LR^2*LRd^2 + 279/4*nf^4*T^4*h^10*u^2*W^2*
      LLd^2*LR^2 + 258*nf^4*T^4*h^10*u^2*W^2*LL*LLd*LR*LRd + 279/4*nf^4*T^4*
      h^10*u^2*W^2*LL^2*LRd^2 + 129/2*nf^4*T^4*h^10*u^2*W^2*LL^2*LLd^2 + 93/2*
      nf^4*T^4*h^10*u^2*W^2*QRd^3*LRd + 258*nf^4*T^4*h^10*u^2*W^2*QR*QRd*LR*
      LRd + 258*nf^4*T^4*h^10*u^2*W^2*QR*QRd*LL*LLd + 129*nf^4*T^4*h^10*u^2*
      W^2*QR^2*QRd^2 + 93/2*nf^4*T^4*h^10*u^2*W^2*QR^3*LR + 129*nf^4*T^4*h^10*
      u^2*W^2*QLd*QRd^2*LLd + 279*nf^4*T^4*h^10*u^2*W^2*QLd*QR*LLd*LR + 258*
      nf^4*T^4*h^10*u^2*W^2*QLd*QR*LL*LRd + 129*nf^4*T^4*h^10*u^2*W^2*QLd^2*
      QRd*LRd + 279/2*nf^4*T^4*h^10*u^2*W^2*QLd^2*QR^2 + 93/2*nf^4*T^4*h^10*
      u^2*W^2*QLd^3*LLd + 258*nf^4*T^4*h^10*u^2*W^2*QL*QRd*LLd*LR + 279*nf^4*
      T^4*h^10*u^2*W^2*QL*QRd*LL*LRd + 129*nf^4*T^4*h^10*u^2*W^2*QL*QR^2*LL +
      258*nf^4*T^4*h^10*u^2*W^2*QL*QLd*LR*LRd + 258*nf^4*T^4*h^10*u^2*W^2*QL*
      QLd*LL*LLd + 516*nf^4*T^4*h^10*u^2*W^2*QL*QLd*QR*QRd + 279/2*nf^4*T^4*
      h^10*u^2*W^2*QL^2*QRd^2 + 129*nf^4*T^4*h^10*u^2*W^2*QL^2*QR*LR + 129*
      nf^4*T^4*h^10*u^2*W^2*QL^2*QLd^2 + 93/2*nf^4*T^4*h^10*u^2*W^2*QL^3*LL -
      1/3*nf^4*T^4*h^10*u^2*B*LLd*LR^3*LRd^2 + 2*nf^4*T^4*h^10*u^2*B*LLd^3*
      LR^3 - 1/3*nf^4*T^4*h^10*u^2*B*LL*LR^2*LRd^3 + 3/2*nf^4*T^4*h^10*u^2*B*
      LL*LLd^2*LR^2*LRd + 3/2*nf^4*T^4*h^10*u^2*B*LL^2*LLd*LR*LRd^2 - 1/3*nf^4
      *T^4*h^10*u^2*B*LL^2*LLd^3*LR + 2*nf^4*T^4*h^10*u^2*B*LL^3*LRd^3 - 1/3*
      nf^4*T^4*h^10*u^2*B*LL^3*LLd^2*LRd - 5/3*nf^4*T^4*h^10*u^2*B*QRd^3*LLd*
      LR*LRd - 2*nf^4*T^4*h^10*u^2*B*QRd^3*LL*LRd^2 - 4/3*nf^4*T^4*h^10*u^2*B*
      QRd^3*LL*LLd^2 - 3/4*nf^4*T^4*h^10*u^2*B*QR*QRd^4*LLd + nf^4*T^4*h^10*
      u^2*B*QR^2*QRd^2*LLd*LR + nf^4*T^4*h^10*u^2*B*QR^2*QRd^2*LL*LRd - 2*nf^4
      *T^4*h^10*u^2*B*QR^3*LLd*LR^2 - 5/3*nf^4*T^4*h^10*u^2*B*QR^3*LL*LR*LRd
       - 4/3*nf^4*T^4*h^10*u^2*B*QR^3*LL^2*LLd - 3/4*nf^4*T^4*h^10*u^2*B*QR^4*
      QRd*LL - 3/2*nf^4*T^4*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 - 1/2*nf^4*T^4*h^10*
      u^2*B*QLd*QRd^2*LLd^2*LR + 1/2*nf^4*T^4*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 2
      *nf^4*T^4*h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 3/2*nf^4*T^4*h^10*u^2*B*QLd*QR*
      LL^2*LRd^2 + 1/2*nf^4*T^4*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + nf^4*T^4*h^10*
      u^2*B*QLd*QR^3*QRd^2 - nf^4*T^4*h^10*u^2*B*QLd*QR^4*LR - 1/2*nf^4*T^4*
      h^10*u^2*B*QLd^2*QRd*LL*LRd^2 - 3/2*nf^4*T^4*h^10*u^2*B*QLd^2*QRd*LL*
      LLd^2 - 1/2*nf^4*T^4*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 4*nf^4*T^4*h^10*u^2
      *B*QLd^2*QR^2*LLd*LR + 3*nf^4*T^4*h^10*u^2*B*QLd^2*QR^2*LL*LRd - 4/3*
      nf^4*T^4*h^10*u^2*B*QLd^3*LR*LRd^2 - 2*nf^4*T^4*h^10*u^2*B*QLd^3*LLd^2*
      LR - 5/3*nf^4*T^4*h^10*u^2*B*QLd^3*LL*LLd*LRd + 4*nf^4*T^4*h^10*u^2*B*
      QLd^3*QR^3 - nf^4*T^4*h^10*u^2*B*QLd^4*QR*LLd + 1/2*nf^4*T^4*h^10*u^2*B*
      QL*QRd*LR^2*LRd^2 + 3/2*nf^4*T^4*h^10*u^2*B*QL*QRd*LLd^2*LR^2 + 2*nf^4*
      T^4*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + 1/2*nf^4*T^4*h^10*u^2*B*QL*QRd*LL^2*
      LLd^2 - nf^4*T^4*h^10*u^2*B*QL*QRd^4*LRd - 3/2*nf^4*T^4*h^10*u^2*B*QL*
      QR^2*LR^2*LRd - 1/2*nf^4*T^4*h^10*u^2*B*QL*QR^2*LL^2*LRd + nf^4*T^4*h^10
      *u^2*B*QL*QR^2*QRd^3 - 1/2*nf^4*T^4*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 3*
      nf^4*T^4*h^10*u^2*B*QL*QLd^2*QR^2*QRd - 3/4*nf^4*T^4*h^10*u^2*B*QL*QLd^4
      *LRd + 3*nf^4*T^4*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 4*nf^4*T^4*h^10*u^2*B*
      QL^2*QRd^2*LL*LRd - 1/2*nf^4*T^4*h^10*u^2*B*QL^2*QR*LLd*LR^2 - 3/2*nf^4*
      T^4*h^10*u^2*B*QL^2*QR*LL^2*LLd - 1/2*nf^4*T^4*h^10*u^2*B*QL^2*QR^2*QRd*
      LL + 3*nf^4*T^4*h^10*u^2*B*QL^2*QLd*QR*QRd^2 - 1/2*nf^4*T^4*h^10*u^2*B*
      QL^2*QLd*QR^2*LR + nf^4*T^4*h^10*u^2*B*QL^2*QLd^2*LLd*LR + nf^4*T^4*h^10
      *u^2*B*QL^2*QLd^2*LL*LRd + nf^4*T^4*h^10*u^2*B*QL^2*QLd^3*QR - 4/3*nf^4*
      T^4*h^10*u^2*B*QL^3*LR^2*LRd - 5/3*nf^4*T^4*h^10*u^2*B*QL^3*LL*LLd*LR -
      2*nf^4*T^4*h^10*u^2*B*QL^3*LL^2*LRd + 4*nf^4*T^4*h^10*u^2*B*QL^3*QRd^3
       + nf^4*T^4*h^10*u^2*B*QL^3*QLd^2*QRd - nf^4*T^4*h^10*u^2*B*QL^4*QRd*LL
       - 3/4*nf^4*T^4*h^10*u^2*B*QL^4*QLd*LR + 23/3*nf^4*T^4*h^10*u^2*B*G*
      QRd^3*LRd + 22*nf^4*T^4*h^10*u^2*B*G*QR*QRd*LR*LRd + 22*nf^4*T^4*h^10*
      u^2*B*G*QR*QRd*LL*LLd + 22*nf^4*T^4*h^10*u^2*B*G*QR^2*QRd^2 + 23/3*nf^4*
      T^4*h^10*u^2*B*G*QR^3*LR + 22*nf^4*T^4*h^10*u^2*B*G*QLd*QRd^2*LLd + 23*
      nf^4*T^4*h^10*u^2*B*G*QLd*QR*LLd*LR + 22*nf^4*T^4*h^10*u^2*B*G*QLd*QR*LL
      *LRd + 22*nf^4*T^4*h^10*u^2*B*G*QLd^2*QRd*LRd + 23*nf^4*T^4*h^10*u^2*B*G
      *QLd^2*QR^2 + 23/3*nf^4*T^4*h^10*u^2*B*G*QLd^3*LLd + 22*nf^4*T^4*h^10*
      u^2*B*G*QL*QRd*LLd*LR + 23*nf^4*T^4*h^10*u^2*B*G*QL*QRd*LL*LRd + 22*nf^4
      *T^4*h^10*u^2*B*G*QL*QR^2*LL + 22*nf^4*T^4*h^10*u^2*B*G*QL*QLd*LR*LRd +
      22*nf^4*T^4*h^10*u^2*B*G*QL*QLd*LL*LLd + 88*nf^4*T^4*h^10*u^2*B*G*QL*QLd
      *QR*QRd + 23*nf^4*T^4*h^10*u^2*B*G*QL^2*QRd^2 + 22*nf^4*T^4*h^10*u^2*B*G
      *QL^2*QR*LR + 22*nf^4*T^4*h^10*u^2*B*G*QL^2*QLd^2 + 23/3*nf^4*T^4*h^10*
      u^2*B*G*QL^3*LL + 65/2*nf^4*T^4*h^10*u^2*B*W*LR^2*LRd^2 + 139/4*nf^4*T^4
      *h^10*u^2*B*W*LLd^2*LR^2 + 130*nf^4*T^4*h^10*u^2*B*W*LL*LLd*LR*LRd + 139/
      4*nf^4*T^4*h^10*u^2*B*W*LL^2*LRd^2 + 65/2*nf^4*T^4*h^10*u^2*B*W*LL^2*
      LLd^2 + 139/6*nf^4*T^4*h^10*u^2*B*W*QRd^3*LRd + 130*nf^4*T^4*h^10*u^2*B*
      W*QR*QRd*LR*LRd + 130*nf^4*T^4*h^10*u^2*B*W*QR*QRd*LL*LLd + 65*nf^4*T^4*
      h^10*u^2*B*W*QR^2*QRd^2 + 139/6*nf^4*T^4*h^10*u^2*B*W*QR^3*LR + 65*nf^4*
      T^4*h^10*u^2*B*W*QLd*QRd^2*LLd + 139*nf^4*T^4*h^10*u^2*B*W*QLd*QR*LLd*LR
       + 130*nf^4*T^4*h^10*u^2*B*W*QLd*QR*LL*LRd + 65*nf^4*T^4*h^10*u^2*B*W*
      QLd^2*QRd*LRd + 139/2*nf^4*T^4*h^10*u^2*B*W*QLd^2*QR^2 + 139/6*nf^4*T^4*
      h^10*u^2*B*W*QLd^3*LLd + 130*nf^4*T^4*h^10*u^2*B*W*QL*QRd*LLd*LR + 139*
      nf^4*T^4*h^10*u^2*B*W*QL*QRd*LL*LRd + 65*nf^4*T^4*h^10*u^2*B*W*QL*QR^2*
      LL + 130*nf^4*T^4*h^10*u^2*B*W*QL*QLd*LR*LRd + 130*nf^4*T^4*h^10*u^2*B*W
      *QL*QLd*LL*LLd + 260*nf^4*T^4*h^10*u^2*B*W*QL*QLd*QR*QRd + 139/2*nf^4*
      T^4*h^10*u^2*B*W*QL^2*QRd^2 + 65*nf^4*T^4*h^10*u^2*B*W*QL^2*QR*LR + 65*
      nf^4*T^4*h^10*u^2*B*W*QL^2*QLd^2 + 139/6*nf^4*T^4*h^10*u^2*B*W*QL^3*LL
       + 11/4*nf^4*T^4*h^10*u^2*B^2*LR^2*LRd^2 + 11/4*nf^4*T^4*h^10*u^2*B^2*
      LLd^2*LR^2 + 11*nf^4*T^4*h^10*u^2*B^2*LL*LLd*LR*LRd + 11/4*nf^4*T^4*h^10
      *u^2*B^2*LL^2*LRd^2 + 11/4*nf^4*T^4*h^10*u^2*B^2*LL^2*LLd^2 + 11/6*nf^4*
      T^4*h^10*u^2*B^2*QRd^3*LRd + 11*nf^4*T^4*h^10*u^2*B^2*QR*QRd*LR*LRd + 11
      *nf^4*T^4*h^10*u^2*B^2*QR*QRd*LL*LLd + 11/2*nf^4*T^4*h^10*u^2*B^2*QR^2*
      QRd^2 + 11/6*nf^4*T^4*h^10*u^2*B^2*QR^3*LR + 11/2*nf^4*T^4*h^10*u^2*B^2*
      QLd*QRd^2*LLd + 11*nf^4*T^4*h^10*u^2*B^2*QLd*QR*LLd*LR + 11*nf^4*T^4*
      h^10*u^2*B^2*QLd*QR*LL*LRd + 11/2*nf^4*T^4*h^10*u^2*B^2*QLd^2*QRd*LRd +
      11/2*nf^4*T^4*h^10*u^2*B^2*QLd^2*QR^2 + 11/6*nf^4*T^4*h^10*u^2*B^2*QLd^3
      *LLd + 11*nf^4*T^4*h^10*u^2*B^2*QL*QRd*LLd*LR + 11*nf^4*T^4*h^10*u^2*B^2
      *QL*QRd*LL*LRd + 11/2*nf^4*T^4*h^10*u^2*B^2*QL*QR^2*LL + 11*nf^4*T^4*
      h^10*u^2*B^2*QL*QLd*LR*LRd + 11*nf^4*T^4*h^10*u^2*B^2*QL*QLd*LL*LLd + 22
      *nf^4*T^4*h^10*u^2*B^2*QL*QLd*QR*QRd + 11/2*nf^4*T^4*h^10*u^2*B^2*QL^2*
      QRd^2 + 11/2*nf^4*T^4*h^10*u^2*B^2*QL^2*QR*LR + 11/2*nf^4*T^4*h^10*u^2*
      B^2*QL^2*QLd^2 + 11/6*nf^4*T^4*h^10*u^2*B^2*QL^3*LL + 53/6*nf^4*T^4*h^10
      *u^2*p^2*LLd*LR^3*LRd^2 + 203/12*nf^4*T^4*h^10*u^2*p^2*LLd^3*LR^3 + 53/6
      *nf^4*T^4*h^10*u^2*p^2*LL*LR^2*LRd^3 + 10*nf^4*T^4*h^10*u^2*p^2*LL*LLd^2
      *LR^2*LRd + 10*nf^4*T^4*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 + 53/6*nf^4*T^4*
      h^10*u^2*p^2*LL^2*LLd^3*LR + 203/12*nf^4*T^4*h^10*u^2*p^2*LL^3*LRd^3 +
      53/6*nf^4*T^4*h^10*u^2*p^2*LL^3*LLd^2*LRd + 5/3*nf^4*T^4*h^10*u^2*p^2*
      QRd^3*LLd*LR*LRd - 21/4*nf^4*T^4*h^10*u^2*p^2*QRd^3*LL*LRd^2 - 43/6*nf^4
      *T^4*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 5*nf^4*T^4*h^10*u^2*p^2*QR*QRd^4*LLd
       + 16*nf^4*T^4*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR + 16*nf^4*T^4*h^10*u^2*p^2
      *QR^2*QRd^2*LL*LRd - 21/4*nf^4*T^4*h^10*u^2*p^2*QR^3*LLd*LR^2 + 5/3*nf^4
      *T^4*h^10*u^2*p^2*QR^3*LL*LR*LRd - 43/6*nf^4*T^4*h^10*u^2*p^2*QR^3*LL^2*
      LLd - 5*nf^4*T^4*h^10*u^2*p^2*QR^4*QRd*LL - 10*nf^4*T^4*h^10*u^2*p^2*QLd
      *QRd^2*LR*LRd^2 - 8*nf^4*T^4*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 8*nf^4*
      T^4*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 49/4*nf^4*T^4*h^10*u^2*p^2*QLd*QR*
      LLd^2*LR^2 + 10*nf^4*T^4*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 + 8*nf^4*T^4*
      h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 16*nf^4*T^4*h^10*u^2*p^2*QLd*QR^3*QRd^2
       - 49/8*nf^4*T^4*h^10*u^2*p^2*QLd*QR^4*LR - 8*nf^4*T^4*h^10*u^2*p^2*
      QLd^2*QRd*LL*LRd^2 - 10*nf^4*T^4*h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 - 8*
      nf^4*T^4*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 49/2*nf^4*T^4*h^10*u^2*p^2*
      QLd^2*QR^2*LLd*LR + 20*nf^4*T^4*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd - 43/6*
      nf^4*T^4*h^10*u^2*p^2*QLd^3*LR*LRd^2 - 21/4*nf^4*T^4*h^10*u^2*p^2*QLd^3*
      LLd^2*LR + 5/3*nf^4*T^4*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 49/2*nf^4*T^4*
      h^10*u^2*p^2*QLd^3*QR^3 - 49/8*nf^4*T^4*h^10*u^2*p^2*QLd^4*QR*LLd + 8*
      nf^4*T^4*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 + 10*nf^4*T^4*h^10*u^2*p^2*QL*
      QRd*LLd^2*LR^2 + 49/4*nf^4*T^4*h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 + 8*nf^4*
      T^4*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 - 49/8*nf^4*T^4*h^10*u^2*p^2*QL*QRd^4
      *LRd - 10*nf^4*T^4*h^10*u^2*p^2*QL*QR^2*LR^2*LRd - 8*nf^4*T^4*h^10*u^2*
      p^2*QL*QR^2*LL^2*LRd + 16*nf^4*T^4*h^10*u^2*p^2*QL*QR^2*QRd^3 - 8*nf^4*
      T^4*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 20*nf^4*T^4*h^10*u^2*p^2*QL*QLd^2*
      QR^2*QRd - 5*nf^4*T^4*h^10*u^2*p^2*QL*QLd^4*LRd + 20*nf^4*T^4*h^10*u^2*
      p^2*QL^2*QRd^2*LLd*LR + 49/2*nf^4*T^4*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd - 8
      *nf^4*T^4*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 - 10*nf^4*T^4*h^10*u^2*p^2*QL^2*
      QR*LL^2*LLd - 8*nf^4*T^4*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 20*nf^4*T^4*
      h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 - 8*nf^4*T^4*h^10*u^2*p^2*QL^2*QLd*QR^2*
      LR + 16*nf^4*T^4*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 16*nf^4*T^4*h^10*u^2*
      p^2*QL^2*QLd^2*LL*LRd + 16*nf^4*T^4*h^10*u^2*p^2*QL^2*QLd^3*QR - 43/6*
      nf^4*T^4*h^10*u^2*p^2*QL^3*LR^2*LRd + 5/3*nf^4*T^4*h^10*u^2*p^2*QL^3*LL*
      LLd*LR - 21/4*nf^4*T^4*h^10*u^2*p^2*QL^3*LL^2*LRd + 49/2*nf^4*T^4*h^10*
      u^2*p^2*QL^3*QRd^3 + 16*nf^4*T^4*h^10*u^2*p^2*QL^3*QLd^2*QRd - 49/8*nf^4
      *T^4*h^10*u^2*p^2*QL^4*QRd*LL - 5*nf^4*T^4*h^10*u^2*p^2*QL^4*QLd*LR +
      135*nf^4*T^4*h^10*u^2*p^2*G*QRd^3*LRd + 368*nf^4*T^4*h^10*u^2*p^2*G*QR*
      QRd*LR*LRd + 368*nf^4*T^4*h^10*u^2*p^2*G*QR*QRd*LL*LLd + 368*nf^4*T^4*
      h^10*u^2*p^2*G*QR^2*QRd^2 + 135*nf^4*T^4*h^10*u^2*p^2*G*QR^3*LR + 368*
      nf^4*T^4*h^10*u^2*p^2*G*QLd*QRd^2*LLd + 405*nf^4*T^4*h^10*u^2*p^2*G*QLd*
      QR*LLd*LR + 368*nf^4*T^4*h^10*u^2*p^2*G*QLd*QR*LL*LRd + 368*nf^4*T^4*
      h^10*u^2*p^2*G*QLd^2*QRd*LRd + 405*nf^4*T^4*h^10*u^2*p^2*G*QLd^2*QR^2 +
      135*nf^4*T^4*h^10*u^2*p^2*G*QLd^3*LLd + 368*nf^4*T^4*h^10*u^2*p^2*G*QL*
      QRd*LLd*LR + 405*nf^4*T^4*h^10*u^2*p^2*G*QL*QRd*LL*LRd + 368*nf^4*T^4*
      h^10*u^2*p^2*G*QL*QR^2*LL + 368*nf^4*T^4*h^10*u^2*p^2*G*QL*QLd*LR*LRd +
      368*nf^4*T^4*h^10*u^2*p^2*G*QL*QLd*LL*LLd + 1472*nf^4*T^4*h^10*u^2*p^2*G
      *QL*QLd*QR*QRd + 405*nf^4*T^4*h^10*u^2*p^2*G*QL^2*QRd^2 + 368*nf^4*T^4*
      h^10*u^2*p^2*G*QL^2*QR*LR + 368*nf^4*T^4*h^10*u^2*p^2*G*QL^2*QLd^2 + 135
      *nf^4*T^4*h^10*u^2*p^2*G*QL^3*LL + 1079/2*nf^4*T^4*h^10*u^2*p^2*W*LR^2*
      LRd^2 + 2379/4*nf^4*T^4*h^10*u^2*p^2*W*LLd^2*LR^2 + 2158*nf^4*T^4*h^10*
      u^2*p^2*W*LL*LLd*LR*LRd + 2379/4*nf^4*T^4*h^10*u^2*p^2*W*LL^2*LRd^2 +
      1079/2*nf^4*T^4*h^10*u^2*p^2*W*LL^2*LLd^2 + 793/2*nf^4*T^4*h^10*u^2*p^2*
      W*QRd^3*LRd + 2158*nf^4*T^4*h^10*u^2*p^2*W*QR*QRd*LR*LRd + 2158*nf^4*T^4
      *h^10*u^2*p^2*W*QR*QRd*LL*LLd + 1079*nf^4*T^4*h^10*u^2*p^2*W*QR^2*QRd^2
       + 793/2*nf^4*T^4*h^10*u^2*p^2*W*QR^3*LR + 1079*nf^4*T^4*h^10*u^2*p^2*W*
      QLd*QRd^2*LLd + 2379*nf^4*T^4*h^10*u^2*p^2*W*QLd*QR*LLd*LR + 2158*nf^4*
      T^4*h^10*u^2*p^2*W*QLd*QR*LL*LRd + 1079*nf^4*T^4*h^10*u^2*p^2*W*QLd^2*
      QRd*LRd + 2379/2*nf^4*T^4*h^10*u^2*p^2*W*QLd^2*QR^2 + 793/2*nf^4*T^4*
      h^10*u^2*p^2*W*QLd^3*LLd + 2158*nf^4*T^4*h^10*u^2*p^2*W*QL*QRd*LLd*LR +
      2379*nf^4*T^4*h^10*u^2*p^2*W*QL*QRd*LL*LRd + 1079*nf^4*T^4*h^10*u^2*p^2*
      W*QL*QR^2*LL + 2158*nf^4*T^4*h^10*u^2*p^2*W*QL*QLd*LR*LRd + 2158*nf^4*
      T^4*h^10*u^2*p^2*W*QL*QLd*LL*LLd + 4316*nf^4*T^4*h^10*u^2*p^2*W*QL*QLd*
      QR*QRd + 2379/2*nf^4*T^4*h^10*u^2*p^2*W*QL^2*QRd^2 + 1079*nf^4*T^4*h^10*
      u^2*p^2*W*QL^2*QR*LR + 1079*nf^4*T^4*h^10*u^2*p^2*W*QL^2*QLd^2 + 793/2*
      nf^4*T^4*h^10*u^2*p^2*W*QL^3*LL + 92*nf^4*T^4*h^10*u^2*p^2*B*LR^2*LRd^2
       + 405/4*nf^4*T^4*h^10*u^2*p^2*B*LLd^2*LR^2 + 368*nf^4*T^4*h^10*u^2*p^2*
      B*LL*LLd*LR*LRd + 405/4*nf^4*T^4*h^10*u^2*p^2*B*LL^2*LRd^2 + 92*nf^4*T^4
      *h^10*u^2*p^2*B*LL^2*LLd^2 + 135/2*nf^4*T^4*h^10*u^2*p^2*B*QRd^3*LRd +
      368*nf^4*T^4*h^10*u^2*p^2*B*QR*QRd*LR*LRd + 368*nf^4*T^4*h^10*u^2*p^2*B*
      QR*QRd*LL*LLd + 184*nf^4*T^4*h^10*u^2*p^2*B*QR^2*QRd^2 + 135/2*nf^4*T^4*
      h^10*u^2*p^2*B*QR^3*LR + 184*nf^4*T^4*h^10*u^2*p^2*B*QLd*QRd^2*LLd + 405
      *nf^4*T^4*h^10*u^2*p^2*B*QLd*QR*LLd*LR + 368*nf^4*T^4*h^10*u^2*p^2*B*QLd
      *QR*LL*LRd + 184*nf^4*T^4*h^10*u^2*p^2*B*QLd^2*QRd*LRd + 405/2*nf^4*T^4*
      h^10*u^2*p^2*B*QLd^2*QR^2 + 135/2*nf^4*T^4*h^10*u^2*p^2*B*QLd^3*LLd +
      368*nf^4*T^4*h^10*u^2*p^2*B*QL*QRd*LLd*LR + 405*nf^4*T^4*h^10*u^2*p^2*B*
      QL*QRd*LL*LRd + 184*nf^4*T^4*h^10*u^2*p^2*B*QL*QR^2*LL + 368*nf^4*T^4*
      h^10*u^2*p^2*B*QL*QLd*LR*LRd + 368*nf^4*T^4*h^10*u^2*p^2*B*QL*QLd*LL*LLd
       + 736*nf^4*T^4*h^10*u^2*p^2*B*QL*QLd*QR*QRd + 405/2*nf^4*T^4*h^10*u^2*
      p^2*B*QL^2*QRd^2 + 184*nf^4*T^4*h^10*u^2*p^2*B*QL^2*QR*LR + 184*nf^4*T^4
      *h^10*u^2*p^2*B*QL^2*QLd^2 + 135/2*nf^4*T^4*h^10*u^2*p^2*B*QL^3*LL + 237
      *nf^4*T^4*h^10*u^2*p^4*LR^2*LRd^2 + 517/2*nf^4*T^4*h^10*u^2*p^4*LLd^2*
      LR^2 + 948*nf^4*T^4*h^10*u^2*p^4*LL*LLd*LR*LRd + 517/2*nf^4*T^4*h^10*u^2
      *p^4*LL^2*LRd^2 + 237*nf^4*T^4*h^10*u^2*p^4*LL^2*LLd^2 + 517/3*nf^4*T^4*
      h^10*u^2*p^4*QRd^3*LRd + 948*nf^4*T^4*h^10*u^2*p^4*QR*QRd*LR*LRd + 948*
      nf^4*T^4*h^10*u^2*p^4*QR*QRd*LL*LLd + 474*nf^4*T^4*h^10*u^2*p^4*QR^2*
      QRd^2 + 517/3*nf^4*T^4*h^10*u^2*p^4*QR^3*LR + 474*nf^4*T^4*h^10*u^2*p^4*
      QLd*QRd^2*LLd + 1034*nf^4*T^4*h^10*u^2*p^4*QLd*QR*LLd*LR + 948*nf^4*T^4*
      h^10*u^2*p^4*QLd*QR*LL*LRd + 474*nf^4*T^4*h^10*u^2*p^4*QLd^2*QRd*LRd +
      517*nf^4*T^4*h^10*u^2*p^4*QLd^2*QR^2 + 517/3*nf^4*T^4*h^10*u^2*p^4*QLd^3
      *LLd + 948*nf^4*T^4*h^10*u^2*p^4*QL*QRd*LLd*LR + 1034*nf^4*T^4*h^10*u^2*
      p^4*QL*QRd*LL*LRd + 474*nf^4*T^4*h^10*u^2*p^4*QL*QR^2*LL + 948*nf^4*T^4*
      h^10*u^2*p^4*QL*QLd*LR*LRd + 948*nf^4*T^4*h^10*u^2*p^4*QL*QLd*LL*LLd +
      1896*nf^4*T^4*h^10*u^2*p^4*QL*QLd*QR*QRd + 517*nf^4*T^4*h^10*u^2*p^4*
      QL^2*QRd^2 + 474*nf^4*T^4*h^10*u^2*p^4*QL^2*QR*LR + 474*nf^4*T^4*h^10*
      u^2*p^4*QL^2*QLd^2 + 517/3*nf^4*T^4*h^10*u^2*p^4*QL^3*LL + 65/12*nf^4*
      T^4*h^10*u^3*p*LLd*LR^3*LRd^2 + 265/18*nf^4*T^4*h^10*u^3*p*LLd^3*LR^3 +
      65/12*nf^4*T^4*h^10*u^3*p*LL*LR^2*LRd^3 + 41/4*nf^4*T^4*h^10*u^3*p*LL*
      LLd^2*LR^2*LRd + 41/4*nf^4*T^4*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 65/12*nf^4
      *T^4*h^10*u^3*p*LL^2*LLd^3*LR + 265/18*nf^4*T^4*h^10*u^3*p*LL^3*LRd^3 +
      65/12*nf^4*T^4*h^10*u^3*p*LL^3*LLd^2*LRd - 8/3*nf^4*T^4*h^10*u^3*p*QRd^3
      *LLd*LR*LRd - 55/6*nf^4*T^4*h^10*u^3*p*QRd^3*LL*LRd^2 - 97/12*nf^4*T^4*
      h^10*u^3*p*QRd^3*LL*LLd^2 - 41/8*nf^4*T^4*h^10*u^3*p*QR*QRd^4*LLd + 27/2
      *nf^4*T^4*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 27/2*nf^4*T^4*h^10*u^3*p*QR^2*
      QRd^2*LL*LRd - 55/6*nf^4*T^4*h^10*u^3*p*QR^3*LLd*LR^2 - 8/3*nf^4*T^4*
      h^10*u^3*p*QR^3*LL*LR*LRd - 97/12*nf^4*T^4*h^10*u^3*p*QR^3*LL^2*LLd - 41/
      8*nf^4*T^4*h^10*u^3*p*QR^4*QRd*LL - 41/4*nf^4*T^4*h^10*u^3*p*QLd*QRd^2*
      LR*LRd^2 - 27/4*nf^4*T^4*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 27/4*nf^4*T^4*
      h^10*u^3*p*QLd*QR*LR^2*LRd^2 + 25/2*nf^4*T^4*h^10*u^3*p*QLd*QR*LLd^2*
      LR^2 + 41/4*nf^4*T^4*h^10*u^3*p*QLd*QR*LL^2*LRd^2 + 27/4*nf^4*T^4*h^10*
      u^3*p*QLd*QR*LL^2*LLd^2 + 27/2*nf^4*T^4*h^10*u^3*p*QLd*QR^3*QRd^2 - 25/4
      *nf^4*T^4*h^10*u^3*p*QLd*QR^4*LR - 27/4*nf^4*T^4*h^10*u^3*p*QLd^2*QRd*LL
      *LRd^2 - 41/4*nf^4*T^4*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 - 27/4*nf^4*T^4*
      h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 25*nf^4*T^4*h^10*u^3*p*QLd^2*QR^2*LLd*LR
       + 41/2*nf^4*T^4*h^10*u^3*p*QLd^2*QR^2*LL*LRd - 97/12*nf^4*T^4*h^10*u^3*
      p*QLd^3*LR*LRd^2 - 55/6*nf^4*T^4*h^10*u^3*p*QLd^3*LLd^2*LR - 8/3*nf^4*
      T^4*h^10*u^3*p*QLd^3*LL*LLd*LRd + 25*nf^4*T^4*h^10*u^3*p*QLd^3*QR^3 - 25/
      4*nf^4*T^4*h^10*u^3*p*QLd^4*QR*LLd + 27/4*nf^4*T^4*h^10*u^3*p*QL*QRd*
      LR^2*LRd^2 + 41/4*nf^4*T^4*h^10*u^3*p*QL*QRd*LLd^2*LR^2 + 25/2*nf^4*T^4*
      h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 27/4*nf^4*T^4*h^10*u^3*p*QL*QRd*LL^2*
      LLd^2 - 25/4*nf^4*T^4*h^10*u^3*p*QL*QRd^4*LRd - 41/4*nf^4*T^4*h^10*u^3*p
      *QL*QR^2*LR^2*LRd - 27/4*nf^4*T^4*h^10*u^3*p*QL*QR^2*LL^2*LRd + 27/2*
      nf^4*T^4*h^10*u^3*p*QL*QR^2*QRd^3 - 27/4*nf^4*T^4*h^10*u^3*p*QL*QLd^2*
      QRd^2*LRd + 41/2*nf^4*T^4*h^10*u^3*p*QL*QLd^2*QR^2*QRd - 41/8*nf^4*T^4*
      h^10*u^3*p*QL*QLd^4*LRd + 41/2*nf^4*T^4*h^10*u^3*p*QL^2*QRd^2*LLd*LR +
      25*nf^4*T^4*h^10*u^3*p*QL^2*QRd^2*LL*LRd - 27/4*nf^4*T^4*h^10*u^3*p*QL^2
      *QR*LLd*LR^2 - 41/4*nf^4*T^4*h^10*u^3*p*QL^2*QR*LL^2*LLd - 27/4*nf^4*T^4
      *h^10*u^3*p*QL^2*QR^2*QRd*LL + 41/2*nf^4*T^4*h^10*u^3*p*QL^2*QLd*QR*
      QRd^2 - 27/4*nf^4*T^4*h^10*u^3*p*QL^2*QLd*QR^2*LR + 27/2*nf^4*T^4*h^10*
      u^3*p*QL^2*QLd^2*LLd*LR + 27/2*nf^4*T^4*h^10*u^3*p*QL^2*QLd^2*LL*LRd +
      27/2*nf^4*T^4*h^10*u^3*p*QL^2*QLd^3*QR - 97/12*nf^4*T^4*h^10*u^3*p*QL^3*
      LR^2*LRd - 8/3*nf^4*T^4*h^10*u^3*p*QL^3*LL*LLd*LR - 55/6*nf^4*T^4*h^10*
      u^3*p*QL^3*LL^2*LRd + 25*nf^4*T^4*h^10*u^3*p*QL^3*QRd^3 + 27/2*nf^4*T^4*
      h^10*u^3*p*QL^3*QLd^2*QRd - 25/4*nf^4*T^4*h^10*u^3*p*QL^4*QRd*LL - 41/8*
      nf^4*T^4*h^10*u^3*p*QL^4*QLd*LR + 452/3*nf^4*T^4*h^10*u^3*p*G*QRd^3*LRd
       + 430*nf^4*T^4*h^10*u^3*p*G*QR*QRd*LR*LRd + 430*nf^4*T^4*h^10*u^3*p*G*
      QR*QRd*LL*LLd + 430*nf^4*T^4*h^10*u^3*p*G*QR^2*QRd^2 + 452/3*nf^4*T^4*
      h^10*u^3*p*G*QR^3*LR + 430*nf^4*T^4*h^10*u^3*p*G*QLd*QRd^2*LLd + 452*
      nf^4*T^4*h^10*u^3*p*G*QLd*QR*LLd*LR + 430*nf^4*T^4*h^10*u^3*p*G*QLd*QR*
      LL*LRd + 430*nf^4*T^4*h^10*u^3*p*G*QLd^2*QRd*LRd + 452*nf^4*T^4*h^10*u^3
      *p*G*QLd^2*QR^2 + 452/3*nf^4*T^4*h^10*u^3*p*G*QLd^3*LLd + 430*nf^4*T^4*
      h^10*u^3*p*G*QL*QRd*LLd*LR + 452*nf^4*T^4*h^10*u^3*p*G*QL*QRd*LL*LRd +
      430*nf^4*T^4*h^10*u^3*p*G*QL*QR^2*LL + 430*nf^4*T^4*h^10*u^3*p*G*QL*QLd*
      LR*LRd + 430*nf^4*T^4*h^10*u^3*p*G*QL*QLd*LL*LLd + 1720*nf^4*T^4*h^10*
      u^3*p*G*QL*QLd*QR*QRd + 452*nf^4*T^4*h^10*u^3*p*G*QL^2*QRd^2 + 430*nf^4*
      T^4*h^10*u^3*p*G*QL^2*QR*LR + 430*nf^4*T^4*h^10*u^3*p*G*QL^2*QLd^2 + 452/
      3*nf^4*T^4*h^10*u^3*p*G*QL^3*LL + 417*nf^4*T^4*h^10*u^3*p*W*LR^2*LRd^2
       + 444*nf^4*T^4*h^10*u^3*p*W*LLd^2*LR^2 + 1668*nf^4*T^4*h^10*u^3*p*W*LL*
      LLd*LR*LRd + 444*nf^4*T^4*h^10*u^3*p*W*LL^2*LRd^2 + 417*nf^4*T^4*h^10*
      u^3*p*W*LL^2*LLd^2 + 296*nf^4*T^4*h^10*u^3*p*W*QRd^3*LRd + 1668*nf^4*T^4
      *h^10*u^3*p*W*QR*QRd*LR*LRd + 1668*nf^4*T^4*h^10*u^3*p*W*QR*QRd*LL*LLd
       + 834*nf^4*T^4*h^10*u^3*p*W*QR^2*QRd^2 + 296*nf^4*T^4*h^10*u^3*p*W*QR^3
      *LR + 834*nf^4*T^4*h^10*u^3*p*W*QLd*QRd^2*LLd + 1776*nf^4*T^4*h^10*u^3*p
      *W*QLd*QR*LLd*LR + 1668*nf^4*T^4*h^10*u^3*p*W*QLd*QR*LL*LRd + 834*nf^4*
      T^4*h^10*u^3*p*W*QLd^2*QRd*LRd + 888*nf^4*T^4*h^10*u^3*p*W*QLd^2*QR^2 +
      296*nf^4*T^4*h^10*u^3*p*W*QLd^3*LLd + 1668*nf^4*T^4*h^10*u^3*p*W*QL*QRd*
      LLd*LR + 1776*nf^4*T^4*h^10*u^3*p*W*QL*QRd*LL*LRd + 834*nf^4*T^4*h^10*
      u^3*p*W*QL*QR^2*LL + 1668*nf^4*T^4*h^10*u^3*p*W*QL*QLd*LR*LRd + 1668*
      nf^4*T^4*h^10*u^3*p*W*QL*QLd*LL*LLd + 3336*nf^4*T^4*h^10*u^3*p*W*QL*QLd*
      QR*QRd + 888*nf^4*T^4*h^10*u^3*p*W*QL^2*QRd^2 + 834*nf^4*T^4*h^10*u^3*p*
      W*QL^2*QR*LR + 834*nf^4*T^4*h^10*u^3*p*W*QL^2*QLd^2 + 296*nf^4*T^4*h^10*
      u^3*p*W*QL^3*LL + 215/2*nf^4*T^4*h^10*u^3*p*B*LR^2*LRd^2 + 113*nf^4*T^4*
      h^10*u^3*p*B*LLd^2*LR^2 + 430*nf^4*T^4*h^10*u^3*p*B*LL*LLd*LR*LRd + 113*
      nf^4*T^4*h^10*u^3*p*B*LL^2*LRd^2 + 215/2*nf^4*T^4*h^10*u^3*p*B*LL^2*
      LLd^2 + 226/3*nf^4*T^4*h^10*u^3*p*B*QRd^3*LRd + 430*nf^4*T^4*h^10*u^3*p*
      B*QR*QRd*LR*LRd + 430*nf^4*T^4*h^10*u^3*p*B*QR*QRd*LL*LLd + 215*nf^4*T^4
      *h^10*u^3*p*B*QR^2*QRd^2 + 226/3*nf^4*T^4*h^10*u^3*p*B*QR^3*LR + 215*
      nf^4*T^4*h^10*u^3*p*B*QLd*QRd^2*LLd + 452*nf^4*T^4*h^10*u^3*p*B*QLd*QR*
      LLd*LR + 430*nf^4*T^4*h^10*u^3*p*B*QLd*QR*LL*LRd + 215*nf^4*T^4*h^10*u^3
      *p*B*QLd^2*QRd*LRd + 226*nf^4*T^4*h^10*u^3*p*B*QLd^2*QR^2 + 226/3*nf^4*
      T^4*h^10*u^3*p*B*QLd^3*LLd + 430*nf^4*T^4*h^10*u^3*p*B*QL*QRd*LLd*LR +
      452*nf^4*T^4*h^10*u^3*p*B*QL*QRd*LL*LRd + 215*nf^4*T^4*h^10*u^3*p*B*QL*
      QR^2*LL + 430*nf^4*T^4*h^10*u^3*p*B*QL*QLd*LR*LRd + 430*nf^4*T^4*h^10*
      u^3*p*B*QL*QLd*LL*LLd + 860*nf^4*T^4*h^10*u^3*p*B*QL*QLd*QR*QRd + 226*
      nf^4*T^4*h^10*u^3*p*B*QL^2*QRd^2 + 215*nf^4*T^4*h^10*u^3*p*B*QL^2*QR*LR
       + 215*nf^4*T^4*h^10*u^3*p*B*QL^2*QLd^2 + 226/3*nf^4*T^4*h^10*u^3*p*B*
      QL^3*LL + 2553/4*nf^4*T^4*h^10*u^3*p^3*LR^2*LRd^2 + 692*nf^4*T^4*h^10*
      u^3*p^3*LLd^2*LR^2 + 2553*nf^4*T^4*h^10*u^3*p^3*LL*LLd*LR*LRd + 692*nf^4
      *T^4*h^10*u^3*p^3*LL^2*LRd^2 + 2553/4*nf^4*T^4*h^10*u^3*p^3*LL^2*LLd^2
       + 1384/3*nf^4*T^4*h^10*u^3*p^3*QRd^3*LRd + 2553*nf^4*T^4*h^10*u^3*p^3*
      QR*QRd*LR*LRd + 2553*nf^4*T^4*h^10*u^3*p^3*QR*QRd*LL*LLd + 2553/2*nf^4*
      T^4*h^10*u^3*p^3*QR^2*QRd^2 + 1384/3*nf^4*T^4*h^10*u^3*p^3*QR^3*LR +
      2553/2*nf^4*T^4*h^10*u^3*p^3*QLd*QRd^2*LLd + 2768*nf^4*T^4*h^10*u^3*p^3*
      QLd*QR*LLd*LR + 2553*nf^4*T^4*h^10*u^3*p^3*QLd*QR*LL*LRd + 2553/2*nf^4*
      T^4*h^10*u^3*p^3*QLd^2*QRd*LRd + 1384*nf^4*T^4*h^10*u^3*p^3*QLd^2*QR^2
       + 1384/3*nf^4*T^4*h^10*u^3*p^3*QLd^3*LLd + 2553*nf^4*T^4*h^10*u^3*p^3*
      QL*QRd*LLd*LR + 2768*nf^4*T^4*h^10*u^3*p^3*QL*QRd*LL*LRd + 2553/2*nf^4*
      T^4*h^10*u^3*p^3*QL*QR^2*LL + 2553*nf^4*T^4*h^10*u^3*p^3*QL*QLd*LR*LRd
       + 2553*nf^4*T^4*h^10*u^3*p^3*QL*QLd*LL*LLd + 5106*nf^4*T^4*h^10*u^3*p^3
      *QL*QLd*QR*QRd + 1384*nf^4*T^4*h^10*u^3*p^3*QL^2*QRd^2 + 2553/2*nf^4*T^4
      *h^10*u^3*p^3*QL^2*QR*LR + 2553/2*nf^4*T^4*h^10*u^3*p^3*QL^2*QLd^2 +
      1384/3*nf^4*T^4*h^10*u^3*p^3*QL^3*LL + 2*nf^4*T^4*h^10*u^4*LLd*LR^3*
      LRd^2 + 145/36*nf^4*T^4*h^10*u^4*LLd^3*LR^3 + 2*nf^4*T^4*h^10*u^4*LL*
      LR^2*LRd^3 + 4*nf^4*T^4*h^10*u^4*LL*LLd^2*LR^2*LRd + 4*nf^4*T^4*h^10*u^4
      *LL^2*LLd*LR*LRd^2 + 2*nf^4*T^4*h^10*u^4*LL^2*LLd^3*LR + 145/36*nf^4*T^4
      *h^10*u^4*LL^3*LRd^3 + 2*nf^4*T^4*h^10*u^4*LL^3*LLd^2*LRd - 2*nf^4*T^4*
      h^10*u^4*QRd^3*LLd*LR*LRd - 55/12*nf^4*T^4*h^10*u^4*QRd^3*LL*LRd^2 - 4*
      nf^4*T^4*h^10*u^4*QRd^3*LL*LLd^2 - 2*nf^4*T^4*h^10*u^4*QR*QRd^4*LLd + 6*
      nf^4*T^4*h^10*u^4*QR^2*QRd^2*LLd*LR + 6*nf^4*T^4*h^10*u^4*QR^2*QRd^2*LL*
      LRd - 55/12*nf^4*T^4*h^10*u^4*QR^3*LLd*LR^2 - 2*nf^4*T^4*h^10*u^4*QR^3*
      LL*LR*LRd - 4*nf^4*T^4*h^10*u^4*QR^3*LL^2*LLd - 2*nf^4*T^4*h^10*u^4*QR^4
      *QRd*LL - 4*nf^4*T^4*h^10*u^4*QLd*QRd^2*LR*LRd^2 - 3*nf^4*T^4*h^10*u^4*
      QLd*QRd^2*LLd^2*LR + 3*nf^4*T^4*h^10*u^4*QLd*QR*LR^2*LRd^2 + 17/4*nf^4*
      T^4*h^10*u^4*QLd*QR*LLd^2*LR^2 + 4*nf^4*T^4*h^10*u^4*QLd*QR*LL^2*LRd^2
       + 3*nf^4*T^4*h^10*u^4*QLd*QR*LL^2*LLd^2 + 6*nf^4*T^4*h^10*u^4*QLd*QR^3*
      QRd^2 - 17/8*nf^4*T^4*h^10*u^4*QLd*QR^4*LR - 3*nf^4*T^4*h^10*u^4*QLd^2*
      QRd*LL*LRd^2 - 4*nf^4*T^4*h^10*u^4*QLd^2*QRd*LL*LLd^2 - 3*nf^4*T^4*h^10*
      u^4*QLd^2*QR*QRd^2*LLd + 17/2*nf^4*T^4*h^10*u^4*QLd^2*QR^2*LLd*LR + 8*
      nf^4*T^4*h^10*u^4*QLd^2*QR^2*LL*LRd - 4*nf^4*T^4*h^10*u^4*QLd^3*LR*LRd^2
       - 55/12*nf^4*T^4*h^10*u^4*QLd^3*LLd^2*LR - 2*nf^4*T^4*h^10*u^4*QLd^3*LL
      *LLd*LRd + 17/2*nf^4*T^4*h^10*u^4*QLd^3*QR^3 - 17/8*nf^4*T^4*h^10*u^4*
      QLd^4*QR*LLd + 3*nf^4*T^4*h^10*u^4*QL*QRd*LR^2*LRd^2 + 4*nf^4*T^4*h^10*
      u^4*QL*QRd*LLd^2*LR^2 + 17/4*nf^4*T^4*h^10*u^4*QL*QRd*LL^2*LRd^2 + 3*
      nf^4*T^4*h^10*u^4*QL*QRd*LL^2*LLd^2 - 17/8*nf^4*T^4*h^10*u^4*QL*QRd^4*
      LRd - 4*nf^4*T^4*h^10*u^4*QL*QR^2*LR^2*LRd - 3*nf^4*T^4*h^10*u^4*QL*QR^2
      *LL^2*LRd + 6*nf^4*T^4*h^10*u^4*QL*QR^2*QRd^3 - 3*nf^4*T^4*h^10*u^4*QL*
      QLd^2*QRd^2*LRd + 8*nf^4*T^4*h^10*u^4*QL*QLd^2*QR^2*QRd - 2*nf^4*T^4*
      h^10*u^4*QL*QLd^4*LRd + 8*nf^4*T^4*h^10*u^4*QL^2*QRd^2*LLd*LR + 17/2*
      nf^4*T^4*h^10*u^4*QL^2*QRd^2*LL*LRd - 3*nf^4*T^4*h^10*u^4*QL^2*QR*LLd*
      LR^2 - 4*nf^4*T^4*h^10*u^4*QL^2*QR*LL^2*LLd - 3*nf^4*T^4*h^10*u^4*QL^2*
      QR^2*QRd*LL + 8*nf^4*T^4*h^10*u^4*QL^2*QLd*QR*QRd^2 - 3*nf^4*T^4*h^10*
      u^4*QL^2*QLd*QR^2*LR + 6*nf^4*T^4*h^10*u^4*QL^2*QLd^2*LLd*LR + 6*nf^4*
      T^4*h^10*u^4*QL^2*QLd^2*LL*LRd + 6*nf^4*T^4*h^10*u^4*QL^2*QLd^3*QR - 4*
      nf^4*T^4*h^10*u^4*QL^3*LR^2*LRd - 2*nf^4*T^4*h^10*u^4*QL^3*LL*LLd*LR -
      55/12*nf^4*T^4*h^10*u^4*QL^3*LL^2*LRd + 17/2*nf^4*T^4*h^10*u^4*QL^3*
      QRd^3 + 6*nf^4*T^4*h^10*u^4*QL^3*QLd^2*QRd - 17/8*nf^4*T^4*h^10*u^4*QL^4
      *QRd*LL - 2*nf^4*T^4*h^10*u^4*QL^4*QLd*LR + 112/3*nf^4*T^4*h^10*u^4*G*
      QRd^3*LRd + 110*nf^4*T^4*h^10*u^4*G*QR*QRd*LR*LRd + 110*nf^4*T^4*h^10*
      u^4*G*QR*QRd*LL*LLd + 110*nf^4*T^4*h^10*u^4*G*QR^2*QRd^2 + 112/3*nf^4*
      T^4*h^10*u^4*G*QR^3*LR + 110*nf^4*T^4*h^10*u^4*G*QLd*QRd^2*LLd + 112*
      nf^4*T^4*h^10*u^4*G*QLd*QR*LLd*LR + 110*nf^4*T^4*h^10*u^4*G*QLd*QR*LL*
      LRd + 110*nf^4*T^4*h^10*u^4*G*QLd^2*QRd*LRd + 112*nf^4*T^4*h^10*u^4*G*
      QLd^2*QR^2 + 112/3*nf^4*T^4*h^10*u^4*G*QLd^3*LLd + 110*nf^4*T^4*h^10*u^4
      *G*QL*QRd*LLd*LR + 112*nf^4*T^4*h^10*u^4*G*QL*QRd*LL*LRd + 110*nf^4*T^4*
      h^10*u^4*G*QL*QR^2*LL + 110*nf^4*T^4*h^10*u^4*G*QL*QLd*LR*LRd + 110*nf^4
      *T^4*h^10*u^4*G*QL*QLd*LL*LLd + 440*nf^4*T^4*h^10*u^4*G*QL*QLd*QR*QRd +
      112*nf^4*T^4*h^10*u^4*G*QL^2*QRd^2 + 110*nf^4*T^4*h^10*u^4*G*QL^2*QR*LR
       + 110*nf^4*T^4*h^10*u^4*G*QL^2*QLd^2 + 112/3*nf^4*T^4*h^10*u^4*G*QL^3*
      LL + 92*nf^4*T^4*h^10*u^4*W*LR^2*LRd^2 + 379/4*nf^4*T^4*h^10*u^4*W*LLd^2
      *LR^2 + 368*nf^4*T^4*h^10*u^4*W*LL*LLd*LR*LRd + 379/4*nf^4*T^4*h^10*u^4*
      W*LL^2*LRd^2 + 92*nf^4*T^4*h^10*u^4*W*LL^2*LLd^2 + 379/6*nf^4*T^4*h^10*
      u^4*W*QRd^3*LRd + 368*nf^4*T^4*h^10*u^4*W*QR*QRd*LR*LRd + 368*nf^4*T^4*
      h^10*u^4*W*QR*QRd*LL*LLd + 184*nf^4*T^4*h^10*u^4*W*QR^2*QRd^2 + 379/6*
      nf^4*T^4*h^10*u^4*W*QR^3*LR + 184*nf^4*T^4*h^10*u^4*W*QLd*QRd^2*LLd +
      379*nf^4*T^4*h^10*u^4*W*QLd*QR*LLd*LR + 368*nf^4*T^4*h^10*u^4*W*QLd*QR*
      LL*LRd + 184*nf^4*T^4*h^10*u^4*W*QLd^2*QRd*LRd + 379/2*nf^4*T^4*h^10*u^4
      *W*QLd^2*QR^2 + 379/6*nf^4*T^4*h^10*u^4*W*QLd^3*LLd + 368*nf^4*T^4*h^10*
      u^4*W*QL*QRd*LLd*LR + 379*nf^4*T^4*h^10*u^4*W*QL*QRd*LL*LRd + 184*nf^4*
      T^4*h^10*u^4*W*QL*QR^2*LL + 368*nf^4*T^4*h^10*u^4*W*QL*QLd*LR*LRd + 368*
      nf^4*T^4*h^10*u^4*W*QL*QLd*LL*LLd + 736*nf^4*T^4*h^10*u^4*W*QL*QLd*QR*
      QRd + 379/2*nf^4*T^4*h^10*u^4*W*QL^2*QRd^2 + 184*nf^4*T^4*h^10*u^4*W*
      QL^2*QR*LR + 184*nf^4*T^4*h^10*u^4*W*QL^2*QLd^2 + 379/6*nf^4*T^4*h^10*
      u^4*W*QL^3*LL + 55/2*nf^4*T^4*h^10*u^4*B*LR^2*LRd^2 + 28*nf^4*T^4*h^10*
      u^4*B*LLd^2*LR^2 + 110*nf^4*T^4*h^10*u^4*B*LL*LLd*LR*LRd + 28*nf^4*T^4*
      h^10*u^4*B*LL^2*LRd^2 + 55/2*nf^4*T^4*h^10*u^4*B*LL^2*LLd^2 + 56/3*nf^4*
      T^4*h^10*u^4*B*QRd^3*LRd + 110*nf^4*T^4*h^10*u^4*B*QR*QRd*LR*LRd + 110*
      nf^4*T^4*h^10*u^4*B*QR*QRd*LL*LLd + 55*nf^4*T^4*h^10*u^4*B*QR^2*QRd^2 +
      56/3*nf^4*T^4*h^10*u^4*B*QR^3*LR + 55*nf^4*T^4*h^10*u^4*B*QLd*QRd^2*LLd
       + 112*nf^4*T^4*h^10*u^4*B*QLd*QR*LLd*LR + 110*nf^4*T^4*h^10*u^4*B*QLd*
      QR*LL*LRd + 55*nf^4*T^4*h^10*u^4*B*QLd^2*QRd*LRd + 56*nf^4*T^4*h^10*u^4*
      B*QLd^2*QR^2 + 56/3*nf^4*T^4*h^10*u^4*B*QLd^3*LLd + 110*nf^4*T^4*h^10*
      u^4*B*QL*QRd*LLd*LR + 112*nf^4*T^4*h^10*u^4*B*QL*QRd*LL*LRd + 55*nf^4*
      T^4*h^10*u^4*B*QL*QR^2*LL + 110*nf^4*T^4*h^10*u^4*B*QL*QLd*LR*LRd + 110*
      nf^4*T^4*h^10*u^4*B*QL*QLd*LL*LLd + 220*nf^4*T^4*h^10*u^4*B*QL*QLd*QR*
      QRd + 56*nf^4*T^4*h^10*u^4*B*QL^2*QRd^2 + 55*nf^4*T^4*h^10*u^4*B*QL^2*QR
      *LR + 55*nf^4*T^4*h^10*u^4*B*QL^2*QLd^2 + 56/3*nf^4*T^4*h^10*u^4*B*QL^3*
      LL + 2307/4*nf^4*T^4*h^10*u^4*p^2*LR^2*LRd^2 + 2447/4*nf^4*T^4*h^10*u^4*
      p^2*LLd^2*LR^2 + 2307*nf^4*T^4*h^10*u^4*p^2*LL*LLd*LR*LRd + 2447/4*nf^4*
      T^4*h^10*u^4*p^2*LL^2*LRd^2 + 2307/4*nf^4*T^4*h^10*u^4*p^2*LL^2*LLd^2 +
      2447/6*nf^4*T^4*h^10*u^4*p^2*QRd^3*LRd + 2307*nf^4*T^4*h^10*u^4*p^2*QR*
      QRd*LR*LRd + 2307*nf^4*T^4*h^10*u^4*p^2*QR*QRd*LL*LLd + 2307/2*nf^4*T^4*
      h^10*u^4*p^2*QR^2*QRd^2 + 2447/6*nf^4*T^4*h^10*u^4*p^2*QR^3*LR + 2307/2*
      nf^4*T^4*h^10*u^4*p^2*QLd*QRd^2*LLd + 2447*nf^4*T^4*h^10*u^4*p^2*QLd*QR*
      LLd*LR + 2307*nf^4*T^4*h^10*u^4*p^2*QLd*QR*LL*LRd + 2307/2*nf^4*T^4*h^10
      *u^4*p^2*QLd^2*QRd*LRd + 2447/2*nf^4*T^4*h^10*u^4*p^2*QLd^2*QR^2 + 2447/
      6*nf^4*T^4*h^10*u^4*p^2*QLd^3*LLd + 2307*nf^4*T^4*h^10*u^4*p^2*QL*QRd*
      LLd*LR + 2447*nf^4*T^4*h^10*u^4*p^2*QL*QRd*LL*LRd + 2307/2*nf^4*T^4*h^10
      *u^4*p^2*QL*QR^2*LL + 2307*nf^4*T^4*h^10*u^4*p^2*QL*QLd*LR*LRd + 2307*
      nf^4*T^4*h^10*u^4*p^2*QL*QLd*LL*LLd + 4614*nf^4*T^4*h^10*u^4*p^2*QL*QLd*
      QR*QRd + 2447/2*nf^4*T^4*h^10*u^4*p^2*QL^2*QRd^2 + 2307/2*nf^4*T^4*h^10*
      u^4*p^2*QL^2*QR*LR + 2307/2*nf^4*T^4*h^10*u^4*p^2*QL^2*QLd^2 + 2447/6*
      nf^4*T^4*h^10*u^4*p^2*QL^3*LL + 865/4*nf^4*T^4*h^10*u^5*p*LR^2*LRd^2 +
      449/2*nf^4*T^4*h^10*u^5*p*LLd^2*LR^2 + 865*nf^4*T^4*h^10*u^5*p*LL*LLd*LR
      *LRd + 449/2*nf^4*T^4*h^10*u^5*p*LL^2*LRd^2 + 865/4*nf^4*T^4*h^10*u^5*p*
      LL^2*LLd^2 + 449/3*nf^4*T^4*h^10*u^5*p*QRd^3*LRd + 865*nf^4*T^4*h^10*u^5
      *p*QR*QRd*LR*LRd + 865*nf^4*T^4*h^10*u^5*p*QR*QRd*LL*LLd + 865/2*nf^4*
      T^4*h^10*u^5*p*QR^2*QRd^2 + 449/3*nf^4*T^4*h^10*u^5*p*QR^3*LR + 865/2*
      nf^4*T^4*h^10*u^5*p*QLd*QRd^2*LLd + 898*nf^4*T^4*h^10*u^5*p*QLd*QR*LLd*
      LR + 865*nf^4*T^4*h^10*u^5*p*QLd*QR*LL*LRd + 865/2*nf^4*T^4*h^10*u^5*p*
      QLd^2*QRd*LRd + 449*nf^4*T^4*h^10*u^5*p*QLd^2*QR^2 + 449/3*nf^4*T^4*h^10
      *u^5*p*QLd^3*LLd + 865*nf^4*T^4*h^10*u^5*p*QL*QRd*LLd*LR + 898*nf^4*T^4*
      h^10*u^5*p*QL*QRd*LL*LRd + 865/2*nf^4*T^4*h^10*u^5*p*QL*QR^2*LL + 865*
      nf^4*T^4*h^10*u^5*p*QL*QLd*LR*LRd + 865*nf^4*T^4*h^10*u^5*p*QL*QLd*LL*
      LLd + 1730*nf^4*T^4*h^10*u^5*p*QL*QLd*QR*QRd + 449*nf^4*T^4*h^10*u^5*p*
      QL^2*QRd^2 + 865/2*nf^4*T^4*h^10*u^5*p*QL^2*QR*LR + 865/2*nf^4*T^4*h^10*
      u^5*p*QL^2*QLd^2 + 449/3*nf^4*T^4*h^10*u^5*p*QL^3*LL + 121/4*nf^4*T^4*
      h^10*u^6*LR^2*LRd^2 + 125/4*nf^4*T^4*h^10*u^6*LLd^2*LR^2 + 121*nf^4*T^4*
      h^10*u^6*LL*LLd*LR*LRd + 125/4*nf^4*T^4*h^10*u^6*LL^2*LRd^2 + 121/4*nf^4
      *T^4*h^10*u^6*LL^2*LLd^2 + 125/6*nf^4*T^4*h^10*u^6*QRd^3*LRd + 121*nf^4*
      T^4*h^10*u^6*QR*QRd*LR*LRd + 121*nf^4*T^4*h^10*u^6*QR*QRd*LL*LLd + 121/2
      *nf^4*T^4*h^10*u^6*QR^2*QRd^2 + 125/6*nf^4*T^4*h^10*u^6*QR^3*LR + 121/2*
      nf^4*T^4*h^10*u^6*QLd*QRd^2*LLd + 125*nf^4*T^4*h^10*u^6*QLd*QR*LLd*LR +
      121*nf^4*T^4*h^10*u^6*QLd*QR*LL*LRd + 121/2*nf^4*T^4*h^10*u^6*QLd^2*QRd*
      LRd + 125/2*nf^4*T^4*h^10*u^6*QLd^2*QR^2 + 125/6*nf^4*T^4*h^10*u^6*QLd^3
      *LLd + 121*nf^4*T^4*h^10*u^6*QL*QRd*LLd*LR + 125*nf^4*T^4*h^10*u^6*QL*
      QRd*LL*LRd + 121/2*nf^4*T^4*h^10*u^6*QL*QR^2*LL + 121*nf^4*T^4*h^10*u^6*
      QL*QLd*LR*LRd + 121*nf^4*T^4*h^10*u^6*QL*QLd*LL*LLd + 242*nf^4*T^4*h^10*
      u^6*QL*QLd*QR*QRd + 125/2*nf^4*T^4*h^10*u^6*QL^2*QRd^2 + 121/2*nf^4*T^4*
      h^10*u^6*QL^2*QR*LR + 121/2*nf^4*T^4*h^10*u^6*QL^2*QLd^2 + 125/6*nf^4*
      T^4*h^10*u^6*QL^3*LL + 11/360*nf^4*T^5*h^10*LLd^3*LR^5*LRd^2 + 31/120*
      nf^4*T^5*h^10*LLd^5*LR^5 + 1/24*nf^4*T^5*h^10*LL*LLd^2*LR^4*LRd^3 + 1/8*
      nf^4*T^5*h^10*LL*LLd^4*LR^4*LRd + 1/24*nf^4*T^5*h^10*LL^2*LLd*LR^3*LRd^4
       + 1/9*nf^4*T^5*h^10*LL^2*LLd^3*LR^3*LRd^2 + 11/360*nf^4*T^5*h^10*LL^2*
      LLd^5*LR^3 + 11/360*nf^4*T^5*h^10*LL^3*LR^2*LRd^5 + 1/9*nf^4*T^5*h^10*
      LL^3*LLd^2*LR^2*LRd^3 + 1/24*nf^4*T^5*h^10*LL^3*LLd^4*LR^2*LRd + 1/8*
      nf^4*T^5*h^10*LL^4*LLd*LR*LRd^4 + 1/24*nf^4*T^5*h^10*LL^4*LLd^3*LR*LRd^2
       + 31/120*nf^4*T^5*h^10*LL^5*LRd^5 + 11/360*nf^4*T^5*h^10*LL^5*LLd^2*
      LRd^3 - 2/27*nf^4*T^5*h^10*QRd^3*LLd*LR^3*LRd^3 - 2/27*nf^4*T^5*h^10*
      QRd^3*LLd^3*LR^3*LRd - 1/24*nf^4*T^5*h^10*QRd^3*LL*LR^2*LRd^4 + 1/24*
      nf^4*T^5*h^10*QRd^3*LL*LLd^4*LR^2 - 5/72*nf^4*T^5*h^10*QRd^3*LL^3*LRd^4
       + 1/18*nf^4*T^5*h^10*QRd^3*LL^3*LLd^2*LRd^2 - 1/54*nf^4*T^5*h^10*QRd^3*
      LL^3*LLd^4 - 25/216*nf^4*T^5*h^10*QRd^6*LLd^3*LR - 1/9*nf^4*T^5*h^10*
      QRd^6*LL*LRd^3 + 1/24*nf^4*T^5*h^10*QR*QRd^4*LL^2*LLd^3 + 1/9*nf^4*T^5*
      h^10*QR^2*QRd^2*LLd^3*LR^3 + 1/9*nf^4*T^5*h^10*QR^2*QRd^2*LL^3*LRd^3 + 1/
      20*nf^4*T^5*h^10*QR^2*QRd^5*LL*LRd^2 - 1/24*nf^4*T^5*h^10*QR^3*LLd*LR^4*
      LRd^2 - 5/72*nf^4*T^5*h^10*QR^3*LLd^3*LR^4 - 2/27*nf^4*T^5*h^10*QR^3*LL*
      LR^3*LRd^3 + 1/18*nf^4*T^5*h^10*QR^3*LL^2*LLd^3*LR^2 - 2/27*nf^4*T^5*
      h^10*QR^3*LL^3*LR*LRd^3 + 1/24*nf^4*T^5*h^10*QR^3*LL^4*LLd*LRd^2 - 1/54*
      nf^4*T^5*h^10*QR^3*LL^4*LLd^3 - 49/216*nf^4*T^5*h^10*QR^3*QRd^6*LLd + 1/
      24*nf^4*T^5*h^10*QR^4*QRd*LL^3*LLd^2 + 1/20*nf^4*T^5*h^10*QR^5*QRd^2*LLd
      *LR^2 - 1/9*nf^4*T^5*h^10*QR^6*LLd*LR^3 - 25/216*nf^4*T^5*h^10*QR^6*LL^3
      *LRd - 49/216*nf^4*T^5*h^10*QR^6*QRd^3*LL - 1/24*nf^4*T^5*h^10*QLd*QRd^2
      *LR^3*LRd^4 + 1/24*nf^4*T^5*h^10*QLd*QRd^2*LLd^4*LR^3 + 1/8*nf^4*T^5*
      h^10*QLd*QR*LLd^4*LR^4 + 1/8*nf^4*T^5*h^10*QLd*QR*LL^4*LRd^4 - 1/24*nf^4
      *T^5*h^10*QLd*QR^4*LR^3*LRd^2 - 1/20*nf^4*T^5*h^10*QLd*QR^7*LR^2 - 11/
      120*nf^4*T^5*h^10*QLd*QR^7*LL^2 + 1/24*nf^4*T^5*h^10*QLd^2*QRd*LL^3*
      LRd^4 - 1/24*nf^4*T^5*h^10*QLd^2*QRd*LL^3*LLd^4 + 1/24*nf^4*T^5*h^10*
      QLd^2*QRd^4*LL*LRd^3 + 1/6*nf^4*T^5*h^10*QLd^2*QR^2*LLd^3*LR^3 + 2/9*
      nf^4*T^5*h^10*QLd^2*QR^2*LL^3*LRd^3 + 1/20*nf^4*T^5*h^10*QLd^2*QR^5*LLd*
      LR^2 + 1/20*nf^4*T^5*h^10*QLd^2*QR^5*LL^2*LLd - 1/54*nf^4*T^5*h^10*QLd^3
      *LR^3*LRd^4 + 1/18*nf^4*T^5*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 5/72*nf^4*T^5*
      h^10*QLd^3*LLd^4*LR^3 + 1/24*nf^4*T^5*h^10*QLd^3*LL^2*LR*LRd^4 - 1/24*
      nf^4*T^5*h^10*QLd^3*LL^2*LLd^4*LR - 2/27*nf^4*T^5*h^10*QLd^3*LL^3*LLd*
      LRd^3 - 2/27*nf^4*T^5*h^10*QLd^3*LL^3*LLd^3*LRd - 4/27*nf^4*T^5*h^10*
      QLd^3*QRd^3*LR*LRd^3 - 4/27*nf^4*T^5*h^10*QLd^3*QRd^3*LL*LLd^3 + 1/24*
      nf^4*T^5*h^10*QLd^3*QR*QRd^4*LRd^2 + 1/6*nf^4*T^5*h^10*QLd^3*QR^3*LR^2*
      LRd^2 + 1/4*nf^4*T^5*h^10*QLd^3*QR^3*LLd^2*LR^2 + 1/3*nf^4*T^5*h^10*
      QLd^3*QR^3*LL^2*LRd^2 + 1/6*nf^4*T^5*h^10*QLd^3*QR^3*LL^2*LLd^2 - 10/27*
      nf^4*T^5*h^10*QLd^3*QR^3*QRd^3*LRd + 77/360*nf^4*T^5*h^10*QLd^3*QR^5*
      QRd^2 - 13/36*nf^4*T^5*h^10*QLd^3*QR^6*LR + 1/24*nf^4*T^5*h^10*QLd^4*
      QRd^2*LLd^3*LR - 1/24*nf^4*T^5*h^10*QLd^4*QR*LL^2*LLd^3 + 1/24*nf^4*T^5*
      h^10*QLd^4*QR^3*QRd^2*LLd + 3/8*nf^4*T^5*h^10*QLd^4*QR^4*LLd*LR + 3/8*
      nf^4*T^5*h^10*QLd^4*QR^4*LL*LRd - 1/20*nf^4*T^5*h^10*QLd^5*QR*QRd^2*
      LLd^2 + 1/20*nf^4*T^5*h^10*QLd^5*QR^2*LR*LRd^2 + 1/20*nf^4*T^5*h^10*
      QLd^5*QR^2*LLd^2*LR + 1/15*nf^4*T^5*h^10*QLd^5*QR^3*QRd*LRd + 79/120*
      nf^4*T^5*h^10*QLd^5*QR^5 - 1/9*nf^4*T^5*h^10*QLd^6*LLd^3*LR - 25/216*
      nf^4*T^5*h^10*QLd^6*LL*LRd^3 - 13/36*nf^4*T^5*h^10*QLd^6*QR^3*LLd - 11/
      120*nf^4*T^5*h^10*QLd^7*QR*LRd^2 - 1/20*nf^4*T^5*h^10*QLd^7*QR*LLd^2 + 1/
      8*nf^4*T^5*h^10*QL*QRd*LLd^4*LR^4 + 1/8*nf^4*T^5*h^10*QL*QRd*LL^4*LRd^4
       - 1/24*nf^4*T^5*h^10*QL*QRd^4*LR^2*LRd^3 - 1/20*nf^4*T^5*h^10*QL*QRd^7*
      LRd^2 - 11/120*nf^4*T^5*h^10*QL*QRd^7*LLd^2 - 1/24*nf^4*T^5*h^10*QL*QR^2
      *LR^4*LRd^3 + 1/24*nf^4*T^5*h^10*QL*QR^2*LL^4*LRd^3 - 1/20*nf^4*T^5*h^10
      *QL*QLd^2*QRd^5*LRd^2 - 1/24*nf^4*T^5*h^10*QL*QLd^2*QR^4*QRd^3 + 1/15*
      nf^4*T^5*h^10*QL*QLd^3*QR^5*LL + 1/24*nf^4*T^5*h^10*QL*QLd^4*LR^2*LRd^3
       + 1/24*nf^4*T^5*h^10*QL*QLd^4*QRd^3*LLd^2 + 3/8*nf^4*T^5*h^10*QL*QLd^4*
      QR^4*QRd + 2/9*nf^4*T^5*h^10*QL^2*QRd^2*LLd^3*LR^3 + 1/6*nf^4*T^5*h^10*
      QL^2*QRd^2*LL^3*LRd^3 + 1/20*nf^4*T^5*h^10*QL^2*QRd^5*LL*LRd^2 + 1/20*
      nf^4*T^5*h^10*QL^2*QRd^5*LL*LLd^2 + 1/24*nf^4*T^5*h^10*QL^2*QR*LLd^3*
      LR^4 - 1/24*nf^4*T^5*h^10*QL^2*QR*LL^4*LLd^3 + 1/24*nf^4*T^5*h^10*QL^2*
      QR^4*LLd*LR^3 - 1/24*nf^4*T^5*h^10*QL^2*QLd*QR^3*QRd^4 - 1/20*nf^4*T^5*
      h^10*QL^2*QLd*QR^5*LR^2 + 1/9*nf^4*T^5*h^10*QL^2*QLd^2*LLd^3*LR^3 + 1/9*
      nf^4*T^5*h^10*QL^2*QLd^2*LL^3*LRd^3 + 4/9*nf^4*T^5*h^10*QL^2*QLd^3*QR^3*
      QRd^2 + 1/24*nf^4*T^5*h^10*QL^2*QLd^3*QR^4*LR + 1/20*nf^4*T^5*h^10*QL^2*
      QLd^5*LLd^2*LR + 77/360*nf^4*T^5*h^10*QL^2*QLd^5*QR^3 - 1/54*nf^4*T^5*
      h^10*QL^3*LR^4*LRd^3 + 1/24*nf^4*T^5*h^10*QL^3*LLd^2*LR^4*LRd - 2/27*
      nf^4*T^5*h^10*QL^3*LL*LLd^3*LR^3 + 1/18*nf^4*T^5*h^10*QL^3*LL^2*LR^2*
      LRd^3 - 2/27*nf^4*T^5*h^10*QL^3*LL^3*LLd^3*LR - 5/72*nf^4*T^5*h^10*QL^3*
      LL^4*LRd^3 - 1/24*nf^4*T^5*h^10*QL^3*LL^4*LLd^2*LRd + 1/6*nf^4*T^5*h^10*
      QL^3*QRd^3*LR^2*LRd^2 + 1/3*nf^4*T^5*h^10*QL^3*QRd^3*LLd^2*LR^2 + 1/4*
      nf^4*T^5*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/6*nf^4*T^5*h^10*QL^3*QRd^3*LL^2*
      LLd^2 - 13/36*nf^4*T^5*h^10*QL^3*QRd^6*LRd + 77/360*nf^4*T^5*h^10*QL^3*
      QR^2*QRd^5 - 4/27*nf^4*T^5*h^10*QL^3*QR^3*LR^3*LRd - 4/27*nf^4*T^5*h^10*
      QL^3*QR^3*LL^3*LLd - 10/27*nf^4*T^5*h^10*QL^3*QR^3*QRd^3*LR + 1/24*nf^4*
      T^5*h^10*QL^3*QR^4*QRd*LR^2 + 1/15*nf^4*T^5*h^10*QL^3*QLd*QRd^5*LLd + 1/
      24*nf^4*T^5*h^10*QL^3*QLd^2*QRd^4*LRd + 4/9*nf^4*T^5*h^10*QL^3*QLd^2*
      QR^2*QRd^3 - 10/27*nf^4*T^5*h^10*QL^3*QLd^3*QRd^3*LLd - 10/27*nf^4*T^5*
      h^10*QL^3*QLd^3*QR^3*LL - 1/24*nf^4*T^5*h^10*QL^3*QLd^4*QR^2*QRd - 49/
      216*nf^4*T^5*h^10*QL^3*QLd^6*LRd - 1/24*nf^4*T^5*h^10*QL^4*QRd*LL^3*
      LLd^2 + 3/8*nf^4*T^5*h^10*QL^4*QRd^4*LLd*LR + 3/8*nf^4*T^5*h^10*QL^4*
      QRd^4*LL*LRd + 1/24*nf^4*T^5*h^10*QL^4*QR^2*LL^3*LRd + 1/24*nf^4*T^5*
      h^10*QL^4*QR^2*QRd^3*LL + 1/24*nf^4*T^5*h^10*QL^4*QLd*LR^3*LRd^2 + 3/8*
      nf^4*T^5*h^10*QL^4*QLd*QR*QRd^4 + 1/24*nf^4*T^5*h^10*QL^4*QLd*QR^3*LL^2
       - 1/24*nf^4*T^5*h^10*QL^4*QLd^3*QR*QRd^2 + 1/20*nf^4*T^5*h^10*QL^5*
      QRd^2*LR^2*LRd + 1/20*nf^4*T^5*h^10*QL^5*QRd^2*LL^2*LRd + 79/120*nf^4*
      T^5*h^10*QL^5*QRd^5 + 1/15*nf^4*T^5*h^10*QL^5*QR*QRd^3*LR - 1/20*nf^4*
      T^5*h^10*QL^5*QR^2*QRd*LL^2 + 1/20*nf^4*T^5*h^10*QL^5*QLd^2*LL^2*LRd +
      77/360*nf^4*T^5*h^10*QL^5*QLd^2*QRd^3 - 25/216*nf^4*T^5*h^10*QL^6*LLd*
      LR^3 - 1/9*nf^4*T^5*h^10*QL^6*LL^3*LRd - 13/36*nf^4*T^5*h^10*QL^6*QRd^3*
      LL - 49/216*nf^4*T^5*h^10*QL^6*QLd^3*LR - 11/120*nf^4*T^5*h^10*QL^7*QRd*
      LR^2 - 1/20*nf^4*T^5*h^10*QL^7*QRd*LL^2 + 1/48*nf^4*T^5*h^10*W*LR^4*
      LRd^4 - 5/48*nf^4*T^5*h^10*W*LLd^2*LR^4*LRd^2 + 19/144*nf^4*T^5*h^10*W*
      LLd^4*LR^4 + 2/9*nf^4*T^5*h^10*W*LL*LLd^3*LR^3*LRd - 5/48*nf^4*T^5*h^10*
      W*LL^2*LR^2*LRd^4 - 1/4*nf^4*T^5*h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 5/48*
      nf^4*T^5*h^10*W*LL^2*LLd^4*LR^2 + 2/9*nf^4*T^5*h^10*W*LL^3*LLd*LR*LRd^3
       + 19/144*nf^4*T^5*h^10*W*LL^4*LRd^4 - 5/48*nf^4*T^5*h^10*W*LL^4*LLd^2*
      LRd^2 + 1/48*nf^4*T^5*h^10*W*LL^4*LLd^4 + 1/9*nf^4*T^5*h^10*W*QRd^3*LR^2
      *LRd^3 + 1/12*nf^4*T^5*h^10*W*QRd^3*LLd^2*LR^2*LRd + 1/18*nf^4*T^5*h^10*
      W*QRd^3*LL^2*LRd^3 + 1/12*nf^4*T^5*h^10*W*QRd^3*LL^2*LLd^2*LRd - 11/72*
      nf^4*T^5*h^10*W*QRd^6*LRd^2 - 23/144*nf^4*T^5*h^10*W*QRd^6*LLd^2 - 1/2*
      nf^4*T^5*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 3/4*nf^4*T^5*h^10*W*QR^2*QRd^2*
      LLd^2*LR^2 - 3/4*nf^4*T^5*h^10*W*QR^2*QRd^2*LL^2*LRd^2 - 1/2*nf^4*T^5*
      h^10*W*QR^2*QRd^2*LL^2*LLd^2 - 1/60*nf^4*T^5*h^10*W*QR^2*QRd^5*LRd + 1/9
      *nf^4*T^5*h^10*W*QR^3*LR^3*LRd^2 + 1/18*nf^4*T^5*h^10*W*QR^3*LLd^2*LR^3
       + 1/12*nf^4*T^5*h^10*W*QR^3*LL^2*LR*LRd^2 + 1/12*nf^4*T^5*h^10*W*QR^3*
      LL^2*LLd^2*LR - 25/48*nf^4*T^5*h^10*W*QR^4*QRd^4 - 1/60*nf^4*T^5*h^10*W*
      QR^5*QRd^2*LR - 11/72*nf^4*T^5*h^10*W*QR^6*LR^2 - 23/144*nf^4*T^5*h^10*W
      *QR^6*LL^2 - 1/12*nf^4*T^5*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 1/12*nf^4*T^5*
      h^10*W*QLd*QRd^2*LL^2*LLd^3 + 1/9*nf^4*T^5*h^10*W*QLd*QR*LLd^3*LR^3 + 2/
      9*nf^4*T^5*h^10*W*QLd*QR*LL^3*LRd^3 - 1/5*nf^4*T^5*h^10*W*QLd*QR^5*QRd*
      LL - 1/12*nf^4*T^5*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 1/12*nf^4*T^5*h^10*W*
      QLd^2*QRd*LL^2*LRd^3 - 31/48*nf^4*T^5*h^10*W*QLd^2*QRd^4*LRd^2 - 11/24*
      nf^4*T^5*h^10*W*QLd^2*QRd^4*LLd^2 - 3/4*nf^4*T^5*h^10*W*QLd^2*QR^2*LR^2*
      LRd^2 - 1/2*nf^4*T^5*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^4*T^5*h^10*W*
      QLd^2*QR^2*LL^2*LRd^2 - 3/4*nf^4*T^5*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 1/12
      *nf^4*T^5*h^10*W*QLd^2*QR^2*QRd^3*LRd - 67/48*nf^4*T^5*h^10*W*QLd^2*QR^4
      *QRd^2 - 7/60*nf^4*T^5*h^10*W*QLd^2*QR^5*LR + 1/12*nf^4*T^5*h^10*W*QLd^3
      *LLd*LR^2*LRd^2 + 1/18*nf^4*T^5*h^10*W*QLd^3*LLd^3*LR^2 + 1/12*nf^4*T^5*
      h^10*W*QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^4*T^5*h^10*W*QLd^3*LL^2*LLd^3 + 1/
      12*nf^4*T^5*h^10*W*QLd^3*QR^2*QRd^2*LLd + 1/3*nf^4*T^5*h^10*W*QLd^3*QR^3
      *LLd*LR + 2/3*nf^4*T^5*h^10*W*QLd^3*QR^3*LL*LRd - 11/24*nf^4*T^5*h^10*W*
      QLd^4*QRd^2*LRd^2 - 31/48*nf^4*T^5*h^10*W*QLd^4*QRd^2*LLd^2 - 43/144*
      nf^4*T^5*h^10*W*QLd^4*QR^4 - 7/60*nf^4*T^5*h^10*W*QLd^5*QR^2*LLd - 23/
      144*nf^4*T^5*h^10*W*QLd^6*LRd^2 - 11/72*nf^4*T^5*h^10*W*QLd^6*LLd^2 + 2/
      9*nf^4*T^5*h^10*W*QL*QRd*LLd^3*LR^3 + 1/9*nf^4*T^5*h^10*W*QL*QRd*LL^3*
      LRd^3 - 1/5*nf^4*T^5*h^10*W*QL*QR*QRd^5*LLd - 1/12*nf^4*T^5*h^10*W*QL*
      QR^2*LL^3*LRd^2 - 1/12*nf^4*T^5*h^10*W*QL*QR^2*LL^3*LLd^2 + 4/9*nf^4*T^5
      *h^10*W*QL*QLd^3*QR^3*QRd - 1/5*nf^4*T^5*h^10*W*QL*QLd^5*QR*LRd - 3/4*
      nf^4*T^5*h^10*W*QL^2*QRd^2*LR^2*LRd^2 - 1/2*nf^4*T^5*h^10*W*QL^2*QRd^2*
      LLd^2*LR^2 - 1/2*nf^4*T^5*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 3/4*nf^4*T^5*
      h^10*W*QL^2*QRd^2*LL^2*LLd^2 - 7/60*nf^4*T^5*h^10*W*QL^2*QRd^5*LRd - 1/
      12*nf^4*T^5*h^10*W*QL^2*QR*LR^3*LRd^2 - 1/12*nf^4*T^5*h^10*W*QL^2*QR*
      LLd^2*LR^3 - 67/48*nf^4*T^5*h^10*W*QL^2*QR^2*QRd^4 + 1/12*nf^4*T^5*h^10*
      W*QL^2*QR^3*QRd^2*LR - 31/48*nf^4*T^5*h^10*W*QL^2*QR^4*LR^2 - 11/24*nf^4
      *T^5*h^10*W*QL^2*QR^4*LL^2 - 1/2*nf^4*T^5*h^10*W*QL^2*QLd^2*LR^2*LRd^2
       - 3/4*nf^4*T^5*h^10*W*QL^2*QLd^2*LLd^2*LR^2 - 3/4*nf^4*T^5*h^10*W*QL^2*
      QLd^2*LL^2*LRd^2 - 1/2*nf^4*T^5*h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 1/12*nf^4
      *T^5*h^10*W*QL^2*QLd^2*QRd^3*LRd - 7/4*nf^4*T^5*h^10*W*QL^2*QLd^2*QR^2*
      QRd^2 + 1/12*nf^4*T^5*h^10*W*QL^2*QLd^2*QR^3*LR + 1/12*nf^4*T^5*h^10*W*
      QL^2*QLd^3*QRd^2*LLd - 67/48*nf^4*T^5*h^10*W*QL^2*QLd^4*QR^2 - 1/60*nf^4
      *T^5*h^10*W*QL^2*QLd^5*LLd + 1/12*nf^4*T^5*h^10*W*QL^3*LL*LR^2*LRd^2 + 1/
      12*nf^4*T^5*h^10*W*QL^3*LL*LLd^2*LR^2 + 1/18*nf^4*T^5*h^10*W*QL^3*LL^3*
      LRd^2 + 1/9*nf^4*T^5*h^10*W*QL^3*LL^3*LLd^2 + 2/3*nf^4*T^5*h^10*W*QL^3*
      QRd^3*LLd*LR + 1/3*nf^4*T^5*h^10*W*QL^3*QRd^3*LL*LRd + 1/12*nf^4*T^5*
      h^10*W*QL^3*QR^2*QRd^2*LL + 4/9*nf^4*T^5*h^10*W*QL^3*QLd*QR*QRd^3 + 1/12
      *nf^4*T^5*h^10*W*QL^3*QLd^2*QR^2*LL - 43/144*nf^4*T^5*h^10*W*QL^4*QRd^4
       - 11/24*nf^4*T^5*h^10*W*QL^4*QR^2*LR^2 - 31/48*nf^4*T^5*h^10*W*QL^4*
      QR^2*LL^2 - 67/48*nf^4*T^5*h^10*W*QL^4*QLd^2*QRd^2 - 25/48*nf^4*T^5*h^10
      *W*QL^4*QLd^4 - 7/60*nf^4*T^5*h^10*W*QL^5*QRd^2*LL - 1/5*nf^4*T^5*h^10*W
      *QL^5*QLd*QRd*LR - 1/60*nf^4*T^5*h^10*W*QL^5*QLd^2*LL - 23/144*nf^4*T^5*
      h^10*W*QL^6*LR^2 - 11/72*nf^4*T^5*h^10*W*QL^6*LL^2 - 1/6*nf^4*T^5*h^10*
      W^2*LLd*LR^3*LRd^2 + 3/4*nf^4*T^5*h^10*W^2*LLd^3*LR^3 - 1/6*nf^4*T^5*
      h^10*W^2*LL*LR^2*LRd^3 + nf^4*T^5*h^10*W^2*LL*LLd^2*LR^2*LRd + nf^4*T^5*
      h^10*W^2*LL^2*LLd*LR*LRd^2 - 1/6*nf^4*T^5*h^10*W^2*LL^2*LLd^3*LR + 3/4*
      nf^4*T^5*h^10*W^2*LL^3*LRd^3 - 1/6*nf^4*T^5*h^10*W^2*LL^3*LLd^2*LRd - 1/
      3*nf^4*T^5*h^10*W^2*QRd^3*LLd*LR*LRd - 3/4*nf^4*T^5*h^10*W^2*QRd^3*LL*
      LRd^2 - 1/6*nf^4*T^5*h^10*W^2*QRd^3*LL*LLd^2 - 1/2*nf^4*T^5*h^10*W^2*QR*
      QRd^4*LLd - 3/4*nf^4*T^5*h^10*W^2*QR^3*LLd*LR^2 - 1/3*nf^4*T^5*h^10*W^2*
      QR^3*LL*LR*LRd - 1/6*nf^4*T^5*h^10*W^2*QR^3*LL^2*LLd - 1/2*nf^4*T^5*h^10
      *W^2*QR^4*QRd*LL - nf^4*T^5*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 3/4*nf^4*T^5*
      h^10*W^2*QLd*QR*LLd^2*LR^2 + nf^4*T^5*h^10*W^2*QLd*QR*LL^2*LRd^2 - 3/8*
      nf^4*T^5*h^10*W^2*QLd*QR^4*LR - nf^4*T^5*h^10*W^2*QLd^2*QRd*LL*LLd^2 + 3/
      2*nf^4*T^5*h^10*W^2*QLd^2*QR^2*LLd*LR + 2*nf^4*T^5*h^10*W^2*QLd^2*QR^2*
      LL*LRd - 1/6*nf^4*T^5*h^10*W^2*QLd^3*LR*LRd^2 - 3/4*nf^4*T^5*h^10*W^2*
      QLd^3*LLd^2*LR - 1/3*nf^4*T^5*h^10*W^2*QLd^3*LL*LLd*LRd + 3/2*nf^4*T^5*
      h^10*W^2*QLd^3*QR^3 - 3/8*nf^4*T^5*h^10*W^2*QLd^4*QR*LLd + nf^4*T^5*h^10
      *W^2*QL*QRd*LLd^2*LR^2 + 3/4*nf^4*T^5*h^10*W^2*QL*QRd*LL^2*LRd^2 - 3/8*
      nf^4*T^5*h^10*W^2*QL*QRd^4*LRd - nf^4*T^5*h^10*W^2*QL*QR^2*LR^2*LRd + 2*
      nf^4*T^5*h^10*W^2*QL*QLd^2*QR^2*QRd - 1/2*nf^4*T^5*h^10*W^2*QL*QLd^4*LRd
       + 2*nf^4*T^5*h^10*W^2*QL^2*QRd^2*LLd*LR + 3/2*nf^4*T^5*h^10*W^2*QL^2*
      QRd^2*LL*LRd - nf^4*T^5*h^10*W^2*QL^2*QR*LL^2*LLd + 2*nf^4*T^5*h^10*W^2*
      QL^2*QLd*QR*QRd^2 - 1/6*nf^4*T^5*h^10*W^2*QL^3*LR^2*LRd - 1/3*nf^4*T^5*
      h^10*W^2*QL^3*LL*LLd*LR - 3/4*nf^4*T^5*h^10*W^2*QL^3*LL^2*LRd + 3/2*nf^4
      *T^5*h^10*W^2*QL^3*QRd^3 - 3/8*nf^4*T^5*h^10*W^2*QL^4*QRd*LL - 1/2*nf^4*
      T^5*h^10*W^2*QL^4*QLd*LR + nf^4*T^5*h^10*W^3*LR^2*LRd^2 + 3/2*nf^4*T^5*
      h^10*W^3*LLd^2*LR^2 + 4*nf^4*T^5*h^10*W^3*LL*LLd*LR*LRd + 3/2*nf^4*T^5*
      h^10*W^3*LL^2*LRd^2 + nf^4*T^5*h^10*W^3*LL^2*LLd^2 + nf^4*T^5*h^10*W^3*
      QRd^3*LRd + 4*nf^4*T^5*h^10*W^3*QR*QRd*LR*LRd + 4*nf^4*T^5*h^10*W^3*QR*
      QRd*LL*LLd + 2*nf^4*T^5*h^10*W^3*QR^2*QRd^2 + nf^4*T^5*h^10*W^3*QR^3*LR
       + 2*nf^4*T^5*h^10*W^3*QLd*QRd^2*LLd + 6*nf^4*T^5*h^10*W^3*QLd*QR*LLd*LR
       + 4*nf^4*T^5*h^10*W^3*QLd*QR*LL*LRd + 2*nf^4*T^5*h^10*W^3*QLd^2*QRd*LRd
       + 3*nf^4*T^5*h^10*W^3*QLd^2*QR^2 + nf^4*T^5*h^10*W^3*QLd^3*LLd + 4*nf^4
      *T^5*h^10*W^3*QL*QRd*LLd*LR + 6*nf^4*T^5*h^10*W^3*QL*QRd*LL*LRd + 2*nf^4
      *T^5*h^10*W^3*QL*QR^2*LL + 4*nf^4*T^5*h^10*W^3*QL*QLd*LR*LRd + 4*nf^4*
      T^5*h^10*W^3*QL*QLd*LL*LLd + 8*nf^4*T^5*h^10*W^3*QL*QLd*QR*QRd + 3*nf^4*
      T^5*h^10*W^3*QL^2*QRd^2 + 2*nf^4*T^5*h^10*W^3*QL^2*QR*LR + 2*nf^4*T^5*
      h^10*W^3*QL^2*QLd^2 + nf^4*T^5*h^10*W^3*QL^3*LL - 23/64*nf^4*T^5*h^10*u*
      p*LR^4*LRd^4 + 3/32*nf^4*T^5*h^10*u*p*LLd^2*LR^4*LRd^2 + 11/36*nf^4*T^5*
      h^10*u*p*LLd^4*LR^4 + 4/9*nf^4*T^5*h^10*u*p*LL*LLd^3*LR^3*LRd + 3/32*
      nf^4*T^5*h^10*u*p*LL^2*LR^2*LRd^4 + 1/16*nf^4*T^5*h^10*u*p*LL^2*LLd^2*
      LR^2*LRd^2 + 3/32*nf^4*T^5*h^10*u*p*LL^2*LLd^4*LR^2 + 4/9*nf^4*T^5*h^10*
      u*p*LL^3*LLd*LR*LRd^3 + 11/36*nf^4*T^5*h^10*u*p*LL^4*LRd^4 + 3/32*nf^4*
      T^5*h^10*u*p*LL^4*LLd^2*LRd^2 - 23/64*nf^4*T^5*h^10*u*p*LL^4*LLd^4 + 2/9
      *nf^4*T^5*h^10*u*p*QRd^3*LR^2*LRd^3 + 1/9*nf^4*T^5*h^10*u*p*QRd^3*LL^2*
      LRd^3 + 1/36*nf^4*T^5*h^10*u*p*QRd^6*LRd^2 + 55/288*nf^4*T^5*h^10*u*p*
      QRd^6*LLd^2 + 1/8*nf^4*T^5*h^10*u*p*QR*QRd^4*LR*LRd^2 - 3/8*nf^4*T^5*
      h^10*u*p*QR*QRd^4*LLd^2*LR + 1/8*nf^4*T^5*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2
       + 3/8*nf^4*T^5*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 3/8*nf^4*T^5*h^10*u*p*
      QR^2*QRd^2*LL^2*LRd^2 + 1/8*nf^4*T^5*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 - 3/
      8*nf^4*T^5*h^10*u*p*QR^2*QRd^5*LRd + 2/9*nf^4*T^5*h^10*u*p*QR^3*LR^3*
      LRd^2 + 1/9*nf^4*T^5*h^10*u*p*QR^3*LLd^2*LR^3 + 1/8*nf^4*T^5*h^10*u*p*
      QR^4*QRd*LR^2*LRd - 3/8*nf^4*T^5*h^10*u*p*QR^4*QRd*LL^2*LRd + 31/64*nf^4
      *T^5*h^10*u*p*QR^4*QRd^4 - 3/8*nf^4*T^5*h^10*u*p*QR^5*QRd^2*LR + 1/36*
      nf^4*T^5*h^10*u*p*QR^6*LR^2 + 55/288*nf^4*T^5*h^10*u*p*QR^6*LL^2 + 2/9*
      nf^4*T^5*h^10*u*p*QLd*QR*LLd^3*LR^3 + 4/9*nf^4*T^5*h^10*u*p*QLd*QR*LL^3*
      LRd^3 + 3/8*nf^4*T^5*h^10*u*p*QLd*QR^2*QRd^4*LLd - 1/8*nf^4*T^5*h^10*u*p
      *QLd*QR^4*LL^2*LLd - nf^4*T^5*h^10*u*p*QLd*QR^5*QRd*LL + 13/32*nf^4*T^5*
      h^10*u*p*QLd^2*QRd^4*LRd^2 + 3/32*nf^4*T^5*h^10*u*p*QLd^2*QRd^4*LLd^2 +
      3/8*nf^4*T^5*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 + 1/8*nf^4*T^5*h^10*u*p*
      QLd^2*QR^2*LL^2*LRd^2 + 3/8*nf^4*T^5*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 21/
      32*nf^4*T^5*h^10*u*p*QLd^2*QR^4*QRd^2 - 31/60*nf^4*T^5*h^10*u*p*QLd^2*
      QR^5*LR + 1/9*nf^4*T^5*h^10*u*p*QLd^3*LLd^3*LR^2 + 2/9*nf^4*T^5*h^10*u*p
      *QLd^3*LL^2*LLd^3 + 2/3*nf^4*T^5*h^10*u*p*QLd^3*QR^3*LLd*LR + 4/3*nf^4*
      T^5*h^10*u*p*QLd^3*QR^3*LL*LRd + 3/32*nf^4*T^5*h^10*u*p*QLd^4*QRd^2*
      LRd^2 + 13/32*nf^4*T^5*h^10*u*p*QLd^4*QRd^2*LLd^2 - 1/8*nf^4*T^5*h^10*u*
      p*QLd^4*QR*LR*LRd^2 - 1/8*nf^4*T^5*h^10*u*p*QLd^4*QR^2*QRd*LRd + 13/36*
      nf^4*T^5*h^10*u*p*QLd^4*QR^4 - 31/60*nf^4*T^5*h^10*u*p*QLd^5*QR^2*LLd +
      55/288*nf^4*T^5*h^10*u*p*QLd^6*LRd^2 + 1/36*nf^4*T^5*h^10*u*p*QLd^6*
      LLd^2 + 4/9*nf^4*T^5*h^10*u*p*QL*QRd*LLd^3*LR^3 + 2/9*nf^4*T^5*h^10*u*p*
      QL*QRd*LL^3*LRd^3 - 1/8*nf^4*T^5*h^10*u*p*QL*QRd^4*LL*LLd^2 - nf^4*T^5*
      h^10*u*p*QL*QR*QRd^5*LLd + 3/8*nf^4*T^5*h^10*u*p*QL*QR^4*QRd^2*LL - 1/8*
      nf^4*T^5*h^10*u*p*QL*QLd^2*QR^4*LL + 8/9*nf^4*T^5*h^10*u*p*QL*QLd^3*QR^3
      *QRd - 3/8*nf^4*T^5*h^10*u*p*QL*QLd^4*LL*LRd^2 + 1/8*nf^4*T^5*h^10*u*p*
      QL*QLd^4*LL*LLd^2 - nf^4*T^5*h^10*u*p*QL*QLd^5*QR*LRd + 3/8*nf^4*T^5*
      h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 1/8*nf^4*T^5*h^10*u*p*QL^2*QRd^2*LLd^2*
      LR^2 + 3/8*nf^4*T^5*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 - 31/60*nf^4*T^5*h^10
      *u*p*QL^2*QRd^5*LRd + 21/32*nf^4*T^5*h^10*u*p*QL^2*QR^2*QRd^4 + 13/32*
      nf^4*T^5*h^10*u*p*QL^2*QR^4*LR^2 + 3/32*nf^4*T^5*h^10*u*p*QL^2*QR^4*LL^2
       - 1/8*nf^4*T^5*h^10*u*p*QL^2*QLd*QRd^4*LLd + 1/8*nf^4*T^5*h^10*u*p*QL^2
      *QLd^2*LR^2*LRd^2 + 3/8*nf^4*T^5*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 3/8*
      nf^4*T^5*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 1/8*nf^4*T^5*h^10*u*p*QL^2*
      QLd^2*LL^2*LLd^2 + 7/16*nf^4*T^5*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 3/8*
      nf^4*T^5*h^10*u*p*QL^2*QLd^4*QRd*LRd + 21/32*nf^4*T^5*h^10*u*p*QL^2*
      QLd^4*QR^2 - 3/8*nf^4*T^5*h^10*u*p*QL^2*QLd^5*LLd + 1/9*nf^4*T^5*h^10*u*
      p*QL^3*LL^3*LRd^2 + 2/9*nf^4*T^5*h^10*u*p*QL^3*LL^3*LLd^2 + 4/3*nf^4*T^5
      *h^10*u*p*QL^3*QRd^3*LLd*LR + 2/3*nf^4*T^5*h^10*u*p*QL^3*QRd^3*LL*LRd +
      8/9*nf^4*T^5*h^10*u*p*QL^3*QLd*QR*QRd^3 - 1/8*nf^4*T^5*h^10*u*p*QL^4*QRd
      *LR^2*LRd + 13/36*nf^4*T^5*h^10*u*p*QL^4*QRd^4 - 1/8*nf^4*T^5*h^10*u*p*
      QL^4*QR*QRd^2*LR + 3/32*nf^4*T^5*h^10*u*p*QL^4*QR^2*LR^2 + 13/32*nf^4*
      T^5*h^10*u*p*QL^4*QR^2*LL^2 - 3/8*nf^4*T^5*h^10*u*p*QL^4*QLd*LLd*LR^2 +
      1/8*nf^4*T^5*h^10*u*p*QL^4*QLd*LL^2*LLd + 21/32*nf^4*T^5*h^10*u*p*QL^4*
      QLd^2*QRd^2 + 3/8*nf^4*T^5*h^10*u*p*QL^4*QLd^2*QR*LR + 31/64*nf^4*T^5*
      h^10*u*p*QL^4*QLd^4 - 31/60*nf^4*T^5*h^10*u*p*QL^5*QRd^2*LL - nf^4*T^5*
      h^10*u*p*QL^5*QLd*QRd*LR - 3/8*nf^4*T^5*h^10*u*p*QL^5*QLd^2*LL + 55/288*
      nf^4*T^5*h^10*u*p*QL^6*LR^2 + 1/36*nf^4*T^5*h^10*u*p*QL^6*LL^2 + 3/4*
      nf^4*T^5*h^10*u*p*W*LLd*LR^3*LRd^2 + 119/36*nf^4*T^5*h^10*u*p*W*LLd^3*
      LR^3 + 3/4*nf^4*T^5*h^10*u*p*W*LL*LR^2*LRd^3 + 7/4*nf^4*T^5*h^10*u*p*W*
      LL*LLd^2*LR^2*LRd + 7/4*nf^4*T^5*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 3/4*nf^4
      *T^5*h^10*u*p*W*LL^2*LLd^3*LR + 119/36*nf^4*T^5*h^10*u*p*W*LL^3*LRd^3 +
      3/4*nf^4*T^5*h^10*u*p*W*LL^3*LLd^2*LRd - nf^4*T^5*h^10*u*p*W*QRd^3*LLd*
      LR*LRd - 23/12*nf^4*T^5*h^10*u*p*W*QRd^3*LL*LRd^2 - 7/4*nf^4*T^5*h^10*u*
      p*W*QRd^3*LL*LLd^2 - 7/8*nf^4*T^5*h^10*u*p*W*QR*QRd^4*LLd + 5/2*nf^4*T^5
      *h^10*u*p*W*QR^2*QRd^2*LLd*LR + 5/2*nf^4*T^5*h^10*u*p*W*QR^2*QRd^2*LL*
      LRd - 23/12*nf^4*T^5*h^10*u*p*W*QR^3*LLd*LR^2 - nf^4*T^5*h^10*u*p*W*QR^3
      *LL*LR*LRd - 7/4*nf^4*T^5*h^10*u*p*W*QR^3*LL^2*LLd - 7/8*nf^4*T^5*h^10*u
      *p*W*QR^4*QRd*LL - 7/4*nf^4*T^5*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 - 5/4*nf^4
      *T^5*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 5/4*nf^4*T^5*h^10*u*p*W*QLd*QR*LR^2
      *LRd^2 + 11/4*nf^4*T^5*h^10*u*p*W*QLd*QR*LLd^2*LR^2 + 7/4*nf^4*T^5*h^10*
      u*p*W*QLd*QR*LL^2*LRd^2 + 5/4*nf^4*T^5*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 5/
      2*nf^4*T^5*h^10*u*p*W*QLd*QR^3*QRd^2 - 11/8*nf^4*T^5*h^10*u*p*W*QLd*QR^4
      *LR - 5/4*nf^4*T^5*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 - 7/4*nf^4*T^5*h^10*u*p
      *W*QLd^2*QRd*LL*LLd^2 - 5/4*nf^4*T^5*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 11/
      2*nf^4*T^5*h^10*u*p*W*QLd^2*QR^2*LLd*LR + 7/2*nf^4*T^5*h^10*u*p*W*QLd^2*
      QR^2*LL*LRd - 7/4*nf^4*T^5*h^10*u*p*W*QLd^3*LR*LRd^2 - 23/12*nf^4*T^5*
      h^10*u*p*W*QLd^3*LLd^2*LR - nf^4*T^5*h^10*u*p*W*QLd^3*LL*LLd*LRd + 11/2*
      nf^4*T^5*h^10*u*p*W*QLd^3*QR^3 - 11/8*nf^4*T^5*h^10*u*p*W*QLd^4*QR*LLd
       + 5/4*nf^4*T^5*h^10*u*p*W*QL*QRd*LR^2*LRd^2 + 7/4*nf^4*T^5*h^10*u*p*W*
      QL*QRd*LLd^2*LR^2 + 11/4*nf^4*T^5*h^10*u*p*W*QL*QRd*LL^2*LRd^2 + 5/4*
      nf^4*T^5*h^10*u*p*W*QL*QRd*LL^2*LLd^2 - 11/8*nf^4*T^5*h^10*u*p*W*QL*
      QRd^4*LRd - 7/4*nf^4*T^5*h^10*u*p*W*QL*QR^2*LR^2*LRd - 5/4*nf^4*T^5*h^10
      *u*p*W*QL*QR^2*LL^2*LRd + 5/2*nf^4*T^5*h^10*u*p*W*QL*QR^2*QRd^3 - 5/4*
      nf^4*T^5*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 7/2*nf^4*T^5*h^10*u*p*W*QL*
      QLd^2*QR^2*QRd - 7/8*nf^4*T^5*h^10*u*p*W*QL*QLd^4*LRd + 7/2*nf^4*T^5*
      h^10*u*p*W*QL^2*QRd^2*LLd*LR + 11/2*nf^4*T^5*h^10*u*p*W*QL^2*QRd^2*LL*
      LRd - 5/4*nf^4*T^5*h^10*u*p*W*QL^2*QR*LLd*LR^2 - 7/4*nf^4*T^5*h^10*u*p*W
      *QL^2*QR*LL^2*LLd - 5/4*nf^4*T^5*h^10*u*p*W*QL^2*QR^2*QRd*LL + 7/2*nf^4*
      T^5*h^10*u*p*W*QL^2*QLd*QR*QRd^2 - 5/4*nf^4*T^5*h^10*u*p*W*QL^2*QLd*QR^2
      *LR + 5/2*nf^4*T^5*h^10*u*p*W*QL^2*QLd^2*LLd*LR + 5/2*nf^4*T^5*h^10*u*p*
      W*QL^2*QLd^2*LL*LRd + 5/2*nf^4*T^5*h^10*u*p*W*QL^2*QLd^3*QR - 7/4*nf^4*
      T^5*h^10*u*p*W*QL^3*LR^2*LRd - nf^4*T^5*h^10*u*p*W*QL^3*LL*LLd*LR - 23/
      12*nf^4*T^5*h^10*u*p*W*QL^3*LL^2*LRd + 11/2*nf^4*T^5*h^10*u*p*W*QL^3*
      QRd^3 + 5/2*nf^4*T^5*h^10*u*p*W*QL^3*QLd^2*QRd - 11/8*nf^4*T^5*h^10*u*p*
      W*QL^4*QRd*LL - 7/8*nf^4*T^5*h^10*u*p*W*QL^4*QLd*LR + 39/2*nf^4*T^5*h^10
      *u*p*W^2*LR^2*LRd^2 + 89/4*nf^4*T^5*h^10*u*p*W^2*LLd^2*LR^2 + 78*nf^4*
      T^5*h^10*u*p*W^2*LL*LLd*LR*LRd + 89/4*nf^4*T^5*h^10*u*p*W^2*LL^2*LRd^2
       + 39/2*nf^4*T^5*h^10*u*p*W^2*LL^2*LLd^2 + 89/6*nf^4*T^5*h^10*u*p*W^2*
      QRd^3*LRd + 78*nf^4*T^5*h^10*u*p*W^2*QR*QRd*LR*LRd + 78*nf^4*T^5*h^10*u*
      p*W^2*QR*QRd*LL*LLd + 39*nf^4*T^5*h^10*u*p*W^2*QR^2*QRd^2 + 89/6*nf^4*
      T^5*h^10*u*p*W^2*QR^3*LR + 39*nf^4*T^5*h^10*u*p*W^2*QLd*QRd^2*LLd + 89*
      nf^4*T^5*h^10*u*p*W^2*QLd*QR*LLd*LR + 78*nf^4*T^5*h^10*u*p*W^2*QLd*QR*LL
      *LRd + 39*nf^4*T^5*h^10*u*p*W^2*QLd^2*QRd*LRd + 89/2*nf^4*T^5*h^10*u*p*
      W^2*QLd^2*QR^2 + 89/6*nf^4*T^5*h^10*u*p*W^2*QLd^3*LLd + 78*nf^4*T^5*h^10
      *u*p*W^2*QL*QRd*LLd*LR + 89*nf^4*T^5*h^10*u*p*W^2*QL*QRd*LL*LRd + 39*
      nf^4*T^5*h^10*u*p*W^2*QL*QR^2*LL + 78*nf^4*T^5*h^10*u*p*W^2*QL*QLd*LR*
      LRd + 78*nf^4*T^5*h^10*u*p*W^2*QL*QLd*LL*LLd + 156*nf^4*T^5*h^10*u*p*W^2
      *QL*QLd*QR*QRd + 89/2*nf^4*T^5*h^10*u*p*W^2*QL^2*QRd^2 + 39*nf^4*T^5*
      h^10*u*p*W^2*QL^2*QR*LR + 39*nf^4*T^5*h^10*u*p*W^2*QL^2*QLd^2 + 89/6*
      nf^4*T^5*h^10*u*p*W^2*QL^3*LL - 25/144*nf^4*T^5*h^10*u^2*LR^4*LRd^4 - 3/
      16*nf^4*T^5*h^10*u^2*LLd^2*LR^4*LRd^2 + 71/144*nf^4*T^5*h^10*u^2*LLd^4*
      LR^4 + 2/9*nf^4*T^5*h^10*u^2*LL*LLd*LR^3*LRd^3 + 2/3*nf^4*T^5*h^10*u^2*
      LL*LLd^3*LR^3*LRd - 3/16*nf^4*T^5*h^10*u^2*LL^2*LR^2*LRd^4 - 1/4*nf^4*
      T^5*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 3/16*nf^4*T^5*h^10*u^2*LL^2*LLd^4*
      LR^2 + 2/3*nf^4*T^5*h^10*u^2*LL^3*LLd*LR*LRd^3 + 2/9*nf^4*T^5*h^10*u^2*
      LL^3*LLd^3*LR*LRd + 71/144*nf^4*T^5*h^10*u^2*LL^4*LRd^4 - 3/16*nf^4*T^5*
      h^10*u^2*LL^4*LLd^2*LRd^2 - 25/144*nf^4*T^5*h^10*u^2*LL^4*LLd^4 + 1/3*
      nf^4*T^5*h^10*u^2*QRd^3*LR^2*LRd^3 - 1/12*nf^4*T^5*h^10*u^2*QRd^3*LLd^2*
      LR^2*LRd + 2/9*nf^4*T^5*h^10*u^2*QRd^3*LL*LLd^3*LR + 5/18*nf^4*T^5*h^10*
      u^2*QRd^3*LL^2*LRd^3 + 11/72*nf^4*T^5*h^10*u^2*QRd^6*LRd^2 + 7/48*nf^4*
      T^5*h^10*u^2*QRd^6*LLd^2 + 2/9*nf^4*T^5*h^10*u^2*QR*QRd*LR^3*LRd^3 + 2/9
      *nf^4*T^5*h^10*u^2*QR*QRd*LL^3*LLd^3 - 1/4*nf^4*T^5*h^10*u^2*QR*QRd^4*
      LLd^2*LR - 1/2*nf^4*T^5*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 3/4*nf^4*T^5*
      h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 - 3/4*nf^4*T^5*h^10*u^2*QR^2*QRd^2*LL^2*
      LRd^2 - 1/2*nf^4*T^5*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 2/5*nf^4*T^5*h^10*
      u^2*QR^2*QRd^5*LRd + 1/3*nf^4*T^5*h^10*u^2*QR^3*LR^3*LRd^2 + 5/18*nf^4*
      T^5*h^10*u^2*QR^3*LLd^2*LR^3 - 1/12*nf^4*T^5*h^10*u^2*QR^3*LL^2*LR*LRd^2
       + 2/9*nf^4*T^5*h^10*u^2*QR^3*LL^3*LLd*LRd + 2/3*nf^4*T^5*h^10*u^2*QR^3*
      QRd^3*LR*LRd + 2/3*nf^4*T^5*h^10*u^2*QR^3*QRd^3*LL*LLd - 1/4*nf^4*T^5*
      h^10*u^2*QR^4*QRd*LL^2*LRd + 49/144*nf^4*T^5*h^10*u^2*QR^4*QRd^4 - 2/5*
      nf^4*T^5*h^10*u^2*QR^5*QRd^2*LR + 11/72*nf^4*T^5*h^10*u^2*QR^6*LR^2 + 7/
      48*nf^4*T^5*h^10*u^2*QR^6*LL^2 + 1/12*nf^4*T^5*h^10*u^2*QLd*QRd^2*LL^2*
      LLd^3 + 5/9*nf^4*T^5*h^10*u^2*QLd*QR*LLd^3*LR^3 + 2/3*nf^4*T^5*h^10*u^2*
      QLd*QR*LL^3*LRd^3 + 1/4*nf^4*T^5*h^10*u^2*QLd*QR^2*QRd^4*LLd - 4/5*nf^4*
      T^5*h^10*u^2*QLd*QR^5*QRd*LL + 1/12*nf^4*T^5*h^10*u^2*QLd^2*QRd*LR^2*
      LRd^3 - 9/16*nf^4*T^5*h^10*u^2*QLd^2*QRd^4*LRd^2 - 7/24*nf^4*T^5*h^10*
      u^2*QLd^2*QRd^4*LLd^2 - 3/4*nf^4*T^5*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 - 1/
      2*nf^4*T^5*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^4*T^5*h^10*u^2*QLd^2*
      QR^2*LL^2*LRd^2 - 3/4*nf^4*T^5*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 - 1/12*
      nf^4*T^5*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 21/16*nf^4*T^5*h^10*u^2*QLd^2*
      QR^4*QRd^2 - 1/2*nf^4*T^5*h^10*u^2*QLd^2*QR^5*LR + 5/18*nf^4*T^5*h^10*
      u^2*QLd^3*LLd^3*LR^2 + 2/9*nf^4*T^5*h^10*u^2*QLd^3*LL*LR*LRd^3 - 1/12*
      nf^4*T^5*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 1/3*nf^4*T^5*h^10*u^2*QLd^3*
      LL^2*LLd^3 + 4/9*nf^4*T^5*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 5/3*nf^4*T^5*
      h^10*u^2*QLd^3*QR^3*LLd*LR + 2*nf^4*T^5*h^10*u^2*QLd^3*QR^3*LL*LRd - 7/
      24*nf^4*T^5*h^10*u^2*QLd^4*QRd^2*LRd^2 - 9/16*nf^4*T^5*h^10*u^2*QLd^4*
      QRd^2*LLd^2 + 97/144*nf^4*T^5*h^10*u^2*QLd^4*QR^4 - 1/2*nf^4*T^5*h^10*
      u^2*QLd^5*QR^2*LLd + 7/48*nf^4*T^5*h^10*u^2*QLd^6*LRd^2 + 11/72*nf^4*T^5
      *h^10*u^2*QLd^6*LLd^2 + 2/3*nf^4*T^5*h^10*u^2*QL*QRd*LLd^3*LR^3 + 5/9*
      nf^4*T^5*h^10*u^2*QL*QRd*LL^3*LRd^3 - 4/5*nf^4*T^5*h^10*u^2*QL*QR*QRd^5*
      LLd + 1/12*nf^4*T^5*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 1/4*nf^4*T^5*h^10*u^2*
      QL*QR^4*QRd^2*LL + 2/9*nf^4*T^5*h^10*u^2*QL*QLd*LR^3*LRd^3 + 2/9*nf^4*
      T^5*h^10*u^2*QL*QLd*LL^3*LLd^3 + 4/9*nf^4*T^5*h^10*u^2*QL*QLd*QR^3*QRd^3
       + 4/3*nf^4*T^5*h^10*u^2*QL*QLd^3*QR^3*QRd - 1/4*nf^4*T^5*h^10*u^2*QL*
      QLd^4*LL*LRd^2 - 4/5*nf^4*T^5*h^10*u^2*QL*QLd^5*QR*LRd - 3/4*nf^4*T^5*
      h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 - 1/2*nf^4*T^5*h^10*u^2*QL^2*QRd^2*LLd^2*
      LR^2 - 1/2*nf^4*T^5*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 - 3/4*nf^4*T^5*h^10*
      u^2*QL^2*QRd^2*LL^2*LLd^2 - 1/2*nf^4*T^5*h^10*u^2*QL^2*QRd^5*LRd + 1/12*
      nf^4*T^5*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 21/16*nf^4*T^5*h^10*u^2*QL^2*QR^2
      *QRd^4 - 1/12*nf^4*T^5*h^10*u^2*QL^2*QR^3*QRd^2*LR - 9/16*nf^4*T^5*h^10*
      u^2*QL^2*QR^4*LR^2 - 7/24*nf^4*T^5*h^10*u^2*QL^2*QR^4*LL^2 - 1/2*nf^4*
      T^5*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 - 3/4*nf^4*T^5*h^10*u^2*QL^2*QLd^2*
      LLd^2*LR^2 - 3/4*nf^4*T^5*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 1/2*nf^4*T^5*
      h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 7/4*nf^4*T^5*h^10*u^2*QL^2*QLd^2*QR^2*
      QRd^2 - 1/12*nf^4*T^5*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 1/4*nf^4*T^5*h^10*
      u^2*QL^2*QLd^4*QRd*LRd - 21/16*nf^4*T^5*h^10*u^2*QL^2*QLd^4*QR^2 - 2/5*
      nf^4*T^5*h^10*u^2*QL^2*QLd^5*LLd + 2/9*nf^4*T^5*h^10*u^2*QL^3*LLd*LR^3*
      LRd - 1/12*nf^4*T^5*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 5/18*nf^4*T^5*h^10*u^2
      *QL^3*LL^3*LRd^2 + 1/3*nf^4*T^5*h^10*u^2*QL^3*LL^3*LLd^2 + 2*nf^4*T^5*
      h^10*u^2*QL^3*QRd^3*LLd*LR + 5/3*nf^4*T^5*h^10*u^2*QL^3*QRd^3*LL*LRd + 4/
      9*nf^4*T^5*h^10*u^2*QL^3*QR^3*LL*LR + 4/3*nf^4*T^5*h^10*u^2*QL^3*QLd*QR*
      QRd^3 - 1/12*nf^4*T^5*h^10*u^2*QL^3*QLd^2*QR^2*LL + 2/3*nf^4*T^5*h^10*
      u^2*QL^3*QLd^3*LR*LRd + 2/3*nf^4*T^5*h^10*u^2*QL^3*QLd^3*LL*LLd + 4/9*
      nf^4*T^5*h^10*u^2*QL^3*QLd^3*QR*QRd + 97/144*nf^4*T^5*h^10*u^2*QL^4*
      QRd^4 - 7/24*nf^4*T^5*h^10*u^2*QL^4*QR^2*LR^2 - 9/16*nf^4*T^5*h^10*u^2*
      QL^4*QR^2*LL^2 - 1/4*nf^4*T^5*h^10*u^2*QL^4*QLd*LLd*LR^2 - 21/16*nf^4*
      T^5*h^10*u^2*QL^4*QLd^2*QRd^2 + 1/4*nf^4*T^5*h^10*u^2*QL^4*QLd^2*QR*LR
       + 49/144*nf^4*T^5*h^10*u^2*QL^4*QLd^4 - 1/2*nf^4*T^5*h^10*u^2*QL^5*
      QRd^2*LL - 4/5*nf^4*T^5*h^10*u^2*QL^5*QLd*QRd*LR - 2/5*nf^4*T^5*h^10*u^2
      *QL^5*QLd^2*LL + 7/48*nf^4*T^5*h^10*u^2*QL^6*LR^2 + 11/72*nf^4*T^5*h^10*
      u^2*QL^6*LL^2 + 1/3*nf^4*T^5*h^10*u^2*G*QRd^3*LLd*LR*LRd + 1/6*nf^4*T^5*
      h^10*u^2*G*QRd^3*LL*LLd^2 + 1/3*nf^4*T^5*h^10*u^2*G*QR*QRd^4*LLd + 1/3*
      nf^4*T^5*h^10*u^2*G*QR^3*LL*LR*LRd + 1/6*nf^4*T^5*h^10*u^2*G*QR^3*LL^2*
      LLd + 1/3*nf^4*T^5*h^10*u^2*G*QR^4*QRd*LL + 1/4*nf^4*T^5*h^10*u^2*G*QLd*
      QR*LR^2*LRd^2 + 1/2*nf^4*T^5*h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*T^5
      *h^10*u^2*G*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*T^5*h^10*u^2*G*QLd*QR*LL^2*
      LLd^2 + 1/3*nf^4*T^5*h^10*u^2*G*QLd*QR*QRd^3*LRd + 5/12*nf^4*T^5*h^10*
      u^2*G*QLd*QR^3*QRd^2 + 1/6*nf^4*T^5*h^10*u^2*G*QLd^3*LR*LRd^2 + 1/3*nf^4
      *T^5*h^10*u^2*G*QLd^3*LL*LLd*LRd + 1/3*nf^4*T^5*h^10*u^2*G*QLd^3*QR*QRd*
      LRd + 1/2*nf^4*T^5*h^10*u^2*G*QLd^3*QR^3 + 1/4*nf^4*T^5*h^10*u^2*G*QL*
      QRd*LR^2*LRd^2 + 1/4*nf^4*T^5*h^10*u^2*G*QL*QRd*LLd^2*LR^2 + 1/2*nf^4*
      T^5*h^10*u^2*G*QL*QRd*LL^2*LRd^2 + 1/4*nf^4*T^5*h^10*u^2*G*QL*QRd*LL^2*
      LLd^2 + 5/12*nf^4*T^5*h^10*u^2*G*QL*QR^2*QRd^3 + 1/3*nf^4*T^5*h^10*u^2*G
      *QL*QR^3*QRd*LR + 1/3*nf^4*T^5*h^10*u^2*G*QL*QLd*QRd^3*LLd + 1/3*nf^4*
      T^5*h^10*u^2*G*QL*QLd*QR^3*LL + 1/4*nf^4*T^5*h^10*u^2*G*QL*QLd^2*QR^2*
      QRd + 1/3*nf^4*T^5*h^10*u^2*G*QL*QLd^3*QRd*LLd + 1/3*nf^4*T^5*h^10*u^2*G
      *QL*QLd^4*LRd + 1/4*nf^4*T^5*h^10*u^2*G*QL^2*QLd*QR*QRd^2 + 5/12*nf^4*
      T^5*h^10*u^2*G*QL^2*QLd^3*QR + 1/6*nf^4*T^5*h^10*u^2*G*QL^3*LR^2*LRd + 1/
      3*nf^4*T^5*h^10*u^2*G*QL^3*LL*LLd*LR + 1/2*nf^4*T^5*h^10*u^2*G*QL^3*
      QRd^3 + 1/3*nf^4*T^5*h^10*u^2*G*QL^3*QR*QRd*LR + 1/3*nf^4*T^5*h^10*u^2*G
      *QL^3*QLd*QR*LL + 5/12*nf^4*T^5*h^10*u^2*G*QL^3*QLd^2*QRd + 1/3*nf^4*T^5
      *h^10*u^2*G*QL^4*QLd*LR - 1/4*nf^4*T^5*h^10*u^2*W*LLd*LR^3*LRd^2 + 5/2*
      nf^4*T^5*h^10*u^2*W*LLd^3*LR^3 - 1/4*nf^4*T^5*h^10*u^2*W*LL*LR^2*LRd^3
       + 7/4*nf^4*T^5*h^10*u^2*W*LL*LLd^2*LR^2*LRd + 7/4*nf^4*T^5*h^10*u^2*W*
      LL^2*LLd*LR*LRd^2 - 1/4*nf^4*T^5*h^10*u^2*W*LL^2*LLd^3*LR + 5/2*nf^4*T^5
      *h^10*u^2*W*LL^3*LRd^3 - 1/4*nf^4*T^5*h^10*u^2*W*LL^3*LLd^2*LRd - 2*nf^4
      *T^5*h^10*u^2*W*QRd^3*LLd*LR*LRd - 5/2*nf^4*T^5*h^10*u^2*W*QRd^3*LL*
      LRd^2 - 7/4*nf^4*T^5*h^10*u^2*W*QRd^3*LL*LLd^2 - 7/8*nf^4*T^5*h^10*u^2*W
      *QR*QRd^4*LLd + 3/2*nf^4*T^5*h^10*u^2*W*QR^2*QRd^2*LLd*LR + 3/2*nf^4*T^5
      *h^10*u^2*W*QR^2*QRd^2*LL*LRd - 5/2*nf^4*T^5*h^10*u^2*W*QR^3*LLd*LR^2 -
      2*nf^4*T^5*h^10*u^2*W*QR^3*LL*LR*LRd - 7/4*nf^4*T^5*h^10*u^2*W*QR^3*LL^2
      *LLd - 7/8*nf^4*T^5*h^10*u^2*W*QR^4*QRd*LL - 7/4*nf^4*T^5*h^10*u^2*W*QLd
      *QRd^2*LR*LRd^2 - 3/4*nf^4*T^5*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 3/4*nf^4*
      T^5*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 5/2*nf^4*T^5*h^10*u^2*W*QLd*QR*LLd^2*
      LR^2 + 7/4*nf^4*T^5*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 3/4*nf^4*T^5*h^10*u^2
      *W*QLd*QR*LL^2*LLd^2 + 3/2*nf^4*T^5*h^10*u^2*W*QLd*QR^3*QRd^2 - 5/4*nf^4
      *T^5*h^10*u^2*W*QLd*QR^4*LR - 3/4*nf^4*T^5*h^10*u^2*W*QLd^2*QRd*LL*LRd^2
       - 7/4*nf^4*T^5*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 - 3/4*nf^4*T^5*h^10*u^2*W*
      QLd^2*QR*QRd^2*LLd + 5*nf^4*T^5*h^10*u^2*W*QLd^2*QR^2*LLd*LR + 7/2*nf^4*
      T^5*h^10*u^2*W*QLd^2*QR^2*LL*LRd - 7/4*nf^4*T^5*h^10*u^2*W*QLd^3*LR*
      LRd^2 - 5/2*nf^4*T^5*h^10*u^2*W*QLd^3*LLd^2*LR - 2*nf^4*T^5*h^10*u^2*W*
      QLd^3*LL*LLd*LRd + 5*nf^4*T^5*h^10*u^2*W*QLd^3*QR^3 - 5/4*nf^4*T^5*h^10*
      u^2*W*QLd^4*QR*LLd + 3/4*nf^4*T^5*h^10*u^2*W*QL*QRd*LR^2*LRd^2 + 7/4*
      nf^4*T^5*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 5/2*nf^4*T^5*h^10*u^2*W*QL*QRd*
      LL^2*LRd^2 + 3/4*nf^4*T^5*h^10*u^2*W*QL*QRd*LL^2*LLd^2 - 5/4*nf^4*T^5*
      h^10*u^2*W*QL*QRd^4*LRd - 7/4*nf^4*T^5*h^10*u^2*W*QL*QR^2*LR^2*LRd - 3/4
      *nf^4*T^5*h^10*u^2*W*QL*QR^2*LL^2*LRd + 3/2*nf^4*T^5*h^10*u^2*W*QL*QR^2*
      QRd^3 - 3/4*nf^4*T^5*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 7/2*nf^4*T^5*h^10*
      u^2*W*QL*QLd^2*QR^2*QRd - 7/8*nf^4*T^5*h^10*u^2*W*QL*QLd^4*LRd + 7/2*
      nf^4*T^5*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 5*nf^4*T^5*h^10*u^2*W*QL^2*QRd^2
      *LL*LRd - 3/4*nf^4*T^5*h^10*u^2*W*QL^2*QR*LLd*LR^2 - 7/4*nf^4*T^5*h^10*
      u^2*W*QL^2*QR*LL^2*LLd - 3/4*nf^4*T^5*h^10*u^2*W*QL^2*QR^2*QRd*LL + 7/2*
      nf^4*T^5*h^10*u^2*W*QL^2*QLd*QR*QRd^2 - 3/4*nf^4*T^5*h^10*u^2*W*QL^2*QLd
      *QR^2*LR + 3/2*nf^4*T^5*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 3/2*nf^4*T^5*h^10
      *u^2*W*QL^2*QLd^2*LL*LRd + 3/2*nf^4*T^5*h^10*u^2*W*QL^2*QLd^3*QR - 7/4*
      nf^4*T^5*h^10*u^2*W*QL^3*LR^2*LRd - 2*nf^4*T^5*h^10*u^2*W*QL^3*LL*LLd*LR
       - 5/2*nf^4*T^5*h^10*u^2*W*QL^3*LL^2*LRd + 5*nf^4*T^5*h^10*u^2*W*QL^3*
      QRd^3 + 3/2*nf^4*T^5*h^10*u^2*W*QL^3*QLd^2*QRd - 5/4*nf^4*T^5*h^10*u^2*W
      *QL^4*QRd*LL - 7/8*nf^4*T^5*h^10*u^2*W*QL^4*QLd*LR + 23/3*nf^4*T^5*h^10*
      u^2*W*G*QRd^3*LRd + 22*nf^4*T^5*h^10*u^2*W*G*QR*QRd*LR*LRd + 22*nf^4*T^5
      *h^10*u^2*W*G*QR*QRd*LL*LLd + 22*nf^4*T^5*h^10*u^2*W*G*QR^2*QRd^2 + 23/3
      *nf^4*T^5*h^10*u^2*W*G*QR^3*LR + 22*nf^4*T^5*h^10*u^2*W*G*QLd*QRd^2*LLd
       + 23*nf^4*T^5*h^10*u^2*W*G*QLd*QR*LLd*LR + 22*nf^4*T^5*h^10*u^2*W*G*QLd
      *QR*LL*LRd + 22*nf^4*T^5*h^10*u^2*W*G*QLd^2*QRd*LRd + 23*nf^4*T^5*h^10*
      u^2*W*G*QLd^2*QR^2 + 23/3*nf^4*T^5*h^10*u^2*W*G*QLd^3*LLd + 22*nf^4*T^5*
      h^10*u^2*W*G*QL*QRd*LLd*LR + 23*nf^4*T^5*h^10*u^2*W*G*QL*QRd*LL*LRd + 22
      *nf^4*T^5*h^10*u^2*W*G*QL*QR^2*LL + 22*nf^4*T^5*h^10*u^2*W*G*QL*QLd*LR*
      LRd + 22*nf^4*T^5*h^10*u^2*W*G*QL*QLd*LL*LLd + 88*nf^4*T^5*h^10*u^2*W*G*
      QL*QLd*QR*QRd + 23*nf^4*T^5*h^10*u^2*W*G*QL^2*QRd^2 + 22*nf^4*T^5*h^10*
      u^2*W*G*QL^2*QR*LR + 22*nf^4*T^5*h^10*u^2*W*G*QL^2*QLd^2 + 23/3*nf^4*T^5
      *h^10*u^2*W*G*QL^3*LL + 19*nf^4*T^5*h^10*u^2*W^2*LR^2*LRd^2 + 20*nf^4*
      T^5*h^10*u^2*W^2*LLd^2*LR^2 + 76*nf^4*T^5*h^10*u^2*W^2*LL*LLd*LR*LRd +
      20*nf^4*T^5*h^10*u^2*W^2*LL^2*LRd^2 + 19*nf^4*T^5*h^10*u^2*W^2*LL^2*
      LLd^2 + 40/3*nf^4*T^5*h^10*u^2*W^2*QRd^3*LRd + 76*nf^4*T^5*h^10*u^2*W^2*
      QR*QRd*LR*LRd + 76*nf^4*T^5*h^10*u^2*W^2*QR*QRd*LL*LLd + 38*nf^4*T^5*
      h^10*u^2*W^2*QR^2*QRd^2 + 40/3*nf^4*T^5*h^10*u^2*W^2*QR^3*LR + 38*nf^4*
      T^5*h^10*u^2*W^2*QLd*QRd^2*LLd + 80*nf^4*T^5*h^10*u^2*W^2*QLd*QR*LLd*LR
       + 76*nf^4*T^5*h^10*u^2*W^2*QLd*QR*LL*LRd + 38*nf^4*T^5*h^10*u^2*W^2*
      QLd^2*QRd*LRd + 40*nf^4*T^5*h^10*u^2*W^2*QLd^2*QR^2 + 40/3*nf^4*T^5*h^10
      *u^2*W^2*QLd^3*LLd + 76*nf^4*T^5*h^10*u^2*W^2*QL*QRd*LLd*LR + 80*nf^4*
      T^5*h^10*u^2*W^2*QL*QRd*LL*LRd + 38*nf^4*T^5*h^10*u^2*W^2*QL*QR^2*LL +
      76*nf^4*T^5*h^10*u^2*W^2*QL*QLd*LR*LRd + 76*nf^4*T^5*h^10*u^2*W^2*QL*QLd
      *LL*LLd + 152*nf^4*T^5*h^10*u^2*W^2*QL*QLd*QR*QRd + 40*nf^4*T^5*h^10*u^2
      *W^2*QL^2*QRd^2 + 38*nf^4*T^5*h^10*u^2*W^2*QL^2*QR*LR + 38*nf^4*T^5*h^10
      *u^2*W^2*QL^2*QLd^2 + 40/3*nf^4*T^5*h^10*u^2*W^2*QL^3*LL + 1/12*nf^4*T^5
      *h^10*u^2*B*LLd*LR^3*LRd^2 + 1/2*nf^4*T^5*h^10*u^2*B*LLd^3*LR^3 + 1/12*
      nf^4*T^5*h^10*u^2*B*LL*LR^2*LRd^3 + 1/4*nf^4*T^5*h^10*u^2*B*LL*LLd^2*
      LR^2*LRd + 1/4*nf^4*T^5*h^10*u^2*B*LL^2*LLd*LR*LRd^2 + 1/12*nf^4*T^5*
      h^10*u^2*B*LL^2*LLd^3*LR + 1/2*nf^4*T^5*h^10*u^2*B*LL^3*LRd^3 + 1/12*
      nf^4*T^5*h^10*u^2*B*LL^3*LLd^2*LRd - 1/3*nf^4*T^5*h^10*u^2*B*QRd^3*LLd*
      LR*LRd - 1/2*nf^4*T^5*h^10*u^2*B*QRd^3*LL*LRd^2 - 5/12*nf^4*T^5*h^10*u^2
      *B*QRd^3*LL*LLd^2 - 1/8*nf^4*T^5*h^10*u^2*B*QR*QRd^4*LLd + 1/2*nf^4*T^5*
      h^10*u^2*B*QR^2*QRd^2*LLd*LR + 1/2*nf^4*T^5*h^10*u^2*B*QR^2*QRd^2*LL*LRd
       - 1/2*nf^4*T^5*h^10*u^2*B*QR^3*LLd*LR^2 - 1/3*nf^4*T^5*h^10*u^2*B*QR^3*
      LL*LR*LRd - 5/12*nf^4*T^5*h^10*u^2*B*QR^3*LL^2*LLd - 1/8*nf^4*T^5*h^10*
      u^2*B*QR^4*QRd*LL - 1/4*nf^4*T^5*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 - 1/4*
      nf^4*T^5*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 1/4*nf^4*T^5*h^10*u^2*B*QLd*QR*
      LR^2*LRd^2 + 1/2*nf^4*T^5*h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 1/4*nf^4*T^5*
      h^10*u^2*B*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*T^5*h^10*u^2*B*QLd*QR*LL^2*LLd^2
       + 1/2*nf^4*T^5*h^10*u^2*B*QLd*QR^3*QRd^2 - 1/4*nf^4*T^5*h^10*u^2*B*QLd*
      QR^4*LR - 1/4*nf^4*T^5*h^10*u^2*B*QLd^2*QRd*LL*LRd^2 - 1/4*nf^4*T^5*h^10
      *u^2*B*QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*T^5*h^10*u^2*B*QLd^2*QR*QRd^2*LLd
       + nf^4*T^5*h^10*u^2*B*QLd^2*QR^2*LLd*LR + 1/2*nf^4*T^5*h^10*u^2*B*QLd^2
      *QR^2*LL*LRd - 5/12*nf^4*T^5*h^10*u^2*B*QLd^3*LR*LRd^2 - 1/2*nf^4*T^5*
      h^10*u^2*B*QLd^3*LLd^2*LR - 1/3*nf^4*T^5*h^10*u^2*B*QLd^3*LL*LLd*LRd +
      nf^4*T^5*h^10*u^2*B*QLd^3*QR^3 - 1/4*nf^4*T^5*h^10*u^2*B*QLd^4*QR*LLd +
      1/4*nf^4*T^5*h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*T^5*h^10*u^2*B*QL*
      QRd*LLd^2*LR^2 + 1/2*nf^4*T^5*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + 1/4*nf^4*
      T^5*h^10*u^2*B*QL*QRd*LL^2*LLd^2 - 1/4*nf^4*T^5*h^10*u^2*B*QL*QRd^4*LRd
       - 1/4*nf^4*T^5*h^10*u^2*B*QL*QR^2*LR^2*LRd - 1/4*nf^4*T^5*h^10*u^2*B*QL
      *QR^2*LL^2*LRd + 1/2*nf^4*T^5*h^10*u^2*B*QL*QR^2*QRd^3 - 1/4*nf^4*T^5*
      h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^5*h^10*u^2*B*QL*QLd^2*QR^2*
      QRd - 1/8*nf^4*T^5*h^10*u^2*B*QL*QLd^4*LRd + 1/2*nf^4*T^5*h^10*u^2*B*
      QL^2*QRd^2*LLd*LR + nf^4*T^5*h^10*u^2*B*QL^2*QRd^2*LL*LRd - 1/4*nf^4*T^5
      *h^10*u^2*B*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T^5*h^10*u^2*B*QL^2*QR*LL^2*LLd
       - 1/4*nf^4*T^5*h^10*u^2*B*QL^2*QR^2*QRd*LL + 1/2*nf^4*T^5*h^10*u^2*B*
      QL^2*QLd*QR*QRd^2 - 1/4*nf^4*T^5*h^10*u^2*B*QL^2*QLd*QR^2*LR + 1/2*nf^4*
      T^5*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 1/2*nf^4*T^5*h^10*u^2*B*QL^2*QLd^2*LL
      *LRd + 1/2*nf^4*T^5*h^10*u^2*B*QL^2*QLd^3*QR - 5/12*nf^4*T^5*h^10*u^2*B*
      QL^3*LR^2*LRd - 1/3*nf^4*T^5*h^10*u^2*B*QL^3*LL*LLd*LR - 1/2*nf^4*T^5*
      h^10*u^2*B*QL^3*LL^2*LRd + nf^4*T^5*h^10*u^2*B*QL^3*QRd^3 + 1/2*nf^4*T^5
      *h^10*u^2*B*QL^3*QLd^2*QRd - 1/4*nf^4*T^5*h^10*u^2*B*QL^4*QRd*LL - 1/8*
      nf^4*T^5*h^10*u^2*B*QL^4*QLd*LR + 11/2*nf^4*T^5*h^10*u^2*B*W*LR^2*LRd^2
       + 23/4*nf^4*T^5*h^10*u^2*B*W*LLd^2*LR^2 + 22*nf^4*T^5*h^10*u^2*B*W*LL*
      LLd*LR*LRd + 23/4*nf^4*T^5*h^10*u^2*B*W*LL^2*LRd^2 + 11/2*nf^4*T^5*h^10*
      u^2*B*W*LL^2*LLd^2 + 23/6*nf^4*T^5*h^10*u^2*B*W*QRd^3*LRd + 22*nf^4*T^5*
      h^10*u^2*B*W*QR*QRd*LR*LRd + 22*nf^4*T^5*h^10*u^2*B*W*QR*QRd*LL*LLd + 11
      *nf^4*T^5*h^10*u^2*B*W*QR^2*QRd^2 + 23/6*nf^4*T^5*h^10*u^2*B*W*QR^3*LR
       + 11*nf^4*T^5*h^10*u^2*B*W*QLd*QRd^2*LLd + 23*nf^4*T^5*h^10*u^2*B*W*QLd
      *QR*LLd*LR + 22*nf^4*T^5*h^10*u^2*B*W*QLd*QR*LL*LRd + 11*nf^4*T^5*h^10*
      u^2*B*W*QLd^2*QRd*LRd + 23/2*nf^4*T^5*h^10*u^2*B*W*QLd^2*QR^2 + 23/6*
      nf^4*T^5*h^10*u^2*B*W*QLd^3*LLd + 22*nf^4*T^5*h^10*u^2*B*W*QL*QRd*LLd*LR
       + 23*nf^4*T^5*h^10*u^2*B*W*QL*QRd*LL*LRd + 11*nf^4*T^5*h^10*u^2*B*W*QL*
      QR^2*LL + 22*nf^4*T^5*h^10*u^2*B*W*QL*QLd*LR*LRd + 22*nf^4*T^5*h^10*u^2*
      B*W*QL*QLd*LL*LLd + 44*nf^4*T^5*h^10*u^2*B*W*QL*QLd*QR*QRd + 23/2*nf^4*
      T^5*h^10*u^2*B*W*QL^2*QRd^2 + 11*nf^4*T^5*h^10*u^2*B*W*QL^2*QR*LR + 11*
      nf^4*T^5*h^10*u^2*B*W*QL^2*QLd^2 + 23/6*nf^4*T^5*h^10*u^2*B*W*QL^3*LL +
      35/12*nf^4*T^5*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 56/9*nf^4*T^5*h^10*u^2*p^2*
      LLd^3*LR^3 + 35/12*nf^4*T^5*h^10*u^2*p^2*LL*LR^2*LRd^3 + 19/4*nf^4*T^5*
      h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 19/4*nf^4*T^5*h^10*u^2*p^2*LL^2*LLd*LR*
      LRd^2 + 35/12*nf^4*T^5*h^10*u^2*p^2*LL^2*LLd^3*LR + 56/9*nf^4*T^5*h^10*
      u^2*p^2*LL^3*LRd^3 + 35/12*nf^4*T^5*h^10*u^2*p^2*LL^3*LLd^2*LRd + 1/3*
      nf^4*T^5*h^10*u^2*p^2*QRd^3*LLd*LR*LRd - 19/6*nf^4*T^5*h^10*u^2*p^2*
      QRd^3*LL*LRd^2 - 31/12*nf^4*T^5*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 19/8*nf^4*
      T^5*h^10*u^2*p^2*QR*QRd^4*LLd + 11/2*nf^4*T^5*h^10*u^2*p^2*QR^2*QRd^2*
      LLd*LR + 11/2*nf^4*T^5*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd - 19/6*nf^4*T^5*
      h^10*u^2*p^2*QR^3*LLd*LR^2 + 1/3*nf^4*T^5*h^10*u^2*p^2*QR^3*LL*LR*LRd -
      31/12*nf^4*T^5*h^10*u^2*p^2*QR^3*LL^2*LLd - 19/8*nf^4*T^5*h^10*u^2*p^2*
      QR^4*QRd*LL - 19/4*nf^4*T^5*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 - 11/4*nf^4*
      T^5*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 11/4*nf^4*T^5*h^10*u^2*p^2*QLd*QR*
      LR^2*LRd^2 + 5*nf^4*T^5*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 19/4*nf^4*T^5*
      h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 + 11/4*nf^4*T^5*h^10*u^2*p^2*QLd*QR*LL^2*
      LLd^2 + 11/2*nf^4*T^5*h^10*u^2*p^2*QLd*QR^3*QRd^2 - 5/2*nf^4*T^5*h^10*
      u^2*p^2*QLd*QR^4*LR - 11/4*nf^4*T^5*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 - 19/
      4*nf^4*T^5*h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 - 11/4*nf^4*T^5*h^10*u^2*p^2*
      QLd^2*QR*QRd^2*LLd + 10*nf^4*T^5*h^10*u^2*p^2*QLd^2*QR^2*LLd*LR + 19/2*
      nf^4*T^5*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd - 31/12*nf^4*T^5*h^10*u^2*p^2*
      QLd^3*LR*LRd^2 - 19/6*nf^4*T^5*h^10*u^2*p^2*QLd^3*LLd^2*LR + 1/3*nf^4*
      T^5*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 10*nf^4*T^5*h^10*u^2*p^2*QLd^3*QR^3
       - 5/2*nf^4*T^5*h^10*u^2*p^2*QLd^4*QR*LLd + 11/4*nf^4*T^5*h^10*u^2*p^2*
      QL*QRd*LR^2*LRd^2 + 19/4*nf^4*T^5*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 5*
      nf^4*T^5*h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 + 11/4*nf^4*T^5*h^10*u^2*p^2*QL*
      QRd*LL^2*LLd^2 - 5/2*nf^4*T^5*h^10*u^2*p^2*QL*QRd^4*LRd - 19/4*nf^4*T^5*
      h^10*u^2*p^2*QL*QR^2*LR^2*LRd - 11/4*nf^4*T^5*h^10*u^2*p^2*QL*QR^2*LL^2*
      LRd + 11/2*nf^4*T^5*h^10*u^2*p^2*QL*QR^2*QRd^3 - 11/4*nf^4*T^5*h^10*u^2*
      p^2*QL*QLd^2*QRd^2*LRd + 19/2*nf^4*T^5*h^10*u^2*p^2*QL*QLd^2*QR^2*QRd -
      19/8*nf^4*T^5*h^10*u^2*p^2*QL*QLd^4*LRd + 19/2*nf^4*T^5*h^10*u^2*p^2*
      QL^2*QRd^2*LLd*LR + 10*nf^4*T^5*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd - 11/4*
      nf^4*T^5*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 - 19/4*nf^4*T^5*h^10*u^2*p^2*QL^2
      *QR*LL^2*LLd - 11/4*nf^4*T^5*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 19/2*nf^4*
      T^5*h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 - 11/4*nf^4*T^5*h^10*u^2*p^2*QL^2*QLd
      *QR^2*LR + 11/2*nf^4*T^5*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 11/2*nf^4*T^5*
      h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 11/2*nf^4*T^5*h^10*u^2*p^2*QL^2*QLd^3*
      QR - 31/12*nf^4*T^5*h^10*u^2*p^2*QL^3*LR^2*LRd + 1/3*nf^4*T^5*h^10*u^2*
      p^2*QL^3*LL*LLd*LR - 19/6*nf^4*T^5*h^10*u^2*p^2*QL^3*LL^2*LRd + 10*nf^4*
      T^5*h^10*u^2*p^2*QL^3*QRd^3 + 11/2*nf^4*T^5*h^10*u^2*p^2*QL^3*QLd^2*QRd
       - 5/2*nf^4*T^5*h^10*u^2*p^2*QL^4*QRd*LL - 19/8*nf^4*T^5*h^10*u^2*p^2*
      QL^4*QLd*LR + 92*nf^4*T^5*h^10*u^2*p^2*W*LR^2*LRd^2 + 405/4*nf^4*T^5*
      h^10*u^2*p^2*W*LLd^2*LR^2 + 368*nf^4*T^5*h^10*u^2*p^2*W*LL*LLd*LR*LRd +
      405/4*nf^4*T^5*h^10*u^2*p^2*W*LL^2*LRd^2 + 92*nf^4*T^5*h^10*u^2*p^2*W*
      LL^2*LLd^2 + 135/2*nf^4*T^5*h^10*u^2*p^2*W*QRd^3*LRd + 368*nf^4*T^5*h^10
      *u^2*p^2*W*QR*QRd*LR*LRd + 368*nf^4*T^5*h^10*u^2*p^2*W*QR*QRd*LL*LLd +
      184*nf^4*T^5*h^10*u^2*p^2*W*QR^2*QRd^2 + 135/2*nf^4*T^5*h^10*u^2*p^2*W*
      QR^3*LR + 184*nf^4*T^5*h^10*u^2*p^2*W*QLd*QRd^2*LLd + 405*nf^4*T^5*h^10*
      u^2*p^2*W*QLd*QR*LLd*LR + 368*nf^4*T^5*h^10*u^2*p^2*W*QLd*QR*LL*LRd +
      184*nf^4*T^5*h^10*u^2*p^2*W*QLd^2*QRd*LRd + 405/2*nf^4*T^5*h^10*u^2*p^2*
      W*QLd^2*QR^2 + 135/2*nf^4*T^5*h^10*u^2*p^2*W*QLd^3*LLd + 368*nf^4*T^5*
      h^10*u^2*p^2*W*QL*QRd*LLd*LR + 405*nf^4*T^5*h^10*u^2*p^2*W*QL*QRd*LL*LRd
       + 184*nf^4*T^5*h^10*u^2*p^2*W*QL*QR^2*LL + 368*nf^4*T^5*h^10*u^2*p^2*W*
      QL*QLd*LR*LRd + 368*nf^4*T^5*h^10*u^2*p^2*W*QL*QLd*LL*LLd + 736*nf^4*T^5
      *h^10*u^2*p^2*W*QL*QLd*QR*QRd + 405/2*nf^4*T^5*h^10*u^2*p^2*W*QL^2*QRd^2
       + 184*nf^4*T^5*h^10*u^2*p^2*W*QL^2*QR*LR + 184*nf^4*T^5*h^10*u^2*p^2*W*
      QL^2*QLd^2 + 135/2*nf^4*T^5*h^10*u^2*p^2*W*QL^3*LL + 29/12*nf^4*T^5*h^10
      *u^3*p*LLd*LR^3*LRd^2 + 52/9*nf^4*T^5*h^10*u^3*p*LLd^3*LR^3 + 29/12*nf^4
      *T^5*h^10*u^3*p*LL*LR^2*LRd^3 + 17/4*nf^4*T^5*h^10*u^3*p*LL*LLd^2*LR^2*
      LRd + 17/4*nf^4*T^5*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 29/12*nf^4*T^5*h^10*
      u^3*p*LL^2*LLd^3*LR + 52/9*nf^4*T^5*h^10*u^3*p*LL^3*LRd^3 + 29/12*nf^4*
      T^5*h^10*u^3*p*LL^3*LLd^2*LRd - 2/3*nf^4*T^5*h^10*u^3*p*QRd^3*LLd*LR*LRd
       - 23/6*nf^4*T^5*h^10*u^3*p*QRd^3*LL*LRd^2 - 37/12*nf^4*T^5*h^10*u^3*p*
      QRd^3*LL*LLd^2 - 17/8*nf^4*T^5*h^10*u^3*p*QR*QRd^4*LLd + 11/2*nf^4*T^5*
      h^10*u^3*p*QR^2*QRd^2*LLd*LR + 11/2*nf^4*T^5*h^10*u^3*p*QR^2*QRd^2*LL*
      LRd - 23/6*nf^4*T^5*h^10*u^3*p*QR^3*LLd*LR^2 - 2/3*nf^4*T^5*h^10*u^3*p*
      QR^3*LL*LR*LRd - 37/12*nf^4*T^5*h^10*u^3*p*QR^3*LL^2*LLd - 17/8*nf^4*T^5
      *h^10*u^3*p*QR^4*QRd*LL - 17/4*nf^4*T^5*h^10*u^3*p*QLd*QRd^2*LR*LRd^2 -
      11/4*nf^4*T^5*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 11/4*nf^4*T^5*h^10*u^3*p*
      QLd*QR*LR^2*LRd^2 + 5*nf^4*T^5*h^10*u^3*p*QLd*QR*LLd^2*LR^2 + 17/4*nf^4*
      T^5*h^10*u^3*p*QLd*QR*LL^2*LRd^2 + 11/4*nf^4*T^5*h^10*u^3*p*QLd*QR*LL^2*
      LLd^2 + 11/2*nf^4*T^5*h^10*u^3*p*QLd*QR^3*QRd^2 - 5/2*nf^4*T^5*h^10*u^3*
      p*QLd*QR^4*LR - 11/4*nf^4*T^5*h^10*u^3*p*QLd^2*QRd*LL*LRd^2 - 17/4*nf^4*
      T^5*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 - 11/4*nf^4*T^5*h^10*u^3*p*QLd^2*QR*
      QRd^2*LLd + 10*nf^4*T^5*h^10*u^3*p*QLd^2*QR^2*LLd*LR + 17/2*nf^4*T^5*
      h^10*u^3*p*QLd^2*QR^2*LL*LRd - 37/12*nf^4*T^5*h^10*u^3*p*QLd^3*LR*LRd^2
       - 23/6*nf^4*T^5*h^10*u^3*p*QLd^3*LLd^2*LR - 2/3*nf^4*T^5*h^10*u^3*p*
      QLd^3*LL*LLd*LRd + 10*nf^4*T^5*h^10*u^3*p*QLd^3*QR^3 - 5/2*nf^4*T^5*h^10
      *u^3*p*QLd^4*QR*LLd + 11/4*nf^4*T^5*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 17/4*
      nf^4*T^5*h^10*u^3*p*QL*QRd*LLd^2*LR^2 + 5*nf^4*T^5*h^10*u^3*p*QL*QRd*
      LL^2*LRd^2 + 11/4*nf^4*T^5*h^10*u^3*p*QL*QRd*LL^2*LLd^2 - 5/2*nf^4*T^5*
      h^10*u^3*p*QL*QRd^4*LRd - 17/4*nf^4*T^5*h^10*u^3*p*QL*QR^2*LR^2*LRd - 11/
      4*nf^4*T^5*h^10*u^3*p*QL*QR^2*LL^2*LRd + 11/2*nf^4*T^5*h^10*u^3*p*QL*
      QR^2*QRd^3 - 11/4*nf^4*T^5*h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 17/2*nf^4*T^5
      *h^10*u^3*p*QL*QLd^2*QR^2*QRd - 17/8*nf^4*T^5*h^10*u^3*p*QL*QLd^4*LRd +
      17/2*nf^4*T^5*h^10*u^3*p*QL^2*QRd^2*LLd*LR + 10*nf^4*T^5*h^10*u^3*p*QL^2
      *QRd^2*LL*LRd - 11/4*nf^4*T^5*h^10*u^3*p*QL^2*QR*LLd*LR^2 - 17/4*nf^4*
      T^5*h^10*u^3*p*QL^2*QR*LL^2*LLd - 11/4*nf^4*T^5*h^10*u^3*p*QL^2*QR^2*QRd
      *LL + 17/2*nf^4*T^5*h^10*u^3*p*QL^2*QLd*QR*QRd^2 - 11/4*nf^4*T^5*h^10*
      u^3*p*QL^2*QLd*QR^2*LR + 11/2*nf^4*T^5*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 11/
      2*nf^4*T^5*h^10*u^3*p*QL^2*QLd^2*LL*LRd + 11/2*nf^4*T^5*h^10*u^3*p*QL^2*
      QLd^3*QR - 37/12*nf^4*T^5*h^10*u^3*p*QL^3*LR^2*LRd - 2/3*nf^4*T^5*h^10*
      u^3*p*QL^3*LL*LLd*LR - 23/6*nf^4*T^5*h^10*u^3*p*QL^3*LL^2*LRd + 10*nf^4*
      T^5*h^10*u^3*p*QL^3*QRd^3 + 11/2*nf^4*T^5*h^10*u^3*p*QL^3*QLd^2*QRd - 5/
      2*nf^4*T^5*h^10*u^3*p*QL^4*QRd*LL - 17/8*nf^4*T^5*h^10*u^3*p*QL^4*QLd*LR
       + 26*nf^4*T^5*h^10*u^3*p*G*QRd^3*LRd + 76*nf^4*T^5*h^10*u^3*p*G*QR*QRd*
      LR*LRd + 76*nf^4*T^5*h^10*u^3*p*G*QR*QRd*LL*LLd + 76*nf^4*T^5*h^10*u^3*p
      *G*QR^2*QRd^2 + 26*nf^4*T^5*h^10*u^3*p*G*QR^3*LR + 76*nf^4*T^5*h^10*u^3*
      p*G*QLd*QRd^2*LLd + 78*nf^4*T^5*h^10*u^3*p*G*QLd*QR*LLd*LR + 76*nf^4*T^5
      *h^10*u^3*p*G*QLd*QR*LL*LRd + 76*nf^4*T^5*h^10*u^3*p*G*QLd^2*QRd*LRd +
      78*nf^4*T^5*h^10*u^3*p*G*QLd^2*QR^2 + 26*nf^4*T^5*h^10*u^3*p*G*QLd^3*LLd
       + 76*nf^4*T^5*h^10*u^3*p*G*QL*QRd*LLd*LR + 78*nf^4*T^5*h^10*u^3*p*G*QL*
      QRd*LL*LRd + 76*nf^4*T^5*h^10*u^3*p*G*QL*QR^2*LL + 76*nf^4*T^5*h^10*u^3*
      p*G*QL*QLd*LR*LRd + 76*nf^4*T^5*h^10*u^3*p*G*QL*QLd*LL*LLd + 304*nf^4*
      T^5*h^10*u^3*p*G*QL*QLd*QR*QRd + 78*nf^4*T^5*h^10*u^3*p*G*QL^2*QRd^2 +
      76*nf^4*T^5*h^10*u^3*p*G*QL^2*QR*LR + 76*nf^4*T^5*h^10*u^3*p*G*QL^2*
      QLd^2 + 26*nf^4*T^5*h^10*u^3*p*G*QL^3*LL + 253/2*nf^4*T^5*h^10*u^3*p*W*
      LR^2*LRd^2 + 265/2*nf^4*T^5*h^10*u^3*p*W*LLd^2*LR^2 + 506*nf^4*T^5*h^10*
      u^3*p*W*LL*LLd*LR*LRd + 265/2*nf^4*T^5*h^10*u^3*p*W*LL^2*LRd^2 + 253/2*
      nf^4*T^5*h^10*u^3*p*W*LL^2*LLd^2 + 265/3*nf^4*T^5*h^10*u^3*p*W*QRd^3*LRd
       + 506*nf^4*T^5*h^10*u^3*p*W*QR*QRd*LR*LRd + 506*nf^4*T^5*h^10*u^3*p*W*
      QR*QRd*LL*LLd + 253*nf^4*T^5*h^10*u^3*p*W*QR^2*QRd^2 + 265/3*nf^4*T^5*
      h^10*u^3*p*W*QR^3*LR + 253*nf^4*T^5*h^10*u^3*p*W*QLd*QRd^2*LLd + 530*
      nf^4*T^5*h^10*u^3*p*W*QLd*QR*LLd*LR + 506*nf^4*T^5*h^10*u^3*p*W*QLd*QR*
      LL*LRd + 253*nf^4*T^5*h^10*u^3*p*W*QLd^2*QRd*LRd + 265*nf^4*T^5*h^10*u^3
      *p*W*QLd^2*QR^2 + 265/3*nf^4*T^5*h^10*u^3*p*W*QLd^3*LLd + 506*nf^4*T^5*
      h^10*u^3*p*W*QL*QRd*LLd*LR + 530*nf^4*T^5*h^10*u^3*p*W*QL*QRd*LL*LRd +
      253*nf^4*T^5*h^10*u^3*p*W*QL*QR^2*LL + 506*nf^4*T^5*h^10*u^3*p*W*QL*QLd*
      LR*LRd + 506*nf^4*T^5*h^10*u^3*p*W*QL*QLd*LL*LLd + 1012*nf^4*T^5*h^10*
      u^3*p*W*QL*QLd*QR*QRd + 265*nf^4*T^5*h^10*u^3*p*W*QL^2*QRd^2 + 253*nf^4*
      T^5*h^10*u^3*p*W*QL^2*QR*LR + 253*nf^4*T^5*h^10*u^3*p*W*QL^2*QLd^2 + 265/
      3*nf^4*T^5*h^10*u^3*p*W*QL^3*LL + 19*nf^4*T^5*h^10*u^3*p*B*LR^2*LRd^2 +
      39/2*nf^4*T^5*h^10*u^3*p*B*LLd^2*LR^2 + 76*nf^4*T^5*h^10*u^3*p*B*LL*LLd*
      LR*LRd + 39/2*nf^4*T^5*h^10*u^3*p*B*LL^2*LRd^2 + 19*nf^4*T^5*h^10*u^3*p*
      B*LL^2*LLd^2 + 13*nf^4*T^5*h^10*u^3*p*B*QRd^3*LRd + 76*nf^4*T^5*h^10*u^3
      *p*B*QR*QRd*LR*LRd + 76*nf^4*T^5*h^10*u^3*p*B*QR*QRd*LL*LLd + 38*nf^4*
      T^5*h^10*u^3*p*B*QR^2*QRd^2 + 13*nf^4*T^5*h^10*u^3*p*B*QR^3*LR + 38*nf^4
      *T^5*h^10*u^3*p*B*QLd*QRd^2*LLd + 78*nf^4*T^5*h^10*u^3*p*B*QLd*QR*LLd*LR
       + 76*nf^4*T^5*h^10*u^3*p*B*QLd*QR*LL*LRd + 38*nf^4*T^5*h^10*u^3*p*B*
      QLd^2*QRd*LRd + 39*nf^4*T^5*h^10*u^3*p*B*QLd^2*QR^2 + 13*nf^4*T^5*h^10*
      u^3*p*B*QLd^3*LLd + 76*nf^4*T^5*h^10*u^3*p*B*QL*QRd*LLd*LR + 78*nf^4*T^5
      *h^10*u^3*p*B*QL*QRd*LL*LRd + 38*nf^4*T^5*h^10*u^3*p*B*QL*QR^2*LL + 76*
      nf^4*T^5*h^10*u^3*p*B*QL*QLd*LR*LRd + 76*nf^4*T^5*h^10*u^3*p*B*QL*QLd*LL
      *LLd + 152*nf^4*T^5*h^10*u^3*p*B*QL*QLd*QR*QRd + 39*nf^4*T^5*h^10*u^3*p*
      B*QL^2*QRd^2 + 38*nf^4*T^5*h^10*u^3*p*B*QL^2*QR*LR + 38*nf^4*T^5*h^10*
      u^3*p*B*QL^2*QLd^2 + 13*nf^4*T^5*h^10*u^3*p*B*QL^3*LL + 113*nf^4*T^5*
      h^10*u^3*p^3*LR^2*LRd^2 + 489/4*nf^4*T^5*h^10*u^3*p^3*LLd^2*LR^2 + 452*
      nf^4*T^5*h^10*u^3*p^3*LL*LLd*LR*LRd + 489/4*nf^4*T^5*h^10*u^3*p^3*LL^2*
      LRd^2 + 113*nf^4*T^5*h^10*u^3*p^3*LL^2*LLd^2 + 163/2*nf^4*T^5*h^10*u^3*
      p^3*QRd^3*LRd + 452*nf^4*T^5*h^10*u^3*p^3*QR*QRd*LR*LRd + 452*nf^4*T^5*
      h^10*u^3*p^3*QR*QRd*LL*LLd + 226*nf^4*T^5*h^10*u^3*p^3*QR^2*QRd^2 + 163/
      2*nf^4*T^5*h^10*u^3*p^3*QR^3*LR + 226*nf^4*T^5*h^10*u^3*p^3*QLd*QRd^2*
      LLd + 489*nf^4*T^5*h^10*u^3*p^3*QLd*QR*LLd*LR + 452*nf^4*T^5*h^10*u^3*
      p^3*QLd*QR*LL*LRd + 226*nf^4*T^5*h^10*u^3*p^3*QLd^2*QRd*LRd + 489/2*nf^4
      *T^5*h^10*u^3*p^3*QLd^2*QR^2 + 163/2*nf^4*T^5*h^10*u^3*p^3*QLd^3*LLd +
      452*nf^4*T^5*h^10*u^3*p^3*QL*QRd*LLd*LR + 489*nf^4*T^5*h^10*u^3*p^3*QL*
      QRd*LL*LRd + 226*nf^4*T^5*h^10*u^3*p^3*QL*QR^2*LL + 452*nf^4*T^5*h^10*
      u^3*p^3*QL*QLd*LR*LRd + 452*nf^4*T^5*h^10*u^3*p^3*QL*QLd*LL*LLd + 904*
      nf^4*T^5*h^10*u^3*p^3*QL*QLd*QR*QRd + 489/2*nf^4*T^5*h^10*u^3*p^3*QL^2*
      QRd^2 + 226*nf^4*T^5*h^10*u^3*p^3*QL^2*QR*LR + 226*nf^4*T^5*h^10*u^3*p^3
      *QL^2*QLd^2 + 163/2*nf^4*T^5*h^10*u^3*p^3*QL^3*LL + 13/12*nf^4*T^5*h^10*
      u^4*LLd*LR^3*LRd^2 + 23/12*nf^4*T^5*h^10*u^4*LLd^3*LR^3 + 13/12*nf^4*T^5
      *h^10*u^4*LL*LR^2*LRd^3 + 9/4*nf^4*T^5*h^10*u^4*LL*LLd^2*LR^2*LRd + 9/4*
      nf^4*T^5*h^10*u^4*LL^2*LLd*LR*LRd^2 + 13/12*nf^4*T^5*h^10*u^4*LL^2*LLd^3
      *LR + 23/12*nf^4*T^5*h^10*u^4*LL^3*LRd^3 + 13/12*nf^4*T^5*h^10*u^4*LL^3*
      LLd^2*LRd - 4/3*nf^4*T^5*h^10*u^4*QRd^3*LLd*LR*LRd - 11/4*nf^4*T^5*h^10*
      u^4*QRd^3*LL*LRd^2 - 29/12*nf^4*T^5*h^10*u^4*QRd^3*LL*LLd^2 - 9/8*nf^4*
      T^5*h^10*u^4*QR*QRd^4*LLd + 7/2*nf^4*T^5*h^10*u^4*QR^2*QRd^2*LLd*LR + 7/
      2*nf^4*T^5*h^10*u^4*QR^2*QRd^2*LL*LRd - 11/4*nf^4*T^5*h^10*u^4*QR^3*LLd*
      LR^2 - 4/3*nf^4*T^5*h^10*u^4*QR^3*LL*LR*LRd - 29/12*nf^4*T^5*h^10*u^4*
      QR^3*LL^2*LLd - 9/8*nf^4*T^5*h^10*u^4*QR^4*QRd*LL - 9/4*nf^4*T^5*h^10*
      u^4*QLd*QRd^2*LR*LRd^2 - 7/4*nf^4*T^5*h^10*u^4*QLd*QRd^2*LLd^2*LR + 7/4*
      nf^4*T^5*h^10*u^4*QLd*QR*LR^2*LRd^2 + 9/4*nf^4*T^5*h^10*u^4*QLd*QR*LLd^2
      *LR^2 + 9/4*nf^4*T^5*h^10*u^4*QLd*QR*LL^2*LRd^2 + 7/4*nf^4*T^5*h^10*u^4*
      QLd*QR*LL^2*LLd^2 + 7/2*nf^4*T^5*h^10*u^4*QLd*QR^3*QRd^2 - 9/8*nf^4*T^5*
      h^10*u^4*QLd*QR^4*LR - 7/4*nf^4*T^5*h^10*u^4*QLd^2*QRd*LL*LRd^2 - 9/4*
      nf^4*T^5*h^10*u^4*QLd^2*QRd*LL*LLd^2 - 7/4*nf^4*T^5*h^10*u^4*QLd^2*QR*
      QRd^2*LLd + 9/2*nf^4*T^5*h^10*u^4*QLd^2*QR^2*LLd*LR + 9/2*nf^4*T^5*h^10*
      u^4*QLd^2*QR^2*LL*LRd - 29/12*nf^4*T^5*h^10*u^4*QLd^3*LR*LRd^2 - 11/4*
      nf^4*T^5*h^10*u^4*QLd^3*LLd^2*LR - 4/3*nf^4*T^5*h^10*u^4*QLd^3*LL*LLd*
      LRd + 9/2*nf^4*T^5*h^10*u^4*QLd^3*QR^3 - 9/8*nf^4*T^5*h^10*u^4*QLd^4*QR*
      LLd + 7/4*nf^4*T^5*h^10*u^4*QL*QRd*LR^2*LRd^2 + 9/4*nf^4*T^5*h^10*u^4*QL
      *QRd*LLd^2*LR^2 + 9/4*nf^4*T^5*h^10*u^4*QL*QRd*LL^2*LRd^2 + 7/4*nf^4*T^5
      *h^10*u^4*QL*QRd*LL^2*LLd^2 - 9/8*nf^4*T^5*h^10*u^4*QL*QRd^4*LRd - 9/4*
      nf^4*T^5*h^10*u^4*QL*QR^2*LR^2*LRd - 7/4*nf^4*T^5*h^10*u^4*QL*QR^2*LL^2*
      LRd + 7/2*nf^4*T^5*h^10*u^4*QL*QR^2*QRd^3 - 7/4*nf^4*T^5*h^10*u^4*QL*
      QLd^2*QRd^2*LRd + 9/2*nf^4*T^5*h^10*u^4*QL*QLd^2*QR^2*QRd - 9/8*nf^4*T^5
      *h^10*u^4*QL*QLd^4*LRd + 9/2*nf^4*T^5*h^10*u^4*QL^2*QRd^2*LLd*LR + 9/2*
      nf^4*T^5*h^10*u^4*QL^2*QRd^2*LL*LRd - 7/4*nf^4*T^5*h^10*u^4*QL^2*QR*LLd*
      LR^2 - 9/4*nf^4*T^5*h^10*u^4*QL^2*QR*LL^2*LLd - 7/4*nf^4*T^5*h^10*u^4*
      QL^2*QR^2*QRd*LL + 9/2*nf^4*T^5*h^10*u^4*QL^2*QLd*QR*QRd^2 - 7/4*nf^4*
      T^5*h^10*u^4*QL^2*QLd*QR^2*LR + 7/2*nf^4*T^5*h^10*u^4*QL^2*QLd^2*LLd*LR
       + 7/2*nf^4*T^5*h^10*u^4*QL^2*QLd^2*LL*LRd + 7/2*nf^4*T^5*h^10*u^4*QL^2*
      QLd^3*QR - 29/12*nf^4*T^5*h^10*u^4*QL^3*LR^2*LRd - 4/3*nf^4*T^5*h^10*u^4
      *QL^3*LL*LLd*LR - 11/4*nf^4*T^5*h^10*u^4*QL^3*LL^2*LRd + 9/2*nf^4*T^5*
      h^10*u^4*QL^3*QRd^3 + 7/2*nf^4*T^5*h^10*u^4*QL^3*QLd^2*QRd - 9/8*nf^4*
      T^5*h^10*u^4*QL^4*QRd*LL - 9/8*nf^4*T^5*h^10*u^4*QL^4*QLd*LR + 12*nf^4*
      T^5*h^10*u^4*G*QRd^3*LRd + 36*nf^4*T^5*h^10*u^4*G*QR*QRd*LR*LRd + 36*
      nf^4*T^5*h^10*u^4*G*QR*QRd*LL*LLd + 36*nf^4*T^5*h^10*u^4*G*QR^2*QRd^2 +
      12*nf^4*T^5*h^10*u^4*G*QR^3*LR + 36*nf^4*T^5*h^10*u^4*G*QLd*QRd^2*LLd +
      36*nf^4*T^5*h^10*u^4*G*QLd*QR*LLd*LR + 36*nf^4*T^5*h^10*u^4*G*QLd*QR*LL*
      LRd + 36*nf^4*T^5*h^10*u^4*G*QLd^2*QRd*LRd + 36*nf^4*T^5*h^10*u^4*G*
      QLd^2*QR^2 + 12*nf^4*T^5*h^10*u^4*G*QLd^3*LLd + 36*nf^4*T^5*h^10*u^4*G*
      QL*QRd*LLd*LR + 36*nf^4*T^5*h^10*u^4*G*QL*QRd*LL*LRd + 36*nf^4*T^5*h^10*
      u^4*G*QL*QR^2*LL + 36*nf^4*T^5*h^10*u^4*G*QL*QLd*LR*LRd + 36*nf^4*T^5*
      h^10*u^4*G*QL*QLd*LL*LLd + 144*nf^4*T^5*h^10*u^4*G*QL*QLd*QR*QRd + 36*
      nf^4*T^5*h^10*u^4*G*QL^2*QRd^2 + 36*nf^4*T^5*h^10*u^4*G*QL^2*QR*LR + 36*
      nf^4*T^5*h^10*u^4*G*QL^2*QLd^2 + 12*nf^4*T^5*h^10*u^4*G*QL^3*LL + 38*
      nf^4*T^5*h^10*u^4*W*LR^2*LRd^2 + 77/2*nf^4*T^5*h^10*u^4*W*LLd^2*LR^2 +
      152*nf^4*T^5*h^10*u^4*W*LL*LLd*LR*LRd + 77/2*nf^4*T^5*h^10*u^4*W*LL^2*
      LRd^2 + 38*nf^4*T^5*h^10*u^4*W*LL^2*LLd^2 + 77/3*nf^4*T^5*h^10*u^4*W*
      QRd^3*LRd + 152*nf^4*T^5*h^10*u^4*W*QR*QRd*LR*LRd + 152*nf^4*T^5*h^10*
      u^4*W*QR*QRd*LL*LLd + 76*nf^4*T^5*h^10*u^4*W*QR^2*QRd^2 + 77/3*nf^4*T^5*
      h^10*u^4*W*QR^3*LR + 76*nf^4*T^5*h^10*u^4*W*QLd*QRd^2*LLd + 154*nf^4*T^5
      *h^10*u^4*W*QLd*QR*LLd*LR + 152*nf^4*T^5*h^10*u^4*W*QLd*QR*LL*LRd + 76*
      nf^4*T^5*h^10*u^4*W*QLd^2*QRd*LRd + 77*nf^4*T^5*h^10*u^4*W*QLd^2*QR^2 +
      77/3*nf^4*T^5*h^10*u^4*W*QLd^3*LLd + 152*nf^4*T^5*h^10*u^4*W*QL*QRd*LLd*
      LR + 154*nf^4*T^5*h^10*u^4*W*QL*QRd*LL*LRd + 76*nf^4*T^5*h^10*u^4*W*QL*
      QR^2*LL + 152*nf^4*T^5*h^10*u^4*W*QL*QLd*LR*LRd + 152*nf^4*T^5*h^10*u^4*
      W*QL*QLd*LL*LLd + 304*nf^4*T^5*h^10*u^4*W*QL*QLd*QR*QRd + 77*nf^4*T^5*
      h^10*u^4*W*QL^2*QRd^2 + 76*nf^4*T^5*h^10*u^4*W*QL^2*QR*LR + 76*nf^4*T^5*
      h^10*u^4*W*QL^2*QLd^2 + 77/3*nf^4*T^5*h^10*u^4*W*QL^3*LL + 9*nf^4*T^5*
      h^10*u^4*B*LR^2*LRd^2 + 9*nf^4*T^5*h^10*u^4*B*LLd^2*LR^2 + 36*nf^4*T^5*
      h^10*u^4*B*LL*LLd*LR*LRd + 9*nf^4*T^5*h^10*u^4*B*LL^2*LRd^2 + 9*nf^4*T^5
      *h^10*u^4*B*LL^2*LLd^2 + 6*nf^4*T^5*h^10*u^4*B*QRd^3*LRd + 36*nf^4*T^5*
      h^10*u^4*B*QR*QRd*LR*LRd + 36*nf^4*T^5*h^10*u^4*B*QR*QRd*LL*LLd + 18*
      nf^4*T^5*h^10*u^4*B*QR^2*QRd^2 + 6*nf^4*T^5*h^10*u^4*B*QR^3*LR + 18*nf^4
      *T^5*h^10*u^4*B*QLd*QRd^2*LLd + 36*nf^4*T^5*h^10*u^4*B*QLd*QR*LLd*LR +
      36*nf^4*T^5*h^10*u^4*B*QLd*QR*LL*LRd + 18*nf^4*T^5*h^10*u^4*B*QLd^2*QRd*
      LRd + 18*nf^4*T^5*h^10*u^4*B*QLd^2*QR^2 + 6*nf^4*T^5*h^10*u^4*B*QLd^3*
      LLd + 36*nf^4*T^5*h^10*u^4*B*QL*QRd*LLd*LR + 36*nf^4*T^5*h^10*u^4*B*QL*
      QRd*LL*LRd + 18*nf^4*T^5*h^10*u^4*B*QL*QR^2*LL + 36*nf^4*T^5*h^10*u^4*B*
      QL*QLd*LR*LRd + 36*nf^4*T^5*h^10*u^4*B*QL*QLd*LL*LLd + 72*nf^4*T^5*h^10*
      u^4*B*QL*QLd*QR*QRd + 18*nf^4*T^5*h^10*u^4*B*QL^2*QRd^2 + 18*nf^4*T^5*
      h^10*u^4*B*QL^2*QR*LR + 18*nf^4*T^5*h^10*u^4*B*QL^2*QLd^2 + 6*nf^4*T^5*
      h^10*u^4*B*QL^3*LL + 367/2*nf^4*T^5*h^10*u^4*p^2*LR^2*LRd^2 + 385/2*nf^4
      *T^5*h^10*u^4*p^2*LLd^2*LR^2 + 734*nf^4*T^5*h^10*u^4*p^2*LL*LLd*LR*LRd
       + 385/2*nf^4*T^5*h^10*u^4*p^2*LL^2*LRd^2 + 367/2*nf^4*T^5*h^10*u^4*p^2*
      LL^2*LLd^2 + 385/3*nf^4*T^5*h^10*u^4*p^2*QRd^3*LRd + 734*nf^4*T^5*h^10*
      u^4*p^2*QR*QRd*LR*LRd + 734*nf^4*T^5*h^10*u^4*p^2*QR*QRd*LL*LLd + 367*
      nf^4*T^5*h^10*u^4*p^2*QR^2*QRd^2 + 385/3*nf^4*T^5*h^10*u^4*p^2*QR^3*LR
       + 367*nf^4*T^5*h^10*u^4*p^2*QLd*QRd^2*LLd + 770*nf^4*T^5*h^10*u^4*p^2*
      QLd*QR*LLd*LR + 734*nf^4*T^5*h^10*u^4*p^2*QLd*QR*LL*LRd + 367*nf^4*T^5*
      h^10*u^4*p^2*QLd^2*QRd*LRd + 385*nf^4*T^5*h^10*u^4*p^2*QLd^2*QR^2 + 385/
      3*nf^4*T^5*h^10*u^4*p^2*QLd^3*LLd + 734*nf^4*T^5*h^10*u^4*p^2*QL*QRd*LLd
      *LR + 770*nf^4*T^5*h^10*u^4*p^2*QL*QRd*LL*LRd + 367*nf^4*T^5*h^10*u^4*
      p^2*QL*QR^2*LL + 734*nf^4*T^5*h^10*u^4*p^2*QL*QLd*LR*LRd + 734*nf^4*T^5*
      h^10*u^4*p^2*QL*QLd*LL*LLd + 1468*nf^4*T^5*h^10*u^4*p^2*QL*QLd*QR*QRd +
      385*nf^4*T^5*h^10*u^4*p^2*QL^2*QRd^2 + 367*nf^4*T^5*h^10*u^4*p^2*QL^2*QR
      *LR + 367*nf^4*T^5*h^10*u^4*p^2*QL^2*QLd^2 + 385/3*nf^4*T^5*h^10*u^4*p^2
      *QL^3*LL + 379/4*nf^4*T^5*h^10*u^5*p*LR^2*LRd^2 + 97*nf^4*T^5*h^10*u^5*p
      *LLd^2*LR^2 + 379*nf^4*T^5*h^10*u^5*p*LL*LLd*LR*LRd + 97*nf^4*T^5*h^10*
      u^5*p*LL^2*LRd^2 + 379/4*nf^4*T^5*h^10*u^5*p*LL^2*LLd^2 + 194/3*nf^4*T^5
      *h^10*u^5*p*QRd^3*LRd + 379*nf^4*T^5*h^10*u^5*p*QR*QRd*LR*LRd + 379*nf^4
      *T^5*h^10*u^5*p*QR*QRd*LL*LLd + 379/2*nf^4*T^5*h^10*u^5*p*QR^2*QRd^2 +
      194/3*nf^4*T^5*h^10*u^5*p*QR^3*LR + 379/2*nf^4*T^5*h^10*u^5*p*QLd*QRd^2*
      LLd + 388*nf^4*T^5*h^10*u^5*p*QLd*QR*LLd*LR + 379*nf^4*T^5*h^10*u^5*p*
      QLd*QR*LL*LRd + 379/2*nf^4*T^5*h^10*u^5*p*QLd^2*QRd*LRd + 194*nf^4*T^5*
      h^10*u^5*p*QLd^2*QR^2 + 194/3*nf^4*T^5*h^10*u^5*p*QLd^3*LLd + 379*nf^4*
      T^5*h^10*u^5*p*QL*QRd*LLd*LR + 388*nf^4*T^5*h^10*u^5*p*QL*QRd*LL*LRd +
      379/2*nf^4*T^5*h^10*u^5*p*QL*QR^2*LL + 379*nf^4*T^5*h^10*u^5*p*QL*QLd*LR
      *LRd + 379*nf^4*T^5*h^10*u^5*p*QL*QLd*LL*LLd + 758*nf^4*T^5*h^10*u^5*p*
      QL*QLd*QR*QRd + 194*nf^4*T^5*h^10*u^5*p*QL^2*QRd^2 + 379/2*nf^4*T^5*h^10
      *u^5*p*QL^2*QR*LR + 379/2*nf^4*T^5*h^10*u^5*p*QL^2*QLd^2 + 194/3*nf^4*
      T^5*h^10*u^5*p*QL^3*LL + 69/4*nf^4*T^5*h^10*u^6*LR^2*LRd^2 + 35/2*nf^4*
      T^5*h^10*u^6*LLd^2*LR^2 + 69*nf^4*T^5*h^10*u^6*LL*LLd*LR*LRd + 35/2*nf^4
      *T^5*h^10*u^6*LL^2*LRd^2 + 69/4*nf^4*T^5*h^10*u^6*LL^2*LLd^2 + 35/3*nf^4
      *T^5*h^10*u^6*QRd^3*LRd + 69*nf^4*T^5*h^10*u^6*QR*QRd*LR*LRd + 69*nf^4*
      T^5*h^10*u^6*QR*QRd*LL*LLd + 69/2*nf^4*T^5*h^10*u^6*QR^2*QRd^2 + 35/3*
      nf^4*T^5*h^10*u^6*QR^3*LR + 69/2*nf^4*T^5*h^10*u^6*QLd*QRd^2*LLd + 70*
      nf^4*T^5*h^10*u^6*QLd*QR*LLd*LR + 69*nf^4*T^5*h^10*u^6*QLd*QR*LL*LRd +
      69/2*nf^4*T^5*h^10*u^6*QLd^2*QRd*LRd + 35*nf^4*T^5*h^10*u^6*QLd^2*QR^2
       + 35/3*nf^4*T^5*h^10*u^6*QLd^3*LLd + 69*nf^4*T^5*h^10*u^6*QL*QRd*LLd*LR
       + 70*nf^4*T^5*h^10*u^6*QL*QRd*LL*LRd + 69/2*nf^4*T^5*h^10*u^6*QL*QR^2*
      LL + 69*nf^4*T^5*h^10*u^6*QL*QLd*LR*LRd + 69*nf^4*T^5*h^10*u^6*QL*QLd*LL
      *LLd + 138*nf^4*T^5*h^10*u^6*QL*QLd*QR*QRd + 35*nf^4*T^5*h^10*u^6*QL^2*
      QRd^2 + 69/2*nf^4*T^5*h^10*u^6*QL^2*QR*LR + 69/2*nf^4*T^5*h^10*u^6*QL^2*
      QLd^2 + 35/3*nf^4*T^5*h^10*u^6*QL^3*LL - 59/576*nf^4*T^6*h^10*u^2*LR^4*
      LRd^4 + 5/48*nf^4*T^6*h^10*u^2*LLd^2*LR^4*LRd^2 + 67/288*nf^4*T^6*h^10*
      u^2*LLd^4*LR^4 + 1/9*nf^4*T^6*h^10*u^2*LL*LLd*LR^3*LRd^3 + 2/9*nf^4*T^6*
      h^10*u^2*LL*LLd^3*LR^3*LRd + 5/48*nf^4*T^6*h^10*u^2*LL^2*LR^2*LRd^4 + 5/
      16*nf^4*T^6*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 5/48*nf^4*T^6*h^10*u^2*LL^2
      *LLd^4*LR^2 + 2/9*nf^4*T^6*h^10*u^2*LL^3*LLd*LR*LRd^3 + 1/9*nf^4*T^6*
      h^10*u^2*LL^3*LLd^3*LR*LRd + 67/288*nf^4*T^6*h^10*u^2*LL^4*LRd^4 + 5/48*
      nf^4*T^6*h^10*u^2*LL^4*LLd^2*LRd^2 - 59/576*nf^4*T^6*h^10*u^2*LL^4*LLd^4
       + 1/9*nf^4*T^6*h^10*u^2*QRd^3*LR^2*LRd^3 - 1/6*nf^4*T^6*h^10*u^2*QRd^3*
      LLd^2*LR^2*LRd + 1/9*nf^4*T^6*h^10*u^2*QRd^3*LL*LLd^3*LR + 1/9*nf^4*T^6*
      h^10*u^2*QRd^3*LL^2*LRd^3 - 1/12*nf^4*T^6*h^10*u^2*QRd^3*LL^2*LLd^2*LRd
       + 55/144*nf^4*T^6*h^10*u^2*QRd^6*LRd^2 + 55/144*nf^4*T^6*h^10*u^2*QRd^6
      *LLd^2 + 1/9*nf^4*T^6*h^10*u^2*QR*QRd*LR^3*LRd^3 + 1/9*nf^4*T^6*h^10*u^2
      *QR*QRd*LL^3*LLd^3 - 1/8*nf^4*T^6*h^10*u^2*QR*QRd^4*LLd^2*LR + 5/8*nf^4*
      T^6*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 3/4*nf^4*T^6*h^10*u^2*QR^2*QRd^2*
      LLd^2*LR^2 + 3/4*nf^4*T^6*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 5/8*nf^4*T^6*
      h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 11/60*nf^4*T^6*h^10*u^2*QR^2*QRd^5*LRd
       + 1/9*nf^4*T^6*h^10*u^2*QR^3*LR^3*LRd^2 + 1/9*nf^4*T^6*h^10*u^2*QR^3*
      LLd^2*LR^3 - 1/6*nf^4*T^6*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 1/12*nf^4*T^6*
      h^10*u^2*QR^3*LL^2*LLd^2*LR + 1/9*nf^4*T^6*h^10*u^2*QR^3*LL^3*LLd*LRd +
      1/3*nf^4*T^6*h^10*u^2*QR^3*QRd^3*LR*LRd + 1/3*nf^4*T^6*h^10*u^2*QR^3*
      QRd^3*LL*LLd - 1/8*nf^4*T^6*h^10*u^2*QR^4*QRd*LL^2*LRd + 611/576*nf^4*
      T^6*h^10*u^2*QR^4*QRd^4 - 11/60*nf^4*T^6*h^10*u^2*QR^5*QRd^2*LR + 55/144
      *nf^4*T^6*h^10*u^2*QR^6*LR^2 + 55/144*nf^4*T^6*h^10*u^2*QR^6*LL^2 + 1/12
      *nf^4*T^6*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^4*T^6*h^10*u^2*QLd*
      QRd^2*LL^2*LLd^3 + 2/9*nf^4*T^6*h^10*u^2*QLd*QR*LLd^3*LR^3 + 2/9*nf^4*
      T^6*h^10*u^2*QLd*QR*LL^3*LRd^3 + 1/8*nf^4*T^6*h^10*u^2*QLd*QR^2*QRd^4*
      LLd - 1/5*nf^4*T^6*h^10*u^2*QLd*QR^5*QRd*LL + 1/6*nf^4*T^6*h^10*u^2*
      QLd^2*QRd*LR^2*LRd^3 + 1/12*nf^4*T^6*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 + 31/
      48*nf^4*T^6*h^10*u^2*QLd^2*QRd^4*LRd^2 + 61/96*nf^4*T^6*h^10*u^2*QLd^2*
      QRd^4*LLd^2 + 3/4*nf^4*T^6*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 3/4*nf^4*T^6
      *h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 5/8*nf^4*T^6*h^10*u^2*QLd^2*QR^2*LL^2*
      LRd^2 + 3/4*nf^4*T^6*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 - 1/6*nf^4*T^6*h^10*
      u^2*QLd^2*QR^2*QRd^3*LRd + 67/48*nf^4*T^6*h^10*u^2*QLd^2*QR^4*QRd^2 - 11/
      60*nf^4*T^6*h^10*u^2*QLd^2*QR^5*LR - 1/12*nf^4*T^6*h^10*u^2*QLd^3*LLd*
      LR^2*LRd^2 + 1/9*nf^4*T^6*h^10*u^2*QLd^3*LLd^3*LR^2 + 1/9*nf^4*T^6*h^10*
      u^2*QLd^3*LL*LR*LRd^3 - 1/6*nf^4*T^6*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 1/9
      *nf^4*T^6*h^10*u^2*QLd^3*LL^2*LLd^3 + 2/9*nf^4*T^6*h^10*u^2*QLd^3*QRd^3*
      LLd*LRd - 1/12*nf^4*T^6*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 2/3*nf^4*T^6*
      h^10*u^2*QLd^3*QR^3*LLd*LR + 2/3*nf^4*T^6*h^10*u^2*QLd^3*QR^3*LL*LRd +
      61/96*nf^4*T^6*h^10*u^2*QLd^4*QRd^2*LRd^2 + 31/48*nf^4*T^6*h^10*u^2*
      QLd^4*QRd^2*LLd^2 + 341/288*nf^4*T^6*h^10*u^2*QLd^4*QR^4 - 11/60*nf^4*
      T^6*h^10*u^2*QLd^5*QR^2*LLd + 55/144*nf^4*T^6*h^10*u^2*QLd^6*LRd^2 + 55/
      144*nf^4*T^6*h^10*u^2*QLd^6*LLd^2 + 2/9*nf^4*T^6*h^10*u^2*QL*QRd*LLd^3*
      LR^3 + 2/9*nf^4*T^6*h^10*u^2*QL*QRd*LL^3*LRd^3 - 1/5*nf^4*T^6*h^10*u^2*
      QL*QR*QRd^5*LLd + 1/12*nf^4*T^6*h^10*u^2*QL*QR^2*LL^3*LRd^2 + 1/6*nf^4*
      T^6*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 1/8*nf^4*T^6*h^10*u^2*QL*QR^4*QRd^2*LL
       + 1/9*nf^4*T^6*h^10*u^2*QL*QLd*LR^3*LRd^3 + 1/9*nf^4*T^6*h^10*u^2*QL*
      QLd*LL^3*LLd^3 + 2/9*nf^4*T^6*h^10*u^2*QL*QLd*QR^3*QRd^3 + 4/9*nf^4*T^6*
      h^10*u^2*QL*QLd^3*QR^3*QRd - 1/8*nf^4*T^6*h^10*u^2*QL*QLd^4*LL*LRd^2 - 1/
      5*nf^4*T^6*h^10*u^2*QL*QLd^5*QR*LRd + 3/4*nf^4*T^6*h^10*u^2*QL^2*QRd^2*
      LR^2*LRd^2 + 5/8*nf^4*T^6*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 3/4*nf^4*T^6*
      h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 3/4*nf^4*T^6*h^10*u^2*QL^2*QRd^2*LL^2*
      LLd^2 - 11/60*nf^4*T^6*h^10*u^2*QL^2*QRd^5*LRd + 1/6*nf^4*T^6*h^10*u^2*
      QL^2*QR*LR^3*LRd^2 + 1/12*nf^4*T^6*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 67/48*
      nf^4*T^6*h^10*u^2*QL^2*QR^2*QRd^4 - 1/6*nf^4*T^6*h^10*u^2*QL^2*QR^3*
      QRd^2*LR + 31/48*nf^4*T^6*h^10*u^2*QL^2*QR^4*LR^2 + 61/96*nf^4*T^6*h^10*
      u^2*QL^2*QR^4*LL^2 + 5/8*nf^4*T^6*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 3/4*
      nf^4*T^6*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 3/4*nf^4*T^6*h^10*u^2*QL^2*
      QLd^2*LL^2*LRd^2 + 5/8*nf^4*T^6*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 1/12*
      nf^4*T^6*h^10*u^2*QL^2*QLd^2*QRd^3*LRd + 35/16*nf^4*T^6*h^10*u^2*QL^2*
      QLd^2*QR^2*QRd^2 - 1/12*nf^4*T^6*h^10*u^2*QL^2*QLd^2*QR^3*LR - 1/6*nf^4*
      T^6*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 1/8*nf^4*T^6*h^10*u^2*QL^2*QLd^4*QRd
      *LRd + 67/48*nf^4*T^6*h^10*u^2*QL^2*QLd^4*QR^2 - 11/60*nf^4*T^6*h^10*u^2
      *QL^2*QLd^5*LLd + 1/9*nf^4*T^6*h^10*u^2*QL^3*LLd*LR^3*LRd - 1/12*nf^4*
      T^6*h^10*u^2*QL^3*LL*LR^2*LRd^2 - 1/6*nf^4*T^6*h^10*u^2*QL^3*LL*LLd^2*
      LR^2 + 1/9*nf^4*T^6*h^10*u^2*QL^3*LL^3*LRd^2 + 1/9*nf^4*T^6*h^10*u^2*
      QL^3*LL^3*LLd^2 + 2/3*nf^4*T^6*h^10*u^2*QL^3*QRd^3*LLd*LR + 2/3*nf^4*T^6
      *h^10*u^2*QL^3*QRd^3*LL*LRd - 1/12*nf^4*T^6*h^10*u^2*QL^3*QR^2*QRd^2*LL
       + 2/9*nf^4*T^6*h^10*u^2*QL^3*QR^3*LL*LR + 4/9*nf^4*T^6*h^10*u^2*QL^3*
      QLd*QR*QRd^3 - 1/6*nf^4*T^6*h^10*u^2*QL^3*QLd^2*QR^2*LL + 1/3*nf^4*T^6*
      h^10*u^2*QL^3*QLd^3*LR*LRd + 1/3*nf^4*T^6*h^10*u^2*QL^3*QLd^3*LL*LLd + 2/
      9*nf^4*T^6*h^10*u^2*QL^3*QLd^3*QR*QRd + 341/288*nf^4*T^6*h^10*u^2*QL^4*
      QRd^4 + 61/96*nf^4*T^6*h^10*u^2*QL^4*QR^2*LR^2 + 31/48*nf^4*T^6*h^10*u^2
      *QL^4*QR^2*LL^2 - 1/8*nf^4*T^6*h^10*u^2*QL^4*QLd*LLd*LR^2 + 67/48*nf^4*
      T^6*h^10*u^2*QL^4*QLd^2*QRd^2 + 1/8*nf^4*T^6*h^10*u^2*QL^4*QLd^2*QR*LR
       + 611/576*nf^4*T^6*h^10*u^2*QL^4*QLd^4 - 11/60*nf^4*T^6*h^10*u^2*QL^5*
      QRd^2*LL - 1/5*nf^4*T^6*h^10*u^2*QL^5*QLd*QRd*LR - 11/60*nf^4*T^6*h^10*
      u^2*QL^5*QLd^2*LL + 55/144*nf^4*T^6*h^10*u^2*QL^6*LR^2 + 55/144*nf^4*T^6
      *h^10*u^2*QL^6*LL^2 + 1/12*nf^4*T^6*h^10*u^2*W*LLd*LR^3*LRd^2 + 1/2*nf^4
      *T^6*h^10*u^2*W*LLd^3*LR^3 + 1/12*nf^4*T^6*h^10*u^2*W*LL*LR^2*LRd^3 + 1/
      4*nf^4*T^6*h^10*u^2*W*LL*LLd^2*LR^2*LRd + 1/4*nf^4*T^6*h^10*u^2*W*LL^2*
      LLd*LR*LRd^2 + 1/12*nf^4*T^6*h^10*u^2*W*LL^2*LLd^3*LR + 1/2*nf^4*T^6*
      h^10*u^2*W*LL^3*LRd^3 + 1/12*nf^4*T^6*h^10*u^2*W*LL^3*LLd^2*LRd - 1/3*
      nf^4*T^6*h^10*u^2*W*QRd^3*LLd*LR*LRd - 1/2*nf^4*T^6*h^10*u^2*W*QRd^3*LL*
      LRd^2 - 5/12*nf^4*T^6*h^10*u^2*W*QRd^3*LL*LLd^2 - 1/8*nf^4*T^6*h^10*u^2*
      W*QR*QRd^4*LLd + 1/2*nf^4*T^6*h^10*u^2*W*QR^2*QRd^2*LLd*LR + 1/2*nf^4*
      T^6*h^10*u^2*W*QR^2*QRd^2*LL*LRd - 1/2*nf^4*T^6*h^10*u^2*W*QR^3*LLd*LR^2
       - 1/3*nf^4*T^6*h^10*u^2*W*QR^3*LL*LR*LRd - 5/12*nf^4*T^6*h^10*u^2*W*
      QR^3*LL^2*LLd - 1/8*nf^4*T^6*h^10*u^2*W*QR^4*QRd*LL - 1/4*nf^4*T^6*h^10*
      u^2*W*QLd*QRd^2*LR*LRd^2 - 1/4*nf^4*T^6*h^10*u^2*W*QLd*QRd^2*LLd^2*LR +
      1/4*nf^4*T^6*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 1/2*nf^4*T^6*h^10*u^2*W*QLd*
      QR*LLd^2*LR^2 + 1/4*nf^4*T^6*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*T^6
      *h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 1/2*nf^4*T^6*h^10*u^2*W*QLd*QR^3*QRd^2
       - 1/4*nf^4*T^6*h^10*u^2*W*QLd*QR^4*LR - 1/4*nf^4*T^6*h^10*u^2*W*QLd^2*
      QRd*LL*LRd^2 - 1/4*nf^4*T^6*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*T^6
      *h^10*u^2*W*QLd^2*QR*QRd^2*LLd + nf^4*T^6*h^10*u^2*W*QLd^2*QR^2*LLd*LR
       + 1/2*nf^4*T^6*h^10*u^2*W*QLd^2*QR^2*LL*LRd - 5/12*nf^4*T^6*h^10*u^2*W*
      QLd^3*LR*LRd^2 - 1/2*nf^4*T^6*h^10*u^2*W*QLd^3*LLd^2*LR - 1/3*nf^4*T^6*
      h^10*u^2*W*QLd^3*LL*LLd*LRd + nf^4*T^6*h^10*u^2*W*QLd^3*QR^3 - 1/4*nf^4*
      T^6*h^10*u^2*W*QLd^4*QR*LLd + 1/4*nf^4*T^6*h^10*u^2*W*QL*QRd*LR^2*LRd^2
       + 1/4*nf^4*T^6*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 1/2*nf^4*T^6*h^10*u^2*W*
      QL*QRd*LL^2*LRd^2 + 1/4*nf^4*T^6*h^10*u^2*W*QL*QRd*LL^2*LLd^2 - 1/4*nf^4
      *T^6*h^10*u^2*W*QL*QRd^4*LRd - 1/4*nf^4*T^6*h^10*u^2*W*QL*QR^2*LR^2*LRd
       - 1/4*nf^4*T^6*h^10*u^2*W*QL*QR^2*LL^2*LRd + 1/2*nf^4*T^6*h^10*u^2*W*QL
      *QR^2*QRd^3 - 1/4*nf^4*T^6*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^6*
      h^10*u^2*W*QL*QLd^2*QR^2*QRd - 1/8*nf^4*T^6*h^10*u^2*W*QL*QLd^4*LRd + 1/
      2*nf^4*T^6*h^10*u^2*W*QL^2*QRd^2*LLd*LR + nf^4*T^6*h^10*u^2*W*QL^2*QRd^2
      *LL*LRd - 1/4*nf^4*T^6*h^10*u^2*W*QL^2*QR*LLd*LR^2 - 1/4*nf^4*T^6*h^10*
      u^2*W*QL^2*QR*LL^2*LLd - 1/4*nf^4*T^6*h^10*u^2*W*QL^2*QR^2*QRd*LL + 1/2*
      nf^4*T^6*h^10*u^2*W*QL^2*QLd*QR*QRd^2 - 1/4*nf^4*T^6*h^10*u^2*W*QL^2*QLd
      *QR^2*LR + 1/2*nf^4*T^6*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 1/2*nf^4*T^6*h^10
      *u^2*W*QL^2*QLd^2*LL*LRd + 1/2*nf^4*T^6*h^10*u^2*W*QL^2*QLd^3*QR - 5/12*
      nf^4*T^6*h^10*u^2*W*QL^3*LR^2*LRd - 1/3*nf^4*T^6*h^10*u^2*W*QL^3*LL*LLd*
      LR - 1/2*nf^4*T^6*h^10*u^2*W*QL^3*LL^2*LRd + nf^4*T^6*h^10*u^2*W*QL^3*
      QRd^3 + 1/2*nf^4*T^6*h^10*u^2*W*QL^3*QLd^2*QRd - 1/4*nf^4*T^6*h^10*u^2*W
      *QL^4*QRd*LL - 1/8*nf^4*T^6*h^10*u^2*W*QL^4*QLd*LR + 11/4*nf^4*T^6*h^10*
      u^2*W^2*LR^2*LRd^2 + 11/4*nf^4*T^6*h^10*u^2*W^2*LLd^2*LR^2 + 11*nf^4*T^6
      *h^10*u^2*W^2*LL*LLd*LR*LRd + 11/4*nf^4*T^6*h^10*u^2*W^2*LL^2*LRd^2 + 11/
      4*nf^4*T^6*h^10*u^2*W^2*LL^2*LLd^2 + 11/6*nf^4*T^6*h^10*u^2*W^2*QRd^3*
      LRd + 11*nf^4*T^6*h^10*u^2*W^2*QR*QRd*LR*LRd + 11*nf^4*T^6*h^10*u^2*W^2*
      QR*QRd*LL*LLd + 11/2*nf^4*T^6*h^10*u^2*W^2*QR^2*QRd^2 + 11/6*nf^4*T^6*
      h^10*u^2*W^2*QR^3*LR + 11/2*nf^4*T^6*h^10*u^2*W^2*QLd*QRd^2*LLd + 11*
      nf^4*T^6*h^10*u^2*W^2*QLd*QR*LLd*LR + 11*nf^4*T^6*h^10*u^2*W^2*QLd*QR*LL
      *LRd + 11/2*nf^4*T^6*h^10*u^2*W^2*QLd^2*QRd*LRd + 11/2*nf^4*T^6*h^10*u^2
      *W^2*QLd^2*QR^2 + 11/6*nf^4*T^6*h^10*u^2*W^2*QLd^3*LLd + 11*nf^4*T^6*
      h^10*u^2*W^2*QL*QRd*LLd*LR + 11*nf^4*T^6*h^10*u^2*W^2*QL*QRd*LL*LRd + 11/
      2*nf^4*T^6*h^10*u^2*W^2*QL*QR^2*LL + 11*nf^4*T^6*h^10*u^2*W^2*QL*QLd*LR*
      LRd + 11*nf^4*T^6*h^10*u^2*W^2*QL*QLd*LL*LLd + 22*nf^4*T^6*h^10*u^2*W^2*
      QL*QLd*QR*QRd + 11/2*nf^4*T^6*h^10*u^2*W^2*QL^2*QRd^2 + 11/2*nf^4*T^6*
      h^10*u^2*W^2*QL^2*QR*LR + 11/2*nf^4*T^6*h^10*u^2*W^2*QL^2*QLd^2 + 11/6*
      nf^4*T^6*h^10*u^2*W^2*QL^3*LL + 3/4*nf^4*T^6*h^10*u^3*p*LLd*LR^3*LRd^2
       + 49/36*nf^4*T^6*h^10*u^3*p*LLd^3*LR^3 + 3/4*nf^4*T^6*h^10*u^3*p*LL*
      LR^2*LRd^3 + 5/4*nf^4*T^6*h^10*u^3*p*LL*LLd^2*LR^2*LRd + 5/4*nf^4*T^6*
      h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 3/4*nf^4*T^6*h^10*u^3*p*LL^2*LLd^3*LR +
      49/36*nf^4*T^6*h^10*u^3*p*LL^3*LRd^3 + 3/4*nf^4*T^6*h^10*u^3*p*LL^3*
      LLd^2*LRd - 13/12*nf^4*T^6*h^10*u^3*p*QRd^3*LL*LRd^2 - 3/4*nf^4*T^6*h^10
      *u^3*p*QRd^3*LL*LLd^2 - 5/8*nf^4*T^6*h^10*u^3*p*QR*QRd^4*LLd + 3/2*nf^4*
      T^6*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 3/2*nf^4*T^6*h^10*u^3*p*QR^2*QRd^2*LL
      *LRd - 13/12*nf^4*T^6*h^10*u^3*p*QR^3*LLd*LR^2 - 3/4*nf^4*T^6*h^10*u^3*p
      *QR^3*LL^2*LLd - 5/8*nf^4*T^6*h^10*u^3*p*QR^4*QRd*LL - 5/4*nf^4*T^6*h^10
      *u^3*p*QLd*QRd^2*LR*LRd^2 - 3/4*nf^4*T^6*h^10*u^3*p*QLd*QRd^2*LLd^2*LR
       + 3/4*nf^4*T^6*h^10*u^3*p*QLd*QR*LR^2*LRd^2 + 5/4*nf^4*T^6*h^10*u^3*p*
      QLd*QR*LLd^2*LR^2 + 5/4*nf^4*T^6*h^10*u^3*p*QLd*QR*LL^2*LRd^2 + 3/4*nf^4
      *T^6*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 3/2*nf^4*T^6*h^10*u^3*p*QLd*QR^3*
      QRd^2 - 5/8*nf^4*T^6*h^10*u^3*p*QLd*QR^4*LR - 3/4*nf^4*T^6*h^10*u^3*p*
      QLd^2*QRd*LL*LRd^2 - 5/4*nf^4*T^6*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 - 3/4*
      nf^4*T^6*h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 5/2*nf^4*T^6*h^10*u^3*p*QLd^2*
      QR^2*LLd*LR + 5/2*nf^4*T^6*h^10*u^3*p*QLd^2*QR^2*LL*LRd - 3/4*nf^4*T^6*
      h^10*u^3*p*QLd^3*LR*LRd^2 - 13/12*nf^4*T^6*h^10*u^3*p*QLd^3*LLd^2*LR + 5/
      2*nf^4*T^6*h^10*u^3*p*QLd^3*QR^3 - 5/8*nf^4*T^6*h^10*u^3*p*QLd^4*QR*LLd
       + 3/4*nf^4*T^6*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 5/4*nf^4*T^6*h^10*u^3*p*
      QL*QRd*LLd^2*LR^2 + 5/4*nf^4*T^6*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 3/4*nf^4
      *T^6*h^10*u^3*p*QL*QRd*LL^2*LLd^2 - 5/8*nf^4*T^6*h^10*u^3*p*QL*QRd^4*LRd
       - 5/4*nf^4*T^6*h^10*u^3*p*QL*QR^2*LR^2*LRd - 3/4*nf^4*T^6*h^10*u^3*p*QL
      *QR^2*LL^2*LRd + 3/2*nf^4*T^6*h^10*u^3*p*QL*QR^2*QRd^3 - 3/4*nf^4*T^6*
      h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 5/2*nf^4*T^6*h^10*u^3*p*QL*QLd^2*QR^2*
      QRd - 5/8*nf^4*T^6*h^10*u^3*p*QL*QLd^4*LRd + 5/2*nf^4*T^6*h^10*u^3*p*
      QL^2*QRd^2*LLd*LR + 5/2*nf^4*T^6*h^10*u^3*p*QL^2*QRd^2*LL*LRd - 3/4*nf^4
      *T^6*h^10*u^3*p*QL^2*QR*LLd*LR^2 - 5/4*nf^4*T^6*h^10*u^3*p*QL^2*QR*LL^2*
      LLd - 3/4*nf^4*T^6*h^10*u^3*p*QL^2*QR^2*QRd*LL + 5/2*nf^4*T^6*h^10*u^3*p
      *QL^2*QLd*QR*QRd^2 - 3/4*nf^4*T^6*h^10*u^3*p*QL^2*QLd*QR^2*LR + 3/2*nf^4
      *T^6*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 3/2*nf^4*T^6*h^10*u^3*p*QL^2*QLd^2*
      LL*LRd + 3/2*nf^4*T^6*h^10*u^3*p*QL^2*QLd^3*QR - 3/4*nf^4*T^6*h^10*u^3*p
      *QL^3*LR^2*LRd - 13/12*nf^4*T^6*h^10*u^3*p*QL^3*LL^2*LRd + 5/2*nf^4*T^6*
      h^10*u^3*p*QL^3*QRd^3 + 3/2*nf^4*T^6*h^10*u^3*p*QL^3*QLd^2*QRd - 5/8*
      nf^4*T^6*h^10*u^3*p*QL^4*QRd*LL - 5/8*nf^4*T^6*h^10*u^3*p*QL^4*QLd*LR +
      19*nf^4*T^6*h^10*u^3*p*W*LR^2*LRd^2 + 39/2*nf^4*T^6*h^10*u^3*p*W*LLd^2*
      LR^2 + 76*nf^4*T^6*h^10*u^3*p*W*LL*LLd*LR*LRd + 39/2*nf^4*T^6*h^10*u^3*p
      *W*LL^2*LRd^2 + 19*nf^4*T^6*h^10*u^3*p*W*LL^2*LLd^2 + 13*nf^4*T^6*h^10*
      u^3*p*W*QRd^3*LRd + 76*nf^4*T^6*h^10*u^3*p*W*QR*QRd*LR*LRd + 76*nf^4*T^6
      *h^10*u^3*p*W*QR*QRd*LL*LLd + 38*nf^4*T^6*h^10*u^3*p*W*QR^2*QRd^2 + 13*
      nf^4*T^6*h^10*u^3*p*W*QR^3*LR + 38*nf^4*T^6*h^10*u^3*p*W*QLd*QRd^2*LLd
       + 78*nf^4*T^6*h^10*u^3*p*W*QLd*QR*LLd*LR + 76*nf^4*T^6*h^10*u^3*p*W*QLd
      *QR*LL*LRd + 38*nf^4*T^6*h^10*u^3*p*W*QLd^2*QRd*LRd + 39*nf^4*T^6*h^10*
      u^3*p*W*QLd^2*QR^2 + 13*nf^4*T^6*h^10*u^3*p*W*QLd^3*LLd + 76*nf^4*T^6*
      h^10*u^3*p*W*QL*QRd*LLd*LR + 78*nf^4*T^6*h^10*u^3*p*W*QL*QRd*LL*LRd + 38
      *nf^4*T^6*h^10*u^3*p*W*QL*QR^2*LL + 76*nf^4*T^6*h^10*u^3*p*W*QL*QLd*LR*
      LRd + 76*nf^4*T^6*h^10*u^3*p*W*QL*QLd*LL*LLd + 152*nf^4*T^6*h^10*u^3*p*W
      *QL*QLd*QR*QRd + 39*nf^4*T^6*h^10*u^3*p*W*QL^2*QRd^2 + 38*nf^4*T^6*h^10*
      u^3*p*W*QL^2*QR*LR + 38*nf^4*T^6*h^10*u^3*p*W*QL^2*QLd^2 + 13*nf^4*T^6*
      h^10*u^3*p*W*QL^3*LL + 1/4*nf^4*T^6*h^10*u^4*LLd*LR^3*LRd^2 + 5/12*nf^4*
      T^6*h^10*u^4*LLd^3*LR^3 + 1/4*nf^4*T^6*h^10*u^4*LL*LR^2*LRd^3 + 3/4*nf^4
      *T^6*h^10*u^4*LL*LLd^2*LR^2*LRd + 3/4*nf^4*T^6*h^10*u^4*LL^2*LLd*LR*
      LRd^2 + 1/4*nf^4*T^6*h^10*u^4*LL^2*LLd^3*LR + 5/12*nf^4*T^6*h^10*u^4*
      LL^3*LRd^3 + 1/4*nf^4*T^6*h^10*u^4*LL^3*LLd^2*LRd - nf^4*T^6*h^10*u^4*
      QRd^3*LLd*LR*LRd - 5/4*nf^4*T^6*h^10*u^4*QRd^3*LL*LRd^2 - 5/4*nf^4*T^6*
      h^10*u^4*QRd^3*LL*LLd^2 - 3/8*nf^4*T^6*h^10*u^4*QR*QRd^4*LLd + 3/2*nf^4*
      T^6*h^10*u^4*QR^2*QRd^2*LLd*LR + 3/2*nf^4*T^6*h^10*u^4*QR^2*QRd^2*LL*LRd
       - 5/4*nf^4*T^6*h^10*u^4*QR^3*LLd*LR^2 - nf^4*T^6*h^10*u^4*QR^3*LL*LR*
      LRd - 5/4*nf^4*T^6*h^10*u^4*QR^3*LL^2*LLd - 3/8*nf^4*T^6*h^10*u^4*QR^4*
      QRd*LL - 3/4*nf^4*T^6*h^10*u^4*QLd*QRd^2*LR*LRd^2 - 3/4*nf^4*T^6*h^10*
      u^4*QLd*QRd^2*LLd^2*LR + 3/4*nf^4*T^6*h^10*u^4*QLd*QR*LR^2*LRd^2 + 3/4*
      nf^4*T^6*h^10*u^4*QLd*QR*LLd^2*LR^2 + 3/4*nf^4*T^6*h^10*u^4*QLd*QR*LL^2*
      LRd^2 + 3/4*nf^4*T^6*h^10*u^4*QLd*QR*LL^2*LLd^2 + 3/2*nf^4*T^6*h^10*u^4*
      QLd*QR^3*QRd^2 - 3/8*nf^4*T^6*h^10*u^4*QLd*QR^4*LR - 3/4*nf^4*T^6*h^10*
      u^4*QLd^2*QRd*LL*LRd^2 - 3/4*nf^4*T^6*h^10*u^4*QLd^2*QRd*LL*LLd^2 - 3/4*
      nf^4*T^6*h^10*u^4*QLd^2*QR*QRd^2*LLd + 3/2*nf^4*T^6*h^10*u^4*QLd^2*QR^2*
      LLd*LR + 3/2*nf^4*T^6*h^10*u^4*QLd^2*QR^2*LL*LRd - 5/4*nf^4*T^6*h^10*u^4
      *QLd^3*LR*LRd^2 - 5/4*nf^4*T^6*h^10*u^4*QLd^3*LLd^2*LR - nf^4*T^6*h^10*
      u^4*QLd^3*LL*LLd*LRd + 3/2*nf^4*T^6*h^10*u^4*QLd^3*QR^3 - 3/8*nf^4*T^6*
      h^10*u^4*QLd^4*QR*LLd + 3/4*nf^4*T^6*h^10*u^4*QL*QRd*LR^2*LRd^2 + 3/4*
      nf^4*T^6*h^10*u^4*QL*QRd*LLd^2*LR^2 + 3/4*nf^4*T^6*h^10*u^4*QL*QRd*LL^2*
      LRd^2 + 3/4*nf^4*T^6*h^10*u^4*QL*QRd*LL^2*LLd^2 - 3/8*nf^4*T^6*h^10*u^4*
      QL*QRd^4*LRd - 3/4*nf^4*T^6*h^10*u^4*QL*QR^2*LR^2*LRd - 3/4*nf^4*T^6*
      h^10*u^4*QL*QR^2*LL^2*LRd + 3/2*nf^4*T^6*h^10*u^4*QL*QR^2*QRd^3 - 3/4*
      nf^4*T^6*h^10*u^4*QL*QLd^2*QRd^2*LRd + 3/2*nf^4*T^6*h^10*u^4*QL*QLd^2*
      QR^2*QRd - 3/8*nf^4*T^6*h^10*u^4*QL*QLd^4*LRd + 3/2*nf^4*T^6*h^10*u^4*
      QL^2*QRd^2*LLd*LR + 3/2*nf^4*T^6*h^10*u^4*QL^2*QRd^2*LL*LRd - 3/4*nf^4*
      T^6*h^10*u^4*QL^2*QR*LLd*LR^2 - 3/4*nf^4*T^6*h^10*u^4*QL^2*QR*LL^2*LLd
       - 3/4*nf^4*T^6*h^10*u^4*QL^2*QR^2*QRd*LL + 3/2*nf^4*T^6*h^10*u^4*QL^2*
      QLd*QR*QRd^2 - 3/4*nf^4*T^6*h^10*u^4*QL^2*QLd*QR^2*LR + 3/2*nf^4*T^6*
      h^10*u^4*QL^2*QLd^2*LLd*LR + 3/2*nf^4*T^6*h^10*u^4*QL^2*QLd^2*LL*LRd + 3/
      2*nf^4*T^6*h^10*u^4*QL^2*QLd^3*QR - 5/4*nf^4*T^6*h^10*u^4*QL^3*LR^2*LRd
       - nf^4*T^6*h^10*u^4*QL^3*LL*LLd*LR - 5/4*nf^4*T^6*h^10*u^4*QL^3*LL^2*
      LRd + 3/2*nf^4*T^6*h^10*u^4*QL^3*QRd^3 + 3/2*nf^4*T^6*h^10*u^4*QL^3*
      QLd^2*QRd - 3/8*nf^4*T^6*h^10*u^4*QL^4*QRd*LL - 3/8*nf^4*T^6*h^10*u^4*
      QL^4*QLd*LR + 2*nf^4*T^6*h^10*u^4*G*QRd^3*LRd + 6*nf^4*T^6*h^10*u^4*G*QR
      *QRd*LR*LRd + 6*nf^4*T^6*h^10*u^4*G*QR*QRd*LL*LLd + 6*nf^4*T^6*h^10*u^4*
      G*QR^2*QRd^2 + 2*nf^4*T^6*h^10*u^4*G*QR^3*LR + 6*nf^4*T^6*h^10*u^4*G*QLd
      *QRd^2*LLd + 6*nf^4*T^6*h^10*u^4*G*QLd*QR*LLd*LR + 6*nf^4*T^6*h^10*u^4*G
      *QLd*QR*LL*LRd + 6*nf^4*T^6*h^10*u^4*G*QLd^2*QRd*LRd + 6*nf^4*T^6*h^10*
      u^4*G*QLd^2*QR^2 + 2*nf^4*T^6*h^10*u^4*G*QLd^3*LLd + 6*nf^4*T^6*h^10*u^4
      *G*QL*QRd*LLd*LR + 6*nf^4*T^6*h^10*u^4*G*QL*QRd*LL*LRd + 6*nf^4*T^6*h^10
      *u^4*G*QL*QR^2*LL + 6*nf^4*T^6*h^10*u^4*G*QL*QLd*LR*LRd + 6*nf^4*T^6*
      h^10*u^4*G*QL*QLd*LL*LLd + 24*nf^4*T^6*h^10*u^4*G*QL*QLd*QR*QRd + 6*nf^4
      *T^6*h^10*u^4*G*QL^2*QRd^2 + 6*nf^4*T^6*h^10*u^4*G*QL^2*QR*LR + 6*nf^4*
      T^6*h^10*u^4*G*QL^2*QLd^2 + 2*nf^4*T^6*h^10*u^4*G*QL^3*LL + 21/2*nf^4*
      T^6*h^10*u^4*W*LR^2*LRd^2 + 21/2*nf^4*T^6*h^10*u^4*W*LLd^2*LR^2 + 42*
      nf^4*T^6*h^10*u^4*W*LL*LLd*LR*LRd + 21/2*nf^4*T^6*h^10*u^4*W*LL^2*LRd^2
       + 21/2*nf^4*T^6*h^10*u^4*W*LL^2*LLd^2 + 7*nf^4*T^6*h^10*u^4*W*QRd^3*LRd
       + 42*nf^4*T^6*h^10*u^4*W*QR*QRd*LR*LRd + 42*nf^4*T^6*h^10*u^4*W*QR*QRd*
      LL*LLd + 21*nf^4*T^6*h^10*u^4*W*QR^2*QRd^2 + 7*nf^4*T^6*h^10*u^4*W*QR^3*
      LR + 21*nf^4*T^6*h^10*u^4*W*QLd*QRd^2*LLd + 42*nf^4*T^6*h^10*u^4*W*QLd*
      QR*LLd*LR + 42*nf^4*T^6*h^10*u^4*W*QLd*QR*LL*LRd + 21*nf^4*T^6*h^10*u^4*
      W*QLd^2*QRd*LRd + 21*nf^4*T^6*h^10*u^4*W*QLd^2*QR^2 + 7*nf^4*T^6*h^10*
      u^4*W*QLd^3*LLd + 42*nf^4*T^6*h^10*u^4*W*QL*QRd*LLd*LR + 42*nf^4*T^6*
      h^10*u^4*W*QL*QRd*LL*LRd + 21*nf^4*T^6*h^10*u^4*W*QL*QR^2*LL + 42*nf^4*
      T^6*h^10*u^4*W*QL*QLd*LR*LRd + 42*nf^4*T^6*h^10*u^4*W*QL*QLd*LL*LLd + 84
      *nf^4*T^6*h^10*u^4*W*QL*QLd*QR*QRd + 21*nf^4*T^6*h^10*u^4*W*QL^2*QRd^2
       + 21*nf^4*T^6*h^10*u^4*W*QL^2*QR*LR + 21*nf^4*T^6*h^10*u^4*W*QL^2*QLd^2
       + 7*nf^4*T^6*h^10*u^4*W*QL^3*LL + 3/2*nf^4*T^6*h^10*u^4*B*LR^2*LRd^2 +
      3/2*nf^4*T^6*h^10*u^4*B*LLd^2*LR^2 + 6*nf^4*T^6*h^10*u^4*B*LL*LLd*LR*LRd
       + 3/2*nf^4*T^6*h^10*u^4*B*LL^2*LRd^2 + 3/2*nf^4*T^6*h^10*u^4*B*LL^2*
      LLd^2 + nf^4*T^6*h^10*u^4*B*QRd^3*LRd + 6*nf^4*T^6*h^10*u^4*B*QR*QRd*LR*
      LRd + 6*nf^4*T^6*h^10*u^4*B*QR*QRd*LL*LLd + 3*nf^4*T^6*h^10*u^4*B*QR^2*
      QRd^2 + nf^4*T^6*h^10*u^4*B*QR^3*LR + 3*nf^4*T^6*h^10*u^4*B*QLd*QRd^2*
      LLd + 6*nf^4*T^6*h^10*u^4*B*QLd*QR*LLd*LR + 6*nf^4*T^6*h^10*u^4*B*QLd*QR
      *LL*LRd + 3*nf^4*T^6*h^10*u^4*B*QLd^2*QRd*LRd + 3*nf^4*T^6*h^10*u^4*B*
      QLd^2*QR^2 + nf^4*T^6*h^10*u^4*B*QLd^3*LLd + 6*nf^4*T^6*h^10*u^4*B*QL*
      QRd*LLd*LR + 6*nf^4*T^6*h^10*u^4*B*QL*QRd*LL*LRd + 3*nf^4*T^6*h^10*u^4*B
      *QL*QR^2*LL + 6*nf^4*T^6*h^10*u^4*B*QL*QLd*LR*LRd + 6*nf^4*T^6*h^10*u^4*
      B*QL*QLd*LL*LLd + 12*nf^4*T^6*h^10*u^4*B*QL*QLd*QR*QRd + 3*nf^4*T^6*h^10
      *u^4*B*QL^2*QRd^2 + 3*nf^4*T^6*h^10*u^4*B*QL^2*QR*LR + 3*nf^4*T^6*h^10*
      u^4*B*QL^2*QLd^2 + nf^4*T^6*h^10*u^4*B*QL^3*LL + 117/4*nf^4*T^6*h^10*u^4
      *p^2*LR^2*LRd^2 + 121/4*nf^4*T^6*h^10*u^4*p^2*LLd^2*LR^2 + 117*nf^4*T^6*
      h^10*u^4*p^2*LL*LLd*LR*LRd + 121/4*nf^4*T^6*h^10*u^4*p^2*LL^2*LRd^2 +
      117/4*nf^4*T^6*h^10*u^4*p^2*LL^2*LLd^2 + 121/6*nf^4*T^6*h^10*u^4*p^2*
      QRd^3*LRd + 117*nf^4*T^6*h^10*u^4*p^2*QR*QRd*LR*LRd + 117*nf^4*T^6*h^10*
      u^4*p^2*QR*QRd*LL*LLd + 117/2*nf^4*T^6*h^10*u^4*p^2*QR^2*QRd^2 + 121/6*
      nf^4*T^6*h^10*u^4*p^2*QR^3*LR + 117/2*nf^4*T^6*h^10*u^4*p^2*QLd*QRd^2*
      LLd + 121*nf^4*T^6*h^10*u^4*p^2*QLd*QR*LLd*LR + 117*nf^4*T^6*h^10*u^4*
      p^2*QLd*QR*LL*LRd + 117/2*nf^4*T^6*h^10*u^4*p^2*QLd^2*QRd*LRd + 121/2*
      nf^4*T^6*h^10*u^4*p^2*QLd^2*QR^2 + 121/6*nf^4*T^6*h^10*u^4*p^2*QLd^3*LLd
       + 117*nf^4*T^6*h^10*u^4*p^2*QL*QRd*LLd*LR + 121*nf^4*T^6*h^10*u^4*p^2*
      QL*QRd*LL*LRd + 117/2*nf^4*T^6*h^10*u^4*p^2*QL*QR^2*LL + 117*nf^4*T^6*
      h^10*u^4*p^2*QL*QLd*LR*LRd + 117*nf^4*T^6*h^10*u^4*p^2*QL*QLd*LL*LLd +
      234*nf^4*T^6*h^10*u^4*p^2*QL*QLd*QR*QRd + 121/2*nf^4*T^6*h^10*u^4*p^2*
      QL^2*QRd^2 + 117/2*nf^4*T^6*h^10*u^4*p^2*QL^2*QR*LR + 117/2*nf^4*T^6*
      h^10*u^4*p^2*QL^2*QLd^2 + 121/6*nf^4*T^6*h^10*u^4*p^2*QL^3*LL + 57/2*
      nf^4*T^6*h^10*u^5*p*LR^2*LRd^2 + 115/4*nf^4*T^6*h^10*u^5*p*LLd^2*LR^2 +
      114*nf^4*T^6*h^10*u^5*p*LL*LLd*LR*LRd + 115/4*nf^4*T^6*h^10*u^5*p*LL^2*
      LRd^2 + 57/2*nf^4*T^6*h^10*u^5*p*LL^2*LLd^2 + 115/6*nf^4*T^6*h^10*u^5*p*
      QRd^3*LRd + 114*nf^4*T^6*h^10*u^5*p*QR*QRd*LR*LRd + 114*nf^4*T^6*h^10*
      u^5*p*QR*QRd*LL*LLd + 57*nf^4*T^6*h^10*u^5*p*QR^2*QRd^2 + 115/6*nf^4*T^6
      *h^10*u^5*p*QR^3*LR + 57*nf^4*T^6*h^10*u^5*p*QLd*QRd^2*LLd + 115*nf^4*
      T^6*h^10*u^5*p*QLd*QR*LLd*LR + 114*nf^4*T^6*h^10*u^5*p*QLd*QR*LL*LRd +
      57*nf^4*T^6*h^10*u^5*p*QLd^2*QRd*LRd + 115/2*nf^4*T^6*h^10*u^5*p*QLd^2*
      QR^2 + 115/6*nf^4*T^6*h^10*u^5*p*QLd^3*LLd + 114*nf^4*T^6*h^10*u^5*p*QL*
      QRd*LLd*LR + 115*nf^4*T^6*h^10*u^5*p*QL*QRd*LL*LRd + 57*nf^4*T^6*h^10*
      u^5*p*QL*QR^2*LL + 114*nf^4*T^6*h^10*u^5*p*QL*QLd*LR*LRd + 114*nf^4*T^6*
      h^10*u^5*p*QL*QLd*LL*LLd + 228*nf^4*T^6*h^10*u^5*p*QL*QLd*QR*QRd + 115/2
      *nf^4*T^6*h^10*u^5*p*QL^2*QRd^2 + 57*nf^4*T^6*h^10*u^5*p*QL^2*QR*LR + 57
      *nf^4*T^6*h^10*u^5*p*QL^2*QLd^2 + 115/6*nf^4*T^6*h^10*u^5*p*QL^3*LL + 8*
      nf^4*T^6*h^10*u^6*LR^2*LRd^2 + 8*nf^4*T^6*h^10*u^6*LLd^2*LR^2 + 32*nf^4*
      T^6*h^10*u^6*LL*LLd*LR*LRd + 8*nf^4*T^6*h^10*u^6*LL^2*LRd^2 + 8*nf^4*T^6
      *h^10*u^6*LL^2*LLd^2 + 16/3*nf^4*T^6*h^10*u^6*QRd^3*LRd + 32*nf^4*T^6*
      h^10*u^6*QR*QRd*LR*LRd + 32*nf^4*T^6*h^10*u^6*QR*QRd*LL*LLd + 16*nf^4*
      T^6*h^10*u^6*QR^2*QRd^2 + 16/3*nf^4*T^6*h^10*u^6*QR^3*LR + 16*nf^4*T^6*
      h^10*u^6*QLd*QRd^2*LLd + 32*nf^4*T^6*h^10*u^6*QLd*QR*LLd*LR + 32*nf^4*
      T^6*h^10*u^6*QLd*QR*LL*LRd + 16*nf^4*T^6*h^10*u^6*QLd^2*QRd*LRd + 16*
      nf^4*T^6*h^10*u^6*QLd^2*QR^2 + 16/3*nf^4*T^6*h^10*u^6*QLd^3*LLd + 32*
      nf^4*T^6*h^10*u^6*QL*QRd*LLd*LR + 32*nf^4*T^6*h^10*u^6*QL*QRd*LL*LRd +
      16*nf^4*T^6*h^10*u^6*QL*QR^2*LL + 32*nf^4*T^6*h^10*u^6*QL*QLd*LR*LRd +
      32*nf^4*T^6*h^10*u^6*QL*QLd*LL*LLd + 64*nf^4*T^6*h^10*u^6*QL*QLd*QR*QRd
       + 16*nf^4*T^6*h^10*u^6*QL^2*QRd^2 + 16*nf^4*T^6*h^10*u^6*QL^2*QR*LR +
      16*nf^4*T^6*h^10*u^6*QL^2*QLd^2 + 16/3*nf^4*T^6*h^10*u^6*QL^3*LL + 1/12*
      nf^4*T^7*h^10*u^4*LLd*LR^3*LRd^2 + 5/36*nf^4*T^7*h^10*u^4*LLd^3*LR^3 + 1/
      12*nf^4*T^7*h^10*u^4*LL*LR^2*LRd^3 + 1/4*nf^4*T^7*h^10*u^4*LL*LLd^2*LR^2
      *LRd + 1/4*nf^4*T^7*h^10*u^4*LL^2*LLd*LR*LRd^2 + 1/12*nf^4*T^7*h^10*u^4*
      LL^2*LLd^3*LR + 5/36*nf^4*T^7*h^10*u^4*LL^3*LRd^3 + 1/12*nf^4*T^7*h^10*
      u^4*LL^3*LLd^2*LRd - 1/3*nf^4*T^7*h^10*u^4*QRd^3*LLd*LR*LRd - 5/12*nf^4*
      T^7*h^10*u^4*QRd^3*LL*LRd^2 - 5/12*nf^4*T^7*h^10*u^4*QRd^3*LL*LLd^2 - 1/
      8*nf^4*T^7*h^10*u^4*QR*QRd^4*LLd + 1/2*nf^4*T^7*h^10*u^4*QR^2*QRd^2*LLd*
      LR + 1/2*nf^4*T^7*h^10*u^4*QR^2*QRd^2*LL*LRd - 5/12*nf^4*T^7*h^10*u^4*
      QR^3*LLd*LR^2 - 1/3*nf^4*T^7*h^10*u^4*QR^3*LL*LR*LRd - 5/12*nf^4*T^7*
      h^10*u^4*QR^3*LL^2*LLd - 1/8*nf^4*T^7*h^10*u^4*QR^4*QRd*LL - 1/4*nf^4*
      T^7*h^10*u^4*QLd*QRd^2*LR*LRd^2 - 1/4*nf^4*T^7*h^10*u^4*QLd*QRd^2*LLd^2*
      LR + 1/4*nf^4*T^7*h^10*u^4*QLd*QR*LR^2*LRd^2 + 1/4*nf^4*T^7*h^10*u^4*QLd
      *QR*LLd^2*LR^2 + 1/4*nf^4*T^7*h^10*u^4*QLd*QR*LL^2*LRd^2 + 1/4*nf^4*T^7*
      h^10*u^4*QLd*QR*LL^2*LLd^2 + 1/2*nf^4*T^7*h^10*u^4*QLd*QR^3*QRd^2 - 1/8*
      nf^4*T^7*h^10*u^4*QLd*QR^4*LR - 1/4*nf^4*T^7*h^10*u^4*QLd^2*QRd*LL*LRd^2
       - 1/4*nf^4*T^7*h^10*u^4*QLd^2*QRd*LL*LLd^2 - 1/4*nf^4*T^7*h^10*u^4*
      QLd^2*QR*QRd^2*LLd + 1/2*nf^4*T^7*h^10*u^4*QLd^2*QR^2*LLd*LR + 1/2*nf^4*
      T^7*h^10*u^4*QLd^2*QR^2*LL*LRd - 5/12*nf^4*T^7*h^10*u^4*QLd^3*LR*LRd^2
       - 5/12*nf^4*T^7*h^10*u^4*QLd^3*LLd^2*LR - 1/3*nf^4*T^7*h^10*u^4*QLd^3*
      LL*LLd*LRd + 1/2*nf^4*T^7*h^10*u^4*QLd^3*QR^3 - 1/8*nf^4*T^7*h^10*u^4*
      QLd^4*QR*LLd + 1/4*nf^4*T^7*h^10*u^4*QL*QRd*LR^2*LRd^2 + 1/4*nf^4*T^7*
      h^10*u^4*QL*QRd*LLd^2*LR^2 + 1/4*nf^4*T^7*h^10*u^4*QL*QRd*LL^2*LRd^2 + 1/
      4*nf^4*T^7*h^10*u^4*QL*QRd*LL^2*LLd^2 - 1/8*nf^4*T^7*h^10*u^4*QL*QRd^4*
      LRd - 1/4*nf^4*T^7*h^10*u^4*QL*QR^2*LR^2*LRd - 1/4*nf^4*T^7*h^10*u^4*QL*
      QR^2*LL^2*LRd + 1/2*nf^4*T^7*h^10*u^4*QL*QR^2*QRd^3 - 1/4*nf^4*T^7*h^10*
      u^4*QL*QLd^2*QRd^2*LRd + 1/2*nf^4*T^7*h^10*u^4*QL*QLd^2*QR^2*QRd - 1/8*
      nf^4*T^7*h^10*u^4*QL*QLd^4*LRd + 1/2*nf^4*T^7*h^10*u^4*QL^2*QRd^2*LLd*LR
       + 1/2*nf^4*T^7*h^10*u^4*QL^2*QRd^2*LL*LRd - 1/4*nf^4*T^7*h^10*u^4*QL^2*
      QR*LLd*LR^2 - 1/4*nf^4*T^7*h^10*u^4*QL^2*QR*LL^2*LLd - 1/4*nf^4*T^7*h^10
      *u^4*QL^2*QR^2*QRd*LL + 1/2*nf^4*T^7*h^10*u^4*QL^2*QLd*QR*QRd^2 - 1/4*
      nf^4*T^7*h^10*u^4*QL^2*QLd*QR^2*LR + 1/2*nf^4*T^7*h^10*u^4*QL^2*QLd^2*
      LLd*LR + 1/2*nf^4*T^7*h^10*u^4*QL^2*QLd^2*LL*LRd + 1/2*nf^4*T^7*h^10*u^4
      *QL^2*QLd^3*QR - 5/12*nf^4*T^7*h^10*u^4*QL^3*LR^2*LRd - 1/3*nf^4*T^7*
      h^10*u^4*QL^3*LL*LLd*LR - 5/12*nf^4*T^7*h^10*u^4*QL^3*LL^2*LRd + 1/2*
      nf^4*T^7*h^10*u^4*QL^3*QRd^3 + 1/2*nf^4*T^7*h^10*u^4*QL^3*QLd^2*QRd - 1/
      8*nf^4*T^7*h^10*u^4*QL^4*QRd*LL - 1/8*nf^4*T^7*h^10*u^4*QL^4*QLd*LR + 3/
      2*nf^4*T^7*h^10*u^4*W*LR^2*LRd^2 + 3/2*nf^4*T^7*h^10*u^4*W*LLd^2*LR^2 +
      6*nf^4*T^7*h^10*u^4*W*LL*LLd*LR*LRd + 3/2*nf^4*T^7*h^10*u^4*W*LL^2*LRd^2
       + 3/2*nf^4*T^7*h^10*u^4*W*LL^2*LLd^2 + nf^4*T^7*h^10*u^4*W*QRd^3*LRd +
      6*nf^4*T^7*h^10*u^4*W*QR*QRd*LR*LRd + 6*nf^4*T^7*h^10*u^4*W*QR*QRd*LL*
      LLd + 3*nf^4*T^7*h^10*u^4*W*QR^2*QRd^2 + nf^4*T^7*h^10*u^4*W*QR^3*LR + 3
      *nf^4*T^7*h^10*u^4*W*QLd*QRd^2*LLd + 6*nf^4*T^7*h^10*u^4*W*QLd*QR*LLd*LR
       + 6*nf^4*T^7*h^10*u^4*W*QLd*QR*LL*LRd + 3*nf^4*T^7*h^10*u^4*W*QLd^2*QRd
      *LRd + 3*nf^4*T^7*h^10*u^4*W*QLd^2*QR^2 + nf^4*T^7*h^10*u^4*W*QLd^3*LLd
       + 6*nf^4*T^7*h^10*u^4*W*QL*QRd*LLd*LR + 6*nf^4*T^7*h^10*u^4*W*QL*QRd*LL
      *LRd + 3*nf^4*T^7*h^10*u^4*W*QL*QR^2*LL + 6*nf^4*T^7*h^10*u^4*W*QL*QLd*
      LR*LRd + 6*nf^4*T^7*h^10*u^4*W*QL*QLd*LL*LLd + 12*nf^4*T^7*h^10*u^4*W*QL
      *QLd*QR*QRd + 3*nf^4*T^7*h^10*u^4*W*QL^2*QRd^2 + 3*nf^4*T^7*h^10*u^4*W*
      QL^2*QR*LR + 3*nf^4*T^7*h^10*u^4*W*QL^2*QLd^2 + nf^4*T^7*h^10*u^4*W*QL^3
      *LL + 9/2*nf^4*T^7*h^10*u^5*p*LR^2*LRd^2 + 9/2*nf^4*T^7*h^10*u^5*p*LLd^2
      *LR^2 + 18*nf^4*T^7*h^10*u^5*p*LL*LLd*LR*LRd + 9/2*nf^4*T^7*h^10*u^5*p*
      LL^2*LRd^2 + 9/2*nf^4*T^7*h^10*u^5*p*LL^2*LLd^2 + 3*nf^4*T^7*h^10*u^5*p*
      QRd^3*LRd + 18*nf^4*T^7*h^10*u^5*p*QR*QRd*LR*LRd + 18*nf^4*T^7*h^10*u^5*
      p*QR*QRd*LL*LLd + 9*nf^4*T^7*h^10*u^5*p*QR^2*QRd^2 + 3*nf^4*T^7*h^10*u^5
      *p*QR^3*LR + 9*nf^4*T^7*h^10*u^5*p*QLd*QRd^2*LLd + 18*nf^4*T^7*h^10*u^5*
      p*QLd*QR*LLd*LR + 18*nf^4*T^7*h^10*u^5*p*QLd*QR*LL*LRd + 9*nf^4*T^7*h^10
      *u^5*p*QLd^2*QRd*LRd + 9*nf^4*T^7*h^10*u^5*p*QLd^2*QR^2 + 3*nf^4*T^7*
      h^10*u^5*p*QLd^3*LLd + 18*nf^4*T^7*h^10*u^5*p*QL*QRd*LLd*LR + 18*nf^4*
      T^7*h^10*u^5*p*QL*QRd*LL*LRd + 9*nf^4*T^7*h^10*u^5*p*QL*QR^2*LL + 18*
      nf^4*T^7*h^10*u^5*p*QL*QLd*LR*LRd + 18*nf^4*T^7*h^10*u^5*p*QL*QLd*LL*LLd
       + 36*nf^4*T^7*h^10*u^5*p*QL*QLd*QR*QRd + 9*nf^4*T^7*h^10*u^5*p*QL^2*
      QRd^2 + 9*nf^4*T^7*h^10*u^5*p*QL^2*QR*LR + 9*nf^4*T^7*h^10*u^5*p*QL^2*
      QLd^2 + 3*nf^4*T^7*h^10*u^5*p*QL^3*LL + 11/4*nf^4*T^7*h^10*u^6*LR^2*
      LRd^2 + 11/4*nf^4*T^7*h^10*u^6*LLd^2*LR^2 + 11*nf^4*T^7*h^10*u^6*LL*LLd*
      LR*LRd + 11/4*nf^4*T^7*h^10*u^6*LL^2*LRd^2 + 11/4*nf^4*T^7*h^10*u^6*LL^2
      *LLd^2 + 11/6*nf^4*T^7*h^10*u^6*QRd^3*LRd + 11*nf^4*T^7*h^10*u^6*QR*QRd*
      LR*LRd + 11*nf^4*T^7*h^10*u^6*QR*QRd*LL*LLd + 11/2*nf^4*T^7*h^10*u^6*
      QR^2*QRd^2 + 11/6*nf^4*T^7*h^10*u^6*QR^3*LR + 11/2*nf^4*T^7*h^10*u^6*QLd
      *QRd^2*LLd + 11*nf^4*T^7*h^10*u^6*QLd*QR*LLd*LR + 11*nf^4*T^7*h^10*u^6*
      QLd*QR*LL*LRd + 11/2*nf^4*T^7*h^10*u^6*QLd^2*QRd*LRd + 11/2*nf^4*T^7*
      h^10*u^6*QLd^2*QR^2 + 11/6*nf^4*T^7*h^10*u^6*QLd^3*LLd + 11*nf^4*T^7*
      h^10*u^6*QL*QRd*LLd*LR + 11*nf^4*T^7*h^10*u^6*QL*QRd*LL*LRd + 11/2*nf^4*
      T^7*h^10*u^6*QL*QR^2*LL + 11*nf^4*T^7*h^10*u^6*QL*QLd*LR*LRd + 11*nf^4*
      T^7*h^10*u^6*QL*QLd*LL*LLd + 22*nf^4*T^7*h^10*u^6*QL*QLd*QR*QRd + 11/2*
      nf^4*T^7*h^10*u^6*QL^2*QRd^2 + 11/2*nf^4*T^7*h^10*u^6*QL^2*QR*LR + 11/2*
      nf^4*T^7*h^10*u^6*QL^2*QLd^2 + 11/6*nf^4*T^7*h^10*u^6*QL^3*LL + 1/2*nf^4
      *T^8*h^10*u^6*LR^2*LRd^2 + 1/2*nf^4*T^8*h^10*u^6*LLd^2*LR^2 + 2*nf^4*T^8
      *h^10*u^6*LL*LLd*LR*LRd + 1/2*nf^4*T^8*h^10*u^6*LL^2*LRd^2 + 1/2*nf^4*
      T^8*h^10*u^6*LL^2*LLd^2 + 1/3*nf^4*T^8*h^10*u^6*QRd^3*LRd + 2*nf^4*T^8*
      h^10*u^6*QR*QRd*LR*LRd + 2*nf^4*T^8*h^10*u^6*QR*QRd*LL*LLd + nf^4*T^8*
      h^10*u^6*QR^2*QRd^2 + 1/3*nf^4*T^8*h^10*u^6*QR^3*LR + nf^4*T^8*h^10*u^6*
      QLd*QRd^2*LLd + 2*nf^4*T^8*h^10*u^6*QLd*QR*LLd*LR + 2*nf^4*T^8*h^10*u^6*
      QLd*QR*LL*LRd + nf^4*T^8*h^10*u^6*QLd^2*QRd*LRd + nf^4*T^8*h^10*u^6*
      QLd^2*QR^2 + 1/3*nf^4*T^8*h^10*u^6*QLd^3*LLd + 2*nf^4*T^8*h^10*u^6*QL*
      QRd*LLd*LR + 2*nf^4*T^8*h^10*u^6*QL*QRd*LL*LRd + nf^4*T^8*h^10*u^6*QL*
      QR^2*LL + 2*nf^4*T^8*h^10*u^6*QL*QLd*LR*LRd + 2*nf^4*T^8*h^10*u^6*QL*QLd
      *LL*LLd + 4*nf^4*T^8*h^10*u^6*QL*QLd*QR*QRd + nf^4*T^8*h^10*u^6*QL^2*
      QRd^2 + nf^4*T^8*h^10*u^6*QL^2*QR*LR + nf^4*T^8*h^10*u^6*QL^2*QLd^2 + 1/
      3*nf^4*T^8*h^10*u^6*QL^3*LL - 11/36*nf^5*h^10*LLd*LR^5*LRd^4 - 127/360*
      nf^5*h^10*LLd^3*LR^5*LRd^2 - 53/90*nf^5*h^10*LLd^5*LR^5 - 11/36*nf^5*
      h^10*LL*LR^4*LRd^5 - 19/72*nf^5*h^10*LL*LLd^2*LR^4*LRd^3 - 1/3*nf^5*h^10
      *LL*LLd^4*LR^4*LRd - 19/72*nf^5*h^10*LL^2*LLd*LR^3*LRd^4 - 1/3*nf^5*h^10
      *LL^2*LLd^3*LR^3*LRd^2 - 127/360*nf^5*h^10*LL^2*LLd^5*LR^3 - 127/360*
      nf^5*h^10*LL^3*LR^2*LRd^5 - 1/3*nf^5*h^10*LL^3*LLd^2*LR^2*LRd^3 - 19/72*
      nf^5*h^10*LL^3*LLd^4*LR^2*LRd - 1/3*nf^5*h^10*LL^4*LLd*LR*LRd^4 - 19/72*
      nf^5*h^10*LL^4*LLd^3*LR*LRd^2 - 11/36*nf^5*h^10*LL^4*LLd^5*LR - 53/90*
      nf^5*h^10*LL^5*LRd^5 - 127/360*nf^5*h^10*LL^5*LLd^2*LRd^3 - 11/36*nf^5*
      h^10*LL^5*LLd^4*LRd - 1/9*nf^5*h^10*QRd^3*LLd^3*LR^3*LRd - 17/72*nf^5*
      h^10*QRd^3*LL*LR^2*LRd^4 - 1/6*nf^5*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 19/
      72*nf^5*h^10*QRd^3*LL*LLd^4*LR^2 - 1/9*nf^5*h^10*QRd^3*LL^2*LLd*LR*LRd^3
       - 1/18*nf^5*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 5/36*nf^5*h^10*QRd^3*LL^3*
      LRd^4 - 1/9*nf^5*h^10*QRd^3*LL^3*LLd^2*LRd^2 - 1/9*nf^5*h^10*QRd^6*LLd*
      LR*LRd^2 - 11/72*nf^5*h^10*QRd^6*LLd^3*LR - 1/4*nf^5*h^10*QRd^6*LL*LRd^3
       - 1/9*nf^5*h^10*QRd^6*LL*LLd^2*LRd - 1/6*nf^5*h^10*QR*QRd*LLd*LR^4*
      LRd^3 - 1/6*nf^5*h^10*QR*QRd*LLd^3*LR^4*LRd - 1/6*nf^5*h^10*QR*QRd*LL*
      LR^3*LRd^4 - 1/6*nf^5*h^10*QR*QRd*LL*LLd^4*LR^3 - 1/6*nf^5*h^10*QR*QRd*
      LL^3*LR*LRd^4 - 1/6*nf^5*h^10*QR*QRd*LL^3*LLd^4*LR - 1/6*nf^5*h^10*QR*
      QRd*LL^4*LLd*LRd^3 - 1/6*nf^5*h^10*QR*QRd*LL^4*LLd^3*LRd + 1/12*nf^5*
      h^10*QR*QRd^4*LLd^3*LR^2 - 1/6*nf^5*h^10*QR*QRd^4*LL*LR*LRd^3 + 1/24*
      nf^5*h^10*QR*QRd^4*LL^2*LLd^3 - 1/15*nf^5*h^10*QR*QRd^7*LLd*LRd - 1/3*
      nf^5*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 - 1/3*nf^5*h^10*QR^2*QRd^2*LLd^3*
      LR^3 - 1/3*nf^5*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 1/3*nf^5*h^10*QR^2*QRd^2
      *LL^2*LLd^3*LR - 1/3*nf^5*h^10*QR^2*QRd^2*LL^3*LRd^3 - 1/3*nf^5*h^10*
      QR^2*QRd^2*LL^3*LLd^2*LRd - 1/12*nf^5*h^10*QR^2*QRd^5*LL*LRd^2 - 1/6*
      nf^5*h^10*QR^2*QRd^5*LL*LLd^2 - 17/72*nf^5*h^10*QR^3*LLd*LR^4*LRd^2 - 5/
      36*nf^5*h^10*QR^3*LLd^3*LR^4 - 1/9*nf^5*h^10*QR^3*LL*LLd^2*LR^3*LRd - 1/
      6*nf^5*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 - 1/9*nf^5*h^10*QR^3*LL^2*LLd^3*
      LR^2 - 1/9*nf^5*h^10*QR^3*LL^3*LR*LRd^3 - 1/18*nf^5*h^10*QR^3*LL^3*LLd^2
      *LR*LRd - 19/72*nf^5*h^10*QR^3*LL^4*LLd*LRd^2 - 1/6*nf^5*h^10*QR^3*QRd^3
      *LLd*LR^2*LRd - 1/6*nf^5*h^10*QR^3*QRd^3*LL*LR*LRd^2 - 1/6*nf^5*h^10*
      QR^3*QRd^3*LL*LLd^2*LR - 1/6*nf^5*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 1/72*
      nf^5*h^10*QR^3*QRd^6*LLd - 1/6*nf^5*h^10*QR^4*QRd*LLd*LR^3*LRd + 1/12*
      nf^5*h^10*QR^4*QRd*LL^3*LRd^2 + 1/24*nf^5*h^10*QR^4*QRd*LL^3*LLd^2 - 1/6
      *nf^5*h^10*QR^4*QRd^4*LLd*LR - 1/6*nf^5*h^10*QR^4*QRd^4*LL*LRd - 1/12*
      nf^5*h^10*QR^5*QRd^2*LLd*LR^2 - 1/6*nf^5*h^10*QR^5*QRd^2*LL^2*LLd - 1/4*
      nf^5*h^10*QR^6*LLd*LR^3 - 1/9*nf^5*h^10*QR^6*LL*LR^2*LRd - 1/9*nf^5*h^10
      *QR^6*LL^2*LLd*LR - 11/72*nf^5*h^10*QR^6*LL^3*LRd - 1/72*nf^5*h^10*QR^6*
      QRd^3*LL - 1/15*nf^5*h^10*QR^7*QRd*LL*LR + 7/72*nf^5*h^10*QLd*QRd^2*LR^3
      *LRd^4 + 1/6*nf^5*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 + 5/72*nf^5*h^10*QLd*
      QRd^2*LLd^4*LR^3 + 1/9*nf^5*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 1/18*nf^5*
      h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 1/18*nf^5*h^10*QLd*QRd^5*LR*LRd^3 - 1/9*
      nf^5*h^10*QLd*QRd^5*LL*LLd^3 - 1/6*nf^5*h^10*QLd*QR*LR^4*LRd^4 - 2/3*
      nf^5*h^10*QLd*QR*LLd^4*LR^4 - 1/3*nf^5*h^10*QLd*QR*LL^4*LRd^4 - 1/6*nf^5
      *h^10*QLd*QR*LL^4*LLd^4 - 1/10*nf^5*h^10*QLd*QR*QRd^6*LRd^2 - 1/18*nf^5*
      h^10*QLd*QR^3*QRd^5*LRd - 1/24*nf^5*h^10*QLd*QR^4*LR^3*LRd^2 - 1/12*nf^5
      *h^10*QLd*QR^4*LLd^2*LR^3 - 1/6*nf^5*h^10*QLd*QR^4*LL^3*LLd*LRd - 1/6*
      nf^5*h^10*QLd*QR^4*QRd^3*LR*LRd - 1/6*nf^5*h^10*QLd*QR^4*QRd^3*LL*LLd -
      1/10*nf^5*h^10*QLd*QR^5*QRd*LR^2*LRd - 1/4*nf^5*h^10*QLd*QR^5*QRd^4 + 1/
      18*nf^5*h^10*QLd*QR^6*QRd^2*LR - 1/4*nf^5*h^10*QLd*QR^7*LR^2 - 1/40*nf^5
      *h^10*QLd*QR^7*LL^2 + 1/18*nf^5*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 1/9*nf^5
      *h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 5/72*nf^5*h^10*QLd^2*QRd*LL^3*LRd^4 + 1/
      6*nf^5*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 7/72*nf^5*h^10*QLd^2*QRd*LL^3*
      LLd^4 - 7/36*nf^5*h^10*QLd^2*QRd^4*LLd^3*LR - 7/72*nf^5*h^10*QLd^2*QRd^4
      *LL*LRd^3 + 1/12*nf^5*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 1/6*nf^5*h^10*
      QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/6*nf^5*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 2/
      3*nf^5*h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/2*nf^5*h^10*QLd^2*QR^2*LL*LR^2*
      LRd^3 - 1/6*nf^5*h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 2/3*nf^5*h^10*QLd^2*
      QR^2*LL^3*LRd^3 - 1/2*nf^5*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/6*nf^5*
      h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 - 1/4*nf^5*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2
       + 1/36*nf^5*h^10*QLd^2*QR^3*QRd^4*LLd - 4/15*nf^5*h^10*QLd^2*QR^5*LLd*
      LR^2 - 1/10*nf^5*h^10*QLd^2*QR^5*LL*LR*LRd - 1/12*nf^5*h^10*QLd^2*QR^5*
      LL^2*LLd + 1/18*nf^5*h^10*QLd^2*QR^6*QRd*LL - 1/9*nf^5*h^10*QLd^3*LLd^2*
      LR^3*LRd^2 - 5/36*nf^5*h^10*QLd^3*LLd^4*LR^3 - 1/18*nf^5*h^10*QLd^3*LL*
      LLd*LR^2*LRd^3 - 1/9*nf^5*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 19/72*nf^5*h^10
      *QLd^3*LL^2*LR*LRd^4 - 1/6*nf^5*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 - 17/72*
      nf^5*h^10*QLd^3*LL^2*LLd^4*LR - 1/9*nf^5*h^10*QLd^3*LL^3*LLd*LRd^3 - 1/
      18*nf^5*h^10*QLd^3*QRd^3*LR*LRd^3 - 1/9*nf^5*h^10*QLd^3*QRd^3*LLd^2*LR*
      LRd - 1/9*nf^5*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 - 1/18*nf^5*h^10*QLd^3*
      QRd^3*LL*LLd^3 - 5/24*nf^5*h^10*QLd^3*QR*QRd^4*LRd^2 - 1/12*nf^5*h^10*
      QLd^3*QR*QRd^4*LLd^2 - 1/6*nf^5*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 1/12*
      nf^5*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR - 1/3*nf^5*h^10*QLd^3*QR^3*LR^2*
      LRd^2 - 1/6*nf^5*h^10*QLd^3*QR^3*LLd^2*LR^2 - 1/3*nf^5*h^10*QLd^3*QR^3*
      LL^2*LLd^2 + 1/6*nf^5*h^10*QLd^3*QR^3*QRd^3*LRd - 1/6*nf^5*h^10*QLd^3*
      QR^4*QRd*LR*LRd - 1/6*nf^5*h^10*QLd^3*QR^4*QRd*LL*LLd - 7/40*nf^5*h^10*
      QLd^3*QR^5*QRd^2 - 1/12*nf^5*h^10*QLd^3*QR^6*LR - 7/72*nf^5*h^10*QLd^4*
      QRd^2*LLd^3*LR - 7/36*nf^5*h^10*QLd^4*QRd^2*LL*LRd^3 - 1/12*nf^5*h^10*
      QLd^4*QR*LLd^3*LR^2 - 1/6*nf^5*h^10*QLd^4*QR*LL*LR*LRd^3 - 1/24*nf^5*
      h^10*QLd^4*QR*LL^2*LLd^3 - 1/6*nf^5*h^10*QLd^4*QR*QRd^3*LLd*LRd + 7/72*
      nf^5*h^10*QLd^4*QR^3*QRd^2*LLd - 2/3*nf^5*h^10*QLd^4*QR^4*LLd*LR - 1/3*
      nf^5*h^10*QLd^4*QR^4*LL*LRd - 1/9*nf^5*h^10*QLd^5*QRd*LR*LRd^3 - 1/18*
      nf^5*h^10*QLd^5*QRd*LL*LLd^3 - 1/6*nf^5*h^10*QLd^5*QR*QRd^2*LRd^2 - 11/
      60*nf^5*h^10*QLd^5*QR*QRd^2*LLd^2 - 1/12*nf^5*h^10*QLd^5*QR^2*LR*LRd^2
       - 4/15*nf^5*h^10*QLd^5*QR^2*LLd^2*LR - 1/10*nf^5*h^10*QLd^5*QR^2*LL*LLd
      *LRd + 1/18*nf^5*h^10*QLd^5*QR^3*QRd*LRd - 7/15*nf^5*h^10*QLd^5*QR^5 - 1/
      9*nf^5*h^10*QLd^6*LLd*LR*LRd^2 - 1/4*nf^5*h^10*QLd^6*LLd^3*LR - 11/72*
      nf^5*h^10*QLd^6*LL*LRd^3 - 1/9*nf^5*h^10*QLd^6*LL*LLd^2*LRd - 1/12*nf^5*
      h^10*QLd^6*QR^3*LLd - 1/40*nf^5*h^10*QLd^7*QR*LRd^2 - 1/4*nf^5*h^10*
      QLd^7*QR*LLd^2 - 1/6*nf^5*h^10*QL*QRd*LR^4*LRd^4 - 1/3*nf^5*h^10*QL*QRd*
      LLd^4*LR^4 - 2/3*nf^5*h^10*QL*QRd*LL^4*LRd^4 - 1/6*nf^5*h^10*QL*QRd*LL^4
      *LLd^4 - 1/24*nf^5*h^10*QL*QRd^4*LR^2*LRd^3 - 1/6*nf^5*h^10*QL*QRd^4*LL*
      LLd^3*LR - 1/12*nf^5*h^10*QL*QRd^4*LL^2*LRd^3 - 1/4*nf^5*h^10*QL*QRd^7*
      LRd^2 - 1/40*nf^5*h^10*QL*QRd^7*LLd^2 - 1/10*nf^5*h^10*QL*QR*QRd^5*LR*
      LRd^2 + 7/72*nf^5*h^10*QL*QR^2*LR^4*LRd^3 + 1/9*nf^5*h^10*QL*QR^2*LL*
      LLd^3*LR^3 + 1/6*nf^5*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 1/18*nf^5*h^10*QL*
      QR^2*LL^3*LLd^3*LR + 5/72*nf^5*h^10*QL*QR^2*LL^4*LRd^3 + 1/18*nf^5*h^10*
      QL*QR^2*QRd^6*LRd - 1/6*nf^5*h^10*QL*QR^3*QRd^4*LR*LRd - 1/6*nf^5*h^10*
      QL*QR^3*QRd^4*LL*LLd - 1/4*nf^5*h^10*QL*QR^4*QRd^5 - 1/18*nf^5*h^10*QL*
      QR^5*LR^3*LRd - 1/9*nf^5*h^10*QL*QR^5*LL^3*LLd - 1/18*nf^5*h^10*QL*QR^5*
      QRd^3*LR - 1/10*nf^5*h^10*QL*QR^6*QRd*LR^2 - 1/6*nf^5*h^10*QL*QLd*LLd*
      LR^4*LRd^3 - 1/6*nf^5*h^10*QL*QLd*LLd^3*LR^4*LRd - 1/6*nf^5*h^10*QL*QLd*
      LL*LR^3*LRd^4 - 1/6*nf^5*h^10*QL*QLd*LL*LLd^4*LR^3 - 1/6*nf^5*h^10*QL*
      QLd*LL^3*LR*LRd^4 - 1/6*nf^5*h^10*QL*QLd*LL^3*LLd^4*LR - 1/6*nf^5*h^10*
      QL*QLd*LL^4*LLd*LRd^3 - 1/6*nf^5*h^10*QL*QLd*LL^4*LLd^3*LRd + 1/6*nf^5*
      h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 1/12*nf^5*h^10*QL*QLd^2*QRd^2*LL^2*
      LRd^3 - 11/60*nf^5*h^10*QL*QLd^2*QRd^5*LRd^2 - 1/6*nf^5*h^10*QL*QLd^2*
      QRd^5*LLd^2 - 5/24*nf^5*h^10*QL*QLd^2*QR^4*QRd^3 - 1/6*nf^5*h^10*QL*
      QLd^3*QRd^4*LLd*LRd + 1/18*nf^5*h^10*QL*QLd^3*QR^2*QRd^3*LLd + 1/18*nf^5
      *h^10*QL*QLd^3*QR^5*LL + 1/24*nf^5*h^10*QL*QLd^4*LR^2*LRd^3 - 1/6*nf^5*
      h^10*QL*QLd^4*LL*LLd^3*LR + 1/12*nf^5*h^10*QL*QLd^4*LL^2*LRd^3 - 1/12*
      nf^5*h^10*QL*QLd^4*QRd^3*LRd^2 - 5/24*nf^5*h^10*QL*QLd^4*QRd^3*LLd^2 - 1/
      6*nf^5*h^10*QL*QLd^4*QR^3*LR*LRd - 1/6*nf^5*h^10*QL*QLd^4*QR^3*LL*LLd -
      1/3*nf^5*h^10*QL*QLd^4*QR^4*QRd - 1/10*nf^5*h^10*QL*QLd^5*QR*LL*LLd^2 -
      1/10*nf^5*h^10*QL*QLd^6*QRd*LLd^2 + 1/18*nf^5*h^10*QL*QLd^6*QR^2*LRd - 1/
      15*nf^5*h^10*QL*QLd^7*LLd*LRd - 1/2*nf^5*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2
       - 2/3*nf^5*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/6*nf^5*h^10*QL^2*QRd^2*LL*
      LR^2*LRd^3 - 1/2*nf^5*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 2/3*nf^5*h^10*QL^2
      *QRd^2*LL^3*LRd^3 - 1/6*nf^5*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd - 1/10*nf^5*
      h^10*QL^2*QRd^5*LLd*LR*LRd - 4/15*nf^5*h^10*QL^2*QRd^5*LL*LRd^2 - 1/12*
      nf^5*h^10*QL^2*QRd^5*LL*LLd^2 + 5/72*nf^5*h^10*QL^2*QR*LLd^3*LR^4 + 1/18
      *nf^5*h^10*QL^2*QR*LL*LR^3*LRd^3 + 1/6*nf^5*h^10*QL^2*QR*LL^2*LLd^3*LR^2
       + 1/9*nf^5*h^10*QL^2*QR*LL^3*LR*LRd^3 + 7/72*nf^5*h^10*QL^2*QR*LL^4*
      LLd^3 + 1/18*nf^5*h^10*QL^2*QR*QRd^6*LLd + 1/12*nf^5*h^10*QL^2*QR^2*QRd*
      LL^3*LRd^2 + 1/6*nf^5*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 - 1/6*nf^5*h^10*QL^2
      *QR^3*QRd^2*LLd*LR^2 - 1/4*nf^5*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 7/72*
      nf^5*h^10*QL^2*QR^4*LLd*LR^3 - 7/36*nf^5*h^10*QL^2*QR^4*LL^3*LRd + 1/36*
      nf^5*h^10*QL^2*QR^4*QRd^3*LL + 1/6*nf^5*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 +
      1/12*nf^5*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 5/24*nf^5*h^10*QL^2*QLd*QR^3*
      QRd^4 - 11/60*nf^5*h^10*QL^2*QLd*QR^5*LR^2 - 1/6*nf^5*h^10*QL^2*QLd*QR^5
      *LL^2 - 1/3*nf^5*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 1/3*nf^5*h^10*QL^2*
      QLd^2*LLd^3*LR^3 - 1/3*nf^5*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 1/3*nf^5*
      h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 1/3*nf^5*h^10*QL^2*QLd^2*LL^3*LRd^3 - 1/
      3*nf^5*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/12*nf^5*h^10*QL^2*QLd^2*QRd^3*
      LL*LRd^2 - 1/6*nf^5*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 1/12*nf^5*h^10*QL^2
      *QLd^2*QR^3*LLd*LR^2 - 1/6*nf^5*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 1/4*nf^5
      *h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 1/6*nf^5*h^10*QL^2*QLd^3*QRd^2*LLd^2*
      LR + 1/18*nf^5*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 1/3*nf^5*h^10*QL^2*QLd^3*
      QR^3*QRd^2 + 7/72*nf^5*h^10*QL^2*QLd^3*QR^4*LR - 1/6*nf^5*h^10*QL^2*
      QLd^5*LR*LRd^2 - 1/12*nf^5*h^10*QL^2*QLd^5*LLd^2*LR - 7/40*nf^5*h^10*
      QL^2*QLd^5*QR^3 + 1/18*nf^5*h^10*QL^2*QLd^6*QR*LLd - 19/72*nf^5*h^10*
      QL^3*LLd^2*LR^4*LRd - 1/18*nf^5*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 1/9*nf^5*
      h^10*QL^3*LL*LLd^3*LR^3 - 1/9*nf^5*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/6*nf^5*
      h^10*QL^3*LL^2*LLd^2*LR^2*LRd - 1/9*nf^5*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 5/
      36*nf^5*h^10*QL^3*LL^4*LRd^3 - 17/72*nf^5*h^10*QL^3*LL^4*LLd^2*LRd - 1/3
      *nf^5*h^10*QL^3*QRd^3*LR^2*LRd^2 - 1/6*nf^5*h^10*QL^3*QRd^3*LL^2*LRd^2
       - 1/3*nf^5*h^10*QL^3*QRd^3*LL^2*LLd^2 - 1/12*nf^5*h^10*QL^3*QRd^6*LRd
       - 1/6*nf^5*h^10*QL^3*QR*QRd^4*LR*LRd - 1/6*nf^5*h^10*QL^3*QR*QRd^4*LL*
      LLd - 1/6*nf^5*h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 1/12*nf^5*h^10*QL^3*QR^2*
      QRd^2*LL^2*LRd - 7/40*nf^5*h^10*QL^3*QR^2*QRd^5 - 1/18*nf^5*h^10*QL^3*
      QR^3*LR^3*LRd - 1/9*nf^5*h^10*QL^3*QR^3*LL*LLd*LR^2 - 1/9*nf^5*h^10*QL^3
      *QR^3*LL^2*LR*LRd - 1/18*nf^5*h^10*QL^3*QR^3*LL^3*LLd + 1/6*nf^5*h^10*
      QL^3*QR^3*QRd^3*LR - 5/24*nf^5*h^10*QL^3*QR^4*QRd*LR^2 - 1/12*nf^5*h^10*
      QL^3*QR^4*QRd*LL^2 + 1/18*nf^5*h^10*QL^3*QLd*QRd^5*LLd + 1/18*nf^5*h^10*
      QL^3*QLd*QR^3*QRd^2*LL - 1/6*nf^5*h^10*QL^3*QLd*QR^4*LL*LR + 7/72*nf^5*
      h^10*QL^3*QLd^2*QRd^4*LRd - 1/4*nf^5*h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 1/6
      *nf^5*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 1/3*nf^5*h^10*QL^3*QLd^2*QR^2*
      QRd^3 + 1/18*nf^5*h^10*QL^3*QLd^2*QR^3*QRd*LR - 1/6*nf^5*h^10*QL^3*QLd^3
      *LLd*LR^2*LRd - 1/6*nf^5*h^10*QL^3*QLd^3*LL*LR*LRd^2 - 1/6*nf^5*h^10*
      QL^3*QLd^3*LL*LLd^2*LR - 1/6*nf^5*h^10*QL^3*QLd^3*LL^2*LLd*LRd + 1/6*
      nf^5*h^10*QL^3*QLd^3*QRd^3*LLd + 1/6*nf^5*h^10*QL^3*QLd^3*QR^3*LL + 1/36
      *nf^5*h^10*QL^3*QLd^4*QRd^2*LRd - 1/6*nf^5*h^10*QL^3*QLd^4*QR*LR*LRd - 1/
      6*nf^5*h^10*QL^3*QLd^4*QR*LL*LLd - 5/24*nf^5*h^10*QL^3*QLd^4*QR^2*QRd -
      1/18*nf^5*h^10*QL^3*QLd^5*QRd*LLd - 1/72*nf^5*h^10*QL^3*QLd^6*LRd - 1/6*
      nf^5*h^10*QL^4*QRd*LLd*LR^3*LRd - 1/12*nf^5*h^10*QL^4*QRd*LL^3*LRd^2 - 1/
      24*nf^5*h^10*QL^4*QRd*LL^3*LLd^2 - 1/3*nf^5*h^10*QL^4*QRd^4*LLd*LR - 2/3
      *nf^5*h^10*QL^4*QRd^4*LL*LRd - 7/36*nf^5*h^10*QL^4*QR^2*LLd*LR^3 - 7/72*
      nf^5*h^10*QL^4*QR^2*LL^3*LRd + 7/72*nf^5*h^10*QL^4*QR^2*QRd^3*LL - 1/6*
      nf^5*h^10*QL^4*QR^3*QRd*LL*LR + 1/24*nf^5*h^10*QL^4*QLd*LR^3*LRd^2 + 1/
      12*nf^5*h^10*QL^4*QLd*LLd^2*LR^3 - 1/6*nf^5*h^10*QL^4*QLd*LL^3*LLd*LRd
       - 1/6*nf^5*h^10*QL^4*QLd*QRd^3*LR*LRd - 1/6*nf^5*h^10*QL^4*QLd*QRd^3*LL
      *LLd - 1/3*nf^5*h^10*QL^4*QLd*QR*QRd^4 - 1/12*nf^5*h^10*QL^4*QLd*QR^3*
      LR^2 - 5/24*nf^5*h^10*QL^4*QLd*QR^3*LL^2 - 1/6*nf^5*h^10*QL^4*QLd^3*QRd*
      LR*LRd - 1/6*nf^5*h^10*QL^4*QLd^3*QRd*LL*LLd - 5/24*nf^5*h^10*QL^4*QLd^3
      *QR*QRd^2 + 1/36*nf^5*h^10*QL^4*QLd^3*QR^2*LR - 1/6*nf^5*h^10*QL^4*QLd^4
      *LLd*LR - 1/6*nf^5*h^10*QL^4*QLd^4*LL*LRd - 1/4*nf^5*h^10*QL^4*QLd^5*QR
       - 1/12*nf^5*h^10*QL^5*QRd^2*LR^2*LRd - 1/10*nf^5*h^10*QL^5*QRd^2*LL*LLd
      *LR - 4/15*nf^5*h^10*QL^5*QRd^2*LL^2*LRd - 7/15*nf^5*h^10*QL^5*QRd^5 - 1/
      9*nf^5*h^10*QL^5*QR*LR^3*LRd - 1/18*nf^5*h^10*QL^5*QR*LL^3*LLd + 1/18*
      nf^5*h^10*QL^5*QR*QRd^3*LR - 1/6*nf^5*h^10*QL^5*QR^2*QRd*LR^2 - 11/60*
      nf^5*h^10*QL^5*QR^2*QRd*LL^2 - 1/10*nf^5*h^10*QL^5*QLd*QRd*LL^2*LLd - 1/
      6*nf^5*h^10*QL^5*QLd^2*LR^2*LRd - 1/12*nf^5*h^10*QL^5*QLd^2*LL^2*LRd - 7/
      40*nf^5*h^10*QL^5*QLd^2*QRd^3 - 1/18*nf^5*h^10*QL^5*QLd^3*QR*LL - 1/4*
      nf^5*h^10*QL^5*QLd^4*QRd - 11/72*nf^5*h^10*QL^6*LLd*LR^3 - 1/9*nf^5*h^10
      *QL^6*LL*LR^2*LRd - 1/9*nf^5*h^10*QL^6*LL^2*LLd*LR - 1/4*nf^5*h^10*QL^6*
      LL^3*LRd - 1/12*nf^5*h^10*QL^6*QRd^3*LL + 1/18*nf^5*h^10*QL^6*QLd*QRd^2*
      LR - 1/10*nf^5*h^10*QL^6*QLd*QR*LL^2 + 1/18*nf^5*h^10*QL^6*QLd^2*QRd*LL
       - 1/72*nf^5*h^10*QL^6*QLd^3*LR - 1/40*nf^5*h^10*QL^7*QRd*LR^2 - 1/4*
      nf^5*h^10*QL^7*QRd*LL^2 - 1/15*nf^5*h^10*QL^7*QLd*LL*LR + 1/9*nf^5*h^10*
      G*QRd^3*LR^2*LRd^3 - 1/6*nf^5*h^10*G*QRd^3*LLd^2*LR^2*LRd + 1/6*nf^5*
      h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 1/6*nf^5*h^10*G*QRd^3*LL*LLd^3*LR + 1/18*
      nf^5*h^10*G*QRd^3*LL^2*LRd^3 + 1/18*nf^5*h^10*G*QRd^6*LRd^2 - 1/18*nf^5*
      h^10*G*QRd^6*LLd^2 + 1/3*nf^5*h^10*G*QR*QRd*LR^3*LRd^3 - 1/6*nf^5*h^10*G
      *QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*h^10*G*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5
      *h^10*G*QR*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*h^10*G*QR*QRd*LL^3*LLd*LRd^2 + 1/
      3*nf^5*h^10*G*QR*QRd*LL^3*LLd^3 + 1/6*nf^5*h^10*G*QR*QRd^4*LR*LRd^2 - 1/
      6*nf^5*h^10*G*QR*QRd^4*LLd^2*LR + 1/6*nf^5*h^10*G*QR^2*QRd^5*LRd + 1/9*
      nf^5*h^10*G*QR^3*LR^3*LRd^2 + 1/18*nf^5*h^10*G*QR^3*LLd^2*LR^3 + 1/6*
      nf^5*h^10*G*QR^3*LL*LLd*LR^2*LRd - 1/6*nf^5*h^10*G*QR^3*LL^2*LR*LRd^2 -
      1/6*nf^5*h^10*G*QR^3*LL^3*LLd*LRd + 1/3*nf^5*h^10*G*QR^3*QRd^3*LR*LRd +
      1/3*nf^5*h^10*G*QR^3*QRd^3*LL*LLd + 1/6*nf^5*h^10*G*QR^4*QRd*LR^2*LRd -
      1/6*nf^5*h^10*G*QR^4*QRd*LL^2*LRd + 1/3*nf^5*h^10*G*QR^4*QRd^4 + 1/6*
      nf^5*h^10*G*QR^5*QRd^2*LR + 1/18*nf^5*h^10*G*QR^6*LR^2 - 1/18*nf^5*h^10*
      G*QR^6*LL^2 - 1/6*nf^5*h^10*G*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*h^10*G*QLd
      *QRd^2*LL^2*LLd^3 + 1/6*nf^5*h^10*G*QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*
      h^10*G*QLd*QR*LLd^3*LR^3 + 1/6*nf^5*h^10*G*QLd*QR*LL*LR^2*LRd^3 + 1/6*
      nf^5*h^10*G*QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*h^10*G*QLd*QR*LL^3*LRd^3 + 1/
      6*nf^5*h^10*G*QLd*QR*LL^3*LLd^2*LRd + 1/6*nf^5*h^10*G*QLd*QR*QRd^3*LL*
      LRd^2 - 1/6*nf^5*h^10*G*QLd*QR*QRd^3*LL*LLd^2 + 1/6*nf^5*h^10*G*QLd*QR^2
      *QRd^4*LLd + 1/6*nf^5*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 1/6*nf^5*h^10*G*QLd
      *QR^3*QRd^2*LL*LRd + 1/6*nf^5*h^10*G*QLd*QR^4*LLd*LR^2 - 1/6*nf^5*h^10*G
      *QLd*QR^4*LL^2*LLd + 1/6*nf^5*h^10*G*QLd*QR^5*QRd*LL + 1/6*nf^5*h^10*G*
      QLd^2*QRd*LR^2*LRd^3 - 1/6*nf^5*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 1/6*nf^5*
      h^10*G*QLd^2*QRd^4*LRd^2 - 1/6*nf^5*h^10*G*QLd^2*QRd^4*LLd^2 - 1/6*nf^5*
      h^10*G*QLd^2*QR^3*QRd*LR*LRd - 1/6*nf^5*h^10*G*QLd^2*QR^3*QRd*LL*LLd + 1/
      18*nf^5*h^10*G*QLd^3*LLd^3*LR^2 - 1/6*nf^5*h^10*G*QLd^3*LL*LR*LRd^3 + 1/
      6*nf^5*h^10*G*QLd^3*LL*LLd^2*LR*LRd - 1/6*nf^5*h^10*G*QLd^3*LL^2*LLd*
      LRd^2 + 1/9*nf^5*h^10*G*QLd^3*LL^2*LLd^3 - 1/6*nf^5*h^10*G*QLd^3*QR*QRd*
      LL*LRd^2 + 1/6*nf^5*h^10*G*QLd^3*QR*QRd*LL*LLd^2 - 1/6*nf^5*h^10*G*QLd^3
      *QR^2*QRd^2*LLd - 1/3*nf^5*h^10*G*QLd^3*QR^3*LLd*LR - 1/3*nf^5*h^10*G*
      QLd^3*QR^3*LL*LRd - 1/6*nf^5*h^10*G*QLd^4*QRd^2*LRd^2 + 1/6*nf^5*h^10*G*
      QLd^4*QRd^2*LLd^2 - 1/6*nf^5*h^10*G*QLd^4*QR*LR*LRd^2 + 1/6*nf^5*h^10*G*
      QLd^4*QR*LLd^2*LR - 1/6*nf^5*h^10*G*QLd^4*QR^2*QRd*LRd - 1/3*nf^5*h^10*G
      *QLd^4*QR^4 - 1/18*nf^5*h^10*G*QLd^6*LRd^2 + 1/18*nf^5*h^10*G*QLd^6*
      LLd^2 + 1/6*nf^5*h^10*G*QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*h^10*G*QL*QRd*
      LLd^3*LR^3 + 1/6*nf^5*h^10*G*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*h^10*G*QL*
      QRd*LL^2*LLd^3*LR - 1/3*nf^5*h^10*G*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*h^10*G*
      QL*QRd*LL^3*LLd^2*LRd + 1/6*nf^5*h^10*G*QL*QRd^4*LL*LRd^2 - 1/6*nf^5*
      h^10*G*QL*QRd^4*LL*LLd^2 + 1/6*nf^5*h^10*G*QL*QR*QRd^5*LLd - 1/6*nf^5*
      h^10*G*QL*QR^2*LL^3*LRd^2 + 1/6*nf^5*h^10*G*QL*QR^2*LL^3*LLd^2 + 1/6*
      nf^5*h^10*G*QL*QR^2*QRd^3*LLd*LR + 1/6*nf^5*h^10*G*QL*QR^2*QRd^3*LL*LRd
       + 1/6*nf^5*h^10*G*QL*QR^3*QRd*LLd*LR^2 - 1/6*nf^5*h^10*G*QL*QR^3*QRd*
      LL^2*LLd + 1/6*nf^5*h^10*G*QL*QR^4*QRd^2*LL + 1/3*nf^5*h^10*G*QL*QLd*
      LR^3*LRd^3 - 1/6*nf^5*h^10*G*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*h^10*G*QL*
      QLd*LL*LLd^3*LR^2 - 1/6*nf^5*h^10*G*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*h^10
      *G*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5*h^10*G*QL*QLd*LL^3*LLd^3 + 1/6*nf^5*
      h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 1/6*nf^5*h^10*G*QL*QLd*QRd^3*LLd^2*LR + 1/
      6*nf^5*h^10*G*QL*QLd*QR^3*LR^2*LRd - 1/6*nf^5*h^10*G*QL*QLd*QR^3*LL^2*
      LRd + 2/3*nf^5*h^10*G*QL*QLd*QR^3*QRd^3 - 1/6*nf^5*h^10*G*QL*QLd^2*QR*
      QRd^3*LLd - 1/6*nf^5*h^10*G*QL*QLd^2*QR^4*LL - 1/6*nf^5*h^10*G*QL*QLd^3*
      QRd*LR*LRd^2 + 1/6*nf^5*h^10*G*QL*QLd^3*QRd*LLd^2*LR - 1/6*nf^5*h^10*G*
      QL*QLd^3*QR*QRd^2*LRd - 1/6*nf^5*h^10*G*QL*QLd^3*QR^2*LR*LRd - 1/6*nf^5*
      h^10*G*QL*QLd^3*QR^2*LL*LLd - 2/3*nf^5*h^10*G*QL*QLd^3*QR^3*QRd - 1/6*
      nf^5*h^10*G*QL*QLd^4*LL*LRd^2 + 1/6*nf^5*h^10*G*QL*QLd^4*LL*LLd^2 + 1/6*
      nf^5*h^10*G*QL*QLd^5*QR*LRd + 1/6*nf^5*h^10*G*QL^2*QR*LR^3*LRd^2 - 1/6*
      nf^5*h^10*G*QL^2*QR*LLd^2*LR^3 - 1/6*nf^5*h^10*G*QL^2*QR*QRd^3*LR*LRd -
      1/6*nf^5*h^10*G*QL^2*QR*QRd^3*LL*LLd + 1/6*nf^5*h^10*G*QL^2*QR^4*LR^2 -
      1/6*nf^5*h^10*G*QL^2*QR^4*LL^2 - 1/6*nf^5*h^10*G*QL^2*QLd*QRd^4*LLd - 1/
      6*nf^5*h^10*G*QL^2*QLd*QR^3*QRd*LL - 1/6*nf^5*h^10*G*QL^2*QLd^2*QRd^3*
      LRd - 1/6*nf^5*h^10*G*QL^2*QLd^2*QR^3*LR + 1/6*nf^5*h^10*G*QL^2*QLd^3*QR
      *LLd*LR + 1/6*nf^5*h^10*G*QL^2*QLd^3*QR*LL*LRd + 1/6*nf^5*h^10*G*QL^2*
      QLd^4*QRd*LRd + 1/6*nf^5*h^10*G*QL^2*QLd^5*LLd - 1/6*nf^5*h^10*G*QL^3*
      LLd*LR^3*LRd - 1/6*nf^5*h^10*G*QL^3*LL*LLd^2*LR^2 + 1/6*nf^5*h^10*G*QL^3
      *LL^2*LLd*LR*LRd + 1/18*nf^5*h^10*G*QL^3*LL^3*LRd^2 + 1/9*nf^5*h^10*G*
      QL^3*LL^3*LLd^2 - 1/3*nf^5*h^10*G*QL^3*QRd^3*LLd*LR - 1/3*nf^5*h^10*G*
      QL^3*QRd^3*LL*LRd - 1/6*nf^5*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 1/6*nf^5*h^10
      *G*QL^3*QR*QRd*LL^2*LLd - 1/6*nf^5*h^10*G*QL^3*QR^2*QRd^2*LL - 1/6*nf^5*
      h^10*G*QL^3*QLd*QRd^2*LR*LRd - 1/6*nf^5*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 1/
      6*nf^5*h^10*G*QL^3*QLd*QR*LR^2*LRd + 1/6*nf^5*h^10*G*QL^3*QLd*QR*LL^2*
      LRd - 2/3*nf^5*h^10*G*QL^3*QLd*QR*QRd^3 - 1/6*nf^5*h^10*G*QL^3*QLd*QR^2*
      QRd*LR + 1/6*nf^5*h^10*G*QL^3*QLd^2*QRd*LLd*LR + 1/6*nf^5*h^10*G*QL^3*
      QLd^2*QRd*LL*LRd + 1/3*nf^5*h^10*G*QL^3*QLd^3*LR*LRd + 1/3*nf^5*h^10*G*
      QL^3*QLd^3*LL*LLd + 2/3*nf^5*h^10*G*QL^3*QLd^3*QR*QRd - 1/6*nf^5*h^10*G*
      QL^4*QRd*LR^2*LRd + 1/6*nf^5*h^10*G*QL^4*QRd*LL^2*LRd - 1/3*nf^5*h^10*G*
      QL^4*QRd^4 - 1/6*nf^5*h^10*G*QL^4*QR*QRd^2*LR - 1/6*nf^5*h^10*G*QL^4*
      QR^2*LR^2 + 1/6*nf^5*h^10*G*QL^4*QR^2*LL^2 - 1/6*nf^5*h^10*G*QL^4*QLd*
      LLd*LR^2 + 1/6*nf^5*h^10*G*QL^4*QLd*LL^2*LLd + 1/6*nf^5*h^10*G*QL^4*
      QLd^2*QR*LR + 1/3*nf^5*h^10*G*QL^4*QLd^4 + 1/6*nf^5*h^10*G*QL^5*QLd*QRd*
      LR + 1/6*nf^5*h^10*G*QL^5*QLd^2*LL - 1/18*nf^5*h^10*G*QL^6*LR^2 + 1/18*
      nf^5*h^10*G*QL^6*LL^2 - 1/3*nf^5*h^10*G^2*LLd*LR^3*LRd^2 - 5/6*nf^5*h^10
      *G^2*LLd^3*LR^3 - 1/3*nf^5*h^10*G^2*LL*LR^2*LRd^3 - nf^5*h^10*G^2*LL*
      LLd^2*LR^2*LRd - nf^5*h^10*G^2*LL^2*LLd*LR*LRd^2 - 1/3*nf^5*h^10*G^2*
      LL^2*LLd^3*LR - 5/6*nf^5*h^10*G^2*LL^3*LRd^3 - 1/3*nf^5*h^10*G^2*LL^3*
      LLd^2*LRd - 3/2*nf^5*h^10*G^2*QRd^3*LL*LRd^2 - 3*nf^5*h^10*G^2*QR*QRd*
      LLd*LR^2*LRd - 3*nf^5*h^10*G^2*QR*QRd*LL*LR*LRd^2 - 3*nf^5*h^10*G^2*QR*
      QRd*LL*LLd^2*LR - 3*nf^5*h^10*G^2*QR*QRd*LL^2*LLd*LRd - nf^5*h^10*G^2*QR
      *QRd^4*LLd - 3/2*nf^5*h^10*G^2*QR^3*LLd*LR^2 - nf^5*h^10*G^2*QR^4*QRd*LL
       - 3*nf^5*h^10*G^2*QLd*QRd^2*LR*LRd^2 - 4*nf^5*h^10*G^2*QLd*QRd^2*LLd^2*
      LR - nf^5*h^10*G^2*QLd*QR*LR^2*LRd^2 - 13/2*nf^5*h^10*G^2*QLd*QR*LLd^2*
      LR^2 - 3*nf^5*h^10*G^2*QLd*QR*LL^2*LRd^2 - nf^5*h^10*G^2*QLd*QR*LL^2*
      LLd^2 - 2*nf^5*h^10*G^2*QLd*QR*QRd^3*LRd - nf^5*h^10*G^2*QLd*QR^2*QRd*LR
      *LRd - nf^5*h^10*G^2*QLd*QR^2*QRd*LL*LLd - 10/3*nf^5*h^10*G^2*QLd*QR^3*
      QRd^2 - 3/2*nf^5*h^10*G^2*QLd*QR^4*LR - 4*nf^5*h^10*G^2*QLd^2*QRd*LL*
      LRd^2 - 3*nf^5*h^10*G^2*QLd^2*QRd*LL*LLd^2 - 2*nf^5*h^10*G^2*QLd^2*QR*
      QRd^2*LLd - 5/2*nf^5*h^10*G^2*QLd^2*QR^2*LLd*LR - nf^5*h^10*G^2*QLd^2*
      QR^2*LL*LRd - 3/2*nf^5*h^10*G^2*QLd^3*LLd^2*LR - 2*nf^5*h^10*G^2*QLd^3*
      QR*QRd*LRd - 29/6*nf^5*h^10*G^2*QLd^3*QR^3 - 3/2*nf^5*h^10*G^2*QLd^4*QR*
      LLd - nf^5*h^10*G^2*QL*QRd*LR^2*LRd^2 - 3*nf^5*h^10*G^2*QL*QRd*LLd^2*
      LR^2 - 13/2*nf^5*h^10*G^2*QL*QRd*LL^2*LRd^2 - nf^5*h^10*G^2*QL*QRd*LL^2*
      LLd^2 - 3/2*nf^5*h^10*G^2*QL*QRd^4*LRd - nf^5*h^10*G^2*QL*QR*QRd^2*LR*
      LRd - nf^5*h^10*G^2*QL*QR*QRd^2*LL*LLd - 3*nf^5*h^10*G^2*QL*QR^2*LR^2*
      LRd - 4*nf^5*h^10*G^2*QL*QR^2*LL^2*LRd - 10/3*nf^5*h^10*G^2*QL*QR^2*
      QRd^3 - 2*nf^5*h^10*G^2*QL*QR^3*QRd*LR - 3*nf^5*h^10*G^2*QL*QLd*LLd*LR^2
      *LRd - 3*nf^5*h^10*G^2*QL*QLd*LL*LR*LRd^2 - 3*nf^5*h^10*G^2*QL*QLd*LL*
      LLd^2*LR - 3*nf^5*h^10*G^2*QL*QLd*LL^2*LLd*LRd - 2*nf^5*h^10*G^2*QL*QLd*
      QRd^3*LLd - 2*nf^5*h^10*G^2*QL*QLd*QR^3*LL - 2*nf^5*h^10*G^2*QL*QLd^2*
      QRd^2*LRd - nf^5*h^10*G^2*QL*QLd^2*QR*LR*LRd - nf^5*h^10*G^2*QL*QLd^2*QR
      *LL*LLd - 7*nf^5*h^10*G^2*QL*QLd^2*QR^2*QRd - 2*nf^5*h^10*G^2*QL*QLd^3*
      QRd*LLd - nf^5*h^10*G^2*QL*QLd^4*LRd - nf^5*h^10*G^2*QL^2*QRd^2*LLd*LR
       - 5/2*nf^5*h^10*G^2*QL^2*QRd^2*LL*LRd - 4*nf^5*h^10*G^2*QL^2*QR*LLd*
      LR^2 - 3*nf^5*h^10*G^2*QL^2*QR*LL^2*LLd - 2*nf^5*h^10*G^2*QL^2*QR^2*QRd*
      LL - nf^5*h^10*G^2*QL^2*QLd*QRd*LR*LRd - nf^5*h^10*G^2*QL^2*QLd*QRd*LL*
      LLd - 7*nf^5*h^10*G^2*QL^2*QLd*QR*QRd^2 - 2*nf^5*h^10*G^2*QL^2*QLd*QR^2*
      LR - 10/3*nf^5*h^10*G^2*QL^2*QLd^3*QR - 3/2*nf^5*h^10*G^2*QL^3*LL^2*LRd
       - 29/6*nf^5*h^10*G^2*QL^3*QRd^3 - 2*nf^5*h^10*G^2*QL^3*QR*QRd*LR - 2*
      nf^5*h^10*G^2*QL^3*QLd*QR*LL - 10/3*nf^5*h^10*G^2*QL^3*QLd^2*QRd - 3/2*
      nf^5*h^10*G^2*QL^4*QRd*LL - nf^5*h^10*G^2*QL^4*QLd*LR - 1/6*nf^5*h^10*W*
      LR^4*LRd^4 - 1/4*nf^5*h^10*W*LLd^2*LR^4*LRd^2 - 1/2*nf^5*h^10*W*LLd^4*
      LR^4 + 1/3*nf^5*h^10*W*LL*LLd*LR^3*LRd^3 - 1/3*nf^5*h^10*W*LL*LLd^3*LR^3
      *LRd - 1/4*nf^5*h^10*W*LL^2*LR^2*LRd^4 - nf^5*h^10*W*LL^2*LLd^2*LR^2*
      LRd^2 - 1/4*nf^5*h^10*W*LL^2*LLd^4*LR^2 - 1/3*nf^5*h^10*W*LL^3*LLd*LR*
      LRd^3 + 1/3*nf^5*h^10*W*LL^3*LLd^3*LR*LRd - 1/2*nf^5*h^10*W*LL^4*LRd^4
       - 1/4*nf^5*h^10*W*LL^4*LLd^2*LRd^2 - 1/6*nf^5*h^10*W*LL^4*LLd^4 + 1/18*
      nf^5*h^10*W*QRd^3*LR^2*LRd^3 + 2/3*nf^5*h^10*W*QRd^3*LLd^2*LR^2*LRd - 1/
      6*nf^5*h^10*W*QRd^3*LL*LLd*LR*LRd^2 + 4/9*nf^5*h^10*W*QRd^3*LL^2*LRd^3
       - 7/18*nf^5*h^10*W*QRd^6*LRd^2 - 7/36*nf^5*h^10*W*QRd^6*LLd^2 + 1/3*
      nf^5*h^10*W*QR*QRd*LR^3*LRd^3 - 1/6*nf^5*h^10*W*QR*QRd*LLd^2*LR^3*LRd -
      1/6*nf^5*h^10*W*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*h^10*W*QR*QRd*LL^2*LR*
      LRd^3 - 1/6*nf^5*h^10*W*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*h^10*W*QR*QRd*
      LL^3*LLd^3 - 1/2*nf^5*h^10*W*QR*QRd^4*LR*LRd^2 - 1/4*nf^5*h^10*W*QR*
      QRd^4*LLd^2*LR - nf^5*h^10*W*QR*QRd^4*LL*LLd*LRd - nf^5*h^10*W*QR^2*
      QRd^2*LR^2*LRd^2 - nf^5*h^10*W*QR^2*QRd^2*LL^2*LLd^2 - 1/3*nf^5*h^10*W*
      QR^2*QRd^5*LRd + 1/18*nf^5*h^10*W*QR^3*LR^3*LRd^2 + 4/9*nf^5*h^10*W*QR^3
      *LLd^2*LR^3 - 1/6*nf^5*h^10*W*QR^3*LL*LLd*LR^2*LRd + 2/3*nf^5*h^10*W*
      QR^3*LL^2*LR*LRd^2 - 1/2*nf^5*h^10*W*QR^4*QRd*LR^2*LRd - nf^5*h^10*W*
      QR^4*QRd*LL*LLd*LR - 1/4*nf^5*h^10*W*QR^4*QRd*LL^2*LRd - 1/6*nf^5*h^10*W
      *QR^4*QRd^4 - 1/3*nf^5*h^10*W*QR^5*QRd^2*LR - 7/18*nf^5*h^10*W*QR^6*LR^2
       - 7/36*nf^5*h^10*W*QR^6*LL^2 + 1/2*nf^5*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2
       - 1/6*nf^5*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*h^10*W*QLd*QRd^2*LL*
      LR*LRd^3 + 1/2*nf^5*h^10*W*QLd*QRd^2*LL^2*LLd^3 - 5/6*nf^5*h^10*W*QLd*
      QRd^5*LLd*LRd + 1/6*nf^5*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*h^10*W*
      QLd*QR*LLd^3*LR^3 + 1/6*nf^5*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 1/6*nf^5*h^10
      *W*QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*h^10*W*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*
      h^10*W*QLd*QR*LL^3*LLd^2*LRd + 5/12*nf^5*h^10*W*QLd*QR^2*QRd^4*LLd - 1/4
      *nf^5*h^10*W*QLd*QR^4*LLd*LR^2 - nf^5*h^10*W*QLd*QR^4*LL*LR*LRd - 1/2*
      nf^5*h^10*W*QLd*QR^4*LL^2*LLd - 5/6*nf^5*h^10*W*QLd*QR^5*QRd*LL + 1/2*
      nf^5*h^10*W*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^5*h^10*W*QLd^2*QRd*LL*LLd^3*LR
       - 1/6*nf^5*h^10*W*QLd^2*QRd*LL^2*LRd^3 + 1/2*nf^5*h^10*W*QLd^2*QRd*LL^2
      *LLd^2*LRd - 1/4*nf^5*h^10*W*QLd^2*QRd^4*LRd^2 - 7/6*nf^5*h^10*W*QLd^2*
      QRd^4*LLd^2 + 1/2*nf^5*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - nf^5*h^10*W*
      QLd^2*QR^2*LLd^2*LR^2 - nf^5*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 3/2*nf^5*
      h^10*W*QLd^2*QR^2*QRd^3*LRd - 1/4*nf^5*h^10*W*QLd^2*QR^4*QRd^2 + 1/4*
      nf^5*h^10*W*QLd^2*QR^5*LR + 4/9*nf^5*h^10*W*QLd^3*LLd^3*LR^2 - 1/6*nf^5*
      h^10*W*QLd^3*LL*LLd^2*LR*LRd + 2/3*nf^5*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 1/
      18*nf^5*h^10*W*QLd^3*LL^2*LLd^3 - 1/3*nf^5*h^10*W*QLd^3*QRd^3*LLd*LRd -
      1/6*nf^5*h^10*W*QLd^3*QR^2*QRd^2*LLd - 7/6*nf^5*h^10*W*QLd^4*QRd^2*LRd^2
       - 1/4*nf^5*h^10*W*QLd^4*QRd^2*LLd^2 - 1/2*nf^5*h^10*W*QLd^4*QR*LR*LRd^2
       - 1/4*nf^5*h^10*W*QLd^4*QR*LLd^2*LR - nf^5*h^10*W*QLd^4*QR*LL*LLd*LRd
       - 2/3*nf^5*h^10*W*QLd^4*QR^2*QRd*LRd - 1/2*nf^5*h^10*W*QLd^4*QR^4 - 5/6
      *nf^5*h^10*W*QLd^5*QRd*LLd*LRd + 1/4*nf^5*h^10*W*QLd^5*QR^2*LLd - 7/36*
      nf^5*h^10*W*QLd^6*LRd^2 - 7/18*nf^5*h^10*W*QLd^6*LLd^2 + 1/6*nf^5*h^10*W
      *QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*h^10*W*QL*QRd*LLd^3*LR^3 + 1/6*nf^5*
      h^10*W*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*h^10*W*QL*QRd*LL^2*LLd^3*LR - 1/3
      *nf^5*h^10*W*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*h^10*W*QL*QRd*LL^3*LLd^2*LRd
       - nf^5*h^10*W*QL*QRd^4*LLd*LR*LRd - 1/4*nf^5*h^10*W*QL*QRd^4*LL*LRd^2
       - 1/2*nf^5*h^10*W*QL*QRd^4*LL*LLd^2 - 5/6*nf^5*h^10*W*QL*QR*QRd^5*LLd
       + 1/6*nf^5*h^10*W*QL*QR^2*LLd*LR^3*LRd + 1/2*nf^5*h^10*W*QL*QR^2*LL*
      LR^2*LRd^2 - 1/6*nf^5*h^10*W*QL*QR^2*LL^3*LRd^2 + 1/2*nf^5*h^10*W*QL*
      QR^2*LL^3*LLd^2 + 5/12*nf^5*h^10*W*QL*QR^4*QRd^2*LL - 5/6*nf^5*h^10*W*QL
      *QR^5*LL*LR + 1/3*nf^5*h^10*W*QL*QLd*LR^3*LRd^3 - 1/6*nf^5*h^10*W*QL*QLd
      *LLd^2*LR^3*LRd - 1/6*nf^5*h^10*W*QL*QLd*LL*LLd^3*LR^2 - 1/6*nf^5*h^10*W
      *QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*h^10*W*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5
      *h^10*W*QL*QLd*LL^3*LLd^3 - nf^5*h^10*W*QL*QLd*QR*QRd^4*LRd + 1/3*nf^5*
      h^10*W*QL*QLd*QR^3*QRd^3 - nf^5*h^10*W*QL*QLd*QR^4*QRd*LR + 1/2*nf^5*
      h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 1/6*nf^5*h^10*W*QL*QLd^2*QR*QRd^3*LLd
       - 2/3*nf^5*h^10*W*QL*QLd^2*QR^4*LL - 1/6*nf^5*h^10*W*QL*QLd^3*QR*QRd^2*
      LRd - 1/3*nf^5*h^10*W*QL*QLd^3*QR^3*QRd - nf^5*h^10*W*QL*QLd^4*LLd*LR*
      LRd - 1/4*nf^5*h^10*W*QL*QLd^4*LL*LRd^2 - 1/2*nf^5*h^10*W*QL*QLd^4*LL*
      LLd^2 - nf^5*h^10*W*QL*QLd^4*QR*QRd*LLd - 5/6*nf^5*h^10*W*QL*QLd^5*QR*
      LRd - nf^5*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - nf^5*h^10*W*QL^2*QRd^2*LL^2*
      LRd^2 + 1/4*nf^5*h^10*W*QL^2*QRd^5*LRd + 1/2*nf^5*h^10*W*QL^2*QR*LR^3*
      LRd^2 - 1/6*nf^5*h^10*W*QL^2*QR*LLd^2*LR^3 + 1/2*nf^5*h^10*W*QL^2*QR*
      LL^2*LLd^2*LR + 1/6*nf^5*h^10*W*QL^2*QR*LL^3*LLd*LRd + 1/2*nf^5*h^10*W*
      QL^2*QR^2*QRd*LR^2*LRd - 1/4*nf^5*h^10*W*QL^2*QR^2*QRd^4 + 3/2*nf^5*h^10
      *W*QL^2*QR^3*QRd^2*LR - 1/4*nf^5*h^10*W*QL^2*QR^4*LR^2 - 7/6*nf^5*h^10*W
      *QL^2*QR^4*LL^2 - 2/3*nf^5*h^10*W*QL^2*QLd*QRd^4*LLd + 1/2*nf^5*h^10*W*
      QL^2*QLd*QR^2*LL^2*LLd - 1/6*nf^5*h^10*W*QL^2*QLd*QR^3*QRd*LL - nf^5*
      h^10*W*QL^2*QLd^2*LR^2*LRd^2 - nf^5*h^10*W*QL^2*QLd^2*LL^2*LLd^2 - 1/6*
      nf^5*h^10*W*QL^2*QLd^2*QRd^3*LRd - nf^5*h^10*W*QL^2*QLd^2*QR^2*QRd^2 - 1/
      6*nf^5*h^10*W*QL^2*QLd^2*QR^3*LR + 3/2*nf^5*h^10*W*QL^2*QLd^3*QRd^2*LLd
       + 5/12*nf^5*h^10*W*QL^2*QLd^4*QRd*LRd - 1/4*nf^5*h^10*W*QL^2*QLd^4*QR^2
       - 1/3*nf^5*h^10*W*QL^2*QLd^5*LLd + 2/3*nf^5*h^10*W*QL^3*LL*LLd^2*LR^2
       - 1/6*nf^5*h^10*W*QL^3*LL^2*LLd*LR*LRd + 4/9*nf^5*h^10*W*QL^3*LL^3*
      LRd^2 + 1/18*nf^5*h^10*W*QL^3*LL^3*LLd^2 - 1/6*nf^5*h^10*W*QL^3*QR^2*
      QRd^2*LL - 1/3*nf^5*h^10*W*QL^3*QR^3*LL*LR - 1/3*nf^5*h^10*W*QL^3*QLd*QR
      *QRd^3 - 1/6*nf^5*h^10*W*QL^3*QLd*QR^2*QRd*LR + 3/2*nf^5*h^10*W*QL^3*
      QLd^2*QR^2*LL + 1/3*nf^5*h^10*W*QL^3*QLd^3*QR*QRd - 1/2*nf^5*h^10*W*QL^4
      *QRd*LR^2*LRd - nf^5*h^10*W*QL^4*QRd*LL*LLd*LR - 1/4*nf^5*h^10*W*QL^4*
      QRd*LL^2*LRd - 1/2*nf^5*h^10*W*QL^4*QRd^4 - 2/3*nf^5*h^10*W*QL^4*QR*
      QRd^2*LR - 7/6*nf^5*h^10*W*QL^4*QR^2*LR^2 - 1/4*nf^5*h^10*W*QL^4*QR^2*
      LL^2 - 1/4*nf^5*h^10*W*QL^4*QLd*LLd*LR^2 - nf^5*h^10*W*QL^4*QLd*LL*LR*
      LRd - 1/2*nf^5*h^10*W*QL^4*QLd*LL^2*LLd - nf^5*h^10*W*QL^4*QLd*QR*QRd*LL
       - 1/4*nf^5*h^10*W*QL^4*QLd^2*QRd^2 + 5/12*nf^5*h^10*W*QL^4*QLd^2*QR*LR
       - 1/6*nf^5*h^10*W*QL^4*QLd^4 + 1/4*nf^5*h^10*W*QL^5*QRd^2*LL - 5/6*nf^5
      *h^10*W*QL^5*QR*LL*LR - 5/6*nf^5*h^10*W*QL^5*QLd*QRd*LR - 1/3*nf^5*h^10*
      W*QL^5*QLd^2*LL - 7/36*nf^5*h^10*W*QL^6*LR^2 - 7/18*nf^5*h^10*W*QL^6*
      LL^2 - 4*nf^5*h^10*W*G*QRd^3*LL*LRd^2 - 6*nf^5*h^10*W*G*QR*QRd*LLd*LR^2*
      LRd - 6*nf^5*h^10*W*G*QR*QRd*LL*LR*LRd^2 - 6*nf^5*h^10*W*G*QR*QRd*LL*
      LLd^2*LR - 6*nf^5*h^10*W*G*QR*QRd*LL^2*LLd*LRd - 4*nf^5*h^10*W*G*QR^3*
      LLd*LR^2 - 6*nf^5*h^10*W*G*QLd*QRd^2*LR*LRd^2 - 6*nf^5*h^10*W*G*QLd*
      QRd^2*LLd^2*LR - 3*nf^5*h^10*W*G*QLd*QR*LR^2*LRd^2 - 12*nf^5*h^10*W*G*
      QLd*QR*LLd^2*LR^2 - 6*nf^5*h^10*W*G*QLd*QR*LL^2*LRd^2 - 3*nf^5*h^10*W*G*
      QLd*QR*LL^2*LLd^2 - 3*nf^5*h^10*W*G*QLd*QR^3*QRd^2 - 6*nf^5*h^10*W*G*
      QLd^2*QRd*LL*LRd^2 - 6*nf^5*h^10*W*G*QLd^2*QRd*LL*LLd^2 - 4*nf^5*h^10*W*
      G*QLd^3*LLd^2*LR - 4*nf^5*h^10*W*G*QLd^3*QR^3 - 3*nf^5*h^10*W*G*QL*QRd*
      LR^2*LRd^2 - 6*nf^5*h^10*W*G*QL*QRd*LLd^2*LR^2 - 12*nf^5*h^10*W*G*QL*QRd
      *LL^2*LRd^2 - 3*nf^5*h^10*W*G*QL*QRd*LL^2*LLd^2 - 6*nf^5*h^10*W*G*QL*
      QR^2*LR^2*LRd - 6*nf^5*h^10*W*G*QL*QR^2*LL^2*LRd - 3*nf^5*h^10*W*G*QL*
      QR^2*QRd^3 - 6*nf^5*h^10*W*G*QL*QLd*LLd*LR^2*LRd - 6*nf^5*h^10*W*G*QL*
      QLd*LL*LR*LRd^2 - 6*nf^5*h^10*W*G*QL*QLd*LL*LLd^2*LR - 6*nf^5*h^10*W*G*
      QL*QLd*LL^2*LLd*LRd - 6*nf^5*h^10*W*G*QL*QLd^2*QR^2*QRd - 6*nf^5*h^10*W*
      G*QL^2*QR*LLd*LR^2 - 6*nf^5*h^10*W*G*QL^2*QR*LL^2*LLd - 6*nf^5*h^10*W*G*
      QL^2*QLd*QR*QRd^2 - 3*nf^5*h^10*W*G*QL^2*QLd^3*QR - 4*nf^5*h^10*W*G*QL^3
      *LL^2*LRd - 4*nf^5*h^10*W*G*QL^3*QRd^3 - 3*nf^5*h^10*W*G*QL^3*QLd^2*QRd
       - 10/3*nf^5*h^10*W^2*LLd*LR^3*LRd^2 - 29/6*nf^5*h^10*W^2*LLd^3*LR^3 -
      10/3*nf^5*h^10*W^2*LL*LR^2*LRd^3 - 7*nf^5*h^10*W^2*LL*LLd^2*LR^2*LRd - 7
      *nf^5*h^10*W^2*LL^2*LLd*LR*LRd^2 - 10/3*nf^5*h^10*W^2*LL^2*LLd^3*LR - 29/
      6*nf^5*h^10*W^2*LL^3*LRd^3 - 10/3*nf^5*h^10*W^2*LL^3*LLd^2*LRd + 7*nf^5*
      h^10*W^2*QRd^3*LLd*LR*LRd + 29/6*nf^5*h^10*W^2*QRd^3*LL*LRd^2 + 11/3*
      nf^5*h^10*W^2*QRd^3*LL*LLd^2 - 7*nf^5*h^10*W^2*QR*QRd*LLd*LR^2*LRd - 7*
      nf^5*h^10*W^2*QR*QRd*LL*LR*LRd^2 - 7*nf^5*h^10*W^2*QR*QRd*LL*LLd^2*LR -
      7*nf^5*h^10*W^2*QR*QRd*LL^2*LLd*LRd + 7/2*nf^5*h^10*W^2*QR*QRd^4*LLd +
      29/6*nf^5*h^10*W^2*QR^3*LLd*LR^2 + 7*nf^5*h^10*W^2*QR^3*LL*LR*LRd + 11/3
      *nf^5*h^10*W^2*QR^3*LL^2*LLd + 7/2*nf^5*h^10*W^2*QR^4*QRd*LL - 4*nf^5*
      h^10*W^2*QLd*QRd^2*LLd^2*LR + 7*nf^5*h^10*W^2*QLd*QRd^2*LL*LLd*LRd - 3*
      nf^5*h^10*W^2*QLd*QR*LR^2*LRd^2 - 29/2*nf^5*h^10*W^2*QLd*QR*LLd^2*LR^2
       - 7*nf^5*h^10*W^2*QLd*QR*LL^2*LRd^2 - 3*nf^5*h^10*W^2*QLd*QR*LL^2*LLd^2
       + 7*nf^5*h^10*W^2*QLd*QR*QRd^3*LRd + 29/4*nf^5*h^10*W^2*QLd*QR^4*LR + 7
      *nf^5*h^10*W^2*QLd^2*QRd*LLd*LR*LRd - 4*nf^5*h^10*W^2*QLd^2*QRd*LL*LRd^2
       + 3*nf^5*h^10*W^2*QLd^2*QR*QRd^2*LLd + 11/3*nf^5*h^10*W^2*QLd^3*LR*
      LRd^2 + 29/6*nf^5*h^10*W^2*QLd^3*LLd^2*LR + 7*nf^5*h^10*W^2*QLd^3*LL*LLd
      *LRd + 7*nf^5*h^10*W^2*QLd^3*QR*QRd*LRd + 29/4*nf^5*h^10*W^2*QLd^4*QR*
      LLd - 3*nf^5*h^10*W^2*QL*QRd*LR^2*LRd^2 - 7*nf^5*h^10*W^2*QL*QRd*LLd^2*
      LR^2 - 29/2*nf^5*h^10*W^2*QL*QRd*LL^2*LRd^2 - 3*nf^5*h^10*W^2*QL*QRd*
      LL^2*LLd^2 + 29/4*nf^5*h^10*W^2*QL*QRd^4*LRd + 7*nf^5*h^10*W^2*QL*QR^2*
      LL*LLd*LR - 4*nf^5*h^10*W^2*QL*QR^2*LL^2*LRd + 7*nf^5*h^10*W^2*QL*QR^3*
      QRd*LR - 7*nf^5*h^10*W^2*QL*QLd*LLd*LR^2*LRd - 7*nf^5*h^10*W^2*QL*QLd*LL
      *LR*LRd^2 - 7*nf^5*h^10*W^2*QL*QLd*LL*LLd^2*LR - 7*nf^5*h^10*W^2*QL*QLd*
      LL^2*LLd*LRd + 7*nf^5*h^10*W^2*QL*QLd*QRd^3*LLd + 7*nf^5*h^10*W^2*QL*QLd
      *QR^3*LL + 3*nf^5*h^10*W^2*QL*QLd^2*QRd^2*LRd + 7*nf^5*h^10*W^2*QL*QLd^3
      *QRd*LLd + 7/2*nf^5*h^10*W^2*QL*QLd^4*LRd - 4*nf^5*h^10*W^2*QL^2*QR*LLd*
      LR^2 + 7*nf^5*h^10*W^2*QL^2*QR*LL*LR*LRd + 3*nf^5*h^10*W^2*QL^2*QR^2*QRd
      *LL + 3*nf^5*h^10*W^2*QL^2*QLd*QR^2*LR + 11/3*nf^5*h^10*W^2*QL^3*LR^2*
      LRd + 7*nf^5*h^10*W^2*QL^3*LL*LLd*LR + 29/6*nf^5*h^10*W^2*QL^3*LL^2*LRd
       + 7*nf^5*h^10*W^2*QL^3*QR*QRd*LR + 7*nf^5*h^10*W^2*QL^3*QLd*QR*LL + 29/
      4*nf^5*h^10*W^2*QL^4*QRd*LL + 7/2*nf^5*h^10*W^2*QL^4*QLd*LR + 1/12*nf^5*
      h^10*B*LR^4*LRd^4 - 1/4*nf^5*h^10*B*LLd^2*LR^4*LRd^2 - 1/4*nf^5*h^10*B*
      LLd^4*LR^4 + 1/3*nf^5*h^10*B*LL*LLd*LR^3*LRd^3 - 1/3*nf^5*h^10*B*LL*
      LLd^3*LR^3*LRd - 1/4*nf^5*h^10*B*LL^2*LR^2*LRd^4 - 1/4*nf^5*h^10*B*LL^2*
      LLd^4*LR^2 - 1/3*nf^5*h^10*B*LL^3*LLd*LR*LRd^3 + 1/3*nf^5*h^10*B*LL^3*
      LLd^3*LR*LRd - 1/4*nf^5*h^10*B*LL^4*LRd^4 - 1/4*nf^5*h^10*B*LL^4*LLd^2*
      LRd^2 + 1/12*nf^5*h^10*B*LL^4*LLd^4 + 1/18*nf^5*h^10*B*QRd^3*LR^2*LRd^3
       + 1/6*nf^5*h^10*B*QRd^3*LLd^2*LR^2*LRd - 1/6*nf^5*h^10*B*QRd^3*LL*LLd*
      LR*LRd^2 - 1/18*nf^5*h^10*B*QRd^3*LL^2*LRd^3 - 5/36*nf^5*h^10*B*QRd^6*
      LRd^2 - 7/36*nf^5*h^10*B*QRd^6*LLd^2 + 1/3*nf^5*h^10*B*QR*QRd*LR^3*LRd^3
       - 1/6*nf^5*h^10*B*QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*h^10*B*QR*QRd*LL*
      LLd^3*LR^2 - 1/6*nf^5*h^10*B*QR*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*h^10*B*QR*
      QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*h^10*B*QR*QRd*LL^3*LLd^3 - 1/2*nf^5*h^10*B
      *QR*QRd^4*LR*LRd^2 - 1/2*nf^5*h^10*B*QR*QRd^4*LLd^2*LR - nf^5*h^10*B*QR*
      QRd^4*LL*LLd*LRd - 1/3*nf^5*h^10*B*QR^2*QRd^5*LRd + 1/18*nf^5*h^10*B*
      QR^3*LR^3*LRd^2 - 1/18*nf^5*h^10*B*QR^3*LLd^2*LR^3 - 1/6*nf^5*h^10*B*
      QR^3*LL*LLd*LR^2*LRd + 1/6*nf^5*h^10*B*QR^3*LL^2*LR*LRd^2 - 1/2*nf^5*
      h^10*B*QR^4*QRd*LR^2*LRd - nf^5*h^10*B*QR^4*QRd*LL*LLd*LR - 1/2*nf^5*
      h^10*B*QR^4*QRd*LL^2*LRd + 1/12*nf^5*h^10*B*QR^4*QRd^4 - 1/3*nf^5*h^10*B
      *QR^5*QRd^2*LR - 5/36*nf^5*h^10*B*QR^6*LR^2 - 7/36*nf^5*h^10*B*QR^6*LL^2
       - 1/6*nf^5*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*h^10*B*QLd*QRd^2*LL*
      LR*LRd^3 - 5/6*nf^5*h^10*B*QLd*QRd^5*LLd*LRd + 1/6*nf^5*h^10*B*QLd*QR*
      LLd*LR^3*LRd^2 - 1/3*nf^5*h^10*B*QLd*QR*LLd^3*LR^3 + 1/6*nf^5*h^10*B*QLd
      *QR*LL*LR^2*LRd^3 + 1/6*nf^5*h^10*B*QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*h^10
      *B*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*h^10*B*QLd*QR*LL^3*LLd^2*LRd - 1/3*nf^5*
      h^10*B*QLd*QR^2*QRd^4*LLd - 1/2*nf^5*h^10*B*QLd*QR^4*LLd*LR^2 - nf^5*
      h^10*B*QLd*QR^4*LL*LR*LRd - 1/2*nf^5*h^10*B*QLd*QR^4*LL^2*LLd - 5/6*nf^5
      *h^10*B*QLd*QR^5*QRd*LL + 1/6*nf^5*h^10*B*QLd^2*QRd*LL*LLd^3*LR - 1/6*
      nf^5*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 1/4*nf^5*h^10*B*QLd^2*QRd^4*LRd^2 - 5/
      12*nf^5*h^10*B*QLd^2*QRd^4*LLd^2 - 1/4*nf^5*h^10*B*QLd^2*QR^4*QRd^2 - 1/
      2*nf^5*h^10*B*QLd^2*QR^5*LR - 1/18*nf^5*h^10*B*QLd^3*LLd^3*LR^2 - 1/6*
      nf^5*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 1/6*nf^5*h^10*B*QLd^3*LL^2*LLd*LRd^2
       + 1/18*nf^5*h^10*B*QLd^3*LL^2*LLd^3 - 1/3*nf^5*h^10*B*QLd^3*QRd^3*LLd*
      LRd - 1/6*nf^5*h^10*B*QLd^3*QR^2*QRd^2*LLd - 5/12*nf^5*h^10*B*QLd^4*
      QRd^2*LRd^2 - 1/4*nf^5*h^10*B*QLd^4*QRd^2*LLd^2 - 1/2*nf^5*h^10*B*QLd^4*
      QR*LR*LRd^2 - 1/2*nf^5*h^10*B*QLd^4*QR*LLd^2*LR - nf^5*h^10*B*QLd^4*QR*
      LL*LLd*LRd - 2/3*nf^5*h^10*B*QLd^4*QR^2*QRd*LRd - 1/4*nf^5*h^10*B*QLd^4*
      QR^4 - 5/6*nf^5*h^10*B*QLd^5*QRd*LLd*LRd - 1/2*nf^5*h^10*B*QLd^5*QR^2*
      LLd - 7/36*nf^5*h^10*B*QLd^6*LRd^2 - 5/36*nf^5*h^10*B*QLd^6*LLd^2 + 1/6*
      nf^5*h^10*B*QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*h^10*B*QL*QRd*LLd^3*LR^3 +
      1/6*nf^5*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*h^10*B*QL*QRd*LL^2*LLd^3
      *LR - 1/3*nf^5*h^10*B*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*h^10*B*QL*QRd*LL^3*
      LLd^2*LRd - nf^5*h^10*B*QL*QRd^4*LLd*LR*LRd - 1/2*nf^5*h^10*B*QL*QRd^4*
      LL*LRd^2 - 1/2*nf^5*h^10*B*QL*QRd^4*LL*LLd^2 - 5/6*nf^5*h^10*B*QL*QR*
      QRd^5*LLd + 1/6*nf^5*h^10*B*QL*QR^2*LLd*LR^3*LRd - 1/6*nf^5*h^10*B*QL*
      QR^2*LL^3*LRd^2 - 1/3*nf^5*h^10*B*QL*QR^4*QRd^2*LL - 5/6*nf^5*h^10*B*QL*
      QR^5*LL*LR + 1/3*nf^5*h^10*B*QL*QLd*LR^3*LRd^3 - 1/6*nf^5*h^10*B*QL*QLd*
      LLd^2*LR^3*LRd - 1/6*nf^5*h^10*B*QL*QLd*LL*LLd^3*LR^2 - 1/6*nf^5*h^10*B*
      QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5*
      h^10*B*QL*QLd*LL^3*LLd^3 - nf^5*h^10*B*QL*QLd*QR*QRd^4*LRd + 1/3*nf^5*
      h^10*B*QL*QLd*QR^3*QRd^3 - nf^5*h^10*B*QL*QLd*QR^4*QRd*LR - 1/6*nf^5*
      h^10*B*QL*QLd^2*QR*QRd^3*LLd - 2/3*nf^5*h^10*B*QL*QLd^2*QR^4*LL - 1/6*
      nf^5*h^10*B*QL*QLd^3*QR*QRd^2*LRd - 1/3*nf^5*h^10*B*QL*QLd^3*QR^3*QRd -
      nf^5*h^10*B*QL*QLd^4*LLd*LR*LRd - 1/2*nf^5*h^10*B*QL*QLd^4*LL*LRd^2 - 1/
      2*nf^5*h^10*B*QL*QLd^4*LL*LLd^2 - nf^5*h^10*B*QL*QLd^4*QR*QRd*LLd - 5/6*
      nf^5*h^10*B*QL*QLd^5*QR*LRd - 1/2*nf^5*h^10*B*QL^2*QRd^5*LRd - 1/6*nf^5*
      h^10*B*QL^2*QR*LLd^2*LR^3 + 1/6*nf^5*h^10*B*QL^2*QR*LL^3*LLd*LRd - 1/4*
      nf^5*h^10*B*QL^2*QR^2*QRd^4 - 1/4*nf^5*h^10*B*QL^2*QR^4*LR^2 - 5/12*nf^5
      *h^10*B*QL^2*QR^4*LL^2 - 2/3*nf^5*h^10*B*QL^2*QLd*QRd^4*LLd - 1/6*nf^5*
      h^10*B*QL^2*QLd*QR^3*QRd*LL - 1/6*nf^5*h^10*B*QL^2*QLd^2*QRd^3*LRd - 1/6
      *nf^5*h^10*B*QL^2*QLd^2*QR^3*LR - 1/3*nf^5*h^10*B*QL^2*QLd^4*QRd*LRd - 1/
      4*nf^5*h^10*B*QL^2*QLd^4*QR^2 - 1/3*nf^5*h^10*B*QL^2*QLd^5*LLd + 1/6*
      nf^5*h^10*B*QL^3*LL*LLd^2*LR^2 - 1/6*nf^5*h^10*B*QL^3*LL^2*LLd*LR*LRd -
      1/18*nf^5*h^10*B*QL^3*LL^3*LRd^2 + 1/18*nf^5*h^10*B*QL^3*LL^3*LLd^2 - 1/
      6*nf^5*h^10*B*QL^3*QR^2*QRd^2*LL - 1/3*nf^5*h^10*B*QL^3*QR^3*LL*LR - 1/3
      *nf^5*h^10*B*QL^3*QLd*QR*QRd^3 - 1/6*nf^5*h^10*B*QL^3*QLd*QR^2*QRd*LR +
      1/3*nf^5*h^10*B*QL^3*QLd^3*QR*QRd - 1/2*nf^5*h^10*B*QL^4*QRd*LR^2*LRd -
      nf^5*h^10*B*QL^4*QRd*LL*LLd*LR - 1/2*nf^5*h^10*B*QL^4*QRd*LL^2*LRd - 1/4
      *nf^5*h^10*B*QL^4*QRd^4 - 2/3*nf^5*h^10*B*QL^4*QR*QRd^2*LR - 5/12*nf^5*
      h^10*B*QL^4*QR^2*LR^2 - 1/4*nf^5*h^10*B*QL^4*QR^2*LL^2 - 1/2*nf^5*h^10*B
      *QL^4*QLd*LLd*LR^2 - nf^5*h^10*B*QL^4*QLd*LL*LR*LRd - 1/2*nf^5*h^10*B*
      QL^4*QLd*LL^2*LLd - nf^5*h^10*B*QL^4*QLd*QR*QRd*LL - 1/4*nf^5*h^10*B*
      QL^4*QLd^2*QRd^2 - 1/3*nf^5*h^10*B*QL^4*QLd^2*QR*LR + 1/12*nf^5*h^10*B*
      QL^4*QLd^4 - 1/2*nf^5*h^10*B*QL^5*QRd^2*LL - 5/6*nf^5*h^10*B*QL^5*QR*LL*
      LR - 5/6*nf^5*h^10*B*QL^5*QLd*QRd*LR - 1/3*nf^5*h^10*B*QL^5*QLd^2*LL - 7/
      36*nf^5*h^10*B*QL^6*LR^2 - 5/36*nf^5*h^10*B*QL^6*LL^2 - 4/3*nf^5*h^10*B*
      G*QRd^3*LL*LRd^2 - 2*nf^5*h^10*B*G*QR*QRd*LLd*LR^2*LRd - 2*nf^5*h^10*B*G
      *QR*QRd*LL*LR*LRd^2 - 2*nf^5*h^10*B*G*QR*QRd*LL*LLd^2*LR - 2*nf^5*h^10*B
      *G*QR*QRd*LL^2*LLd*LRd - 4/3*nf^5*h^10*B*G*QR^3*LLd*LR^2 - 2*nf^5*h^10*B
      *G*QLd*QRd^2*LR*LRd^2 - 2*nf^5*h^10*B*G*QLd*QRd^2*LLd^2*LR - nf^5*h^10*B
      *G*QLd*QR*LR^2*LRd^2 - 4*nf^5*h^10*B*G*QLd*QR*LLd^2*LR^2 - 2*nf^5*h^10*B
      *G*QLd*QR*LL^2*LRd^2 - nf^5*h^10*B*G*QLd*QR*LL^2*LLd^2 - nf^5*h^10*B*G*
      QLd*QR^3*QRd^2 - 2*nf^5*h^10*B*G*QLd^2*QRd*LL*LRd^2 - 2*nf^5*h^10*B*G*
      QLd^2*QRd*LL*LLd^2 - 4/3*nf^5*h^10*B*G*QLd^3*LLd^2*LR - 4/3*nf^5*h^10*B*
      G*QLd^3*QR^3 - nf^5*h^10*B*G*QL*QRd*LR^2*LRd^2 - 2*nf^5*h^10*B*G*QL*QRd*
      LLd^2*LR^2 - 4*nf^5*h^10*B*G*QL*QRd*LL^2*LRd^2 - nf^5*h^10*B*G*QL*QRd*
      LL^2*LLd^2 - 2*nf^5*h^10*B*G*QL*QR^2*LR^2*LRd - 2*nf^5*h^10*B*G*QL*QR^2*
      LL^2*LRd - nf^5*h^10*B*G*QL*QR^2*QRd^3 - 2*nf^5*h^10*B*G*QL*QLd*LLd*LR^2
      *LRd - 2*nf^5*h^10*B*G*QL*QLd*LL*LR*LRd^2 - 2*nf^5*h^10*B*G*QL*QLd*LL*
      LLd^2*LR - 2*nf^5*h^10*B*G*QL*QLd*LL^2*LLd*LRd - 2*nf^5*h^10*B*G*QL*
      QLd^2*QR^2*QRd - 2*nf^5*h^10*B*G*QL^2*QR*LLd*LR^2 - 2*nf^5*h^10*B*G*QL^2
      *QR*LL^2*LLd - 2*nf^5*h^10*B*G*QL^2*QLd*QR*QRd^2 - nf^5*h^10*B*G*QL^2*
      QLd^3*QR - 4/3*nf^5*h^10*B*G*QL^3*LL^2*LRd - 4/3*nf^5*h^10*B*G*QL^3*
      QRd^3 - nf^5*h^10*B*G*QL^3*QLd^2*QRd - 3*nf^5*h^10*B*W*LLd*LR^3*LRd^2 -
      4*nf^5*h^10*B*W*LLd^3*LR^3 - 3*nf^5*h^10*B*W*LL*LR^2*LRd^3 - 6*nf^5*h^10
      *B*W*LL*LLd^2*LR^2*LRd - 6*nf^5*h^10*B*W*LL^2*LLd*LR*LRd^2 - 3*nf^5*h^10
      *B*W*LL^2*LLd^3*LR - 4*nf^5*h^10*B*W*LL^3*LRd^3 - 3*nf^5*h^10*B*W*LL^3*
      LLd^2*LRd + 6*nf^5*h^10*B*W*QRd^3*LLd*LR*LRd + 4*nf^5*h^10*B*W*QRd^3*LL*
      LRd^2 + 3*nf^5*h^10*B*W*QRd^3*LL*LLd^2 - 6*nf^5*h^10*B*W*QR*QRd*LLd*LR^2
      *LRd - 6*nf^5*h^10*B*W*QR*QRd*LL*LR*LRd^2 - 6*nf^5*h^10*B*W*QR*QRd*LL*
      LLd^2*LR - 6*nf^5*h^10*B*W*QR*QRd*LL^2*LLd*LRd + 3*nf^5*h^10*B*W*QR*
      QRd^4*LLd + 4*nf^5*h^10*B*W*QR^3*LLd*LR^2 + 6*nf^5*h^10*B*W*QR^3*LL*LR*
      LRd + 3*nf^5*h^10*B*W*QR^3*LL^2*LLd + 3*nf^5*h^10*B*W*QR^4*QRd*LL - 3*
      nf^5*h^10*B*W*QLd*QRd^2*LLd^2*LR + 6*nf^5*h^10*B*W*QLd*QRd^2*LL*LLd*LRd
       - 3*nf^5*h^10*B*W*QLd*QR*LR^2*LRd^2 - 12*nf^5*h^10*B*W*QLd*QR*LLd^2*
      LR^2 - 6*nf^5*h^10*B*W*QLd*QR*LL^2*LRd^2 - 3*nf^5*h^10*B*W*QLd*QR*LL^2*
      LLd^2 + 6*nf^5*h^10*B*W*QLd*QR*QRd^3*LRd + 6*nf^5*h^10*B*W*QLd*QR^4*LR
       + 6*nf^5*h^10*B*W*QLd^2*QRd*LLd*LR*LRd - 3*nf^5*h^10*B*W*QLd^2*QRd*LL*
      LRd^2 + 3*nf^5*h^10*B*W*QLd^2*QR*QRd^2*LLd + 3*nf^5*h^10*B*W*QLd^3*LR*
      LRd^2 + 4*nf^5*h^10*B*W*QLd^3*LLd^2*LR + 6*nf^5*h^10*B*W*QLd^3*LL*LLd*
      LRd + 6*nf^5*h^10*B*W*QLd^3*QR*QRd*LRd + 6*nf^5*h^10*B*W*QLd^4*QR*LLd -
      3*nf^5*h^10*B*W*QL*QRd*LR^2*LRd^2 - 6*nf^5*h^10*B*W*QL*QRd*LLd^2*LR^2 -
      12*nf^5*h^10*B*W*QL*QRd*LL^2*LRd^2 - 3*nf^5*h^10*B*W*QL*QRd*LL^2*LLd^2
       + 6*nf^5*h^10*B*W*QL*QRd^4*LRd + 6*nf^5*h^10*B*W*QL*QR^2*LL*LLd*LR - 3*
      nf^5*h^10*B*W*QL*QR^2*LL^2*LRd + 6*nf^5*h^10*B*W*QL*QR^3*QRd*LR - 6*nf^5
      *h^10*B*W*QL*QLd*LLd*LR^2*LRd - 6*nf^5*h^10*B*W*QL*QLd*LL*LR*LRd^2 - 6*
      nf^5*h^10*B*W*QL*QLd*LL*LLd^2*LR - 6*nf^5*h^10*B*W*QL*QLd*LL^2*LLd*LRd
       + 6*nf^5*h^10*B*W*QL*QLd*QRd^3*LLd + 6*nf^5*h^10*B*W*QL*QLd*QR^3*LL + 3
      *nf^5*h^10*B*W*QL*QLd^2*QRd^2*LRd + 6*nf^5*h^10*B*W*QL*QLd^3*QRd*LLd + 3
      *nf^5*h^10*B*W*QL*QLd^4*LRd - 3*nf^5*h^10*B*W*QL^2*QR*LLd*LR^2 + 6*nf^5*
      h^10*B*W*QL^2*QR*LL*LR*LRd + 3*nf^5*h^10*B*W*QL^2*QR^2*QRd*LL + 3*nf^5*
      h^10*B*W*QL^2*QLd*QR^2*LR + 3*nf^5*h^10*B*W*QL^3*LR^2*LRd + 6*nf^5*h^10*
      B*W*QL^3*LL*LLd*LR + 4*nf^5*h^10*B*W*QL^3*LL^2*LRd + 6*nf^5*h^10*B*W*
      QL^3*QR*QRd*LR + 6*nf^5*h^10*B*W*QL^3*QLd*QR*LL + 6*nf^5*h^10*B*W*QL^4*
      QRd*LL + 3*nf^5*h^10*B*W*QL^4*QLd*LR - 1/3*nf^5*h^10*B^2*LLd*LR^3*LRd^2
       - 5/6*nf^5*h^10*B^2*LLd^3*LR^3 - 1/3*nf^5*h^10*B^2*LL*LR^2*LRd^3 - nf^5
      *h^10*B^2*LL*LLd^2*LR^2*LRd - nf^5*h^10*B^2*LL^2*LLd*LR*LRd^2 - 1/3*nf^5
      *h^10*B^2*LL^2*LLd^3*LR - 5/6*nf^5*h^10*B^2*LL^3*LRd^3 - 1/3*nf^5*h^10*
      B^2*LL^3*LLd^2*LRd + nf^5*h^10*B^2*QRd^3*LLd*LR*LRd + 5/6*nf^5*h^10*B^2*
      QRd^3*LL*LRd^2 + 2/3*nf^5*h^10*B^2*QRd^3*LL*LLd^2 - nf^5*h^10*B^2*QR*QRd
      *LLd*LR^2*LRd - nf^5*h^10*B^2*QR*QRd*LL*LR*LRd^2 - nf^5*h^10*B^2*QR*QRd*
      LL*LLd^2*LR - nf^5*h^10*B^2*QR*QRd*LL^2*LLd*LRd + 1/2*nf^5*h^10*B^2*QR*
      QRd^4*LLd + 5/6*nf^5*h^10*B^2*QR^3*LLd*LR^2 + nf^5*h^10*B^2*QR^3*LL*LR*
      LRd + 2/3*nf^5*h^10*B^2*QR^3*LL^2*LLd + 1/2*nf^5*h^10*B^2*QR^4*QRd*LL -
      nf^5*h^10*B^2*QLd*QRd^2*LLd^2*LR + nf^5*h^10*B^2*QLd*QRd^2*LL*LLd*LRd -
      5/2*nf^5*h^10*B^2*QLd*QR*LLd^2*LR^2 - nf^5*h^10*B^2*QLd*QR*LL^2*LRd^2 +
      nf^5*h^10*B^2*QLd*QR*QRd^3*LRd + 5/4*nf^5*h^10*B^2*QLd*QR^4*LR + nf^5*
      h^10*B^2*QLd^2*QRd*LLd*LR*LRd - nf^5*h^10*B^2*QLd^2*QRd*LL*LRd^2 + 2/3*
      nf^5*h^10*B^2*QLd^3*LR*LRd^2 + 5/6*nf^5*h^10*B^2*QLd^3*LLd^2*LR + nf^5*
      h^10*B^2*QLd^3*LL*LLd*LRd + nf^5*h^10*B^2*QLd^3*QR*QRd*LRd + 5/4*nf^5*
      h^10*B^2*QLd^4*QR*LLd - nf^5*h^10*B^2*QL*QRd*LLd^2*LR^2 - 5/2*nf^5*h^10*
      B^2*QL*QRd*LL^2*LRd^2 + 5/4*nf^5*h^10*B^2*QL*QRd^4*LRd + nf^5*h^10*B^2*
      QL*QR^2*LL*LLd*LR - nf^5*h^10*B^2*QL*QR^2*LL^2*LRd + nf^5*h^10*B^2*QL*
      QR^3*QRd*LR - nf^5*h^10*B^2*QL*QLd*LLd*LR^2*LRd - nf^5*h^10*B^2*QL*QLd*
      LL*LR*LRd^2 - nf^5*h^10*B^2*QL*QLd*LL*LLd^2*LR - nf^5*h^10*B^2*QL*QLd*
      LL^2*LLd*LRd + nf^5*h^10*B^2*QL*QLd*QRd^3*LLd + nf^5*h^10*B^2*QL*QLd*
      QR^3*LL + nf^5*h^10*B^2*QL*QLd^3*QRd*LLd + 1/2*nf^5*h^10*B^2*QL*QLd^4*
      LRd - nf^5*h^10*B^2*QL^2*QR*LLd*LR^2 + nf^5*h^10*B^2*QL^2*QR*LL*LR*LRd
       + 2/3*nf^5*h^10*B^2*QL^3*LR^2*LRd + nf^5*h^10*B^2*QL^3*LL*LLd*LR + 5/6*
      nf^5*h^10*B^2*QL^3*LL^2*LRd + nf^5*h^10*B^2*QL^3*QR*QRd*LR + nf^5*h^10*
      B^2*QL^3*QLd*QR*LL + 5/4*nf^5*h^10*B^2*QL^4*QRd*LL + 1/2*nf^5*h^10*B^2*
      QL^4*QLd*LR - 23/24*nf^5*h^10*p^2*LR^4*LRd^4 - 29/24*nf^5*h^10*p^2*LLd^2
      *LR^4*LRd^2 - 7/12*nf^5*h^10*p^2*LLd^4*LR^4 - 1/3*nf^5*h^10*p^2*LL*LLd*
      LR^3*LRd^3 - 29/24*nf^5*h^10*p^2*LL^2*LR^2*LRd^4 - 29/24*nf^5*h^10*p^2*
      LL^2*LLd^4*LR^2 - 1/3*nf^5*h^10*p^2*LL^3*LLd^3*LR*LRd - 7/12*nf^5*h^10*
      p^2*LL^4*LRd^4 - 29/24*nf^5*h^10*p^2*LL^4*LLd^2*LRd^2 - 23/24*nf^5*h^10*
      p^2*LL^4*LLd^4 - 2/9*nf^5*h^10*p^2*QRd^3*LR^2*LRd^3 - 1/6*nf^5*h^10*p^2*
      QRd^3*LLd^2*LR^2*LRd - 1/9*nf^5*h^10*p^2*QRd^3*LL^2*LRd^3 - 1/3*nf^5*
      h^10*p^2*QRd^3*LL^2*LLd^2*LRd - 19/36*nf^5*h^10*p^2*QRd^6*LRd^2 - 55/72*
      nf^5*h^10*p^2*QRd^6*LLd^2 - 1/3*nf^5*h^10*p^2*QR*QRd*LR^3*LRd^3 - 1/3*
      nf^5*h^10*p^2*QR*QRd*LL^3*LLd^3 - 7/4*nf^5*h^10*p^2*QR*QRd^4*LR*LRd^2 -
      19/4*nf^5*h^10*p^2*QR*QRd^4*LLd^2*LR - 7/2*nf^5*h^10*p^2*QR*QRd^4*LL*LLd
      *LRd - 25/12*nf^5*h^10*p^2*QR^2*QRd^5*LRd - 2/9*nf^5*h^10*p^2*QR^3*LR^3*
      LRd^2 - 1/9*nf^5*h^10*p^2*QR^3*LLd^2*LR^3 - 1/6*nf^5*h^10*p^2*QR^3*LL^2*
      LR*LRd^2 - 1/3*nf^5*h^10*p^2*QR^3*LL^2*LLd^2*LR - 7/4*nf^5*h^10*p^2*QR^4
      *QRd*LR^2*LRd - 7/2*nf^5*h^10*p^2*QR^4*QRd*LL*LLd*LR - 19/4*nf^5*h^10*
      p^2*QR^4*QRd*LL^2*LRd - 23/24*nf^5*h^10*p^2*QR^4*QRd^4 - 25/12*nf^5*h^10
      *p^2*QR^5*QRd^2*LR - 19/36*nf^5*h^10*p^2*QR^6*LR^2 - 55/72*nf^5*h^10*p^2
      *QR^6*LL^2 + 1/3*nf^5*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 - 7/2*nf^5*h^10*p^2*
      QLd*QRd^5*LLd*LRd - 2/3*nf^5*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 - 2/3*nf^5*
      h^10*p^2*QLd*QR*LLd^3*LR^3 - 1/6*nf^5*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 - 2/
      3*nf^5*h^10*p^2*QLd*QR*LL^2*LLd^3*LR - 1/6*nf^5*h^10*p^2*QLd*QR*LL^3*
      LLd^2*LRd - 59/12*nf^5*h^10*p^2*QLd*QR^2*QRd^4*LLd - 3/2*nf^5*h^10*p^2*
      QLd*QR^4*LLd*LR^2 - 7/2*nf^5*h^10*p^2*QLd*QR^4*LL*LR*LRd - 7/4*nf^5*h^10
      *p^2*QLd*QR^4*LL^2*LLd - 7/2*nf^5*h^10*p^2*QLd*QR^5*QRd*LL + 1/3*nf^5*
      h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 13/24*nf^5*h^10*p^2*QLd^2*QRd^4*LRd^2 -
      53/24*nf^5*h^10*p^2*QLd^2*QRd^4*LLd^2 - 29/24*nf^5*h^10*p^2*QLd^2*QR^4*
      QRd^2 - 3/2*nf^5*h^10*p^2*QLd^2*QR^5*LR - 1/3*nf^5*h^10*p^2*QLd^3*LLd*
      LR^2*LRd^2 - 1/9*nf^5*h^10*p^2*QLd^3*LLd^3*LR^2 - 1/6*nf^5*h^10*p^2*
      QLd^3*LL^2*LLd*LRd^2 - 2/9*nf^5*h^10*p^2*QLd^3*LL^2*LLd^3 + 1/3*nf^5*
      h^10*p^2*QLd^3*QRd^3*LLd*LRd + 1/3*nf^5*h^10*p^2*QLd^3*QR^2*QRd^2*LLd -
      53/24*nf^5*h^10*p^2*QLd^4*QRd^2*LRd^2 - 13/24*nf^5*h^10*p^2*QLd^4*QRd^2*
      LLd^2 - 7/4*nf^5*h^10*p^2*QLd^4*QR*LR*LRd^2 - 3/2*nf^5*h^10*p^2*QLd^4*QR
      *LLd^2*LR - 7/2*nf^5*h^10*p^2*QLd^4*QR*LL*LLd*LRd - 7/4*nf^5*h^10*p^2*
      QLd^4*QR^2*QRd*LRd - 7/12*nf^5*h^10*p^2*QLd^4*QR^4 - 7/2*nf^5*h^10*p^2*
      QLd^5*QRd*LLd*LRd - 3/2*nf^5*h^10*p^2*QLd^5*QR^2*LLd - 55/72*nf^5*h^10*
      p^2*QLd^6*LRd^2 - 19/36*nf^5*h^10*p^2*QLd^6*LLd^2 - 1/6*nf^5*h^10*p^2*QL
      *QRd*LLd*LR^3*LRd^2 - 2/3*nf^5*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 - 1/6*nf^5*
      h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 2/3*nf^5*h^10*p^2*QL*QRd*LL^3*LRd^3 - 2/
      3*nf^5*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd - 7/2*nf^5*h^10*p^2*QL*QRd^4*LLd*
      LR*LRd - 3/2*nf^5*h^10*p^2*QL*QRd^4*LL*LRd^2 - 7/4*nf^5*h^10*p^2*QL*
      QRd^4*LL*LLd^2 - 7/2*nf^5*h^10*p^2*QL*QR*QRd^5*LLd + 1/3*nf^5*h^10*p^2*
      QL*QR^2*LL^3*LRd^2 - 59/12*nf^5*h^10*p^2*QL*QR^4*QRd^2*LL - 7/2*nf^5*
      h^10*p^2*QL*QR^5*LL*LR - 1/3*nf^5*h^10*p^2*QL*QLd*LR^3*LRd^3 - 1/3*nf^5*
      h^10*p^2*QL*QLd*LL^3*LLd^3 - 7/2*nf^5*h^10*p^2*QL*QLd*QR*QRd^4*LRd - 1/3
      *nf^5*h^10*p^2*QL*QLd*QR^3*QRd^3 - 7/2*nf^5*h^10*p^2*QL*QLd*QR^4*QRd*LR
       + 1/6*nf^5*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd - 7/4*nf^5*h^10*p^2*QL*QLd^2*
      QR^4*LL + 1/6*nf^5*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd - 7/2*nf^5*h^10*p^2*QL
      *QLd^4*LLd*LR*LRd - 19/4*nf^5*h^10*p^2*QL*QLd^4*LL*LRd^2 - 7/4*nf^5*h^10
      *p^2*QL*QLd^4*LL*LLd^2 - 7/2*nf^5*h^10*p^2*QL*QLd^4*QR*QRd*LLd - 7/2*
      nf^5*h^10*p^2*QL*QLd^5*QR*LRd - 3/2*nf^5*h^10*p^2*QL^2*QRd^5*LRd + 1/3*
      nf^5*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 29/24*nf^5*h^10*p^2*QL^2*QR^2*QRd^4
       - 13/24*nf^5*h^10*p^2*QL^2*QR^4*LR^2 - 53/24*nf^5*h^10*p^2*QL^2*QR^4*
      LL^2 - 7/4*nf^5*h^10*p^2*QL^2*QLd*QRd^4*LLd + 1/6*nf^5*h^10*p^2*QL^2*QLd
      *QR^3*QRd*LL + 1/3*nf^5*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 1/3*nf^5*h^10*
      p^2*QL^2*QLd^2*QR^3*LR - 59/12*nf^5*h^10*p^2*QL^2*QLd^4*QRd*LRd - 29/24*
      nf^5*h^10*p^2*QL^2*QLd^4*QR^2 - 25/12*nf^5*h^10*p^2*QL^2*QLd^5*LLd - 1/3
      *nf^5*h^10*p^2*QL^3*LL*LR^2*LRd^2 - 1/6*nf^5*h^10*p^2*QL^3*LL*LLd^2*LR^2
       - 1/9*nf^5*h^10*p^2*QL^3*LL^3*LRd^2 - 2/9*nf^5*h^10*p^2*QL^3*LL^3*LLd^2
       + 1/3*nf^5*h^10*p^2*QL^3*QR^2*QRd^2*LL + 1/3*nf^5*h^10*p^2*QL^3*QR^3*LL
      *LR + 1/6*nf^5*h^10*p^2*QL^3*QLd*QR^2*QRd*LR - 1/3*nf^5*h^10*p^2*QL^3*
      QLd^3*QR*QRd - 7/4*nf^5*h^10*p^2*QL^4*QRd*LR^2*LRd - 7/2*nf^5*h^10*p^2*
      QL^4*QRd*LL*LLd*LR - 3/2*nf^5*h^10*p^2*QL^4*QRd*LL^2*LRd - 7/12*nf^5*
      h^10*p^2*QL^4*QRd^4 - 7/4*nf^5*h^10*p^2*QL^4*QR*QRd^2*LR - 53/24*nf^5*
      h^10*p^2*QL^4*QR^2*LR^2 - 13/24*nf^5*h^10*p^2*QL^4*QR^2*LL^2 - 19/4*nf^5
      *h^10*p^2*QL^4*QLd*LLd*LR^2 - 7/2*nf^5*h^10*p^2*QL^4*QLd*LL*LR*LRd - 7/4
      *nf^5*h^10*p^2*QL^4*QLd*LL^2*LLd - 7/2*nf^5*h^10*p^2*QL^4*QLd*QR*QRd*LL
       - 29/24*nf^5*h^10*p^2*QL^4*QLd^2*QRd^2 - 59/12*nf^5*h^10*p^2*QL^4*QLd^2
      *QR*LR - 23/24*nf^5*h^10*p^2*QL^4*QLd^4 - 3/2*nf^5*h^10*p^2*QL^5*QRd^2*
      LL - 7/2*nf^5*h^10*p^2*QL^5*QR*LL*LR - 7/2*nf^5*h^10*p^2*QL^5*QLd*QRd*LR
       - 25/12*nf^5*h^10*p^2*QL^5*QLd^2*LL - 55/72*nf^5*h^10*p^2*QL^6*LR^2 -
      19/36*nf^5*h^10*p^2*QL^6*LL^2 - 34/3*nf^5*h^10*p^2*G*QRd^3*LL*LRd^2 - 15/
      2*nf^5*h^10*p^2*G*QRd^3*LL*LLd^2 - 49/2*nf^5*h^10*p^2*G*QR*QRd*LLd*LR^2*
      LRd - 49/2*nf^5*h^10*p^2*G*QR*QRd*LL*LR*LRd^2 - 49/2*nf^5*h^10*p^2*G*QR*
      QRd*LL*LLd^2*LR - 49/2*nf^5*h^10*p^2*G*QR*QRd*LL^2*LLd*LRd - 34/3*nf^5*
      h^10*p^2*G*QR^3*LLd*LR^2 - 15/2*nf^5*h^10*p^2*G*QR^3*LL^2*LLd - 49/2*
      nf^5*h^10*p^2*G*QLd*QRd^2*LR*LRd^2 - 49/2*nf^5*h^10*p^2*G*QLd*QRd^2*
      LLd^2*LR - 47/2*nf^5*h^10*p^2*G*QLd*QR*LR^2*LRd^2 - 34*nf^5*h^10*p^2*G*
      QLd*QR*LLd^2*LR^2 - 49/2*nf^5*h^10*p^2*G*QLd*QR*LL^2*LRd^2 - 47/2*nf^5*
      h^10*p^2*G*QLd*QR*LL^2*LLd^2 - 16*nf^5*h^10*p^2*G*QLd*QR^3*QRd^2 - 49/2*
      nf^5*h^10*p^2*G*QLd^2*QRd*LL*LRd^2 - 49/2*nf^5*h^10*p^2*G*QLd^2*QRd*LL*
      LLd^2 - 15/2*nf^5*h^10*p^2*G*QLd^3*LR*LRd^2 - 34/3*nf^5*h^10*p^2*G*QLd^3
      *LLd^2*LR - 34/3*nf^5*h^10*p^2*G*QLd^3*QR^3 - 47/2*nf^5*h^10*p^2*G*QL*
      QRd*LR^2*LRd^2 - 49/2*nf^5*h^10*p^2*G*QL*QRd*LLd^2*LR^2 - 34*nf^5*h^10*
      p^2*G*QL*QRd*LL^2*LRd^2 - 47/2*nf^5*h^10*p^2*G*QL*QRd*LL^2*LLd^2 - 49/2*
      nf^5*h^10*p^2*G*QL*QR^2*LR^2*LRd - 49/2*nf^5*h^10*p^2*G*QL*QR^2*LL^2*LRd
       - 16*nf^5*h^10*p^2*G*QL*QR^2*QRd^3 - 49/2*nf^5*h^10*p^2*G*QL*QLd*LLd*
      LR^2*LRd - 49/2*nf^5*h^10*p^2*G*QL*QLd*LL*LR*LRd^2 - 49/2*nf^5*h^10*p^2*
      G*QL*QLd*LL*LLd^2*LR - 49/2*nf^5*h^10*p^2*G*QL*QLd*LL^2*LLd*LRd - 49/2*
      nf^5*h^10*p^2*G*QL*QLd^2*QR^2*QRd - 49/2*nf^5*h^10*p^2*G*QL^2*QR*LLd*
      LR^2 - 49/2*nf^5*h^10*p^2*G*QL^2*QR*LL^2*LLd - 49/2*nf^5*h^10*p^2*G*QL^2
      *QLd*QR*QRd^2 - 16*nf^5*h^10*p^2*G*QL^2*QLd^3*QR - 15/2*nf^5*h^10*p^2*G*
      QL^3*LR^2*LRd - 34/3*nf^5*h^10*p^2*G*QL^3*LL^2*LRd - 34/3*nf^5*h^10*p^2*
      G*QL^3*QRd^3 - 16*nf^5*h^10*p^2*G*QL^3*QLd^2*QRd - 48*nf^5*h^10*p^2*W*
      LLd*LR^3*LRd^2 - 34*nf^5*h^10*p^2*W*LLd^3*LR^3 - 48*nf^5*h^10*p^2*W*LL*
      LR^2*LRd^3 - 147/2*nf^5*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 147/2*nf^5*h^10*
      p^2*W*LL^2*LLd*LR*LRd^2 - 48*nf^5*h^10*p^2*W*LL^2*LLd^3*LR - 34*nf^5*
      h^10*p^2*W*LL^3*LRd^3 - 48*nf^5*h^10*p^2*W*LL^3*LLd^2*LRd + 147/2*nf^5*
      h^10*p^2*W*QRd^3*LLd*LR*LRd + 34*nf^5*h^10*p^2*W*QRd^3*LL*LRd^2 + 51/2*
      nf^5*h^10*p^2*W*QRd^3*LL*LLd^2 - 147/2*nf^5*h^10*p^2*W*QR*QRd*LLd*LR^2*
      LRd - 147/2*nf^5*h^10*p^2*W*QR*QRd*LL*LR*LRd^2 - 147/2*nf^5*h^10*p^2*W*
      QR*QRd*LL*LLd^2*LR - 147/2*nf^5*h^10*p^2*W*QR*QRd*LL^2*LLd*LRd + 147/4*
      nf^5*h^10*p^2*W*QR*QRd^4*LLd + 34*nf^5*h^10*p^2*W*QR^3*LLd*LR^2 + 147/2*
      nf^5*h^10*p^2*W*QR^3*LL*LR*LRd + 51/2*nf^5*h^10*p^2*W*QR^3*LL^2*LLd +
      147/4*nf^5*h^10*p^2*W*QR^4*QRd*LL - 3*nf^5*h^10*p^2*W*QLd*QRd^2*LLd^2*LR
       + 147/2*nf^5*h^10*p^2*W*QLd*QRd^2*LL*LLd*LRd - 141/2*nf^5*h^10*p^2*W*
      QLd*QR*LR^2*LRd^2 - 102*nf^5*h^10*p^2*W*QLd*QR*LLd^2*LR^2 - 147/2*nf^5*
      h^10*p^2*W*QLd*QR*LL^2*LRd^2 - 141/2*nf^5*h^10*p^2*W*QLd*QR*LL^2*LLd^2
       + 147/2*nf^5*h^10*p^2*W*QLd*QR*QRd^3*LRd + 51*nf^5*h^10*p^2*W*QLd*QR^4*
      LR + 147/2*nf^5*h^10*p^2*W*QLd^2*QRd*LLd*LR*LRd - 3*nf^5*h^10*p^2*W*
      QLd^2*QRd*LL*LRd^2 + 141/2*nf^5*h^10*p^2*W*QLd^2*QR*QRd^2*LLd + 51/2*
      nf^5*h^10*p^2*W*QLd^3*LR*LRd^2 + 34*nf^5*h^10*p^2*W*QLd^3*LLd^2*LR + 147/
      2*nf^5*h^10*p^2*W*QLd^3*LL*LLd*LRd + 147/2*nf^5*h^10*p^2*W*QLd^3*QR*QRd*
      LRd + 51*nf^5*h^10*p^2*W*QLd^4*QR*LLd - 141/2*nf^5*h^10*p^2*W*QL*QRd*
      LR^2*LRd^2 - 147/2*nf^5*h^10*p^2*W*QL*QRd*LLd^2*LR^2 - 102*nf^5*h^10*p^2
      *W*QL*QRd*LL^2*LRd^2 - 141/2*nf^5*h^10*p^2*W*QL*QRd*LL^2*LLd^2 + 51*nf^5
      *h^10*p^2*W*QL*QRd^4*LRd + 147/2*nf^5*h^10*p^2*W*QL*QR^2*LL*LLd*LR - 3*
      nf^5*h^10*p^2*W*QL*QR^2*LL^2*LRd + 147/2*nf^5*h^10*p^2*W*QL*QR^3*QRd*LR
       - 147/2*nf^5*h^10*p^2*W*QL*QLd*LLd*LR^2*LRd - 147/2*nf^5*h^10*p^2*W*QL*
      QLd*LL*LR*LRd^2 - 147/2*nf^5*h^10*p^2*W*QL*QLd*LL*LLd^2*LR - 147/2*nf^5*
      h^10*p^2*W*QL*QLd*LL^2*LLd*LRd + 147/2*nf^5*h^10*p^2*W*QL*QLd*QRd^3*LLd
       + 147/2*nf^5*h^10*p^2*W*QL*QLd*QR^3*LL + 141/2*nf^5*h^10*p^2*W*QL*QLd^2
      *QRd^2*LRd + 147/2*nf^5*h^10*p^2*W*QL*QLd^3*QRd*LLd + 147/4*nf^5*h^10*
      p^2*W*QL*QLd^4*LRd - 3*nf^5*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 147/2*nf^5*
      h^10*p^2*W*QL^2*QR*LL*LR*LRd + 141/2*nf^5*h^10*p^2*W*QL^2*QR^2*QRd*LL +
      141/2*nf^5*h^10*p^2*W*QL^2*QLd*QR^2*LR + 51/2*nf^5*h^10*p^2*W*QL^3*LR^2*
      LRd + 147/2*nf^5*h^10*p^2*W*QL^3*LL*LLd*LR + 34*nf^5*h^10*p^2*W*QL^3*
      LL^2*LRd + 147/2*nf^5*h^10*p^2*W*QL^3*QR*QRd*LR + 147/2*nf^5*h^10*p^2*W*
      QL^3*QLd*QR*LL + 51*nf^5*h^10*p^2*W*QL^4*QRd*LL + 147/4*nf^5*h^10*p^2*W*
      QL^4*QLd*LR - 16*nf^5*h^10*p^2*B*LLd*LR^3*LRd^2 - 34/3*nf^5*h^10*p^2*B*
      LLd^3*LR^3 - 16*nf^5*h^10*p^2*B*LL*LR^2*LRd^3 - 49/2*nf^5*h^10*p^2*B*LL*
      LLd^2*LR^2*LRd - 49/2*nf^5*h^10*p^2*B*LL^2*LLd*LR*LRd^2 - 16*nf^5*h^10*
      p^2*B*LL^2*LLd^3*LR - 34/3*nf^5*h^10*p^2*B*LL^3*LRd^3 - 16*nf^5*h^10*p^2
      *B*LL^3*LLd^2*LRd + 49/2*nf^5*h^10*p^2*B*QRd^3*LLd*LR*LRd + 34/3*nf^5*
      h^10*p^2*B*QRd^3*LL*LRd^2 + 17/2*nf^5*h^10*p^2*B*QRd^3*LL*LLd^2 - 49/2*
      nf^5*h^10*p^2*B*QR*QRd*LLd*LR^2*LRd - 49/2*nf^5*h^10*p^2*B*QR*QRd*LL*LR*
      LRd^2 - 49/2*nf^5*h^10*p^2*B*QR*QRd*LL*LLd^2*LR - 49/2*nf^5*h^10*p^2*B*
      QR*QRd*LL^2*LLd*LRd + 49/4*nf^5*h^10*p^2*B*QR*QRd^4*LLd + 34/3*nf^5*h^10
      *p^2*B*QR^3*LLd*LR^2 + 49/2*nf^5*h^10*p^2*B*QR^3*LL*LR*LRd + 17/2*nf^5*
      h^10*p^2*B*QR^3*LL^2*LLd + 49/4*nf^5*h^10*p^2*B*QR^4*QRd*LL - nf^5*h^10*
      p^2*B*QLd*QRd^2*LLd^2*LR + 49/2*nf^5*h^10*p^2*B*QLd*QRd^2*LL*LLd*LRd -
      47/2*nf^5*h^10*p^2*B*QLd*QR*LR^2*LRd^2 - 34*nf^5*h^10*p^2*B*QLd*QR*LLd^2
      *LR^2 - 49/2*nf^5*h^10*p^2*B*QLd*QR*LL^2*LRd^2 - 47/2*nf^5*h^10*p^2*B*
      QLd*QR*LL^2*LLd^2 + 49/2*nf^5*h^10*p^2*B*QLd*QR*QRd^3*LRd + 17*nf^5*h^10
      *p^2*B*QLd*QR^4*LR + 49/2*nf^5*h^10*p^2*B*QLd^2*QRd*LLd*LR*LRd - nf^5*
      h^10*p^2*B*QLd^2*QRd*LL*LRd^2 + 47/2*nf^5*h^10*p^2*B*QLd^2*QR*QRd^2*LLd
       + 17/2*nf^5*h^10*p^2*B*QLd^3*LR*LRd^2 + 34/3*nf^5*h^10*p^2*B*QLd^3*
      LLd^2*LR + 49/2*nf^5*h^10*p^2*B*QLd^3*LL*LLd*LRd + 49/2*nf^5*h^10*p^2*B*
      QLd^3*QR*QRd*LRd + 17*nf^5*h^10*p^2*B*QLd^4*QR*LLd - 47/2*nf^5*h^10*p^2*
      B*QL*QRd*LR^2*LRd^2 - 49/2*nf^5*h^10*p^2*B*QL*QRd*LLd^2*LR^2 - 34*nf^5*
      h^10*p^2*B*QL*QRd*LL^2*LRd^2 - 47/2*nf^5*h^10*p^2*B*QL*QRd*LL^2*LLd^2 +
      17*nf^5*h^10*p^2*B*QL*QRd^4*LRd + 49/2*nf^5*h^10*p^2*B*QL*QR^2*LL*LLd*LR
       - nf^5*h^10*p^2*B*QL*QR^2*LL^2*LRd + 49/2*nf^5*h^10*p^2*B*QL*QR^3*QRd*
      LR - 49/2*nf^5*h^10*p^2*B*QL*QLd*LLd*LR^2*LRd - 49/2*nf^5*h^10*p^2*B*QL*
      QLd*LL*LR*LRd^2 - 49/2*nf^5*h^10*p^2*B*QL*QLd*LL*LLd^2*LR - 49/2*nf^5*
      h^10*p^2*B*QL*QLd*LL^2*LLd*LRd + 49/2*nf^5*h^10*p^2*B*QL*QLd*QRd^3*LLd
       + 49/2*nf^5*h^10*p^2*B*QL*QLd*QR^3*LL + 47/2*nf^5*h^10*p^2*B*QL*QLd^2*
      QRd^2*LRd + 49/2*nf^5*h^10*p^2*B*QL*QLd^3*QRd*LLd + 49/4*nf^5*h^10*p^2*B
      *QL*QLd^4*LRd - nf^5*h^10*p^2*B*QL^2*QR*LLd*LR^2 + 49/2*nf^5*h^10*p^2*B*
      QL^2*QR*LL*LR*LRd + 47/2*nf^5*h^10*p^2*B*QL^2*QR^2*QRd*LL + 47/2*nf^5*
      h^10*p^2*B*QL^2*QLd*QR^2*LR + 17/2*nf^5*h^10*p^2*B*QL^3*LR^2*LRd + 49/2*
      nf^5*h^10*p^2*B*QL^3*LL*LLd*LR + 34/3*nf^5*h^10*p^2*B*QL^3*LL^2*LRd + 49/
      2*nf^5*h^10*p^2*B*QL^3*QR*QRd*LR + 49/2*nf^5*h^10*p^2*B*QL^3*QLd*QR*LL
       + 17*nf^5*h^10*p^2*B*QL^4*QRd*LL + 49/4*nf^5*h^10*p^2*B*QL^4*QLd*LR -
      155/6*nf^5*h^10*p^4*LLd*LR^3*LRd^2 - 109/6*nf^5*h^10*p^4*LLd^3*LR^3 -
      155/6*nf^5*h^10*p^4*LL*LR^2*LRd^3 - 41*nf^5*h^10*p^4*LL*LLd^2*LR^2*LRd
       - 41*nf^5*h^10*p^4*LL^2*LLd*LR*LRd^2 - 155/6*nf^5*h^10*p^4*LL^2*LLd^3*
      LR - 109/6*nf^5*h^10*p^4*LL^3*LRd^3 - 155/6*nf^5*h^10*p^4*LL^3*LLd^2*LRd
       + 41*nf^5*h^10*p^4*QRd^3*LLd*LR*LRd + 109/6*nf^5*h^10*p^4*QRd^3*LL*
      LRd^2 + 91/6*nf^5*h^10*p^4*QRd^3*LL*LLd^2 - 41*nf^5*h^10*p^4*QR*QRd*LLd*
      LR^2*LRd - 41*nf^5*h^10*p^4*QR*QRd*LL*LR*LRd^2 - 41*nf^5*h^10*p^4*QR*QRd
      *LL*LLd^2*LR - 41*nf^5*h^10*p^4*QR*QRd*LL^2*LLd*LRd + 41/2*nf^5*h^10*p^4
      *QR*QRd^4*LLd + 109/6*nf^5*h^10*p^4*QR^3*LLd*LR^2 + 41*nf^5*h^10*p^4*
      QR^3*LL*LR*LRd + 91/6*nf^5*h^10*p^4*QR^3*LL^2*LLd + 41/2*nf^5*h^10*p^4*
      QR^4*QRd*LL - 9/2*nf^5*h^10*p^4*QLd*QRd^2*LLd^2*LR + 41*nf^5*h^10*p^4*
      QLd*QRd^2*LL*LLd*LRd - 73/2*nf^5*h^10*p^4*QLd*QR*LR^2*LRd^2 - 109/2*nf^5
      *h^10*p^4*QLd*QR*LLd^2*LR^2 - 41*nf^5*h^10*p^4*QLd*QR*LL^2*LRd^2 - 73/2*
      nf^5*h^10*p^4*QLd*QR*LL^2*LLd^2 + 41*nf^5*h^10*p^4*QLd*QR*QRd^3*LRd +
      109/4*nf^5*h^10*p^4*QLd*QR^4*LR + 41*nf^5*h^10*p^4*QLd^2*QRd*LLd*LR*LRd
       - 9/2*nf^5*h^10*p^4*QLd^2*QRd*LL*LRd^2 + 73/2*nf^5*h^10*p^4*QLd^2*QR*
      QRd^2*LLd + 91/6*nf^5*h^10*p^4*QLd^3*LR*LRd^2 + 109/6*nf^5*h^10*p^4*
      QLd^3*LLd^2*LR + 41*nf^5*h^10*p^4*QLd^3*LL*LLd*LRd + 41*nf^5*h^10*p^4*
      QLd^3*QR*QRd*LRd + 109/4*nf^5*h^10*p^4*QLd^4*QR*LLd - 73/2*nf^5*h^10*p^4
      *QL*QRd*LR^2*LRd^2 - 41*nf^5*h^10*p^4*QL*QRd*LLd^2*LR^2 - 109/2*nf^5*
      h^10*p^4*QL*QRd*LL^2*LRd^2 - 73/2*nf^5*h^10*p^4*QL*QRd*LL^2*LLd^2 + 109/
      4*nf^5*h^10*p^4*QL*QRd^4*LRd + 41*nf^5*h^10*p^4*QL*QR^2*LL*LLd*LR - 9/2*
      nf^5*h^10*p^4*QL*QR^2*LL^2*LRd + 41*nf^5*h^10*p^4*QL*QR^3*QRd*LR - 41*
      nf^5*h^10*p^4*QL*QLd*LLd*LR^2*LRd - 41*nf^5*h^10*p^4*QL*QLd*LL*LR*LRd^2
       - 41*nf^5*h^10*p^4*QL*QLd*LL*LLd^2*LR - 41*nf^5*h^10*p^4*QL*QLd*LL^2*
      LLd*LRd + 41*nf^5*h^10*p^4*QL*QLd*QRd^3*LLd + 41*nf^5*h^10*p^4*QL*QLd*
      QR^3*LL + 73/2*nf^5*h^10*p^4*QL*QLd^2*QRd^2*LRd + 41*nf^5*h^10*p^4*QL*
      QLd^3*QRd*LLd + 41/2*nf^5*h^10*p^4*QL*QLd^4*LRd - 9/2*nf^5*h^10*p^4*QL^2
      *QR*LLd*LR^2 + 41*nf^5*h^10*p^4*QL^2*QR*LL*LR*LRd + 73/2*nf^5*h^10*p^4*
      QL^2*QR^2*QRd*LL + 73/2*nf^5*h^10*p^4*QL^2*QLd*QR^2*LR + 91/6*nf^5*h^10*
      p^4*QL^3*LR^2*LRd + 41*nf^5*h^10*p^4*QL^3*LL*LLd*LR + 109/6*nf^5*h^10*
      p^4*QL^3*LL^2*LRd + 41*nf^5*h^10*p^4*QL^3*QR*QRd*LR + 41*nf^5*h^10*p^4*
      QL^3*QLd*QR*LL + 109/4*nf^5*h^10*p^4*QL^4*QRd*LL + 41/2*nf^5*h^10*p^4*
      QL^4*QLd*LR - 5/12*nf^5*h^10*u*p*LR^4*LRd^4 - 5/3*nf^5*h^10*u*p*LLd^2*
      LR^4*LRd^2 - 4/3*nf^5*h^10*u*p*LLd^4*LR^4 + 2/3*nf^5*h^10*u*p*LL*LLd*
      LR^3*LRd^3 - 2/3*nf^5*h^10*u*p*LL*LLd^3*LR^3*LRd - 5/3*nf^5*h^10*u*p*
      LL^2*LR^2*LRd^4 - 1/2*nf^5*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 - 5/3*nf^5*
      h^10*u*p*LL^2*LLd^4*LR^2 - 2/3*nf^5*h^10*u*p*LL^3*LLd*LR*LRd^3 + 2/3*
      nf^5*h^10*u*p*LL^3*LLd^3*LR*LRd - 4/3*nf^5*h^10*u*p*LL^4*LRd^4 - 5/3*
      nf^5*h^10*u*p*LL^4*LLd^2*LRd^2 - 5/12*nf^5*h^10*u*p*LL^4*LLd^4 + 1/4*
      nf^5*h^10*u*p*QRd^3*LR^2*LRd^3 + 7/12*nf^5*h^10*u*p*QRd^3*LLd^2*LR^2*LRd
       - 1/3*nf^5*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 + 5/6*nf^5*h^10*u*p*QRd^3*
      LL^2*LRd^3 + 1/12*nf^5*h^10*u*p*QRd^3*LL^2*LLd^2*LRd - 7/6*nf^5*h^10*u*p
      *QRd^6*LRd^2 - 29/24*nf^5*h^10*u*p*QRd^6*LLd^2 + 2/3*nf^5*h^10*u*p*QR*
      QRd*LR^3*LRd^3 - 1/3*nf^5*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd - 1/3*nf^5*h^10
      *u*p*QR*QRd*LL*LLd^3*LR^2 - 1/3*nf^5*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 - 1/3
      *nf^5*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 2/3*nf^5*h^10*u*p*QR*QRd*LL^3*
      LLd^3 - 15/8*nf^5*h^10*u*p*QR*QRd^4*LR*LRd^2 - 29/8*nf^5*h^10*u*p*QR*
      QRd^4*LLd^2*LR - 9/2*nf^5*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 1/2*nf^5*h^10*u
      *p*QR^2*QRd^2*LR^2*LRd^2 - 1/2*nf^5*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 1/2
      *nf^5*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 1/2*nf^5*h^10*u*p*QR^2*QRd^2*LL^2
      *LLd^2 - 41/24*nf^5*h^10*u*p*QR^2*QRd^5*LRd + 1/4*nf^5*h^10*u*p*QR^3*
      LR^3*LRd^2 + 5/6*nf^5*h^10*u*p*QR^3*LLd^2*LR^3 - 1/3*nf^5*h^10*u*p*QR^3*
      LL*LLd*LR^2*LRd + 7/12*nf^5*h^10*u*p*QR^3*LL^2*LR*LRd^2 + 1/12*nf^5*h^10
      *u*p*QR^3*LL^2*LLd^2*LR - 15/8*nf^5*h^10*u*p*QR^4*QRd*LR^2*LRd - 9/2*
      nf^5*h^10*u*p*QR^4*QRd*LL*LLd*LR - 29/8*nf^5*h^10*u*p*QR^4*QRd*LL^2*LRd
       - 5/12*nf^5*h^10*u*p*QR^4*QRd^4 - 41/24*nf^5*h^10*u*p*QR^5*QRd^2*LR - 7/
      6*nf^5*h^10*u*p*QR^6*LR^2 - 29/24*nf^5*h^10*u*p*QR^6*LL^2 + 1/4*nf^5*
      h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + 1/12*nf^5*h^10*u*p*QLd*QRd^2*LLd^3*
      LR^2 + 1/3*nf^5*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 3/4*nf^5*h^10*u*p*QLd*
      QRd^2*LL^2*LLd*LRd^2 + 1/4*nf^5*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 - 25/6*
      nf^5*h^10*u*p*QLd*QRd^5*LLd*LRd - nf^5*h^10*u*p*QLd*QR*LLd^3*LR^3 + 1/3*
      nf^5*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 - 2/3*nf^5*h^10*u*p*QLd*QR*LL^3*LRd^3
       + 1/3*nf^5*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd - 73/24*nf^5*h^10*u*p*QLd*
      QR^2*QRd^4*LLd - 3/2*nf^5*h^10*u*p*QLd*QR^4*LLd*LR^2 - 9/2*nf^5*h^10*u*p
      *QLd*QR^4*LL*LR*LRd - 17/8*nf^5*h^10*u*p*QLd*QR^4*LL^2*LLd - 25/6*nf^5*
      h^10*u*p*QLd*QR^5*QRd*LL + 1/4*nf^5*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 + 3/4*
      nf^5*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd + 1/3*nf^5*h^10*u*p*QLd^2*QRd*LL*
      LLd^3*LR + 1/12*nf^5*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 1/4*nf^5*h^10*u*p*
      QLd^2*QRd*LL^2*LLd^2*LRd - 35/24*nf^5*h^10*u*p*QLd^2*QRd^4*LRd^2 - 31/12
      *nf^5*h^10*u*p*QLd^2*QRd^4*LLd^2 + 1/4*nf^5*h^10*u*p*QLd^2*QR*QRd^2*LR*
      LRd^2 + 1/4*nf^5*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR - nf^5*h^10*u*p*QLd^2*
      QR^2*LR^2*LRd^2 - 2*nf^5*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^5*h^10*
      u*p*QLd^2*QR^2*LL^2*LRd^2 - nf^5*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 3/4*
      nf^5*h^10*u*p*QLd^2*QR^2*QRd^3*LRd - 5/3*nf^5*h^10*u*p*QLd^2*QR^4*QRd^2
       - 1/2*nf^5*h^10*u*p*QLd^2*QR^5*LR + 1/12*nf^5*h^10*u*p*QLd^3*LLd*LR^2*
      LRd^2 + 5/6*nf^5*h^10*u*p*QLd^3*LLd^3*LR^2 - 1/3*nf^5*h^10*u*p*QLd^3*LL*
      LLd^2*LR*LRd + 7/12*nf^5*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 + 1/4*nf^5*h^10*u
      *p*QLd^3*LL^2*LLd^3 - 2/3*nf^5*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 7/12*nf^5*
      h^10*u*p*QLd^3*QR^2*QRd^2*LLd - 31/12*nf^5*h^10*u*p*QLd^4*QRd^2*LRd^2 -
      35/24*nf^5*h^10*u*p*QLd^4*QRd^2*LLd^2 - 17/8*nf^5*h^10*u*p*QLd^4*QR*LR*
      LRd^2 - 3/2*nf^5*h^10*u*p*QLd^4*QR*LLd^2*LR - 9/2*nf^5*h^10*u*p*QLd^4*QR
      *LL*LLd*LRd - 35/24*nf^5*h^10*u*p*QLd^4*QR^2*QRd*LRd - 4/3*nf^5*h^10*u*p
      *QLd^4*QR^4 - 25/6*nf^5*h^10*u*p*QLd^5*QRd*LLd*LRd - 1/2*nf^5*h^10*u*p*
      QLd^5*QR^2*LLd - 29/24*nf^5*h^10*u*p*QLd^6*LRd^2 - 7/6*nf^5*h^10*u*p*
      QLd^6*LLd^2 + 1/3*nf^5*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^5*h^10*u*
      p*QL*QRd*LLd^3*LR^3 + 1/3*nf^5*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - nf^5*h^10
      *u*p*QL*QRd*LL^3*LRd^3 - 9/2*nf^5*h^10*u*p*QL*QRd^4*LLd*LR*LRd - 3/2*
      nf^5*h^10*u*p*QL*QRd^4*LL*LRd^2 - 17/8*nf^5*h^10*u*p*QL*QRd^4*LL*LLd^2
       - 25/6*nf^5*h^10*u*p*QL*QR*QRd^5*LLd + 1/3*nf^5*h^10*u*p*QL*QR^2*LLd*
      LR^3*LRd + 1/4*nf^5*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 3/4*nf^5*h^10*u*p*
      QL*QR^2*LL*LLd^2*LR^2 + 1/12*nf^5*h^10*u*p*QL*QR^2*LL^3*LRd^2 + 1/4*nf^5
      *h^10*u*p*QL*QR^2*LL^3*LLd^2 - 73/24*nf^5*h^10*u*p*QL*QR^4*QRd^2*LL - 25/
      6*nf^5*h^10*u*p*QL*QR^5*LL*LR + 2/3*nf^5*h^10*u*p*QL*QLd*LR^3*LRd^3 - 1/
      3*nf^5*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd - 1/3*nf^5*h^10*u*p*QL*QLd*LL*
      LLd^3*LR^2 - 1/3*nf^5*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 - 1/3*nf^5*h^10*u*p*
      QL*QLd*LL^3*LLd*LRd^2 + 2/3*nf^5*h^10*u*p*QL*QLd*LL^3*LLd^3 - 9/2*nf^5*
      h^10*u*p*QL*QLd*QR*QRd^4*LRd + 2/3*nf^5*h^10*u*p*QL*QLd*QR^3*QRd^3 - 9/2
      *nf^5*h^10*u*p*QL*QLd*QR^4*QRd*LR + 1/4*nf^5*h^10*u*p*QL*QLd^2*QRd^2*LL*
      LRd^2 + 1/4*nf^5*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 - 1/3*nf^5*h^10*u*p*QL
      *QLd^2*QR*QRd^3*LLd - 35/24*nf^5*h^10*u*p*QL*QLd^2*QR^4*LL - 1/3*nf^5*
      h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 2/3*nf^5*h^10*u*p*QL*QLd^3*QR^3*QRd - 9/
      2*nf^5*h^10*u*p*QL*QLd^4*LLd*LR*LRd - 29/8*nf^5*h^10*u*p*QL*QLd^4*LL*
      LRd^2 - 15/8*nf^5*h^10*u*p*QL*QLd^4*LL*LLd^2 - 9/2*nf^5*h^10*u*p*QL*
      QLd^4*QR*QRd*LLd - 25/6*nf^5*h^10*u*p*QL*QLd^5*QR*LRd - nf^5*h^10*u*p*
      QL^2*QRd^2*LR^2*LRd^2 - 1/2*nf^5*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 2*nf^5
      *h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 - nf^5*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 -
      1/2*nf^5*h^10*u*p*QL^2*QRd^5*LRd + 1/4*nf^5*h^10*u*p*QL^2*QR*LR^3*LRd^2
       + 1/12*nf^5*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 3/4*nf^5*h^10*u*p*QL^2*QR*
      LL^2*LR*LRd^2 + 1/4*nf^5*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + 1/3*nf^5*h^10*
      u*p*QL^2*QR*LL^3*LLd*LRd + 1/4*nf^5*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 1/
      4*nf^5*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd - 5/3*nf^5*h^10*u*p*QL^2*QR^2*
      QRd^4 + 3/4*nf^5*h^10*u*p*QL^2*QR^3*QRd^2*LR - 35/24*nf^5*h^10*u*p*QL^2*
      QR^4*LR^2 - 31/12*nf^5*h^10*u*p*QL^2*QR^4*LL^2 - 35/24*nf^5*h^10*u*p*
      QL^2*QLd*QRd^4*LLd + 1/4*nf^5*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 1/4*nf^5
      *h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd - 1/3*nf^5*h^10*u*p*QL^2*QLd*QR^3*QRd*
      LL - 1/2*nf^5*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 1/2*nf^5*h^10*u*p*QL^2*
      QLd^2*LLd^2*LR^2 - 1/2*nf^5*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - 1/2*nf^5*
      h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 7/12*nf^5*h^10*u*p*QL^2*QLd^2*QRd^3*LRd
       - 1/2*nf^5*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 7/12*nf^5*h^10*u*p*QL^2*
      QLd^2*QR^3*LR + 3/4*nf^5*h^10*u*p*QL^2*QLd^3*QRd^2*LLd - 73/24*nf^5*h^10
      *u*p*QL^2*QLd^4*QRd*LRd - 5/3*nf^5*h^10*u*p*QL^2*QLd^4*QR^2 - 41/24*nf^5
      *h^10*u*p*QL^2*QLd^5*LLd + 1/12*nf^5*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 7/12*
      nf^5*h^10*u*p*QL^3*LL*LLd^2*LR^2 - 1/3*nf^5*h^10*u*p*QL^3*LL^2*LLd*LR*
      LRd + 5/6*nf^5*h^10*u*p*QL^3*LL^3*LRd^2 + 1/4*nf^5*h^10*u*p*QL^3*LL^3*
      LLd^2 + 7/12*nf^5*h^10*u*p*QL^3*QR^2*QRd^2*LL - 2/3*nf^5*h^10*u*p*QL^3*
      QR^3*LL*LR - 2/3*nf^5*h^10*u*p*QL^3*QLd*QR*QRd^3 - 1/3*nf^5*h^10*u*p*
      QL^3*QLd*QR^2*QRd*LR + 3/4*nf^5*h^10*u*p*QL^3*QLd^2*QR^2*LL + 2/3*nf^5*
      h^10*u*p*QL^3*QLd^3*QR*QRd - 17/8*nf^5*h^10*u*p*QL^4*QRd*LR^2*LRd - 9/2*
      nf^5*h^10*u*p*QL^4*QRd*LL*LLd*LR - 3/2*nf^5*h^10*u*p*QL^4*QRd*LL^2*LRd
       - 4/3*nf^5*h^10*u*p*QL^4*QRd^4 - 35/24*nf^5*h^10*u*p*QL^4*QR*QRd^2*LR
       - 31/12*nf^5*h^10*u*p*QL^4*QR^2*LR^2 - 35/24*nf^5*h^10*u*p*QL^4*QR^2*
      LL^2 - 29/8*nf^5*h^10*u*p*QL^4*QLd*LLd*LR^2 - 9/2*nf^5*h^10*u*p*QL^4*QLd
      *LL*LR*LRd - 15/8*nf^5*h^10*u*p*QL^4*QLd*LL^2*LLd - 9/2*nf^5*h^10*u*p*
      QL^4*QLd*QR*QRd*LL - 5/3*nf^5*h^10*u*p*QL^4*QLd^2*QRd^2 - 73/24*nf^5*
      h^10*u*p*QL^4*QLd^2*QR*LR - 5/12*nf^5*h^10*u*p*QL^4*QLd^4 - 1/2*nf^5*
      h^10*u*p*QL^5*QRd^2*LL - 25/6*nf^5*h^10*u*p*QL^5*QR*LL*LR - 25/6*nf^5*
      h^10*u*p*QL^5*QLd*QRd*LR - 41/24*nf^5*h^10*u*p*QL^5*QLd^2*LL - 29/24*
      nf^5*h^10*u*p*QL^6*LR^2 - 7/6*nf^5*h^10*u*p*QL^6*LL^2 - 49/2*nf^5*h^10*u
      *p*G*QRd^3*LL*LRd^2 - 23/2*nf^5*h^10*u*p*G*QRd^3*LL*LLd^2 - 99/2*nf^5*
      h^10*u*p*G*QR*QRd*LLd*LR^2*LRd - 99/2*nf^5*h^10*u*p*G*QR*QRd*LL*LR*LRd^2
       - 99/2*nf^5*h^10*u*p*G*QR*QRd*LL*LLd^2*LR - 99/2*nf^5*h^10*u*p*G*QR*QRd
      *LL^2*LLd*LRd - 49/2*nf^5*h^10*u*p*G*QR^3*LLd*LR^2 - 23/2*nf^5*h^10*u*p*
      G*QR^3*LL^2*LLd - 99/2*nf^5*h^10*u*p*G*QLd*QRd^2*LR*LRd^2 - 99/2*nf^5*
      h^10*u*p*G*QLd*QRd^2*LLd^2*LR - 42*nf^5*h^10*u*p*G*QLd*QR*LR^2*LRd^2 -
      147/2*nf^5*h^10*u*p*G*QLd*QR*LLd^2*LR^2 - 99/2*nf^5*h^10*u*p*G*QLd*QR*
      LL^2*LRd^2 - 42*nf^5*h^10*u*p*G*QLd*QR*LL^2*LLd^2 - 61/2*nf^5*h^10*u*p*G
      *QLd*QR^3*QRd^2 - 99/2*nf^5*h^10*u*p*G*QLd^2*QRd*LL*LRd^2 - 99/2*nf^5*
      h^10*u*p*G*QLd^2*QRd*LL*LLd^2 - 23/2*nf^5*h^10*u*p*G*QLd^3*LR*LRd^2 - 49/
      2*nf^5*h^10*u*p*G*QLd^3*LLd^2*LR - 49/2*nf^5*h^10*u*p*G*QLd^3*QR^3 - 42*
      nf^5*h^10*u*p*G*QL*QRd*LR^2*LRd^2 - 99/2*nf^5*h^10*u*p*G*QL*QRd*LLd^2*
      LR^2 - 147/2*nf^5*h^10*u*p*G*QL*QRd*LL^2*LRd^2 - 42*nf^5*h^10*u*p*G*QL*
      QRd*LL^2*LLd^2 - 99/2*nf^5*h^10*u*p*G*QL*QR^2*LR^2*LRd - 99/2*nf^5*h^10*
      u*p*G*QL*QR^2*LL^2*LRd - 61/2*nf^5*h^10*u*p*G*QL*QR^2*QRd^3 - 99/2*nf^5*
      h^10*u*p*G*QL*QLd*LLd*LR^2*LRd - 99/2*nf^5*h^10*u*p*G*QL*QLd*LL*LR*LRd^2
       - 99/2*nf^5*h^10*u*p*G*QL*QLd*LL*LLd^2*LR - 99/2*nf^5*h^10*u*p*G*QL*QLd
      *LL^2*LLd*LRd - 99/2*nf^5*h^10*u*p*G*QL*QLd^2*QR^2*QRd - 99/2*nf^5*h^10*
      u*p*G*QL^2*QR*LLd*LR^2 - 99/2*nf^5*h^10*u*p*G*QL^2*QR*LL^2*LLd - 99/2*
      nf^5*h^10*u*p*G*QL^2*QLd*QR*QRd^2 - 61/2*nf^5*h^10*u*p*G*QL^2*QLd^3*QR
       - 23/2*nf^5*h^10*u*p*G*QL^3*LR^2*LRd - 49/2*nf^5*h^10*u*p*G*QL^3*LL^2*
      LRd - 49/2*nf^5*h^10*u*p*G*QL^3*QRd^3 - 61/2*nf^5*h^10*u*p*G*QL^3*QLd^2*
      QRd - 427/6*nf^5*h^10*u*p*W*LLd*LR^3*LRd^2 - 343/6*nf^5*h^10*u*p*W*LLd^3
      *LR^3 - 427/6*nf^5*h^10*u*p*W*LL*LR^2*LRd^3 - 231/2*nf^5*h^10*u*p*W*LL*
      LLd^2*LR^2*LRd - 231/2*nf^5*h^10*u*p*W*LL^2*LLd*LR*LRd^2 - 427/6*nf^5*
      h^10*u*p*W*LL^2*LLd^3*LR - 343/6*nf^5*h^10*u*p*W*LL^3*LRd^3 - 427/6*nf^5
      *h^10*u*p*W*LL^3*LLd^2*LRd + 231/2*nf^5*h^10*u*p*W*QRd^3*LLd*LR*LRd +
      343/6*nf^5*h^10*u*p*W*QRd^3*LL*LRd^2 + 133/3*nf^5*h^10*u*p*W*QRd^3*LL*
      LLd^2 - 231/2*nf^5*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd - 231/2*nf^5*h^10*u*p*
      W*QR*QRd*LL*LR*LRd^2 - 231/2*nf^5*h^10*u*p*W*QR*QRd*LL*LLd^2*LR - 231/2*
      nf^5*h^10*u*p*W*QR*QRd*LL^2*LLd*LRd + 231/4*nf^5*h^10*u*p*W*QR*QRd^4*LLd
       + 343/6*nf^5*h^10*u*p*W*QR^3*LLd*LR^2 + 231/2*nf^5*h^10*u*p*W*QR^3*LL*
      LR*LRd + 133/3*nf^5*h^10*u*p*W*QR^3*LL^2*LLd + 231/4*nf^5*h^10*u*p*W*
      QR^4*QRd*LL - 35/2*nf^5*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 231/2*nf^5*h^10*
      u*p*W*QLd*QRd^2*LL*LLd*LRd - 98*nf^5*h^10*u*p*W*QLd*QR*LR^2*LRd^2 - 343/
      2*nf^5*h^10*u*p*W*QLd*QR*LLd^2*LR^2 - 231/2*nf^5*h^10*u*p*W*QLd*QR*LL^2*
      LRd^2 - 98*nf^5*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 231/2*nf^5*h^10*u*p*W*QLd
      *QR*QRd^3*LRd + 343/4*nf^5*h^10*u*p*W*QLd*QR^4*LR + 231/2*nf^5*h^10*u*p*
      W*QLd^2*QRd*LLd*LR*LRd - 35/2*nf^5*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 98*
      nf^5*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 133/3*nf^5*h^10*u*p*W*QLd^3*LR*
      LRd^2 + 343/6*nf^5*h^10*u*p*W*QLd^3*LLd^2*LR + 231/2*nf^5*h^10*u*p*W*
      QLd^3*LL*LLd*LRd + 231/2*nf^5*h^10*u*p*W*QLd^3*QR*QRd*LRd + 343/4*nf^5*
      h^10*u*p*W*QLd^4*QR*LLd - 98*nf^5*h^10*u*p*W*QL*QRd*LR^2*LRd^2 - 231/2*
      nf^5*h^10*u*p*W*QL*QRd*LLd^2*LR^2 - 343/2*nf^5*h^10*u*p*W*QL*QRd*LL^2*
      LRd^2 - 98*nf^5*h^10*u*p*W*QL*QRd*LL^2*LLd^2 + 343/4*nf^5*h^10*u*p*W*QL*
      QRd^4*LRd + 231/2*nf^5*h^10*u*p*W*QL*QR^2*LL*LLd*LR - 35/2*nf^5*h^10*u*p
      *W*QL*QR^2*LL^2*LRd + 231/2*nf^5*h^10*u*p*W*QL*QR^3*QRd*LR - 231/2*nf^5*
      h^10*u*p*W*QL*QLd*LLd*LR^2*LRd - 231/2*nf^5*h^10*u*p*W*QL*QLd*LL*LR*
      LRd^2 - 231/2*nf^5*h^10*u*p*W*QL*QLd*LL*LLd^2*LR - 231/2*nf^5*h^10*u*p*W
      *QL*QLd*LL^2*LLd*LRd + 231/2*nf^5*h^10*u*p*W*QL*QLd*QRd^3*LLd + 231/2*
      nf^5*h^10*u*p*W*QL*QLd*QR^3*LL + 98*nf^5*h^10*u*p*W*QL*QLd^2*QRd^2*LRd
       + 231/2*nf^5*h^10*u*p*W*QL*QLd^3*QRd*LLd + 231/4*nf^5*h^10*u*p*W*QL*
      QLd^4*LRd - 35/2*nf^5*h^10*u*p*W*QL^2*QR*LLd*LR^2 + 231/2*nf^5*h^10*u*p*
      W*QL^2*QR*LL*LR*LRd + 98*nf^5*h^10*u*p*W*QL^2*QR^2*QRd*LL + 98*nf^5*h^10
      *u*p*W*QL^2*QLd*QR^2*LR + 133/3*nf^5*h^10*u*p*W*QL^3*LR^2*LRd + 231/2*
      nf^5*h^10*u*p*W*QL^3*LL*LLd*LR + 343/6*nf^5*h^10*u*p*W*QL^3*LL^2*LRd +
      231/2*nf^5*h^10*u*p*W*QL^3*QR*QRd*LR + 231/2*nf^5*h^10*u*p*W*QL^3*QLd*QR
      *LL + 343/4*nf^5*h^10*u*p*W*QL^4*QRd*LL + 231/4*nf^5*h^10*u*p*W*QL^4*QLd
      *LR - 61/2*nf^5*h^10*u*p*B*LLd*LR^3*LRd^2 - 49/2*nf^5*h^10*u*p*B*LLd^3*
      LR^3 - 61/2*nf^5*h^10*u*p*B*LL*LR^2*LRd^3 - 99/2*nf^5*h^10*u*p*B*LL*
      LLd^2*LR^2*LRd - 99/2*nf^5*h^10*u*p*B*LL^2*LLd*LR*LRd^2 - 61/2*nf^5*h^10
      *u*p*B*LL^2*LLd^3*LR - 49/2*nf^5*h^10*u*p*B*LL^3*LRd^3 - 61/2*nf^5*h^10*
      u*p*B*LL^3*LLd^2*LRd + 99/2*nf^5*h^10*u*p*B*QRd^3*LLd*LR*LRd + 49/2*nf^5
      *h^10*u*p*B*QRd^3*LL*LRd^2 + 19*nf^5*h^10*u*p*B*QRd^3*LL*LLd^2 - 99/2*
      nf^5*h^10*u*p*B*QR*QRd*LLd*LR^2*LRd - 99/2*nf^5*h^10*u*p*B*QR*QRd*LL*LR*
      LRd^2 - 99/2*nf^5*h^10*u*p*B*QR*QRd*LL*LLd^2*LR - 99/2*nf^5*h^10*u*p*B*
      QR*QRd*LL^2*LLd*LRd + 99/4*nf^5*h^10*u*p*B*QR*QRd^4*LLd + 49/2*nf^5*h^10
      *u*p*B*QR^3*LLd*LR^2 + 99/2*nf^5*h^10*u*p*B*QR^3*LL*LR*LRd + 19*nf^5*
      h^10*u*p*B*QR^3*LL^2*LLd + 99/4*nf^5*h^10*u*p*B*QR^4*QRd*LL - 15/2*nf^5*
      h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 99/2*nf^5*h^10*u*p*B*QLd*QRd^2*LL*LLd*
      LRd - 42*nf^5*h^10*u*p*B*QLd*QR*LR^2*LRd^2 - 147/2*nf^5*h^10*u*p*B*QLd*
      QR*LLd^2*LR^2 - 99/2*nf^5*h^10*u*p*B*QLd*QR*LL^2*LRd^2 - 42*nf^5*h^10*u*
      p*B*QLd*QR*LL^2*LLd^2 + 99/2*nf^5*h^10*u*p*B*QLd*QR*QRd^3*LRd + 147/4*
      nf^5*h^10*u*p*B*QLd*QR^4*LR + 99/2*nf^5*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd
       - 15/2*nf^5*h^10*u*p*B*QLd^2*QRd*LL*LRd^2 + 42*nf^5*h^10*u*p*B*QLd^2*QR
      *QRd^2*LLd + 19*nf^5*h^10*u*p*B*QLd^3*LR*LRd^2 + 49/2*nf^5*h^10*u*p*B*
      QLd^3*LLd^2*LR + 99/2*nf^5*h^10*u*p*B*QLd^3*LL*LLd*LRd + 99/2*nf^5*h^10*
      u*p*B*QLd^3*QR*QRd*LRd + 147/4*nf^5*h^10*u*p*B*QLd^4*QR*LLd - 42*nf^5*
      h^10*u*p*B*QL*QRd*LR^2*LRd^2 - 99/2*nf^5*h^10*u*p*B*QL*QRd*LLd^2*LR^2 -
      147/2*nf^5*h^10*u*p*B*QL*QRd*LL^2*LRd^2 - 42*nf^5*h^10*u*p*B*QL*QRd*LL^2
      *LLd^2 + 147/4*nf^5*h^10*u*p*B*QL*QRd^4*LRd + 99/2*nf^5*h^10*u*p*B*QL*
      QR^2*LL*LLd*LR - 15/2*nf^5*h^10*u*p*B*QL*QR^2*LL^2*LRd + 99/2*nf^5*h^10*
      u*p*B*QL*QR^3*QRd*LR - 99/2*nf^5*h^10*u*p*B*QL*QLd*LLd*LR^2*LRd - 99/2*
      nf^5*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 - 99/2*nf^5*h^10*u*p*B*QL*QLd*LL*
      LLd^2*LR - 99/2*nf^5*h^10*u*p*B*QL*QLd*LL^2*LLd*LRd + 99/2*nf^5*h^10*u*p
      *B*QL*QLd*QRd^3*LLd + 99/2*nf^5*h^10*u*p*B*QL*QLd*QR^3*LL + 42*nf^5*h^10
      *u*p*B*QL*QLd^2*QRd^2*LRd + 99/2*nf^5*h^10*u*p*B*QL*QLd^3*QRd*LLd + 99/4
      *nf^5*h^10*u*p*B*QL*QLd^4*LRd - 15/2*nf^5*h^10*u*p*B*QL^2*QR*LLd*LR^2 +
      99/2*nf^5*h^10*u*p*B*QL^2*QR*LL*LR*LRd + 42*nf^5*h^10*u*p*B*QL^2*QR^2*
      QRd*LL + 42*nf^5*h^10*u*p*B*QL^2*QLd*QR^2*LR + 19*nf^5*h^10*u*p*B*QL^3*
      LR^2*LRd + 99/2*nf^5*h^10*u*p*B*QL^3*LL*LLd*LR + 49/2*nf^5*h^10*u*p*B*
      QL^3*LL^2*LRd + 99/2*nf^5*h^10*u*p*B*QL^3*QR*QRd*LR + 99/2*nf^5*h^10*u*p
      *B*QL^3*QLd*QR*LL + 147/4*nf^5*h^10*u*p*B*QL^4*QRd*LL + 99/4*nf^5*h^10*u
      *p*B*QL^4*QLd*LR - 255/2*nf^5*h^10*u*p^3*LLd*LR^3*LRd^2 - 85*nf^5*h^10*u
      *p^3*LLd^3*LR^3 - 255/2*nf^5*h^10*u*p^3*LL*LR^2*LRd^3 - 393/2*nf^5*h^10*
      u*p^3*LL*LLd^2*LR^2*LRd - 393/2*nf^5*h^10*u*p^3*LL^2*LLd*LR*LRd^2 - 255/
      2*nf^5*h^10*u*p^3*LL^2*LLd^3*LR - 85*nf^5*h^10*u*p^3*LL^3*LRd^3 - 255/2*
      nf^5*h^10*u*p^3*LL^3*LLd^2*LRd + 393/2*nf^5*h^10*u*p^3*QRd^3*LLd*LR*LRd
       + 85*nf^5*h^10*u*p^3*QRd^3*LL*LRd^2 + 69*nf^5*h^10*u*p^3*QRd^3*LL*LLd^2
       - 393/2*nf^5*h^10*u*p^3*QR*QRd*LLd*LR^2*LRd - 393/2*nf^5*h^10*u*p^3*QR*
      QRd*LL*LR*LRd^2 - 393/2*nf^5*h^10*u*p^3*QR*QRd*LL*LLd^2*LR - 393/2*nf^5*
      h^10*u*p^3*QR*QRd*LL^2*LLd*LRd + 393/4*nf^5*h^10*u*p^3*QR*QRd^4*LLd + 85
      *nf^5*h^10*u*p^3*QR^3*LLd*LR^2 + 393/2*nf^5*h^10*u*p^3*QR^3*LL*LR*LRd +
      69*nf^5*h^10*u*p^3*QR^3*LL^2*LLd + 393/4*nf^5*h^10*u*p^3*QR^4*QRd*LL -
      21/2*nf^5*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 393/2*nf^5*h^10*u*p^3*QLd*
      QRd^2*LL*LLd*LRd - 186*nf^5*h^10*u*p^3*QLd*QR*LR^2*LRd^2 - 255*nf^5*h^10
      *u*p^3*QLd*QR*LLd^2*LR^2 - 393/2*nf^5*h^10*u*p^3*QLd*QR*LL^2*LRd^2 - 186
      *nf^5*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 393/2*nf^5*h^10*u*p^3*QLd*QR*QRd^3*
      LRd + 255/2*nf^5*h^10*u*p^3*QLd*QR^4*LR + 393/2*nf^5*h^10*u*p^3*QLd^2*
      QRd*LLd*LR*LRd - 21/2*nf^5*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 + 186*nf^5*h^10
      *u*p^3*QLd^2*QR*QRd^2*LLd + 69*nf^5*h^10*u*p^3*QLd^3*LR*LRd^2 + 85*nf^5*
      h^10*u*p^3*QLd^3*LLd^2*LR + 393/2*nf^5*h^10*u*p^3*QLd^3*LL*LLd*LRd + 393/
      2*nf^5*h^10*u*p^3*QLd^3*QR*QRd*LRd + 255/2*nf^5*h^10*u*p^3*QLd^4*QR*LLd
       - 186*nf^5*h^10*u*p^3*QL*QRd*LR^2*LRd^2 - 393/2*nf^5*h^10*u*p^3*QL*QRd*
      LLd^2*LR^2 - 255*nf^5*h^10*u*p^3*QL*QRd*LL^2*LRd^2 - 186*nf^5*h^10*u*p^3
      *QL*QRd*LL^2*LLd^2 + 255/2*nf^5*h^10*u*p^3*QL*QRd^4*LRd + 393/2*nf^5*
      h^10*u*p^3*QL*QR^2*LL*LLd*LR - 21/2*nf^5*h^10*u*p^3*QL*QR^2*LL^2*LRd +
      393/2*nf^5*h^10*u*p^3*QL*QR^3*QRd*LR - 393/2*nf^5*h^10*u*p^3*QL*QLd*LLd*
      LR^2*LRd - 393/2*nf^5*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 - 393/2*nf^5*h^10*u*
      p^3*QL*QLd*LL*LLd^2*LR - 393/2*nf^5*h^10*u*p^3*QL*QLd*LL^2*LLd*LRd + 393/
      2*nf^5*h^10*u*p^3*QL*QLd*QRd^3*LLd + 393/2*nf^5*h^10*u*p^3*QL*QLd*QR^3*
      LL + 186*nf^5*h^10*u*p^3*QL*QLd^2*QRd^2*LRd + 393/2*nf^5*h^10*u*p^3*QL*
      QLd^3*QRd*LLd + 393/4*nf^5*h^10*u*p^3*QL*QLd^4*LRd - 21/2*nf^5*h^10*u*
      p^3*QL^2*QR*LLd*LR^2 + 393/2*nf^5*h^10*u*p^3*QL^2*QR*LL*LR*LRd + 186*
      nf^5*h^10*u*p^3*QL^2*QR^2*QRd*LL + 186*nf^5*h^10*u*p^3*QL^2*QLd*QR^2*LR
       + 69*nf^5*h^10*u*p^3*QL^3*LR^2*LRd + 393/2*nf^5*h^10*u*p^3*QL^3*LL*LLd*
      LR + 85*nf^5*h^10*u*p^3*QL^3*LL^2*LRd + 393/2*nf^5*h^10*u*p^3*QL^3*QR*
      QRd*LR + 393/2*nf^5*h^10*u*p^3*QL^3*QLd*QR*LL + 255/2*nf^5*h^10*u*p^3*
      QL^4*QRd*LL + 393/4*nf^5*h^10*u*p^3*QL^4*QLd*LR - 1/24*nf^5*h^10*u^2*
      LR^4*LRd^4 - 7/12*nf^5*h^10*u^2*LLd^2*LR^4*LRd^2 - 5/6*nf^5*h^10*u^2*
      LLd^4*LR^4 + 1/3*nf^5*h^10*u^2*LL*LLd*LR^3*LRd^3 - nf^5*h^10*u^2*LL*
      LLd^3*LR^3*LRd - 7/12*nf^5*h^10*u^2*LL^2*LR^2*LRd^4 - 1/2*nf^5*h^10*u^2*
      LL^2*LLd^2*LR^2*LRd^2 - 7/12*nf^5*h^10*u^2*LL^2*LLd^4*LR^2 - nf^5*h^10*
      u^2*LL^3*LLd*LR*LRd^3 + 1/3*nf^5*h^10*u^2*LL^3*LLd^3*LR*LRd - 5/6*nf^5*
      h^10*u^2*LL^4*LRd^4 - 7/12*nf^5*h^10*u^2*LL^4*LLd^2*LRd^2 - 1/24*nf^5*
      h^10*u^2*LL^4*LLd^4 - 1/18*nf^5*h^10*u^2*QRd^3*LR^2*LRd^3 + 5/12*nf^5*
      h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 1/2*nf^5*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2
       + 1/3*nf^5*h^10*u^2*QRd^3*LL^2*LRd^3 - 1/3*nf^5*h^10*u^2*QRd^3*LL^2*
      LLd^2*LRd - 1/6*nf^5*h^10*u^2*QRd^6*LRd^2 + 1/36*nf^5*h^10*u^2*QRd^6*
      LLd^2 + 1/3*nf^5*h^10*u^2*QR*QRd*LR^3*LRd^3 - 1/2*nf^5*h^10*u^2*QR*QRd*
      LLd^2*LR^3*LRd - 1/2*nf^5*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 1/2*nf^5*h^10*
      u^2*QR*QRd*LL^2*LR*LRd^3 - 1/2*nf^5*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 1/3
      *nf^5*h^10*u^2*QR*QRd*LL^3*LLd^3 - 1/2*nf^5*h^10*u^2*QR*QRd^4*LR*LRd^2
       - 3/8*nf^5*h^10*u^2*QR*QRd^4*LLd^2*LR - nf^5*h^10*u^2*QR*QRd^4*LL*LLd*
      LRd - 1/2*nf^5*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 1/2*nf^5*h^10*u^2*QR^2*
      QRd^2*LL^2*LLd^2 - 1/3*nf^5*h^10*u^2*QR^2*QRd^5*LRd - 1/18*nf^5*h^10*u^2
      *QR^3*LR^3*LRd^2 + 1/3*nf^5*h^10*u^2*QR^3*LLd^2*LR^3 - 1/2*nf^5*h^10*u^2
      *QR^3*LL*LLd*LR^2*LRd + 5/12*nf^5*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 1/3*nf^5
      *h^10*u^2*QR^3*LL^2*LLd^2*LR - 1/2*nf^5*h^10*u^2*QR^4*QRd*LR^2*LRd -
      nf^5*h^10*u^2*QR^4*QRd*LL*LLd*LR - 3/8*nf^5*h^10*u^2*QR^4*QRd*LL^2*LRd
       - 1/24*nf^5*h^10*u^2*QR^4*QRd^4 - 1/3*nf^5*h^10*u^2*QR^5*QRd^2*LR - 1/6
      *nf^5*h^10*u^2*QR^6*LR^2 + 1/36*nf^5*h^10*u^2*QR^6*LL^2 + 1/4*nf^5*h^10*
      u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/6*nf^5*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 +
      1/2*nf^5*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 + 1/4*nf^5*h^10*u^2*QLd*QRd^2*
      LL^2*LLd^3 - 1/2*nf^5*h^10*u^2*QLd*QRd^5*LLd*LRd - 1/6*nf^5*h^10*u^2*QLd
      *QR*LLd*LR^3*LRd^2 - nf^5*h^10*u^2*QLd*QR*LLd^3*LR^3 + 1/6*nf^5*h^10*u^2
      *QLd*QR*LL*LR^2*LRd^3 - 1/6*nf^5*h^10*u^2*QLd*QR*LL^2*LLd^3*LR - nf^5*
      h^10*u^2*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 1/
      24*nf^5*h^10*u^2*QLd*QR^2*QRd^4*LLd - 1/4*nf^5*h^10*u^2*QLd*QR^4*LLd*
      LR^2 - nf^5*h^10*u^2*QLd*QR^4*LL*LR*LRd - 1/2*nf^5*h^10*u^2*QLd*QR^4*
      LL^2*LLd - 1/2*nf^5*h^10*u^2*QLd*QR^5*QRd*LL + 1/4*nf^5*h^10*u^2*QLd^2*
      QRd*LR^2*LRd^3 + 1/2*nf^5*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 1/6*nf^5*h^10
      *u^2*QLd^2*QRd*LL^2*LRd^3 + 1/4*nf^5*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd
       + 1/12*nf^5*h^10*u^2*QLd^2*QRd^4*LRd^2 - 19/24*nf^5*h^10*u^2*QLd^2*
      QRd^4*LLd^2 + 1/4*nf^5*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - nf^5*h^10*u^2*
      QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^5*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 3/4*
      nf^5*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 7/12*nf^5*h^10*u^2*QLd^2*QR^4*QRd^2
       + 1/4*nf^5*h^10*u^2*QLd^2*QR^5*LR - 1/3*nf^5*h^10*u^2*QLd^3*LLd*LR^2*
      LRd^2 + 1/3*nf^5*h^10*u^2*QLd^3*LLd^3*LR^2 - 1/2*nf^5*h^10*u^2*QLd^3*LL*
      LLd^2*LR*LRd + 5/12*nf^5*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 1/18*nf^5*h^10*
      u^2*QLd^3*LL^2*LLd^3 - 1/3*nf^5*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/6*nf^5*
      h^10*u^2*QLd^3*QR^2*QRd^2*LLd - 19/24*nf^5*h^10*u^2*QLd^4*QRd^2*LRd^2 +
      1/12*nf^5*h^10*u^2*QLd^4*QRd^2*LLd^2 - 1/2*nf^5*h^10*u^2*QLd^4*QR*LR*
      LRd^2 - 1/4*nf^5*h^10*u^2*QLd^4*QR*LLd^2*LR - nf^5*h^10*u^2*QLd^4*QR*LL*
      LLd*LRd - nf^5*h^10*u^2*QLd^4*QR^2*QRd*LRd - 5/6*nf^5*h^10*u^2*QLd^4*
      QR^4 - 1/2*nf^5*h^10*u^2*QLd^5*QRd*LLd*LRd + 1/4*nf^5*h^10*u^2*QLd^5*
      QR^2*LLd + 1/36*nf^5*h^10*u^2*QLd^6*LRd^2 - 1/6*nf^5*h^10*u^2*QLd^6*
      LLd^2 + 1/6*nf^5*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - nf^5*h^10*u^2*QL*QRd*
      LLd^3*LR^3 - 1/6*nf^5*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*h^10*u^2*
      QL*QRd*LL^2*LLd^3*LR - nf^5*h^10*u^2*QL*QRd*LL^3*LRd^3 - 1/6*nf^5*h^10*
      u^2*QL*QRd*LL^3*LLd^2*LRd - nf^5*h^10*u^2*QL*QRd^4*LLd*LR*LRd - 1/4*nf^5
      *h^10*u^2*QL*QRd^4*LL*LRd^2 - 1/2*nf^5*h^10*u^2*QL*QRd^4*LL*LLd^2 - 1/2*
      nf^5*h^10*u^2*QL*QR*QRd^5*LLd + 1/2*nf^5*h^10*u^2*QL*QR^2*LLd*LR^3*LRd
       + 1/4*nf^5*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 1/6*nf^5*h^10*u^2*QL*QR^2*
      LL^3*LRd^2 + 1/4*nf^5*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 1/24*nf^5*h^10*u^2*
      QL*QR^4*QRd^2*LL - 1/2*nf^5*h^10*u^2*QL*QR^5*LL*LR + 1/3*nf^5*h^10*u^2*
      QL*QLd*LR^3*LRd^3 - 1/2*nf^5*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd - 1/2*nf^5*
      h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 1/2*nf^5*h^10*u^2*QL*QLd*LL^2*LR*LRd^3
       - 1/2*nf^5*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5*h^10*u^2*QL*QLd*
      LL^3*LLd^3 - nf^5*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 1/3*nf^5*h^10*u^2*QL*
      QLd*QR^3*QRd^3 - nf^5*h^10*u^2*QL*QLd*QR^4*QRd*LR + 1/4*nf^5*h^10*u^2*QL
      *QLd^2*QRd^2*LL*LLd^2 - 1/6*nf^5*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd - nf^5*
      h^10*u^2*QL*QLd^2*QR^4*LL - 1/6*nf^5*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd -
      nf^5*h^10*u^2*QL*QLd^3*QR^3*QRd - nf^5*h^10*u^2*QL*QLd^4*LLd*LR*LRd - 3/
      8*nf^5*h^10*u^2*QL*QLd^4*LL*LRd^2 - 1/2*nf^5*h^10*u^2*QL*QLd^4*LL*LLd^2
       - nf^5*h^10*u^2*QL*QLd^4*QR*QRd*LLd - 1/2*nf^5*h^10*u^2*QL*QLd^5*QR*LRd
       - 1/2*nf^5*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - nf^5*h^10*u^2*QL^2*QRd^2*
      LL^2*LRd^2 + 1/4*nf^5*h^10*u^2*QL^2*QRd^5*LRd + 1/4*nf^5*h^10*u^2*QL^2*
      QR*LR^3*LRd^2 - 1/6*nf^5*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 1/4*nf^5*h^10*u^2
      *QL^2*QR*LL^2*LLd^2*LR + 1/2*nf^5*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 1/4*
      nf^5*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd - 7/12*nf^5*h^10*u^2*QL^2*QR^2*
      QRd^4 + 3/4*nf^5*h^10*u^2*QL^2*QR^3*QRd^2*LR + 1/12*nf^5*h^10*u^2*QL^2*
      QR^4*LR^2 - 19/24*nf^5*h^10*u^2*QL^2*QR^4*LL^2 - nf^5*h^10*u^2*QL^2*QLd*
      QRd^4*LLd + 1/4*nf^5*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd - 1/6*nf^5*h^10*u^2
      *QL^2*QLd*QR^3*QRd*LL - 1/2*nf^5*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 - 1/2*
      nf^5*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^5*h^10*u^2*QL^2*QLd^2*QRd^3
      *LRd - 1/2*nf^5*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^5*h^10*u^2*QL^2*
      QLd^2*QR^3*LR + 3/4*nf^5*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 1/24*nf^5*h^10*
      u^2*QL^2*QLd^4*QRd*LRd - 7/12*nf^5*h^10*u^2*QL^2*QLd^4*QR^2 - 1/3*nf^5*
      h^10*u^2*QL^2*QLd^5*LLd - 1/3*nf^5*h^10*u^2*QL^3*LL*LR^2*LRd^2 + 5/12*
      nf^5*h^10*u^2*QL^3*LL*LLd^2*LR^2 - 1/2*nf^5*h^10*u^2*QL^3*LL^2*LLd*LR*
      LRd + 1/3*nf^5*h^10*u^2*QL^3*LL^3*LRd^2 - 1/18*nf^5*h^10*u^2*QL^3*LL^3*
      LLd^2 - 1/6*nf^5*h^10*u^2*QL^3*QR^2*QRd^2*LL - 1/3*nf^5*h^10*u^2*QL^3*
      QR^3*LL*LR - nf^5*h^10*u^2*QL^3*QLd*QR*QRd^3 - 1/6*nf^5*h^10*u^2*QL^3*
      QLd*QR^2*QRd*LR + 3/4*nf^5*h^10*u^2*QL^3*QLd^2*QR^2*LL + 1/3*nf^5*h^10*
      u^2*QL^3*QLd^3*QR*QRd - 1/2*nf^5*h^10*u^2*QL^4*QRd*LR^2*LRd - nf^5*h^10*
      u^2*QL^4*QRd*LL*LLd*LR - 1/4*nf^5*h^10*u^2*QL^4*QRd*LL^2*LRd - 5/6*nf^5*
      h^10*u^2*QL^4*QRd^4 - nf^5*h^10*u^2*QL^4*QR*QRd^2*LR - 19/24*nf^5*h^10*
      u^2*QL^4*QR^2*LR^2 + 1/12*nf^5*h^10*u^2*QL^4*QR^2*LL^2 - 3/8*nf^5*h^10*
      u^2*QL^4*QLd*LLd*LR^2 - nf^5*h^10*u^2*QL^4*QLd*LL*LR*LRd - 1/2*nf^5*h^10
      *u^2*QL^4*QLd*LL^2*LLd - nf^5*h^10*u^2*QL^4*QLd*QR*QRd*LL - 7/12*nf^5*
      h^10*u^2*QL^4*QLd^2*QRd^2 + 1/24*nf^5*h^10*u^2*QL^4*QLd^2*QR*LR - 1/24*
      nf^5*h^10*u^2*QL^4*QLd^4 + 1/4*nf^5*h^10*u^2*QL^5*QRd^2*LL - 1/2*nf^5*
      h^10*u^2*QL^5*QR*LL*LR - 1/2*nf^5*h^10*u^2*QL^5*QLd*QRd*LR - 1/3*nf^5*
      h^10*u^2*QL^5*QLd^2*LL + 1/36*nf^5*h^10*u^2*QL^6*LR^2 - 1/6*nf^5*h^10*
      u^2*QL^6*LL^2 - 8*nf^5*h^10*u^2*G*QRd^3*LL*LRd^2 - 10/3*nf^5*h^10*u^2*G*
      QRd^3*LL*LLd^2 - 16*nf^5*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd - 16*nf^5*h^10*
      u^2*G*QR*QRd*LL*LR*LRd^2 - 16*nf^5*h^10*u^2*G*QR*QRd*LL*LLd^2*LR - 16*
      nf^5*h^10*u^2*G*QR*QRd*LL^2*LLd*LRd - 8*nf^5*h^10*u^2*G*QR^3*LLd*LR^2 -
      10/3*nf^5*h^10*u^2*G*QR^3*LL^2*LLd - 16*nf^5*h^10*u^2*G*QLd*QRd^2*LR*
      LRd^2 - 16*nf^5*h^10*u^2*G*QLd*QRd^2*LLd^2*LR - 13*nf^5*h^10*u^2*G*QLd*
      QR*LR^2*LRd^2 - 24*nf^5*h^10*u^2*G*QLd*QR*LLd^2*LR^2 - 16*nf^5*h^10*u^2*
      G*QLd*QR*LL^2*LRd^2 - 13*nf^5*h^10*u^2*G*QLd*QR*LL^2*LLd^2 - 29/3*nf^5*
      h^10*u^2*G*QLd*QR^3*QRd^2 - 16*nf^5*h^10*u^2*G*QLd^2*QRd*LL*LRd^2 - 16*
      nf^5*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 - 10/3*nf^5*h^10*u^2*G*QLd^3*LR*LRd^2
       - 8*nf^5*h^10*u^2*G*QLd^3*LLd^2*LR - 8*nf^5*h^10*u^2*G*QLd^3*QR^3 - 13*
      nf^5*h^10*u^2*G*QL*QRd*LR^2*LRd^2 - 16*nf^5*h^10*u^2*G*QL*QRd*LLd^2*LR^2
       - 24*nf^5*h^10*u^2*G*QL*QRd*LL^2*LRd^2 - 13*nf^5*h^10*u^2*G*QL*QRd*LL^2
      *LLd^2 - 16*nf^5*h^10*u^2*G*QL*QR^2*LR^2*LRd - 16*nf^5*h^10*u^2*G*QL*
      QR^2*LL^2*LRd - 29/3*nf^5*h^10*u^2*G*QL*QR^2*QRd^3 - 16*nf^5*h^10*u^2*G*
      QL*QLd*LLd*LR^2*LRd - 16*nf^5*h^10*u^2*G*QL*QLd*LL*LR*LRd^2 - 16*nf^5*
      h^10*u^2*G*QL*QLd*LL*LLd^2*LR - 16*nf^5*h^10*u^2*G*QL*QLd*LL^2*LLd*LRd
       - 16*nf^5*h^10*u^2*G*QL*QLd^2*QR^2*QRd - 16*nf^5*h^10*u^2*G*QL^2*QR*LLd
      *LR^2 - 16*nf^5*h^10*u^2*G*QL^2*QR*LL^2*LLd - 16*nf^5*h^10*u^2*G*QL^2*
      QLd*QR*QRd^2 - 29/3*nf^5*h^10*u^2*G*QL^2*QLd^3*QR - 10/3*nf^5*h^10*u^2*G
      *QL^3*LR^2*LRd - 8*nf^5*h^10*u^2*G*QL^3*LL^2*LRd - 8*nf^5*h^10*u^2*G*
      QL^3*QRd^3 - 29/3*nf^5*h^10*u^2*G*QL^3*QLd^2*QRd - 71/3*nf^5*h^10*u^2*W*
      LLd*LR^3*LRd^2 - 58/3*nf^5*h^10*u^2*W*LLd^3*LR^3 - 71/3*nf^5*h^10*u^2*W*
      LL*LR^2*LRd^3 - 39*nf^5*h^10*u^2*W*LL*LLd^2*LR^2*LRd - 39*nf^5*h^10*u^2*
      W*LL^2*LLd*LR*LRd^2 - 71/3*nf^5*h^10*u^2*W*LL^2*LLd^3*LR - 58/3*nf^5*
      h^10*u^2*W*LL^3*LRd^3 - 71/3*nf^5*h^10*u^2*W*LL^3*LLd^2*LRd + 39*nf^5*
      h^10*u^2*W*QRd^3*LLd*LR*LRd + 58/3*nf^5*h^10*u^2*W*QRd^3*LL*LRd^2 + 46/3
      *nf^5*h^10*u^2*W*QRd^3*LL*LLd^2 - 39*nf^5*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd
       - 39*nf^5*h^10*u^2*W*QR*QRd*LL*LR*LRd^2 - 39*nf^5*h^10*u^2*W*QR*QRd*LL*
      LLd^2*LR - 39*nf^5*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 39/2*nf^5*h^10*u^2*W
      *QR*QRd^4*LLd + 58/3*nf^5*h^10*u^2*W*QR^3*LLd*LR^2 + 39*nf^5*h^10*u^2*W*
      QR^3*LL*LR*LRd + 46/3*nf^5*h^10*u^2*W*QR^3*LL^2*LLd + 39/2*nf^5*h^10*u^2
      *W*QR^4*QRd*LL - 7*nf^5*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 39*nf^5*h^10*u^2
      *W*QLd*QRd^2*LL*LLd*LRd - 32*nf^5*h^10*u^2*W*QLd*QR*LR^2*LRd^2 - 58*nf^5
      *h^10*u^2*W*QLd*QR*LLd^2*LR^2 - 39*nf^5*h^10*u^2*W*QLd*QR*LL^2*LRd^2 -
      32*nf^5*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 39*nf^5*h^10*u^2*W*QLd*QR*QRd^3*
      LRd + 29*nf^5*h^10*u^2*W*QLd*QR^4*LR + 39*nf^5*h^10*u^2*W*QLd^2*QRd*LLd*
      LR*LRd - 7*nf^5*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 + 32*nf^5*h^10*u^2*W*QLd^2
      *QR*QRd^2*LLd + 46/3*nf^5*h^10*u^2*W*QLd^3*LR*LRd^2 + 58/3*nf^5*h^10*u^2
      *W*QLd^3*LLd^2*LR + 39*nf^5*h^10*u^2*W*QLd^3*LL*LLd*LRd + 39*nf^5*h^10*
      u^2*W*QLd^3*QR*QRd*LRd + 29*nf^5*h^10*u^2*W*QLd^4*QR*LLd - 32*nf^5*h^10*
      u^2*W*QL*QRd*LR^2*LRd^2 - 39*nf^5*h^10*u^2*W*QL*QRd*LLd^2*LR^2 - 58*nf^5
      *h^10*u^2*W*QL*QRd*LL^2*LRd^2 - 32*nf^5*h^10*u^2*W*QL*QRd*LL^2*LLd^2 +
      29*nf^5*h^10*u^2*W*QL*QRd^4*LRd + 39*nf^5*h^10*u^2*W*QL*QR^2*LL*LLd*LR
       - 7*nf^5*h^10*u^2*W*QL*QR^2*LL^2*LRd + 39*nf^5*h^10*u^2*W*QL*QR^3*QRd*
      LR - 39*nf^5*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd - 39*nf^5*h^10*u^2*W*QL*QLd*
      LL*LR*LRd^2 - 39*nf^5*h^10*u^2*W*QL*QLd*LL*LLd^2*LR - 39*nf^5*h^10*u^2*W
      *QL*QLd*LL^2*LLd*LRd + 39*nf^5*h^10*u^2*W*QL*QLd*QRd^3*LLd + 39*nf^5*
      h^10*u^2*W*QL*QLd*QR^3*LL + 32*nf^5*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 39*
      nf^5*h^10*u^2*W*QL*QLd^3*QRd*LLd + 39/2*nf^5*h^10*u^2*W*QL*QLd^4*LRd - 7
      *nf^5*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 39*nf^5*h^10*u^2*W*QL^2*QR*LL*LR*LRd
       + 32*nf^5*h^10*u^2*W*QL^2*QR^2*QRd*LL + 32*nf^5*h^10*u^2*W*QL^2*QLd*
      QR^2*LR + 46/3*nf^5*h^10*u^2*W*QL^3*LR^2*LRd + 39*nf^5*h^10*u^2*W*QL^3*
      LL*LLd*LR + 58/3*nf^5*h^10*u^2*W*QL^3*LL^2*LRd + 39*nf^5*h^10*u^2*W*QL^3
      *QR*QRd*LR + 39*nf^5*h^10*u^2*W*QL^3*QLd*QR*LL + 29*nf^5*h^10*u^2*W*QL^4
      *QRd*LL + 39/2*nf^5*h^10*u^2*W*QL^4*QLd*LR - 29/3*nf^5*h^10*u^2*B*LLd*
      LR^3*LRd^2 - 8*nf^5*h^10*u^2*B*LLd^3*LR^3 - 29/3*nf^5*h^10*u^2*B*LL*LR^2
      *LRd^3 - 16*nf^5*h^10*u^2*B*LL*LLd^2*LR^2*LRd - 16*nf^5*h^10*u^2*B*LL^2*
      LLd*LR*LRd^2 - 29/3*nf^5*h^10*u^2*B*LL^2*LLd^3*LR - 8*nf^5*h^10*u^2*B*
      LL^3*LRd^3 - 29/3*nf^5*h^10*u^2*B*LL^3*LLd^2*LRd + 16*nf^5*h^10*u^2*B*
      QRd^3*LLd*LR*LRd + 8*nf^5*h^10*u^2*B*QRd^3*LL*LRd^2 + 19/3*nf^5*h^10*u^2
      *B*QRd^3*LL*LLd^2 - 16*nf^5*h^10*u^2*B*QR*QRd*LLd*LR^2*LRd - 16*nf^5*
      h^10*u^2*B*QR*QRd*LL*LR*LRd^2 - 16*nf^5*h^10*u^2*B*QR*QRd*LL*LLd^2*LR -
      16*nf^5*h^10*u^2*B*QR*QRd*LL^2*LLd*LRd + 8*nf^5*h^10*u^2*B*QR*QRd^4*LLd
       + 8*nf^5*h^10*u^2*B*QR^3*LLd*LR^2 + 16*nf^5*h^10*u^2*B*QR^3*LL*LR*LRd
       + 19/3*nf^5*h^10*u^2*B*QR^3*LL^2*LLd + 8*nf^5*h^10*u^2*B*QR^4*QRd*LL -
      3*nf^5*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 16*nf^5*h^10*u^2*B*QLd*QRd^2*LL*
      LLd*LRd - 13*nf^5*h^10*u^2*B*QLd*QR*LR^2*LRd^2 - 24*nf^5*h^10*u^2*B*QLd*
      QR*LLd^2*LR^2 - 16*nf^5*h^10*u^2*B*QLd*QR*LL^2*LRd^2 - 13*nf^5*h^10*u^2*
      B*QLd*QR*LL^2*LLd^2 + 16*nf^5*h^10*u^2*B*QLd*QR*QRd^3*LRd + 12*nf^5*h^10
      *u^2*B*QLd*QR^4*LR + 16*nf^5*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd - 3*nf^5*
      h^10*u^2*B*QLd^2*QRd*LL*LRd^2 + 13*nf^5*h^10*u^2*B*QLd^2*QR*QRd^2*LLd +
      19/3*nf^5*h^10*u^2*B*QLd^3*LR*LRd^2 + 8*nf^5*h^10*u^2*B*QLd^3*LLd^2*LR
       + 16*nf^5*h^10*u^2*B*QLd^3*LL*LLd*LRd + 16*nf^5*h^10*u^2*B*QLd^3*QR*QRd
      *LRd + 12*nf^5*h^10*u^2*B*QLd^4*QR*LLd - 13*nf^5*h^10*u^2*B*QL*QRd*LR^2*
      LRd^2 - 16*nf^5*h^10*u^2*B*QL*QRd*LLd^2*LR^2 - 24*nf^5*h^10*u^2*B*QL*QRd
      *LL^2*LRd^2 - 13*nf^5*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 12*nf^5*h^10*u^2*B*
      QL*QRd^4*LRd + 16*nf^5*h^10*u^2*B*QL*QR^2*LL*LLd*LR - 3*nf^5*h^10*u^2*B*
      QL*QR^2*LL^2*LRd + 16*nf^5*h^10*u^2*B*QL*QR^3*QRd*LR - 16*nf^5*h^10*u^2*
      B*QL*QLd*LLd*LR^2*LRd - 16*nf^5*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 - 16*nf^5*
      h^10*u^2*B*QL*QLd*LL*LLd^2*LR - 16*nf^5*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd
       + 16*nf^5*h^10*u^2*B*QL*QLd*QRd^3*LLd + 16*nf^5*h^10*u^2*B*QL*QLd*QR^3*
      LL + 13*nf^5*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 16*nf^5*h^10*u^2*B*QL*QLd^3
      *QRd*LLd + 8*nf^5*h^10*u^2*B*QL*QLd^4*LRd - 3*nf^5*h^10*u^2*B*QL^2*QR*
      LLd*LR^2 + 16*nf^5*h^10*u^2*B*QL^2*QR*LL*LR*LRd + 13*nf^5*h^10*u^2*B*
      QL^2*QR^2*QRd*LL + 13*nf^5*h^10*u^2*B*QL^2*QLd*QR^2*LR + 19/3*nf^5*h^10*
      u^2*B*QL^3*LR^2*LRd + 16*nf^5*h^10*u^2*B*QL^3*LL*LLd*LR + 8*nf^5*h^10*
      u^2*B*QL^3*LL^2*LRd + 16*nf^5*h^10*u^2*B*QL^3*QR*QRd*LR + 16*nf^5*h^10*
      u^2*B*QL^3*QLd*QR*LL + 12*nf^5*h^10*u^2*B*QL^4*QRd*LL + 8*nf^5*h^10*u^2*
      B*QL^4*QLd*LR - 155*nf^5*h^10*u^2*p^2*LLd*LR^3*LRd^2 - 641/6*nf^5*h^10*
      u^2*p^2*LLd^3*LR^3 - 155*nf^5*h^10*u^2*p^2*LL*LR^2*LRd^3 - 242*nf^5*h^10
      *u^2*p^2*LL*LLd^2*LR^2*LRd - 242*nf^5*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 -
      155*nf^5*h^10*u^2*p^2*LL^2*LLd^3*LR - 641/6*nf^5*h^10*u^2*p^2*LL^3*LRd^3
       - 155*nf^5*h^10*u^2*p^2*LL^3*LLd^2*LRd + 242*nf^5*h^10*u^2*p^2*QRd^3*
      LLd*LR*LRd + 641/6*nf^5*h^10*u^2*p^2*QRd^3*LL*LRd^2 + 87*nf^5*h^10*u^2*
      p^2*QRd^3*LL*LLd^2 - 242*nf^5*h^10*u^2*p^2*QR*QRd*LLd*LR^2*LRd - 242*
      nf^5*h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 - 242*nf^5*h^10*u^2*p^2*QR*QRd*LL*
      LLd^2*LR - 242*nf^5*h^10*u^2*p^2*QR*QRd*LL^2*LLd*LRd + 121*nf^5*h^10*u^2
      *p^2*QR*QRd^4*LLd + 641/6*nf^5*h^10*u^2*p^2*QR^3*LLd*LR^2 + 242*nf^5*
      h^10*u^2*p^2*QR^3*LL*LR*LRd + 87*nf^5*h^10*u^2*p^2*QR^3*LL^2*LLd + 121*
      nf^5*h^10*u^2*p^2*QR^4*QRd*LL - 19*nf^5*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR
       + 242*nf^5*h^10*u^2*p^2*QLd*QRd^2*LL*LLd*LRd - 223*nf^5*h^10*u^2*p^2*
      QLd*QR*LR^2*LRd^2 - 641/2*nf^5*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 - 242*nf^5
      *h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 - 223*nf^5*h^10*u^2*p^2*QLd*QR*LL^2*
      LLd^2 + 242*nf^5*h^10*u^2*p^2*QLd*QR*QRd^3*LRd + 641/4*nf^5*h^10*u^2*p^2
      *QLd*QR^4*LR + 242*nf^5*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd - 19*nf^5*h^10
      *u^2*p^2*QLd^2*QRd*LL*LRd^2 + 223*nf^5*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd
       + 87*nf^5*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 641/6*nf^5*h^10*u^2*p^2*QLd^3*
      LLd^2*LR + 242*nf^5*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 242*nf^5*h^10*u^2*
      p^2*QLd^3*QR*QRd*LRd + 641/4*nf^5*h^10*u^2*p^2*QLd^4*QR*LLd - 223*nf^5*
      h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 - 242*nf^5*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2
       - 641/2*nf^5*h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 - 223*nf^5*h^10*u^2*p^2*QL*
      QRd*LL^2*LLd^2 + 641/4*nf^5*h^10*u^2*p^2*QL*QRd^4*LRd + 242*nf^5*h^10*
      u^2*p^2*QL*QR^2*LL*LLd*LR - 19*nf^5*h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 242*
      nf^5*h^10*u^2*p^2*QL*QR^3*QRd*LR - 242*nf^5*h^10*u^2*p^2*QL*QLd*LLd*LR^2
      *LRd - 242*nf^5*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 - 242*nf^5*h^10*u^2*p^2*
      QL*QLd*LL*LLd^2*LR - 242*nf^5*h^10*u^2*p^2*QL*QLd*LL^2*LLd*LRd + 242*
      nf^5*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 242*nf^5*h^10*u^2*p^2*QL*QLd*QR^3*
      LL + 223*nf^5*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 242*nf^5*h^10*u^2*p^2*QL
      *QLd^3*QRd*LLd + 121*nf^5*h^10*u^2*p^2*QL*QLd^4*LRd - 19*nf^5*h^10*u^2*
      p^2*QL^2*QR*LLd*LR^2 + 242*nf^5*h^10*u^2*p^2*QL^2*QR*LL*LR*LRd + 223*
      nf^5*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 223*nf^5*h^10*u^2*p^2*QL^2*QLd*QR^2
      *LR + 87*nf^5*h^10*u^2*p^2*QL^3*LR^2*LRd + 242*nf^5*h^10*u^2*p^2*QL^3*LL
      *LLd*LR + 641/6*nf^5*h^10*u^2*p^2*QL^3*LL^2*LRd + 242*nf^5*h^10*u^2*p^2*
      QL^3*QR*QRd*LR + 242*nf^5*h^10*u^2*p^2*QL^3*QLd*QR*LL + 641/4*nf^5*h^10*
      u^2*p^2*QL^4*QRd*LL + 121*nf^5*h^10*u^2*p^2*QL^4*QLd*LR - 76*nf^5*h^10*
      u^3*p*LLd*LR^3*LRd^2 - 319/6*nf^5*h^10*u^3*p*LLd^3*LR^3 - 76*nf^5*h^10*
      u^3*p*LL*LR^2*LRd^3 - 120*nf^5*h^10*u^3*p*LL*LLd^2*LR^2*LRd - 120*nf^5*
      h^10*u^3*p*LL^2*LLd*LR*LRd^2 - 76*nf^5*h^10*u^3*p*LL^2*LLd^3*LR - 319/6*
      nf^5*h^10*u^3*p*LL^3*LRd^3 - 76*nf^5*h^10*u^3*p*LL^3*LLd^2*LRd + 120*
      nf^5*h^10*u^3*p*QRd^3*LLd*LR*LRd + 319/6*nf^5*h^10*u^3*p*QRd^3*LL*LRd^2
       + 44*nf^5*h^10*u^3*p*QRd^3*LL*LLd^2 - 120*nf^5*h^10*u^3*p*QR*QRd*LLd*
      LR^2*LRd - 120*nf^5*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 - 120*nf^5*h^10*u^3*p*
      QR*QRd*LL*LLd^2*LR - 120*nf^5*h^10*u^3*p*QR*QRd*LL^2*LLd*LRd + 60*nf^5*
      h^10*u^3*p*QR*QRd^4*LLd + 319/6*nf^5*h^10*u^3*p*QR^3*LLd*LR^2 + 120*nf^5
      *h^10*u^3*p*QR^3*LL*LR*LRd + 44*nf^5*h^10*u^3*p*QR^3*LL^2*LLd + 60*nf^5*
      h^10*u^3*p*QR^4*QRd*LL - 12*nf^5*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 120*
      nf^5*h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd - 108*nf^5*h^10*u^3*p*QLd*QR*LR^2*
      LRd^2 - 319/2*nf^5*h^10*u^3*p*QLd*QR*LLd^2*LR^2 - 120*nf^5*h^10*u^3*p*
      QLd*QR*LL^2*LRd^2 - 108*nf^5*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 120*nf^5*
      h^10*u^3*p*QLd*QR*QRd^3*LRd + 319/4*nf^5*h^10*u^3*p*QLd*QR^4*LR + 120*
      nf^5*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd - 12*nf^5*h^10*u^3*p*QLd^2*QRd*LL*
      LRd^2 + 108*nf^5*h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 44*nf^5*h^10*u^3*p*
      QLd^3*LR*LRd^2 + 319/6*nf^5*h^10*u^3*p*QLd^3*LLd^2*LR + 120*nf^5*h^10*
      u^3*p*QLd^3*LL*LLd*LRd + 120*nf^5*h^10*u^3*p*QLd^3*QR*QRd*LRd + 319/4*
      nf^5*h^10*u^3*p*QLd^4*QR*LLd - 108*nf^5*h^10*u^3*p*QL*QRd*LR^2*LRd^2 -
      120*nf^5*h^10*u^3*p*QL*QRd*LLd^2*LR^2 - 319/2*nf^5*h^10*u^3*p*QL*QRd*
      LL^2*LRd^2 - 108*nf^5*h^10*u^3*p*QL*QRd*LL^2*LLd^2 + 319/4*nf^5*h^10*u^3
      *p*QL*QRd^4*LRd + 120*nf^5*h^10*u^3*p*QL*QR^2*LL*LLd*LR - 12*nf^5*h^10*
      u^3*p*QL*QR^2*LL^2*LRd + 120*nf^5*h^10*u^3*p*QL*QR^3*QRd*LR - 120*nf^5*
      h^10*u^3*p*QL*QLd*LLd*LR^2*LRd - 120*nf^5*h^10*u^3*p*QL*QLd*LL*LR*LRd^2
       - 120*nf^5*h^10*u^3*p*QL*QLd*LL*LLd^2*LR - 120*nf^5*h^10*u^3*p*QL*QLd*
      LL^2*LLd*LRd + 120*nf^5*h^10*u^3*p*QL*QLd*QRd^3*LLd + 120*nf^5*h^10*u^3*
      p*QL*QLd*QR^3*LL + 108*nf^5*h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 120*nf^5*
      h^10*u^3*p*QL*QLd^3*QRd*LLd + 60*nf^5*h^10*u^3*p*QL*QLd^4*LRd - 12*nf^5*
      h^10*u^3*p*QL^2*QR*LLd*LR^2 + 120*nf^5*h^10*u^3*p*QL^2*QR*LL*LR*LRd +
      108*nf^5*h^10*u^3*p*QL^2*QR^2*QRd*LL + 108*nf^5*h^10*u^3*p*QL^2*QLd*QR^2
      *LR + 44*nf^5*h^10*u^3*p*QL^3*LR^2*LRd + 120*nf^5*h^10*u^3*p*QL^3*LL*LLd
      *LR + 319/6*nf^5*h^10*u^3*p*QL^3*LL^2*LRd + 120*nf^5*h^10*u^3*p*QL^3*QR*
      QRd*LR + 120*nf^5*h^10*u^3*p*QL^3*QLd*QR*LL + 319/4*nf^5*h^10*u^3*p*QL^4
      *QRd*LL + 60*nf^5*h^10*u^3*p*QL^4*QLd*LR - 37/3*nf^5*h^10*u^4*LLd*LR^3*
      LRd^2 - 25/3*nf^5*h^10*u^4*LLd^3*LR^3 - 37/3*nf^5*h^10*u^4*LL*LR^2*LRd^3
       - 39/2*nf^5*h^10*u^4*LL*LLd^2*LR^2*LRd - 39/2*nf^5*h^10*u^4*LL^2*LLd*LR
      *LRd^2 - 37/3*nf^5*h^10*u^4*LL^2*LLd^3*LR - 25/3*nf^5*h^10*u^4*LL^3*
      LRd^3 - 37/3*nf^5*h^10*u^4*LL^3*LLd^2*LRd + 39/2*nf^5*h^10*u^4*QRd^3*LLd
      *LR*LRd + 25/3*nf^5*h^10*u^4*QRd^3*LL*LRd^2 + 43/6*nf^5*h^10*u^4*QRd^3*
      LL*LLd^2 - 39/2*nf^5*h^10*u^4*QR*QRd*LLd*LR^2*LRd - 39/2*nf^5*h^10*u^4*
      QR*QRd*LL*LR*LRd^2 - 39/2*nf^5*h^10*u^4*QR*QRd*LL*LLd^2*LR - 39/2*nf^5*
      h^10*u^4*QR*QRd*LL^2*LLd*LRd + 39/4*nf^5*h^10*u^4*QR*QRd^4*LLd + 25/3*
      nf^5*h^10*u^4*QR^3*LLd*LR^2 + 39/2*nf^5*h^10*u^4*QR^3*LL*LR*LRd + 43/6*
      nf^5*h^10*u^4*QR^3*LL^2*LLd + 39/4*nf^5*h^10*u^4*QR^4*QRd*LL - 2*nf^5*
      h^10*u^4*QLd*QRd^2*LLd^2*LR + 39/2*nf^5*h^10*u^4*QLd*QRd^2*LL*LLd*LRd -
      35/2*nf^5*h^10*u^4*QLd*QR*LR^2*LRd^2 - 25*nf^5*h^10*u^4*QLd*QR*LLd^2*
      LR^2 - 39/2*nf^5*h^10*u^4*QLd*QR*LL^2*LRd^2 - 35/2*nf^5*h^10*u^4*QLd*QR*
      LL^2*LLd^2 + 39/2*nf^5*h^10*u^4*QLd*QR*QRd^3*LRd + 25/2*nf^5*h^10*u^4*
      QLd*QR^4*LR + 39/2*nf^5*h^10*u^4*QLd^2*QRd*LLd*LR*LRd - 2*nf^5*h^10*u^4*
      QLd^2*QRd*LL*LRd^2 + 35/2*nf^5*h^10*u^4*QLd^2*QR*QRd^2*LLd + 43/6*nf^5*
      h^10*u^4*QLd^3*LR*LRd^2 + 25/3*nf^5*h^10*u^4*QLd^3*LLd^2*LR + 39/2*nf^5*
      h^10*u^4*QLd^3*LL*LLd*LRd + 39/2*nf^5*h^10*u^4*QLd^3*QR*QRd*LRd + 25/2*
      nf^5*h^10*u^4*QLd^4*QR*LLd - 35/2*nf^5*h^10*u^4*QL*QRd*LR^2*LRd^2 - 39/2
      *nf^5*h^10*u^4*QL*QRd*LLd^2*LR^2 - 25*nf^5*h^10*u^4*QL*QRd*LL^2*LRd^2 -
      35/2*nf^5*h^10*u^4*QL*QRd*LL^2*LLd^2 + 25/2*nf^5*h^10*u^4*QL*QRd^4*LRd
       + 39/2*nf^5*h^10*u^4*QL*QR^2*LL*LLd*LR - 2*nf^5*h^10*u^4*QL*QR^2*LL^2*
      LRd + 39/2*nf^5*h^10*u^4*QL*QR^3*QRd*LR - 39/2*nf^5*h^10*u^4*QL*QLd*LLd*
      LR^2*LRd - 39/2*nf^5*h^10*u^4*QL*QLd*LL*LR*LRd^2 - 39/2*nf^5*h^10*u^4*QL
      *QLd*LL*LLd^2*LR - 39/2*nf^5*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 39/2*nf^5*
      h^10*u^4*QL*QLd*QRd^3*LLd + 39/2*nf^5*h^10*u^4*QL*QLd*QR^3*LL + 35/2*
      nf^5*h^10*u^4*QL*QLd^2*QRd^2*LRd + 39/2*nf^5*h^10*u^4*QL*QLd^3*QRd*LLd
       + 39/4*nf^5*h^10*u^4*QL*QLd^4*LRd - 2*nf^5*h^10*u^4*QL^2*QR*LLd*LR^2 +
      39/2*nf^5*h^10*u^4*QL^2*QR*LL*LR*LRd + 35/2*nf^5*h^10*u^4*QL^2*QR^2*QRd*
      LL + 35/2*nf^5*h^10*u^4*QL^2*QLd*QR^2*LR + 43/6*nf^5*h^10*u^4*QL^3*LR^2*
      LRd + 39/2*nf^5*h^10*u^4*QL^3*LL*LLd*LR + 25/3*nf^5*h^10*u^4*QL^3*LL^2*
      LRd + 39/2*nf^5*h^10*u^4*QL^3*QR*QRd*LR + 39/2*nf^5*h^10*u^4*QL^3*QLd*QR
      *LL + 25/2*nf^5*h^10*u^4*QL^4*QRd*LL + 39/4*nf^5*h^10*u^4*QL^4*QLd*LR -
      1/9*nf^5*T*h^10*LLd*LR^5*LRd^4 - 1/180*nf^5*T*h^10*LLd^3*LR^5*LRd^2 - 14/
      45*nf^5*T*h^10*LLd^5*LR^5 - 1/9*nf^5*T*h^10*LL*LR^4*LRd^5 - 1/36*nf^5*T*
      h^10*LL*LLd^2*LR^4*LRd^3 - 1/3*nf^5*T*h^10*LL*LLd^4*LR^4*LRd - 1/36*nf^5
      *T*h^10*LL^2*LLd*LR^3*LRd^4 - 1/180*nf^5*T*h^10*LL^2*LLd^5*LR^3 - 1/180*
      nf^5*T*h^10*LL^3*LR^2*LRd^5 - 1/36*nf^5*T*h^10*LL^3*LLd^4*LR^2*LRd - 1/3
      *nf^5*T*h^10*LL^4*LLd*LR*LRd^4 - 1/36*nf^5*T*h^10*LL^4*LLd^3*LR*LRd^2 -
      1/9*nf^5*T*h^10*LL^4*LLd^5*LR - 14/45*nf^5*T*h^10*LL^5*LRd^5 - 1/180*
      nf^5*T*h^10*LL^5*LLd^2*LRd^3 - 1/9*nf^5*T*h^10*LL^5*LLd^4*LRd + 1/9*nf^5
      *T*h^10*QRd^3*LLd^3*LR^3*LRd + 1/36*nf^5*T*h^10*QRd^3*LL*LR^2*LRd^4 - 1/
      36*nf^5*T*h^10*QRd^3*LL*LLd^4*LR^2 + 1/9*nf^5*T*h^10*QRd^3*LL^2*LLd*LR*
      LRd^3 + 1/18*nf^5*T*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 1/12*nf^5*T*h^10*
      QRd^3*LL^3*LRd^4 + 1/9*nf^5*T*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 1/9*nf^5*T*
      h^10*QRd^6*LLd*LR*LRd^2 - 5/36*nf^5*T*h^10*QRd^6*LLd^3*LR - 1/6*nf^5*T*
      h^10*QRd^6*LL*LRd^3 + 1/9*nf^5*T*h^10*QRd^6*LL*LLd^2*LRd - 1/6*nf^5*T*
      h^10*QR*QRd*LLd*LR^4*LRd^3 - 1/6*nf^5*T*h^10*QR*QRd*LLd^3*LR^4*LRd - 1/6
      *nf^5*T*h^10*QR*QRd*LL*LR^3*LRd^4 - 1/6*nf^5*T*h^10*QR*QRd*LL*LLd^4*LR^3
       - 1/6*nf^5*T*h^10*QR*QRd*LL^3*LR*LRd^4 - 1/6*nf^5*T*h^10*QR*QRd*LL^3*
      LLd^4*LR - 1/6*nf^5*T*h^10*QR*QRd*LL^4*LLd*LRd^3 - 1/6*nf^5*T*h^10*QR*
      QRd*LL^4*LLd^3*LRd - 1/6*nf^5*T*h^10*QR*QRd^4*LL*LR*LRd^3 - 1/12*nf^5*T*
      h^10*QR*QRd^4*LL^2*LLd^3 - 1/15*nf^5*T*h^10*QR*QRd^7*LLd*LRd + 1/36*nf^5
      *T*h^10*QR^3*LLd*LR^4*LRd^2 - 1/12*nf^5*T*h^10*QR^3*LLd^3*LR^4 + 1/9*
      nf^5*T*h^10*QR^3*LL*LLd^2*LR^3*LRd + 1/9*nf^5*T*h^10*QR^3*LL^2*LLd^3*
      LR^2 + 1/9*nf^5*T*h^10*QR^3*LL^3*LR*LRd^3 + 1/18*nf^5*T*h^10*QR^3*LL^3*
      LLd^2*LR*LRd - 1/36*nf^5*T*h^10*QR^3*LL^4*LLd*LRd^2 + 1/6*nf^5*T*h^10*
      QR^3*QRd^3*LLd*LR^2*LRd + 1/6*nf^5*T*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/6*
      nf^5*T*h^10*QR^3*QRd^3*LL*LLd^2*LR + 1/6*nf^5*T*h^10*QR^3*QRd^3*LL^2*LLd
      *LRd - 7/36*nf^5*T*h^10*QR^3*QRd^6*LLd - 1/6*nf^5*T*h^10*QR^4*QRd*LLd*
      LR^3*LRd - 1/12*nf^5*T*h^10*QR^4*QRd*LL^3*LLd^2 - 1/6*nf^5*T*h^10*QR^4*
      QRd^4*LLd*LR - 1/6*nf^5*T*h^10*QR^4*QRd^4*LL*LRd - 1/6*nf^5*T*h^10*QR^6*
      LLd*LR^3 + 1/9*nf^5*T*h^10*QR^6*LL*LR^2*LRd + 1/9*nf^5*T*h^10*QR^6*LL^2*
      LLd*LR - 5/36*nf^5*T*h^10*QR^6*LL^3*LRd - 7/36*nf^5*T*h^10*QR^6*QRd^3*LL
       - 1/15*nf^5*T*h^10*QR^7*QRd*LL*LR - 5/36*nf^5*T*h^10*QLd*QRd^2*LR^3*
      LRd^4 - 7/36*nf^5*T*h^10*QLd*QRd^2*LLd^4*LR^3 - 1/9*nf^5*T*h^10*QLd*
      QRd^2*LL^3*LLd*LRd^3 - 1/18*nf^5*T*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 5/18*
      nf^5*T*h^10*QLd*QRd^5*LR*LRd^3 - 2/9*nf^5*T*h^10*QLd*QRd^5*LL*LLd^3 - 1/
      6*nf^5*T*h^10*QLd*QR*LR^4*LRd^4 - 2/3*nf^5*T*h^10*QLd*QR*LLd^4*LR^4 - 1/
      3*nf^5*T*h^10*QLd*QR*LL^4*LRd^4 - 1/6*nf^5*T*h^10*QLd*QR*LL^4*LLd^4 - 1/
      10*nf^5*T*h^10*QLd*QR*QRd^6*LRd^2 - 5/18*nf^5*T*h^10*QLd*QR^3*QRd^5*LRd
       - 1/12*nf^5*T*h^10*QLd*QR^4*LR^3*LRd^2 - 1/6*nf^5*T*h^10*QLd*QR^4*LLd^2
      *LR^3 - 1/6*nf^5*T*h^10*QLd*QR^4*LL^3*LLd*LRd - 1/6*nf^5*T*h^10*QLd*QR^4
      *QRd^3*LR*LRd - 1/6*nf^5*T*h^10*QLd*QR^4*QRd^3*LL*LLd - 1/10*nf^5*T*h^10
      *QLd*QR^5*QRd*LR^2*LRd - 1/6*nf^5*T*h^10*QLd*QR^5*QRd^4 - 1/18*nf^5*T*
      h^10*QLd*QR^6*QRd^2*LR - 1/6*nf^5*T*h^10*QLd*QR^7*LR^2 + 1/60*nf^5*T*
      h^10*QLd*QR^7*LL^2 - 1/18*nf^5*T*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 1/9*
      nf^5*T*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 7/36*nf^5*T*h^10*QLd^2*QRd*LL^3*
      LRd^4 - 5/36*nf^5*T*h^10*QLd^2*QRd*LL^3*LLd^4 - 1/18*nf^5*T*h^10*QLd^2*
      QRd^4*LLd^3*LR - 7/36*nf^5*T*h^10*QLd^2*QRd^4*LL*LRd^3 - 1/9*nf^5*T*h^10
      *QLd^2*QR^3*QRd^4*LLd - 1/10*nf^5*T*h^10*QLd^2*QR^5*LLd*LR^2 - 1/10*nf^5
      *T*h^10*QLd^2*QR^5*LL*LR*LRd - 1/18*nf^5*T*h^10*QLd^2*QR^6*QRd*LL + 1/9*
      nf^5*T*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 1/12*nf^5*T*h^10*QLd^3*LLd^4*LR^3
       + 1/18*nf^5*T*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 1/9*nf^5*T*h^10*QLd^3*LL*
      LLd^3*LR^2*LRd - 1/36*nf^5*T*h^10*QLd^3*LL^2*LR*LRd^4 + 1/36*nf^5*T*h^10
      *QLd^3*LL^2*LLd^4*LR + 1/9*nf^5*T*h^10*QLd^3*LL^3*LLd*LRd^3 + 1/18*nf^5*
      T*h^10*QLd^3*QRd^3*LR*LRd^3 + 1/9*nf^5*T*h^10*QLd^3*QRd^3*LLd^2*LR*LRd
       + 1/9*nf^5*T*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 1/18*nf^5*T*h^10*QLd^3*
      QRd^3*LL*LLd^3 - 1/12*nf^5*T*h^10*QLd^3*QR*QRd^4*LRd^2 + 1/3*nf^5*T*h^10
      *QLd^3*QR^3*LR^2*LRd^2 + 1/6*nf^5*T*h^10*QLd^3*QR^3*LLd^2*LR^2 + 1/3*
      nf^5*T*h^10*QLd^3*QR^3*LL^2*LLd^2 - 1/6*nf^5*T*h^10*QLd^3*QR^3*QRd^3*LRd
       - 1/6*nf^5*T*h^10*QLd^3*QR^4*QRd*LR*LRd - 1/6*nf^5*T*h^10*QLd^3*QR^4*
      QRd*LL*LLd - 1/20*nf^5*T*h^10*QLd^3*QR^5*QRd^2 - 7/18*nf^5*T*h^10*QLd^3*
      QR^6*LR - 7/36*nf^5*T*h^10*QLd^4*QRd^2*LLd^3*LR - 1/18*nf^5*T*h^10*QLd^4
      *QRd^2*LL*LRd^3 - 1/6*nf^5*T*h^10*QLd^4*QR*LLd^3*LR^2 - 1/6*nf^5*T*h^10*
      QLd^4*QR*LL*LR*LRd^3 - 1/12*nf^5*T*h^10*QLd^4*QR*LL^2*LLd^3 - 1/6*nf^5*T
      *h^10*QLd^4*QR*QRd^3*LLd*LRd - 11/36*nf^5*T*h^10*QLd^4*QR^3*QRd^2*LLd -
      2/3*nf^5*T*h^10*QLd^4*QR^4*LLd*LR - 1/3*nf^5*T*h^10*QLd^4*QR^4*LL*LRd -
      2/9*nf^5*T*h^10*QLd^5*QRd*LR*LRd^3 - 5/18*nf^5*T*h^10*QLd^5*QRd*LL*LLd^3
       - 1/10*nf^5*T*h^10*QLd^5*QR*QRd^2*LLd^2 - 1/10*nf^5*T*h^10*QLd^5*QR^2*
      LLd^2*LR - 1/10*nf^5*T*h^10*QLd^5*QR^2*LL*LLd*LRd - 7/18*nf^5*T*h^10*
      QLd^5*QR^3*QRd*LRd - 3/10*nf^5*T*h^10*QLd^5*QR^5 + 1/9*nf^5*T*h^10*QLd^6
      *LLd*LR*LRd^2 - 1/6*nf^5*T*h^10*QLd^6*LLd^3*LR - 5/36*nf^5*T*h^10*QLd^6*
      LL*LRd^3 + 1/9*nf^5*T*h^10*QLd^6*LL*LLd^2*LRd - 7/18*nf^5*T*h^10*QLd^6*
      QR^3*LLd + 1/60*nf^5*T*h^10*QLd^7*QR*LRd^2 - 1/6*nf^5*T*h^10*QLd^7*QR*
      LLd^2 - 1/6*nf^5*T*h^10*QL*QRd*LR^4*LRd^4 - 1/3*nf^5*T*h^10*QL*QRd*LLd^4
      *LR^4 - 2/3*nf^5*T*h^10*QL*QRd*LL^4*LRd^4 - 1/6*nf^5*T*h^10*QL*QRd*LL^4*
      LLd^4 - 1/12*nf^5*T*h^10*QL*QRd^4*LR^2*LRd^3 - 1/6*nf^5*T*h^10*QL*QRd^4*
      LL*LLd^3*LR - 1/6*nf^5*T*h^10*QL*QRd^4*LL^2*LRd^3 - 1/6*nf^5*T*h^10*QL*
      QRd^7*LRd^2 + 1/60*nf^5*T*h^10*QL*QRd^7*LLd^2 - 1/10*nf^5*T*h^10*QL*QR*
      QRd^5*LR*LRd^2 - 5/36*nf^5*T*h^10*QL*QR^2*LR^4*LRd^3 - 1/9*nf^5*T*h^10*
      QL*QR^2*LL*LLd^3*LR^3 - 1/18*nf^5*T*h^10*QL*QR^2*LL^3*LLd^3*LR - 7/36*
      nf^5*T*h^10*QL*QR^2*LL^4*LRd^3 - 1/18*nf^5*T*h^10*QL*QR^2*QRd^6*LRd - 1/
      6*nf^5*T*h^10*QL*QR^3*QRd^4*LR*LRd - 1/6*nf^5*T*h^10*QL*QR^3*QRd^4*LL*
      LLd - 1/6*nf^5*T*h^10*QL*QR^4*QRd^5 - 5/18*nf^5*T*h^10*QL*QR^5*LR^3*LRd
       - 2/9*nf^5*T*h^10*QL*QR^5*LL^3*LLd - 5/18*nf^5*T*h^10*QL*QR^5*QRd^3*LR
       - 1/10*nf^5*T*h^10*QL*QR^6*QRd*LR^2 - 1/6*nf^5*T*h^10*QL*QLd*LLd*LR^4*
      LRd^3 - 1/6*nf^5*T*h^10*QL*QLd*LLd^3*LR^4*LRd - 1/6*nf^5*T*h^10*QL*QLd*
      LL*LR^3*LRd^4 - 1/6*nf^5*T*h^10*QL*QLd*LL*LLd^4*LR^3 - 1/6*nf^5*T*h^10*
      QL*QLd*LL^3*LR*LRd^4 - 1/6*nf^5*T*h^10*QL*QLd*LL^3*LLd^4*LR - 1/6*nf^5*T
      *h^10*QL*QLd*LL^4*LLd*LRd^3 - 1/6*nf^5*T*h^10*QL*QLd*LL^4*LLd^3*LRd - 1/
      10*nf^5*T*h^10*QL*QLd^2*QRd^5*LRd^2 - 1/12*nf^5*T*h^10*QL*QLd^2*QR^4*
      QRd^3 - 1/6*nf^5*T*h^10*QL*QLd^3*QRd^4*LLd*LRd - 1/18*nf^5*T*h^10*QL*
      QLd^3*QR^2*QRd^3*LLd - 7/18*nf^5*T*h^10*QL*QLd^3*QR^5*LL - 1/12*nf^5*T*
      h^10*QL*QLd^4*LR^2*LRd^3 - 1/6*nf^5*T*h^10*QL*QLd^4*LL*LLd^3*LR - 1/12*
      nf^5*T*h^10*QL*QLd^4*QRd^3*LLd^2 - 1/6*nf^5*T*h^10*QL*QLd^4*QR^3*LR*LRd
       - 1/6*nf^5*T*h^10*QL*QLd^4*QR^3*LL*LLd - 1/3*nf^5*T*h^10*QL*QLd^4*QR^4*
      QRd - 1/10*nf^5*T*h^10*QL*QLd^5*QR*LL*LLd^2 - 1/10*nf^5*T*h^10*QL*QLd^6*
      QRd*LLd^2 - 1/18*nf^5*T*h^10*QL*QLd^6*QR^2*LRd - 1/15*nf^5*T*h^10*QL*
      QLd^7*LLd*LRd - 1/10*nf^5*T*h^10*QL^2*QRd^5*LLd*LR*LRd - 1/10*nf^5*T*
      h^10*QL^2*QRd^5*LL*LRd^2 - 7/36*nf^5*T*h^10*QL^2*QR*LLd^3*LR^4 - 1/18*
      nf^5*T*h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/9*nf^5*T*h^10*QL^2*QR*LL^3*LR*
      LRd^3 - 5/36*nf^5*T*h^10*QL^2*QR*LL^4*LLd^3 - 1/18*nf^5*T*h^10*QL^2*QR*
      QRd^6*LLd - 7/36*nf^5*T*h^10*QL^2*QR^4*LLd*LR^3 - 1/18*nf^5*T*h^10*QL^2*
      QR^4*LL^3*LRd - 1/9*nf^5*T*h^10*QL^2*QR^4*QRd^3*LL - 1/12*nf^5*T*h^10*
      QL^2*QLd*QR^3*QRd^4 - 1/10*nf^5*T*h^10*QL^2*QLd*QR^5*LR^2 - 1/18*nf^5*T*
      h^10*QL^2*QLd^3*QR*QRd^3*LRd - 11/36*nf^5*T*h^10*QL^2*QLd^3*QR^4*LR - 1/
      20*nf^5*T*h^10*QL^2*QLd^5*QR^3 - 1/18*nf^5*T*h^10*QL^2*QLd^6*QR*LLd - 1/
      36*nf^5*T*h^10*QL^3*LLd^2*LR^4*LRd + 1/18*nf^5*T*h^10*QL^3*LL*LLd*LR^3*
      LRd^2 + 1/9*nf^5*T*h^10*QL^3*LL*LLd^3*LR^3 + 1/9*nf^5*T*h^10*QL^3*LL^2*
      LR^2*LRd^3 + 1/9*nf^5*T*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 1/12*nf^5*T*h^10*
      QL^3*LL^4*LRd^3 + 1/36*nf^5*T*h^10*QL^3*LL^4*LLd^2*LRd + 1/3*nf^5*T*h^10
      *QL^3*QRd^3*LR^2*LRd^2 + 1/6*nf^5*T*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/3*
      nf^5*T*h^10*QL^3*QRd^3*LL^2*LLd^2 - 7/18*nf^5*T*h^10*QL^3*QRd^6*LRd - 1/
      6*nf^5*T*h^10*QL^3*QR*QRd^4*LR*LRd - 1/6*nf^5*T*h^10*QL^3*QR*QRd^4*LL*
      LLd - 1/20*nf^5*T*h^10*QL^3*QR^2*QRd^5 + 1/18*nf^5*T*h^10*QL^3*QR^3*LR^3
      *LRd + 1/9*nf^5*T*h^10*QL^3*QR^3*LL*LLd*LR^2 + 1/9*nf^5*T*h^10*QL^3*QR^3
      *LL^2*LR*LRd + 1/18*nf^5*T*h^10*QL^3*QR^3*LL^3*LLd - 1/6*nf^5*T*h^10*
      QL^3*QR^3*QRd^3*LR - 1/12*nf^5*T*h^10*QL^3*QR^4*QRd*LR^2 - 7/18*nf^5*T*
      h^10*QL^3*QLd*QRd^5*LLd - 1/18*nf^5*T*h^10*QL^3*QLd*QR^3*QRd^2*LL - 1/6*
      nf^5*T*h^10*QL^3*QLd*QR^4*LL*LR - 11/36*nf^5*T*h^10*QL^3*QLd^2*QRd^4*LRd
       - 1/18*nf^5*T*h^10*QL^3*QLd^2*QR^3*QRd*LR + 1/6*nf^5*T*h^10*QL^3*QLd^3*
      LLd*LR^2*LRd + 1/6*nf^5*T*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 1/6*nf^5*T*h^10*
      QL^3*QLd^3*LL*LLd^2*LR + 1/6*nf^5*T*h^10*QL^3*QLd^3*LL^2*LLd*LRd - 1/6*
      nf^5*T*h^10*QL^3*QLd^3*QRd^3*LLd - 1/6*nf^5*T*h^10*QL^3*QLd^3*QR^3*LL -
      1/9*nf^5*T*h^10*QL^3*QLd^4*QRd^2*LRd - 1/6*nf^5*T*h^10*QL^3*QLd^4*QR*LR*
      LRd - 1/6*nf^5*T*h^10*QL^3*QLd^4*QR*LL*LLd - 1/12*nf^5*T*h^10*QL^3*QLd^4
      *QR^2*QRd - 5/18*nf^5*T*h^10*QL^3*QLd^5*QRd*LLd - 7/36*nf^5*T*h^10*QL^3*
      QLd^6*LRd - 1/6*nf^5*T*h^10*QL^4*QRd*LLd*LR^3*LRd - 1/6*nf^5*T*h^10*QL^4
      *QRd*LL^3*LRd^2 - 1/12*nf^5*T*h^10*QL^4*QRd*LL^3*LLd^2 - 1/3*nf^5*T*h^10
      *QL^4*QRd^4*LLd*LR - 2/3*nf^5*T*h^10*QL^4*QRd^4*LL*LRd - 1/18*nf^5*T*
      h^10*QL^4*QR^2*LLd*LR^3 - 7/36*nf^5*T*h^10*QL^4*QR^2*LL^3*LRd - 11/36*
      nf^5*T*h^10*QL^4*QR^2*QRd^3*LL - 1/6*nf^5*T*h^10*QL^4*QR^3*QRd*LL*LR - 1/
      12*nf^5*T*h^10*QL^4*QLd*LR^3*LRd^2 - 1/6*nf^5*T*h^10*QL^4*QLd*LL^3*LLd*
      LRd - 1/6*nf^5*T*h^10*QL^4*QLd*QRd^3*LR*LRd - 1/6*nf^5*T*h^10*QL^4*QLd*
      QRd^3*LL*LLd - 1/3*nf^5*T*h^10*QL^4*QLd*QR*QRd^4 - 1/12*nf^5*T*h^10*QL^4
      *QLd*QR^3*LL^2 - 1/6*nf^5*T*h^10*QL^4*QLd^3*QRd*LR*LRd - 1/6*nf^5*T*h^10
      *QL^4*QLd^3*QRd*LL*LLd - 1/12*nf^5*T*h^10*QL^4*QLd^3*QR*QRd^2 - 1/9*nf^5
      *T*h^10*QL^4*QLd^3*QR^2*LR - 1/6*nf^5*T*h^10*QL^4*QLd^4*LLd*LR - 1/6*
      nf^5*T*h^10*QL^4*QLd^4*LL*LRd - 1/6*nf^5*T*h^10*QL^4*QLd^5*QR - 1/10*
      nf^5*T*h^10*QL^5*QRd^2*LL*LLd*LR - 1/10*nf^5*T*h^10*QL^5*QRd^2*LL^2*LRd
       - 3/10*nf^5*T*h^10*QL^5*QRd^5 - 2/9*nf^5*T*h^10*QL^5*QR*LR^3*LRd - 5/18
      *nf^5*T*h^10*QL^5*QR*LL^3*LLd - 7/18*nf^5*T*h^10*QL^5*QR*QRd^3*LR - 1/10
      *nf^5*T*h^10*QL^5*QR^2*QRd*LL^2 - 1/10*nf^5*T*h^10*QL^5*QLd*QRd*LL^2*LLd
       - 1/20*nf^5*T*h^10*QL^5*QLd^2*QRd^3 - 5/18*nf^5*T*h^10*QL^5*QLd^3*QR*LL
       - 1/6*nf^5*T*h^10*QL^5*QLd^4*QRd - 5/36*nf^5*T*h^10*QL^6*LLd*LR^3 + 1/9
      *nf^5*T*h^10*QL^6*LL*LR^2*LRd + 1/9*nf^5*T*h^10*QL^6*LL^2*LLd*LR - 1/6*
      nf^5*T*h^10*QL^6*LL^3*LRd - 7/18*nf^5*T*h^10*QL^6*QRd^3*LL - 1/18*nf^5*T
      *h^10*QL^6*QLd*QRd^2*LR - 1/10*nf^5*T*h^10*QL^6*QLd*QR*LL^2 - 1/18*nf^5*
      T*h^10*QL^6*QLd^2*QRd*LL - 7/36*nf^5*T*h^10*QL^6*QLd^3*LR + 1/60*nf^5*T*
      h^10*QL^7*QRd*LR^2 - 1/6*nf^5*T*h^10*QL^7*QRd*LL^2 - 1/15*nf^5*T*h^10*
      QL^7*QLd*LL*LR + 1/9*nf^5*T*h^10*G*QRd^3*LR^2*LRd^3 - 1/6*nf^5*T*h^10*G*
      QRd^3*LLd^2*LR^2*LRd + 1/6*nf^5*T*h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 1/6*
      nf^5*T*h^10*G*QRd^3*LL*LLd^3*LR + 1/18*nf^5*T*h^10*G*QRd^3*LL^2*LRd^3 +
      1/18*nf^5*T*h^10*G*QRd^6*LRd^2 - 1/18*nf^5*T*h^10*G*QRd^6*LLd^2 + 1/3*
      nf^5*T*h^10*G*QR*QRd*LR^3*LRd^3 - 1/6*nf^5*T*h^10*G*QR*QRd*LLd^2*LR^3*
      LRd - 1/6*nf^5*T*h^10*G*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T*h^10*G*QR*QRd*
      LL^2*LR*LRd^3 - 1/6*nf^5*T*h^10*G*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*T*
      h^10*G*QR*QRd*LL^3*LLd^3 + 1/6*nf^5*T*h^10*G*QR*QRd^4*LR*LRd^2 - 1/6*
      nf^5*T*h^10*G*QR*QRd^4*LLd^2*LR + 1/6*nf^5*T*h^10*G*QR^2*QRd^5*LRd + 1/9
      *nf^5*T*h^10*G*QR^3*LR^3*LRd^2 + 1/18*nf^5*T*h^10*G*QR^3*LLd^2*LR^3 + 1/
      6*nf^5*T*h^10*G*QR^3*LL*LLd*LR^2*LRd - 1/6*nf^5*T*h^10*G*QR^3*LL^2*LR*
      LRd^2 - 1/6*nf^5*T*h^10*G*QR^3*LL^3*LLd*LRd + 1/3*nf^5*T*h^10*G*QR^3*
      QRd^3*LR*LRd + 1/3*nf^5*T*h^10*G*QR^3*QRd^3*LL*LLd + 1/6*nf^5*T*h^10*G*
      QR^4*QRd*LR^2*LRd - 1/6*nf^5*T*h^10*G*QR^4*QRd*LL^2*LRd + 1/3*nf^5*T*
      h^10*G*QR^4*QRd^4 + 1/6*nf^5*T*h^10*G*QR^5*QRd^2*LR + 1/18*nf^5*T*h^10*G
      *QR^6*LR^2 - 1/18*nf^5*T*h^10*G*QR^6*LL^2 - 1/6*nf^5*T*h^10*G*QLd*QRd^2*
      LLd^3*LR^2 + 1/6*nf^5*T*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 1/6*nf^5*T*h^10*G*
      QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*T*h^10*G*QLd*QR*LLd^3*LR^3 + 1/6*nf^5*T
      *h^10*G*QLd*QR*LL*LR^2*LRd^3 + 1/6*nf^5*T*h^10*G*QLd*QR*LL^2*LLd^3*LR -
      1/3*nf^5*T*h^10*G*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*T*h^10*G*QLd*QR*LL^3*
      LLd^2*LRd + 1/6*nf^5*T*h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 1/6*nf^5*T*h^10*G*
      QLd*QR*QRd^3*LL*LLd^2 + 1/6*nf^5*T*h^10*G*QLd*QR^2*QRd^4*LLd + 1/6*nf^5*
      T*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 1/6*nf^5*T*h^10*G*QLd*QR^3*QRd^2*LL*LRd
       + 1/6*nf^5*T*h^10*G*QLd*QR^4*LLd*LR^2 - 1/6*nf^5*T*h^10*G*QLd*QR^4*LL^2
      *LLd + 1/6*nf^5*T*h^10*G*QLd*QR^5*QRd*LL + 1/6*nf^5*T*h^10*G*QLd^2*QRd*
      LR^2*LRd^3 - 1/6*nf^5*T*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 1/6*nf^5*T*h^10*G*
      QLd^2*QRd^4*LRd^2 - 1/6*nf^5*T*h^10*G*QLd^2*QRd^4*LLd^2 - 1/6*nf^5*T*
      h^10*G*QLd^2*QR^3*QRd*LR*LRd - 1/6*nf^5*T*h^10*G*QLd^2*QR^3*QRd*LL*LLd
       + 1/18*nf^5*T*h^10*G*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T*h^10*G*QLd^3*LL*LR*
      LRd^3 + 1/6*nf^5*T*h^10*G*QLd^3*LL*LLd^2*LR*LRd - 1/6*nf^5*T*h^10*G*
      QLd^3*LL^2*LLd*LRd^2 + 1/9*nf^5*T*h^10*G*QLd^3*LL^2*LLd^3 - 1/6*nf^5*T*
      h^10*G*QLd^3*QR*QRd*LL*LRd^2 + 1/6*nf^5*T*h^10*G*QLd^3*QR*QRd*LL*LLd^2
       - 1/6*nf^5*T*h^10*G*QLd^3*QR^2*QRd^2*LLd - 1/3*nf^5*T*h^10*G*QLd^3*QR^3
      *LLd*LR - 1/3*nf^5*T*h^10*G*QLd^3*QR^3*LL*LRd - 1/6*nf^5*T*h^10*G*QLd^4*
      QRd^2*LRd^2 + 1/6*nf^5*T*h^10*G*QLd^4*QRd^2*LLd^2 - 1/6*nf^5*T*h^10*G*
      QLd^4*QR*LR*LRd^2 + 1/6*nf^5*T*h^10*G*QLd^4*QR*LLd^2*LR - 1/6*nf^5*T*
      h^10*G*QLd^4*QR^2*QRd*LRd - 1/3*nf^5*T*h^10*G*QLd^4*QR^4 - 1/18*nf^5*T*
      h^10*G*QLd^6*LRd^2 + 1/18*nf^5*T*h^10*G*QLd^6*LLd^2 + 1/6*nf^5*T*h^10*G*
      QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*T*h^10*G*QL*QRd*LLd^3*LR^3 + 1/6*nf^5*T
      *h^10*G*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T*h^10*G*QL*QRd*LL^2*LLd^3*LR -
      1/3*nf^5*T*h^10*G*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*T*h^10*G*QL*QRd*LL^3*
      LLd^2*LRd + 1/6*nf^5*T*h^10*G*QL*QRd^4*LL*LRd^2 - 1/6*nf^5*T*h^10*G*QL*
      QRd^4*LL*LLd^2 + 1/6*nf^5*T*h^10*G*QL*QR*QRd^5*LLd - 1/6*nf^5*T*h^10*G*
      QL*QR^2*LL^3*LRd^2 + 1/6*nf^5*T*h^10*G*QL*QR^2*LL^3*LLd^2 + 1/6*nf^5*T*
      h^10*G*QL*QR^2*QRd^3*LLd*LR + 1/6*nf^5*T*h^10*G*QL*QR^2*QRd^3*LL*LRd + 1/
      6*nf^5*T*h^10*G*QL*QR^3*QRd*LLd*LR^2 - 1/6*nf^5*T*h^10*G*QL*QR^3*QRd*
      LL^2*LLd + 1/6*nf^5*T*h^10*G*QL*QR^4*QRd^2*LL + 1/3*nf^5*T*h^10*G*QL*QLd
      *LR^3*LRd^3 - 1/6*nf^5*T*h^10*G*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T*h^10*
      G*QL*QLd*LL*LLd^3*LR^2 - 1/6*nf^5*T*h^10*G*QL*QLd*LL^2*LR*LRd^3 - 1/6*
      nf^5*T*h^10*G*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5*T*h^10*G*QL*QLd*LL^3*
      LLd^3 + 1/6*nf^5*T*h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 1/6*nf^5*T*h^10*G*QL*
      QLd*QRd^3*LLd^2*LR + 1/6*nf^5*T*h^10*G*QL*QLd*QR^3*LR^2*LRd - 1/6*nf^5*T
      *h^10*G*QL*QLd*QR^3*LL^2*LRd + 2/3*nf^5*T*h^10*G*QL*QLd*QR^3*QRd^3 - 1/6
      *nf^5*T*h^10*G*QL*QLd^2*QR*QRd^3*LLd - 1/6*nf^5*T*h^10*G*QL*QLd^2*QR^4*
      LL - 1/6*nf^5*T*h^10*G*QL*QLd^3*QRd*LR*LRd^2 + 1/6*nf^5*T*h^10*G*QL*
      QLd^3*QRd*LLd^2*LR - 1/6*nf^5*T*h^10*G*QL*QLd^3*QR*QRd^2*LRd - 1/6*nf^5*
      T*h^10*G*QL*QLd^3*QR^2*LR*LRd - 1/6*nf^5*T*h^10*G*QL*QLd^3*QR^2*LL*LLd
       - 2/3*nf^5*T*h^10*G*QL*QLd^3*QR^3*QRd - 1/6*nf^5*T*h^10*G*QL*QLd^4*LL*
      LRd^2 + 1/6*nf^5*T*h^10*G*QL*QLd^4*LL*LLd^2 + 1/6*nf^5*T*h^10*G*QL*QLd^5
      *QR*LRd + 1/6*nf^5*T*h^10*G*QL^2*QR*LR^3*LRd^2 - 1/6*nf^5*T*h^10*G*QL^2*
      QR*LLd^2*LR^3 - 1/6*nf^5*T*h^10*G*QL^2*QR*QRd^3*LR*LRd - 1/6*nf^5*T*h^10
      *G*QL^2*QR*QRd^3*LL*LLd + 1/6*nf^5*T*h^10*G*QL^2*QR^4*LR^2 - 1/6*nf^5*T*
      h^10*G*QL^2*QR^4*LL^2 - 1/6*nf^5*T*h^10*G*QL^2*QLd*QRd^4*LLd - 1/6*nf^5*
      T*h^10*G*QL^2*QLd*QR^3*QRd*LL - 1/6*nf^5*T*h^10*G*QL^2*QLd^2*QRd^3*LRd
       - 1/6*nf^5*T*h^10*G*QL^2*QLd^2*QR^3*LR + 1/6*nf^5*T*h^10*G*QL^2*QLd^3*
      QR*LLd*LR + 1/6*nf^5*T*h^10*G*QL^2*QLd^3*QR*LL*LRd + 1/6*nf^5*T*h^10*G*
      QL^2*QLd^4*QRd*LRd + 1/6*nf^5*T*h^10*G*QL^2*QLd^5*LLd - 1/6*nf^5*T*h^10*
      G*QL^3*LLd*LR^3*LRd - 1/6*nf^5*T*h^10*G*QL^3*LL*LLd^2*LR^2 + 1/6*nf^5*T*
      h^10*G*QL^3*LL^2*LLd*LR*LRd + 1/18*nf^5*T*h^10*G*QL^3*LL^3*LRd^2 + 1/9*
      nf^5*T*h^10*G*QL^3*LL^3*LLd^2 - 1/3*nf^5*T*h^10*G*QL^3*QRd^3*LLd*LR - 1/
      3*nf^5*T*h^10*G*QL^3*QRd^3*LL*LRd - 1/6*nf^5*T*h^10*G*QL^3*QR*QRd*LLd*
      LR^2 + 1/6*nf^5*T*h^10*G*QL^3*QR*QRd*LL^2*LLd - 1/6*nf^5*T*h^10*G*QL^3*
      QR^2*QRd^2*LL - 1/6*nf^5*T*h^10*G*QL^3*QLd*QRd^2*LR*LRd - 1/6*nf^5*T*
      h^10*G*QL^3*QLd*QRd^2*LL*LLd - 1/6*nf^5*T*h^10*G*QL^3*QLd*QR*LR^2*LRd +
      1/6*nf^5*T*h^10*G*QL^3*QLd*QR*LL^2*LRd - 2/3*nf^5*T*h^10*G*QL^3*QLd*QR*
      QRd^3 - 1/6*nf^5*T*h^10*G*QL^3*QLd*QR^2*QRd*LR + 1/6*nf^5*T*h^10*G*QL^3*
      QLd^2*QRd*LLd*LR + 1/6*nf^5*T*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 1/3*nf^5*T*
      h^10*G*QL^3*QLd^3*LR*LRd + 1/3*nf^5*T*h^10*G*QL^3*QLd^3*LL*LLd + 2/3*
      nf^5*T*h^10*G*QL^3*QLd^3*QR*QRd - 1/6*nf^5*T*h^10*G*QL^4*QRd*LR^2*LRd +
      1/6*nf^5*T*h^10*G*QL^4*QRd*LL^2*LRd - 1/3*nf^5*T*h^10*G*QL^4*QRd^4 - 1/6
      *nf^5*T*h^10*G*QL^4*QR*QRd^2*LR - 1/6*nf^5*T*h^10*G*QL^4*QR^2*LR^2 + 1/6
      *nf^5*T*h^10*G*QL^4*QR^2*LL^2 - 1/6*nf^5*T*h^10*G*QL^4*QLd*LLd*LR^2 + 1/
      6*nf^5*T*h^10*G*QL^4*QLd*LL^2*LLd + 1/6*nf^5*T*h^10*G*QL^4*QLd^2*QR*LR
       + 1/3*nf^5*T*h^10*G*QL^4*QLd^4 + 1/6*nf^5*T*h^10*G*QL^5*QLd*QRd*LR + 1/
      6*nf^5*T*h^10*G*QL^5*QLd^2*LL - 1/18*nf^5*T*h^10*G*QL^6*LR^2 + 1/18*nf^5
      *T*h^10*G*QL^6*LL^2 - nf^5*T*h^10*G^2*LLd*LR^3*LRd^2 - 5/2*nf^5*T*h^10*
      G^2*LLd^3*LR^3 - nf^5*T*h^10*G^2*LL*LR^2*LRd^3 - 3*nf^5*T*h^10*G^2*LL*
      LLd^2*LR^2*LRd - 3*nf^5*T*h^10*G^2*LL^2*LLd*LR*LRd^2 - nf^5*T*h^10*G^2*
      LL^2*LLd^3*LR - 5/2*nf^5*T*h^10*G^2*LL^3*LRd^3 - nf^5*T*h^10*G^2*LL^3*
      LLd^2*LRd - 9/2*nf^5*T*h^10*G^2*QRd^3*LL*LRd^2 - 9*nf^5*T*h^10*G^2*QR*
      QRd*LLd*LR^2*LRd - 9*nf^5*T*h^10*G^2*QR*QRd*LL*LR*LRd^2 - 9*nf^5*T*h^10*
      G^2*QR*QRd*LL*LLd^2*LR - 9*nf^5*T*h^10*G^2*QR*QRd*LL^2*LLd*LRd - 3*nf^5*
      T*h^10*G^2*QR*QRd^4*LLd - 9/2*nf^5*T*h^10*G^2*QR^3*LLd*LR^2 - 3*nf^5*T*
      h^10*G^2*QR^4*QRd*LL - 9*nf^5*T*h^10*G^2*QLd*QRd^2*LR*LRd^2 - 12*nf^5*T*
      h^10*G^2*QLd*QRd^2*LLd^2*LR - 3*nf^5*T*h^10*G^2*QLd*QR*LR^2*LRd^2 - 39/2
      *nf^5*T*h^10*G^2*QLd*QR*LLd^2*LR^2 - 9*nf^5*T*h^10*G^2*QLd*QR*LL^2*LRd^2
       - 3*nf^5*T*h^10*G^2*QLd*QR*LL^2*LLd^2 - 6*nf^5*T*h^10*G^2*QLd*QR*QRd^3*
      LRd - 3*nf^5*T*h^10*G^2*QLd*QR^2*QRd*LR*LRd - 3*nf^5*T*h^10*G^2*QLd*QR^2
      *QRd*LL*LLd - 10*nf^5*T*h^10*G^2*QLd*QR^3*QRd^2 - 9/2*nf^5*T*h^10*G^2*
      QLd*QR^4*LR - 12*nf^5*T*h^10*G^2*QLd^2*QRd*LL*LRd^2 - 9*nf^5*T*h^10*G^2*
      QLd^2*QRd*LL*LLd^2 - 6*nf^5*T*h^10*G^2*QLd^2*QR*QRd^2*LLd - 15/2*nf^5*T*
      h^10*G^2*QLd^2*QR^2*LLd*LR - 3*nf^5*T*h^10*G^2*QLd^2*QR^2*LL*LRd - 9/2*
      nf^5*T*h^10*G^2*QLd^3*LLd^2*LR - 6*nf^5*T*h^10*G^2*QLd^3*QR*QRd*LRd - 29/
      2*nf^5*T*h^10*G^2*QLd^3*QR^3 - 9/2*nf^5*T*h^10*G^2*QLd^4*QR*LLd - 3*nf^5
      *T*h^10*G^2*QL*QRd*LR^2*LRd^2 - 9*nf^5*T*h^10*G^2*QL*QRd*LLd^2*LR^2 - 39/
      2*nf^5*T*h^10*G^2*QL*QRd*LL^2*LRd^2 - 3*nf^5*T*h^10*G^2*QL*QRd*LL^2*
      LLd^2 - 9/2*nf^5*T*h^10*G^2*QL*QRd^4*LRd - 3*nf^5*T*h^10*G^2*QL*QR*QRd^2
      *LR*LRd - 3*nf^5*T*h^10*G^2*QL*QR*QRd^2*LL*LLd - 9*nf^5*T*h^10*G^2*QL*
      QR^2*LR^2*LRd - 12*nf^5*T*h^10*G^2*QL*QR^2*LL^2*LRd - 10*nf^5*T*h^10*G^2
      *QL*QR^2*QRd^3 - 6*nf^5*T*h^10*G^2*QL*QR^3*QRd*LR - 9*nf^5*T*h^10*G^2*QL
      *QLd*LLd*LR^2*LRd - 9*nf^5*T*h^10*G^2*QL*QLd*LL*LR*LRd^2 - 9*nf^5*T*h^10
      *G^2*QL*QLd*LL*LLd^2*LR - 9*nf^5*T*h^10*G^2*QL*QLd*LL^2*LLd*LRd - 6*nf^5
      *T*h^10*G^2*QL*QLd*QRd^3*LLd - 6*nf^5*T*h^10*G^2*QL*QLd*QR^3*LL - 6*nf^5
      *T*h^10*G^2*QL*QLd^2*QRd^2*LRd - 3*nf^5*T*h^10*G^2*QL*QLd^2*QR*LR*LRd -
      3*nf^5*T*h^10*G^2*QL*QLd^2*QR*LL*LLd - 21*nf^5*T*h^10*G^2*QL*QLd^2*QR^2*
      QRd - 6*nf^5*T*h^10*G^2*QL*QLd^3*QRd*LLd - 3*nf^5*T*h^10*G^2*QL*QLd^4*
      LRd - 3*nf^5*T*h^10*G^2*QL^2*QRd^2*LLd*LR - 15/2*nf^5*T*h^10*G^2*QL^2*
      QRd^2*LL*LRd - 12*nf^5*T*h^10*G^2*QL^2*QR*LLd*LR^2 - 9*nf^5*T*h^10*G^2*
      QL^2*QR*LL^2*LLd - 6*nf^5*T*h^10*G^2*QL^2*QR^2*QRd*LL - 3*nf^5*T*h^10*
      G^2*QL^2*QLd*QRd*LR*LRd - 3*nf^5*T*h^10*G^2*QL^2*QLd*QRd*LL*LLd - 21*
      nf^5*T*h^10*G^2*QL^2*QLd*QR*QRd^2 - 6*nf^5*T*h^10*G^2*QL^2*QLd*QR^2*LR
       - 10*nf^5*T*h^10*G^2*QL^2*QLd^3*QR - 9/2*nf^5*T*h^10*G^2*QL^3*LL^2*LRd
       - 29/2*nf^5*T*h^10*G^2*QL^3*QRd^3 - 6*nf^5*T*h^10*G^2*QL^3*QR*QRd*LR -
      6*nf^5*T*h^10*G^2*QL^3*QLd*QR*LL - 10*nf^5*T*h^10*G^2*QL^3*QLd^2*QRd - 9/
      2*nf^5*T*h^10*G^2*QL^4*QRd*LL - 3*nf^5*T*h^10*G^2*QL^4*QLd*LR - 1/12*
      nf^5*T*h^10*W*LR^4*LRd^4 - 1/4*nf^5*T*h^10*W*LLd^2*LR^4*LRd^2 - 13/12*
      nf^5*T*h^10*W*LLd^4*LR^4 + nf^5*T*h^10*W*LL*LLd*LR^3*LRd^3 - nf^5*T*h^10
      *W*LL*LLd^3*LR^3*LRd - 1/4*nf^5*T*h^10*W*LL^2*LR^2*LRd^4 - 2*nf^5*T*h^10
      *W*LL^2*LLd^2*LR^2*LRd^2 - 1/4*nf^5*T*h^10*W*LL^2*LLd^4*LR^2 - nf^5*T*
      h^10*W*LL^3*LLd*LR*LRd^3 + nf^5*T*h^10*W*LL^3*LLd^3*LR*LRd - 13/12*nf^5*
      T*h^10*W*LL^4*LRd^4 - 1/4*nf^5*T*h^10*W*LL^4*LLd^2*LRd^2 - 1/12*nf^5*T*
      h^10*W*LL^4*LLd^4 + 1/6*nf^5*T*h^10*W*QRd^3*LR^2*LRd^3 + 3/2*nf^5*T*h^10
      *W*QRd^3*LLd^2*LR^2*LRd - 1/2*nf^5*T*h^10*W*QRd^3*LL*LLd*LR*LRd^2 + 5/6*
      nf^5*T*h^10*W*QRd^3*LL^2*LRd^3 - 5/12*nf^5*T*h^10*W*QRd^6*LRd^2 - 1/12*
      nf^5*T*h^10*W*QRd^6*LLd^2 + nf^5*T*h^10*W*QR*QRd*LR^3*LRd^3 - 1/2*nf^5*T
      *h^10*W*QR*QRd*LLd^2*LR^3*LRd - 1/2*nf^5*T*h^10*W*QR*QRd*LL*LLd^3*LR^2
       - 1/2*nf^5*T*h^10*W*QR*QRd*LL^2*LR*LRd^3 - 1/2*nf^5*T*h^10*W*QR*QRd*
      LL^3*LLd*LRd^2 + nf^5*T*h^10*W*QR*QRd*LL^3*LLd^3 - 1/2*nf^5*T*h^10*W*QR*
      QRd^4*LR*LRd^2 - nf^5*T*h^10*W*QR*QRd^4*LL*LLd*LRd - 2*nf^5*T*h^10*W*
      QR^2*QRd^2*LR^2*LRd^2 - 2*nf^5*T*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 1/6*nf^5
      *T*h^10*W*QR^3*LR^3*LRd^2 + 5/6*nf^5*T*h^10*W*QR^3*LLd^2*LR^3 - 1/2*nf^5
      *T*h^10*W*QR^3*LL*LLd*LR^2*LRd + 3/2*nf^5*T*h^10*W*QR^3*LL^2*LR*LRd^2 -
      1/2*nf^5*T*h^10*W*QR^4*QRd*LR^2*LRd - nf^5*T*h^10*W*QR^4*QRd*LL*LLd*LR
       - 1/12*nf^5*T*h^10*W*QR^4*QRd^4 - 5/12*nf^5*T*h^10*W*QR^6*LR^2 - 1/12*
      nf^5*T*h^10*W*QR^6*LL^2 + nf^5*T*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/2*
      nf^5*T*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 1/2*nf^5*T*h^10*W*QLd*QRd^2*LL*LR*
      LRd^3 + nf^5*T*h^10*W*QLd*QRd^2*LL^2*LLd^3 - 1/2*nf^5*T*h^10*W*QLd*QRd^5
      *LLd*LRd + 1/2*nf^5*T*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - nf^5*T*h^10*W*QLd*
      QR*LLd^3*LR^3 + 1/2*nf^5*T*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 1/2*nf^5*T*h^10
      *W*QLd*QR*LL^2*LLd^3*LR - nf^5*T*h^10*W*QLd*QR*LL^3*LRd^3 + 1/2*nf^5*T*
      h^10*W*QLd*QR*LL^3*LLd^2*LRd + 3/2*nf^5*T*h^10*W*QLd*QR^2*QRd^4*LLd -
      nf^5*T*h^10*W*QLd*QR^4*LL*LR*LRd - 1/2*nf^5*T*h^10*W*QLd*QR^4*LL^2*LLd
       - 1/2*nf^5*T*h^10*W*QLd*QR^5*QRd*LL + nf^5*T*h^10*W*QLd^2*QRd*LR^2*
      LRd^3 + 1/2*nf^5*T*h^10*W*QLd^2*QRd*LL*LLd^3*LR - 1/2*nf^5*T*h^10*W*
      QLd^2*QRd*LL^2*LRd^3 + nf^5*T*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd - 1/4*nf^5
      *T*h^10*W*QLd^2*QRd^4*LRd^2 - 9/4*nf^5*T*h^10*W*QLd^2*QRd^4*LLd^2 + nf^5
      *T*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - 2*nf^5*T*h^10*W*QLd^2*QR^2*LLd^2*
      LR^2 - 2*nf^5*T*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 3*nf^5*T*h^10*W*QLd^2*
      QR^2*QRd^3*LRd - 1/4*nf^5*T*h^10*W*QLd^2*QR^4*QRd^2 + nf^5*T*h^10*W*
      QLd^2*QR^5*LR + 5/6*nf^5*T*h^10*W*QLd^3*LLd^3*LR^2 - 1/2*nf^5*T*h^10*W*
      QLd^3*LL*LLd^2*LR*LRd + 3/2*nf^5*T*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 1/6*
      nf^5*T*h^10*W*QLd^3*LL^2*LLd^3 - nf^5*T*h^10*W*QLd^3*QRd^3*LLd*LRd - 1/2
      *nf^5*T*h^10*W*QLd^3*QR^2*QRd^2*LLd - 9/4*nf^5*T*h^10*W*QLd^4*QRd^2*
      LRd^2 - 1/4*nf^5*T*h^10*W*QLd^4*QRd^2*LLd^2 - 1/2*nf^5*T*h^10*W*QLd^4*QR
      *LR*LRd^2 - nf^5*T*h^10*W*QLd^4*QR*LL*LLd*LRd - nf^5*T*h^10*W*QLd^4*QR^2
      *QRd*LRd - 13/12*nf^5*T*h^10*W*QLd^4*QR^4 - 1/2*nf^5*T*h^10*W*QLd^5*QRd*
      LLd*LRd + nf^5*T*h^10*W*QLd^5*QR^2*LLd - 1/12*nf^5*T*h^10*W*QLd^6*LRd^2
       - 5/12*nf^5*T*h^10*W*QLd^6*LLd^2 + 1/2*nf^5*T*h^10*W*QL*QRd*LLd*LR^3*
      LRd^2 - nf^5*T*h^10*W*QL*QRd*LLd^3*LR^3 + 1/2*nf^5*T*h^10*W*QL*QRd*LL*
      LR^2*LRd^3 + 1/2*nf^5*T*h^10*W*QL*QRd*LL^2*LLd^3*LR - nf^5*T*h^10*W*QL*
      QRd*LL^3*LRd^3 + 1/2*nf^5*T*h^10*W*QL*QRd*LL^3*LLd^2*LRd - nf^5*T*h^10*W
      *QL*QRd^4*LLd*LR*LRd - 1/2*nf^5*T*h^10*W*QL*QRd^4*LL*LLd^2 - 1/2*nf^5*T*
      h^10*W*QL*QR*QRd^5*LLd + 1/2*nf^5*T*h^10*W*QL*QR^2*LLd*LR^3*LRd + nf^5*T
      *h^10*W*QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^5*T*h^10*W*QL*QR^2*LL^3*LRd^2 +
      nf^5*T*h^10*W*QL*QR^2*LL^3*LLd^2 + 3/2*nf^5*T*h^10*W*QL*QR^4*QRd^2*LL -
      1/2*nf^5*T*h^10*W*QL*QR^5*LL*LR + nf^5*T*h^10*W*QL*QLd*LR^3*LRd^3 - 1/2*
      nf^5*T*h^10*W*QL*QLd*LLd^2*LR^3*LRd - 1/2*nf^5*T*h^10*W*QL*QLd*LL*LLd^3*
      LR^2 - 1/2*nf^5*T*h^10*W*QL*QLd*LL^2*LR*LRd^3 - 1/2*nf^5*T*h^10*W*QL*QLd
      *LL^3*LLd*LRd^2 + nf^5*T*h^10*W*QL*QLd*LL^3*LLd^3 - nf^5*T*h^10*W*QL*QLd
      *QR*QRd^4*LRd + nf^5*T*h^10*W*QL*QLd*QR^3*QRd^3 - nf^5*T*h^10*W*QL*QLd*
      QR^4*QRd*LR + nf^5*T*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 1/2*nf^5*T*h^10*W*
      QL*QLd^2*QR*QRd^3*LLd - nf^5*T*h^10*W*QL*QLd^2*QR^4*LL - 1/2*nf^5*T*h^10
      *W*QL*QLd^3*QR*QRd^2*LRd - nf^5*T*h^10*W*QL*QLd^3*QR^3*QRd - nf^5*T*h^10
      *W*QL*QLd^4*LLd*LR*LRd - 1/2*nf^5*T*h^10*W*QL*QLd^4*LL*LLd^2 - nf^5*T*
      h^10*W*QL*QLd^4*QR*QRd*LLd - 1/2*nf^5*T*h^10*W*QL*QLd^5*QR*LRd - 2*nf^5*
      T*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 2*nf^5*T*h^10*W*QL^2*QRd^2*LL^2*LRd^2
       + nf^5*T*h^10*W*QL^2*QRd^5*LRd + nf^5*T*h^10*W*QL^2*QR*LR^3*LRd^2 - 1/2
      *nf^5*T*h^10*W*QL^2*QR*LLd^2*LR^3 + nf^5*T*h^10*W*QL^2*QR*LL^2*LLd^2*LR
       + 1/2*nf^5*T*h^10*W*QL^2*QR*LL^3*LLd*LRd + nf^5*T*h^10*W*QL^2*QR^2*QRd*
      LR^2*LRd - 1/4*nf^5*T*h^10*W*QL^2*QR^2*QRd^4 + 3*nf^5*T*h^10*W*QL^2*QR^3
      *QRd^2*LR - 1/4*nf^5*T*h^10*W*QL^2*QR^4*LR^2 - 9/4*nf^5*T*h^10*W*QL^2*
      QR^4*LL^2 - nf^5*T*h^10*W*QL^2*QLd*QRd^4*LLd + nf^5*T*h^10*W*QL^2*QLd*
      QR^2*LL^2*LLd - 1/2*nf^5*T*h^10*W*QL^2*QLd*QR^3*QRd*LL - 2*nf^5*T*h^10*W
      *QL^2*QLd^2*LR^2*LRd^2 - 2*nf^5*T*h^10*W*QL^2*QLd^2*LL^2*LLd^2 - 1/2*
      nf^5*T*h^10*W*QL^2*QLd^2*QRd^3*LRd - 2*nf^5*T*h^10*W*QL^2*QLd^2*QR^2*
      QRd^2 - 1/2*nf^5*T*h^10*W*QL^2*QLd^2*QR^3*LR + 3*nf^5*T*h^10*W*QL^2*
      QLd^3*QRd^2*LLd + 3/2*nf^5*T*h^10*W*QL^2*QLd^4*QRd*LRd - 1/4*nf^5*T*h^10
      *W*QL^2*QLd^4*QR^2 + 3/2*nf^5*T*h^10*W*QL^3*LL*LLd^2*LR^2 - 1/2*nf^5*T*
      h^10*W*QL^3*LL^2*LLd*LR*LRd + 5/6*nf^5*T*h^10*W*QL^3*LL^3*LRd^2 + 1/6*
      nf^5*T*h^10*W*QL^3*LL^3*LLd^2 - 1/2*nf^5*T*h^10*W*QL^3*QR^2*QRd^2*LL -
      nf^5*T*h^10*W*QL^3*QR^3*LL*LR - nf^5*T*h^10*W*QL^3*QLd*QR*QRd^3 - 1/2*
      nf^5*T*h^10*W*QL^3*QLd*QR^2*QRd*LR + 3*nf^5*T*h^10*W*QL^3*QLd^2*QR^2*LL
       + nf^5*T*h^10*W*QL^3*QLd^3*QR*QRd - 1/2*nf^5*T*h^10*W*QL^4*QRd*LR^2*LRd
       - nf^5*T*h^10*W*QL^4*QRd*LL*LLd*LR - 13/12*nf^5*T*h^10*W*QL^4*QRd^4 -
      nf^5*T*h^10*W*QL^4*QR*QRd^2*LR - 9/4*nf^5*T*h^10*W*QL^4*QR^2*LR^2 - 1/4*
      nf^5*T*h^10*W*QL^4*QR^2*LL^2 - nf^5*T*h^10*W*QL^4*QLd*LL*LR*LRd - 1/2*
      nf^5*T*h^10*W*QL^4*QLd*LL^2*LLd - nf^5*T*h^10*W*QL^4*QLd*QR*QRd*LL - 1/4
      *nf^5*T*h^10*W*QL^4*QLd^2*QRd^2 + 3/2*nf^5*T*h^10*W*QL^4*QLd^2*QR*LR - 1/
      12*nf^5*T*h^10*W*QL^4*QLd^4 + nf^5*T*h^10*W*QL^5*QRd^2*LL - 1/2*nf^5*T*
      h^10*W*QL^5*QR*LL*LR - 1/2*nf^5*T*h^10*W*QL^5*QLd*QRd*LR - 1/12*nf^5*T*
      h^10*W*QL^6*LR^2 - 5/12*nf^5*T*h^10*W*QL^6*LL^2 - 28/3*nf^5*T*h^10*W*G*
      QRd^3*LL*LRd^2 - 14*nf^5*T*h^10*W*G*QR*QRd*LLd*LR^2*LRd - 14*nf^5*T*h^10
      *W*G*QR*QRd*LL*LR*LRd^2 - 14*nf^5*T*h^10*W*G*QR*QRd*LL*LLd^2*LR - 14*
      nf^5*T*h^10*W*G*QR*QRd*LL^2*LLd*LRd - 28/3*nf^5*T*h^10*W*G*QR^3*LLd*LR^2
       - 14*nf^5*T*h^10*W*G*QLd*QRd^2*LR*LRd^2 - 14*nf^5*T*h^10*W*G*QLd*QRd^2*
      LLd^2*LR - 7*nf^5*T*h^10*W*G*QLd*QR*LR^2*LRd^2 - 28*nf^5*T*h^10*W*G*QLd*
      QR*LLd^2*LR^2 - 14*nf^5*T*h^10*W*G*QLd*QR*LL^2*LRd^2 - 7*nf^5*T*h^10*W*G
      *QLd*QR*LL^2*LLd^2 - 7*nf^5*T*h^10*W*G*QLd*QR^3*QRd^2 - 14*nf^5*T*h^10*W
      *G*QLd^2*QRd*LL*LRd^2 - 14*nf^5*T*h^10*W*G*QLd^2*QRd*LL*LLd^2 - 28/3*
      nf^5*T*h^10*W*G*QLd^3*LLd^2*LR - 28/3*nf^5*T*h^10*W*G*QLd^3*QR^3 - 7*
      nf^5*T*h^10*W*G*QL*QRd*LR^2*LRd^2 - 14*nf^5*T*h^10*W*G*QL*QRd*LLd^2*LR^2
       - 28*nf^5*T*h^10*W*G*QL*QRd*LL^2*LRd^2 - 7*nf^5*T*h^10*W*G*QL*QRd*LL^2*
      LLd^2 - 14*nf^5*T*h^10*W*G*QL*QR^2*LR^2*LRd - 14*nf^5*T*h^10*W*G*QL*QR^2
      *LL^2*LRd - 7*nf^5*T*h^10*W*G*QL*QR^2*QRd^3 - 14*nf^5*T*h^10*W*G*QL*QLd*
      LLd*LR^2*LRd - 14*nf^5*T*h^10*W*G*QL*QLd*LL*LR*LRd^2 - 14*nf^5*T*h^10*W*
      G*QL*QLd*LL*LLd^2*LR - 14*nf^5*T*h^10*W*G*QL*QLd*LL^2*LLd*LRd - 14*nf^5*
      T*h^10*W*G*QL*QLd^2*QR^2*QRd - 14*nf^5*T*h^10*W*G*QL^2*QR*LLd*LR^2 - 14*
      nf^5*T*h^10*W*G*QL^2*QR*LL^2*LLd - 14*nf^5*T*h^10*W*G*QL^2*QLd*QR*QRd^2
       - 7*nf^5*T*h^10*W*G*QL^2*QLd^3*QR - 28/3*nf^5*T*h^10*W*G*QL^3*LL^2*LRd
       - 28/3*nf^5*T*h^10*W*G*QL^3*QRd^3 - 7*nf^5*T*h^10*W*G*QL^3*QLd^2*QRd -
      8*nf^5*T*h^10*W^2*LLd*LR^3*LRd^2 - 71/6*nf^5*T*h^10*W^2*LLd^3*LR^3 - 8*
      nf^5*T*h^10*W^2*LL*LR^2*LRd^3 - 17*nf^5*T*h^10*W^2*LL*LLd^2*LR^2*LRd -
      17*nf^5*T*h^10*W^2*LL^2*LLd*LR*LRd^2 - 8*nf^5*T*h^10*W^2*LL^2*LLd^3*LR
       - 71/6*nf^5*T*h^10*W^2*LL^3*LRd^3 - 8*nf^5*T*h^10*W^2*LL^3*LLd^2*LRd +
      17*nf^5*T*h^10*W^2*QRd^3*LLd*LR*LRd + 71/6*nf^5*T*h^10*W^2*QRd^3*LL*
      LRd^2 + 9*nf^5*T*h^10*W^2*QRd^3*LL*LLd^2 - 17*nf^5*T*h^10*W^2*QR*QRd*LLd
      *LR^2*LRd - 17*nf^5*T*h^10*W^2*QR*QRd*LL*LR*LRd^2 - 17*nf^5*T*h^10*W^2*
      QR*QRd*LL*LLd^2*LR - 17*nf^5*T*h^10*W^2*QR*QRd*LL^2*LLd*LRd + 17/2*nf^5*
      T*h^10*W^2*QR*QRd^4*LLd + 71/6*nf^5*T*h^10*W^2*QR^3*LLd*LR^2 + 17*nf^5*T
      *h^10*W^2*QR^3*LL*LR*LRd + 9*nf^5*T*h^10*W^2*QR^3*LL^2*LLd + 17/2*nf^5*T
      *h^10*W^2*QR^4*QRd*LL - 10*nf^5*T*h^10*W^2*QLd*QRd^2*LLd^2*LR + 17*nf^5*
      T*h^10*W^2*QLd*QRd^2*LL*LLd*LRd - 7*nf^5*T*h^10*W^2*QLd*QR*LR^2*LRd^2 -
      71/2*nf^5*T*h^10*W^2*QLd*QR*LLd^2*LR^2 - 17*nf^5*T*h^10*W^2*QLd*QR*LL^2*
      LRd^2 - 7*nf^5*T*h^10*W^2*QLd*QR*LL^2*LLd^2 + 17*nf^5*T*h^10*W^2*QLd*QR*
      QRd^3*LRd + 71/4*nf^5*T*h^10*W^2*QLd*QR^4*LR + 17*nf^5*T*h^10*W^2*QLd^2*
      QRd*LLd*LR*LRd - 10*nf^5*T*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 7*nf^5*T*h^10*
      W^2*QLd^2*QR*QRd^2*LLd + 9*nf^5*T*h^10*W^2*QLd^3*LR*LRd^2 + 71/6*nf^5*T*
      h^10*W^2*QLd^3*LLd^2*LR + 17*nf^5*T*h^10*W^2*QLd^3*LL*LLd*LRd + 17*nf^5*
      T*h^10*W^2*QLd^3*QR*QRd*LRd + 71/4*nf^5*T*h^10*W^2*QLd^4*QR*LLd - 7*nf^5
      *T*h^10*W^2*QL*QRd*LR^2*LRd^2 - 17*nf^5*T*h^10*W^2*QL*QRd*LLd^2*LR^2 -
      71/2*nf^5*T*h^10*W^2*QL*QRd*LL^2*LRd^2 - 7*nf^5*T*h^10*W^2*QL*QRd*LL^2*
      LLd^2 + 71/4*nf^5*T*h^10*W^2*QL*QRd^4*LRd + 17*nf^5*T*h^10*W^2*QL*QR^2*
      LL*LLd*LR - 10*nf^5*T*h^10*W^2*QL*QR^2*LL^2*LRd + 17*nf^5*T*h^10*W^2*QL*
      QR^3*QRd*LR - 17*nf^5*T*h^10*W^2*QL*QLd*LLd*LR^2*LRd - 17*nf^5*T*h^10*
      W^2*QL*QLd*LL*LR*LRd^2 - 17*nf^5*T*h^10*W^2*QL*QLd*LL*LLd^2*LR - 17*nf^5
      *T*h^10*W^2*QL*QLd*LL^2*LLd*LRd + 17*nf^5*T*h^10*W^2*QL*QLd*QRd^3*LLd +
      17*nf^5*T*h^10*W^2*QL*QLd*QR^3*LL + 7*nf^5*T*h^10*W^2*QL*QLd^2*QRd^2*LRd
       + 17*nf^5*T*h^10*W^2*QL*QLd^3*QRd*LLd + 17/2*nf^5*T*h^10*W^2*QL*QLd^4*
      LRd - 10*nf^5*T*h^10*W^2*QL^2*QR*LLd*LR^2 + 17*nf^5*T*h^10*W^2*QL^2*QR*
      LL*LR*LRd + 7*nf^5*T*h^10*W^2*QL^2*QR^2*QRd*LL + 7*nf^5*T*h^10*W^2*QL^2*
      QLd*QR^2*LR + 9*nf^5*T*h^10*W^2*QL^3*LR^2*LRd + 17*nf^5*T*h^10*W^2*QL^3*
      LL*LLd*LR + 71/6*nf^5*T*h^10*W^2*QL^3*LL^2*LRd + 17*nf^5*T*h^10*W^2*QL^3
      *QR*QRd*LR + 17*nf^5*T*h^10*W^2*QL^3*QLd*QR*LL + 71/4*nf^5*T*h^10*W^2*
      QL^4*QRd*LL + 17/2*nf^5*T*h^10*W^2*QL^4*QLd*LR - 1/6*nf^5*T*h^10*B*LR^4*
      LRd^4 - 1/4*nf^5*T*h^10*B*LLd^2*LR^4*LRd^2 - 1/2*nf^5*T*h^10*B*LLd^4*
      LR^4 + 1/3*nf^5*T*h^10*B*LL*LLd*LR^3*LRd^3 - 1/3*nf^5*T*h^10*B*LL*LLd^3*
      LR^3*LRd - 1/4*nf^5*T*h^10*B*LL^2*LR^2*LRd^4 - nf^5*T*h^10*B*LL^2*LLd^2*
      LR^2*LRd^2 - 1/4*nf^5*T*h^10*B*LL^2*LLd^4*LR^2 - 1/3*nf^5*T*h^10*B*LL^3*
      LLd*LR*LRd^3 + 1/3*nf^5*T*h^10*B*LL^3*LLd^3*LR*LRd - 1/2*nf^5*T*h^10*B*
      LL^4*LRd^4 - 1/4*nf^5*T*h^10*B*LL^4*LLd^2*LRd^2 - 1/6*nf^5*T*h^10*B*LL^4
      *LLd^4 + 1/18*nf^5*T*h^10*B*QRd^3*LR^2*LRd^3 + 2/3*nf^5*T*h^10*B*QRd^3*
      LLd^2*LR^2*LRd - 1/6*nf^5*T*h^10*B*QRd^3*LL*LLd*LR*LRd^2 + 4/9*nf^5*T*
      h^10*B*QRd^3*LL^2*LRd^3 - 7/18*nf^5*T*h^10*B*QRd^6*LRd^2 - 7/36*nf^5*T*
      h^10*B*QRd^6*LLd^2 + 1/3*nf^5*T*h^10*B*QR*QRd*LR^3*LRd^3 - 1/6*nf^5*T*
      h^10*B*QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*T*h^10*B*QR*QRd*LL*LLd^3*LR^2 -
      1/6*nf^5*T*h^10*B*QR*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*T*h^10*B*QR*QRd*LL^3*
      LLd*LRd^2 + 1/3*nf^5*T*h^10*B*QR*QRd*LL^3*LLd^3 - 1/2*nf^5*T*h^10*B*QR*
      QRd^4*LR*LRd^2 - 1/4*nf^5*T*h^10*B*QR*QRd^4*LLd^2*LR - nf^5*T*h^10*B*QR*
      QRd^4*LL*LLd*LRd - nf^5*T*h^10*B*QR^2*QRd^2*LR^2*LRd^2 - nf^5*T*h^10*B*
      QR^2*QRd^2*LL^2*LLd^2 - 1/3*nf^5*T*h^10*B*QR^2*QRd^5*LRd + 1/18*nf^5*T*
      h^10*B*QR^3*LR^3*LRd^2 + 4/9*nf^5*T*h^10*B*QR^3*LLd^2*LR^3 - 1/6*nf^5*T*
      h^10*B*QR^3*LL*LLd*LR^2*LRd + 2/3*nf^5*T*h^10*B*QR^3*LL^2*LR*LRd^2 - 1/2
      *nf^5*T*h^10*B*QR^4*QRd*LR^2*LRd - nf^5*T*h^10*B*QR^4*QRd*LL*LLd*LR - 1/
      4*nf^5*T*h^10*B*QR^4*QRd*LL^2*LRd - 1/6*nf^5*T*h^10*B*QR^4*QRd^4 - 1/3*
      nf^5*T*h^10*B*QR^5*QRd^2*LR - 7/18*nf^5*T*h^10*B*QR^6*LR^2 - 7/36*nf^5*T
      *h^10*B*QR^6*LL^2 + 1/2*nf^5*T*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/6*
      nf^5*T*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*T*h^10*B*QLd*QRd^2*LL*LR*
      LRd^3 + 1/2*nf^5*T*h^10*B*QLd*QRd^2*LL^2*LLd^3 - 5/6*nf^5*T*h^10*B*QLd*
      QRd^5*LLd*LRd + 1/6*nf^5*T*h^10*B*QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*T*
      h^10*B*QLd*QR*LLd^3*LR^3 + 1/6*nf^5*T*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 1/6*
      nf^5*T*h^10*B*QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*T*h^10*B*QLd*QR*LL^3*LRd^3
       + 1/6*nf^5*T*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 5/12*nf^5*T*h^10*B*QLd*QR^2
      *QRd^4*LLd - 1/4*nf^5*T*h^10*B*QLd*QR^4*LLd*LR^2 - nf^5*T*h^10*B*QLd*
      QR^4*LL*LR*LRd - 1/2*nf^5*T*h^10*B*QLd*QR^4*LL^2*LLd - 5/6*nf^5*T*h^10*B
      *QLd*QR^5*QRd*LL + 1/2*nf^5*T*h^10*B*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^5*T*
      h^10*B*QLd^2*QRd*LL*LLd^3*LR - 1/6*nf^5*T*h^10*B*QLd^2*QRd*LL^2*LRd^3 +
      1/2*nf^5*T*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd - 1/4*nf^5*T*h^10*B*QLd^2*
      QRd^4*LRd^2 - 7/6*nf^5*T*h^10*B*QLd^2*QRd^4*LLd^2 + 1/2*nf^5*T*h^10*B*
      QLd^2*QR*QRd^2*LR*LRd^2 - nf^5*T*h^10*B*QLd^2*QR^2*LLd^2*LR^2 - nf^5*T*
      h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 3/2*nf^5*T*h^10*B*QLd^2*QR^2*QRd^3*LRd -
      1/4*nf^5*T*h^10*B*QLd^2*QR^4*QRd^2 + 1/4*nf^5*T*h^10*B*QLd^2*QR^5*LR + 4/
      9*nf^5*T*h^10*B*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T*h^10*B*QLd^3*LL*LLd^2*LR*
      LRd + 2/3*nf^5*T*h^10*B*QLd^3*LL^2*LLd*LRd^2 + 1/18*nf^5*T*h^10*B*QLd^3*
      LL^2*LLd^3 - 1/3*nf^5*T*h^10*B*QLd^3*QRd^3*LLd*LRd - 1/6*nf^5*T*h^10*B*
      QLd^3*QR^2*QRd^2*LLd - 7/6*nf^5*T*h^10*B*QLd^4*QRd^2*LRd^2 - 1/4*nf^5*T*
      h^10*B*QLd^4*QRd^2*LLd^2 - 1/2*nf^5*T*h^10*B*QLd^4*QR*LR*LRd^2 - 1/4*
      nf^5*T*h^10*B*QLd^4*QR*LLd^2*LR - nf^5*T*h^10*B*QLd^4*QR*LL*LLd*LRd - 2/
      3*nf^5*T*h^10*B*QLd^4*QR^2*QRd*LRd - 1/2*nf^5*T*h^10*B*QLd^4*QR^4 - 5/6*
      nf^5*T*h^10*B*QLd^5*QRd*LLd*LRd + 1/4*nf^5*T*h^10*B*QLd^5*QR^2*LLd - 7/
      36*nf^5*T*h^10*B*QLd^6*LRd^2 - 7/18*nf^5*T*h^10*B*QLd^6*LLd^2 + 1/6*nf^5
      *T*h^10*B*QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*T*h^10*B*QL*QRd*LLd^3*LR^3 +
      1/6*nf^5*T*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T*h^10*B*QL*QRd*LL^2*
      LLd^3*LR - 1/3*nf^5*T*h^10*B*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*T*h^10*B*QL*
      QRd*LL^3*LLd^2*LRd - nf^5*T*h^10*B*QL*QRd^4*LLd*LR*LRd - 1/4*nf^5*T*h^10
      *B*QL*QRd^4*LL*LRd^2 - 1/2*nf^5*T*h^10*B*QL*QRd^4*LL*LLd^2 - 5/6*nf^5*T*
      h^10*B*QL*QR*QRd^5*LLd + 1/6*nf^5*T*h^10*B*QL*QR^2*LLd*LR^3*LRd + 1/2*
      nf^5*T*h^10*B*QL*QR^2*LL*LR^2*LRd^2 - 1/6*nf^5*T*h^10*B*QL*QR^2*LL^3*
      LRd^2 + 1/2*nf^5*T*h^10*B*QL*QR^2*LL^3*LLd^2 + 5/12*nf^5*T*h^10*B*QL*
      QR^4*QRd^2*LL - 5/6*nf^5*T*h^10*B*QL*QR^5*LL*LR + 1/3*nf^5*T*h^10*B*QL*
      QLd*LR^3*LRd^3 - 1/6*nf^5*T*h^10*B*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T*
      h^10*B*QL*QLd*LL*LLd^3*LR^2 - 1/6*nf^5*T*h^10*B*QL*QLd*LL^2*LR*LRd^3 - 1/
      6*nf^5*T*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5*T*h^10*B*QL*QLd*LL^3*
      LLd^3 - nf^5*T*h^10*B*QL*QLd*QR*QRd^4*LRd + 1/3*nf^5*T*h^10*B*QL*QLd*
      QR^3*QRd^3 - nf^5*T*h^10*B*QL*QLd*QR^4*QRd*LR + 1/2*nf^5*T*h^10*B*QL*
      QLd^2*QRd^2*LL*LLd^2 - 1/6*nf^5*T*h^10*B*QL*QLd^2*QR*QRd^3*LLd - 2/3*
      nf^5*T*h^10*B*QL*QLd^2*QR^4*LL - 1/6*nf^5*T*h^10*B*QL*QLd^3*QR*QRd^2*LRd
       - 1/3*nf^5*T*h^10*B*QL*QLd^3*QR^3*QRd - nf^5*T*h^10*B*QL*QLd^4*LLd*LR*
      LRd - 1/4*nf^5*T*h^10*B*QL*QLd^4*LL*LRd^2 - 1/2*nf^5*T*h^10*B*QL*QLd^4*
      LL*LLd^2 - nf^5*T*h^10*B*QL*QLd^4*QR*QRd*LLd - 5/6*nf^5*T*h^10*B*QL*
      QLd^5*QR*LRd - nf^5*T*h^10*B*QL^2*QRd^2*LLd^2*LR^2 - nf^5*T*h^10*B*QL^2*
      QRd^2*LL^2*LRd^2 + 1/4*nf^5*T*h^10*B*QL^2*QRd^5*LRd + 1/2*nf^5*T*h^10*B*
      QL^2*QR*LR^3*LRd^2 - 1/6*nf^5*T*h^10*B*QL^2*QR*LLd^2*LR^3 + 1/2*nf^5*T*
      h^10*B*QL^2*QR*LL^2*LLd^2*LR + 1/6*nf^5*T*h^10*B*QL^2*QR*LL^3*LLd*LRd +
      1/2*nf^5*T*h^10*B*QL^2*QR^2*QRd*LR^2*LRd - 1/4*nf^5*T*h^10*B*QL^2*QR^2*
      QRd^4 + 3/2*nf^5*T*h^10*B*QL^2*QR^3*QRd^2*LR - 1/4*nf^5*T*h^10*B*QL^2*
      QR^4*LR^2 - 7/6*nf^5*T*h^10*B*QL^2*QR^4*LL^2 - 2/3*nf^5*T*h^10*B*QL^2*
      QLd*QRd^4*LLd + 1/2*nf^5*T*h^10*B*QL^2*QLd*QR^2*LL^2*LLd - 1/6*nf^5*T*
      h^10*B*QL^2*QLd*QR^3*QRd*LL - nf^5*T*h^10*B*QL^2*QLd^2*LR^2*LRd^2 - nf^5
      *T*h^10*B*QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^5*T*h^10*B*QL^2*QLd^2*QRd^3*LRd
       - nf^5*T*h^10*B*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^5*T*h^10*B*QL^2*QLd^2*
      QR^3*LR + 3/2*nf^5*T*h^10*B*QL^2*QLd^3*QRd^2*LLd + 5/12*nf^5*T*h^10*B*
      QL^2*QLd^4*QRd*LRd - 1/4*nf^5*T*h^10*B*QL^2*QLd^4*QR^2 - 1/3*nf^5*T*h^10
      *B*QL^2*QLd^5*LLd + 2/3*nf^5*T*h^10*B*QL^3*LL*LLd^2*LR^2 - 1/6*nf^5*T*
      h^10*B*QL^3*LL^2*LLd*LR*LRd + 4/9*nf^5*T*h^10*B*QL^3*LL^3*LRd^2 + 1/18*
      nf^5*T*h^10*B*QL^3*LL^3*LLd^2 - 1/6*nf^5*T*h^10*B*QL^3*QR^2*QRd^2*LL - 1/
      3*nf^5*T*h^10*B*QL^3*QR^3*LL*LR - 1/3*nf^5*T*h^10*B*QL^3*QLd*QR*QRd^3 -
      1/6*nf^5*T*h^10*B*QL^3*QLd*QR^2*QRd*LR + 3/2*nf^5*T*h^10*B*QL^3*QLd^2*
      QR^2*LL + 1/3*nf^5*T*h^10*B*QL^3*QLd^3*QR*QRd - 1/2*nf^5*T*h^10*B*QL^4*
      QRd*LR^2*LRd - nf^5*T*h^10*B*QL^4*QRd*LL*LLd*LR - 1/4*nf^5*T*h^10*B*QL^4
      *QRd*LL^2*LRd - 1/2*nf^5*T*h^10*B*QL^4*QRd^4 - 2/3*nf^5*T*h^10*B*QL^4*QR
      *QRd^2*LR - 7/6*nf^5*T*h^10*B*QL^4*QR^2*LR^2 - 1/4*nf^5*T*h^10*B*QL^4*
      QR^2*LL^2 - 1/4*nf^5*T*h^10*B*QL^4*QLd*LLd*LR^2 - nf^5*T*h^10*B*QL^4*QLd
      *LL*LR*LRd - 1/2*nf^5*T*h^10*B*QL^4*QLd*LL^2*LLd - nf^5*T*h^10*B*QL^4*
      QLd*QR*QRd*LL - 1/4*nf^5*T*h^10*B*QL^4*QLd^2*QRd^2 + 5/12*nf^5*T*h^10*B*
      QL^4*QLd^2*QR*LR - 1/6*nf^5*T*h^10*B*QL^4*QLd^4 + 1/4*nf^5*T*h^10*B*QL^5
      *QRd^2*LL - 5/6*nf^5*T*h^10*B*QL^5*QR*LL*LR - 5/6*nf^5*T*h^10*B*QL^5*QLd
      *QRd*LR - 1/3*nf^5*T*h^10*B*QL^5*QLd^2*LL - 7/36*nf^5*T*h^10*B*QL^6*LR^2
       - 7/18*nf^5*T*h^10*B*QL^6*LL^2 - 4*nf^5*T*h^10*B*G*QRd^3*LL*LRd^2 - 6*
      nf^5*T*h^10*B*G*QR*QRd*LLd*LR^2*LRd - 6*nf^5*T*h^10*B*G*QR*QRd*LL*LR*
      LRd^2 - 6*nf^5*T*h^10*B*G*QR*QRd*LL*LLd^2*LR - 6*nf^5*T*h^10*B*G*QR*QRd*
      LL^2*LLd*LRd - 4*nf^5*T*h^10*B*G*QR^3*LLd*LR^2 - 6*nf^5*T*h^10*B*G*QLd*
      QRd^2*LR*LRd^2 - 6*nf^5*T*h^10*B*G*QLd*QRd^2*LLd^2*LR - 3*nf^5*T*h^10*B*
      G*QLd*QR*LR^2*LRd^2 - 12*nf^5*T*h^10*B*G*QLd*QR*LLd^2*LR^2 - 6*nf^5*T*
      h^10*B*G*QLd*QR*LL^2*LRd^2 - 3*nf^5*T*h^10*B*G*QLd*QR*LL^2*LLd^2 - 3*
      nf^5*T*h^10*B*G*QLd*QR^3*QRd^2 - 6*nf^5*T*h^10*B*G*QLd^2*QRd*LL*LRd^2 -
      6*nf^5*T*h^10*B*G*QLd^2*QRd*LL*LLd^2 - 4*nf^5*T*h^10*B*G*QLd^3*LLd^2*LR
       - 4*nf^5*T*h^10*B*G*QLd^3*QR^3 - 3*nf^5*T*h^10*B*G*QL*QRd*LR^2*LRd^2 -
      6*nf^5*T*h^10*B*G*QL*QRd*LLd^2*LR^2 - 12*nf^5*T*h^10*B*G*QL*QRd*LL^2*
      LRd^2 - 3*nf^5*T*h^10*B*G*QL*QRd*LL^2*LLd^2 - 6*nf^5*T*h^10*B*G*QL*QR^2*
      LR^2*LRd - 6*nf^5*T*h^10*B*G*QL*QR^2*LL^2*LRd - 3*nf^5*T*h^10*B*G*QL*
      QR^2*QRd^3 - 6*nf^5*T*h^10*B*G*QL*QLd*LLd*LR^2*LRd - 6*nf^5*T*h^10*B*G*
      QL*QLd*LL*LR*LRd^2 - 6*nf^5*T*h^10*B*G*QL*QLd*LL*LLd^2*LR - 6*nf^5*T*
      h^10*B*G*QL*QLd*LL^2*LLd*LRd - 6*nf^5*T*h^10*B*G*QL*QLd^2*QR^2*QRd - 6*
      nf^5*T*h^10*B*G*QL^2*QR*LLd*LR^2 - 6*nf^5*T*h^10*B*G*QL^2*QR*LL^2*LLd -
      6*nf^5*T*h^10*B*G*QL^2*QLd*QR*QRd^2 - 3*nf^5*T*h^10*B*G*QL^2*QLd^3*QR -
      4*nf^5*T*h^10*B*G*QL^3*LL^2*LRd - 4*nf^5*T*h^10*B*G*QL^3*QRd^3 - 3*nf^5*
      T*h^10*B*G*QL^3*QLd^2*QRd - 7*nf^5*T*h^10*B*W*LLd*LR^3*LRd^2 - 28/3*nf^5
      *T*h^10*B*W*LLd^3*LR^3 - 7*nf^5*T*h^10*B*W*LL*LR^2*LRd^3 - 14*nf^5*T*
      h^10*B*W*LL*LLd^2*LR^2*LRd - 14*nf^5*T*h^10*B*W*LL^2*LLd*LR*LRd^2 - 7*
      nf^5*T*h^10*B*W*LL^2*LLd^3*LR - 28/3*nf^5*T*h^10*B*W*LL^3*LRd^3 - 7*nf^5
      *T*h^10*B*W*LL^3*LLd^2*LRd + 14*nf^5*T*h^10*B*W*QRd^3*LLd*LR*LRd + 28/3*
      nf^5*T*h^10*B*W*QRd^3*LL*LRd^2 + 7*nf^5*T*h^10*B*W*QRd^3*LL*LLd^2 - 14*
      nf^5*T*h^10*B*W*QR*QRd*LLd*LR^2*LRd - 14*nf^5*T*h^10*B*W*QR*QRd*LL*LR*
      LRd^2 - 14*nf^5*T*h^10*B*W*QR*QRd*LL*LLd^2*LR - 14*nf^5*T*h^10*B*W*QR*
      QRd*LL^2*LLd*LRd + 7*nf^5*T*h^10*B*W*QR*QRd^4*LLd + 28/3*nf^5*T*h^10*B*W
      *QR^3*LLd*LR^2 + 14*nf^5*T*h^10*B*W*QR^3*LL*LR*LRd + 7*nf^5*T*h^10*B*W*
      QR^3*LL^2*LLd + 7*nf^5*T*h^10*B*W*QR^4*QRd*LL - 7*nf^5*T*h^10*B*W*QLd*
      QRd^2*LLd^2*LR + 14*nf^5*T*h^10*B*W*QLd*QRd^2*LL*LLd*LRd - 7*nf^5*T*h^10
      *B*W*QLd*QR*LR^2*LRd^2 - 28*nf^5*T*h^10*B*W*QLd*QR*LLd^2*LR^2 - 14*nf^5*
      T*h^10*B*W*QLd*QR*LL^2*LRd^2 - 7*nf^5*T*h^10*B*W*QLd*QR*LL^2*LLd^2 + 14*
      nf^5*T*h^10*B*W*QLd*QR*QRd^3*LRd + 14*nf^5*T*h^10*B*W*QLd*QR^4*LR + 14*
      nf^5*T*h^10*B*W*QLd^2*QRd*LLd*LR*LRd - 7*nf^5*T*h^10*B*W*QLd^2*QRd*LL*
      LRd^2 + 7*nf^5*T*h^10*B*W*QLd^2*QR*QRd^2*LLd + 7*nf^5*T*h^10*B*W*QLd^3*
      LR*LRd^2 + 28/3*nf^5*T*h^10*B*W*QLd^3*LLd^2*LR + 14*nf^5*T*h^10*B*W*
      QLd^3*LL*LLd*LRd + 14*nf^5*T*h^10*B*W*QLd^3*QR*QRd*LRd + 14*nf^5*T*h^10*
      B*W*QLd^4*QR*LLd - 7*nf^5*T*h^10*B*W*QL*QRd*LR^2*LRd^2 - 14*nf^5*T*h^10*
      B*W*QL*QRd*LLd^2*LR^2 - 28*nf^5*T*h^10*B*W*QL*QRd*LL^2*LRd^2 - 7*nf^5*T*
      h^10*B*W*QL*QRd*LL^2*LLd^2 + 14*nf^5*T*h^10*B*W*QL*QRd^4*LRd + 14*nf^5*T
      *h^10*B*W*QL*QR^2*LL*LLd*LR - 7*nf^5*T*h^10*B*W*QL*QR^2*LL^2*LRd + 14*
      nf^5*T*h^10*B*W*QL*QR^3*QRd*LR - 14*nf^5*T*h^10*B*W*QL*QLd*LLd*LR^2*LRd
       - 14*nf^5*T*h^10*B*W*QL*QLd*LL*LR*LRd^2 - 14*nf^5*T*h^10*B*W*QL*QLd*LL*
      LLd^2*LR - 14*nf^5*T*h^10*B*W*QL*QLd*LL^2*LLd*LRd + 14*nf^5*T*h^10*B*W*
      QL*QLd*QRd^3*LLd + 14*nf^5*T*h^10*B*W*QL*QLd*QR^3*LL + 7*nf^5*T*h^10*B*W
      *QL*QLd^2*QRd^2*LRd + 14*nf^5*T*h^10*B*W*QL*QLd^3*QRd*LLd + 7*nf^5*T*
      h^10*B*W*QL*QLd^4*LRd - 7*nf^5*T*h^10*B*W*QL^2*QR*LLd*LR^2 + 14*nf^5*T*
      h^10*B*W*QL^2*QR*LL*LR*LRd + 7*nf^5*T*h^10*B*W*QL^2*QR^2*QRd*LL + 7*nf^5
      *T*h^10*B*W*QL^2*QLd*QR^2*LR + 7*nf^5*T*h^10*B*W*QL^3*LR^2*LRd + 14*nf^5
      *T*h^10*B*W*QL^3*LL*LLd*LR + 28/3*nf^5*T*h^10*B*W*QL^3*LL^2*LRd + 14*
      nf^5*T*h^10*B*W*QL^3*QR*QRd*LR + 14*nf^5*T*h^10*B*W*QL^3*QLd*QR*LL + 14*
      nf^5*T*h^10*B*W*QL^4*QRd*LL + 7*nf^5*T*h^10*B*W*QL^4*QLd*LR - nf^5*T*
      h^10*B^2*LLd*LR^3*LRd^2 - 5/2*nf^5*T*h^10*B^2*LLd^3*LR^3 - nf^5*T*h^10*
      B^2*LL*LR^2*LRd^3 - 3*nf^5*T*h^10*B^2*LL*LLd^2*LR^2*LRd - 3*nf^5*T*h^10*
      B^2*LL^2*LLd*LR*LRd^2 - nf^5*T*h^10*B^2*LL^2*LLd^3*LR - 5/2*nf^5*T*h^10*
      B^2*LL^3*LRd^3 - nf^5*T*h^10*B^2*LL^3*LLd^2*LRd + 3*nf^5*T*h^10*B^2*
      QRd^3*LLd*LR*LRd + 5/2*nf^5*T*h^10*B^2*QRd^3*LL*LRd^2 + 2*nf^5*T*h^10*
      B^2*QRd^3*LL*LLd^2 - 3*nf^5*T*h^10*B^2*QR*QRd*LLd*LR^2*LRd - 3*nf^5*T*
      h^10*B^2*QR*QRd*LL*LR*LRd^2 - 3*nf^5*T*h^10*B^2*QR*QRd*LL*LLd^2*LR - 3*
      nf^5*T*h^10*B^2*QR*QRd*LL^2*LLd*LRd + 3/2*nf^5*T*h^10*B^2*QR*QRd^4*LLd
       + 5/2*nf^5*T*h^10*B^2*QR^3*LLd*LR^2 + 3*nf^5*T*h^10*B^2*QR^3*LL*LR*LRd
       + 2*nf^5*T*h^10*B^2*QR^3*LL^2*LLd + 3/2*nf^5*T*h^10*B^2*QR^4*QRd*LL - 3
      *nf^5*T*h^10*B^2*QLd*QRd^2*LLd^2*LR + 3*nf^5*T*h^10*B^2*QLd*QRd^2*LL*LLd
      *LRd - 15/2*nf^5*T*h^10*B^2*QLd*QR*LLd^2*LR^2 - 3*nf^5*T*h^10*B^2*QLd*QR
      *LL^2*LRd^2 + 3*nf^5*T*h^10*B^2*QLd*QR*QRd^3*LRd + 15/4*nf^5*T*h^10*B^2*
      QLd*QR^4*LR + 3*nf^5*T*h^10*B^2*QLd^2*QRd*LLd*LR*LRd - 3*nf^5*T*h^10*B^2
      *QLd^2*QRd*LL*LRd^2 + 2*nf^5*T*h^10*B^2*QLd^3*LR*LRd^2 + 5/2*nf^5*T*h^10
      *B^2*QLd^3*LLd^2*LR + 3*nf^5*T*h^10*B^2*QLd^3*LL*LLd*LRd + 3*nf^5*T*h^10
      *B^2*QLd^3*QR*QRd*LRd + 15/4*nf^5*T*h^10*B^2*QLd^4*QR*LLd - 3*nf^5*T*
      h^10*B^2*QL*QRd*LLd^2*LR^2 - 15/2*nf^5*T*h^10*B^2*QL*QRd*LL^2*LRd^2 + 15/
      4*nf^5*T*h^10*B^2*QL*QRd^4*LRd + 3*nf^5*T*h^10*B^2*QL*QR^2*LL*LLd*LR - 3
      *nf^5*T*h^10*B^2*QL*QR^2*LL^2*LRd + 3*nf^5*T*h^10*B^2*QL*QR^3*QRd*LR - 3
      *nf^5*T*h^10*B^2*QL*QLd*LLd*LR^2*LRd - 3*nf^5*T*h^10*B^2*QL*QLd*LL*LR*
      LRd^2 - 3*nf^5*T*h^10*B^2*QL*QLd*LL*LLd^2*LR - 3*nf^5*T*h^10*B^2*QL*QLd*
      LL^2*LLd*LRd + 3*nf^5*T*h^10*B^2*QL*QLd*QRd^3*LLd + 3*nf^5*T*h^10*B^2*QL
      *QLd*QR^3*LL + 3*nf^5*T*h^10*B^2*QL*QLd^3*QRd*LLd + 3/2*nf^5*T*h^10*B^2*
      QL*QLd^4*LRd - 3*nf^5*T*h^10*B^2*QL^2*QR*LLd*LR^2 + 3*nf^5*T*h^10*B^2*
      QL^2*QR*LL*LR*LRd + 2*nf^5*T*h^10*B^2*QL^3*LR^2*LRd + 3*nf^5*T*h^10*B^2*
      QL^3*LL*LLd*LR + 5/2*nf^5*T*h^10*B^2*QL^3*LL^2*LRd + 3*nf^5*T*h^10*B^2*
      QL^3*QR*QRd*LR + 3*nf^5*T*h^10*B^2*QL^3*QLd*QR*LL + 15/4*nf^5*T*h^10*B^2
      *QL^4*QRd*LL + 3/2*nf^5*T*h^10*B^2*QL^4*QLd*LR - 1/12*nf^5*T*h^10*p^2*
      LR^4*LRd^4 - 19/12*nf^5*T*h^10*p^2*LLd^2*LR^4*LRd^2 - 1/12*nf^5*T*h^10*
      p^2*LLd^4*LR^4 - 1/3*nf^5*T*h^10*p^2*LL*LLd*LR^3*LRd^3 - 19/12*nf^5*T*
      h^10*p^2*LL^2*LR^2*LRd^4 + 7/2*nf^5*T*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 -
      19/12*nf^5*T*h^10*p^2*LL^2*LLd^4*LR^2 - 1/3*nf^5*T*h^10*p^2*LL^3*LLd^3*
      LR*LRd - 1/12*nf^5*T*h^10*p^2*LL^4*LRd^4 - 19/12*nf^5*T*h^10*p^2*LL^4*
      LLd^2*LRd^2 - 1/12*nf^5*T*h^10*p^2*LL^4*LLd^4 + 1/36*nf^5*T*h^10*p^2*
      QRd^3*LR^2*LRd^3 - 23/12*nf^5*T*h^10*p^2*QRd^3*LLd^2*LR^2*LRd - 10/9*
      nf^5*T*h^10*p^2*QRd^3*LL^2*LRd^3 - 1/12*nf^5*T*h^10*p^2*QRd^3*LL^2*LLd^2
      *LRd - 1/36*nf^5*T*h^10*p^2*QRd^6*LRd^2 - 73/72*nf^5*T*h^10*p^2*QRd^6*
      LLd^2 - 1/3*nf^5*T*h^10*p^2*QR*QRd*LR^3*LRd^3 - 1/3*nf^5*T*h^10*p^2*QR*
      QRd*LL^3*LLd^3 - 11/8*nf^5*T*h^10*p^2*QR*QRd^4*LR*LRd^2 - 45/8*nf^5*T*
      h^10*p^2*QR*QRd^4*LLd^2*LR - 7/2*nf^5*T*h^10*p^2*QR*QRd^4*LL*LLd*LRd + 7/
      2*nf^5*T*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 1/2*nf^5*T*h^10*p^2*QR^2*QRd^2
      *LLd^2*LR^2 - 1/2*nf^5*T*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 7/2*nf^5*T*
      h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 - 41/24*nf^5*T*h^10*p^2*QR^2*QRd^5*LRd +
      1/36*nf^5*T*h^10*p^2*QR^3*LR^3*LRd^2 - 10/9*nf^5*T*h^10*p^2*QR^3*LLd^2*
      LR^3 - 23/12*nf^5*T*h^10*p^2*QR^3*LL^2*LR*LRd^2 - 1/12*nf^5*T*h^10*p^2*
      QR^3*LL^2*LLd^2*LR - 11/8*nf^5*T*h^10*p^2*QR^4*QRd*LR^2*LRd - 7/2*nf^5*T
      *h^10*p^2*QR^4*QRd*LL*LLd*LR - 45/8*nf^5*T*h^10*p^2*QR^4*QRd*LL^2*LRd -
      1/12*nf^5*T*h^10*p^2*QR^4*QRd^4 - 41/24*nf^5*T*h^10*p^2*QR^5*QRd^2*LR -
      1/36*nf^5*T*h^10*p^2*QR^6*LR^2 - 73/72*nf^5*T*h^10*p^2*QR^6*LL^2 - 7/4*
      nf^5*T*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 7/12*nf^5*T*h^10*p^2*QLd*
      QRd^2*LLd^3*LR^2 + 3/4*nf^5*T*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 7/4*
      nf^5*T*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 - 7/2*nf^5*T*h^10*p^2*QLd*QRd^5*LLd
      *LRd - 2/3*nf^5*T*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 - 2/3*nf^5*T*h^10*p^2*
      QLd*QR*LLd^3*LR^3 - 1/6*nf^5*T*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 - 2/3*nf^5*
      T*h^10*p^2*QLd*QR*LL^2*LLd^3*LR - 1/6*nf^5*T*h^10*p^2*QLd*QR*LL^3*LLd^2*
      LRd - 181/24*nf^5*T*h^10*p^2*QLd*QR^2*QRd^4*LLd - 2*nf^5*T*h^10*p^2*QLd*
      QR^4*LLd*LR^2 - 7/2*nf^5*T*h^10*p^2*QLd*QR^4*LL*LR*LRd - 13/8*nf^5*T*
      h^10*p^2*QLd*QR^4*LL^2*LLd - 7/2*nf^5*T*h^10*p^2*QLd*QR^5*QRd*LL - 7/4*
      nf^5*T*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 3/4*nf^5*T*h^10*p^2*QLd^2*QRd*
      LLd^2*LR^2*LRd + 7/12*nf^5*T*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 7/4*nf^5*T*
      h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd - 25/24*nf^5*T*h^10*p^2*QLd^2*QRd^4*
      LRd^2 + 5/12*nf^5*T*h^10*p^2*QLd^2*QRd^4*LLd^2 - 7/4*nf^5*T*h^10*p^2*
      QLd^2*QR*QRd^2*LR*LRd^2 + 1/4*nf^5*T*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR -
      nf^5*T*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2 + 2*nf^5*T*h^10*p^2*QLd^2*QR^2*
      LLd^2*LR^2 + 7/2*nf^5*T*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 - nf^5*T*h^10*p^2
      *QLd^2*QR^2*LL^2*LLd^2 - 21/4*nf^5*T*h^10*p^2*QLd^2*QR^2*QRd^3*LRd - 19/
      12*nf^5*T*h^10*p^2*QLd^2*QR^4*QRd^2 - 3*nf^5*T*h^10*p^2*QLd^2*QR^5*LR -
      1/12*nf^5*T*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 10/9*nf^5*T*h^10*p^2*QLd^3*
      LLd^3*LR^2 - 23/12*nf^5*T*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 + 1/36*nf^5*T*
      h^10*p^2*QLd^3*LL^2*LLd^3 + 1/3*nf^5*T*h^10*p^2*QLd^3*QRd^3*LLd*LRd + 13/
      12*nf^5*T*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 5/12*nf^5*T*h^10*p^2*QLd^4*
      QRd^2*LRd^2 - 25/24*nf^5*T*h^10*p^2*QLd^4*QRd^2*LLd^2 - 13/8*nf^5*T*h^10
      *p^2*QLd^4*QR*LR*LRd^2 - 2*nf^5*T*h^10*p^2*QLd^4*QR*LLd^2*LR - 7/2*nf^5*
      T*h^10*p^2*QLd^4*QR*LL*LLd*LRd - 5/8*nf^5*T*h^10*p^2*QLd^4*QR^2*QRd*LRd
       - 1/12*nf^5*T*h^10*p^2*QLd^4*QR^4 - 7/2*nf^5*T*h^10*p^2*QLd^5*QRd*LLd*
      LRd - 3*nf^5*T*h^10*p^2*QLd^5*QR^2*LLd - 73/72*nf^5*T*h^10*p^2*QLd^6*
      LRd^2 - 1/36*nf^5*T*h^10*p^2*QLd^6*LLd^2 - 1/6*nf^5*T*h^10*p^2*QL*QRd*
      LLd*LR^3*LRd^2 - 2/3*nf^5*T*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 - 1/6*nf^5*T*
      h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 2/3*nf^5*T*h^10*p^2*QL*QRd*LL^3*LRd^3 -
      2/3*nf^5*T*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd - 7/2*nf^5*T*h^10*p^2*QL*QRd^4
      *LLd*LR*LRd - 2*nf^5*T*h^10*p^2*QL*QRd^4*LL*LRd^2 - 13/8*nf^5*T*h^10*p^2
      *QL*QRd^4*LL*LLd^2 - 7/2*nf^5*T*h^10*p^2*QL*QR*QRd^5*LLd - 7/4*nf^5*T*
      h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 + 3/4*nf^5*T*h^10*p^2*QL*QR^2*LL*LLd^2*
      LR^2 + 7/12*nf^5*T*h^10*p^2*QL*QR^2*LL^3*LRd^2 - 7/4*nf^5*T*h^10*p^2*QL*
      QR^2*LL^3*LLd^2 - 181/24*nf^5*T*h^10*p^2*QL*QR^4*QRd^2*LL - 7/2*nf^5*T*
      h^10*p^2*QL*QR^5*LL*LR - 1/3*nf^5*T*h^10*p^2*QL*QLd*LR^3*LRd^3 - 1/3*
      nf^5*T*h^10*p^2*QL*QLd*LL^3*LLd^3 - 7/2*nf^5*T*h^10*p^2*QL*QLd*QR*QRd^4*
      LRd - 1/3*nf^5*T*h^10*p^2*QL*QLd*QR^3*QRd^3 - 7/2*nf^5*T*h^10*p^2*QL*QLd
      *QR^4*QRd*LR + 1/4*nf^5*T*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 7/4*nf^5*T*
      h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 + 1/6*nf^5*T*h^10*p^2*QL*QLd^2*QR*QRd^3
      *LLd - 5/8*nf^5*T*h^10*p^2*QL*QLd^2*QR^4*LL + 1/6*nf^5*T*h^10*p^2*QL*
      QLd^3*QR*QRd^2*LRd - 7/2*nf^5*T*h^10*p^2*QL*QLd^4*LLd*LR*LRd - 45/8*nf^5
      *T*h^10*p^2*QL*QLd^4*LL*LRd^2 - 11/8*nf^5*T*h^10*p^2*QL*QLd^4*LL*LLd^2
       - 7/2*nf^5*T*h^10*p^2*QL*QLd^4*QR*QRd*LLd - 7/2*nf^5*T*h^10*p^2*QL*
      QLd^5*QR*LRd - nf^5*T*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 7/2*nf^5*T*h^10*
      p^2*QL^2*QRd^2*LLd^2*LR^2 + 2*nf^5*T*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 -
      nf^5*T*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 - 3*nf^5*T*h^10*p^2*QL^2*QRd^5*LRd
       - 7/4*nf^5*T*h^10*p^2*QL^2*QR*LR^3*LRd^2 + 7/12*nf^5*T*h^10*p^2*QL^2*QR
      *LLd^2*LR^3 + 3/4*nf^5*T*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 - 7/4*nf^5*T*
      h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 7/4*nf^5*T*h^10*p^2*QL^2*QR^2*QRd*LR^2*
      LRd + 1/4*nf^5*T*h^10*p^2*QL^2*QR^2*QRd*LL^2*LRd - 19/12*nf^5*T*h^10*p^2
      *QL^2*QR^2*QRd^4 - 21/4*nf^5*T*h^10*p^2*QL^2*QR^3*QRd^2*LR - 25/24*nf^5*
      T*h^10*p^2*QL^2*QR^4*LR^2 + 5/12*nf^5*T*h^10*p^2*QL^2*QR^4*LL^2 - 5/8*
      nf^5*T*h^10*p^2*QL^2*QLd*QRd^4*LLd + 1/4*nf^5*T*h^10*p^2*QL^2*QLd*QR^2*
      LLd*LR^2 - 7/4*nf^5*T*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 1/6*nf^5*T*h^10*
      p^2*QL^2*QLd*QR^3*QRd*LL + 7/2*nf^5*T*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 - 1/
      2*nf^5*T*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 - 1/2*nf^5*T*h^10*p^2*QL^2*QLd^2
      *LL^2*LRd^2 + 7/2*nf^5*T*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 13/12*nf^5*T*
      h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 7/2*nf^5*T*h^10*p^2*QL^2*QLd^2*QR^2*
      QRd^2 + 13/12*nf^5*T*h^10*p^2*QL^2*QLd^2*QR^3*LR - 21/4*nf^5*T*h^10*p^2*
      QL^2*QLd^3*QRd^2*LLd - 181/24*nf^5*T*h^10*p^2*QL^2*QLd^4*QRd*LRd - 19/12
      *nf^5*T*h^10*p^2*QL^2*QLd^4*QR^2 - 41/24*nf^5*T*h^10*p^2*QL^2*QLd^5*LLd
       - 1/12*nf^5*T*h^10*p^2*QL^3*LL*LR^2*LRd^2 - 23/12*nf^5*T*h^10*p^2*QL^3*
      LL*LLd^2*LR^2 - 10/9*nf^5*T*h^10*p^2*QL^3*LL^3*LRd^2 + 1/36*nf^5*T*h^10*
      p^2*QL^3*LL^3*LLd^2 + 13/12*nf^5*T*h^10*p^2*QL^3*QR^2*QRd^2*LL + 1/3*
      nf^5*T*h^10*p^2*QL^3*QR^3*LL*LR + 1/6*nf^5*T*h^10*p^2*QL^3*QLd*QR^2*QRd*
      LR - 21/4*nf^5*T*h^10*p^2*QL^3*QLd^2*QR^2*LL - 1/3*nf^5*T*h^10*p^2*QL^3*
      QLd^3*QR*QRd - 13/8*nf^5*T*h^10*p^2*QL^4*QRd*LR^2*LRd - 7/2*nf^5*T*h^10*
      p^2*QL^4*QRd*LL*LLd*LR - 2*nf^5*T*h^10*p^2*QL^4*QRd*LL^2*LRd - 1/12*nf^5
      *T*h^10*p^2*QL^4*QRd^4 - 5/8*nf^5*T*h^10*p^2*QL^4*QR*QRd^2*LR + 5/12*
      nf^5*T*h^10*p^2*QL^4*QR^2*LR^2 - 25/24*nf^5*T*h^10*p^2*QL^4*QR^2*LL^2 -
      45/8*nf^5*T*h^10*p^2*QL^4*QLd*LLd*LR^2 - 7/2*nf^5*T*h^10*p^2*QL^4*QLd*LL
      *LR*LRd - 11/8*nf^5*T*h^10*p^2*QL^4*QLd*LL^2*LLd - 7/2*nf^5*T*h^10*p^2*
      QL^4*QLd*QR*QRd*LL - 19/12*nf^5*T*h^10*p^2*QL^4*QLd^2*QRd^2 - 181/24*
      nf^5*T*h^10*p^2*QL^4*QLd^2*QR*LR - 1/12*nf^5*T*h^10*p^2*QL^4*QLd^4 - 3*
      nf^5*T*h^10*p^2*QL^5*QRd^2*LL - 7/2*nf^5*T*h^10*p^2*QL^5*QR*LL*LR - 7/2*
      nf^5*T*h^10*p^2*QL^5*QLd*QRd*LR - 41/24*nf^5*T*h^10*p^2*QL^5*QLd^2*LL -
      73/72*nf^5*T*h^10*p^2*QL^6*LR^2 - 1/36*nf^5*T*h^10*p^2*QL^6*LL^2 - 34*
      nf^5*T*h^10*p^2*G*QRd^3*LL*LRd^2 - 45/2*nf^5*T*h^10*p^2*G*QRd^3*LL*LLd^2
       - 147/2*nf^5*T*h^10*p^2*G*QR*QRd*LLd*LR^2*LRd - 147/2*nf^5*T*h^10*p^2*G
      *QR*QRd*LL*LR*LRd^2 - 147/2*nf^5*T*h^10*p^2*G*QR*QRd*LL*LLd^2*LR - 147/2
      *nf^5*T*h^10*p^2*G*QR*QRd*LL^2*LLd*LRd - 34*nf^5*T*h^10*p^2*G*QR^3*LLd*
      LR^2 - 45/2*nf^5*T*h^10*p^2*G*QR^3*LL^2*LLd - 147/2*nf^5*T*h^10*p^2*G*
      QLd*QRd^2*LR*LRd^2 - 147/2*nf^5*T*h^10*p^2*G*QLd*QRd^2*LLd^2*LR - 141/2*
      nf^5*T*h^10*p^2*G*QLd*QR*LR^2*LRd^2 - 102*nf^5*T*h^10*p^2*G*QLd*QR*LLd^2
      *LR^2 - 147/2*nf^5*T*h^10*p^2*G*QLd*QR*LL^2*LRd^2 - 141/2*nf^5*T*h^10*
      p^2*G*QLd*QR*LL^2*LLd^2 - 48*nf^5*T*h^10*p^2*G*QLd*QR^3*QRd^2 - 147/2*
      nf^5*T*h^10*p^2*G*QLd^2*QRd*LL*LRd^2 - 147/2*nf^5*T*h^10*p^2*G*QLd^2*QRd
      *LL*LLd^2 - 45/2*nf^5*T*h^10*p^2*G*QLd^3*LR*LRd^2 - 34*nf^5*T*h^10*p^2*G
      *QLd^3*LLd^2*LR - 34*nf^5*T*h^10*p^2*G*QLd^3*QR^3 - 141/2*nf^5*T*h^10*
      p^2*G*QL*QRd*LR^2*LRd^2 - 147/2*nf^5*T*h^10*p^2*G*QL*QRd*LLd^2*LR^2 -
      102*nf^5*T*h^10*p^2*G*QL*QRd*LL^2*LRd^2 - 141/2*nf^5*T*h^10*p^2*G*QL*QRd
      *LL^2*LLd^2 - 147/2*nf^5*T*h^10*p^2*G*QL*QR^2*LR^2*LRd - 147/2*nf^5*T*
      h^10*p^2*G*QL*QR^2*LL^2*LRd - 48*nf^5*T*h^10*p^2*G*QL*QR^2*QRd^3 - 147/2
      *nf^5*T*h^10*p^2*G*QL*QLd*LLd*LR^2*LRd - 147/2*nf^5*T*h^10*p^2*G*QL*QLd*
      LL*LR*LRd^2 - 147/2*nf^5*T*h^10*p^2*G*QL*QLd*LL*LLd^2*LR - 147/2*nf^5*T*
      h^10*p^2*G*QL*QLd*LL^2*LLd*LRd - 147/2*nf^5*T*h^10*p^2*G*QL*QLd^2*QR^2*
      QRd - 147/2*nf^5*T*h^10*p^2*G*QL^2*QR*LLd*LR^2 - 147/2*nf^5*T*h^10*p^2*G
      *QL^2*QR*LL^2*LLd - 147/2*nf^5*T*h^10*p^2*G*QL^2*QLd*QR*QRd^2 - 48*nf^5*
      T*h^10*p^2*G*QL^2*QLd^3*QR - 45/2*nf^5*T*h^10*p^2*G*QL^3*LR^2*LRd - 34*
      nf^5*T*h^10*p^2*G*QL^3*LL^2*LRd - 34*nf^5*T*h^10*p^2*G*QL^3*QRd^3 - 48*
      nf^5*T*h^10*p^2*G*QL^3*QLd^2*QRd - 112*nf^5*T*h^10*p^2*W*LLd*LR^3*LRd^2
       - 238/3*nf^5*T*h^10*p^2*W*LLd^3*LR^3 - 112*nf^5*T*h^10*p^2*W*LL*LR^2*
      LRd^3 - 343/2*nf^5*T*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 343/2*nf^5*T*h^10*
      p^2*W*LL^2*LLd*LR*LRd^2 - 112*nf^5*T*h^10*p^2*W*LL^2*LLd^3*LR - 238/3*
      nf^5*T*h^10*p^2*W*LL^3*LRd^3 - 112*nf^5*T*h^10*p^2*W*LL^3*LLd^2*LRd +
      343/2*nf^5*T*h^10*p^2*W*QRd^3*LLd*LR*LRd + 238/3*nf^5*T*h^10*p^2*W*QRd^3
      *LL*LRd^2 + 119/2*nf^5*T*h^10*p^2*W*QRd^3*LL*LLd^2 - 343/2*nf^5*T*h^10*
      p^2*W*QR*QRd*LLd*LR^2*LRd - 343/2*nf^5*T*h^10*p^2*W*QR*QRd*LL*LR*LRd^2
       - 343/2*nf^5*T*h^10*p^2*W*QR*QRd*LL*LLd^2*LR - 343/2*nf^5*T*h^10*p^2*W*
      QR*QRd*LL^2*LLd*LRd + 343/4*nf^5*T*h^10*p^2*W*QR*QRd^4*LLd + 238/3*nf^5*
      T*h^10*p^2*W*QR^3*LLd*LR^2 + 343/2*nf^5*T*h^10*p^2*W*QR^3*LL*LR*LRd +
      119/2*nf^5*T*h^10*p^2*W*QR^3*LL^2*LLd + 343/4*nf^5*T*h^10*p^2*W*QR^4*QRd
      *LL - 7*nf^5*T*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 343/2*nf^5*T*h^10*p^2*W*
      QLd*QRd^2*LL*LLd*LRd - 329/2*nf^5*T*h^10*p^2*W*QLd*QR*LR^2*LRd^2 - 238*
      nf^5*T*h^10*p^2*W*QLd*QR*LLd^2*LR^2 - 343/2*nf^5*T*h^10*p^2*W*QLd*QR*
      LL^2*LRd^2 - 329/2*nf^5*T*h^10*p^2*W*QLd*QR*LL^2*LLd^2 + 343/2*nf^5*T*
      h^10*p^2*W*QLd*QR*QRd^3*LRd + 119*nf^5*T*h^10*p^2*W*QLd*QR^4*LR + 343/2*
      nf^5*T*h^10*p^2*W*QLd^2*QRd*LLd*LR*LRd - 7*nf^5*T*h^10*p^2*W*QLd^2*QRd*
      LL*LRd^2 + 329/2*nf^5*T*h^10*p^2*W*QLd^2*QR*QRd^2*LLd + 119/2*nf^5*T*
      h^10*p^2*W*QLd^3*LR*LRd^2 + 238/3*nf^5*T*h^10*p^2*W*QLd^3*LLd^2*LR + 343/
      2*nf^5*T*h^10*p^2*W*QLd^3*LL*LLd*LRd + 343/2*nf^5*T*h^10*p^2*W*QLd^3*QR*
      QRd*LRd + 119*nf^5*T*h^10*p^2*W*QLd^4*QR*LLd - 329/2*nf^5*T*h^10*p^2*W*
      QL*QRd*LR^2*LRd^2 - 343/2*nf^5*T*h^10*p^2*W*QL*QRd*LLd^2*LR^2 - 238*nf^5
      *T*h^10*p^2*W*QL*QRd*LL^2*LRd^2 - 329/2*nf^5*T*h^10*p^2*W*QL*QRd*LL^2*
      LLd^2 + 119*nf^5*T*h^10*p^2*W*QL*QRd^4*LRd + 343/2*nf^5*T*h^10*p^2*W*QL*
      QR^2*LL*LLd*LR - 7*nf^5*T*h^10*p^2*W*QL*QR^2*LL^2*LRd + 343/2*nf^5*T*
      h^10*p^2*W*QL*QR^3*QRd*LR - 343/2*nf^5*T*h^10*p^2*W*QL*QLd*LLd*LR^2*LRd
       - 343/2*nf^5*T*h^10*p^2*W*QL*QLd*LL*LR*LRd^2 - 343/2*nf^5*T*h^10*p^2*W*
      QL*QLd*LL*LLd^2*LR - 343/2*nf^5*T*h^10*p^2*W*QL*QLd*LL^2*LLd*LRd + 343/2
      *nf^5*T*h^10*p^2*W*QL*QLd*QRd^3*LLd + 343/2*nf^5*T*h^10*p^2*W*QL*QLd*
      QR^3*LL + 329/2*nf^5*T*h^10*p^2*W*QL*QLd^2*QRd^2*LRd + 343/2*nf^5*T*h^10
      *p^2*W*QL*QLd^3*QRd*LLd + 343/4*nf^5*T*h^10*p^2*W*QL*QLd^4*LRd - 7*nf^5*
      T*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 343/2*nf^5*T*h^10*p^2*W*QL^2*QR*LL*LR*
      LRd + 329/2*nf^5*T*h^10*p^2*W*QL^2*QR^2*QRd*LL + 329/2*nf^5*T*h^10*p^2*W
      *QL^2*QLd*QR^2*LR + 119/2*nf^5*T*h^10*p^2*W*QL^3*LR^2*LRd + 343/2*nf^5*T
      *h^10*p^2*W*QL^3*LL*LLd*LR + 238/3*nf^5*T*h^10*p^2*W*QL^3*LL^2*LRd + 343/
      2*nf^5*T*h^10*p^2*W*QL^3*QR*QRd*LR + 343/2*nf^5*T*h^10*p^2*W*QL^3*QLd*QR
      *LL + 119*nf^5*T*h^10*p^2*W*QL^4*QRd*LL + 343/4*nf^5*T*h^10*p^2*W*QL^4*
      QLd*LR - 48*nf^5*T*h^10*p^2*B*LLd*LR^3*LRd^2 - 34*nf^5*T*h^10*p^2*B*
      LLd^3*LR^3 - 48*nf^5*T*h^10*p^2*B*LL*LR^2*LRd^3 - 147/2*nf^5*T*h^10*p^2*
      B*LL*LLd^2*LR^2*LRd - 147/2*nf^5*T*h^10*p^2*B*LL^2*LLd*LR*LRd^2 - 48*
      nf^5*T*h^10*p^2*B*LL^2*LLd^3*LR - 34*nf^5*T*h^10*p^2*B*LL^3*LRd^3 - 48*
      nf^5*T*h^10*p^2*B*LL^3*LLd^2*LRd + 147/2*nf^5*T*h^10*p^2*B*QRd^3*LLd*LR*
      LRd + 34*nf^5*T*h^10*p^2*B*QRd^3*LL*LRd^2 + 51/2*nf^5*T*h^10*p^2*B*QRd^3
      *LL*LLd^2 - 147/2*nf^5*T*h^10*p^2*B*QR*QRd*LLd*LR^2*LRd - 147/2*nf^5*T*
      h^10*p^2*B*QR*QRd*LL*LR*LRd^2 - 147/2*nf^5*T*h^10*p^2*B*QR*QRd*LL*LLd^2*
      LR - 147/2*nf^5*T*h^10*p^2*B*QR*QRd*LL^2*LLd*LRd + 147/4*nf^5*T*h^10*p^2
      *B*QR*QRd^4*LLd + 34*nf^5*T*h^10*p^2*B*QR^3*LLd*LR^2 + 147/2*nf^5*T*h^10
      *p^2*B*QR^3*LL*LR*LRd + 51/2*nf^5*T*h^10*p^2*B*QR^3*LL^2*LLd + 147/4*
      nf^5*T*h^10*p^2*B*QR^4*QRd*LL - 3*nf^5*T*h^10*p^2*B*QLd*QRd^2*LLd^2*LR
       + 147/2*nf^5*T*h^10*p^2*B*QLd*QRd^2*LL*LLd*LRd - 141/2*nf^5*T*h^10*p^2*
      B*QLd*QR*LR^2*LRd^2 - 102*nf^5*T*h^10*p^2*B*QLd*QR*LLd^2*LR^2 - 147/2*
      nf^5*T*h^10*p^2*B*QLd*QR*LL^2*LRd^2 - 141/2*nf^5*T*h^10*p^2*B*QLd*QR*
      LL^2*LLd^2 + 147/2*nf^5*T*h^10*p^2*B*QLd*QR*QRd^3*LRd + 51*nf^5*T*h^10*
      p^2*B*QLd*QR^4*LR + 147/2*nf^5*T*h^10*p^2*B*QLd^2*QRd*LLd*LR*LRd - 3*
      nf^5*T*h^10*p^2*B*QLd^2*QRd*LL*LRd^2 + 141/2*nf^5*T*h^10*p^2*B*QLd^2*QR*
      QRd^2*LLd + 51/2*nf^5*T*h^10*p^2*B*QLd^3*LR*LRd^2 + 34*nf^5*T*h^10*p^2*B
      *QLd^3*LLd^2*LR + 147/2*nf^5*T*h^10*p^2*B*QLd^3*LL*LLd*LRd + 147/2*nf^5*
      T*h^10*p^2*B*QLd^3*QR*QRd*LRd + 51*nf^5*T*h^10*p^2*B*QLd^4*QR*LLd - 141/
      2*nf^5*T*h^10*p^2*B*QL*QRd*LR^2*LRd^2 - 147/2*nf^5*T*h^10*p^2*B*QL*QRd*
      LLd^2*LR^2 - 102*nf^5*T*h^10*p^2*B*QL*QRd*LL^2*LRd^2 - 141/2*nf^5*T*h^10
      *p^2*B*QL*QRd*LL^2*LLd^2 + 51*nf^5*T*h^10*p^2*B*QL*QRd^4*LRd + 147/2*
      nf^5*T*h^10*p^2*B*QL*QR^2*LL*LLd*LR - 3*nf^5*T*h^10*p^2*B*QL*QR^2*LL^2*
      LRd + 147/2*nf^5*T*h^10*p^2*B*QL*QR^3*QRd*LR - 147/2*nf^5*T*h^10*p^2*B*
      QL*QLd*LLd*LR^2*LRd - 147/2*nf^5*T*h^10*p^2*B*QL*QLd*LL*LR*LRd^2 - 147/2
      *nf^5*T*h^10*p^2*B*QL*QLd*LL*LLd^2*LR - 147/2*nf^5*T*h^10*p^2*B*QL*QLd*
      LL^2*LLd*LRd + 147/2*nf^5*T*h^10*p^2*B*QL*QLd*QRd^3*LLd + 147/2*nf^5*T*
      h^10*p^2*B*QL*QLd*QR^3*LL + 141/2*nf^5*T*h^10*p^2*B*QL*QLd^2*QRd^2*LRd
       + 147/2*nf^5*T*h^10*p^2*B*QL*QLd^3*QRd*LLd + 147/4*nf^5*T*h^10*p^2*B*QL
      *QLd^4*LRd - 3*nf^5*T*h^10*p^2*B*QL^2*QR*LLd*LR^2 + 147/2*nf^5*T*h^10*
      p^2*B*QL^2*QR*LL*LR*LRd + 141/2*nf^5*T*h^10*p^2*B*QL^2*QR^2*QRd*LL + 141/
      2*nf^5*T*h^10*p^2*B*QL^2*QLd*QR^2*LR + 51/2*nf^5*T*h^10*p^2*B*QL^3*LR^2*
      LRd + 147/2*nf^5*T*h^10*p^2*B*QL^3*LL*LLd*LR + 34*nf^5*T*h^10*p^2*B*QL^3
      *LL^2*LRd + 147/2*nf^5*T*h^10*p^2*B*QL^3*QR*QRd*LR + 147/2*nf^5*T*h^10*
      p^2*B*QL^3*QLd*QR*LL + 51*nf^5*T*h^10*p^2*B*QL^4*QRd*LL + 147/4*nf^5*T*
      h^10*p^2*B*QL^4*QLd*LR - 155/2*nf^5*T*h^10*p^4*LLd*LR^3*LRd^2 - 109/2*
      nf^5*T*h^10*p^4*LLd^3*LR^3 - 155/2*nf^5*T*h^10*p^4*LL*LR^2*LRd^3 - 123*
      nf^5*T*h^10*p^4*LL*LLd^2*LR^2*LRd - 123*nf^5*T*h^10*p^4*LL^2*LLd*LR*
      LRd^2 - 155/2*nf^5*T*h^10*p^4*LL^2*LLd^3*LR - 109/2*nf^5*T*h^10*p^4*LL^3
      *LRd^3 - 155/2*nf^5*T*h^10*p^4*LL^3*LLd^2*LRd + 123*nf^5*T*h^10*p^4*
      QRd^3*LLd*LR*LRd + 109/2*nf^5*T*h^10*p^4*QRd^3*LL*LRd^2 + 91/2*nf^5*T*
      h^10*p^4*QRd^3*LL*LLd^2 - 123*nf^5*T*h^10*p^4*QR*QRd*LLd*LR^2*LRd - 123*
      nf^5*T*h^10*p^4*QR*QRd*LL*LR*LRd^2 - 123*nf^5*T*h^10*p^4*QR*QRd*LL*LLd^2
      *LR - 123*nf^5*T*h^10*p^4*QR*QRd*LL^2*LLd*LRd + 123/2*nf^5*T*h^10*p^4*QR
      *QRd^4*LLd + 109/2*nf^5*T*h^10*p^4*QR^3*LLd*LR^2 + 123*nf^5*T*h^10*p^4*
      QR^3*LL*LR*LRd + 91/2*nf^5*T*h^10*p^4*QR^3*LL^2*LLd + 123/2*nf^5*T*h^10*
      p^4*QR^4*QRd*LL - 27/2*nf^5*T*h^10*p^4*QLd*QRd^2*LLd^2*LR + 123*nf^5*T*
      h^10*p^4*QLd*QRd^2*LL*LLd*LRd - 219/2*nf^5*T*h^10*p^4*QLd*QR*LR^2*LRd^2
       - 327/2*nf^5*T*h^10*p^4*QLd*QR*LLd^2*LR^2 - 123*nf^5*T*h^10*p^4*QLd*QR*
      LL^2*LRd^2 - 219/2*nf^5*T*h^10*p^4*QLd*QR*LL^2*LLd^2 + 123*nf^5*T*h^10*
      p^4*QLd*QR*QRd^3*LRd + 327/4*nf^5*T*h^10*p^4*QLd*QR^4*LR + 123*nf^5*T*
      h^10*p^4*QLd^2*QRd*LLd*LR*LRd - 27/2*nf^5*T*h^10*p^4*QLd^2*QRd*LL*LRd^2
       + 219/2*nf^5*T*h^10*p^4*QLd^2*QR*QRd^2*LLd + 91/2*nf^5*T*h^10*p^4*QLd^3
      *LR*LRd^2 + 109/2*nf^5*T*h^10*p^4*QLd^3*LLd^2*LR + 123*nf^5*T*h^10*p^4*
      QLd^3*LL*LLd*LRd + 123*nf^5*T*h^10*p^4*QLd^3*QR*QRd*LRd + 327/4*nf^5*T*
      h^10*p^4*QLd^4*QR*LLd - 219/2*nf^5*T*h^10*p^4*QL*QRd*LR^2*LRd^2 - 123*
      nf^5*T*h^10*p^4*QL*QRd*LLd^2*LR^2 - 327/2*nf^5*T*h^10*p^4*QL*QRd*LL^2*
      LRd^2 - 219/2*nf^5*T*h^10*p^4*QL*QRd*LL^2*LLd^2 + 327/4*nf^5*T*h^10*p^4*
      QL*QRd^4*LRd + 123*nf^5*T*h^10*p^4*QL*QR^2*LL*LLd*LR - 27/2*nf^5*T*h^10*
      p^4*QL*QR^2*LL^2*LRd + 123*nf^5*T*h^10*p^4*QL*QR^3*QRd*LR - 123*nf^5*T*
      h^10*p^4*QL*QLd*LLd*LR^2*LRd - 123*nf^5*T*h^10*p^4*QL*QLd*LL*LR*LRd^2 -
      123*nf^5*T*h^10*p^4*QL*QLd*LL*LLd^2*LR - 123*nf^5*T*h^10*p^4*QL*QLd*LL^2
      *LLd*LRd + 123*nf^5*T*h^10*p^4*QL*QLd*QRd^3*LLd + 123*nf^5*T*h^10*p^4*QL
      *QLd*QR^3*LL + 219/2*nf^5*T*h^10*p^4*QL*QLd^2*QRd^2*LRd + 123*nf^5*T*
      h^10*p^4*QL*QLd^3*QRd*LLd + 123/2*nf^5*T*h^10*p^4*QL*QLd^4*LRd - 27/2*
      nf^5*T*h^10*p^4*QL^2*QR*LLd*LR^2 + 123*nf^5*T*h^10*p^4*QL^2*QR*LL*LR*LRd
       + 219/2*nf^5*T*h^10*p^4*QL^2*QR^2*QRd*LL + 219/2*nf^5*T*h^10*p^4*QL^2*
      QLd*QR^2*LR + 91/2*nf^5*T*h^10*p^4*QL^3*LR^2*LRd + 123*nf^5*T*h^10*p^4*
      QL^3*LL*LLd*LR + 109/2*nf^5*T*h^10*p^4*QL^3*LL^2*LRd + 123*nf^5*T*h^10*
      p^4*QL^3*QR*QRd*LR + 123*nf^5*T*h^10*p^4*QL^3*QLd*QR*LL + 327/4*nf^5*T*
      h^10*p^4*QL^4*QRd*LL + 123/2*nf^5*T*h^10*p^4*QL^4*QLd*LR + 1/8*nf^5*T*
      h^10*u*p*LR^4*LRd^4 - 19/8*nf^5*T*h^10*u*p*LLd^2*LR^4*LRd^2 - 17/6*nf^5*
      T*h^10*u*p*LLd^4*LR^4 + 2*nf^5*T*h^10*u*p*LL*LLd*LR^3*LRd^3 - 2*nf^5*T*
      h^10*u*p*LL*LLd^3*LR^3*LRd - 19/8*nf^5*T*h^10*u*p*LL^2*LR^2*LRd^4 - nf^5
      *T*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 - 19/8*nf^5*T*h^10*u*p*LL^2*LLd^4*LR^2
       - 2*nf^5*T*h^10*u*p*LL^3*LLd*LR*LRd^3 + 2*nf^5*T*h^10*u*p*LL^3*LLd^3*LR
      *LRd - 17/6*nf^5*T*h^10*u*p*LL^4*LRd^4 - 19/8*nf^5*T*h^10*u*p*LL^4*LLd^2
      *LRd^2 + 1/8*nf^5*T*h^10*u*p*LL^4*LLd^4 + 1/2*nf^5*T*h^10*u*p*QRd^3*LR^2
      *LRd^3 + 3/2*nf^5*T*h^10*u*p*QRd^3*LLd^2*LR^2*LRd - nf^5*T*h^10*u*p*
      QRd^3*LL*LLd*LR*LRd^2 + 3/2*nf^5*T*h^10*u*p*QRd^3*LL^2*LRd^3 - nf^5*T*
      h^10*u*p*QRd^6*LRd^2 - 9/8*nf^5*T*h^10*u*p*QRd^6*LLd^2 + 2*nf^5*T*h^10*u
      *p*QR*QRd*LR^3*LRd^3 - nf^5*T*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd - nf^5*T*
      h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - nf^5*T*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 -
      nf^5*T*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 2*nf^5*T*h^10*u*p*QR*QRd*LL^3*
      LLd^3 - 3/2*nf^5*T*h^10*u*p*QR*QRd^4*LR*LRd^2 - 7/2*nf^5*T*h^10*u*p*QR*
      QRd^4*LLd^2*LR - 9/2*nf^5*T*h^10*u*p*QR*QRd^4*LL*LLd*LRd - nf^5*T*h^10*u
      *p*QR^2*QRd^2*LR^2*LRd^2 - nf^5*T*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - nf^5*
      T*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - nf^5*T*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2
       - nf^5*T*h^10*u*p*QR^2*QRd^5*LRd + 1/2*nf^5*T*h^10*u*p*QR^3*LR^3*LRd^2
       + 3/2*nf^5*T*h^10*u*p*QR^3*LLd^2*LR^3 - nf^5*T*h^10*u*p*QR^3*LL*LLd*
      LR^2*LRd + 3/2*nf^5*T*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 3/2*nf^5*T*h^10*u*p*
      QR^4*QRd*LR^2*LRd - 9/2*nf^5*T*h^10*u*p*QR^4*QRd*LL*LLd*LR - 7/2*nf^5*T*
      h^10*u*p*QR^4*QRd*LL^2*LRd + 1/8*nf^5*T*h^10*u*p*QR^4*QRd^4 - nf^5*T*
      h^10*u*p*QR^5*QRd^2*LR - nf^5*T*h^10*u*p*QR^6*LR^2 - 9/8*nf^5*T*h^10*u*p
      *QR^6*LL^2 + 1/2*nf^5*T*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + nf^5*T*h^10*
      u*p*QLd*QRd^2*LL*LR*LRd^3 + 3/2*nf^5*T*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2
       + 1/2*nf^5*T*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 - 7/2*nf^5*T*h^10*u*p*QLd*
      QRd^5*LLd*LRd - 3*nf^5*T*h^10*u*p*QLd*QR*LLd^3*LR^3 + nf^5*T*h^10*u*p*
      QLd*QR*LL*LR^2*LRd^3 - 2*nf^5*T*h^10*u*p*QLd*QR*LL^3*LRd^3 + nf^5*T*h^10
      *u*p*QLd*QR*LL^3*LLd^2*LRd - 2*nf^5*T*h^10*u*p*QLd*QR^2*QRd^4*LLd - nf^5
      *T*h^10*u*p*QLd*QR^4*LLd*LR^2 - 9/2*nf^5*T*h^10*u*p*QLd*QR^4*LL*LR*LRd
       - 2*nf^5*T*h^10*u*p*QLd*QR^4*LL^2*LLd - 7/2*nf^5*T*h^10*u*p*QLd*QR^5*
      QRd*LL + 1/2*nf^5*T*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 + 3/2*nf^5*T*h^10*u*p*
      QLd^2*QRd*LLd^2*LR^2*LRd + nf^5*T*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR + 1/2*
      nf^5*T*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd - 13/8*nf^5*T*h^10*u*p*QLd^2*
      QRd^4*LRd^2 - 29/8*nf^5*T*h^10*u*p*QLd^2*QRd^4*LLd^2 + 1/2*nf^5*T*h^10*u
      *p*QLd^2*QR*QRd^2*LR*LRd^2 + 1/2*nf^5*T*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR
       - 2*nf^5*T*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 4*nf^5*T*h^10*u*p*QLd^2*
      QR^2*LLd^2*LR^2 - nf^5*T*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 - 2*nf^5*T*h^10*
      u*p*QLd^2*QR^2*LL^2*LLd^2 + 3/2*nf^5*T*h^10*u*p*QLd^2*QR^2*QRd^3*LRd -
      19/8*nf^5*T*h^10*u*p*QLd^2*QR^4*QRd^2 + nf^5*T*h^10*u*p*QLd^2*QR^5*LR +
      3/2*nf^5*T*h^10*u*p*QLd^3*LLd^3*LR^2 - nf^5*T*h^10*u*p*QLd^3*LL*LLd^2*LR
      *LRd + 3/2*nf^5*T*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 + 1/2*nf^5*T*h^10*u*p*
      QLd^3*LL^2*LLd^3 - 2*nf^5*T*h^10*u*p*QLd^3*QRd^3*LLd*LRd + nf^5*T*h^10*u
      *p*QLd^3*QR^2*QRd^2*LLd - 29/8*nf^5*T*h^10*u*p*QLd^4*QRd^2*LRd^2 - 13/8*
      nf^5*T*h^10*u*p*QLd^4*QRd^2*LLd^2 - 2*nf^5*T*h^10*u*p*QLd^4*QR*LR*LRd^2
       - nf^5*T*h^10*u*p*QLd^4*QR*LLd^2*LR - 9/2*nf^5*T*h^10*u*p*QLd^4*QR*LL*
      LLd*LRd - nf^5*T*h^10*u*p*QLd^4*QR^2*QRd*LRd - 17/6*nf^5*T*h^10*u*p*
      QLd^4*QR^4 - 7/2*nf^5*T*h^10*u*p*QLd^5*QRd*LLd*LRd + nf^5*T*h^10*u*p*
      QLd^5*QR^2*LLd - 9/8*nf^5*T*h^10*u*p*QLd^6*LRd^2 - nf^5*T*h^10*u*p*QLd^6
      *LLd^2 + nf^5*T*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 2*nf^5*T*h^10*u*p*QL*
      QRd*LLd^3*LR^3 + nf^5*T*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - 3*nf^5*T*h^10*u*
      p*QL*QRd*LL^3*LRd^3 - 9/2*nf^5*T*h^10*u*p*QL*QRd^4*LLd*LR*LRd - nf^5*T*
      h^10*u*p*QL*QRd^4*LL*LRd^2 - 2*nf^5*T*h^10*u*p*QL*QRd^4*LL*LLd^2 - 7/2*
      nf^5*T*h^10*u*p*QL*QR*QRd^5*LLd + nf^5*T*h^10*u*p*QL*QR^2*LLd*LR^3*LRd
       + 1/2*nf^5*T*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 3/2*nf^5*T*h^10*u*p*QL*
      QR^2*LL*LLd^2*LR^2 + 1/2*nf^5*T*h^10*u*p*QL*QR^2*LL^3*LLd^2 - 2*nf^5*T*
      h^10*u*p*QL*QR^4*QRd^2*LL - 7/2*nf^5*T*h^10*u*p*QL*QR^5*LL*LR + 2*nf^5*T
      *h^10*u*p*QL*QLd*LR^3*LRd^3 - nf^5*T*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd -
      nf^5*T*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 - nf^5*T*h^10*u*p*QL*QLd*LL^2*LR*
      LRd^3 - nf^5*T*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 + 2*nf^5*T*h^10*u*p*QL*QLd
      *LL^3*LLd^3 - 9/2*nf^5*T*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 2*nf^5*T*h^10*u*
      p*QL*QLd*QR^3*QRd^3 - 9/2*nf^5*T*h^10*u*p*QL*QLd*QR^4*QRd*LR + 1/2*nf^5*
      T*h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 + 1/2*nf^5*T*h^10*u*p*QL*QLd^2*QRd^2*
      LL*LLd^2 - nf^5*T*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd - nf^5*T*h^10*u*p*QL*
      QLd^2*QR^4*LL - nf^5*T*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 2*nf^5*T*h^10*u*
      p*QL*QLd^3*QR^3*QRd - 9/2*nf^5*T*h^10*u*p*QL*QLd^4*LLd*LR*LRd - 7/2*nf^5
      *T*h^10*u*p*QL*QLd^4*LL*LRd^2 - 3/2*nf^5*T*h^10*u*p*QL*QLd^4*LL*LLd^2 -
      9/2*nf^5*T*h^10*u*p*QL*QLd^4*QR*QRd*LLd - 7/2*nf^5*T*h^10*u*p*QL*QLd^5*
      QR*LRd - 2*nf^5*T*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - nf^5*T*h^10*u*p*QL^2*
      QRd^2*LLd^2*LR^2 - 4*nf^5*T*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 - 2*nf^5*T*
      h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + nf^5*T*h^10*u*p*QL^2*QRd^5*LRd + 1/2*
      nf^5*T*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 3/2*nf^5*T*h^10*u*p*QL^2*QR*LL^2*LR
      *LRd^2 + 1/2*nf^5*T*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + nf^5*T*h^10*u*p*
      QL^2*QR*LL^3*LLd*LRd + 1/2*nf^5*T*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 1/2*
      nf^5*T*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd - 19/8*nf^5*T*h^10*u*p*QL^2*QR^2*
      QRd^4 + 3/2*nf^5*T*h^10*u*p*QL^2*QR^3*QRd^2*LR - 13/8*nf^5*T*h^10*u*p*
      QL^2*QR^4*LR^2 - 29/8*nf^5*T*h^10*u*p*QL^2*QR^4*LL^2 - nf^5*T*h^10*u*p*
      QL^2*QLd*QRd^4*LLd + 1/2*nf^5*T*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 1/2*
      nf^5*T*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd - nf^5*T*h^10*u*p*QL^2*QLd*QR^3*
      QRd*LL - nf^5*T*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - nf^5*T*h^10*u*p*QL^2*
      QLd^2*LLd^2*LR^2 - nf^5*T*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - nf^5*T*h^10*u
      *p*QL^2*QLd^2*LL^2*LLd^2 + nf^5*T*h^10*u*p*QL^2*QLd^2*QRd^3*LRd - nf^5*T
      *h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + nf^5*T*h^10*u*p*QL^2*QLd^2*QR^3*LR + 3/
      2*nf^5*T*h^10*u*p*QL^2*QLd^3*QRd^2*LLd - 2*nf^5*T*h^10*u*p*QL^2*QLd^4*
      QRd*LRd - 19/8*nf^5*T*h^10*u*p*QL^2*QLd^4*QR^2 - nf^5*T*h^10*u*p*QL^2*
      QLd^5*LLd + 3/2*nf^5*T*h^10*u*p*QL^3*LL*LLd^2*LR^2 - nf^5*T*h^10*u*p*
      QL^3*LL^2*LLd*LR*LRd + 3/2*nf^5*T*h^10*u*p*QL^3*LL^3*LRd^2 + 1/2*nf^5*T*
      h^10*u*p*QL^3*LL^3*LLd^2 + nf^5*T*h^10*u*p*QL^3*QR^2*QRd^2*LL - 2*nf^5*T
      *h^10*u*p*QL^3*QR^3*LL*LR - 2*nf^5*T*h^10*u*p*QL^3*QLd*QR*QRd^3 - nf^5*T
      *h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 3/2*nf^5*T*h^10*u*p*QL^3*QLd^2*QR^2*LL
       + 2*nf^5*T*h^10*u*p*QL^3*QLd^3*QR*QRd - 2*nf^5*T*h^10*u*p*QL^4*QRd*LR^2
      *LRd - 9/2*nf^5*T*h^10*u*p*QL^4*QRd*LL*LLd*LR - nf^5*T*h^10*u*p*QL^4*QRd
      *LL^2*LRd - 17/6*nf^5*T*h^10*u*p*QL^4*QRd^4 - nf^5*T*h^10*u*p*QL^4*QR*
      QRd^2*LR - 29/8*nf^5*T*h^10*u*p*QL^4*QR^2*LR^2 - 13/8*nf^5*T*h^10*u*p*
      QL^4*QR^2*LL^2 - 7/2*nf^5*T*h^10*u*p*QL^4*QLd*LLd*LR^2 - 9/2*nf^5*T*h^10
      *u*p*QL^4*QLd*LL*LR*LRd - 3/2*nf^5*T*h^10*u*p*QL^4*QLd*LL^2*LLd - 9/2*
      nf^5*T*h^10*u*p*QL^4*QLd*QR*QRd*LL - 19/8*nf^5*T*h^10*u*p*QL^4*QLd^2*
      QRd^2 - 2*nf^5*T*h^10*u*p*QL^4*QLd^2*QR*LR + 1/8*nf^5*T*h^10*u*p*QL^4*
      QLd^4 + nf^5*T*h^10*u*p*QL^5*QRd^2*LL - 7/2*nf^5*T*h^10*u*p*QL^5*QR*LL*
      LR - 7/2*nf^5*T*h^10*u*p*QL^5*QLd*QRd*LR - nf^5*T*h^10*u*p*QL^5*QLd^2*LL
       - 9/8*nf^5*T*h^10*u*p*QL^6*LR^2 - nf^5*T*h^10*u*p*QL^6*LL^2 - 343/6*
      nf^5*T*h^10*u*p*G*QRd^3*LL*LRd^2 - 161/6*nf^5*T*h^10*u*p*G*QRd^3*LL*
      LLd^2 - 231/2*nf^5*T*h^10*u*p*G*QR*QRd*LLd*LR^2*LRd - 231/2*nf^5*T*h^10*
      u*p*G*QR*QRd*LL*LR*LRd^2 - 231/2*nf^5*T*h^10*u*p*G*QR*QRd*LL*LLd^2*LR -
      231/2*nf^5*T*h^10*u*p*G*QR*QRd*LL^2*LLd*LRd - 343/6*nf^5*T*h^10*u*p*G*
      QR^3*LLd*LR^2 - 161/6*nf^5*T*h^10*u*p*G*QR^3*LL^2*LLd - 231/2*nf^5*T*
      h^10*u*p*G*QLd*QRd^2*LR*LRd^2 - 231/2*nf^5*T*h^10*u*p*G*QLd*QRd^2*LLd^2*
      LR - 98*nf^5*T*h^10*u*p*G*QLd*QR*LR^2*LRd^2 - 343/2*nf^5*T*h^10*u*p*G*
      QLd*QR*LLd^2*LR^2 - 231/2*nf^5*T*h^10*u*p*G*QLd*QR*LL^2*LRd^2 - 98*nf^5*
      T*h^10*u*p*G*QLd*QR*LL^2*LLd^2 - 427/6*nf^5*T*h^10*u*p*G*QLd*QR^3*QRd^2
       - 231/2*nf^5*T*h^10*u*p*G*QLd^2*QRd*LL*LRd^2 - 231/2*nf^5*T*h^10*u*p*G*
      QLd^2*QRd*LL*LLd^2 - 161/6*nf^5*T*h^10*u*p*G*QLd^3*LR*LRd^2 - 343/6*nf^5
      *T*h^10*u*p*G*QLd^3*LLd^2*LR - 343/6*nf^5*T*h^10*u*p*G*QLd^3*QR^3 - 98*
      nf^5*T*h^10*u*p*G*QL*QRd*LR^2*LRd^2 - 231/2*nf^5*T*h^10*u*p*G*QL*QRd*
      LLd^2*LR^2 - 343/2*nf^5*T*h^10*u*p*G*QL*QRd*LL^2*LRd^2 - 98*nf^5*T*h^10*
      u*p*G*QL*QRd*LL^2*LLd^2 - 231/2*nf^5*T*h^10*u*p*G*QL*QR^2*LR^2*LRd - 231/
      2*nf^5*T*h^10*u*p*G*QL*QR^2*LL^2*LRd - 427/6*nf^5*T*h^10*u*p*G*QL*QR^2*
      QRd^3 - 231/2*nf^5*T*h^10*u*p*G*QL*QLd*LLd*LR^2*LRd - 231/2*nf^5*T*h^10*
      u*p*G*QL*QLd*LL*LR*LRd^2 - 231/2*nf^5*T*h^10*u*p*G*QL*QLd*LL*LLd^2*LR -
      231/2*nf^5*T*h^10*u*p*G*QL*QLd*LL^2*LLd*LRd - 231/2*nf^5*T*h^10*u*p*G*QL
      *QLd^2*QR^2*QRd - 231/2*nf^5*T*h^10*u*p*G*QL^2*QR*LLd*LR^2 - 231/2*nf^5*
      T*h^10*u*p*G*QL^2*QR*LL^2*LLd - 231/2*nf^5*T*h^10*u*p*G*QL^2*QLd*QR*
      QRd^2 - 427/6*nf^5*T*h^10*u*p*G*QL^2*QLd^3*QR - 161/6*nf^5*T*h^10*u*p*G*
      QL^3*LR^2*LRd - 343/6*nf^5*T*h^10*u*p*G*QL^3*LL^2*LRd - 343/6*nf^5*T*
      h^10*u*p*G*QL^3*QRd^3 - 427/6*nf^5*T*h^10*u*p*G*QL^3*QLd^2*QRd - 1037/6*
      nf^5*T*h^10*u*p*W*LLd*LR^3*LRd^2 - 833/6*nf^5*T*h^10*u*p*W*LLd^3*LR^3 -
      1037/6*nf^5*T*h^10*u*p*W*LL*LR^2*LRd^3 - 561/2*nf^5*T*h^10*u*p*W*LL*
      LLd^2*LR^2*LRd - 561/2*nf^5*T*h^10*u*p*W*LL^2*LLd*LR*LRd^2 - 1037/6*nf^5
      *T*h^10*u*p*W*LL^2*LLd^3*LR - 833/6*nf^5*T*h^10*u*p*W*LL^3*LRd^3 - 1037/
      6*nf^5*T*h^10*u*p*W*LL^3*LLd^2*LRd + 561/2*nf^5*T*h^10*u*p*W*QRd^3*LLd*
      LR*LRd + 833/6*nf^5*T*h^10*u*p*W*QRd^3*LL*LRd^2 + 323/3*nf^5*T*h^10*u*p*
      W*QRd^3*LL*LLd^2 - 561/2*nf^5*T*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd - 561/2*
      nf^5*T*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 - 561/2*nf^5*T*h^10*u*p*W*QR*QRd*LL
      *LLd^2*LR - 561/2*nf^5*T*h^10*u*p*W*QR*QRd*LL^2*LLd*LRd + 561/4*nf^5*T*
      h^10*u*p*W*QR*QRd^4*LLd + 833/6*nf^5*T*h^10*u*p*W*QR^3*LLd*LR^2 + 561/2*
      nf^5*T*h^10*u*p*W*QR^3*LL*LR*LRd + 323/3*nf^5*T*h^10*u*p*W*QR^3*LL^2*LLd
       + 561/4*nf^5*T*h^10*u*p*W*QR^4*QRd*LL - 85/2*nf^5*T*h^10*u*p*W*QLd*
      QRd^2*LLd^2*LR + 561/2*nf^5*T*h^10*u*p*W*QLd*QRd^2*LL*LLd*LRd - 238*nf^5
      *T*h^10*u*p*W*QLd*QR*LR^2*LRd^2 - 833/2*nf^5*T*h^10*u*p*W*QLd*QR*LLd^2*
      LR^2 - 561/2*nf^5*T*h^10*u*p*W*QLd*QR*LL^2*LRd^2 - 238*nf^5*T*h^10*u*p*W
      *QLd*QR*LL^2*LLd^2 + 561/2*nf^5*T*h^10*u*p*W*QLd*QR*QRd^3*LRd + 833/4*
      nf^5*T*h^10*u*p*W*QLd*QR^4*LR + 561/2*nf^5*T*h^10*u*p*W*QLd^2*QRd*LLd*LR
      *LRd - 85/2*nf^5*T*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 238*nf^5*T*h^10*u*p*W
      *QLd^2*QR*QRd^2*LLd + 323/3*nf^5*T*h^10*u*p*W*QLd^3*LR*LRd^2 + 833/6*
      nf^5*T*h^10*u*p*W*QLd^3*LLd^2*LR + 561/2*nf^5*T*h^10*u*p*W*QLd^3*LL*LLd*
      LRd + 561/2*nf^5*T*h^10*u*p*W*QLd^3*QR*QRd*LRd + 833/4*nf^5*T*h^10*u*p*W
      *QLd^4*QR*LLd - 238*nf^5*T*h^10*u*p*W*QL*QRd*LR^2*LRd^2 - 561/2*nf^5*T*
      h^10*u*p*W*QL*QRd*LLd^2*LR^2 - 833/2*nf^5*T*h^10*u*p*W*QL*QRd*LL^2*LRd^2
       - 238*nf^5*T*h^10*u*p*W*QL*QRd*LL^2*LLd^2 + 833/4*nf^5*T*h^10*u*p*W*QL*
      QRd^4*LRd + 561/2*nf^5*T*h^10*u*p*W*QL*QR^2*LL*LLd*LR - 85/2*nf^5*T*h^10
      *u*p*W*QL*QR^2*LL^2*LRd + 561/2*nf^5*T*h^10*u*p*W*QL*QR^3*QRd*LR - 561/2
      *nf^5*T*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd - 561/2*nf^5*T*h^10*u*p*W*QL*QLd*
      LL*LR*LRd^2 - 561/2*nf^5*T*h^10*u*p*W*QL*QLd*LL*LLd^2*LR - 561/2*nf^5*T*
      h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 561/2*nf^5*T*h^10*u*p*W*QL*QLd*QRd^3*
      LLd + 561/2*nf^5*T*h^10*u*p*W*QL*QLd*QR^3*LL + 238*nf^5*T*h^10*u*p*W*QL*
      QLd^2*QRd^2*LRd + 561/2*nf^5*T*h^10*u*p*W*QL*QLd^3*QRd*LLd + 561/4*nf^5*
      T*h^10*u*p*W*QL*QLd^4*LRd - 85/2*nf^5*T*h^10*u*p*W*QL^2*QR*LLd*LR^2 +
      561/2*nf^5*T*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 238*nf^5*T*h^10*u*p*W*QL^2*
      QR^2*QRd*LL + 238*nf^5*T*h^10*u*p*W*QL^2*QLd*QR^2*LR + 323/3*nf^5*T*h^10
      *u*p*W*QL^3*LR^2*LRd + 561/2*nf^5*T*h^10*u*p*W*QL^3*LL*LLd*LR + 833/6*
      nf^5*T*h^10*u*p*W*QL^3*LL^2*LRd + 561/2*nf^5*T*h^10*u*p*W*QL^3*QR*QRd*LR
       + 561/2*nf^5*T*h^10*u*p*W*QL^3*QLd*QR*LL + 833/4*nf^5*T*h^10*u*p*W*QL^4
      *QRd*LL + 561/4*nf^5*T*h^10*u*p*W*QL^4*QLd*LR - 427/6*nf^5*T*h^10*u*p*B*
      LLd*LR^3*LRd^2 - 343/6*nf^5*T*h^10*u*p*B*LLd^3*LR^3 - 427/6*nf^5*T*h^10*
      u*p*B*LL*LR^2*LRd^3 - 231/2*nf^5*T*h^10*u*p*B*LL*LLd^2*LR^2*LRd - 231/2*
      nf^5*T*h^10*u*p*B*LL^2*LLd*LR*LRd^2 - 427/6*nf^5*T*h^10*u*p*B*LL^2*LLd^3
      *LR - 343/6*nf^5*T*h^10*u*p*B*LL^3*LRd^3 - 427/6*nf^5*T*h^10*u*p*B*LL^3*
      LLd^2*LRd + 231/2*nf^5*T*h^10*u*p*B*QRd^3*LLd*LR*LRd + 343/6*nf^5*T*h^10
      *u*p*B*QRd^3*LL*LRd^2 + 133/3*nf^5*T*h^10*u*p*B*QRd^3*LL*LLd^2 - 231/2*
      nf^5*T*h^10*u*p*B*QR*QRd*LLd*LR^2*LRd - 231/2*nf^5*T*h^10*u*p*B*QR*QRd*
      LL*LR*LRd^2 - 231/2*nf^5*T*h^10*u*p*B*QR*QRd*LL*LLd^2*LR - 231/2*nf^5*T*
      h^10*u*p*B*QR*QRd*LL^2*LLd*LRd + 231/4*nf^5*T*h^10*u*p*B*QR*QRd^4*LLd +
      343/6*nf^5*T*h^10*u*p*B*QR^3*LLd*LR^2 + 231/2*nf^5*T*h^10*u*p*B*QR^3*LL*
      LR*LRd + 133/3*nf^5*T*h^10*u*p*B*QR^3*LL^2*LLd + 231/4*nf^5*T*h^10*u*p*B
      *QR^4*QRd*LL - 35/2*nf^5*T*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 231/2*nf^5*T*
      h^10*u*p*B*QLd*QRd^2*LL*LLd*LRd - 98*nf^5*T*h^10*u*p*B*QLd*QR*LR^2*LRd^2
       - 343/2*nf^5*T*h^10*u*p*B*QLd*QR*LLd^2*LR^2 - 231/2*nf^5*T*h^10*u*p*B*
      QLd*QR*LL^2*LRd^2 - 98*nf^5*T*h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 231/2*nf^5*
      T*h^10*u*p*B*QLd*QR*QRd^3*LRd + 343/4*nf^5*T*h^10*u*p*B*QLd*QR^4*LR +
      231/2*nf^5*T*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd - 35/2*nf^5*T*h^10*u*p*B*
      QLd^2*QRd*LL*LRd^2 + 98*nf^5*T*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 133/3*
      nf^5*T*h^10*u*p*B*QLd^3*LR*LRd^2 + 343/6*nf^5*T*h^10*u*p*B*QLd^3*LLd^2*
      LR + 231/2*nf^5*T*h^10*u*p*B*QLd^3*LL*LLd*LRd + 231/2*nf^5*T*h^10*u*p*B*
      QLd^3*QR*QRd*LRd + 343/4*nf^5*T*h^10*u*p*B*QLd^4*QR*LLd - 98*nf^5*T*h^10
      *u*p*B*QL*QRd*LR^2*LRd^2 - 231/2*nf^5*T*h^10*u*p*B*QL*QRd*LLd^2*LR^2 -
      343/2*nf^5*T*h^10*u*p*B*QL*QRd*LL^2*LRd^2 - 98*nf^5*T*h^10*u*p*B*QL*QRd*
      LL^2*LLd^2 + 343/4*nf^5*T*h^10*u*p*B*QL*QRd^4*LRd + 231/2*nf^5*T*h^10*u*
      p*B*QL*QR^2*LL*LLd*LR - 35/2*nf^5*T*h^10*u*p*B*QL*QR^2*LL^2*LRd + 231/2*
      nf^5*T*h^10*u*p*B*QL*QR^3*QRd*LR - 231/2*nf^5*T*h^10*u*p*B*QL*QLd*LLd*
      LR^2*LRd - 231/2*nf^5*T*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 - 231/2*nf^5*T*
      h^10*u*p*B*QL*QLd*LL*LLd^2*LR - 231/2*nf^5*T*h^10*u*p*B*QL*QLd*LL^2*LLd*
      LRd + 231/2*nf^5*T*h^10*u*p*B*QL*QLd*QRd^3*LLd + 231/2*nf^5*T*h^10*u*p*B
      *QL*QLd*QR^3*LL + 98*nf^5*T*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 231/2*nf^5*T
      *h^10*u*p*B*QL*QLd^3*QRd*LLd + 231/4*nf^5*T*h^10*u*p*B*QL*QLd^4*LRd - 35/
      2*nf^5*T*h^10*u*p*B*QL^2*QR*LLd*LR^2 + 231/2*nf^5*T*h^10*u*p*B*QL^2*QR*
      LL*LR*LRd + 98*nf^5*T*h^10*u*p*B*QL^2*QR^2*QRd*LL + 98*nf^5*T*h^10*u*p*B
      *QL^2*QLd*QR^2*LR + 133/3*nf^5*T*h^10*u*p*B*QL^3*LR^2*LRd + 231/2*nf^5*T
      *h^10*u*p*B*QL^3*LL*LLd*LR + 343/6*nf^5*T*h^10*u*p*B*QL^3*LL^2*LRd + 231/
      2*nf^5*T*h^10*u*p*B*QL^3*QR*QRd*LR + 231/2*nf^5*T*h^10*u*p*B*QL^3*QLd*QR
      *LL + 343/4*nf^5*T*h^10*u*p*B*QL^4*QRd*LL + 231/4*nf^5*T*h^10*u*p*B*QL^4
      *QLd*LR - 595/2*nf^5*T*h^10*u*p^3*LLd*LR^3*LRd^2 - 595/3*nf^5*T*h^10*u*
      p^3*LLd^3*LR^3 - 595/2*nf^5*T*h^10*u*p^3*LL*LR^2*LRd^3 - 917/2*nf^5*T*
      h^10*u*p^3*LL*LLd^2*LR^2*LRd - 917/2*nf^5*T*h^10*u*p^3*LL^2*LLd*LR*LRd^2
       - 595/2*nf^5*T*h^10*u*p^3*LL^2*LLd^3*LR - 595/3*nf^5*T*h^10*u*p^3*LL^3*
      LRd^3 - 595/2*nf^5*T*h^10*u*p^3*LL^3*LLd^2*LRd + 917/2*nf^5*T*h^10*u*p^3
      *QRd^3*LLd*LR*LRd + 595/3*nf^5*T*h^10*u*p^3*QRd^3*LL*LRd^2 + 161*nf^5*T*
      h^10*u*p^3*QRd^3*LL*LLd^2 - 917/2*nf^5*T*h^10*u*p^3*QR*QRd*LLd*LR^2*LRd
       - 917/2*nf^5*T*h^10*u*p^3*QR*QRd*LL*LR*LRd^2 - 917/2*nf^5*T*h^10*u*p^3*
      QR*QRd*LL*LLd^2*LR - 917/2*nf^5*T*h^10*u*p^3*QR*QRd*LL^2*LLd*LRd + 917/4
      *nf^5*T*h^10*u*p^3*QR*QRd^4*LLd + 595/3*nf^5*T*h^10*u*p^3*QR^3*LLd*LR^2
       + 917/2*nf^5*T*h^10*u*p^3*QR^3*LL*LR*LRd + 161*nf^5*T*h^10*u*p^3*QR^3*
      LL^2*LLd + 917/4*nf^5*T*h^10*u*p^3*QR^4*QRd*LL - 49/2*nf^5*T*h^10*u*p^3*
      QLd*QRd^2*LLd^2*LR + 917/2*nf^5*T*h^10*u*p^3*QLd*QRd^2*LL*LLd*LRd - 434*
      nf^5*T*h^10*u*p^3*QLd*QR*LR^2*LRd^2 - 595*nf^5*T*h^10*u*p^3*QLd*QR*LLd^2
      *LR^2 - 917/2*nf^5*T*h^10*u*p^3*QLd*QR*LL^2*LRd^2 - 434*nf^5*T*h^10*u*
      p^3*QLd*QR*LL^2*LLd^2 + 917/2*nf^5*T*h^10*u*p^3*QLd*QR*QRd^3*LRd + 595/2
      *nf^5*T*h^10*u*p^3*QLd*QR^4*LR + 917/2*nf^5*T*h^10*u*p^3*QLd^2*QRd*LLd*
      LR*LRd - 49/2*nf^5*T*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 + 434*nf^5*T*h^10*u*
      p^3*QLd^2*QR*QRd^2*LLd + 161*nf^5*T*h^10*u*p^3*QLd^3*LR*LRd^2 + 595/3*
      nf^5*T*h^10*u*p^3*QLd^3*LLd^2*LR + 917/2*nf^5*T*h^10*u*p^3*QLd^3*LL*LLd*
      LRd + 917/2*nf^5*T*h^10*u*p^3*QLd^3*QR*QRd*LRd + 595/2*nf^5*T*h^10*u*p^3
      *QLd^4*QR*LLd - 434*nf^5*T*h^10*u*p^3*QL*QRd*LR^2*LRd^2 - 917/2*nf^5*T*
      h^10*u*p^3*QL*QRd*LLd^2*LR^2 - 595*nf^5*T*h^10*u*p^3*QL*QRd*LL^2*LRd^2
       - 434*nf^5*T*h^10*u*p^3*QL*QRd*LL^2*LLd^2 + 595/2*nf^5*T*h^10*u*p^3*QL*
      QRd^4*LRd + 917/2*nf^5*T*h^10*u*p^3*QL*QR^2*LL*LLd*LR - 49/2*nf^5*T*h^10
      *u*p^3*QL*QR^2*LL^2*LRd + 917/2*nf^5*T*h^10*u*p^3*QL*QR^3*QRd*LR - 917/2
      *nf^5*T*h^10*u*p^3*QL*QLd*LLd*LR^2*LRd - 917/2*nf^5*T*h^10*u*p^3*QL*QLd*
      LL*LR*LRd^2 - 917/2*nf^5*T*h^10*u*p^3*QL*QLd*LL*LLd^2*LR - 917/2*nf^5*T*
      h^10*u*p^3*QL*QLd*LL^2*LLd*LRd + 917/2*nf^5*T*h^10*u*p^3*QL*QLd*QRd^3*
      LLd + 917/2*nf^5*T*h^10*u*p^3*QL*QLd*QR^3*LL + 434*nf^5*T*h^10*u*p^3*QL*
      QLd^2*QRd^2*LRd + 917/2*nf^5*T*h^10*u*p^3*QL*QLd^3*QRd*LLd + 917/4*nf^5*
      T*h^10*u*p^3*QL*QLd^4*LRd - 49/2*nf^5*T*h^10*u*p^3*QL^2*QR*LLd*LR^2 +
      917/2*nf^5*T*h^10*u*p^3*QL^2*QR*LL*LR*LRd + 434*nf^5*T*h^10*u*p^3*QL^2*
      QR^2*QRd*LL + 434*nf^5*T*h^10*u*p^3*QL^2*QLd*QR^2*LR + 161*nf^5*T*h^10*u
      *p^3*QL^3*LR^2*LRd + 917/2*nf^5*T*h^10*u*p^3*QL^3*LL*LLd*LR + 595/3*nf^5
      *T*h^10*u*p^3*QL^3*LL^2*LRd + 917/2*nf^5*T*h^10*u*p^3*QL^3*QR*QRd*LR +
      917/2*nf^5*T*h^10*u*p^3*QL^3*QLd*QR*LL + 595/2*nf^5*T*h^10*u*p^3*QL^4*
      QRd*LL + 917/4*nf^5*T*h^10*u*p^3*QL^4*QLd*LR + 5/12*nf^5*T*h^10*u^2*LR^4
      *LRd^4 - 23/24*nf^5*T*h^10*u^2*LLd^2*LR^4*LRd^2 - 15/8*nf^5*T*h^10*u^2*
      LLd^4*LR^4 + nf^5*T*h^10*u^2*LL*LLd*LR^3*LRd^3 - 8/3*nf^5*T*h^10*u^2*LL*
      LLd^3*LR^3*LRd - 23/24*nf^5*T*h^10*u^2*LL^2*LR^2*LRd^4 - 1/4*nf^5*T*h^10
      *u^2*LL^2*LLd^2*LR^2*LRd^2 - 23/24*nf^5*T*h^10*u^2*LL^2*LLd^4*LR^2 - 8/3
      *nf^5*T*h^10*u^2*LL^3*LLd*LR*LRd^3 + nf^5*T*h^10*u^2*LL^3*LLd^3*LR*LRd
       - 15/8*nf^5*T*h^10*u^2*LL^4*LRd^4 - 23/24*nf^5*T*h^10*u^2*LL^4*LLd^2*
      LRd^2 + 5/12*nf^5*T*h^10*u^2*LL^4*LLd^4 - 1/9*nf^5*T*h^10*u^2*QRd^3*LR^2
      *LRd^3 + 5/8*nf^5*T*h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 4/3*nf^5*T*h^10*u^2*
      QRd^3*LL*LLd*LR*LRd^2 + 5/9*nf^5*T*h^10*u^2*QRd^3*LL^2*LRd^3 - 5/6*nf^5*
      T*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 19/72*nf^5*T*h^10*u^2*QRd^6*LRd^2 + 43/
      72*nf^5*T*h^10*u^2*QRd^6*LLd^2 + nf^5*T*h^10*u^2*QR*QRd*LR^3*LRd^3 - 4/3
      *nf^5*T*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 4/3*nf^5*T*h^10*u^2*QR*QRd*LL*
      LLd^3*LR^2 - 4/3*nf^5*T*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 4/3*nf^5*T*h^10*
      u^2*QR*QRd*LL^3*LLd*LRd^2 + nf^5*T*h^10*u^2*QR*QRd*LL^3*LLd^3 - 1/4*nf^5
      *T*h^10*u^2*QR*QRd^4*LR*LRd^2 - 1/16*nf^5*T*h^10*u^2*QR*QRd^4*LLd^2*LR
       - 1/2*nf^5*T*h^10*u^2*QR*QRd^4*LL*LLd*LRd - 1/4*nf^5*T*h^10*u^2*QR^2*
      QRd^2*LR^2*LRd^2 - 1/4*nf^5*T*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 1/4*nf^5*
      T*h^10*u^2*QR^2*QRd^5*LRd - 1/9*nf^5*T*h^10*u^2*QR^3*LR^3*LRd^2 + 5/9*
      nf^5*T*h^10*u^2*QR^3*LLd^2*LR^3 - 4/3*nf^5*T*h^10*u^2*QR^3*LL*LLd*LR^2*
      LRd + 5/8*nf^5*T*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 5/6*nf^5*T*h^10*u^2*QR^3*
      LL^2*LLd^2*LR - 1/4*nf^5*T*h^10*u^2*QR^4*QRd*LR^2*LRd - 1/2*nf^5*T*h^10*
      u^2*QR^4*QRd*LL*LLd*LR - 1/16*nf^5*T*h^10*u^2*QR^4*QRd*LL^2*LRd + 5/12*
      nf^5*T*h^10*u^2*QR^4*QRd^4 + 1/4*nf^5*T*h^10*u^2*QR^5*QRd^2*LR + 19/72*
      nf^5*T*h^10*u^2*QR^6*LR^2 + 43/72*nf^5*T*h^10*u^2*QR^6*LL^2 + 1/8*nf^5*T
      *h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/2*nf^5*T*h^10*u^2*QLd*QRd^2*LLd^3
      *LR^2 + 4/3*nf^5*T*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 + 1/8*nf^5*T*h^10*u^2*
      QLd*QRd^2*LL^2*LLd^3 + 5/6*nf^5*T*h^10*u^2*QLd*QRd^5*LLd*LRd - 1/3*nf^5*
      T*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 - 8/3*nf^5*T*h^10*u^2*QLd*QR*LLd^3*LR^3
       + 1/2*nf^5*T*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 1/3*nf^5*T*h^10*u^2*QLd*QR
      *LL^2*LLd^3*LR - 8/3*nf^5*T*h^10*u^2*QLd*QR*LL^3*LRd^3 + 1/2*nf^5*T*h^10
      *u^2*QLd*QR*LL^3*LLd^2*LRd + 9/16*nf^5*T*h^10*u^2*QLd*QR^2*QRd^4*LLd + 1/
      4*nf^5*T*h^10*u^2*QLd*QR^4*LLd*LR^2 - 1/2*nf^5*T*h^10*u^2*QLd*QR^4*LL*LR
      *LRd - 1/4*nf^5*T*h^10*u^2*QLd*QR^4*LL^2*LLd + 5/6*nf^5*T*h^10*u^2*QLd*
      QR^5*QRd*LL + 1/8*nf^5*T*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 4/3*nf^5*T*h^10
      *u^2*QLd^2*QRd*LL*LLd^3*LR - 1/2*nf^5*T*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 +
      1/8*nf^5*T*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 17/24*nf^5*T*h^10*u^2*
      QLd^2*QRd^4*LRd^2 - 3/4*nf^5*T*h^10*u^2*QLd^2*QRd^4*LLd^2 + 1/8*nf^5*T*
      h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 2*nf^5*T*h^10*u^2*QLd^2*QR^2*LLd^2*
      LR^2 - 1/4*nf^5*T*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 3/8*nf^5*T*h^10*u^2*
      QLd^2*QR^2*QRd^3*LRd - 23/24*nf^5*T*h^10*u^2*QLd^2*QR^4*QRd^2 + 5/4*nf^5
      *T*h^10*u^2*QLd^2*QR^5*LR - 5/6*nf^5*T*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 5/
      9*nf^5*T*h^10*u^2*QLd^3*LLd^3*LR^2 - 4/3*nf^5*T*h^10*u^2*QLd^3*LL*LLd^2*
      LR*LRd + 5/8*nf^5*T*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 1/9*nf^5*T*h^10*u^2*
      QLd^3*LL^2*LLd^3 - nf^5*T*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/2*nf^5*T*h^10
      *u^2*QLd^3*QR^2*QRd^2*LLd - 3/4*nf^5*T*h^10*u^2*QLd^4*QRd^2*LRd^2 + 17/
      24*nf^5*T*h^10*u^2*QLd^4*QRd^2*LLd^2 - 1/4*nf^5*T*h^10*u^2*QLd^4*QR*LR*
      LRd^2 + 1/4*nf^5*T*h^10*u^2*QLd^4*QR*LLd^2*LR - 1/2*nf^5*T*h^10*u^2*
      QLd^4*QR*LL*LLd*LRd - 19/12*nf^5*T*h^10*u^2*QLd^4*QR^2*QRd*LRd - 15/8*
      nf^5*T*h^10*u^2*QLd^4*QR^4 + 5/6*nf^5*T*h^10*u^2*QLd^5*QRd*LLd*LRd + 5/4
      *nf^5*T*h^10*u^2*QLd^5*QR^2*LLd + 43/72*nf^5*T*h^10*u^2*QLd^6*LRd^2 + 19/
      72*nf^5*T*h^10*u^2*QLd^6*LLd^2 + 1/2*nf^5*T*h^10*u^2*QL*QRd*LLd*LR^3*
      LRd^2 - 8/3*nf^5*T*h^10*u^2*QL*QRd*LLd^3*LR^3 - 1/3*nf^5*T*h^10*u^2*QL*
      QRd*LL*LR^2*LRd^3 + 1/2*nf^5*T*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 8/3*nf^5*
      T*h^10*u^2*QL*QRd*LL^3*LRd^3 - 1/3*nf^5*T*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd
       - 1/2*nf^5*T*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 1/4*nf^5*T*h^10*u^2*QL*
      QRd^4*LL*LRd^2 - 1/4*nf^5*T*h^10*u^2*QL*QRd^4*LL*LLd^2 + 5/6*nf^5*T*h^10
      *u^2*QL*QR*QRd^5*LLd + 4/3*nf^5*T*h^10*u^2*QL*QR^2*LLd*LR^3*LRd + 1/8*
      nf^5*T*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^5*T*h^10*u^2*QL*QR^2*LL^3
      *LRd^2 + 1/8*nf^5*T*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 9/16*nf^5*T*h^10*u^2*
      QL*QR^4*QRd^2*LL + 5/6*nf^5*T*h^10*u^2*QL*QR^5*LL*LR + nf^5*T*h^10*u^2*
      QL*QLd*LR^3*LRd^3 - 4/3*nf^5*T*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd - 4/3*nf^5
      *T*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 4/3*nf^5*T*h^10*u^2*QL*QLd*LL^2*LR*
      LRd^3 - 4/3*nf^5*T*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + nf^5*T*h^10*u^2*QL*
      QLd*LL^3*LLd^3 - 1/2*nf^5*T*h^10*u^2*QL*QLd*QR*QRd^4*LRd + nf^5*T*h^10*
      u^2*QL*QLd*QR^3*QRd^3 - 1/2*nf^5*T*h^10*u^2*QL*QLd*QR^4*QRd*LR + 1/8*
      nf^5*T*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 1/2*nf^5*T*h^10*u^2*QL*QLd^2*
      QR*QRd^3*LLd - 19/12*nf^5*T*h^10*u^2*QL*QLd^2*QR^4*LL - 1/2*nf^5*T*h^10*
      u^2*QL*QLd^3*QR*QRd^2*LRd - 8/3*nf^5*T*h^10*u^2*QL*QLd^3*QR^3*QRd - 1/2*
      nf^5*T*h^10*u^2*QL*QLd^4*LLd*LR*LRd - 1/16*nf^5*T*h^10*u^2*QL*QLd^4*LL*
      LRd^2 - 1/4*nf^5*T*h^10*u^2*QL*QLd^4*LL*LLd^2 - 1/2*nf^5*T*h^10*u^2*QL*
      QLd^4*QR*QRd*LLd + 5/6*nf^5*T*h^10*u^2*QL*QLd^5*QR*LRd - 1/4*nf^5*T*h^10
      *u^2*QL^2*QRd^2*LLd^2*LR^2 - 2*nf^5*T*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 5/
      4*nf^5*T*h^10*u^2*QL^2*QRd^5*LRd + 1/8*nf^5*T*h^10*u^2*QL^2*QR*LR^3*
      LRd^2 - 1/2*nf^5*T*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 1/8*nf^5*T*h^10*u^2*
      QL^2*QR*LL^2*LLd^2*LR + 4/3*nf^5*T*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 1/8*
      nf^5*T*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd - 23/24*nf^5*T*h^10*u^2*QL^2*QR^2
      *QRd^4 + 3/8*nf^5*T*h^10*u^2*QL^2*QR^3*QRd^2*LR + 17/24*nf^5*T*h^10*u^2*
      QL^2*QR^4*LR^2 - 3/4*nf^5*T*h^10*u^2*QL^2*QR^4*LL^2 - 19/12*nf^5*T*h^10*
      u^2*QL^2*QLd*QRd^4*LLd + 1/8*nf^5*T*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd - 1/
      2*nf^5*T*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 1/4*nf^5*T*h^10*u^2*QL^2*QLd^2*
      LR^2*LRd^2 - 1/4*nf^5*T*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 1/2*nf^5*T*h^10
      *u^2*QL^2*QLd^2*QRd^3*LRd - 1/4*nf^5*T*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 -
      1/2*nf^5*T*h^10*u^2*QL^2*QLd^2*QR^3*LR + 3/8*nf^5*T*h^10*u^2*QL^2*QLd^3*
      QRd^2*LLd + 9/16*nf^5*T*h^10*u^2*QL^2*QLd^4*QRd*LRd - 23/24*nf^5*T*h^10*
      u^2*QL^2*QLd^4*QR^2 + 1/4*nf^5*T*h^10*u^2*QL^2*QLd^5*LLd - 5/6*nf^5*T*
      h^10*u^2*QL^3*LL*LR^2*LRd^2 + 5/8*nf^5*T*h^10*u^2*QL^3*LL*LLd^2*LR^2 - 4/
      3*nf^5*T*h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 5/9*nf^5*T*h^10*u^2*QL^3*LL^3*
      LRd^2 - 1/9*nf^5*T*h^10*u^2*QL^3*LL^3*LLd^2 - 1/2*nf^5*T*h^10*u^2*QL^3*
      QR^2*QRd^2*LL - nf^5*T*h^10*u^2*QL^3*QR^3*LL*LR - 8/3*nf^5*T*h^10*u^2*
      QL^3*QLd*QR*QRd^3 - 1/2*nf^5*T*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 3/8*nf^5*
      T*h^10*u^2*QL^3*QLd^2*QR^2*LL + nf^5*T*h^10*u^2*QL^3*QLd^3*QR*QRd - 1/4*
      nf^5*T*h^10*u^2*QL^4*QRd*LR^2*LRd - 1/2*nf^5*T*h^10*u^2*QL^4*QRd*LL*LLd*
      LR + 1/4*nf^5*T*h^10*u^2*QL^4*QRd*LL^2*LRd - 15/8*nf^5*T*h^10*u^2*QL^4*
      QRd^4 - 19/12*nf^5*T*h^10*u^2*QL^4*QR*QRd^2*LR - 3/4*nf^5*T*h^10*u^2*
      QL^4*QR^2*LR^2 + 17/24*nf^5*T*h^10*u^2*QL^4*QR^2*LL^2 - 1/16*nf^5*T*h^10
      *u^2*QL^4*QLd*LLd*LR^2 - 1/2*nf^5*T*h^10*u^2*QL^4*QLd*LL*LR*LRd - 1/4*
      nf^5*T*h^10*u^2*QL^4*QLd*LL^2*LLd - 1/2*nf^5*T*h^10*u^2*QL^4*QLd*QR*QRd*
      LL - 23/24*nf^5*T*h^10*u^2*QL^4*QLd^2*QRd^2 + 9/16*nf^5*T*h^10*u^2*QL^4*
      QLd^2*QR*LR + 5/12*nf^5*T*h^10*u^2*QL^4*QLd^4 + 5/4*nf^5*T*h^10*u^2*QL^5
      *QRd^2*LL + 5/6*nf^5*T*h^10*u^2*QL^5*QR*LL*LR + 5/6*nf^5*T*h^10*u^2*QL^5
      *QLd*QRd*LR + 1/4*nf^5*T*h^10*u^2*QL^5*QLd^2*LL + 43/72*nf^5*T*h^10*u^2*
      QL^6*LR^2 + 19/72*nf^5*T*h^10*u^2*QL^6*LL^2 - 58/3*nf^5*T*h^10*u^2*G*
      QRd^3*LL*LRd^2 - 25/3*nf^5*T*h^10*u^2*G*QRd^3*LL*LLd^2 - 39*nf^5*T*h^10*
      u^2*G*QR*QRd*LLd*LR^2*LRd - 39*nf^5*T*h^10*u^2*G*QR*QRd*LL*LR*LRd^2 - 39
      *nf^5*T*h^10*u^2*G*QR*QRd*LL*LLd^2*LR - 39*nf^5*T*h^10*u^2*G*QR*QRd*LL^2
      *LLd*LRd - 58/3*nf^5*T*h^10*u^2*G*QR^3*LLd*LR^2 - 25/3*nf^5*T*h^10*u^2*G
      *QR^3*LL^2*LLd - 39*nf^5*T*h^10*u^2*G*QLd*QRd^2*LR*LRd^2 - 39*nf^5*T*
      h^10*u^2*G*QLd*QRd^2*LLd^2*LR - 32*nf^5*T*h^10*u^2*G*QLd*QR*LR^2*LRd^2
       - 58*nf^5*T*h^10*u^2*G*QLd*QR*LLd^2*LR^2 - 39*nf^5*T*h^10*u^2*G*QLd*QR*
      LL^2*LRd^2 - 32*nf^5*T*h^10*u^2*G*QLd*QR*LL^2*LLd^2 - 71/3*nf^5*T*h^10*
      u^2*G*QLd*QR^3*QRd^2 - 39*nf^5*T*h^10*u^2*G*QLd^2*QRd*LL*LRd^2 - 39*nf^5
      *T*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 - 25/3*nf^5*T*h^10*u^2*G*QLd^3*LR*LRd^2
       - 58/3*nf^5*T*h^10*u^2*G*QLd^3*LLd^2*LR - 58/3*nf^5*T*h^10*u^2*G*QLd^3*
      QR^3 - 32*nf^5*T*h^10*u^2*G*QL*QRd*LR^2*LRd^2 - 39*nf^5*T*h^10*u^2*G*QL*
      QRd*LLd^2*LR^2 - 58*nf^5*T*h^10*u^2*G*QL*QRd*LL^2*LRd^2 - 32*nf^5*T*h^10
      *u^2*G*QL*QRd*LL^2*LLd^2 - 39*nf^5*T*h^10*u^2*G*QL*QR^2*LR^2*LRd - 39*
      nf^5*T*h^10*u^2*G*QL*QR^2*LL^2*LRd - 71/3*nf^5*T*h^10*u^2*G*QL*QR^2*
      QRd^3 - 39*nf^5*T*h^10*u^2*G*QL*QLd*LLd*LR^2*LRd - 39*nf^5*T*h^10*u^2*G*
      QL*QLd*LL*LR*LRd^2 - 39*nf^5*T*h^10*u^2*G*QL*QLd*LL*LLd^2*LR - 39*nf^5*T
      *h^10*u^2*G*QL*QLd*LL^2*LLd*LRd - 39*nf^5*T*h^10*u^2*G*QL*QLd^2*QR^2*QRd
       - 39*nf^5*T*h^10*u^2*G*QL^2*QR*LLd*LR^2 - 39*nf^5*T*h^10*u^2*G*QL^2*QR*
      LL^2*LLd - 39*nf^5*T*h^10*u^2*G*QL^2*QLd*QR*QRd^2 - 71/3*nf^5*T*h^10*u^2
      *G*QL^2*QLd^3*QR - 25/3*nf^5*T*h^10*u^2*G*QL^3*LR^2*LRd - 58/3*nf^5*T*
      h^10*u^2*G*QL^3*LL^2*LRd - 58/3*nf^5*T*h^10*u^2*G*QL^3*QRd^3 - 71/3*nf^5
      *T*h^10*u^2*G*QL^3*QLd^2*QRd - 176/3*nf^5*T*h^10*u^2*W*LLd*LR^3*LRd^2 -
      143/3*nf^5*T*h^10*u^2*W*LLd^3*LR^3 - 176/3*nf^5*T*h^10*u^2*W*LL*LR^2*
      LRd^3 - 193/2*nf^5*T*h^10*u^2*W*LL*LLd^2*LR^2*LRd - 193/2*nf^5*T*h^10*
      u^2*W*LL^2*LLd*LR*LRd^2 - 176/3*nf^5*T*h^10*u^2*W*LL^2*LLd^3*LR - 143/3*
      nf^5*T*h^10*u^2*W*LL^3*LRd^3 - 176/3*nf^5*T*h^10*u^2*W*LL^3*LLd^2*LRd +
      193/2*nf^5*T*h^10*u^2*W*QRd^3*LLd*LR*LRd + 143/3*nf^5*T*h^10*u^2*W*QRd^3
      *LL*LRd^2 + 227/6*nf^5*T*h^10*u^2*W*QRd^3*LL*LLd^2 - 193/2*nf^5*T*h^10*
      u^2*W*QR*QRd*LLd*LR^2*LRd - 193/2*nf^5*T*h^10*u^2*W*QR*QRd*LL*LR*LRd^2
       - 193/2*nf^5*T*h^10*u^2*W*QR*QRd*LL*LLd^2*LR - 193/2*nf^5*T*h^10*u^2*W*
      QR*QRd*LL^2*LLd*LRd + 193/4*nf^5*T*h^10*u^2*W*QR*QRd^4*LLd + 143/3*nf^5*
      T*h^10*u^2*W*QR^3*LLd*LR^2 + 193/2*nf^5*T*h^10*u^2*W*QR^3*LL*LR*LRd +
      227/6*nf^5*T*h^10*u^2*W*QR^3*LL^2*LLd + 193/4*nf^5*T*h^10*u^2*W*QR^4*QRd
      *LL - 17*nf^5*T*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 193/2*nf^5*T*h^10*u^2*W*
      QLd*QRd^2*LL*LLd*LRd - 159/2*nf^5*T*h^10*u^2*W*QLd*QR*LR^2*LRd^2 - 143*
      nf^5*T*h^10*u^2*W*QLd*QR*LLd^2*LR^2 - 193/2*nf^5*T*h^10*u^2*W*QLd*QR*
      LL^2*LRd^2 - 159/2*nf^5*T*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 193/2*nf^5*T*
      h^10*u^2*W*QLd*QR*QRd^3*LRd + 143/2*nf^5*T*h^10*u^2*W*QLd*QR^4*LR + 193/
      2*nf^5*T*h^10*u^2*W*QLd^2*QRd*LLd*LR*LRd - 17*nf^5*T*h^10*u^2*W*QLd^2*
      QRd*LL*LRd^2 + 159/2*nf^5*T*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 227/6*nf^5*T
      *h^10*u^2*W*QLd^3*LR*LRd^2 + 143/3*nf^5*T*h^10*u^2*W*QLd^3*LLd^2*LR +
      193/2*nf^5*T*h^10*u^2*W*QLd^3*LL*LLd*LRd + 193/2*nf^5*T*h^10*u^2*W*QLd^3
      *QR*QRd*LRd + 143/2*nf^5*T*h^10*u^2*W*QLd^4*QR*LLd - 159/2*nf^5*T*h^10*
      u^2*W*QL*QRd*LR^2*LRd^2 - 193/2*nf^5*T*h^10*u^2*W*QL*QRd*LLd^2*LR^2 -
      143*nf^5*T*h^10*u^2*W*QL*QRd*LL^2*LRd^2 - 159/2*nf^5*T*h^10*u^2*W*QL*QRd
      *LL^2*LLd^2 + 143/2*nf^5*T*h^10*u^2*W*QL*QRd^4*LRd + 193/2*nf^5*T*h^10*
      u^2*W*QL*QR^2*LL*LLd*LR - 17*nf^5*T*h^10*u^2*W*QL*QR^2*LL^2*LRd + 193/2*
      nf^5*T*h^10*u^2*W*QL*QR^3*QRd*LR - 193/2*nf^5*T*h^10*u^2*W*QL*QLd*LLd*
      LR^2*LRd - 193/2*nf^5*T*h^10*u^2*W*QL*QLd*LL*LR*LRd^2 - 193/2*nf^5*T*
      h^10*u^2*W*QL*QLd*LL*LLd^2*LR - 193/2*nf^5*T*h^10*u^2*W*QL*QLd*LL^2*LLd*
      LRd + 193/2*nf^5*T*h^10*u^2*W*QL*QLd*QRd^3*LLd + 193/2*nf^5*T*h^10*u^2*W
      *QL*QLd*QR^3*LL + 159/2*nf^5*T*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 193/2*
      nf^5*T*h^10*u^2*W*QL*QLd^3*QRd*LLd + 193/4*nf^5*T*h^10*u^2*W*QL*QLd^4*
      LRd - 17*nf^5*T*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 193/2*nf^5*T*h^10*u^2*W*
      QL^2*QR*LL*LR*LRd + 159/2*nf^5*T*h^10*u^2*W*QL^2*QR^2*QRd*LL + 159/2*
      nf^5*T*h^10*u^2*W*QL^2*QLd*QR^2*LR + 227/6*nf^5*T*h^10*u^2*W*QL^3*LR^2*
      LRd + 193/2*nf^5*T*h^10*u^2*W*QL^3*LL*LLd*LR + 143/3*nf^5*T*h^10*u^2*W*
      QL^3*LL^2*LRd + 193/2*nf^5*T*h^10*u^2*W*QL^3*QR*QRd*LR + 193/2*nf^5*T*
      h^10*u^2*W*QL^3*QLd*QR*LL + 143/2*nf^5*T*h^10*u^2*W*QL^4*QRd*LL + 193/4*
      nf^5*T*h^10*u^2*W*QL^4*QLd*LR - 71/3*nf^5*T*h^10*u^2*B*LLd*LR^3*LRd^2 -
      58/3*nf^5*T*h^10*u^2*B*LLd^3*LR^3 - 71/3*nf^5*T*h^10*u^2*B*LL*LR^2*LRd^3
       - 39*nf^5*T*h^10*u^2*B*LL*LLd^2*LR^2*LRd - 39*nf^5*T*h^10*u^2*B*LL^2*
      LLd*LR*LRd^2 - 71/3*nf^5*T*h^10*u^2*B*LL^2*LLd^3*LR - 58/3*nf^5*T*h^10*
      u^2*B*LL^3*LRd^3 - 71/3*nf^5*T*h^10*u^2*B*LL^3*LLd^2*LRd + 39*nf^5*T*
      h^10*u^2*B*QRd^3*LLd*LR*LRd + 58/3*nf^5*T*h^10*u^2*B*QRd^3*LL*LRd^2 + 46/
      3*nf^5*T*h^10*u^2*B*QRd^3*LL*LLd^2 - 39*nf^5*T*h^10*u^2*B*QR*QRd*LLd*
      LR^2*LRd - 39*nf^5*T*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 - 39*nf^5*T*h^10*u^2*
      B*QR*QRd*LL*LLd^2*LR - 39*nf^5*T*h^10*u^2*B*QR*QRd*LL^2*LLd*LRd + 39/2*
      nf^5*T*h^10*u^2*B*QR*QRd^4*LLd + 58/3*nf^5*T*h^10*u^2*B*QR^3*LLd*LR^2 +
      39*nf^5*T*h^10*u^2*B*QR^3*LL*LR*LRd + 46/3*nf^5*T*h^10*u^2*B*QR^3*LL^2*
      LLd + 39/2*nf^5*T*h^10*u^2*B*QR^4*QRd*LL - 7*nf^5*T*h^10*u^2*B*QLd*QRd^2
      *LLd^2*LR + 39*nf^5*T*h^10*u^2*B*QLd*QRd^2*LL*LLd*LRd - 32*nf^5*T*h^10*
      u^2*B*QLd*QR*LR^2*LRd^2 - 58*nf^5*T*h^10*u^2*B*QLd*QR*LLd^2*LR^2 - 39*
      nf^5*T*h^10*u^2*B*QLd*QR*LL^2*LRd^2 - 32*nf^5*T*h^10*u^2*B*QLd*QR*LL^2*
      LLd^2 + 39*nf^5*T*h^10*u^2*B*QLd*QR*QRd^3*LRd + 29*nf^5*T*h^10*u^2*B*QLd
      *QR^4*LR + 39*nf^5*T*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd - 7*nf^5*T*h^10*u^2
      *B*QLd^2*QRd*LL*LRd^2 + 32*nf^5*T*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 46/3*
      nf^5*T*h^10*u^2*B*QLd^3*LR*LRd^2 + 58/3*nf^5*T*h^10*u^2*B*QLd^3*LLd^2*LR
       + 39*nf^5*T*h^10*u^2*B*QLd^3*LL*LLd*LRd + 39*nf^5*T*h^10*u^2*B*QLd^3*QR
      *QRd*LRd + 29*nf^5*T*h^10*u^2*B*QLd^4*QR*LLd - 32*nf^5*T*h^10*u^2*B*QL*
      QRd*LR^2*LRd^2 - 39*nf^5*T*h^10*u^2*B*QL*QRd*LLd^2*LR^2 - 58*nf^5*T*h^10
      *u^2*B*QL*QRd*LL^2*LRd^2 - 32*nf^5*T*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 29*
      nf^5*T*h^10*u^2*B*QL*QRd^4*LRd + 39*nf^5*T*h^10*u^2*B*QL*QR^2*LL*LLd*LR
       - 7*nf^5*T*h^10*u^2*B*QL*QR^2*LL^2*LRd + 39*nf^5*T*h^10*u^2*B*QL*QR^3*
      QRd*LR - 39*nf^5*T*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd - 39*nf^5*T*h^10*u^2*B
      *QL*QLd*LL*LR*LRd^2 - 39*nf^5*T*h^10*u^2*B*QL*QLd*LL*LLd^2*LR - 39*nf^5*
      T*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 39*nf^5*T*h^10*u^2*B*QL*QLd*QRd^3*LLd
       + 39*nf^5*T*h^10*u^2*B*QL*QLd*QR^3*LL + 32*nf^5*T*h^10*u^2*B*QL*QLd^2*
      QRd^2*LRd + 39*nf^5*T*h^10*u^2*B*QL*QLd^3*QRd*LLd + 39/2*nf^5*T*h^10*u^2
      *B*QL*QLd^4*LRd - 7*nf^5*T*h^10*u^2*B*QL^2*QR*LLd*LR^2 + 39*nf^5*T*h^10*
      u^2*B*QL^2*QR*LL*LR*LRd + 32*nf^5*T*h^10*u^2*B*QL^2*QR^2*QRd*LL + 32*
      nf^5*T*h^10*u^2*B*QL^2*QLd*QR^2*LR + 46/3*nf^5*T*h^10*u^2*B*QL^3*LR^2*
      LRd + 39*nf^5*T*h^10*u^2*B*QL^3*LL*LLd*LR + 58/3*nf^5*T*h^10*u^2*B*QL^3*
      LL^2*LRd + 39*nf^5*T*h^10*u^2*B*QL^3*QR*QRd*LR + 39*nf^5*T*h^10*u^2*B*
      QL^3*QLd*QR*LL + 29*nf^5*T*h^10*u^2*B*QL^4*QRd*LL + 39/2*nf^5*T*h^10*u^2
      *B*QL^4*QLd*LR - 377*nf^5*T*h^10*u^2*p^2*LLd*LR^3*LRd^2 - 1561/6*nf^5*T*
      h^10*u^2*p^2*LLd^3*LR^3 - 377*nf^5*T*h^10*u^2*p^2*LL*LR^2*LRd^3 - 589*
      nf^5*T*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd - 589*nf^5*T*h^10*u^2*p^2*LL^2*LLd
      *LR*LRd^2 - 377*nf^5*T*h^10*u^2*p^2*LL^2*LLd^3*LR - 1561/6*nf^5*T*h^10*
      u^2*p^2*LL^3*LRd^3 - 377*nf^5*T*h^10*u^2*p^2*LL^3*LLd^2*LRd + 589*nf^5*T
      *h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 1561/6*nf^5*T*h^10*u^2*p^2*QRd^3*LL*
      LRd^2 + 212*nf^5*T*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 589*nf^5*T*h^10*u^2*p^2
      *QR*QRd*LLd*LR^2*LRd - 589*nf^5*T*h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 - 589*
      nf^5*T*h^10*u^2*p^2*QR*QRd*LL*LLd^2*LR - 589*nf^5*T*h^10*u^2*p^2*QR*QRd*
      LL^2*LLd*LRd + 589/2*nf^5*T*h^10*u^2*p^2*QR*QRd^4*LLd + 1561/6*nf^5*T*
      h^10*u^2*p^2*QR^3*LLd*LR^2 + 589*nf^5*T*h^10*u^2*p^2*QR^3*LL*LR*LRd +
      212*nf^5*T*h^10*u^2*p^2*QR^3*LL^2*LLd + 589/2*nf^5*T*h^10*u^2*p^2*QR^4*
      QRd*LL - 47*nf^5*T*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 589*nf^5*T*h^10*u^2
      *p^2*QLd*QRd^2*LL*LLd*LRd - 542*nf^5*T*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 -
      1561/2*nf^5*T*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 - 589*nf^5*T*h^10*u^2*p^2*
      QLd*QR*LL^2*LRd^2 - 542*nf^5*T*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 589*nf^5
      *T*h^10*u^2*p^2*QLd*QR*QRd^3*LRd + 1561/4*nf^5*T*h^10*u^2*p^2*QLd*QR^4*
      LR + 589*nf^5*T*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd - 47*nf^5*T*h^10*u^2*
      p^2*QLd^2*QRd*LL*LRd^2 + 542*nf^5*T*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd +
      212*nf^5*T*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 1561/6*nf^5*T*h^10*u^2*p^2*
      QLd^3*LLd^2*LR + 589*nf^5*T*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 589*nf^5*T*
      h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 1561/4*nf^5*T*h^10*u^2*p^2*QLd^4*QR*LLd
       - 542*nf^5*T*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 - 589*nf^5*T*h^10*u^2*p^2*
      QL*QRd*LLd^2*LR^2 - 1561/2*nf^5*T*h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 - 542*
      nf^5*T*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 + 1561/4*nf^5*T*h^10*u^2*p^2*QL*
      QRd^4*LRd + 589*nf^5*T*h^10*u^2*p^2*QL*QR^2*LL*LLd*LR - 47*nf^5*T*h^10*
      u^2*p^2*QL*QR^2*LL^2*LRd + 589*nf^5*T*h^10*u^2*p^2*QL*QR^3*QRd*LR - 589*
      nf^5*T*h^10*u^2*p^2*QL*QLd*LLd*LR^2*LRd - 589*nf^5*T*h^10*u^2*p^2*QL*QLd
      *LL*LR*LRd^2 - 589*nf^5*T*h^10*u^2*p^2*QL*QLd*LL*LLd^2*LR - 589*nf^5*T*
      h^10*u^2*p^2*QL*QLd*LL^2*LLd*LRd + 589*nf^5*T*h^10*u^2*p^2*QL*QLd*QRd^3*
      LLd + 589*nf^5*T*h^10*u^2*p^2*QL*QLd*QR^3*LL + 542*nf^5*T*h^10*u^2*p^2*
      QL*QLd^2*QRd^2*LRd + 589*nf^5*T*h^10*u^2*p^2*QL*QLd^3*QRd*LLd + 589/2*
      nf^5*T*h^10*u^2*p^2*QL*QLd^4*LRd - 47*nf^5*T*h^10*u^2*p^2*QL^2*QR*LLd*
      LR^2 + 589*nf^5*T*h^10*u^2*p^2*QL^2*QR*LL*LR*LRd + 542*nf^5*T*h^10*u^2*
      p^2*QL^2*QR^2*QRd*LL + 542*nf^5*T*h^10*u^2*p^2*QL^2*QLd*QR^2*LR + 212*
      nf^5*T*h^10*u^2*p^2*QL^3*LR^2*LRd + 589*nf^5*T*h^10*u^2*p^2*QL^3*LL*LLd*
      LR + 1561/6*nf^5*T*h^10*u^2*p^2*QL^3*LL^2*LRd + 589*nf^5*T*h^10*u^2*p^2*
      QL^3*QR*QRd*LR + 589*nf^5*T*h^10*u^2*p^2*QL^3*QLd*QR*LL + 1561/4*nf^5*T*
      h^10*u^2*p^2*QL^4*QRd*LL + 589/2*nf^5*T*h^10*u^2*p^2*QL^4*QLd*LR - 377/2
      *nf^5*T*h^10*u^3*p*LLd*LR^3*LRd^2 - 131*nf^5*T*h^10*u^3*p*LLd^3*LR^3 -
      377/2*nf^5*T*h^10*u^3*p*LL*LR^2*LRd^3 - 595/2*nf^5*T*h^10*u^3*p*LL*LLd^2
      *LR^2*LRd - 595/2*nf^5*T*h^10*u^3*p*LL^2*LLd*LR*LRd^2 - 377/2*nf^5*T*
      h^10*u^3*p*LL^2*LLd^3*LR - 131*nf^5*T*h^10*u^3*p*LL^3*LRd^3 - 377/2*nf^5
      *T*h^10*u^3*p*LL^3*LLd^2*LRd + 595/2*nf^5*T*h^10*u^3*p*QRd^3*LLd*LR*LRd
       + 131*nf^5*T*h^10*u^3*p*QRd^3*LL*LRd^2 + 109*nf^5*T*h^10*u^3*p*QRd^3*LL
      *LLd^2 - 595/2*nf^5*T*h^10*u^3*p*QR*QRd*LLd*LR^2*LRd - 595/2*nf^5*T*h^10
      *u^3*p*QR*QRd*LL*LR*LRd^2 - 595/2*nf^5*T*h^10*u^3*p*QR*QRd*LL*LLd^2*LR
       - 595/2*nf^5*T*h^10*u^3*p*QR*QRd*LL^2*LLd*LRd + 595/4*nf^5*T*h^10*u^3*p
      *QR*QRd^4*LLd + 131*nf^5*T*h^10*u^3*p*QR^3*LLd*LR^2 + 595/2*nf^5*T*h^10*
      u^3*p*QR^3*LL*LR*LRd + 109*nf^5*T*h^10*u^3*p*QR^3*LL^2*LLd + 595/4*nf^5*
      T*h^10*u^3*p*QR^4*QRd*LL - 59/2*nf^5*T*h^10*u^3*p*QLd*QRd^2*LLd^2*LR +
      595/2*nf^5*T*h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd - 268*nf^5*T*h^10*u^3*p*QLd
      *QR*LR^2*LRd^2 - 393*nf^5*T*h^10*u^3*p*QLd*QR*LLd^2*LR^2 - 595/2*nf^5*T*
      h^10*u^3*p*QLd*QR*LL^2*LRd^2 - 268*nf^5*T*h^10*u^3*p*QLd*QR*LL^2*LLd^2
       + 595/2*nf^5*T*h^10*u^3*p*QLd*QR*QRd^3*LRd + 393/2*nf^5*T*h^10*u^3*p*
      QLd*QR^4*LR + 595/2*nf^5*T*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd - 59/2*nf^5*T
      *h^10*u^3*p*QLd^2*QRd*LL*LRd^2 + 268*nf^5*T*h^10*u^3*p*QLd^2*QR*QRd^2*
      LLd + 109*nf^5*T*h^10*u^3*p*QLd^3*LR*LRd^2 + 131*nf^5*T*h^10*u^3*p*QLd^3
      *LLd^2*LR + 595/2*nf^5*T*h^10*u^3*p*QLd^3*LL*LLd*LRd + 595/2*nf^5*T*h^10
      *u^3*p*QLd^3*QR*QRd*LRd + 393/2*nf^5*T*h^10*u^3*p*QLd^4*QR*LLd - 268*
      nf^5*T*h^10*u^3*p*QL*QRd*LR^2*LRd^2 - 595/2*nf^5*T*h^10*u^3*p*QL*QRd*
      LLd^2*LR^2 - 393*nf^5*T*h^10*u^3*p*QL*QRd*LL^2*LRd^2 - 268*nf^5*T*h^10*
      u^3*p*QL*QRd*LL^2*LLd^2 + 393/2*nf^5*T*h^10*u^3*p*QL*QRd^4*LRd + 595/2*
      nf^5*T*h^10*u^3*p*QL*QR^2*LL*LLd*LR - 59/2*nf^5*T*h^10*u^3*p*QL*QR^2*
      LL^2*LRd + 595/2*nf^5*T*h^10*u^3*p*QL*QR^3*QRd*LR - 595/2*nf^5*T*h^10*
      u^3*p*QL*QLd*LLd*LR^2*LRd - 595/2*nf^5*T*h^10*u^3*p*QL*QLd*LL*LR*LRd^2
       - 595/2*nf^5*T*h^10*u^3*p*QL*QLd*LL*LLd^2*LR - 595/2*nf^5*T*h^10*u^3*p*
      QL*QLd*LL^2*LLd*LRd + 595/2*nf^5*T*h^10*u^3*p*QL*QLd*QRd^3*LLd + 595/2*
      nf^5*T*h^10*u^3*p*QL*QLd*QR^3*LL + 268*nf^5*T*h^10*u^3*p*QL*QLd^2*QRd^2*
      LRd + 595/2*nf^5*T*h^10*u^3*p*QL*QLd^3*QRd*LLd + 595/4*nf^5*T*h^10*u^3*p
      *QL*QLd^4*LRd - 59/2*nf^5*T*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 595/2*nf^5*T*
      h^10*u^3*p*QL^2*QR*LL*LR*LRd + 268*nf^5*T*h^10*u^3*p*QL^2*QR^2*QRd*LL +
      268*nf^5*T*h^10*u^3*p*QL^2*QLd*QR^2*LR + 109*nf^5*T*h^10*u^3*p*QL^3*LR^2
      *LRd + 595/2*nf^5*T*h^10*u^3*p*QL^3*LL*LLd*LR + 131*nf^5*T*h^10*u^3*p*
      QL^3*LL^2*LRd + 595/2*nf^5*T*h^10*u^3*p*QL^3*QR*QRd*LR + 595/2*nf^5*T*
      h^10*u^3*p*QL^3*QLd*QR*LL + 393/2*nf^5*T*h^10*u^3*p*QL^4*QRd*LL + 595/4*
      nf^5*T*h^10*u^3*p*QL^4*QLd*LR - 94/3*nf^5*T*h^10*u^4*LLd*LR^3*LRd^2 - 21
      *nf^5*T*h^10*u^4*LLd^3*LR^3 - 94/3*nf^5*T*h^10*u^4*LL*LR^2*LRd^3 - 99/2*
      nf^5*T*h^10*u^4*LL*LLd^2*LR^2*LRd - 99/2*nf^5*T*h^10*u^4*LL^2*LLd*LR*
      LRd^2 - 94/3*nf^5*T*h^10*u^4*LL^2*LLd^3*LR - 21*nf^5*T*h^10*u^4*LL^3*
      LRd^3 - 94/3*nf^5*T*h^10*u^4*LL^3*LLd^2*LRd + 99/2*nf^5*T*h^10*u^4*QRd^3
      *LLd*LR*LRd + 21*nf^5*T*h^10*u^4*QRd^3*LL*LRd^2 + 109/6*nf^5*T*h^10*u^4*
      QRd^3*LL*LLd^2 - 99/2*nf^5*T*h^10*u^4*QR*QRd*LLd*LR^2*LRd - 99/2*nf^5*T*
      h^10*u^4*QR*QRd*LL*LR*LRd^2 - 99/2*nf^5*T*h^10*u^4*QR*QRd*LL*LLd^2*LR -
      99/2*nf^5*T*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 99/4*nf^5*T*h^10*u^4*QR*QRd^4
      *LLd + 21*nf^5*T*h^10*u^4*QR^3*LLd*LR^2 + 99/2*nf^5*T*h^10*u^4*QR^3*LL*
      LR*LRd + 109/6*nf^5*T*h^10*u^4*QR^3*LL^2*LLd + 99/4*nf^5*T*h^10*u^4*QR^4
      *QRd*LL - 5*nf^5*T*h^10*u^4*QLd*QRd^2*LLd^2*LR + 99/2*nf^5*T*h^10*u^4*
      QLd*QRd^2*LL*LLd*LRd - 89/2*nf^5*T*h^10*u^4*QLd*QR*LR^2*LRd^2 - 63*nf^5*
      T*h^10*u^4*QLd*QR*LLd^2*LR^2 - 99/2*nf^5*T*h^10*u^4*QLd*QR*LL^2*LRd^2 -
      89/2*nf^5*T*h^10*u^4*QLd*QR*LL^2*LLd^2 + 99/2*nf^5*T*h^10*u^4*QLd*QR*
      QRd^3*LRd + 63/2*nf^5*T*h^10*u^4*QLd*QR^4*LR + 99/2*nf^5*T*h^10*u^4*
      QLd^2*QRd*LLd*LR*LRd - 5*nf^5*T*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 89/2*nf^5*
      T*h^10*u^4*QLd^2*QR*QRd^2*LLd + 109/6*nf^5*T*h^10*u^4*QLd^3*LR*LRd^2 +
      21*nf^5*T*h^10*u^4*QLd^3*LLd^2*LR + 99/2*nf^5*T*h^10*u^4*QLd^3*LL*LLd*
      LRd + 99/2*nf^5*T*h^10*u^4*QLd^3*QR*QRd*LRd + 63/2*nf^5*T*h^10*u^4*QLd^4
      *QR*LLd - 89/2*nf^5*T*h^10*u^4*QL*QRd*LR^2*LRd^2 - 99/2*nf^5*T*h^10*u^4*
      QL*QRd*LLd^2*LR^2 - 63*nf^5*T*h^10*u^4*QL*QRd*LL^2*LRd^2 - 89/2*nf^5*T*
      h^10*u^4*QL*QRd*LL^2*LLd^2 + 63/2*nf^5*T*h^10*u^4*QL*QRd^4*LRd + 99/2*
      nf^5*T*h^10*u^4*QL*QR^2*LL*LLd*LR - 5*nf^5*T*h^10*u^4*QL*QR^2*LL^2*LRd
       + 99/2*nf^5*T*h^10*u^4*QL*QR^3*QRd*LR - 99/2*nf^5*T*h^10*u^4*QL*QLd*LLd
      *LR^2*LRd - 99/2*nf^5*T*h^10*u^4*QL*QLd*LL*LR*LRd^2 - 99/2*nf^5*T*h^10*
      u^4*QL*QLd*LL*LLd^2*LR - 99/2*nf^5*T*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 99/2
      *nf^5*T*h^10*u^4*QL*QLd*QRd^3*LLd + 99/2*nf^5*T*h^10*u^4*QL*QLd*QR^3*LL
       + 89/2*nf^5*T*h^10*u^4*QL*QLd^2*QRd^2*LRd + 99/2*nf^5*T*h^10*u^4*QL*
      QLd^3*QRd*LLd + 99/4*nf^5*T*h^10*u^4*QL*QLd^4*LRd - 5*nf^5*T*h^10*u^4*
      QL^2*QR*LLd*LR^2 + 99/2*nf^5*T*h^10*u^4*QL^2*QR*LL*LR*LRd + 89/2*nf^5*T*
      h^10*u^4*QL^2*QR^2*QRd*LL + 89/2*nf^5*T*h^10*u^4*QL^2*QLd*QR^2*LR + 109/
      6*nf^5*T*h^10*u^4*QL^3*LR^2*LRd + 99/2*nf^5*T*h^10*u^4*QL^3*LL*LLd*LR +
      21*nf^5*T*h^10*u^4*QL^3*LL^2*LRd + 99/2*nf^5*T*h^10*u^4*QL^3*QR*QRd*LR
       + 99/2*nf^5*T*h^10*u^4*QL^3*QLd*QR*LL + 63/2*nf^5*T*h^10*u^4*QL^4*QRd*
      LL + 99/4*nf^5*T*h^10*u^4*QL^4*QLd*LR + 31/144*nf^5*T^2*h^10*LLd*LR^5*
      LRd^4 + 29/144*nf^5*T^2*h^10*LLd^3*LR^5*LRd^2 + 7/36*nf^5*T^2*h^10*LLd^5
      *LR^5 + 31/144*nf^5*T^2*h^10*LL*LR^4*LRd^5 + 13/144*nf^5*T^2*h^10*LL*
      LLd^2*LR^4*LRd^3 + 1/24*nf^5*T^2*h^10*LL*LLd^4*LR^4*LRd + 13/144*nf^5*
      T^2*h^10*LL^2*LLd*LR^3*LRd^4 - 1/6*nf^5*T^2*h^10*LL^2*LLd^3*LR^3*LRd^2
       + 29/144*nf^5*T^2*h^10*LL^2*LLd^5*LR^3 + 29/144*nf^5*T^2*h^10*LL^3*LR^2
      *LRd^5 - 1/6*nf^5*T^2*h^10*LL^3*LLd^2*LR^2*LRd^3 + 13/144*nf^5*T^2*h^10*
      LL^3*LLd^4*LR^2*LRd + 1/24*nf^5*T^2*h^10*LL^4*LLd*LR*LRd^4 + 13/144*nf^5
      *T^2*h^10*LL^4*LLd^3*LR*LRd^2 + 31/144*nf^5*T^2*h^10*LL^4*LLd^5*LR + 7/
      36*nf^5*T^2*h^10*LL^5*LRd^5 + 29/144*nf^5*T^2*h^10*LL^5*LLd^2*LRd^3 + 31/
      144*nf^5*T^2*h^10*LL^5*LLd^4*LRd + 2/9*nf^5*T^2*h^10*QRd^3*LLd^3*LR^3*
      LRd + 35/144*nf^5*T^2*h^10*QRd^3*LL*LR^2*LRd^4 - 1/12*nf^5*T^2*h^10*
      QRd^3*LL*LLd^2*LR^2*LRd^2 + 13/144*nf^5*T^2*h^10*QRd^3*LL*LLd^4*LR^2 + 2/
      9*nf^5*T^2*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 1/9*nf^5*T^2*h^10*QRd^3*LL^2*
      LLd^3*LR*LRd + 1/9*nf^5*T^2*h^10*QRd^3*LL^3*LRd^4 + 2/9*nf^5*T^2*h^10*
      QRd^3*LL^3*LLd^2*LRd^2 + 25/72*nf^5*T^2*h^10*QRd^6*LLd*LR*LRd^2 - 19/144
      *nf^5*T^2*h^10*QRd^6*LLd^3*LR + 1/24*nf^5*T^2*h^10*QRd^6*LL*LRd^3 + 2/9*
      nf^5*T^2*h^10*QRd^6*LL*LLd^2*LRd + 1/12*nf^5*T^2*h^10*QR*QRd*LLd*LR^4*
      LRd^3 + 1/12*nf^5*T^2*h^10*QR*QRd*LLd^3*LR^4*LRd + 1/12*nf^5*T^2*h^10*QR
      *QRd*LL*LR^3*LRd^4 + 1/12*nf^5*T^2*h^10*QR*QRd*LL*LLd^4*LR^3 + 1/12*nf^5
      *T^2*h^10*QR*QRd*LL^3*LR*LRd^4 + 1/12*nf^5*T^2*h^10*QR*QRd*LL^3*LLd^4*LR
       + 1/12*nf^5*T^2*h^10*QR*QRd*LL^4*LLd*LRd^3 + 1/12*nf^5*T^2*h^10*QR*QRd*
      LL^4*LLd^3*LRd + 1/24*nf^5*T^2*h^10*QR*QRd^4*LLd^3*LR^2 + 1/12*nf^5*T^2*
      h^10*QR*QRd^4*LL*LR*LRd^3 - 1/8*nf^5*T^2*h^10*QR*QRd^4*LL^2*LLd*LRd^2 +
      5/48*nf^5*T^2*h^10*QR*QRd^4*LL^2*LLd^3 + 1/12*nf^5*T^2*h^10*QR*QRd^7*LLd
      *LRd - 1/6*nf^5*T^2*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 - 1/6*nf^5*T^2*h^10*
      QR^2*QRd^2*LLd^3*LR^3 - 1/6*nf^5*T^2*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 1/6
      *nf^5*T^2*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/6*nf^5*T^2*h^10*QR^2*QRd^2*
      LL^3*LRd^3 - 1/6*nf^5*T^2*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd - 1/24*nf^5*T^2
      *h^10*QR^2*QRd^5*LL*LRd^2 - 5/24*nf^5*T^2*h^10*QR^2*QRd^5*LL*LLd^2 + 35/
      144*nf^5*T^2*h^10*QR^3*LLd*LR^4*LRd^2 + 1/9*nf^5*T^2*h^10*QR^3*LLd^3*
      LR^4 + 2/9*nf^5*T^2*h^10*QR^3*LL*LLd^2*LR^3*LRd - 1/12*nf^5*T^2*h^10*
      QR^3*LL^2*LLd*LR^2*LRd^2 + 2/9*nf^5*T^2*h^10*QR^3*LL^2*LLd^3*LR^2 + 2/9*
      nf^5*T^2*h^10*QR^3*LL^3*LR*LRd^3 + 1/9*nf^5*T^2*h^10*QR^3*LL^3*LLd^2*LR*
      LRd + 13/144*nf^5*T^2*h^10*QR^3*LL^4*LLd*LRd^2 + 1/3*nf^5*T^2*h^10*QR^3*
      QRd^3*LLd*LR^2*LRd + 1/3*nf^5*T^2*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/3*nf^5
      *T^2*h^10*QR^3*QRd^3*LL*LLd^2*LR + 1/3*nf^5*T^2*h^10*QR^3*QRd^3*LL^2*LLd
      *LRd - 29/144*nf^5*T^2*h^10*QR^3*QRd^6*LLd + 1/12*nf^5*T^2*h^10*QR^4*QRd
      *LLd*LR^3*LRd - 1/8*nf^5*T^2*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 1/24*nf^5*T^2
      *h^10*QR^4*QRd*LL^3*LRd^2 + 5/48*nf^5*T^2*h^10*QR^4*QRd*LL^3*LLd^2 + 7/
      48*nf^5*T^2*h^10*QR^4*QRd^4*LLd*LR + 7/48*nf^5*T^2*h^10*QR^4*QRd^4*LL*
      LRd - 1/24*nf^5*T^2*h^10*QR^5*QRd^2*LLd*LR^2 - 5/24*nf^5*T^2*h^10*QR^5*
      QRd^2*LL^2*LLd + 1/24*nf^5*T^2*h^10*QR^6*LLd*LR^3 + 25/72*nf^5*T^2*h^10*
      QR^6*LL*LR^2*LRd + 2/9*nf^5*T^2*h^10*QR^6*LL^2*LLd*LR - 19/144*nf^5*T^2*
      h^10*QR^6*LL^3*LRd - 29/144*nf^5*T^2*h^10*QR^6*QRd^3*LL + 1/12*nf^5*T^2*
      h^10*QR^7*QRd*LL*LR - 1/144*nf^5*T^2*h^10*QLd*QRd^2*LR^3*LRd^4 + 1/12*
      nf^5*T^2*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 23/144*nf^5*T^2*h^10*QLd*
      QRd^2*LLd^4*LR^3 + 1/8*nf^5*T^2*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 1/8*nf^5*
      T^2*h^10*QLd*QRd^2*LL^2*LLd^4*LR - 2/9*nf^5*T^2*h^10*QLd*QRd^2*LL^3*LLd*
      LRd^3 - 1/9*nf^5*T^2*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 5/36*nf^5*T^2*h^10*
      QLd*QRd^5*LR*LRd^3 - 1/36*nf^5*T^2*h^10*QLd*QRd^5*LL*LLd^3 + 7/48*nf^5*
      T^2*h^10*QLd*QR*LR^4*LRd^4 + 1/3*nf^5*T^2*h^10*QLd*QR*LLd^4*LR^4 + 1/24*
      nf^5*T^2*h^10*QLd*QR*LL^4*LRd^4 + 7/48*nf^5*T^2*h^10*QLd*QR*LL^4*LLd^4
       + 1/8*nf^5*T^2*h^10*QLd*QR*QRd^6*LRd^2 - 5/36*nf^5*T^2*h^10*QLd*QR^3*
      QRd^5*LRd + 1/16*nf^5*T^2*h^10*QLd*QR^4*LR^3*LRd^2 + 1/8*nf^5*T^2*h^10*
      QLd*QR^4*LLd^2*LR^3 + 1/8*nf^5*T^2*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 1/12*
      nf^5*T^2*h^10*QLd*QR^4*LL^3*LLd*LRd + 1/12*nf^5*T^2*h^10*QLd*QR^4*QRd^3*
      LR*LRd + 1/12*nf^5*T^2*h^10*QLd*QR^4*QRd^3*LL*LLd + 5/48*nf^5*T^2*h^10*
      QLd*QR^5*QRd^4 - 1/9*nf^5*T^2*h^10*QLd*QR^6*QRd^2*LR + 1/24*nf^5*T^2*
      h^10*QLd*QR^7*LR^2 + 1/48*nf^5*T^2*h^10*QLd*QR^7*LL^2 - 1/9*nf^5*T^2*
      h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 2/9*nf^5*T^2*h^10*QLd^2*QRd*LLd^3*LR^3*
      LRd - 1/8*nf^5*T^2*h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 1/8*nf^5*T^2*h^10*
      QLd^2*QRd*LL*LLd^4*LR^2 - 23/144*nf^5*T^2*h^10*QLd^2*QRd*LL^3*LRd^4 + 1/
      12*nf^5*T^2*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 1/144*nf^5*T^2*h^10*QLd^2*
      QRd*LL^3*LLd^4 - 17/72*nf^5*T^2*h^10*QLd^2*QRd^4*LLd^3*LR - 35/144*nf^5*
      T^2*h^10*QLd^2*QRd^4*LL*LRd^3 - 1/8*nf^5*T^2*h^10*QLd^2*QRd^4*LL*LLd^2*
      LRd + 1/24*nf^5*T^2*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 1/12*nf^5*T^2*h^10*
      QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/12*nf^5*T^2*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2
       - 1/3*nf^5*T^2*h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/4*nf^5*T^2*h^10*QLd^2*
      QR^2*LL*LR^2*LRd^3 - 1/12*nf^5*T^2*h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 1/3*
      nf^5*T^2*h^10*QLd^2*QR^2*LL^3*LRd^3 - 1/4*nf^5*T^2*h^10*QLd^2*QR^2*LL^3*
      LLd^2*LRd - 1/12*nf^5*T^2*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 - 1/8*nf^5*T^2*
      h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 19/72*nf^5*T^2*h^10*QLd^2*QR^3*QRd^4*
      LLd - 1/12*nf^5*T^2*h^10*QLd^2*QR^5*LLd*LR^2 - 1/24*nf^5*T^2*h^10*QLd^2*
      QR^5*LL^2*LLd - 17/72*nf^5*T^2*h^10*QLd^2*QR^6*QRd*LL + 2/9*nf^5*T^2*
      h^10*QLd^3*LLd^2*LR^3*LRd^2 + 1/9*nf^5*T^2*h^10*QLd^3*LLd^4*LR^3 + 1/9*
      nf^5*T^2*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 2/9*nf^5*T^2*h^10*QLd^3*LL*LLd^3
      *LR^2*LRd + 13/144*nf^5*T^2*h^10*QLd^3*LL^2*LR*LRd^4 - 1/12*nf^5*T^2*
      h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 35/144*nf^5*T^2*h^10*QLd^3*LL^2*LLd^4*
      LR + 2/9*nf^5*T^2*h^10*QLd^3*LL^3*LLd*LRd^3 + 1/9*nf^5*T^2*h^10*QLd^3*
      QRd^3*LR*LRd^3 + 2/9*nf^5*T^2*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 2/9*nf^5*
      T^2*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 1/9*nf^5*T^2*h^10*QLd^3*QRd^3*LL*
      LLd^3 - 1/48*nf^5*T^2*h^10*QLd^3*QR*QRd^4*LRd^2 - 1/24*nf^5*T^2*h^10*
      QLd^3*QR*QRd^4*LLd^2 - 1/12*nf^5*T^2*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 1/
      24*nf^5*T^2*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 2/3*nf^5*T^2*h^10*QLd^3*
      QR^3*LR^2*LRd^2 + 1/3*nf^5*T^2*h^10*QLd^3*QR^3*LLd^2*LR^2 + 2/3*nf^5*T^2
      *h^10*QLd^3*QR^3*LL^2*LLd^2 - 1/3*nf^5*T^2*h^10*QLd^3*QR^3*QRd^3*LRd + 1/
      12*nf^5*T^2*h^10*QLd^3*QR^4*QRd*LR*LRd + 1/12*nf^5*T^2*h^10*QLd^3*QR^4*
      QRd*LL*LLd - 1/48*nf^5*T^2*h^10*QLd^3*QR^5*QRd^2 - 19/72*nf^5*T^2*h^10*
      QLd^3*QR^6*LR - 1/8*nf^5*T^2*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 35/144*nf^5
      *T^2*h^10*QLd^4*QRd^2*LLd^3*LR - 17/72*nf^5*T^2*h^10*QLd^4*QRd^2*LL*
      LRd^3 + 1/8*nf^5*T^2*h^10*QLd^4*QR*LLd^3*LR^2 + 1/12*nf^5*T^2*h^10*QLd^4
      *QR*LL*LR*LRd^3 + 1/8*nf^5*T^2*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 1/16*nf^5*
      T^2*h^10*QLd^4*QR*LL^2*LLd^3 + 1/12*nf^5*T^2*h^10*QLd^4*QR*QRd^3*LLd*LRd
       + 1/8*nf^5*T^2*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 61/144*nf^5*T^2*h^10*
      QLd^4*QR^3*QRd^2*LLd + 1/3*nf^5*T^2*h^10*QLd^4*QR^4*LLd*LR + 1/24*nf^5*
      T^2*h^10*QLd^4*QR^4*LL*LRd - 1/36*nf^5*T^2*h^10*QLd^5*QRd*LR*LRd^3 - 5/
      36*nf^5*T^2*h^10*QLd^5*QRd*LL*LLd^3 - 5/24*nf^5*T^2*h^10*QLd^5*QR*QRd^2*
      LRd^2 - 1/24*nf^5*T^2*h^10*QLd^5*QR*QRd^2*LLd^2 - 1/24*nf^5*T^2*h^10*
      QLd^5*QR^2*LR*LRd^2 - 1/12*nf^5*T^2*h^10*QLd^5*QR^2*LLd^2*LR - 13/36*
      nf^5*T^2*h^10*QLd^5*QR^3*QRd*LRd + 1/12*nf^5*T^2*h^10*QLd^5*QR^5 + 2/9*
      nf^5*T^2*h^10*QLd^6*LLd*LR*LRd^2 + 1/24*nf^5*T^2*h^10*QLd^6*LLd^3*LR -
      19/144*nf^5*T^2*h^10*QLd^6*LL*LRd^3 + 25/72*nf^5*T^2*h^10*QLd^6*LL*LLd^2
      *LRd - 19/72*nf^5*T^2*h^10*QLd^6*QR^3*LLd + 1/48*nf^5*T^2*h^10*QLd^7*QR*
      LRd^2 + 1/24*nf^5*T^2*h^10*QLd^7*QR*LLd^2 + 7/48*nf^5*T^2*h^10*QL*QRd*
      LR^4*LRd^4 + 1/24*nf^5*T^2*h^10*QL*QRd*LLd^4*LR^4 + 1/3*nf^5*T^2*h^10*QL
      *QRd*LL^4*LRd^4 + 7/48*nf^5*T^2*h^10*QL*QRd*LL^4*LLd^4 + 1/16*nf^5*T^2*
      h^10*QL*QRd^4*LR^2*LRd^3 + 1/8*nf^5*T^2*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 1/
      12*nf^5*T^2*h^10*QL*QRd^4*LL*LLd^3*LR + 1/8*nf^5*T^2*h^10*QL*QRd^4*LL^2*
      LRd^3 + 1/24*nf^5*T^2*h^10*QL*QRd^7*LRd^2 + 1/48*nf^5*T^2*h^10*QL*QRd^7*
      LLd^2 - 1/144*nf^5*T^2*h^10*QL*QR^2*LR^4*LRd^3 + 1/8*nf^5*T^2*h^10*QL*
      QR^2*LLd^2*LR^4*LRd - 2/9*nf^5*T^2*h^10*QL*QR^2*LL*LLd^3*LR^3 + 1/12*
      nf^5*T^2*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 1/9*nf^5*T^2*h^10*QL*QR^2*LL^3*
      LLd^3*LR - 23/144*nf^5*T^2*h^10*QL*QR^2*LL^4*LRd^3 - 1/8*nf^5*T^2*h^10*
      QL*QR^2*LL^4*LLd^2*LRd - 1/9*nf^5*T^2*h^10*QL*QR^2*QRd^6*LRd + 1/12*nf^5
      *T^2*h^10*QL*QR^3*QRd^4*LR*LRd + 1/12*nf^5*T^2*h^10*QL*QR^3*QRd^4*LL*LLd
       + 5/48*nf^5*T^2*h^10*QL*QR^4*QRd^5 - 5/36*nf^5*T^2*h^10*QL*QR^5*LR^3*
      LRd - 1/36*nf^5*T^2*h^10*QL*QR^5*LL^3*LLd - 5/36*nf^5*T^2*h^10*QL*QR^5*
      QRd^3*LR + 1/8*nf^5*T^2*h^10*QL*QR^6*QRd*LR^2 + 1/12*nf^5*T^2*h^10*QL*
      QLd*LLd*LR^4*LRd^3 + 1/12*nf^5*T^2*h^10*QL*QLd*LLd^3*LR^4*LRd + 1/12*
      nf^5*T^2*h^10*QL*QLd*LL*LR^3*LRd^4 + 1/12*nf^5*T^2*h^10*QL*QLd*LL*LLd^4*
      LR^3 + 1/12*nf^5*T^2*h^10*QL*QLd*LL^3*LR*LRd^4 + 1/12*nf^5*T^2*h^10*QL*
      QLd*LL^3*LLd^4*LR + 1/12*nf^5*T^2*h^10*QL*QLd*LL^4*LLd*LRd^3 + 1/12*nf^5
      *T^2*h^10*QL*QLd*LL^4*LLd^3*LRd + 1/12*nf^5*T^2*h^10*QL*QLd^2*QRd^2*LR^2
      *LRd^3 + 1/24*nf^5*T^2*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 1/24*nf^5*T^2*
      h^10*QL*QLd^2*QRd^5*LRd^2 - 5/24*nf^5*T^2*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/
      8*nf^5*T^2*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 1/8*nf^5*T^2*h^10*QL*QLd^2*
      QR^4*LR^2*LRd - 1/48*nf^5*T^2*h^10*QL*QLd^2*QR^4*QRd^3 + 1/12*nf^5*T^2*
      h^10*QL*QLd^3*QRd^4*LLd*LRd - 1/9*nf^5*T^2*h^10*QL*QLd^3*QR^2*QRd^3*LLd
       - 13/36*nf^5*T^2*h^10*QL*QLd^3*QR^5*LL + 5/48*nf^5*T^2*h^10*QL*QLd^4*
      LR^2*LRd^3 - 1/8*nf^5*T^2*h^10*QL*QLd^4*LLd^2*LR^2*LRd + 1/12*nf^5*T^2*
      h^10*QL*QLd^4*LL*LLd^3*LR + 1/24*nf^5*T^2*h^10*QL*QLd^4*LL^2*LRd^3 - 1/
      24*nf^5*T^2*h^10*QL*QLd^4*QRd^3*LRd^2 - 1/48*nf^5*T^2*h^10*QL*QLd^4*
      QRd^3*LLd^2 + 1/12*nf^5*T^2*h^10*QL*QLd^4*QR^3*LR*LRd + 1/12*nf^5*T^2*
      h^10*QL*QLd^4*QR^3*LL*LLd + 1/24*nf^5*T^2*h^10*QL*QLd^4*QR^4*QRd + 1/8*
      nf^5*T^2*h^10*QL*QLd^6*QRd*LLd^2 - 17/72*nf^5*T^2*h^10*QL*QLd^6*QR^2*LRd
       + 1/12*nf^5*T^2*h^10*QL*QLd^7*LLd*LRd - 1/4*nf^5*T^2*h^10*QL^2*QRd^2*
      LLd*LR^3*LRd^2 - 1/3*nf^5*T^2*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/12*nf^5*T^2
      *h^10*QL^2*QRd^2*LL*LR^2*LRd^3 - 1/4*nf^5*T^2*h^10*QL^2*QRd^2*LL^2*LLd^3
      *LR - 1/3*nf^5*T^2*h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/12*nf^5*T^2*h^10*QL^2*
      QRd^2*LL^3*LLd^2*LRd - 1/12*nf^5*T^2*h^10*QL^2*QRd^5*LL*LRd^2 - 1/24*
      nf^5*T^2*h^10*QL^2*QRd^5*LL*LLd^2 - 1/8*nf^5*T^2*h^10*QL^2*QR*LLd*LR^4*
      LRd^2 - 23/144*nf^5*T^2*h^10*QL^2*QR*LLd^3*LR^4 - 1/9*nf^5*T^2*h^10*QL^2
      *QR*LL*LR^3*LRd^3 + 1/12*nf^5*T^2*h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 2/9*
      nf^5*T^2*h^10*QL^2*QR*LL^3*LR*LRd^3 + 1/8*nf^5*T^2*h^10*QL^2*QR*LL^4*LLd
      *LRd^2 - 1/144*nf^5*T^2*h^10*QL^2*QR*LL^4*LLd^3 - 17/72*nf^5*T^2*h^10*
      QL^2*QR*QRd^6*LLd + 1/24*nf^5*T^2*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 1/12*
      nf^5*T^2*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 - 1/12*nf^5*T^2*h^10*QL^2*QR^3*
      QRd^2*LLd*LR^2 - 1/8*nf^5*T^2*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 35/144*
      nf^5*T^2*h^10*QL^2*QR^4*LLd*LR^3 - 1/8*nf^5*T^2*h^10*QL^2*QR^4*LL^2*LLd*
      LR - 17/72*nf^5*T^2*h^10*QL^2*QR^4*LL^3*LRd - 19/72*nf^5*T^2*h^10*QL^2*
      QR^4*QRd^3*LL + 1/8*nf^5*T^2*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 1/12*nf^5*
      T^2*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 1/24*nf^5*T^2*h^10*QL^2*QLd*QR^2*
      LLd^2*LR^3 - 1/48*nf^5*T^2*h^10*QL^2*QLd*QR^3*QRd^4 + 1/8*nf^5*T^2*h^10*
      QL^2*QLd*QR^4*QRd^2*LR - 1/24*nf^5*T^2*h^10*QL^2*QLd*QR^5*LR^2 - 5/24*
      nf^5*T^2*h^10*QL^2*QLd*QR^5*LL^2 - 1/6*nf^5*T^2*h^10*QL^2*QLd^2*LLd*LR^3
      *LRd^2 - 1/6*nf^5*T^2*h^10*QL^2*QLd^2*LLd^3*LR^3 - 1/6*nf^5*T^2*h^10*
      QL^2*QLd^2*LL*LR^2*LRd^3 - 1/6*nf^5*T^2*h^10*QL^2*QLd^2*LL^2*LLd^3*LR -
      1/6*nf^5*T^2*h^10*QL^2*QLd^2*LL^3*LRd^3 - 1/6*nf^5*T^2*h^10*QL^2*QLd^2*
      LL^3*LLd^2*LRd - 1/24*nf^5*T^2*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 - 1/12*
      nf^5*T^2*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 1/24*nf^5*T^2*h^10*QL^2*QLd^2*
      QR^3*LLd*LR^2 - 1/12*nf^5*T^2*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 1/8*nf^5*
      T^2*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 1/12*nf^5*T^2*h^10*QL^2*QLd^3*QRd^2
      *LLd^2*LR - 1/9*nf^5*T^2*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 1/6*nf^5*T^2*
      h^10*QL^2*QLd^3*QR^3*QRd^2 - 61/144*nf^5*T^2*h^10*QL^2*QLd^3*QR^4*LR + 1/
      8*nf^5*T^2*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 5/24*nf^5*T^2*h^10*QL^2*QLd^5*
      LR*LRd^2 - 1/24*nf^5*T^2*h^10*QL^2*QLd^5*LLd^2*LR - 1/48*nf^5*T^2*h^10*
      QL^2*QLd^5*QR^3 - 1/9*nf^5*T^2*h^10*QL^2*QLd^6*QR*LLd + 13/144*nf^5*T^2*
      h^10*QL^3*LLd^2*LR^4*LRd + 1/9*nf^5*T^2*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 2/
      9*nf^5*T^2*h^10*QL^3*LL*LLd^3*LR^3 + 2/9*nf^5*T^2*h^10*QL^3*LL^2*LR^2*
      LRd^3 - 1/12*nf^5*T^2*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 2/9*nf^5*T^2*h^10*
      QL^3*LL^3*LLd*LR*LRd^2 + 1/9*nf^5*T^2*h^10*QL^3*LL^4*LRd^3 + 35/144*nf^5
      *T^2*h^10*QL^3*LL^4*LLd^2*LRd + 2/3*nf^5*T^2*h^10*QL^3*QRd^3*LR^2*LRd^2
       + 1/3*nf^5*T^2*h^10*QL^3*QRd^3*LL^2*LRd^2 + 2/3*nf^5*T^2*h^10*QL^3*
      QRd^3*LL^2*LLd^2 - 19/72*nf^5*T^2*h^10*QL^3*QRd^6*LRd + 1/12*nf^5*T^2*
      h^10*QL^3*QR*QRd^4*LR*LRd + 1/12*nf^5*T^2*h^10*QL^3*QR*QRd^4*LL*LLd - 1/
      12*nf^5*T^2*h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 1/24*nf^5*T^2*h^10*QL^3*QR^2
      *QRd^2*LL^2*LRd - 1/48*nf^5*T^2*h^10*QL^3*QR^2*QRd^5 + 1/9*nf^5*T^2*h^10
      *QL^3*QR^3*LR^3*LRd + 2/9*nf^5*T^2*h^10*QL^3*QR^3*LL*LLd*LR^2 + 2/9*nf^5
      *T^2*h^10*QL^3*QR^3*LL^2*LR*LRd + 1/9*nf^5*T^2*h^10*QL^3*QR^3*LL^3*LLd
       - 1/3*nf^5*T^2*h^10*QL^3*QR^3*QRd^3*LR - 1/48*nf^5*T^2*h^10*QL^3*QR^4*
      QRd*LR^2 - 1/24*nf^5*T^2*h^10*QL^3*QR^4*QRd*LL^2 - 13/36*nf^5*T^2*h^10*
      QL^3*QLd*QRd^5*LLd - 1/9*nf^5*T^2*h^10*QL^3*QLd*QR^3*QRd^2*LL + 1/12*
      nf^5*T^2*h^10*QL^3*QLd*QR^4*LL*LR - 61/144*nf^5*T^2*h^10*QL^3*QLd^2*
      QRd^4*LRd - 1/8*nf^5*T^2*h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 1/12*nf^5*T^2*
      h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 1/6*nf^5*T^2*h^10*QL^3*QLd^2*QR^2*QRd^3
       - 1/9*nf^5*T^2*h^10*QL^3*QLd^2*QR^3*QRd*LR + 1/3*nf^5*T^2*h^10*QL^3*
      QLd^3*LLd*LR^2*LRd + 1/3*nf^5*T^2*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 1/3*nf^5
      *T^2*h^10*QL^3*QLd^3*LL*LLd^2*LR + 1/3*nf^5*T^2*h^10*QL^3*QLd^3*LL^2*LLd
      *LRd - 1/3*nf^5*T^2*h^10*QL^3*QLd^3*QRd^3*LLd - 1/3*nf^5*T^2*h^10*QL^3*
      QLd^3*QR^3*LL - 19/72*nf^5*T^2*h^10*QL^3*QLd^4*QRd^2*LRd + 1/12*nf^5*T^2
      *h^10*QL^3*QLd^4*QR*LR*LRd + 1/12*nf^5*T^2*h^10*QL^3*QLd^4*QR*LL*LLd - 1/
      48*nf^5*T^2*h^10*QL^3*QLd^4*QR^2*QRd - 5/36*nf^5*T^2*h^10*QL^3*QLd^5*QRd
      *LLd - 29/144*nf^5*T^2*h^10*QL^3*QLd^6*LRd + 1/12*nf^5*T^2*h^10*QL^4*QRd
      *LLd*LR^3*LRd + 1/8*nf^5*T^2*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 1/8*nf^5*T^2*
      h^10*QL^4*QRd*LL^3*LRd^2 + 1/16*nf^5*T^2*h^10*QL^4*QRd*LL^3*LLd^2 + 1/24
      *nf^5*T^2*h^10*QL^4*QRd^4*LLd*LR + 1/3*nf^5*T^2*h^10*QL^4*QRd^4*LL*LRd
       + 1/8*nf^5*T^2*h^10*QL^4*QR*QRd^2*LL^2*LLd - 17/72*nf^5*T^2*h^10*QL^4*
      QR^2*LLd*LR^3 - 1/8*nf^5*T^2*h^10*QL^4*QR^2*LL*LR^2*LRd - 35/144*nf^5*
      T^2*h^10*QL^4*QR^2*LL^3*LRd - 61/144*nf^5*T^2*h^10*QL^4*QR^2*QRd^3*LL +
      1/12*nf^5*T^2*h^10*QL^4*QR^3*QRd*LL*LR + 5/48*nf^5*T^2*h^10*QL^4*QLd*
      LR^3*LRd^2 + 1/24*nf^5*T^2*h^10*QL^4*QLd*LLd^2*LR^3 - 1/8*nf^5*T^2*h^10*
      QL^4*QLd*LL^2*LR*LRd^2 + 1/12*nf^5*T^2*h^10*QL^4*QLd*LL^3*LLd*LRd + 1/12
      *nf^5*T^2*h^10*QL^4*QLd*QRd^3*LR*LRd + 1/12*nf^5*T^2*h^10*QL^4*QLd*QRd^3
      *LL*LLd + 1/24*nf^5*T^2*h^10*QL^4*QLd*QR*QRd^4 - 1/24*nf^5*T^2*h^10*QL^4
      *QLd*QR^3*LR^2 - 1/48*nf^5*T^2*h^10*QL^4*QLd*QR^3*LL^2 + 1/8*nf^5*T^2*
      h^10*QL^4*QLd^2*QR^2*QRd*LL + 1/12*nf^5*T^2*h^10*QL^4*QLd^3*QRd*LR*LRd
       + 1/12*nf^5*T^2*h^10*QL^4*QLd^3*QRd*LL*LLd - 1/48*nf^5*T^2*h^10*QL^4*
      QLd^3*QR*QRd^2 - 19/72*nf^5*T^2*h^10*QL^4*QLd^3*QR^2*LR + 7/48*nf^5*T^2*
      h^10*QL^4*QLd^4*LLd*LR + 7/48*nf^5*T^2*h^10*QL^4*QLd^4*LL*LRd + 5/48*
      nf^5*T^2*h^10*QL^4*QLd^5*QR - 1/24*nf^5*T^2*h^10*QL^5*QRd^2*LR^2*LRd - 1/
      12*nf^5*T^2*h^10*QL^5*QRd^2*LL^2*LRd + 1/12*nf^5*T^2*h^10*QL^5*QRd^5 - 1/
      36*nf^5*T^2*h^10*QL^5*QR*LR^3*LRd - 5/36*nf^5*T^2*h^10*QL^5*QR*LL^3*LLd
       - 13/36*nf^5*T^2*h^10*QL^5*QR*QRd^3*LR - 5/24*nf^5*T^2*h^10*QL^5*QR^2*
      QRd*LR^2 - 1/24*nf^5*T^2*h^10*QL^5*QR^2*QRd*LL^2 - 5/24*nf^5*T^2*h^10*
      QL^5*QLd^2*LR^2*LRd - 1/24*nf^5*T^2*h^10*QL^5*QLd^2*LL^2*LRd - 1/48*nf^5
      *T^2*h^10*QL^5*QLd^2*QRd^3 - 5/36*nf^5*T^2*h^10*QL^5*QLd^3*QR*LL + 5/48*
      nf^5*T^2*h^10*QL^5*QLd^4*QRd - 19/144*nf^5*T^2*h^10*QL^6*LLd*LR^3 + 2/9*
      nf^5*T^2*h^10*QL^6*LL*LR^2*LRd + 25/72*nf^5*T^2*h^10*QL^6*LL^2*LLd*LR +
      1/24*nf^5*T^2*h^10*QL^6*LL^3*LRd - 19/72*nf^5*T^2*h^10*QL^6*QRd^3*LL -
      17/72*nf^5*T^2*h^10*QL^6*QLd*QRd^2*LR + 1/8*nf^5*T^2*h^10*QL^6*QLd*QR*
      LL^2 - 1/9*nf^5*T^2*h^10*QL^6*QLd^2*QRd*LL - 29/144*nf^5*T^2*h^10*QL^6*
      QLd^3*LR + 1/48*nf^5*T^2*h^10*QL^7*QRd*LR^2 + 1/24*nf^5*T^2*h^10*QL^7*
      QRd*LL^2 + 1/12*nf^5*T^2*h^10*QL^7*QLd*LL*LR + 1/9*nf^5*T^2*h^10*G*QRd^3
      *LR^2*LRd^3 - 1/6*nf^5*T^2*h^10*G*QRd^3*LLd^2*LR^2*LRd + 1/6*nf^5*T^2*
      h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 1/6*nf^5*T^2*h^10*G*QRd^3*LL*LLd^3*LR + 1/
      18*nf^5*T^2*h^10*G*QRd^3*LL^2*LRd^3 + 1/18*nf^5*T^2*h^10*G*QRd^6*LRd^2
       - 1/18*nf^5*T^2*h^10*G*QRd^6*LLd^2 + 1/3*nf^5*T^2*h^10*G*QR*QRd*LR^3*
      LRd^3 - 1/6*nf^5*T^2*h^10*G*QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*T^2*h^10*G*
      QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T^2*h^10*G*QR*QRd*LL^2*LR*LRd^3 - 1/6*
      nf^5*T^2*h^10*G*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*T^2*h^10*G*QR*QRd*LL^3*
      LLd^3 + 1/6*nf^5*T^2*h^10*G*QR*QRd^4*LR*LRd^2 - 1/6*nf^5*T^2*h^10*G*QR*
      QRd^4*LLd^2*LR + 1/6*nf^5*T^2*h^10*G*QR^2*QRd^5*LRd + 1/9*nf^5*T^2*h^10*
      G*QR^3*LR^3*LRd^2 + 1/18*nf^5*T^2*h^10*G*QR^3*LLd^2*LR^3 + 1/6*nf^5*T^2*
      h^10*G*QR^3*LL*LLd*LR^2*LRd - 1/6*nf^5*T^2*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/
      6*nf^5*T^2*h^10*G*QR^3*LL^3*LLd*LRd + 1/3*nf^5*T^2*h^10*G*QR^3*QRd^3*LR*
      LRd + 1/3*nf^5*T^2*h^10*G*QR^3*QRd^3*LL*LLd + 1/6*nf^5*T^2*h^10*G*QR^4*
      QRd*LR^2*LRd - 1/6*nf^5*T^2*h^10*G*QR^4*QRd*LL^2*LRd + 1/3*nf^5*T^2*h^10
      *G*QR^4*QRd^4 + 1/6*nf^5*T^2*h^10*G*QR^5*QRd^2*LR + 1/18*nf^5*T^2*h^10*G
      *QR^6*LR^2 - 1/18*nf^5*T^2*h^10*G*QR^6*LL^2 - 1/6*nf^5*T^2*h^10*G*QLd*
      QRd^2*LLd^3*LR^2 + 1/6*nf^5*T^2*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 1/6*nf^5*
      T^2*h^10*G*QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*T^2*h^10*G*QLd*QR*LLd^3*LR^3
       + 1/6*nf^5*T^2*h^10*G*QLd*QR*LL*LR^2*LRd^3 + 1/6*nf^5*T^2*h^10*G*QLd*QR
      *LL^2*LLd^3*LR - 1/3*nf^5*T^2*h^10*G*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*T^2*
      h^10*G*QLd*QR*LL^3*LLd^2*LRd + 1/6*nf^5*T^2*h^10*G*QLd*QR*QRd^3*LL*LRd^2
       - 1/6*nf^5*T^2*h^10*G*QLd*QR*QRd^3*LL*LLd^2 + 1/6*nf^5*T^2*h^10*G*QLd*
      QR^2*QRd^4*LLd + 1/6*nf^5*T^2*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 1/6*nf^5*
      T^2*h^10*G*QLd*QR^3*QRd^2*LL*LRd + 1/6*nf^5*T^2*h^10*G*QLd*QR^4*LLd*LR^2
       - 1/6*nf^5*T^2*h^10*G*QLd*QR^4*LL^2*LLd + 1/6*nf^5*T^2*h^10*G*QLd*QR^5*
      QRd*LL + 1/6*nf^5*T^2*h^10*G*QLd^2*QRd*LR^2*LRd^3 - 1/6*nf^5*T^2*h^10*G*
      QLd^2*QRd*LL^2*LRd^3 + 1/6*nf^5*T^2*h^10*G*QLd^2*QRd^4*LRd^2 - 1/6*nf^5*
      T^2*h^10*G*QLd^2*QRd^4*LLd^2 - 1/6*nf^5*T^2*h^10*G*QLd^2*QR^3*QRd*LR*LRd
       - 1/6*nf^5*T^2*h^10*G*QLd^2*QR^3*QRd*LL*LLd + 1/18*nf^5*T^2*h^10*G*
      QLd^3*LLd^3*LR^2 - 1/6*nf^5*T^2*h^10*G*QLd^3*LL*LR*LRd^3 + 1/6*nf^5*T^2*
      h^10*G*QLd^3*LL*LLd^2*LR*LRd - 1/6*nf^5*T^2*h^10*G*QLd^3*LL^2*LLd*LRd^2
       + 1/9*nf^5*T^2*h^10*G*QLd^3*LL^2*LLd^3 - 1/6*nf^5*T^2*h^10*G*QLd^3*QR*
      QRd*LL*LRd^2 + 1/6*nf^5*T^2*h^10*G*QLd^3*QR*QRd*LL*LLd^2 - 1/6*nf^5*T^2*
      h^10*G*QLd^3*QR^2*QRd^2*LLd - 1/3*nf^5*T^2*h^10*G*QLd^3*QR^3*LLd*LR - 1/
      3*nf^5*T^2*h^10*G*QLd^3*QR^3*LL*LRd - 1/6*nf^5*T^2*h^10*G*QLd^4*QRd^2*
      LRd^2 + 1/6*nf^5*T^2*h^10*G*QLd^4*QRd^2*LLd^2 - 1/6*nf^5*T^2*h^10*G*
      QLd^4*QR*LR*LRd^2 + 1/6*nf^5*T^2*h^10*G*QLd^4*QR*LLd^2*LR - 1/6*nf^5*T^2
      *h^10*G*QLd^4*QR^2*QRd*LRd - 1/3*nf^5*T^2*h^10*G*QLd^4*QR^4 - 1/18*nf^5*
      T^2*h^10*G*QLd^6*LRd^2 + 1/18*nf^5*T^2*h^10*G*QLd^6*LLd^2 + 1/6*nf^5*T^2
      *h^10*G*QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*T^2*h^10*G*QL*QRd*LLd^3*LR^3 +
      1/6*nf^5*T^2*h^10*G*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^2*h^10*G*QL*QRd*
      LL^2*LLd^3*LR - 1/3*nf^5*T^2*h^10*G*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*T^2*
      h^10*G*QL*QRd*LL^3*LLd^2*LRd + 1/6*nf^5*T^2*h^10*G*QL*QRd^4*LL*LRd^2 - 1/
      6*nf^5*T^2*h^10*G*QL*QRd^4*LL*LLd^2 + 1/6*nf^5*T^2*h^10*G*QL*QR*QRd^5*
      LLd - 1/6*nf^5*T^2*h^10*G*QL*QR^2*LL^3*LRd^2 + 1/6*nf^5*T^2*h^10*G*QL*
      QR^2*LL^3*LLd^2 + 1/6*nf^5*T^2*h^10*G*QL*QR^2*QRd^3*LLd*LR + 1/6*nf^5*
      T^2*h^10*G*QL*QR^2*QRd^3*LL*LRd + 1/6*nf^5*T^2*h^10*G*QL*QR^3*QRd*LLd*
      LR^2 - 1/6*nf^5*T^2*h^10*G*QL*QR^3*QRd*LL^2*LLd + 1/6*nf^5*T^2*h^10*G*QL
      *QR^4*QRd^2*LL + 1/3*nf^5*T^2*h^10*G*QL*QLd*LR^3*LRd^3 - 1/6*nf^5*T^2*
      h^10*G*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T^2*h^10*G*QL*QLd*LL*LLd^3*LR^2
       - 1/6*nf^5*T^2*h^10*G*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*T^2*h^10*G*QL*QLd
      *LL^3*LLd*LRd^2 + 1/3*nf^5*T^2*h^10*G*QL*QLd*LL^3*LLd^3 + 1/6*nf^5*T^2*
      h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 1/6*nf^5*T^2*h^10*G*QL*QLd*QRd^3*LLd^2*LR
       + 1/6*nf^5*T^2*h^10*G*QL*QLd*QR^3*LR^2*LRd - 1/6*nf^5*T^2*h^10*G*QL*QLd
      *QR^3*LL^2*LRd + 2/3*nf^5*T^2*h^10*G*QL*QLd*QR^3*QRd^3 - 1/6*nf^5*T^2*
      h^10*G*QL*QLd^2*QR*QRd^3*LLd - 1/6*nf^5*T^2*h^10*G*QL*QLd^2*QR^4*LL - 1/
      6*nf^5*T^2*h^10*G*QL*QLd^3*QRd*LR*LRd^2 + 1/6*nf^5*T^2*h^10*G*QL*QLd^3*
      QRd*LLd^2*LR - 1/6*nf^5*T^2*h^10*G*QL*QLd^3*QR*QRd^2*LRd - 1/6*nf^5*T^2*
      h^10*G*QL*QLd^3*QR^2*LR*LRd - 1/6*nf^5*T^2*h^10*G*QL*QLd^3*QR^2*LL*LLd
       - 2/3*nf^5*T^2*h^10*G*QL*QLd^3*QR^3*QRd - 1/6*nf^5*T^2*h^10*G*QL*QLd^4*
      LL*LRd^2 + 1/6*nf^5*T^2*h^10*G*QL*QLd^4*LL*LLd^2 + 1/6*nf^5*T^2*h^10*G*
      QL*QLd^5*QR*LRd + 1/6*nf^5*T^2*h^10*G*QL^2*QR*LR^3*LRd^2 - 1/6*nf^5*T^2*
      h^10*G*QL^2*QR*LLd^2*LR^3 - 1/6*nf^5*T^2*h^10*G*QL^2*QR*QRd^3*LR*LRd - 1/
      6*nf^5*T^2*h^10*G*QL^2*QR*QRd^3*LL*LLd + 1/6*nf^5*T^2*h^10*G*QL^2*QR^4*
      LR^2 - 1/6*nf^5*T^2*h^10*G*QL^2*QR^4*LL^2 - 1/6*nf^5*T^2*h^10*G*QL^2*QLd
      *QRd^4*LLd - 1/6*nf^5*T^2*h^10*G*QL^2*QLd*QR^3*QRd*LL - 1/6*nf^5*T^2*
      h^10*G*QL^2*QLd^2*QRd^3*LRd - 1/6*nf^5*T^2*h^10*G*QL^2*QLd^2*QR^3*LR + 1/
      6*nf^5*T^2*h^10*G*QL^2*QLd^3*QR*LLd*LR + 1/6*nf^5*T^2*h^10*G*QL^2*QLd^3*
      QR*LL*LRd + 1/6*nf^5*T^2*h^10*G*QL^2*QLd^4*QRd*LRd + 1/6*nf^5*T^2*h^10*G
      *QL^2*QLd^5*LLd - 1/6*nf^5*T^2*h^10*G*QL^3*LLd*LR^3*LRd - 1/6*nf^5*T^2*
      h^10*G*QL^3*LL*LLd^2*LR^2 + 1/6*nf^5*T^2*h^10*G*QL^3*LL^2*LLd*LR*LRd + 1/
      18*nf^5*T^2*h^10*G*QL^3*LL^3*LRd^2 + 1/9*nf^5*T^2*h^10*G*QL^3*LL^3*LLd^2
       - 1/3*nf^5*T^2*h^10*G*QL^3*QRd^3*LLd*LR - 1/3*nf^5*T^2*h^10*G*QL^3*
      QRd^3*LL*LRd - 1/6*nf^5*T^2*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 1/6*nf^5*T^2*
      h^10*G*QL^3*QR*QRd*LL^2*LLd - 1/6*nf^5*T^2*h^10*G*QL^3*QR^2*QRd^2*LL - 1/
      6*nf^5*T^2*h^10*G*QL^3*QLd*QRd^2*LR*LRd - 1/6*nf^5*T^2*h^10*G*QL^3*QLd*
      QRd^2*LL*LLd - 1/6*nf^5*T^2*h^10*G*QL^3*QLd*QR*LR^2*LRd + 1/6*nf^5*T^2*
      h^10*G*QL^3*QLd*QR*LL^2*LRd - 2/3*nf^5*T^2*h^10*G*QL^3*QLd*QR*QRd^3 - 1/
      6*nf^5*T^2*h^10*G*QL^3*QLd*QR^2*QRd*LR + 1/6*nf^5*T^2*h^10*G*QL^3*QLd^2*
      QRd*LLd*LR + 1/6*nf^5*T^2*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 1/3*nf^5*T^2*
      h^10*G*QL^3*QLd^3*LR*LRd + 1/3*nf^5*T^2*h^10*G*QL^3*QLd^3*LL*LLd + 2/3*
      nf^5*T^2*h^10*G*QL^3*QLd^3*QR*QRd - 1/6*nf^5*T^2*h^10*G*QL^4*QRd*LR^2*
      LRd + 1/6*nf^5*T^2*h^10*G*QL^4*QRd*LL^2*LRd - 1/3*nf^5*T^2*h^10*G*QL^4*
      QRd^4 - 1/6*nf^5*T^2*h^10*G*QL^4*QR*QRd^2*LR - 1/6*nf^5*T^2*h^10*G*QL^4*
      QR^2*LR^2 + 1/6*nf^5*T^2*h^10*G*QL^4*QR^2*LL^2 - 1/6*nf^5*T^2*h^10*G*
      QL^4*QLd*LLd*LR^2 + 1/6*nf^5*T^2*h^10*G*QL^4*QLd*LL^2*LLd + 1/6*nf^5*T^2
      *h^10*G*QL^4*QLd^2*QR*LR + 1/3*nf^5*T^2*h^10*G*QL^4*QLd^4 + 1/6*nf^5*T^2
      *h^10*G*QL^5*QLd*QRd*LR + 1/6*nf^5*T^2*h^10*G*QL^5*QLd^2*LL - 1/18*nf^5*
      T^2*h^10*G*QL^6*LR^2 + 1/18*nf^5*T^2*h^10*G*QL^6*LL^2 - nf^5*T^2*h^10*
      G^2*LLd*LR^3*LRd^2 - 5/2*nf^5*T^2*h^10*G^2*LLd^3*LR^3 - nf^5*T^2*h^10*
      G^2*LL*LR^2*LRd^3 - 3*nf^5*T^2*h^10*G^2*LL*LLd^2*LR^2*LRd - 3*nf^5*T^2*
      h^10*G^2*LL^2*LLd*LR*LRd^2 - nf^5*T^2*h^10*G^2*LL^2*LLd^3*LR - 5/2*nf^5*
      T^2*h^10*G^2*LL^3*LRd^3 - nf^5*T^2*h^10*G^2*LL^3*LLd^2*LRd - 9/2*nf^5*
      T^2*h^10*G^2*QRd^3*LL*LRd^2 - 9*nf^5*T^2*h^10*G^2*QR*QRd*LLd*LR^2*LRd -
      9*nf^5*T^2*h^10*G^2*QR*QRd*LL*LR*LRd^2 - 9*nf^5*T^2*h^10*G^2*QR*QRd*LL*
      LLd^2*LR - 9*nf^5*T^2*h^10*G^2*QR*QRd*LL^2*LLd*LRd - 3*nf^5*T^2*h^10*G^2
      *QR*QRd^4*LLd - 9/2*nf^5*T^2*h^10*G^2*QR^3*LLd*LR^2 - 3*nf^5*T^2*h^10*
      G^2*QR^4*QRd*LL - 9*nf^5*T^2*h^10*G^2*QLd*QRd^2*LR*LRd^2 - 12*nf^5*T^2*
      h^10*G^2*QLd*QRd^2*LLd^2*LR - 3*nf^5*T^2*h^10*G^2*QLd*QR*LR^2*LRd^2 - 39/
      2*nf^5*T^2*h^10*G^2*QLd*QR*LLd^2*LR^2 - 9*nf^5*T^2*h^10*G^2*QLd*QR*LL^2*
      LRd^2 - 3*nf^5*T^2*h^10*G^2*QLd*QR*LL^2*LLd^2 - 6*nf^5*T^2*h^10*G^2*QLd*
      QR*QRd^3*LRd - 3*nf^5*T^2*h^10*G^2*QLd*QR^2*QRd*LR*LRd - 3*nf^5*T^2*h^10
      *G^2*QLd*QR^2*QRd*LL*LLd - 10*nf^5*T^2*h^10*G^2*QLd*QR^3*QRd^2 - 9/2*
      nf^5*T^2*h^10*G^2*QLd*QR^4*LR - 12*nf^5*T^2*h^10*G^2*QLd^2*QRd*LL*LRd^2
       - 9*nf^5*T^2*h^10*G^2*QLd^2*QRd*LL*LLd^2 - 6*nf^5*T^2*h^10*G^2*QLd^2*QR
      *QRd^2*LLd - 15/2*nf^5*T^2*h^10*G^2*QLd^2*QR^2*LLd*LR - 3*nf^5*T^2*h^10*
      G^2*QLd^2*QR^2*LL*LRd - 9/2*nf^5*T^2*h^10*G^2*QLd^3*LLd^2*LR - 6*nf^5*
      T^2*h^10*G^2*QLd^3*QR*QRd*LRd - 29/2*nf^5*T^2*h^10*G^2*QLd^3*QR^3 - 9/2*
      nf^5*T^2*h^10*G^2*QLd^4*QR*LLd - 3*nf^5*T^2*h^10*G^2*QL*QRd*LR^2*LRd^2
       - 9*nf^5*T^2*h^10*G^2*QL*QRd*LLd^2*LR^2 - 39/2*nf^5*T^2*h^10*G^2*QL*QRd
      *LL^2*LRd^2 - 3*nf^5*T^2*h^10*G^2*QL*QRd*LL^2*LLd^2 - 9/2*nf^5*T^2*h^10*
      G^2*QL*QRd^4*LRd - 3*nf^5*T^2*h^10*G^2*QL*QR*QRd^2*LR*LRd - 3*nf^5*T^2*
      h^10*G^2*QL*QR*QRd^2*LL*LLd - 9*nf^5*T^2*h^10*G^2*QL*QR^2*LR^2*LRd - 12*
      nf^5*T^2*h^10*G^2*QL*QR^2*LL^2*LRd - 10*nf^5*T^2*h^10*G^2*QL*QR^2*QRd^3
       - 6*nf^5*T^2*h^10*G^2*QL*QR^3*QRd*LR - 9*nf^5*T^2*h^10*G^2*QL*QLd*LLd*
      LR^2*LRd - 9*nf^5*T^2*h^10*G^2*QL*QLd*LL*LR*LRd^2 - 9*nf^5*T^2*h^10*G^2*
      QL*QLd*LL*LLd^2*LR - 9*nf^5*T^2*h^10*G^2*QL*QLd*LL^2*LLd*LRd - 6*nf^5*
      T^2*h^10*G^2*QL*QLd*QRd^3*LLd - 6*nf^5*T^2*h^10*G^2*QL*QLd*QR^3*LL - 6*
      nf^5*T^2*h^10*G^2*QL*QLd^2*QRd^2*LRd - 3*nf^5*T^2*h^10*G^2*QL*QLd^2*QR*
      LR*LRd - 3*nf^5*T^2*h^10*G^2*QL*QLd^2*QR*LL*LLd - 21*nf^5*T^2*h^10*G^2*
      QL*QLd^2*QR^2*QRd - 6*nf^5*T^2*h^10*G^2*QL*QLd^3*QRd*LLd - 3*nf^5*T^2*
      h^10*G^2*QL*QLd^4*LRd - 3*nf^5*T^2*h^10*G^2*QL^2*QRd^2*LLd*LR - 15/2*
      nf^5*T^2*h^10*G^2*QL^2*QRd^2*LL*LRd - 12*nf^5*T^2*h^10*G^2*QL^2*QR*LLd*
      LR^2 - 9*nf^5*T^2*h^10*G^2*QL^2*QR*LL^2*LLd - 6*nf^5*T^2*h^10*G^2*QL^2*
      QR^2*QRd*LL - 3*nf^5*T^2*h^10*G^2*QL^2*QLd*QRd*LR*LRd - 3*nf^5*T^2*h^10*
      G^2*QL^2*QLd*QRd*LL*LLd - 21*nf^5*T^2*h^10*G^2*QL^2*QLd*QR*QRd^2 - 6*
      nf^5*T^2*h^10*G^2*QL^2*QLd*QR^2*LR - 10*nf^5*T^2*h^10*G^2*QL^2*QLd^3*QR
       - 9/2*nf^5*T^2*h^10*G^2*QL^3*LL^2*LRd - 29/2*nf^5*T^2*h^10*G^2*QL^3*
      QRd^3 - 6*nf^5*T^2*h^10*G^2*QL^3*QR*QRd*LR - 6*nf^5*T^2*h^10*G^2*QL^3*
      QLd*QR*LL - 10*nf^5*T^2*h^10*G^2*QL^3*QLd^2*QRd - 9/2*nf^5*T^2*h^10*G^2*
      QL^4*QRd*LL - 3*nf^5*T^2*h^10*G^2*QL^4*QLd*LR + 1/6*nf^5*T^2*h^10*W*LR^4
      *LRd^4 + 3/8*nf^5*T^2*h^10*W*LLd^2*LR^4*LRd^2 - 7/6*nf^5*T^2*h^10*W*
      LLd^4*LR^4 + 4/3*nf^5*T^2*h^10*W*LL*LLd*LR^3*LRd^3 - 4/3*nf^5*T^2*h^10*W
      *LL*LLd^3*LR^3*LRd + 3/8*nf^5*T^2*h^10*W*LL^2*LR^2*LRd^4 - 5/2*nf^5*T^2*
      h^10*W*LL^2*LLd^2*LR^2*LRd^2 + 3/8*nf^5*T^2*h^10*W*LL^2*LLd^4*LR^2 - 4/3
      *nf^5*T^2*h^10*W*LL^3*LLd*LR*LRd^3 + 4/3*nf^5*T^2*h^10*W*LL^3*LLd^3*LR*
      LRd - 7/6*nf^5*T^2*h^10*W*LL^4*LRd^4 + 3/8*nf^5*T^2*h^10*W*LL^4*LLd^2*
      LRd^2 + 1/6*nf^5*T^2*h^10*W*LL^4*LLd^4 + 2/9*nf^5*T^2*h^10*W*QRd^3*LR^2*
      LRd^3 + 23/12*nf^5*T^2*h^10*W*QRd^3*LLd^2*LR^2*LRd - 2/3*nf^5*T^2*h^10*W
      *QRd^3*LL*LLd*LR*LRd^2 + 37/36*nf^5*T^2*h^10*W*QRd^3*LL^2*LRd^3 + 7/36*
      nf^5*T^2*h^10*W*QRd^6*LRd^2 + 43/72*nf^5*T^2*h^10*W*QRd^6*LLd^2 + 4/3*
      nf^5*T^2*h^10*W*QR*QRd*LR^3*LRd^3 - 2/3*nf^5*T^2*h^10*W*QR*QRd*LLd^2*
      LR^3*LRd - 2/3*nf^5*T^2*h^10*W*QR*QRd*LL*LLd^3*LR^2 - 2/3*nf^5*T^2*h^10*
      W*QR*QRd*LL^2*LR*LRd^3 - 2/3*nf^5*T^2*h^10*W*QR*QRd*LL^3*LLd*LRd^2 + 4/3
      *nf^5*T^2*h^10*W*QR*QRd*LL^3*LLd^3 + 3/4*nf^5*T^2*h^10*W*QR*QRd^4*LR*
      LRd^2 + 11/8*nf^5*T^2*h^10*W*QR*QRd^4*LLd^2*LR + 3/2*nf^5*T^2*h^10*W*QR*
      QRd^4*LL*LLd*LRd - 5/2*nf^5*T^2*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 5/2*nf^5*
      T^2*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 17/12*nf^5*T^2*h^10*W*QR^2*QRd^5*LRd
       + 2/9*nf^5*T^2*h^10*W*QR^3*LR^3*LRd^2 + 37/36*nf^5*T^2*h^10*W*QR^3*
      LLd^2*LR^3 - 2/3*nf^5*T^2*h^10*W*QR^3*LL*LLd*LR^2*LRd + 23/12*nf^5*T^2*
      h^10*W*QR^3*LL^2*LR*LRd^2 + 3/4*nf^5*T^2*h^10*W*QR^4*QRd*LR^2*LRd + 3/2*
      nf^5*T^2*h^10*W*QR^4*QRd*LL*LLd*LR + 11/8*nf^5*T^2*h^10*W*QR^4*QRd*LL^2*
      LRd + 1/6*nf^5*T^2*h^10*W*QR^4*QRd^4 + 17/12*nf^5*T^2*h^10*W*QR^5*QRd^2*
      LR + 7/36*nf^5*T^2*h^10*W*QR^6*LR^2 + 43/72*nf^5*T^2*h^10*W*QR^6*LL^2 +
      5/4*nf^5*T^2*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 - 2/3*nf^5*T^2*h^10*W*QLd*
      QRd^2*LLd^3*LR^2 + 2/3*nf^5*T^2*h^10*W*QLd*QRd^2*LL*LR*LRd^3 + 5/4*nf^5*
      T^2*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 13/6*nf^5*T^2*h^10*W*QLd*QRd^5*LLd*LRd
       + 2/3*nf^5*T^2*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - 4/3*nf^5*T^2*h^10*W*QLd*
      QR*LLd^3*LR^3 + 2/3*nf^5*T^2*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 2/3*nf^5*T^2*
      h^10*W*QLd*QR*LL^2*LLd^3*LR - 4/3*nf^5*T^2*h^10*W*QLd*QR*LL^3*LRd^3 + 2/
      3*nf^5*T^2*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 79/24*nf^5*T^2*h^10*W*QLd*QR^2
      *QRd^4*LLd + 11/8*nf^5*T^2*h^10*W*QLd*QR^4*LLd*LR^2 + 3/2*nf^5*T^2*h^10*
      W*QLd*QR^4*LL*LR*LRd + 3/4*nf^5*T^2*h^10*W*QLd*QR^4*LL^2*LLd + 13/6*nf^5
      *T^2*h^10*W*QLd*QR^5*QRd*LL + 5/4*nf^5*T^2*h^10*W*QLd^2*QRd*LR^2*LRd^3
       + 2/3*nf^5*T^2*h^10*W*QLd^2*QRd*LL*LLd^3*LR - 2/3*nf^5*T^2*h^10*W*QLd^2
      *QRd*LL^2*LRd^3 + 5/4*nf^5*T^2*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 3/8*
      nf^5*T^2*h^10*W*QLd^2*QRd^4*LRd^2 - 13/6*nf^5*T^2*h^10*W*QLd^2*QRd^4*
      LLd^2 + 5/4*nf^5*T^2*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - 5/2*nf^5*T^2*h^10*
      W*QLd^2*QR^2*LLd^2*LR^2 - 5/2*nf^5*T^2*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 15/
      4*nf^5*T^2*h^10*W*QLd^2*QR^2*QRd^3*LRd + 3/8*nf^5*T^2*h^10*W*QLd^2*QR^4*
      QRd^2 + 21/8*nf^5*T^2*h^10*W*QLd^2*QR^5*LR + 37/36*nf^5*T^2*h^10*W*QLd^3
      *LLd^3*LR^2 - 2/3*nf^5*T^2*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 23/12*nf^5*T^2
      *h^10*W*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^5*T^2*h^10*W*QLd^3*LL^2*LLd^3 - 4/
      3*nf^5*T^2*h^10*W*QLd^3*QRd^3*LLd*LRd - 2/3*nf^5*T^2*h^10*W*QLd^3*QR^2*
      QRd^2*LLd - 13/6*nf^5*T^2*h^10*W*QLd^4*QRd^2*LRd^2 + 3/8*nf^5*T^2*h^10*W
      *QLd^4*QRd^2*LLd^2 + 3/4*nf^5*T^2*h^10*W*QLd^4*QR*LR*LRd^2 + 11/8*nf^5*
      T^2*h^10*W*QLd^4*QR*LLd^2*LR + 3/2*nf^5*T^2*h^10*W*QLd^4*QR*LL*LLd*LRd
       + 1/12*nf^5*T^2*h^10*W*QLd^4*QR^2*QRd*LRd - 7/6*nf^5*T^2*h^10*W*QLd^4*
      QR^4 + 13/6*nf^5*T^2*h^10*W*QLd^5*QRd*LLd*LRd + 21/8*nf^5*T^2*h^10*W*
      QLd^5*QR^2*LLd + 43/72*nf^5*T^2*h^10*W*QLd^6*LRd^2 + 7/36*nf^5*T^2*h^10*
      W*QLd^6*LLd^2 + 2/3*nf^5*T^2*h^10*W*QL*QRd*LLd*LR^3*LRd^2 - 4/3*nf^5*T^2
      *h^10*W*QL*QRd*LLd^3*LR^3 + 2/3*nf^5*T^2*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 2/
      3*nf^5*T^2*h^10*W*QL*QRd*LL^2*LLd^3*LR - 4/3*nf^5*T^2*h^10*W*QL*QRd*LL^3
      *LRd^3 + 2/3*nf^5*T^2*h^10*W*QL*QRd*LL^3*LLd^2*LRd + 3/2*nf^5*T^2*h^10*W
      *QL*QRd^4*LLd*LR*LRd + 11/8*nf^5*T^2*h^10*W*QL*QRd^4*LL*LRd^2 + 3/4*nf^5
      *T^2*h^10*W*QL*QRd^4*LL*LLd^2 + 13/6*nf^5*T^2*h^10*W*QL*QR*QRd^5*LLd + 2/
      3*nf^5*T^2*h^10*W*QL*QR^2*LLd*LR^3*LRd + 5/4*nf^5*T^2*h^10*W*QL*QR^2*LL*
      LR^2*LRd^2 - 2/3*nf^5*T^2*h^10*W*QL*QR^2*LL^3*LRd^2 + 5/4*nf^5*T^2*h^10*
      W*QL*QR^2*LL^3*LLd^2 + 79/24*nf^5*T^2*h^10*W*QL*QR^4*QRd^2*LL + 13/6*
      nf^5*T^2*h^10*W*QL*QR^5*LL*LR + 4/3*nf^5*T^2*h^10*W*QL*QLd*LR^3*LRd^3 -
      2/3*nf^5*T^2*h^10*W*QL*QLd*LLd^2*LR^3*LRd - 2/3*nf^5*T^2*h^10*W*QL*QLd*
      LL*LLd^3*LR^2 - 2/3*nf^5*T^2*h^10*W*QL*QLd*LL^2*LR*LRd^3 - 2/3*nf^5*T^2*
      h^10*W*QL*QLd*LL^3*LLd*LRd^2 + 4/3*nf^5*T^2*h^10*W*QL*QLd*LL^3*LLd^3 + 3/
      2*nf^5*T^2*h^10*W*QL*QLd*QR*QRd^4*LRd + 4/3*nf^5*T^2*h^10*W*QL*QLd*QR^3*
      QRd^3 + 3/2*nf^5*T^2*h^10*W*QL*QLd*QR^4*QRd*LR + 5/4*nf^5*T^2*h^10*W*QL*
      QLd^2*QRd^2*LL*LLd^2 - 2/3*nf^5*T^2*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 1/12*
      nf^5*T^2*h^10*W*QL*QLd^2*QR^4*LL - 2/3*nf^5*T^2*h^10*W*QL*QLd^3*QR*QRd^2
      *LRd - 4/3*nf^5*T^2*h^10*W*QL*QLd^3*QR^3*QRd + 3/2*nf^5*T^2*h^10*W*QL*
      QLd^4*LLd*LR*LRd + 11/8*nf^5*T^2*h^10*W*QL*QLd^4*LL*LRd^2 + 3/4*nf^5*T^2
      *h^10*W*QL*QLd^4*LL*LLd^2 + 3/2*nf^5*T^2*h^10*W*QL*QLd^4*QR*QRd*LLd + 13/
      6*nf^5*T^2*h^10*W*QL*QLd^5*QR*LRd - 5/2*nf^5*T^2*h^10*W*QL^2*QRd^2*LLd^2
      *LR^2 - 5/2*nf^5*T^2*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 21/8*nf^5*T^2*h^10*W
      *QL^2*QRd^5*LRd + 5/4*nf^5*T^2*h^10*W*QL^2*QR*LR^3*LRd^2 - 2/3*nf^5*T^2*
      h^10*W*QL^2*QR*LLd^2*LR^3 + 5/4*nf^5*T^2*h^10*W*QL^2*QR*LL^2*LLd^2*LR +
      2/3*nf^5*T^2*h^10*W*QL^2*QR*LL^3*LLd*LRd + 5/4*nf^5*T^2*h^10*W*QL^2*QR^2
      *QRd*LR^2*LRd + 3/8*nf^5*T^2*h^10*W*QL^2*QR^2*QRd^4 + 15/4*nf^5*T^2*h^10
      *W*QL^2*QR^3*QRd^2*LR + 3/8*nf^5*T^2*h^10*W*QL^2*QR^4*LR^2 - 13/6*nf^5*
      T^2*h^10*W*QL^2*QR^4*LL^2 + 1/12*nf^5*T^2*h^10*W*QL^2*QLd*QRd^4*LLd + 5/
      4*nf^5*T^2*h^10*W*QL^2*QLd*QR^2*LL^2*LLd - 2/3*nf^5*T^2*h^10*W*QL^2*QLd*
      QR^3*QRd*LL - 5/2*nf^5*T^2*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 5/2*nf^5*T^2*
      h^10*W*QL^2*QLd^2*LL^2*LLd^2 - 2/3*nf^5*T^2*h^10*W*QL^2*QLd^2*QRd^3*LRd
       - 5/2*nf^5*T^2*h^10*W*QL^2*QLd^2*QR^2*QRd^2 - 2/3*nf^5*T^2*h^10*W*QL^2*
      QLd^2*QR^3*LR + 15/4*nf^5*T^2*h^10*W*QL^2*QLd^3*QRd^2*LLd + 79/24*nf^5*
      T^2*h^10*W*QL^2*QLd^4*QRd*LRd + 3/8*nf^5*T^2*h^10*W*QL^2*QLd^4*QR^2 + 17/
      12*nf^5*T^2*h^10*W*QL^2*QLd^5*LLd + 23/12*nf^5*T^2*h^10*W*QL^3*LL*LLd^2*
      LR^2 - 2/3*nf^5*T^2*h^10*W*QL^3*LL^2*LLd*LR*LRd + 37/36*nf^5*T^2*h^10*W*
      QL^3*LL^3*LRd^2 + 2/9*nf^5*T^2*h^10*W*QL^3*LL^3*LLd^2 - 2/3*nf^5*T^2*
      h^10*W*QL^3*QR^2*QRd^2*LL - 4/3*nf^5*T^2*h^10*W*QL^3*QR^3*LL*LR - 4/3*
      nf^5*T^2*h^10*W*QL^3*QLd*QR*QRd^3 - 2/3*nf^5*T^2*h^10*W*QL^3*QLd*QR^2*
      QRd*LR + 15/4*nf^5*T^2*h^10*W*QL^3*QLd^2*QR^2*LL + 4/3*nf^5*T^2*h^10*W*
      QL^3*QLd^3*QR*QRd + 3/4*nf^5*T^2*h^10*W*QL^4*QRd*LR^2*LRd + 3/2*nf^5*T^2
      *h^10*W*QL^4*QRd*LL*LLd*LR + 11/8*nf^5*T^2*h^10*W*QL^4*QRd*LL^2*LRd - 7/
      6*nf^5*T^2*h^10*W*QL^4*QRd^4 + 1/12*nf^5*T^2*h^10*W*QL^4*QR*QRd^2*LR -
      13/6*nf^5*T^2*h^10*W*QL^4*QR^2*LR^2 + 3/8*nf^5*T^2*h^10*W*QL^4*QR^2*LL^2
       + 11/8*nf^5*T^2*h^10*W*QL^4*QLd*LLd*LR^2 + 3/2*nf^5*T^2*h^10*W*QL^4*QLd
      *LL*LR*LRd + 3/4*nf^5*T^2*h^10*W*QL^4*QLd*LL^2*LLd + 3/2*nf^5*T^2*h^10*W
      *QL^4*QLd*QR*QRd*LL + 3/8*nf^5*T^2*h^10*W*QL^4*QLd^2*QRd^2 + 79/24*nf^5*
      T^2*h^10*W*QL^4*QLd^2*QR*LR + 1/6*nf^5*T^2*h^10*W*QL^4*QLd^4 + 21/8*nf^5
      *T^2*h^10*W*QL^5*QRd^2*LL + 13/6*nf^5*T^2*h^10*W*QL^5*QR*LL*LR + 13/6*
      nf^5*T^2*h^10*W*QL^5*QLd*QRd*LR + 17/12*nf^5*T^2*h^10*W*QL^5*QLd^2*LL +
      43/72*nf^5*T^2*h^10*W*QL^6*LR^2 + 7/36*nf^5*T^2*h^10*W*QL^6*LL^2 - 28/3*
      nf^5*T^2*h^10*W*G*QRd^3*LL*LRd^2 - 14*nf^5*T^2*h^10*W*G*QR*QRd*LLd*LR^2*
      LRd - 14*nf^5*T^2*h^10*W*G*QR*QRd*LL*LR*LRd^2 - 14*nf^5*T^2*h^10*W*G*QR*
      QRd*LL*LLd^2*LR - 14*nf^5*T^2*h^10*W*G*QR*QRd*LL^2*LLd*LRd - 28/3*nf^5*
      T^2*h^10*W*G*QR^3*LLd*LR^2 - 14*nf^5*T^2*h^10*W*G*QLd*QRd^2*LR*LRd^2 -
      14*nf^5*T^2*h^10*W*G*QLd*QRd^2*LLd^2*LR - 7*nf^5*T^2*h^10*W*G*QLd*QR*
      LR^2*LRd^2 - 28*nf^5*T^2*h^10*W*G*QLd*QR*LLd^2*LR^2 - 14*nf^5*T^2*h^10*W
      *G*QLd*QR*LL^2*LRd^2 - 7*nf^5*T^2*h^10*W*G*QLd*QR*LL^2*LLd^2 - 7*nf^5*
      T^2*h^10*W*G*QLd*QR^3*QRd^2 - 14*nf^5*T^2*h^10*W*G*QLd^2*QRd*LL*LRd^2 -
      14*nf^5*T^2*h^10*W*G*QLd^2*QRd*LL*LLd^2 - 28/3*nf^5*T^2*h^10*W*G*QLd^3*
      LLd^2*LR - 28/3*nf^5*T^2*h^10*W*G*QLd^3*QR^3 - 7*nf^5*T^2*h^10*W*G*QL*
      QRd*LR^2*LRd^2 - 14*nf^5*T^2*h^10*W*G*QL*QRd*LLd^2*LR^2 - 28*nf^5*T^2*
      h^10*W*G*QL*QRd*LL^2*LRd^2 - 7*nf^5*T^2*h^10*W*G*QL*QRd*LL^2*LLd^2 - 14*
      nf^5*T^2*h^10*W*G*QL*QR^2*LR^2*LRd - 14*nf^5*T^2*h^10*W*G*QL*QR^2*LL^2*
      LRd - 7*nf^5*T^2*h^10*W*G*QL*QR^2*QRd^3 - 14*nf^5*T^2*h^10*W*G*QL*QLd*
      LLd*LR^2*LRd - 14*nf^5*T^2*h^10*W*G*QL*QLd*LL*LR*LRd^2 - 14*nf^5*T^2*
      h^10*W*G*QL*QLd*LL*LLd^2*LR - 14*nf^5*T^2*h^10*W*G*QL*QLd*LL^2*LLd*LRd
       - 14*nf^5*T^2*h^10*W*G*QL*QLd^2*QR^2*QRd - 14*nf^5*T^2*h^10*W*G*QL^2*QR
      *LLd*LR^2 - 14*nf^5*T^2*h^10*W*G*QL^2*QR*LL^2*LLd - 14*nf^5*T^2*h^10*W*G
      *QL^2*QLd*QR*QRd^2 - 7*nf^5*T^2*h^10*W*G*QL^2*QLd^3*QR - 28/3*nf^5*T^2*
      h^10*W*G*QL^3*LL^2*LRd - 28/3*nf^5*T^2*h^10*W*G*QL^3*QRd^3 - 7*nf^5*T^2*
      h^10*W*G*QL^3*QLd^2*QRd - 25/3*nf^5*T^2*h^10*W^2*LLd*LR^3*LRd^2 - 38/3*
      nf^5*T^2*h^10*W^2*LLd^3*LR^3 - 25/3*nf^5*T^2*h^10*W^2*LL*LR^2*LRd^3 - 18
      *nf^5*T^2*h^10*W^2*LL*LLd^2*LR^2*LRd - 18*nf^5*T^2*h^10*W^2*LL^2*LLd*LR*
      LRd^2 - 25/3*nf^5*T^2*h^10*W^2*LL^2*LLd^3*LR - 38/3*nf^5*T^2*h^10*W^2*
      LL^3*LRd^3 - 25/3*nf^5*T^2*h^10*W^2*LL^3*LLd^2*LRd + 18*nf^5*T^2*h^10*
      W^2*QRd^3*LLd*LR*LRd + 38/3*nf^5*T^2*h^10*W^2*QRd^3*LL*LRd^2 + 29/3*nf^5
      *T^2*h^10*W^2*QRd^3*LL*LLd^2 - 18*nf^5*T^2*h^10*W^2*QR*QRd*LLd*LR^2*LRd
       - 18*nf^5*T^2*h^10*W^2*QR*QRd*LL*LR*LRd^2 - 18*nf^5*T^2*h^10*W^2*QR*QRd
      *LL*LLd^2*LR - 18*nf^5*T^2*h^10*W^2*QR*QRd*LL^2*LLd*LRd + 9*nf^5*T^2*
      h^10*W^2*QR*QRd^4*LLd + 38/3*nf^5*T^2*h^10*W^2*QR^3*LLd*LR^2 + 18*nf^5*
      T^2*h^10*W^2*QR^3*LL*LR*LRd + 29/3*nf^5*T^2*h^10*W^2*QR^3*LL^2*LLd + 9*
      nf^5*T^2*h^10*W^2*QR^4*QRd*LL - 11*nf^5*T^2*h^10*W^2*QLd*QRd^2*LLd^2*LR
       + 18*nf^5*T^2*h^10*W^2*QLd*QRd^2*LL*LLd*LRd - 7*nf^5*T^2*h^10*W^2*QLd*
      QR*LR^2*LRd^2 - 38*nf^5*T^2*h^10*W^2*QLd*QR*LLd^2*LR^2 - 18*nf^5*T^2*
      h^10*W^2*QLd*QR*LL^2*LRd^2 - 7*nf^5*T^2*h^10*W^2*QLd*QR*LL^2*LLd^2 + 18*
      nf^5*T^2*h^10*W^2*QLd*QR*QRd^3*LRd + 19*nf^5*T^2*h^10*W^2*QLd*QR^4*LR +
      18*nf^5*T^2*h^10*W^2*QLd^2*QRd*LLd*LR*LRd - 11*nf^5*T^2*h^10*W^2*QLd^2*
      QRd*LL*LRd^2 + 7*nf^5*T^2*h^10*W^2*QLd^2*QR*QRd^2*LLd + 29/3*nf^5*T^2*
      h^10*W^2*QLd^3*LR*LRd^2 + 38/3*nf^5*T^2*h^10*W^2*QLd^3*LLd^2*LR + 18*
      nf^5*T^2*h^10*W^2*QLd^3*LL*LLd*LRd + 18*nf^5*T^2*h^10*W^2*QLd^3*QR*QRd*
      LRd + 19*nf^5*T^2*h^10*W^2*QLd^4*QR*LLd - 7*nf^5*T^2*h^10*W^2*QL*QRd*
      LR^2*LRd^2 - 18*nf^5*T^2*h^10*W^2*QL*QRd*LLd^2*LR^2 - 38*nf^5*T^2*h^10*
      W^2*QL*QRd*LL^2*LRd^2 - 7*nf^5*T^2*h^10*W^2*QL*QRd*LL^2*LLd^2 + 19*nf^5*
      T^2*h^10*W^2*QL*QRd^4*LRd + 18*nf^5*T^2*h^10*W^2*QL*QR^2*LL*LLd*LR - 11*
      nf^5*T^2*h^10*W^2*QL*QR^2*LL^2*LRd + 18*nf^5*T^2*h^10*W^2*QL*QR^3*QRd*LR
       - 18*nf^5*T^2*h^10*W^2*QL*QLd*LLd*LR^2*LRd - 18*nf^5*T^2*h^10*W^2*QL*
      QLd*LL*LR*LRd^2 - 18*nf^5*T^2*h^10*W^2*QL*QLd*LL*LLd^2*LR - 18*nf^5*T^2*
      h^10*W^2*QL*QLd*LL^2*LLd*LRd + 18*nf^5*T^2*h^10*W^2*QL*QLd*QRd^3*LLd +
      18*nf^5*T^2*h^10*W^2*QL*QLd*QR^3*LL + 7*nf^5*T^2*h^10*W^2*QL*QLd^2*QRd^2
      *LRd + 18*nf^5*T^2*h^10*W^2*QL*QLd^3*QRd*LLd + 9*nf^5*T^2*h^10*W^2*QL*
      QLd^4*LRd - 11*nf^5*T^2*h^10*W^2*QL^2*QR*LLd*LR^2 + 18*nf^5*T^2*h^10*W^2
      *QL^2*QR*LL*LR*LRd + 7*nf^5*T^2*h^10*W^2*QL^2*QR^2*QRd*LL + 7*nf^5*T^2*
      h^10*W^2*QL^2*QLd*QR^2*LR + 29/3*nf^5*T^2*h^10*W^2*QL^3*LR^2*LRd + 18*
      nf^5*T^2*h^10*W^2*QL^3*LL*LLd*LR + 38/3*nf^5*T^2*h^10*W^2*QL^3*LL^2*LRd
       + 18*nf^5*T^2*h^10*W^2*QL^3*QR*QRd*LR + 18*nf^5*T^2*h^10*W^2*QL^3*QLd*
      QR*LL + 19*nf^5*T^2*h^10*W^2*QL^4*QRd*LL + 9*nf^5*T^2*h^10*W^2*QL^4*QLd*
      LR + 1/4*nf^5*T^2*h^10*B*LLd^2*LR^4*LRd^2 - 1/3*nf^5*T^2*h^10*B*LLd^4*
      LR^4 + 1/3*nf^5*T^2*h^10*B*LL*LLd*LR^3*LRd^3 - 1/3*nf^5*T^2*h^10*B*LL*
      LLd^3*LR^3*LRd + 1/4*nf^5*T^2*h^10*B*LL^2*LR^2*LRd^4 - nf^5*T^2*h^10*B*
      LL^2*LLd^2*LR^2*LRd^2 + 1/4*nf^5*T^2*h^10*B*LL^2*LLd^4*LR^2 - 1/3*nf^5*
      T^2*h^10*B*LL^3*LLd*LR*LRd^3 + 1/3*nf^5*T^2*h^10*B*LL^3*LLd^3*LR*LRd - 1/
      3*nf^5*T^2*h^10*B*LL^4*LRd^4 + 1/4*nf^5*T^2*h^10*B*LL^4*LLd^2*LRd^2 + 1/
      18*nf^5*T^2*h^10*B*QRd^3*LR^2*LRd^3 + 2/3*nf^5*T^2*h^10*B*QRd^3*LLd^2*
      LR^2*LRd - 1/6*nf^5*T^2*h^10*B*QRd^3*LL*LLd*LR*LRd^2 + 4/9*nf^5*T^2*h^10
      *B*QRd^3*LL^2*LRd^3 + 1/9*nf^5*T^2*h^10*B*QRd^6*LRd^2 + 11/36*nf^5*T^2*
      h^10*B*QRd^6*LLd^2 + 1/3*nf^5*T^2*h^10*B*QR*QRd*LR^3*LRd^3 - 1/6*nf^5*
      T^2*h^10*B*QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*T^2*h^10*B*QR*QRd*LL*LLd^3*
      LR^2 - 1/6*nf^5*T^2*h^10*B*QR*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*T^2*h^10*B*QR
      *QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*T^2*h^10*B*QR*QRd*LL^3*LLd^3 + 1/2*nf^5*
      T^2*h^10*B*QR*QRd^4*LR*LRd^2 + 3/4*nf^5*T^2*h^10*B*QR*QRd^4*LLd^2*LR +
      nf^5*T^2*h^10*B*QR*QRd^4*LL*LLd*LRd - nf^5*T^2*h^10*B*QR^2*QRd^2*LR^2*
      LRd^2 - nf^5*T^2*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 2/3*nf^5*T^2*h^10*B*QR^2
      *QRd^5*LRd + 1/18*nf^5*T^2*h^10*B*QR^3*LR^3*LRd^2 + 4/9*nf^5*T^2*h^10*B*
      QR^3*LLd^2*LR^3 - 1/6*nf^5*T^2*h^10*B*QR^3*LL*LLd*LR^2*LRd + 2/3*nf^5*
      T^2*h^10*B*QR^3*LL^2*LR*LRd^2 + 1/2*nf^5*T^2*h^10*B*QR^4*QRd*LR^2*LRd +
      nf^5*T^2*h^10*B*QR^4*QRd*LL*LLd*LR + 3/4*nf^5*T^2*h^10*B*QR^4*QRd*LL^2*
      LRd + 2/3*nf^5*T^2*h^10*B*QR^5*QRd^2*LR + 1/9*nf^5*T^2*h^10*B*QR^6*LR^2
       + 11/36*nf^5*T^2*h^10*B*QR^6*LL^2 + 1/2*nf^5*T^2*h^10*B*QLd*QRd^2*LLd*
      LR^2*LRd^2 - 1/6*nf^5*T^2*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*T^2*
      h^10*B*QLd*QRd^2*LL*LR*LRd^3 + 1/2*nf^5*T^2*h^10*B*QLd*QRd^2*LL^2*LLd^3
       + 7/6*nf^5*T^2*h^10*B*QLd*QRd^5*LLd*LRd + 1/6*nf^5*T^2*h^10*B*QLd*QR*
      LLd*LR^3*LRd^2 - 1/3*nf^5*T^2*h^10*B*QLd*QR*LLd^3*LR^3 + 1/6*nf^5*T^2*
      h^10*B*QLd*QR*LL*LR^2*LRd^3 + 1/6*nf^5*T^2*h^10*B*QLd*QR*LL^2*LLd^3*LR
       - 1/3*nf^5*T^2*h^10*B*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*T^2*h^10*B*QLd*QR*
      LL^3*LLd^2*LRd + 17/12*nf^5*T^2*h^10*B*QLd*QR^2*QRd^4*LLd + 3/4*nf^5*T^2
      *h^10*B*QLd*QR^4*LLd*LR^2 + nf^5*T^2*h^10*B*QLd*QR^4*LL*LR*LRd + 1/2*
      nf^5*T^2*h^10*B*QLd*QR^4*LL^2*LLd + 7/6*nf^5*T^2*h^10*B*QLd*QR^5*QRd*LL
       + 1/2*nf^5*T^2*h^10*B*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^5*T^2*h^10*B*QLd^2*
      QRd*LL*LLd^3*LR - 1/6*nf^5*T^2*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 1/2*nf^5*
      T^2*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd + 1/4*nf^5*T^2*h^10*B*QLd^2*QRd^4*
      LRd^2 - 2/3*nf^5*T^2*h^10*B*QLd^2*QRd^4*LLd^2 + 1/2*nf^5*T^2*h^10*B*
      QLd^2*QR*QRd^2*LR*LRd^2 - nf^5*T^2*h^10*B*QLd^2*QR^2*LLd^2*LR^2 - nf^5*
      T^2*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 3/2*nf^5*T^2*h^10*B*QLd^2*QR^2*QRd^3*
      LRd + 1/4*nf^5*T^2*h^10*B*QLd^2*QR^4*QRd^2 + 5/4*nf^5*T^2*h^10*B*QLd^2*
      QR^5*LR + 4/9*nf^5*T^2*h^10*B*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T^2*h^10*B*
      QLd^3*LL*LLd^2*LR*LRd + 2/3*nf^5*T^2*h^10*B*QLd^3*LL^2*LLd*LRd^2 + 1/18*
      nf^5*T^2*h^10*B*QLd^3*LL^2*LLd^3 - 1/3*nf^5*T^2*h^10*B*QLd^3*QRd^3*LLd*
      LRd - 1/6*nf^5*T^2*h^10*B*QLd^3*QR^2*QRd^2*LLd - 2/3*nf^5*T^2*h^10*B*
      QLd^4*QRd^2*LRd^2 + 1/4*nf^5*T^2*h^10*B*QLd^4*QRd^2*LLd^2 + 1/2*nf^5*T^2
      *h^10*B*QLd^4*QR*LR*LRd^2 + 3/4*nf^5*T^2*h^10*B*QLd^4*QR*LLd^2*LR + nf^5
      *T^2*h^10*B*QLd^4*QR*LL*LLd*LRd + 1/3*nf^5*T^2*h^10*B*QLd^4*QR^2*QRd*LRd
       - 1/3*nf^5*T^2*h^10*B*QLd^4*QR^4 + 7/6*nf^5*T^2*h^10*B*QLd^5*QRd*LLd*
      LRd + 5/4*nf^5*T^2*h^10*B*QLd^5*QR^2*LLd + 11/36*nf^5*T^2*h^10*B*QLd^6*
      LRd^2 + 1/9*nf^5*T^2*h^10*B*QLd^6*LLd^2 + 1/6*nf^5*T^2*h^10*B*QL*QRd*LLd
      *LR^3*LRd^2 - 1/3*nf^5*T^2*h^10*B*QL*QRd*LLd^3*LR^3 + 1/6*nf^5*T^2*h^10*
      B*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^2*h^10*B*QL*QRd*LL^2*LLd^3*LR - 1/3*
      nf^5*T^2*h^10*B*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*T^2*h^10*B*QL*QRd*LL^3*
      LLd^2*LRd + nf^5*T^2*h^10*B*QL*QRd^4*LLd*LR*LRd + 3/4*nf^5*T^2*h^10*B*QL
      *QRd^4*LL*LRd^2 + 1/2*nf^5*T^2*h^10*B*QL*QRd^4*LL*LLd^2 + 7/6*nf^5*T^2*
      h^10*B*QL*QR*QRd^5*LLd + 1/6*nf^5*T^2*h^10*B*QL*QR^2*LLd*LR^3*LRd + 1/2*
      nf^5*T^2*h^10*B*QL*QR^2*LL*LR^2*LRd^2 - 1/6*nf^5*T^2*h^10*B*QL*QR^2*LL^3
      *LRd^2 + 1/2*nf^5*T^2*h^10*B*QL*QR^2*LL^3*LLd^2 + 17/12*nf^5*T^2*h^10*B*
      QL*QR^4*QRd^2*LL + 7/6*nf^5*T^2*h^10*B*QL*QR^5*LL*LR + 1/3*nf^5*T^2*h^10
      *B*QL*QLd*LR^3*LRd^3 - 1/6*nf^5*T^2*h^10*B*QL*QLd*LLd^2*LR^3*LRd - 1/6*
      nf^5*T^2*h^10*B*QL*QLd*LL*LLd^3*LR^2 - 1/6*nf^5*T^2*h^10*B*QL*QLd*LL^2*
      LR*LRd^3 - 1/6*nf^5*T^2*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5*T^2*h^10
      *B*QL*QLd*LL^3*LLd^3 + nf^5*T^2*h^10*B*QL*QLd*QR*QRd^4*LRd + 1/3*nf^5*
      T^2*h^10*B*QL*QLd*QR^3*QRd^3 + nf^5*T^2*h^10*B*QL*QLd*QR^4*QRd*LR + 1/2*
      nf^5*T^2*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 - 1/6*nf^5*T^2*h^10*B*QL*QLd^2*
      QR*QRd^3*LLd + 1/3*nf^5*T^2*h^10*B*QL*QLd^2*QR^4*LL - 1/6*nf^5*T^2*h^10*
      B*QL*QLd^3*QR*QRd^2*LRd - 1/3*nf^5*T^2*h^10*B*QL*QLd^3*QR^3*QRd + nf^5*
      T^2*h^10*B*QL*QLd^4*LLd*LR*LRd + 3/4*nf^5*T^2*h^10*B*QL*QLd^4*LL*LRd^2
       + 1/2*nf^5*T^2*h^10*B*QL*QLd^4*LL*LLd^2 + nf^5*T^2*h^10*B*QL*QLd^4*QR*
      QRd*LLd + 7/6*nf^5*T^2*h^10*B*QL*QLd^5*QR*LRd - nf^5*T^2*h^10*B*QL^2*
      QRd^2*LLd^2*LR^2 - nf^5*T^2*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 5/4*nf^5*T^2*
      h^10*B*QL^2*QRd^5*LRd + 1/2*nf^5*T^2*h^10*B*QL^2*QR*LR^3*LRd^2 - 1/6*
      nf^5*T^2*h^10*B*QL^2*QR*LLd^2*LR^3 + 1/2*nf^5*T^2*h^10*B*QL^2*QR*LL^2*
      LLd^2*LR + 1/6*nf^5*T^2*h^10*B*QL^2*QR*LL^3*LLd*LRd + 1/2*nf^5*T^2*h^10*
      B*QL^2*QR^2*QRd*LR^2*LRd + 1/4*nf^5*T^2*h^10*B*QL^2*QR^2*QRd^4 + 3/2*
      nf^5*T^2*h^10*B*QL^2*QR^3*QRd^2*LR + 1/4*nf^5*T^2*h^10*B*QL^2*QR^4*LR^2
       - 2/3*nf^5*T^2*h^10*B*QL^2*QR^4*LL^2 + 1/3*nf^5*T^2*h^10*B*QL^2*QLd*
      QRd^4*LLd + 1/2*nf^5*T^2*h^10*B*QL^2*QLd*QR^2*LL^2*LLd - 1/6*nf^5*T^2*
      h^10*B*QL^2*QLd*QR^3*QRd*LL - nf^5*T^2*h^10*B*QL^2*QLd^2*LR^2*LRd^2 -
      nf^5*T^2*h^10*B*QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^5*T^2*h^10*B*QL^2*QLd^2*
      QRd^3*LRd - nf^5*T^2*h^10*B*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^5*T^2*h^10*B*
      QL^2*QLd^2*QR^3*LR + 3/2*nf^5*T^2*h^10*B*QL^2*QLd^3*QRd^2*LLd + 17/12*
      nf^5*T^2*h^10*B*QL^2*QLd^4*QRd*LRd + 1/4*nf^5*T^2*h^10*B*QL^2*QLd^4*QR^2
       + 2/3*nf^5*T^2*h^10*B*QL^2*QLd^5*LLd + 2/3*nf^5*T^2*h^10*B*QL^3*LL*
      LLd^2*LR^2 - 1/6*nf^5*T^2*h^10*B*QL^3*LL^2*LLd*LR*LRd + 4/9*nf^5*T^2*
      h^10*B*QL^3*LL^3*LRd^2 + 1/18*nf^5*T^2*h^10*B*QL^3*LL^3*LLd^2 - 1/6*nf^5
      *T^2*h^10*B*QL^3*QR^2*QRd^2*LL - 1/3*nf^5*T^2*h^10*B*QL^3*QR^3*LL*LR - 1/
      3*nf^5*T^2*h^10*B*QL^3*QLd*QR*QRd^3 - 1/6*nf^5*T^2*h^10*B*QL^3*QLd*QR^2*
      QRd*LR + 3/2*nf^5*T^2*h^10*B*QL^3*QLd^2*QR^2*LL + 1/3*nf^5*T^2*h^10*B*
      QL^3*QLd^3*QR*QRd + 1/2*nf^5*T^2*h^10*B*QL^4*QRd*LR^2*LRd + nf^5*T^2*
      h^10*B*QL^4*QRd*LL*LLd*LR + 3/4*nf^5*T^2*h^10*B*QL^4*QRd*LL^2*LRd - 1/3*
      nf^5*T^2*h^10*B*QL^4*QRd^4 + 1/3*nf^5*T^2*h^10*B*QL^4*QR*QRd^2*LR - 2/3*
      nf^5*T^2*h^10*B*QL^4*QR^2*LR^2 + 1/4*nf^5*T^2*h^10*B*QL^4*QR^2*LL^2 + 3/
      4*nf^5*T^2*h^10*B*QL^4*QLd*LLd*LR^2 + nf^5*T^2*h^10*B*QL^4*QLd*LL*LR*LRd
       + 1/2*nf^5*T^2*h^10*B*QL^4*QLd*LL^2*LLd + nf^5*T^2*h^10*B*QL^4*QLd*QR*
      QRd*LL + 1/4*nf^5*T^2*h^10*B*QL^4*QLd^2*QRd^2 + 17/12*nf^5*T^2*h^10*B*
      QL^4*QLd^2*QR*LR + 5/4*nf^5*T^2*h^10*B*QL^5*QRd^2*LL + 7/6*nf^5*T^2*h^10
      *B*QL^5*QR*LL*LR + 7/6*nf^5*T^2*h^10*B*QL^5*QLd*QRd*LR + 2/3*nf^5*T^2*
      h^10*B*QL^5*QLd^2*LL + 11/36*nf^5*T^2*h^10*B*QL^6*LR^2 + 1/9*nf^5*T^2*
      h^10*B*QL^6*LL^2 - 4*nf^5*T^2*h^10*B*G*QRd^3*LL*LRd^2 - 6*nf^5*T^2*h^10*
      B*G*QR*QRd*LLd*LR^2*LRd - 6*nf^5*T^2*h^10*B*G*QR*QRd*LL*LR*LRd^2 - 6*
      nf^5*T^2*h^10*B*G*QR*QRd*LL*LLd^2*LR - 6*nf^5*T^2*h^10*B*G*QR*QRd*LL^2*
      LLd*LRd - 4*nf^5*T^2*h^10*B*G*QR^3*LLd*LR^2 - 6*nf^5*T^2*h^10*B*G*QLd*
      QRd^2*LR*LRd^2 - 6*nf^5*T^2*h^10*B*G*QLd*QRd^2*LLd^2*LR - 3*nf^5*T^2*
      h^10*B*G*QLd*QR*LR^2*LRd^2 - 12*nf^5*T^2*h^10*B*G*QLd*QR*LLd^2*LR^2 - 6*
      nf^5*T^2*h^10*B*G*QLd*QR*LL^2*LRd^2 - 3*nf^5*T^2*h^10*B*G*QLd*QR*LL^2*
      LLd^2 - 3*nf^5*T^2*h^10*B*G*QLd*QR^3*QRd^2 - 6*nf^5*T^2*h^10*B*G*QLd^2*
      QRd*LL*LRd^2 - 6*nf^5*T^2*h^10*B*G*QLd^2*QRd*LL*LLd^2 - 4*nf^5*T^2*h^10*
      B*G*QLd^3*LLd^2*LR - 4*nf^5*T^2*h^10*B*G*QLd^3*QR^3 - 3*nf^5*T^2*h^10*B*
      G*QL*QRd*LR^2*LRd^2 - 6*nf^5*T^2*h^10*B*G*QL*QRd*LLd^2*LR^2 - 12*nf^5*
      T^2*h^10*B*G*QL*QRd*LL^2*LRd^2 - 3*nf^5*T^2*h^10*B*G*QL*QRd*LL^2*LLd^2
       - 6*nf^5*T^2*h^10*B*G*QL*QR^2*LR^2*LRd - 6*nf^5*T^2*h^10*B*G*QL*QR^2*
      LL^2*LRd - 3*nf^5*T^2*h^10*B*G*QL*QR^2*QRd^3 - 6*nf^5*T^2*h^10*B*G*QL*
      QLd*LLd*LR^2*LRd - 6*nf^5*T^2*h^10*B*G*QL*QLd*LL*LR*LRd^2 - 6*nf^5*T^2*
      h^10*B*G*QL*QLd*LL*LLd^2*LR - 6*nf^5*T^2*h^10*B*G*QL*QLd*LL^2*LLd*LRd -
      6*nf^5*T^2*h^10*B*G*QL*QLd^2*QR^2*QRd - 6*nf^5*T^2*h^10*B*G*QL^2*QR*LLd*
      LR^2 - 6*nf^5*T^2*h^10*B*G*QL^2*QR*LL^2*LLd - 6*nf^5*T^2*h^10*B*G*QL^2*
      QLd*QR*QRd^2 - 3*nf^5*T^2*h^10*B*G*QL^2*QLd^3*QR - 4*nf^5*T^2*h^10*B*G*
      QL^3*LL^2*LRd - 4*nf^5*T^2*h^10*B*G*QL^3*QRd^3 - 3*nf^5*T^2*h^10*B*G*
      QL^3*QLd^2*QRd - 7*nf^5*T^2*h^10*B*W*LLd*LR^3*LRd^2 - 28/3*nf^5*T^2*h^10
      *B*W*LLd^3*LR^3 - 7*nf^5*T^2*h^10*B*W*LL*LR^2*LRd^3 - 14*nf^5*T^2*h^10*B
      *W*LL*LLd^2*LR^2*LRd - 14*nf^5*T^2*h^10*B*W*LL^2*LLd*LR*LRd^2 - 7*nf^5*
      T^2*h^10*B*W*LL^2*LLd^3*LR - 28/3*nf^5*T^2*h^10*B*W*LL^3*LRd^3 - 7*nf^5*
      T^2*h^10*B*W*LL^3*LLd^2*LRd + 14*nf^5*T^2*h^10*B*W*QRd^3*LLd*LR*LRd + 28/
      3*nf^5*T^2*h^10*B*W*QRd^3*LL*LRd^2 + 7*nf^5*T^2*h^10*B*W*QRd^3*LL*LLd^2
       - 14*nf^5*T^2*h^10*B*W*QR*QRd*LLd*LR^2*LRd - 14*nf^5*T^2*h^10*B*W*QR*
      QRd*LL*LR*LRd^2 - 14*nf^5*T^2*h^10*B*W*QR*QRd*LL*LLd^2*LR - 14*nf^5*T^2*
      h^10*B*W*QR*QRd*LL^2*LLd*LRd + 7*nf^5*T^2*h^10*B*W*QR*QRd^4*LLd + 28/3*
      nf^5*T^2*h^10*B*W*QR^3*LLd*LR^2 + 14*nf^5*T^2*h^10*B*W*QR^3*LL*LR*LRd +
      7*nf^5*T^2*h^10*B*W*QR^3*LL^2*LLd + 7*nf^5*T^2*h^10*B*W*QR^4*QRd*LL - 7*
      nf^5*T^2*h^10*B*W*QLd*QRd^2*LLd^2*LR + 14*nf^5*T^2*h^10*B*W*QLd*QRd^2*LL
      *LLd*LRd - 7*nf^5*T^2*h^10*B*W*QLd*QR*LR^2*LRd^2 - 28*nf^5*T^2*h^10*B*W*
      QLd*QR*LLd^2*LR^2 - 14*nf^5*T^2*h^10*B*W*QLd*QR*LL^2*LRd^2 - 7*nf^5*T^2*
      h^10*B*W*QLd*QR*LL^2*LLd^2 + 14*nf^5*T^2*h^10*B*W*QLd*QR*QRd^3*LRd + 14*
      nf^5*T^2*h^10*B*W*QLd*QR^4*LR + 14*nf^5*T^2*h^10*B*W*QLd^2*QRd*LLd*LR*
      LRd - 7*nf^5*T^2*h^10*B*W*QLd^2*QRd*LL*LRd^2 + 7*nf^5*T^2*h^10*B*W*QLd^2
      *QR*QRd^2*LLd + 7*nf^5*T^2*h^10*B*W*QLd^3*LR*LRd^2 + 28/3*nf^5*T^2*h^10*
      B*W*QLd^3*LLd^2*LR + 14*nf^5*T^2*h^10*B*W*QLd^3*LL*LLd*LRd + 14*nf^5*T^2
      *h^10*B*W*QLd^3*QR*QRd*LRd + 14*nf^5*T^2*h^10*B*W*QLd^4*QR*LLd - 7*nf^5*
      T^2*h^10*B*W*QL*QRd*LR^2*LRd^2 - 14*nf^5*T^2*h^10*B*W*QL*QRd*LLd^2*LR^2
       - 28*nf^5*T^2*h^10*B*W*QL*QRd*LL^2*LRd^2 - 7*nf^5*T^2*h^10*B*W*QL*QRd*
      LL^2*LLd^2 + 14*nf^5*T^2*h^10*B*W*QL*QRd^4*LRd + 14*nf^5*T^2*h^10*B*W*QL
      *QR^2*LL*LLd*LR - 7*nf^5*T^2*h^10*B*W*QL*QR^2*LL^2*LRd + 14*nf^5*T^2*
      h^10*B*W*QL*QR^3*QRd*LR - 14*nf^5*T^2*h^10*B*W*QL*QLd*LLd*LR^2*LRd - 14*
      nf^5*T^2*h^10*B*W*QL*QLd*LL*LR*LRd^2 - 14*nf^5*T^2*h^10*B*W*QL*QLd*LL*
      LLd^2*LR - 14*nf^5*T^2*h^10*B*W*QL*QLd*LL^2*LLd*LRd + 14*nf^5*T^2*h^10*B
      *W*QL*QLd*QRd^3*LLd + 14*nf^5*T^2*h^10*B*W*QL*QLd*QR^3*LL + 7*nf^5*T^2*
      h^10*B*W*QL*QLd^2*QRd^2*LRd + 14*nf^5*T^2*h^10*B*W*QL*QLd^3*QRd*LLd + 7*
      nf^5*T^2*h^10*B*W*QL*QLd^4*LRd - 7*nf^5*T^2*h^10*B*W*QL^2*QR*LLd*LR^2 +
      14*nf^5*T^2*h^10*B*W*QL^2*QR*LL*LR*LRd + 7*nf^5*T^2*h^10*B*W*QL^2*QR^2*
      QRd*LL + 7*nf^5*T^2*h^10*B*W*QL^2*QLd*QR^2*LR + 7*nf^5*T^2*h^10*B*W*QL^3
      *LR^2*LRd + 14*nf^5*T^2*h^10*B*W*QL^3*LL*LLd*LR + 28/3*nf^5*T^2*h^10*B*W
      *QL^3*LL^2*LRd + 14*nf^5*T^2*h^10*B*W*QL^3*QR*QRd*LR + 14*nf^5*T^2*h^10*
      B*W*QL^3*QLd*QR*LL + 14*nf^5*T^2*h^10*B*W*QL^4*QRd*LL + 7*nf^5*T^2*h^10*
      B*W*QL^4*QLd*LR - nf^5*T^2*h^10*B^2*LLd*LR^3*LRd^2 - 5/2*nf^5*T^2*h^10*
      B^2*LLd^3*LR^3 - nf^5*T^2*h^10*B^2*LL*LR^2*LRd^3 - 3*nf^5*T^2*h^10*B^2*
      LL*LLd^2*LR^2*LRd - 3*nf^5*T^2*h^10*B^2*LL^2*LLd*LR*LRd^2 - nf^5*T^2*
      h^10*B^2*LL^2*LLd^3*LR - 5/2*nf^5*T^2*h^10*B^2*LL^3*LRd^3 - nf^5*T^2*
      h^10*B^2*LL^3*LLd^2*LRd + 3*nf^5*T^2*h^10*B^2*QRd^3*LLd*LR*LRd + 5/2*
      nf^5*T^2*h^10*B^2*QRd^3*LL*LRd^2 + 2*nf^5*T^2*h^10*B^2*QRd^3*LL*LLd^2 -
      3*nf^5*T^2*h^10*B^2*QR*QRd*LLd*LR^2*LRd - 3*nf^5*T^2*h^10*B^2*QR*QRd*LL*
      LR*LRd^2 - 3*nf^5*T^2*h^10*B^2*QR*QRd*LL*LLd^2*LR - 3*nf^5*T^2*h^10*B^2*
      QR*QRd*LL^2*LLd*LRd + 3/2*nf^5*T^2*h^10*B^2*QR*QRd^4*LLd + 5/2*nf^5*T^2*
      h^10*B^2*QR^3*LLd*LR^2 + 3*nf^5*T^2*h^10*B^2*QR^3*LL*LR*LRd + 2*nf^5*T^2
      *h^10*B^2*QR^3*LL^2*LLd + 3/2*nf^5*T^2*h^10*B^2*QR^4*QRd*LL - 3*nf^5*T^2
      *h^10*B^2*QLd*QRd^2*LLd^2*LR + 3*nf^5*T^2*h^10*B^2*QLd*QRd^2*LL*LLd*LRd
       - 15/2*nf^5*T^2*h^10*B^2*QLd*QR*LLd^2*LR^2 - 3*nf^5*T^2*h^10*B^2*QLd*QR
      *LL^2*LRd^2 + 3*nf^5*T^2*h^10*B^2*QLd*QR*QRd^3*LRd + 15/4*nf^5*T^2*h^10*
      B^2*QLd*QR^4*LR + 3*nf^5*T^2*h^10*B^2*QLd^2*QRd*LLd*LR*LRd - 3*nf^5*T^2*
      h^10*B^2*QLd^2*QRd*LL*LRd^2 + 2*nf^5*T^2*h^10*B^2*QLd^3*LR*LRd^2 + 5/2*
      nf^5*T^2*h^10*B^2*QLd^3*LLd^2*LR + 3*nf^5*T^2*h^10*B^2*QLd^3*LL*LLd*LRd
       + 3*nf^5*T^2*h^10*B^2*QLd^3*QR*QRd*LRd + 15/4*nf^5*T^2*h^10*B^2*QLd^4*
      QR*LLd - 3*nf^5*T^2*h^10*B^2*QL*QRd*LLd^2*LR^2 - 15/2*nf^5*T^2*h^10*B^2*
      QL*QRd*LL^2*LRd^2 + 15/4*nf^5*T^2*h^10*B^2*QL*QRd^4*LRd + 3*nf^5*T^2*
      h^10*B^2*QL*QR^2*LL*LLd*LR - 3*nf^5*T^2*h^10*B^2*QL*QR^2*LL^2*LRd + 3*
      nf^5*T^2*h^10*B^2*QL*QR^3*QRd*LR - 3*nf^5*T^2*h^10*B^2*QL*QLd*LLd*LR^2*
      LRd - 3*nf^5*T^2*h^10*B^2*QL*QLd*LL*LR*LRd^2 - 3*nf^5*T^2*h^10*B^2*QL*
      QLd*LL*LLd^2*LR - 3*nf^5*T^2*h^10*B^2*QL*QLd*LL^2*LLd*LRd + 3*nf^5*T^2*
      h^10*B^2*QL*QLd*QRd^3*LLd + 3*nf^5*T^2*h^10*B^2*QL*QLd*QR^3*LL + 3*nf^5*
      T^2*h^10*B^2*QL*QLd^3*QRd*LLd + 3/2*nf^5*T^2*h^10*B^2*QL*QLd^4*LRd - 3*
      nf^5*T^2*h^10*B^2*QL^2*QR*LLd*LR^2 + 3*nf^5*T^2*h^10*B^2*QL^2*QR*LL*LR*
      LRd + 2*nf^5*T^2*h^10*B^2*QL^3*LR^2*LRd + 3*nf^5*T^2*h^10*B^2*QL^3*LL*
      LLd*LR + 5/2*nf^5*T^2*h^10*B^2*QL^3*LL^2*LRd + 3*nf^5*T^2*h^10*B^2*QL^3*
      QR*QRd*LR + 3*nf^5*T^2*h^10*B^2*QL^3*QLd*QR*LL + 15/4*nf^5*T^2*h^10*B^2*
      QL^4*QRd*LL + 3/2*nf^5*T^2*h^10*B^2*QL^4*QLd*LR + 3/2*nf^5*T^2*h^10*p^2*
      LR^4*LRd^4 + 1/6*nf^5*T^2*h^10*p^2*LLd^2*LR^4*LRd^2 + 5/12*nf^5*T^2*h^10
      *p^2*LLd^4*LR^4 - 1/3*nf^5*T^2*h^10*p^2*LL*LLd*LR^3*LRd^3 + 1/6*nf^5*T^2
      *h^10*p^2*LL^2*LR^2*LRd^4 + 7/2*nf^5*T^2*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2
       + 1/6*nf^5*T^2*h^10*p^2*LL^2*LLd^4*LR^2 - 1/3*nf^5*T^2*h^10*p^2*LL^3*
      LLd^3*LR*LRd + 5/12*nf^5*T^2*h^10*p^2*LL^4*LRd^4 + 1/6*nf^5*T^2*h^10*p^2
      *LL^4*LLd^2*LRd^2 + 3/2*nf^5*T^2*h^10*p^2*LL^4*LLd^4 + 1/36*nf^5*T^2*
      h^10*p^2*QRd^3*LR^2*LRd^3 - 23/12*nf^5*T^2*h^10*p^2*QRd^3*LLd^2*LR^2*LRd
       - 10/9*nf^5*T^2*h^10*p^2*QRd^3*LL^2*LRd^3 - 1/12*nf^5*T^2*h^10*p^2*
      QRd^3*LL^2*LLd^2*LRd + 53/36*nf^5*T^2*h^10*p^2*QRd^6*LRd^2 + 53/72*nf^5*
      T^2*h^10*p^2*QRd^6*LLd^2 - 1/3*nf^5*T^2*h^10*p^2*QR*QRd*LR^3*LRd^3 - 1/3
      *nf^5*T^2*h^10*p^2*QR*QRd*LL^3*LLd^3 + 17/8*nf^5*T^2*h^10*p^2*QR*QRd^4*
      LR*LRd^2 + 31/8*nf^5*T^2*h^10*p^2*QR*QRd^4*LLd^2*LR + 7/2*nf^5*T^2*h^10*
      p^2*QR*QRd^4*LL*LLd*LRd + 7/2*nf^5*T^2*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 -
      1/2*nf^5*T^2*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 - 1/2*nf^5*T^2*h^10*p^2*QR^2
      *QRd^2*LL^2*LRd^2 + 7/2*nf^5*T^2*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 43/24*
      nf^5*T^2*h^10*p^2*QR^2*QRd^5*LRd + 1/36*nf^5*T^2*h^10*p^2*QR^3*LR^3*
      LRd^2 - 10/9*nf^5*T^2*h^10*p^2*QR^3*LLd^2*LR^3 - 23/12*nf^5*T^2*h^10*p^2
      *QR^3*LL^2*LR*LRd^2 - 1/12*nf^5*T^2*h^10*p^2*QR^3*LL^2*LLd^2*LR + 17/8*
      nf^5*T^2*h^10*p^2*QR^4*QRd*LR^2*LRd + 7/2*nf^5*T^2*h^10*p^2*QR^4*QRd*LL*
      LLd*LR + 31/8*nf^5*T^2*h^10*p^2*QR^4*QRd*LL^2*LRd + 3/2*nf^5*T^2*h^10*
      p^2*QR^4*QRd^4 + 43/24*nf^5*T^2*h^10*p^2*QR^5*QRd^2*LR + 53/36*nf^5*T^2*
      h^10*p^2*QR^6*LR^2 + 53/72*nf^5*T^2*h^10*p^2*QR^6*LL^2 - 7/4*nf^5*T^2*
      h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 7/12*nf^5*T^2*h^10*p^2*QLd*QRd^2*
      LLd^3*LR^2 + 3/4*nf^5*T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 7/4*nf^5*
      T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 7/2*nf^5*T^2*h^10*p^2*QLd*QRd^5*LLd*
      LRd - 2/3*nf^5*T^2*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 - 2/3*nf^5*T^2*h^10*
      p^2*QLd*QR*LLd^3*LR^3 - 1/6*nf^5*T^2*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 - 2/3
      *nf^5*T^2*h^10*p^2*QLd*QR*LL^2*LLd^3*LR - 1/6*nf^5*T^2*h^10*p^2*QLd*QR*
      LL^3*LLd^2*LRd + 47/24*nf^5*T^2*h^10*p^2*QLd*QR^2*QRd^4*LLd + nf^5*T^2*
      h^10*p^2*QLd*QR^4*LLd*LR^2 + 7/2*nf^5*T^2*h^10*p^2*QLd*QR^4*LL*LR*LRd +
      15/8*nf^5*T^2*h^10*p^2*QLd*QR^4*LL^2*LLd + 7/2*nf^5*T^2*h^10*p^2*QLd*
      QR^5*QRd*LL - 7/4*nf^5*T^2*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 3/4*nf^5*T^2*
      h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd + 7/12*nf^5*T^2*h^10*p^2*QLd^2*QRd*
      LL^2*LRd^3 - 7/4*nf^5*T^2*h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd + 17/24*nf^5
      *T^2*h^10*p^2*QLd^2*QRd^4*LRd^2 + 31/6*nf^5*T^2*h^10*p^2*QLd^2*QRd^4*
      LLd^2 - 7/4*nf^5*T^2*h^10*p^2*QLd^2*QR*QRd^2*LR*LRd^2 + 1/4*nf^5*T^2*
      h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR - nf^5*T^2*h^10*p^2*QLd^2*QR^2*LR^2*
      LRd^2 + 2*nf^5*T^2*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 7/2*nf^5*T^2*h^10*
      p^2*QLd^2*QR^2*LL^2*LRd^2 - nf^5*T^2*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 - 21/
      4*nf^5*T^2*h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 1/6*nf^5*T^2*h^10*p^2*QLd^2*
      QR^4*QRd^2 - 1/12*nf^5*T^2*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 10/9*nf^5*T^2
      *h^10*p^2*QLd^3*LLd^3*LR^2 - 23/12*nf^5*T^2*h^10*p^2*QLd^3*LL^2*LLd*
      LRd^2 + 1/36*nf^5*T^2*h^10*p^2*QLd^3*LL^2*LLd^3 + 1/3*nf^5*T^2*h^10*p^2*
      QLd^3*QRd^3*LLd*LRd + 13/12*nf^5*T^2*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 31/
      6*nf^5*T^2*h^10*p^2*QLd^4*QRd^2*LRd^2 + 17/24*nf^5*T^2*h^10*p^2*QLd^4*
      QRd^2*LLd^2 + 15/8*nf^5*T^2*h^10*p^2*QLd^4*QR*LR*LRd^2 + nf^5*T^2*h^10*
      p^2*QLd^4*QR*LLd^2*LR + 7/2*nf^5*T^2*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 23/8
      *nf^5*T^2*h^10*p^2*QLd^4*QR^2*QRd*LRd + 5/12*nf^5*T^2*h^10*p^2*QLd^4*
      QR^4 + 7/2*nf^5*T^2*h^10*p^2*QLd^5*QRd*LLd*LRd + 53/72*nf^5*T^2*h^10*p^2
      *QLd^6*LRd^2 + 53/36*nf^5*T^2*h^10*p^2*QLd^6*LLd^2 - 1/6*nf^5*T^2*h^10*
      p^2*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^5*T^2*h^10*p^2*QL*QRd*LL*LR^2*LRd^3
       - 1/6*nf^5*T^2*h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 2/3*nf^5*T^2*h^10*p^2*QL
      *QRd*LL^3*LRd^3 - 2/3*nf^5*T^2*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd + 7/2*nf^5
      *T^2*h^10*p^2*QL*QRd^4*LLd*LR*LRd + nf^5*T^2*h^10*p^2*QL*QRd^4*LL*LRd^2
       + 15/8*nf^5*T^2*h^10*p^2*QL*QRd^4*LL*LLd^2 + 7/2*nf^5*T^2*h^10*p^2*QL*
      QR*QRd^5*LLd - 7/4*nf^5*T^2*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 + 3/4*nf^5*
      T^2*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 + 7/12*nf^5*T^2*h^10*p^2*QL*QR^2*LL^3
      *LRd^2 - 7/4*nf^5*T^2*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 47/24*nf^5*T^2*h^10*
      p^2*QL*QR^4*QRd^2*LL + 7/2*nf^5*T^2*h^10*p^2*QL*QR^5*LL*LR - 1/3*nf^5*
      T^2*h^10*p^2*QL*QLd*LR^3*LRd^3 - 1/3*nf^5*T^2*h^10*p^2*QL*QLd*LL^3*LLd^3
       + 7/2*nf^5*T^2*h^10*p^2*QL*QLd*QR*QRd^4*LRd - 1/3*nf^5*T^2*h^10*p^2*QL*
      QLd*QR^3*QRd^3 + 7/2*nf^5*T^2*h^10*p^2*QL*QLd*QR^4*QRd*LR + 1/4*nf^5*T^2
      *h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 7/4*nf^5*T^2*h^10*p^2*QL*QLd^2*QRd^2
      *LL*LLd^2 + 1/6*nf^5*T^2*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 23/8*nf^5*T^2*
      h^10*p^2*QL*QLd^2*QR^4*LL + 1/6*nf^5*T^2*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd
       + 7/2*nf^5*T^2*h^10*p^2*QL*QLd^4*LLd*LR*LRd + 31/8*nf^5*T^2*h^10*p^2*QL
      *QLd^4*LL*LRd^2 + 17/8*nf^5*T^2*h^10*p^2*QL*QLd^4*LL*LLd^2 + 7/2*nf^5*
      T^2*h^10*p^2*QL*QLd^4*QR*QRd*LLd + 7/2*nf^5*T^2*h^10*p^2*QL*QLd^5*QR*LRd
       - nf^5*T^2*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 7/2*nf^5*T^2*h^10*p^2*QL^2*
      QRd^2*LLd^2*LR^2 + 2*nf^5*T^2*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 - nf^5*T^2*
      h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 - 7/4*nf^5*T^2*h^10*p^2*QL^2*QR*LR^3*
      LRd^2 + 7/12*nf^5*T^2*h^10*p^2*QL^2*QR*LLd^2*LR^3 + 3/4*nf^5*T^2*h^10*
      p^2*QL^2*QR*LL^2*LR*LRd^2 - 7/4*nf^5*T^2*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR
       - 7/4*nf^5*T^2*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd + 1/4*nf^5*T^2*h^10*p^2*
      QL^2*QR^2*QRd*LL^2*LRd + 1/6*nf^5*T^2*h^10*p^2*QL^2*QR^2*QRd^4 - 21/4*
      nf^5*T^2*h^10*p^2*QL^2*QR^3*QRd^2*LR + 17/24*nf^5*T^2*h^10*p^2*QL^2*QR^4
      *LR^2 + 31/6*nf^5*T^2*h^10*p^2*QL^2*QR^4*LL^2 + 23/8*nf^5*T^2*h^10*p^2*
      QL^2*QLd*QRd^4*LLd + 1/4*nf^5*T^2*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 - 7/4*
      nf^5*T^2*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 1/6*nf^5*T^2*h^10*p^2*QL^2*
      QLd*QR^3*QRd*LL + 7/2*nf^5*T^2*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 - 1/2*nf^5
      *T^2*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 - 1/2*nf^5*T^2*h^10*p^2*QL^2*QLd^2*
      LL^2*LRd^2 + 7/2*nf^5*T^2*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 13/12*nf^5*
      T^2*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 7/2*nf^5*T^2*h^10*p^2*QL^2*QLd^2*
      QR^2*QRd^2 + 13/12*nf^5*T^2*h^10*p^2*QL^2*QLd^2*QR^3*LR - 21/4*nf^5*T^2*
      h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 47/24*nf^5*T^2*h^10*p^2*QL^2*QLd^4*QRd*
      LRd + 1/6*nf^5*T^2*h^10*p^2*QL^2*QLd^4*QR^2 + 43/24*nf^5*T^2*h^10*p^2*
      QL^2*QLd^5*LLd - 1/12*nf^5*T^2*h^10*p^2*QL^3*LL*LR^2*LRd^2 - 23/12*nf^5*
      T^2*h^10*p^2*QL^3*LL*LLd^2*LR^2 - 10/9*nf^5*T^2*h^10*p^2*QL^3*LL^3*LRd^2
       + 1/36*nf^5*T^2*h^10*p^2*QL^3*LL^3*LLd^2 + 13/12*nf^5*T^2*h^10*p^2*QL^3
      *QR^2*QRd^2*LL + 1/3*nf^5*T^2*h^10*p^2*QL^3*QR^3*LL*LR + 1/6*nf^5*T^2*
      h^10*p^2*QL^3*QLd*QR^2*QRd*LR - 21/4*nf^5*T^2*h^10*p^2*QL^3*QLd^2*QR^2*
      LL - 1/3*nf^5*T^2*h^10*p^2*QL^3*QLd^3*QR*QRd + 15/8*nf^5*T^2*h^10*p^2*
      QL^4*QRd*LR^2*LRd + 7/2*nf^5*T^2*h^10*p^2*QL^4*QRd*LL*LLd*LR + nf^5*T^2*
      h^10*p^2*QL^4*QRd*LL^2*LRd + 5/12*nf^5*T^2*h^10*p^2*QL^4*QRd^4 + 23/8*
      nf^5*T^2*h^10*p^2*QL^4*QR*QRd^2*LR + 31/6*nf^5*T^2*h^10*p^2*QL^4*QR^2*
      LR^2 + 17/24*nf^5*T^2*h^10*p^2*QL^4*QR^2*LL^2 + 31/8*nf^5*T^2*h^10*p^2*
      QL^4*QLd*LLd*LR^2 + 7/2*nf^5*T^2*h^10*p^2*QL^4*QLd*LL*LR*LRd + 17/8*nf^5
      *T^2*h^10*p^2*QL^4*QLd*LL^2*LLd + 7/2*nf^5*T^2*h^10*p^2*QL^4*QLd*QR*QRd*
      LL + 1/6*nf^5*T^2*h^10*p^2*QL^4*QLd^2*QRd^2 + 47/24*nf^5*T^2*h^10*p^2*
      QL^4*QLd^2*QR*LR + 3/2*nf^5*T^2*h^10*p^2*QL^4*QLd^4 + 7/2*nf^5*T^2*h^10*
      p^2*QL^5*QR*LL*LR + 7/2*nf^5*T^2*h^10*p^2*QL^5*QLd*QRd*LR + 43/24*nf^5*
      T^2*h^10*p^2*QL^5*QLd^2*LL + 53/72*nf^5*T^2*h^10*p^2*QL^6*LR^2 + 53/36*
      nf^5*T^2*h^10*p^2*QL^6*LL^2 - 34*nf^5*T^2*h^10*p^2*G*QRd^3*LL*LRd^2 - 45/
      2*nf^5*T^2*h^10*p^2*G*QRd^3*LL*LLd^2 - 147/2*nf^5*T^2*h^10*p^2*G*QR*QRd*
      LLd*LR^2*LRd - 147/2*nf^5*T^2*h^10*p^2*G*QR*QRd*LL*LR*LRd^2 - 147/2*nf^5
      *T^2*h^10*p^2*G*QR*QRd*LL*LLd^2*LR - 147/2*nf^5*T^2*h^10*p^2*G*QR*QRd*
      LL^2*LLd*LRd - 34*nf^5*T^2*h^10*p^2*G*QR^3*LLd*LR^2 - 45/2*nf^5*T^2*h^10
      *p^2*G*QR^3*LL^2*LLd - 147/2*nf^5*T^2*h^10*p^2*G*QLd*QRd^2*LR*LRd^2 -
      147/2*nf^5*T^2*h^10*p^2*G*QLd*QRd^2*LLd^2*LR - 141/2*nf^5*T^2*h^10*p^2*G
      *QLd*QR*LR^2*LRd^2 - 102*nf^5*T^2*h^10*p^2*G*QLd*QR*LLd^2*LR^2 - 147/2*
      nf^5*T^2*h^10*p^2*G*QLd*QR*LL^2*LRd^2 - 141/2*nf^5*T^2*h^10*p^2*G*QLd*QR
      *LL^2*LLd^2 - 48*nf^5*T^2*h^10*p^2*G*QLd*QR^3*QRd^2 - 147/2*nf^5*T^2*
      h^10*p^2*G*QLd^2*QRd*LL*LRd^2 - 147/2*nf^5*T^2*h^10*p^2*G*QLd^2*QRd*LL*
      LLd^2 - 45/2*nf^5*T^2*h^10*p^2*G*QLd^3*LR*LRd^2 - 34*nf^5*T^2*h^10*p^2*G
      *QLd^3*LLd^2*LR - 34*nf^5*T^2*h^10*p^2*G*QLd^3*QR^3 - 141/2*nf^5*T^2*
      h^10*p^2*G*QL*QRd*LR^2*LRd^2 - 147/2*nf^5*T^2*h^10*p^2*G*QL*QRd*LLd^2*
      LR^2 - 102*nf^5*T^2*h^10*p^2*G*QL*QRd*LL^2*LRd^2 - 141/2*nf^5*T^2*h^10*
      p^2*G*QL*QRd*LL^2*LLd^2 - 147/2*nf^5*T^2*h^10*p^2*G*QL*QR^2*LR^2*LRd -
      147/2*nf^5*T^2*h^10*p^2*G*QL*QR^2*LL^2*LRd - 48*nf^5*T^2*h^10*p^2*G*QL*
      QR^2*QRd^3 - 147/2*nf^5*T^2*h^10*p^2*G*QL*QLd*LLd*LR^2*LRd - 147/2*nf^5*
      T^2*h^10*p^2*G*QL*QLd*LL*LR*LRd^2 - 147/2*nf^5*T^2*h^10*p^2*G*QL*QLd*LL*
      LLd^2*LR - 147/2*nf^5*T^2*h^10*p^2*G*QL*QLd*LL^2*LLd*LRd - 147/2*nf^5*
      T^2*h^10*p^2*G*QL*QLd^2*QR^2*QRd - 147/2*nf^5*T^2*h^10*p^2*G*QL^2*QR*LLd
      *LR^2 - 147/2*nf^5*T^2*h^10*p^2*G*QL^2*QR*LL^2*LLd - 147/2*nf^5*T^2*h^10
      *p^2*G*QL^2*QLd*QR*QRd^2 - 48*nf^5*T^2*h^10*p^2*G*QL^2*QLd^3*QR - 45/2*
      nf^5*T^2*h^10*p^2*G*QL^3*LR^2*LRd - 34*nf^5*T^2*h^10*p^2*G*QL^3*LL^2*LRd
       - 34*nf^5*T^2*h^10*p^2*G*QL^3*QRd^3 - 48*nf^5*T^2*h^10*p^2*G*QL^3*QLd^2
      *QRd - 112*nf^5*T^2*h^10*p^2*W*LLd*LR^3*LRd^2 - 238/3*nf^5*T^2*h^10*p^2*
      W*LLd^3*LR^3 - 112*nf^5*T^2*h^10*p^2*W*LL*LR^2*LRd^3 - 343/2*nf^5*T^2*
      h^10*p^2*W*LL*LLd^2*LR^2*LRd - 343/2*nf^5*T^2*h^10*p^2*W*LL^2*LLd*LR*
      LRd^2 - 112*nf^5*T^2*h^10*p^2*W*LL^2*LLd^3*LR - 238/3*nf^5*T^2*h^10*p^2*
      W*LL^3*LRd^3 - 112*nf^5*T^2*h^10*p^2*W*LL^3*LLd^2*LRd + 343/2*nf^5*T^2*
      h^10*p^2*W*QRd^3*LLd*LR*LRd + 238/3*nf^5*T^2*h^10*p^2*W*QRd^3*LL*LRd^2
       + 119/2*nf^5*T^2*h^10*p^2*W*QRd^3*LL*LLd^2 - 343/2*nf^5*T^2*h^10*p^2*W*
      QR*QRd*LLd*LR^2*LRd - 343/2*nf^5*T^2*h^10*p^2*W*QR*QRd*LL*LR*LRd^2 - 343/
      2*nf^5*T^2*h^10*p^2*W*QR*QRd*LL*LLd^2*LR - 343/2*nf^5*T^2*h^10*p^2*W*QR*
      QRd*LL^2*LLd*LRd + 343/4*nf^5*T^2*h^10*p^2*W*QR*QRd^4*LLd + 238/3*nf^5*
      T^2*h^10*p^2*W*QR^3*LLd*LR^2 + 343/2*nf^5*T^2*h^10*p^2*W*QR^3*LL*LR*LRd
       + 119/2*nf^5*T^2*h^10*p^2*W*QR^3*LL^2*LLd + 343/4*nf^5*T^2*h^10*p^2*W*
      QR^4*QRd*LL - 7*nf^5*T^2*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 343/2*nf^5*T^2*
      h^10*p^2*W*QLd*QRd^2*LL*LLd*LRd - 329/2*nf^5*T^2*h^10*p^2*W*QLd*QR*LR^2*
      LRd^2 - 238*nf^5*T^2*h^10*p^2*W*QLd*QR*LLd^2*LR^2 - 343/2*nf^5*T^2*h^10*
      p^2*W*QLd*QR*LL^2*LRd^2 - 329/2*nf^5*T^2*h^10*p^2*W*QLd*QR*LL^2*LLd^2 +
      343/2*nf^5*T^2*h^10*p^2*W*QLd*QR*QRd^3*LRd + 119*nf^5*T^2*h^10*p^2*W*QLd
      *QR^4*LR + 343/2*nf^5*T^2*h^10*p^2*W*QLd^2*QRd*LLd*LR*LRd - 7*nf^5*T^2*
      h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 329/2*nf^5*T^2*h^10*p^2*W*QLd^2*QR*QRd^2
      *LLd + 119/2*nf^5*T^2*h^10*p^2*W*QLd^3*LR*LRd^2 + 238/3*nf^5*T^2*h^10*
      p^2*W*QLd^3*LLd^2*LR + 343/2*nf^5*T^2*h^10*p^2*W*QLd^3*LL*LLd*LRd + 343/
      2*nf^5*T^2*h^10*p^2*W*QLd^3*QR*QRd*LRd + 119*nf^5*T^2*h^10*p^2*W*QLd^4*
      QR*LLd - 329/2*nf^5*T^2*h^10*p^2*W*QL*QRd*LR^2*LRd^2 - 343/2*nf^5*T^2*
      h^10*p^2*W*QL*QRd*LLd^2*LR^2 - 238*nf^5*T^2*h^10*p^2*W*QL*QRd*LL^2*LRd^2
       - 329/2*nf^5*T^2*h^10*p^2*W*QL*QRd*LL^2*LLd^2 + 119*nf^5*T^2*h^10*p^2*W
      *QL*QRd^4*LRd + 343/2*nf^5*T^2*h^10*p^2*W*QL*QR^2*LL*LLd*LR - 7*nf^5*T^2
      *h^10*p^2*W*QL*QR^2*LL^2*LRd + 343/2*nf^5*T^2*h^10*p^2*W*QL*QR^3*QRd*LR
       - 343/2*nf^5*T^2*h^10*p^2*W*QL*QLd*LLd*LR^2*LRd - 343/2*nf^5*T^2*h^10*
      p^2*W*QL*QLd*LL*LR*LRd^2 - 343/2*nf^5*T^2*h^10*p^2*W*QL*QLd*LL*LLd^2*LR
       - 343/2*nf^5*T^2*h^10*p^2*W*QL*QLd*LL^2*LLd*LRd + 343/2*nf^5*T^2*h^10*
      p^2*W*QL*QLd*QRd^3*LLd + 343/2*nf^5*T^2*h^10*p^2*W*QL*QLd*QR^3*LL + 329/
      2*nf^5*T^2*h^10*p^2*W*QL*QLd^2*QRd^2*LRd + 343/2*nf^5*T^2*h^10*p^2*W*QL*
      QLd^3*QRd*LLd + 343/4*nf^5*T^2*h^10*p^2*W*QL*QLd^4*LRd - 7*nf^5*T^2*h^10
      *p^2*W*QL^2*QR*LLd*LR^2 + 343/2*nf^5*T^2*h^10*p^2*W*QL^2*QR*LL*LR*LRd +
      329/2*nf^5*T^2*h^10*p^2*W*QL^2*QR^2*QRd*LL + 329/2*nf^5*T^2*h^10*p^2*W*
      QL^2*QLd*QR^2*LR + 119/2*nf^5*T^2*h^10*p^2*W*QL^3*LR^2*LRd + 343/2*nf^5*
      T^2*h^10*p^2*W*QL^3*LL*LLd*LR + 238/3*nf^5*T^2*h^10*p^2*W*QL^3*LL^2*LRd
       + 343/2*nf^5*T^2*h^10*p^2*W*QL^3*QR*QRd*LR + 343/2*nf^5*T^2*h^10*p^2*W*
      QL^3*QLd*QR*LL + 119*nf^5*T^2*h^10*p^2*W*QL^4*QRd*LL + 343/4*nf^5*T^2*
      h^10*p^2*W*QL^4*QLd*LR - 48*nf^5*T^2*h^10*p^2*B*LLd*LR^3*LRd^2 - 34*nf^5
      *T^2*h^10*p^2*B*LLd^3*LR^3 - 48*nf^5*T^2*h^10*p^2*B*LL*LR^2*LRd^3 - 147/
      2*nf^5*T^2*h^10*p^2*B*LL*LLd^2*LR^2*LRd - 147/2*nf^5*T^2*h^10*p^2*B*LL^2
      *LLd*LR*LRd^2 - 48*nf^5*T^2*h^10*p^2*B*LL^2*LLd^3*LR - 34*nf^5*T^2*h^10*
      p^2*B*LL^3*LRd^3 - 48*nf^5*T^2*h^10*p^2*B*LL^3*LLd^2*LRd + 147/2*nf^5*
      T^2*h^10*p^2*B*QRd^3*LLd*LR*LRd + 34*nf^5*T^2*h^10*p^2*B*QRd^3*LL*LRd^2
       + 51/2*nf^5*T^2*h^10*p^2*B*QRd^3*LL*LLd^2 - 147/2*nf^5*T^2*h^10*p^2*B*
      QR*QRd*LLd*LR^2*LRd - 147/2*nf^5*T^2*h^10*p^2*B*QR*QRd*LL*LR*LRd^2 - 147/
      2*nf^5*T^2*h^10*p^2*B*QR*QRd*LL*LLd^2*LR - 147/2*nf^5*T^2*h^10*p^2*B*QR*
      QRd*LL^2*LLd*LRd + 147/4*nf^5*T^2*h^10*p^2*B*QR*QRd^4*LLd + 34*nf^5*T^2*
      h^10*p^2*B*QR^3*LLd*LR^2 + 147/2*nf^5*T^2*h^10*p^2*B*QR^3*LL*LR*LRd + 51/
      2*nf^5*T^2*h^10*p^2*B*QR^3*LL^2*LLd + 147/4*nf^5*T^2*h^10*p^2*B*QR^4*QRd
      *LL - 3*nf^5*T^2*h^10*p^2*B*QLd*QRd^2*LLd^2*LR + 147/2*nf^5*T^2*h^10*p^2
      *B*QLd*QRd^2*LL*LLd*LRd - 141/2*nf^5*T^2*h^10*p^2*B*QLd*QR*LR^2*LRd^2 -
      102*nf^5*T^2*h^10*p^2*B*QLd*QR*LLd^2*LR^2 - 147/2*nf^5*T^2*h^10*p^2*B*
      QLd*QR*LL^2*LRd^2 - 141/2*nf^5*T^2*h^10*p^2*B*QLd*QR*LL^2*LLd^2 + 147/2*
      nf^5*T^2*h^10*p^2*B*QLd*QR*QRd^3*LRd + 51*nf^5*T^2*h^10*p^2*B*QLd*QR^4*
      LR + 147/2*nf^5*T^2*h^10*p^2*B*QLd^2*QRd*LLd*LR*LRd - 3*nf^5*T^2*h^10*
      p^2*B*QLd^2*QRd*LL*LRd^2 + 141/2*nf^5*T^2*h^10*p^2*B*QLd^2*QR*QRd^2*LLd
       + 51/2*nf^5*T^2*h^10*p^2*B*QLd^3*LR*LRd^2 + 34*nf^5*T^2*h^10*p^2*B*
      QLd^3*LLd^2*LR + 147/2*nf^5*T^2*h^10*p^2*B*QLd^3*LL*LLd*LRd + 147/2*nf^5
      *T^2*h^10*p^2*B*QLd^3*QR*QRd*LRd + 51*nf^5*T^2*h^10*p^2*B*QLd^4*QR*LLd
       - 141/2*nf^5*T^2*h^10*p^2*B*QL*QRd*LR^2*LRd^2 - 147/2*nf^5*T^2*h^10*p^2
      *B*QL*QRd*LLd^2*LR^2 - 102*nf^5*T^2*h^10*p^2*B*QL*QRd*LL^2*LRd^2 - 141/2
      *nf^5*T^2*h^10*p^2*B*QL*QRd*LL^2*LLd^2 + 51*nf^5*T^2*h^10*p^2*B*QL*QRd^4
      *LRd + 147/2*nf^5*T^2*h^10*p^2*B*QL*QR^2*LL*LLd*LR - 3*nf^5*T^2*h^10*p^2
      *B*QL*QR^2*LL^2*LRd + 147/2*nf^5*T^2*h^10*p^2*B*QL*QR^3*QRd*LR - 147/2*
      nf^5*T^2*h^10*p^2*B*QL*QLd*LLd*LR^2*LRd - 147/2*nf^5*T^2*h^10*p^2*B*QL*
      QLd*LL*LR*LRd^2 - 147/2*nf^5*T^2*h^10*p^2*B*QL*QLd*LL*LLd^2*LR - 147/2*
      nf^5*T^2*h^10*p^2*B*QL*QLd*LL^2*LLd*LRd + 147/2*nf^5*T^2*h^10*p^2*B*QL*
      QLd*QRd^3*LLd + 147/2*nf^5*T^2*h^10*p^2*B*QL*QLd*QR^3*LL + 141/2*nf^5*
      T^2*h^10*p^2*B*QL*QLd^2*QRd^2*LRd + 147/2*nf^5*T^2*h^10*p^2*B*QL*QLd^3*
      QRd*LLd + 147/4*nf^5*T^2*h^10*p^2*B*QL*QLd^4*LRd - 3*nf^5*T^2*h^10*p^2*B
      *QL^2*QR*LLd*LR^2 + 147/2*nf^5*T^2*h^10*p^2*B*QL^2*QR*LL*LR*LRd + 141/2*
      nf^5*T^2*h^10*p^2*B*QL^2*QR^2*QRd*LL + 141/2*nf^5*T^2*h^10*p^2*B*QL^2*
      QLd*QR^2*LR + 51/2*nf^5*T^2*h^10*p^2*B*QL^3*LR^2*LRd + 147/2*nf^5*T^2*
      h^10*p^2*B*QL^3*LL*LLd*LR + 34*nf^5*T^2*h^10*p^2*B*QL^3*LL^2*LRd + 147/2
      *nf^5*T^2*h^10*p^2*B*QL^3*QR*QRd*LR + 147/2*nf^5*T^2*h^10*p^2*B*QL^3*QLd
      *QR*LL + 51*nf^5*T^2*h^10*p^2*B*QL^4*QRd*LL + 147/4*nf^5*T^2*h^10*p^2*B*
      QL^4*QLd*LR - 155/2*nf^5*T^2*h^10*p^4*LLd*LR^3*LRd^2 - 109/2*nf^5*T^2*
      h^10*p^4*LLd^3*LR^3 - 155/2*nf^5*T^2*h^10*p^4*LL*LR^2*LRd^3 - 123*nf^5*
      T^2*h^10*p^4*LL*LLd^2*LR^2*LRd - 123*nf^5*T^2*h^10*p^4*LL^2*LLd*LR*LRd^2
       - 155/2*nf^5*T^2*h^10*p^4*LL^2*LLd^3*LR - 109/2*nf^5*T^2*h^10*p^4*LL^3*
      LRd^3 - 155/2*nf^5*T^2*h^10*p^4*LL^3*LLd^2*LRd + 123*nf^5*T^2*h^10*p^4*
      QRd^3*LLd*LR*LRd + 109/2*nf^5*T^2*h^10*p^4*QRd^3*LL*LRd^2 + 91/2*nf^5*
      T^2*h^10*p^4*QRd^3*LL*LLd^2 - 123*nf^5*T^2*h^10*p^4*QR*QRd*LLd*LR^2*LRd
       - 123*nf^5*T^2*h^10*p^4*QR*QRd*LL*LR*LRd^2 - 123*nf^5*T^2*h^10*p^4*QR*
      QRd*LL*LLd^2*LR - 123*nf^5*T^2*h^10*p^4*QR*QRd*LL^2*LLd*LRd + 123/2*nf^5
      *T^2*h^10*p^4*QR*QRd^4*LLd + 109/2*nf^5*T^2*h^10*p^4*QR^3*LLd*LR^2 + 123
      *nf^5*T^2*h^10*p^4*QR^3*LL*LR*LRd + 91/2*nf^5*T^2*h^10*p^4*QR^3*LL^2*LLd
       + 123/2*nf^5*T^2*h^10*p^4*QR^4*QRd*LL - 27/2*nf^5*T^2*h^10*p^4*QLd*
      QRd^2*LLd^2*LR + 123*nf^5*T^2*h^10*p^4*QLd*QRd^2*LL*LLd*LRd - 219/2*nf^5
      *T^2*h^10*p^4*QLd*QR*LR^2*LRd^2 - 327/2*nf^5*T^2*h^10*p^4*QLd*QR*LLd^2*
      LR^2 - 123*nf^5*T^2*h^10*p^4*QLd*QR*LL^2*LRd^2 - 219/2*nf^5*T^2*h^10*p^4
      *QLd*QR*LL^2*LLd^2 + 123*nf^5*T^2*h^10*p^4*QLd*QR*QRd^3*LRd + 327/4*nf^5
      *T^2*h^10*p^4*QLd*QR^4*LR + 123*nf^5*T^2*h^10*p^4*QLd^2*QRd*LLd*LR*LRd
       - 27/2*nf^5*T^2*h^10*p^4*QLd^2*QRd*LL*LRd^2 + 219/2*nf^5*T^2*h^10*p^4*
      QLd^2*QR*QRd^2*LLd + 91/2*nf^5*T^2*h^10*p^4*QLd^3*LR*LRd^2 + 109/2*nf^5*
      T^2*h^10*p^4*QLd^3*LLd^2*LR + 123*nf^5*T^2*h^10*p^4*QLd^3*LL*LLd*LRd +
      123*nf^5*T^2*h^10*p^4*QLd^3*QR*QRd*LRd + 327/4*nf^5*T^2*h^10*p^4*QLd^4*
      QR*LLd - 219/2*nf^5*T^2*h^10*p^4*QL*QRd*LR^2*LRd^2 - 123*nf^5*T^2*h^10*
      p^4*QL*QRd*LLd^2*LR^2 - 327/2*nf^5*T^2*h^10*p^4*QL*QRd*LL^2*LRd^2 - 219/
      2*nf^5*T^2*h^10*p^4*QL*QRd*LL^2*LLd^2 + 327/4*nf^5*T^2*h^10*p^4*QL*QRd^4
      *LRd + 123*nf^5*T^2*h^10*p^4*QL*QR^2*LL*LLd*LR - 27/2*nf^5*T^2*h^10*p^4*
      QL*QR^2*LL^2*LRd + 123*nf^5*T^2*h^10*p^4*QL*QR^3*QRd*LR - 123*nf^5*T^2*
      h^10*p^4*QL*QLd*LLd*LR^2*LRd - 123*nf^5*T^2*h^10*p^4*QL*QLd*LL*LR*LRd^2
       - 123*nf^5*T^2*h^10*p^4*QL*QLd*LL*LLd^2*LR - 123*nf^5*T^2*h^10*p^4*QL*
      QLd*LL^2*LLd*LRd + 123*nf^5*T^2*h^10*p^4*QL*QLd*QRd^3*LLd + 123*nf^5*T^2
      *h^10*p^4*QL*QLd*QR^3*LL + 219/2*nf^5*T^2*h^10*p^4*QL*QLd^2*QRd^2*LRd +
      123*nf^5*T^2*h^10*p^4*QL*QLd^3*QRd*LLd + 123/2*nf^5*T^2*h^10*p^4*QL*
      QLd^4*LRd - 27/2*nf^5*T^2*h^10*p^4*QL^2*QR*LLd*LR^2 + 123*nf^5*T^2*h^10*
      p^4*QL^2*QR*LL*LR*LRd + 219/2*nf^5*T^2*h^10*p^4*QL^2*QR^2*QRd*LL + 219/2
      *nf^5*T^2*h^10*p^4*QL^2*QLd*QR^2*LR + 91/2*nf^5*T^2*h^10*p^4*QL^3*LR^2*
      LRd + 123*nf^5*T^2*h^10*p^4*QL^3*LL*LLd*LR + 109/2*nf^5*T^2*h^10*p^4*
      QL^3*LL^2*LRd + 123*nf^5*T^2*h^10*p^4*QL^3*QR*QRd*LR + 123*nf^5*T^2*h^10
      *p^4*QL^3*QLd*QR*LL + 327/4*nf^5*T^2*h^10*p^4*QL^4*QRd*LL + 123/2*nf^5*
      T^2*h^10*p^4*QL^4*QLd*LR + 47/24*nf^5*T^2*h^10*u*p*LR^4*LRd^4 + 1/12*
      nf^5*T^2*h^10*u*p*LLd^2*LR^4*LRd^2 - 11/4*nf^5*T^2*h^10*u*p*LLd^4*LR^4
       + 8/3*nf^5*T^2*h^10*u*p*LL*LLd*LR^3*LRd^3 - 8/3*nf^5*T^2*h^10*u*p*LL*
      LLd^3*LR^3*LRd + 1/12*nf^5*T^2*h^10*u*p*LL^2*LR^2*LRd^4 - 5/4*nf^5*T^2*
      h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 1/12*nf^5*T^2*h^10*u*p*LL^2*LLd^4*LR^2
       - 8/3*nf^5*T^2*h^10*u*p*LL^3*LLd*LR*LRd^3 + 8/3*nf^5*T^2*h^10*u*p*LL^3*
      LLd^3*LR*LRd - 11/4*nf^5*T^2*h^10*u*p*LL^4*LRd^4 + 1/12*nf^5*T^2*h^10*u*
      p*LL^4*LLd^2*LRd^2 + 47/24*nf^5*T^2*h^10*u*p*LL^4*LLd^4 + 5/8*nf^5*T^2*
      h^10*u*p*QRd^3*LR^2*LRd^3 + 47/24*nf^5*T^2*h^10*u*p*QRd^3*LLd^2*LR^2*LRd
       - 4/3*nf^5*T^2*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 + 11/6*nf^5*T^2*h^10*u*p*
      QRd^3*LL^2*LRd^3 - 1/24*nf^5*T^2*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 19/12*
      nf^5*T^2*h^10*u*p*QRd^6*LRd^2 + 83/48*nf^5*T^2*h^10*u*p*QRd^6*LLd^2 + 8/
      3*nf^5*T^2*h^10*u*p*QR*QRd*LR^3*LRd^3 - 4/3*nf^5*T^2*h^10*u*p*QR*QRd*
      LLd^2*LR^3*LRd - 4/3*nf^5*T^2*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - 4/3*nf^5*
      T^2*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 - 4/3*nf^5*T^2*h^10*u*p*QR*QRd*LL^3*
      LLd*LRd^2 + 8/3*nf^5*T^2*h^10*u*p*QR*QRd*LL^3*LLd^3 + 69/16*nf^5*T^2*
      h^10*u*p*QR*QRd^4*LR*LRd^2 + 95/16*nf^5*T^2*h^10*u*p*QR*QRd^4*LLd^2*LR
       + 27/4*nf^5*T^2*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 5/4*nf^5*T^2*h^10*u*p*
      QR^2*QRd^2*LR^2*LRd^2 - 5/4*nf^5*T^2*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 5/
      4*nf^5*T^2*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 5/4*nf^5*T^2*h^10*u*p*QR^2*
      QRd^2*LL^2*LLd^2 + 239/48*nf^5*T^2*h^10*u*p*QR^2*QRd^5*LRd + 5/8*nf^5*
      T^2*h^10*u*p*QR^3*LR^3*LRd^2 + 11/6*nf^5*T^2*h^10*u*p*QR^3*LLd^2*LR^3 -
      4/3*nf^5*T^2*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 47/24*nf^5*T^2*h^10*u*p*
      QR^3*LL^2*LR*LRd^2 - 1/24*nf^5*T^2*h^10*u*p*QR^3*LL^2*LLd^2*LR + 69/16*
      nf^5*T^2*h^10*u*p*QR^4*QRd*LR^2*LRd + 27/4*nf^5*T^2*h^10*u*p*QR^4*QRd*LL
      *LLd*LR + 95/16*nf^5*T^2*h^10*u*p*QR^4*QRd*LL^2*LRd + 47/24*nf^5*T^2*
      h^10*u*p*QR^4*QRd^4 + 239/48*nf^5*T^2*h^10*u*p*QR^5*QRd^2*LR + 19/12*
      nf^5*T^2*h^10*u*p*QR^6*LR^2 + 83/48*nf^5*T^2*h^10*u*p*QR^6*LL^2 + 5/8*
      nf^5*T^2*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/24*nf^5*T^2*h^10*u*p*QLd*
      QRd^2*LLd^3*LR^2 + 4/3*nf^5*T^2*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 15/8*
      nf^5*T^2*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 + 5/8*nf^5*T^2*h^10*u*p*QLd*
      QRd^2*LL^2*LLd^3 + 97/12*nf^5*T^2*h^10*u*p*QLd*QRd^5*LLd*LRd - 4*nf^5*
      T^2*h^10*u*p*QLd*QR*LLd^3*LR^3 + 4/3*nf^5*T^2*h^10*u*p*QLd*QR*LL*LR^2*
      LRd^3 - 8/3*nf^5*T^2*h^10*u*p*QLd*QR*LL^3*LRd^3 + 4/3*nf^5*T^2*h^10*u*p*
      QLd*QR*LL^3*LLd^2*LRd + 379/48*nf^5*T^2*h^10*u*p*QLd*QR^2*QRd^4*LLd + 17/
      4*nf^5*T^2*h^10*u*p*QLd*QR^4*LLd*LR^2 + 27/4*nf^5*T^2*h^10*u*p*QLd*QR^4*
      LL*LR*LRd + 59/16*nf^5*T^2*h^10*u*p*QLd*QR^4*LL^2*LLd + 97/12*nf^5*T^2*
      h^10*u*p*QLd*QR^5*QRd*LL + 5/8*nf^5*T^2*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 +
      15/8*nf^5*T^2*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd + 4/3*nf^5*T^2*h^10*u*p*
      QLd^2*QRd*LL*LLd^3*LR - 1/24*nf^5*T^2*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 5/
      8*nf^5*T^2*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 53/48*nf^5*T^2*h^10*u*p*
      QLd^2*QRd^4*LRd^2 + 13/24*nf^5*T^2*h^10*u*p*QLd^2*QRd^4*LLd^2 + 5/8*nf^5
      *T^2*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 + 5/8*nf^5*T^2*h^10*u*p*QLd^2*QR*
      QRd^2*LLd^2*LR - 5/2*nf^5*T^2*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 5*nf^5*
      T^2*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - 5/4*nf^5*T^2*h^10*u*p*QLd^2*QR^2*
      LL^2*LRd^2 - 5/2*nf^5*T^2*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 15/8*nf^5*T^2
      *h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 1/12*nf^5*T^2*h^10*u*p*QLd^2*QR^4*QRd^2
       + 27/4*nf^5*T^2*h^10*u*p*QLd^2*QR^5*LR - 1/24*nf^5*T^2*h^10*u*p*QLd^3*
      LLd*LR^2*LRd^2 + 11/6*nf^5*T^2*h^10*u*p*QLd^3*LLd^3*LR^2 - 4/3*nf^5*T^2*
      h^10*u*p*QLd^3*LL*LLd^2*LR*LRd + 47/24*nf^5*T^2*h^10*u*p*QLd^3*LL^2*LLd*
      LRd^2 + 5/8*nf^5*T^2*h^10*u*p*QLd^3*LL^2*LLd^3 - 8/3*nf^5*T^2*h^10*u*p*
      QLd^3*QRd^3*LLd*LRd + 29/24*nf^5*T^2*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 13/
      24*nf^5*T^2*h^10*u*p*QLd^4*QRd^2*LRd^2 + 53/48*nf^5*T^2*h^10*u*p*QLd^4*
      QRd^2*LLd^2 + 59/16*nf^5*T^2*h^10*u*p*QLd^4*QR*LR*LRd^2 + 17/4*nf^5*T^2*
      h^10*u*p*QLd^4*QR*LLd^2*LR + 27/4*nf^5*T^2*h^10*u*p*QLd^4*QR*LL*LLd*LRd
       + 233/48*nf^5*T^2*h^10*u*p*QLd^4*QR^2*QRd*LRd - 11/4*nf^5*T^2*h^10*u*p*
      QLd^4*QR^4 + 97/12*nf^5*T^2*h^10*u*p*QLd^5*QRd*LLd*LRd + 27/4*nf^5*T^2*
      h^10*u*p*QLd^5*QR^2*LLd + 83/48*nf^5*T^2*h^10*u*p*QLd^6*LRd^2 + 19/12*
      nf^5*T^2*h^10*u*p*QLd^6*LLd^2 + 4/3*nf^5*T^2*h^10*u*p*QL*QRd*LLd*LR^3*
      LRd^2 - 8/3*nf^5*T^2*h^10*u*p*QL*QRd*LLd^3*LR^3 + 4/3*nf^5*T^2*h^10*u*p*
      QL*QRd*LL^2*LLd^3*LR - 4*nf^5*T^2*h^10*u*p*QL*QRd*LL^3*LRd^3 + 27/4*nf^5
      *T^2*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 17/4*nf^5*T^2*h^10*u*p*QL*QRd^4*LL*
      LRd^2 + 59/16*nf^5*T^2*h^10*u*p*QL*QRd^4*LL*LLd^2 + 97/12*nf^5*T^2*h^10*
      u*p*QL*QR*QRd^5*LLd + 4/3*nf^5*T^2*h^10*u*p*QL*QR^2*LLd*LR^3*LRd + 5/8*
      nf^5*T^2*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 15/8*nf^5*T^2*h^10*u*p*QL*QR^2
      *LL*LLd^2*LR^2 - 1/24*nf^5*T^2*h^10*u*p*QL*QR^2*LL^3*LRd^2 + 5/8*nf^5*
      T^2*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 379/48*nf^5*T^2*h^10*u*p*QL*QR^4*QRd^2
      *LL + 97/12*nf^5*T^2*h^10*u*p*QL*QR^5*LL*LR + 8/3*nf^5*T^2*h^10*u*p*QL*
      QLd*LR^3*LRd^3 - 4/3*nf^5*T^2*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd - 4/3*nf^5*
      T^2*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 - 4/3*nf^5*T^2*h^10*u*p*QL*QLd*LL^2*LR
      *LRd^3 - 4/3*nf^5*T^2*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 + 8/3*nf^5*T^2*h^10
      *u*p*QL*QLd*LL^3*LLd^3 + 27/4*nf^5*T^2*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 8/
      3*nf^5*T^2*h^10*u*p*QL*QLd*QR^3*QRd^3 + 27/4*nf^5*T^2*h^10*u*p*QL*QLd*
      QR^4*QRd*LR + 5/8*nf^5*T^2*h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 + 5/8*nf^5*
      T^2*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 - 4/3*nf^5*T^2*h^10*u*p*QL*QLd^2*QR
      *QRd^3*LLd + 233/48*nf^5*T^2*h^10*u*p*QL*QLd^2*QR^4*LL - 4/3*nf^5*T^2*
      h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 8/3*nf^5*T^2*h^10*u*p*QL*QLd^3*QR^3*QRd
       + 27/4*nf^5*T^2*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 95/16*nf^5*T^2*h^10*u*p*
      QL*QLd^4*LL*LRd^2 + 69/16*nf^5*T^2*h^10*u*p*QL*QLd^4*LL*LLd^2 + 27/4*
      nf^5*T^2*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 97/12*nf^5*T^2*h^10*u*p*QL*QLd^5
      *QR*LRd - 5/2*nf^5*T^2*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 5/4*nf^5*T^2*
      h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 5*nf^5*T^2*h^10*u*p*QL^2*QRd^2*LL^2*
      LRd^2 - 5/2*nf^5*T^2*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 27/4*nf^5*T^2*h^10
      *u*p*QL^2*QRd^5*LRd + 5/8*nf^5*T^2*h^10*u*p*QL^2*QR*LR^3*LRd^2 - 1/24*
      nf^5*T^2*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 15/8*nf^5*T^2*h^10*u*p*QL^2*QR*
      LL^2*LR*LRd^2 + 5/8*nf^5*T^2*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + 4/3*nf^5*
      T^2*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 5/8*nf^5*T^2*h^10*u*p*QL^2*QR^2*QRd*
      LR^2*LRd + 5/8*nf^5*T^2*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 1/12*nf^5*T^2*
      h^10*u*p*QL^2*QR^2*QRd^4 + 15/8*nf^5*T^2*h^10*u*p*QL^2*QR^3*QRd^2*LR +
      53/48*nf^5*T^2*h^10*u*p*QL^2*QR^4*LR^2 + 13/24*nf^5*T^2*h^10*u*p*QL^2*
      QR^4*LL^2 + 233/48*nf^5*T^2*h^10*u*p*QL^2*QLd*QRd^4*LLd + 5/8*nf^5*T^2*
      h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 5/8*nf^5*T^2*h^10*u*p*QL^2*QLd*QR^2*
      LL^2*LLd - 4/3*nf^5*T^2*h^10*u*p*QL^2*QLd*QR^3*QRd*LL - 5/4*nf^5*T^2*
      h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 5/4*nf^5*T^2*h^10*u*p*QL^2*QLd^2*LLd^2*
      LR^2 - 5/4*nf^5*T^2*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - 5/4*nf^5*T^2*h^10*u
      *p*QL^2*QLd^2*LL^2*LLd^2 + 29/24*nf^5*T^2*h^10*u*p*QL^2*QLd^2*QRd^3*LRd
       - 5/4*nf^5*T^2*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 29/24*nf^5*T^2*h^10*u*p
      *QL^2*QLd^2*QR^3*LR + 15/8*nf^5*T^2*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 379/
      48*nf^5*T^2*h^10*u*p*QL^2*QLd^4*QRd*LRd + 1/12*nf^5*T^2*h^10*u*p*QL^2*
      QLd^4*QR^2 + 239/48*nf^5*T^2*h^10*u*p*QL^2*QLd^5*LLd - 1/24*nf^5*T^2*
      h^10*u*p*QL^3*LL*LR^2*LRd^2 + 47/24*nf^5*T^2*h^10*u*p*QL^3*LL*LLd^2*LR^2
       - 4/3*nf^5*T^2*h^10*u*p*QL^3*LL^2*LLd*LR*LRd + 11/6*nf^5*T^2*h^10*u*p*
      QL^3*LL^3*LRd^2 + 5/8*nf^5*T^2*h^10*u*p*QL^3*LL^3*LLd^2 + 29/24*nf^5*T^2
      *h^10*u*p*QL^3*QR^2*QRd^2*LL - 8/3*nf^5*T^2*h^10*u*p*QL^3*QR^3*LL*LR - 8/
      3*nf^5*T^2*h^10*u*p*QL^3*QLd*QR*QRd^3 - 4/3*nf^5*T^2*h^10*u*p*QL^3*QLd*
      QR^2*QRd*LR + 15/8*nf^5*T^2*h^10*u*p*QL^3*QLd^2*QR^2*LL + 8/3*nf^5*T^2*
      h^10*u*p*QL^3*QLd^3*QR*QRd + 59/16*nf^5*T^2*h^10*u*p*QL^4*QRd*LR^2*LRd
       + 27/4*nf^5*T^2*h^10*u*p*QL^4*QRd*LL*LLd*LR + 17/4*nf^5*T^2*h^10*u*p*
      QL^4*QRd*LL^2*LRd - 11/4*nf^5*T^2*h^10*u*p*QL^4*QRd^4 + 233/48*nf^5*T^2*
      h^10*u*p*QL^4*QR*QRd^2*LR + 13/24*nf^5*T^2*h^10*u*p*QL^4*QR^2*LR^2 + 53/
      48*nf^5*T^2*h^10*u*p*QL^4*QR^2*LL^2 + 95/16*nf^5*T^2*h^10*u*p*QL^4*QLd*
      LLd*LR^2 + 27/4*nf^5*T^2*h^10*u*p*QL^4*QLd*LL*LR*LRd + 69/16*nf^5*T^2*
      h^10*u*p*QL^4*QLd*LL^2*LLd + 27/4*nf^5*T^2*h^10*u*p*QL^4*QLd*QR*QRd*LL
       + 1/12*nf^5*T^2*h^10*u*p*QL^4*QLd^2*QRd^2 + 379/48*nf^5*T^2*h^10*u*p*
      QL^4*QLd^2*QR*LR + 47/24*nf^5*T^2*h^10*u*p*QL^4*QLd^4 + 27/4*nf^5*T^2*
      h^10*u*p*QL^5*QRd^2*LL + 97/12*nf^5*T^2*h^10*u*p*QL^5*QR*LL*LR + 97/12*
      nf^5*T^2*h^10*u*p*QL^5*QLd*QRd*LR + 239/48*nf^5*T^2*h^10*u*p*QL^5*QLd^2*
      LL + 83/48*nf^5*T^2*h^10*u*p*QL^6*LR^2 + 19/12*nf^5*T^2*h^10*u*p*QL^6*
      LL^2 - 343/6*nf^5*T^2*h^10*u*p*G*QRd^3*LL*LRd^2 - 161/6*nf^5*T^2*h^10*u*
      p*G*QRd^3*LL*LLd^2 - 231/2*nf^5*T^2*h^10*u*p*G*QR*QRd*LLd*LR^2*LRd - 231/
      2*nf^5*T^2*h^10*u*p*G*QR*QRd*LL*LR*LRd^2 - 231/2*nf^5*T^2*h^10*u*p*G*QR*
      QRd*LL*LLd^2*LR - 231/2*nf^5*T^2*h^10*u*p*G*QR*QRd*LL^2*LLd*LRd - 343/6*
      nf^5*T^2*h^10*u*p*G*QR^3*LLd*LR^2 - 161/6*nf^5*T^2*h^10*u*p*G*QR^3*LL^2*
      LLd - 231/2*nf^5*T^2*h^10*u*p*G*QLd*QRd^2*LR*LRd^2 - 231/2*nf^5*T^2*h^10
      *u*p*G*QLd*QRd^2*LLd^2*LR - 98*nf^5*T^2*h^10*u*p*G*QLd*QR*LR^2*LRd^2 -
      343/2*nf^5*T^2*h^10*u*p*G*QLd*QR*LLd^2*LR^2 - 231/2*nf^5*T^2*h^10*u*p*G*
      QLd*QR*LL^2*LRd^2 - 98*nf^5*T^2*h^10*u*p*G*QLd*QR*LL^2*LLd^2 - 427/6*
      nf^5*T^2*h^10*u*p*G*QLd*QR^3*QRd^2 - 231/2*nf^5*T^2*h^10*u*p*G*QLd^2*QRd
      *LL*LRd^2 - 231/2*nf^5*T^2*h^10*u*p*G*QLd^2*QRd*LL*LLd^2 - 161/6*nf^5*
      T^2*h^10*u*p*G*QLd^3*LR*LRd^2 - 343/6*nf^5*T^2*h^10*u*p*G*QLd^3*LLd^2*LR
       - 343/6*nf^5*T^2*h^10*u*p*G*QLd^3*QR^3 - 98*nf^5*T^2*h^10*u*p*G*QL*QRd*
      LR^2*LRd^2 - 231/2*nf^5*T^2*h^10*u*p*G*QL*QRd*LLd^2*LR^2 - 343/2*nf^5*
      T^2*h^10*u*p*G*QL*QRd*LL^2*LRd^2 - 98*nf^5*T^2*h^10*u*p*G*QL*QRd*LL^2*
      LLd^2 - 231/2*nf^5*T^2*h^10*u*p*G*QL*QR^2*LR^2*LRd - 231/2*nf^5*T^2*h^10
      *u*p*G*QL*QR^2*LL^2*LRd - 427/6*nf^5*T^2*h^10*u*p*G*QL*QR^2*QRd^3 - 231/
      2*nf^5*T^2*h^10*u*p*G*QL*QLd*LLd*LR^2*LRd - 231/2*nf^5*T^2*h^10*u*p*G*QL
      *QLd*LL*LR*LRd^2 - 231/2*nf^5*T^2*h^10*u*p*G*QL*QLd*LL*LLd^2*LR - 231/2*
      nf^5*T^2*h^10*u*p*G*QL*QLd*LL^2*LLd*LRd - 231/2*nf^5*T^2*h^10*u*p*G*QL*
      QLd^2*QR^2*QRd - 231/2*nf^5*T^2*h^10*u*p*G*QL^2*QR*LLd*LR^2 - 231/2*nf^5
      *T^2*h^10*u*p*G*QL^2*QR*LL^2*LLd - 231/2*nf^5*T^2*h^10*u*p*G*QL^2*QLd*QR
      *QRd^2 - 427/6*nf^5*T^2*h^10*u*p*G*QL^2*QLd^3*QR - 161/6*nf^5*T^2*h^10*u
      *p*G*QL^3*LR^2*LRd - 343/6*nf^5*T^2*h^10*u*p*G*QL^3*LL^2*LRd - 343/6*
      nf^5*T^2*h^10*u*p*G*QL^3*QRd^3 - 427/6*nf^5*T^2*h^10*u*p*G*QL^3*QLd^2*
      QRd - 183*nf^5*T^2*h^10*u*p*W*LLd*LR^3*LRd^2 - 147*nf^5*T^2*h^10*u*p*W*
      LLd^3*LR^3 - 183*nf^5*T^2*h^10*u*p*W*LL*LR^2*LRd^3 - 297*nf^5*T^2*h^10*u
      *p*W*LL*LLd^2*LR^2*LRd - 297*nf^5*T^2*h^10*u*p*W*LL^2*LLd*LR*LRd^2 - 183
      *nf^5*T^2*h^10*u*p*W*LL^2*LLd^3*LR - 147*nf^5*T^2*h^10*u*p*W*LL^3*LRd^3
       - 183*nf^5*T^2*h^10*u*p*W*LL^3*LLd^2*LRd + 297*nf^5*T^2*h^10*u*p*W*
      QRd^3*LLd*LR*LRd + 147*nf^5*T^2*h^10*u*p*W*QRd^3*LL*LRd^2 + 114*nf^5*T^2
      *h^10*u*p*W*QRd^3*LL*LLd^2 - 297*nf^5*T^2*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd
       - 297*nf^5*T^2*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 - 297*nf^5*T^2*h^10*u*p*W*
      QR*QRd*LL*LLd^2*LR - 297*nf^5*T^2*h^10*u*p*W*QR*QRd*LL^2*LLd*LRd + 297/2
      *nf^5*T^2*h^10*u*p*W*QR*QRd^4*LLd + 147*nf^5*T^2*h^10*u*p*W*QR^3*LLd*
      LR^2 + 297*nf^5*T^2*h^10*u*p*W*QR^3*LL*LR*LRd + 114*nf^5*T^2*h^10*u*p*W*
      QR^3*LL^2*LLd + 297/2*nf^5*T^2*h^10*u*p*W*QR^4*QRd*LL - 45*nf^5*T^2*h^10
      *u*p*W*QLd*QRd^2*LLd^2*LR + 297*nf^5*T^2*h^10*u*p*W*QLd*QRd^2*LL*LLd*LRd
       - 252*nf^5*T^2*h^10*u*p*W*QLd*QR*LR^2*LRd^2 - 441*nf^5*T^2*h^10*u*p*W*
      QLd*QR*LLd^2*LR^2 - 297*nf^5*T^2*h^10*u*p*W*QLd*QR*LL^2*LRd^2 - 252*nf^5
      *T^2*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 297*nf^5*T^2*h^10*u*p*W*QLd*QR*QRd^3
      *LRd + 441/2*nf^5*T^2*h^10*u*p*W*QLd*QR^4*LR + 297*nf^5*T^2*h^10*u*p*W*
      QLd^2*QRd*LLd*LR*LRd - 45*nf^5*T^2*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 252*
      nf^5*T^2*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 114*nf^5*T^2*h^10*u*p*W*QLd^3*
      LR*LRd^2 + 147*nf^5*T^2*h^10*u*p*W*QLd^3*LLd^2*LR + 297*nf^5*T^2*h^10*u*
      p*W*QLd^3*LL*LLd*LRd + 297*nf^5*T^2*h^10*u*p*W*QLd^3*QR*QRd*LRd + 441/2*
      nf^5*T^2*h^10*u*p*W*QLd^4*QR*LLd - 252*nf^5*T^2*h^10*u*p*W*QL*QRd*LR^2*
      LRd^2 - 297*nf^5*T^2*h^10*u*p*W*QL*QRd*LLd^2*LR^2 - 441*nf^5*T^2*h^10*u*
      p*W*QL*QRd*LL^2*LRd^2 - 252*nf^5*T^2*h^10*u*p*W*QL*QRd*LL^2*LLd^2 + 441/
      2*nf^5*T^2*h^10*u*p*W*QL*QRd^4*LRd + 297*nf^5*T^2*h^10*u*p*W*QL*QR^2*LL*
      LLd*LR - 45*nf^5*T^2*h^10*u*p*W*QL*QR^2*LL^2*LRd + 297*nf^5*T^2*h^10*u*p
      *W*QL*QR^3*QRd*LR - 297*nf^5*T^2*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd - 297*
      nf^5*T^2*h^10*u*p*W*QL*QLd*LL*LR*LRd^2 - 297*nf^5*T^2*h^10*u*p*W*QL*QLd*
      LL*LLd^2*LR - 297*nf^5*T^2*h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 297*nf^5*T^2
      *h^10*u*p*W*QL*QLd*QRd^3*LLd + 297*nf^5*T^2*h^10*u*p*W*QL*QLd*QR^3*LL +
      252*nf^5*T^2*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 297*nf^5*T^2*h^10*u*p*W*QL*
      QLd^3*QRd*LLd + 297/2*nf^5*T^2*h^10*u*p*W*QL*QLd^4*LRd - 45*nf^5*T^2*
      h^10*u*p*W*QL^2*QR*LLd*LR^2 + 297*nf^5*T^2*h^10*u*p*W*QL^2*QR*LL*LR*LRd
       + 252*nf^5*T^2*h^10*u*p*W*QL^2*QR^2*QRd*LL + 252*nf^5*T^2*h^10*u*p*W*
      QL^2*QLd*QR^2*LR + 114*nf^5*T^2*h^10*u*p*W*QL^3*LR^2*LRd + 297*nf^5*T^2*
      h^10*u*p*W*QL^3*LL*LLd*LR + 147*nf^5*T^2*h^10*u*p*W*QL^3*LL^2*LRd + 297*
      nf^5*T^2*h^10*u*p*W*QL^3*QR*QRd*LR + 297*nf^5*T^2*h^10*u*p*W*QL^3*QLd*QR
      *LL + 441/2*nf^5*T^2*h^10*u*p*W*QL^4*QRd*LL + 297/2*nf^5*T^2*h^10*u*p*W*
      QL^4*QLd*LR - 427/6*nf^5*T^2*h^10*u*p*B*LLd*LR^3*LRd^2 - 343/6*nf^5*T^2*
      h^10*u*p*B*LLd^3*LR^3 - 427/6*nf^5*T^2*h^10*u*p*B*LL*LR^2*LRd^3 - 231/2*
      nf^5*T^2*h^10*u*p*B*LL*LLd^2*LR^2*LRd - 231/2*nf^5*T^2*h^10*u*p*B*LL^2*
      LLd*LR*LRd^2 - 427/6*nf^5*T^2*h^10*u*p*B*LL^2*LLd^3*LR - 343/6*nf^5*T^2*
      h^10*u*p*B*LL^3*LRd^3 - 427/6*nf^5*T^2*h^10*u*p*B*LL^3*LLd^2*LRd + 231/2
      *nf^5*T^2*h^10*u*p*B*QRd^3*LLd*LR*LRd + 343/6*nf^5*T^2*h^10*u*p*B*QRd^3*
      LL*LRd^2 + 133/3*nf^5*T^2*h^10*u*p*B*QRd^3*LL*LLd^2 - 231/2*nf^5*T^2*
      h^10*u*p*B*QR*QRd*LLd*LR^2*LRd - 231/2*nf^5*T^2*h^10*u*p*B*QR*QRd*LL*LR*
      LRd^2 - 231/2*nf^5*T^2*h^10*u*p*B*QR*QRd*LL*LLd^2*LR - 231/2*nf^5*T^2*
      h^10*u*p*B*QR*QRd*LL^2*LLd*LRd + 231/4*nf^5*T^2*h^10*u*p*B*QR*QRd^4*LLd
       + 343/6*nf^5*T^2*h^10*u*p*B*QR^3*LLd*LR^2 + 231/2*nf^5*T^2*h^10*u*p*B*
      QR^3*LL*LR*LRd + 133/3*nf^5*T^2*h^10*u*p*B*QR^3*LL^2*LLd + 231/4*nf^5*
      T^2*h^10*u*p*B*QR^4*QRd*LL - 35/2*nf^5*T^2*h^10*u*p*B*QLd*QRd^2*LLd^2*LR
       + 231/2*nf^5*T^2*h^10*u*p*B*QLd*QRd^2*LL*LLd*LRd - 98*nf^5*T^2*h^10*u*p
      *B*QLd*QR*LR^2*LRd^2 - 343/2*nf^5*T^2*h^10*u*p*B*QLd*QR*LLd^2*LR^2 - 231/
      2*nf^5*T^2*h^10*u*p*B*QLd*QR*LL^2*LRd^2 - 98*nf^5*T^2*h^10*u*p*B*QLd*QR*
      LL^2*LLd^2 + 231/2*nf^5*T^2*h^10*u*p*B*QLd*QR*QRd^3*LRd + 343/4*nf^5*T^2
      *h^10*u*p*B*QLd*QR^4*LR + 231/2*nf^5*T^2*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd
       - 35/2*nf^5*T^2*h^10*u*p*B*QLd^2*QRd*LL*LRd^2 + 98*nf^5*T^2*h^10*u*p*B*
      QLd^2*QR*QRd^2*LLd + 133/3*nf^5*T^2*h^10*u*p*B*QLd^3*LR*LRd^2 + 343/6*
      nf^5*T^2*h^10*u*p*B*QLd^3*LLd^2*LR + 231/2*nf^5*T^2*h^10*u*p*B*QLd^3*LL*
      LLd*LRd + 231/2*nf^5*T^2*h^10*u*p*B*QLd^3*QR*QRd*LRd + 343/4*nf^5*T^2*
      h^10*u*p*B*QLd^4*QR*LLd - 98*nf^5*T^2*h^10*u*p*B*QL*QRd*LR^2*LRd^2 - 231/
      2*nf^5*T^2*h^10*u*p*B*QL*QRd*LLd^2*LR^2 - 343/2*nf^5*T^2*h^10*u*p*B*QL*
      QRd*LL^2*LRd^2 - 98*nf^5*T^2*h^10*u*p*B*QL*QRd*LL^2*LLd^2 + 343/4*nf^5*
      T^2*h^10*u*p*B*QL*QRd^4*LRd + 231/2*nf^5*T^2*h^10*u*p*B*QL*QR^2*LL*LLd*
      LR - 35/2*nf^5*T^2*h^10*u*p*B*QL*QR^2*LL^2*LRd + 231/2*nf^5*T^2*h^10*u*p
      *B*QL*QR^3*QRd*LR - 231/2*nf^5*T^2*h^10*u*p*B*QL*QLd*LLd*LR^2*LRd - 231/
      2*nf^5*T^2*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 - 231/2*nf^5*T^2*h^10*u*p*B*QL*
      QLd*LL*LLd^2*LR - 231/2*nf^5*T^2*h^10*u*p*B*QL*QLd*LL^2*LLd*LRd + 231/2*
      nf^5*T^2*h^10*u*p*B*QL*QLd*QRd^3*LLd + 231/2*nf^5*T^2*h^10*u*p*B*QL*QLd*
      QR^3*LL + 98*nf^5*T^2*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 231/2*nf^5*T^2*
      h^10*u*p*B*QL*QLd^3*QRd*LLd + 231/4*nf^5*T^2*h^10*u*p*B*QL*QLd^4*LRd -
      35/2*nf^5*T^2*h^10*u*p*B*QL^2*QR*LLd*LR^2 + 231/2*nf^5*T^2*h^10*u*p*B*
      QL^2*QR*LL*LR*LRd + 98*nf^5*T^2*h^10*u*p*B*QL^2*QR^2*QRd*LL + 98*nf^5*
      T^2*h^10*u*p*B*QL^2*QLd*QR^2*LR + 133/3*nf^5*T^2*h^10*u*p*B*QL^3*LR^2*
      LRd + 231/2*nf^5*T^2*h^10*u*p*B*QL^3*LL*LLd*LR + 343/6*nf^5*T^2*h^10*u*p
      *B*QL^3*LL^2*LRd + 231/2*nf^5*T^2*h^10*u*p*B*QL^3*QR*QRd*LR + 231/2*nf^5
      *T^2*h^10*u*p*B*QL^3*QLd*QR*LL + 343/4*nf^5*T^2*h^10*u*p*B*QL^4*QRd*LL
       + 231/4*nf^5*T^2*h^10*u*p*B*QL^4*QLd*LR - 595/2*nf^5*T^2*h^10*u*p^3*LLd
      *LR^3*LRd^2 - 595/3*nf^5*T^2*h^10*u*p^3*LLd^3*LR^3 - 595/2*nf^5*T^2*h^10
      *u*p^3*LL*LR^2*LRd^3 - 917/2*nf^5*T^2*h^10*u*p^3*LL*LLd^2*LR^2*LRd - 917/
      2*nf^5*T^2*h^10*u*p^3*LL^2*LLd*LR*LRd^2 - 595/2*nf^5*T^2*h^10*u*p^3*LL^2
      *LLd^3*LR - 595/3*nf^5*T^2*h^10*u*p^3*LL^3*LRd^3 - 595/2*nf^5*T^2*h^10*u
      *p^3*LL^3*LLd^2*LRd + 917/2*nf^5*T^2*h^10*u*p^3*QRd^3*LLd*LR*LRd + 595/3
      *nf^5*T^2*h^10*u*p^3*QRd^3*LL*LRd^2 + 161*nf^5*T^2*h^10*u*p^3*QRd^3*LL*
      LLd^2 - 917/2*nf^5*T^2*h^10*u*p^3*QR*QRd*LLd*LR^2*LRd - 917/2*nf^5*T^2*
      h^10*u*p^3*QR*QRd*LL*LR*LRd^2 - 917/2*nf^5*T^2*h^10*u*p^3*QR*QRd*LL*
      LLd^2*LR - 917/2*nf^5*T^2*h^10*u*p^3*QR*QRd*LL^2*LLd*LRd + 917/4*nf^5*
      T^2*h^10*u*p^3*QR*QRd^4*LLd + 595/3*nf^5*T^2*h^10*u*p^3*QR^3*LLd*LR^2 +
      917/2*nf^5*T^2*h^10*u*p^3*QR^3*LL*LR*LRd + 161*nf^5*T^2*h^10*u*p^3*QR^3*
      LL^2*LLd + 917/4*nf^5*T^2*h^10*u*p^3*QR^4*QRd*LL - 49/2*nf^5*T^2*h^10*u*
      p^3*QLd*QRd^2*LLd^2*LR + 917/2*nf^5*T^2*h^10*u*p^3*QLd*QRd^2*LL*LLd*LRd
       - 434*nf^5*T^2*h^10*u*p^3*QLd*QR*LR^2*LRd^2 - 595*nf^5*T^2*h^10*u*p^3*
      QLd*QR*LLd^2*LR^2 - 917/2*nf^5*T^2*h^10*u*p^3*QLd*QR*LL^2*LRd^2 - 434*
      nf^5*T^2*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 917/2*nf^5*T^2*h^10*u*p^3*QLd*QR
      *QRd^3*LRd + 595/2*nf^5*T^2*h^10*u*p^3*QLd*QR^4*LR + 917/2*nf^5*T^2*h^10
      *u*p^3*QLd^2*QRd*LLd*LR*LRd - 49/2*nf^5*T^2*h^10*u*p^3*QLd^2*QRd*LL*
      LRd^2 + 434*nf^5*T^2*h^10*u*p^3*QLd^2*QR*QRd^2*LLd + 161*nf^5*T^2*h^10*u
      *p^3*QLd^3*LR*LRd^2 + 595/3*nf^5*T^2*h^10*u*p^3*QLd^3*LLd^2*LR + 917/2*
      nf^5*T^2*h^10*u*p^3*QLd^3*LL*LLd*LRd + 917/2*nf^5*T^2*h^10*u*p^3*QLd^3*
      QR*QRd*LRd + 595/2*nf^5*T^2*h^10*u*p^3*QLd^4*QR*LLd - 434*nf^5*T^2*h^10*
      u*p^3*QL*QRd*LR^2*LRd^2 - 917/2*nf^5*T^2*h^10*u*p^3*QL*QRd*LLd^2*LR^2 -
      595*nf^5*T^2*h^10*u*p^3*QL*QRd*LL^2*LRd^2 - 434*nf^5*T^2*h^10*u*p^3*QL*
      QRd*LL^2*LLd^2 + 595/2*nf^5*T^2*h^10*u*p^3*QL*QRd^4*LRd + 917/2*nf^5*T^2
      *h^10*u*p^3*QL*QR^2*LL*LLd*LR - 49/2*nf^5*T^2*h^10*u*p^3*QL*QR^2*LL^2*
      LRd + 917/2*nf^5*T^2*h^10*u*p^3*QL*QR^3*QRd*LR - 917/2*nf^5*T^2*h^10*u*
      p^3*QL*QLd*LLd*LR^2*LRd - 917/2*nf^5*T^2*h^10*u*p^3*QL*QLd*LL*LR*LRd^2
       - 917/2*nf^5*T^2*h^10*u*p^3*QL*QLd*LL*LLd^2*LR - 917/2*nf^5*T^2*h^10*u*
      p^3*QL*QLd*LL^2*LLd*LRd + 917/2*nf^5*T^2*h^10*u*p^3*QL*QLd*QRd^3*LLd +
      917/2*nf^5*T^2*h^10*u*p^3*QL*QLd*QR^3*LL + 434*nf^5*T^2*h^10*u*p^3*QL*
      QLd^2*QRd^2*LRd + 917/2*nf^5*T^2*h^10*u*p^3*QL*QLd^3*QRd*LLd + 917/4*
      nf^5*T^2*h^10*u*p^3*QL*QLd^4*LRd - 49/2*nf^5*T^2*h^10*u*p^3*QL^2*QR*LLd*
      LR^2 + 917/2*nf^5*T^2*h^10*u*p^3*QL^2*QR*LL*LR*LRd + 434*nf^5*T^2*h^10*u
      *p^3*QL^2*QR^2*QRd*LL + 434*nf^5*T^2*h^10*u*p^3*QL^2*QLd*QR^2*LR + 161*
      nf^5*T^2*h^10*u*p^3*QL^3*LR^2*LRd + 917/2*nf^5*T^2*h^10*u*p^3*QL^3*LL*
      LLd*LR + 595/3*nf^5*T^2*h^10*u*p^3*QL^3*LL^2*LRd + 917/2*nf^5*T^2*h^10*u
      *p^3*QL^3*QR*QRd*LR + 917/2*nf^5*T^2*h^10*u*p^3*QL^3*QLd*QR*LL + 595/2*
      nf^5*T^2*h^10*u*p^3*QL^4*QRd*LL + 917/4*nf^5*T^2*h^10*u*p^3*QL^4*QLd*LR
       + 11/12*nf^5*T^2*h^10*u^2*LR^4*LRd^4 - 7/24*nf^5*T^2*h^10*u^2*LLd^2*
      LR^4*LRd^2 - 13/6*nf^5*T^2*h^10*u^2*LLd^4*LR^4 + 4/3*nf^5*T^2*h^10*u^2*
      LL*LLd*LR^3*LRd^3 - 11/3*nf^5*T^2*h^10*u^2*LL*LLd^3*LR^3*LRd - 7/24*nf^5
      *T^2*h^10*u^2*LL^2*LR^2*LRd^4 - 1/2*nf^5*T^2*h^10*u^2*LL^2*LLd^2*LR^2*
      LRd^2 - 7/24*nf^5*T^2*h^10*u^2*LL^2*LLd^4*LR^2 - 11/3*nf^5*T^2*h^10*u^2*
      LL^3*LLd*LR*LRd^3 + 4/3*nf^5*T^2*h^10*u^2*LL^3*LLd^3*LR*LRd - 13/6*nf^5*
      T^2*h^10*u^2*LL^4*LRd^4 - 7/24*nf^5*T^2*h^10*u^2*LL^4*LLd^2*LRd^2 + 11/
      12*nf^5*T^2*h^10*u^2*LL^4*LLd^4 - 1/6*nf^5*T^2*h^10*u^2*QRd^3*LR^2*LRd^3
       + 11/12*nf^5*T^2*h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 11/6*nf^5*T^2*h^10*u^2
      *QRd^3*LL*LLd*LR*LRd^2 + 23/36*nf^5*T^2*h^10*u^2*QRd^3*LL^2*LRd^3 - 7/6*
      nf^5*T^2*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 53/36*nf^5*T^2*h^10*u^2*QRd^6*
      LRd^2 + 15/8*nf^5*T^2*h^10*u^2*QRd^6*LLd^2 + 4/3*nf^5*T^2*h^10*u^2*QR*
      QRd*LR^3*LRd^3 - 11/6*nf^5*T^2*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 11/6*
      nf^5*T^2*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 11/6*nf^5*T^2*h^10*u^2*QR*QRd*
      LL^2*LR*LRd^3 - 11/6*nf^5*T^2*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 4/3*nf^5*
      T^2*h^10*u^2*QR*QRd*LL^3*LLd^3 + 7/4*nf^5*T^2*h^10*u^2*QR*QRd^4*LR*LRd^2
       + 19/8*nf^5*T^2*h^10*u^2*QR*QRd^4*LLd^2*LR + 7/2*nf^5*T^2*h^10*u^2*QR*
      QRd^4*LL*LLd*LRd - 1/2*nf^5*T^2*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 1/2*
      nf^5*T^2*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 29/12*nf^5*T^2*h^10*u^2*QR^2*
      QRd^5*LRd - 1/6*nf^5*T^2*h^10*u^2*QR^3*LR^3*LRd^2 + 23/36*nf^5*T^2*h^10*
      u^2*QR^3*LLd^2*LR^3 - 11/6*nf^5*T^2*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 11/
      12*nf^5*T^2*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 7/6*nf^5*T^2*h^10*u^2*QR^3*
      LL^2*LLd^2*LR + 7/4*nf^5*T^2*h^10*u^2*QR^4*QRd*LR^2*LRd + 7/2*nf^5*T^2*
      h^10*u^2*QR^4*QRd*LL*LLd*LR + 19/8*nf^5*T^2*h^10*u^2*QR^4*QRd*LL^2*LRd
       + 11/12*nf^5*T^2*h^10*u^2*QR^4*QRd^4 + 29/12*nf^5*T^2*h^10*u^2*QR^5*
      QRd^2*LR + 53/36*nf^5*T^2*h^10*u^2*QR^6*LR^2 + 15/8*nf^5*T^2*h^10*u^2*
      QR^6*LL^2 + 1/4*nf^5*T^2*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 2/3*nf^5*
      T^2*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 11/6*nf^5*T^2*h^10*u^2*QLd*QRd^2*LL*
      LR*LRd^3 + 1/4*nf^5*T^2*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 16/3*nf^5*T^2*
      h^10*u^2*QLd*QRd^5*LLd*LRd - 1/2*nf^5*T^2*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2
       - 11/3*nf^5*T^2*h^10*u^2*QLd*QR*LLd^3*LR^3 + 2/3*nf^5*T^2*h^10*u^2*QLd*
      QR*LL*LR^2*LRd^3 - 1/2*nf^5*T^2*h^10*u^2*QLd*QR*LL^2*LLd^3*LR - 11/3*
      nf^5*T^2*h^10*u^2*QLd*QR*LL^3*LRd^3 + 2/3*nf^5*T^2*h^10*u^2*QLd*QR*LL^3*
      LLd^2*LRd + 79/24*nf^5*T^2*h^10*u^2*QLd*QR^2*QRd^4*LLd + 19/8*nf^5*T^2*
      h^10*u^2*QLd*QR^4*LLd*LR^2 + 7/2*nf^5*T^2*h^10*u^2*QLd*QR^4*LL*LR*LRd +
      7/4*nf^5*T^2*h^10*u^2*QLd*QR^4*LL^2*LLd + 16/3*nf^5*T^2*h^10*u^2*QLd*
      QR^5*QRd*LL + 1/4*nf^5*T^2*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 11/6*nf^5*T^2
      *h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 2/3*nf^5*T^2*h^10*u^2*QLd^2*QRd*LL^2*
      LRd^3 + 1/4*nf^5*T^2*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 49/24*nf^5*T^2*
      h^10*u^2*QLd^2*QRd^4*LRd^2 + 1/12*nf^5*T^2*h^10*u^2*QLd^2*QRd^4*LLd^2 +
      1/4*nf^5*T^2*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 5/2*nf^5*T^2*h^10*u^2*
      QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^5*T^2*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 3/
      4*nf^5*T^2*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 7/24*nf^5*T^2*h^10*u^2*QLd^2*
      QR^4*QRd^2 + 29/8*nf^5*T^2*h^10*u^2*QLd^2*QR^5*LR - 7/6*nf^5*T^2*h^10*
      u^2*QLd^3*LLd*LR^2*LRd^2 + 23/36*nf^5*T^2*h^10*u^2*QLd^3*LLd^3*LR^2 - 11/
      6*nf^5*T^2*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 11/12*nf^5*T^2*h^10*u^2*
      QLd^3*LL^2*LLd*LRd^2 - 1/6*nf^5*T^2*h^10*u^2*QLd^3*LL^2*LLd^3 - 4/3*nf^5
      *T^2*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 2/3*nf^5*T^2*h^10*u^2*QLd^3*QR^2*
      QRd^2*LLd + 1/12*nf^5*T^2*h^10*u^2*QLd^4*QRd^2*LRd^2 + 49/24*nf^5*T^2*
      h^10*u^2*QLd^4*QRd^2*LLd^2 + 7/4*nf^5*T^2*h^10*u^2*QLd^4*QR*LR*LRd^2 +
      19/8*nf^5*T^2*h^10*u^2*QLd^4*QR*LLd^2*LR + 7/2*nf^5*T^2*h^10*u^2*QLd^4*
      QR*LL*LLd*LRd - 1/12*nf^5*T^2*h^10*u^2*QLd^4*QR^2*QRd*LRd - 13/6*nf^5*
      T^2*h^10*u^2*QLd^4*QR^4 + 16/3*nf^5*T^2*h^10*u^2*QLd^5*QRd*LLd*LRd + 29/
      8*nf^5*T^2*h^10*u^2*QLd^5*QR^2*LLd + 15/8*nf^5*T^2*h^10*u^2*QLd^6*LRd^2
       + 53/36*nf^5*T^2*h^10*u^2*QLd^6*LLd^2 + 2/3*nf^5*T^2*h^10*u^2*QL*QRd*
      LLd*LR^3*LRd^2 - 11/3*nf^5*T^2*h^10*u^2*QL*QRd*LLd^3*LR^3 - 1/2*nf^5*T^2
      *h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 2/3*nf^5*T^2*h^10*u^2*QL*QRd*LL^2*LLd^3
      *LR - 11/3*nf^5*T^2*h^10*u^2*QL*QRd*LL^3*LRd^3 - 1/2*nf^5*T^2*h^10*u^2*
      QL*QRd*LL^3*LLd^2*LRd + 7/2*nf^5*T^2*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 19/8
      *nf^5*T^2*h^10*u^2*QL*QRd^4*LL*LRd^2 + 7/4*nf^5*T^2*h^10*u^2*QL*QRd^4*LL
      *LLd^2 + 16/3*nf^5*T^2*h^10*u^2*QL*QR*QRd^5*LLd + 11/6*nf^5*T^2*h^10*u^2
      *QL*QR^2*LLd*LR^3*LRd + 1/4*nf^5*T^2*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 2/
      3*nf^5*T^2*h^10*u^2*QL*QR^2*LL^3*LRd^2 + 1/4*nf^5*T^2*h^10*u^2*QL*QR^2*
      LL^3*LLd^2 + 79/24*nf^5*T^2*h^10*u^2*QL*QR^4*QRd^2*LL + 16/3*nf^5*T^2*
      h^10*u^2*QL*QR^5*LL*LR + 4/3*nf^5*T^2*h^10*u^2*QL*QLd*LR^3*LRd^3 - 11/6*
      nf^5*T^2*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd - 11/6*nf^5*T^2*h^10*u^2*QL*QLd*
      LL*LLd^3*LR^2 - 11/6*nf^5*T^2*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 11/6*nf^5*
      T^2*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + 4/3*nf^5*T^2*h^10*u^2*QL*QLd*LL^3*
      LLd^3 + 7/2*nf^5*T^2*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 4/3*nf^5*T^2*h^10*
      u^2*QL*QLd*QR^3*QRd^3 + 7/2*nf^5*T^2*h^10*u^2*QL*QLd*QR^4*QRd*LR + 1/4*
      nf^5*T^2*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 2/3*nf^5*T^2*h^10*u^2*QL*
      QLd^2*QR*QRd^3*LLd - 1/12*nf^5*T^2*h^10*u^2*QL*QLd^2*QR^4*LL - 2/3*nf^5*
      T^2*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd - 11/3*nf^5*T^2*h^10*u^2*QL*QLd^3*
      QR^3*QRd + 7/2*nf^5*T^2*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 19/8*nf^5*T^2*
      h^10*u^2*QL*QLd^4*LL*LRd^2 + 7/4*nf^5*T^2*h^10*u^2*QL*QLd^4*LL*LLd^2 + 7/
      2*nf^5*T^2*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 16/3*nf^5*T^2*h^10*u^2*QL*
      QLd^5*QR*LRd - 1/2*nf^5*T^2*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - 5/2*nf^5*
      T^2*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 29/8*nf^5*T^2*h^10*u^2*QL^2*QRd^5*
      LRd + 1/4*nf^5*T^2*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 2/3*nf^5*T^2*h^10*u^2*
      QL^2*QR*LLd^2*LR^3 + 1/4*nf^5*T^2*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 11/6*
      nf^5*T^2*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 1/4*nf^5*T^2*h^10*u^2*QL^2*QR^2
      *QRd*LR^2*LRd - 7/24*nf^5*T^2*h^10*u^2*QL^2*QR^2*QRd^4 + 3/4*nf^5*T^2*
      h^10*u^2*QL^2*QR^3*QRd^2*LR + 49/24*nf^5*T^2*h^10*u^2*QL^2*QR^4*LR^2 + 1/
      12*nf^5*T^2*h^10*u^2*QL^2*QR^4*LL^2 - 1/12*nf^5*T^2*h^10*u^2*QL^2*QLd*
      QRd^4*LLd + 1/4*nf^5*T^2*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd - 2/3*nf^5*T^2*
      h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 1/2*nf^5*T^2*h^10*u^2*QL^2*QLd^2*LR^2*
      LRd^2 - 1/2*nf^5*T^2*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 2/3*nf^5*T^2*h^10*
      u^2*QL^2*QLd^2*QRd^3*LRd - 1/2*nf^5*T^2*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2
       - 2/3*nf^5*T^2*h^10*u^2*QL^2*QLd^2*QR^3*LR + 3/4*nf^5*T^2*h^10*u^2*QL^2
      *QLd^3*QRd^2*LLd + 79/24*nf^5*T^2*h^10*u^2*QL^2*QLd^4*QRd*LRd - 7/24*
      nf^5*T^2*h^10*u^2*QL^2*QLd^4*QR^2 + 29/12*nf^5*T^2*h^10*u^2*QL^2*QLd^5*
      LLd - 7/6*nf^5*T^2*h^10*u^2*QL^3*LL*LR^2*LRd^2 + 11/12*nf^5*T^2*h^10*u^2
      *QL^3*LL*LLd^2*LR^2 - 11/6*nf^5*T^2*h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 23/
      36*nf^5*T^2*h^10*u^2*QL^3*LL^3*LRd^2 - 1/6*nf^5*T^2*h^10*u^2*QL^3*LL^3*
      LLd^2 - 2/3*nf^5*T^2*h^10*u^2*QL^3*QR^2*QRd^2*LL - 4/3*nf^5*T^2*h^10*u^2
      *QL^3*QR^3*LL*LR - 11/3*nf^5*T^2*h^10*u^2*QL^3*QLd*QR*QRd^3 - 2/3*nf^5*
      T^2*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 3/4*nf^5*T^2*h^10*u^2*QL^3*QLd^2*
      QR^2*LL + 4/3*nf^5*T^2*h^10*u^2*QL^3*QLd^3*QR*QRd + 7/4*nf^5*T^2*h^10*
      u^2*QL^4*QRd*LR^2*LRd + 7/2*nf^5*T^2*h^10*u^2*QL^4*QRd*LL*LLd*LR + 19/8*
      nf^5*T^2*h^10*u^2*QL^4*QRd*LL^2*LRd - 13/6*nf^5*T^2*h^10*u^2*QL^4*QRd^4
       - 1/12*nf^5*T^2*h^10*u^2*QL^4*QR*QRd^2*LR + 1/12*nf^5*T^2*h^10*u^2*QL^4
      *QR^2*LR^2 + 49/24*nf^5*T^2*h^10*u^2*QL^4*QR^2*LL^2 + 19/8*nf^5*T^2*h^10
      *u^2*QL^4*QLd*LLd*LR^2 + 7/2*nf^5*T^2*h^10*u^2*QL^4*QLd*LL*LR*LRd + 7/4*
      nf^5*T^2*h^10*u^2*QL^4*QLd*LL^2*LLd + 7/2*nf^5*T^2*h^10*u^2*QL^4*QLd*QR*
      QRd*LL - 7/24*nf^5*T^2*h^10*u^2*QL^4*QLd^2*QRd^2 + 79/24*nf^5*T^2*h^10*
      u^2*QL^4*QLd^2*QR*LR + 11/12*nf^5*T^2*h^10*u^2*QL^4*QLd^4 + 29/8*nf^5*
      T^2*h^10*u^2*QL^5*QRd^2*LL + 16/3*nf^5*T^2*h^10*u^2*QL^5*QR*LL*LR + 16/3
      *nf^5*T^2*h^10*u^2*QL^5*QLd*QRd*LR + 29/12*nf^5*T^2*h^10*u^2*QL^5*QLd^2*
      LL + 15/8*nf^5*T^2*h^10*u^2*QL^6*LR^2 + 53/36*nf^5*T^2*h^10*u^2*QL^6*
      LL^2 - 61/3*nf^5*T^2*h^10*u^2*G*QRd^3*LL*LRd^2 - 55/6*nf^5*T^2*h^10*u^2*
      G*QRd^3*LL*LLd^2 - 83/2*nf^5*T^2*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd - 83/2*
      nf^5*T^2*h^10*u^2*G*QR*QRd*LL*LR*LRd^2 - 83/2*nf^5*T^2*h^10*u^2*G*QR*QRd
      *LL*LLd^2*LR - 83/2*nf^5*T^2*h^10*u^2*G*QR*QRd*LL^2*LLd*LRd - 61/3*nf^5*
      T^2*h^10*u^2*G*QR^3*LLd*LR^2 - 55/6*nf^5*T^2*h^10*u^2*G*QR^3*LL^2*LLd -
      83/2*nf^5*T^2*h^10*u^2*G*QLd*QRd^2*LR*LRd^2 - 83/2*nf^5*T^2*h^10*u^2*G*
      QLd*QRd^2*LLd^2*LR - 69/2*nf^5*T^2*h^10*u^2*G*QLd*QR*LR^2*LRd^2 - 61*
      nf^5*T^2*h^10*u^2*G*QLd*QR*LLd^2*LR^2 - 83/2*nf^5*T^2*h^10*u^2*G*QLd*QR*
      LL^2*LRd^2 - 69/2*nf^5*T^2*h^10*u^2*G*QLd*QR*LL^2*LLd^2 - 76/3*nf^5*T^2*
      h^10*u^2*G*QLd*QR^3*QRd^2 - 83/2*nf^5*T^2*h^10*u^2*G*QLd^2*QRd*LL*LRd^2
       - 83/2*nf^5*T^2*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 - 55/6*nf^5*T^2*h^10*u^2*
      G*QLd^3*LR*LRd^2 - 61/3*nf^5*T^2*h^10*u^2*G*QLd^3*LLd^2*LR - 61/3*nf^5*
      T^2*h^10*u^2*G*QLd^3*QR^3 - 69/2*nf^5*T^2*h^10*u^2*G*QL*QRd*LR^2*LRd^2
       - 83/2*nf^5*T^2*h^10*u^2*G*QL*QRd*LLd^2*LR^2 - 61*nf^5*T^2*h^10*u^2*G*
      QL*QRd*LL^2*LRd^2 - 69/2*nf^5*T^2*h^10*u^2*G*QL*QRd*LL^2*LLd^2 - 83/2*
      nf^5*T^2*h^10*u^2*G*QL*QR^2*LR^2*LRd - 83/2*nf^5*T^2*h^10*u^2*G*QL*QR^2*
      LL^2*LRd - 76/3*nf^5*T^2*h^10*u^2*G*QL*QR^2*QRd^3 - 83/2*nf^5*T^2*h^10*
      u^2*G*QL*QLd*LLd*LR^2*LRd - 83/2*nf^5*T^2*h^10*u^2*G*QL*QLd*LL*LR*LRd^2
       - 83/2*nf^5*T^2*h^10*u^2*G*QL*QLd*LL*LLd^2*LR - 83/2*nf^5*T^2*h^10*u^2*
      G*QL*QLd*LL^2*LLd*LRd - 83/2*nf^5*T^2*h^10*u^2*G*QL*QLd^2*QR^2*QRd - 83/
      2*nf^5*T^2*h^10*u^2*G*QL^2*QR*LLd*LR^2 - 83/2*nf^5*T^2*h^10*u^2*G*QL^2*
      QR*LL^2*LLd - 83/2*nf^5*T^2*h^10*u^2*G*QL^2*QLd*QR*QRd^2 - 76/3*nf^5*T^2
      *h^10*u^2*G*QL^2*QLd^3*QR - 55/6*nf^5*T^2*h^10*u^2*G*QL^3*LR^2*LRd - 61/
      3*nf^5*T^2*h^10*u^2*G*QL^3*LL^2*LRd - 61/3*nf^5*T^2*h^10*u^2*G*QL^3*
      QRd^3 - 76/3*nf^5*T^2*h^10*u^2*G*QL^3*QLd^2*QRd - 199/3*nf^5*T^2*h^10*
      u^2*W*LLd*LR^3*LRd^2 - 53*nf^5*T^2*h^10*u^2*W*LLd^3*LR^3 - 199/3*nf^5*
      T^2*h^10*u^2*W*LL*LR^2*LRd^3 - 217/2*nf^5*T^2*h^10*u^2*W*LL*LLd^2*LR^2*
      LRd - 217/2*nf^5*T^2*h^10*u^2*W*LL^2*LLd*LR*LRd^2 - 199/3*nf^5*T^2*h^10*
      u^2*W*LL^2*LLd^3*LR - 53*nf^5*T^2*h^10*u^2*W*LL^3*LRd^3 - 199/3*nf^5*T^2
      *h^10*u^2*W*LL^3*LLd^2*LRd + 217/2*nf^5*T^2*h^10*u^2*W*QRd^3*LLd*LR*LRd
       + 53*nf^5*T^2*h^10*u^2*W*QRd^3*LL*LRd^2 + 253/6*nf^5*T^2*h^10*u^2*W*
      QRd^3*LL*LLd^2 - 217/2*nf^5*T^2*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd - 217/2*
      nf^5*T^2*h^10*u^2*W*QR*QRd*LL*LR*LRd^2 - 217/2*nf^5*T^2*h^10*u^2*W*QR*
      QRd*LL*LLd^2*LR - 217/2*nf^5*T^2*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 217/4*
      nf^5*T^2*h^10*u^2*W*QR*QRd^4*LLd + 53*nf^5*T^2*h^10*u^2*W*QR^3*LLd*LR^2
       + 217/2*nf^5*T^2*h^10*u^2*W*QR^3*LL*LR*LRd + 253/6*nf^5*T^2*h^10*u^2*W*
      QR^3*LL^2*LLd + 217/4*nf^5*T^2*h^10*u^2*W*QR^4*QRd*LL - 18*nf^5*T^2*h^10
      *u^2*W*QLd*QRd^2*LLd^2*LR + 217/2*nf^5*T^2*h^10*u^2*W*QLd*QRd^2*LL*LLd*
      LRd - 181/2*nf^5*T^2*h^10*u^2*W*QLd*QR*LR^2*LRd^2 - 159*nf^5*T^2*h^10*
      u^2*W*QLd*QR*LLd^2*LR^2 - 217/2*nf^5*T^2*h^10*u^2*W*QLd*QR*LL^2*LRd^2 -
      181/2*nf^5*T^2*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 217/2*nf^5*T^2*h^10*u^2*W*
      QLd*QR*QRd^3*LRd + 159/2*nf^5*T^2*h^10*u^2*W*QLd*QR^4*LR + 217/2*nf^5*
      T^2*h^10*u^2*W*QLd^2*QRd*LLd*LR*LRd - 18*nf^5*T^2*h^10*u^2*W*QLd^2*QRd*
      LL*LRd^2 + 181/2*nf^5*T^2*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 253/6*nf^5*T^2
      *h^10*u^2*W*QLd^3*LR*LRd^2 + 53*nf^5*T^2*h^10*u^2*W*QLd^3*LLd^2*LR + 217/
      2*nf^5*T^2*h^10*u^2*W*QLd^3*LL*LLd*LRd + 217/2*nf^5*T^2*h^10*u^2*W*QLd^3
      *QR*QRd*LRd + 159/2*nf^5*T^2*h^10*u^2*W*QLd^4*QR*LLd - 181/2*nf^5*T^2*
      h^10*u^2*W*QL*QRd*LR^2*LRd^2 - 217/2*nf^5*T^2*h^10*u^2*W*QL*QRd*LLd^2*
      LR^2 - 159*nf^5*T^2*h^10*u^2*W*QL*QRd*LL^2*LRd^2 - 181/2*nf^5*T^2*h^10*
      u^2*W*QL*QRd*LL^2*LLd^2 + 159/2*nf^5*T^2*h^10*u^2*W*QL*QRd^4*LRd + 217/2
      *nf^5*T^2*h^10*u^2*W*QL*QR^2*LL*LLd*LR - 18*nf^5*T^2*h^10*u^2*W*QL*QR^2*
      LL^2*LRd + 217/2*nf^5*T^2*h^10*u^2*W*QL*QR^3*QRd*LR - 217/2*nf^5*T^2*
      h^10*u^2*W*QL*QLd*LLd*LR^2*LRd - 217/2*nf^5*T^2*h^10*u^2*W*QL*QLd*LL*LR*
      LRd^2 - 217/2*nf^5*T^2*h^10*u^2*W*QL*QLd*LL*LLd^2*LR - 217/2*nf^5*T^2*
      h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 217/2*nf^5*T^2*h^10*u^2*W*QL*QLd*QRd^3*
      LLd + 217/2*nf^5*T^2*h^10*u^2*W*QL*QLd*QR^3*LL + 181/2*nf^5*T^2*h^10*u^2
      *W*QL*QLd^2*QRd^2*LRd + 217/2*nf^5*T^2*h^10*u^2*W*QL*QLd^3*QRd*LLd + 217/
      4*nf^5*T^2*h^10*u^2*W*QL*QLd^4*LRd - 18*nf^5*T^2*h^10*u^2*W*QL^2*QR*LLd*
      LR^2 + 217/2*nf^5*T^2*h^10*u^2*W*QL^2*QR*LL*LR*LRd + 181/2*nf^5*T^2*h^10
      *u^2*W*QL^2*QR^2*QRd*LL + 181/2*nf^5*T^2*h^10*u^2*W*QL^2*QLd*QR^2*LR +
      253/6*nf^5*T^2*h^10*u^2*W*QL^3*LR^2*LRd + 217/2*nf^5*T^2*h^10*u^2*W*QL^3
      *LL*LLd*LR + 53*nf^5*T^2*h^10*u^2*W*QL^3*LL^2*LRd + 217/2*nf^5*T^2*h^10*
      u^2*W*QL^3*QR*QRd*LR + 217/2*nf^5*T^2*h^10*u^2*W*QL^3*QLd*QR*LL + 159/2*
      nf^5*T^2*h^10*u^2*W*QL^4*QRd*LL + 217/4*nf^5*T^2*h^10*u^2*W*QL^4*QLd*LR
       - 76/3*nf^5*T^2*h^10*u^2*B*LLd*LR^3*LRd^2 - 61/3*nf^5*T^2*h^10*u^2*B*
      LLd^3*LR^3 - 76/3*nf^5*T^2*h^10*u^2*B*LL*LR^2*LRd^3 - 83/2*nf^5*T^2*h^10
      *u^2*B*LL*LLd^2*LR^2*LRd - 83/2*nf^5*T^2*h^10*u^2*B*LL^2*LLd*LR*LRd^2 -
      76/3*nf^5*T^2*h^10*u^2*B*LL^2*LLd^3*LR - 61/3*nf^5*T^2*h^10*u^2*B*LL^3*
      LRd^3 - 76/3*nf^5*T^2*h^10*u^2*B*LL^3*LLd^2*LRd + 83/2*nf^5*T^2*h^10*u^2
      *B*QRd^3*LLd*LR*LRd + 61/3*nf^5*T^2*h^10*u^2*B*QRd^3*LL*LRd^2 + 97/6*
      nf^5*T^2*h^10*u^2*B*QRd^3*LL*LLd^2 - 83/2*nf^5*T^2*h^10*u^2*B*QR*QRd*LLd
      *LR^2*LRd - 83/2*nf^5*T^2*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 - 83/2*nf^5*T^2*
      h^10*u^2*B*QR*QRd*LL*LLd^2*LR - 83/2*nf^5*T^2*h^10*u^2*B*QR*QRd*LL^2*LLd
      *LRd + 83/4*nf^5*T^2*h^10*u^2*B*QR*QRd^4*LLd + 61/3*nf^5*T^2*h^10*u^2*B*
      QR^3*LLd*LR^2 + 83/2*nf^5*T^2*h^10*u^2*B*QR^3*LL*LR*LRd + 97/6*nf^5*T^2*
      h^10*u^2*B*QR^3*LL^2*LLd + 83/4*nf^5*T^2*h^10*u^2*B*QR^4*QRd*LL - 7*nf^5
      *T^2*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 83/2*nf^5*T^2*h^10*u^2*B*QLd*QRd^2*
      LL*LLd*LRd - 69/2*nf^5*T^2*h^10*u^2*B*QLd*QR*LR^2*LRd^2 - 61*nf^5*T^2*
      h^10*u^2*B*QLd*QR*LLd^2*LR^2 - 83/2*nf^5*T^2*h^10*u^2*B*QLd*QR*LL^2*
      LRd^2 - 69/2*nf^5*T^2*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 83/2*nf^5*T^2*h^10*
      u^2*B*QLd*QR*QRd^3*LRd + 61/2*nf^5*T^2*h^10*u^2*B*QLd*QR^4*LR + 83/2*
      nf^5*T^2*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd - 7*nf^5*T^2*h^10*u^2*B*QLd^2*
      QRd*LL*LRd^2 + 69/2*nf^5*T^2*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 97/6*nf^5*
      T^2*h^10*u^2*B*QLd^3*LR*LRd^2 + 61/3*nf^5*T^2*h^10*u^2*B*QLd^3*LLd^2*LR
       + 83/2*nf^5*T^2*h^10*u^2*B*QLd^3*LL*LLd*LRd + 83/2*nf^5*T^2*h^10*u^2*B*
      QLd^3*QR*QRd*LRd + 61/2*nf^5*T^2*h^10*u^2*B*QLd^4*QR*LLd - 69/2*nf^5*T^2
      *h^10*u^2*B*QL*QRd*LR^2*LRd^2 - 83/2*nf^5*T^2*h^10*u^2*B*QL*QRd*LLd^2*
      LR^2 - 61*nf^5*T^2*h^10*u^2*B*QL*QRd*LL^2*LRd^2 - 69/2*nf^5*T^2*h^10*u^2
      *B*QL*QRd*LL^2*LLd^2 + 61/2*nf^5*T^2*h^10*u^2*B*QL*QRd^4*LRd + 83/2*nf^5
      *T^2*h^10*u^2*B*QL*QR^2*LL*LLd*LR - 7*nf^5*T^2*h^10*u^2*B*QL*QR^2*LL^2*
      LRd + 83/2*nf^5*T^2*h^10*u^2*B*QL*QR^3*QRd*LR - 83/2*nf^5*T^2*h^10*u^2*B
      *QL*QLd*LLd*LR^2*LRd - 83/2*nf^5*T^2*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 - 83/
      2*nf^5*T^2*h^10*u^2*B*QL*QLd*LL*LLd^2*LR - 83/2*nf^5*T^2*h^10*u^2*B*QL*
      QLd*LL^2*LLd*LRd + 83/2*nf^5*T^2*h^10*u^2*B*QL*QLd*QRd^3*LLd + 83/2*nf^5
      *T^2*h^10*u^2*B*QL*QLd*QR^3*LL + 69/2*nf^5*T^2*h^10*u^2*B*QL*QLd^2*QRd^2
      *LRd + 83/2*nf^5*T^2*h^10*u^2*B*QL*QLd^3*QRd*LLd + 83/4*nf^5*T^2*h^10*
      u^2*B*QL*QLd^4*LRd - 7*nf^5*T^2*h^10*u^2*B*QL^2*QR*LLd*LR^2 + 83/2*nf^5*
      T^2*h^10*u^2*B*QL^2*QR*LL*LR*LRd + 69/2*nf^5*T^2*h^10*u^2*B*QL^2*QR^2*
      QRd*LL + 69/2*nf^5*T^2*h^10*u^2*B*QL^2*QLd*QR^2*LR + 97/6*nf^5*T^2*h^10*
      u^2*B*QL^3*LR^2*LRd + 83/2*nf^5*T^2*h^10*u^2*B*QL^3*LL*LLd*LR + 61/3*
      nf^5*T^2*h^10*u^2*B*QL^3*LL^2*LRd + 83/2*nf^5*T^2*h^10*u^2*B*QL^3*QR*QRd
      *LR + 83/2*nf^5*T^2*h^10*u^2*B*QL^3*QLd*QR*LL + 61/2*nf^5*T^2*h^10*u^2*B
      *QL^4*QRd*LL + 83/4*nf^5*T^2*h^10*u^2*B*QL^4*QLd*LR - 400*nf^5*T^2*h^10*
      u^2*p^2*LLd*LR^3*LRd^2 - 553/2*nf^5*T^2*h^10*u^2*p^2*LLd^3*LR^3 - 400*
      nf^5*T^2*h^10*u^2*p^2*LL*LR^2*LRd^3 - 1251/2*nf^5*T^2*h^10*u^2*p^2*LL*
      LLd^2*LR^2*LRd - 1251/2*nf^5*T^2*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 - 400*
      nf^5*T^2*h^10*u^2*p^2*LL^2*LLd^3*LR - 553/2*nf^5*T^2*h^10*u^2*p^2*LL^3*
      LRd^3 - 400*nf^5*T^2*h^10*u^2*p^2*LL^3*LLd^2*LRd + 1251/2*nf^5*T^2*h^10*
      u^2*p^2*QRd^3*LLd*LR*LRd + 553/2*nf^5*T^2*h^10*u^2*p^2*QRd^3*LL*LRd^2 +
      451/2*nf^5*T^2*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 1251/2*nf^5*T^2*h^10*u^2*
      p^2*QR*QRd*LLd*LR^2*LRd - 1251/2*nf^5*T^2*h^10*u^2*p^2*QR*QRd*LL*LR*
      LRd^2 - 1251/2*nf^5*T^2*h^10*u^2*p^2*QR*QRd*LL*LLd^2*LR - 1251/2*nf^5*
      T^2*h^10*u^2*p^2*QR*QRd*LL^2*LLd*LRd + 1251/4*nf^5*T^2*h^10*u^2*p^2*QR*
      QRd^4*LLd + 553/2*nf^5*T^2*h^10*u^2*p^2*QR^3*LLd*LR^2 + 1251/2*nf^5*T^2*
      h^10*u^2*p^2*QR^3*LL*LR*LRd + 451/2*nf^5*T^2*h^10*u^2*p^2*QR^3*LL^2*LLd
       + 1251/4*nf^5*T^2*h^10*u^2*p^2*QR^4*QRd*LL - 51*nf^5*T^2*h^10*u^2*p^2*
      QLd*QRd^2*LLd^2*LR + 1251/2*nf^5*T^2*h^10*u^2*p^2*QLd*QRd^2*LL*LLd*LRd
       - 1149/2*nf^5*T^2*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 - 1659/2*nf^5*T^2*h^10
      *u^2*p^2*QLd*QR*LLd^2*LR^2 - 1251/2*nf^5*T^2*h^10*u^2*p^2*QLd*QR*LL^2*
      LRd^2 - 1149/2*nf^5*T^2*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 1251/2*nf^5*T^2
      *h^10*u^2*p^2*QLd*QR*QRd^3*LRd + 1659/4*nf^5*T^2*h^10*u^2*p^2*QLd*QR^4*
      LR + 1251/2*nf^5*T^2*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd - 51*nf^5*T^2*
      h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 + 1149/2*nf^5*T^2*h^10*u^2*p^2*QLd^2*QR*
      QRd^2*LLd + 451/2*nf^5*T^2*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 553/2*nf^5*T^2*
      h^10*u^2*p^2*QLd^3*LLd^2*LR + 1251/2*nf^5*T^2*h^10*u^2*p^2*QLd^3*LL*LLd*
      LRd + 1251/2*nf^5*T^2*h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 1659/4*nf^5*T^2*
      h^10*u^2*p^2*QLd^4*QR*LLd - 1149/2*nf^5*T^2*h^10*u^2*p^2*QL*QRd*LR^2*
      LRd^2 - 1251/2*nf^5*T^2*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 - 1659/2*nf^5*T^2
      *h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 - 1149/2*nf^5*T^2*h^10*u^2*p^2*QL*QRd*
      LL^2*LLd^2 + 1659/4*nf^5*T^2*h^10*u^2*p^2*QL*QRd^4*LRd + 1251/2*nf^5*T^2
      *h^10*u^2*p^2*QL*QR^2*LL*LLd*LR - 51*nf^5*T^2*h^10*u^2*p^2*QL*QR^2*LL^2*
      LRd + 1251/2*nf^5*T^2*h^10*u^2*p^2*QL*QR^3*QRd*LR - 1251/2*nf^5*T^2*h^10
      *u^2*p^2*QL*QLd*LLd*LR^2*LRd - 1251/2*nf^5*T^2*h^10*u^2*p^2*QL*QLd*LL*LR
      *LRd^2 - 1251/2*nf^5*T^2*h^10*u^2*p^2*QL*QLd*LL*LLd^2*LR - 1251/2*nf^5*
      T^2*h^10*u^2*p^2*QL*QLd*LL^2*LLd*LRd + 1251/2*nf^5*T^2*h^10*u^2*p^2*QL*
      QLd*QRd^3*LLd + 1251/2*nf^5*T^2*h^10*u^2*p^2*QL*QLd*QR^3*LL + 1149/2*
      nf^5*T^2*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 1251/2*nf^5*T^2*h^10*u^2*p^2*
      QL*QLd^3*QRd*LLd + 1251/4*nf^5*T^2*h^10*u^2*p^2*QL*QLd^4*LRd - 51*nf^5*
      T^2*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 1251/2*nf^5*T^2*h^10*u^2*p^2*QL^2*QR
      *LL*LR*LRd + 1149/2*nf^5*T^2*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 1149/2*nf^5
      *T^2*h^10*u^2*p^2*QL^2*QLd*QR^2*LR + 451/2*nf^5*T^2*h^10*u^2*p^2*QL^3*
      LR^2*LRd + 1251/2*nf^5*T^2*h^10*u^2*p^2*QL^3*LL*LLd*LR + 553/2*nf^5*T^2*
      h^10*u^2*p^2*QL^3*LL^2*LRd + 1251/2*nf^5*T^2*h^10*u^2*p^2*QL^3*QR*QRd*LR
       + 1251/2*nf^5*T^2*h^10*u^2*p^2*QL^3*QLd*QR*LL + 1659/4*nf^5*T^2*h^10*
      u^2*p^2*QL^4*QRd*LL + 1251/4*nf^5*T^2*h^10*u^2*p^2*QL^4*QLd*LR - 427/2*
      nf^5*T^2*h^10*u^3*p*LLd*LR^3*LRd^2 - 881/6*nf^5*T^2*h^10*u^3*p*LLd^3*
      LR^3 - 427/2*nf^5*T^2*h^10*u^3*p*LL*LR^2*LRd^3 - 673/2*nf^5*T^2*h^10*u^3
      *p*LL*LLd^2*LR^2*LRd - 673/2*nf^5*T^2*h^10*u^3*p*LL^2*LLd*LR*LRd^2 - 427/
      2*nf^5*T^2*h^10*u^3*p*LL^2*LLd^3*LR - 881/6*nf^5*T^2*h^10*u^3*p*LL^3*
      LRd^3 - 427/2*nf^5*T^2*h^10*u^3*p*LL^3*LLd^2*LRd + 673/2*nf^5*T^2*h^10*
      u^3*p*QRd^3*LLd*LR*LRd + 881/6*nf^5*T^2*h^10*u^3*p*QRd^3*LL*LRd^2 + 123*
      nf^5*T^2*h^10*u^3*p*QRd^3*LL*LLd^2 - 673/2*nf^5*T^2*h^10*u^3*p*QR*QRd*
      LLd*LR^2*LRd - 673/2*nf^5*T^2*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 - 673/2*nf^5
      *T^2*h^10*u^3*p*QR*QRd*LL*LLd^2*LR - 673/2*nf^5*T^2*h^10*u^3*p*QR*QRd*
      LL^2*LLd*LRd + 673/4*nf^5*T^2*h^10*u^3*p*QR*QRd^4*LLd + 881/6*nf^5*T^2*
      h^10*u^3*p*QR^3*LLd*LR^2 + 673/2*nf^5*T^2*h^10*u^3*p*QR^3*LL*LR*LRd +
      123*nf^5*T^2*h^10*u^3*p*QR^3*LL^2*LLd + 673/4*nf^5*T^2*h^10*u^3*p*QR^4*
      QRd*LL - 65/2*nf^5*T^2*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 673/2*nf^5*T^2*
      h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd - 304*nf^5*T^2*h^10*u^3*p*QLd*QR*LR^2*
      LRd^2 - 881/2*nf^5*T^2*h^10*u^3*p*QLd*QR*LLd^2*LR^2 - 673/2*nf^5*T^2*
      h^10*u^3*p*QLd*QR*LL^2*LRd^2 - 304*nf^5*T^2*h^10*u^3*p*QLd*QR*LL^2*LLd^2
       + 673/2*nf^5*T^2*h^10*u^3*p*QLd*QR*QRd^3*LRd + 881/4*nf^5*T^2*h^10*u^3*
      p*QLd*QR^4*LR + 673/2*nf^5*T^2*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd - 65/2*
      nf^5*T^2*h^10*u^3*p*QLd^2*QRd*LL*LRd^2 + 304*nf^5*T^2*h^10*u^3*p*QLd^2*
      QR*QRd^2*LLd + 123*nf^5*T^2*h^10*u^3*p*QLd^3*LR*LRd^2 + 881/6*nf^5*T^2*
      h^10*u^3*p*QLd^3*LLd^2*LR + 673/2*nf^5*T^2*h^10*u^3*p*QLd^3*LL*LLd*LRd
       + 673/2*nf^5*T^2*h^10*u^3*p*QLd^3*QR*QRd*LRd + 881/4*nf^5*T^2*h^10*u^3*
      p*QLd^4*QR*LLd - 304*nf^5*T^2*h^10*u^3*p*QL*QRd*LR^2*LRd^2 - 673/2*nf^5*
      T^2*h^10*u^3*p*QL*QRd*LLd^2*LR^2 - 881/2*nf^5*T^2*h^10*u^3*p*QL*QRd*LL^2
      *LRd^2 - 304*nf^5*T^2*h^10*u^3*p*QL*QRd*LL^2*LLd^2 + 881/4*nf^5*T^2*h^10
      *u^3*p*QL*QRd^4*LRd + 673/2*nf^5*T^2*h^10*u^3*p*QL*QR^2*LL*LLd*LR - 65/2
      *nf^5*T^2*h^10*u^3*p*QL*QR^2*LL^2*LRd + 673/2*nf^5*T^2*h^10*u^3*p*QL*
      QR^3*QRd*LR - 673/2*nf^5*T^2*h^10*u^3*p*QL*QLd*LLd*LR^2*LRd - 673/2*nf^5
      *T^2*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 - 673/2*nf^5*T^2*h^10*u^3*p*QL*QLd*LL
      *LLd^2*LR - 673/2*nf^5*T^2*h^10*u^3*p*QL*QLd*LL^2*LLd*LRd + 673/2*nf^5*
      T^2*h^10*u^3*p*QL*QLd*QRd^3*LLd + 673/2*nf^5*T^2*h^10*u^3*p*QL*QLd*QR^3*
      LL + 304*nf^5*T^2*h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 673/2*nf^5*T^2*h^10*
      u^3*p*QL*QLd^3*QRd*LLd + 673/4*nf^5*T^2*h^10*u^3*p*QL*QLd^4*LRd - 65/2*
      nf^5*T^2*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 673/2*nf^5*T^2*h^10*u^3*p*QL^2*QR
      *LL*LR*LRd + 304*nf^5*T^2*h^10*u^3*p*QL^2*QR^2*QRd*LL + 304*nf^5*T^2*
      h^10*u^3*p*QL^2*QLd*QR^2*LR + 123*nf^5*T^2*h^10*u^3*p*QL^3*LR^2*LRd +
      673/2*nf^5*T^2*h^10*u^3*p*QL^3*LL*LLd*LR + 881/6*nf^5*T^2*h^10*u^3*p*
      QL^3*LL^2*LRd + 673/2*nf^5*T^2*h^10*u^3*p*QL^3*QR*QRd*LR + 673/2*nf^5*
      T^2*h^10*u^3*p*QL^3*QLd*QR*LL + 881/4*nf^5*T^2*h^10*u^3*p*QL^4*QRd*LL +
      673/4*nf^5*T^2*h^10*u^3*p*QL^4*QLd*LR - 223/6*nf^5*T^2*h^10*u^4*LLd*LR^3
      *LRd^2 - 73/3*nf^5*T^2*h^10*u^4*LLd^3*LR^3 - 223/6*nf^5*T^2*h^10*u^4*LL*
      LR^2*LRd^3 - 117/2*nf^5*T^2*h^10*u^4*LL*LLd^2*LR^2*LRd - 117/2*nf^5*T^2*
      h^10*u^4*LL^2*LLd*LR*LRd^2 - 223/6*nf^5*T^2*h^10*u^4*LL^2*LLd^3*LR - 73/
      3*nf^5*T^2*h^10*u^4*LL^3*LRd^3 - 223/6*nf^5*T^2*h^10*u^4*LL^3*LLd^2*LRd
       + 117/2*nf^5*T^2*h^10*u^4*QRd^3*LLd*LR*LRd + 73/3*nf^5*T^2*h^10*u^4*
      QRd^3*LL*LRd^2 + 64/3*nf^5*T^2*h^10*u^4*QRd^3*LL*LLd^2 - 117/2*nf^5*T^2*
      h^10*u^4*QR*QRd*LLd*LR^2*LRd - 117/2*nf^5*T^2*h^10*u^4*QR*QRd*LL*LR*
      LRd^2 - 117/2*nf^5*T^2*h^10*u^4*QR*QRd*LL*LLd^2*LR - 117/2*nf^5*T^2*h^10
      *u^4*QR*QRd*LL^2*LLd*LRd + 117/4*nf^5*T^2*h^10*u^4*QR*QRd^4*LLd + 73/3*
      nf^5*T^2*h^10*u^4*QR^3*LLd*LR^2 + 117/2*nf^5*T^2*h^10*u^4*QR^3*LL*LR*LRd
       + 64/3*nf^5*T^2*h^10*u^4*QR^3*LL^2*LLd + 117/4*nf^5*T^2*h^10*u^4*QR^4*
      QRd*LL - 11/2*nf^5*T^2*h^10*u^4*QLd*QRd^2*LLd^2*LR + 117/2*nf^5*T^2*h^10
      *u^4*QLd*QRd^2*LL*LLd*LRd - 53*nf^5*T^2*h^10*u^4*QLd*QR*LR^2*LRd^2 - 73*
      nf^5*T^2*h^10*u^4*QLd*QR*LLd^2*LR^2 - 117/2*nf^5*T^2*h^10*u^4*QLd*QR*
      LL^2*LRd^2 - 53*nf^5*T^2*h^10*u^4*QLd*QR*LL^2*LLd^2 + 117/2*nf^5*T^2*
      h^10*u^4*QLd*QR*QRd^3*LRd + 73/2*nf^5*T^2*h^10*u^4*QLd*QR^4*LR + 117/2*
      nf^5*T^2*h^10*u^4*QLd^2*QRd*LLd*LR*LRd - 11/2*nf^5*T^2*h^10*u^4*QLd^2*
      QRd*LL*LRd^2 + 53*nf^5*T^2*h^10*u^4*QLd^2*QR*QRd^2*LLd + 64/3*nf^5*T^2*
      h^10*u^4*QLd^3*LR*LRd^2 + 73/3*nf^5*T^2*h^10*u^4*QLd^3*LLd^2*LR + 117/2*
      nf^5*T^2*h^10*u^4*QLd^3*LL*LLd*LRd + 117/2*nf^5*T^2*h^10*u^4*QLd^3*QR*
      QRd*LRd + 73/2*nf^5*T^2*h^10*u^4*QLd^4*QR*LLd - 53*nf^5*T^2*h^10*u^4*QL*
      QRd*LR^2*LRd^2 - 117/2*nf^5*T^2*h^10*u^4*QL*QRd*LLd^2*LR^2 - 73*nf^5*T^2
      *h^10*u^4*QL*QRd*LL^2*LRd^2 - 53*nf^5*T^2*h^10*u^4*QL*QRd*LL^2*LLd^2 +
      73/2*nf^5*T^2*h^10*u^4*QL*QRd^4*LRd + 117/2*nf^5*T^2*h^10*u^4*QL*QR^2*LL
      *LLd*LR - 11/2*nf^5*T^2*h^10*u^4*QL*QR^2*LL^2*LRd + 117/2*nf^5*T^2*h^10*
      u^4*QL*QR^3*QRd*LR - 117/2*nf^5*T^2*h^10*u^4*QL*QLd*LLd*LR^2*LRd - 117/2
      *nf^5*T^2*h^10*u^4*QL*QLd*LL*LR*LRd^2 - 117/2*nf^5*T^2*h^10*u^4*QL*QLd*
      LL*LLd^2*LR - 117/2*nf^5*T^2*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 117/2*nf^5*
      T^2*h^10*u^4*QL*QLd*QRd^3*LLd + 117/2*nf^5*T^2*h^10*u^4*QL*QLd*QR^3*LL
       + 53*nf^5*T^2*h^10*u^4*QL*QLd^2*QRd^2*LRd + 117/2*nf^5*T^2*h^10*u^4*QL*
      QLd^3*QRd*LLd + 117/4*nf^5*T^2*h^10*u^4*QL*QLd^4*LRd - 11/2*nf^5*T^2*
      h^10*u^4*QL^2*QR*LLd*LR^2 + 117/2*nf^5*T^2*h^10*u^4*QL^2*QR*LL*LR*LRd +
      53*nf^5*T^2*h^10*u^4*QL^2*QR^2*QRd*LL + 53*nf^5*T^2*h^10*u^4*QL^2*QLd*
      QR^2*LR + 64/3*nf^5*T^2*h^10*u^4*QL^3*LR^2*LRd + 117/2*nf^5*T^2*h^10*u^4
      *QL^3*LL*LLd*LR + 73/3*nf^5*T^2*h^10*u^4*QL^3*LL^2*LRd + 117/2*nf^5*T^2*
      h^10*u^4*QL^3*QR*QRd*LR + 117/2*nf^5*T^2*h^10*u^4*QL^3*QLd*QR*LL + 73/2*
      nf^5*T^2*h^10*u^4*QL^4*QRd*LL + 117/4*nf^5*T^2*h^10*u^4*QL^4*QLd*LR - 1/
      48*nf^5*T^3*h^10*LLd*LR^5*LRd^4 - 11/120*nf^5*T^3*h^10*LLd^3*LR^5*LRd^2
       - 2/15*nf^5*T^3*h^10*LLd^5*LR^5 - 1/48*nf^5*T^3*h^10*LL*LR^4*LRd^5 - 1/
      8*nf^5*T^3*h^10*LL*LLd^2*LR^4*LRd^3 - 1/8*nf^5*T^3*h^10*LL*LLd^4*LR^4*
      LRd - 1/8*nf^5*T^3*h^10*LL^2*LLd*LR^3*LRd^4 - 1/3*nf^5*T^3*h^10*LL^2*
      LLd^3*LR^3*LRd^2 - 11/120*nf^5*T^3*h^10*LL^2*LLd^5*LR^3 - 11/120*nf^5*
      T^3*h^10*LL^3*LR^2*LRd^5 - 1/3*nf^5*T^3*h^10*LL^3*LLd^2*LR^2*LRd^3 - 1/8
      *nf^5*T^3*h^10*LL^3*LLd^4*LR^2*LRd - 1/8*nf^5*T^3*h^10*LL^4*LLd*LR*LRd^4
       - 1/8*nf^5*T^3*h^10*LL^4*LLd^3*LR*LRd^2 - 1/48*nf^5*T^3*h^10*LL^4*LLd^5
      *LR - 2/15*nf^5*T^3*h^10*LL^5*LRd^5 - 11/120*nf^5*T^3*h^10*LL^5*LLd^2*
      LRd^3 - 1/48*nf^5*T^3*h^10*LL^5*LLd^4*LRd - 1/24*nf^5*T^3*h^10*QRd^3*LL*
      LR^2*LRd^4 - 1/6*nf^5*T^3*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 1/8*nf^5*T^3*
      h^10*QRd^3*LL*LLd^4*LR^2 + 1/8*nf^5*T^3*h^10*QRd^6*LLd*LR*LRd^2 - 1/8*
      nf^5*T^3*h^10*QRd^6*LLd^3*LR - 1/12*nf^5*T^3*h^10*QRd^6*LL*LRd^3 + 1/12*
      nf^5*T^3*h^10*QR*QRd^4*LLd^3*LR^2 - 1/8*nf^5*T^3*h^10*QR*QRd^4*LL^2*LLd*
      LRd^2 + 1/8*nf^5*T^3*h^10*QR*QRd^4*LL^2*LLd^3 - 1/10*nf^5*T^3*h^10*QR*
      QRd^7*LLd*LRd - 1/3*nf^5*T^3*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 - 1/3*nf^5*
      T^3*h^10*QR^2*QRd^2*LLd^3*LR^3 - 1/3*nf^5*T^3*h^10*QR^2*QRd^2*LL*LR^2*
      LRd^3 - 1/3*nf^5*T^3*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/3*nf^5*T^3*h^10*
      QR^2*QRd^2*LL^3*LRd^3 - 1/3*nf^5*T^3*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd - 1/
      12*nf^5*T^3*h^10*QR^2*QRd^5*LL*LRd^2 - 7/24*nf^5*T^3*h^10*QR^2*QRd^5*LL*
      LLd^2 - 1/24*nf^5*T^3*h^10*QR^3*LLd*LR^4*LRd^2 - 1/6*nf^5*T^3*h^10*QR^3*
      LL^2*LLd*LR^2*LRd^2 - 1/8*nf^5*T^3*h^10*QR^3*LL^4*LLd*LRd^2 - 1/24*nf^5*
      T^3*h^10*QR^3*QRd^6*LLd - 1/8*nf^5*T^3*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 1/
      12*nf^5*T^3*h^10*QR^4*QRd*LL^3*LRd^2 + 1/8*nf^5*T^3*h^10*QR^4*QRd*LL^3*
      LLd^2 + 1/16*nf^5*T^3*h^10*QR^4*QRd^4*LLd*LR + 1/16*nf^5*T^3*h^10*QR^4*
      QRd^4*LL*LRd - 1/12*nf^5*T^3*h^10*QR^5*QRd^2*LLd*LR^2 - 7/24*nf^5*T^3*
      h^10*QR^5*QRd^2*LL^2*LLd - 1/12*nf^5*T^3*h^10*QR^6*LLd*LR^3 + 1/8*nf^5*
      T^3*h^10*QR^6*LL*LR^2*LRd - 1/8*nf^5*T^3*h^10*QR^6*LL^3*LRd - 1/24*nf^5*
      T^3*h^10*QR^6*QRd^3*LL - 1/10*nf^5*T^3*h^10*QR^7*QRd*LL*LR + 1/8*nf^5*
      T^3*h^10*QLd*QRd^2*LR^3*LRd^4 + 1/6*nf^5*T^3*h^10*QLd*QRd^2*LLd^2*LR^3*
      LRd^2 + 1/24*nf^5*T^3*h^10*QLd*QRd^2*LLd^4*LR^3 + 1/8*nf^5*T^3*h^10*QLd*
      QRd^2*LL^2*LR*LRd^4 - 1/8*nf^5*T^3*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 1/16*
      nf^5*T^3*h^10*QLd*QR*LR^4*LRd^4 - 1/8*nf^5*T^3*h^10*QLd*QR*LL^4*LRd^4 +
      1/16*nf^5*T^3*h^10*QLd*QR*LL^4*LLd^4 + 9/40*nf^5*T^3*h^10*QLd*QR*QRd^6*
      LRd^2 + 1/24*nf^5*T^3*h^10*QLd*QR^4*LR^3*LRd^2 + 1/12*nf^5*T^3*h^10*QLd*
      QR^4*LLd^2*LR^3 + 1/8*nf^5*T^3*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 1/10*nf^5*
      T^3*h^10*QLd*QR^5*QRd*LR^2*LRd - 1/48*nf^5*T^3*h^10*QLd*QR^5*QRd^4 - 1/
      12*nf^5*T^3*h^10*QLd*QR^7*LR^2 - 17/120*nf^5*T^3*h^10*QLd*QR^7*LL^2 - 1/
      8*nf^5*T^3*h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 1/8*nf^5*T^3*h^10*QLd^2*QRd*LL
      *LLd^4*LR^2 + 1/24*nf^5*T^3*h^10*QLd^2*QRd*LL^3*LRd^4 + 1/6*nf^5*T^3*
      h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 1/8*nf^5*T^3*h^10*QLd^2*QRd*LL^3*LLd^4
       - 1/4*nf^5*T^3*h^10*QLd^2*QRd^4*LLd^3*LR - 1/8*nf^5*T^3*h^10*QLd^2*
      QRd^4*LL*LRd^3 - 1/8*nf^5*T^3*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 1/12*nf^5*
      T^3*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 1/6*nf^5*T^3*h^10*QLd^2*QR*QRd^2*
      LL^2*LLd^3 - 1/6*nf^5*T^3*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 2/3*nf^5*T^3*
      h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/2*nf^5*T^3*h^10*QLd^2*QR^2*LL*LR^2*LRd^3
       - 1/6*nf^5*T^3*h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 2/3*nf^5*T^3*h^10*QLd^2*
      QR^2*LL^3*LRd^3 - 1/2*nf^5*T^3*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/6*nf^5
      *T^3*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 - 1/4*nf^5*T^3*h^10*QLd^2*QR^2*QRd^3
      *LL*LLd^2 - 1/12*nf^5*T^3*h^10*QLd^2*QR^3*QRd^4*LLd - 1/15*nf^5*T^3*h^10
      *QLd^2*QR^5*LLd*LR^2 + 1/10*nf^5*T^3*h^10*QLd^2*QR^5*LL*LR*LRd - 1/12*
      nf^5*T^3*h^10*QLd^2*QR^5*LL^2*LLd - 1/8*nf^5*T^3*h^10*QLd^2*QR^6*QRd*LL
       - 1/8*nf^5*T^3*h^10*QLd^3*LL^2*LR*LRd^4 - 1/6*nf^5*T^3*h^10*QLd^3*LL^2*
      LLd^2*LR*LRd^2 - 1/24*nf^5*T^3*h^10*QLd^3*LL^2*LLd^4*LR - 1/8*nf^5*T^3*
      h^10*QLd^3*QR*QRd^4*LRd^2 - 1/12*nf^5*T^3*h^10*QLd^3*QR*QRd^4*LLd^2 - 1/
      6*nf^5*T^3*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 1/12*nf^5*T^3*h^10*QLd^3*
      QR^2*QRd^2*LLd^2*LR - 19/120*nf^5*T^3*h^10*QLd^3*QR^5*QRd^2 + 1/36*nf^5*
      T^3*h^10*QLd^3*QR^6*LR - 1/8*nf^5*T^3*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 1/
      8*nf^5*T^3*h^10*QLd^4*QRd^2*LLd^3*LR - 1/4*nf^5*T^3*h^10*QLd^4*QRd^2*LL*
      LRd^3 + 1/12*nf^5*T^3*h^10*QLd^4*QR*LLd^3*LR^2 + 1/8*nf^5*T^3*h^10*QLd^4
      *QR*LL^2*LLd*LRd^2 + 1/24*nf^5*T^3*h^10*QLd^4*QR*LL^2*LLd^3 + 1/8*nf^5*
      T^3*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 1/24*nf^5*T^3*h^10*QLd^4*QR^3*QRd^2*
      LLd - 1/8*nf^5*T^3*h^10*QLd^4*QR^4*LL*LRd - 7/24*nf^5*T^3*h^10*QLd^5*QR*
      QRd^2*LRd^2 + 1/60*nf^5*T^3*h^10*QLd^5*QR*QRd^2*LLd^2 - 1/12*nf^5*T^3*
      h^10*QLd^5*QR^2*LR*LRd^2 - 1/15*nf^5*T^3*h^10*QLd^5*QR^2*LLd^2*LR + 1/10
      *nf^5*T^3*h^10*QLd^5*QR^2*LL*LLd*LRd - 1/5*nf^5*T^3*h^10*QLd^5*QR^5 - 1/
      12*nf^5*T^3*h^10*QLd^6*LLd^3*LR - 1/8*nf^5*T^3*h^10*QLd^6*LL*LRd^3 + 1/8
      *nf^5*T^3*h^10*QLd^6*LL*LLd^2*LRd + 1/36*nf^5*T^3*h^10*QLd^6*QR^3*LLd -
      17/120*nf^5*T^3*h^10*QLd^7*QR*LRd^2 - 1/12*nf^5*T^3*h^10*QLd^7*QR*LLd^2
       + 1/16*nf^5*T^3*h^10*QL*QRd*LR^4*LRd^4 - 1/8*nf^5*T^3*h^10*QL*QRd*LLd^4
      *LR^4 + 1/16*nf^5*T^3*h^10*QL*QRd*LL^4*LLd^4 + 1/24*nf^5*T^3*h^10*QL*
      QRd^4*LR^2*LRd^3 + 1/8*nf^5*T^3*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 1/12*nf^5
      *T^3*h^10*QL*QRd^4*LL^2*LRd^3 - 1/12*nf^5*T^3*h^10*QL*QRd^7*LRd^2 - 17/
      120*nf^5*T^3*h^10*QL*QRd^7*LLd^2 + 1/10*nf^5*T^3*h^10*QL*QR*QRd^5*LR*
      LRd^2 + 1/8*nf^5*T^3*h^10*QL*QR^2*LR^4*LRd^3 + 1/8*nf^5*T^3*h^10*QL*QR^2
      *LLd^2*LR^4*LRd + 1/6*nf^5*T^3*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 1/24*nf^5*
      T^3*h^10*QL*QR^2*LL^4*LRd^3 - 1/8*nf^5*T^3*h^10*QL*QR^2*LL^4*LLd^2*LRd
       - 1/48*nf^5*T^3*h^10*QL*QR^4*QRd^5 + 9/40*nf^5*T^3*h^10*QL*QR^6*QRd*
      LR^2 + 1/6*nf^5*T^3*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 1/12*nf^5*T^3*h^10*
      QL*QLd^2*QRd^2*LL^2*LRd^3 + 1/60*nf^5*T^3*h^10*QL*QLd^2*QRd^5*LRd^2 - 7/
      24*nf^5*T^3*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/8*nf^5*T^3*h^10*QL*QLd^2*QR^2*
      QRd^4*LRd + 1/8*nf^5*T^3*h^10*QL*QLd^2*QR^4*LR^2*LRd - 1/8*nf^5*T^3*h^10
      *QL*QLd^2*QR^4*QRd^3 + 1/8*nf^5*T^3*h^10*QL*QLd^4*LR^2*LRd^3 - 1/8*nf^5*
      T^3*h^10*QL*QLd^4*LLd^2*LR^2*LRd + 1/12*nf^5*T^3*h^10*QL*QLd^4*LL^2*
      LRd^3 - 1/12*nf^5*T^3*h^10*QL*QLd^4*QRd^3*LRd^2 - 1/8*nf^5*T^3*h^10*QL*
      QLd^4*QRd^3*LLd^2 - 1/8*nf^5*T^3*h^10*QL*QLd^4*QR^4*QRd + 1/10*nf^5*T^3*
      h^10*QL*QLd^5*QR*LL*LLd^2 + 9/40*nf^5*T^3*h^10*QL*QLd^6*QRd*LLd^2 - 1/8*
      nf^5*T^3*h^10*QL*QLd^6*QR^2*LRd - 1/10*nf^5*T^3*h^10*QL*QLd^7*LLd*LRd -
      1/2*nf^5*T^3*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 2/3*nf^5*T^3*h^10*QL^2*
      QRd^2*LLd^3*LR^3 - 1/6*nf^5*T^3*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 - 1/2*nf^5
      *T^3*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 2/3*nf^5*T^3*h^10*QL^2*QRd^2*LL^3*
      LRd^3 - 1/6*nf^5*T^3*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 1/10*nf^5*T^3*h^10
      *QL^2*QRd^5*LLd*LR*LRd - 1/15*nf^5*T^3*h^10*QL^2*QRd^5*LL*LRd^2 - 1/12*
      nf^5*T^3*h^10*QL^2*QRd^5*LL*LLd^2 - 1/8*nf^5*T^3*h^10*QL^2*QR*LLd*LR^4*
      LRd^2 + 1/24*nf^5*T^3*h^10*QL^2*QR*LLd^3*LR^4 + 1/6*nf^5*T^3*h^10*QL^2*
      QR*LL^2*LLd^3*LR^2 + 1/8*nf^5*T^3*h^10*QL^2*QR*LL^4*LLd*LRd^2 + 1/8*nf^5
      *T^3*h^10*QL^2*QR*LL^4*LLd^3 - 1/8*nf^5*T^3*h^10*QL^2*QR*QRd^6*LLd + 1/
      12*nf^5*T^3*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 1/6*nf^5*T^3*h^10*QL^2*QR^2*
      QRd*LL^3*LLd^2 - 1/6*nf^5*T^3*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 1/4*nf^5*
      T^3*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 1/8*nf^5*T^3*h^10*QL^2*QR^4*LLd*LR^3
       - 1/8*nf^5*T^3*h^10*QL^2*QR^4*LL^2*LLd*LR - 1/4*nf^5*T^3*h^10*QL^2*QR^4
      *LL^3*LRd - 1/12*nf^5*T^3*h^10*QL^2*QR^4*QRd^3*LL + 1/8*nf^5*T^3*h^10*
      QL^2*QLd*QRd^4*LR*LRd^2 + 1/6*nf^5*T^3*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 1/
      12*nf^5*T^3*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 1/8*nf^5*T^3*h^10*QL^2*QLd*
      QR^3*QRd^4 + 1/8*nf^5*T^3*h^10*QL^2*QLd*QR^4*QRd^2*LR + 1/60*nf^5*T^3*
      h^10*QL^2*QLd*QR^5*LR^2 - 7/24*nf^5*T^3*h^10*QL^2*QLd*QR^5*LL^2 - 1/3*
      nf^5*T^3*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 1/3*nf^5*T^3*h^10*QL^2*QLd^2*
      LLd^3*LR^3 - 1/3*nf^5*T^3*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 1/3*nf^5*T^3*
      h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 1/3*nf^5*T^3*h^10*QL^2*QLd^2*LL^3*LRd^3
       - 1/3*nf^5*T^3*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/12*nf^5*T^3*h^10*QL^2
      *QLd^2*QRd^3*LL*LRd^2 - 1/6*nf^5*T^3*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 1/
      12*nf^5*T^3*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 1/6*nf^5*T^3*h^10*QL^2*QLd^2
      *QR^3*LL^2*LLd - 1/4*nf^5*T^3*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 1/6*nf^5*
      T^3*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 1/3*nf^5*T^3*h^10*QL^2*QLd^3*QR^3*
      QRd^2 - 1/24*nf^5*T^3*h^10*QL^2*QLd^3*QR^4*LR + 1/8*nf^5*T^3*h^10*QL^2*
      QLd^4*QR*QRd^2*LLd - 7/24*nf^5*T^3*h^10*QL^2*QLd^5*LR*LRd^2 - 1/12*nf^5*
      T^3*h^10*QL^2*QLd^5*LLd^2*LR - 19/120*nf^5*T^3*h^10*QL^2*QLd^5*QR^3 - 1/
      8*nf^5*T^3*h^10*QL^3*LLd^2*LR^4*LRd - 1/6*nf^5*T^3*h^10*QL^3*LL^2*LLd^2*
      LR^2*LRd - 1/24*nf^5*T^3*h^10*QL^3*LL^4*LLd^2*LRd + 1/36*nf^5*T^3*h^10*
      QL^3*QRd^6*LRd - 1/6*nf^5*T^3*h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 1/12*nf^5*
      T^3*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 19/120*nf^5*T^3*h^10*QL^3*QR^2*QRd^5
       - 1/8*nf^5*T^3*h^10*QL^3*QR^4*QRd*LR^2 - 1/12*nf^5*T^3*h^10*QL^3*QR^4*
      QRd*LL^2 - 1/24*nf^5*T^3*h^10*QL^3*QLd^2*QRd^4*LRd - 1/4*nf^5*T^3*h^10*
      QL^3*QLd^2*QR^2*LR^2*LRd - 1/6*nf^5*T^3*h^10*QL^3*QLd^2*QR^2*LL^2*LRd -
      1/3*nf^5*T^3*h^10*QL^3*QLd^2*QR^2*QRd^3 - 1/12*nf^5*T^3*h^10*QL^3*QLd^4*
      QRd^2*LRd - 1/8*nf^5*T^3*h^10*QL^3*QLd^4*QR^2*QRd - 1/24*nf^5*T^3*h^10*
      QL^3*QLd^6*LRd + 1/8*nf^5*T^3*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 1/12*nf^5*
      T^3*h^10*QL^4*QRd*LL^3*LRd^2 + 1/24*nf^5*T^3*h^10*QL^4*QRd*LL^3*LLd^2 -
      1/8*nf^5*T^3*h^10*QL^4*QRd^4*LLd*LR + 1/8*nf^5*T^3*h^10*QL^4*QR*QRd^2*
      LL^2*LLd - 1/4*nf^5*T^3*h^10*QL^4*QR^2*LLd*LR^3 - 1/8*nf^5*T^3*h^10*QL^4
      *QR^2*LL*LR^2*LRd - 1/8*nf^5*T^3*h^10*QL^4*QR^2*LL^3*LRd - 1/24*nf^5*T^3
      *h^10*QL^4*QR^2*QRd^3*LL + 1/8*nf^5*T^3*h^10*QL^4*QLd*LR^3*LRd^2 + 1/12*
      nf^5*T^3*h^10*QL^4*QLd*LLd^2*LR^3 - 1/8*nf^5*T^3*h^10*QL^4*QLd*LL^2*LR*
      LRd^2 - 1/8*nf^5*T^3*h^10*QL^4*QLd*QR*QRd^4 - 1/12*nf^5*T^3*h^10*QL^4*
      QLd*QR^3*LR^2 - 1/8*nf^5*T^3*h^10*QL^4*QLd*QR^3*LL^2 + 1/8*nf^5*T^3*h^10
      *QL^4*QLd^2*QR^2*QRd*LL - 1/8*nf^5*T^3*h^10*QL^4*QLd^3*QR*QRd^2 - 1/12*
      nf^5*T^3*h^10*QL^4*QLd^3*QR^2*LR + 1/16*nf^5*T^3*h^10*QL^4*QLd^4*LLd*LR
       + 1/16*nf^5*T^3*h^10*QL^4*QLd^4*LL*LRd - 1/48*nf^5*T^3*h^10*QL^4*QLd^5*
      QR - 1/12*nf^5*T^3*h^10*QL^5*QRd^2*LR^2*LRd + 1/10*nf^5*T^3*h^10*QL^5*
      QRd^2*LL*LLd*LR - 1/15*nf^5*T^3*h^10*QL^5*QRd^2*LL^2*LRd - 1/5*nf^5*T^3*
      h^10*QL^5*QRd^5 - 7/24*nf^5*T^3*h^10*QL^5*QR^2*QRd*LR^2 + 1/60*nf^5*T^3*
      h^10*QL^5*QR^2*QRd*LL^2 + 1/10*nf^5*T^3*h^10*QL^5*QLd*QRd*LL^2*LLd - 7/
      24*nf^5*T^3*h^10*QL^5*QLd^2*LR^2*LRd - 1/12*nf^5*T^3*h^10*QL^5*QLd^2*
      LL^2*LRd - 19/120*nf^5*T^3*h^10*QL^5*QLd^2*QRd^3 - 1/48*nf^5*T^3*h^10*
      QL^5*QLd^4*QRd - 1/8*nf^5*T^3*h^10*QL^6*LLd*LR^3 + 1/8*nf^5*T^3*h^10*
      QL^6*LL^2*LLd*LR - 1/12*nf^5*T^3*h^10*QL^6*LL^3*LRd + 1/36*nf^5*T^3*h^10
      *QL^6*QRd^3*LL - 1/8*nf^5*T^3*h^10*QL^6*QLd*QRd^2*LR + 9/40*nf^5*T^3*
      h^10*QL^6*QLd*QR*LL^2 - 1/24*nf^5*T^3*h^10*QL^6*QLd^3*LR - 17/120*nf^5*
      T^3*h^10*QL^7*QRd*LR^2 - 1/12*nf^5*T^3*h^10*QL^7*QRd*LL^2 - 1/10*nf^5*
      T^3*h^10*QL^7*QLd*LL*LR + 2/9*nf^5*T^3*h^10*G*QRd^3*LR^2*LRd^3 - 1/3*
      nf^5*T^3*h^10*G*QRd^3*LLd^2*LR^2*LRd + 1/3*nf^5*T^3*h^10*G*QRd^3*LL*LLd*
      LR*LRd^2 - 1/3*nf^5*T^3*h^10*G*QRd^3*LL*LLd^3*LR + 1/9*nf^5*T^3*h^10*G*
      QRd^3*LL^2*LRd^3 + 1/9*nf^5*T^3*h^10*G*QRd^6*LRd^2 - 1/9*nf^5*T^3*h^10*G
      *QRd^6*LLd^2 + 2/3*nf^5*T^3*h^10*G*QR*QRd*LR^3*LRd^3 - 1/3*nf^5*T^3*h^10
      *G*QR*QRd*LLd^2*LR^3*LRd - 1/3*nf^5*T^3*h^10*G*QR*QRd*LL*LLd^3*LR^2 - 1/
      3*nf^5*T^3*h^10*G*QR*QRd*LL^2*LR*LRd^3 - 1/3*nf^5*T^3*h^10*G*QR*QRd*LL^3
      *LLd*LRd^2 + 2/3*nf^5*T^3*h^10*G*QR*QRd*LL^3*LLd^3 + 1/3*nf^5*T^3*h^10*G
      *QR*QRd^4*LR*LRd^2 - 1/3*nf^5*T^3*h^10*G*QR*QRd^4*LLd^2*LR + 1/3*nf^5*
      T^3*h^10*G*QR^2*QRd^5*LRd + 2/9*nf^5*T^3*h^10*G*QR^3*LR^3*LRd^2 + 1/9*
      nf^5*T^3*h^10*G*QR^3*LLd^2*LR^3 + 1/3*nf^5*T^3*h^10*G*QR^3*LL*LLd*LR^2*
      LRd - 1/3*nf^5*T^3*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/3*nf^5*T^3*h^10*G*QR^3*
      LL^3*LLd*LRd + 2/3*nf^5*T^3*h^10*G*QR^3*QRd^3*LR*LRd + 2/3*nf^5*T^3*h^10
      *G*QR^3*QRd^3*LL*LLd + 1/3*nf^5*T^3*h^10*G*QR^4*QRd*LR^2*LRd - 1/3*nf^5*
      T^3*h^10*G*QR^4*QRd*LL^2*LRd + 2/3*nf^5*T^3*h^10*G*QR^4*QRd^4 + 1/3*nf^5
      *T^3*h^10*G*QR^5*QRd^2*LR + 1/9*nf^5*T^3*h^10*G*QR^6*LR^2 - 1/9*nf^5*T^3
      *h^10*G*QR^6*LL^2 - 1/3*nf^5*T^3*h^10*G*QLd*QRd^2*LLd^3*LR^2 + 1/3*nf^5*
      T^3*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 1/3*nf^5*T^3*h^10*G*QLd*QR*LLd*LR^3*
      LRd^2 - 2/3*nf^5*T^3*h^10*G*QLd*QR*LLd^3*LR^3 + 1/3*nf^5*T^3*h^10*G*QLd*
      QR*LL*LR^2*LRd^3 + 1/3*nf^5*T^3*h^10*G*QLd*QR*LL^2*LLd^3*LR - 2/3*nf^5*
      T^3*h^10*G*QLd*QR*LL^3*LRd^3 + 1/3*nf^5*T^3*h^10*G*QLd*QR*LL^3*LLd^2*LRd
       + 1/3*nf^5*T^3*h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 1/3*nf^5*T^3*h^10*G*QLd*
      QR*QRd^3*LL*LLd^2 + 1/3*nf^5*T^3*h^10*G*QLd*QR^2*QRd^4*LLd + 1/3*nf^5*
      T^3*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 1/3*nf^5*T^3*h^10*G*QLd*QR^3*QRd^2*LL
      *LRd + 1/3*nf^5*T^3*h^10*G*QLd*QR^4*LLd*LR^2 - 1/3*nf^5*T^3*h^10*G*QLd*
      QR^4*LL^2*LLd + 1/3*nf^5*T^3*h^10*G*QLd*QR^5*QRd*LL + 1/3*nf^5*T^3*h^10*
      G*QLd^2*QRd*LR^2*LRd^3 - 1/3*nf^5*T^3*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 1/3*
      nf^5*T^3*h^10*G*QLd^2*QRd^4*LRd^2 - 1/3*nf^5*T^3*h^10*G*QLd^2*QRd^4*
      LLd^2 - 1/3*nf^5*T^3*h^10*G*QLd^2*QR^3*QRd*LR*LRd - 1/3*nf^5*T^3*h^10*G*
      QLd^2*QR^3*QRd*LL*LLd + 1/9*nf^5*T^3*h^10*G*QLd^3*LLd^3*LR^2 - 1/3*nf^5*
      T^3*h^10*G*QLd^3*LL*LR*LRd^3 + 1/3*nf^5*T^3*h^10*G*QLd^3*LL*LLd^2*LR*LRd
       - 1/3*nf^5*T^3*h^10*G*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^5*T^3*h^10*G*QLd^3*
      LL^2*LLd^3 - 1/3*nf^5*T^3*h^10*G*QLd^3*QR*QRd*LL*LRd^2 + 1/3*nf^5*T^3*
      h^10*G*QLd^3*QR*QRd*LL*LLd^2 - 1/3*nf^5*T^3*h^10*G*QLd^3*QR^2*QRd^2*LLd
       - 2/3*nf^5*T^3*h^10*G*QLd^3*QR^3*LLd*LR - 2/3*nf^5*T^3*h^10*G*QLd^3*
      QR^3*LL*LRd - 1/3*nf^5*T^3*h^10*G*QLd^4*QRd^2*LRd^2 + 1/3*nf^5*T^3*h^10*
      G*QLd^4*QRd^2*LLd^2 - 1/3*nf^5*T^3*h^10*G*QLd^4*QR*LR*LRd^2 + 1/3*nf^5*
      T^3*h^10*G*QLd^4*QR*LLd^2*LR - 1/3*nf^5*T^3*h^10*G*QLd^4*QR^2*QRd*LRd -
      2/3*nf^5*T^3*h^10*G*QLd^4*QR^4 - 1/9*nf^5*T^3*h^10*G*QLd^6*LRd^2 + 1/9*
      nf^5*T^3*h^10*G*QLd^6*LLd^2 + 1/3*nf^5*T^3*h^10*G*QL*QRd*LLd*LR^3*LRd^2
       - 2/3*nf^5*T^3*h^10*G*QL*QRd*LLd^3*LR^3 + 1/3*nf^5*T^3*h^10*G*QL*QRd*LL
      *LR^2*LRd^3 + 1/3*nf^5*T^3*h^10*G*QL*QRd*LL^2*LLd^3*LR - 2/3*nf^5*T^3*
      h^10*G*QL*QRd*LL^3*LRd^3 + 1/3*nf^5*T^3*h^10*G*QL*QRd*LL^3*LLd^2*LRd + 1/
      3*nf^5*T^3*h^10*G*QL*QRd^4*LL*LRd^2 - 1/3*nf^5*T^3*h^10*G*QL*QRd^4*LL*
      LLd^2 + 1/3*nf^5*T^3*h^10*G*QL*QR*QRd^5*LLd - 1/3*nf^5*T^3*h^10*G*QL*
      QR^2*LL^3*LRd^2 + 1/3*nf^5*T^3*h^10*G*QL*QR^2*LL^3*LLd^2 + 1/3*nf^5*T^3*
      h^10*G*QL*QR^2*QRd^3*LLd*LR + 1/3*nf^5*T^3*h^10*G*QL*QR^2*QRd^3*LL*LRd
       + 1/3*nf^5*T^3*h^10*G*QL*QR^3*QRd*LLd*LR^2 - 1/3*nf^5*T^3*h^10*G*QL*
      QR^3*QRd*LL^2*LLd + 1/3*nf^5*T^3*h^10*G*QL*QR^4*QRd^2*LL + 2/3*nf^5*T^3*
      h^10*G*QL*QLd*LR^3*LRd^3 - 1/3*nf^5*T^3*h^10*G*QL*QLd*LLd^2*LR^3*LRd - 1/
      3*nf^5*T^3*h^10*G*QL*QLd*LL*LLd^3*LR^2 - 1/3*nf^5*T^3*h^10*G*QL*QLd*LL^2
      *LR*LRd^3 - 1/3*nf^5*T^3*h^10*G*QL*QLd*LL^3*LLd*LRd^2 + 2/3*nf^5*T^3*
      h^10*G*QL*QLd*LL^3*LLd^3 + 1/3*nf^5*T^3*h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 1/
      3*nf^5*T^3*h^10*G*QL*QLd*QRd^3*LLd^2*LR + 1/3*nf^5*T^3*h^10*G*QL*QLd*
      QR^3*LR^2*LRd - 1/3*nf^5*T^3*h^10*G*QL*QLd*QR^3*LL^2*LRd + 4/3*nf^5*T^3*
      h^10*G*QL*QLd*QR^3*QRd^3 - 1/3*nf^5*T^3*h^10*G*QL*QLd^2*QR*QRd^3*LLd - 1/
      3*nf^5*T^3*h^10*G*QL*QLd^2*QR^4*LL - 1/3*nf^5*T^3*h^10*G*QL*QLd^3*QRd*LR
      *LRd^2 + 1/3*nf^5*T^3*h^10*G*QL*QLd^3*QRd*LLd^2*LR - 1/3*nf^5*T^3*h^10*G
      *QL*QLd^3*QR*QRd^2*LRd - 1/3*nf^5*T^3*h^10*G*QL*QLd^3*QR^2*LR*LRd - 1/3*
      nf^5*T^3*h^10*G*QL*QLd^3*QR^2*LL*LLd - 4/3*nf^5*T^3*h^10*G*QL*QLd^3*QR^3
      *QRd - 1/3*nf^5*T^3*h^10*G*QL*QLd^4*LL*LRd^2 + 1/3*nf^5*T^3*h^10*G*QL*
      QLd^4*LL*LLd^2 + 1/3*nf^5*T^3*h^10*G*QL*QLd^5*QR*LRd + 1/3*nf^5*T^3*h^10
      *G*QL^2*QR*LR^3*LRd^2 - 1/3*nf^5*T^3*h^10*G*QL^2*QR*LLd^2*LR^3 - 1/3*
      nf^5*T^3*h^10*G*QL^2*QR*QRd^3*LR*LRd - 1/3*nf^5*T^3*h^10*G*QL^2*QR*QRd^3
      *LL*LLd + 1/3*nf^5*T^3*h^10*G*QL^2*QR^4*LR^2 - 1/3*nf^5*T^3*h^10*G*QL^2*
      QR^4*LL^2 - 1/3*nf^5*T^3*h^10*G*QL^2*QLd*QRd^4*LLd - 1/3*nf^5*T^3*h^10*G
      *QL^2*QLd*QR^3*QRd*LL - 1/3*nf^5*T^3*h^10*G*QL^2*QLd^2*QRd^3*LRd - 1/3*
      nf^5*T^3*h^10*G*QL^2*QLd^2*QR^3*LR + 1/3*nf^5*T^3*h^10*G*QL^2*QLd^3*QR*
      LLd*LR + 1/3*nf^5*T^3*h^10*G*QL^2*QLd^3*QR*LL*LRd + 1/3*nf^5*T^3*h^10*G*
      QL^2*QLd^4*QRd*LRd + 1/3*nf^5*T^3*h^10*G*QL^2*QLd^5*LLd - 1/3*nf^5*T^3*
      h^10*G*QL^3*LLd*LR^3*LRd - 1/3*nf^5*T^3*h^10*G*QL^3*LL*LLd^2*LR^2 + 1/3*
      nf^5*T^3*h^10*G*QL^3*LL^2*LLd*LR*LRd + 1/9*nf^5*T^3*h^10*G*QL^3*LL^3*
      LRd^2 + 2/9*nf^5*T^3*h^10*G*QL^3*LL^3*LLd^2 - 2/3*nf^5*T^3*h^10*G*QL^3*
      QRd^3*LLd*LR - 2/3*nf^5*T^3*h^10*G*QL^3*QRd^3*LL*LRd - 1/3*nf^5*T^3*h^10
      *G*QL^3*QR*QRd*LLd*LR^2 + 1/3*nf^5*T^3*h^10*G*QL^3*QR*QRd*LL^2*LLd - 1/3
      *nf^5*T^3*h^10*G*QL^3*QR^2*QRd^2*LL - 1/3*nf^5*T^3*h^10*G*QL^3*QLd*QRd^2
      *LR*LRd - 1/3*nf^5*T^3*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 1/3*nf^5*T^3*h^10*
      G*QL^3*QLd*QR*LR^2*LRd + 1/3*nf^5*T^3*h^10*G*QL^3*QLd*QR*LL^2*LRd - 4/3*
      nf^5*T^3*h^10*G*QL^3*QLd*QR*QRd^3 - 1/3*nf^5*T^3*h^10*G*QL^3*QLd*QR^2*
      QRd*LR + 1/3*nf^5*T^3*h^10*G*QL^3*QLd^2*QRd*LLd*LR + 1/3*nf^5*T^3*h^10*G
      *QL^3*QLd^2*QRd*LL*LRd + 2/3*nf^5*T^3*h^10*G*QL^3*QLd^3*LR*LRd + 2/3*
      nf^5*T^3*h^10*G*QL^3*QLd^3*LL*LLd + 4/3*nf^5*T^3*h^10*G*QL^3*QLd^3*QR*
      QRd - 1/3*nf^5*T^3*h^10*G*QL^4*QRd*LR^2*LRd + 1/3*nf^5*T^3*h^10*G*QL^4*
      QRd*LL^2*LRd - 2/3*nf^5*T^3*h^10*G*QL^4*QRd^4 - 1/3*nf^5*T^3*h^10*G*QL^4
      *QR*QRd^2*LR - 1/3*nf^5*T^3*h^10*G*QL^4*QR^2*LR^2 + 1/3*nf^5*T^3*h^10*G*
      QL^4*QR^2*LL^2 - 1/3*nf^5*T^3*h^10*G*QL^4*QLd*LLd*LR^2 + 1/3*nf^5*T^3*
      h^10*G*QL^4*QLd*LL^2*LLd + 1/3*nf^5*T^3*h^10*G*QL^4*QLd^2*QR*LR + 2/3*
      nf^5*T^3*h^10*G*QL^4*QLd^4 + 1/3*nf^5*T^3*h^10*G*QL^5*QLd*QRd*LR + 1/3*
      nf^5*T^3*h^10*G*QL^5*QLd^2*LL - 1/9*nf^5*T^3*h^10*G*QL^6*LR^2 + 1/9*nf^5
      *T^3*h^10*G*QL^6*LL^2 - 1/3*nf^5*T^3*h^10*G^2*LLd*LR^3*LRd^2 - 5/6*nf^5*
      T^3*h^10*G^2*LLd^3*LR^3 - 1/3*nf^5*T^3*h^10*G^2*LL*LR^2*LRd^3 - nf^5*T^3
      *h^10*G^2*LL*LLd^2*LR^2*LRd - nf^5*T^3*h^10*G^2*LL^2*LLd*LR*LRd^2 - 1/3*
      nf^5*T^3*h^10*G^2*LL^2*LLd^3*LR - 5/6*nf^5*T^3*h^10*G^2*LL^3*LRd^3 - 1/3
      *nf^5*T^3*h^10*G^2*LL^3*LLd^2*LRd - 3/2*nf^5*T^3*h^10*G^2*QRd^3*LL*LRd^2
       - 3*nf^5*T^3*h^10*G^2*QR*QRd*LLd*LR^2*LRd - 3*nf^5*T^3*h^10*G^2*QR*QRd*
      LL*LR*LRd^2 - 3*nf^5*T^3*h^10*G^2*QR*QRd*LL*LLd^2*LR - 3*nf^5*T^3*h^10*
      G^2*QR*QRd*LL^2*LLd*LRd - nf^5*T^3*h^10*G^2*QR*QRd^4*LLd - 3/2*nf^5*T^3*
      h^10*G^2*QR^3*LLd*LR^2 - nf^5*T^3*h^10*G^2*QR^4*QRd*LL - 3*nf^5*T^3*h^10
      *G^2*QLd*QRd^2*LR*LRd^2 - 4*nf^5*T^3*h^10*G^2*QLd*QRd^2*LLd^2*LR - nf^5*
      T^3*h^10*G^2*QLd*QR*LR^2*LRd^2 - 13/2*nf^5*T^3*h^10*G^2*QLd*QR*LLd^2*
      LR^2 - 3*nf^5*T^3*h^10*G^2*QLd*QR*LL^2*LRd^2 - nf^5*T^3*h^10*G^2*QLd*QR*
      LL^2*LLd^2 - 2*nf^5*T^3*h^10*G^2*QLd*QR*QRd^3*LRd - nf^5*T^3*h^10*G^2*
      QLd*QR^2*QRd*LR*LRd - nf^5*T^3*h^10*G^2*QLd*QR^2*QRd*LL*LLd - 10/3*nf^5*
      T^3*h^10*G^2*QLd*QR^3*QRd^2 - 3/2*nf^5*T^3*h^10*G^2*QLd*QR^4*LR - 4*nf^5
      *T^3*h^10*G^2*QLd^2*QRd*LL*LRd^2 - 3*nf^5*T^3*h^10*G^2*QLd^2*QRd*LL*
      LLd^2 - 2*nf^5*T^3*h^10*G^2*QLd^2*QR*QRd^2*LLd - 5/2*nf^5*T^3*h^10*G^2*
      QLd^2*QR^2*LLd*LR - nf^5*T^3*h^10*G^2*QLd^2*QR^2*LL*LRd - 3/2*nf^5*T^3*
      h^10*G^2*QLd^3*LLd^2*LR - 2*nf^5*T^3*h^10*G^2*QLd^3*QR*QRd*LRd - 29/6*
      nf^5*T^3*h^10*G^2*QLd^3*QR^3 - 3/2*nf^5*T^3*h^10*G^2*QLd^4*QR*LLd - nf^5
      *T^3*h^10*G^2*QL*QRd*LR^2*LRd^2 - 3*nf^5*T^3*h^10*G^2*QL*QRd*LLd^2*LR^2
       - 13/2*nf^5*T^3*h^10*G^2*QL*QRd*LL^2*LRd^2 - nf^5*T^3*h^10*G^2*QL*QRd*
      LL^2*LLd^2 - 3/2*nf^5*T^3*h^10*G^2*QL*QRd^4*LRd - nf^5*T^3*h^10*G^2*QL*
      QR*QRd^2*LR*LRd - nf^5*T^3*h^10*G^2*QL*QR*QRd^2*LL*LLd - 3*nf^5*T^3*h^10
      *G^2*QL*QR^2*LR^2*LRd - 4*nf^5*T^3*h^10*G^2*QL*QR^2*LL^2*LRd - 10/3*nf^5
      *T^3*h^10*G^2*QL*QR^2*QRd^3 - 2*nf^5*T^3*h^10*G^2*QL*QR^3*QRd*LR - 3*
      nf^5*T^3*h^10*G^2*QL*QLd*LLd*LR^2*LRd - 3*nf^5*T^3*h^10*G^2*QL*QLd*LL*LR
      *LRd^2 - 3*nf^5*T^3*h^10*G^2*QL*QLd*LL*LLd^2*LR - 3*nf^5*T^3*h^10*G^2*QL
      *QLd*LL^2*LLd*LRd - 2*nf^5*T^3*h^10*G^2*QL*QLd*QRd^3*LLd - 2*nf^5*T^3*
      h^10*G^2*QL*QLd*QR^3*LL - 2*nf^5*T^3*h^10*G^2*QL*QLd^2*QRd^2*LRd - nf^5*
      T^3*h^10*G^2*QL*QLd^2*QR*LR*LRd - nf^5*T^3*h^10*G^2*QL*QLd^2*QR*LL*LLd
       - 7*nf^5*T^3*h^10*G^2*QL*QLd^2*QR^2*QRd - 2*nf^5*T^3*h^10*G^2*QL*QLd^3*
      QRd*LLd - nf^5*T^3*h^10*G^2*QL*QLd^4*LRd - nf^5*T^3*h^10*G^2*QL^2*QRd^2*
      LLd*LR - 5/2*nf^5*T^3*h^10*G^2*QL^2*QRd^2*LL*LRd - 4*nf^5*T^3*h^10*G^2*
      QL^2*QR*LLd*LR^2 - 3*nf^5*T^3*h^10*G^2*QL^2*QR*LL^2*LLd - 2*nf^5*T^3*
      h^10*G^2*QL^2*QR^2*QRd*LL - nf^5*T^3*h^10*G^2*QL^2*QLd*QRd*LR*LRd - nf^5
      *T^3*h^10*G^2*QL^2*QLd*QRd*LL*LLd - 7*nf^5*T^3*h^10*G^2*QL^2*QLd*QR*
      QRd^2 - 2*nf^5*T^3*h^10*G^2*QL^2*QLd*QR^2*LR - 10/3*nf^5*T^3*h^10*G^2*
      QL^2*QLd^3*QR - 3/2*nf^5*T^3*h^10*G^2*QL^3*LL^2*LRd - 29/6*nf^5*T^3*h^10
      *G^2*QL^3*QRd^3 - 2*nf^5*T^3*h^10*G^2*QL^3*QR*QRd*LR - 2*nf^5*T^3*h^10*
      G^2*QL^3*QLd*QR*LL - 10/3*nf^5*T^3*h^10*G^2*QL^3*QLd^2*QRd - 3/2*nf^5*
      T^3*h^10*G^2*QL^4*QRd*LL - nf^5*T^3*h^10*G^2*QL^4*QLd*LR + 5/12*nf^5*T^3
      *h^10*W*LR^4*LRd^4 + 3/4*nf^5*T^3*h^10*W*LLd^2*LR^4*LRd^2 - 11/12*nf^5*
      T^3*h^10*W*LLd^4*LR^4 + 4/3*nf^5*T^3*h^10*W*LL*LLd*LR^3*LRd^3 - 4/3*nf^5
      *T^3*h^10*W*LL*LLd^3*LR^3*LRd + 3/4*nf^5*T^3*h^10*W*LL^2*LR^2*LRd^4 - 2*
      nf^5*T^3*h^10*W*LL^2*LLd^2*LR^2*LRd^2 + 3/4*nf^5*T^3*h^10*W*LL^2*LLd^4*
      LR^2 - 4/3*nf^5*T^3*h^10*W*LL^3*LLd*LR*LRd^3 + 4/3*nf^5*T^3*h^10*W*LL^3*
      LLd^3*LR*LRd - 11/12*nf^5*T^3*h^10*W*LL^4*LRd^4 + 3/4*nf^5*T^3*h^10*W*
      LL^4*LLd^2*LRd^2 + 5/12*nf^5*T^3*h^10*W*LL^4*LLd^4 + 2/9*nf^5*T^3*h^10*W
      *QRd^3*LR^2*LRd^3 + 5/3*nf^5*T^3*h^10*W*QRd^3*LLd^2*LR^2*LRd - 2/3*nf^5*
      T^3*h^10*W*QRd^3*LL*LLd*LR*LRd^2 + 7/9*nf^5*T^3*h^10*W*QRd^3*LL^2*LRd^3
       + 25/36*nf^5*T^3*h^10*W*QRd^6*LRd^2 + 35/36*nf^5*T^3*h^10*W*QRd^6*LLd^2
       + 4/3*nf^5*T^3*h^10*W*QR*QRd*LR^3*LRd^3 - 2/3*nf^5*T^3*h^10*W*QR*QRd*
      LLd^2*LR^3*LRd - 2/3*nf^5*T^3*h^10*W*QR*QRd*LL*LLd^3*LR^2 - 2/3*nf^5*T^3
      *h^10*W*QR*QRd*LL^2*LR*LRd^3 - 2/3*nf^5*T^3*h^10*W*QR*QRd*LL^3*LLd*LRd^2
       + 4/3*nf^5*T^3*h^10*W*QR*QRd*LL^3*LLd^3 + 3/2*nf^5*T^3*h^10*W*QR*QRd^4*
      LR*LRd^2 + 2*nf^5*T^3*h^10*W*QR*QRd^4*LLd^2*LR + 3*nf^5*T^3*h^10*W*QR*
      QRd^4*LL*LLd*LRd - 2*nf^5*T^3*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 2*nf^5*T^3*
      h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 13/6*nf^5*T^3*h^10*W*QR^2*QRd^5*LRd + 2/9
      *nf^5*T^3*h^10*W*QR^3*LR^3*LRd^2 + 7/9*nf^5*T^3*h^10*W*QR^3*LLd^2*LR^3
       - 2/3*nf^5*T^3*h^10*W*QR^3*LL*LLd*LR^2*LRd + 5/3*nf^5*T^3*h^10*W*QR^3*
      LL^2*LR*LRd^2 + 3/2*nf^5*T^3*h^10*W*QR^4*QRd*LR^2*LRd + 3*nf^5*T^3*h^10*
      W*QR^4*QRd*LL*LLd*LR + 2*nf^5*T^3*h^10*W*QR^4*QRd*LL^2*LRd + 5/12*nf^5*
      T^3*h^10*W*QR^4*QRd^4 + 13/6*nf^5*T^3*h^10*W*QR^5*QRd^2*LR + 25/36*nf^5*
      T^3*h^10*W*QR^6*LR^2 + 35/36*nf^5*T^3*h^10*W*QR^6*LL^2 + nf^5*T^3*h^10*W
      *QLd*QRd^2*LLd*LR^2*LRd^2 - 2/3*nf^5*T^3*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 2/
      3*nf^5*T^3*h^10*W*QLd*QRd^2*LL*LR*LRd^3 + nf^5*T^3*h^10*W*QLd*QRd^2*LL^2
      *LLd^3 + 11/3*nf^5*T^3*h^10*W*QLd*QRd^5*LLd*LRd + 2/3*nf^5*T^3*h^10*W*
      QLd*QR*LLd*LR^3*LRd^2 - 4/3*nf^5*T^3*h^10*W*QLd*QR*LLd^3*LR^3 + 2/3*nf^5
      *T^3*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 2/3*nf^5*T^3*h^10*W*QLd*QR*LL^2*LLd^3
      *LR - 4/3*nf^5*T^3*h^10*W*QLd*QR*LL^3*LRd^3 + 2/3*nf^5*T^3*h^10*W*QLd*QR
      *LL^3*LLd^2*LRd + 11/3*nf^5*T^3*h^10*W*QLd*QR^2*QRd^4*LLd + 2*nf^5*T^3*
      h^10*W*QLd*QR^4*LLd*LR^2 + 3*nf^5*T^3*h^10*W*QLd*QR^4*LL*LR*LRd + 3/2*
      nf^5*T^3*h^10*W*QLd*QR^4*LL^2*LLd + 11/3*nf^5*T^3*h^10*W*QLd*QR^5*QRd*LL
       + nf^5*T^3*h^10*W*QLd^2*QRd*LR^2*LRd^3 + 2/3*nf^5*T^3*h^10*W*QLd^2*QRd*
      LL*LLd^3*LR - 2/3*nf^5*T^3*h^10*W*QLd^2*QRd*LL^2*LRd^3 + nf^5*T^3*h^10*W
      *QLd^2*QRd*LL^2*LLd^2*LRd + 3/4*nf^5*T^3*h^10*W*QLd^2*QRd^4*LRd^2 - 17/
      12*nf^5*T^3*h^10*W*QLd^2*QRd^4*LLd^2 + nf^5*T^3*h^10*W*QLd^2*QR*QRd^2*LR
      *LRd^2 - 2*nf^5*T^3*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 2*nf^5*T^3*h^10*W*
      QLd^2*QR^2*LL^2*LRd^2 + 3*nf^5*T^3*h^10*W*QLd^2*QR^2*QRd^3*LRd + 3/4*
      nf^5*T^3*h^10*W*QLd^2*QR^4*QRd^2 + 3*nf^5*T^3*h^10*W*QLd^2*QR^5*LR + 7/9
      *nf^5*T^3*h^10*W*QLd^3*LLd^3*LR^2 - 2/3*nf^5*T^3*h^10*W*QLd^3*LL*LLd^2*
      LR*LRd + 5/3*nf^5*T^3*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^5*T^3*h^10*W*
      QLd^3*LL^2*LLd^3 - 4/3*nf^5*T^3*h^10*W*QLd^3*QRd^3*LLd*LRd - 2/3*nf^5*
      T^3*h^10*W*QLd^3*QR^2*QRd^2*LLd - 17/12*nf^5*T^3*h^10*W*QLd^4*QRd^2*
      LRd^2 + 3/4*nf^5*T^3*h^10*W*QLd^4*QRd^2*LLd^2 + 3/2*nf^5*T^3*h^10*W*
      QLd^4*QR*LR*LRd^2 + 2*nf^5*T^3*h^10*W*QLd^4*QR*LLd^2*LR + 3*nf^5*T^3*
      h^10*W*QLd^4*QR*LL*LLd*LRd + 5/6*nf^5*T^3*h^10*W*QLd^4*QR^2*QRd*LRd - 11/
      12*nf^5*T^3*h^10*W*QLd^4*QR^4 + 11/3*nf^5*T^3*h^10*W*QLd^5*QRd*LLd*LRd
       + 3*nf^5*T^3*h^10*W*QLd^5*QR^2*LLd + 35/36*nf^5*T^3*h^10*W*QLd^6*LRd^2
       + 25/36*nf^5*T^3*h^10*W*QLd^6*LLd^2 + 2/3*nf^5*T^3*h^10*W*QL*QRd*LLd*
      LR^3*LRd^2 - 4/3*nf^5*T^3*h^10*W*QL*QRd*LLd^3*LR^3 + 2/3*nf^5*T^3*h^10*W
      *QL*QRd*LL*LR^2*LRd^3 + 2/3*nf^5*T^3*h^10*W*QL*QRd*LL^2*LLd^3*LR - 4/3*
      nf^5*T^3*h^10*W*QL*QRd*LL^3*LRd^3 + 2/3*nf^5*T^3*h^10*W*QL*QRd*LL^3*
      LLd^2*LRd + 3*nf^5*T^3*h^10*W*QL*QRd^4*LLd*LR*LRd + 2*nf^5*T^3*h^10*W*QL
      *QRd^4*LL*LRd^2 + 3/2*nf^5*T^3*h^10*W*QL*QRd^4*LL*LLd^2 + 11/3*nf^5*T^3*
      h^10*W*QL*QR*QRd^5*LLd + 2/3*nf^5*T^3*h^10*W*QL*QR^2*LLd*LR^3*LRd + nf^5
      *T^3*h^10*W*QL*QR^2*LL*LR^2*LRd^2 - 2/3*nf^5*T^3*h^10*W*QL*QR^2*LL^3*
      LRd^2 + nf^5*T^3*h^10*W*QL*QR^2*LL^3*LLd^2 + 11/3*nf^5*T^3*h^10*W*QL*
      QR^4*QRd^2*LL + 11/3*nf^5*T^3*h^10*W*QL*QR^5*LL*LR + 4/3*nf^5*T^3*h^10*W
      *QL*QLd*LR^3*LRd^3 - 2/3*nf^5*T^3*h^10*W*QL*QLd*LLd^2*LR^3*LRd - 2/3*
      nf^5*T^3*h^10*W*QL*QLd*LL*LLd^3*LR^2 - 2/3*nf^5*T^3*h^10*W*QL*QLd*LL^2*
      LR*LRd^3 - 2/3*nf^5*T^3*h^10*W*QL*QLd*LL^3*LLd*LRd^2 + 4/3*nf^5*T^3*h^10
      *W*QL*QLd*LL^3*LLd^3 + 3*nf^5*T^3*h^10*W*QL*QLd*QR*QRd^4*LRd + 4/3*nf^5*
      T^3*h^10*W*QL*QLd*QR^3*QRd^3 + 3*nf^5*T^3*h^10*W*QL*QLd*QR^4*QRd*LR +
      nf^5*T^3*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 2/3*nf^5*T^3*h^10*W*QL*QLd^2*
      QR*QRd^3*LLd + 5/6*nf^5*T^3*h^10*W*QL*QLd^2*QR^4*LL - 2/3*nf^5*T^3*h^10*
      W*QL*QLd^3*QR*QRd^2*LRd - 4/3*nf^5*T^3*h^10*W*QL*QLd^3*QR^3*QRd + 3*nf^5
      *T^3*h^10*W*QL*QLd^4*LLd*LR*LRd + 2*nf^5*T^3*h^10*W*QL*QLd^4*LL*LRd^2 +
      3/2*nf^5*T^3*h^10*W*QL*QLd^4*LL*LLd^2 + 3*nf^5*T^3*h^10*W*QL*QLd^4*QR*
      QRd*LLd + 11/3*nf^5*T^3*h^10*W*QL*QLd^5*QR*LRd - 2*nf^5*T^3*h^10*W*QL^2*
      QRd^2*LLd^2*LR^2 - 2*nf^5*T^3*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 3*nf^5*T^3*
      h^10*W*QL^2*QRd^5*LRd + nf^5*T^3*h^10*W*QL^2*QR*LR^3*LRd^2 - 2/3*nf^5*
      T^3*h^10*W*QL^2*QR*LLd^2*LR^3 + nf^5*T^3*h^10*W*QL^2*QR*LL^2*LLd^2*LR +
      2/3*nf^5*T^3*h^10*W*QL^2*QR*LL^3*LLd*LRd + nf^5*T^3*h^10*W*QL^2*QR^2*QRd
      *LR^2*LRd + 3/4*nf^5*T^3*h^10*W*QL^2*QR^2*QRd^4 + 3*nf^5*T^3*h^10*W*QL^2
      *QR^3*QRd^2*LR + 3/4*nf^5*T^3*h^10*W*QL^2*QR^4*LR^2 - 17/12*nf^5*T^3*
      h^10*W*QL^2*QR^4*LL^2 + 5/6*nf^5*T^3*h^10*W*QL^2*QLd*QRd^4*LLd + nf^5*
      T^3*h^10*W*QL^2*QLd*QR^2*LL^2*LLd - 2/3*nf^5*T^3*h^10*W*QL^2*QLd*QR^3*
      QRd*LL - 2*nf^5*T^3*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 2*nf^5*T^3*h^10*W*
      QL^2*QLd^2*LL^2*LLd^2 - 2/3*nf^5*T^3*h^10*W*QL^2*QLd^2*QRd^3*LRd - 2*
      nf^5*T^3*h^10*W*QL^2*QLd^2*QR^2*QRd^2 - 2/3*nf^5*T^3*h^10*W*QL^2*QLd^2*
      QR^3*LR + 3*nf^5*T^3*h^10*W*QL^2*QLd^3*QRd^2*LLd + 11/3*nf^5*T^3*h^10*W*
      QL^2*QLd^4*QRd*LRd + 3/4*nf^5*T^3*h^10*W*QL^2*QLd^4*QR^2 + 13/6*nf^5*T^3
      *h^10*W*QL^2*QLd^5*LLd + 5/3*nf^5*T^3*h^10*W*QL^3*LL*LLd^2*LR^2 - 2/3*
      nf^5*T^3*h^10*W*QL^3*LL^2*LLd*LR*LRd + 7/9*nf^5*T^3*h^10*W*QL^3*LL^3*
      LRd^2 + 2/9*nf^5*T^3*h^10*W*QL^3*LL^3*LLd^2 - 2/3*nf^5*T^3*h^10*W*QL^3*
      QR^2*QRd^2*LL - 4/3*nf^5*T^3*h^10*W*QL^3*QR^3*LL*LR - 4/3*nf^5*T^3*h^10*
      W*QL^3*QLd*QR*QRd^3 - 2/3*nf^5*T^3*h^10*W*QL^3*QLd*QR^2*QRd*LR + 3*nf^5*
      T^3*h^10*W*QL^3*QLd^2*QR^2*LL + 4/3*nf^5*T^3*h^10*W*QL^3*QLd^3*QR*QRd +
      3/2*nf^5*T^3*h^10*W*QL^4*QRd*LR^2*LRd + 3*nf^5*T^3*h^10*W*QL^4*QRd*LL*
      LLd*LR + 2*nf^5*T^3*h^10*W*QL^4*QRd*LL^2*LRd - 11/12*nf^5*T^3*h^10*W*
      QL^4*QRd^4 + 5/6*nf^5*T^3*h^10*W*QL^4*QR*QRd^2*LR - 17/12*nf^5*T^3*h^10*
      W*QL^4*QR^2*LR^2 + 3/4*nf^5*T^3*h^10*W*QL^4*QR^2*LL^2 + 2*nf^5*T^3*h^10*
      W*QL^4*QLd*LLd*LR^2 + 3*nf^5*T^3*h^10*W*QL^4*QLd*LL*LR*LRd + 3/2*nf^5*
      T^3*h^10*W*QL^4*QLd*LL^2*LLd + 3*nf^5*T^3*h^10*W*QL^4*QLd*QR*QRd*LL + 3/
      4*nf^5*T^3*h^10*W*QL^4*QLd^2*QRd^2 + 11/3*nf^5*T^3*h^10*W*QL^4*QLd^2*QR*
      LR + 5/12*nf^5*T^3*h^10*W*QL^4*QLd^4 + 3*nf^5*T^3*h^10*W*QL^5*QRd^2*LL
       + 11/3*nf^5*T^3*h^10*W*QL^5*QR*LL*LR + 11/3*nf^5*T^3*h^10*W*QL^5*QLd*
      QRd*LR + 13/6*nf^5*T^3*h^10*W*QL^5*QLd^2*LL + 35/36*nf^5*T^3*h^10*W*QL^6
      *LR^2 + 25/36*nf^5*T^3*h^10*W*QL^6*LL^2 - 16/3*nf^5*T^3*h^10*W*G*QRd^3*
      LL*LRd^2 - 8*nf^5*T^3*h^10*W*G*QR*QRd*LLd*LR^2*LRd - 8*nf^5*T^3*h^10*W*G
      *QR*QRd*LL*LR*LRd^2 - 8*nf^5*T^3*h^10*W*G*QR*QRd*LL*LLd^2*LR - 8*nf^5*
      T^3*h^10*W*G*QR*QRd*LL^2*LLd*LRd - 16/3*nf^5*T^3*h^10*W*G*QR^3*LLd*LR^2
       - 8*nf^5*T^3*h^10*W*G*QLd*QRd^2*LR*LRd^2 - 8*nf^5*T^3*h^10*W*G*QLd*
      QRd^2*LLd^2*LR - 4*nf^5*T^3*h^10*W*G*QLd*QR*LR^2*LRd^2 - 16*nf^5*T^3*
      h^10*W*G*QLd*QR*LLd^2*LR^2 - 8*nf^5*T^3*h^10*W*G*QLd*QR*LL^2*LRd^2 - 4*
      nf^5*T^3*h^10*W*G*QLd*QR*LL^2*LLd^2 - 4*nf^5*T^3*h^10*W*G*QLd*QR^3*QRd^2
       - 8*nf^5*T^3*h^10*W*G*QLd^2*QRd*LL*LRd^2 - 8*nf^5*T^3*h^10*W*G*QLd^2*
      QRd*LL*LLd^2 - 16/3*nf^5*T^3*h^10*W*G*QLd^3*LLd^2*LR - 16/3*nf^5*T^3*
      h^10*W*G*QLd^3*QR^3 - 4*nf^5*T^3*h^10*W*G*QL*QRd*LR^2*LRd^2 - 8*nf^5*T^3
      *h^10*W*G*QL*QRd*LLd^2*LR^2 - 16*nf^5*T^3*h^10*W*G*QL*QRd*LL^2*LRd^2 - 4
      *nf^5*T^3*h^10*W*G*QL*QRd*LL^2*LLd^2 - 8*nf^5*T^3*h^10*W*G*QL*QR^2*LR^2*
      LRd - 8*nf^5*T^3*h^10*W*G*QL*QR^2*LL^2*LRd - 4*nf^5*T^3*h^10*W*G*QL*QR^2
      *QRd^3 - 8*nf^5*T^3*h^10*W*G*QL*QLd*LLd*LR^2*LRd - 8*nf^5*T^3*h^10*W*G*
      QL*QLd*LL*LR*LRd^2 - 8*nf^5*T^3*h^10*W*G*QL*QLd*LL*LLd^2*LR - 8*nf^5*T^3
      *h^10*W*G*QL*QLd*LL^2*LLd*LRd - 8*nf^5*T^3*h^10*W*G*QL*QLd^2*QR^2*QRd -
      8*nf^5*T^3*h^10*W*G*QL^2*QR*LLd*LR^2 - 8*nf^5*T^3*h^10*W*G*QL^2*QR*LL^2*
      LLd - 8*nf^5*T^3*h^10*W*G*QL^2*QLd*QR*QRd^2 - 4*nf^5*T^3*h^10*W*G*QL^2*
      QLd^3*QR - 16/3*nf^5*T^3*h^10*W*G*QL^3*LL^2*LRd - 16/3*nf^5*T^3*h^10*W*G
      *QL^3*QRd^3 - 4*nf^5*T^3*h^10*W*G*QL^3*QLd^2*QRd - 16/3*nf^5*T^3*h^10*
      W^2*LLd*LR^3*LRd^2 - 26/3*nf^5*T^3*h^10*W^2*LLd^3*LR^3 - 16/3*nf^5*T^3*
      h^10*W^2*LL*LR^2*LRd^3 - 12*nf^5*T^3*h^10*W^2*LL*LLd^2*LR^2*LRd - 12*
      nf^5*T^3*h^10*W^2*LL^2*LLd*LR*LRd^2 - 16/3*nf^5*T^3*h^10*W^2*LL^2*LLd^3*
      LR - 26/3*nf^5*T^3*h^10*W^2*LL^3*LRd^3 - 16/3*nf^5*T^3*h^10*W^2*LL^3*
      LLd^2*LRd + 12*nf^5*T^3*h^10*W^2*QRd^3*LLd*LR*LRd + 26/3*nf^5*T^3*h^10*
      W^2*QRd^3*LL*LRd^2 + 20/3*nf^5*T^3*h^10*W^2*QRd^3*LL*LLd^2 - 12*nf^5*T^3
      *h^10*W^2*QR*QRd*LLd*LR^2*LRd - 12*nf^5*T^3*h^10*W^2*QR*QRd*LL*LR*LRd^2
       - 12*nf^5*T^3*h^10*W^2*QR*QRd*LL*LLd^2*LR - 12*nf^5*T^3*h^10*W^2*QR*QRd
      *LL^2*LLd*LRd + 6*nf^5*T^3*h^10*W^2*QR*QRd^4*LLd + 26/3*nf^5*T^3*h^10*
      W^2*QR^3*LLd*LR^2 + 12*nf^5*T^3*h^10*W^2*QR^3*LL*LR*LRd + 20/3*nf^5*T^3*
      h^10*W^2*QR^3*LL^2*LLd + 6*nf^5*T^3*h^10*W^2*QR^4*QRd*LL - 8*nf^5*T^3*
      h^10*W^2*QLd*QRd^2*LLd^2*LR + 12*nf^5*T^3*h^10*W^2*QLd*QRd^2*LL*LLd*LRd
       - 4*nf^5*T^3*h^10*W^2*QLd*QR*LR^2*LRd^2 - 26*nf^5*T^3*h^10*W^2*QLd*QR*
      LLd^2*LR^2 - 12*nf^5*T^3*h^10*W^2*QLd*QR*LL^2*LRd^2 - 4*nf^5*T^3*h^10*
      W^2*QLd*QR*LL^2*LLd^2 + 12*nf^5*T^3*h^10*W^2*QLd*QR*QRd^3*LRd + 13*nf^5*
      T^3*h^10*W^2*QLd*QR^4*LR + 12*nf^5*T^3*h^10*W^2*QLd^2*QRd*LLd*LR*LRd - 8
      *nf^5*T^3*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 4*nf^5*T^3*h^10*W^2*QLd^2*QR*
      QRd^2*LLd + 20/3*nf^5*T^3*h^10*W^2*QLd^3*LR*LRd^2 + 26/3*nf^5*T^3*h^10*
      W^2*QLd^3*LLd^2*LR + 12*nf^5*T^3*h^10*W^2*QLd^3*LL*LLd*LRd + 12*nf^5*T^3
      *h^10*W^2*QLd^3*QR*QRd*LRd + 13*nf^5*T^3*h^10*W^2*QLd^4*QR*LLd - 4*nf^5*
      T^3*h^10*W^2*QL*QRd*LR^2*LRd^2 - 12*nf^5*T^3*h^10*W^2*QL*QRd*LLd^2*LR^2
       - 26*nf^5*T^3*h^10*W^2*QL*QRd*LL^2*LRd^2 - 4*nf^5*T^3*h^10*W^2*QL*QRd*
      LL^2*LLd^2 + 13*nf^5*T^3*h^10*W^2*QL*QRd^4*LRd + 12*nf^5*T^3*h^10*W^2*QL
      *QR^2*LL*LLd*LR - 8*nf^5*T^3*h^10*W^2*QL*QR^2*LL^2*LRd + 12*nf^5*T^3*
      h^10*W^2*QL*QR^3*QRd*LR - 12*nf^5*T^3*h^10*W^2*QL*QLd*LLd*LR^2*LRd - 12*
      nf^5*T^3*h^10*W^2*QL*QLd*LL*LR*LRd^2 - 12*nf^5*T^3*h^10*W^2*QL*QLd*LL*
      LLd^2*LR - 12*nf^5*T^3*h^10*W^2*QL*QLd*LL^2*LLd*LRd + 12*nf^5*T^3*h^10*
      W^2*QL*QLd*QRd^3*LLd + 12*nf^5*T^3*h^10*W^2*QL*QLd*QR^3*LL + 4*nf^5*T^3*
      h^10*W^2*QL*QLd^2*QRd^2*LRd + 12*nf^5*T^3*h^10*W^2*QL*QLd^3*QRd*LLd + 6*
      nf^5*T^3*h^10*W^2*QL*QLd^4*LRd - 8*nf^5*T^3*h^10*W^2*QL^2*QR*LLd*LR^2 +
      12*nf^5*T^3*h^10*W^2*QL^2*QR*LL*LR*LRd + 4*nf^5*T^3*h^10*W^2*QL^2*QR^2*
      QRd*LL + 4*nf^5*T^3*h^10*W^2*QL^2*QLd*QR^2*LR + 20/3*nf^5*T^3*h^10*W^2*
      QL^3*LR^2*LRd + 12*nf^5*T^3*h^10*W^2*QL^3*LL*LLd*LR + 26/3*nf^5*T^3*h^10
      *W^2*QL^3*LL^2*LRd + 12*nf^5*T^3*h^10*W^2*QL^3*QR*QRd*LR + 12*nf^5*T^3*
      h^10*W^2*QL^3*QLd*QR*LL + 13*nf^5*T^3*h^10*W^2*QL^4*QRd*LL + 6*nf^5*T^3*
      h^10*W^2*QL^4*QLd*LR + 1/3*nf^5*T^3*h^10*B*LR^4*LRd^4 + 3/8*nf^5*T^3*
      h^10*B*LLd^2*LR^4*LRd^2 - 1/3*nf^5*T^3*h^10*B*LLd^4*LR^4 + 2/3*nf^5*T^3*
      h^10*B*LL*LLd*LR^3*LRd^3 - 2/3*nf^5*T^3*h^10*B*LL*LLd^3*LR^3*LRd + 3/8*
      nf^5*T^3*h^10*B*LL^2*LR^2*LRd^4 - 1/2*nf^5*T^3*h^10*B*LL^2*LLd^2*LR^2*
      LRd^2 + 3/8*nf^5*T^3*h^10*B*LL^2*LLd^4*LR^2 - 2/3*nf^5*T^3*h^10*B*LL^3*
      LLd*LR*LRd^3 + 2/3*nf^5*T^3*h^10*B*LL^3*LLd^3*LR*LRd - 1/3*nf^5*T^3*h^10
      *B*LL^4*LRd^4 + 3/8*nf^5*T^3*h^10*B*LL^4*LLd^2*LRd^2 + 1/3*nf^5*T^3*h^10
      *B*LL^4*LLd^4 + 1/9*nf^5*T^3*h^10*B*QRd^3*LR^2*LRd^3 + 7/12*nf^5*T^3*
      h^10*B*QRd^3*LLd^2*LR^2*LRd - 1/3*nf^5*T^3*h^10*B*QRd^3*LL*LLd*LR*LRd^2
       + 5/36*nf^5*T^3*h^10*B*QRd^3*LL^2*LRd^3 + 17/36*nf^5*T^3*h^10*B*QRd^6*
      LRd^2 + 35/72*nf^5*T^3*h^10*B*QRd^6*LLd^2 + 2/3*nf^5*T^3*h^10*B*QR*QRd*
      LR^3*LRd^3 - 1/3*nf^5*T^3*h^10*B*QR*QRd*LLd^2*LR^3*LRd - 1/3*nf^5*T^3*
      h^10*B*QR*QRd*LL*LLd^3*LR^2 - 1/3*nf^5*T^3*h^10*B*QR*QRd*LL^2*LR*LRd^3
       - 1/3*nf^5*T^3*h^10*B*QR*QRd*LL^3*LLd*LRd^2 + 2/3*nf^5*T^3*h^10*B*QR*
      QRd*LL^3*LLd^3 + 3/4*nf^5*T^3*h^10*B*QR*QRd^4*LR*LRd^2 + 7/8*nf^5*T^3*
      h^10*B*QR*QRd^4*LLd^2*LR + 3/2*nf^5*T^3*h^10*B*QR*QRd^4*LL*LLd*LRd - 1/2
      *nf^5*T^3*h^10*B*QR^2*QRd^2*LR^2*LRd^2 - 1/2*nf^5*T^3*h^10*B*QR^2*QRd^2*
      LL^2*LLd^2 + 13/12*nf^5*T^3*h^10*B*QR^2*QRd^5*LRd + 1/9*nf^5*T^3*h^10*B*
      QR^3*LR^3*LRd^2 + 5/36*nf^5*T^3*h^10*B*QR^3*LLd^2*LR^3 - 1/3*nf^5*T^3*
      h^10*B*QR^3*LL*LLd*LR^2*LRd + 7/12*nf^5*T^3*h^10*B*QR^3*LL^2*LR*LRd^2 +
      3/4*nf^5*T^3*h^10*B*QR^4*QRd*LR^2*LRd + 3/2*nf^5*T^3*h^10*B*QR^4*QRd*LL*
      LLd*LR + 7/8*nf^5*T^3*h^10*B*QR^4*QRd*LL^2*LRd + 1/3*nf^5*T^3*h^10*B*
      QR^4*QRd^4 + 13/12*nf^5*T^3*h^10*B*QR^5*QRd^2*LR + 17/36*nf^5*T^3*h^10*B
      *QR^6*LR^2 + 35/72*nf^5*T^3*h^10*B*QR^6*LL^2 + 1/4*nf^5*T^3*h^10*B*QLd*
      QRd^2*LLd*LR^2*LRd^2 - 1/3*nf^5*T^3*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 1/3*
      nf^5*T^3*h^10*B*QLd*QRd^2*LL*LR*LRd^3 + 1/4*nf^5*T^3*h^10*B*QLd*QRd^2*
      LL^2*LLd^3 + 11/6*nf^5*T^3*h^10*B*QLd*QRd^5*LLd*LRd + 1/3*nf^5*T^3*h^10*
      B*QLd*QR*LLd*LR^3*LRd^2 - 2/3*nf^5*T^3*h^10*B*QLd*QR*LLd^3*LR^3 + 1/3*
      nf^5*T^3*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 1/3*nf^5*T^3*h^10*B*QLd*QR*LL^2*
      LLd^3*LR - 2/3*nf^5*T^3*h^10*B*QLd*QR*LL^3*LRd^3 + 1/3*nf^5*T^3*h^10*B*
      QLd*QR*LL^3*LLd^2*LRd + 35/24*nf^5*T^3*h^10*B*QLd*QR^2*QRd^4*LLd + 7/8*
      nf^5*T^3*h^10*B*QLd*QR^4*LLd*LR^2 + 3/2*nf^5*T^3*h^10*B*QLd*QR^4*LL*LR*
      LRd + 3/4*nf^5*T^3*h^10*B*QLd*QR^4*LL^2*LLd + 11/6*nf^5*T^3*h^10*B*QLd*
      QR^5*QRd*LL + 1/4*nf^5*T^3*h^10*B*QLd^2*QRd*LR^2*LRd^3 + 1/3*nf^5*T^3*
      h^10*B*QLd^2*QRd*LL*LLd^3*LR - 1/3*nf^5*T^3*h^10*B*QLd^2*QRd*LL^2*LRd^3
       + 1/4*nf^5*T^3*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd + 3/8*nf^5*T^3*h^10*B*
      QLd^2*QRd^4*LRd^2 - 1/3*nf^5*T^3*h^10*B*QLd^2*QRd^4*LLd^2 + 1/4*nf^5*T^3
      *h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 - 1/2*nf^5*T^3*h^10*B*QLd^2*QR^2*LLd^2*
      LR^2 - 1/2*nf^5*T^3*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 3/4*nf^5*T^3*h^10*B*
      QLd^2*QR^2*QRd^3*LRd + 3/8*nf^5*T^3*h^10*B*QLd^2*QR^4*QRd^2 + 9/8*nf^5*
      T^3*h^10*B*QLd^2*QR^5*LR + 5/36*nf^5*T^3*h^10*B*QLd^3*LLd^3*LR^2 - 1/3*
      nf^5*T^3*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 7/12*nf^5*T^3*h^10*B*QLd^3*LL^2*
      LLd*LRd^2 + 1/9*nf^5*T^3*h^10*B*QLd^3*LL^2*LLd^3 - 2/3*nf^5*T^3*h^10*B*
      QLd^3*QRd^3*LLd*LRd - 1/3*nf^5*T^3*h^10*B*QLd^3*QR^2*QRd^2*LLd - 1/3*
      nf^5*T^3*h^10*B*QLd^4*QRd^2*LRd^2 + 3/8*nf^5*T^3*h^10*B*QLd^4*QRd^2*
      LLd^2 + 3/4*nf^5*T^3*h^10*B*QLd^4*QR*LR*LRd^2 + 7/8*nf^5*T^3*h^10*B*
      QLd^4*QR*LLd^2*LR + 3/2*nf^5*T^3*h^10*B*QLd^4*QR*LL*LLd*LRd + 5/12*nf^5*
      T^3*h^10*B*QLd^4*QR^2*QRd*LRd - 1/3*nf^5*T^3*h^10*B*QLd^4*QR^4 + 11/6*
      nf^5*T^3*h^10*B*QLd^5*QRd*LLd*LRd + 9/8*nf^5*T^3*h^10*B*QLd^5*QR^2*LLd
       + 35/72*nf^5*T^3*h^10*B*QLd^6*LRd^2 + 17/36*nf^5*T^3*h^10*B*QLd^6*LLd^2
       + 1/3*nf^5*T^3*h^10*B*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^5*T^3*h^10*B*QL*
      QRd*LLd^3*LR^3 + 1/3*nf^5*T^3*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 1/3*nf^5*T^3
      *h^10*B*QL*QRd*LL^2*LLd^3*LR - 2/3*nf^5*T^3*h^10*B*QL*QRd*LL^3*LRd^3 + 1/
      3*nf^5*T^3*h^10*B*QL*QRd*LL^3*LLd^2*LRd + 3/2*nf^5*T^3*h^10*B*QL*QRd^4*
      LLd*LR*LRd + 7/8*nf^5*T^3*h^10*B*QL*QRd^4*LL*LRd^2 + 3/4*nf^5*T^3*h^10*B
      *QL*QRd^4*LL*LLd^2 + 11/6*nf^5*T^3*h^10*B*QL*QR*QRd^5*LLd + 1/3*nf^5*T^3
      *h^10*B*QL*QR^2*LLd*LR^3*LRd + 1/4*nf^5*T^3*h^10*B*QL*QR^2*LL*LR^2*LRd^2
       - 1/3*nf^5*T^3*h^10*B*QL*QR^2*LL^3*LRd^2 + 1/4*nf^5*T^3*h^10*B*QL*QR^2*
      LL^3*LLd^2 + 35/24*nf^5*T^3*h^10*B*QL*QR^4*QRd^2*LL + 11/6*nf^5*T^3*h^10
      *B*QL*QR^5*LL*LR + 2/3*nf^5*T^3*h^10*B*QL*QLd*LR^3*LRd^3 - 1/3*nf^5*T^3*
      h^10*B*QL*QLd*LLd^2*LR^3*LRd - 1/3*nf^5*T^3*h^10*B*QL*QLd*LL*LLd^3*LR^2
       - 1/3*nf^5*T^3*h^10*B*QL*QLd*LL^2*LR*LRd^3 - 1/3*nf^5*T^3*h^10*B*QL*QLd
      *LL^3*LLd*LRd^2 + 2/3*nf^5*T^3*h^10*B*QL*QLd*LL^3*LLd^3 + 3/2*nf^5*T^3*
      h^10*B*QL*QLd*QR*QRd^4*LRd + 2/3*nf^5*T^3*h^10*B*QL*QLd*QR^3*QRd^3 + 3/2
      *nf^5*T^3*h^10*B*QL*QLd*QR^4*QRd*LR + 1/4*nf^5*T^3*h^10*B*QL*QLd^2*QRd^2
      *LL*LLd^2 - 1/3*nf^5*T^3*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 5/12*nf^5*T^3*
      h^10*B*QL*QLd^2*QR^4*LL - 1/3*nf^5*T^3*h^10*B*QL*QLd^3*QR*QRd^2*LRd - 2/
      3*nf^5*T^3*h^10*B*QL*QLd^3*QR^3*QRd + 3/2*nf^5*T^3*h^10*B*QL*QLd^4*LLd*
      LR*LRd + 7/8*nf^5*T^3*h^10*B*QL*QLd^4*LL*LRd^2 + 3/4*nf^5*T^3*h^10*B*QL*
      QLd^4*LL*LLd^2 + 3/2*nf^5*T^3*h^10*B*QL*QLd^4*QR*QRd*LLd + 11/6*nf^5*T^3
      *h^10*B*QL*QLd^5*QR*LRd - 1/2*nf^5*T^3*h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 1/
      2*nf^5*T^3*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 9/8*nf^5*T^3*h^10*B*QL^2*QRd^5
      *LRd + 1/4*nf^5*T^3*h^10*B*QL^2*QR*LR^3*LRd^2 - 1/3*nf^5*T^3*h^10*B*QL^2
      *QR*LLd^2*LR^3 + 1/4*nf^5*T^3*h^10*B*QL^2*QR*LL^2*LLd^2*LR + 1/3*nf^5*
      T^3*h^10*B*QL^2*QR*LL^3*LLd*LRd + 1/4*nf^5*T^3*h^10*B*QL^2*QR^2*QRd*LR^2
      *LRd + 3/8*nf^5*T^3*h^10*B*QL^2*QR^2*QRd^4 + 3/4*nf^5*T^3*h^10*B*QL^2*
      QR^3*QRd^2*LR + 3/8*nf^5*T^3*h^10*B*QL^2*QR^4*LR^2 - 1/3*nf^5*T^3*h^10*B
      *QL^2*QR^4*LL^2 + 5/12*nf^5*T^3*h^10*B*QL^2*QLd*QRd^4*LLd + 1/4*nf^5*T^3
      *h^10*B*QL^2*QLd*QR^2*LL^2*LLd - 1/3*nf^5*T^3*h^10*B*QL^2*QLd*QR^3*QRd*
      LL - 1/2*nf^5*T^3*h^10*B*QL^2*QLd^2*LR^2*LRd^2 - 1/2*nf^5*T^3*h^10*B*
      QL^2*QLd^2*LL^2*LLd^2 - 1/3*nf^5*T^3*h^10*B*QL^2*QLd^2*QRd^3*LRd - 1/2*
      nf^5*T^3*h^10*B*QL^2*QLd^2*QR^2*QRd^2 - 1/3*nf^5*T^3*h^10*B*QL^2*QLd^2*
      QR^3*LR + 3/4*nf^5*T^3*h^10*B*QL^2*QLd^3*QRd^2*LLd + 35/24*nf^5*T^3*h^10
      *B*QL^2*QLd^4*QRd*LRd + 3/8*nf^5*T^3*h^10*B*QL^2*QLd^4*QR^2 + 13/12*nf^5
      *T^3*h^10*B*QL^2*QLd^5*LLd + 7/12*nf^5*T^3*h^10*B*QL^3*LL*LLd^2*LR^2 - 1/
      3*nf^5*T^3*h^10*B*QL^3*LL^2*LLd*LR*LRd + 5/36*nf^5*T^3*h^10*B*QL^3*LL^3*
      LRd^2 + 1/9*nf^5*T^3*h^10*B*QL^3*LL^3*LLd^2 - 1/3*nf^5*T^3*h^10*B*QL^3*
      QR^2*QRd^2*LL - 2/3*nf^5*T^3*h^10*B*QL^3*QR^3*LL*LR - 2/3*nf^5*T^3*h^10*
      B*QL^3*QLd*QR*QRd^3 - 1/3*nf^5*T^3*h^10*B*QL^3*QLd*QR^2*QRd*LR + 3/4*
      nf^5*T^3*h^10*B*QL^3*QLd^2*QR^2*LL + 2/3*nf^5*T^3*h^10*B*QL^3*QLd^3*QR*
      QRd + 3/4*nf^5*T^3*h^10*B*QL^4*QRd*LR^2*LRd + 3/2*nf^5*T^3*h^10*B*QL^4*
      QRd*LL*LLd*LR + 7/8*nf^5*T^3*h^10*B*QL^4*QRd*LL^2*LRd - 1/3*nf^5*T^3*
      h^10*B*QL^4*QRd^4 + 5/12*nf^5*T^3*h^10*B*QL^4*QR*QRd^2*LR - 1/3*nf^5*T^3
      *h^10*B*QL^4*QR^2*LR^2 + 3/8*nf^5*T^3*h^10*B*QL^4*QR^2*LL^2 + 7/8*nf^5*
      T^3*h^10*B*QL^4*QLd*LLd*LR^2 + 3/2*nf^5*T^3*h^10*B*QL^4*QLd*LL*LR*LRd +
      3/4*nf^5*T^3*h^10*B*QL^4*QLd*LL^2*LLd + 3/2*nf^5*T^3*h^10*B*QL^4*QLd*QR*
      QRd*LL + 3/8*nf^5*T^3*h^10*B*QL^4*QLd^2*QRd^2 + 35/24*nf^5*T^3*h^10*B*
      QL^4*QLd^2*QR*LR + 1/3*nf^5*T^3*h^10*B*QL^4*QLd^4 + 9/8*nf^5*T^3*h^10*B*
      QL^5*QRd^2*LL + 11/6*nf^5*T^3*h^10*B*QL^5*QR*LL*LR + 11/6*nf^5*T^3*h^10*
      B*QL^5*QLd*QRd*LR + 13/12*nf^5*T^3*h^10*B*QL^5*QLd^2*LL + 35/72*nf^5*T^3
      *h^10*B*QL^6*LR^2 + 17/36*nf^5*T^3*h^10*B*QL^6*LL^2 - 4/3*nf^5*T^3*h^10*
      B*G*QRd^3*LL*LRd^2 - 2*nf^5*T^3*h^10*B*G*QR*QRd*LLd*LR^2*LRd - 2*nf^5*
      T^3*h^10*B*G*QR*QRd*LL*LR*LRd^2 - 2*nf^5*T^3*h^10*B*G*QR*QRd*LL*LLd^2*LR
       - 2*nf^5*T^3*h^10*B*G*QR*QRd*LL^2*LLd*LRd - 4/3*nf^5*T^3*h^10*B*G*QR^3*
      LLd*LR^2 - 2*nf^5*T^3*h^10*B*G*QLd*QRd^2*LR*LRd^2 - 2*nf^5*T^3*h^10*B*G*
      QLd*QRd^2*LLd^2*LR - nf^5*T^3*h^10*B*G*QLd*QR*LR^2*LRd^2 - 4*nf^5*T^3*
      h^10*B*G*QLd*QR*LLd^2*LR^2 - 2*nf^5*T^3*h^10*B*G*QLd*QR*LL^2*LRd^2 -
      nf^5*T^3*h^10*B*G*QLd*QR*LL^2*LLd^2 - nf^5*T^3*h^10*B*G*QLd*QR^3*QRd^2
       - 2*nf^5*T^3*h^10*B*G*QLd^2*QRd*LL*LRd^2 - 2*nf^5*T^3*h^10*B*G*QLd^2*
      QRd*LL*LLd^2 - 4/3*nf^5*T^3*h^10*B*G*QLd^3*LLd^2*LR - 4/3*nf^5*T^3*h^10*
      B*G*QLd^3*QR^3 - nf^5*T^3*h^10*B*G*QL*QRd*LR^2*LRd^2 - 2*nf^5*T^3*h^10*B
      *G*QL*QRd*LLd^2*LR^2 - 4*nf^5*T^3*h^10*B*G*QL*QRd*LL^2*LRd^2 - nf^5*T^3*
      h^10*B*G*QL*QRd*LL^2*LLd^2 - 2*nf^5*T^3*h^10*B*G*QL*QR^2*LR^2*LRd - 2*
      nf^5*T^3*h^10*B*G*QL*QR^2*LL^2*LRd - nf^5*T^3*h^10*B*G*QL*QR^2*QRd^3 - 2
      *nf^5*T^3*h^10*B*G*QL*QLd*LLd*LR^2*LRd - 2*nf^5*T^3*h^10*B*G*QL*QLd*LL*
      LR*LRd^2 - 2*nf^5*T^3*h^10*B*G*QL*QLd*LL*LLd^2*LR - 2*nf^5*T^3*h^10*B*G*
      QL*QLd*LL^2*LLd*LRd - 2*nf^5*T^3*h^10*B*G*QL*QLd^2*QR^2*QRd - 2*nf^5*T^3
      *h^10*B*G*QL^2*QR*LLd*LR^2 - 2*nf^5*T^3*h^10*B*G*QL^2*QR*LL^2*LLd - 2*
      nf^5*T^3*h^10*B*G*QL^2*QLd*QR*QRd^2 - nf^5*T^3*h^10*B*G*QL^2*QLd^3*QR -
      4/3*nf^5*T^3*h^10*B*G*QL^3*LL^2*LRd - 4/3*nf^5*T^3*h^10*B*G*QL^3*QRd^3
       - nf^5*T^3*h^10*B*G*QL^3*QLd^2*QRd - 4*nf^5*T^3*h^10*B*W*LLd*LR^3*LRd^2
       - 16/3*nf^5*T^3*h^10*B*W*LLd^3*LR^3 - 4*nf^5*T^3*h^10*B*W*LL*LR^2*LRd^3
       - 8*nf^5*T^3*h^10*B*W*LL*LLd^2*LR^2*LRd - 8*nf^5*T^3*h^10*B*W*LL^2*LLd*
      LR*LRd^2 - 4*nf^5*T^3*h^10*B*W*LL^2*LLd^3*LR - 16/3*nf^5*T^3*h^10*B*W*
      LL^3*LRd^3 - 4*nf^5*T^3*h^10*B*W*LL^3*LLd^2*LRd + 8*nf^5*T^3*h^10*B*W*
      QRd^3*LLd*LR*LRd + 16/3*nf^5*T^3*h^10*B*W*QRd^3*LL*LRd^2 + 4*nf^5*T^3*
      h^10*B*W*QRd^3*LL*LLd^2 - 8*nf^5*T^3*h^10*B*W*QR*QRd*LLd*LR^2*LRd - 8*
      nf^5*T^3*h^10*B*W*QR*QRd*LL*LR*LRd^2 - 8*nf^5*T^3*h^10*B*W*QR*QRd*LL*
      LLd^2*LR - 8*nf^5*T^3*h^10*B*W*QR*QRd*LL^2*LLd*LRd + 4*nf^5*T^3*h^10*B*W
      *QR*QRd^4*LLd + 16/3*nf^5*T^3*h^10*B*W*QR^3*LLd*LR^2 + 8*nf^5*T^3*h^10*B
      *W*QR^3*LL*LR*LRd + 4*nf^5*T^3*h^10*B*W*QR^3*LL^2*LLd + 4*nf^5*T^3*h^10*
      B*W*QR^4*QRd*LL - 4*nf^5*T^3*h^10*B*W*QLd*QRd^2*LLd^2*LR + 8*nf^5*T^3*
      h^10*B*W*QLd*QRd^2*LL*LLd*LRd - 4*nf^5*T^3*h^10*B*W*QLd*QR*LR^2*LRd^2 -
      16*nf^5*T^3*h^10*B*W*QLd*QR*LLd^2*LR^2 - 8*nf^5*T^3*h^10*B*W*QLd*QR*LL^2
      *LRd^2 - 4*nf^5*T^3*h^10*B*W*QLd*QR*LL^2*LLd^2 + 8*nf^5*T^3*h^10*B*W*QLd
      *QR*QRd^3*LRd + 8*nf^5*T^3*h^10*B*W*QLd*QR^4*LR + 8*nf^5*T^3*h^10*B*W*
      QLd^2*QRd*LLd*LR*LRd - 4*nf^5*T^3*h^10*B*W*QLd^2*QRd*LL*LRd^2 + 4*nf^5*
      T^3*h^10*B*W*QLd^2*QR*QRd^2*LLd + 4*nf^5*T^3*h^10*B*W*QLd^3*LR*LRd^2 +
      16/3*nf^5*T^3*h^10*B*W*QLd^3*LLd^2*LR + 8*nf^5*T^3*h^10*B*W*QLd^3*LL*LLd
      *LRd + 8*nf^5*T^3*h^10*B*W*QLd^3*QR*QRd*LRd + 8*nf^5*T^3*h^10*B*W*QLd^4*
      QR*LLd - 4*nf^5*T^3*h^10*B*W*QL*QRd*LR^2*LRd^2 - 8*nf^5*T^3*h^10*B*W*QL*
      QRd*LLd^2*LR^2 - 16*nf^5*T^3*h^10*B*W*QL*QRd*LL^2*LRd^2 - 4*nf^5*T^3*
      h^10*B*W*QL*QRd*LL^2*LLd^2 + 8*nf^5*T^3*h^10*B*W*QL*QRd^4*LRd + 8*nf^5*
      T^3*h^10*B*W*QL*QR^2*LL*LLd*LR - 4*nf^5*T^3*h^10*B*W*QL*QR^2*LL^2*LRd +
      8*nf^5*T^3*h^10*B*W*QL*QR^3*QRd*LR - 8*nf^5*T^3*h^10*B*W*QL*QLd*LLd*LR^2
      *LRd - 8*nf^5*T^3*h^10*B*W*QL*QLd*LL*LR*LRd^2 - 8*nf^5*T^3*h^10*B*W*QL*
      QLd*LL*LLd^2*LR - 8*nf^5*T^3*h^10*B*W*QL*QLd*LL^2*LLd*LRd + 8*nf^5*T^3*
      h^10*B*W*QL*QLd*QRd^3*LLd + 8*nf^5*T^3*h^10*B*W*QL*QLd*QR^3*LL + 4*nf^5*
      T^3*h^10*B*W*QL*QLd^2*QRd^2*LRd + 8*nf^5*T^3*h^10*B*W*QL*QLd^3*QRd*LLd
       + 4*nf^5*T^3*h^10*B*W*QL*QLd^4*LRd - 4*nf^5*T^3*h^10*B*W*QL^2*QR*LLd*
      LR^2 + 8*nf^5*T^3*h^10*B*W*QL^2*QR*LL*LR*LRd + 4*nf^5*T^3*h^10*B*W*QL^2*
      QR^2*QRd*LL + 4*nf^5*T^3*h^10*B*W*QL^2*QLd*QR^2*LR + 4*nf^5*T^3*h^10*B*W
      *QL^3*LR^2*LRd + 8*nf^5*T^3*h^10*B*W*QL^3*LL*LLd*LR + 16/3*nf^5*T^3*h^10
      *B*W*QL^3*LL^2*LRd + 8*nf^5*T^3*h^10*B*W*QL^3*QR*QRd*LR + 8*nf^5*T^3*
      h^10*B*W*QL^3*QLd*QR*LL + 8*nf^5*T^3*h^10*B*W*QL^4*QRd*LL + 4*nf^5*T^3*
      h^10*B*W*QL^4*QLd*LR - 1/3*nf^5*T^3*h^10*B^2*LLd*LR^3*LRd^2 - 5/6*nf^5*
      T^3*h^10*B^2*LLd^3*LR^3 - 1/3*nf^5*T^3*h^10*B^2*LL*LR^2*LRd^3 - nf^5*T^3
      *h^10*B^2*LL*LLd^2*LR^2*LRd - nf^5*T^3*h^10*B^2*LL^2*LLd*LR*LRd^2 - 1/3*
      nf^5*T^3*h^10*B^2*LL^2*LLd^3*LR - 5/6*nf^5*T^3*h^10*B^2*LL^3*LRd^3 - 1/3
      *nf^5*T^3*h^10*B^2*LL^3*LLd^2*LRd + nf^5*T^3*h^10*B^2*QRd^3*LLd*LR*LRd
       + 5/6*nf^5*T^3*h^10*B^2*QRd^3*LL*LRd^2 + 2/3*nf^5*T^3*h^10*B^2*QRd^3*LL
      *LLd^2 - nf^5*T^3*h^10*B^2*QR*QRd*LLd*LR^2*LRd - nf^5*T^3*h^10*B^2*QR*
      QRd*LL*LR*LRd^2 - nf^5*T^3*h^10*B^2*QR*QRd*LL*LLd^2*LR - nf^5*T^3*h^10*
      B^2*QR*QRd*LL^2*LLd*LRd + 1/2*nf^5*T^3*h^10*B^2*QR*QRd^4*LLd + 5/6*nf^5*
      T^3*h^10*B^2*QR^3*LLd*LR^2 + nf^5*T^3*h^10*B^2*QR^3*LL*LR*LRd + 2/3*nf^5
      *T^3*h^10*B^2*QR^3*LL^2*LLd + 1/2*nf^5*T^3*h^10*B^2*QR^4*QRd*LL - nf^5*
      T^3*h^10*B^2*QLd*QRd^2*LLd^2*LR + nf^5*T^3*h^10*B^2*QLd*QRd^2*LL*LLd*LRd
       - 5/2*nf^5*T^3*h^10*B^2*QLd*QR*LLd^2*LR^2 - nf^5*T^3*h^10*B^2*QLd*QR*
      LL^2*LRd^2 + nf^5*T^3*h^10*B^2*QLd*QR*QRd^3*LRd + 5/4*nf^5*T^3*h^10*B^2*
      QLd*QR^4*LR + nf^5*T^3*h^10*B^2*QLd^2*QRd*LLd*LR*LRd - nf^5*T^3*h^10*B^2
      *QLd^2*QRd*LL*LRd^2 + 2/3*nf^5*T^3*h^10*B^2*QLd^3*LR*LRd^2 + 5/6*nf^5*
      T^3*h^10*B^2*QLd^3*LLd^2*LR + nf^5*T^3*h^10*B^2*QLd^3*LL*LLd*LRd + nf^5*
      T^3*h^10*B^2*QLd^3*QR*QRd*LRd + 5/4*nf^5*T^3*h^10*B^2*QLd^4*QR*LLd -
      nf^5*T^3*h^10*B^2*QL*QRd*LLd^2*LR^2 - 5/2*nf^5*T^3*h^10*B^2*QL*QRd*LL^2*
      LRd^2 + 5/4*nf^5*T^3*h^10*B^2*QL*QRd^4*LRd + nf^5*T^3*h^10*B^2*QL*QR^2*
      LL*LLd*LR - nf^5*T^3*h^10*B^2*QL*QR^2*LL^2*LRd + nf^5*T^3*h^10*B^2*QL*
      QR^3*QRd*LR - nf^5*T^3*h^10*B^2*QL*QLd*LLd*LR^2*LRd - nf^5*T^3*h^10*B^2*
      QL*QLd*LL*LR*LRd^2 - nf^5*T^3*h^10*B^2*QL*QLd*LL*LLd^2*LR - nf^5*T^3*
      h^10*B^2*QL*QLd*LL^2*LLd*LRd + nf^5*T^3*h^10*B^2*QL*QLd*QRd^3*LLd + nf^5
      *T^3*h^10*B^2*QL*QLd*QR^3*LL + nf^5*T^3*h^10*B^2*QL*QLd^3*QRd*LLd + 1/2*
      nf^5*T^3*h^10*B^2*QL*QLd^4*LRd - nf^5*T^3*h^10*B^2*QL^2*QR*LLd*LR^2 +
      nf^5*T^3*h^10*B^2*QL^2*QR*LL*LR*LRd + 2/3*nf^5*T^3*h^10*B^2*QL^3*LR^2*
      LRd + nf^5*T^3*h^10*B^2*QL^3*LL*LLd*LR + 5/6*nf^5*T^3*h^10*B^2*QL^3*LL^2
      *LRd + nf^5*T^3*h^10*B^2*QL^3*QR*QRd*LR + nf^5*T^3*h^10*B^2*QL^3*QLd*QR*
      LL + 5/4*nf^5*T^3*h^10*B^2*QL^4*QRd*LL + 1/2*nf^5*T^3*h^10*B^2*QL^4*QLd*
      LR + 31/24*nf^5*T^3*h^10*p^2*LR^4*LRd^4 + 11/24*nf^5*T^3*h^10*p^2*LLd^2*
      LR^4*LRd^2 - 1/24*nf^5*T^3*h^10*p^2*LLd^4*LR^4 - 2/3*nf^5*T^3*h^10*p^2*
      LL*LLd*LR^3*LRd^3 + 11/24*nf^5*T^3*h^10*p^2*LL^2*LR^2*LRd^4 + 7/4*nf^5*
      T^3*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 11/24*nf^5*T^3*h^10*p^2*LL^2*LLd^4*
      LR^2 - 2/3*nf^5*T^3*h^10*p^2*LL^3*LLd^3*LR*LRd - 1/24*nf^5*T^3*h^10*p^2*
      LL^4*LRd^4 + 11/24*nf^5*T^3*h^10*p^2*LL^4*LLd^2*LRd^2 + 31/24*nf^5*T^3*
      h^10*p^2*LL^4*LLd^4 - 23/72*nf^5*T^3*h^10*p^2*QRd^3*LR^2*LRd^3 - 29/24*
      nf^5*T^3*h^10*p^2*QRd^3*LLd^2*LR^2*LRd - 13/18*nf^5*T^3*h^10*p^2*QRd^3*
      LL^2*LRd^3 - 13/24*nf^5*T^3*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 131/72*nf^5*
      T^3*h^10*p^2*QRd^6*LRd^2 + 203/144*nf^5*T^3*h^10*p^2*QRd^6*LLd^2 - 2/3*
      nf^5*T^3*h^10*p^2*QR*QRd*LR^3*LRd^3 - 2/3*nf^5*T^3*h^10*p^2*QR*QRd*LL^3*
      LLd^3 + 45/16*nf^5*T^3*h^10*p^2*QR*QRd^4*LR*LRd^2 + 107/16*nf^5*T^3*h^10
      *p^2*QR*QRd^4*LLd^2*LR + 21/4*nf^5*T^3*h^10*p^2*QR*QRd^4*LL*LLd*LRd + 7/
      4*nf^5*T^3*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 1/4*nf^5*T^3*h^10*p^2*QR^2*
      QRd^2*LLd^2*LR^2 - 1/4*nf^5*T^3*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 7/4*
      nf^5*T^3*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 103/48*nf^5*T^3*h^10*p^2*QR^2*
      QRd^5*LRd - 23/72*nf^5*T^3*h^10*p^2*QR^3*LR^3*LRd^2 - 13/18*nf^5*T^3*
      h^10*p^2*QR^3*LLd^2*LR^3 - 29/24*nf^5*T^3*h^10*p^2*QR^3*LL^2*LR*LRd^2 -
      13/24*nf^5*T^3*h^10*p^2*QR^3*LL^2*LLd^2*LR + 45/16*nf^5*T^3*h^10*p^2*
      QR^4*QRd*LR^2*LRd + 21/4*nf^5*T^3*h^10*p^2*QR^4*QRd*LL*LLd*LR + 107/16*
      nf^5*T^3*h^10*p^2*QR^4*QRd*LL^2*LRd + 31/24*nf^5*T^3*h^10*p^2*QR^4*QRd^4
       + 103/48*nf^5*T^3*h^10*p^2*QR^5*QRd^2*LR + 131/72*nf^5*T^3*h^10*p^2*
      QR^6*LR^2 + 203/144*nf^5*T^3*h^10*p^2*QR^6*LL^2 - 7/8*nf^5*T^3*h^10*p^2*
      QLd*QRd^2*LLd*LR^2*LRd^2 + 19/24*nf^5*T^3*h^10*p^2*QLd*QRd^2*LLd^3*LR^2
       + 3/8*nf^5*T^3*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 7/8*nf^5*T^3*h^10*
      p^2*QLd*QRd^2*LL^2*LLd^3 + 21/4*nf^5*T^3*h^10*p^2*QLd*QRd^5*LLd*LRd - 4/
      3*nf^5*T^3*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 - 4/3*nf^5*T^3*h^10*p^2*QLd*QR
      *LLd^3*LR^3 - 1/3*nf^5*T^3*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 - 4/3*nf^5*T^3*
      h^10*p^2*QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*T^3*h^10*p^2*QLd*QR*LL^3*LLd^2*
      LRd + 263/48*nf^5*T^3*h^10*p^2*QLd*QR^2*QRd^4*LLd + 2*nf^5*T^3*h^10*p^2*
      QLd*QR^4*LLd*LR^2 + 21/4*nf^5*T^3*h^10*p^2*QLd*QR^4*LL*LR*LRd + 43/16*
      nf^5*T^3*h^10*p^2*QLd*QR^4*LL^2*LLd + 21/4*nf^5*T^3*h^10*p^2*QLd*QR^5*
      QRd*LL - 7/8*nf^5*T^3*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 3/8*nf^5*T^3*h^10*
      p^2*QLd^2*QRd*LLd^2*LR^2*LRd + 19/24*nf^5*T^3*h^10*p^2*QLd^2*QRd*LL^2*
      LRd^3 - 7/8*nf^5*T^3*h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd + 83/48*nf^5*T^3*
      h^10*p^2*QLd^2*QRd^4*LRd^2 + 125/24*nf^5*T^3*h^10*p^2*QLd^2*QRd^4*LLd^2
       - 7/8*nf^5*T^3*h^10*p^2*QLd^2*QR*QRd^2*LR*LRd^2 + 1/8*nf^5*T^3*h^10*p^2
      *QLd^2*QR*QRd^2*LLd^2*LR - 1/2*nf^5*T^3*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2
       + nf^5*T^3*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 7/4*nf^5*T^3*h^10*p^2*QLd^2
      *QR^2*LL^2*LRd^2 - 1/2*nf^5*T^3*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 - 21/8*
      nf^5*T^3*h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 11/24*nf^5*T^3*h^10*p^2*QLd^2*
      QR^4*QRd^2 + 3/2*nf^5*T^3*h^10*p^2*QLd^2*QR^5*LR - 13/24*nf^5*T^3*h^10*
      p^2*QLd^3*LLd*LR^2*LRd^2 - 13/18*nf^5*T^3*h^10*p^2*QLd^3*LLd^3*LR^2 - 29/
      24*nf^5*T^3*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 - 23/72*nf^5*T^3*h^10*p^2*
      QLd^3*LL^2*LLd^3 + 2/3*nf^5*T^3*h^10*p^2*QLd^3*QRd^3*LLd*LRd + 25/24*
      nf^5*T^3*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 125/24*nf^5*T^3*h^10*p^2*QLd^4*
      QRd^2*LRd^2 + 83/48*nf^5*T^3*h^10*p^2*QLd^4*QRd^2*LLd^2 + 43/16*nf^5*T^3
      *h^10*p^2*QLd^4*QR*LR*LRd^2 + 2*nf^5*T^3*h^10*p^2*QLd^4*QR*LLd^2*LR + 21/
      4*nf^5*T^3*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 51/16*nf^5*T^3*h^10*p^2*QLd^4*
      QR^2*QRd*LRd - 1/24*nf^5*T^3*h^10*p^2*QLd^4*QR^4 + 21/4*nf^5*T^3*h^10*
      p^2*QLd^5*QRd*LLd*LRd + 3/2*nf^5*T^3*h^10*p^2*QLd^5*QR^2*LLd + 203/144*
      nf^5*T^3*h^10*p^2*QLd^6*LRd^2 + 131/72*nf^5*T^3*h^10*p^2*QLd^6*LLd^2 - 1/
      3*nf^5*T^3*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 - 4/3*nf^5*T^3*h^10*p^2*QL*QRd
      *LL*LR^2*LRd^3 - 1/3*nf^5*T^3*h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 4/3*nf^5*
      T^3*h^10*p^2*QL*QRd*LL^3*LRd^3 - 4/3*nf^5*T^3*h^10*p^2*QL*QRd*LL^3*LLd^2
      *LRd + 21/4*nf^5*T^3*h^10*p^2*QL*QRd^4*LLd*LR*LRd + 2*nf^5*T^3*h^10*p^2*
      QL*QRd^4*LL*LRd^2 + 43/16*nf^5*T^3*h^10*p^2*QL*QRd^4*LL*LLd^2 + 21/4*
      nf^5*T^3*h^10*p^2*QL*QR*QRd^5*LLd - 7/8*nf^5*T^3*h^10*p^2*QL*QR^2*LL*
      LR^2*LRd^2 + 3/8*nf^5*T^3*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 + 19/24*nf^5*
      T^3*h^10*p^2*QL*QR^2*LL^3*LRd^2 - 7/8*nf^5*T^3*h^10*p^2*QL*QR^2*LL^3*
      LLd^2 + 263/48*nf^5*T^3*h^10*p^2*QL*QR^4*QRd^2*LL + 21/4*nf^5*T^3*h^10*
      p^2*QL*QR^5*LL*LR - 2/3*nf^5*T^3*h^10*p^2*QL*QLd*LR^3*LRd^3 - 2/3*nf^5*
      T^3*h^10*p^2*QL*QLd*LL^3*LLd^3 + 21/4*nf^5*T^3*h^10*p^2*QL*QLd*QR*QRd^4*
      LRd - 2/3*nf^5*T^3*h^10*p^2*QL*QLd*QR^3*QRd^3 + 21/4*nf^5*T^3*h^10*p^2*
      QL*QLd*QR^4*QRd*LR + 1/8*nf^5*T^3*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 7/8
      *nf^5*T^3*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 + 1/3*nf^5*T^3*h^10*p^2*QL*
      QLd^2*QR*QRd^3*LLd + 51/16*nf^5*T^3*h^10*p^2*QL*QLd^2*QR^4*LL + 1/3*nf^5
      *T^3*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd + 21/4*nf^5*T^3*h^10*p^2*QL*QLd^4*
      LLd*LR*LRd + 107/16*nf^5*T^3*h^10*p^2*QL*QLd^4*LL*LRd^2 + 45/16*nf^5*T^3
      *h^10*p^2*QL*QLd^4*LL*LLd^2 + 21/4*nf^5*T^3*h^10*p^2*QL*QLd^4*QR*QRd*LLd
       + 21/4*nf^5*T^3*h^10*p^2*QL*QLd^5*QR*LRd - 1/2*nf^5*T^3*h^10*p^2*QL^2*
      QRd^2*LR^2*LRd^2 + 7/4*nf^5*T^3*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + nf^5*
      T^3*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 - 1/2*nf^5*T^3*h^10*p^2*QL^2*QRd^2*
      LL^2*LLd^2 + 3/2*nf^5*T^3*h^10*p^2*QL^2*QRd^5*LRd - 7/8*nf^5*T^3*h^10*
      p^2*QL^2*QR*LR^3*LRd^2 + 19/24*nf^5*T^3*h^10*p^2*QL^2*QR*LLd^2*LR^3 + 3/
      8*nf^5*T^3*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 - 7/8*nf^5*T^3*h^10*p^2*QL^2*
      QR*LL^2*LLd^2*LR - 7/8*nf^5*T^3*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd + 1/8*
      nf^5*T^3*h^10*p^2*QL^2*QR^2*QRd*LL^2*LRd + 11/24*nf^5*T^3*h^10*p^2*QL^2*
      QR^2*QRd^4 - 21/8*nf^5*T^3*h^10*p^2*QL^2*QR^3*QRd^2*LR + 83/48*nf^5*T^3*
      h^10*p^2*QL^2*QR^4*LR^2 + 125/24*nf^5*T^3*h^10*p^2*QL^2*QR^4*LL^2 + 51/
      16*nf^5*T^3*h^10*p^2*QL^2*QLd*QRd^4*LLd + 1/8*nf^5*T^3*h^10*p^2*QL^2*QLd
      *QR^2*LLd*LR^2 - 7/8*nf^5*T^3*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 1/3*nf^5
      *T^3*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 7/4*nf^5*T^3*h^10*p^2*QL^2*QLd^2*
      LR^2*LRd^2 - 1/4*nf^5*T^3*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 - 1/4*nf^5*T^3*
      h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 7/4*nf^5*T^3*h^10*p^2*QL^2*QLd^2*LL^2*
      LLd^2 + 25/24*nf^5*T^3*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 7/4*nf^5*T^3*h^10
      *p^2*QL^2*QLd^2*QR^2*QRd^2 + 25/24*nf^5*T^3*h^10*p^2*QL^2*QLd^2*QR^3*LR
       - 21/8*nf^5*T^3*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 263/48*nf^5*T^3*h^10*
      p^2*QL^2*QLd^4*QRd*LRd + 11/24*nf^5*T^3*h^10*p^2*QL^2*QLd^4*QR^2 + 103/
      48*nf^5*T^3*h^10*p^2*QL^2*QLd^5*LLd - 13/24*nf^5*T^3*h^10*p^2*QL^3*LL*
      LR^2*LRd^2 - 29/24*nf^5*T^3*h^10*p^2*QL^3*LL*LLd^2*LR^2 - 13/18*nf^5*T^3
      *h^10*p^2*QL^3*LL^3*LRd^2 - 23/72*nf^5*T^3*h^10*p^2*QL^3*LL^3*LLd^2 + 25/
      24*nf^5*T^3*h^10*p^2*QL^3*QR^2*QRd^2*LL + 2/3*nf^5*T^3*h^10*p^2*QL^3*
      QR^3*LL*LR + 1/3*nf^5*T^3*h^10*p^2*QL^3*QLd*QR^2*QRd*LR - 21/8*nf^5*T^3*
      h^10*p^2*QL^3*QLd^2*QR^2*LL - 2/3*nf^5*T^3*h^10*p^2*QL^3*QLd^3*QR*QRd +
      43/16*nf^5*T^3*h^10*p^2*QL^4*QRd*LR^2*LRd + 21/4*nf^5*T^3*h^10*p^2*QL^4*
      QRd*LL*LLd*LR + 2*nf^5*T^3*h^10*p^2*QL^4*QRd*LL^2*LRd - 1/24*nf^5*T^3*
      h^10*p^2*QL^4*QRd^4 + 51/16*nf^5*T^3*h^10*p^2*QL^4*QR*QRd^2*LR + 125/24*
      nf^5*T^3*h^10*p^2*QL^4*QR^2*LR^2 + 83/48*nf^5*T^3*h^10*p^2*QL^4*QR^2*
      LL^2 + 107/16*nf^5*T^3*h^10*p^2*QL^4*QLd*LLd*LR^2 + 21/4*nf^5*T^3*h^10*
      p^2*QL^4*QLd*LL*LR*LRd + 45/16*nf^5*T^3*h^10*p^2*QL^4*QLd*LL^2*LLd + 21/
      4*nf^5*T^3*h^10*p^2*QL^4*QLd*QR*QRd*LL + 11/24*nf^5*T^3*h^10*p^2*QL^4*
      QLd^2*QRd^2 + 263/48*nf^5*T^3*h^10*p^2*QL^4*QLd^2*QR*LR + 31/24*nf^5*T^3
      *h^10*p^2*QL^4*QLd^4 + 3/2*nf^5*T^3*h^10*p^2*QL^5*QRd^2*LL + 21/4*nf^5*
      T^3*h^10*p^2*QL^5*QR*LL*LR + 21/4*nf^5*T^3*h^10*p^2*QL^5*QLd*QRd*LR +
      103/48*nf^5*T^3*h^10*p^2*QL^5*QLd^2*LL + 203/144*nf^5*T^3*h^10*p^2*QL^6*
      LR^2 + 131/72*nf^5*T^3*h^10*p^2*QL^6*LL^2 - 34/3*nf^5*T^3*h^10*p^2*G*
      QRd^3*LL*LRd^2 - 15/2*nf^5*T^3*h^10*p^2*G*QRd^3*LL*LLd^2 - 49/2*nf^5*T^3
      *h^10*p^2*G*QR*QRd*LLd*LR^2*LRd - 49/2*nf^5*T^3*h^10*p^2*G*QR*QRd*LL*LR*
      LRd^2 - 49/2*nf^5*T^3*h^10*p^2*G*QR*QRd*LL*LLd^2*LR - 49/2*nf^5*T^3*h^10
      *p^2*G*QR*QRd*LL^2*LLd*LRd - 34/3*nf^5*T^3*h^10*p^2*G*QR^3*LLd*LR^2 - 15/
      2*nf^5*T^3*h^10*p^2*G*QR^3*LL^2*LLd - 49/2*nf^5*T^3*h^10*p^2*G*QLd*QRd^2
      *LR*LRd^2 - 49/2*nf^5*T^3*h^10*p^2*G*QLd*QRd^2*LLd^2*LR - 47/2*nf^5*T^3*
      h^10*p^2*G*QLd*QR*LR^2*LRd^2 - 34*nf^5*T^3*h^10*p^2*G*QLd*QR*LLd^2*LR^2
       - 49/2*nf^5*T^3*h^10*p^2*G*QLd*QR*LL^2*LRd^2 - 47/2*nf^5*T^3*h^10*p^2*G
      *QLd*QR*LL^2*LLd^2 - 16*nf^5*T^3*h^10*p^2*G*QLd*QR^3*QRd^2 - 49/2*nf^5*
      T^3*h^10*p^2*G*QLd^2*QRd*LL*LRd^2 - 49/2*nf^5*T^3*h^10*p^2*G*QLd^2*QRd*
      LL*LLd^2 - 15/2*nf^5*T^3*h^10*p^2*G*QLd^3*LR*LRd^2 - 34/3*nf^5*T^3*h^10*
      p^2*G*QLd^3*LLd^2*LR - 34/3*nf^5*T^3*h^10*p^2*G*QLd^3*QR^3 - 47/2*nf^5*
      T^3*h^10*p^2*G*QL*QRd*LR^2*LRd^2 - 49/2*nf^5*T^3*h^10*p^2*G*QL*QRd*LLd^2
      *LR^2 - 34*nf^5*T^3*h^10*p^2*G*QL*QRd*LL^2*LRd^2 - 47/2*nf^5*T^3*h^10*
      p^2*G*QL*QRd*LL^2*LLd^2 - 49/2*nf^5*T^3*h^10*p^2*G*QL*QR^2*LR^2*LRd - 49/
      2*nf^5*T^3*h^10*p^2*G*QL*QR^2*LL^2*LRd - 16*nf^5*T^3*h^10*p^2*G*QL*QR^2*
      QRd^3 - 49/2*nf^5*T^3*h^10*p^2*G*QL*QLd*LLd*LR^2*LRd - 49/2*nf^5*T^3*
      h^10*p^2*G*QL*QLd*LL*LR*LRd^2 - 49/2*nf^5*T^3*h^10*p^2*G*QL*QLd*LL*LLd^2
      *LR - 49/2*nf^5*T^3*h^10*p^2*G*QL*QLd*LL^2*LLd*LRd - 49/2*nf^5*T^3*h^10*
      p^2*G*QL*QLd^2*QR^2*QRd - 49/2*nf^5*T^3*h^10*p^2*G*QL^2*QR*LLd*LR^2 - 49/
      2*nf^5*T^3*h^10*p^2*G*QL^2*QR*LL^2*LLd - 49/2*nf^5*T^3*h^10*p^2*G*QL^2*
      QLd*QR*QRd^2 - 16*nf^5*T^3*h^10*p^2*G*QL^2*QLd^3*QR - 15/2*nf^5*T^3*h^10
      *p^2*G*QL^3*LR^2*LRd - 34/3*nf^5*T^3*h^10*p^2*G*QL^3*LL^2*LRd - 34/3*
      nf^5*T^3*h^10*p^2*G*QL^3*QRd^3 - 16*nf^5*T^3*h^10*p^2*G*QL^3*QLd^2*QRd
       - 64*nf^5*T^3*h^10*p^2*W*LLd*LR^3*LRd^2 - 136/3*nf^5*T^3*h^10*p^2*W*
      LLd^3*LR^3 - 64*nf^5*T^3*h^10*p^2*W*LL*LR^2*LRd^3 - 98*nf^5*T^3*h^10*p^2
      *W*LL*LLd^2*LR^2*LRd - 98*nf^5*T^3*h^10*p^2*W*LL^2*LLd*LR*LRd^2 - 64*
      nf^5*T^3*h^10*p^2*W*LL^2*LLd^3*LR - 136/3*nf^5*T^3*h^10*p^2*W*LL^3*LRd^3
       - 64*nf^5*T^3*h^10*p^2*W*LL^3*LLd^2*LRd + 98*nf^5*T^3*h^10*p^2*W*QRd^3*
      LLd*LR*LRd + 136/3*nf^5*T^3*h^10*p^2*W*QRd^3*LL*LRd^2 + 34*nf^5*T^3*h^10
      *p^2*W*QRd^3*LL*LLd^2 - 98*nf^5*T^3*h^10*p^2*W*QR*QRd*LLd*LR^2*LRd - 98*
      nf^5*T^3*h^10*p^2*W*QR*QRd*LL*LR*LRd^2 - 98*nf^5*T^3*h^10*p^2*W*QR*QRd*
      LL*LLd^2*LR - 98*nf^5*T^3*h^10*p^2*W*QR*QRd*LL^2*LLd*LRd + 49*nf^5*T^3*
      h^10*p^2*W*QR*QRd^4*LLd + 136/3*nf^5*T^3*h^10*p^2*W*QR^3*LLd*LR^2 + 98*
      nf^5*T^3*h^10*p^2*W*QR^3*LL*LR*LRd + 34*nf^5*T^3*h^10*p^2*W*QR^3*LL^2*
      LLd + 49*nf^5*T^3*h^10*p^2*W*QR^4*QRd*LL - 4*nf^5*T^3*h^10*p^2*W*QLd*
      QRd^2*LLd^2*LR + 98*nf^5*T^3*h^10*p^2*W*QLd*QRd^2*LL*LLd*LRd - 94*nf^5*
      T^3*h^10*p^2*W*QLd*QR*LR^2*LRd^2 - 136*nf^5*T^3*h^10*p^2*W*QLd*QR*LLd^2*
      LR^2 - 98*nf^5*T^3*h^10*p^2*W*QLd*QR*LL^2*LRd^2 - 94*nf^5*T^3*h^10*p^2*W
      *QLd*QR*LL^2*LLd^2 + 98*nf^5*T^3*h^10*p^2*W*QLd*QR*QRd^3*LRd + 68*nf^5*
      T^3*h^10*p^2*W*QLd*QR^4*LR + 98*nf^5*T^3*h^10*p^2*W*QLd^2*QRd*LLd*LR*LRd
       - 4*nf^5*T^3*h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 94*nf^5*T^3*h^10*p^2*W*
      QLd^2*QR*QRd^2*LLd + 34*nf^5*T^3*h^10*p^2*W*QLd^3*LR*LRd^2 + 136/3*nf^5*
      T^3*h^10*p^2*W*QLd^3*LLd^2*LR + 98*nf^5*T^3*h^10*p^2*W*QLd^3*LL*LLd*LRd
       + 98*nf^5*T^3*h^10*p^2*W*QLd^3*QR*QRd*LRd + 68*nf^5*T^3*h^10*p^2*W*
      QLd^4*QR*LLd - 94*nf^5*T^3*h^10*p^2*W*QL*QRd*LR^2*LRd^2 - 98*nf^5*T^3*
      h^10*p^2*W*QL*QRd*LLd^2*LR^2 - 136*nf^5*T^3*h^10*p^2*W*QL*QRd*LL^2*LRd^2
       - 94*nf^5*T^3*h^10*p^2*W*QL*QRd*LL^2*LLd^2 + 68*nf^5*T^3*h^10*p^2*W*QL*
      QRd^4*LRd + 98*nf^5*T^3*h^10*p^2*W*QL*QR^2*LL*LLd*LR - 4*nf^5*T^3*h^10*
      p^2*W*QL*QR^2*LL^2*LRd + 98*nf^5*T^3*h^10*p^2*W*QL*QR^3*QRd*LR - 98*nf^5
      *T^3*h^10*p^2*W*QL*QLd*LLd*LR^2*LRd - 98*nf^5*T^3*h^10*p^2*W*QL*QLd*LL*
      LR*LRd^2 - 98*nf^5*T^3*h^10*p^2*W*QL*QLd*LL*LLd^2*LR - 98*nf^5*T^3*h^10*
      p^2*W*QL*QLd*LL^2*LLd*LRd + 98*nf^5*T^3*h^10*p^2*W*QL*QLd*QRd^3*LLd + 98
      *nf^5*T^3*h^10*p^2*W*QL*QLd*QR^3*LL + 94*nf^5*T^3*h^10*p^2*W*QL*QLd^2*
      QRd^2*LRd + 98*nf^5*T^3*h^10*p^2*W*QL*QLd^3*QRd*LLd + 49*nf^5*T^3*h^10*
      p^2*W*QL*QLd^4*LRd - 4*nf^5*T^3*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 98*nf^5*
      T^3*h^10*p^2*W*QL^2*QR*LL*LR*LRd + 94*nf^5*T^3*h^10*p^2*W*QL^2*QR^2*QRd*
      LL + 94*nf^5*T^3*h^10*p^2*W*QL^2*QLd*QR^2*LR + 34*nf^5*T^3*h^10*p^2*W*
      QL^3*LR^2*LRd + 98*nf^5*T^3*h^10*p^2*W*QL^3*LL*LLd*LR + 136/3*nf^5*T^3*
      h^10*p^2*W*QL^3*LL^2*LRd + 98*nf^5*T^3*h^10*p^2*W*QL^3*QR*QRd*LR + 98*
      nf^5*T^3*h^10*p^2*W*QL^3*QLd*QR*LL + 68*nf^5*T^3*h^10*p^2*W*QL^4*QRd*LL
       + 49*nf^5*T^3*h^10*p^2*W*QL^4*QLd*LR - 16*nf^5*T^3*h^10*p^2*B*LLd*LR^3*
      LRd^2 - 34/3*nf^5*T^3*h^10*p^2*B*LLd^3*LR^3 - 16*nf^5*T^3*h^10*p^2*B*LL*
      LR^2*LRd^3 - 49/2*nf^5*T^3*h^10*p^2*B*LL*LLd^2*LR^2*LRd - 49/2*nf^5*T^3*
      h^10*p^2*B*LL^2*LLd*LR*LRd^2 - 16*nf^5*T^3*h^10*p^2*B*LL^2*LLd^3*LR - 34/
      3*nf^5*T^3*h^10*p^2*B*LL^3*LRd^3 - 16*nf^5*T^3*h^10*p^2*B*LL^3*LLd^2*LRd
       + 49/2*nf^5*T^3*h^10*p^2*B*QRd^3*LLd*LR*LRd + 34/3*nf^5*T^3*h^10*p^2*B*
      QRd^3*LL*LRd^2 + 17/2*nf^5*T^3*h^10*p^2*B*QRd^3*LL*LLd^2 - 49/2*nf^5*T^3
      *h^10*p^2*B*QR*QRd*LLd*LR^2*LRd - 49/2*nf^5*T^3*h^10*p^2*B*QR*QRd*LL*LR*
      LRd^2 - 49/2*nf^5*T^3*h^10*p^2*B*QR*QRd*LL*LLd^2*LR - 49/2*nf^5*T^3*h^10
      *p^2*B*QR*QRd*LL^2*LLd*LRd + 49/4*nf^5*T^3*h^10*p^2*B*QR*QRd^4*LLd + 34/
      3*nf^5*T^3*h^10*p^2*B*QR^3*LLd*LR^2 + 49/2*nf^5*T^3*h^10*p^2*B*QR^3*LL*
      LR*LRd + 17/2*nf^5*T^3*h^10*p^2*B*QR^3*LL^2*LLd + 49/4*nf^5*T^3*h^10*p^2
      *B*QR^4*QRd*LL - nf^5*T^3*h^10*p^2*B*QLd*QRd^2*LLd^2*LR + 49/2*nf^5*T^3*
      h^10*p^2*B*QLd*QRd^2*LL*LLd*LRd - 47/2*nf^5*T^3*h^10*p^2*B*QLd*QR*LR^2*
      LRd^2 - 34*nf^5*T^3*h^10*p^2*B*QLd*QR*LLd^2*LR^2 - 49/2*nf^5*T^3*h^10*
      p^2*B*QLd*QR*LL^2*LRd^2 - 47/2*nf^5*T^3*h^10*p^2*B*QLd*QR*LL^2*LLd^2 +
      49/2*nf^5*T^3*h^10*p^2*B*QLd*QR*QRd^3*LRd + 17*nf^5*T^3*h^10*p^2*B*QLd*
      QR^4*LR + 49/2*nf^5*T^3*h^10*p^2*B*QLd^2*QRd*LLd*LR*LRd - nf^5*T^3*h^10*
      p^2*B*QLd^2*QRd*LL*LRd^2 + 47/2*nf^5*T^3*h^10*p^2*B*QLd^2*QR*QRd^2*LLd
       + 17/2*nf^5*T^3*h^10*p^2*B*QLd^3*LR*LRd^2 + 34/3*nf^5*T^3*h^10*p^2*B*
      QLd^3*LLd^2*LR + 49/2*nf^5*T^3*h^10*p^2*B*QLd^3*LL*LLd*LRd + 49/2*nf^5*
      T^3*h^10*p^2*B*QLd^3*QR*QRd*LRd + 17*nf^5*T^3*h^10*p^2*B*QLd^4*QR*LLd -
      47/2*nf^5*T^3*h^10*p^2*B*QL*QRd*LR^2*LRd^2 - 49/2*nf^5*T^3*h^10*p^2*B*QL
      *QRd*LLd^2*LR^2 - 34*nf^5*T^3*h^10*p^2*B*QL*QRd*LL^2*LRd^2 - 47/2*nf^5*
      T^3*h^10*p^2*B*QL*QRd*LL^2*LLd^2 + 17*nf^5*T^3*h^10*p^2*B*QL*QRd^4*LRd
       + 49/2*nf^5*T^3*h^10*p^2*B*QL*QR^2*LL*LLd*LR - nf^5*T^3*h^10*p^2*B*QL*
      QR^2*LL^2*LRd + 49/2*nf^5*T^3*h^10*p^2*B*QL*QR^3*QRd*LR - 49/2*nf^5*T^3*
      h^10*p^2*B*QL*QLd*LLd*LR^2*LRd - 49/2*nf^5*T^3*h^10*p^2*B*QL*QLd*LL*LR*
      LRd^2 - 49/2*nf^5*T^3*h^10*p^2*B*QL*QLd*LL*LLd^2*LR - 49/2*nf^5*T^3*h^10
      *p^2*B*QL*QLd*LL^2*LLd*LRd + 49/2*nf^5*T^3*h^10*p^2*B*QL*QLd*QRd^3*LLd
       + 49/2*nf^5*T^3*h^10*p^2*B*QL*QLd*QR^3*LL + 47/2*nf^5*T^3*h^10*p^2*B*QL
      *QLd^2*QRd^2*LRd + 49/2*nf^5*T^3*h^10*p^2*B*QL*QLd^3*QRd*LLd + 49/4*nf^5
      *T^3*h^10*p^2*B*QL*QLd^4*LRd - nf^5*T^3*h^10*p^2*B*QL^2*QR*LLd*LR^2 + 49/
      2*nf^5*T^3*h^10*p^2*B*QL^2*QR*LL*LR*LRd + 47/2*nf^5*T^3*h^10*p^2*B*QL^2*
      QR^2*QRd*LL + 47/2*nf^5*T^3*h^10*p^2*B*QL^2*QLd*QR^2*LR + 17/2*nf^5*T^3*
      h^10*p^2*B*QL^3*LR^2*LRd + 49/2*nf^5*T^3*h^10*p^2*B*QL^3*LL*LLd*LR + 34/
      3*nf^5*T^3*h^10*p^2*B*QL^3*LL^2*LRd + 49/2*nf^5*T^3*h^10*p^2*B*QL^3*QR*
      QRd*LR + 49/2*nf^5*T^3*h^10*p^2*B*QL^3*QLd*QR*LL + 17*nf^5*T^3*h^10*p^2*
      B*QL^4*QRd*LL + 49/4*nf^5*T^3*h^10*p^2*B*QL^4*QLd*LR - 155/6*nf^5*T^3*
      h^10*p^4*LLd*LR^3*LRd^2 - 109/6*nf^5*T^3*h^10*p^4*LLd^3*LR^3 - 155/6*
      nf^5*T^3*h^10*p^4*LL*LR^2*LRd^3 - 41*nf^5*T^3*h^10*p^4*LL*LLd^2*LR^2*LRd
       - 41*nf^5*T^3*h^10*p^4*LL^2*LLd*LR*LRd^2 - 155/6*nf^5*T^3*h^10*p^4*LL^2
      *LLd^3*LR - 109/6*nf^5*T^3*h^10*p^4*LL^3*LRd^3 - 155/6*nf^5*T^3*h^10*p^4
      *LL^3*LLd^2*LRd + 41*nf^5*T^3*h^10*p^4*QRd^3*LLd*LR*LRd + 109/6*nf^5*T^3
      *h^10*p^4*QRd^3*LL*LRd^2 + 91/6*nf^5*T^3*h^10*p^4*QRd^3*LL*LLd^2 - 41*
      nf^5*T^3*h^10*p^4*QR*QRd*LLd*LR^2*LRd - 41*nf^5*T^3*h^10*p^4*QR*QRd*LL*
      LR*LRd^2 - 41*nf^5*T^3*h^10*p^4*QR*QRd*LL*LLd^2*LR - 41*nf^5*T^3*h^10*
      p^4*QR*QRd*LL^2*LLd*LRd + 41/2*nf^5*T^3*h^10*p^4*QR*QRd^4*LLd + 109/6*
      nf^5*T^3*h^10*p^4*QR^3*LLd*LR^2 + 41*nf^5*T^3*h^10*p^4*QR^3*LL*LR*LRd +
      91/6*nf^5*T^3*h^10*p^4*QR^3*LL^2*LLd + 41/2*nf^5*T^3*h^10*p^4*QR^4*QRd*
      LL - 9/2*nf^5*T^3*h^10*p^4*QLd*QRd^2*LLd^2*LR + 41*nf^5*T^3*h^10*p^4*QLd
      *QRd^2*LL*LLd*LRd - 73/2*nf^5*T^3*h^10*p^4*QLd*QR*LR^2*LRd^2 - 109/2*
      nf^5*T^3*h^10*p^4*QLd*QR*LLd^2*LR^2 - 41*nf^5*T^3*h^10*p^4*QLd*QR*LL^2*
      LRd^2 - 73/2*nf^5*T^3*h^10*p^4*QLd*QR*LL^2*LLd^2 + 41*nf^5*T^3*h^10*p^4*
      QLd*QR*QRd^3*LRd + 109/4*nf^5*T^3*h^10*p^4*QLd*QR^4*LR + 41*nf^5*T^3*
      h^10*p^4*QLd^2*QRd*LLd*LR*LRd - 9/2*nf^5*T^3*h^10*p^4*QLd^2*QRd*LL*LRd^2
       + 73/2*nf^5*T^3*h^10*p^4*QLd^2*QR*QRd^2*LLd + 91/6*nf^5*T^3*h^10*p^4*
      QLd^3*LR*LRd^2 + 109/6*nf^5*T^3*h^10*p^4*QLd^3*LLd^2*LR + 41*nf^5*T^3*
      h^10*p^4*QLd^3*LL*LLd*LRd + 41*nf^5*T^3*h^10*p^4*QLd^3*QR*QRd*LRd + 109/
      4*nf^5*T^3*h^10*p^4*QLd^4*QR*LLd - 73/2*nf^5*T^3*h^10*p^4*QL*QRd*LR^2*
      LRd^2 - 41*nf^5*T^3*h^10*p^4*QL*QRd*LLd^2*LR^2 - 109/2*nf^5*T^3*h^10*p^4
      *QL*QRd*LL^2*LRd^2 - 73/2*nf^5*T^3*h^10*p^4*QL*QRd*LL^2*LLd^2 + 109/4*
      nf^5*T^3*h^10*p^4*QL*QRd^4*LRd + 41*nf^5*T^3*h^10*p^4*QL*QR^2*LL*LLd*LR
       - 9/2*nf^5*T^3*h^10*p^4*QL*QR^2*LL^2*LRd + 41*nf^5*T^3*h^10*p^4*QL*QR^3
      *QRd*LR - 41*nf^5*T^3*h^10*p^4*QL*QLd*LLd*LR^2*LRd - 41*nf^5*T^3*h^10*
      p^4*QL*QLd*LL*LR*LRd^2 - 41*nf^5*T^3*h^10*p^4*QL*QLd*LL*LLd^2*LR - 41*
      nf^5*T^3*h^10*p^4*QL*QLd*LL^2*LLd*LRd + 41*nf^5*T^3*h^10*p^4*QL*QLd*
      QRd^3*LLd + 41*nf^5*T^3*h^10*p^4*QL*QLd*QR^3*LL + 73/2*nf^5*T^3*h^10*p^4
      *QL*QLd^2*QRd^2*LRd + 41*nf^5*T^3*h^10*p^4*QL*QLd^3*QRd*LLd + 41/2*nf^5*
      T^3*h^10*p^4*QL*QLd^4*LRd - 9/2*nf^5*T^3*h^10*p^4*QL^2*QR*LLd*LR^2 + 41*
      nf^5*T^3*h^10*p^4*QL^2*QR*LL*LR*LRd + 73/2*nf^5*T^3*h^10*p^4*QL^2*QR^2*
      QRd*LL + 73/2*nf^5*T^3*h^10*p^4*QL^2*QLd*QR^2*LR + 91/6*nf^5*T^3*h^10*
      p^4*QL^3*LR^2*LRd + 41*nf^5*T^3*h^10*p^4*QL^3*LL*LLd*LR + 109/6*nf^5*T^3
      *h^10*p^4*QL^3*LL^2*LRd + 41*nf^5*T^3*h^10*p^4*QL^3*QR*QRd*LR + 41*nf^5*
      T^3*h^10*p^4*QL^3*QLd*QR*LL + 109/4*nf^5*T^3*h^10*p^4*QL^4*QRd*LL + 41/2
      *nf^5*T^3*h^10*p^4*QL^4*QLd*LR + 71/24*nf^5*T^3*h^10*u*p*LR^4*LRd^4 + 47/
      24*nf^5*T^3*h^10*u*p*LLd^2*LR^4*LRd^2 - 2*nf^5*T^3*h^10*u*p*LLd^4*LR^4
       + 8/3*nf^5*T^3*h^10*u*p*LL*LLd*LR^3*LRd^3 - 8/3*nf^5*T^3*h^10*u*p*LL*
      LLd^3*LR^3*LRd + 47/24*nf^5*T^3*h^10*u*p*LL^2*LR^2*LRd^4 - nf^5*T^3*h^10
      *u*p*LL^2*LLd^2*LR^2*LRd^2 + 47/24*nf^5*T^3*h^10*u*p*LL^2*LLd^4*LR^2 - 8/
      3*nf^5*T^3*h^10*u*p*LL^3*LLd*LR*LRd^3 + 8/3*nf^5*T^3*h^10*u*p*LL^3*LLd^3
      *LR*LRd - 2*nf^5*T^3*h^10*u*p*LL^4*LRd^4 + 47/24*nf^5*T^3*h^10*u*p*LL^4*
      LLd^2*LRd^2 + 71/24*nf^5*T^3*h^10*u*p*LL^4*LLd^4 + 1/2*nf^5*T^3*h^10*u*p
      *QRd^3*LR^2*LRd^3 + 11/6*nf^5*T^3*h^10*u*p*QRd^3*LLd^2*LR^2*LRd - 4/3*
      nf^5*T^3*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 + 4/3*nf^5*T^3*h^10*u*p*QRd^3*
      LL^2*LRd^3 - 1/6*nf^5*T^3*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 10/3*nf^5*T^3*
      h^10*u*p*QRd^6*LRd^2 + 85/24*nf^5*T^3*h^10*u*p*QRd^6*LLd^2 + 8/3*nf^5*
      T^3*h^10*u*p*QR*QRd*LR^3*LRd^3 - 4/3*nf^5*T^3*h^10*u*p*QR*QRd*LLd^2*LR^3
      *LRd - 4/3*nf^5*T^3*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - 4/3*nf^5*T^3*h^10*u*
      p*QR*QRd*LL^2*LR*LRd^3 - 4/3*nf^5*T^3*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 8/
      3*nf^5*T^3*h^10*u*p*QR*QRd*LL^3*LLd^3 + 15/2*nf^5*T^3*h^10*u*p*QR*QRd^4*
      LR*LRd^2 + 23/2*nf^5*T^3*h^10*u*p*QR*QRd^4*LLd^2*LR + 27/2*nf^5*T^3*h^10
      *u*p*QR*QRd^4*LL*LLd*LRd - nf^5*T^3*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 -
      nf^5*T^3*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - nf^5*T^3*h^10*u*p*QR^2*QRd^2*
      LL^2*LRd^2 - nf^5*T^3*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 49/6*nf^5*T^3*
      h^10*u*p*QR^2*QRd^5*LRd + 1/2*nf^5*T^3*h^10*u*p*QR^3*LR^3*LRd^2 + 4/3*
      nf^5*T^3*h^10*u*p*QR^3*LLd^2*LR^3 - 4/3*nf^5*T^3*h^10*u*p*QR^3*LL*LLd*
      LR^2*LRd + 11/6*nf^5*T^3*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 1/6*nf^5*T^3*h^10
      *u*p*QR^3*LL^2*LLd^2*LR + 15/2*nf^5*T^3*h^10*u*p*QR^4*QRd*LR^2*LRd + 27/
      2*nf^5*T^3*h^10*u*p*QR^4*QRd*LL*LLd*LR + 23/2*nf^5*T^3*h^10*u*p*QR^4*QRd
      *LL^2*LRd + 71/24*nf^5*T^3*h^10*u*p*QR^4*QRd^4 + 49/6*nf^5*T^3*h^10*u*p*
      QR^5*QRd^2*LR + 10/3*nf^5*T^3*h^10*u*p*QR^6*LR^2 + 85/24*nf^5*T^3*h^10*u
      *p*QR^6*LL^2 + 1/2*nf^5*T^3*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/6*nf^5
      *T^3*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 + 4/3*nf^5*T^3*h^10*u*p*QLd*QRd^2*LL*
      LR*LRd^3 + 3/2*nf^5*T^3*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 + 1/2*nf^5*T^3
      *h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 89/6*nf^5*T^3*h^10*u*p*QLd*QRd^5*LLd*
      LRd - 4*nf^5*T^3*h^10*u*p*QLd*QR*LLd^3*LR^3 + 4/3*nf^5*T^3*h^10*u*p*QLd*
      QR*LL*LR^2*LRd^3 - 8/3*nf^5*T^3*h^10*u*p*QLd*QR*LL^3*LRd^3 + 4/3*nf^5*
      T^3*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 40/3*nf^5*T^3*h^10*u*p*QLd*QR^2*
      QRd^4*LLd + 7*nf^5*T^3*h^10*u*p*QLd*QR^4*LLd*LR^2 + 27/2*nf^5*T^3*h^10*u
      *p*QLd*QR^4*LL*LR*LRd + 7*nf^5*T^3*h^10*u*p*QLd*QR^4*LL^2*LLd + 89/6*
      nf^5*T^3*h^10*u*p*QLd*QR^5*QRd*LL + 1/2*nf^5*T^3*h^10*u*p*QLd^2*QRd*LR^2
      *LRd^3 + 3/2*nf^5*T^3*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd + 4/3*nf^5*T^3*
      h^10*u*p*QLd^2*QRd*LL*LLd^3*LR - 1/6*nf^5*T^3*h^10*u*p*QLd^2*QRd*LL^2*
      LRd^3 + 1/2*nf^5*T^3*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 73/24*nf^5*T^3*
      h^10*u*p*QLd^2*QRd^4*LRd^2 + 85/24*nf^5*T^3*h^10*u*p*QLd^2*QRd^4*LLd^2
       + 1/2*nf^5*T^3*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 + 1/2*nf^5*T^3*h^10*u*p
      *QLd^2*QR*QRd^2*LLd^2*LR - 2*nf^5*T^3*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 4
      *nf^5*T^3*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - nf^5*T^3*h^10*u*p*QLd^2*QR^2*
      LL^2*LRd^2 - 2*nf^5*T^3*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 3/2*nf^5*T^3*
      h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 47/24*nf^5*T^3*h^10*u*p*QLd^2*QR^4*QRd^2
       + 9*nf^5*T^3*h^10*u*p*QLd^2*QR^5*LR - 1/6*nf^5*T^3*h^10*u*p*QLd^3*LLd*
      LR^2*LRd^2 + 4/3*nf^5*T^3*h^10*u*p*QLd^3*LLd^3*LR^2 - 4/3*nf^5*T^3*h^10*
      u*p*QLd^3*LL*LLd^2*LR*LRd + 11/6*nf^5*T^3*h^10*u*p*QLd^3*LL^2*LLd*LRd^2
       + 1/2*nf^5*T^3*h^10*u*p*QLd^3*LL^2*LLd^3 - 8/3*nf^5*T^3*h^10*u*p*QLd^3*
      QRd^3*LLd*LRd + 5/6*nf^5*T^3*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 85/24*nf^5*
      T^3*h^10*u*p*QLd^4*QRd^2*LRd^2 + 73/24*nf^5*T^3*h^10*u*p*QLd^4*QRd^2*
      LLd^2 + 7*nf^5*T^3*h^10*u*p*QLd^4*QR*LR*LRd^2 + 7*nf^5*T^3*h^10*u*p*
      QLd^4*QR*LLd^2*LR + 27/2*nf^5*T^3*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 23/3*
      nf^5*T^3*h^10*u*p*QLd^4*QR^2*QRd*LRd - 2*nf^5*T^3*h^10*u*p*QLd^4*QR^4 +
      89/6*nf^5*T^3*h^10*u*p*QLd^5*QRd*LLd*LRd + 9*nf^5*T^3*h^10*u*p*QLd^5*
      QR^2*LLd + 85/24*nf^5*T^3*h^10*u*p*QLd^6*LRd^2 + 10/3*nf^5*T^3*h^10*u*p*
      QLd^6*LLd^2 + 4/3*nf^5*T^3*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 8/3*nf^5*T^3
      *h^10*u*p*QL*QRd*LLd^3*LR^3 + 4/3*nf^5*T^3*h^10*u*p*QL*QRd*LL^2*LLd^3*LR
       - 4*nf^5*T^3*h^10*u*p*QL*QRd*LL^3*LRd^3 + 27/2*nf^5*T^3*h^10*u*p*QL*
      QRd^4*LLd*LR*LRd + 7*nf^5*T^3*h^10*u*p*QL*QRd^4*LL*LRd^2 + 7*nf^5*T^3*
      h^10*u*p*QL*QRd^4*LL*LLd^2 + 89/6*nf^5*T^3*h^10*u*p*QL*QR*QRd^5*LLd + 4/
      3*nf^5*T^3*h^10*u*p*QL*QR^2*LLd*LR^3*LRd + 1/2*nf^5*T^3*h^10*u*p*QL*QR^2
      *LL*LR^2*LRd^2 + 3/2*nf^5*T^3*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 - 1/6*nf^5*
      T^3*h^10*u*p*QL*QR^2*LL^3*LRd^2 + 1/2*nf^5*T^3*h^10*u*p*QL*QR^2*LL^3*
      LLd^2 + 40/3*nf^5*T^3*h^10*u*p*QL*QR^4*QRd^2*LL + 89/6*nf^5*T^3*h^10*u*p
      *QL*QR^5*LL*LR + 8/3*nf^5*T^3*h^10*u*p*QL*QLd*LR^3*LRd^3 - 4/3*nf^5*T^3*
      h^10*u*p*QL*QLd*LLd^2*LR^3*LRd - 4/3*nf^5*T^3*h^10*u*p*QL*QLd*LL*LLd^3*
      LR^2 - 4/3*nf^5*T^3*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 - 4/3*nf^5*T^3*h^10*u*
      p*QL*QLd*LL^3*LLd*LRd^2 + 8/3*nf^5*T^3*h^10*u*p*QL*QLd*LL^3*LLd^3 + 27/2
      *nf^5*T^3*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 8/3*nf^5*T^3*h^10*u*p*QL*QLd*
      QR^3*QRd^3 + 27/2*nf^5*T^3*h^10*u*p*QL*QLd*QR^4*QRd*LR + 1/2*nf^5*T^3*
      h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 + 1/2*nf^5*T^3*h^10*u*p*QL*QLd^2*QRd^2*
      LL*LLd^2 - 4/3*nf^5*T^3*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 23/3*nf^5*T^3*
      h^10*u*p*QL*QLd^2*QR^4*LL - 4/3*nf^5*T^3*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd
       - 8/3*nf^5*T^3*h^10*u*p*QL*QLd^3*QR^3*QRd + 27/2*nf^5*T^3*h^10*u*p*QL*
      QLd^4*LLd*LR*LRd + 23/2*nf^5*T^3*h^10*u*p*QL*QLd^4*LL*LRd^2 + 15/2*nf^5*
      T^3*h^10*u*p*QL*QLd^4*LL*LLd^2 + 27/2*nf^5*T^3*h^10*u*p*QL*QLd^4*QR*QRd*
      LLd + 89/6*nf^5*T^3*h^10*u*p*QL*QLd^5*QR*LRd - 2*nf^5*T^3*h^10*u*p*QL^2*
      QRd^2*LR^2*LRd^2 - nf^5*T^3*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 4*nf^5*T^3*
      h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 - 2*nf^5*T^3*h^10*u*p*QL^2*QRd^2*LL^2*
      LLd^2 + 9*nf^5*T^3*h^10*u*p*QL^2*QRd^5*LRd + 1/2*nf^5*T^3*h^10*u*p*QL^2*
      QR*LR^3*LRd^2 - 1/6*nf^5*T^3*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 3/2*nf^5*T^3*
      h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 + 1/2*nf^5*T^3*h^10*u*p*QL^2*QR*LL^2*
      LLd^2*LR + 4/3*nf^5*T^3*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 1/2*nf^5*T^3*
      h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 1/2*nf^5*T^3*h^10*u*p*QL^2*QR^2*QRd*
      LL^2*LRd + 47/24*nf^5*T^3*h^10*u*p*QL^2*QR^2*QRd^4 + 3/2*nf^5*T^3*h^10*u
      *p*QL^2*QR^3*QRd^2*LR + 73/24*nf^5*T^3*h^10*u*p*QL^2*QR^4*LR^2 + 85/24*
      nf^5*T^3*h^10*u*p*QL^2*QR^4*LL^2 + 23/3*nf^5*T^3*h^10*u*p*QL^2*QLd*QRd^4
      *LLd + 1/2*nf^5*T^3*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 1/2*nf^5*T^3*h^10*
      u*p*QL^2*QLd*QR^2*LL^2*LLd - 4/3*nf^5*T^3*h^10*u*p*QL^2*QLd*QR^3*QRd*LL
       - nf^5*T^3*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - nf^5*T^3*h^10*u*p*QL^2*
      QLd^2*LLd^2*LR^2 - nf^5*T^3*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - nf^5*T^3*
      h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 5/6*nf^5*T^3*h^10*u*p*QL^2*QLd^2*QRd^3*
      LRd - nf^5*T^3*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 5/6*nf^5*T^3*h^10*u*p*
      QL^2*QLd^2*QR^3*LR + 3/2*nf^5*T^3*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 40/3*
      nf^5*T^3*h^10*u*p*QL^2*QLd^4*QRd*LRd + 47/24*nf^5*T^3*h^10*u*p*QL^2*
      QLd^4*QR^2 + 49/6*nf^5*T^3*h^10*u*p*QL^2*QLd^5*LLd - 1/6*nf^5*T^3*h^10*u
      *p*QL^3*LL*LR^2*LRd^2 + 11/6*nf^5*T^3*h^10*u*p*QL^3*LL*LLd^2*LR^2 - 4/3*
      nf^5*T^3*h^10*u*p*QL^3*LL^2*LLd*LR*LRd + 4/3*nf^5*T^3*h^10*u*p*QL^3*LL^3
      *LRd^2 + 1/2*nf^5*T^3*h^10*u*p*QL^3*LL^3*LLd^2 + 5/6*nf^5*T^3*h^10*u*p*
      QL^3*QR^2*QRd^2*LL - 8/3*nf^5*T^3*h^10*u*p*QL^3*QR^3*LL*LR - 8/3*nf^5*
      T^3*h^10*u*p*QL^3*QLd*QR*QRd^3 - 4/3*nf^5*T^3*h^10*u*p*QL^3*QLd*QR^2*QRd
      *LR + 3/2*nf^5*T^3*h^10*u*p*QL^3*QLd^2*QR^2*LL + 8/3*nf^5*T^3*h^10*u*p*
      QL^3*QLd^3*QR*QRd + 7*nf^5*T^3*h^10*u*p*QL^4*QRd*LR^2*LRd + 27/2*nf^5*
      T^3*h^10*u*p*QL^4*QRd*LL*LLd*LR + 7*nf^5*T^3*h^10*u*p*QL^4*QRd*LL^2*LRd
       - 2*nf^5*T^3*h^10*u*p*QL^4*QRd^4 + 23/3*nf^5*T^3*h^10*u*p*QL^4*QR*QRd^2
      *LR + 85/24*nf^5*T^3*h^10*u*p*QL^4*QR^2*LR^2 + 73/24*nf^5*T^3*h^10*u*p*
      QL^4*QR^2*LL^2 + 23/2*nf^5*T^3*h^10*u*p*QL^4*QLd*LLd*LR^2 + 27/2*nf^5*
      T^3*h^10*u*p*QL^4*QLd*LL*LR*LRd + 15/2*nf^5*T^3*h^10*u*p*QL^4*QLd*LL^2*
      LLd + 27/2*nf^5*T^3*h^10*u*p*QL^4*QLd*QR*QRd*LL + 47/24*nf^5*T^3*h^10*u*
      p*QL^4*QLd^2*QRd^2 + 40/3*nf^5*T^3*h^10*u*p*QL^4*QLd^2*QR*LR + 71/24*
      nf^5*T^3*h^10*u*p*QL^4*QLd^4 + 9*nf^5*T^3*h^10*u*p*QL^5*QRd^2*LL + 89/6*
      nf^5*T^3*h^10*u*p*QL^5*QR*LL*LR + 89/6*nf^5*T^3*h^10*u*p*QL^5*QLd*QRd*LR
       + 49/6*nf^5*T^3*h^10*u*p*QL^5*QLd^2*LL + 85/24*nf^5*T^3*h^10*u*p*QL^6*
      LR^2 + 10/3*nf^5*T^3*h^10*u*p*QL^6*LL^2 - 98/3*nf^5*T^3*h^10*u*p*G*QRd^3
      *LL*LRd^2 - 46/3*nf^5*T^3*h^10*u*p*G*QRd^3*LL*LLd^2 - 66*nf^5*T^3*h^10*u
      *p*G*QR*QRd*LLd*LR^2*LRd - 66*nf^5*T^3*h^10*u*p*G*QR*QRd*LL*LR*LRd^2 -
      66*nf^5*T^3*h^10*u*p*G*QR*QRd*LL*LLd^2*LR - 66*nf^5*T^3*h^10*u*p*G*QR*
      QRd*LL^2*LLd*LRd - 98/3*nf^5*T^3*h^10*u*p*G*QR^3*LLd*LR^2 - 46/3*nf^5*
      T^3*h^10*u*p*G*QR^3*LL^2*LLd - 66*nf^5*T^3*h^10*u*p*G*QLd*QRd^2*LR*LRd^2
       - 66*nf^5*T^3*h^10*u*p*G*QLd*QRd^2*LLd^2*LR - 56*nf^5*T^3*h^10*u*p*G*
      QLd*QR*LR^2*LRd^2 - 98*nf^5*T^3*h^10*u*p*G*QLd*QR*LLd^2*LR^2 - 66*nf^5*
      T^3*h^10*u*p*G*QLd*QR*LL^2*LRd^2 - 56*nf^5*T^3*h^10*u*p*G*QLd*QR*LL^2*
      LLd^2 - 122/3*nf^5*T^3*h^10*u*p*G*QLd*QR^3*QRd^2 - 66*nf^5*T^3*h^10*u*p*
      G*QLd^2*QRd*LL*LRd^2 - 66*nf^5*T^3*h^10*u*p*G*QLd^2*QRd*LL*LLd^2 - 46/3*
      nf^5*T^3*h^10*u*p*G*QLd^3*LR*LRd^2 - 98/3*nf^5*T^3*h^10*u*p*G*QLd^3*
      LLd^2*LR - 98/3*nf^5*T^3*h^10*u*p*G*QLd^3*QR^3 - 56*nf^5*T^3*h^10*u*p*G*
      QL*QRd*LR^2*LRd^2 - 66*nf^5*T^3*h^10*u*p*G*QL*QRd*LLd^2*LR^2 - 98*nf^5*
      T^3*h^10*u*p*G*QL*QRd*LL^2*LRd^2 - 56*nf^5*T^3*h^10*u*p*G*QL*QRd*LL^2*
      LLd^2 - 66*nf^5*T^3*h^10*u*p*G*QL*QR^2*LR^2*LRd - 66*nf^5*T^3*h^10*u*p*G
      *QL*QR^2*LL^2*LRd - 122/3*nf^5*T^3*h^10*u*p*G*QL*QR^2*QRd^3 - 66*nf^5*
      T^3*h^10*u*p*G*QL*QLd*LLd*LR^2*LRd - 66*nf^5*T^3*h^10*u*p*G*QL*QLd*LL*LR
      *LRd^2 - 66*nf^5*T^3*h^10*u*p*G*QL*QLd*LL*LLd^2*LR - 66*nf^5*T^3*h^10*u*
      p*G*QL*QLd*LL^2*LLd*LRd - 66*nf^5*T^3*h^10*u*p*G*QL*QLd^2*QR^2*QRd - 66*
      nf^5*T^3*h^10*u*p*G*QL^2*QR*LLd*LR^2 - 66*nf^5*T^3*h^10*u*p*G*QL^2*QR*
      LL^2*LLd - 66*nf^5*T^3*h^10*u*p*G*QL^2*QLd*QR*QRd^2 - 122/3*nf^5*T^3*
      h^10*u*p*G*QL^2*QLd^3*QR - 46/3*nf^5*T^3*h^10*u*p*G*QL^3*LR^2*LRd - 98/3
      *nf^5*T^3*h^10*u*p*G*QL^3*LL^2*LRd - 98/3*nf^5*T^3*h^10*u*p*G*QL^3*QRd^3
       - 122/3*nf^5*T^3*h^10*u*p*G*QL^3*QLd^2*QRd - 122*nf^5*T^3*h^10*u*p*W*
      LLd*LR^3*LRd^2 - 98*nf^5*T^3*h^10*u*p*W*LLd^3*LR^3 - 122*nf^5*T^3*h^10*u
      *p*W*LL*LR^2*LRd^3 - 198*nf^5*T^3*h^10*u*p*W*LL*LLd^2*LR^2*LRd - 198*
      nf^5*T^3*h^10*u*p*W*LL^2*LLd*LR*LRd^2 - 122*nf^5*T^3*h^10*u*p*W*LL^2*
      LLd^3*LR - 98*nf^5*T^3*h^10*u*p*W*LL^3*LRd^3 - 122*nf^5*T^3*h^10*u*p*W*
      LL^3*LLd^2*LRd + 198*nf^5*T^3*h^10*u*p*W*QRd^3*LLd*LR*LRd + 98*nf^5*T^3*
      h^10*u*p*W*QRd^3*LL*LRd^2 + 76*nf^5*T^3*h^10*u*p*W*QRd^3*LL*LLd^2 - 198*
      nf^5*T^3*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd - 198*nf^5*T^3*h^10*u*p*W*QR*QRd
      *LL*LR*LRd^2 - 198*nf^5*T^3*h^10*u*p*W*QR*QRd*LL*LLd^2*LR - 198*nf^5*T^3
      *h^10*u*p*W*QR*QRd*LL^2*LLd*LRd + 99*nf^5*T^3*h^10*u*p*W*QR*QRd^4*LLd +
      98*nf^5*T^3*h^10*u*p*W*QR^3*LLd*LR^2 + 198*nf^5*T^3*h^10*u*p*W*QR^3*LL*
      LR*LRd + 76*nf^5*T^3*h^10*u*p*W*QR^3*LL^2*LLd + 99*nf^5*T^3*h^10*u*p*W*
      QR^4*QRd*LL - 30*nf^5*T^3*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 198*nf^5*T^3*
      h^10*u*p*W*QLd*QRd^2*LL*LLd*LRd - 168*nf^5*T^3*h^10*u*p*W*QLd*QR*LR^2*
      LRd^2 - 294*nf^5*T^3*h^10*u*p*W*QLd*QR*LLd^2*LR^2 - 198*nf^5*T^3*h^10*u*
      p*W*QLd*QR*LL^2*LRd^2 - 168*nf^5*T^3*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 198*
      nf^5*T^3*h^10*u*p*W*QLd*QR*QRd^3*LRd + 147*nf^5*T^3*h^10*u*p*W*QLd*QR^4*
      LR + 198*nf^5*T^3*h^10*u*p*W*QLd^2*QRd*LLd*LR*LRd - 30*nf^5*T^3*h^10*u*p
      *W*QLd^2*QRd*LL*LRd^2 + 168*nf^5*T^3*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 76*
      nf^5*T^3*h^10*u*p*W*QLd^3*LR*LRd^2 + 98*nf^5*T^3*h^10*u*p*W*QLd^3*LLd^2*
      LR + 198*nf^5*T^3*h^10*u*p*W*QLd^3*LL*LLd*LRd + 198*nf^5*T^3*h^10*u*p*W*
      QLd^3*QR*QRd*LRd + 147*nf^5*T^3*h^10*u*p*W*QLd^4*QR*LLd - 168*nf^5*T^3*
      h^10*u*p*W*QL*QRd*LR^2*LRd^2 - 198*nf^5*T^3*h^10*u*p*W*QL*QRd*LLd^2*LR^2
       - 294*nf^5*T^3*h^10*u*p*W*QL*QRd*LL^2*LRd^2 - 168*nf^5*T^3*h^10*u*p*W*
      QL*QRd*LL^2*LLd^2 + 147*nf^5*T^3*h^10*u*p*W*QL*QRd^4*LRd + 198*nf^5*T^3*
      h^10*u*p*W*QL*QR^2*LL*LLd*LR - 30*nf^5*T^3*h^10*u*p*W*QL*QR^2*LL^2*LRd
       + 198*nf^5*T^3*h^10*u*p*W*QL*QR^3*QRd*LR - 198*nf^5*T^3*h^10*u*p*W*QL*
      QLd*LLd*LR^2*LRd - 198*nf^5*T^3*h^10*u*p*W*QL*QLd*LL*LR*LRd^2 - 198*nf^5
      *T^3*h^10*u*p*W*QL*QLd*LL*LLd^2*LR - 198*nf^5*T^3*h^10*u*p*W*QL*QLd*LL^2
      *LLd*LRd + 198*nf^5*T^3*h^10*u*p*W*QL*QLd*QRd^3*LLd + 198*nf^5*T^3*h^10*
      u*p*W*QL*QLd*QR^3*LL + 168*nf^5*T^3*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 198*
      nf^5*T^3*h^10*u*p*W*QL*QLd^3*QRd*LLd + 99*nf^5*T^3*h^10*u*p*W*QL*QLd^4*
      LRd - 30*nf^5*T^3*h^10*u*p*W*QL^2*QR*LLd*LR^2 + 198*nf^5*T^3*h^10*u*p*W*
      QL^2*QR*LL*LR*LRd + 168*nf^5*T^3*h^10*u*p*W*QL^2*QR^2*QRd*LL + 168*nf^5*
      T^3*h^10*u*p*W*QL^2*QLd*QR^2*LR + 76*nf^5*T^3*h^10*u*p*W*QL^3*LR^2*LRd
       + 198*nf^5*T^3*h^10*u*p*W*QL^3*LL*LLd*LR + 98*nf^5*T^3*h^10*u*p*W*QL^3*
      LL^2*LRd + 198*nf^5*T^3*h^10*u*p*W*QL^3*QR*QRd*LR + 198*nf^5*T^3*h^10*u*
      p*W*QL^3*QLd*QR*LL + 147*nf^5*T^3*h^10*u*p*W*QL^4*QRd*LL + 99*nf^5*T^3*
      h^10*u*p*W*QL^4*QLd*LR - 122/3*nf^5*T^3*h^10*u*p*B*LLd*LR^3*LRd^2 - 98/3
      *nf^5*T^3*h^10*u*p*B*LLd^3*LR^3 - 122/3*nf^5*T^3*h^10*u*p*B*LL*LR^2*
      LRd^3 - 66*nf^5*T^3*h^10*u*p*B*LL*LLd^2*LR^2*LRd - 66*nf^5*T^3*h^10*u*p*
      B*LL^2*LLd*LR*LRd^2 - 122/3*nf^5*T^3*h^10*u*p*B*LL^2*LLd^3*LR - 98/3*
      nf^5*T^3*h^10*u*p*B*LL^3*LRd^3 - 122/3*nf^5*T^3*h^10*u*p*B*LL^3*LLd^2*
      LRd + 66*nf^5*T^3*h^10*u*p*B*QRd^3*LLd*LR*LRd + 98/3*nf^5*T^3*h^10*u*p*B
      *QRd^3*LL*LRd^2 + 76/3*nf^5*T^3*h^10*u*p*B*QRd^3*LL*LLd^2 - 66*nf^5*T^3*
      h^10*u*p*B*QR*QRd*LLd*LR^2*LRd - 66*nf^5*T^3*h^10*u*p*B*QR*QRd*LL*LR*
      LRd^2 - 66*nf^5*T^3*h^10*u*p*B*QR*QRd*LL*LLd^2*LR - 66*nf^5*T^3*h^10*u*p
      *B*QR*QRd*LL^2*LLd*LRd + 33*nf^5*T^3*h^10*u*p*B*QR*QRd^4*LLd + 98/3*nf^5
      *T^3*h^10*u*p*B*QR^3*LLd*LR^2 + 66*nf^5*T^3*h^10*u*p*B*QR^3*LL*LR*LRd +
      76/3*nf^5*T^3*h^10*u*p*B*QR^3*LL^2*LLd + 33*nf^5*T^3*h^10*u*p*B*QR^4*QRd
      *LL - 10*nf^5*T^3*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 66*nf^5*T^3*h^10*u*p*B
      *QLd*QRd^2*LL*LLd*LRd - 56*nf^5*T^3*h^10*u*p*B*QLd*QR*LR^2*LRd^2 - 98*
      nf^5*T^3*h^10*u*p*B*QLd*QR*LLd^2*LR^2 - 66*nf^5*T^3*h^10*u*p*B*QLd*QR*
      LL^2*LRd^2 - 56*nf^5*T^3*h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 66*nf^5*T^3*h^10
      *u*p*B*QLd*QR*QRd^3*LRd + 49*nf^5*T^3*h^10*u*p*B*QLd*QR^4*LR + 66*nf^5*
      T^3*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd - 10*nf^5*T^3*h^10*u*p*B*QLd^2*QRd*
      LL*LRd^2 + 56*nf^5*T^3*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 76/3*nf^5*T^3*
      h^10*u*p*B*QLd^3*LR*LRd^2 + 98/3*nf^5*T^3*h^10*u*p*B*QLd^3*LLd^2*LR + 66
      *nf^5*T^3*h^10*u*p*B*QLd^3*LL*LLd*LRd + 66*nf^5*T^3*h^10*u*p*B*QLd^3*QR*
      QRd*LRd + 49*nf^5*T^3*h^10*u*p*B*QLd^4*QR*LLd - 56*nf^5*T^3*h^10*u*p*B*
      QL*QRd*LR^2*LRd^2 - 66*nf^5*T^3*h^10*u*p*B*QL*QRd*LLd^2*LR^2 - 98*nf^5*
      T^3*h^10*u*p*B*QL*QRd*LL^2*LRd^2 - 56*nf^5*T^3*h^10*u*p*B*QL*QRd*LL^2*
      LLd^2 + 49*nf^5*T^3*h^10*u*p*B*QL*QRd^4*LRd + 66*nf^5*T^3*h^10*u*p*B*QL*
      QR^2*LL*LLd*LR - 10*nf^5*T^3*h^10*u*p*B*QL*QR^2*LL^2*LRd + 66*nf^5*T^3*
      h^10*u*p*B*QL*QR^3*QRd*LR - 66*nf^5*T^3*h^10*u*p*B*QL*QLd*LLd*LR^2*LRd
       - 66*nf^5*T^3*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 - 66*nf^5*T^3*h^10*u*p*B*QL
      *QLd*LL*LLd^2*LR - 66*nf^5*T^3*h^10*u*p*B*QL*QLd*LL^2*LLd*LRd + 66*nf^5*
      T^3*h^10*u*p*B*QL*QLd*QRd^3*LLd + 66*nf^5*T^3*h^10*u*p*B*QL*QLd*QR^3*LL
       + 56*nf^5*T^3*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 66*nf^5*T^3*h^10*u*p*B*QL
      *QLd^3*QRd*LLd + 33*nf^5*T^3*h^10*u*p*B*QL*QLd^4*LRd - 10*nf^5*T^3*h^10*
      u*p*B*QL^2*QR*LLd*LR^2 + 66*nf^5*T^3*h^10*u*p*B*QL^2*QR*LL*LR*LRd + 56*
      nf^5*T^3*h^10*u*p*B*QL^2*QR^2*QRd*LL + 56*nf^5*T^3*h^10*u*p*B*QL^2*QLd*
      QR^2*LR + 76/3*nf^5*T^3*h^10*u*p*B*QL^3*LR^2*LRd + 66*nf^5*T^3*h^10*u*p*
      B*QL^3*LL*LLd*LR + 98/3*nf^5*T^3*h^10*u*p*B*QL^3*LL^2*LRd + 66*nf^5*T^3*
      h^10*u*p*B*QL^3*QR*QRd*LR + 66*nf^5*T^3*h^10*u*p*B*QL^3*QLd*QR*LL + 49*
      nf^5*T^3*h^10*u*p*B*QL^4*QRd*LL + 33*nf^5*T^3*h^10*u*p*B*QL^4*QLd*LR -
      170*nf^5*T^3*h^10*u*p^3*LLd*LR^3*LRd^2 - 340/3*nf^5*T^3*h^10*u*p^3*LLd^3
      *LR^3 - 170*nf^5*T^3*h^10*u*p^3*LL*LR^2*LRd^3 - 262*nf^5*T^3*h^10*u*p^3*
      LL*LLd^2*LR^2*LRd - 262*nf^5*T^3*h^10*u*p^3*LL^2*LLd*LR*LRd^2 - 170*nf^5
      *T^3*h^10*u*p^3*LL^2*LLd^3*LR - 340/3*nf^5*T^3*h^10*u*p^3*LL^3*LRd^3 -
      170*nf^5*T^3*h^10*u*p^3*LL^3*LLd^2*LRd + 262*nf^5*T^3*h^10*u*p^3*QRd^3*
      LLd*LR*LRd + 340/3*nf^5*T^3*h^10*u*p^3*QRd^3*LL*LRd^2 + 92*nf^5*T^3*h^10
      *u*p^3*QRd^3*LL*LLd^2 - 262*nf^5*T^3*h^10*u*p^3*QR*QRd*LLd*LR^2*LRd -
      262*nf^5*T^3*h^10*u*p^3*QR*QRd*LL*LR*LRd^2 - 262*nf^5*T^3*h^10*u*p^3*QR*
      QRd*LL*LLd^2*LR - 262*nf^5*T^3*h^10*u*p^3*QR*QRd*LL^2*LLd*LRd + 131*nf^5
      *T^3*h^10*u*p^3*QR*QRd^4*LLd + 340/3*nf^5*T^3*h^10*u*p^3*QR^3*LLd*LR^2
       + 262*nf^5*T^3*h^10*u*p^3*QR^3*LL*LR*LRd + 92*nf^5*T^3*h^10*u*p^3*QR^3*
      LL^2*LLd + 131*nf^5*T^3*h^10*u*p^3*QR^4*QRd*LL - 14*nf^5*T^3*h^10*u*p^3*
      QLd*QRd^2*LLd^2*LR + 262*nf^5*T^3*h^10*u*p^3*QLd*QRd^2*LL*LLd*LRd - 248*
      nf^5*T^3*h^10*u*p^3*QLd*QR*LR^2*LRd^2 - 340*nf^5*T^3*h^10*u*p^3*QLd*QR*
      LLd^2*LR^2 - 262*nf^5*T^3*h^10*u*p^3*QLd*QR*LL^2*LRd^2 - 248*nf^5*T^3*
      h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 262*nf^5*T^3*h^10*u*p^3*QLd*QR*QRd^3*LRd
       + 170*nf^5*T^3*h^10*u*p^3*QLd*QR^4*LR + 262*nf^5*T^3*h^10*u*p^3*QLd^2*
      QRd*LLd*LR*LRd - 14*nf^5*T^3*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 + 248*nf^5*
      T^3*h^10*u*p^3*QLd^2*QR*QRd^2*LLd + 92*nf^5*T^3*h^10*u*p^3*QLd^3*LR*
      LRd^2 + 340/3*nf^5*T^3*h^10*u*p^3*QLd^3*LLd^2*LR + 262*nf^5*T^3*h^10*u*
      p^3*QLd^3*LL*LLd*LRd + 262*nf^5*T^3*h^10*u*p^3*QLd^3*QR*QRd*LRd + 170*
      nf^5*T^3*h^10*u*p^3*QLd^4*QR*LLd - 248*nf^5*T^3*h^10*u*p^3*QL*QRd*LR^2*
      LRd^2 - 262*nf^5*T^3*h^10*u*p^3*QL*QRd*LLd^2*LR^2 - 340*nf^5*T^3*h^10*u*
      p^3*QL*QRd*LL^2*LRd^2 - 248*nf^5*T^3*h^10*u*p^3*QL*QRd*LL^2*LLd^2 + 170*
      nf^5*T^3*h^10*u*p^3*QL*QRd^4*LRd + 262*nf^5*T^3*h^10*u*p^3*QL*QR^2*LL*
      LLd*LR - 14*nf^5*T^3*h^10*u*p^3*QL*QR^2*LL^2*LRd + 262*nf^5*T^3*h^10*u*
      p^3*QL*QR^3*QRd*LR - 262*nf^5*T^3*h^10*u*p^3*QL*QLd*LLd*LR^2*LRd - 262*
      nf^5*T^3*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 - 262*nf^5*T^3*h^10*u*p^3*QL*QLd*
      LL*LLd^2*LR - 262*nf^5*T^3*h^10*u*p^3*QL*QLd*LL^2*LLd*LRd + 262*nf^5*T^3
      *h^10*u*p^3*QL*QLd*QRd^3*LLd + 262*nf^5*T^3*h^10*u*p^3*QL*QLd*QR^3*LL +
      248*nf^5*T^3*h^10*u*p^3*QL*QLd^2*QRd^2*LRd + 262*nf^5*T^3*h^10*u*p^3*QL*
      QLd^3*QRd*LLd + 131*nf^5*T^3*h^10*u*p^3*QL*QLd^4*LRd - 14*nf^5*T^3*h^10*
      u*p^3*QL^2*QR*LLd*LR^2 + 262*nf^5*T^3*h^10*u*p^3*QL^2*QR*LL*LR*LRd + 248
      *nf^5*T^3*h^10*u*p^3*QL^2*QR^2*QRd*LL + 248*nf^5*T^3*h^10*u*p^3*QL^2*QLd
      *QR^2*LR + 92*nf^5*T^3*h^10*u*p^3*QL^3*LR^2*LRd + 262*nf^5*T^3*h^10*u*
      p^3*QL^3*LL*LLd*LR + 340/3*nf^5*T^3*h^10*u*p^3*QL^3*LL^2*LRd + 262*nf^5*
      T^3*h^10*u*p^3*QL^3*QR*QRd*LR + 262*nf^5*T^3*h^10*u*p^3*QL^3*QLd*QR*LL
       + 170*nf^5*T^3*h^10*u*p^3*QL^4*QRd*LL + 131*nf^5*T^3*h^10*u*p^3*QL^4*
      QLd*LR + 31/24*nf^5*T^3*h^10*u^2*LR^4*LRd^4 + 11/24*nf^5*T^3*h^10*u^2*
      LLd^2*LR^4*LRd^2 - 43/24*nf^5*T^3*h^10*u^2*LLd^4*LR^4 + 4/3*nf^5*T^3*
      h^10*u^2*LL*LLd*LR^3*LRd^3 - 11/3*nf^5*T^3*h^10*u^2*LL*LLd^3*LR^3*LRd +
      11/24*nf^5*T^3*h^10*u^2*LL^2*LR^2*LRd^4 - 1/4*nf^5*T^3*h^10*u^2*LL^2*
      LLd^2*LR^2*LRd^2 + 11/24*nf^5*T^3*h^10*u^2*LL^2*LLd^4*LR^2 - 11/3*nf^5*
      T^3*h^10*u^2*LL^3*LLd*LR*LRd^3 + 4/3*nf^5*T^3*h^10*u^2*LL^3*LLd^3*LR*LRd
       - 43/24*nf^5*T^3*h^10*u^2*LL^4*LRd^4 + 11/24*nf^5*T^3*h^10*u^2*LL^4*
      LLd^2*LRd^2 + 31/24*nf^5*T^3*h^10*u^2*LL^4*LLd^4 - 1/6*nf^5*T^3*h^10*u^2
      *QRd^3*LR^2*LRd^3 + 19/24*nf^5*T^3*h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 11/6*
      nf^5*T^3*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 7/18*nf^5*T^3*h^10*u^2*QRd^3*
      LL^2*LRd^3 - 7/6*nf^5*T^3*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 169/72*nf^5*
      T^3*h^10*u^2*QRd^6*LRd^2 + 21/8*nf^5*T^3*h^10*u^2*QRd^6*LLd^2 + 4/3*nf^5
      *T^3*h^10*u^2*QR*QRd*LR^3*LRd^3 - 11/6*nf^5*T^3*h^10*u^2*QR*QRd*LLd^2*
      LR^3*LRd - 11/6*nf^5*T^3*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 11/6*nf^5*T^3*
      h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 11/6*nf^5*T^3*h^10*u^2*QR*QRd*LL^3*LLd*
      LRd^2 + 4/3*nf^5*T^3*h^10*u^2*QR*QRd*LL^3*LLd^3 + 13/4*nf^5*T^3*h^10*u^2
      *QR*QRd^4*LR*LRd^2 + 67/16*nf^5*T^3*h^10*u^2*QR*QRd^4*LLd^2*LR + 13/2*
      nf^5*T^3*h^10*u^2*QR*QRd^4*LL*LLd*LRd - 1/4*nf^5*T^3*h^10*u^2*QR^2*QRd^2
      *LR^2*LRd^2 - 1/4*nf^5*T^3*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 47/12*nf^5*
      T^3*h^10*u^2*QR^2*QRd^5*LRd - 1/6*nf^5*T^3*h^10*u^2*QR^3*LR^3*LRd^2 + 7/
      18*nf^5*T^3*h^10*u^2*QR^3*LLd^2*LR^3 - 11/6*nf^5*T^3*h^10*u^2*QR^3*LL*
      LLd*LR^2*LRd + 19/24*nf^5*T^3*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 7/6*nf^5*T^3
      *h^10*u^2*QR^3*LL^2*LLd^2*LR + 13/4*nf^5*T^3*h^10*u^2*QR^4*QRd*LR^2*LRd
       + 13/2*nf^5*T^3*h^10*u^2*QR^4*QRd*LL*LLd*LR + 67/16*nf^5*T^3*h^10*u^2*
      QR^4*QRd*LL^2*LRd + 31/24*nf^5*T^3*h^10*u^2*QR^4*QRd^4 + 47/12*nf^5*T^3*
      h^10*u^2*QR^5*QRd^2*LR + 169/72*nf^5*T^3*h^10*u^2*QR^6*LR^2 + 21/8*nf^5*
      T^3*h^10*u^2*QR^6*LL^2 + 1/8*nf^5*T^3*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2
       - 2/3*nf^5*T^3*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 11/6*nf^5*T^3*h^10*u^2*
      QLd*QRd^2*LL*LR*LRd^3 + 1/8*nf^5*T^3*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 25/
      3*nf^5*T^3*h^10*u^2*QLd*QRd^5*LLd*LRd - 1/2*nf^5*T^3*h^10*u^2*QLd*QR*LLd
      *LR^3*LRd^2 - 11/3*nf^5*T^3*h^10*u^2*QLd*QR*LLd^3*LR^3 + 2/3*nf^5*T^3*
      h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 1/2*nf^5*T^3*h^10*u^2*QLd*QR*LL^2*LLd^3*
      LR - 11/3*nf^5*T^3*h^10*u^2*QLd*QR*LL^3*LRd^3 + 2/3*nf^5*T^3*h^10*u^2*
      QLd*QR*LL^3*LLd^2*LRd + 239/48*nf^5*T^3*h^10*u^2*QLd*QR^2*QRd^4*LLd + 15/
      4*nf^5*T^3*h^10*u^2*QLd*QR^4*LLd*LR^2 + 13/2*nf^5*T^3*h^10*u^2*QLd*QR^4*
      LL*LR*LRd + 13/4*nf^5*T^3*h^10*u^2*QLd*QR^4*LL^2*LLd + 25/3*nf^5*T^3*
      h^10*u^2*QLd*QR^5*QRd*LL + 1/8*nf^5*T^3*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 +
      11/6*nf^5*T^3*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 2/3*nf^5*T^3*h^10*u^2*
      QLd^2*QRd*LL^2*LRd^3 + 1/8*nf^5*T^3*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd +
      67/24*nf^5*T^3*h^10*u^2*QLd^2*QRd^4*LRd^2 + 29/24*nf^5*T^3*h^10*u^2*
      QLd^2*QRd^4*LLd^2 + 1/8*nf^5*T^3*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 2*
      nf^5*T^3*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 - 1/4*nf^5*T^3*h^10*u^2*QLd^2*
      QR^2*LL^2*LRd^2 + 3/8*nf^5*T^3*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 11/24*
      nf^5*T^3*h^10*u^2*QLd^2*QR^4*QRd^2 + 19/4*nf^5*T^3*h^10*u^2*QLd^2*QR^5*
      LR - 7/6*nf^5*T^3*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 7/18*nf^5*T^3*h^10*u^2
      *QLd^3*LLd^3*LR^2 - 11/6*nf^5*T^3*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 19/24
      *nf^5*T^3*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 1/6*nf^5*T^3*h^10*u^2*QLd^3*
      LL^2*LLd^3 - 4/3*nf^5*T^3*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 2/3*nf^5*T^3*
      h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 29/24*nf^5*T^3*h^10*u^2*QLd^4*QRd^2*
      LRd^2 + 67/24*nf^5*T^3*h^10*u^2*QLd^4*QRd^2*LLd^2 + 13/4*nf^5*T^3*h^10*
      u^2*QLd^4*QR*LR*LRd^2 + 15/4*nf^5*T^3*h^10*u^2*QLd^4*QR*LLd^2*LR + 13/2*
      nf^5*T^3*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 17/12*nf^5*T^3*h^10*u^2*QLd^4*
      QR^2*QRd*LRd - 43/24*nf^5*T^3*h^10*u^2*QLd^4*QR^4 + 25/3*nf^5*T^3*h^10*
      u^2*QLd^5*QRd*LLd*LRd + 19/4*nf^5*T^3*h^10*u^2*QLd^5*QR^2*LLd + 21/8*
      nf^5*T^3*h^10*u^2*QLd^6*LRd^2 + 169/72*nf^5*T^3*h^10*u^2*QLd^6*LLd^2 + 2/
      3*nf^5*T^3*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 11/3*nf^5*T^3*h^10*u^2*QL*
      QRd*LLd^3*LR^3 - 1/2*nf^5*T^3*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 2/3*nf^5*
      T^3*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 11/3*nf^5*T^3*h^10*u^2*QL*QRd*LL^3*
      LRd^3 - 1/2*nf^5*T^3*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 13/2*nf^5*T^3*h^10
      *u^2*QL*QRd^4*LLd*LR*LRd + 15/4*nf^5*T^3*h^10*u^2*QL*QRd^4*LL*LRd^2 + 13/
      4*nf^5*T^3*h^10*u^2*QL*QRd^4*LL*LLd^2 + 25/3*nf^5*T^3*h^10*u^2*QL*QR*
      QRd^5*LLd + 11/6*nf^5*T^3*h^10*u^2*QL*QR^2*LLd*LR^3*LRd + 1/8*nf^5*T^3*
      h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 2/3*nf^5*T^3*h^10*u^2*QL*QR^2*LL^3*
      LRd^2 + 1/8*nf^5*T^3*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 239/48*nf^5*T^3*h^10*
      u^2*QL*QR^4*QRd^2*LL + 25/3*nf^5*T^3*h^10*u^2*QL*QR^5*LL*LR + 4/3*nf^5*
      T^3*h^10*u^2*QL*QLd*LR^3*LRd^3 - 11/6*nf^5*T^3*h^10*u^2*QL*QLd*LLd^2*
      LR^3*LRd - 11/6*nf^5*T^3*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 11/6*nf^5*T^3*
      h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 11/6*nf^5*T^3*h^10*u^2*QL*QLd*LL^3*LLd*
      LRd^2 + 4/3*nf^5*T^3*h^10*u^2*QL*QLd*LL^3*LLd^3 + 13/2*nf^5*T^3*h^10*u^2
      *QL*QLd*QR*QRd^4*LRd + 4/3*nf^5*T^3*h^10*u^2*QL*QLd*QR^3*QRd^3 + 13/2*
      nf^5*T^3*h^10*u^2*QL*QLd*QR^4*QRd*LR + 1/8*nf^5*T^3*h^10*u^2*QL*QLd^2*
      QRd^2*LL*LLd^2 - 2/3*nf^5*T^3*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 17/12*
      nf^5*T^3*h^10*u^2*QL*QLd^2*QR^4*LL - 2/3*nf^5*T^3*h^10*u^2*QL*QLd^3*QR*
      QRd^2*LRd - 11/3*nf^5*T^3*h^10*u^2*QL*QLd^3*QR^3*QRd + 13/2*nf^5*T^3*
      h^10*u^2*QL*QLd^4*LLd*LR*LRd + 67/16*nf^5*T^3*h^10*u^2*QL*QLd^4*LL*LRd^2
       + 13/4*nf^5*T^3*h^10*u^2*QL*QLd^4*LL*LLd^2 + 13/2*nf^5*T^3*h^10*u^2*QL*
      QLd^4*QR*QRd*LLd + 25/3*nf^5*T^3*h^10*u^2*QL*QLd^5*QR*LRd - 1/4*nf^5*T^3
      *h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - 2*nf^5*T^3*h^10*u^2*QL^2*QRd^2*LL^2*
      LRd^2 + 19/4*nf^5*T^3*h^10*u^2*QL^2*QRd^5*LRd + 1/8*nf^5*T^3*h^10*u^2*
      QL^2*QR*LR^3*LRd^2 - 2/3*nf^5*T^3*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 1/8*nf^5
      *T^3*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 11/6*nf^5*T^3*h^10*u^2*QL^2*QR*
      LL^3*LLd*LRd + 1/8*nf^5*T^3*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 11/24*nf^5
      *T^3*h^10*u^2*QL^2*QR^2*QRd^4 + 3/8*nf^5*T^3*h^10*u^2*QL^2*QR^3*QRd^2*LR
       + 67/24*nf^5*T^3*h^10*u^2*QL^2*QR^4*LR^2 + 29/24*nf^5*T^3*h^10*u^2*QL^2
      *QR^4*LL^2 + 17/12*nf^5*T^3*h^10*u^2*QL^2*QLd*QRd^4*LLd + 1/8*nf^5*T^3*
      h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd - 2/3*nf^5*T^3*h^10*u^2*QL^2*QLd*QR^3*
      QRd*LL - 1/4*nf^5*T^3*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 - 1/4*nf^5*T^3*h^10
      *u^2*QL^2*QLd^2*LL^2*LLd^2 - 2/3*nf^5*T^3*h^10*u^2*QL^2*QLd^2*QRd^3*LRd
       - 1/4*nf^5*T^3*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 - 2/3*nf^5*T^3*h^10*u^2*
      QL^2*QLd^2*QR^3*LR + 3/8*nf^5*T^3*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 239/48
      *nf^5*T^3*h^10*u^2*QL^2*QLd^4*QRd*LRd + 11/24*nf^5*T^3*h^10*u^2*QL^2*
      QLd^4*QR^2 + 47/12*nf^5*T^3*h^10*u^2*QL^2*QLd^5*LLd - 7/6*nf^5*T^3*h^10*
      u^2*QL^3*LL*LR^2*LRd^2 + 19/24*nf^5*T^3*h^10*u^2*QL^3*LL*LLd^2*LR^2 - 11/
      6*nf^5*T^3*h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 7/18*nf^5*T^3*h^10*u^2*QL^3*
      LL^3*LRd^2 - 1/6*nf^5*T^3*h^10*u^2*QL^3*LL^3*LLd^2 - 2/3*nf^5*T^3*h^10*
      u^2*QL^3*QR^2*QRd^2*LL - 4/3*nf^5*T^3*h^10*u^2*QL^3*QR^3*LL*LR - 11/3*
      nf^5*T^3*h^10*u^2*QL^3*QLd*QR*QRd^3 - 2/3*nf^5*T^3*h^10*u^2*QL^3*QLd*
      QR^2*QRd*LR + 3/8*nf^5*T^3*h^10*u^2*QL^3*QLd^2*QR^2*LL + 4/3*nf^5*T^3*
      h^10*u^2*QL^3*QLd^3*QR*QRd + 13/4*nf^5*T^3*h^10*u^2*QL^4*QRd*LR^2*LRd +
      13/2*nf^5*T^3*h^10*u^2*QL^4*QRd*LL*LLd*LR + 15/4*nf^5*T^3*h^10*u^2*QL^4*
      QRd*LL^2*LRd - 43/24*nf^5*T^3*h^10*u^2*QL^4*QRd^4 + 17/12*nf^5*T^3*h^10*
      u^2*QL^4*QR*QRd^2*LR + 29/24*nf^5*T^3*h^10*u^2*QL^4*QR^2*LR^2 + 67/24*
      nf^5*T^3*h^10*u^2*QL^4*QR^2*LL^2 + 67/16*nf^5*T^3*h^10*u^2*QL^4*QLd*LLd*
      LR^2 + 13/2*nf^5*T^3*h^10*u^2*QL^4*QLd*LL*LR*LRd + 13/4*nf^5*T^3*h^10*
      u^2*QL^4*QLd*LL^2*LLd + 13/2*nf^5*T^3*h^10*u^2*QL^4*QLd*QR*QRd*LL + 11/
      24*nf^5*T^3*h^10*u^2*QL^4*QLd^2*QRd^2 + 239/48*nf^5*T^3*h^10*u^2*QL^4*
      QLd^2*QR*LR + 31/24*nf^5*T^3*h^10*u^2*QL^4*QLd^4 + 19/4*nf^5*T^3*h^10*
      u^2*QL^5*QRd^2*LL + 25/3*nf^5*T^3*h^10*u^2*QL^5*QR*LL*LR + 25/3*nf^5*T^3
      *h^10*u^2*QL^5*QLd*QRd*LR + 47/12*nf^5*T^3*h^10*u^2*QL^5*QLd^2*LL + 21/8
      *nf^5*T^3*h^10*u^2*QL^6*LR^2 + 169/72*nf^5*T^3*h^10*u^2*QL^6*LL^2 - 40/3
      *nf^5*T^3*h^10*u^2*G*QRd^3*LL*LRd^2 - 20/3*nf^5*T^3*h^10*u^2*G*QRd^3*LL*
      LLd^2 - 28*nf^5*T^3*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd - 28*nf^5*T^3*h^10*
      u^2*G*QR*QRd*LL*LR*LRd^2 - 28*nf^5*T^3*h^10*u^2*G*QR*QRd*LL*LLd^2*LR -
      28*nf^5*T^3*h^10*u^2*G*QR*QRd*LL^2*LLd*LRd - 40/3*nf^5*T^3*h^10*u^2*G*
      QR^3*LLd*LR^2 - 20/3*nf^5*T^3*h^10*u^2*G*QR^3*LL^2*LLd - 28*nf^5*T^3*
      h^10*u^2*G*QLd*QRd^2*LR*LRd^2 - 28*nf^5*T^3*h^10*u^2*G*QLd*QRd^2*LLd^2*
      LR - 24*nf^5*T^3*h^10*u^2*G*QLd*QR*LR^2*LRd^2 - 40*nf^5*T^3*h^10*u^2*G*
      QLd*QR*LLd^2*LR^2 - 28*nf^5*T^3*h^10*u^2*G*QLd*QR*LL^2*LRd^2 - 24*nf^5*
      T^3*h^10*u^2*G*QLd*QR*LL^2*LLd^2 - 52/3*nf^5*T^3*h^10*u^2*G*QLd*QR^3*
      QRd^2 - 28*nf^5*T^3*h^10*u^2*G*QLd^2*QRd*LL*LRd^2 - 28*nf^5*T^3*h^10*u^2
      *G*QLd^2*QRd*LL*LLd^2 - 20/3*nf^5*T^3*h^10*u^2*G*QLd^3*LR*LRd^2 - 40/3*
      nf^5*T^3*h^10*u^2*G*QLd^3*LLd^2*LR - 40/3*nf^5*T^3*h^10*u^2*G*QLd^3*QR^3
       - 24*nf^5*T^3*h^10*u^2*G*QL*QRd*LR^2*LRd^2 - 28*nf^5*T^3*h^10*u^2*G*QL*
      QRd*LLd^2*LR^2 - 40*nf^5*T^3*h^10*u^2*G*QL*QRd*LL^2*LRd^2 - 24*nf^5*T^3*
      h^10*u^2*G*QL*QRd*LL^2*LLd^2 - 28*nf^5*T^3*h^10*u^2*G*QL*QR^2*LR^2*LRd
       - 28*nf^5*T^3*h^10*u^2*G*QL*QR^2*LL^2*LRd - 52/3*nf^5*T^3*h^10*u^2*G*QL
      *QR^2*QRd^3 - 28*nf^5*T^3*h^10*u^2*G*QL*QLd*LLd*LR^2*LRd - 28*nf^5*T^3*
      h^10*u^2*G*QL*QLd*LL*LR*LRd^2 - 28*nf^5*T^3*h^10*u^2*G*QL*QLd*LL*LLd^2*
      LR - 28*nf^5*T^3*h^10*u^2*G*QL*QLd*LL^2*LLd*LRd - 28*nf^5*T^3*h^10*u^2*G
      *QL*QLd^2*QR^2*QRd - 28*nf^5*T^3*h^10*u^2*G*QL^2*QR*LLd*LR^2 - 28*nf^5*
      T^3*h^10*u^2*G*QL^2*QR*LL^2*LLd - 28*nf^5*T^3*h^10*u^2*G*QL^2*QLd*QR*
      QRd^2 - 52/3*nf^5*T^3*h^10*u^2*G*QL^2*QLd^3*QR - 20/3*nf^5*T^3*h^10*u^2*
      G*QL^3*LR^2*LRd - 40/3*nf^5*T^3*h^10*u^2*G*QL^3*LL^2*LRd - 40/3*nf^5*T^3
      *h^10*u^2*G*QL^3*QRd^3 - 52/3*nf^5*T^3*h^10*u^2*G*QL^3*QLd^2*QRd - 151/3
      *nf^5*T^3*h^10*u^2*W*LLd*LR^3*LRd^2 - 39*nf^5*T^3*h^10*u^2*W*LLd^3*LR^3
       - 151/3*nf^5*T^3*h^10*u^2*W*LL*LR^2*LRd^3 - 163/2*nf^5*T^3*h^10*u^2*W*
      LL*LLd^2*LR^2*LRd - 163/2*nf^5*T^3*h^10*u^2*W*LL^2*LLd*LR*LRd^2 - 151/3*
      nf^5*T^3*h^10*u^2*W*LL^2*LLd^3*LR - 39*nf^5*T^3*h^10*u^2*W*LL^3*LRd^3 -
      151/3*nf^5*T^3*h^10*u^2*W*LL^3*LLd^2*LRd + 163/2*nf^5*T^3*h^10*u^2*W*
      QRd^3*LLd*LR*LRd + 39*nf^5*T^3*h^10*u^2*W*QRd^3*LL*LRd^2 + 187/6*nf^5*
      T^3*h^10*u^2*W*QRd^3*LL*LLd^2 - 163/2*nf^5*T^3*h^10*u^2*W*QR*QRd*LLd*
      LR^2*LRd - 163/2*nf^5*T^3*h^10*u^2*W*QR*QRd*LL*LR*LRd^2 - 163/2*nf^5*T^3
      *h^10*u^2*W*QR*QRd*LL*LLd^2*LR - 163/2*nf^5*T^3*h^10*u^2*W*QR*QRd*LL^2*
      LLd*LRd + 163/4*nf^5*T^3*h^10*u^2*W*QR*QRd^4*LLd + 39*nf^5*T^3*h^10*u^2*
      W*QR^3*LLd*LR^2 + 163/2*nf^5*T^3*h^10*u^2*W*QR^3*LL*LR*LRd + 187/6*nf^5*
      T^3*h^10*u^2*W*QR^3*LL^2*LLd + 163/4*nf^5*T^3*h^10*u^2*W*QR^4*QRd*LL -
      12*nf^5*T^3*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 163/2*nf^5*T^3*h^10*u^2*W*
      QLd*QRd^2*LL*LLd*LRd - 139/2*nf^5*T^3*h^10*u^2*W*QLd*QR*LR^2*LRd^2 - 117
      *nf^5*T^3*h^10*u^2*W*QLd*QR*LLd^2*LR^2 - 163/2*nf^5*T^3*h^10*u^2*W*QLd*
      QR*LL^2*LRd^2 - 139/2*nf^5*T^3*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 163/2*nf^5
      *T^3*h^10*u^2*W*QLd*QR*QRd^3*LRd + 117/2*nf^5*T^3*h^10*u^2*W*QLd*QR^4*LR
       + 163/2*nf^5*T^3*h^10*u^2*W*QLd^2*QRd*LLd*LR*LRd - 12*nf^5*T^3*h^10*u^2
      *W*QLd^2*QRd*LL*LRd^2 + 139/2*nf^5*T^3*h^10*u^2*W*QLd^2*QR*QRd^2*LLd +
      187/6*nf^5*T^3*h^10*u^2*W*QLd^3*LR*LRd^2 + 39*nf^5*T^3*h^10*u^2*W*QLd^3*
      LLd^2*LR + 163/2*nf^5*T^3*h^10*u^2*W*QLd^3*LL*LLd*LRd + 163/2*nf^5*T^3*
      h^10*u^2*W*QLd^3*QR*QRd*LRd + 117/2*nf^5*T^3*h^10*u^2*W*QLd^4*QR*LLd -
      139/2*nf^5*T^3*h^10*u^2*W*QL*QRd*LR^2*LRd^2 - 163/2*nf^5*T^3*h^10*u^2*W*
      QL*QRd*LLd^2*LR^2 - 117*nf^5*T^3*h^10*u^2*W*QL*QRd*LL^2*LRd^2 - 139/2*
      nf^5*T^3*h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 117/2*nf^5*T^3*h^10*u^2*W*QL*
      QRd^4*LRd + 163/2*nf^5*T^3*h^10*u^2*W*QL*QR^2*LL*LLd*LR - 12*nf^5*T^3*
      h^10*u^2*W*QL*QR^2*LL^2*LRd + 163/2*nf^5*T^3*h^10*u^2*W*QL*QR^3*QRd*LR
       - 163/2*nf^5*T^3*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd - 163/2*nf^5*T^3*h^10*
      u^2*W*QL*QLd*LL*LR*LRd^2 - 163/2*nf^5*T^3*h^10*u^2*W*QL*QLd*LL*LLd^2*LR
       - 163/2*nf^5*T^3*h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 163/2*nf^5*T^3*h^10*
      u^2*W*QL*QLd*QRd^3*LLd + 163/2*nf^5*T^3*h^10*u^2*W*QL*QLd*QR^3*LL + 139/
      2*nf^5*T^3*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 163/2*nf^5*T^3*h^10*u^2*W*QL*
      QLd^3*QRd*LLd + 163/4*nf^5*T^3*h^10*u^2*W*QL*QLd^4*LRd - 12*nf^5*T^3*
      h^10*u^2*W*QL^2*QR*LLd*LR^2 + 163/2*nf^5*T^3*h^10*u^2*W*QL^2*QR*LL*LR*
      LRd + 139/2*nf^5*T^3*h^10*u^2*W*QL^2*QR^2*QRd*LL + 139/2*nf^5*T^3*h^10*
      u^2*W*QL^2*QLd*QR^2*LR + 187/6*nf^5*T^3*h^10*u^2*W*QL^3*LR^2*LRd + 163/2
      *nf^5*T^3*h^10*u^2*W*QL^3*LL*LLd*LR + 39*nf^5*T^3*h^10*u^2*W*QL^3*LL^2*
      LRd + 163/2*nf^5*T^3*h^10*u^2*W*QL^3*QR*QRd*LR + 163/2*nf^5*T^3*h^10*u^2
      *W*QL^3*QLd*QR*LL + 117/2*nf^5*T^3*h^10*u^2*W*QL^4*QRd*LL + 163/4*nf^5*
      T^3*h^10*u^2*W*QL^4*QLd*LR - 52/3*nf^5*T^3*h^10*u^2*B*LLd*LR^3*LRd^2 -
      40/3*nf^5*T^3*h^10*u^2*B*LLd^3*LR^3 - 52/3*nf^5*T^3*h^10*u^2*B*LL*LR^2*
      LRd^3 - 28*nf^5*T^3*h^10*u^2*B*LL*LLd^2*LR^2*LRd - 28*nf^5*T^3*h^10*u^2*
      B*LL^2*LLd*LR*LRd^2 - 52/3*nf^5*T^3*h^10*u^2*B*LL^2*LLd^3*LR - 40/3*nf^5
      *T^3*h^10*u^2*B*LL^3*LRd^3 - 52/3*nf^5*T^3*h^10*u^2*B*LL^3*LLd^2*LRd +
      28*nf^5*T^3*h^10*u^2*B*QRd^3*LLd*LR*LRd + 40/3*nf^5*T^3*h^10*u^2*B*QRd^3
      *LL*LRd^2 + 32/3*nf^5*T^3*h^10*u^2*B*QRd^3*LL*LLd^2 - 28*nf^5*T^3*h^10*
      u^2*B*QR*QRd*LLd*LR^2*LRd - 28*nf^5*T^3*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 -
      28*nf^5*T^3*h^10*u^2*B*QR*QRd*LL*LLd^2*LR - 28*nf^5*T^3*h^10*u^2*B*QR*
      QRd*LL^2*LLd*LRd + 14*nf^5*T^3*h^10*u^2*B*QR*QRd^4*LLd + 40/3*nf^5*T^3*
      h^10*u^2*B*QR^3*LLd*LR^2 + 28*nf^5*T^3*h^10*u^2*B*QR^3*LL*LR*LRd + 32/3*
      nf^5*T^3*h^10*u^2*B*QR^3*LL^2*LLd + 14*nf^5*T^3*h^10*u^2*B*QR^4*QRd*LL
       - 4*nf^5*T^3*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 28*nf^5*T^3*h^10*u^2*B*QLd
      *QRd^2*LL*LLd*LRd - 24*nf^5*T^3*h^10*u^2*B*QLd*QR*LR^2*LRd^2 - 40*nf^5*
      T^3*h^10*u^2*B*QLd*QR*LLd^2*LR^2 - 28*nf^5*T^3*h^10*u^2*B*QLd*QR*LL^2*
      LRd^2 - 24*nf^5*T^3*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 28*nf^5*T^3*h^10*u^2*
      B*QLd*QR*QRd^3*LRd + 20*nf^5*T^3*h^10*u^2*B*QLd*QR^4*LR + 28*nf^5*T^3*
      h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd - 4*nf^5*T^3*h^10*u^2*B*QLd^2*QRd*LL*
      LRd^2 + 24*nf^5*T^3*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 32/3*nf^5*T^3*h^10*
      u^2*B*QLd^3*LR*LRd^2 + 40/3*nf^5*T^3*h^10*u^2*B*QLd^3*LLd^2*LR + 28*nf^5
      *T^3*h^10*u^2*B*QLd^3*LL*LLd*LRd + 28*nf^5*T^3*h^10*u^2*B*QLd^3*QR*QRd*
      LRd + 20*nf^5*T^3*h^10*u^2*B*QLd^4*QR*LLd - 24*nf^5*T^3*h^10*u^2*B*QL*
      QRd*LR^2*LRd^2 - 28*nf^5*T^3*h^10*u^2*B*QL*QRd*LLd^2*LR^2 - 40*nf^5*T^3*
      h^10*u^2*B*QL*QRd*LL^2*LRd^2 - 24*nf^5*T^3*h^10*u^2*B*QL*QRd*LL^2*LLd^2
       + 20*nf^5*T^3*h^10*u^2*B*QL*QRd^4*LRd + 28*nf^5*T^3*h^10*u^2*B*QL*QR^2*
      LL*LLd*LR - 4*nf^5*T^3*h^10*u^2*B*QL*QR^2*LL^2*LRd + 28*nf^5*T^3*h^10*
      u^2*B*QL*QR^3*QRd*LR - 28*nf^5*T^3*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd - 28*
      nf^5*T^3*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 - 28*nf^5*T^3*h^10*u^2*B*QL*QLd*
      LL*LLd^2*LR - 28*nf^5*T^3*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 28*nf^5*T^3*
      h^10*u^2*B*QL*QLd*QRd^3*LLd + 28*nf^5*T^3*h^10*u^2*B*QL*QLd*QR^3*LL + 24
      *nf^5*T^3*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 28*nf^5*T^3*h^10*u^2*B*QL*
      QLd^3*QRd*LLd + 14*nf^5*T^3*h^10*u^2*B*QL*QLd^4*LRd - 4*nf^5*T^3*h^10*
      u^2*B*QL^2*QR*LLd*LR^2 + 28*nf^5*T^3*h^10*u^2*B*QL^2*QR*LL*LR*LRd + 24*
      nf^5*T^3*h^10*u^2*B*QL^2*QR^2*QRd*LL + 24*nf^5*T^3*h^10*u^2*B*QL^2*QLd*
      QR^2*LR + 32/3*nf^5*T^3*h^10*u^2*B*QL^3*LR^2*LRd + 28*nf^5*T^3*h^10*u^2*
      B*QL^3*LL*LLd*LR + 40/3*nf^5*T^3*h^10*u^2*B*QL^3*LL^2*LRd + 28*nf^5*T^3*
      h^10*u^2*B*QL^3*QR*QRd*LR + 28*nf^5*T^3*h^10*u^2*B*QL^3*QLd*QR*LL + 20*
      nf^5*T^3*h^10*u^2*B*QL^4*QRd*LL + 14*nf^5*T^3*h^10*u^2*B*QL^4*QLd*LR -
      268*nf^5*T^3*h^10*u^2*p^2*LLd*LR^3*LRd^2 - 186*nf^5*T^3*h^10*u^2*p^2*
      LLd^3*LR^3 - 268*nf^5*T^3*h^10*u^2*p^2*LL*LR^2*LRd^3 - 420*nf^5*T^3*h^10
      *u^2*p^2*LL*LLd^2*LR^2*LRd - 420*nf^5*T^3*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2
       - 268*nf^5*T^3*h^10*u^2*p^2*LL^2*LLd^3*LR - 186*nf^5*T^3*h^10*u^2*p^2*
      LL^3*LRd^3 - 268*nf^5*T^3*h^10*u^2*p^2*LL^3*LLd^2*LRd + 420*nf^5*T^3*
      h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 186*nf^5*T^3*h^10*u^2*p^2*QRd^3*LL*LRd^2
       + 152*nf^5*T^3*h^10*u^2*p^2*QRd^3*LL*LLd^2 - 420*nf^5*T^3*h^10*u^2*p^2*
      QR*QRd*LLd*LR^2*LRd - 420*nf^5*T^3*h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 - 420
      *nf^5*T^3*h^10*u^2*p^2*QR*QRd*LL*LLd^2*LR - 420*nf^5*T^3*h^10*u^2*p^2*QR
      *QRd*LL^2*LLd*LRd + 210*nf^5*T^3*h^10*u^2*p^2*QR*QRd^4*LLd + 186*nf^5*
      T^3*h^10*u^2*p^2*QR^3*LLd*LR^2 + 420*nf^5*T^3*h^10*u^2*p^2*QR^3*LL*LR*
      LRd + 152*nf^5*T^3*h^10*u^2*p^2*QR^3*LL^2*LLd + 210*nf^5*T^3*h^10*u^2*
      p^2*QR^4*QRd*LL - 36*nf^5*T^3*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 420*nf^5
      *T^3*h^10*u^2*p^2*QLd*QRd^2*LL*LLd*LRd - 384*nf^5*T^3*h^10*u^2*p^2*QLd*
      QR*LR^2*LRd^2 - 558*nf^5*T^3*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 - 420*nf^5*
      T^3*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 - 384*nf^5*T^3*h^10*u^2*p^2*QLd*QR*
      LL^2*LLd^2 + 420*nf^5*T^3*h^10*u^2*p^2*QLd*QR*QRd^3*LRd + 279*nf^5*T^3*
      h^10*u^2*p^2*QLd*QR^4*LR + 420*nf^5*T^3*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*
      LRd - 36*nf^5*T^3*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 + 384*nf^5*T^3*h^10*
      u^2*p^2*QLd^2*QR*QRd^2*LLd + 152*nf^5*T^3*h^10*u^2*p^2*QLd^3*LR*LRd^2 +
      186*nf^5*T^3*h^10*u^2*p^2*QLd^3*LLd^2*LR + 420*nf^5*T^3*h^10*u^2*p^2*
      QLd^3*LL*LLd*LRd + 420*nf^5*T^3*h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 279*nf^5
      *T^3*h^10*u^2*p^2*QLd^4*QR*LLd - 384*nf^5*T^3*h^10*u^2*p^2*QL*QRd*LR^2*
      LRd^2 - 420*nf^5*T^3*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 - 558*nf^5*T^3*h^10*
      u^2*p^2*QL*QRd*LL^2*LRd^2 - 384*nf^5*T^3*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2
       + 279*nf^5*T^3*h^10*u^2*p^2*QL*QRd^4*LRd + 420*nf^5*T^3*h^10*u^2*p^2*QL
      *QR^2*LL*LLd*LR - 36*nf^5*T^3*h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 420*nf^5*
      T^3*h^10*u^2*p^2*QL*QR^3*QRd*LR - 420*nf^5*T^3*h^10*u^2*p^2*QL*QLd*LLd*
      LR^2*LRd - 420*nf^5*T^3*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 - 420*nf^5*T^3*
      h^10*u^2*p^2*QL*QLd*LL*LLd^2*LR - 420*nf^5*T^3*h^10*u^2*p^2*QL*QLd*LL^2*
      LLd*LRd + 420*nf^5*T^3*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 420*nf^5*T^3*h^10
      *u^2*p^2*QL*QLd*QR^3*LL + 384*nf^5*T^3*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd
       + 420*nf^5*T^3*h^10*u^2*p^2*QL*QLd^3*QRd*LLd + 210*nf^5*T^3*h^10*u^2*
      p^2*QL*QLd^4*LRd - 36*nf^5*T^3*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 420*nf^5*
      T^3*h^10*u^2*p^2*QL^2*QR*LL*LR*LRd + 384*nf^5*T^3*h^10*u^2*p^2*QL^2*QR^2
      *QRd*LL + 384*nf^5*T^3*h^10*u^2*p^2*QL^2*QLd*QR^2*LR + 152*nf^5*T^3*h^10
      *u^2*p^2*QL^3*LR^2*LRd + 420*nf^5*T^3*h^10*u^2*p^2*QL^3*LL*LLd*LR + 186*
      nf^5*T^3*h^10*u^2*p^2*QL^3*LL^2*LRd + 420*nf^5*T^3*h^10*u^2*p^2*QL^3*QR*
      QRd*LR + 420*nf^5*T^3*h^10*u^2*p^2*QL^3*QLd*QR*LL + 279*nf^5*T^3*h^10*
      u^2*p^2*QL^4*QRd*LL + 210*nf^5*T^3*h^10*u^2*p^2*QL^4*QLd*LR - 325/2*nf^5
      *T^3*h^10*u^3*p*LLd*LR^3*LRd^2 - 661/6*nf^5*T^3*h^10*u^3*p*LLd^3*LR^3 -
      325/2*nf^5*T^3*h^10*u^3*p*LL*LR^2*LRd^3 - 511/2*nf^5*T^3*h^10*u^3*p*LL*
      LLd^2*LR^2*LRd - 511/2*nf^5*T^3*h^10*u^3*p*LL^2*LLd*LR*LRd^2 - 325/2*
      nf^5*T^3*h^10*u^3*p*LL^2*LLd^3*LR - 661/6*nf^5*T^3*h^10*u^3*p*LL^3*LRd^3
       - 325/2*nf^5*T^3*h^10*u^3*p*LL^3*LLd^2*LRd + 511/2*nf^5*T^3*h^10*u^3*p*
      QRd^3*LLd*LR*LRd + 661/6*nf^5*T^3*h^10*u^3*p*QRd^3*LL*LRd^2 + 93*nf^5*
      T^3*h^10*u^3*p*QRd^3*LL*LLd^2 - 511/2*nf^5*T^3*h^10*u^3*p*QR*QRd*LLd*
      LR^2*LRd - 511/2*nf^5*T^3*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 - 511/2*nf^5*T^3
      *h^10*u^3*p*QR*QRd*LL*LLd^2*LR - 511/2*nf^5*T^3*h^10*u^3*p*QR*QRd*LL^2*
      LLd*LRd + 511/4*nf^5*T^3*h^10*u^3*p*QR*QRd^4*LLd + 661/6*nf^5*T^3*h^10*
      u^3*p*QR^3*LLd*LR^2 + 511/2*nf^5*T^3*h^10*u^3*p*QR^3*LL*LR*LRd + 93*nf^5
      *T^3*h^10*u^3*p*QR^3*LL^2*LLd + 511/4*nf^5*T^3*h^10*u^3*p*QR^4*QRd*LL -
      47/2*nf^5*T^3*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 511/2*nf^5*T^3*h^10*u^3*p*
      QLd*QRd^2*LL*LLd*LRd - 232*nf^5*T^3*h^10*u^3*p*QLd*QR*LR^2*LRd^2 - 661/2
      *nf^5*T^3*h^10*u^3*p*QLd*QR*LLd^2*LR^2 - 511/2*nf^5*T^3*h^10*u^3*p*QLd*
      QR*LL^2*LRd^2 - 232*nf^5*T^3*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 511/2*nf^5*
      T^3*h^10*u^3*p*QLd*QR*QRd^3*LRd + 661/4*nf^5*T^3*h^10*u^3*p*QLd*QR^4*LR
       + 511/2*nf^5*T^3*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd - 47/2*nf^5*T^3*h^10*
      u^3*p*QLd^2*QRd*LL*LRd^2 + 232*nf^5*T^3*h^10*u^3*p*QLd^2*QR*QRd^2*LLd +
      93*nf^5*T^3*h^10*u^3*p*QLd^3*LR*LRd^2 + 661/6*nf^5*T^3*h^10*u^3*p*QLd^3*
      LLd^2*LR + 511/2*nf^5*T^3*h^10*u^3*p*QLd^3*LL*LLd*LRd + 511/2*nf^5*T^3*
      h^10*u^3*p*QLd^3*QR*QRd*LRd + 661/4*nf^5*T^3*h^10*u^3*p*QLd^4*QR*LLd -
      232*nf^5*T^3*h^10*u^3*p*QL*QRd*LR^2*LRd^2 - 511/2*nf^5*T^3*h^10*u^3*p*QL
      *QRd*LLd^2*LR^2 - 661/2*nf^5*T^3*h^10*u^3*p*QL*QRd*LL^2*LRd^2 - 232*nf^5
      *T^3*h^10*u^3*p*QL*QRd*LL^2*LLd^2 + 661/4*nf^5*T^3*h^10*u^3*p*QL*QRd^4*
      LRd + 511/2*nf^5*T^3*h^10*u^3*p*QL*QR^2*LL*LLd*LR - 47/2*nf^5*T^3*h^10*
      u^3*p*QL*QR^2*LL^2*LRd + 511/2*nf^5*T^3*h^10*u^3*p*QL*QR^3*QRd*LR - 511/
      2*nf^5*T^3*h^10*u^3*p*QL*QLd*LLd*LR^2*LRd - 511/2*nf^5*T^3*h^10*u^3*p*QL
      *QLd*LL*LR*LRd^2 - 511/2*nf^5*T^3*h^10*u^3*p*QL*QLd*LL*LLd^2*LR - 511/2*
      nf^5*T^3*h^10*u^3*p*QL*QLd*LL^2*LLd*LRd + 511/2*nf^5*T^3*h^10*u^3*p*QL*
      QLd*QRd^3*LLd + 511/2*nf^5*T^3*h^10*u^3*p*QL*QLd*QR^3*LL + 232*nf^5*T^3*
      h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 511/2*nf^5*T^3*h^10*u^3*p*QL*QLd^3*QRd*
      LLd + 511/4*nf^5*T^3*h^10*u^3*p*QL*QLd^4*LRd - 47/2*nf^5*T^3*h^10*u^3*p*
      QL^2*QR*LLd*LR^2 + 511/2*nf^5*T^3*h^10*u^3*p*QL^2*QR*LL*LR*LRd + 232*
      nf^5*T^3*h^10*u^3*p*QL^2*QR^2*QRd*LL + 232*nf^5*T^3*h^10*u^3*p*QL^2*QLd*
      QR^2*LR + 93*nf^5*T^3*h^10*u^3*p*QL^3*LR^2*LRd + 511/2*nf^5*T^3*h^10*u^3
      *p*QL^3*LL*LLd*LR + 661/6*nf^5*T^3*h^10*u^3*p*QL^3*LL^2*LRd + 511/2*nf^5
      *T^3*h^10*u^3*p*QL^3*QR*QRd*LR + 511/2*nf^5*T^3*h^10*u^3*p*QL^3*QLd*QR*
      LL + 661/4*nf^5*T^3*h^10*u^3*p*QL^4*QRd*LL + 511/4*nf^5*T^3*h^10*u^3*p*
      QL^4*QLd*LR - 92/3*nf^5*T^3*h^10*u^4*LLd*LR^3*LRd^2 - 58/3*nf^5*T^3*h^10
      *u^4*LLd^3*LR^3 - 92/3*nf^5*T^3*h^10*u^4*LL*LR^2*LRd^3 - 48*nf^5*T^3*
      h^10*u^4*LL*LLd^2*LR^2*LRd - 48*nf^5*T^3*h^10*u^4*LL^2*LLd*LR*LRd^2 - 92/
      3*nf^5*T^3*h^10*u^4*LL^2*LLd^3*LR - 58/3*nf^5*T^3*h^10*u^4*LL^3*LRd^3 -
      92/3*nf^5*T^3*h^10*u^4*LL^3*LLd^2*LRd + 48*nf^5*T^3*h^10*u^4*QRd^3*LLd*
      LR*LRd + 58/3*nf^5*T^3*h^10*u^4*QRd^3*LL*LRd^2 + 52/3*nf^5*T^3*h^10*u^4*
      QRd^3*LL*LLd^2 - 48*nf^5*T^3*h^10*u^4*QR*QRd*LLd*LR^2*LRd - 48*nf^5*T^3*
      h^10*u^4*QR*QRd*LL*LR*LRd^2 - 48*nf^5*T^3*h^10*u^4*QR*QRd*LL*LLd^2*LR -
      48*nf^5*T^3*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 24*nf^5*T^3*h^10*u^4*QR*QRd^4
      *LLd + 58/3*nf^5*T^3*h^10*u^4*QR^3*LLd*LR^2 + 48*nf^5*T^3*h^10*u^4*QR^3*
      LL*LR*LRd + 52/3*nf^5*T^3*h^10*u^4*QR^3*LL^2*LLd + 24*nf^5*T^3*h^10*u^4*
      QR^4*QRd*LL - 4*nf^5*T^3*h^10*u^4*QLd*QRd^2*LLd^2*LR + 48*nf^5*T^3*h^10*
      u^4*QLd*QRd^2*LL*LLd*LRd - 44*nf^5*T^3*h^10*u^4*QLd*QR*LR^2*LRd^2 - 58*
      nf^5*T^3*h^10*u^4*QLd*QR*LLd^2*LR^2 - 48*nf^5*T^3*h^10*u^4*QLd*QR*LL^2*
      LRd^2 - 44*nf^5*T^3*h^10*u^4*QLd*QR*LL^2*LLd^2 + 48*nf^5*T^3*h^10*u^4*
      QLd*QR*QRd^3*LRd + 29*nf^5*T^3*h^10*u^4*QLd*QR^4*LR + 48*nf^5*T^3*h^10*
      u^4*QLd^2*QRd*LLd*LR*LRd - 4*nf^5*T^3*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 44*
      nf^5*T^3*h^10*u^4*QLd^2*QR*QRd^2*LLd + 52/3*nf^5*T^3*h^10*u^4*QLd^3*LR*
      LRd^2 + 58/3*nf^5*T^3*h^10*u^4*QLd^3*LLd^2*LR + 48*nf^5*T^3*h^10*u^4*
      QLd^3*LL*LLd*LRd + 48*nf^5*T^3*h^10*u^4*QLd^3*QR*QRd*LRd + 29*nf^5*T^3*
      h^10*u^4*QLd^4*QR*LLd - 44*nf^5*T^3*h^10*u^4*QL*QRd*LR^2*LRd^2 - 48*nf^5
      *T^3*h^10*u^4*QL*QRd*LLd^2*LR^2 - 58*nf^5*T^3*h^10*u^4*QL*QRd*LL^2*LRd^2
       - 44*nf^5*T^3*h^10*u^4*QL*QRd*LL^2*LLd^2 + 29*nf^5*T^3*h^10*u^4*QL*
      QRd^4*LRd + 48*nf^5*T^3*h^10*u^4*QL*QR^2*LL*LLd*LR - 4*nf^5*T^3*h^10*u^4
      *QL*QR^2*LL^2*LRd + 48*nf^5*T^3*h^10*u^4*QL*QR^3*QRd*LR - 48*nf^5*T^3*
      h^10*u^4*QL*QLd*LLd*LR^2*LRd - 48*nf^5*T^3*h^10*u^4*QL*QLd*LL*LR*LRd^2
       - 48*nf^5*T^3*h^10*u^4*QL*QLd*LL*LLd^2*LR - 48*nf^5*T^3*h^10*u^4*QL*QLd
      *LL^2*LLd*LRd + 48*nf^5*T^3*h^10*u^4*QL*QLd*QRd^3*LLd + 48*nf^5*T^3*h^10
      *u^4*QL*QLd*QR^3*LL + 44*nf^5*T^3*h^10*u^4*QL*QLd^2*QRd^2*LRd + 48*nf^5*
      T^3*h^10*u^4*QL*QLd^3*QRd*LLd + 24*nf^5*T^3*h^10*u^4*QL*QLd^4*LRd - 4*
      nf^5*T^3*h^10*u^4*QL^2*QR*LLd*LR^2 + 48*nf^5*T^3*h^10*u^4*QL^2*QR*LL*LR*
      LRd + 44*nf^5*T^3*h^10*u^4*QL^2*QR^2*QRd*LL + 44*nf^5*T^3*h^10*u^4*QL^2*
      QLd*QR^2*LR + 52/3*nf^5*T^3*h^10*u^4*QL^3*LR^2*LRd + 48*nf^5*T^3*h^10*
      u^4*QL^3*LL*LLd*LR + 58/3*nf^5*T^3*h^10*u^4*QL^3*LL^2*LRd + 48*nf^5*T^3*
      h^10*u^4*QL^3*QR*QRd*LR + 48*nf^5*T^3*h^10*u^4*QL^3*QLd*QR*LL + 29*nf^5*
      T^3*h^10*u^4*QL^4*QRd*LL + 24*nf^5*T^3*h^10*u^4*QL^4*QLd*LR - 7/144*nf^5
      *T^4*h^10*LLd*LR^5*LRd^4 + 17/180*nf^5*T^4*h^10*LLd^3*LR^5*LRd^2 - 19/90
      *nf^5*T^4*h^10*LLd^5*LR^5 - 7/144*nf^5*T^4*h^10*LL*LR^4*LRd^5 - 1/36*
      nf^5*T^4*h^10*LL*LLd^2*LR^4*LRd^3 - 11/24*nf^5*T^4*h^10*LL*LLd^4*LR^4*
      LRd - 1/36*nf^5*T^4*h^10*LL^2*LLd*LR^3*LRd^4 + 17/180*nf^5*T^4*h^10*LL^2
      *LLd^5*LR^3 + 17/180*nf^5*T^4*h^10*LL^3*LR^2*LRd^5 - 1/36*nf^5*T^4*h^10*
      LL^3*LLd^4*LR^2*LRd - 11/24*nf^5*T^4*h^10*LL^4*LLd*LR*LRd^4 - 1/36*nf^5*
      T^4*h^10*LL^4*LLd^3*LR*LRd^2 - 7/144*nf^5*T^4*h^10*LL^4*LLd^5*LR - 19/90
      *nf^5*T^4*h^10*LL^5*LRd^5 + 17/180*nf^5*T^4*h^10*LL^5*LLd^2*LRd^3 - 7/
      144*nf^5*T^4*h^10*LL^5*LLd^4*LRd + 1/9*nf^5*T^4*h^10*QRd^3*LLd^3*LR^3*
      LRd + 1/36*nf^5*T^4*h^10*QRd^3*LL*LR^2*LRd^4 - 1/36*nf^5*T^4*h^10*QRd^3*
      LL*LLd^4*LR^2 + 1/9*nf^5*T^4*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 1/18*nf^5*
      T^4*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 1/12*nf^5*T^4*h^10*QRd^3*LL^3*LRd^4
       + 1/9*nf^5*T^4*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 17/72*nf^5*T^4*h^10*QRd^6*
      LLd*LR*LRd^2 - 5/36*nf^5*T^4*h^10*QRd^6*LLd^3*LR - 1/6*nf^5*T^4*h^10*
      QRd^6*LL*LRd^3 + 1/9*nf^5*T^4*h^10*QRd^6*LL*LLd^2*LRd - 1/6*nf^5*T^4*
      h^10*QR*QRd*LLd*LR^4*LRd^3 - 1/6*nf^5*T^4*h^10*QR*QRd*LLd^3*LR^4*LRd - 1/
      6*nf^5*T^4*h^10*QR*QRd*LL*LR^3*LRd^4 - 1/6*nf^5*T^4*h^10*QR*QRd*LL*LLd^4
      *LR^3 - 1/6*nf^5*T^4*h^10*QR*QRd*LL^3*LR*LRd^4 - 1/6*nf^5*T^4*h^10*QR*
      QRd*LL^3*LLd^4*LR - 1/6*nf^5*T^4*h^10*QR*QRd*LL^4*LLd*LRd^3 - 1/6*nf^5*
      T^4*h^10*QR*QRd*LL^4*LLd^3*LRd - 1/6*nf^5*T^4*h^10*QR*QRd^4*LL*LR*LRd^3
       - 1/8*nf^5*T^4*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 1/12*nf^5*T^4*h^10*QR*
      QRd^4*LL^2*LLd^3 - 11/30*nf^5*T^4*h^10*QR*QRd^7*LLd*LRd - 1/8*nf^5*T^4*
      h^10*QR^2*QRd^5*LL*LLd^2 + 1/36*nf^5*T^4*h^10*QR^3*LLd*LR^4*LRd^2 - 1/12
      *nf^5*T^4*h^10*QR^3*LLd^3*LR^4 + 1/9*nf^5*T^4*h^10*QR^3*LL*LLd^2*LR^3*
      LRd + 1/9*nf^5*T^4*h^10*QR^3*LL^2*LLd^3*LR^2 + 1/9*nf^5*T^4*h^10*QR^3*
      LL^3*LR*LRd^3 + 1/18*nf^5*T^4*h^10*QR^3*LL^3*LLd^2*LR*LRd - 1/36*nf^5*
      T^4*h^10*QR^3*LL^4*LLd*LRd^2 + 1/6*nf^5*T^4*h^10*QR^3*QRd^3*LLd*LR^2*LRd
       + 1/6*nf^5*T^4*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/6*nf^5*T^4*h^10*QR^3*
      QRd^3*LL*LLd^2*LR + 1/6*nf^5*T^4*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 7/36*
      nf^5*T^4*h^10*QR^3*QRd^6*LLd - 1/6*nf^5*T^4*h^10*QR^4*QRd*LLd*LR^3*LRd
       - 1/8*nf^5*T^4*h^10*QR^4*QRd*LL*LLd^2*LR^2 - 1/12*nf^5*T^4*h^10*QR^4*
      QRd*LL^3*LLd^2 - 5/48*nf^5*T^4*h^10*QR^4*QRd^4*LLd*LR - 5/48*nf^5*T^4*
      h^10*QR^4*QRd^4*LL*LRd - 1/8*nf^5*T^4*h^10*QR^5*QRd^2*LL^2*LLd - 1/6*
      nf^5*T^4*h^10*QR^6*LLd*LR^3 + 17/72*nf^5*T^4*h^10*QR^6*LL*LR^2*LRd + 1/9
      *nf^5*T^4*h^10*QR^6*LL^2*LLd*LR - 5/36*nf^5*T^4*h^10*QR^6*LL^3*LRd - 7/
      36*nf^5*T^4*h^10*QR^6*QRd^3*LL - 11/30*nf^5*T^4*h^10*QR^7*QRd*LL*LR - 5/
      36*nf^5*T^4*h^10*QLd*QRd^2*LR^3*LRd^4 - 7/36*nf^5*T^4*h^10*QLd*QRd^2*
      LLd^4*LR^3 + 1/8*nf^5*T^4*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 1/8*nf^5*T^4*
      h^10*QLd*QRd^2*LL^2*LLd^4*LR - 1/9*nf^5*T^4*h^10*QLd*QRd^2*LL^3*LLd*
      LRd^3 - 1/18*nf^5*T^4*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 5/18*nf^5*T^4*h^10
      *QLd*QRd^5*LR*LRd^3 - 2/9*nf^5*T^4*h^10*QLd*QRd^5*LL*LLd^3 - 5/48*nf^5*
      T^4*h^10*QLd*QR*LR^4*LRd^4 - 2/3*nf^5*T^4*h^10*QLd*QR*LLd^4*LR^4 - 11/24
      *nf^5*T^4*h^10*QLd*QR*LL^4*LRd^4 - 5/48*nf^5*T^4*h^10*QLd*QR*LL^4*LLd^4
       + 13/40*nf^5*T^4*h^10*QLd*QR*QRd^6*LRd^2 - 5/18*nf^5*T^4*h^10*QLd*QR^3*
      QRd^5*LRd - 1/12*nf^5*T^4*h^10*QLd*QR^4*LR^3*LRd^2 - 1/6*nf^5*T^4*h^10*
      QLd*QR^4*LLd^2*LR^3 + 1/8*nf^5*T^4*h^10*QLd*QR^4*LL^2*LR*LRd^2 - 1/6*
      nf^5*T^4*h^10*QLd*QR^4*LL^3*LLd*LRd - 1/6*nf^5*T^4*h^10*QLd*QR^4*QRd^3*
      LR*LRd - 1/6*nf^5*T^4*h^10*QLd*QR^4*QRd^3*LL*LLd + 1/5*nf^5*T^4*h^10*QLd
      *QR^5*QRd*LR^2*LRd - 5/48*nf^5*T^4*h^10*QLd*QR^5*QRd^4 - 1/18*nf^5*T^4*
      h^10*QLd*QR^6*QRd^2*LR - 1/6*nf^5*T^4*h^10*QLd*QR^7*LR^2 - 17/60*nf^5*
      T^4*h^10*QLd*QR^7*LL^2 - 1/18*nf^5*T^4*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 1/
      9*nf^5*T^4*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 1/8*nf^5*T^4*h^10*QLd^2*QRd*
      LL*LR^2*LRd^4 + 1/8*nf^5*T^4*h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 7/36*nf^5*
      T^4*h^10*QLd^2*QRd*LL^3*LRd^4 - 5/36*nf^5*T^4*h^10*QLd^2*QRd*LL^3*LLd^4
       - 1/18*nf^5*T^4*h^10*QLd^2*QRd^4*LLd^3*LR - 7/36*nf^5*T^4*h^10*QLd^2*
      QRd^4*LL*LRd^3 - 1/8*nf^5*T^4*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 1/9*nf^5*
      T^4*h^10*QLd^2*QR^3*QRd^4*LLd + 1/5*nf^5*T^4*h^10*QLd^2*QR^5*LLd*LR^2 +
      1/5*nf^5*T^4*h^10*QLd^2*QR^5*LL*LR*LRd - 13/72*nf^5*T^4*h^10*QLd^2*QR^6*
      QRd*LL + 1/9*nf^5*T^4*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 1/12*nf^5*T^4*h^10*
      QLd^3*LLd^4*LR^3 + 1/18*nf^5*T^4*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 1/9*nf^5
      *T^4*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 1/36*nf^5*T^4*h^10*QLd^3*LL^2*LR*
      LRd^4 + 1/36*nf^5*T^4*h^10*QLd^3*LL^2*LLd^4*LR + 1/9*nf^5*T^4*h^10*QLd^3
      *LL^3*LLd*LRd^3 + 1/18*nf^5*T^4*h^10*QLd^3*QRd^3*LR*LRd^3 + 1/9*nf^5*T^4
      *h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 1/9*nf^5*T^4*h^10*QLd^3*QRd^3*LL*LLd*
      LRd^2 + 1/18*nf^5*T^4*h^10*QLd^3*QRd^3*LL*LLd^3 - 1/12*nf^5*T^4*h^10*
      QLd^3*QR*QRd^4*LRd^2 + 1/3*nf^5*T^4*h^10*QLd^3*QR^3*LR^2*LRd^2 + 1/6*
      nf^5*T^4*h^10*QLd^3*QR^3*LLd^2*LR^2 + 1/3*nf^5*T^4*h^10*QLd^3*QR^3*LL^2*
      LLd^2 - 1/6*nf^5*T^4*h^10*QLd^3*QR^3*QRd^3*LRd - 1/6*nf^5*T^4*h^10*QLd^3
      *QR^4*QRd*LR*LRd - 1/6*nf^5*T^4*h^10*QLd^3*QR^4*QRd*LL*LLd - 3/20*nf^5*
      T^4*h^10*QLd^3*QR^5*QRd^2 - 2/9*nf^5*T^4*h^10*QLd^3*QR^6*LR - 1/8*nf^5*
      T^4*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 7/36*nf^5*T^4*h^10*QLd^4*QRd^2*LLd^3
      *LR - 1/18*nf^5*T^4*h^10*QLd^4*QRd^2*LL*LRd^3 - 1/6*nf^5*T^4*h^10*QLd^4*
      QR*LLd^3*LR^2 - 1/6*nf^5*T^4*h^10*QLd^4*QR*LL*LR*LRd^3 + 1/8*nf^5*T^4*
      h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 1/12*nf^5*T^4*h^10*QLd^4*QR*LL^2*LLd^3 -
      1/6*nf^5*T^4*h^10*QLd^4*QR*QRd^3*LLd*LRd + 1/8*nf^5*T^4*h^10*QLd^4*QR^2*
      QRd*LL*LLd^2 - 11/36*nf^5*T^4*h^10*QLd^4*QR^3*QRd^2*LLd - 2/3*nf^5*T^4*
      h^10*QLd^4*QR^4*LLd*LR - 11/24*nf^5*T^4*h^10*QLd^4*QR^4*LL*LRd - 2/9*
      nf^5*T^4*h^10*QLd^5*QRd*LR*LRd^3 - 5/18*nf^5*T^4*h^10*QLd^5*QRd*LL*LLd^3
       - 1/8*nf^5*T^4*h^10*QLd^5*QR*QRd^2*LRd^2 + 1/5*nf^5*T^4*h^10*QLd^5*QR*
      QRd^2*LLd^2 + 1/5*nf^5*T^4*h^10*QLd^5*QR^2*LLd^2*LR + 1/5*nf^5*T^4*h^10*
      QLd^5*QR^2*LL*LLd*LRd - 7/18*nf^5*T^4*h^10*QLd^5*QR^3*QRd*LRd - 2/5*nf^5
      *T^4*h^10*QLd^5*QR^5 + 1/9*nf^5*T^4*h^10*QLd^6*LLd*LR*LRd^2 - 1/6*nf^5*
      T^4*h^10*QLd^6*LLd^3*LR - 5/36*nf^5*T^4*h^10*QLd^6*LL*LRd^3 + 17/72*nf^5
      *T^4*h^10*QLd^6*LL*LLd^2*LRd - 2/9*nf^5*T^4*h^10*QLd^6*QR^3*LLd - 17/60*
      nf^5*T^4*h^10*QLd^7*QR*LRd^2 - 1/6*nf^5*T^4*h^10*QLd^7*QR*LLd^2 - 5/48*
      nf^5*T^4*h^10*QL*QRd*LR^4*LRd^4 - 11/24*nf^5*T^4*h^10*QL*QRd*LLd^4*LR^4
       - 2/3*nf^5*T^4*h^10*QL*QRd*LL^4*LRd^4 - 5/48*nf^5*T^4*h^10*QL*QRd*LL^4*
      LLd^4 - 1/12*nf^5*T^4*h^10*QL*QRd^4*LR^2*LRd^3 + 1/8*nf^5*T^4*h^10*QL*
      QRd^4*LLd^2*LR^2*LRd - 1/6*nf^5*T^4*h^10*QL*QRd^4*LL*LLd^3*LR - 1/6*nf^5
      *T^4*h^10*QL*QRd^4*LL^2*LRd^3 - 1/6*nf^5*T^4*h^10*QL*QRd^7*LRd^2 - 17/60
      *nf^5*T^4*h^10*QL*QRd^7*LLd^2 + 1/5*nf^5*T^4*h^10*QL*QR*QRd^5*LR*LRd^2
       - 5/36*nf^5*T^4*h^10*QL*QR^2*LR^4*LRd^3 + 1/8*nf^5*T^4*h^10*QL*QR^2*
      LLd^2*LR^4*LRd - 1/9*nf^5*T^4*h^10*QL*QR^2*LL*LLd^3*LR^3 - 1/18*nf^5*T^4
      *h^10*QL*QR^2*LL^3*LLd^3*LR - 7/36*nf^5*T^4*h^10*QL*QR^2*LL^4*LRd^3 - 1/
      8*nf^5*T^4*h^10*QL*QR^2*LL^4*LLd^2*LRd - 1/18*nf^5*T^4*h^10*QL*QR^2*
      QRd^6*LRd - 1/6*nf^5*T^4*h^10*QL*QR^3*QRd^4*LR*LRd - 1/6*nf^5*T^4*h^10*
      QL*QR^3*QRd^4*LL*LLd - 5/48*nf^5*T^4*h^10*QL*QR^4*QRd^5 - 5/18*nf^5*T^4*
      h^10*QL*QR^5*LR^3*LRd - 2/9*nf^5*T^4*h^10*QL*QR^5*LL^3*LLd - 5/18*nf^5*
      T^4*h^10*QL*QR^5*QRd^3*LR + 13/40*nf^5*T^4*h^10*QL*QR^6*QRd*LR^2 - 1/6*
      nf^5*T^4*h^10*QL*QLd*LLd*LR^4*LRd^3 - 1/6*nf^5*T^4*h^10*QL*QLd*LLd^3*
      LR^4*LRd - 1/6*nf^5*T^4*h^10*QL*QLd*LL*LR^3*LRd^4 - 1/6*nf^5*T^4*h^10*QL
      *QLd*LL*LLd^4*LR^3 - 1/6*nf^5*T^4*h^10*QL*QLd*LL^3*LR*LRd^4 - 1/6*nf^5*
      T^4*h^10*QL*QLd*LL^3*LLd^4*LR - 1/6*nf^5*T^4*h^10*QL*QLd*LL^4*LLd*LRd^3
       - 1/6*nf^5*T^4*h^10*QL*QLd*LL^4*LLd^3*LRd + 1/5*nf^5*T^4*h^10*QL*QLd^2*
      QRd^5*LRd^2 - 1/8*nf^5*T^4*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/8*nf^5*T^4*h^10
      *QL*QLd^2*QR^2*QRd^4*LRd + 1/8*nf^5*T^4*h^10*QL*QLd^2*QR^4*LR^2*LRd - 1/
      12*nf^5*T^4*h^10*QL*QLd^2*QR^4*QRd^3 - 1/6*nf^5*T^4*h^10*QL*QLd^3*QRd^4*
      LLd*LRd - 1/18*nf^5*T^4*h^10*QL*QLd^3*QR^2*QRd^3*LLd - 7/18*nf^5*T^4*
      h^10*QL*QLd^3*QR^5*LL - 1/12*nf^5*T^4*h^10*QL*QLd^4*LR^2*LRd^3 - 1/8*
      nf^5*T^4*h^10*QL*QLd^4*LLd^2*LR^2*LRd - 1/6*nf^5*T^4*h^10*QL*QLd^4*LL*
      LLd^3*LR - 1/12*nf^5*T^4*h^10*QL*QLd^4*QRd^3*LLd^2 - 1/6*nf^5*T^4*h^10*
      QL*QLd^4*QR^3*LR*LRd - 1/6*nf^5*T^4*h^10*QL*QLd^4*QR^3*LL*LLd - 11/24*
      nf^5*T^4*h^10*QL*QLd^4*QR^4*QRd + 1/5*nf^5*T^4*h^10*QL*QLd^5*QR*LL*LLd^2
       + 13/40*nf^5*T^4*h^10*QL*QLd^6*QRd*LLd^2 - 13/72*nf^5*T^4*h^10*QL*QLd^6
      *QR^2*LRd - 11/30*nf^5*T^4*h^10*QL*QLd^7*LLd*LRd + 1/5*nf^5*T^4*h^10*
      QL^2*QRd^5*LLd*LR*LRd + 1/5*nf^5*T^4*h^10*QL^2*QRd^5*LL*LRd^2 - 1/8*nf^5
      *T^4*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 7/36*nf^5*T^4*h^10*QL^2*QR*LLd^3*LR^4
       - 1/18*nf^5*T^4*h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/9*nf^5*T^4*h^10*QL^2*QR*
      LL^3*LR*LRd^3 + 1/8*nf^5*T^4*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 5/36*nf^5*T^4
      *h^10*QL^2*QR*LL^4*LLd^3 - 13/72*nf^5*T^4*h^10*QL^2*QR*QRd^6*LLd - 7/36*
      nf^5*T^4*h^10*QL^2*QR^4*LLd*LR^3 - 1/8*nf^5*T^4*h^10*QL^2*QR^4*LL^2*LLd*
      LR - 1/18*nf^5*T^4*h^10*QL^2*QR^4*LL^3*LRd - 1/9*nf^5*T^4*h^10*QL^2*QR^4
      *QRd^3*LL + 1/8*nf^5*T^4*h^10*QL^2*QLd*QRd^4*LR*LRd^2 - 1/12*nf^5*T^4*
      h^10*QL^2*QLd*QR^3*QRd^4 + 1/8*nf^5*T^4*h^10*QL^2*QLd*QR^4*QRd^2*LR + 1/
      5*nf^5*T^4*h^10*QL^2*QLd*QR^5*LR^2 - 1/8*nf^5*T^4*h^10*QL^2*QLd*QR^5*
      LL^2 - 1/18*nf^5*T^4*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 11/36*nf^5*T^4*h^10*
      QL^2*QLd^3*QR^4*LR + 1/8*nf^5*T^4*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 1/8*
      nf^5*T^4*h^10*QL^2*QLd^5*LR*LRd^2 - 3/20*nf^5*T^4*h^10*QL^2*QLd^5*QR^3
       - 1/18*nf^5*T^4*h^10*QL^2*QLd^6*QR*LLd - 1/36*nf^5*T^4*h^10*QL^3*LLd^2*
      LR^4*LRd + 1/18*nf^5*T^4*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 1/9*nf^5*T^4*h^10
      *QL^3*LL*LLd^3*LR^3 + 1/9*nf^5*T^4*h^10*QL^3*LL^2*LR^2*LRd^3 + 1/9*nf^5*
      T^4*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 1/12*nf^5*T^4*h^10*QL^3*LL^4*LRd^3 + 1/
      36*nf^5*T^4*h^10*QL^3*LL^4*LLd^2*LRd + 1/3*nf^5*T^4*h^10*QL^3*QRd^3*LR^2
      *LRd^2 + 1/6*nf^5*T^4*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/3*nf^5*T^4*h^10*
      QL^3*QRd^3*LL^2*LLd^2 - 2/9*nf^5*T^4*h^10*QL^3*QRd^6*LRd - 1/6*nf^5*T^4*
      h^10*QL^3*QR*QRd^4*LR*LRd - 1/6*nf^5*T^4*h^10*QL^3*QR*QRd^4*LL*LLd - 3/
      20*nf^5*T^4*h^10*QL^3*QR^2*QRd^5 + 1/18*nf^5*T^4*h^10*QL^3*QR^3*LR^3*LRd
       + 1/9*nf^5*T^4*h^10*QL^3*QR^3*LL*LLd*LR^2 + 1/9*nf^5*T^4*h^10*QL^3*QR^3
      *LL^2*LR*LRd + 1/18*nf^5*T^4*h^10*QL^3*QR^3*LL^3*LLd - 1/6*nf^5*T^4*h^10
      *QL^3*QR^3*QRd^3*LR - 1/12*nf^5*T^4*h^10*QL^3*QR^4*QRd*LR^2 - 7/18*nf^5*
      T^4*h^10*QL^3*QLd*QRd^5*LLd - 1/18*nf^5*T^4*h^10*QL^3*QLd*QR^3*QRd^2*LL
       - 1/6*nf^5*T^4*h^10*QL^3*QLd*QR^4*LL*LR - 11/36*nf^5*T^4*h^10*QL^3*
      QLd^2*QRd^4*LRd - 1/18*nf^5*T^4*h^10*QL^3*QLd^2*QR^3*QRd*LR + 1/6*nf^5*
      T^4*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 1/6*nf^5*T^4*h^10*QL^3*QLd^3*LL*LR*
      LRd^2 + 1/6*nf^5*T^4*h^10*QL^3*QLd^3*LL*LLd^2*LR + 1/6*nf^5*T^4*h^10*
      QL^3*QLd^3*LL^2*LLd*LRd - 1/6*nf^5*T^4*h^10*QL^3*QLd^3*QRd^3*LLd - 1/6*
      nf^5*T^4*h^10*QL^3*QLd^3*QR^3*LL - 1/9*nf^5*T^4*h^10*QL^3*QLd^4*QRd^2*
      LRd - 1/6*nf^5*T^4*h^10*QL^3*QLd^4*QR*LR*LRd - 1/6*nf^5*T^4*h^10*QL^3*
      QLd^4*QR*LL*LLd - 1/12*nf^5*T^4*h^10*QL^3*QLd^4*QR^2*QRd - 5/18*nf^5*T^4
      *h^10*QL^3*QLd^5*QRd*LLd - 7/36*nf^5*T^4*h^10*QL^3*QLd^6*LRd - 1/6*nf^5*
      T^4*h^10*QL^4*QRd*LLd*LR^3*LRd + 1/8*nf^5*T^4*h^10*QL^4*QRd*LL*LLd^2*
      LR^2 - 1/6*nf^5*T^4*h^10*QL^4*QRd*LL^3*LRd^2 - 1/12*nf^5*T^4*h^10*QL^4*
      QRd*LL^3*LLd^2 - 11/24*nf^5*T^4*h^10*QL^4*QRd^4*LLd*LR - 2/3*nf^5*T^4*
      h^10*QL^4*QRd^4*LL*LRd + 1/8*nf^5*T^4*h^10*QL^4*QR*QRd^2*LL^2*LLd - 1/18
      *nf^5*T^4*h^10*QL^4*QR^2*LLd*LR^3 - 1/8*nf^5*T^4*h^10*QL^4*QR^2*LL*LR^2*
      LRd - 7/36*nf^5*T^4*h^10*QL^4*QR^2*LL^3*LRd - 11/36*nf^5*T^4*h^10*QL^4*
      QR^2*QRd^3*LL - 1/6*nf^5*T^4*h^10*QL^4*QR^3*QRd*LL*LR - 1/12*nf^5*T^4*
      h^10*QL^4*QLd*LR^3*LRd^2 - 1/8*nf^5*T^4*h^10*QL^4*QLd*LL^2*LR*LRd^2 - 1/
      6*nf^5*T^4*h^10*QL^4*QLd*LL^3*LLd*LRd - 1/6*nf^5*T^4*h^10*QL^4*QLd*QRd^3
      *LR*LRd - 1/6*nf^5*T^4*h^10*QL^4*QLd*QRd^3*LL*LLd - 11/24*nf^5*T^4*h^10*
      QL^4*QLd*QR*QRd^4 - 1/12*nf^5*T^4*h^10*QL^4*QLd*QR^3*LL^2 + 1/8*nf^5*T^4
      *h^10*QL^4*QLd^2*QR^2*QRd*LL - 1/6*nf^5*T^4*h^10*QL^4*QLd^3*QRd*LR*LRd
       - 1/6*nf^5*T^4*h^10*QL^4*QLd^3*QRd*LL*LLd - 1/12*nf^5*T^4*h^10*QL^4*
      QLd^3*QR*QRd^2 - 1/9*nf^5*T^4*h^10*QL^4*QLd^3*QR^2*LR - 5/48*nf^5*T^4*
      h^10*QL^4*QLd^4*LLd*LR - 5/48*nf^5*T^4*h^10*QL^4*QLd^4*LL*LRd - 5/48*
      nf^5*T^4*h^10*QL^4*QLd^5*QR + 1/5*nf^5*T^4*h^10*QL^5*QRd^2*LL*LLd*LR + 1/
      5*nf^5*T^4*h^10*QL^5*QRd^2*LL^2*LRd - 2/5*nf^5*T^4*h^10*QL^5*QRd^5 - 2/9
      *nf^5*T^4*h^10*QL^5*QR*LR^3*LRd - 5/18*nf^5*T^4*h^10*QL^5*QR*LL^3*LLd -
      7/18*nf^5*T^4*h^10*QL^5*QR*QRd^3*LR - 1/8*nf^5*T^4*h^10*QL^5*QR^2*QRd*
      LR^2 + 1/5*nf^5*T^4*h^10*QL^5*QR^2*QRd*LL^2 + 1/5*nf^5*T^4*h^10*QL^5*QLd
      *QRd*LL^2*LLd - 1/8*nf^5*T^4*h^10*QL^5*QLd^2*LR^2*LRd - 3/20*nf^5*T^4*
      h^10*QL^5*QLd^2*QRd^3 - 5/18*nf^5*T^4*h^10*QL^5*QLd^3*QR*LL - 5/48*nf^5*
      T^4*h^10*QL^5*QLd^4*QRd - 5/36*nf^5*T^4*h^10*QL^6*LLd*LR^3 + 1/9*nf^5*
      T^4*h^10*QL^6*LL*LR^2*LRd + 17/72*nf^5*T^4*h^10*QL^6*LL^2*LLd*LR - 1/6*
      nf^5*T^4*h^10*QL^6*LL^3*LRd - 2/9*nf^5*T^4*h^10*QL^6*QRd^3*LL - 13/72*
      nf^5*T^4*h^10*QL^6*QLd*QRd^2*LR + 13/40*nf^5*T^4*h^10*QL^6*QLd*QR*LL^2
       - 1/18*nf^5*T^4*h^10*QL^6*QLd^2*QRd*LL - 7/36*nf^5*T^4*h^10*QL^6*QLd^3*
      LR - 17/60*nf^5*T^4*h^10*QL^7*QRd*LR^2 - 1/6*nf^5*T^4*h^10*QL^7*QRd*LL^2
       - 11/30*nf^5*T^4*h^10*QL^7*QLd*LL*LR + 1/9*nf^5*T^4*h^10*G*QRd^3*LR^2*
      LRd^3 - 1/6*nf^5*T^4*h^10*G*QRd^3*LLd^2*LR^2*LRd + 1/6*nf^5*T^4*h^10*G*
      QRd^3*LL*LLd*LR*LRd^2 - 1/6*nf^5*T^4*h^10*G*QRd^3*LL*LLd^3*LR + 1/18*
      nf^5*T^4*h^10*G*QRd^3*LL^2*LRd^3 + 1/18*nf^5*T^4*h^10*G*QRd^6*LRd^2 - 1/
      18*nf^5*T^4*h^10*G*QRd^6*LLd^2 + 1/3*nf^5*T^4*h^10*G*QR*QRd*LR^3*LRd^3
       - 1/6*nf^5*T^4*h^10*G*QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*T^4*h^10*G*QR*
      QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T^4*h^10*G*QR*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*
      T^4*h^10*G*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*T^4*h^10*G*QR*QRd*LL^3*LLd^3
       + 1/6*nf^5*T^4*h^10*G*QR*QRd^4*LR*LRd^2 - 1/6*nf^5*T^4*h^10*G*QR*QRd^4*
      LLd^2*LR + 1/6*nf^5*T^4*h^10*G*QR^2*QRd^5*LRd + 1/9*nf^5*T^4*h^10*G*QR^3
      *LR^3*LRd^2 + 1/18*nf^5*T^4*h^10*G*QR^3*LLd^2*LR^3 + 1/6*nf^5*T^4*h^10*G
      *QR^3*LL*LLd*LR^2*LRd - 1/6*nf^5*T^4*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/6*
      nf^5*T^4*h^10*G*QR^3*LL^3*LLd*LRd + 1/3*nf^5*T^4*h^10*G*QR^3*QRd^3*LR*
      LRd + 1/3*nf^5*T^4*h^10*G*QR^3*QRd^3*LL*LLd + 1/6*nf^5*T^4*h^10*G*QR^4*
      QRd*LR^2*LRd - 1/6*nf^5*T^4*h^10*G*QR^4*QRd*LL^2*LRd + 1/3*nf^5*T^4*h^10
      *G*QR^4*QRd^4 + 1/6*nf^5*T^4*h^10*G*QR^5*QRd^2*LR + 1/18*nf^5*T^4*h^10*G
      *QR^6*LR^2 - 1/18*nf^5*T^4*h^10*G*QR^6*LL^2 - 1/6*nf^5*T^4*h^10*G*QLd*
      QRd^2*LLd^3*LR^2 + 1/6*nf^5*T^4*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 1/6*nf^5*
      T^4*h^10*G*QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*T^4*h^10*G*QLd*QR*LLd^3*LR^3
       + 1/6*nf^5*T^4*h^10*G*QLd*QR*LL*LR^2*LRd^3 + 1/6*nf^5*T^4*h^10*G*QLd*QR
      *LL^2*LLd^3*LR - 1/3*nf^5*T^4*h^10*G*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*T^4*
      h^10*G*QLd*QR*LL^3*LLd^2*LRd + 1/6*nf^5*T^4*h^10*G*QLd*QR*QRd^3*LL*LRd^2
       - 1/6*nf^5*T^4*h^10*G*QLd*QR*QRd^3*LL*LLd^2 + 1/6*nf^5*T^4*h^10*G*QLd*
      QR^2*QRd^4*LLd + 1/6*nf^5*T^4*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 1/6*nf^5*
      T^4*h^10*G*QLd*QR^3*QRd^2*LL*LRd + 1/6*nf^5*T^4*h^10*G*QLd*QR^4*LLd*LR^2
       - 1/6*nf^5*T^4*h^10*G*QLd*QR^4*LL^2*LLd + 1/6*nf^5*T^4*h^10*G*QLd*QR^5*
      QRd*LL + 1/6*nf^5*T^4*h^10*G*QLd^2*QRd*LR^2*LRd^3 - 1/6*nf^5*T^4*h^10*G*
      QLd^2*QRd*LL^2*LRd^3 + 1/6*nf^5*T^4*h^10*G*QLd^2*QRd^4*LRd^2 - 1/6*nf^5*
      T^4*h^10*G*QLd^2*QRd^4*LLd^2 - 1/6*nf^5*T^4*h^10*G*QLd^2*QR^3*QRd*LR*LRd
       - 1/6*nf^5*T^4*h^10*G*QLd^2*QR^3*QRd*LL*LLd + 1/18*nf^5*T^4*h^10*G*
      QLd^3*LLd^3*LR^2 - 1/6*nf^5*T^4*h^10*G*QLd^3*LL*LR*LRd^3 + 1/6*nf^5*T^4*
      h^10*G*QLd^3*LL*LLd^2*LR*LRd - 1/6*nf^5*T^4*h^10*G*QLd^3*LL^2*LLd*LRd^2
       + 1/9*nf^5*T^4*h^10*G*QLd^3*LL^2*LLd^3 - 1/6*nf^5*T^4*h^10*G*QLd^3*QR*
      QRd*LL*LRd^2 + 1/6*nf^5*T^4*h^10*G*QLd^3*QR*QRd*LL*LLd^2 - 1/6*nf^5*T^4*
      h^10*G*QLd^3*QR^2*QRd^2*LLd - 1/3*nf^5*T^4*h^10*G*QLd^3*QR^3*LLd*LR - 1/
      3*nf^5*T^4*h^10*G*QLd^3*QR^3*LL*LRd - 1/6*nf^5*T^4*h^10*G*QLd^4*QRd^2*
      LRd^2 + 1/6*nf^5*T^4*h^10*G*QLd^4*QRd^2*LLd^2 - 1/6*nf^5*T^4*h^10*G*
      QLd^4*QR*LR*LRd^2 + 1/6*nf^5*T^4*h^10*G*QLd^4*QR*LLd^2*LR - 1/6*nf^5*T^4
      *h^10*G*QLd^4*QR^2*QRd*LRd - 1/3*nf^5*T^4*h^10*G*QLd^4*QR^4 - 1/18*nf^5*
      T^4*h^10*G*QLd^6*LRd^2 + 1/18*nf^5*T^4*h^10*G*QLd^6*LLd^2 + 1/6*nf^5*T^4
      *h^10*G*QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*T^4*h^10*G*QL*QRd*LLd^3*LR^3 +
      1/6*nf^5*T^4*h^10*G*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^4*h^10*G*QL*QRd*
      LL^2*LLd^3*LR - 1/3*nf^5*T^4*h^10*G*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*T^4*
      h^10*G*QL*QRd*LL^3*LLd^2*LRd + 1/6*nf^5*T^4*h^10*G*QL*QRd^4*LL*LRd^2 - 1/
      6*nf^5*T^4*h^10*G*QL*QRd^4*LL*LLd^2 + 1/6*nf^5*T^4*h^10*G*QL*QR*QRd^5*
      LLd - 1/6*nf^5*T^4*h^10*G*QL*QR^2*LL^3*LRd^2 + 1/6*nf^5*T^4*h^10*G*QL*
      QR^2*LL^3*LLd^2 + 1/6*nf^5*T^4*h^10*G*QL*QR^2*QRd^3*LLd*LR + 1/6*nf^5*
      T^4*h^10*G*QL*QR^2*QRd^3*LL*LRd + 1/6*nf^5*T^4*h^10*G*QL*QR^3*QRd*LLd*
      LR^2 - 1/6*nf^5*T^4*h^10*G*QL*QR^3*QRd*LL^2*LLd + 1/6*nf^5*T^4*h^10*G*QL
      *QR^4*QRd^2*LL + 1/3*nf^5*T^4*h^10*G*QL*QLd*LR^3*LRd^3 - 1/6*nf^5*T^4*
      h^10*G*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T^4*h^10*G*QL*QLd*LL*LLd^3*LR^2
       - 1/6*nf^5*T^4*h^10*G*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*T^4*h^10*G*QL*QLd
      *LL^3*LLd*LRd^2 + 1/3*nf^5*T^4*h^10*G*QL*QLd*LL^3*LLd^3 + 1/6*nf^5*T^4*
      h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 1/6*nf^5*T^4*h^10*G*QL*QLd*QRd^3*LLd^2*LR
       + 1/6*nf^5*T^4*h^10*G*QL*QLd*QR^3*LR^2*LRd - 1/6*nf^5*T^4*h^10*G*QL*QLd
      *QR^3*LL^2*LRd + 2/3*nf^5*T^4*h^10*G*QL*QLd*QR^3*QRd^3 - 1/6*nf^5*T^4*
      h^10*G*QL*QLd^2*QR*QRd^3*LLd - 1/6*nf^5*T^4*h^10*G*QL*QLd^2*QR^4*LL - 1/
      6*nf^5*T^4*h^10*G*QL*QLd^3*QRd*LR*LRd^2 + 1/6*nf^5*T^4*h^10*G*QL*QLd^3*
      QRd*LLd^2*LR - 1/6*nf^5*T^4*h^10*G*QL*QLd^3*QR*QRd^2*LRd - 1/6*nf^5*T^4*
      h^10*G*QL*QLd^3*QR^2*LR*LRd - 1/6*nf^5*T^4*h^10*G*QL*QLd^3*QR^2*LL*LLd
       - 2/3*nf^5*T^4*h^10*G*QL*QLd^3*QR^3*QRd - 1/6*nf^5*T^4*h^10*G*QL*QLd^4*
      LL*LRd^2 + 1/6*nf^5*T^4*h^10*G*QL*QLd^4*LL*LLd^2 + 1/6*nf^5*T^4*h^10*G*
      QL*QLd^5*QR*LRd + 1/6*nf^5*T^4*h^10*G*QL^2*QR*LR^3*LRd^2 - 1/6*nf^5*T^4*
      h^10*G*QL^2*QR*LLd^2*LR^3 - 1/6*nf^5*T^4*h^10*G*QL^2*QR*QRd^3*LR*LRd - 1/
      6*nf^5*T^4*h^10*G*QL^2*QR*QRd^3*LL*LLd + 1/6*nf^5*T^4*h^10*G*QL^2*QR^4*
      LR^2 - 1/6*nf^5*T^4*h^10*G*QL^2*QR^4*LL^2 - 1/6*nf^5*T^4*h^10*G*QL^2*QLd
      *QRd^4*LLd - 1/6*nf^5*T^4*h^10*G*QL^2*QLd*QR^3*QRd*LL - 1/6*nf^5*T^4*
      h^10*G*QL^2*QLd^2*QRd^3*LRd - 1/6*nf^5*T^4*h^10*G*QL^2*QLd^2*QR^3*LR + 1/
      6*nf^5*T^4*h^10*G*QL^2*QLd^3*QR*LLd*LR + 1/6*nf^5*T^4*h^10*G*QL^2*QLd^3*
      QR*LL*LRd + 1/6*nf^5*T^4*h^10*G*QL^2*QLd^4*QRd*LRd + 1/6*nf^5*T^4*h^10*G
      *QL^2*QLd^5*LLd - 1/6*nf^5*T^4*h^10*G*QL^3*LLd*LR^3*LRd - 1/6*nf^5*T^4*
      h^10*G*QL^3*LL*LLd^2*LR^2 + 1/6*nf^5*T^4*h^10*G*QL^3*LL^2*LLd*LR*LRd + 1/
      18*nf^5*T^4*h^10*G*QL^3*LL^3*LRd^2 + 1/9*nf^5*T^4*h^10*G*QL^3*LL^3*LLd^2
       - 1/3*nf^5*T^4*h^10*G*QL^3*QRd^3*LLd*LR - 1/3*nf^5*T^4*h^10*G*QL^3*
      QRd^3*LL*LRd - 1/6*nf^5*T^4*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 1/6*nf^5*T^4*
      h^10*G*QL^3*QR*QRd*LL^2*LLd - 1/6*nf^5*T^4*h^10*G*QL^3*QR^2*QRd^2*LL - 1/
      6*nf^5*T^4*h^10*G*QL^3*QLd*QRd^2*LR*LRd - 1/6*nf^5*T^4*h^10*G*QL^3*QLd*
      QRd^2*LL*LLd - 1/6*nf^5*T^4*h^10*G*QL^3*QLd*QR*LR^2*LRd + 1/6*nf^5*T^4*
      h^10*G*QL^3*QLd*QR*LL^2*LRd - 2/3*nf^5*T^4*h^10*G*QL^3*QLd*QR*QRd^3 - 1/
      6*nf^5*T^4*h^10*G*QL^3*QLd*QR^2*QRd*LR + 1/6*nf^5*T^4*h^10*G*QL^3*QLd^2*
      QRd*LLd*LR + 1/6*nf^5*T^4*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 1/3*nf^5*T^4*
      h^10*G*QL^3*QLd^3*LR*LRd + 1/3*nf^5*T^4*h^10*G*QL^3*QLd^3*LL*LLd + 2/3*
      nf^5*T^4*h^10*G*QL^3*QLd^3*QR*QRd - 1/6*nf^5*T^4*h^10*G*QL^4*QRd*LR^2*
      LRd + 1/6*nf^5*T^4*h^10*G*QL^4*QRd*LL^2*LRd - 1/3*nf^5*T^4*h^10*G*QL^4*
      QRd^4 - 1/6*nf^5*T^4*h^10*G*QL^4*QR*QRd^2*LR - 1/6*nf^5*T^4*h^10*G*QL^4*
      QR^2*LR^2 + 1/6*nf^5*T^4*h^10*G*QL^4*QR^2*LL^2 - 1/6*nf^5*T^4*h^10*G*
      QL^4*QLd*LLd*LR^2 + 1/6*nf^5*T^4*h^10*G*QL^4*QLd*LL^2*LLd + 1/6*nf^5*T^4
      *h^10*G*QL^4*QLd^2*QR*LR + 1/3*nf^5*T^4*h^10*G*QL^4*QLd^4 + 1/6*nf^5*T^4
      *h^10*G*QL^5*QLd*QRd*LR + 1/6*nf^5*T^4*h^10*G*QL^5*QLd^2*LL - 1/18*nf^5*
      T^4*h^10*G*QL^6*LR^2 + 1/18*nf^5*T^4*h^10*G*QL^6*LL^2 + 5/12*nf^5*T^4*
      h^10*W*LR^4*LRd^4 + 1/2*nf^5*T^4*h^10*W*LLd^2*LR^4*LRd^2 - 7/12*nf^5*T^4
      *h^10*W*LLd^4*LR^4 + nf^5*T^4*h^10*W*LL*LLd*LR^3*LRd^3 - nf^5*T^4*h^10*W
      *LL*LLd^3*LR^3*LRd + 1/2*nf^5*T^4*h^10*W*LL^2*LR^2*LRd^4 - nf^5*T^4*h^10
      *W*LL^2*LLd^2*LR^2*LRd^2 + 1/2*nf^5*T^4*h^10*W*LL^2*LLd^4*LR^2 - nf^5*
      T^4*h^10*W*LL^3*LLd*LR*LRd^3 + nf^5*T^4*h^10*W*LL^3*LLd^3*LR*LRd - 7/12*
      nf^5*T^4*h^10*W*LL^4*LRd^4 + 1/2*nf^5*T^4*h^10*W*LL^4*LLd^2*LRd^2 + 5/12
      *nf^5*T^4*h^10*W*LL^4*LLd^4 + 1/6*nf^5*T^4*h^10*W*QRd^3*LR^2*LRd^3 +
      nf^5*T^4*h^10*W*QRd^3*LLd^2*LR^2*LRd - 1/2*nf^5*T^4*h^10*W*QRd^3*LL*LLd*
      LR*LRd^2 + 1/3*nf^5*T^4*h^10*W*QRd^3*LL^2*LRd^3 + 7/12*nf^5*T^4*h^10*W*
      QRd^6*LRd^2 + 2/3*nf^5*T^4*h^10*W*QRd^6*LLd^2 + nf^5*T^4*h^10*W*QR*QRd*
      LR^3*LRd^3 - 1/2*nf^5*T^4*h^10*W*QR*QRd*LLd^2*LR^3*LRd - 1/2*nf^5*T^4*
      h^10*W*QR*QRd*LL*LLd^3*LR^2 - 1/2*nf^5*T^4*h^10*W*QR*QRd*LL^2*LR*LRd^3
       - 1/2*nf^5*T^4*h^10*W*QR*QRd*LL^3*LLd*LRd^2 + nf^5*T^4*h^10*W*QR*QRd*
      LL^3*LLd^3 + nf^5*T^4*h^10*W*QR*QRd^4*LR*LRd^2 + 5/4*nf^5*T^4*h^10*W*QR*
      QRd^4*LLd^2*LR + 2*nf^5*T^4*h^10*W*QR*QRd^4*LL*LLd*LRd - nf^5*T^4*h^10*W
      *QR^2*QRd^2*LR^2*LRd^2 - nf^5*T^4*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 3/2*
      nf^5*T^4*h^10*W*QR^2*QRd^5*LRd + 1/6*nf^5*T^4*h^10*W*QR^3*LR^3*LRd^2 + 1/
      3*nf^5*T^4*h^10*W*QR^3*LLd^2*LR^3 - 1/2*nf^5*T^4*h^10*W*QR^3*LL*LLd*LR^2
      *LRd + nf^5*T^4*h^10*W*QR^3*LL^2*LR*LRd^2 + nf^5*T^4*h^10*W*QR^4*QRd*
      LR^2*LRd + 2*nf^5*T^4*h^10*W*QR^4*QRd*LL*LLd*LR + 5/4*nf^5*T^4*h^10*W*
      QR^4*QRd*LL^2*LRd + 5/12*nf^5*T^4*h^10*W*QR^4*QRd^4 + 3/2*nf^5*T^4*h^10*
      W*QR^5*QRd^2*LR + 7/12*nf^5*T^4*h^10*W*QR^6*LR^2 + 2/3*nf^5*T^4*h^10*W*
      QR^6*LL^2 + 1/2*nf^5*T^4*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/2*nf^5*T^4*
      h^10*W*QLd*QRd^2*LLd^3*LR^2 + 1/2*nf^5*T^4*h^10*W*QLd*QRd^2*LL*LR*LRd^3
       + 1/2*nf^5*T^4*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 5/2*nf^5*T^4*h^10*W*QLd*
      QRd^5*LLd*LRd + 1/2*nf^5*T^4*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - nf^5*T^4*
      h^10*W*QLd*QR*LLd^3*LR^3 + 1/2*nf^5*T^4*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 1/
      2*nf^5*T^4*h^10*W*QLd*QR*LL^2*LLd^3*LR - nf^5*T^4*h^10*W*QLd*QR*LL^3*
      LRd^3 + 1/2*nf^5*T^4*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 9/4*nf^5*T^4*h^10*W*
      QLd*QR^2*QRd^4*LLd + 5/4*nf^5*T^4*h^10*W*QLd*QR^4*LLd*LR^2 + 2*nf^5*T^4*
      h^10*W*QLd*QR^4*LL*LR*LRd + nf^5*T^4*h^10*W*QLd*QR^4*LL^2*LLd + 5/2*nf^5
      *T^4*h^10*W*QLd*QR^5*QRd*LL + 1/2*nf^5*T^4*h^10*W*QLd^2*QRd*LR^2*LRd^3
       + 1/2*nf^5*T^4*h^10*W*QLd^2*QRd*LL*LLd^3*LR - 1/2*nf^5*T^4*h^10*W*QLd^2
      *QRd*LL^2*LRd^3 + 1/2*nf^5*T^4*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 1/2*
      nf^5*T^4*h^10*W*QLd^2*QRd^4*LRd^2 - 3/4*nf^5*T^4*h^10*W*QLd^2*QRd^4*
      LLd^2 + 1/2*nf^5*T^4*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - nf^5*T^4*h^10*W*
      QLd^2*QR^2*LLd^2*LR^2 - nf^5*T^4*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 3/2*nf^5
      *T^4*h^10*W*QLd^2*QR^2*QRd^3*LRd + 1/2*nf^5*T^4*h^10*W*QLd^2*QR^4*QRd^2
       + 7/4*nf^5*T^4*h^10*W*QLd^2*QR^5*LR + 1/3*nf^5*T^4*h^10*W*QLd^3*LLd^3*
      LR^2 - 1/2*nf^5*T^4*h^10*W*QLd^3*LL*LLd^2*LR*LRd + nf^5*T^4*h^10*W*QLd^3
      *LL^2*LLd*LRd^2 + 1/6*nf^5*T^4*h^10*W*QLd^3*LL^2*LLd^3 - nf^5*T^4*h^10*W
      *QLd^3*QRd^3*LLd*LRd - 1/2*nf^5*T^4*h^10*W*QLd^3*QR^2*QRd^2*LLd - 3/4*
      nf^5*T^4*h^10*W*QLd^4*QRd^2*LRd^2 + 1/2*nf^5*T^4*h^10*W*QLd^4*QRd^2*
      LLd^2 + nf^5*T^4*h^10*W*QLd^4*QR*LR*LRd^2 + 5/4*nf^5*T^4*h^10*W*QLd^4*QR
      *LLd^2*LR + 2*nf^5*T^4*h^10*W*QLd^4*QR*LL*LLd*LRd + 1/2*nf^5*T^4*h^10*W*
      QLd^4*QR^2*QRd*LRd - 7/12*nf^5*T^4*h^10*W*QLd^4*QR^4 + 5/2*nf^5*T^4*h^10
      *W*QLd^5*QRd*LLd*LRd + 7/4*nf^5*T^4*h^10*W*QLd^5*QR^2*LLd + 2/3*nf^5*T^4
      *h^10*W*QLd^6*LRd^2 + 7/12*nf^5*T^4*h^10*W*QLd^6*LLd^2 + 1/2*nf^5*T^4*
      h^10*W*QL*QRd*LLd*LR^3*LRd^2 - nf^5*T^4*h^10*W*QL*QRd*LLd^3*LR^3 + 1/2*
      nf^5*T^4*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 1/2*nf^5*T^4*h^10*W*QL*QRd*LL^2*
      LLd^3*LR - nf^5*T^4*h^10*W*QL*QRd*LL^3*LRd^3 + 1/2*nf^5*T^4*h^10*W*QL*
      QRd*LL^3*LLd^2*LRd + 2*nf^5*T^4*h^10*W*QL*QRd^4*LLd*LR*LRd + 5/4*nf^5*
      T^4*h^10*W*QL*QRd^4*LL*LRd^2 + nf^5*T^4*h^10*W*QL*QRd^4*LL*LLd^2 + 5/2*
      nf^5*T^4*h^10*W*QL*QR*QRd^5*LLd + 1/2*nf^5*T^4*h^10*W*QL*QR^2*LLd*LR^3*
      LRd + 1/2*nf^5*T^4*h^10*W*QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^5*T^4*h^10*W*QL
      *QR^2*LL^3*LRd^2 + 1/2*nf^5*T^4*h^10*W*QL*QR^2*LL^3*LLd^2 + 9/4*nf^5*T^4
      *h^10*W*QL*QR^4*QRd^2*LL + 5/2*nf^5*T^4*h^10*W*QL*QR^5*LL*LR + nf^5*T^4*
      h^10*W*QL*QLd*LR^3*LRd^3 - 1/2*nf^5*T^4*h^10*W*QL*QLd*LLd^2*LR^3*LRd - 1/
      2*nf^5*T^4*h^10*W*QL*QLd*LL*LLd^3*LR^2 - 1/2*nf^5*T^4*h^10*W*QL*QLd*LL^2
      *LR*LRd^3 - 1/2*nf^5*T^4*h^10*W*QL*QLd*LL^3*LLd*LRd^2 + nf^5*T^4*h^10*W*
      QL*QLd*LL^3*LLd^3 + 2*nf^5*T^4*h^10*W*QL*QLd*QR*QRd^4*LRd + nf^5*T^4*
      h^10*W*QL*QLd*QR^3*QRd^3 + 2*nf^5*T^4*h^10*W*QL*QLd*QR^4*QRd*LR + 1/2*
      nf^5*T^4*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 1/2*nf^5*T^4*h^10*W*QL*QLd^2*
      QR*QRd^3*LLd + 1/2*nf^5*T^4*h^10*W*QL*QLd^2*QR^4*LL - 1/2*nf^5*T^4*h^10*
      W*QL*QLd^3*QR*QRd^2*LRd - nf^5*T^4*h^10*W*QL*QLd^3*QR^3*QRd + 2*nf^5*T^4
      *h^10*W*QL*QLd^4*LLd*LR*LRd + 5/4*nf^5*T^4*h^10*W*QL*QLd^4*LL*LRd^2 +
      nf^5*T^4*h^10*W*QL*QLd^4*LL*LLd^2 + 2*nf^5*T^4*h^10*W*QL*QLd^4*QR*QRd*
      LLd + 5/2*nf^5*T^4*h^10*W*QL*QLd^5*QR*LRd - nf^5*T^4*h^10*W*QL^2*QRd^2*
      LLd^2*LR^2 - nf^5*T^4*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 7/4*nf^5*T^4*h^10*W
      *QL^2*QRd^5*LRd + 1/2*nf^5*T^4*h^10*W*QL^2*QR*LR^3*LRd^2 - 1/2*nf^5*T^4*
      h^10*W*QL^2*QR*LLd^2*LR^3 + 1/2*nf^5*T^4*h^10*W*QL^2*QR*LL^2*LLd^2*LR +
      1/2*nf^5*T^4*h^10*W*QL^2*QR*LL^3*LLd*LRd + 1/2*nf^5*T^4*h^10*W*QL^2*QR^2
      *QRd*LR^2*LRd + 1/2*nf^5*T^4*h^10*W*QL^2*QR^2*QRd^4 + 3/2*nf^5*T^4*h^10*
      W*QL^2*QR^3*QRd^2*LR + 1/2*nf^5*T^4*h^10*W*QL^2*QR^4*LR^2 - 3/4*nf^5*T^4
      *h^10*W*QL^2*QR^4*LL^2 + 1/2*nf^5*T^4*h^10*W*QL^2*QLd*QRd^4*LLd + 1/2*
      nf^5*T^4*h^10*W*QL^2*QLd*QR^2*LL^2*LLd - 1/2*nf^5*T^4*h^10*W*QL^2*QLd*
      QR^3*QRd*LL - nf^5*T^4*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - nf^5*T^4*h^10*W*
      QL^2*QLd^2*LL^2*LLd^2 - 1/2*nf^5*T^4*h^10*W*QL^2*QLd^2*QRd^3*LRd - nf^5*
      T^4*h^10*W*QL^2*QLd^2*QR^2*QRd^2 - 1/2*nf^5*T^4*h^10*W*QL^2*QLd^2*QR^3*
      LR + 3/2*nf^5*T^4*h^10*W*QL^2*QLd^3*QRd^2*LLd + 9/4*nf^5*T^4*h^10*W*QL^2
      *QLd^4*QRd*LRd + 1/2*nf^5*T^4*h^10*W*QL^2*QLd^4*QR^2 + 3/2*nf^5*T^4*h^10
      *W*QL^2*QLd^5*LLd + nf^5*T^4*h^10*W*QL^3*LL*LLd^2*LR^2 - 1/2*nf^5*T^4*
      h^10*W*QL^3*LL^2*LLd*LR*LRd + 1/3*nf^5*T^4*h^10*W*QL^3*LL^3*LRd^2 + 1/6*
      nf^5*T^4*h^10*W*QL^3*LL^3*LLd^2 - 1/2*nf^5*T^4*h^10*W*QL^3*QR^2*QRd^2*LL
       - nf^5*T^4*h^10*W*QL^3*QR^3*LL*LR - nf^5*T^4*h^10*W*QL^3*QLd*QR*QRd^3
       - 1/2*nf^5*T^4*h^10*W*QL^3*QLd*QR^2*QRd*LR + 3/2*nf^5*T^4*h^10*W*QL^3*
      QLd^2*QR^2*LL + nf^5*T^4*h^10*W*QL^3*QLd^3*QR*QRd + nf^5*T^4*h^10*W*QL^4
      *QRd*LR^2*LRd + 2*nf^5*T^4*h^10*W*QL^4*QRd*LL*LLd*LR + 5/4*nf^5*T^4*h^10
      *W*QL^4*QRd*LL^2*LRd - 7/12*nf^5*T^4*h^10*W*QL^4*QRd^4 + 1/2*nf^5*T^4*
      h^10*W*QL^4*QR*QRd^2*LR - 3/4*nf^5*T^4*h^10*W*QL^4*QR^2*LR^2 + 1/2*nf^5*
      T^4*h^10*W*QL^4*QR^2*LL^2 + 5/4*nf^5*T^4*h^10*W*QL^4*QLd*LLd*LR^2 + 2*
      nf^5*T^4*h^10*W*QL^4*QLd*LL*LR*LRd + nf^5*T^4*h^10*W*QL^4*QLd*LL^2*LLd
       + 2*nf^5*T^4*h^10*W*QL^4*QLd*QR*QRd*LL + 1/2*nf^5*T^4*h^10*W*QL^4*QLd^2
      *QRd^2 + 9/4*nf^5*T^4*h^10*W*QL^4*QLd^2*QR*LR + 5/12*nf^5*T^4*h^10*W*
      QL^4*QLd^4 + 7/4*nf^5*T^4*h^10*W*QL^5*QRd^2*LL + 5/2*nf^5*T^4*h^10*W*
      QL^5*QR*LL*LR + 5/2*nf^5*T^4*h^10*W*QL^5*QLd*QRd*LR + 3/2*nf^5*T^4*h^10*
      W*QL^5*QLd^2*LL + 2/3*nf^5*T^4*h^10*W*QL^6*LR^2 + 7/12*nf^5*T^4*h^10*W*
      QL^6*LL^2 - 4/3*nf^5*T^4*h^10*W*G*QRd^3*LL*LRd^2 - 2*nf^5*T^4*h^10*W*G*
      QR*QRd*LLd*LR^2*LRd - 2*nf^5*T^4*h^10*W*G*QR*QRd*LL*LR*LRd^2 - 2*nf^5*
      T^4*h^10*W*G*QR*QRd*LL*LLd^2*LR - 2*nf^5*T^4*h^10*W*G*QR*QRd*LL^2*LLd*
      LRd - 4/3*nf^5*T^4*h^10*W*G*QR^3*LLd*LR^2 - 2*nf^5*T^4*h^10*W*G*QLd*
      QRd^2*LR*LRd^2 - 2*nf^5*T^4*h^10*W*G*QLd*QRd^2*LLd^2*LR - nf^5*T^4*h^10*
      W*G*QLd*QR*LR^2*LRd^2 - 4*nf^5*T^4*h^10*W*G*QLd*QR*LLd^2*LR^2 - 2*nf^5*
      T^4*h^10*W*G*QLd*QR*LL^2*LRd^2 - nf^5*T^4*h^10*W*G*QLd*QR*LL^2*LLd^2 -
      nf^5*T^4*h^10*W*G*QLd*QR^3*QRd^2 - 2*nf^5*T^4*h^10*W*G*QLd^2*QRd*LL*
      LRd^2 - 2*nf^5*T^4*h^10*W*G*QLd^2*QRd*LL*LLd^2 - 4/3*nf^5*T^4*h^10*W*G*
      QLd^3*LLd^2*LR - 4/3*nf^5*T^4*h^10*W*G*QLd^3*QR^3 - nf^5*T^4*h^10*W*G*QL
      *QRd*LR^2*LRd^2 - 2*nf^5*T^4*h^10*W*G*QL*QRd*LLd^2*LR^2 - 4*nf^5*T^4*
      h^10*W*G*QL*QRd*LL^2*LRd^2 - nf^5*T^4*h^10*W*G*QL*QRd*LL^2*LLd^2 - 2*
      nf^5*T^4*h^10*W*G*QL*QR^2*LR^2*LRd - 2*nf^5*T^4*h^10*W*G*QL*QR^2*LL^2*
      LRd - nf^5*T^4*h^10*W*G*QL*QR^2*QRd^3 - 2*nf^5*T^4*h^10*W*G*QL*QLd*LLd*
      LR^2*LRd - 2*nf^5*T^4*h^10*W*G*QL*QLd*LL*LR*LRd^2 - 2*nf^5*T^4*h^10*W*G*
      QL*QLd*LL*LLd^2*LR - 2*nf^5*T^4*h^10*W*G*QL*QLd*LL^2*LLd*LRd - 2*nf^5*
      T^4*h^10*W*G*QL*QLd^2*QR^2*QRd - 2*nf^5*T^4*h^10*W*G*QL^2*QR*LLd*LR^2 -
      2*nf^5*T^4*h^10*W*G*QL^2*QR*LL^2*LLd - 2*nf^5*T^4*h^10*W*G*QL^2*QLd*QR*
      QRd^2 - nf^5*T^4*h^10*W*G*QL^2*QLd^3*QR - 4/3*nf^5*T^4*h^10*W*G*QL^3*
      LL^2*LRd - 4/3*nf^5*T^4*h^10*W*G*QL^3*QRd^3 - nf^5*T^4*h^10*W*G*QL^3*
      QLd^2*QRd - 2*nf^5*T^4*h^10*W^2*LLd*LR^3*LRd^2 - 23/6*nf^5*T^4*h^10*W^2*
      LLd^3*LR^3 - 2*nf^5*T^4*h^10*W^2*LL*LR^2*LRd^3 - 5*nf^5*T^4*h^10*W^2*LL*
      LLd^2*LR^2*LRd - 5*nf^5*T^4*h^10*W^2*LL^2*LLd*LR*LRd^2 - 2*nf^5*T^4*h^10
      *W^2*LL^2*LLd^3*LR - 23/6*nf^5*T^4*h^10*W^2*LL^3*LRd^3 - 2*nf^5*T^4*h^10
      *W^2*LL^3*LLd^2*LRd + 5*nf^5*T^4*h^10*W^2*QRd^3*LLd*LR*LRd + 23/6*nf^5*
      T^4*h^10*W^2*QRd^3*LL*LRd^2 + 3*nf^5*T^4*h^10*W^2*QRd^3*LL*LLd^2 - 5*
      nf^5*T^4*h^10*W^2*QR*QRd*LLd*LR^2*LRd - 5*nf^5*T^4*h^10*W^2*QR*QRd*LL*LR
      *LRd^2 - 5*nf^5*T^4*h^10*W^2*QR*QRd*LL*LLd^2*LR - 5*nf^5*T^4*h^10*W^2*QR
      *QRd*LL^2*LLd*LRd + 5/2*nf^5*T^4*h^10*W^2*QR*QRd^4*LLd + 23/6*nf^5*T^4*
      h^10*W^2*QR^3*LLd*LR^2 + 5*nf^5*T^4*h^10*W^2*QR^3*LL*LR*LRd + 3*nf^5*T^4
      *h^10*W^2*QR^3*LL^2*LLd + 5/2*nf^5*T^4*h^10*W^2*QR^4*QRd*LL - 4*nf^5*T^4
      *h^10*W^2*QLd*QRd^2*LLd^2*LR + 5*nf^5*T^4*h^10*W^2*QLd*QRd^2*LL*LLd*LRd
       - nf^5*T^4*h^10*W^2*QLd*QR*LR^2*LRd^2 - 23/2*nf^5*T^4*h^10*W^2*QLd*QR*
      LLd^2*LR^2 - 5*nf^5*T^4*h^10*W^2*QLd*QR*LL^2*LRd^2 - nf^5*T^4*h^10*W^2*
      QLd*QR*LL^2*LLd^2 + 5*nf^5*T^4*h^10*W^2*QLd*QR*QRd^3*LRd + 23/4*nf^5*T^4
      *h^10*W^2*QLd*QR^4*LR + 5*nf^5*T^4*h^10*W^2*QLd^2*QRd*LLd*LR*LRd - 4*
      nf^5*T^4*h^10*W^2*QLd^2*QRd*LL*LRd^2 + nf^5*T^4*h^10*W^2*QLd^2*QR*QRd^2*
      LLd + 3*nf^5*T^4*h^10*W^2*QLd^3*LR*LRd^2 + 23/6*nf^5*T^4*h^10*W^2*QLd^3*
      LLd^2*LR + 5*nf^5*T^4*h^10*W^2*QLd^3*LL*LLd*LRd + 5*nf^5*T^4*h^10*W^2*
      QLd^3*QR*QRd*LRd + 23/4*nf^5*T^4*h^10*W^2*QLd^4*QR*LLd - nf^5*T^4*h^10*
      W^2*QL*QRd*LR^2*LRd^2 - 5*nf^5*T^4*h^10*W^2*QL*QRd*LLd^2*LR^2 - 23/2*
      nf^5*T^4*h^10*W^2*QL*QRd*LL^2*LRd^2 - nf^5*T^4*h^10*W^2*QL*QRd*LL^2*
      LLd^2 + 23/4*nf^5*T^4*h^10*W^2*QL*QRd^4*LRd + 5*nf^5*T^4*h^10*W^2*QL*
      QR^2*LL*LLd*LR - 4*nf^5*T^4*h^10*W^2*QL*QR^2*LL^2*LRd + 5*nf^5*T^4*h^10*
      W^2*QL*QR^3*QRd*LR - 5*nf^5*T^4*h^10*W^2*QL*QLd*LLd*LR^2*LRd - 5*nf^5*
      T^4*h^10*W^2*QL*QLd*LL*LR*LRd^2 - 5*nf^5*T^4*h^10*W^2*QL*QLd*LL*LLd^2*LR
       - 5*nf^5*T^4*h^10*W^2*QL*QLd*LL^2*LLd*LRd + 5*nf^5*T^4*h^10*W^2*QL*QLd*
      QRd^3*LLd + 5*nf^5*T^4*h^10*W^2*QL*QLd*QR^3*LL + nf^5*T^4*h^10*W^2*QL*
      QLd^2*QRd^2*LRd + 5*nf^5*T^4*h^10*W^2*QL*QLd^3*QRd*LLd + 5/2*nf^5*T^4*
      h^10*W^2*QL*QLd^4*LRd - 4*nf^5*T^4*h^10*W^2*QL^2*QR*LLd*LR^2 + 5*nf^5*
      T^4*h^10*W^2*QL^2*QR*LL*LR*LRd + nf^5*T^4*h^10*W^2*QL^2*QR^2*QRd*LL +
      nf^5*T^4*h^10*W^2*QL^2*QLd*QR^2*LR + 3*nf^5*T^4*h^10*W^2*QL^3*LR^2*LRd
       + 5*nf^5*T^4*h^10*W^2*QL^3*LL*LLd*LR + 23/6*nf^5*T^4*h^10*W^2*QL^3*LL^2
      *LRd + 5*nf^5*T^4*h^10*W^2*QL^3*QR*QRd*LR + 5*nf^5*T^4*h^10*W^2*QL^3*QLd
      *QR*LL + 23/4*nf^5*T^4*h^10*W^2*QL^4*QRd*LL + 5/2*nf^5*T^4*h^10*W^2*QL^4
      *QLd*LR + 1/12*nf^5*T^4*h^10*B*LR^4*LRd^4 + 1/8*nf^5*T^4*h^10*B*LLd^2*
      LR^4*LRd^2 - 1/4*nf^5*T^4*h^10*B*LLd^4*LR^4 + 1/3*nf^5*T^4*h^10*B*LL*LLd
      *LR^3*LRd^3 - 1/3*nf^5*T^4*h^10*B*LL*LLd^3*LR^3*LRd + 1/8*nf^5*T^4*h^10*
      B*LL^2*LR^2*LRd^4 - 1/2*nf^5*T^4*h^10*B*LL^2*LLd^2*LR^2*LRd^2 + 1/8*nf^5
      *T^4*h^10*B*LL^2*LLd^4*LR^2 - 1/3*nf^5*T^4*h^10*B*LL^3*LLd*LR*LRd^3 + 1/
      3*nf^5*T^4*h^10*B*LL^3*LLd^3*LR*LRd - 1/4*nf^5*T^4*h^10*B*LL^4*LRd^4 + 1/
      8*nf^5*T^4*h^10*B*LL^4*LLd^2*LRd^2 + 1/12*nf^5*T^4*h^10*B*LL^4*LLd^4 + 1/
      18*nf^5*T^4*h^10*B*QRd^3*LR^2*LRd^3 + 5/12*nf^5*T^4*h^10*B*QRd^3*LLd^2*
      LR^2*LRd - 1/6*nf^5*T^4*h^10*B*QRd^3*LL*LLd*LR*LRd^2 + 7/36*nf^5*T^4*
      h^10*B*QRd^3*LL^2*LRd^3 + 1/9*nf^5*T^4*h^10*B*QRd^6*LRd^2 + 13/72*nf^5*
      T^4*h^10*B*QRd^6*LLd^2 + 1/3*nf^5*T^4*h^10*B*QR*QRd*LR^3*LRd^3 - 1/6*
      nf^5*T^4*h^10*B*QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*T^4*h^10*B*QR*QRd*LL*
      LLd^3*LR^2 - 1/6*nf^5*T^4*h^10*B*QR*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*T^4*
      h^10*B*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*T^4*h^10*B*QR*QRd*LL^3*LLd^3 + 1/
      4*nf^5*T^4*h^10*B*QR*QRd^4*LR*LRd^2 + 3/8*nf^5*T^4*h^10*B*QR*QRd^4*LLd^2
      *LR + 1/2*nf^5*T^4*h^10*B*QR*QRd^4*LL*LLd*LRd - 1/2*nf^5*T^4*h^10*B*QR^2
      *QRd^2*LR^2*LRd^2 - 1/2*nf^5*T^4*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 5/12*
      nf^5*T^4*h^10*B*QR^2*QRd^5*LRd + 1/18*nf^5*T^4*h^10*B*QR^3*LR^3*LRd^2 +
      7/36*nf^5*T^4*h^10*B*QR^3*LLd^2*LR^3 - 1/6*nf^5*T^4*h^10*B*QR^3*LL*LLd*
      LR^2*LRd + 5/12*nf^5*T^4*h^10*B*QR^3*LL^2*LR*LRd^2 + 1/4*nf^5*T^4*h^10*B
      *QR^4*QRd*LR^2*LRd + 1/2*nf^5*T^4*h^10*B*QR^4*QRd*LL*LLd*LR + 3/8*nf^5*
      T^4*h^10*B*QR^4*QRd*LL^2*LRd + 1/12*nf^5*T^4*h^10*B*QR^4*QRd^4 + 5/12*
      nf^5*T^4*h^10*B*QR^5*QRd^2*LR + 1/9*nf^5*T^4*h^10*B*QR^6*LR^2 + 13/72*
      nf^5*T^4*h^10*B*QR^6*LL^2 + 1/4*nf^5*T^4*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2
       - 1/6*nf^5*T^4*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 1/6*nf^5*T^4*h^10*B*QLd*
      QRd^2*LL*LR*LRd^3 + 1/4*nf^5*T^4*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 2/3*nf^5*
      T^4*h^10*B*QLd*QRd^5*LLd*LRd + 1/6*nf^5*T^4*h^10*B*QLd*QR*LLd*LR^3*LRd^2
       - 1/3*nf^5*T^4*h^10*B*QLd*QR*LLd^3*LR^3 + 1/6*nf^5*T^4*h^10*B*QLd*QR*LL
      *LR^2*LRd^3 + 1/6*nf^5*T^4*h^10*B*QLd*QR*LL^2*LLd^3*LR - 1/3*nf^5*T^4*
      h^10*B*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*T^4*h^10*B*QLd*QR*LL^3*LLd^2*LRd +
      19/24*nf^5*T^4*h^10*B*QLd*QR^2*QRd^4*LLd + 3/8*nf^5*T^4*h^10*B*QLd*QR^4*
      LLd*LR^2 + 1/2*nf^5*T^4*h^10*B*QLd*QR^4*LL*LR*LRd + 1/4*nf^5*T^4*h^10*B*
      QLd*QR^4*LL^2*LLd + 2/3*nf^5*T^4*h^10*B*QLd*QR^5*QRd*LL + 1/4*nf^5*T^4*
      h^10*B*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^5*T^4*h^10*B*QLd^2*QRd*LL*LLd^3*LR
       - 1/6*nf^5*T^4*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 1/4*nf^5*T^4*h^10*B*QLd^2*
      QRd*LL^2*LLd^2*LRd + 1/8*nf^5*T^4*h^10*B*QLd^2*QRd^4*LRd^2 - 5/12*nf^5*
      T^4*h^10*B*QLd^2*QRd^4*LLd^2 + 1/4*nf^5*T^4*h^10*B*QLd^2*QR*QRd^2*LR*
      LRd^2 - 1/2*nf^5*T^4*h^10*B*QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^5*T^4*h^10*B*
      QLd^2*QR^2*LL^2*LRd^2 + 3/4*nf^5*T^4*h^10*B*QLd^2*QR^2*QRd^3*LRd + 1/8*
      nf^5*T^4*h^10*B*QLd^2*QR^4*QRd^2 + 5/8*nf^5*T^4*h^10*B*QLd^2*QR^5*LR + 7/
      36*nf^5*T^4*h^10*B*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T^4*h^10*B*QLd^3*LL*LLd^2
      *LR*LRd + 5/12*nf^5*T^4*h^10*B*QLd^3*LL^2*LLd*LRd^2 + 1/18*nf^5*T^4*h^10
      *B*QLd^3*LL^2*LLd^3 - 1/3*nf^5*T^4*h^10*B*QLd^3*QRd^3*LLd*LRd - 1/6*nf^5
      *T^4*h^10*B*QLd^3*QR^2*QRd^2*LLd - 5/12*nf^5*T^4*h^10*B*QLd^4*QRd^2*
      LRd^2 + 1/8*nf^5*T^4*h^10*B*QLd^4*QRd^2*LLd^2 + 1/4*nf^5*T^4*h^10*B*
      QLd^4*QR*LR*LRd^2 + 3/8*nf^5*T^4*h^10*B*QLd^4*QR*LLd^2*LR + 1/2*nf^5*T^4
      *h^10*B*QLd^4*QR*LL*LLd*LRd + 1/12*nf^5*T^4*h^10*B*QLd^4*QR^2*QRd*LRd -
      1/4*nf^5*T^4*h^10*B*QLd^4*QR^4 + 2/3*nf^5*T^4*h^10*B*QLd^5*QRd*LLd*LRd
       + 5/8*nf^5*T^4*h^10*B*QLd^5*QR^2*LLd + 13/72*nf^5*T^4*h^10*B*QLd^6*
      LRd^2 + 1/9*nf^5*T^4*h^10*B*QLd^6*LLd^2 + 1/6*nf^5*T^4*h^10*B*QL*QRd*LLd
      *LR^3*LRd^2 - 1/3*nf^5*T^4*h^10*B*QL*QRd*LLd^3*LR^3 + 1/6*nf^5*T^4*h^10*
      B*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^4*h^10*B*QL*QRd*LL^2*LLd^3*LR - 1/3*
      nf^5*T^4*h^10*B*QL*QRd*LL^3*LRd^3 + 1/6*nf^5*T^4*h^10*B*QL*QRd*LL^3*
      LLd^2*LRd + 1/2*nf^5*T^4*h^10*B*QL*QRd^4*LLd*LR*LRd + 3/8*nf^5*T^4*h^10*
      B*QL*QRd^4*LL*LRd^2 + 1/4*nf^5*T^4*h^10*B*QL*QRd^4*LL*LLd^2 + 2/3*nf^5*
      T^4*h^10*B*QL*QR*QRd^5*LLd + 1/6*nf^5*T^4*h^10*B*QL*QR^2*LLd*LR^3*LRd +
      1/4*nf^5*T^4*h^10*B*QL*QR^2*LL*LR^2*LRd^2 - 1/6*nf^5*T^4*h^10*B*QL*QR^2*
      LL^3*LRd^2 + 1/4*nf^5*T^4*h^10*B*QL*QR^2*LL^3*LLd^2 + 19/24*nf^5*T^4*
      h^10*B*QL*QR^4*QRd^2*LL + 2/3*nf^5*T^4*h^10*B*QL*QR^5*LL*LR + 1/3*nf^5*
      T^4*h^10*B*QL*QLd*LR^3*LRd^3 - 1/6*nf^5*T^4*h^10*B*QL*QLd*LLd^2*LR^3*LRd
       - 1/6*nf^5*T^4*h^10*B*QL*QLd*LL*LLd^3*LR^2 - 1/6*nf^5*T^4*h^10*B*QL*QLd
      *LL^2*LR*LRd^3 - 1/6*nf^5*T^4*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^5*
      T^4*h^10*B*QL*QLd*LL^3*LLd^3 + 1/2*nf^5*T^4*h^10*B*QL*QLd*QR*QRd^4*LRd
       + 1/3*nf^5*T^4*h^10*B*QL*QLd*QR^3*QRd^3 + 1/2*nf^5*T^4*h^10*B*QL*QLd*
      QR^4*QRd*LR + 1/4*nf^5*T^4*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 - 1/6*nf^5*T^4
      *h^10*B*QL*QLd^2*QR*QRd^3*LLd + 1/12*nf^5*T^4*h^10*B*QL*QLd^2*QR^4*LL -
      1/6*nf^5*T^4*h^10*B*QL*QLd^3*QR*QRd^2*LRd - 1/3*nf^5*T^4*h^10*B*QL*QLd^3
      *QR^3*QRd + 1/2*nf^5*T^4*h^10*B*QL*QLd^4*LLd*LR*LRd + 3/8*nf^5*T^4*h^10*
      B*QL*QLd^4*LL*LRd^2 + 1/4*nf^5*T^4*h^10*B*QL*QLd^4*LL*LLd^2 + 1/2*nf^5*
      T^4*h^10*B*QL*QLd^4*QR*QRd*LLd + 2/3*nf^5*T^4*h^10*B*QL*QLd^5*QR*LRd - 1/
      2*nf^5*T^4*h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 1/2*nf^5*T^4*h^10*B*QL^2*QRd^2
      *LL^2*LRd^2 + 5/8*nf^5*T^4*h^10*B*QL^2*QRd^5*LRd + 1/4*nf^5*T^4*h^10*B*
      QL^2*QR*LR^3*LRd^2 - 1/6*nf^5*T^4*h^10*B*QL^2*QR*LLd^2*LR^3 + 1/4*nf^5*
      T^4*h^10*B*QL^2*QR*LL^2*LLd^2*LR + 1/6*nf^5*T^4*h^10*B*QL^2*QR*LL^3*LLd*
      LRd + 1/4*nf^5*T^4*h^10*B*QL^2*QR^2*QRd*LR^2*LRd + 1/8*nf^5*T^4*h^10*B*
      QL^2*QR^2*QRd^4 + 3/4*nf^5*T^4*h^10*B*QL^2*QR^3*QRd^2*LR + 1/8*nf^5*T^4*
      h^10*B*QL^2*QR^4*LR^2 - 5/12*nf^5*T^4*h^10*B*QL^2*QR^4*LL^2 + 1/12*nf^5*
      T^4*h^10*B*QL^2*QLd*QRd^4*LLd + 1/4*nf^5*T^4*h^10*B*QL^2*QLd*QR^2*LL^2*
      LLd - 1/6*nf^5*T^4*h^10*B*QL^2*QLd*QR^3*QRd*LL - 1/2*nf^5*T^4*h^10*B*
      QL^2*QLd^2*LR^2*LRd^2 - 1/2*nf^5*T^4*h^10*B*QL^2*QLd^2*LL^2*LLd^2 - 1/6*
      nf^5*T^4*h^10*B*QL^2*QLd^2*QRd^3*LRd - 1/2*nf^5*T^4*h^10*B*QL^2*QLd^2*
      QR^2*QRd^2 - 1/6*nf^5*T^4*h^10*B*QL^2*QLd^2*QR^3*LR + 3/4*nf^5*T^4*h^10*
      B*QL^2*QLd^3*QRd^2*LLd + 19/24*nf^5*T^4*h^10*B*QL^2*QLd^4*QRd*LRd + 1/8*
      nf^5*T^4*h^10*B*QL^2*QLd^4*QR^2 + 5/12*nf^5*T^4*h^10*B*QL^2*QLd^5*LLd +
      5/12*nf^5*T^4*h^10*B*QL^3*LL*LLd^2*LR^2 - 1/6*nf^5*T^4*h^10*B*QL^3*LL^2*
      LLd*LR*LRd + 7/36*nf^5*T^4*h^10*B*QL^3*LL^3*LRd^2 + 1/18*nf^5*T^4*h^10*B
      *QL^3*LL^3*LLd^2 - 1/6*nf^5*T^4*h^10*B*QL^3*QR^2*QRd^2*LL - 1/3*nf^5*T^4
      *h^10*B*QL^3*QR^3*LL*LR - 1/3*nf^5*T^4*h^10*B*QL^3*QLd*QR*QRd^3 - 1/6*
      nf^5*T^4*h^10*B*QL^3*QLd*QR^2*QRd*LR + 3/4*nf^5*T^4*h^10*B*QL^3*QLd^2*
      QR^2*LL + 1/3*nf^5*T^4*h^10*B*QL^3*QLd^3*QR*QRd + 1/4*nf^5*T^4*h^10*B*
      QL^4*QRd*LR^2*LRd + 1/2*nf^5*T^4*h^10*B*QL^4*QRd*LL*LLd*LR + 3/8*nf^5*
      T^4*h^10*B*QL^4*QRd*LL^2*LRd - 1/4*nf^5*T^4*h^10*B*QL^4*QRd^4 + 1/12*
      nf^5*T^4*h^10*B*QL^4*QR*QRd^2*LR - 5/12*nf^5*T^4*h^10*B*QL^4*QR^2*LR^2
       + 1/8*nf^5*T^4*h^10*B*QL^4*QR^2*LL^2 + 3/8*nf^5*T^4*h^10*B*QL^4*QLd*LLd
      *LR^2 + 1/2*nf^5*T^4*h^10*B*QL^4*QLd*LL*LR*LRd + 1/4*nf^5*T^4*h^10*B*
      QL^4*QLd*LL^2*LLd + 1/2*nf^5*T^4*h^10*B*QL^4*QLd*QR*QRd*LL + 1/8*nf^5*
      T^4*h^10*B*QL^4*QLd^2*QRd^2 + 19/24*nf^5*T^4*h^10*B*QL^4*QLd^2*QR*LR + 1/
      12*nf^5*T^4*h^10*B*QL^4*QLd^4 + 5/8*nf^5*T^4*h^10*B*QL^5*QRd^2*LL + 2/3*
      nf^5*T^4*h^10*B*QL^5*QR*LL*LR + 2/3*nf^5*T^4*h^10*B*QL^5*QLd*QRd*LR + 5/
      12*nf^5*T^4*h^10*B*QL^5*QLd^2*LL + 13/72*nf^5*T^4*h^10*B*QL^6*LR^2 + 1/9
      *nf^5*T^4*h^10*B*QL^6*LL^2 - nf^5*T^4*h^10*B*W*LLd*LR^3*LRd^2 - 4/3*nf^5
      *T^4*h^10*B*W*LLd^3*LR^3 - nf^5*T^4*h^10*B*W*LL*LR^2*LRd^3 - 2*nf^5*T^4*
      h^10*B*W*LL*LLd^2*LR^2*LRd - 2*nf^5*T^4*h^10*B*W*LL^2*LLd*LR*LRd^2 -
      nf^5*T^4*h^10*B*W*LL^2*LLd^3*LR - 4/3*nf^5*T^4*h^10*B*W*LL^3*LRd^3 -
      nf^5*T^4*h^10*B*W*LL^3*LLd^2*LRd + 2*nf^5*T^4*h^10*B*W*QRd^3*LLd*LR*LRd
       + 4/3*nf^5*T^4*h^10*B*W*QRd^3*LL*LRd^2 + nf^5*T^4*h^10*B*W*QRd^3*LL*
      LLd^2 - 2*nf^5*T^4*h^10*B*W*QR*QRd*LLd*LR^2*LRd - 2*nf^5*T^4*h^10*B*W*QR
      *QRd*LL*LR*LRd^2 - 2*nf^5*T^4*h^10*B*W*QR*QRd*LL*LLd^2*LR - 2*nf^5*T^4*
      h^10*B*W*QR*QRd*LL^2*LLd*LRd + nf^5*T^4*h^10*B*W*QR*QRd^4*LLd + 4/3*nf^5
      *T^4*h^10*B*W*QR^3*LLd*LR^2 + 2*nf^5*T^4*h^10*B*W*QR^3*LL*LR*LRd + nf^5*
      T^4*h^10*B*W*QR^3*LL^2*LLd + nf^5*T^4*h^10*B*W*QR^4*QRd*LL - nf^5*T^4*
      h^10*B*W*QLd*QRd^2*LLd^2*LR + 2*nf^5*T^4*h^10*B*W*QLd*QRd^2*LL*LLd*LRd
       - nf^5*T^4*h^10*B*W*QLd*QR*LR^2*LRd^2 - 4*nf^5*T^4*h^10*B*W*QLd*QR*
      LLd^2*LR^2 - 2*nf^5*T^4*h^10*B*W*QLd*QR*LL^2*LRd^2 - nf^5*T^4*h^10*B*W*
      QLd*QR*LL^2*LLd^2 + 2*nf^5*T^4*h^10*B*W*QLd*QR*QRd^3*LRd + 2*nf^5*T^4*
      h^10*B*W*QLd*QR^4*LR + 2*nf^5*T^4*h^10*B*W*QLd^2*QRd*LLd*LR*LRd - nf^5*
      T^4*h^10*B*W*QLd^2*QRd*LL*LRd^2 + nf^5*T^4*h^10*B*W*QLd^2*QR*QRd^2*LLd
       + nf^5*T^4*h^10*B*W*QLd^3*LR*LRd^2 + 4/3*nf^5*T^4*h^10*B*W*QLd^3*LLd^2*
      LR + 2*nf^5*T^4*h^10*B*W*QLd^3*LL*LLd*LRd + 2*nf^5*T^4*h^10*B*W*QLd^3*QR
      *QRd*LRd + 2*nf^5*T^4*h^10*B*W*QLd^4*QR*LLd - nf^5*T^4*h^10*B*W*QL*QRd*
      LR^2*LRd^2 - 2*nf^5*T^4*h^10*B*W*QL*QRd*LLd^2*LR^2 - 4*nf^5*T^4*h^10*B*W
      *QL*QRd*LL^2*LRd^2 - nf^5*T^4*h^10*B*W*QL*QRd*LL^2*LLd^2 + 2*nf^5*T^4*
      h^10*B*W*QL*QRd^4*LRd + 2*nf^5*T^4*h^10*B*W*QL*QR^2*LL*LLd*LR - nf^5*T^4
      *h^10*B*W*QL*QR^2*LL^2*LRd + 2*nf^5*T^4*h^10*B*W*QL*QR^3*QRd*LR - 2*nf^5
      *T^4*h^10*B*W*QL*QLd*LLd*LR^2*LRd - 2*nf^5*T^4*h^10*B*W*QL*QLd*LL*LR*
      LRd^2 - 2*nf^5*T^4*h^10*B*W*QL*QLd*LL*LLd^2*LR - 2*nf^5*T^4*h^10*B*W*QL*
      QLd*LL^2*LLd*LRd + 2*nf^5*T^4*h^10*B*W*QL*QLd*QRd^3*LLd + 2*nf^5*T^4*
      h^10*B*W*QL*QLd*QR^3*LL + nf^5*T^4*h^10*B*W*QL*QLd^2*QRd^2*LRd + 2*nf^5*
      T^4*h^10*B*W*QL*QLd^3*QRd*LLd + nf^5*T^4*h^10*B*W*QL*QLd^4*LRd - nf^5*
      T^4*h^10*B*W*QL^2*QR*LLd*LR^2 + 2*nf^5*T^4*h^10*B*W*QL^2*QR*LL*LR*LRd +
      nf^5*T^4*h^10*B*W*QL^2*QR^2*QRd*LL + nf^5*T^4*h^10*B*W*QL^2*QLd*QR^2*LR
       + nf^5*T^4*h^10*B*W*QL^3*LR^2*LRd + 2*nf^5*T^4*h^10*B*W*QL^3*LL*LLd*LR
       + 4/3*nf^5*T^4*h^10*B*W*QL^3*LL^2*LRd + 2*nf^5*T^4*h^10*B*W*QL^3*QR*QRd
      *LR + 2*nf^5*T^4*h^10*B*W*QL^3*QLd*QR*LL + 2*nf^5*T^4*h^10*B*W*QL^4*QRd*
      LL + nf^5*T^4*h^10*B*W*QL^4*QLd*LR + 2/3*nf^5*T^4*h^10*p^2*LR^4*LRd^4 -
      1/12*nf^5*T^4*h^10*p^2*LLd^2*LR^4*LRd^2 + 1/24*nf^5*T^4*h^10*p^2*LLd^4*
      LR^4 - 1/3*nf^5*T^4*h^10*p^2*LL*LLd*LR^3*LRd^3 - 1/12*nf^5*T^4*h^10*p^2*
      LL^2*LR^2*LRd^4 + 7/4*nf^5*T^4*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 - 1/12*
      nf^5*T^4*h^10*p^2*LL^2*LLd^4*LR^2 - 1/3*nf^5*T^4*h^10*p^2*LL^3*LLd^3*LR*
      LRd + 1/24*nf^5*T^4*h^10*p^2*LL^4*LRd^4 - 1/12*nf^5*T^4*h^10*p^2*LL^4*
      LLd^2*LRd^2 + 2/3*nf^5*T^4*h^10*p^2*LL^4*LLd^4 - 7/72*nf^5*T^4*h^10*p^2*
      QRd^3*LR^2*LRd^3 - 25/24*nf^5*T^4*h^10*p^2*QRd^3*LLd^2*LR^2*LRd - 11/18*
      nf^5*T^4*h^10*p^2*QRd^3*LL^2*LRd^3 - 5/24*nf^5*T^4*h^10*p^2*QRd^3*LL^2*
      LLd^2*LRd + 61/72*nf^5*T^4*h^10*p^2*QRd^6*LRd^2 + 61/144*nf^5*T^4*h^10*
      p^2*QRd^6*LLd^2 - 1/3*nf^5*T^4*h^10*p^2*QR*QRd*LR^3*LRd^3 - 1/3*nf^5*T^4
      *h^10*p^2*QR*QRd*LL^3*LLd^3 + 17/16*nf^5*T^4*h^10*p^2*QR*QRd^4*LR*LRd^2
       + 31/16*nf^5*T^4*h^10*p^2*QR*QRd^4*LLd^2*LR + 7/4*nf^5*T^4*h^10*p^2*QR*
      QRd^4*LL*LLd*LRd + 7/4*nf^5*T^4*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 1/4*
      nf^5*T^4*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 - 1/4*nf^5*T^4*h^10*p^2*QR^2*
      QRd^2*LL^2*LRd^2 + 7/4*nf^5*T^4*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 35/48*
      nf^5*T^4*h^10*p^2*QR^2*QRd^5*LRd - 7/72*nf^5*T^4*h^10*p^2*QR^3*LR^3*
      LRd^2 - 11/18*nf^5*T^4*h^10*p^2*QR^3*LLd^2*LR^3 - 25/24*nf^5*T^4*h^10*
      p^2*QR^3*LL^2*LR*LRd^2 - 5/24*nf^5*T^4*h^10*p^2*QR^3*LL^2*LLd^2*LR + 17/
      16*nf^5*T^4*h^10*p^2*QR^4*QRd*LR^2*LRd + 7/4*nf^5*T^4*h^10*p^2*QR^4*QRd*
      LL*LLd*LR + 31/16*nf^5*T^4*h^10*p^2*QR^4*QRd*LL^2*LRd + 2/3*nf^5*T^4*
      h^10*p^2*QR^4*QRd^4 + 35/48*nf^5*T^4*h^10*p^2*QR^5*QRd^2*LR + 61/72*nf^5
      *T^4*h^10*p^2*QR^6*LR^2 + 61/144*nf^5*T^4*h^10*p^2*QR^6*LL^2 - 7/8*nf^5*
      T^4*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 11/24*nf^5*T^4*h^10*p^2*QLd*
      QRd^2*LLd^3*LR^2 + 3/8*nf^5*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 7/8*
      nf^5*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 7/4*nf^5*T^4*h^10*p^2*QLd*QRd^5
      *LLd*LRd - 2/3*nf^5*T^4*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 - 2/3*nf^5*T^4*
      h^10*p^2*QLd*QR*LLd^3*LR^3 - 1/6*nf^5*T^4*h^10*p^2*QLd*QR*LL*LR^2*LRd^3
       - 2/3*nf^5*T^4*h^10*p^2*QLd*QR*LL^2*LLd^3*LR - 1/6*nf^5*T^4*h^10*p^2*
      QLd*QR*LL^3*LLd^2*LRd + 43/48*nf^5*T^4*h^10*p^2*QLd*QR^2*QRd^4*LLd + 1/2
      *nf^5*T^4*h^10*p^2*QLd*QR^4*LLd*LR^2 + 7/4*nf^5*T^4*h^10*p^2*QLd*QR^4*LL
      *LR*LRd + 15/16*nf^5*T^4*h^10*p^2*QLd*QR^4*LL^2*LLd + 7/4*nf^5*T^4*h^10*
      p^2*QLd*QR^5*QRd*LL - 7/8*nf^5*T^4*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 3/8*
      nf^5*T^4*h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd + 11/24*nf^5*T^4*h^10*p^2*
      QLd^2*QRd*LL^2*LRd^3 - 7/8*nf^5*T^4*h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd +
      25/48*nf^5*T^4*h^10*p^2*QLd^2*QRd^4*LRd^2 + 8/3*nf^5*T^4*h^10*p^2*QLd^2*
      QRd^4*LLd^2 - 7/8*nf^5*T^4*h^10*p^2*QLd^2*QR*QRd^2*LR*LRd^2 + 1/8*nf^5*
      T^4*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR - 1/2*nf^5*T^4*h^10*p^2*QLd^2*QR^2*
      LR^2*LRd^2 + nf^5*T^4*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 7/4*nf^5*T^4*h^10
      *p^2*QLd^2*QR^2*LL^2*LRd^2 - 1/2*nf^5*T^4*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2
       - 21/8*nf^5*T^4*h^10*p^2*QLd^2*QR^2*QRd^3*LRd - 1/12*nf^5*T^4*h^10*p^2*
      QLd^2*QR^4*QRd^2 - 5/24*nf^5*T^4*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 11/18*
      nf^5*T^4*h^10*p^2*QLd^3*LLd^3*LR^2 - 25/24*nf^5*T^4*h^10*p^2*QLd^3*LL^2*
      LLd*LRd^2 - 7/72*nf^5*T^4*h^10*p^2*QLd^3*LL^2*LLd^3 + 1/3*nf^5*T^4*h^10*
      p^2*QLd^3*QRd^3*LLd*LRd + 17/24*nf^5*T^4*h^10*p^2*QLd^3*QR^2*QRd^2*LLd
       + 8/3*nf^5*T^4*h^10*p^2*QLd^4*QRd^2*LRd^2 + 25/48*nf^5*T^4*h^10*p^2*
      QLd^4*QRd^2*LLd^2 + 15/16*nf^5*T^4*h^10*p^2*QLd^4*QR*LR*LRd^2 + 1/2*nf^5
      *T^4*h^10*p^2*QLd^4*QR*LLd^2*LR + 7/4*nf^5*T^4*h^10*p^2*QLd^4*QR*LL*LLd*
      LRd + 23/16*nf^5*T^4*h^10*p^2*QLd^4*QR^2*QRd*LRd + 1/24*nf^5*T^4*h^10*
      p^2*QLd^4*QR^4 + 7/4*nf^5*T^4*h^10*p^2*QLd^5*QRd*LLd*LRd + 61/144*nf^5*
      T^4*h^10*p^2*QLd^6*LRd^2 + 61/72*nf^5*T^4*h^10*p^2*QLd^6*LLd^2 - 1/6*
      nf^5*T^4*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^5*T^4*h^10*p^2*QL*QRd*
      LL*LR^2*LRd^3 - 1/6*nf^5*T^4*h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 2/3*nf^5*
      T^4*h^10*p^2*QL*QRd*LL^3*LRd^3 - 2/3*nf^5*T^4*h^10*p^2*QL*QRd*LL^3*LLd^2
      *LRd + 7/4*nf^5*T^4*h^10*p^2*QL*QRd^4*LLd*LR*LRd + 1/2*nf^5*T^4*h^10*p^2
      *QL*QRd^4*LL*LRd^2 + 15/16*nf^5*T^4*h^10*p^2*QL*QRd^4*LL*LLd^2 + 7/4*
      nf^5*T^4*h^10*p^2*QL*QR*QRd^5*LLd - 7/8*nf^5*T^4*h^10*p^2*QL*QR^2*LL*
      LR^2*LRd^2 + 3/8*nf^5*T^4*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 + 11/24*nf^5*
      T^4*h^10*p^2*QL*QR^2*LL^3*LRd^2 - 7/8*nf^5*T^4*h^10*p^2*QL*QR^2*LL^3*
      LLd^2 + 43/48*nf^5*T^4*h^10*p^2*QL*QR^4*QRd^2*LL + 7/4*nf^5*T^4*h^10*p^2
      *QL*QR^5*LL*LR - 1/3*nf^5*T^4*h^10*p^2*QL*QLd*LR^3*LRd^3 - 1/3*nf^5*T^4*
      h^10*p^2*QL*QLd*LL^3*LLd^3 + 7/4*nf^5*T^4*h^10*p^2*QL*QLd*QR*QRd^4*LRd
       - 1/3*nf^5*T^4*h^10*p^2*QL*QLd*QR^3*QRd^3 + 7/4*nf^5*T^4*h^10*p^2*QL*
      QLd*QR^4*QRd*LR + 1/8*nf^5*T^4*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 7/8*
      nf^5*T^4*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 + 1/6*nf^5*T^4*h^10*p^2*QL*
      QLd^2*QR*QRd^3*LLd + 23/16*nf^5*T^4*h^10*p^2*QL*QLd^2*QR^4*LL + 1/6*nf^5
      *T^4*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd + 7/4*nf^5*T^4*h^10*p^2*QL*QLd^4*LLd
      *LR*LRd + 31/16*nf^5*T^4*h^10*p^2*QL*QLd^4*LL*LRd^2 + 17/16*nf^5*T^4*
      h^10*p^2*QL*QLd^4*LL*LLd^2 + 7/4*nf^5*T^4*h^10*p^2*QL*QLd^4*QR*QRd*LLd
       + 7/4*nf^5*T^4*h^10*p^2*QL*QLd^5*QR*LRd - 1/2*nf^5*T^4*h^10*p^2*QL^2*
      QRd^2*LR^2*LRd^2 + 7/4*nf^5*T^4*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + nf^5*
      T^4*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 - 1/2*nf^5*T^4*h^10*p^2*QL^2*QRd^2*
      LL^2*LLd^2 - 7/8*nf^5*T^4*h^10*p^2*QL^2*QR*LR^3*LRd^2 + 11/24*nf^5*T^4*
      h^10*p^2*QL^2*QR*LLd^2*LR^3 + 3/8*nf^5*T^4*h^10*p^2*QL^2*QR*LL^2*LR*
      LRd^2 - 7/8*nf^5*T^4*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 7/8*nf^5*T^4*h^10*
      p^2*QL^2*QR^2*QRd*LR^2*LRd + 1/8*nf^5*T^4*h^10*p^2*QL^2*QR^2*QRd*LL^2*
      LRd - 1/12*nf^5*T^4*h^10*p^2*QL^2*QR^2*QRd^4 - 21/8*nf^5*T^4*h^10*p^2*
      QL^2*QR^3*QRd^2*LR + 25/48*nf^5*T^4*h^10*p^2*QL^2*QR^4*LR^2 + 8/3*nf^5*
      T^4*h^10*p^2*QL^2*QR^4*LL^2 + 23/16*nf^5*T^4*h^10*p^2*QL^2*QLd*QRd^4*LLd
       + 1/8*nf^5*T^4*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 - 7/8*nf^5*T^4*h^10*p^2*
      QL^2*QLd*QR^2*LL^2*LLd + 1/6*nf^5*T^4*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 7/
      4*nf^5*T^4*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 - 1/4*nf^5*T^4*h^10*p^2*QL^2*
      QLd^2*LLd^2*LR^2 - 1/4*nf^5*T^4*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 7/4*
      nf^5*T^4*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 17/24*nf^5*T^4*h^10*p^2*QL^2*
      QLd^2*QRd^3*LRd + 7/4*nf^5*T^4*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 17/24*
      nf^5*T^4*h^10*p^2*QL^2*QLd^2*QR^3*LR - 21/8*nf^5*T^4*h^10*p^2*QL^2*QLd^3
      *QRd^2*LLd + 43/48*nf^5*T^4*h^10*p^2*QL^2*QLd^4*QRd*LRd - 1/12*nf^5*T^4*
      h^10*p^2*QL^2*QLd^4*QR^2 + 35/48*nf^5*T^4*h^10*p^2*QL^2*QLd^5*LLd - 5/24
      *nf^5*T^4*h^10*p^2*QL^3*LL*LR^2*LRd^2 - 25/24*nf^5*T^4*h^10*p^2*QL^3*LL*
      LLd^2*LR^2 - 11/18*nf^5*T^4*h^10*p^2*QL^3*LL^3*LRd^2 - 7/72*nf^5*T^4*
      h^10*p^2*QL^3*LL^3*LLd^2 + 17/24*nf^5*T^4*h^10*p^2*QL^3*QR^2*QRd^2*LL +
      1/3*nf^5*T^4*h^10*p^2*QL^3*QR^3*LL*LR + 1/6*nf^5*T^4*h^10*p^2*QL^3*QLd*
      QR^2*QRd*LR - 21/8*nf^5*T^4*h^10*p^2*QL^3*QLd^2*QR^2*LL - 1/3*nf^5*T^4*
      h^10*p^2*QL^3*QLd^3*QR*QRd + 15/16*nf^5*T^4*h^10*p^2*QL^4*QRd*LR^2*LRd
       + 7/4*nf^5*T^4*h^10*p^2*QL^4*QRd*LL*LLd*LR + 1/2*nf^5*T^4*h^10*p^2*QL^4
      *QRd*LL^2*LRd + 1/24*nf^5*T^4*h^10*p^2*QL^4*QRd^4 + 23/16*nf^5*T^4*h^10*
      p^2*QL^4*QR*QRd^2*LR + 8/3*nf^5*T^4*h^10*p^2*QL^4*QR^2*LR^2 + 25/48*nf^5
      *T^4*h^10*p^2*QL^4*QR^2*LL^2 + 31/16*nf^5*T^4*h^10*p^2*QL^4*QLd*LLd*LR^2
       + 7/4*nf^5*T^4*h^10*p^2*QL^4*QLd*LL*LR*LRd + 17/16*nf^5*T^4*h^10*p^2*
      QL^4*QLd*LL^2*LLd + 7/4*nf^5*T^4*h^10*p^2*QL^4*QLd*QR*QRd*LL - 1/12*nf^5
      *T^4*h^10*p^2*QL^4*QLd^2*QRd^2 + 43/48*nf^5*T^4*h^10*p^2*QL^4*QLd^2*QR*
      LR + 2/3*nf^5*T^4*h^10*p^2*QL^4*QLd^4 + 7/4*nf^5*T^4*h^10*p^2*QL^5*QR*LL
      *LR + 7/4*nf^5*T^4*h^10*p^2*QL^5*QLd*QRd*LR + 35/48*nf^5*T^4*h^10*p^2*
      QL^5*QLd^2*LL + 61/144*nf^5*T^4*h^10*p^2*QL^6*LR^2 + 61/72*nf^5*T^4*h^10
      *p^2*QL^6*LL^2 - 16*nf^5*T^4*h^10*p^2*W*LLd*LR^3*LRd^2 - 34/3*nf^5*T^4*
      h^10*p^2*W*LLd^3*LR^3 - 16*nf^5*T^4*h^10*p^2*W*LL*LR^2*LRd^3 - 49/2*nf^5
      *T^4*h^10*p^2*W*LL*LLd^2*LR^2*LRd - 49/2*nf^5*T^4*h^10*p^2*W*LL^2*LLd*LR
      *LRd^2 - 16*nf^5*T^4*h^10*p^2*W*LL^2*LLd^3*LR - 34/3*nf^5*T^4*h^10*p^2*W
      *LL^3*LRd^3 - 16*nf^5*T^4*h^10*p^2*W*LL^3*LLd^2*LRd + 49/2*nf^5*T^4*h^10
      *p^2*W*QRd^3*LLd*LR*LRd + 34/3*nf^5*T^4*h^10*p^2*W*QRd^3*LL*LRd^2 + 17/2
      *nf^5*T^4*h^10*p^2*W*QRd^3*LL*LLd^2 - 49/2*nf^5*T^4*h^10*p^2*W*QR*QRd*
      LLd*LR^2*LRd - 49/2*nf^5*T^4*h^10*p^2*W*QR*QRd*LL*LR*LRd^2 - 49/2*nf^5*
      T^4*h^10*p^2*W*QR*QRd*LL*LLd^2*LR - 49/2*nf^5*T^4*h^10*p^2*W*QR*QRd*LL^2
      *LLd*LRd + 49/4*nf^5*T^4*h^10*p^2*W*QR*QRd^4*LLd + 34/3*nf^5*T^4*h^10*
      p^2*W*QR^3*LLd*LR^2 + 49/2*nf^5*T^4*h^10*p^2*W*QR^3*LL*LR*LRd + 17/2*
      nf^5*T^4*h^10*p^2*W*QR^3*LL^2*LLd + 49/4*nf^5*T^4*h^10*p^2*W*QR^4*QRd*LL
       - nf^5*T^4*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 49/2*nf^5*T^4*h^10*p^2*W*QLd
      *QRd^2*LL*LLd*LRd - 47/2*nf^5*T^4*h^10*p^2*W*QLd*QR*LR^2*LRd^2 - 34*nf^5
      *T^4*h^10*p^2*W*QLd*QR*LLd^2*LR^2 - 49/2*nf^5*T^4*h^10*p^2*W*QLd*QR*LL^2
      *LRd^2 - 47/2*nf^5*T^4*h^10*p^2*W*QLd*QR*LL^2*LLd^2 + 49/2*nf^5*T^4*h^10
      *p^2*W*QLd*QR*QRd^3*LRd + 17*nf^5*T^4*h^10*p^2*W*QLd*QR^4*LR + 49/2*nf^5
      *T^4*h^10*p^2*W*QLd^2*QRd*LLd*LR*LRd - nf^5*T^4*h^10*p^2*W*QLd^2*QRd*LL*
      LRd^2 + 47/2*nf^5*T^4*h^10*p^2*W*QLd^2*QR*QRd^2*LLd + 17/2*nf^5*T^4*h^10
      *p^2*W*QLd^3*LR*LRd^2 + 34/3*nf^5*T^4*h^10*p^2*W*QLd^3*LLd^2*LR + 49/2*
      nf^5*T^4*h^10*p^2*W*QLd^3*LL*LLd*LRd + 49/2*nf^5*T^4*h^10*p^2*W*QLd^3*QR
      *QRd*LRd + 17*nf^5*T^4*h^10*p^2*W*QLd^4*QR*LLd - 47/2*nf^5*T^4*h^10*p^2*
      W*QL*QRd*LR^2*LRd^2 - 49/2*nf^5*T^4*h^10*p^2*W*QL*QRd*LLd^2*LR^2 - 34*
      nf^5*T^4*h^10*p^2*W*QL*QRd*LL^2*LRd^2 - 47/2*nf^5*T^4*h^10*p^2*W*QL*QRd*
      LL^2*LLd^2 + 17*nf^5*T^4*h^10*p^2*W*QL*QRd^4*LRd + 49/2*nf^5*T^4*h^10*
      p^2*W*QL*QR^2*LL*LLd*LR - nf^5*T^4*h^10*p^2*W*QL*QR^2*LL^2*LRd + 49/2*
      nf^5*T^4*h^10*p^2*W*QL*QR^3*QRd*LR - 49/2*nf^5*T^4*h^10*p^2*W*QL*QLd*LLd
      *LR^2*LRd - 49/2*nf^5*T^4*h^10*p^2*W*QL*QLd*LL*LR*LRd^2 - 49/2*nf^5*T^4*
      h^10*p^2*W*QL*QLd*LL*LLd^2*LR - 49/2*nf^5*T^4*h^10*p^2*W*QL*QLd*LL^2*LLd
      *LRd + 49/2*nf^5*T^4*h^10*p^2*W*QL*QLd*QRd^3*LLd + 49/2*nf^5*T^4*h^10*
      p^2*W*QL*QLd*QR^3*LL + 47/2*nf^5*T^4*h^10*p^2*W*QL*QLd^2*QRd^2*LRd + 49/
      2*nf^5*T^4*h^10*p^2*W*QL*QLd^3*QRd*LLd + 49/4*nf^5*T^4*h^10*p^2*W*QL*
      QLd^4*LRd - nf^5*T^4*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 49/2*nf^5*T^4*h^10*
      p^2*W*QL^2*QR*LL*LR*LRd + 47/2*nf^5*T^4*h^10*p^2*W*QL^2*QR^2*QRd*LL + 47/
      2*nf^5*T^4*h^10*p^2*W*QL^2*QLd*QR^2*LR + 17/2*nf^5*T^4*h^10*p^2*W*QL^3*
      LR^2*LRd + 49/2*nf^5*T^4*h^10*p^2*W*QL^3*LL*LLd*LR + 34/3*nf^5*T^4*h^10*
      p^2*W*QL^3*LL^2*LRd + 49/2*nf^5*T^4*h^10*p^2*W*QL^3*QR*QRd*LR + 49/2*
      nf^5*T^4*h^10*p^2*W*QL^3*QLd*QR*LL + 17*nf^5*T^4*h^10*p^2*W*QL^4*QRd*LL
       + 49/4*nf^5*T^4*h^10*p^2*W*QL^4*QLd*LR + 17/8*nf^5*T^4*h^10*u*p*LR^4*
      LRd^4 + 11/8*nf^5*T^4*h^10*u*p*LLd^2*LR^4*LRd^2 - 4/3*nf^5*T^4*h^10*u*p*
      LLd^4*LR^4 + 2*nf^5*T^4*h^10*u*p*LL*LLd*LR^3*LRd^3 - 2*nf^5*T^4*h^10*u*p
      *LL*LLd^3*LR^3*LRd + 11/8*nf^5*T^4*h^10*u*p*LL^2*LR^2*LRd^4 - 1/2*nf^5*
      T^4*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 11/8*nf^5*T^4*h^10*u*p*LL^2*LLd^4*
      LR^2 - 2*nf^5*T^4*h^10*u*p*LL^3*LLd*LR*LRd^3 + 2*nf^5*T^4*h^10*u*p*LL^3*
      LLd^3*LR*LRd - 4/3*nf^5*T^4*h^10*u*p*LL^4*LRd^4 + 11/8*nf^5*T^4*h^10*u*p
      *LL^4*LLd^2*LRd^2 + 17/8*nf^5*T^4*h^10*u*p*LL^4*LLd^4 + 1/4*nf^5*T^4*
      h^10*u*p*QRd^3*LR^2*LRd^3 + 5/4*nf^5*T^4*h^10*u*p*QRd^3*LLd^2*LR^2*LRd
       - nf^5*T^4*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 + 1/2*nf^5*T^4*h^10*u*p*QRd^3
      *LL^2*LRd^3 - 1/4*nf^5*T^4*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 5/2*nf^5*T^4*
      h^10*u*p*QRd^6*LRd^2 + 5/2*nf^5*T^4*h^10*u*p*QRd^6*LLd^2 + 2*nf^5*T^4*
      h^10*u*p*QR*QRd*LR^3*LRd^3 - nf^5*T^4*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd -
      nf^5*T^4*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - nf^5*T^4*h^10*u*p*QR*QRd*LL^2*
      LR*LRd^3 - nf^5*T^4*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 2*nf^5*T^4*h^10*u*p
      *QR*QRd*LL^3*LLd^3 + 39/8*nf^5*T^4*h^10*u*p*QR*QRd^4*LR*LRd^2 + 61/8*
      nf^5*T^4*h^10*u*p*QR*QRd^4*LLd^2*LR + 9*nf^5*T^4*h^10*u*p*QR*QRd^4*LL*
      LLd*LRd - 1/2*nf^5*T^4*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 - 1/2*nf^5*T^4*
      h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 1/2*nf^5*T^4*h^10*u*p*QR^2*QRd^2*LL^2*
      LRd^2 - 1/2*nf^5*T^4*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 43/8*nf^5*T^4*h^10
      *u*p*QR^2*QRd^5*LRd + 1/4*nf^5*T^4*h^10*u*p*QR^3*LR^3*LRd^2 + 1/2*nf^5*
      T^4*h^10*u*p*QR^3*LLd^2*LR^3 - nf^5*T^4*h^10*u*p*QR^3*LL*LLd*LR^2*LRd +
      5/4*nf^5*T^4*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 1/4*nf^5*T^4*h^10*u*p*QR^3*
      LL^2*LLd^2*LR + 39/8*nf^5*T^4*h^10*u*p*QR^4*QRd*LR^2*LRd + 9*nf^5*T^4*
      h^10*u*p*QR^4*QRd*LL*LLd*LR + 61/8*nf^5*T^4*h^10*u*p*QR^4*QRd*LL^2*LRd
       + 17/8*nf^5*T^4*h^10*u*p*QR^4*QRd^4 + 43/8*nf^5*T^4*h^10*u*p*QR^5*QRd^2
      *LR + 5/2*nf^5*T^4*h^10*u*p*QR^6*LR^2 + 5/2*nf^5*T^4*h^10*u*p*QR^6*LL^2
       + 1/4*nf^5*T^4*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/4*nf^5*T^4*h^10*u*
      p*QLd*QRd^2*LLd^3*LR^2 + nf^5*T^4*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 3/4*
      nf^5*T^4*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 + 1/4*nf^5*T^4*h^10*u*p*QLd*
      QRd^2*LL^2*LLd^3 + 10*nf^5*T^4*h^10*u*p*QLd*QRd^5*LLd*LRd - 3*nf^5*T^4*
      h^10*u*p*QLd*QR*LLd^3*LR^3 + nf^5*T^4*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 - 2*
      nf^5*T^4*h^10*u*p*QLd*QR*LL^3*LRd^3 + nf^5*T^4*h^10*u*p*QLd*QR*LL^3*
      LLd^2*LRd + 71/8*nf^5*T^4*h^10*u*p*QLd*QR^2*QRd^4*LLd + 9/2*nf^5*T^4*
      h^10*u*p*QLd*QR^4*LLd*LR^2 + 9*nf^5*T^4*h^10*u*p*QLd*QR^4*LL*LR*LRd + 37/
      8*nf^5*T^4*h^10*u*p*QLd*QR^4*LL^2*LLd + 10*nf^5*T^4*h^10*u*p*QLd*QR^5*
      QRd*LL + 1/4*nf^5*T^4*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 + 3/4*nf^5*T^4*h^10*
      u*p*QLd^2*QRd*LLd^2*LR^2*LRd + nf^5*T^4*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR
       - 1/4*nf^5*T^4*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 1/4*nf^5*T^4*h^10*u*p*
      QLd^2*QRd*LL^2*LLd^2*LRd + 9/4*nf^5*T^4*h^10*u*p*QLd^2*QRd^4*LRd^2 + 19/
      8*nf^5*T^4*h^10*u*p*QLd^2*QRd^4*LLd^2 + 1/4*nf^5*T^4*h^10*u*p*QLd^2*QR*
      QRd^2*LR*LRd^2 + 1/4*nf^5*T^4*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR - nf^5*
      T^4*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 2*nf^5*T^4*h^10*u*p*QLd^2*QR^2*
      LLd^2*LR^2 - 1/2*nf^5*T^4*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 - nf^5*T^4*h^10
      *u*p*QLd^2*QR^2*LL^2*LLd^2 + 3/4*nf^5*T^4*h^10*u*p*QLd^2*QR^2*QRd^3*LRd
       + 11/8*nf^5*T^4*h^10*u*p*QLd^2*QR^4*QRd^2 + 11/2*nf^5*T^4*h^10*u*p*
      QLd^2*QR^5*LR - 1/4*nf^5*T^4*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 + 1/2*nf^5*
      T^4*h^10*u*p*QLd^3*LLd^3*LR^2 - nf^5*T^4*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd
       + 5/4*nf^5*T^4*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 + 1/4*nf^5*T^4*h^10*u*p*
      QLd^3*LL^2*LLd^3 - 2*nf^5*T^4*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 1/4*nf^5*
      T^4*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 19/8*nf^5*T^4*h^10*u*p*QLd^4*QRd^2*
      LRd^2 + 9/4*nf^5*T^4*h^10*u*p*QLd^4*QRd^2*LLd^2 + 37/8*nf^5*T^4*h^10*u*p
      *QLd^4*QR*LR*LRd^2 + 9/2*nf^5*T^4*h^10*u*p*QLd^4*QR*LLd^2*LR + 9*nf^5*
      T^4*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 37/8*nf^5*T^4*h^10*u*p*QLd^4*QR^2*QRd
      *LRd - 4/3*nf^5*T^4*h^10*u*p*QLd^4*QR^4 + 10*nf^5*T^4*h^10*u*p*QLd^5*QRd
      *LLd*LRd + 11/2*nf^5*T^4*h^10*u*p*QLd^5*QR^2*LLd + 5/2*nf^5*T^4*h^10*u*p
      *QLd^6*LRd^2 + 5/2*nf^5*T^4*h^10*u*p*QLd^6*LLd^2 + nf^5*T^4*h^10*u*p*QL*
      QRd*LLd*LR^3*LRd^2 - 2*nf^5*T^4*h^10*u*p*QL*QRd*LLd^3*LR^3 + nf^5*T^4*
      h^10*u*p*QL*QRd*LL^2*LLd^3*LR - 3*nf^5*T^4*h^10*u*p*QL*QRd*LL^3*LRd^3 +
      9*nf^5*T^4*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 9/2*nf^5*T^4*h^10*u*p*QL*QRd^4
      *LL*LRd^2 + 37/8*nf^5*T^4*h^10*u*p*QL*QRd^4*LL*LLd^2 + 10*nf^5*T^4*h^10*
      u*p*QL*QR*QRd^5*LLd + nf^5*T^4*h^10*u*p*QL*QR^2*LLd*LR^3*LRd + 1/4*nf^5*
      T^4*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 3/4*nf^5*T^4*h^10*u*p*QL*QR^2*LL*
      LLd^2*LR^2 - 1/4*nf^5*T^4*h^10*u*p*QL*QR^2*LL^3*LRd^2 + 1/4*nf^5*T^4*
      h^10*u*p*QL*QR^2*LL^3*LLd^2 + 71/8*nf^5*T^4*h^10*u*p*QL*QR^4*QRd^2*LL +
      10*nf^5*T^4*h^10*u*p*QL*QR^5*LL*LR + 2*nf^5*T^4*h^10*u*p*QL*QLd*LR^3*
      LRd^3 - nf^5*T^4*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd - nf^5*T^4*h^10*u*p*QL*
      QLd*LL*LLd^3*LR^2 - nf^5*T^4*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 - nf^5*T^4*
      h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 + 2*nf^5*T^4*h^10*u*p*QL*QLd*LL^3*LLd^3
       + 9*nf^5*T^4*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 2*nf^5*T^4*h^10*u*p*QL*QLd*
      QR^3*QRd^3 + 9*nf^5*T^4*h^10*u*p*QL*QLd*QR^4*QRd*LR + 1/4*nf^5*T^4*h^10*
      u*p*QL*QLd^2*QRd^2*LL*LRd^2 + 1/4*nf^5*T^4*h^10*u*p*QL*QLd^2*QRd^2*LL*
      LLd^2 - nf^5*T^4*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 37/8*nf^5*T^4*h^10*u*p
      *QL*QLd^2*QR^4*LL - nf^5*T^4*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 2*nf^5*T^4
      *h^10*u*p*QL*QLd^3*QR^3*QRd + 9*nf^5*T^4*h^10*u*p*QL*QLd^4*LLd*LR*LRd +
      61/8*nf^5*T^4*h^10*u*p*QL*QLd^4*LL*LRd^2 + 39/8*nf^5*T^4*h^10*u*p*QL*
      QLd^4*LL*LLd^2 + 9*nf^5*T^4*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 10*nf^5*T^4*
      h^10*u*p*QL*QLd^5*QR*LRd - nf^5*T^4*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 1/2
      *nf^5*T^4*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 2*nf^5*T^4*h^10*u*p*QL^2*
      QRd^2*LL^2*LRd^2 - nf^5*T^4*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 11/2*nf^5*
      T^4*h^10*u*p*QL^2*QRd^5*LRd + 1/4*nf^5*T^4*h^10*u*p*QL^2*QR*LR^3*LRd^2
       - 1/4*nf^5*T^4*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 3/4*nf^5*T^4*h^10*u*p*QL^2
      *QR*LL^2*LR*LRd^2 + 1/4*nf^5*T^4*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + nf^5*
      T^4*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 1/4*nf^5*T^4*h^10*u*p*QL^2*QR^2*QRd*
      LR^2*LRd + 1/4*nf^5*T^4*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 11/8*nf^5*T^4*
      h^10*u*p*QL^2*QR^2*QRd^4 + 3/4*nf^5*T^4*h^10*u*p*QL^2*QR^3*QRd^2*LR + 9/
      4*nf^5*T^4*h^10*u*p*QL^2*QR^4*LR^2 + 19/8*nf^5*T^4*h^10*u*p*QL^2*QR^4*
      LL^2 + 37/8*nf^5*T^4*h^10*u*p*QL^2*QLd*QRd^4*LLd + 1/4*nf^5*T^4*h^10*u*p
      *QL^2*QLd*QR^2*LLd*LR^2 + 1/4*nf^5*T^4*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd
       - nf^5*T^4*h^10*u*p*QL^2*QLd*QR^3*QRd*LL - 1/2*nf^5*T^4*h^10*u*p*QL^2*
      QLd^2*LR^2*LRd^2 - 1/2*nf^5*T^4*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 - 1/2*
      nf^5*T^4*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - 1/2*nf^5*T^4*h^10*u*p*QL^2*
      QLd^2*LL^2*LLd^2 + 1/4*nf^5*T^4*h^10*u*p*QL^2*QLd^2*QRd^3*LRd - 1/2*nf^5
      *T^4*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 1/4*nf^5*T^4*h^10*u*p*QL^2*QLd^2*
      QR^3*LR + 3/4*nf^5*T^4*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 71/8*nf^5*T^4*
      h^10*u*p*QL^2*QLd^4*QRd*LRd + 11/8*nf^5*T^4*h^10*u*p*QL^2*QLd^4*QR^2 +
      43/8*nf^5*T^4*h^10*u*p*QL^2*QLd^5*LLd - 1/4*nf^5*T^4*h^10*u*p*QL^3*LL*
      LR^2*LRd^2 + 5/4*nf^5*T^4*h^10*u*p*QL^3*LL*LLd^2*LR^2 - nf^5*T^4*h^10*u*
      p*QL^3*LL^2*LLd*LR*LRd + 1/2*nf^5*T^4*h^10*u*p*QL^3*LL^3*LRd^2 + 1/4*
      nf^5*T^4*h^10*u*p*QL^3*LL^3*LLd^2 + 1/4*nf^5*T^4*h^10*u*p*QL^3*QR^2*
      QRd^2*LL - 2*nf^5*T^4*h^10*u*p*QL^3*QR^3*LL*LR - 2*nf^5*T^4*h^10*u*p*
      QL^3*QLd*QR*QRd^3 - nf^5*T^4*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 3/4*nf^5*
      T^4*h^10*u*p*QL^3*QLd^2*QR^2*LL + 2*nf^5*T^4*h^10*u*p*QL^3*QLd^3*QR*QRd
       + 37/8*nf^5*T^4*h^10*u*p*QL^4*QRd*LR^2*LRd + 9*nf^5*T^4*h^10*u*p*QL^4*
      QRd*LL*LLd*LR + 9/2*nf^5*T^4*h^10*u*p*QL^4*QRd*LL^2*LRd - 4/3*nf^5*T^4*
      h^10*u*p*QL^4*QRd^4 + 37/8*nf^5*T^4*h^10*u*p*QL^4*QR*QRd^2*LR + 19/8*
      nf^5*T^4*h^10*u*p*QL^4*QR^2*LR^2 + 9/4*nf^5*T^4*h^10*u*p*QL^4*QR^2*LL^2
       + 61/8*nf^5*T^4*h^10*u*p*QL^4*QLd*LLd*LR^2 + 9*nf^5*T^4*h^10*u*p*QL^4*
      QLd*LL*LR*LRd + 39/8*nf^5*T^4*h^10*u*p*QL^4*QLd*LL^2*LLd + 9*nf^5*T^4*
      h^10*u*p*QL^4*QLd*QR*QRd*LL + 11/8*nf^5*T^4*h^10*u*p*QL^4*QLd^2*QRd^2 +
      71/8*nf^5*T^4*h^10*u*p*QL^4*QLd^2*QR*LR + 17/8*nf^5*T^4*h^10*u*p*QL^4*
      QLd^4 + 11/2*nf^5*T^4*h^10*u*p*QL^5*QRd^2*LL + 10*nf^5*T^4*h^10*u*p*QL^5
      *QR*LL*LR + 10*nf^5*T^4*h^10*u*p*QL^5*QLd*QRd*LR + 43/8*nf^5*T^4*h^10*u*
      p*QL^5*QLd^2*LL + 5/2*nf^5*T^4*h^10*u*p*QL^6*LR^2 + 5/2*nf^5*T^4*h^10*u*
      p*QL^6*LL^2 - 49/6*nf^5*T^4*h^10*u*p*G*QRd^3*LL*LRd^2 - 23/6*nf^5*T^4*
      h^10*u*p*G*QRd^3*LL*LLd^2 - 33/2*nf^5*T^4*h^10*u*p*G*QR*QRd*LLd*LR^2*LRd
       - 33/2*nf^5*T^4*h^10*u*p*G*QR*QRd*LL*LR*LRd^2 - 33/2*nf^5*T^4*h^10*u*p*
      G*QR*QRd*LL*LLd^2*LR - 33/2*nf^5*T^4*h^10*u*p*G*QR*QRd*LL^2*LLd*LRd - 49/
      6*nf^5*T^4*h^10*u*p*G*QR^3*LLd*LR^2 - 23/6*nf^5*T^4*h^10*u*p*G*QR^3*LL^2
      *LLd - 33/2*nf^5*T^4*h^10*u*p*G*QLd*QRd^2*LR*LRd^2 - 33/2*nf^5*T^4*h^10*
      u*p*G*QLd*QRd^2*LLd^2*LR - 14*nf^5*T^4*h^10*u*p*G*QLd*QR*LR^2*LRd^2 - 49/
      2*nf^5*T^4*h^10*u*p*G*QLd*QR*LLd^2*LR^2 - 33/2*nf^5*T^4*h^10*u*p*G*QLd*
      QR*LL^2*LRd^2 - 14*nf^5*T^4*h^10*u*p*G*QLd*QR*LL^2*LLd^2 - 61/6*nf^5*T^4
      *h^10*u*p*G*QLd*QR^3*QRd^2 - 33/2*nf^5*T^4*h^10*u*p*G*QLd^2*QRd*LL*LRd^2
       - 33/2*nf^5*T^4*h^10*u*p*G*QLd^2*QRd*LL*LLd^2 - 23/6*nf^5*T^4*h^10*u*p*
      G*QLd^3*LR*LRd^2 - 49/6*nf^5*T^4*h^10*u*p*G*QLd^3*LLd^2*LR - 49/6*nf^5*
      T^4*h^10*u*p*G*QLd^3*QR^3 - 14*nf^5*T^4*h^10*u*p*G*QL*QRd*LR^2*LRd^2 -
      33/2*nf^5*T^4*h^10*u*p*G*QL*QRd*LLd^2*LR^2 - 49/2*nf^5*T^4*h^10*u*p*G*QL
      *QRd*LL^2*LRd^2 - 14*nf^5*T^4*h^10*u*p*G*QL*QRd*LL^2*LLd^2 - 33/2*nf^5*
      T^4*h^10*u*p*G*QL*QR^2*LR^2*LRd - 33/2*nf^5*T^4*h^10*u*p*G*QL*QR^2*LL^2*
      LRd - 61/6*nf^5*T^4*h^10*u*p*G*QL*QR^2*QRd^3 - 33/2*nf^5*T^4*h^10*u*p*G*
      QL*QLd*LLd*LR^2*LRd - 33/2*nf^5*T^4*h^10*u*p*G*QL*QLd*LL*LR*LRd^2 - 33/2
      *nf^5*T^4*h^10*u*p*G*QL*QLd*LL*LLd^2*LR - 33/2*nf^5*T^4*h^10*u*p*G*QL*
      QLd*LL^2*LLd*LRd - 33/2*nf^5*T^4*h^10*u*p*G*QL*QLd^2*QR^2*QRd - 33/2*
      nf^5*T^4*h^10*u*p*G*QL^2*QR*LLd*LR^2 - 33/2*nf^5*T^4*h^10*u*p*G*QL^2*QR*
      LL^2*LLd - 33/2*nf^5*T^4*h^10*u*p*G*QL^2*QLd*QR*QRd^2 - 61/6*nf^5*T^4*
      h^10*u*p*G*QL^2*QLd^3*QR - 23/6*nf^5*T^4*h^10*u*p*G*QL^3*LR^2*LRd - 49/6
      *nf^5*T^4*h^10*u*p*G*QL^3*LL^2*LRd - 49/6*nf^5*T^4*h^10*u*p*G*QL^3*QRd^3
       - 61/6*nf^5*T^4*h^10*u*p*G*QL^3*QLd^2*QRd - 305/6*nf^5*T^4*h^10*u*p*W*
      LLd*LR^3*LRd^2 - 245/6*nf^5*T^4*h^10*u*p*W*LLd^3*LR^3 - 305/6*nf^5*T^4*
      h^10*u*p*W*LL*LR^2*LRd^3 - 165/2*nf^5*T^4*h^10*u*p*W*LL*LLd^2*LR^2*LRd
       - 165/2*nf^5*T^4*h^10*u*p*W*LL^2*LLd*LR*LRd^2 - 305/6*nf^5*T^4*h^10*u*p
      *W*LL^2*LLd^3*LR - 245/6*nf^5*T^4*h^10*u*p*W*LL^3*LRd^3 - 305/6*nf^5*T^4
      *h^10*u*p*W*LL^3*LLd^2*LRd + 165/2*nf^5*T^4*h^10*u*p*W*QRd^3*LLd*LR*LRd
       + 245/6*nf^5*T^4*h^10*u*p*W*QRd^3*LL*LRd^2 + 95/3*nf^5*T^4*h^10*u*p*W*
      QRd^3*LL*LLd^2 - 165/2*nf^5*T^4*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd - 165/2*
      nf^5*T^4*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 - 165/2*nf^5*T^4*h^10*u*p*W*QR*
      QRd*LL*LLd^2*LR - 165/2*nf^5*T^4*h^10*u*p*W*QR*QRd*LL^2*LLd*LRd + 165/4*
      nf^5*T^4*h^10*u*p*W*QR*QRd^4*LLd + 245/6*nf^5*T^4*h^10*u*p*W*QR^3*LLd*
      LR^2 + 165/2*nf^5*T^4*h^10*u*p*W*QR^3*LL*LR*LRd + 95/3*nf^5*T^4*h^10*u*p
      *W*QR^3*LL^2*LLd + 165/4*nf^5*T^4*h^10*u*p*W*QR^4*QRd*LL - 25/2*nf^5*T^4
      *h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 165/2*nf^5*T^4*h^10*u*p*W*QLd*QRd^2*LL*
      LLd*LRd - 70*nf^5*T^4*h^10*u*p*W*QLd*QR*LR^2*LRd^2 - 245/2*nf^5*T^4*h^10
      *u*p*W*QLd*QR*LLd^2*LR^2 - 165/2*nf^5*T^4*h^10*u*p*W*QLd*QR*LL^2*LRd^2
       - 70*nf^5*T^4*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 165/2*nf^5*T^4*h^10*u*p*W*
      QLd*QR*QRd^3*LRd + 245/4*nf^5*T^4*h^10*u*p*W*QLd*QR^4*LR + 165/2*nf^5*
      T^4*h^10*u*p*W*QLd^2*QRd*LLd*LR*LRd - 25/2*nf^5*T^4*h^10*u*p*W*QLd^2*QRd
      *LL*LRd^2 + 70*nf^5*T^4*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 95/3*nf^5*T^4*
      h^10*u*p*W*QLd^3*LR*LRd^2 + 245/6*nf^5*T^4*h^10*u*p*W*QLd^3*LLd^2*LR +
      165/2*nf^5*T^4*h^10*u*p*W*QLd^3*LL*LLd*LRd + 165/2*nf^5*T^4*h^10*u*p*W*
      QLd^3*QR*QRd*LRd + 245/4*nf^5*T^4*h^10*u*p*W*QLd^4*QR*LLd - 70*nf^5*T^4*
      h^10*u*p*W*QL*QRd*LR^2*LRd^2 - 165/2*nf^5*T^4*h^10*u*p*W*QL*QRd*LLd^2*
      LR^2 - 245/2*nf^5*T^4*h^10*u*p*W*QL*QRd*LL^2*LRd^2 - 70*nf^5*T^4*h^10*u*
      p*W*QL*QRd*LL^2*LLd^2 + 245/4*nf^5*T^4*h^10*u*p*W*QL*QRd^4*LRd + 165/2*
      nf^5*T^4*h^10*u*p*W*QL*QR^2*LL*LLd*LR - 25/2*nf^5*T^4*h^10*u*p*W*QL*QR^2
      *LL^2*LRd + 165/2*nf^5*T^4*h^10*u*p*W*QL*QR^3*QRd*LR - 165/2*nf^5*T^4*
      h^10*u*p*W*QL*QLd*LLd*LR^2*LRd - 165/2*nf^5*T^4*h^10*u*p*W*QL*QLd*LL*LR*
      LRd^2 - 165/2*nf^5*T^4*h^10*u*p*W*QL*QLd*LL*LLd^2*LR - 165/2*nf^5*T^4*
      h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 165/2*nf^5*T^4*h^10*u*p*W*QL*QLd*QRd^3*
      LLd + 165/2*nf^5*T^4*h^10*u*p*W*QL*QLd*QR^3*LL + 70*nf^5*T^4*h^10*u*p*W*
      QL*QLd^2*QRd^2*LRd + 165/2*nf^5*T^4*h^10*u*p*W*QL*QLd^3*QRd*LLd + 165/4*
      nf^5*T^4*h^10*u*p*W*QL*QLd^4*LRd - 25/2*nf^5*T^4*h^10*u*p*W*QL^2*QR*LLd*
      LR^2 + 165/2*nf^5*T^4*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 70*nf^5*T^4*h^10*u*
      p*W*QL^2*QR^2*QRd*LL + 70*nf^5*T^4*h^10*u*p*W*QL^2*QLd*QR^2*LR + 95/3*
      nf^5*T^4*h^10*u*p*W*QL^3*LR^2*LRd + 165/2*nf^5*T^4*h^10*u*p*W*QL^3*LL*
      LLd*LR + 245/6*nf^5*T^4*h^10*u*p*W*QL^3*LL^2*LRd + 165/2*nf^5*T^4*h^10*u
      *p*W*QL^3*QR*QRd*LR + 165/2*nf^5*T^4*h^10*u*p*W*QL^3*QLd*QR*LL + 245/4*
      nf^5*T^4*h^10*u*p*W*QL^4*QRd*LL + 165/4*nf^5*T^4*h^10*u*p*W*QL^4*QLd*LR
       - 61/6*nf^5*T^4*h^10*u*p*B*LLd*LR^3*LRd^2 - 49/6*nf^5*T^4*h^10*u*p*B*
      LLd^3*LR^3 - 61/6*nf^5*T^4*h^10*u*p*B*LL*LR^2*LRd^3 - 33/2*nf^5*T^4*h^10
      *u*p*B*LL*LLd^2*LR^2*LRd - 33/2*nf^5*T^4*h^10*u*p*B*LL^2*LLd*LR*LRd^2 -
      61/6*nf^5*T^4*h^10*u*p*B*LL^2*LLd^3*LR - 49/6*nf^5*T^4*h^10*u*p*B*LL^3*
      LRd^3 - 61/6*nf^5*T^4*h^10*u*p*B*LL^3*LLd^2*LRd + 33/2*nf^5*T^4*h^10*u*p
      *B*QRd^3*LLd*LR*LRd + 49/6*nf^5*T^4*h^10*u*p*B*QRd^3*LL*LRd^2 + 19/3*
      nf^5*T^4*h^10*u*p*B*QRd^3*LL*LLd^2 - 33/2*nf^5*T^4*h^10*u*p*B*QR*QRd*LLd
      *LR^2*LRd - 33/2*nf^5*T^4*h^10*u*p*B*QR*QRd*LL*LR*LRd^2 - 33/2*nf^5*T^4*
      h^10*u*p*B*QR*QRd*LL*LLd^2*LR - 33/2*nf^5*T^4*h^10*u*p*B*QR*QRd*LL^2*LLd
      *LRd + 33/4*nf^5*T^4*h^10*u*p*B*QR*QRd^4*LLd + 49/6*nf^5*T^4*h^10*u*p*B*
      QR^3*LLd*LR^2 + 33/2*nf^5*T^4*h^10*u*p*B*QR^3*LL*LR*LRd + 19/3*nf^5*T^4*
      h^10*u*p*B*QR^3*LL^2*LLd + 33/4*nf^5*T^4*h^10*u*p*B*QR^4*QRd*LL - 5/2*
      nf^5*T^4*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 33/2*nf^5*T^4*h^10*u*p*B*QLd*
      QRd^2*LL*LLd*LRd - 14*nf^5*T^4*h^10*u*p*B*QLd*QR*LR^2*LRd^2 - 49/2*nf^5*
      T^4*h^10*u*p*B*QLd*QR*LLd^2*LR^2 - 33/2*nf^5*T^4*h^10*u*p*B*QLd*QR*LL^2*
      LRd^2 - 14*nf^5*T^4*h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 33/2*nf^5*T^4*h^10*u*
      p*B*QLd*QR*QRd^3*LRd + 49/4*nf^5*T^4*h^10*u*p*B*QLd*QR^4*LR + 33/2*nf^5*
      T^4*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd - 5/2*nf^5*T^4*h^10*u*p*B*QLd^2*QRd*
      LL*LRd^2 + 14*nf^5*T^4*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 19/3*nf^5*T^4*
      h^10*u*p*B*QLd^3*LR*LRd^2 + 49/6*nf^5*T^4*h^10*u*p*B*QLd^3*LLd^2*LR + 33/
      2*nf^5*T^4*h^10*u*p*B*QLd^3*LL*LLd*LRd + 33/2*nf^5*T^4*h^10*u*p*B*QLd^3*
      QR*QRd*LRd + 49/4*nf^5*T^4*h^10*u*p*B*QLd^4*QR*LLd - 14*nf^5*T^4*h^10*u*
      p*B*QL*QRd*LR^2*LRd^2 - 33/2*nf^5*T^4*h^10*u*p*B*QL*QRd*LLd^2*LR^2 - 49/
      2*nf^5*T^4*h^10*u*p*B*QL*QRd*LL^2*LRd^2 - 14*nf^5*T^4*h^10*u*p*B*QL*QRd*
      LL^2*LLd^2 + 49/4*nf^5*T^4*h^10*u*p*B*QL*QRd^4*LRd + 33/2*nf^5*T^4*h^10*
      u*p*B*QL*QR^2*LL*LLd*LR - 5/2*nf^5*T^4*h^10*u*p*B*QL*QR^2*LL^2*LRd + 33/
      2*nf^5*T^4*h^10*u*p*B*QL*QR^3*QRd*LR - 33/2*nf^5*T^4*h^10*u*p*B*QL*QLd*
      LLd*LR^2*LRd - 33/2*nf^5*T^4*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 - 33/2*nf^5*
      T^4*h^10*u*p*B*QL*QLd*LL*LLd^2*LR - 33/2*nf^5*T^4*h^10*u*p*B*QL*QLd*LL^2
      *LLd*LRd + 33/2*nf^5*T^4*h^10*u*p*B*QL*QLd*QRd^3*LLd + 33/2*nf^5*T^4*
      h^10*u*p*B*QL*QLd*QR^3*LL + 14*nf^5*T^4*h^10*u*p*B*QL*QLd^2*QRd^2*LRd +
      33/2*nf^5*T^4*h^10*u*p*B*QL*QLd^3*QRd*LLd + 33/4*nf^5*T^4*h^10*u*p*B*QL*
      QLd^4*LRd - 5/2*nf^5*T^4*h^10*u*p*B*QL^2*QR*LLd*LR^2 + 33/2*nf^5*T^4*
      h^10*u*p*B*QL^2*QR*LL*LR*LRd + 14*nf^5*T^4*h^10*u*p*B*QL^2*QR^2*QRd*LL
       + 14*nf^5*T^4*h^10*u*p*B*QL^2*QLd*QR^2*LR + 19/3*nf^5*T^4*h^10*u*p*B*
      QL^3*LR^2*LRd + 33/2*nf^5*T^4*h^10*u*p*B*QL^3*LL*LLd*LR + 49/6*nf^5*T^4*
      h^10*u*p*B*QL^3*LL^2*LRd + 33/2*nf^5*T^4*h^10*u*p*B*QL^3*QR*QRd*LR + 33/
      2*nf^5*T^4*h^10*u*p*B*QL^3*QLd*QR*LL + 49/4*nf^5*T^4*h^10*u*p*B*QL^4*QRd
      *LL + 33/4*nf^5*T^4*h^10*u*p*B*QL^4*QLd*LR - 85/2*nf^5*T^4*h^10*u*p^3*
      LLd*LR^3*LRd^2 - 85/3*nf^5*T^4*h^10*u*p^3*LLd^3*LR^3 - 85/2*nf^5*T^4*
      h^10*u*p^3*LL*LR^2*LRd^3 - 131/2*nf^5*T^4*h^10*u*p^3*LL*LLd^2*LR^2*LRd
       - 131/2*nf^5*T^4*h^10*u*p^3*LL^2*LLd*LR*LRd^2 - 85/2*nf^5*T^4*h^10*u*
      p^3*LL^2*LLd^3*LR - 85/3*nf^5*T^4*h^10*u*p^3*LL^3*LRd^3 - 85/2*nf^5*T^4*
      h^10*u*p^3*LL^3*LLd^2*LRd + 131/2*nf^5*T^4*h^10*u*p^3*QRd^3*LLd*LR*LRd
       + 85/3*nf^5*T^4*h^10*u*p^3*QRd^3*LL*LRd^2 + 23*nf^5*T^4*h^10*u*p^3*
      QRd^3*LL*LLd^2 - 131/2*nf^5*T^4*h^10*u*p^3*QR*QRd*LLd*LR^2*LRd - 131/2*
      nf^5*T^4*h^10*u*p^3*QR*QRd*LL*LR*LRd^2 - 131/2*nf^5*T^4*h^10*u*p^3*QR*
      QRd*LL*LLd^2*LR - 131/2*nf^5*T^4*h^10*u*p^3*QR*QRd*LL^2*LLd*LRd + 131/4*
      nf^5*T^4*h^10*u*p^3*QR*QRd^4*LLd + 85/3*nf^5*T^4*h^10*u*p^3*QR^3*LLd*
      LR^2 + 131/2*nf^5*T^4*h^10*u*p^3*QR^3*LL*LR*LRd + 23*nf^5*T^4*h^10*u*p^3
      *QR^3*LL^2*LLd + 131/4*nf^5*T^4*h^10*u*p^3*QR^4*QRd*LL - 7/2*nf^5*T^4*
      h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 131/2*nf^5*T^4*h^10*u*p^3*QLd*QRd^2*LL*
      LLd*LRd - 62*nf^5*T^4*h^10*u*p^3*QLd*QR*LR^2*LRd^2 - 85*nf^5*T^4*h^10*u*
      p^3*QLd*QR*LLd^2*LR^2 - 131/2*nf^5*T^4*h^10*u*p^3*QLd*QR*LL^2*LRd^2 - 62
      *nf^5*T^4*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 131/2*nf^5*T^4*h^10*u*p^3*QLd*
      QR*QRd^3*LRd + 85/2*nf^5*T^4*h^10*u*p^3*QLd*QR^4*LR + 131/2*nf^5*T^4*
      h^10*u*p^3*QLd^2*QRd*LLd*LR*LRd - 7/2*nf^5*T^4*h^10*u*p^3*QLd^2*QRd*LL*
      LRd^2 + 62*nf^5*T^4*h^10*u*p^3*QLd^2*QR*QRd^2*LLd + 23*nf^5*T^4*h^10*u*
      p^3*QLd^3*LR*LRd^2 + 85/3*nf^5*T^4*h^10*u*p^3*QLd^3*LLd^2*LR + 131/2*
      nf^5*T^4*h^10*u*p^3*QLd^3*LL*LLd*LRd + 131/2*nf^5*T^4*h^10*u*p^3*QLd^3*
      QR*QRd*LRd + 85/2*nf^5*T^4*h^10*u*p^3*QLd^4*QR*LLd - 62*nf^5*T^4*h^10*u*
      p^3*QL*QRd*LR^2*LRd^2 - 131/2*nf^5*T^4*h^10*u*p^3*QL*QRd*LLd^2*LR^2 - 85
      *nf^5*T^4*h^10*u*p^3*QL*QRd*LL^2*LRd^2 - 62*nf^5*T^4*h^10*u*p^3*QL*QRd*
      LL^2*LLd^2 + 85/2*nf^5*T^4*h^10*u*p^3*QL*QRd^4*LRd + 131/2*nf^5*T^4*h^10
      *u*p^3*QL*QR^2*LL*LLd*LR - 7/2*nf^5*T^4*h^10*u*p^3*QL*QR^2*LL^2*LRd +
      131/2*nf^5*T^4*h^10*u*p^3*QL*QR^3*QRd*LR - 131/2*nf^5*T^4*h^10*u*p^3*QL*
      QLd*LLd*LR^2*LRd - 131/2*nf^5*T^4*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 - 131/2*
      nf^5*T^4*h^10*u*p^3*QL*QLd*LL*LLd^2*LR - 131/2*nf^5*T^4*h^10*u*p^3*QL*
      QLd*LL^2*LLd*LRd + 131/2*nf^5*T^4*h^10*u*p^3*QL*QLd*QRd^3*LLd + 131/2*
      nf^5*T^4*h^10*u*p^3*QL*QLd*QR^3*LL + 62*nf^5*T^4*h^10*u*p^3*QL*QLd^2*
      QRd^2*LRd + 131/2*nf^5*T^4*h^10*u*p^3*QL*QLd^3*QRd*LLd + 131/4*nf^5*T^4*
      h^10*u*p^3*QL*QLd^4*LRd - 7/2*nf^5*T^4*h^10*u*p^3*QL^2*QR*LLd*LR^2 + 131/
      2*nf^5*T^4*h^10*u*p^3*QL^2*QR*LL*LR*LRd + 62*nf^5*T^4*h^10*u*p^3*QL^2*
      QR^2*QRd*LL + 62*nf^5*T^4*h^10*u*p^3*QL^2*QLd*QR^2*LR + 23*nf^5*T^4*h^10
      *u*p^3*QL^3*LR^2*LRd + 131/2*nf^5*T^4*h^10*u*p^3*QL^3*LL*LLd*LR + 85/3*
      nf^5*T^4*h^10*u*p^3*QL^3*LL^2*LRd + 131/2*nf^5*T^4*h^10*u*p^3*QL^3*QR*
      QRd*LR + 131/2*nf^5*T^4*h^10*u*p^3*QL^3*QLd*QR*LL + 85/2*nf^5*T^4*h^10*u
      *p^3*QL^4*QRd*LL + 131/4*nf^5*T^4*h^10*u*p^3*QL^4*QLd*LR + 7/6*nf^5*T^4*
      h^10*u^2*LR^4*LRd^4 + 13/24*nf^5*T^4*h^10*u^2*LLd^2*LR^4*LRd^2 - 9/8*
      nf^5*T^4*h^10*u^2*LLd^4*LR^4 + nf^5*T^4*h^10*u^2*LL*LLd*LR^3*LRd^3 - 8/3
      *nf^5*T^4*h^10*u^2*LL*LLd^3*LR^3*LRd + 13/24*nf^5*T^4*h^10*u^2*LL^2*LR^2
      *LRd^4 + 1/4*nf^5*T^4*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 13/24*nf^5*T^4*
      h^10*u^2*LL^2*LLd^4*LR^2 - 8/3*nf^5*T^4*h^10*u^2*LL^3*LLd*LR*LRd^3 +
      nf^5*T^4*h^10*u^2*LL^3*LLd^3*LR*LRd - 9/8*nf^5*T^4*h^10*u^2*LL^4*LRd^4
       + 13/24*nf^5*T^4*h^10*u^2*LL^4*LLd^2*LRd^2 + 7/6*nf^5*T^4*h^10*u^2*LL^4
      *LLd^4 - 1/9*nf^5*T^4*h^10*u^2*QRd^3*LR^2*LRd^3 + 3/8*nf^5*T^4*h^10*u^2*
      QRd^3*LLd^2*LR^2*LRd - 4/3*nf^5*T^4*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 1/
      18*nf^5*T^4*h^10*u^2*QRd^3*LL^2*LRd^3 - 5/6*nf^5*T^4*h^10*u^2*QRd^3*LL^2
      *LLd^2*LRd + 145/72*nf^5*T^4*h^10*u^2*QRd^6*LRd^2 + 151/72*nf^5*T^4*h^10
      *u^2*QRd^6*LLd^2 + nf^5*T^4*h^10*u^2*QR*QRd*LR^3*LRd^3 - 4/3*nf^5*T^4*
      h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 4/3*nf^5*T^4*h^10*u^2*QR*QRd*LL*LLd^3*
      LR^2 - 4/3*nf^5*T^4*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 4/3*nf^5*T^4*h^10*
      u^2*QR*QRd*LL^3*LLd*LRd^2 + nf^5*T^4*h^10*u^2*QR*QRd*LL^3*LLd^3 + 11/4*
      nf^5*T^4*h^10*u^2*QR*QRd^4*LR*LRd^2 + 57/16*nf^5*T^4*h^10*u^2*QR*QRd^4*
      LLd^2*LR + 11/2*nf^5*T^4*h^10*u^2*QR*QRd^4*LL*LLd*LRd + 1/4*nf^5*T^4*
      h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 1/4*nf^5*T^4*h^10*u^2*QR^2*QRd^2*LL^2*
      LLd^2 + 13/4*nf^5*T^4*h^10*u^2*QR^2*QRd^5*LRd - 1/9*nf^5*T^4*h^10*u^2*
      QR^3*LR^3*LRd^2 + 1/18*nf^5*T^4*h^10*u^2*QR^3*LLd^2*LR^3 - 4/3*nf^5*T^4*
      h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 3/8*nf^5*T^4*h^10*u^2*QR^3*LL^2*LR*LRd^2
       - 5/6*nf^5*T^4*h^10*u^2*QR^3*LL^2*LLd^2*LR + 11/4*nf^5*T^4*h^10*u^2*
      QR^4*QRd*LR^2*LRd + 11/2*nf^5*T^4*h^10*u^2*QR^4*QRd*LL*LLd*LR + 57/16*
      nf^5*T^4*h^10*u^2*QR^4*QRd*LL^2*LRd + 7/6*nf^5*T^4*h^10*u^2*QR^4*QRd^4
       + 13/4*nf^5*T^4*h^10*u^2*QR^5*QRd^2*LR + 145/72*nf^5*T^4*h^10*u^2*QR^6*
      LR^2 + 151/72*nf^5*T^4*h^10*u^2*QR^6*LL^2 - 1/8*nf^5*T^4*h^10*u^2*QLd*
      QRd^2*LLd*LR^2*LRd^2 - 1/2*nf^5*T^4*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 4/3*
      nf^5*T^4*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 1/8*nf^5*T^4*h^10*u^2*QLd*
      QRd^2*LL^2*LLd^3 + 41/6*nf^5*T^4*h^10*u^2*QLd*QRd^5*LLd*LRd - 1/3*nf^5*
      T^4*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 - 8/3*nf^5*T^4*h^10*u^2*QLd*QR*LLd^3*
      LR^3 + 1/2*nf^5*T^4*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 1/3*nf^5*T^4*h^10*
      u^2*QLd*QR*LL^2*LLd^3*LR - 8/3*nf^5*T^4*h^10*u^2*QLd*QR*LL^3*LRd^3 + 1/2
      *nf^5*T^4*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 63/16*nf^5*T^4*h^10*u^2*QLd*
      QR^2*QRd^4*LLd + 3*nf^5*T^4*h^10*u^2*QLd*QR^4*LLd*LR^2 + 11/2*nf^5*T^4*
      h^10*u^2*QLd*QR^4*LL*LR*LRd + 11/4*nf^5*T^4*h^10*u^2*QLd*QR^4*LL^2*LLd
       + 41/6*nf^5*T^4*h^10*u^2*QLd*QR^5*QRd*LL - 1/8*nf^5*T^4*h^10*u^2*QLd^2*
      QRd*LR^2*LRd^3 + 4/3*nf^5*T^4*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 1/2*nf^5*
      T^4*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 - 1/8*nf^5*T^4*h^10*u^2*QLd^2*QRd*LL^2
      *LLd^2*LRd + 53/24*nf^5*T^4*h^10*u^2*QLd^2*QRd^4*LRd^2 + 3/2*nf^5*T^4*
      h^10*u^2*QLd^2*QRd^4*LLd^2 - 1/8*nf^5*T^4*h^10*u^2*QLd^2*QR*QRd^2*LR*
      LRd^2 - nf^5*T^4*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 1/4*nf^5*T^4*h^10*u^2*
      QLd^2*QR^2*LL^2*LRd^2 - 3/8*nf^5*T^4*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 13/
      24*nf^5*T^4*h^10*u^2*QLd^2*QR^4*QRd^2 + 7/2*nf^5*T^4*h^10*u^2*QLd^2*QR^5
      *LR - 5/6*nf^5*T^4*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 1/18*nf^5*T^4*h^10*
      u^2*QLd^3*LLd^3*LR^2 - 4/3*nf^5*T^4*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 3/8
      *nf^5*T^4*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 1/9*nf^5*T^4*h^10*u^2*QLd^3*
      LL^2*LLd^3 - nf^5*T^4*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/2*nf^5*T^4*h^10*
      u^2*QLd^3*QR^2*QRd^2*LLd + 3/2*nf^5*T^4*h^10*u^2*QLd^4*QRd^2*LRd^2 + 53/
      24*nf^5*T^4*h^10*u^2*QLd^4*QRd^2*LLd^2 + 11/4*nf^5*T^4*h^10*u^2*QLd^4*QR
      *LR*LRd^2 + 3*nf^5*T^4*h^10*u^2*QLd^4*QR*LLd^2*LR + 11/2*nf^5*T^4*h^10*
      u^2*QLd^4*QR*LL*LLd*LRd + 17/12*nf^5*T^4*h^10*u^2*QLd^4*QR^2*QRd*LRd - 9/
      8*nf^5*T^4*h^10*u^2*QLd^4*QR^4 + 41/6*nf^5*T^4*h^10*u^2*QLd^5*QRd*LLd*
      LRd + 7/2*nf^5*T^4*h^10*u^2*QLd^5*QR^2*LLd + 151/72*nf^5*T^4*h^10*u^2*
      QLd^6*LRd^2 + 145/72*nf^5*T^4*h^10*u^2*QLd^6*LLd^2 + 1/2*nf^5*T^4*h^10*
      u^2*QL*QRd*LLd*LR^3*LRd^2 - 8/3*nf^5*T^4*h^10*u^2*QL*QRd*LLd^3*LR^3 - 1/
      3*nf^5*T^4*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 1/2*nf^5*T^4*h^10*u^2*QL*QRd*
      LL^2*LLd^3*LR - 8/3*nf^5*T^4*h^10*u^2*QL*QRd*LL^3*LRd^3 - 1/3*nf^5*T^4*
      h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 11/2*nf^5*T^4*h^10*u^2*QL*QRd^4*LLd*LR*
      LRd + 3*nf^5*T^4*h^10*u^2*QL*QRd^4*LL*LRd^2 + 11/4*nf^5*T^4*h^10*u^2*QL*
      QRd^4*LL*LLd^2 + 41/6*nf^5*T^4*h^10*u^2*QL*QR*QRd^5*LLd + 4/3*nf^5*T^4*
      h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 1/8*nf^5*T^4*h^10*u^2*QL*QR^2*LL*LR^2*
      LRd^2 - 1/2*nf^5*T^4*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 1/8*nf^5*T^4*h^10*u^2
      *QL*QR^2*LL^3*LLd^2 + 63/16*nf^5*T^4*h^10*u^2*QL*QR^4*QRd^2*LL + 41/6*
      nf^5*T^4*h^10*u^2*QL*QR^5*LL*LR + nf^5*T^4*h^10*u^2*QL*QLd*LR^3*LRd^3 -
      4/3*nf^5*T^4*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd - 4/3*nf^5*T^4*h^10*u^2*QL*
      QLd*LL*LLd^3*LR^2 - 4/3*nf^5*T^4*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 4/3*
      nf^5*T^4*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + nf^5*T^4*h^10*u^2*QL*QLd*LL^3*
      LLd^3 + 11/2*nf^5*T^4*h^10*u^2*QL*QLd*QR*QRd^4*LRd + nf^5*T^4*h^10*u^2*
      QL*QLd*QR^3*QRd^3 + 11/2*nf^5*T^4*h^10*u^2*QL*QLd*QR^4*QRd*LR - 1/8*nf^5
      *T^4*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 1/2*nf^5*T^4*h^10*u^2*QL*QLd^2*
      QR*QRd^3*LLd + 17/12*nf^5*T^4*h^10*u^2*QL*QLd^2*QR^4*LL - 1/2*nf^5*T^4*
      h^10*u^2*QL*QLd^3*QR*QRd^2*LRd - 8/3*nf^5*T^4*h^10*u^2*QL*QLd^3*QR^3*QRd
       + 11/2*nf^5*T^4*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 57/16*nf^5*T^4*h^10*u^2*
      QL*QLd^4*LL*LRd^2 + 11/4*nf^5*T^4*h^10*u^2*QL*QLd^4*LL*LLd^2 + 11/2*nf^5
      *T^4*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 41/6*nf^5*T^4*h^10*u^2*QL*QLd^5*QR*
      LRd + 1/4*nf^5*T^4*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - nf^5*T^4*h^10*u^2*
      QL^2*QRd^2*LL^2*LRd^2 + 7/2*nf^5*T^4*h^10*u^2*QL^2*QRd^5*LRd - 1/8*nf^5*
      T^4*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 1/2*nf^5*T^4*h^10*u^2*QL^2*QR*LLd^2*
      LR^3 - 1/8*nf^5*T^4*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 4/3*nf^5*T^4*h^10*
      u^2*QL^2*QR*LL^3*LLd*LRd - 1/8*nf^5*T^4*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd
       + 13/24*nf^5*T^4*h^10*u^2*QL^2*QR^2*QRd^4 - 3/8*nf^5*T^4*h^10*u^2*QL^2*
      QR^3*QRd^2*LR + 53/24*nf^5*T^4*h^10*u^2*QL^2*QR^4*LR^2 + 3/2*nf^5*T^4*
      h^10*u^2*QL^2*QR^4*LL^2 + 17/12*nf^5*T^4*h^10*u^2*QL^2*QLd*QRd^4*LLd - 1/
      8*nf^5*T^4*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd - 1/2*nf^5*T^4*h^10*u^2*QL^2*
      QLd*QR^3*QRd*LL + 1/4*nf^5*T^4*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 1/4*nf^5
      *T^4*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 - 1/2*nf^5*T^4*h^10*u^2*QL^2*QLd^2*
      QRd^3*LRd + 1/4*nf^5*T^4*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 - 1/2*nf^5*T^4*
      h^10*u^2*QL^2*QLd^2*QR^3*LR - 3/8*nf^5*T^4*h^10*u^2*QL^2*QLd^3*QRd^2*LLd
       + 63/16*nf^5*T^4*h^10*u^2*QL^2*QLd^4*QRd*LRd + 13/24*nf^5*T^4*h^10*u^2*
      QL^2*QLd^4*QR^2 + 13/4*nf^5*T^4*h^10*u^2*QL^2*QLd^5*LLd - 5/6*nf^5*T^4*
      h^10*u^2*QL^3*LL*LR^2*LRd^2 + 3/8*nf^5*T^4*h^10*u^2*QL^3*LL*LLd^2*LR^2
       - 4/3*nf^5*T^4*h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 1/18*nf^5*T^4*h^10*u^2*
      QL^3*LL^3*LRd^2 - 1/9*nf^5*T^4*h^10*u^2*QL^3*LL^3*LLd^2 - 1/2*nf^5*T^4*
      h^10*u^2*QL^3*QR^2*QRd^2*LL - nf^5*T^4*h^10*u^2*QL^3*QR^3*LL*LR - 8/3*
      nf^5*T^4*h^10*u^2*QL^3*QLd*QR*QRd^3 - 1/2*nf^5*T^4*h^10*u^2*QL^3*QLd*
      QR^2*QRd*LR - 3/8*nf^5*T^4*h^10*u^2*QL^3*QLd^2*QR^2*LL + nf^5*T^4*h^10*
      u^2*QL^3*QLd^3*QR*QRd + 11/4*nf^5*T^4*h^10*u^2*QL^4*QRd*LR^2*LRd + 11/2*
      nf^5*T^4*h^10*u^2*QL^4*QRd*LL*LLd*LR + 3*nf^5*T^4*h^10*u^2*QL^4*QRd*LL^2
      *LRd - 9/8*nf^5*T^4*h^10*u^2*QL^4*QRd^4 + 17/12*nf^5*T^4*h^10*u^2*QL^4*
      QR*QRd^2*LR + 3/2*nf^5*T^4*h^10*u^2*QL^4*QR^2*LR^2 + 53/24*nf^5*T^4*h^10
      *u^2*QL^4*QR^2*LL^2 + 57/16*nf^5*T^4*h^10*u^2*QL^4*QLd*LLd*LR^2 + 11/2*
      nf^5*T^4*h^10*u^2*QL^4*QLd*LL*LR*LRd + 11/4*nf^5*T^4*h^10*u^2*QL^4*QLd*
      LL^2*LLd + 11/2*nf^5*T^4*h^10*u^2*QL^4*QLd*QR*QRd*LL + 13/24*nf^5*T^4*
      h^10*u^2*QL^4*QLd^2*QRd^2 + 63/16*nf^5*T^4*h^10*u^2*QL^4*QLd^2*QR*LR + 7/
      6*nf^5*T^4*h^10*u^2*QL^4*QLd^4 + 7/2*nf^5*T^4*h^10*u^2*QL^5*QRd^2*LL +
      41/6*nf^5*T^4*h^10*u^2*QL^5*QR*LL*LR + 41/6*nf^5*T^4*h^10*u^2*QL^5*QLd*
      QRd*LR + 13/4*nf^5*T^4*h^10*u^2*QL^5*QLd^2*LL + 151/72*nf^5*T^4*h^10*u^2
      *QL^6*LR^2 + 145/72*nf^5*T^4*h^10*u^2*QL^6*LL^2 - 16/3*nf^5*T^4*h^10*u^2
      *G*QRd^3*LL*LRd^2 - 10/3*nf^5*T^4*h^10*u^2*G*QRd^3*LL*LLd^2 - 12*nf^5*
      T^4*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd - 12*nf^5*T^4*h^10*u^2*G*QR*QRd*LL*LR
      *LRd^2 - 12*nf^5*T^4*h^10*u^2*G*QR*QRd*LL*LLd^2*LR - 12*nf^5*T^4*h^10*
      u^2*G*QR*QRd*LL^2*LLd*LRd - 16/3*nf^5*T^4*h^10*u^2*G*QR^3*LLd*LR^2 - 10/
      3*nf^5*T^4*h^10*u^2*G*QR^3*LL^2*LLd - 12*nf^5*T^4*h^10*u^2*G*QLd*QRd^2*
      LR*LRd^2 - 12*nf^5*T^4*h^10*u^2*G*QLd*QRd^2*LLd^2*LR - 11*nf^5*T^4*h^10*
      u^2*G*QLd*QR*LR^2*LRd^2 - 16*nf^5*T^4*h^10*u^2*G*QLd*QR*LLd^2*LR^2 - 12*
      nf^5*T^4*h^10*u^2*G*QLd*QR*LL^2*LRd^2 - 11*nf^5*T^4*h^10*u^2*G*QLd*QR*
      LL^2*LLd^2 - 23/3*nf^5*T^4*h^10*u^2*G*QLd*QR^3*QRd^2 - 12*nf^5*T^4*h^10*
      u^2*G*QLd^2*QRd*LL*LRd^2 - 12*nf^5*T^4*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 -
      10/3*nf^5*T^4*h^10*u^2*G*QLd^3*LR*LRd^2 - 16/3*nf^5*T^4*h^10*u^2*G*QLd^3
      *LLd^2*LR - 16/3*nf^5*T^4*h^10*u^2*G*QLd^3*QR^3 - 11*nf^5*T^4*h^10*u^2*G
      *QL*QRd*LR^2*LRd^2 - 12*nf^5*T^4*h^10*u^2*G*QL*QRd*LLd^2*LR^2 - 16*nf^5*
      T^4*h^10*u^2*G*QL*QRd*LL^2*LRd^2 - 11*nf^5*T^4*h^10*u^2*G*QL*QRd*LL^2*
      LLd^2 - 12*nf^5*T^4*h^10*u^2*G*QL*QR^2*LR^2*LRd - 12*nf^5*T^4*h^10*u^2*G
      *QL*QR^2*LL^2*LRd - 23/3*nf^5*T^4*h^10*u^2*G*QL*QR^2*QRd^3 - 12*nf^5*T^4
      *h^10*u^2*G*QL*QLd*LLd*LR^2*LRd - 12*nf^5*T^4*h^10*u^2*G*QL*QLd*LL*LR*
      LRd^2 - 12*nf^5*T^4*h^10*u^2*G*QL*QLd*LL*LLd^2*LR - 12*nf^5*T^4*h^10*u^2
      *G*QL*QLd*LL^2*LLd*LRd - 12*nf^5*T^4*h^10*u^2*G*QL*QLd^2*QR^2*QRd - 12*
      nf^5*T^4*h^10*u^2*G*QL^2*QR*LLd*LR^2 - 12*nf^5*T^4*h^10*u^2*G*QL^2*QR*
      LL^2*LLd - 12*nf^5*T^4*h^10*u^2*G*QL^2*QLd*QR*QRd^2 - 23/3*nf^5*T^4*h^10
      *u^2*G*QL^2*QLd^3*QR - 10/3*nf^5*T^4*h^10*u^2*G*QL^3*LR^2*LRd - 16/3*
      nf^5*T^4*h^10*u^2*G*QL^3*LL^2*LRd - 16/3*nf^5*T^4*h^10*u^2*G*QL^3*QRd^3
       - 23/3*nf^5*T^4*h^10*u^2*G*QL^3*QLd^2*QRd - 80/3*nf^5*T^4*h^10*u^2*W*
      LLd*LR^3*LRd^2 - 59/3*nf^5*T^4*h^10*u^2*W*LLd^3*LR^3 - 80/3*nf^5*T^4*
      h^10*u^2*W*LL*LR^2*LRd^3 - 85/2*nf^5*T^4*h^10*u^2*W*LL*LLd^2*LR^2*LRd -
      85/2*nf^5*T^4*h^10*u^2*W*LL^2*LLd*LR*LRd^2 - 80/3*nf^5*T^4*h^10*u^2*W*
      LL^2*LLd^3*LR - 59/3*nf^5*T^4*h^10*u^2*W*LL^3*LRd^3 - 80/3*nf^5*T^4*h^10
      *u^2*W*LL^3*LLd^2*LRd + 85/2*nf^5*T^4*h^10*u^2*W*QRd^3*LLd*LR*LRd + 59/3
      *nf^5*T^4*h^10*u^2*W*QRd^3*LL*LRd^2 + 95/6*nf^5*T^4*h^10*u^2*W*QRd^3*LL*
      LLd^2 - 85/2*nf^5*T^4*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd - 85/2*nf^5*T^4*
      h^10*u^2*W*QR*QRd*LL*LR*LRd^2 - 85/2*nf^5*T^4*h^10*u^2*W*QR*QRd*LL*LLd^2
      *LR - 85/2*nf^5*T^4*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 85/4*nf^5*T^4*h^10*
      u^2*W*QR*QRd^4*LLd + 59/3*nf^5*T^4*h^10*u^2*W*QR^3*LLd*LR^2 + 85/2*nf^5*
      T^4*h^10*u^2*W*QR^3*LL*LR*LRd + 95/6*nf^5*T^4*h^10*u^2*W*QR^3*LL^2*LLd
       + 85/4*nf^5*T^4*h^10*u^2*W*QR^4*QRd*LL - 5*nf^5*T^4*h^10*u^2*W*QLd*
      QRd^2*LLd^2*LR + 85/2*nf^5*T^4*h^10*u^2*W*QLd*QRd^2*LL*LLd*LRd - 75/2*
      nf^5*T^4*h^10*u^2*W*QLd*QR*LR^2*LRd^2 - 59*nf^5*T^4*h^10*u^2*W*QLd*QR*
      LLd^2*LR^2 - 85/2*nf^5*T^4*h^10*u^2*W*QLd*QR*LL^2*LRd^2 - 75/2*nf^5*T^4*
      h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 85/2*nf^5*T^4*h^10*u^2*W*QLd*QR*QRd^3*LRd
       + 59/2*nf^5*T^4*h^10*u^2*W*QLd*QR^4*LR + 85/2*nf^5*T^4*h^10*u^2*W*QLd^2
      *QRd*LLd*LR*LRd - 5*nf^5*T^4*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 + 75/2*nf^5*
      T^4*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 95/6*nf^5*T^4*h^10*u^2*W*QLd^3*LR*
      LRd^2 + 59/3*nf^5*T^4*h^10*u^2*W*QLd^3*LLd^2*LR + 85/2*nf^5*T^4*h^10*u^2
      *W*QLd^3*LL*LLd*LRd + 85/2*nf^5*T^4*h^10*u^2*W*QLd^3*QR*QRd*LRd + 59/2*
      nf^5*T^4*h^10*u^2*W*QLd^4*QR*LLd - 75/2*nf^5*T^4*h^10*u^2*W*QL*QRd*LR^2*
      LRd^2 - 85/2*nf^5*T^4*h^10*u^2*W*QL*QRd*LLd^2*LR^2 - 59*nf^5*T^4*h^10*
      u^2*W*QL*QRd*LL^2*LRd^2 - 75/2*nf^5*T^4*h^10*u^2*W*QL*QRd*LL^2*LLd^2 +
      59/2*nf^5*T^4*h^10*u^2*W*QL*QRd^4*LRd + 85/2*nf^5*T^4*h^10*u^2*W*QL*QR^2
      *LL*LLd*LR - 5*nf^5*T^4*h^10*u^2*W*QL*QR^2*LL^2*LRd + 85/2*nf^5*T^4*h^10
      *u^2*W*QL*QR^3*QRd*LR - 85/2*nf^5*T^4*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd -
      85/2*nf^5*T^4*h^10*u^2*W*QL*QLd*LL*LR*LRd^2 - 85/2*nf^5*T^4*h^10*u^2*W*
      QL*QLd*LL*LLd^2*LR - 85/2*nf^5*T^4*h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 85/2
      *nf^5*T^4*h^10*u^2*W*QL*QLd*QRd^3*LLd + 85/2*nf^5*T^4*h^10*u^2*W*QL*QLd*
      QR^3*LL + 75/2*nf^5*T^4*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 85/2*nf^5*T^4*
      h^10*u^2*W*QL*QLd^3*QRd*LLd + 85/4*nf^5*T^4*h^10*u^2*W*QL*QLd^4*LRd - 5*
      nf^5*T^4*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 85/2*nf^5*T^4*h^10*u^2*W*QL^2*QR*
      LL*LR*LRd + 75/2*nf^5*T^4*h^10*u^2*W*QL^2*QR^2*QRd*LL + 75/2*nf^5*T^4*
      h^10*u^2*W*QL^2*QLd*QR^2*LR + 95/6*nf^5*T^4*h^10*u^2*W*QL^3*LR^2*LRd +
      85/2*nf^5*T^4*h^10*u^2*W*QL^3*LL*LLd*LR + 59/3*nf^5*T^4*h^10*u^2*W*QL^3*
      LL^2*LRd + 85/2*nf^5*T^4*h^10*u^2*W*QL^3*QR*QRd*LR + 85/2*nf^5*T^4*h^10*
      u^2*W*QL^3*QLd*QR*LL + 59/2*nf^5*T^4*h^10*u^2*W*QL^4*QRd*LL + 85/4*nf^5*
      T^4*h^10*u^2*W*QL^4*QLd*LR - 23/3*nf^5*T^4*h^10*u^2*B*LLd*LR^3*LRd^2 -
      16/3*nf^5*T^4*h^10*u^2*B*LLd^3*LR^3 - 23/3*nf^5*T^4*h^10*u^2*B*LL*LR^2*
      LRd^3 - 12*nf^5*T^4*h^10*u^2*B*LL*LLd^2*LR^2*LRd - 12*nf^5*T^4*h^10*u^2*
      B*LL^2*LLd*LR*LRd^2 - 23/3*nf^5*T^4*h^10*u^2*B*LL^2*LLd^3*LR - 16/3*nf^5
      *T^4*h^10*u^2*B*LL^3*LRd^3 - 23/3*nf^5*T^4*h^10*u^2*B*LL^3*LLd^2*LRd +
      12*nf^5*T^4*h^10*u^2*B*QRd^3*LLd*LR*LRd + 16/3*nf^5*T^4*h^10*u^2*B*QRd^3
      *LL*LRd^2 + 13/3*nf^5*T^4*h^10*u^2*B*QRd^3*LL*LLd^2 - 12*nf^5*T^4*h^10*
      u^2*B*QR*QRd*LLd*LR^2*LRd - 12*nf^5*T^4*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 -
      12*nf^5*T^4*h^10*u^2*B*QR*QRd*LL*LLd^2*LR - 12*nf^5*T^4*h^10*u^2*B*QR*
      QRd*LL^2*LLd*LRd + 6*nf^5*T^4*h^10*u^2*B*QR*QRd^4*LLd + 16/3*nf^5*T^4*
      h^10*u^2*B*QR^3*LLd*LR^2 + 12*nf^5*T^4*h^10*u^2*B*QR^3*LL*LR*LRd + 13/3*
      nf^5*T^4*h^10*u^2*B*QR^3*LL^2*LLd + 6*nf^5*T^4*h^10*u^2*B*QR^4*QRd*LL -
      nf^5*T^4*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 12*nf^5*T^4*h^10*u^2*B*QLd*
      QRd^2*LL*LLd*LRd - 11*nf^5*T^4*h^10*u^2*B*QLd*QR*LR^2*LRd^2 - 16*nf^5*
      T^4*h^10*u^2*B*QLd*QR*LLd^2*LR^2 - 12*nf^5*T^4*h^10*u^2*B*QLd*QR*LL^2*
      LRd^2 - 11*nf^5*T^4*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 12*nf^5*T^4*h^10*u^2*
      B*QLd*QR*QRd^3*LRd + 8*nf^5*T^4*h^10*u^2*B*QLd*QR^4*LR + 12*nf^5*T^4*
      h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd - nf^5*T^4*h^10*u^2*B*QLd^2*QRd*LL*LRd^2
       + 11*nf^5*T^4*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 13/3*nf^5*T^4*h^10*u^2*B*
      QLd^3*LR*LRd^2 + 16/3*nf^5*T^4*h^10*u^2*B*QLd^3*LLd^2*LR + 12*nf^5*T^4*
      h^10*u^2*B*QLd^3*LL*LLd*LRd + 12*nf^5*T^4*h^10*u^2*B*QLd^3*QR*QRd*LRd +
      8*nf^5*T^4*h^10*u^2*B*QLd^4*QR*LLd - 11*nf^5*T^4*h^10*u^2*B*QL*QRd*LR^2*
      LRd^2 - 12*nf^5*T^4*h^10*u^2*B*QL*QRd*LLd^2*LR^2 - 16*nf^5*T^4*h^10*u^2*
      B*QL*QRd*LL^2*LRd^2 - 11*nf^5*T^4*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 8*nf^5*
      T^4*h^10*u^2*B*QL*QRd^4*LRd + 12*nf^5*T^4*h^10*u^2*B*QL*QR^2*LL*LLd*LR
       - nf^5*T^4*h^10*u^2*B*QL*QR^2*LL^2*LRd + 12*nf^5*T^4*h^10*u^2*B*QL*QR^3
      *QRd*LR - 12*nf^5*T^4*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd - 12*nf^5*T^4*h^10*
      u^2*B*QL*QLd*LL*LR*LRd^2 - 12*nf^5*T^4*h^10*u^2*B*QL*QLd*LL*LLd^2*LR -
      12*nf^5*T^4*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 12*nf^5*T^4*h^10*u^2*B*QL*
      QLd*QRd^3*LLd + 12*nf^5*T^4*h^10*u^2*B*QL*QLd*QR^3*LL + 11*nf^5*T^4*h^10
      *u^2*B*QL*QLd^2*QRd^2*LRd + 12*nf^5*T^4*h^10*u^2*B*QL*QLd^3*QRd*LLd + 6*
      nf^5*T^4*h^10*u^2*B*QL*QLd^4*LRd - nf^5*T^4*h^10*u^2*B*QL^2*QR*LLd*LR^2
       + 12*nf^5*T^4*h^10*u^2*B*QL^2*QR*LL*LR*LRd + 11*nf^5*T^4*h^10*u^2*B*
      QL^2*QR^2*QRd*LL + 11*nf^5*T^4*h^10*u^2*B*QL^2*QLd*QR^2*LR + 13/3*nf^5*
      T^4*h^10*u^2*B*QL^3*LR^2*LRd + 12*nf^5*T^4*h^10*u^2*B*QL^3*LL*LLd*LR +
      16/3*nf^5*T^4*h^10*u^2*B*QL^3*LL^2*LRd + 12*nf^5*T^4*h^10*u^2*B*QL^3*QR*
      QRd*LR + 12*nf^5*T^4*h^10*u^2*B*QL^3*QLd*QR*LL + 8*nf^5*T^4*h^10*u^2*B*
      QL^4*QRd*LL + 6*nf^5*T^4*h^10*u^2*B*QL^4*QLd*LR - 113*nf^5*T^4*h^10*u^2*
      p^2*LLd*LR^3*LRd^2 - 475/6*nf^5*T^4*h^10*u^2*p^2*LLd^3*LR^3 - 113*nf^5*
      T^4*h^10*u^2*p^2*LL*LR^2*LRd^3 - 178*nf^5*T^4*h^10*u^2*p^2*LL*LLd^2*LR^2
      *LRd - 178*nf^5*T^4*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 - 113*nf^5*T^4*h^10*
      u^2*p^2*LL^2*LLd^3*LR - 475/6*nf^5*T^4*h^10*u^2*p^2*LL^3*LRd^3 - 113*
      nf^5*T^4*h^10*u^2*p^2*LL^3*LLd^2*LRd + 178*nf^5*T^4*h^10*u^2*p^2*QRd^3*
      LLd*LR*LRd + 475/6*nf^5*T^4*h^10*u^2*p^2*QRd^3*LL*LRd^2 + 65*nf^5*T^4*
      h^10*u^2*p^2*QRd^3*LL*LLd^2 - 178*nf^5*T^4*h^10*u^2*p^2*QR*QRd*LLd*LR^2*
      LRd - 178*nf^5*T^4*h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 - 178*nf^5*T^4*h^10*
      u^2*p^2*QR*QRd*LL*LLd^2*LR - 178*nf^5*T^4*h^10*u^2*p^2*QR*QRd*LL^2*LLd*
      LRd + 89*nf^5*T^4*h^10*u^2*p^2*QR*QRd^4*LLd + 475/6*nf^5*T^4*h^10*u^2*
      p^2*QR^3*LLd*LR^2 + 178*nf^5*T^4*h^10*u^2*p^2*QR^3*LL*LR*LRd + 65*nf^5*
      T^4*h^10*u^2*p^2*QR^3*LL^2*LLd + 89*nf^5*T^4*h^10*u^2*p^2*QR^4*QRd*LL -
      17*nf^5*T^4*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 178*nf^5*T^4*h^10*u^2*p^2*
      QLd*QRd^2*LL*LLd*LRd - 161*nf^5*T^4*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 - 475/
      2*nf^5*T^4*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 - 178*nf^5*T^4*h^10*u^2*p^2*
      QLd*QR*LL^2*LRd^2 - 161*nf^5*T^4*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 178*
      nf^5*T^4*h^10*u^2*p^2*QLd*QR*QRd^3*LRd + 475/4*nf^5*T^4*h^10*u^2*p^2*QLd
      *QR^4*LR + 178*nf^5*T^4*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd - 17*nf^5*T^4*
      h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 + 161*nf^5*T^4*h^10*u^2*p^2*QLd^2*QR*
      QRd^2*LLd + 65*nf^5*T^4*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 475/6*nf^5*T^4*
      h^10*u^2*p^2*QLd^3*LLd^2*LR + 178*nf^5*T^4*h^10*u^2*p^2*QLd^3*LL*LLd*LRd
       + 178*nf^5*T^4*h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 475/4*nf^5*T^4*h^10*u^2*
      p^2*QLd^4*QR*LLd - 161*nf^5*T^4*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 - 178*
      nf^5*T^4*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 - 475/2*nf^5*T^4*h^10*u^2*p^2*QL
      *QRd*LL^2*LRd^2 - 161*nf^5*T^4*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 + 475/4*
      nf^5*T^4*h^10*u^2*p^2*QL*QRd^4*LRd + 178*nf^5*T^4*h^10*u^2*p^2*QL*QR^2*
      LL*LLd*LR - 17*nf^5*T^4*h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 178*nf^5*T^4*
      h^10*u^2*p^2*QL*QR^3*QRd*LR - 178*nf^5*T^4*h^10*u^2*p^2*QL*QLd*LLd*LR^2*
      LRd - 178*nf^5*T^4*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 - 178*nf^5*T^4*h^10*
      u^2*p^2*QL*QLd*LL*LLd^2*LR - 178*nf^5*T^4*h^10*u^2*p^2*QL*QLd*LL^2*LLd*
      LRd + 178*nf^5*T^4*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 178*nf^5*T^4*h^10*u^2
      *p^2*QL*QLd*QR^3*LL + 161*nf^5*T^4*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 178
      *nf^5*T^4*h^10*u^2*p^2*QL*QLd^3*QRd*LLd + 89*nf^5*T^4*h^10*u^2*p^2*QL*
      QLd^4*LRd - 17*nf^5*T^4*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 178*nf^5*T^4*
      h^10*u^2*p^2*QL^2*QR*LL*LR*LRd + 161*nf^5*T^4*h^10*u^2*p^2*QL^2*QR^2*QRd
      *LL + 161*nf^5*T^4*h^10*u^2*p^2*QL^2*QLd*QR^2*LR + 65*nf^5*T^4*h^10*u^2*
      p^2*QL^3*LR^2*LRd + 178*nf^5*T^4*h^10*u^2*p^2*QL^3*LL*LLd*LR + 475/6*
      nf^5*T^4*h^10*u^2*p^2*QL^3*LL^2*LRd + 178*nf^5*T^4*h^10*u^2*p^2*QL^3*QR*
      QRd*LR + 178*nf^5*T^4*h^10*u^2*p^2*QL^3*QLd*QR*LL + 475/4*nf^5*T^4*h^10*
      u^2*p^2*QL^4*QRd*LL + 89*nf^5*T^4*h^10*u^2*p^2*QL^4*QLd*LR - 173/2*nf^5*
      T^4*h^10*u^3*p*LLd*LR^3*LRd^2 - 57*nf^5*T^4*h^10*u^3*p*LLd^3*LR^3 - 173/
      2*nf^5*T^4*h^10*u^3*p*LL*LR^2*LRd^3 - 271/2*nf^5*T^4*h^10*u^3*p*LL*LLd^2
      *LR^2*LRd - 271/2*nf^5*T^4*h^10*u^3*p*LL^2*LLd*LR*LRd^2 - 173/2*nf^5*T^4
      *h^10*u^3*p*LL^2*LLd^3*LR - 57*nf^5*T^4*h^10*u^3*p*LL^3*LRd^3 - 173/2*
      nf^5*T^4*h^10*u^3*p*LL^3*LLd^2*LRd + 271/2*nf^5*T^4*h^10*u^3*p*QRd^3*LLd
      *LR*LRd + 57*nf^5*T^4*h^10*u^3*p*QRd^3*LL*LRd^2 + 49*nf^5*T^4*h^10*u^3*p
      *QRd^3*LL*LLd^2 - 271/2*nf^5*T^4*h^10*u^3*p*QR*QRd*LLd*LR^2*LRd - 271/2*
      nf^5*T^4*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 - 271/2*nf^5*T^4*h^10*u^3*p*QR*
      QRd*LL*LLd^2*LR - 271/2*nf^5*T^4*h^10*u^3*p*QR*QRd*LL^2*LLd*LRd + 271/4*
      nf^5*T^4*h^10*u^3*p*QR*QRd^4*LLd + 57*nf^5*T^4*h^10*u^3*p*QR^3*LLd*LR^2
       + 271/2*nf^5*T^4*h^10*u^3*p*QR^3*LL*LR*LRd + 49*nf^5*T^4*h^10*u^3*p*
      QR^3*LL^2*LLd + 271/4*nf^5*T^4*h^10*u^3*p*QR^4*QRd*LL - 23/2*nf^5*T^4*
      h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 271/2*nf^5*T^4*h^10*u^3*p*QLd*QRd^2*LL*
      LLd*LRd - 124*nf^5*T^4*h^10*u^3*p*QLd*QR*LR^2*LRd^2 - 171*nf^5*T^4*h^10*
      u^3*p*QLd*QR*LLd^2*LR^2 - 271/2*nf^5*T^4*h^10*u^3*p*QLd*QR*LL^2*LRd^2 -
      124*nf^5*T^4*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 271/2*nf^5*T^4*h^10*u^3*p*
      QLd*QR*QRd^3*LRd + 171/2*nf^5*T^4*h^10*u^3*p*QLd*QR^4*LR + 271/2*nf^5*
      T^4*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd - 23/2*nf^5*T^4*h^10*u^3*p*QLd^2*QRd
      *LL*LRd^2 + 124*nf^5*T^4*h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 49*nf^5*T^4*
      h^10*u^3*p*QLd^3*LR*LRd^2 + 57*nf^5*T^4*h^10*u^3*p*QLd^3*LLd^2*LR + 271/
      2*nf^5*T^4*h^10*u^3*p*QLd^3*LL*LLd*LRd + 271/2*nf^5*T^4*h^10*u^3*p*QLd^3
      *QR*QRd*LRd + 171/2*nf^5*T^4*h^10*u^3*p*QLd^4*QR*LLd - 124*nf^5*T^4*h^10
      *u^3*p*QL*QRd*LR^2*LRd^2 - 271/2*nf^5*T^4*h^10*u^3*p*QL*QRd*LLd^2*LR^2
       - 171*nf^5*T^4*h^10*u^3*p*QL*QRd*LL^2*LRd^2 - 124*nf^5*T^4*h^10*u^3*p*
      QL*QRd*LL^2*LLd^2 + 171/2*nf^5*T^4*h^10*u^3*p*QL*QRd^4*LRd + 271/2*nf^5*
      T^4*h^10*u^3*p*QL*QR^2*LL*LLd*LR - 23/2*nf^5*T^4*h^10*u^3*p*QL*QR^2*LL^2
      *LRd + 271/2*nf^5*T^4*h^10*u^3*p*QL*QR^3*QRd*LR - 271/2*nf^5*T^4*h^10*
      u^3*p*QL*QLd*LLd*LR^2*LRd - 271/2*nf^5*T^4*h^10*u^3*p*QL*QLd*LL*LR*LRd^2
       - 271/2*nf^5*T^4*h^10*u^3*p*QL*QLd*LL*LLd^2*LR - 271/2*nf^5*T^4*h^10*
      u^3*p*QL*QLd*LL^2*LLd*LRd + 271/2*nf^5*T^4*h^10*u^3*p*QL*QLd*QRd^3*LLd
       + 271/2*nf^5*T^4*h^10*u^3*p*QL*QLd*QR^3*LL + 124*nf^5*T^4*h^10*u^3*p*QL
      *QLd^2*QRd^2*LRd + 271/2*nf^5*T^4*h^10*u^3*p*QL*QLd^3*QRd*LLd + 271/4*
      nf^5*T^4*h^10*u^3*p*QL*QLd^4*LRd - 23/2*nf^5*T^4*h^10*u^3*p*QL^2*QR*LLd*
      LR^2 + 271/2*nf^5*T^4*h^10*u^3*p*QL^2*QR*LL*LR*LRd + 124*nf^5*T^4*h^10*
      u^3*p*QL^2*QR^2*QRd*LL + 124*nf^5*T^4*h^10*u^3*p*QL^2*QLd*QR^2*LR + 49*
      nf^5*T^4*h^10*u^3*p*QL^3*LR^2*LRd + 271/2*nf^5*T^4*h^10*u^3*p*QL^3*LL*
      LLd*LR + 57*nf^5*T^4*h^10*u^3*p*QL^3*LL^2*LRd + 271/2*nf^5*T^4*h^10*u^3*
      p*QL^3*QR*QRd*LR + 271/2*nf^5*T^4*h^10*u^3*p*QL^3*QLd*QR*LL + 171/2*nf^5
      *T^4*h^10*u^3*p*QL^4*QRd*LL + 271/4*nf^5*T^4*h^10*u^3*p*QL^4*QLd*LR - 56/
      3*nf^5*T^4*h^10*u^4*LLd*LR^3*LRd^2 - 67/6*nf^5*T^4*h^10*u^4*LLd^3*LR^3
       - 56/3*nf^5*T^4*h^10*u^4*LL*LR^2*LRd^3 - 29*nf^5*T^4*h^10*u^4*LL*LLd^2*
      LR^2*LRd - 29*nf^5*T^4*h^10*u^4*LL^2*LLd*LR*LRd^2 - 56/3*nf^5*T^4*h^10*
      u^4*LL^2*LLd^3*LR - 67/6*nf^5*T^4*h^10*u^4*LL^3*LRd^3 - 56/3*nf^5*T^4*
      h^10*u^4*LL^3*LLd^2*LRd + 29*nf^5*T^4*h^10*u^4*QRd^3*LLd*LR*LRd + 67/6*
      nf^5*T^4*h^10*u^4*QRd^3*LL*LRd^2 + 31/3*nf^5*T^4*h^10*u^4*QRd^3*LL*LLd^2
       - 29*nf^5*T^4*h^10*u^4*QR*QRd*LLd*LR^2*LRd - 29*nf^5*T^4*h^10*u^4*QR*
      QRd*LL*LR*LRd^2 - 29*nf^5*T^4*h^10*u^4*QR*QRd*LL*LLd^2*LR - 29*nf^5*T^4*
      h^10*u^4*QR*QRd*LL^2*LLd*LRd + 29/2*nf^5*T^4*h^10*u^4*QR*QRd^4*LLd + 67/
      6*nf^5*T^4*h^10*u^4*QR^3*LLd*LR^2 + 29*nf^5*T^4*h^10*u^4*QR^3*LL*LR*LRd
       + 31/3*nf^5*T^4*h^10*u^4*QR^3*LL^2*LLd + 29/2*nf^5*T^4*h^10*u^4*QR^4*
      QRd*LL - 2*nf^5*T^4*h^10*u^4*QLd*QRd^2*LLd^2*LR + 29*nf^5*T^4*h^10*u^4*
      QLd*QRd^2*LL*LLd*LRd - 27*nf^5*T^4*h^10*u^4*QLd*QR*LR^2*LRd^2 - 67/2*
      nf^5*T^4*h^10*u^4*QLd*QR*LLd^2*LR^2 - 29*nf^5*T^4*h^10*u^4*QLd*QR*LL^2*
      LRd^2 - 27*nf^5*T^4*h^10*u^4*QLd*QR*LL^2*LLd^2 + 29*nf^5*T^4*h^10*u^4*
      QLd*QR*QRd^3*LRd + 67/4*nf^5*T^4*h^10*u^4*QLd*QR^4*LR + 29*nf^5*T^4*h^10
      *u^4*QLd^2*QRd*LLd*LR*LRd - 2*nf^5*T^4*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 27*
      nf^5*T^4*h^10*u^4*QLd^2*QR*QRd^2*LLd + 31/3*nf^5*T^4*h^10*u^4*QLd^3*LR*
      LRd^2 + 67/6*nf^5*T^4*h^10*u^4*QLd^3*LLd^2*LR + 29*nf^5*T^4*h^10*u^4*
      QLd^3*LL*LLd*LRd + 29*nf^5*T^4*h^10*u^4*QLd^3*QR*QRd*LRd + 67/4*nf^5*T^4
      *h^10*u^4*QLd^4*QR*LLd - 27*nf^5*T^4*h^10*u^4*QL*QRd*LR^2*LRd^2 - 29*
      nf^5*T^4*h^10*u^4*QL*QRd*LLd^2*LR^2 - 67/2*nf^5*T^4*h^10*u^4*QL*QRd*LL^2
      *LRd^2 - 27*nf^5*T^4*h^10*u^4*QL*QRd*LL^2*LLd^2 + 67/4*nf^5*T^4*h^10*u^4
      *QL*QRd^4*LRd + 29*nf^5*T^4*h^10*u^4*QL*QR^2*LL*LLd*LR - 2*nf^5*T^4*h^10
      *u^4*QL*QR^2*LL^2*LRd + 29*nf^5*T^4*h^10*u^4*QL*QR^3*QRd*LR - 29*nf^5*
      T^4*h^10*u^4*QL*QLd*LLd*LR^2*LRd - 29*nf^5*T^4*h^10*u^4*QL*QLd*LL*LR*
      LRd^2 - 29*nf^5*T^4*h^10*u^4*QL*QLd*LL*LLd^2*LR - 29*nf^5*T^4*h^10*u^4*
      QL*QLd*LL^2*LLd*LRd + 29*nf^5*T^4*h^10*u^4*QL*QLd*QRd^3*LLd + 29*nf^5*
      T^4*h^10*u^4*QL*QLd*QR^3*LL + 27*nf^5*T^4*h^10*u^4*QL*QLd^2*QRd^2*LRd +
      29*nf^5*T^4*h^10*u^4*QL*QLd^3*QRd*LLd + 29/2*nf^5*T^4*h^10*u^4*QL*QLd^4*
      LRd - 2*nf^5*T^4*h^10*u^4*QL^2*QR*LLd*LR^2 + 29*nf^5*T^4*h^10*u^4*QL^2*
      QR*LL*LR*LRd + 27*nf^5*T^4*h^10*u^4*QL^2*QR^2*QRd*LL + 27*nf^5*T^4*h^10*
      u^4*QL^2*QLd*QR^2*LR + 31/3*nf^5*T^4*h^10*u^4*QL^3*LR^2*LRd + 29*nf^5*
      T^4*h^10*u^4*QL^3*LL*LLd*LR + 67/6*nf^5*T^4*h^10*u^4*QL^3*LL^2*LRd + 29*
      nf^5*T^4*h^10*u^4*QL^3*QR*QRd*LR + 29*nf^5*T^4*h^10*u^4*QL^3*QLd*QR*LL
       + 67/4*nf^5*T^4*h^10*u^4*QL^4*QRd*LL + 29/2*nf^5*T^4*h^10*u^4*QL^4*QLd*
      LR - 1/144*nf^5*T^5*h^10*LLd*LR^5*LRd^4 + 29/720*nf^5*T^5*h^10*LLd^3*
      LR^5*LRd^2 - 29/180*nf^5*T^5*h^10*LLd^5*LR^5 - 1/144*nf^5*T^5*h^10*LL*
      LR^4*LRd^5 - 7/144*nf^5*T^5*h^10*LL*LLd^2*LR^4*LRd^3 - 7/24*nf^5*T^5*
      h^10*LL*LLd^4*LR^4*LRd - 7/144*nf^5*T^5*h^10*LL^2*LLd*LR^3*LRd^4 - 1/6*
      nf^5*T^5*h^10*LL^2*LLd^3*LR^3*LRd^2 + 29/720*nf^5*T^5*h^10*LL^2*LLd^5*
      LR^3 + 29/720*nf^5*T^5*h^10*LL^3*LR^2*LRd^5 - 1/6*nf^5*T^5*h^10*LL^3*
      LLd^2*LR^2*LRd^3 - 7/144*nf^5*T^5*h^10*LL^3*LLd^4*LR^2*LRd - 7/24*nf^5*
      T^5*h^10*LL^4*LLd*LR*LRd^4 - 7/144*nf^5*T^5*h^10*LL^4*LLd^3*LR*LRd^2 - 1/
      144*nf^5*T^5*h^10*LL^4*LLd^5*LR - 29/180*nf^5*T^5*h^10*LL^5*LRd^5 + 29/
      720*nf^5*T^5*h^10*LL^5*LLd^2*LRd^3 - 1/144*nf^5*T^5*h^10*LL^5*LLd^4*LRd
       + 1/9*nf^5*T^5*h^10*QRd^3*LLd^3*LR^3*LRd + 7/144*nf^5*T^5*h^10*QRd^3*LL
      *LR^2*LRd^4 - 1/12*nf^5*T^5*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 7/144*nf^5*
      T^5*h^10*QRd^3*LL*LLd^4*LR^2 + 1/9*nf^5*T^5*h^10*QRd^3*LL^2*LLd*LR*LRd^3
       + 1/18*nf^5*T^5*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 1/36*nf^5*T^5*h^10*QRd^3
      *LL^3*LRd^4 + 1/9*nf^5*T^5*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 17/72*nf^5*T^5*
      h^10*QRd^6*LLd*LR*LRd^2 - 23/144*nf^5*T^5*h^10*QRd^6*LLd^3*LR - 1/8*nf^5
      *T^5*h^10*QRd^6*LL*LRd^3 + 1/9*nf^5*T^5*h^10*QRd^6*LL*LLd^2*LRd - 1/12*
      nf^5*T^5*h^10*QR*QRd*LLd*LR^4*LRd^3 - 1/12*nf^5*T^5*h^10*QR*QRd*LLd^3*
      LR^4*LRd - 1/12*nf^5*T^5*h^10*QR*QRd*LL*LR^3*LRd^4 - 1/12*nf^5*T^5*h^10*
      QR*QRd*LL*LLd^4*LR^3 - 1/12*nf^5*T^5*h^10*QR*QRd*LL^3*LR*LRd^4 - 1/12*
      nf^5*T^5*h^10*QR*QRd*LL^3*LLd^4*LR - 1/12*nf^5*T^5*h^10*QR*QRd*LL^4*LLd*
      LRd^3 - 1/12*nf^5*T^5*h^10*QR*QRd*LL^4*LLd^3*LRd + 1/24*nf^5*T^5*h^10*QR
      *QRd^4*LLd^3*LR^2 - 1/12*nf^5*T^5*h^10*QR*QRd^4*LL*LR*LRd^3 - 1/8*nf^5*
      T^5*h^10*QR*QRd^4*LL^2*LLd*LRd^2 + 1/48*nf^5*T^5*h^10*QR*QRd^4*LL^2*
      LLd^3 - 11/60*nf^5*T^5*h^10*QR*QRd^7*LLd*LRd - 1/6*nf^5*T^5*h^10*QR^2*
      QRd^2*LLd*LR^3*LRd^2 - 1/6*nf^5*T^5*h^10*QR^2*QRd^2*LLd^3*LR^3 - 1/6*
      nf^5*T^5*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 1/6*nf^5*T^5*h^10*QR^2*QRd^2*
      LL^2*LLd^3*LR - 1/6*nf^5*T^5*h^10*QR^2*QRd^2*LL^3*LRd^3 - 1/6*nf^5*T^5*
      h^10*QR^2*QRd^2*LL^3*LLd^2*LRd - 1/24*nf^5*T^5*h^10*QR^2*QRd^5*LL*LRd^2
       - 5/24*nf^5*T^5*h^10*QR^2*QRd^5*LL*LLd^2 + 7/144*nf^5*T^5*h^10*QR^3*LLd
      *LR^4*LRd^2 - 1/36*nf^5*T^5*h^10*QR^3*LLd^3*LR^4 + 1/9*nf^5*T^5*h^10*
      QR^3*LL*LLd^2*LR^3*LRd - 1/12*nf^5*T^5*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 1/
      9*nf^5*T^5*h^10*QR^3*LL^2*LLd^3*LR^2 + 1/9*nf^5*T^5*h^10*QR^3*LL^3*LR*
      LRd^3 + 1/18*nf^5*T^5*h^10*QR^3*LL^3*LLd^2*LR*LRd - 7/144*nf^5*T^5*h^10*
      QR^3*LL^4*LLd*LRd^2 + 1/6*nf^5*T^5*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 1/6*
      nf^5*T^5*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/6*nf^5*T^5*h^10*QR^3*QRd^3*LL*
      LLd^2*LR + 1/6*nf^5*T^5*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 25/144*nf^5*T^5*
      h^10*QR^3*QRd^6*LLd - 1/12*nf^5*T^5*h^10*QR^4*QRd*LLd*LR^3*LRd - 1/8*
      nf^5*T^5*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 1/24*nf^5*T^5*h^10*QR^4*QRd*LL^3*
      LRd^2 + 1/48*nf^5*T^5*h^10*QR^4*QRd*LL^3*LLd^2 - 1/48*nf^5*T^5*h^10*QR^4
      *QRd^4*LLd*LR - 1/48*nf^5*T^5*h^10*QR^4*QRd^4*LL*LRd - 1/24*nf^5*T^5*
      h^10*QR^5*QRd^2*LLd*LR^2 - 5/24*nf^5*T^5*h^10*QR^5*QRd^2*LL^2*LLd - 1/8*
      nf^5*T^5*h^10*QR^6*LLd*LR^3 + 17/72*nf^5*T^5*h^10*QR^6*LL*LR^2*LRd + 1/9
      *nf^5*T^5*h^10*QR^6*LL^2*LLd*LR - 23/144*nf^5*T^5*h^10*QR^6*LL^3*LRd -
      25/144*nf^5*T^5*h^10*QR^6*QRd^3*LL - 11/60*nf^5*T^5*h^10*QR^7*QRd*LL*LR
       - 5/144*nf^5*T^5*h^10*QLd*QRd^2*LR^3*LRd^4 + 1/12*nf^5*T^5*h^10*QLd*
      QRd^2*LLd^2*LR^3*LRd^2 - 19/144*nf^5*T^5*h^10*QLd*QRd^2*LLd^4*LR^3 + 1/8
      *nf^5*T^5*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 1/8*nf^5*T^5*h^10*QLd*QRd^2*
      LL^2*LLd^4*LR - 1/9*nf^5*T^5*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 1/18*nf^5*
      T^5*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 7/36*nf^5*T^5*h^10*QLd*QRd^5*LR*
      LRd^3 - 5/36*nf^5*T^5*h^10*QLd*QRd^5*LL*LLd^3 - 1/48*nf^5*T^5*h^10*QLd*
      QR*LR^4*LRd^4 - 1/3*nf^5*T^5*h^10*QLd*QR*LLd^4*LR^4 - 7/24*nf^5*T^5*h^10
      *QLd*QR*LL^4*LRd^4 - 1/48*nf^5*T^5*h^10*QLd*QR*LL^4*LLd^4 + 9/40*nf^5*
      T^5*h^10*QLd*QR*QRd^6*LRd^2 - 7/36*nf^5*T^5*h^10*QLd*QR^3*QRd^5*LRd - 1/
      48*nf^5*T^5*h^10*QLd*QR^4*LR^3*LRd^2 - 1/24*nf^5*T^5*h^10*QLd*QR^4*LLd^2
      *LR^3 + 1/8*nf^5*T^5*h^10*QLd*QR^4*LL^2*LR*LRd^2 - 1/12*nf^5*T^5*h^10*
      QLd*QR^4*LL^3*LLd*LRd - 1/12*nf^5*T^5*h^10*QLd*QR^4*QRd^3*LR*LRd - 1/12*
      nf^5*T^5*h^10*QLd*QR^4*QRd^3*LL*LLd + 1/10*nf^5*T^5*h^10*QLd*QR^5*QRd*
      LR^2*LRd - 1/16*nf^5*T^5*h^10*QLd*QR^5*QRd^4 - 1/18*nf^5*T^5*h^10*QLd*
      QR^6*QRd^2*LR - 1/8*nf^5*T^5*h^10*QLd*QR^7*LR^2 - 13/80*nf^5*T^5*h^10*
      QLd*QR^7*LL^2 - 1/18*nf^5*T^5*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 1/9*nf^5*
      T^5*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 1/8*nf^5*T^5*h^10*QLd^2*QRd*LL*LR^2*
      LRd^4 + 1/8*nf^5*T^5*h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 19/144*nf^5*T^5*h^10
      *QLd^2*QRd*LL^3*LRd^4 + 1/12*nf^5*T^5*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 -
      5/144*nf^5*T^5*h^10*QLd^2*QRd*LL^3*LLd^4 - 13/72*nf^5*T^5*h^10*QLd^2*
      QRd^4*LLd^3*LR - 31/144*nf^5*T^5*h^10*QLd^2*QRd^4*LL*LRd^3 - 1/8*nf^5*
      T^5*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 1/24*nf^5*T^5*h^10*QLd^2*QR*QRd^2*
      LLd^3*LR^2 + 1/12*nf^5*T^5*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/12*nf^5*
      T^5*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 1/3*nf^5*T^5*h^10*QLd^2*QR^2*LLd^3*
      LR^3 - 1/4*nf^5*T^5*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 - 1/12*nf^5*T^5*h^10*
      QLd^2*QR^2*LL^2*LLd^3*LR - 1/3*nf^5*T^5*h^10*QLd^2*QR^2*LL^3*LRd^3 - 1/4
      *nf^5*T^5*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/12*nf^5*T^5*h^10*QLd^2*QR^2
      *QRd^3*LL*LRd^2 - 1/8*nf^5*T^5*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 11/72*
      nf^5*T^5*h^10*QLd^2*QR^3*QRd^4*LLd + 1/60*nf^5*T^5*h^10*QLd^2*QR^5*LLd*
      LR^2 + 1/10*nf^5*T^5*h^10*QLd^2*QR^5*LL*LR*LRd - 1/24*nf^5*T^5*h^10*
      QLd^2*QR^5*LL^2*LLd - 13/72*nf^5*T^5*h^10*QLd^2*QR^6*QRd*LL + 1/9*nf^5*
      T^5*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 1/36*nf^5*T^5*h^10*QLd^3*LLd^4*LR^3 +
      1/18*nf^5*T^5*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 1/9*nf^5*T^5*h^10*QLd^3*LL*
      LLd^3*LR^2*LRd - 7/144*nf^5*T^5*h^10*QLd^3*LL^2*LR*LRd^4 - 1/12*nf^5*T^5
      *h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 7/144*nf^5*T^5*h^10*QLd^3*LL^2*LLd^4*
      LR + 1/9*nf^5*T^5*h^10*QLd^3*LL^3*LLd*LRd^3 + 1/18*nf^5*T^5*h^10*QLd^3*
      QRd^3*LR*LRd^3 + 1/9*nf^5*T^5*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 1/9*nf^5*
      T^5*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 1/18*nf^5*T^5*h^10*QLd^3*QRd^3*LL*
      LLd^3 - 5/48*nf^5*T^5*h^10*QLd^3*QR*QRd^4*LRd^2 - 1/24*nf^5*T^5*h^10*
      QLd^3*QR*QRd^4*LLd^2 - 1/12*nf^5*T^5*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 1/
      24*nf^5*T^5*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 1/3*nf^5*T^5*h^10*QLd^3*
      QR^3*LR^2*LRd^2 + 1/6*nf^5*T^5*h^10*QLd^3*QR^3*LLd^2*LR^2 + 1/3*nf^5*T^5
      *h^10*QLd^3*QR^3*LL^2*LLd^2 - 1/6*nf^5*T^5*h^10*QLd^3*QR^3*QRd^3*LRd - 1/
      12*nf^5*T^5*h^10*QLd^3*QR^4*QRd*LR*LRd - 1/12*nf^5*T^5*h^10*QLd^3*QR^4*
      QRd*LL*LLd - 11/80*nf^5*T^5*h^10*QLd^3*QR^5*QRd^2 - 5/24*nf^5*T^5*h^10*
      QLd^3*QR^6*LR - 1/8*nf^5*T^5*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 31/144*nf^5
      *T^5*h^10*QLd^4*QRd^2*LLd^3*LR - 13/72*nf^5*T^5*h^10*QLd^4*QRd^2*LL*
      LRd^3 - 1/24*nf^5*T^5*h^10*QLd^4*QR*LLd^3*LR^2 - 1/12*nf^5*T^5*h^10*
      QLd^4*QR*LL*LR*LRd^3 + 1/8*nf^5*T^5*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 1/48*
      nf^5*T^5*h^10*QLd^4*QR*LL^2*LLd^3 - 1/12*nf^5*T^5*h^10*QLd^4*QR*QRd^3*
      LLd*LRd + 1/8*nf^5*T^5*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 41/144*nf^5*T^5*
      h^10*QLd^4*QR^3*QRd^2*LLd - 1/3*nf^5*T^5*h^10*QLd^4*QR^4*LLd*LR - 7/24*
      nf^5*T^5*h^10*QLd^4*QR^4*LL*LRd - 5/36*nf^5*T^5*h^10*QLd^5*QRd*LR*LRd^3
       - 7/36*nf^5*T^5*h^10*QLd^5*QRd*LL*LLd^3 - 5/24*nf^5*T^5*h^10*QLd^5*QR*
      QRd^2*LRd^2 + 7/120*nf^5*T^5*h^10*QLd^5*QR*QRd^2*LLd^2 - 1/24*nf^5*T^5*
      h^10*QLd^5*QR^2*LR*LRd^2 + 1/60*nf^5*T^5*h^10*QLd^5*QR^2*LLd^2*LR + 1/10
      *nf^5*T^5*h^10*QLd^5*QR^2*LL*LLd*LRd - 11/36*nf^5*T^5*h^10*QLd^5*QR^3*
      QRd*LRd - 17/60*nf^5*T^5*h^10*QLd^5*QR^5 + 1/9*nf^5*T^5*h^10*QLd^6*LLd*
      LR*LRd^2 - 1/8*nf^5*T^5*h^10*QLd^6*LLd^3*LR - 23/144*nf^5*T^5*h^10*QLd^6
      *LL*LRd^3 + 17/72*nf^5*T^5*h^10*QLd^6*LL*LLd^2*LRd - 5/24*nf^5*T^5*h^10*
      QLd^6*QR^3*LLd - 13/80*nf^5*T^5*h^10*QLd^7*QR*LRd^2 - 1/8*nf^5*T^5*h^10*
      QLd^7*QR*LLd^2 - 1/48*nf^5*T^5*h^10*QL*QRd*LR^4*LRd^4 - 7/24*nf^5*T^5*
      h^10*QL*QRd*LLd^4*LR^4 - 1/3*nf^5*T^5*h^10*QL*QRd*LL^4*LRd^4 - 1/48*nf^5
      *T^5*h^10*QL*QRd*LL^4*LLd^4 - 1/48*nf^5*T^5*h^10*QL*QRd^4*LR^2*LRd^3 + 1/
      8*nf^5*T^5*h^10*QL*QRd^4*LLd^2*LR^2*LRd - 1/12*nf^5*T^5*h^10*QL*QRd^4*LL
      *LLd^3*LR - 1/24*nf^5*T^5*h^10*QL*QRd^4*LL^2*LRd^3 - 1/8*nf^5*T^5*h^10*
      QL*QRd^7*LRd^2 - 13/80*nf^5*T^5*h^10*QL*QRd^7*LLd^2 + 1/10*nf^5*T^5*h^10
      *QL*QR*QRd^5*LR*LRd^2 - 5/144*nf^5*T^5*h^10*QL*QR^2*LR^4*LRd^3 + 1/8*
      nf^5*T^5*h^10*QL*QR^2*LLd^2*LR^4*LRd - 1/9*nf^5*T^5*h^10*QL*QR^2*LL*
      LLd^3*LR^3 + 1/12*nf^5*T^5*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 1/18*nf^5*T^5*
      h^10*QL*QR^2*LL^3*LLd^3*LR - 19/144*nf^5*T^5*h^10*QL*QR^2*LL^4*LRd^3 - 1/
      8*nf^5*T^5*h^10*QL*QR^2*LL^4*LLd^2*LRd - 1/18*nf^5*T^5*h^10*QL*QR^2*
      QRd^6*LRd - 1/12*nf^5*T^5*h^10*QL*QR^3*QRd^4*LR*LRd - 1/12*nf^5*T^5*h^10
      *QL*QR^3*QRd^4*LL*LLd - 1/16*nf^5*T^5*h^10*QL*QR^4*QRd^5 - 7/36*nf^5*T^5
      *h^10*QL*QR^5*LR^3*LRd - 5/36*nf^5*T^5*h^10*QL*QR^5*LL^3*LLd - 7/36*nf^5
      *T^5*h^10*QL*QR^5*QRd^3*LR + 9/40*nf^5*T^5*h^10*QL*QR^6*QRd*LR^2 - 1/12*
      nf^5*T^5*h^10*QL*QLd*LLd*LR^4*LRd^3 - 1/12*nf^5*T^5*h^10*QL*QLd*LLd^3*
      LR^4*LRd - 1/12*nf^5*T^5*h^10*QL*QLd*LL*LR^3*LRd^4 - 1/12*nf^5*T^5*h^10*
      QL*QLd*LL*LLd^4*LR^3 - 1/12*nf^5*T^5*h^10*QL*QLd*LL^3*LR*LRd^4 - 1/12*
      nf^5*T^5*h^10*QL*QLd*LL^3*LLd^4*LR - 1/12*nf^5*T^5*h^10*QL*QLd*LL^4*LLd*
      LRd^3 - 1/12*nf^5*T^5*h^10*QL*QLd*LL^4*LLd^3*LRd + 1/12*nf^5*T^5*h^10*QL
      *QLd^2*QRd^2*LR^2*LRd^3 + 1/24*nf^5*T^5*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3
       + 7/120*nf^5*T^5*h^10*QL*QLd^2*QRd^5*LRd^2 - 5/24*nf^5*T^5*h^10*QL*
      QLd^2*QRd^5*LLd^2 + 1/8*nf^5*T^5*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 1/8*nf^5
      *T^5*h^10*QL*QLd^2*QR^4*LR^2*LRd - 5/48*nf^5*T^5*h^10*QL*QLd^2*QR^4*
      QRd^3 - 1/12*nf^5*T^5*h^10*QL*QLd^3*QRd^4*LLd*LRd - 1/18*nf^5*T^5*h^10*
      QL*QLd^3*QR^2*QRd^3*LLd - 11/36*nf^5*T^5*h^10*QL*QLd^3*QR^5*LL + 1/48*
      nf^5*T^5*h^10*QL*QLd^4*LR^2*LRd^3 - 1/8*nf^5*T^5*h^10*QL*QLd^4*LLd^2*
      LR^2*LRd - 1/12*nf^5*T^5*h^10*QL*QLd^4*LL*LLd^3*LR + 1/24*nf^5*T^5*h^10*
      QL*QLd^4*LL^2*LRd^3 - 1/24*nf^5*T^5*h^10*QL*QLd^4*QRd^3*LRd^2 - 5/48*
      nf^5*T^5*h^10*QL*QLd^4*QRd^3*LLd^2 - 1/12*nf^5*T^5*h^10*QL*QLd^4*QR^3*LR
      *LRd - 1/12*nf^5*T^5*h^10*QL*QLd^4*QR^3*LL*LLd - 7/24*nf^5*T^5*h^10*QL*
      QLd^4*QR^4*QRd + 1/10*nf^5*T^5*h^10*QL*QLd^5*QR*LL*LLd^2 + 9/40*nf^5*T^5
      *h^10*QL*QLd^6*QRd*LLd^2 - 13/72*nf^5*T^5*h^10*QL*QLd^6*QR^2*LRd - 11/60
      *nf^5*T^5*h^10*QL*QLd^7*LLd*LRd - 1/4*nf^5*T^5*h^10*QL^2*QRd^2*LLd*LR^3*
      LRd^2 - 1/3*nf^5*T^5*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/12*nf^5*T^5*h^10*
      QL^2*QRd^2*LL*LR^2*LRd^3 - 1/4*nf^5*T^5*h^10*QL^2*QRd^2*LL^2*LLd^3*LR -
      1/3*nf^5*T^5*h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/12*nf^5*T^5*h^10*QL^2*QRd^2*
      LL^3*LLd^2*LRd + 1/10*nf^5*T^5*h^10*QL^2*QRd^5*LLd*LR*LRd + 1/60*nf^5*
      T^5*h^10*QL^2*QRd^5*LL*LRd^2 - 1/24*nf^5*T^5*h^10*QL^2*QRd^5*LL*LLd^2 -
      1/8*nf^5*T^5*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 19/144*nf^5*T^5*h^10*QL^2*QR*
      LLd^3*LR^4 - 1/18*nf^5*T^5*h^10*QL^2*QR*LL*LR^3*LRd^3 + 1/12*nf^5*T^5*
      h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 1/9*nf^5*T^5*h^10*QL^2*QR*LL^3*LR*LRd^3
       + 1/8*nf^5*T^5*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 5/144*nf^5*T^5*h^10*QL^2*
      QR*LL^4*LLd^3 - 13/72*nf^5*T^5*h^10*QL^2*QR*QRd^6*LLd + 1/24*nf^5*T^5*
      h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 1/12*nf^5*T^5*h^10*QL^2*QR^2*QRd*LL^3*
      LLd^2 - 1/12*nf^5*T^5*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 1/8*nf^5*T^5*h^10*
      QL^2*QR^3*QRd^2*LL^2*LLd - 31/144*nf^5*T^5*h^10*QL^2*QR^4*LLd*LR^3 - 1/8
      *nf^5*T^5*h^10*QL^2*QR^4*LL^2*LLd*LR - 13/72*nf^5*T^5*h^10*QL^2*QR^4*
      LL^3*LRd - 11/72*nf^5*T^5*h^10*QL^2*QR^4*QRd^3*LL + 1/8*nf^5*T^5*h^10*
      QL^2*QLd*QRd^4*LR*LRd^2 + 1/12*nf^5*T^5*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 +
      1/24*nf^5*T^5*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 5/48*nf^5*T^5*h^10*QL^2*
      QLd*QR^3*QRd^4 + 1/8*nf^5*T^5*h^10*QL^2*QLd*QR^4*QRd^2*LR + 7/120*nf^5*
      T^5*h^10*QL^2*QLd*QR^5*LR^2 - 5/24*nf^5*T^5*h^10*QL^2*QLd*QR^5*LL^2 - 1/
      6*nf^5*T^5*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 1/6*nf^5*T^5*h^10*QL^2*QLd^2
      *LLd^3*LR^3 - 1/6*nf^5*T^5*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 1/6*nf^5*T^5*
      h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 1/6*nf^5*T^5*h^10*QL^2*QLd^2*LL^3*LRd^3
       - 1/6*nf^5*T^5*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/24*nf^5*T^5*h^10*QL^2
      *QLd^2*QRd^3*LL*LRd^2 - 1/12*nf^5*T^5*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 1/
      24*nf^5*T^5*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 1/12*nf^5*T^5*h^10*QL^2*
      QLd^2*QR^3*LL^2*LLd - 1/8*nf^5*T^5*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 1/12
      *nf^5*T^5*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 1/18*nf^5*T^5*h^10*QL^2*QLd^3
      *QR*QRd^3*LRd - 1/6*nf^5*T^5*h^10*QL^2*QLd^3*QR^3*QRd^2 - 41/144*nf^5*
      T^5*h^10*QL^2*QLd^3*QR^4*LR + 1/8*nf^5*T^5*h^10*QL^2*QLd^4*QR*QRd^2*LLd
       - 5/24*nf^5*T^5*h^10*QL^2*QLd^5*LR*LRd^2 - 1/24*nf^5*T^5*h^10*QL^2*
      QLd^5*LLd^2*LR - 11/80*nf^5*T^5*h^10*QL^2*QLd^5*QR^3 - 1/18*nf^5*T^5*
      h^10*QL^2*QLd^6*QR*LLd - 7/144*nf^5*T^5*h^10*QL^3*LLd^2*LR^4*LRd + 1/18*
      nf^5*T^5*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 1/9*nf^5*T^5*h^10*QL^3*LL*LLd^3*
      LR^3 + 1/9*nf^5*T^5*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/12*nf^5*T^5*h^10*QL^3*
      LL^2*LLd^2*LR^2*LRd + 1/9*nf^5*T^5*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 1/36*
      nf^5*T^5*h^10*QL^3*LL^4*LRd^3 + 7/144*nf^5*T^5*h^10*QL^3*LL^4*LLd^2*LRd
       + 1/3*nf^5*T^5*h^10*QL^3*QRd^3*LR^2*LRd^2 + 1/6*nf^5*T^5*h^10*QL^3*
      QRd^3*LL^2*LRd^2 + 1/3*nf^5*T^5*h^10*QL^3*QRd^3*LL^2*LLd^2 - 5/24*nf^5*
      T^5*h^10*QL^3*QRd^6*LRd - 1/12*nf^5*T^5*h^10*QL^3*QR*QRd^4*LR*LRd - 1/12
      *nf^5*T^5*h^10*QL^3*QR*QRd^4*LL*LLd - 1/12*nf^5*T^5*h^10*QL^3*QR^2*QRd^2
      *LR^2*LRd - 1/24*nf^5*T^5*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 11/80*nf^5*T^5
      *h^10*QL^3*QR^2*QRd^5 + 1/18*nf^5*T^5*h^10*QL^3*QR^3*LR^3*LRd + 1/9*nf^5
      *T^5*h^10*QL^3*QR^3*LL*LLd*LR^2 + 1/9*nf^5*T^5*h^10*QL^3*QR^3*LL^2*LR*
      LRd + 1/18*nf^5*T^5*h^10*QL^3*QR^3*LL^3*LLd - 1/6*nf^5*T^5*h^10*QL^3*
      QR^3*QRd^3*LR - 5/48*nf^5*T^5*h^10*QL^3*QR^4*QRd*LR^2 - 1/24*nf^5*T^5*
      h^10*QL^3*QR^4*QRd*LL^2 - 11/36*nf^5*T^5*h^10*QL^3*QLd*QRd^5*LLd - 1/18*
      nf^5*T^5*h^10*QL^3*QLd*QR^3*QRd^2*LL - 1/12*nf^5*T^5*h^10*QL^3*QLd*QR^4*
      LL*LR - 41/144*nf^5*T^5*h^10*QL^3*QLd^2*QRd^4*LRd - 1/8*nf^5*T^5*h^10*
      QL^3*QLd^2*QR^2*LR^2*LRd - 1/12*nf^5*T^5*h^10*QL^3*QLd^2*QR^2*LL^2*LRd
       - 1/6*nf^5*T^5*h^10*QL^3*QLd^2*QR^2*QRd^3 - 1/18*nf^5*T^5*h^10*QL^3*
      QLd^2*QR^3*QRd*LR + 1/6*nf^5*T^5*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 1/6*nf^5
      *T^5*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 1/6*nf^5*T^5*h^10*QL^3*QLd^3*LL*LLd^2
      *LR + 1/6*nf^5*T^5*h^10*QL^3*QLd^3*LL^2*LLd*LRd - 1/6*nf^5*T^5*h^10*QL^3
      *QLd^3*QRd^3*LLd - 1/6*nf^5*T^5*h^10*QL^3*QLd^3*QR^3*LL - 11/72*nf^5*T^5
      *h^10*QL^3*QLd^4*QRd^2*LRd - 1/12*nf^5*T^5*h^10*QL^3*QLd^4*QR*LR*LRd - 1/
      12*nf^5*T^5*h^10*QL^3*QLd^4*QR*LL*LLd - 5/48*nf^5*T^5*h^10*QL^3*QLd^4*
      QR^2*QRd - 7/36*nf^5*T^5*h^10*QL^3*QLd^5*QRd*LLd - 25/144*nf^5*T^5*h^10*
      QL^3*QLd^6*LRd - 1/12*nf^5*T^5*h^10*QL^4*QRd*LLd*LR^3*LRd + 1/8*nf^5*T^5
      *h^10*QL^4*QRd*LL*LLd^2*LR^2 - 1/24*nf^5*T^5*h^10*QL^4*QRd*LL^3*LRd^2 -
      1/48*nf^5*T^5*h^10*QL^4*QRd*LL^3*LLd^2 - 7/24*nf^5*T^5*h^10*QL^4*QRd^4*
      LLd*LR - 1/3*nf^5*T^5*h^10*QL^4*QRd^4*LL*LRd + 1/8*nf^5*T^5*h^10*QL^4*QR
      *QRd^2*LL^2*LLd - 13/72*nf^5*T^5*h^10*QL^4*QR^2*LLd*LR^3 - 1/8*nf^5*T^5*
      h^10*QL^4*QR^2*LL*LR^2*LRd - 31/144*nf^5*T^5*h^10*QL^4*QR^2*LL^3*LRd -
      41/144*nf^5*T^5*h^10*QL^4*QR^2*QRd^3*LL - 1/12*nf^5*T^5*h^10*QL^4*QR^3*
      QRd*LL*LR + 1/48*nf^5*T^5*h^10*QL^4*QLd*LR^3*LRd^2 + 1/24*nf^5*T^5*h^10*
      QL^4*QLd*LLd^2*LR^3 - 1/8*nf^5*T^5*h^10*QL^4*QLd*LL^2*LR*LRd^2 - 1/12*
      nf^5*T^5*h^10*QL^4*QLd*LL^3*LLd*LRd - 1/12*nf^5*T^5*h^10*QL^4*QLd*QRd^3*
      LR*LRd - 1/12*nf^5*T^5*h^10*QL^4*QLd*QRd^3*LL*LLd - 7/24*nf^5*T^5*h^10*
      QL^4*QLd*QR*QRd^4 - 1/24*nf^5*T^5*h^10*QL^4*QLd*QR^3*LR^2 - 5/48*nf^5*
      T^5*h^10*QL^4*QLd*QR^3*LL^2 + 1/8*nf^5*T^5*h^10*QL^4*QLd^2*QR^2*QRd*LL
       - 1/12*nf^5*T^5*h^10*QL^4*QLd^3*QRd*LR*LRd - 1/12*nf^5*T^5*h^10*QL^4*
      QLd^3*QRd*LL*LLd - 5/48*nf^5*T^5*h^10*QL^4*QLd^3*QR*QRd^2 - 11/72*nf^5*
      T^5*h^10*QL^4*QLd^3*QR^2*LR - 1/48*nf^5*T^5*h^10*QL^4*QLd^4*LLd*LR - 1/
      48*nf^5*T^5*h^10*QL^4*QLd^4*LL*LRd - 1/16*nf^5*T^5*h^10*QL^4*QLd^5*QR -
      1/24*nf^5*T^5*h^10*QL^5*QRd^2*LR^2*LRd + 1/10*nf^5*T^5*h^10*QL^5*QRd^2*
      LL*LLd*LR + 1/60*nf^5*T^5*h^10*QL^5*QRd^2*LL^2*LRd - 17/60*nf^5*T^5*h^10
      *QL^5*QRd^5 - 5/36*nf^5*T^5*h^10*QL^5*QR*LR^3*LRd - 7/36*nf^5*T^5*h^10*
      QL^5*QR*LL^3*LLd - 11/36*nf^5*T^5*h^10*QL^5*QR*QRd^3*LR - 5/24*nf^5*T^5*
      h^10*QL^5*QR^2*QRd*LR^2 + 7/120*nf^5*T^5*h^10*QL^5*QR^2*QRd*LL^2 + 1/10*
      nf^5*T^5*h^10*QL^5*QLd*QRd*LL^2*LLd - 5/24*nf^5*T^5*h^10*QL^5*QLd^2*LR^2
      *LRd - 1/24*nf^5*T^5*h^10*QL^5*QLd^2*LL^2*LRd - 11/80*nf^5*T^5*h^10*QL^5
      *QLd^2*QRd^3 - 7/36*nf^5*T^5*h^10*QL^5*QLd^3*QR*LL - 1/16*nf^5*T^5*h^10*
      QL^5*QLd^4*QRd - 23/144*nf^5*T^5*h^10*QL^6*LLd*LR^3 + 1/9*nf^5*T^5*h^10*
      QL^6*LL*LR^2*LRd + 17/72*nf^5*T^5*h^10*QL^6*LL^2*LLd*LR - 1/8*nf^5*T^5*
      h^10*QL^6*LL^3*LRd - 5/24*nf^5*T^5*h^10*QL^6*QRd^3*LL - 13/72*nf^5*T^5*
      h^10*QL^6*QLd*QRd^2*LR + 9/40*nf^5*T^5*h^10*QL^6*QLd*QR*LL^2 - 1/18*nf^5
      *T^5*h^10*QL^6*QLd^2*QRd*LL - 25/144*nf^5*T^5*h^10*QL^6*QLd^3*LR - 13/80
      *nf^5*T^5*h^10*QL^7*QRd*LR^2 - 1/8*nf^5*T^5*h^10*QL^7*QRd*LL^2 - 11/60*
      nf^5*T^5*h^10*QL^7*QLd*LL*LR + 1/12*nf^5*T^5*h^10*W*LR^4*LRd^4 + 1/8*
      nf^5*T^5*h^10*W*LLd^2*LR^4*LRd^2 - 1/4*nf^5*T^5*h^10*W*LLd^4*LR^4 + 1/3*
      nf^5*T^5*h^10*W*LL*LLd*LR^3*LRd^3 - 1/3*nf^5*T^5*h^10*W*LL*LLd^3*LR^3*
      LRd + 1/8*nf^5*T^5*h^10*W*LL^2*LR^2*LRd^4 - 1/2*nf^5*T^5*h^10*W*LL^2*
      LLd^2*LR^2*LRd^2 + 1/8*nf^5*T^5*h^10*W*LL^2*LLd^4*LR^2 - 1/3*nf^5*T^5*
      h^10*W*LL^3*LLd*LR*LRd^3 + 1/3*nf^5*T^5*h^10*W*LL^3*LLd^3*LR*LRd - 1/4*
      nf^5*T^5*h^10*W*LL^4*LRd^4 + 1/8*nf^5*T^5*h^10*W*LL^4*LLd^2*LRd^2 + 1/12
      *nf^5*T^5*h^10*W*LL^4*LLd^4 + 1/18*nf^5*T^5*h^10*W*QRd^3*LR^2*LRd^3 + 5/
      12*nf^5*T^5*h^10*W*QRd^3*LLd^2*LR^2*LRd - 1/6*nf^5*T^5*h^10*W*QRd^3*LL*
      LLd*LR*LRd^2 + 7/36*nf^5*T^5*h^10*W*QRd^3*LL^2*LRd^3 + 1/9*nf^5*T^5*h^10
      *W*QRd^6*LRd^2 + 13/72*nf^5*T^5*h^10*W*QRd^6*LLd^2 + 1/3*nf^5*T^5*h^10*W
      *QR*QRd*LR^3*LRd^3 - 1/6*nf^5*T^5*h^10*W*QR*QRd*LLd^2*LR^3*LRd - 1/6*
      nf^5*T^5*h^10*W*QR*QRd*LL*LLd^3*LR^2 - 1/6*nf^5*T^5*h^10*W*QR*QRd*LL^2*
      LR*LRd^3 - 1/6*nf^5*T^5*h^10*W*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^5*T^5*h^10
      *W*QR*QRd*LL^3*LLd^3 + 1/4*nf^5*T^5*h^10*W*QR*QRd^4*LR*LRd^2 + 3/8*nf^5*
      T^5*h^10*W*QR*QRd^4*LLd^2*LR + 1/2*nf^5*T^5*h^10*W*QR*QRd^4*LL*LLd*LRd
       - 1/2*nf^5*T^5*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 1/2*nf^5*T^5*h^10*W*QR^2*
      QRd^2*LL^2*LLd^2 + 5/12*nf^5*T^5*h^10*W*QR^2*QRd^5*LRd + 1/18*nf^5*T^5*
      h^10*W*QR^3*LR^3*LRd^2 + 7/36*nf^5*T^5*h^10*W*QR^3*LLd^2*LR^3 - 1/6*nf^5
      *T^5*h^10*W*QR^3*LL*LLd*LR^2*LRd + 5/12*nf^5*T^5*h^10*W*QR^3*LL^2*LR*
      LRd^2 + 1/4*nf^5*T^5*h^10*W*QR^4*QRd*LR^2*LRd + 1/2*nf^5*T^5*h^10*W*QR^4
      *QRd*LL*LLd*LR + 3/8*nf^5*T^5*h^10*W*QR^4*QRd*LL^2*LRd + 1/12*nf^5*T^5*
      h^10*W*QR^4*QRd^4 + 5/12*nf^5*T^5*h^10*W*QR^5*QRd^2*LR + 1/9*nf^5*T^5*
      h^10*W*QR^6*LR^2 + 13/72*nf^5*T^5*h^10*W*QR^6*LL^2 + 1/4*nf^5*T^5*h^10*W
      *QLd*QRd^2*LLd*LR^2*LRd^2 - 1/6*nf^5*T^5*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 1/
      6*nf^5*T^5*h^10*W*QLd*QRd^2*LL*LR*LRd^3 + 1/4*nf^5*T^5*h^10*W*QLd*QRd^2*
      LL^2*LLd^3 + 2/3*nf^5*T^5*h^10*W*QLd*QRd^5*LLd*LRd + 1/6*nf^5*T^5*h^10*W
      *QLd*QR*LLd*LR^3*LRd^2 - 1/3*nf^5*T^5*h^10*W*QLd*QR*LLd^3*LR^3 + 1/6*
      nf^5*T^5*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 1/6*nf^5*T^5*h^10*W*QLd*QR*LL^2*
      LLd^3*LR - 1/3*nf^5*T^5*h^10*W*QLd*QR*LL^3*LRd^3 + 1/6*nf^5*T^5*h^10*W*
      QLd*QR*LL^3*LLd^2*LRd + 19/24*nf^5*T^5*h^10*W*QLd*QR^2*QRd^4*LLd + 3/8*
      nf^5*T^5*h^10*W*QLd*QR^4*LLd*LR^2 + 1/2*nf^5*T^5*h^10*W*QLd*QR^4*LL*LR*
      LRd + 1/4*nf^5*T^5*h^10*W*QLd*QR^4*LL^2*LLd + 2/3*nf^5*T^5*h^10*W*QLd*
      QR^5*QRd*LL + 1/4*nf^5*T^5*h^10*W*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^5*T^5*
      h^10*W*QLd^2*QRd*LL*LLd^3*LR - 1/6*nf^5*T^5*h^10*W*QLd^2*QRd*LL^2*LRd^3
       + 1/4*nf^5*T^5*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 1/8*nf^5*T^5*h^10*W*
      QLd^2*QRd^4*LRd^2 - 5/12*nf^5*T^5*h^10*W*QLd^2*QRd^4*LLd^2 + 1/4*nf^5*
      T^5*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - 1/2*nf^5*T^5*h^10*W*QLd^2*QR^2*
      LLd^2*LR^2 - 1/2*nf^5*T^5*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 3/4*nf^5*T^5*
      h^10*W*QLd^2*QR^2*QRd^3*LRd + 1/8*nf^5*T^5*h^10*W*QLd^2*QR^4*QRd^2 + 5/8
      *nf^5*T^5*h^10*W*QLd^2*QR^5*LR + 7/36*nf^5*T^5*h^10*W*QLd^3*LLd^3*LR^2
       - 1/6*nf^5*T^5*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 5/12*nf^5*T^5*h^10*W*
      QLd^3*LL^2*LLd*LRd^2 + 1/18*nf^5*T^5*h^10*W*QLd^3*LL^2*LLd^3 - 1/3*nf^5*
      T^5*h^10*W*QLd^3*QRd^3*LLd*LRd - 1/6*nf^5*T^5*h^10*W*QLd^3*QR^2*QRd^2*
      LLd - 5/12*nf^5*T^5*h^10*W*QLd^4*QRd^2*LRd^2 + 1/8*nf^5*T^5*h^10*W*QLd^4
      *QRd^2*LLd^2 + 1/4*nf^5*T^5*h^10*W*QLd^4*QR*LR*LRd^2 + 3/8*nf^5*T^5*h^10
      *W*QLd^4*QR*LLd^2*LR + 1/2*nf^5*T^5*h^10*W*QLd^4*QR*LL*LLd*LRd + 1/12*
      nf^5*T^5*h^10*W*QLd^4*QR^2*QRd*LRd - 1/4*nf^5*T^5*h^10*W*QLd^4*QR^4 + 2/
      3*nf^5*T^5*h^10*W*QLd^5*QRd*LLd*LRd + 5/8*nf^5*T^5*h^10*W*QLd^5*QR^2*LLd
       + 13/72*nf^5*T^5*h^10*W*QLd^6*LRd^2 + 1/9*nf^5*T^5*h^10*W*QLd^6*LLd^2
       + 1/6*nf^5*T^5*h^10*W*QL*QRd*LLd*LR^3*LRd^2 - 1/3*nf^5*T^5*h^10*W*QL*
      QRd*LLd^3*LR^3 + 1/6*nf^5*T^5*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^5
      *h^10*W*QL*QRd*LL^2*LLd^3*LR - 1/3*nf^5*T^5*h^10*W*QL*QRd*LL^3*LRd^3 + 1/
      6*nf^5*T^5*h^10*W*QL*QRd*LL^3*LLd^2*LRd + 1/2*nf^5*T^5*h^10*W*QL*QRd^4*
      LLd*LR*LRd + 3/8*nf^5*T^5*h^10*W*QL*QRd^4*LL*LRd^2 + 1/4*nf^5*T^5*h^10*W
      *QL*QRd^4*LL*LLd^2 + 2/3*nf^5*T^5*h^10*W*QL*QR*QRd^5*LLd + 1/6*nf^5*T^5*
      h^10*W*QL*QR^2*LLd*LR^3*LRd + 1/4*nf^5*T^5*h^10*W*QL*QR^2*LL*LR^2*LRd^2
       - 1/6*nf^5*T^5*h^10*W*QL*QR^2*LL^3*LRd^2 + 1/4*nf^5*T^5*h^10*W*QL*QR^2*
      LL^3*LLd^2 + 19/24*nf^5*T^5*h^10*W*QL*QR^4*QRd^2*LL + 2/3*nf^5*T^5*h^10*
      W*QL*QR^5*LL*LR + 1/3*nf^5*T^5*h^10*W*QL*QLd*LR^3*LRd^3 - 1/6*nf^5*T^5*
      h^10*W*QL*QLd*LLd^2*LR^3*LRd - 1/6*nf^5*T^5*h^10*W*QL*QLd*LL*LLd^3*LR^2
       - 1/6*nf^5*T^5*h^10*W*QL*QLd*LL^2*LR*LRd^3 - 1/6*nf^5*T^5*h^10*W*QL*QLd
      *LL^3*LLd*LRd^2 + 1/3*nf^5*T^5*h^10*W*QL*QLd*LL^3*LLd^3 + 1/2*nf^5*T^5*
      h^10*W*QL*QLd*QR*QRd^4*LRd + 1/3*nf^5*T^5*h^10*W*QL*QLd*QR^3*QRd^3 + 1/2
      *nf^5*T^5*h^10*W*QL*QLd*QR^4*QRd*LR + 1/4*nf^5*T^5*h^10*W*QL*QLd^2*QRd^2
      *LL*LLd^2 - 1/6*nf^5*T^5*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 1/12*nf^5*T^5*
      h^10*W*QL*QLd^2*QR^4*LL - 1/6*nf^5*T^5*h^10*W*QL*QLd^3*QR*QRd^2*LRd - 1/
      3*nf^5*T^5*h^10*W*QL*QLd^3*QR^3*QRd + 1/2*nf^5*T^5*h^10*W*QL*QLd^4*LLd*
      LR*LRd + 3/8*nf^5*T^5*h^10*W*QL*QLd^4*LL*LRd^2 + 1/4*nf^5*T^5*h^10*W*QL*
      QLd^4*LL*LLd^2 + 1/2*nf^5*T^5*h^10*W*QL*QLd^4*QR*QRd*LLd + 2/3*nf^5*T^5*
      h^10*W*QL*QLd^5*QR*LRd - 1/2*nf^5*T^5*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 1/2
      *nf^5*T^5*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 5/8*nf^5*T^5*h^10*W*QL^2*QRd^5*
      LRd + 1/4*nf^5*T^5*h^10*W*QL^2*QR*LR^3*LRd^2 - 1/6*nf^5*T^5*h^10*W*QL^2*
      QR*LLd^2*LR^3 + 1/4*nf^5*T^5*h^10*W*QL^2*QR*LL^2*LLd^2*LR + 1/6*nf^5*T^5
      *h^10*W*QL^2*QR*LL^3*LLd*LRd + 1/4*nf^5*T^5*h^10*W*QL^2*QR^2*QRd*LR^2*
      LRd + 1/8*nf^5*T^5*h^10*W*QL^2*QR^2*QRd^4 + 3/4*nf^5*T^5*h^10*W*QL^2*
      QR^3*QRd^2*LR + 1/8*nf^5*T^5*h^10*W*QL^2*QR^4*LR^2 - 5/12*nf^5*T^5*h^10*
      W*QL^2*QR^4*LL^2 + 1/12*nf^5*T^5*h^10*W*QL^2*QLd*QRd^4*LLd + 1/4*nf^5*
      T^5*h^10*W*QL^2*QLd*QR^2*LL^2*LLd - 1/6*nf^5*T^5*h^10*W*QL^2*QLd*QR^3*
      QRd*LL - 1/2*nf^5*T^5*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 1/2*nf^5*T^5*h^10*W
      *QL^2*QLd^2*LL^2*LLd^2 - 1/6*nf^5*T^5*h^10*W*QL^2*QLd^2*QRd^3*LRd - 1/2*
      nf^5*T^5*h^10*W*QL^2*QLd^2*QR^2*QRd^2 - 1/6*nf^5*T^5*h^10*W*QL^2*QLd^2*
      QR^3*LR + 3/4*nf^5*T^5*h^10*W*QL^2*QLd^3*QRd^2*LLd + 19/24*nf^5*T^5*h^10
      *W*QL^2*QLd^4*QRd*LRd + 1/8*nf^5*T^5*h^10*W*QL^2*QLd^4*QR^2 + 5/12*nf^5*
      T^5*h^10*W*QL^2*QLd^5*LLd + 5/12*nf^5*T^5*h^10*W*QL^3*LL*LLd^2*LR^2 - 1/
      6*nf^5*T^5*h^10*W*QL^3*LL^2*LLd*LR*LRd + 7/36*nf^5*T^5*h^10*W*QL^3*LL^3*
      LRd^2 + 1/18*nf^5*T^5*h^10*W*QL^3*LL^3*LLd^2 - 1/6*nf^5*T^5*h^10*W*QL^3*
      QR^2*QRd^2*LL - 1/3*nf^5*T^5*h^10*W*QL^3*QR^3*LL*LR - 1/3*nf^5*T^5*h^10*
      W*QL^3*QLd*QR*QRd^3 - 1/6*nf^5*T^5*h^10*W*QL^3*QLd*QR^2*QRd*LR + 3/4*
      nf^5*T^5*h^10*W*QL^3*QLd^2*QR^2*LL + 1/3*nf^5*T^5*h^10*W*QL^3*QLd^3*QR*
      QRd + 1/4*nf^5*T^5*h^10*W*QL^4*QRd*LR^2*LRd + 1/2*nf^5*T^5*h^10*W*QL^4*
      QRd*LL*LLd*LR + 3/8*nf^5*T^5*h^10*W*QL^4*QRd*LL^2*LRd - 1/4*nf^5*T^5*
      h^10*W*QL^4*QRd^4 + 1/12*nf^5*T^5*h^10*W*QL^4*QR*QRd^2*LR - 5/12*nf^5*
      T^5*h^10*W*QL^4*QR^2*LR^2 + 1/8*nf^5*T^5*h^10*W*QL^4*QR^2*LL^2 + 3/8*
      nf^5*T^5*h^10*W*QL^4*QLd*LLd*LR^2 + 1/2*nf^5*T^5*h^10*W*QL^4*QLd*LL*LR*
      LRd + 1/4*nf^5*T^5*h^10*W*QL^4*QLd*LL^2*LLd + 1/2*nf^5*T^5*h^10*W*QL^4*
      QLd*QR*QRd*LL + 1/8*nf^5*T^5*h^10*W*QL^4*QLd^2*QRd^2 + 19/24*nf^5*T^5*
      h^10*W*QL^4*QLd^2*QR*LR + 1/12*nf^5*T^5*h^10*W*QL^4*QLd^4 + 5/8*nf^5*T^5
      *h^10*W*QL^5*QRd^2*LL + 2/3*nf^5*T^5*h^10*W*QL^5*QR*LL*LR + 2/3*nf^5*T^5
      *h^10*W*QL^5*QLd*QRd*LR + 5/12*nf^5*T^5*h^10*W*QL^5*QLd^2*LL + 13/72*
      nf^5*T^5*h^10*W*QL^6*LR^2 + 1/9*nf^5*T^5*h^10*W*QL^6*LL^2 - 1/3*nf^5*T^5
      *h^10*W^2*LLd*LR^3*LRd^2 - 5/6*nf^5*T^5*h^10*W^2*LLd^3*LR^3 - 1/3*nf^5*
      T^5*h^10*W^2*LL*LR^2*LRd^3 - nf^5*T^5*h^10*W^2*LL*LLd^2*LR^2*LRd - nf^5*
      T^5*h^10*W^2*LL^2*LLd*LR*LRd^2 - 1/3*nf^5*T^5*h^10*W^2*LL^2*LLd^3*LR - 5/
      6*nf^5*T^5*h^10*W^2*LL^3*LRd^3 - 1/3*nf^5*T^5*h^10*W^2*LL^3*LLd^2*LRd +
      nf^5*T^5*h^10*W^2*QRd^3*LLd*LR*LRd + 5/6*nf^5*T^5*h^10*W^2*QRd^3*LL*
      LRd^2 + 2/3*nf^5*T^5*h^10*W^2*QRd^3*LL*LLd^2 - nf^5*T^5*h^10*W^2*QR*QRd*
      LLd*LR^2*LRd - nf^5*T^5*h^10*W^2*QR*QRd*LL*LR*LRd^2 - nf^5*T^5*h^10*W^2*
      QR*QRd*LL*LLd^2*LR - nf^5*T^5*h^10*W^2*QR*QRd*LL^2*LLd*LRd + 1/2*nf^5*
      T^5*h^10*W^2*QR*QRd^4*LLd + 5/6*nf^5*T^5*h^10*W^2*QR^3*LLd*LR^2 + nf^5*
      T^5*h^10*W^2*QR^3*LL*LR*LRd + 2/3*nf^5*T^5*h^10*W^2*QR^3*LL^2*LLd + 1/2*
      nf^5*T^5*h^10*W^2*QR^4*QRd*LL - nf^5*T^5*h^10*W^2*QLd*QRd^2*LLd^2*LR +
      nf^5*T^5*h^10*W^2*QLd*QRd^2*LL*LLd*LRd - 5/2*nf^5*T^5*h^10*W^2*QLd*QR*
      LLd^2*LR^2 - nf^5*T^5*h^10*W^2*QLd*QR*LL^2*LRd^2 + nf^5*T^5*h^10*W^2*QLd
      *QR*QRd^3*LRd + 5/4*nf^5*T^5*h^10*W^2*QLd*QR^4*LR + nf^5*T^5*h^10*W^2*
      QLd^2*QRd*LLd*LR*LRd - nf^5*T^5*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 2/3*nf^5*
      T^5*h^10*W^2*QLd^3*LR*LRd^2 + 5/6*nf^5*T^5*h^10*W^2*QLd^3*LLd^2*LR +
      nf^5*T^5*h^10*W^2*QLd^3*LL*LLd*LRd + nf^5*T^5*h^10*W^2*QLd^3*QR*QRd*LRd
       + 5/4*nf^5*T^5*h^10*W^2*QLd^4*QR*LLd - nf^5*T^5*h^10*W^2*QL*QRd*LLd^2*
      LR^2 - 5/2*nf^5*T^5*h^10*W^2*QL*QRd*LL^2*LRd^2 + 5/4*nf^5*T^5*h^10*W^2*
      QL*QRd^4*LRd + nf^5*T^5*h^10*W^2*QL*QR^2*LL*LLd*LR - nf^5*T^5*h^10*W^2*
      QL*QR^2*LL^2*LRd + nf^5*T^5*h^10*W^2*QL*QR^3*QRd*LR - nf^5*T^5*h^10*W^2*
      QL*QLd*LLd*LR^2*LRd - nf^5*T^5*h^10*W^2*QL*QLd*LL*LR*LRd^2 - nf^5*T^5*
      h^10*W^2*QL*QLd*LL*LLd^2*LR - nf^5*T^5*h^10*W^2*QL*QLd*LL^2*LLd*LRd +
      nf^5*T^5*h^10*W^2*QL*QLd*QRd^3*LLd + nf^5*T^5*h^10*W^2*QL*QLd*QR^3*LL +
      nf^5*T^5*h^10*W^2*QL*QLd^3*QRd*LLd + 1/2*nf^5*T^5*h^10*W^2*QL*QLd^4*LRd
       - nf^5*T^5*h^10*W^2*QL^2*QR*LLd*LR^2 + nf^5*T^5*h^10*W^2*QL^2*QR*LL*LR*
      LRd + 2/3*nf^5*T^5*h^10*W^2*QL^3*LR^2*LRd + nf^5*T^5*h^10*W^2*QL^3*LL*
      LLd*LR + 5/6*nf^5*T^5*h^10*W^2*QL^3*LL^2*LRd + nf^5*T^5*h^10*W^2*QL^3*QR
      *QRd*LR + nf^5*T^5*h^10*W^2*QL^3*QLd*QR*LL + 5/4*nf^5*T^5*h^10*W^2*QL^4*
      QRd*LL + 1/2*nf^5*T^5*h^10*W^2*QL^4*QLd*LR + 7/12*nf^5*T^5*h^10*u*p*LR^4
      *LRd^4 + 5/24*nf^5*T^5*h^10*u*p*LLd^2*LR^4*LRd^2 - 7/12*nf^5*T^5*h^10*u*
      p*LLd^4*LR^4 + 2/3*nf^5*T^5*h^10*u*p*LL*LLd*LR^3*LRd^3 - 2/3*nf^5*T^5*
      h^10*u*p*LL*LLd^3*LR^3*LRd + 5/24*nf^5*T^5*h^10*u*p*LL^2*LR^2*LRd^4 - 1/
      4*nf^5*T^5*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 5/24*nf^5*T^5*h^10*u*p*LL^2*
      LLd^4*LR^2 - 2/3*nf^5*T^5*h^10*u*p*LL^3*LLd*LR*LRd^3 + 2/3*nf^5*T^5*h^10
      *u*p*LL^3*LLd^3*LR*LRd - 7/12*nf^5*T^5*h^10*u*p*LL^4*LRd^4 + 5/24*nf^5*
      T^5*h^10*u*p*LL^4*LLd^2*LRd^2 + 7/12*nf^5*T^5*h^10*u*p*LL^4*LLd^4 + 1/8*
      nf^5*T^5*h^10*u*p*QRd^3*LR^2*LRd^3 + 11/24*nf^5*T^5*h^10*u*p*QRd^3*LLd^2
      *LR^2*LRd - 1/3*nf^5*T^5*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 + 1/3*nf^5*T^5*
      h^10*u*p*QRd^3*LL^2*LRd^3 - 1/24*nf^5*T^5*h^10*u*p*QRd^3*LL^2*LLd^2*LRd
       + 7/12*nf^5*T^5*h^10*u*p*QRd^6*LRd^2 + 29/48*nf^5*T^5*h^10*u*p*QRd^6*
      LLd^2 + 2/3*nf^5*T^5*h^10*u*p*QR*QRd*LR^3*LRd^3 - 1/3*nf^5*T^5*h^10*u*p*
      QR*QRd*LLd^2*LR^3*LRd - 1/3*nf^5*T^5*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - 1/3
      *nf^5*T^5*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 - 1/3*nf^5*T^5*h^10*u*p*QR*QRd*
      LL^3*LLd*LRd^2 + 2/3*nf^5*T^5*h^10*u*p*QR*QRd*LL^3*LLd^3 + 21/16*nf^5*
      T^5*h^10*u*p*QR*QRd^4*LR*LRd^2 + 31/16*nf^5*T^5*h^10*u*p*QR*QRd^4*LLd^2*
      LR + 9/4*nf^5*T^5*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 1/4*nf^5*T^5*h^10*u*p*
      QR^2*QRd^2*LR^2*LRd^2 - 1/4*nf^5*T^5*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 1/
      4*nf^5*T^5*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 1/4*nf^5*T^5*h^10*u*p*QR^2*
      QRd^2*LL^2*LLd^2 + 71/48*nf^5*T^5*h^10*u*p*QR^2*QRd^5*LRd + 1/8*nf^5*T^5
      *h^10*u*p*QR^3*LR^3*LRd^2 + 1/3*nf^5*T^5*h^10*u*p*QR^3*LLd^2*LR^3 - 1/3*
      nf^5*T^5*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 11/24*nf^5*T^5*h^10*u*p*QR^3*
      LL^2*LR*LRd^2 - 1/24*nf^5*T^5*h^10*u*p*QR^3*LL^2*LLd^2*LR + 21/16*nf^5*
      T^5*h^10*u*p*QR^4*QRd*LR^2*LRd + 9/4*nf^5*T^5*h^10*u*p*QR^4*QRd*LL*LLd*
      LR + 31/16*nf^5*T^5*h^10*u*p*QR^4*QRd*LL^2*LRd + 7/12*nf^5*T^5*h^10*u*p*
      QR^4*QRd^4 + 71/48*nf^5*T^5*h^10*u*p*QR^5*QRd^2*LR + 7/12*nf^5*T^5*h^10*
      u*p*QR^6*LR^2 + 29/48*nf^5*T^5*h^10*u*p*QR^6*LL^2 + 1/8*nf^5*T^5*h^10*u*
      p*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/24*nf^5*T^5*h^10*u*p*QLd*QRd^2*LLd^3*LR^2
       + 1/3*nf^5*T^5*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 3/8*nf^5*T^5*h^10*u*p*
      QLd*QRd^2*LL^2*LLd*LRd^2 + 1/8*nf^5*T^5*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 +
      31/12*nf^5*T^5*h^10*u*p*QLd*QRd^5*LLd*LRd - nf^5*T^5*h^10*u*p*QLd*QR*
      LLd^3*LR^3 + 1/3*nf^5*T^5*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 - 2/3*nf^5*T^5*
      h^10*u*p*QLd*QR*LL^3*LRd^3 + 1/3*nf^5*T^5*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd
       + 115/48*nf^5*T^5*h^10*u*p*QLd*QR^2*QRd^4*LLd + 5/4*nf^5*T^5*h^10*u*p*
      QLd*QR^4*LLd*LR^2 + 9/4*nf^5*T^5*h^10*u*p*QLd*QR^4*LL*LR*LRd + 19/16*
      nf^5*T^5*h^10*u*p*QLd*QR^4*LL^2*LLd + 31/12*nf^5*T^5*h^10*u*p*QLd*QR^5*
      QRd*LL + 1/8*nf^5*T^5*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 + 3/8*nf^5*T^5*h^10*
      u*p*QLd^2*QRd*LLd^2*LR^2*LRd + 1/3*nf^5*T^5*h^10*u*p*QLd^2*QRd*LL*LLd^3*
      LR - 1/24*nf^5*T^5*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 1/8*nf^5*T^5*h^10*u*p
      *QLd^2*QRd*LL^2*LLd^2*LRd + 23/48*nf^5*T^5*h^10*u*p*QLd^2*QRd^4*LRd^2 +
      5/12*nf^5*T^5*h^10*u*p*QLd^2*QRd^4*LLd^2 + 1/8*nf^5*T^5*h^10*u*p*QLd^2*
      QR*QRd^2*LR*LRd^2 + 1/8*nf^5*T^5*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR - 1/2*
      nf^5*T^5*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - nf^5*T^5*h^10*u*p*QLd^2*QR^2*
      LLd^2*LR^2 - 1/4*nf^5*T^5*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 - 1/2*nf^5*T^5*
      h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 3/8*nf^5*T^5*h^10*u*p*QLd^2*QR^2*QRd^3*
      LRd + 5/24*nf^5*T^5*h^10*u*p*QLd^2*QR^4*QRd^2 + 7/4*nf^5*T^5*h^10*u*p*
      QLd^2*QR^5*LR - 1/24*nf^5*T^5*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 + 1/3*nf^5*
      T^5*h^10*u*p*QLd^3*LLd^3*LR^2 - 1/3*nf^5*T^5*h^10*u*p*QLd^3*LL*LLd^2*LR*
      LRd + 11/24*nf^5*T^5*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 + 1/8*nf^5*T^5*h^10*u
      *p*QLd^3*LL^2*LLd^3 - 2/3*nf^5*T^5*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 5/24*
      nf^5*T^5*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 5/12*nf^5*T^5*h^10*u*p*QLd^4*
      QRd^2*LRd^2 + 23/48*nf^5*T^5*h^10*u*p*QLd^4*QRd^2*LLd^2 + 19/16*nf^5*T^5
      *h^10*u*p*QLd^4*QR*LR*LRd^2 + 5/4*nf^5*T^5*h^10*u*p*QLd^4*QR*LLd^2*LR +
      9/4*nf^5*T^5*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 65/48*nf^5*T^5*h^10*u*p*
      QLd^4*QR^2*QRd*LRd - 7/12*nf^5*T^5*h^10*u*p*QLd^4*QR^4 + 31/12*nf^5*T^5*
      h^10*u*p*QLd^5*QRd*LLd*LRd + 7/4*nf^5*T^5*h^10*u*p*QLd^5*QR^2*LLd + 29/
      48*nf^5*T^5*h^10*u*p*QLd^6*LRd^2 + 7/12*nf^5*T^5*h^10*u*p*QLd^6*LLd^2 +
      1/3*nf^5*T^5*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^5*T^5*h^10*u*p*QL*
      QRd*LLd^3*LR^3 + 1/3*nf^5*T^5*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - nf^5*T^5*
      h^10*u*p*QL*QRd*LL^3*LRd^3 + 9/4*nf^5*T^5*h^10*u*p*QL*QRd^4*LLd*LR*LRd
       + 5/4*nf^5*T^5*h^10*u*p*QL*QRd^4*LL*LRd^2 + 19/16*nf^5*T^5*h^10*u*p*QL*
      QRd^4*LL*LLd^2 + 31/12*nf^5*T^5*h^10*u*p*QL*QR*QRd^5*LLd + 1/3*nf^5*T^5*
      h^10*u*p*QL*QR^2*LLd*LR^3*LRd + 1/8*nf^5*T^5*h^10*u*p*QL*QR^2*LL*LR^2*
      LRd^2 + 3/8*nf^5*T^5*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 - 1/24*nf^5*T^5*h^10
      *u*p*QL*QR^2*LL^3*LRd^2 + 1/8*nf^5*T^5*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 115/
      48*nf^5*T^5*h^10*u*p*QL*QR^4*QRd^2*LL + 31/12*nf^5*T^5*h^10*u*p*QL*QR^5*
      LL*LR + 2/3*nf^5*T^5*h^10*u*p*QL*QLd*LR^3*LRd^3 - 1/3*nf^5*T^5*h^10*u*p*
      QL*QLd*LLd^2*LR^3*LRd - 1/3*nf^5*T^5*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 - 1/3
      *nf^5*T^5*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 - 1/3*nf^5*T^5*h^10*u*p*QL*QLd*
      LL^3*LLd*LRd^2 + 2/3*nf^5*T^5*h^10*u*p*QL*QLd*LL^3*LLd^3 + 9/4*nf^5*T^5*
      h^10*u*p*QL*QLd*QR*QRd^4*LRd + 2/3*nf^5*T^5*h^10*u*p*QL*QLd*QR^3*QRd^3
       + 9/4*nf^5*T^5*h^10*u*p*QL*QLd*QR^4*QRd*LR + 1/8*nf^5*T^5*h^10*u*p*QL*
      QLd^2*QRd^2*LL*LRd^2 + 1/8*nf^5*T^5*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 - 1/
      3*nf^5*T^5*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 65/48*nf^5*T^5*h^10*u*p*QL*
      QLd^2*QR^4*LL - 1/3*nf^5*T^5*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 2/3*nf^5*
      T^5*h^10*u*p*QL*QLd^3*QR^3*QRd + 9/4*nf^5*T^5*h^10*u*p*QL*QLd^4*LLd*LR*
      LRd + 31/16*nf^5*T^5*h^10*u*p*QL*QLd^4*LL*LRd^2 + 21/16*nf^5*T^5*h^10*u*
      p*QL*QLd^4*LL*LLd^2 + 9/4*nf^5*T^5*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 31/12*
      nf^5*T^5*h^10*u*p*QL*QLd^5*QR*LRd - 1/2*nf^5*T^5*h^10*u*p*QL^2*QRd^2*
      LR^2*LRd^2 - 1/4*nf^5*T^5*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - nf^5*T^5*h^10
      *u*p*QL^2*QRd^2*LL^2*LRd^2 - 1/2*nf^5*T^5*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2
       + 7/4*nf^5*T^5*h^10*u*p*QL^2*QRd^5*LRd + 1/8*nf^5*T^5*h^10*u*p*QL^2*QR*
      LR^3*LRd^2 - 1/24*nf^5*T^5*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 3/8*nf^5*T^5*
      h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 + 1/8*nf^5*T^5*h^10*u*p*QL^2*QR*LL^2*
      LLd^2*LR + 1/3*nf^5*T^5*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 1/8*nf^5*T^5*
      h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 1/8*nf^5*T^5*h^10*u*p*QL^2*QR^2*QRd*
      LL^2*LRd + 5/24*nf^5*T^5*h^10*u*p*QL^2*QR^2*QRd^4 + 3/8*nf^5*T^5*h^10*u*
      p*QL^2*QR^3*QRd^2*LR + 23/48*nf^5*T^5*h^10*u*p*QL^2*QR^4*LR^2 + 5/12*
      nf^5*T^5*h^10*u*p*QL^2*QR^4*LL^2 + 65/48*nf^5*T^5*h^10*u*p*QL^2*QLd*
      QRd^4*LLd + 1/8*nf^5*T^5*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 1/8*nf^5*T^5*
      h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd - 1/3*nf^5*T^5*h^10*u*p*QL^2*QLd*QR^3*
      QRd*LL - 1/4*nf^5*T^5*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 1/4*nf^5*T^5*h^10
      *u*p*QL^2*QLd^2*LLd^2*LR^2 - 1/4*nf^5*T^5*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2
       - 1/4*nf^5*T^5*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 5/24*nf^5*T^5*h^10*u*p*
      QL^2*QLd^2*QRd^3*LRd - 1/4*nf^5*T^5*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 5/
      24*nf^5*T^5*h^10*u*p*QL^2*QLd^2*QR^3*LR + 3/8*nf^5*T^5*h^10*u*p*QL^2*
      QLd^3*QRd^2*LLd + 115/48*nf^5*T^5*h^10*u*p*QL^2*QLd^4*QRd*LRd + 5/24*
      nf^5*T^5*h^10*u*p*QL^2*QLd^4*QR^2 + 71/48*nf^5*T^5*h^10*u*p*QL^2*QLd^5*
      LLd - 1/24*nf^5*T^5*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 11/24*nf^5*T^5*h^10*u*
      p*QL^3*LL*LLd^2*LR^2 - 1/3*nf^5*T^5*h^10*u*p*QL^3*LL^2*LLd*LR*LRd + 1/3*
      nf^5*T^5*h^10*u*p*QL^3*LL^3*LRd^2 + 1/8*nf^5*T^5*h^10*u*p*QL^3*LL^3*
      LLd^2 + 5/24*nf^5*T^5*h^10*u*p*QL^3*QR^2*QRd^2*LL - 2/3*nf^5*T^5*h^10*u*
      p*QL^3*QR^3*LL*LR - 2/3*nf^5*T^5*h^10*u*p*QL^3*QLd*QR*QRd^3 - 1/3*nf^5*
      T^5*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 3/8*nf^5*T^5*h^10*u*p*QL^3*QLd^2*
      QR^2*LL + 2/3*nf^5*T^5*h^10*u*p*QL^3*QLd^3*QR*QRd + 19/16*nf^5*T^5*h^10*
      u*p*QL^4*QRd*LR^2*LRd + 9/4*nf^5*T^5*h^10*u*p*QL^4*QRd*LL*LLd*LR + 5/4*
      nf^5*T^5*h^10*u*p*QL^4*QRd*LL^2*LRd - 7/12*nf^5*T^5*h^10*u*p*QL^4*QRd^4
       + 65/48*nf^5*T^5*h^10*u*p*QL^4*QR*QRd^2*LR + 5/12*nf^5*T^5*h^10*u*p*
      QL^4*QR^2*LR^2 + 23/48*nf^5*T^5*h^10*u*p*QL^4*QR^2*LL^2 + 31/16*nf^5*T^5
      *h^10*u*p*QL^4*QLd*LLd*LR^2 + 9/4*nf^5*T^5*h^10*u*p*QL^4*QLd*LL*LR*LRd
       + 21/16*nf^5*T^5*h^10*u*p*QL^4*QLd*LL^2*LLd + 9/4*nf^5*T^5*h^10*u*p*
      QL^4*QLd*QR*QRd*LL + 5/24*nf^5*T^5*h^10*u*p*QL^4*QLd^2*QRd^2 + 115/48*
      nf^5*T^5*h^10*u*p*QL^4*QLd^2*QR*LR + 7/12*nf^5*T^5*h^10*u*p*QL^4*QLd^4
       + 7/4*nf^5*T^5*h^10*u*p*QL^5*QRd^2*LL + 31/12*nf^5*T^5*h^10*u*p*QL^5*QR
      *LL*LR + 31/12*nf^5*T^5*h^10*u*p*QL^5*QLd*QRd*LR + 71/48*nf^5*T^5*h^10*u
      *p*QL^5*QLd^2*LL + 29/48*nf^5*T^5*h^10*u*p*QL^6*LR^2 + 7/12*nf^5*T^5*
      h^10*u*p*QL^6*LL^2 - 61/6*nf^5*T^5*h^10*u*p*W*LLd*LR^3*LRd^2 - 49/6*nf^5
      *T^5*h^10*u*p*W*LLd^3*LR^3 - 61/6*nf^5*T^5*h^10*u*p*W*LL*LR^2*LRd^3 - 33/
      2*nf^5*T^5*h^10*u*p*W*LL*LLd^2*LR^2*LRd - 33/2*nf^5*T^5*h^10*u*p*W*LL^2*
      LLd*LR*LRd^2 - 61/6*nf^5*T^5*h^10*u*p*W*LL^2*LLd^3*LR - 49/6*nf^5*T^5*
      h^10*u*p*W*LL^3*LRd^3 - 61/6*nf^5*T^5*h^10*u*p*W*LL^3*LLd^2*LRd + 33/2*
      nf^5*T^5*h^10*u*p*W*QRd^3*LLd*LR*LRd + 49/6*nf^5*T^5*h^10*u*p*W*QRd^3*LL
      *LRd^2 + 19/3*nf^5*T^5*h^10*u*p*W*QRd^3*LL*LLd^2 - 33/2*nf^5*T^5*h^10*u*
      p*W*QR*QRd*LLd*LR^2*LRd - 33/2*nf^5*T^5*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 -
      33/2*nf^5*T^5*h^10*u*p*W*QR*QRd*LL*LLd^2*LR - 33/2*nf^5*T^5*h^10*u*p*W*
      QR*QRd*LL^2*LLd*LRd + 33/4*nf^5*T^5*h^10*u*p*W*QR*QRd^4*LLd + 49/6*nf^5*
      T^5*h^10*u*p*W*QR^3*LLd*LR^2 + 33/2*nf^5*T^5*h^10*u*p*W*QR^3*LL*LR*LRd
       + 19/3*nf^5*T^5*h^10*u*p*W*QR^3*LL^2*LLd + 33/4*nf^5*T^5*h^10*u*p*W*
      QR^4*QRd*LL - 5/2*nf^5*T^5*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 33/2*nf^5*T^5
      *h^10*u*p*W*QLd*QRd^2*LL*LLd*LRd - 14*nf^5*T^5*h^10*u*p*W*QLd*QR*LR^2*
      LRd^2 - 49/2*nf^5*T^5*h^10*u*p*W*QLd*QR*LLd^2*LR^2 - 33/2*nf^5*T^5*h^10*
      u*p*W*QLd*QR*LL^2*LRd^2 - 14*nf^5*T^5*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 33/
      2*nf^5*T^5*h^10*u*p*W*QLd*QR*QRd^3*LRd + 49/4*nf^5*T^5*h^10*u*p*W*QLd*
      QR^4*LR + 33/2*nf^5*T^5*h^10*u*p*W*QLd^2*QRd*LLd*LR*LRd - 5/2*nf^5*T^5*
      h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 14*nf^5*T^5*h^10*u*p*W*QLd^2*QR*QRd^2*
      LLd + 19/3*nf^5*T^5*h^10*u*p*W*QLd^3*LR*LRd^2 + 49/6*nf^5*T^5*h^10*u*p*W
      *QLd^3*LLd^2*LR + 33/2*nf^5*T^5*h^10*u*p*W*QLd^3*LL*LLd*LRd + 33/2*nf^5*
      T^5*h^10*u*p*W*QLd^3*QR*QRd*LRd + 49/4*nf^5*T^5*h^10*u*p*W*QLd^4*QR*LLd
       - 14*nf^5*T^5*h^10*u*p*W*QL*QRd*LR^2*LRd^2 - 33/2*nf^5*T^5*h^10*u*p*W*
      QL*QRd*LLd^2*LR^2 - 49/2*nf^5*T^5*h^10*u*p*W*QL*QRd*LL^2*LRd^2 - 14*nf^5
      *T^5*h^10*u*p*W*QL*QRd*LL^2*LLd^2 + 49/4*nf^5*T^5*h^10*u*p*W*QL*QRd^4*
      LRd + 33/2*nf^5*T^5*h^10*u*p*W*QL*QR^2*LL*LLd*LR - 5/2*nf^5*T^5*h^10*u*p
      *W*QL*QR^2*LL^2*LRd + 33/2*nf^5*T^5*h^10*u*p*W*QL*QR^3*QRd*LR - 33/2*
      nf^5*T^5*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd - 33/2*nf^5*T^5*h^10*u*p*W*QL*
      QLd*LL*LR*LRd^2 - 33/2*nf^5*T^5*h^10*u*p*W*QL*QLd*LL*LLd^2*LR - 33/2*
      nf^5*T^5*h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 33/2*nf^5*T^5*h^10*u*p*W*QL*
      QLd*QRd^3*LLd + 33/2*nf^5*T^5*h^10*u*p*W*QL*QLd*QR^3*LL + 14*nf^5*T^5*
      h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 33/2*nf^5*T^5*h^10*u*p*W*QL*QLd^3*QRd*
      LLd + 33/4*nf^5*T^5*h^10*u*p*W*QL*QLd^4*LRd - 5/2*nf^5*T^5*h^10*u*p*W*
      QL^2*QR*LLd*LR^2 + 33/2*nf^5*T^5*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 14*nf^5*
      T^5*h^10*u*p*W*QL^2*QR^2*QRd*LL + 14*nf^5*T^5*h^10*u*p*W*QL^2*QLd*QR^2*
      LR + 19/3*nf^5*T^5*h^10*u*p*W*QL^3*LR^2*LRd + 33/2*nf^5*T^5*h^10*u*p*W*
      QL^3*LL*LLd*LR + 49/6*nf^5*T^5*h^10*u*p*W*QL^3*LL^2*LRd + 33/2*nf^5*T^5*
      h^10*u*p*W*QL^3*QR*QRd*LR + 33/2*nf^5*T^5*h^10*u*p*W*QL^3*QLd*QR*LL + 49/
      4*nf^5*T^5*h^10*u*p*W*QL^4*QRd*LL + 33/4*nf^5*T^5*h^10*u*p*W*QL^4*QLd*LR
       + 11/24*nf^5*T^5*h^10*u^2*LR^4*LRd^4 + 1/8*nf^5*T^5*h^10*u^2*LLd^2*LR^4
      *LRd^2 - 7/12*nf^5*T^5*h^10*u^2*LLd^4*LR^4 + 1/3*nf^5*T^5*h^10*u^2*LL*
      LLd*LR^3*LRd^3 - 4/3*nf^5*T^5*h^10*u^2*LL*LLd^3*LR^3*LRd + 1/8*nf^5*T^5*
      h^10*u^2*LL^2*LR^2*LRd^4 + 1/8*nf^5*T^5*h^10*u^2*LL^2*LLd^4*LR^2 - 4/3*
      nf^5*T^5*h^10*u^2*LL^3*LLd*LR*LRd^3 + 1/3*nf^5*T^5*h^10*u^2*LL^3*LLd^3*
      LR*LRd - 7/12*nf^5*T^5*h^10*u^2*LL^4*LRd^4 + 1/8*nf^5*T^5*h^10*u^2*LL^4*
      LLd^2*LRd^2 + 11/24*nf^5*T^5*h^10*u^2*LL^4*LLd^4 - 1/9*nf^5*T^5*h^10*u^2
      *QRd^3*LR^2*LRd^3 + 1/6*nf^5*T^5*h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 2/3*
      nf^5*T^5*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 1/36*nf^5*T^5*h^10*u^2*QRd^3*
      LL^2*LRd^3 - 1/2*nf^5*T^5*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 17/18*nf^5*T^5
      *h^10*u^2*QRd^6*LRd^2 + 73/72*nf^5*T^5*h^10*u^2*QRd^6*LLd^2 + 1/3*nf^5*
      T^5*h^10*u^2*QR*QRd*LR^3*LRd^3 - 2/3*nf^5*T^5*h^10*u^2*QR*QRd*LLd^2*LR^3
      *LRd - 2/3*nf^5*T^5*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 2/3*nf^5*T^5*h^10*
      u^2*QR*QRd*LL^2*LR*LRd^3 - 2/3*nf^5*T^5*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2
       + 1/3*nf^5*T^5*h^10*u^2*QR*QRd*LL^3*LLd^3 + 5/4*nf^5*T^5*h^10*u^2*QR*
      QRd^4*LR*LRd^2 + 7/4*nf^5*T^5*h^10*u^2*QR*QRd^4*LLd^2*LR + 5/2*nf^5*T^5*
      h^10*u^2*QR*QRd^4*LL*LLd*LRd + 17/12*nf^5*T^5*h^10*u^2*QR^2*QRd^5*LRd -
      1/9*nf^5*T^5*h^10*u^2*QR^3*LR^3*LRd^2 + 1/36*nf^5*T^5*h^10*u^2*QR^3*
      LLd^2*LR^3 - 2/3*nf^5*T^5*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 1/6*nf^5*T^5*
      h^10*u^2*QR^3*LL^2*LR*LRd^2 - 1/2*nf^5*T^5*h^10*u^2*QR^3*LL^2*LLd^2*LR
       + 5/4*nf^5*T^5*h^10*u^2*QR^4*QRd*LR^2*LRd + 5/2*nf^5*T^5*h^10*u^2*QR^4*
      QRd*LL*LLd*LR + 7/4*nf^5*T^5*h^10*u^2*QR^4*QRd*LL^2*LRd + 11/24*nf^5*T^5
      *h^10*u^2*QR^4*QRd^4 + 17/12*nf^5*T^5*h^10*u^2*QR^5*QRd^2*LR + 17/18*
      nf^5*T^5*h^10*u^2*QR^6*LR^2 + 73/72*nf^5*T^5*h^10*u^2*QR^6*LL^2 - 1/6*
      nf^5*T^5*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 2/3*nf^5*T^5*h^10*u^2*QLd*QRd^2
      *LL*LR*LRd^3 + 19/6*nf^5*T^5*h^10*u^2*QLd*QRd^5*LLd*LRd - 1/3*nf^5*T^5*
      h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 - 4/3*nf^5*T^5*h^10*u^2*QLd*QR*LLd^3*LR^3
       + 1/6*nf^5*T^5*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 1/3*nf^5*T^5*h^10*u^2*
      QLd*QR*LL^2*LLd^3*LR - 4/3*nf^5*T^5*h^10*u^2*QLd*QR*LL^3*LRd^3 + 1/6*
      nf^5*T^5*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 23/12*nf^5*T^5*h^10*u^2*QLd*
      QR^2*QRd^4*LLd + 11/8*nf^5*T^5*h^10*u^2*QLd*QR^4*LLd*LR^2 + 5/2*nf^5*T^5
      *h^10*u^2*QLd*QR^4*LL*LR*LRd + 5/4*nf^5*T^5*h^10*u^2*QLd*QR^4*LL^2*LLd
       + 19/6*nf^5*T^5*h^10*u^2*QLd*QR^5*QRd*LL + 2/3*nf^5*T^5*h^10*u^2*QLd^2*
      QRd*LL*LLd^3*LR - 1/6*nf^5*T^5*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 + 9/8*nf^5*
      T^5*h^10*u^2*QLd^2*QRd^4*LRd^2 + 17/24*nf^5*T^5*h^10*u^2*QLd^2*QRd^4*
      LLd^2 - 1/2*nf^5*T^5*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 1/8*nf^5*T^5*h^10*
      u^2*QLd^2*QR^4*QRd^2 + 13/8*nf^5*T^5*h^10*u^2*QLd^2*QR^5*LR - 1/2*nf^5*
      T^5*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 1/36*nf^5*T^5*h^10*u^2*QLd^3*LLd^3*
      LR^2 - 2/3*nf^5*T^5*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 1/6*nf^5*T^5*h^10*
      u^2*QLd^3*LL^2*LLd*LRd^2 - 1/9*nf^5*T^5*h^10*u^2*QLd^3*LL^2*LLd^3 - 1/3*
      nf^5*T^5*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/6*nf^5*T^5*h^10*u^2*QLd^3*QR^2
      *QRd^2*LLd + 17/24*nf^5*T^5*h^10*u^2*QLd^4*QRd^2*LRd^2 + 9/8*nf^5*T^5*
      h^10*u^2*QLd^4*QRd^2*LLd^2 + 5/4*nf^5*T^5*h^10*u^2*QLd^4*QR*LR*LRd^2 +
      11/8*nf^5*T^5*h^10*u^2*QLd^4*QR*LLd^2*LR + 5/2*nf^5*T^5*h^10*u^2*QLd^4*
      QR*LL*LLd*LRd + 7/12*nf^5*T^5*h^10*u^2*QLd^4*QR^2*QRd*LRd - 7/12*nf^5*
      T^5*h^10*u^2*QLd^4*QR^4 + 19/6*nf^5*T^5*h^10*u^2*QLd^5*QRd*LLd*LRd + 13/
      8*nf^5*T^5*h^10*u^2*QLd^5*QR^2*LLd + 73/72*nf^5*T^5*h^10*u^2*QLd^6*LRd^2
       + 17/18*nf^5*T^5*h^10*u^2*QLd^6*LLd^2 + 1/6*nf^5*T^5*h^10*u^2*QL*QRd*
      LLd*LR^3*LRd^2 - 4/3*nf^5*T^5*h^10*u^2*QL*QRd*LLd^3*LR^3 - 1/3*nf^5*T^5*
      h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 1/6*nf^5*T^5*h^10*u^2*QL*QRd*LL^2*LLd^3*
      LR - 4/3*nf^5*T^5*h^10*u^2*QL*QRd*LL^3*LRd^3 - 1/3*nf^5*T^5*h^10*u^2*QL*
      QRd*LL^3*LLd^2*LRd + 5/2*nf^5*T^5*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 11/8*
      nf^5*T^5*h^10*u^2*QL*QRd^4*LL*LRd^2 + 5/4*nf^5*T^5*h^10*u^2*QL*QRd^4*LL*
      LLd^2 + 19/6*nf^5*T^5*h^10*u^2*QL*QR*QRd^5*LLd + 2/3*nf^5*T^5*h^10*u^2*
      QL*QR^2*LLd*LR^3*LRd - 1/6*nf^5*T^5*h^10*u^2*QL*QR^2*LL^3*LRd^2 + 23/12*
      nf^5*T^5*h^10*u^2*QL*QR^4*QRd^2*LL + 19/6*nf^5*T^5*h^10*u^2*QL*QR^5*LL*
      LR + 1/3*nf^5*T^5*h^10*u^2*QL*QLd*LR^3*LRd^3 - 2/3*nf^5*T^5*h^10*u^2*QL*
      QLd*LLd^2*LR^3*LRd - 2/3*nf^5*T^5*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 2/3*
      nf^5*T^5*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 2/3*nf^5*T^5*h^10*u^2*QL*QLd*
      LL^3*LLd*LRd^2 + 1/3*nf^5*T^5*h^10*u^2*QL*QLd*LL^3*LLd^3 + 5/2*nf^5*T^5*
      h^10*u^2*QL*QLd*QR*QRd^4*LRd + 1/3*nf^5*T^5*h^10*u^2*QL*QLd*QR^3*QRd^3
       + 5/2*nf^5*T^5*h^10*u^2*QL*QLd*QR^4*QRd*LR - 1/6*nf^5*T^5*h^10*u^2*QL*
      QLd^2*QR*QRd^3*LLd + 7/12*nf^5*T^5*h^10*u^2*QL*QLd^2*QR^4*LL - 1/6*nf^5*
      T^5*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd - 4/3*nf^5*T^5*h^10*u^2*QL*QLd^3*QR^3
      *QRd + 5/2*nf^5*T^5*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 7/4*nf^5*T^5*h^10*u^2
      *QL*QLd^4*LL*LRd^2 + 5/4*nf^5*T^5*h^10*u^2*QL*QLd^4*LL*LLd^2 + 5/2*nf^5*
      T^5*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 19/6*nf^5*T^5*h^10*u^2*QL*QLd^5*QR*
      LRd - 1/2*nf^5*T^5*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 13/8*nf^5*T^5*h^10*
      u^2*QL^2*QRd^5*LRd - 1/6*nf^5*T^5*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 2/3*nf^5
      *T^5*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 1/8*nf^5*T^5*h^10*u^2*QL^2*QR^2*
      QRd^4 + 9/8*nf^5*T^5*h^10*u^2*QL^2*QR^4*LR^2 + 17/24*nf^5*T^5*h^10*u^2*
      QL^2*QR^4*LL^2 + 7/12*nf^5*T^5*h^10*u^2*QL^2*QLd*QRd^4*LLd - 1/6*nf^5*
      T^5*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 1/6*nf^5*T^5*h^10*u^2*QL^2*QLd^2*
      QRd^3*LRd - 1/6*nf^5*T^5*h^10*u^2*QL^2*QLd^2*QR^3*LR + 23/12*nf^5*T^5*
      h^10*u^2*QL^2*QLd^4*QRd*LRd + 1/8*nf^5*T^5*h^10*u^2*QL^2*QLd^4*QR^2 + 17/
      12*nf^5*T^5*h^10*u^2*QL^2*QLd^5*LLd - 1/2*nf^5*T^5*h^10*u^2*QL^3*LL*LR^2
      *LRd^2 + 1/6*nf^5*T^5*h^10*u^2*QL^3*LL*LLd^2*LR^2 - 2/3*nf^5*T^5*h^10*
      u^2*QL^3*LL^2*LLd*LR*LRd + 1/36*nf^5*T^5*h^10*u^2*QL^3*LL^3*LRd^2 - 1/9*
      nf^5*T^5*h^10*u^2*QL^3*LL^3*LLd^2 - 1/6*nf^5*T^5*h^10*u^2*QL^3*QR^2*
      QRd^2*LL - 1/3*nf^5*T^5*h^10*u^2*QL^3*QR^3*LL*LR - 4/3*nf^5*T^5*h^10*u^2
      *QL^3*QLd*QR*QRd^3 - 1/6*nf^5*T^5*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 1/3*
      nf^5*T^5*h^10*u^2*QL^3*QLd^3*QR*QRd + 5/4*nf^5*T^5*h^10*u^2*QL^4*QRd*
      LR^2*LRd + 5/2*nf^5*T^5*h^10*u^2*QL^4*QRd*LL*LLd*LR + 11/8*nf^5*T^5*h^10
      *u^2*QL^4*QRd*LL^2*LRd - 7/12*nf^5*T^5*h^10*u^2*QL^4*QRd^4 + 7/12*nf^5*
      T^5*h^10*u^2*QL^4*QR*QRd^2*LR + 17/24*nf^5*T^5*h^10*u^2*QL^4*QR^2*LR^2
       + 9/8*nf^5*T^5*h^10*u^2*QL^4*QR^2*LL^2 + 7/4*nf^5*T^5*h^10*u^2*QL^4*QLd
      *LLd*LR^2 + 5/2*nf^5*T^5*h^10*u^2*QL^4*QLd*LL*LR*LRd + 5/4*nf^5*T^5*h^10
      *u^2*QL^4*QLd*LL^2*LLd + 5/2*nf^5*T^5*h^10*u^2*QL^4*QLd*QR*QRd*LL + 1/8*
      nf^5*T^5*h^10*u^2*QL^4*QLd^2*QRd^2 + 23/12*nf^5*T^5*h^10*u^2*QL^4*QLd^2*
      QR*LR + 11/24*nf^5*T^5*h^10*u^2*QL^4*QLd^4 + 13/8*nf^5*T^5*h^10*u^2*QL^5
      *QRd^2*LL + 19/6*nf^5*T^5*h^10*u^2*QL^5*QR*LL*LR + 19/6*nf^5*T^5*h^10*
      u^2*QL^5*QLd*QRd*LR + 17/12*nf^5*T^5*h^10*u^2*QL^5*QLd^2*LL + 73/72*nf^5
      *T^5*h^10*u^2*QL^6*LR^2 + 17/18*nf^5*T^5*h^10*u^2*QL^6*LL^2 - nf^5*T^5*
      h^10*u^2*G*QRd^3*LL*LRd^2 - 5/6*nf^5*T^5*h^10*u^2*G*QRd^3*LL*LLd^2 - 5/2
      *nf^5*T^5*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd - 5/2*nf^5*T^5*h^10*u^2*G*QR*
      QRd*LL*LR*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*G*QR*QRd*LL*LLd^2*LR - 5/2*nf^5*
      T^5*h^10*u^2*G*QR*QRd*LL^2*LLd*LRd - nf^5*T^5*h^10*u^2*G*QR^3*LLd*LR^2
       - 5/6*nf^5*T^5*h^10*u^2*G*QR^3*LL^2*LLd - 5/2*nf^5*T^5*h^10*u^2*G*QLd*
      QRd^2*LR*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*G*QLd*QRd^2*LLd^2*LR - 5/2*nf^5*
      T^5*h^10*u^2*G*QLd*QR*LR^2*LRd^2 - 3*nf^5*T^5*h^10*u^2*G*QLd*QR*LLd^2*
      LR^2 - 5/2*nf^5*T^5*h^10*u^2*G*QLd*QR*LL^2*LRd^2 - 5/2*nf^5*T^5*h^10*u^2
      *G*QLd*QR*LL^2*LLd^2 - 5/3*nf^5*T^5*h^10*u^2*G*QLd*QR^3*QRd^2 - 5/2*nf^5
      *T^5*h^10*u^2*G*QLd^2*QRd*LL*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*G*QLd^2*QRd*
      LL*LLd^2 - 5/6*nf^5*T^5*h^10*u^2*G*QLd^3*LR*LRd^2 - nf^5*T^5*h^10*u^2*G*
      QLd^3*LLd^2*LR - nf^5*T^5*h^10*u^2*G*QLd^3*QR^3 - 5/2*nf^5*T^5*h^10*u^2*
      G*QL*QRd*LR^2*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*G*QL*QRd*LLd^2*LR^2 - 3*nf^5
      *T^5*h^10*u^2*G*QL*QRd*LL^2*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*G*QL*QRd*LL^2*
      LLd^2 - 5/2*nf^5*T^5*h^10*u^2*G*QL*QR^2*LR^2*LRd - 5/2*nf^5*T^5*h^10*u^2
      *G*QL*QR^2*LL^2*LRd - 5/3*nf^5*T^5*h^10*u^2*G*QL*QR^2*QRd^3 - 5/2*nf^5*
      T^5*h^10*u^2*G*QL*QLd*LLd*LR^2*LRd - 5/2*nf^5*T^5*h^10*u^2*G*QL*QLd*LL*
      LR*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*G*QL*QLd*LL*LLd^2*LR - 5/2*nf^5*T^5*
      h^10*u^2*G*QL*QLd*LL^2*LLd*LRd - 5/2*nf^5*T^5*h^10*u^2*G*QL*QLd^2*QR^2*
      QRd - 5/2*nf^5*T^5*h^10*u^2*G*QL^2*QR*LLd*LR^2 - 5/2*nf^5*T^5*h^10*u^2*G
      *QL^2*QR*LL^2*LLd - 5/2*nf^5*T^5*h^10*u^2*G*QL^2*QLd*QR*QRd^2 - 5/3*nf^5
      *T^5*h^10*u^2*G*QL^2*QLd^3*QR - 5/6*nf^5*T^5*h^10*u^2*G*QL^3*LR^2*LRd -
      nf^5*T^5*h^10*u^2*G*QL^3*LL^2*LRd - nf^5*T^5*h^10*u^2*G*QL^3*QRd^3 - 5/3
      *nf^5*T^5*h^10*u^2*G*QL^3*QLd^2*QRd - 28/3*nf^5*T^5*h^10*u^2*W*LLd*LR^3*
      LRd^2 - 19/3*nf^5*T^5*h^10*u^2*W*LLd^3*LR^3 - 28/3*nf^5*T^5*h^10*u^2*W*
      LL*LR^2*LRd^3 - 29/2*nf^5*T^5*h^10*u^2*W*LL*LLd^2*LR^2*LRd - 29/2*nf^5*
      T^5*h^10*u^2*W*LL^2*LLd*LR*LRd^2 - 28/3*nf^5*T^5*h^10*u^2*W*LL^2*LLd^3*
      LR - 19/3*nf^5*T^5*h^10*u^2*W*LL^3*LRd^3 - 28/3*nf^5*T^5*h^10*u^2*W*LL^3
      *LLd^2*LRd + 29/2*nf^5*T^5*h^10*u^2*W*QRd^3*LLd*LR*LRd + 19/3*nf^5*T^5*
      h^10*u^2*W*QRd^3*LL*LRd^2 + 31/6*nf^5*T^5*h^10*u^2*W*QRd^3*LL*LLd^2 - 29/
      2*nf^5*T^5*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd - 29/2*nf^5*T^5*h^10*u^2*W*QR*
      QRd*LL*LR*LRd^2 - 29/2*nf^5*T^5*h^10*u^2*W*QR*QRd*LL*LLd^2*LR - 29/2*
      nf^5*T^5*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 29/4*nf^5*T^5*h^10*u^2*W*QR*
      QRd^4*LLd + 19/3*nf^5*T^5*h^10*u^2*W*QR^3*LLd*LR^2 + 29/2*nf^5*T^5*h^10*
      u^2*W*QR^3*LL*LR*LRd + 31/6*nf^5*T^5*h^10*u^2*W*QR^3*LL^2*LLd + 29/4*
      nf^5*T^5*h^10*u^2*W*QR^4*QRd*LL - nf^5*T^5*h^10*u^2*W*QLd*QRd^2*LLd^2*LR
       + 29/2*nf^5*T^5*h^10*u^2*W*QLd*QRd^2*LL*LLd*LRd - 27/2*nf^5*T^5*h^10*
      u^2*W*QLd*QR*LR^2*LRd^2 - 19*nf^5*T^5*h^10*u^2*W*QLd*QR*LLd^2*LR^2 - 29/
      2*nf^5*T^5*h^10*u^2*W*QLd*QR*LL^2*LRd^2 - 27/2*nf^5*T^5*h^10*u^2*W*QLd*
      QR*LL^2*LLd^2 + 29/2*nf^5*T^5*h^10*u^2*W*QLd*QR*QRd^3*LRd + 19/2*nf^5*
      T^5*h^10*u^2*W*QLd*QR^4*LR + 29/2*nf^5*T^5*h^10*u^2*W*QLd^2*QRd*LLd*LR*
      LRd - nf^5*T^5*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 + 27/2*nf^5*T^5*h^10*u^2*W*
      QLd^2*QR*QRd^2*LLd + 31/6*nf^5*T^5*h^10*u^2*W*QLd^3*LR*LRd^2 + 19/3*nf^5
      *T^5*h^10*u^2*W*QLd^3*LLd^2*LR + 29/2*nf^5*T^5*h^10*u^2*W*QLd^3*LL*LLd*
      LRd + 29/2*nf^5*T^5*h^10*u^2*W*QLd^3*QR*QRd*LRd + 19/2*nf^5*T^5*h^10*u^2
      *W*QLd^4*QR*LLd - 27/2*nf^5*T^5*h^10*u^2*W*QL*QRd*LR^2*LRd^2 - 29/2*nf^5
      *T^5*h^10*u^2*W*QL*QRd*LLd^2*LR^2 - 19*nf^5*T^5*h^10*u^2*W*QL*QRd*LL^2*
      LRd^2 - 27/2*nf^5*T^5*h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 19/2*nf^5*T^5*h^10*
      u^2*W*QL*QRd^4*LRd + 29/2*nf^5*T^5*h^10*u^2*W*QL*QR^2*LL*LLd*LR - nf^5*
      T^5*h^10*u^2*W*QL*QR^2*LL^2*LRd + 29/2*nf^5*T^5*h^10*u^2*W*QL*QR^3*QRd*
      LR - 29/2*nf^5*T^5*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd - 29/2*nf^5*T^5*h^10*
      u^2*W*QL*QLd*LL*LR*LRd^2 - 29/2*nf^5*T^5*h^10*u^2*W*QL*QLd*LL*LLd^2*LR
       - 29/2*nf^5*T^5*h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 29/2*nf^5*T^5*h^10*u^2
      *W*QL*QLd*QRd^3*LLd + 29/2*nf^5*T^5*h^10*u^2*W*QL*QLd*QR^3*LL + 27/2*
      nf^5*T^5*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 29/2*nf^5*T^5*h^10*u^2*W*QL*
      QLd^3*QRd*LLd + 29/4*nf^5*T^5*h^10*u^2*W*QL*QLd^4*LRd - nf^5*T^5*h^10*
      u^2*W*QL^2*QR*LLd*LR^2 + 29/2*nf^5*T^5*h^10*u^2*W*QL^2*QR*LL*LR*LRd + 27/
      2*nf^5*T^5*h^10*u^2*W*QL^2*QR^2*QRd*LL + 27/2*nf^5*T^5*h^10*u^2*W*QL^2*
      QLd*QR^2*LR + 31/6*nf^5*T^5*h^10*u^2*W*QL^3*LR^2*LRd + 29/2*nf^5*T^5*
      h^10*u^2*W*QL^3*LL*LLd*LR + 19/3*nf^5*T^5*h^10*u^2*W*QL^3*LL^2*LRd + 29/
      2*nf^5*T^5*h^10*u^2*W*QL^3*QR*QRd*LR + 29/2*nf^5*T^5*h^10*u^2*W*QL^3*QLd
      *QR*LL + 19/2*nf^5*T^5*h^10*u^2*W*QL^4*QRd*LL + 29/4*nf^5*T^5*h^10*u^2*W
      *QL^4*QLd*LR - 5/3*nf^5*T^5*h^10*u^2*B*LLd*LR^3*LRd^2 - nf^5*T^5*h^10*
      u^2*B*LLd^3*LR^3 - 5/3*nf^5*T^5*h^10*u^2*B*LL*LR^2*LRd^3 - 5/2*nf^5*T^5*
      h^10*u^2*B*LL*LLd^2*LR^2*LRd - 5/2*nf^5*T^5*h^10*u^2*B*LL^2*LLd*LR*LRd^2
       - 5/3*nf^5*T^5*h^10*u^2*B*LL^2*LLd^3*LR - nf^5*T^5*h^10*u^2*B*LL^3*
      LRd^3 - 5/3*nf^5*T^5*h^10*u^2*B*LL^3*LLd^2*LRd + 5/2*nf^5*T^5*h^10*u^2*B
      *QRd^3*LLd*LR*LRd + nf^5*T^5*h^10*u^2*B*QRd^3*LL*LRd^2 + 5/6*nf^5*T^5*
      h^10*u^2*B*QRd^3*LL*LLd^2 - 5/2*nf^5*T^5*h^10*u^2*B*QR*QRd*LLd*LR^2*LRd
       - 5/2*nf^5*T^5*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*B*
      QR*QRd*LL*LLd^2*LR - 5/2*nf^5*T^5*h^10*u^2*B*QR*QRd*LL^2*LLd*LRd + 5/4*
      nf^5*T^5*h^10*u^2*B*QR*QRd^4*LLd + nf^5*T^5*h^10*u^2*B*QR^3*LLd*LR^2 + 5/
      2*nf^5*T^5*h^10*u^2*B*QR^3*LL*LR*LRd + 5/6*nf^5*T^5*h^10*u^2*B*QR^3*LL^2
      *LLd + 5/4*nf^5*T^5*h^10*u^2*B*QR^4*QRd*LL + 5/2*nf^5*T^5*h^10*u^2*B*QLd
      *QRd^2*LL*LLd*LRd - 5/2*nf^5*T^5*h^10*u^2*B*QLd*QR*LR^2*LRd^2 - 3*nf^5*
      T^5*h^10*u^2*B*QLd*QR*LLd^2*LR^2 - 5/2*nf^5*T^5*h^10*u^2*B*QLd*QR*LL^2*
      LRd^2 - 5/2*nf^5*T^5*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 5/2*nf^5*T^5*h^10*
      u^2*B*QLd*QR*QRd^3*LRd + 3/2*nf^5*T^5*h^10*u^2*B*QLd*QR^4*LR + 5/2*nf^5*
      T^5*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd + 5/2*nf^5*T^5*h^10*u^2*B*QLd^2*QR*
      QRd^2*LLd + 5/6*nf^5*T^5*h^10*u^2*B*QLd^3*LR*LRd^2 + nf^5*T^5*h^10*u^2*B
      *QLd^3*LLd^2*LR + 5/2*nf^5*T^5*h^10*u^2*B*QLd^3*LL*LLd*LRd + 5/2*nf^5*
      T^5*h^10*u^2*B*QLd^3*QR*QRd*LRd + 3/2*nf^5*T^5*h^10*u^2*B*QLd^4*QR*LLd
       - 5/2*nf^5*T^5*h^10*u^2*B*QL*QRd*LR^2*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*B*
      QL*QRd*LLd^2*LR^2 - 3*nf^5*T^5*h^10*u^2*B*QL*QRd*LL^2*LRd^2 - 5/2*nf^5*
      T^5*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 3/2*nf^5*T^5*h^10*u^2*B*QL*QRd^4*LRd
       + 5/2*nf^5*T^5*h^10*u^2*B*QL*QR^2*LL*LLd*LR + 5/2*nf^5*T^5*h^10*u^2*B*
      QL*QR^3*QRd*LR - 5/2*nf^5*T^5*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd - 5/2*nf^5*
      T^5*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 - 5/2*nf^5*T^5*h^10*u^2*B*QL*QLd*LL*
      LLd^2*LR - 5/2*nf^5*T^5*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 5/2*nf^5*T^5*
      h^10*u^2*B*QL*QLd*QRd^3*LLd + 5/2*nf^5*T^5*h^10*u^2*B*QL*QLd*QR^3*LL + 5/
      2*nf^5*T^5*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 5/2*nf^5*T^5*h^10*u^2*B*QL*
      QLd^3*QRd*LLd + 5/4*nf^5*T^5*h^10*u^2*B*QL*QLd^4*LRd + 5/2*nf^5*T^5*h^10
      *u^2*B*QL^2*QR*LL*LR*LRd + 5/2*nf^5*T^5*h^10*u^2*B*QL^2*QR^2*QRd*LL + 5/
      2*nf^5*T^5*h^10*u^2*B*QL^2*QLd*QR^2*LR + 5/6*nf^5*T^5*h^10*u^2*B*QL^3*
      LR^2*LRd + 5/2*nf^5*T^5*h^10*u^2*B*QL^3*LL*LLd*LR + nf^5*T^5*h^10*u^2*B*
      QL^3*LL^2*LRd + 5/2*nf^5*T^5*h^10*u^2*B*QL^3*QR*QRd*LR + 5/2*nf^5*T^5*
      h^10*u^2*B*QL^3*QLd*QR*LL + 3/2*nf^5*T^5*h^10*u^2*B*QL^4*QRd*LL + 5/4*
      nf^5*T^5*h^10*u^2*B*QL^4*QLd*LR - 23*nf^5*T^5*h^10*u^2*p^2*LLd*LR^3*
      LRd^2 - 49/3*nf^5*T^5*h^10*u^2*p^2*LLd^3*LR^3 - 23*nf^5*T^5*h^10*u^2*p^2
      *LL*LR^2*LRd^3 - 73/2*nf^5*T^5*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd - 73/2*
      nf^5*T^5*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 - 23*nf^5*T^5*h^10*u^2*p^2*LL^2*
      LLd^3*LR - 49/3*nf^5*T^5*h^10*u^2*p^2*LL^3*LRd^3 - 23*nf^5*T^5*h^10*u^2*
      p^2*LL^3*LLd^2*LRd + 73/2*nf^5*T^5*h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 49/3*
      nf^5*T^5*h^10*u^2*p^2*QRd^3*LL*LRd^2 + 27/2*nf^5*T^5*h^10*u^2*p^2*QRd^3*
      LL*LLd^2 - 73/2*nf^5*T^5*h^10*u^2*p^2*QR*QRd*LLd*LR^2*LRd - 73/2*nf^5*
      T^5*h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 - 73/2*nf^5*T^5*h^10*u^2*p^2*QR*QRd*
      LL*LLd^2*LR - 73/2*nf^5*T^5*h^10*u^2*p^2*QR*QRd*LL^2*LLd*LRd + 73/4*nf^5
      *T^5*h^10*u^2*p^2*QR*QRd^4*LLd + 49/3*nf^5*T^5*h^10*u^2*p^2*QR^3*LLd*
      LR^2 + 73/2*nf^5*T^5*h^10*u^2*p^2*QR^3*LL*LR*LRd + 27/2*nf^5*T^5*h^10*
      u^2*p^2*QR^3*LL^2*LLd + 73/4*nf^5*T^5*h^10*u^2*p^2*QR^4*QRd*LL - 4*nf^5*
      T^5*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 73/2*nf^5*T^5*h^10*u^2*p^2*QLd*
      QRd^2*LL*LLd*LRd - 65/2*nf^5*T^5*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 - 49*
      nf^5*T^5*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 - 73/2*nf^5*T^5*h^10*u^2*p^2*QLd
      *QR*LL^2*LRd^2 - 65/2*nf^5*T^5*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 73/2*
      nf^5*T^5*h^10*u^2*p^2*QLd*QR*QRd^3*LRd + 49/2*nf^5*T^5*h^10*u^2*p^2*QLd*
      QR^4*LR + 73/2*nf^5*T^5*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd - 4*nf^5*T^5*
      h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 + 65/2*nf^5*T^5*h^10*u^2*p^2*QLd^2*QR*
      QRd^2*LLd + 27/2*nf^5*T^5*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 49/3*nf^5*T^5*
      h^10*u^2*p^2*QLd^3*LLd^2*LR + 73/2*nf^5*T^5*h^10*u^2*p^2*QLd^3*LL*LLd*
      LRd + 73/2*nf^5*T^5*h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 49/2*nf^5*T^5*h^10*
      u^2*p^2*QLd^4*QR*LLd - 65/2*nf^5*T^5*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 - 73/
      2*nf^5*T^5*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 - 49*nf^5*T^5*h^10*u^2*p^2*QL*
      QRd*LL^2*LRd^2 - 65/2*nf^5*T^5*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 + 49/2*
      nf^5*T^5*h^10*u^2*p^2*QL*QRd^4*LRd + 73/2*nf^5*T^5*h^10*u^2*p^2*QL*QR^2*
      LL*LLd*LR - 4*nf^5*T^5*h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 73/2*nf^5*T^5*
      h^10*u^2*p^2*QL*QR^3*QRd*LR - 73/2*nf^5*T^5*h^10*u^2*p^2*QL*QLd*LLd*LR^2
      *LRd - 73/2*nf^5*T^5*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 - 73/2*nf^5*T^5*
      h^10*u^2*p^2*QL*QLd*LL*LLd^2*LR - 73/2*nf^5*T^5*h^10*u^2*p^2*QL*QLd*LL^2
      *LLd*LRd + 73/2*nf^5*T^5*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 73/2*nf^5*T^5*
      h^10*u^2*p^2*QL*QLd*QR^3*LL + 65/2*nf^5*T^5*h^10*u^2*p^2*QL*QLd^2*QRd^2*
      LRd + 73/2*nf^5*T^5*h^10*u^2*p^2*QL*QLd^3*QRd*LLd + 73/4*nf^5*T^5*h^10*
      u^2*p^2*QL*QLd^4*LRd - 4*nf^5*T^5*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 73/2*
      nf^5*T^5*h^10*u^2*p^2*QL^2*QR*LL*LR*LRd + 65/2*nf^5*T^5*h^10*u^2*p^2*
      QL^2*QR^2*QRd*LL + 65/2*nf^5*T^5*h^10*u^2*p^2*QL^2*QLd*QR^2*LR + 27/2*
      nf^5*T^5*h^10*u^2*p^2*QL^3*LR^2*LRd + 73/2*nf^5*T^5*h^10*u^2*p^2*QL^3*LL
      *LLd*LR + 49/3*nf^5*T^5*h^10*u^2*p^2*QL^3*LL^2*LRd + 73/2*nf^5*T^5*h^10*
      u^2*p^2*QL^3*QR*QRd*LR + 73/2*nf^5*T^5*h^10*u^2*p^2*QL^3*QLd*QR*LL + 49/
      2*nf^5*T^5*h^10*u^2*p^2*QL^4*QRd*LL + 73/4*nf^5*T^5*h^10*u^2*p^2*QL^4*
      QLd*LR - 61/2*nf^5*T^5*h^10*u^3*p*LLd*LR^3*LRd^2 - 19*nf^5*T^5*h^10*u^3*
      p*LLd^3*LR^3 - 61/2*nf^5*T^5*h^10*u^3*p*LL*LR^2*LRd^3 - 95/2*nf^5*T^5*
      h^10*u^3*p*LL*LLd^2*LR^2*LRd - 95/2*nf^5*T^5*h^10*u^3*p*LL^2*LLd*LR*
      LRd^2 - 61/2*nf^5*T^5*h^10*u^3*p*LL^2*LLd^3*LR - 19*nf^5*T^5*h^10*u^3*p*
      LL^3*LRd^3 - 61/2*nf^5*T^5*h^10*u^3*p*LL^3*LLd^2*LRd + 95/2*nf^5*T^5*
      h^10*u^3*p*QRd^3*LLd*LR*LRd + 19*nf^5*T^5*h^10*u^3*p*QRd^3*LL*LRd^2 + 17
      *nf^5*T^5*h^10*u^3*p*QRd^3*LL*LLd^2 - 95/2*nf^5*T^5*h^10*u^3*p*QR*QRd*
      LLd*LR^2*LRd - 95/2*nf^5*T^5*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 - 95/2*nf^5*
      T^5*h^10*u^3*p*QR*QRd*LL*LLd^2*LR - 95/2*nf^5*T^5*h^10*u^3*p*QR*QRd*LL^2
      *LLd*LRd + 95/4*nf^5*T^5*h^10*u^3*p*QR*QRd^4*LLd + 19*nf^5*T^5*h^10*u^3*
      p*QR^3*LLd*LR^2 + 95/2*nf^5*T^5*h^10*u^3*p*QR^3*LL*LR*LRd + 17*nf^5*T^5*
      h^10*u^3*p*QR^3*LL^2*LLd + 95/4*nf^5*T^5*h^10*u^3*p*QR^4*QRd*LL - 7/2*
      nf^5*T^5*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 95/2*nf^5*T^5*h^10*u^3*p*QLd*
      QRd^2*LL*LLd*LRd - 44*nf^5*T^5*h^10*u^3*p*QLd*QR*LR^2*LRd^2 - 57*nf^5*
      T^5*h^10*u^3*p*QLd*QR*LLd^2*LR^2 - 95/2*nf^5*T^5*h^10*u^3*p*QLd*QR*LL^2*
      LRd^2 - 44*nf^5*T^5*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 95/2*nf^5*T^5*h^10*
      u^3*p*QLd*QR*QRd^3*LRd + 57/2*nf^5*T^5*h^10*u^3*p*QLd*QR^4*LR + 95/2*
      nf^5*T^5*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd - 7/2*nf^5*T^5*h^10*u^3*p*QLd^2
      *QRd*LL*LRd^2 + 44*nf^5*T^5*h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 17*nf^5*T^5*
      h^10*u^3*p*QLd^3*LR*LRd^2 + 19*nf^5*T^5*h^10*u^3*p*QLd^3*LLd^2*LR + 95/2
      *nf^5*T^5*h^10*u^3*p*QLd^3*LL*LLd*LRd + 95/2*nf^5*T^5*h^10*u^3*p*QLd^3*
      QR*QRd*LRd + 57/2*nf^5*T^5*h^10*u^3*p*QLd^4*QR*LLd - 44*nf^5*T^5*h^10*
      u^3*p*QL*QRd*LR^2*LRd^2 - 95/2*nf^5*T^5*h^10*u^3*p*QL*QRd*LLd^2*LR^2 -
      57*nf^5*T^5*h^10*u^3*p*QL*QRd*LL^2*LRd^2 - 44*nf^5*T^5*h^10*u^3*p*QL*QRd
      *LL^2*LLd^2 + 57/2*nf^5*T^5*h^10*u^3*p*QL*QRd^4*LRd + 95/2*nf^5*T^5*h^10
      *u^3*p*QL*QR^2*LL*LLd*LR - 7/2*nf^5*T^5*h^10*u^3*p*QL*QR^2*LL^2*LRd + 95/
      2*nf^5*T^5*h^10*u^3*p*QL*QR^3*QRd*LR - 95/2*nf^5*T^5*h^10*u^3*p*QL*QLd*
      LLd*LR^2*LRd - 95/2*nf^5*T^5*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 - 95/2*nf^5*
      T^5*h^10*u^3*p*QL*QLd*LL*LLd^2*LR - 95/2*nf^5*T^5*h^10*u^3*p*QL*QLd*LL^2
      *LLd*LRd + 95/2*nf^5*T^5*h^10*u^3*p*QL*QLd*QRd^3*LLd + 95/2*nf^5*T^5*
      h^10*u^3*p*QL*QLd*QR^3*LL + 44*nf^5*T^5*h^10*u^3*p*QL*QLd^2*QRd^2*LRd +
      95/2*nf^5*T^5*h^10*u^3*p*QL*QLd^3*QRd*LLd + 95/4*nf^5*T^5*h^10*u^3*p*QL*
      QLd^4*LRd - 7/2*nf^5*T^5*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 95/2*nf^5*T^5*
      h^10*u^3*p*QL^2*QR*LL*LR*LRd + 44*nf^5*T^5*h^10*u^3*p*QL^2*QR^2*QRd*LL
       + 44*nf^5*T^5*h^10*u^3*p*QL^2*QLd*QR^2*LR + 17*nf^5*T^5*h^10*u^3*p*QL^3
      *LR^2*LRd + 95/2*nf^5*T^5*h^10*u^3*p*QL^3*LL*LLd*LR + 19*nf^5*T^5*h^10*
      u^3*p*QL^3*LL^2*LRd + 95/2*nf^5*T^5*h^10*u^3*p*QL^3*QR*QRd*LR + 95/2*
      nf^5*T^5*h^10*u^3*p*QL^3*QLd*QR*LL + 57/2*nf^5*T^5*h^10*u^3*p*QL^4*QRd*
      LL + 95/4*nf^5*T^5*h^10*u^3*p*QL^4*QLd*LR - 49/6*nf^5*T^5*h^10*u^4*LLd*
      LR^3*LRd^2 - 9/2*nf^5*T^5*h^10*u^4*LLd^3*LR^3 - 49/6*nf^5*T^5*h^10*u^4*
      LL*LR^2*LRd^3 - 25/2*nf^5*T^5*h^10*u^4*LL*LLd^2*LR^2*LRd - 25/2*nf^5*T^5
      *h^10*u^4*LL^2*LLd*LR*LRd^2 - 49/6*nf^5*T^5*h^10*u^4*LL^2*LLd^3*LR - 9/2
      *nf^5*T^5*h^10*u^4*LL^3*LRd^3 - 49/6*nf^5*T^5*h^10*u^4*LL^3*LLd^2*LRd +
      25/2*nf^5*T^5*h^10*u^4*QRd^3*LLd*LR*LRd + 9/2*nf^5*T^5*h^10*u^4*QRd^3*LL
      *LRd^2 + 13/3*nf^5*T^5*h^10*u^4*QRd^3*LL*LLd^2 - 25/2*nf^5*T^5*h^10*u^4*
      QR*QRd*LLd*LR^2*LRd - 25/2*nf^5*T^5*h^10*u^4*QR*QRd*LL*LR*LRd^2 - 25/2*
      nf^5*T^5*h^10*u^4*QR*QRd*LL*LLd^2*LR - 25/2*nf^5*T^5*h^10*u^4*QR*QRd*
      LL^2*LLd*LRd + 25/4*nf^5*T^5*h^10*u^4*QR*QRd^4*LLd + 9/2*nf^5*T^5*h^10*
      u^4*QR^3*LLd*LR^2 + 25/2*nf^5*T^5*h^10*u^4*QR^3*LL*LR*LRd + 13/3*nf^5*
      T^5*h^10*u^4*QR^3*LL^2*LLd + 25/4*nf^5*T^5*h^10*u^4*QR^4*QRd*LL - 1/2*
      nf^5*T^5*h^10*u^4*QLd*QRd^2*LLd^2*LR + 25/2*nf^5*T^5*h^10*u^4*QLd*QRd^2*
      LL*LLd*LRd - 12*nf^5*T^5*h^10*u^4*QLd*QR*LR^2*LRd^2 - 27/2*nf^5*T^5*h^10
      *u^4*QLd*QR*LLd^2*LR^2 - 25/2*nf^5*T^5*h^10*u^4*QLd*QR*LL^2*LRd^2 - 12*
      nf^5*T^5*h^10*u^4*QLd*QR*LL^2*LLd^2 + 25/2*nf^5*T^5*h^10*u^4*QLd*QR*
      QRd^3*LRd + 27/4*nf^5*T^5*h^10*u^4*QLd*QR^4*LR + 25/2*nf^5*T^5*h^10*u^4*
      QLd^2*QRd*LLd*LR*LRd - 1/2*nf^5*T^5*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 12*
      nf^5*T^5*h^10*u^4*QLd^2*QR*QRd^2*LLd + 13/3*nf^5*T^5*h^10*u^4*QLd^3*LR*
      LRd^2 + 9/2*nf^5*T^5*h^10*u^4*QLd^3*LLd^2*LR + 25/2*nf^5*T^5*h^10*u^4*
      QLd^3*LL*LLd*LRd + 25/2*nf^5*T^5*h^10*u^4*QLd^3*QR*QRd*LRd + 27/4*nf^5*
      T^5*h^10*u^4*QLd^4*QR*LLd - 12*nf^5*T^5*h^10*u^4*QL*QRd*LR^2*LRd^2 - 25/
      2*nf^5*T^5*h^10*u^4*QL*QRd*LLd^2*LR^2 - 27/2*nf^5*T^5*h^10*u^4*QL*QRd*
      LL^2*LRd^2 - 12*nf^5*T^5*h^10*u^4*QL*QRd*LL^2*LLd^2 + 27/4*nf^5*T^5*h^10
      *u^4*QL*QRd^4*LRd + 25/2*nf^5*T^5*h^10*u^4*QL*QR^2*LL*LLd*LR - 1/2*nf^5*
      T^5*h^10*u^4*QL*QR^2*LL^2*LRd + 25/2*nf^5*T^5*h^10*u^4*QL*QR^3*QRd*LR -
      25/2*nf^5*T^5*h^10*u^4*QL*QLd*LLd*LR^2*LRd - 25/2*nf^5*T^5*h^10*u^4*QL*
      QLd*LL*LR*LRd^2 - 25/2*nf^5*T^5*h^10*u^4*QL*QLd*LL*LLd^2*LR - 25/2*nf^5*
      T^5*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 25/2*nf^5*T^5*h^10*u^4*QL*QLd*QRd^3*
      LLd + 25/2*nf^5*T^5*h^10*u^4*QL*QLd*QR^3*LL + 12*nf^5*T^5*h^10*u^4*QL*
      QLd^2*QRd^2*LRd + 25/2*nf^5*T^5*h^10*u^4*QL*QLd^3*QRd*LLd + 25/4*nf^5*
      T^5*h^10*u^4*QL*QLd^4*LRd - 1/2*nf^5*T^5*h^10*u^4*QL^2*QR*LLd*LR^2 + 25/
      2*nf^5*T^5*h^10*u^4*QL^2*QR*LL*LR*LRd + 12*nf^5*T^5*h^10*u^4*QL^2*QR^2*
      QRd*LL + 12*nf^5*T^5*h^10*u^4*QL^2*QLd*QR^2*LR + 13/3*nf^5*T^5*h^10*u^4*
      QL^3*LR^2*LRd + 25/2*nf^5*T^5*h^10*u^4*QL^3*LL*LLd*LR + 9/2*nf^5*T^5*
      h^10*u^4*QL^3*LL^2*LRd + 25/2*nf^5*T^5*h^10*u^4*QL^3*QR*QRd*LR + 25/2*
      nf^5*T^5*h^10*u^4*QL^3*QLd*QR*LL + 27/4*nf^5*T^5*h^10*u^4*QL^4*QRd*LL +
      25/4*nf^5*T^5*h^10*u^4*QL^4*QLd*LR + 1/8*nf^5*T^6*h^10*u^2*LR^4*LRd^4 -
      1/24*nf^5*T^6*h^10*u^2*LLd^2*LR^4*LRd^2 - 1/8*nf^5*T^6*h^10*u^2*LLd^4*
      LR^4 - 1/3*nf^5*T^6*h^10*u^2*LL*LLd^3*LR^3*LRd - 1/24*nf^5*T^6*h^10*u^2*
      LL^2*LR^2*LRd^4 + 1/4*nf^5*T^6*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 1/24*
      nf^5*T^6*h^10*u^2*LL^2*LLd^4*LR^2 - 1/3*nf^5*T^6*h^10*u^2*LL^3*LLd*LR*
      LRd^3 - 1/8*nf^5*T^6*h^10*u^2*LL^4*LRd^4 - 1/24*nf^5*T^6*h^10*u^2*LL^4*
      LLd^2*LRd^2 + 1/8*nf^5*T^6*h^10*u^2*LL^4*LLd^4 - 1/18*nf^5*T^6*h^10*u^2*
      QRd^3*LR^2*LRd^3 - 1/8*nf^5*T^6*h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 1/6*nf^5
      *T^6*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 1/18*nf^5*T^6*h^10*u^2*QRd^3*LL^2*
      LRd^3 - 1/6*nf^5*T^6*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 17/72*nf^5*T^6*h^10
      *u^2*QRd^6*LRd^2 + 17/72*nf^5*T^6*h^10*u^2*QRd^6*LLd^2 - 1/6*nf^5*T^6*
      h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 1/6*nf^5*T^6*h^10*u^2*QR*QRd*LL*LLd^3*
      LR^2 - 1/6*nf^5*T^6*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 1/6*nf^5*T^6*h^10*
      u^2*QR*QRd*LL^3*LLd*LRd^2 + 1/4*nf^5*T^6*h^10*u^2*QR*QRd^4*LR*LRd^2 + 5/
      16*nf^5*T^6*h^10*u^2*QR*QRd^4*LLd^2*LR + 1/2*nf^5*T^6*h^10*u^2*QR*QRd^4*
      LL*LLd*LRd + 1/4*nf^5*T^6*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 1/4*nf^5*T^6*
      h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 1/4*nf^5*T^6*h^10*u^2*QR^2*QRd^5*LRd -
      1/18*nf^5*T^6*h^10*u^2*QR^3*LR^3*LRd^2 - 1/18*nf^5*T^6*h^10*u^2*QR^3*
      LLd^2*LR^3 - 1/6*nf^5*T^6*h^10*u^2*QR^3*LL*LLd*LR^2*LRd - 1/8*nf^5*T^6*
      h^10*u^2*QR^3*LL^2*LR*LRd^2 - 1/6*nf^5*T^6*h^10*u^2*QR^3*LL^2*LLd^2*LR
       + 1/4*nf^5*T^6*h^10*u^2*QR^4*QRd*LR^2*LRd + 1/2*nf^5*T^6*h^10*u^2*QR^4*
      QRd*LL*LLd*LR + 5/16*nf^5*T^6*h^10*u^2*QR^4*QRd*LL^2*LRd + 1/8*nf^5*T^6*
      h^10*u^2*QR^4*QRd^4 + 1/4*nf^5*T^6*h^10*u^2*QR^5*QRd^2*LR + 17/72*nf^5*
      T^6*h^10*u^2*QR^6*LR^2 + 17/72*nf^5*T^6*h^10*u^2*QR^6*LL^2 - 1/8*nf^5*
      T^6*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 1/6*nf^5*T^6*h^10*u^2*QLd*QRd^2*
      LL*LR*LRd^3 - 1/8*nf^5*T^6*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 2/3*nf^5*T^6*
      h^10*u^2*QLd*QRd^5*LLd*LRd - 1/6*nf^5*T^6*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2
       - 1/3*nf^5*T^6*h^10*u^2*QLd*QR*LLd^3*LR^3 - 1/6*nf^5*T^6*h^10*u^2*QLd*
      QR*LL^2*LLd^3*LR - 1/3*nf^5*T^6*h^10*u^2*QLd*QR*LL^3*LRd^3 + 3/16*nf^5*
      T^6*h^10*u^2*QLd*QR^2*QRd^4*LLd + 1/4*nf^5*T^6*h^10*u^2*QLd*QR^4*LLd*
      LR^2 + 1/2*nf^5*T^6*h^10*u^2*QLd*QR^4*LL*LR*LRd + 1/4*nf^5*T^6*h^10*u^2*
      QLd*QR^4*LL^2*LLd + 2/3*nf^5*T^6*h^10*u^2*QLd*QR^5*QRd*LL - 1/8*nf^5*T^6
      *h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 1/6*nf^5*T^6*h^10*u^2*QLd^2*QRd*LL*
      LLd^3*LR - 1/8*nf^5*T^6*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 7/24*nf^5*
      T^6*h^10*u^2*QLd^2*QRd^4*LRd^2 + 3/8*nf^5*T^6*h^10*u^2*QLd^2*QRd^4*LLd^2
       - 1/8*nf^5*T^6*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 + 1/4*nf^5*T^6*h^10*u^2
      *QLd^2*QR^2*LL^2*LRd^2 - 3/8*nf^5*T^6*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 1/
      24*nf^5*T^6*h^10*u^2*QLd^2*QR^4*QRd^2 + 1/4*nf^5*T^6*h^10*u^2*QLd^2*QR^5
      *LR - 1/6*nf^5*T^6*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 1/18*nf^5*T^6*h^10*
      u^2*QLd^3*LLd^3*LR^2 - 1/6*nf^5*T^6*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd - 1/8
      *nf^5*T^6*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 1/18*nf^5*T^6*h^10*u^2*QLd^3*
      LL^2*LLd^3 + 3/8*nf^5*T^6*h^10*u^2*QLd^4*QRd^2*LRd^2 + 7/24*nf^5*T^6*
      h^10*u^2*QLd^4*QRd^2*LLd^2 + 1/4*nf^5*T^6*h^10*u^2*QLd^4*QR*LR*LRd^2 + 1/
      4*nf^5*T^6*h^10*u^2*QLd^4*QR*LLd^2*LR + 1/2*nf^5*T^6*h^10*u^2*QLd^4*QR*
      LL*LLd*LRd + 1/12*nf^5*T^6*h^10*u^2*QLd^4*QR^2*QRd*LRd - 1/8*nf^5*T^6*
      h^10*u^2*QLd^4*QR^4 + 2/3*nf^5*T^6*h^10*u^2*QLd^5*QRd*LLd*LRd + 1/4*nf^5
      *T^6*h^10*u^2*QLd^5*QR^2*LLd + 17/72*nf^5*T^6*h^10*u^2*QLd^6*LRd^2 + 17/
      72*nf^5*T^6*h^10*u^2*QLd^6*LLd^2 - 1/3*nf^5*T^6*h^10*u^2*QL*QRd*LLd^3*
      LR^3 - 1/6*nf^5*T^6*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 - 1/3*nf^5*T^6*h^10*
      u^2*QL*QRd*LL^3*LRd^3 - 1/6*nf^5*T^6*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 1/
      2*nf^5*T^6*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 1/4*nf^5*T^6*h^10*u^2*QL*QRd^4
      *LL*LRd^2 + 1/4*nf^5*T^6*h^10*u^2*QL*QRd^4*LL*LLd^2 + 2/3*nf^5*T^6*h^10*
      u^2*QL*QR*QRd^5*LLd + 1/6*nf^5*T^6*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 1/8*
      nf^5*T^6*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 1/8*nf^5*T^6*h^10*u^2*QL*QR^2*
      LL^3*LLd^2 + 3/16*nf^5*T^6*h^10*u^2*QL*QR^4*QRd^2*LL + 2/3*nf^5*T^6*h^10
      *u^2*QL*QR^5*LL*LR - 1/6*nf^5*T^6*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd - 1/6*
      nf^5*T^6*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 1/6*nf^5*T^6*h^10*u^2*QL*QLd*
      LL^2*LR*LRd^3 - 1/6*nf^5*T^6*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + 1/2*nf^5*
      T^6*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 1/2*nf^5*T^6*h^10*u^2*QL*QLd*QR^4*QRd
      *LR - 1/8*nf^5*T^6*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 1/12*nf^5*T^6*h^10
      *u^2*QL*QLd^2*QR^4*LL - 1/3*nf^5*T^6*h^10*u^2*QL*QLd^3*QR^3*QRd + 1/2*
      nf^5*T^6*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 5/16*nf^5*T^6*h^10*u^2*QL*QLd^4*
      LL*LRd^2 + 1/4*nf^5*T^6*h^10*u^2*QL*QLd^4*LL*LLd^2 + 1/2*nf^5*T^6*h^10*
      u^2*QL*QLd^4*QR*QRd*LLd + 2/3*nf^5*T^6*h^10*u^2*QL*QLd^5*QR*LRd + 1/4*
      nf^5*T^6*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 1/4*nf^5*T^6*h^10*u^2*QL^2*
      QRd^5*LRd - 1/8*nf^5*T^6*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 1/8*nf^5*T^6*h^10
      *u^2*QL^2*QR*LL^2*LLd^2*LR + 1/6*nf^5*T^6*h^10*u^2*QL^2*QR*LL^3*LLd*LRd
       - 1/8*nf^5*T^6*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd - 1/24*nf^5*T^6*h^10*u^2
      *QL^2*QR^2*QRd^4 - 3/8*nf^5*T^6*h^10*u^2*QL^2*QR^3*QRd^2*LR + 7/24*nf^5*
      T^6*h^10*u^2*QL^2*QR^4*LR^2 + 3/8*nf^5*T^6*h^10*u^2*QL^2*QR^4*LL^2 + 1/
      12*nf^5*T^6*h^10*u^2*QL^2*QLd*QRd^4*LLd - 1/8*nf^5*T^6*h^10*u^2*QL^2*QLd
      *QR^2*LL^2*LLd + 1/4*nf^5*T^6*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 1/4*nf^5*
      T^6*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 1/4*nf^5*T^6*h^10*u^2*QL^2*QLd^2*
      QR^2*QRd^2 - 3/8*nf^5*T^6*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 3/16*nf^5*T^6*
      h^10*u^2*QL^2*QLd^4*QRd*LRd - 1/24*nf^5*T^6*h^10*u^2*QL^2*QLd^4*QR^2 + 1/
      4*nf^5*T^6*h^10*u^2*QL^2*QLd^5*LLd - 1/6*nf^5*T^6*h^10*u^2*QL^3*LL*LR^2*
      LRd^2 - 1/8*nf^5*T^6*h^10*u^2*QL^3*LL*LLd^2*LR^2 - 1/6*nf^5*T^6*h^10*u^2
      *QL^3*LL^2*LLd*LR*LRd - 1/18*nf^5*T^6*h^10*u^2*QL^3*LL^3*LRd^2 - 1/18*
      nf^5*T^6*h^10*u^2*QL^3*LL^3*LLd^2 - 1/3*nf^5*T^6*h^10*u^2*QL^3*QLd*QR*
      QRd^3 - 3/8*nf^5*T^6*h^10*u^2*QL^3*QLd^2*QR^2*LL + 1/4*nf^5*T^6*h^10*u^2
      *QL^4*QRd*LR^2*LRd + 1/2*nf^5*T^6*h^10*u^2*QL^4*QRd*LL*LLd*LR + 1/4*nf^5
      *T^6*h^10*u^2*QL^4*QRd*LL^2*LRd - 1/8*nf^5*T^6*h^10*u^2*QL^4*QRd^4 + 1/
      12*nf^5*T^6*h^10*u^2*QL^4*QR*QRd^2*LR + 3/8*nf^5*T^6*h^10*u^2*QL^4*QR^2*
      LR^2 + 7/24*nf^5*T^6*h^10*u^2*QL^4*QR^2*LL^2 + 5/16*nf^5*T^6*h^10*u^2*
      QL^4*QLd*LLd*LR^2 + 1/2*nf^5*T^6*h^10*u^2*QL^4*QLd*LL*LR*LRd + 1/4*nf^5*
      T^6*h^10*u^2*QL^4*QLd*LL^2*LLd + 1/2*nf^5*T^6*h^10*u^2*QL^4*QLd*QR*QRd*
      LL - 1/24*nf^5*T^6*h^10*u^2*QL^4*QLd^2*QRd^2 + 3/16*nf^5*T^6*h^10*u^2*
      QL^4*QLd^2*QR*LR + 1/8*nf^5*T^6*h^10*u^2*QL^4*QLd^4 + 1/4*nf^5*T^6*h^10*
      u^2*QL^5*QRd^2*LL + 2/3*nf^5*T^6*h^10*u^2*QL^5*QR*LL*LR + 2/3*nf^5*T^6*
      h^10*u^2*QL^5*QLd*QRd*LR + 1/4*nf^5*T^6*h^10*u^2*QL^5*QLd^2*LL + 17/72*
      nf^5*T^6*h^10*u^2*QL^6*LR^2 + 17/72*nf^5*T^6*h^10*u^2*QL^6*LL^2 - 5/3*
      nf^5*T^6*h^10*u^2*W*LLd*LR^3*LRd^2 - nf^5*T^6*h^10*u^2*W*LLd^3*LR^3 - 5/
      3*nf^5*T^6*h^10*u^2*W*LL*LR^2*LRd^3 - 5/2*nf^5*T^6*h^10*u^2*W*LL*LLd^2*
      LR^2*LRd - 5/2*nf^5*T^6*h^10*u^2*W*LL^2*LLd*LR*LRd^2 - 5/3*nf^5*T^6*h^10
      *u^2*W*LL^2*LLd^3*LR - nf^5*T^6*h^10*u^2*W*LL^3*LRd^3 - 5/3*nf^5*T^6*
      h^10*u^2*W*LL^3*LLd^2*LRd + 5/2*nf^5*T^6*h^10*u^2*W*QRd^3*LLd*LR*LRd +
      nf^5*T^6*h^10*u^2*W*QRd^3*LL*LRd^2 + 5/6*nf^5*T^6*h^10*u^2*W*QRd^3*LL*
      LLd^2 - 5/2*nf^5*T^6*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd - 5/2*nf^5*T^6*h^10*
      u^2*W*QR*QRd*LL*LR*LRd^2 - 5/2*nf^5*T^6*h^10*u^2*W*QR*QRd*LL*LLd^2*LR -
      5/2*nf^5*T^6*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 5/4*nf^5*T^6*h^10*u^2*W*QR
      *QRd^4*LLd + nf^5*T^6*h^10*u^2*W*QR^3*LLd*LR^2 + 5/2*nf^5*T^6*h^10*u^2*W
      *QR^3*LL*LR*LRd + 5/6*nf^5*T^6*h^10*u^2*W*QR^3*LL^2*LLd + 5/4*nf^5*T^6*
      h^10*u^2*W*QR^4*QRd*LL + 5/2*nf^5*T^6*h^10*u^2*W*QLd*QRd^2*LL*LLd*LRd -
      5/2*nf^5*T^6*h^10*u^2*W*QLd*QR*LR^2*LRd^2 - 3*nf^5*T^6*h^10*u^2*W*QLd*QR
      *LLd^2*LR^2 - 5/2*nf^5*T^6*h^10*u^2*W*QLd*QR*LL^2*LRd^2 - 5/2*nf^5*T^6*
      h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 5/2*nf^5*T^6*h^10*u^2*W*QLd*QR*QRd^3*LRd
       + 3/2*nf^5*T^6*h^10*u^2*W*QLd*QR^4*LR + 5/2*nf^5*T^6*h^10*u^2*W*QLd^2*
      QRd*LLd*LR*LRd + 5/2*nf^5*T^6*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 5/6*nf^5*
      T^6*h^10*u^2*W*QLd^3*LR*LRd^2 + nf^5*T^6*h^10*u^2*W*QLd^3*LLd^2*LR + 5/2
      *nf^5*T^6*h^10*u^2*W*QLd^3*LL*LLd*LRd + 5/2*nf^5*T^6*h^10*u^2*W*QLd^3*QR
      *QRd*LRd + 3/2*nf^5*T^6*h^10*u^2*W*QLd^4*QR*LLd - 5/2*nf^5*T^6*h^10*u^2*
      W*QL*QRd*LR^2*LRd^2 - 5/2*nf^5*T^6*h^10*u^2*W*QL*QRd*LLd^2*LR^2 - 3*nf^5
      *T^6*h^10*u^2*W*QL*QRd*LL^2*LRd^2 - 5/2*nf^5*T^6*h^10*u^2*W*QL*QRd*LL^2*
      LLd^2 + 3/2*nf^5*T^6*h^10*u^2*W*QL*QRd^4*LRd + 5/2*nf^5*T^6*h^10*u^2*W*
      QL*QR^2*LL*LLd*LR + 5/2*nf^5*T^6*h^10*u^2*W*QL*QR^3*QRd*LR - 5/2*nf^5*
      T^6*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd - 5/2*nf^5*T^6*h^10*u^2*W*QL*QLd*LL*
      LR*LRd^2 - 5/2*nf^5*T^6*h^10*u^2*W*QL*QLd*LL*LLd^2*LR - 5/2*nf^5*T^6*
      h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 5/2*nf^5*T^6*h^10*u^2*W*QL*QLd*QRd^3*
      LLd + 5/2*nf^5*T^6*h^10*u^2*W*QL*QLd*QR^3*LL + 5/2*nf^5*T^6*h^10*u^2*W*
      QL*QLd^2*QRd^2*LRd + 5/2*nf^5*T^6*h^10*u^2*W*QL*QLd^3*QRd*LLd + 5/4*nf^5
      *T^6*h^10*u^2*W*QL*QLd^4*LRd + 5/2*nf^5*T^6*h^10*u^2*W*QL^2*QR*LL*LR*LRd
       + 5/2*nf^5*T^6*h^10*u^2*W*QL^2*QR^2*QRd*LL + 5/2*nf^5*T^6*h^10*u^2*W*
      QL^2*QLd*QR^2*LR + 5/6*nf^5*T^6*h^10*u^2*W*QL^3*LR^2*LRd + 5/2*nf^5*T^6*
      h^10*u^2*W*QL^3*LL*LLd*LR + nf^5*T^6*h^10*u^2*W*QL^3*LL^2*LRd + 5/2*nf^5
      *T^6*h^10*u^2*W*QL^3*QR*QRd*LR + 5/2*nf^5*T^6*h^10*u^2*W*QL^3*QLd*QR*LL
       + 3/2*nf^5*T^6*h^10*u^2*W*QL^4*QRd*LL + 5/4*nf^5*T^6*h^10*u^2*W*QL^4*
      QLd*LR - 11/2*nf^5*T^6*h^10*u^3*p*LLd*LR^3*LRd^2 - 19/6*nf^5*T^6*h^10*
      u^3*p*LLd^3*LR^3 - 11/2*nf^5*T^6*h^10*u^3*p*LL*LR^2*LRd^3 - 17/2*nf^5*
      T^6*h^10*u^3*p*LL*LLd^2*LR^2*LRd - 17/2*nf^5*T^6*h^10*u^3*p*LL^2*LLd*LR*
      LRd^2 - 11/2*nf^5*T^6*h^10*u^3*p*LL^2*LLd^3*LR - 19/6*nf^5*T^6*h^10*u^3*
      p*LL^3*LRd^3 - 11/2*nf^5*T^6*h^10*u^3*p*LL^3*LLd^2*LRd + 17/2*nf^5*T^6*
      h^10*u^3*p*QRd^3*LLd*LR*LRd + 19/6*nf^5*T^6*h^10*u^3*p*QRd^3*LL*LRd^2 +
      3*nf^5*T^6*h^10*u^3*p*QRd^3*LL*LLd^2 - 17/2*nf^5*T^6*h^10*u^3*p*QR*QRd*
      LLd*LR^2*LRd - 17/2*nf^5*T^6*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 - 17/2*nf^5*
      T^6*h^10*u^3*p*QR*QRd*LL*LLd^2*LR - 17/2*nf^5*T^6*h^10*u^3*p*QR*QRd*LL^2
      *LLd*LRd + 17/4*nf^5*T^6*h^10*u^3*p*QR*QRd^4*LLd + 19/6*nf^5*T^6*h^10*
      u^3*p*QR^3*LLd*LR^2 + 17/2*nf^5*T^6*h^10*u^3*p*QR^3*LL*LR*LRd + 3*nf^5*
      T^6*h^10*u^3*p*QR^3*LL^2*LLd + 17/4*nf^5*T^6*h^10*u^3*p*QR^4*QRd*LL - 1/
      2*nf^5*T^6*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 17/2*nf^5*T^6*h^10*u^3*p*QLd*
      QRd^2*LL*LLd*LRd - 8*nf^5*T^6*h^10*u^3*p*QLd*QR*LR^2*LRd^2 - 19/2*nf^5*
      T^6*h^10*u^3*p*QLd*QR*LLd^2*LR^2 - 17/2*nf^5*T^6*h^10*u^3*p*QLd*QR*LL^2*
      LRd^2 - 8*nf^5*T^6*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 17/2*nf^5*T^6*h^10*u^3
      *p*QLd*QR*QRd^3*LRd + 19/4*nf^5*T^6*h^10*u^3*p*QLd*QR^4*LR + 17/2*nf^5*
      T^6*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd - 1/2*nf^5*T^6*h^10*u^3*p*QLd^2*QRd*
      LL*LRd^2 + 8*nf^5*T^6*h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 3*nf^5*T^6*h^10*
      u^3*p*QLd^3*LR*LRd^2 + 19/6*nf^5*T^6*h^10*u^3*p*QLd^3*LLd^2*LR + 17/2*
      nf^5*T^6*h^10*u^3*p*QLd^3*LL*LLd*LRd + 17/2*nf^5*T^6*h^10*u^3*p*QLd^3*QR
      *QRd*LRd + 19/4*nf^5*T^6*h^10*u^3*p*QLd^4*QR*LLd - 8*nf^5*T^6*h^10*u^3*p
      *QL*QRd*LR^2*LRd^2 - 17/2*nf^5*T^6*h^10*u^3*p*QL*QRd*LLd^2*LR^2 - 19/2*
      nf^5*T^6*h^10*u^3*p*QL*QRd*LL^2*LRd^2 - 8*nf^5*T^6*h^10*u^3*p*QL*QRd*
      LL^2*LLd^2 + 19/4*nf^5*T^6*h^10*u^3*p*QL*QRd^4*LRd + 17/2*nf^5*T^6*h^10*
      u^3*p*QL*QR^2*LL*LLd*LR - 1/2*nf^5*T^6*h^10*u^3*p*QL*QR^2*LL^2*LRd + 17/
      2*nf^5*T^6*h^10*u^3*p*QL*QR^3*QRd*LR - 17/2*nf^5*T^6*h^10*u^3*p*QL*QLd*
      LLd*LR^2*LRd - 17/2*nf^5*T^6*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 - 17/2*nf^5*
      T^6*h^10*u^3*p*QL*QLd*LL*LLd^2*LR - 17/2*nf^5*T^6*h^10*u^3*p*QL*QLd*LL^2
      *LLd*LRd + 17/2*nf^5*T^6*h^10*u^3*p*QL*QLd*QRd^3*LLd + 17/2*nf^5*T^6*
      h^10*u^3*p*QL*QLd*QR^3*LL + 8*nf^5*T^6*h^10*u^3*p*QL*QLd^2*QRd^2*LRd +
      17/2*nf^5*T^6*h^10*u^3*p*QL*QLd^3*QRd*LLd + 17/4*nf^5*T^6*h^10*u^3*p*QL*
      QLd^4*LRd - 1/2*nf^5*T^6*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 17/2*nf^5*T^6*
      h^10*u^3*p*QL^2*QR*LL*LR*LRd + 8*nf^5*T^6*h^10*u^3*p*QL^2*QR^2*QRd*LL +
      8*nf^5*T^6*h^10*u^3*p*QL^2*QLd*QR^2*LR + 3*nf^5*T^6*h^10*u^3*p*QL^3*LR^2
      *LRd + 17/2*nf^5*T^6*h^10*u^3*p*QL^3*LL*LLd*LR + 19/6*nf^5*T^6*h^10*u^3*
      p*QL^3*LL^2*LRd + 17/2*nf^5*T^6*h^10*u^3*p*QL^3*QR*QRd*LR + 17/2*nf^5*
      T^6*h^10*u^3*p*QL^3*QLd*QR*LL + 19/4*nf^5*T^6*h^10*u^3*p*QL^4*QRd*LL +
      17/4*nf^5*T^6*h^10*u^3*p*QL^4*QLd*LR - 7/3*nf^5*T^6*h^10*u^4*LLd*LR^3*
      LRd^2 - 7/6*nf^5*T^6*h^10*u^4*LLd^3*LR^3 - 7/3*nf^5*T^6*h^10*u^4*LL*LR^2
      *LRd^3 - 7/2*nf^5*T^6*h^10*u^4*LL*LLd^2*LR^2*LRd - 7/2*nf^5*T^6*h^10*u^4
      *LL^2*LLd*LR*LRd^2 - 7/3*nf^5*T^6*h^10*u^4*LL^2*LLd^3*LR - 7/6*nf^5*T^6*
      h^10*u^4*LL^3*LRd^3 - 7/3*nf^5*T^6*h^10*u^4*LL^3*LLd^2*LRd + 7/2*nf^5*
      T^6*h^10*u^4*QRd^3*LLd*LR*LRd + 7/6*nf^5*T^6*h^10*u^4*QRd^3*LL*LRd^2 + 7/
      6*nf^5*T^6*h^10*u^4*QRd^3*LL*LLd^2 - 7/2*nf^5*T^6*h^10*u^4*QR*QRd*LLd*
      LR^2*LRd - 7/2*nf^5*T^6*h^10*u^4*QR*QRd*LL*LR*LRd^2 - 7/2*nf^5*T^6*h^10*
      u^4*QR*QRd*LL*LLd^2*LR - 7/2*nf^5*T^6*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 7/4
      *nf^5*T^6*h^10*u^4*QR*QRd^4*LLd + 7/6*nf^5*T^6*h^10*u^4*QR^3*LLd*LR^2 +
      7/2*nf^5*T^6*h^10*u^4*QR^3*LL*LR*LRd + 7/6*nf^5*T^6*h^10*u^4*QR^3*LL^2*
      LLd + 7/4*nf^5*T^6*h^10*u^4*QR^4*QRd*LL + 7/2*nf^5*T^6*h^10*u^4*QLd*
      QRd^2*LL*LLd*LRd - 7/2*nf^5*T^6*h^10*u^4*QLd*QR*LR^2*LRd^2 - 7/2*nf^5*
      T^6*h^10*u^4*QLd*QR*LLd^2*LR^2 - 7/2*nf^5*T^6*h^10*u^4*QLd*QR*LL^2*LRd^2
       - 7/2*nf^5*T^6*h^10*u^4*QLd*QR*LL^2*LLd^2 + 7/2*nf^5*T^6*h^10*u^4*QLd*
      QR*QRd^3*LRd + 7/4*nf^5*T^6*h^10*u^4*QLd*QR^4*LR + 7/2*nf^5*T^6*h^10*u^4
      *QLd^2*QRd*LLd*LR*LRd + 7/2*nf^5*T^6*h^10*u^4*QLd^2*QR*QRd^2*LLd + 7/6*
      nf^5*T^6*h^10*u^4*QLd^3*LR*LRd^2 + 7/6*nf^5*T^6*h^10*u^4*QLd^3*LLd^2*LR
       + 7/2*nf^5*T^6*h^10*u^4*QLd^3*LL*LLd*LRd + 7/2*nf^5*T^6*h^10*u^4*QLd^3*
      QR*QRd*LRd + 7/4*nf^5*T^6*h^10*u^4*QLd^4*QR*LLd - 7/2*nf^5*T^6*h^10*u^4*
      QL*QRd*LR^2*LRd^2 - 7/2*nf^5*T^6*h^10*u^4*QL*QRd*LLd^2*LR^2 - 7/2*nf^5*
      T^6*h^10*u^4*QL*QRd*LL^2*LRd^2 - 7/2*nf^5*T^6*h^10*u^4*QL*QRd*LL^2*LLd^2
       + 7/4*nf^5*T^6*h^10*u^4*QL*QRd^4*LRd + 7/2*nf^5*T^6*h^10*u^4*QL*QR^2*LL
      *LLd*LR + 7/2*nf^5*T^6*h^10*u^4*QL*QR^3*QRd*LR - 7/2*nf^5*T^6*h^10*u^4*
      QL*QLd*LLd*LR^2*LRd - 7/2*nf^5*T^6*h^10*u^4*QL*QLd*LL*LR*LRd^2 - 7/2*
      nf^5*T^6*h^10*u^4*QL*QLd*LL*LLd^2*LR - 7/2*nf^5*T^6*h^10*u^4*QL*QLd*LL^2
      *LLd*LRd + 7/2*nf^5*T^6*h^10*u^4*QL*QLd*QRd^3*LLd + 7/2*nf^5*T^6*h^10*
      u^4*QL*QLd*QR^3*LL + 7/2*nf^5*T^6*h^10*u^4*QL*QLd^2*QRd^2*LRd + 7/2*nf^5
      *T^6*h^10*u^4*QL*QLd^3*QRd*LLd + 7/4*nf^5*T^6*h^10*u^4*QL*QLd^4*LRd + 7/
      2*nf^5*T^6*h^10*u^4*QL^2*QR*LL*LR*LRd + 7/2*nf^5*T^6*h^10*u^4*QL^2*QR^2*
      QRd*LL + 7/2*nf^5*T^6*h^10*u^4*QL^2*QLd*QR^2*LR + 7/6*nf^5*T^6*h^10*u^4*
      QL^3*LR^2*LRd + 7/2*nf^5*T^6*h^10*u^4*QL^3*LL*LLd*LR + 7/6*nf^5*T^6*h^10
      *u^4*QL^3*LL^2*LRd + 7/2*nf^5*T^6*h^10*u^4*QL^3*QR*QRd*LR + 7/2*nf^5*T^6
      *h^10*u^4*QL^3*QLd*QR*LL + 7/4*nf^5*T^6*h^10*u^4*QL^4*QRd*LL + 7/4*nf^5*
      T^6*h^10*u^4*QL^4*QLd*LR - 1/3*nf^5*T^7*h^10*u^4*LLd*LR^3*LRd^2 - 1/6*
      nf^5*T^7*h^10*u^4*LLd^3*LR^3 - 1/3*nf^5*T^7*h^10*u^4*LL*LR^2*LRd^3 - 1/2
      *nf^5*T^7*h^10*u^4*LL*LLd^2*LR^2*LRd - 1/2*nf^5*T^7*h^10*u^4*LL^2*LLd*LR
      *LRd^2 - 1/3*nf^5*T^7*h^10*u^4*LL^2*LLd^3*LR - 1/6*nf^5*T^7*h^10*u^4*
      LL^3*LRd^3 - 1/3*nf^5*T^7*h^10*u^4*LL^3*LLd^2*LRd + 1/2*nf^5*T^7*h^10*
      u^4*QRd^3*LLd*LR*LRd + 1/6*nf^5*T^7*h^10*u^4*QRd^3*LL*LRd^2 + 1/6*nf^5*
      T^7*h^10*u^4*QRd^3*LL*LLd^2 - 1/2*nf^5*T^7*h^10*u^4*QR*QRd*LLd*LR^2*LRd
       - 1/2*nf^5*T^7*h^10*u^4*QR*QRd*LL*LR*LRd^2 - 1/2*nf^5*T^7*h^10*u^4*QR*
      QRd*LL*LLd^2*LR - 1/2*nf^5*T^7*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 1/4*nf^5*
      T^7*h^10*u^4*QR*QRd^4*LLd + 1/6*nf^5*T^7*h^10*u^4*QR^3*LLd*LR^2 + 1/2*
      nf^5*T^7*h^10*u^4*QR^3*LL*LR*LRd + 1/6*nf^5*T^7*h^10*u^4*QR^3*LL^2*LLd
       + 1/4*nf^5*T^7*h^10*u^4*QR^4*QRd*LL + 1/2*nf^5*T^7*h^10*u^4*QLd*QRd^2*
      LL*LLd*LRd - 1/2*nf^5*T^7*h^10*u^4*QLd*QR*LR^2*LRd^2 - 1/2*nf^5*T^7*h^10
      *u^4*QLd*QR*LLd^2*LR^2 - 1/2*nf^5*T^7*h^10*u^4*QLd*QR*LL^2*LRd^2 - 1/2*
      nf^5*T^7*h^10*u^4*QLd*QR*LL^2*LLd^2 + 1/2*nf^5*T^7*h^10*u^4*QLd*QR*QRd^3
      *LRd + 1/4*nf^5*T^7*h^10*u^4*QLd*QR^4*LR + 1/2*nf^5*T^7*h^10*u^4*QLd^2*
      QRd*LLd*LR*LRd + 1/2*nf^5*T^7*h^10*u^4*QLd^2*QR*QRd^2*LLd + 1/6*nf^5*T^7
      *h^10*u^4*QLd^3*LR*LRd^2 + 1/6*nf^5*T^7*h^10*u^4*QLd^3*LLd^2*LR + 1/2*
      nf^5*T^7*h^10*u^4*QLd^3*LL*LLd*LRd + 1/2*nf^5*T^7*h^10*u^4*QLd^3*QR*QRd*
      LRd + 1/4*nf^5*T^7*h^10*u^4*QLd^4*QR*LLd - 1/2*nf^5*T^7*h^10*u^4*QL*QRd*
      LR^2*LRd^2 - 1/2*nf^5*T^7*h^10*u^4*QL*QRd*LLd^2*LR^2 - 1/2*nf^5*T^7*h^10
      *u^4*QL*QRd*LL^2*LRd^2 - 1/2*nf^5*T^7*h^10*u^4*QL*QRd*LL^2*LLd^2 + 1/4*
      nf^5*T^7*h^10*u^4*QL*QRd^4*LRd + 1/2*nf^5*T^7*h^10*u^4*QL*QR^2*LL*LLd*LR
       + 1/2*nf^5*T^7*h^10*u^4*QL*QR^3*QRd*LR - 1/2*nf^5*T^7*h^10*u^4*QL*QLd*
      LLd*LR^2*LRd - 1/2*nf^5*T^7*h^10*u^4*QL*QLd*LL*LR*LRd^2 - 1/2*nf^5*T^7*
      h^10*u^4*QL*QLd*LL*LLd^2*LR - 1/2*nf^5*T^7*h^10*u^4*QL*QLd*LL^2*LLd*LRd
       + 1/2*nf^5*T^7*h^10*u^4*QL*QLd*QRd^3*LLd + 1/2*nf^5*T^7*h^10*u^4*QL*QLd
      *QR^3*LL + 1/2*nf^5*T^7*h^10*u^4*QL*QLd^2*QRd^2*LRd + 1/2*nf^5*T^7*h^10*
      u^4*QL*QLd^3*QRd*LLd + 1/4*nf^5*T^7*h^10*u^4*QL*QLd^4*LRd + 1/2*nf^5*T^7
      *h^10*u^4*QL^2*QR*LL*LR*LRd + 1/2*nf^5*T^7*h^10*u^4*QL^2*QR^2*QRd*LL + 1/
      2*nf^5*T^7*h^10*u^4*QL^2*QLd*QR^2*LR + 1/6*nf^5*T^7*h^10*u^4*QL^3*LR^2*
      LRd + 1/2*nf^5*T^7*h^10*u^4*QL^3*LL*LLd*LR + 1/6*nf^5*T^7*h^10*u^4*QL^3*
      LL^2*LRd + 1/2*nf^5*T^7*h^10*u^4*QL^3*QR*QRd*LR + 1/2*nf^5*T^7*h^10*u^4*
      QL^3*QLd*QR*LL + 1/4*nf^5*T^7*h^10*u^4*QL^4*QRd*LL + 1/4*nf^5*T^7*h^10*
      u^4*QL^4*QLd*LR + 11/48*nf^6*h^10*LLd*LR^5*LRd^4 + 13/60*nf^6*h^10*LLd^3
      *LR^5*LRd^2 + 137/400*nf^6*h^10*LLd^5*LR^5 + 11/48*nf^6*h^10*LL*LR^4*
      LRd^5 + 1/6*nf^6*h^10*LL*LLd^2*LR^4*LRd^3 + 41/48*nf^6*h^10*LL*LLd^4*
      LR^4*LRd + 1/6*nf^6*h^10*LL^2*LLd*LR^3*LRd^4 + 7/12*nf^6*h^10*LL^2*LLd^3
      *LR^3*LRd^2 + 13/60*nf^6*h^10*LL^2*LLd^5*LR^3 + 13/60*nf^6*h^10*LL^3*
      LR^2*LRd^5 + 7/12*nf^6*h^10*LL^3*LLd^2*LR^2*LRd^3 + 1/6*nf^6*h^10*LL^3*
      LLd^4*LR^2*LRd + 41/48*nf^6*h^10*LL^4*LLd*LR*LRd^4 + 1/6*nf^6*h^10*LL^4*
      LLd^3*LR*LRd^2 + 11/48*nf^6*h^10*LL^4*LLd^5*LR + 137/400*nf^6*h^10*LL^5*
      LRd^5 + 13/60*nf^6*h^10*LL^5*LLd^2*LRd^3 + 11/48*nf^6*h^10*LL^5*LLd^4*
      LRd + 1/3*nf^6*h^10*QRd^3*LLd*LR^3*LRd^3 + 1/3*nf^6*h^10*QRd^3*LLd^3*
      LR^3*LRd + 1/3*nf^6*h^10*QRd^3*LL*LR^2*LRd^4 - 1/4*nf^6*h^10*QRd^3*LL*
      LLd^2*LR^2*LRd^2 + 1/6*nf^6*h^10*QRd^3*LL*LLd^4*LR^2 + 1/3*nf^6*h^10*
      QRd^3*LL^2*LLd*LR*LRd^3 + 1/6*nf^6*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 1/4*
      nf^6*h^10*QRd^3*LL^3*LRd^4 + 1/6*nf^6*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 1/24
      *nf^6*h^10*QRd^3*LL^3*LLd^4 + 17/24*nf^6*h^10*QRd^6*LLd*LR*LRd^2 + 1/6*
      nf^6*h^10*QRd^6*LLd^3*LR + 1/8*nf^6*h^10*QRd^6*LL*LRd^3 + 1/3*nf^6*h^10*
      QRd^6*LL*LLd^2*LRd + 1/3*nf^6*h^10*QR*QRd*LLd*LR^4*LRd^3 + 2/3*nf^6*h^10
      *QR*QRd*LLd^3*LR^4*LRd + 1/3*nf^6*h^10*QR*QRd*LL*LR^3*LRd^4 + 2/3*nf^6*
      h^10*QR*QRd*LL*LLd^4*LR^3 + 2/3*nf^6*h^10*QR*QRd*LL^3*LR*LRd^4 + 1/3*
      nf^6*h^10*QR*QRd*LL^3*LLd^4*LR + 2/3*nf^6*h^10*QR*QRd*LL^4*LLd*LRd^3 + 1/
      3*nf^6*h^10*QR*QRd*LL^4*LLd^3*LRd - 1/8*nf^6*h^10*QR*QRd^4*LLd^3*LR^2 -
      3/8*nf^6*h^10*QR*QRd^4*LL^2*LLd*LRd^2 + 3/10*nf^6*h^10*QR*QRd^7*LLd*LRd
       + 1/2*nf^6*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 1/3*nf^6*h^10*QR^2*QRd^2*
      LLd^3*LR^3 + 1/2*nf^6*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 1/2*nf^6*h^10*QR^2
      *QRd^2*LL^2*LLd^3*LR + 1/3*nf^6*h^10*QR^2*QRd^2*LL^3*LRd^3 + 1/2*nf^6*
      h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 3/20*nf^6*h^10*QR^2*QRd^5*LL*LRd^2 - 3/
      8*nf^6*h^10*QR^2*QRd^5*LL*LLd^2 + 1/3*nf^6*h^10*QR^3*LLd*LR^4*LRd^2 + 1/
      4*nf^6*h^10*QR^3*LLd^3*LR^4 + 1/3*nf^6*h^10*QR^3*LL*LR^3*LRd^3 + 1/3*
      nf^6*h^10*QR^3*LL*LLd^2*LR^3*LRd - 1/4*nf^6*h^10*QR^3*LL^2*LLd*LR^2*
      LRd^2 + 1/6*nf^6*h^10*QR^3*LL^2*LLd^3*LR^2 + 1/3*nf^6*h^10*QR^3*LL^3*LR*
      LRd^3 + 1/6*nf^6*h^10*QR^3*LL^3*LLd^2*LR*LRd + 1/6*nf^6*h^10*QR^3*LL^4*
      LLd*LRd^2 + 1/24*nf^6*h^10*QR^3*LL^4*LLd^3 + 1/2*nf^6*h^10*QR^3*QRd^3*
      LLd*LR^2*LRd + 1/2*nf^6*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/2*nf^6*h^10*QR^3
      *QRd^3*LL*LLd^2*LR + 1/2*nf^6*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 3/8*nf^6*
      h^10*QR^4*QRd*LL*LLd^2*LR^2 - 1/8*nf^6*h^10*QR^4*QRd*LL^3*LRd^2 + 53/48*
      nf^6*h^10*QR^4*QRd^4*LLd*LR + 53/48*nf^6*h^10*QR^4*QRd^4*LL*LRd + 3/20*
      nf^6*h^10*QR^5*QRd^2*LLd*LR^2 - 3/8*nf^6*h^10*QR^5*QRd^2*LL^2*LLd + 1/8*
      nf^6*h^10*QR^6*LLd*LR^3 + 17/24*nf^6*h^10*QR^6*LL*LR^2*LRd + 1/3*nf^6*
      h^10*QR^6*LL^2*LLd*LR + 1/6*nf^6*h^10*QR^6*LL^3*LRd + 3/10*nf^6*h^10*
      QR^7*QRd*LL*LR + 1/6*nf^6*h^10*QLd*QRd^2*LR^3*LRd^4 - 1/4*nf^6*h^10*QLd*
      QRd^2*LLd^2*LR^3*LRd^2 + 1/3*nf^6*h^10*QLd*QRd^2*LLd^4*LR^3 - 3/8*nf^6*
      h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 1/8*nf^6*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 1/
      3*nf^6*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 1/6*nf^6*h^10*QLd*QRd^2*LL^3*
      LLd^3*LRd - 1/3*nf^6*h^10*QLd*QRd^5*LR*LRd^3 - 1/6*nf^6*h^10*QLd*QRd^5*
      LL*LLd^3 + 19/48*nf^6*h^10*QLd*QR*LR^4*LRd^4 + 17/16*nf^6*h^10*QLd*QR*
      LLd^4*LR^4 + 1/3*nf^6*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 2/3*nf^6*h^10*QLd*
      QR*LL*LLd^3*LR^3*LRd + 1/4*nf^6*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 4/3*
      nf^6*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 1/3*nf^6*h^10*QLd*QR*LL^3*LLd^3*LR*
      LRd + 41/48*nf^6*h^10*QLd*QR*LL^4*LRd^4 + 19/48*nf^6*h^10*QLd*QR*LL^4*
      LLd^4 + 27/40*nf^6*h^10*QLd*QR*QRd^6*LRd^2 + 1/3*nf^6*h^10*QLd*QR^2*QRd*
      LR^3*LRd^3 + 1/3*nf^6*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 3/8*nf^6*h^10*QLd*
      QR^2*QRd^4*LLd^2*LR + 1/2*nf^6*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 1/2*nf^6
      *h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 1/3*nf^6*h^10*QLd*QR^3*QRd^5*LRd - 1/8
      *nf^6*h^10*QLd*QR^4*LLd^2*LR^3 - 1/8*nf^6*h^10*QLd*QR^4*LL^2*LR*LRd^2 +
      2/3*nf^6*h^10*QLd*QR^4*QRd^3*LR*LRd + 2/3*nf^6*h^10*QLd*QR^4*QRd^3*LL*
      LLd + 3/10*nf^6*h^10*QLd*QR^5*QRd*LR^2*LRd + 3/5*nf^6*h^10*QLd*QR^5*QRd*
      LL*LLd*LR + 53/48*nf^6*h^10*QLd*QR^5*QRd^4 + 13/30*nf^6*h^10*QLd*QR^6*
      QRd^2*LR + 23/40*nf^6*h^10*QLd*QR^7*LR^2 + 3/20*nf^6*h^10*QLd*QR^7*LL^2
       + 1/6*nf^6*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 1/3*nf^6*h^10*QLd^2*QRd*
      LLd^3*LR^3*LRd - 1/8*nf^6*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 3/8*nf^6*h^10*
      QLd^2*QRd*LL*LLd^4*LR^2 + 1/3*nf^6*h^10*QLd^2*QRd*LL^3*LRd^4 - 1/4*nf^6*
      h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 1/6*nf^6*h^10*QLd^2*QRd*LL^3*LLd^4 + 5/
      24*nf^6*h^10*QLd^2*QRd^4*LLd^3*LR - 1/3*nf^6*h^10*QLd^2*QRd^4*LL*LRd^3
       + 3/8*nf^6*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 1/4*nf^6*h^10*QLd^2*QR*QRd^2
      *LLd*LR^2*LRd^2 - 1/4*nf^6*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + nf^6*h^10*
      QLd^2*QR^2*LLd^3*LR^3 + 3/2*nf^6*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 1/2
      *nf^6*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 + 7/6*nf^6*h^10*QLd^2*QR^2*LL^3*
      LRd^3 - 3/4*nf^6*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 - 7/24*nf^6*h^10*QLd^2*
      QR^3*QRd^4*LLd + 3/40*nf^6*h^10*QLd^2*QR^5*LLd*LR^2 + 3/10*nf^6*h^10*
      QLd^2*QR^5*LL*LR*LRd + 3/20*nf^6*h^10*QLd^2*QR^5*LL^2*LLd - 23/120*nf^6*
      h^10*QLd^2*QR^6*QRd*LL + 1/24*nf^6*h^10*QLd^3*LR^3*LRd^4 + 1/6*nf^6*h^10
      *QLd^3*LLd^2*LR^3*LRd^2 + 1/4*nf^6*h^10*QLd^3*LLd^4*LR^3 + 1/6*nf^6*h^10
      *QLd^3*LL*LLd*LR^2*LRd^3 + 1/3*nf^6*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 1/6*
      nf^6*h^10*QLd^3*LL^2*LR*LRd^4 - 1/4*nf^6*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2
       + 1/3*nf^6*h^10*QLd^3*LL^2*LLd^4*LR + 1/3*nf^6*h^10*QLd^3*LL^3*LLd*
      LRd^3 + 1/3*nf^6*h^10*QLd^3*LL^3*LLd^3*LRd - 1/6*nf^6*h^10*QLd^3*QRd^3*
      LR*LRd^3 + 1/3*nf^6*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 1/3*nf^6*h^10*QLd^3*
      QRd^3*LL*LLd*LRd^2 - 1/6*nf^6*h^10*QLd^3*QRd^3*LL*LLd^3 + 3/8*nf^6*h^10*
      QLd^3*QR*QRd^4*LLd^2 - 3/4*nf^6*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 + 1/2*
      nf^6*h^10*QLd^3*QR^3*LR^2*LRd^2 + 5/4*nf^6*h^10*QLd^3*QR^3*LLd^2*LR^2 +
      2*nf^6*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 3/2*nf^6*h^10*QLd^3*QR^3*LL^2*
      LRd^2 + 1/2*nf^6*h^10*QLd^3*QR^3*LL^2*LLd^2 + 1/2*nf^6*h^10*QLd^3*QR^3*
      QRd^3*LRd + 4/3*nf^6*h^10*QLd^3*QR^4*QRd*LR*LRd + 4/3*nf^6*h^10*QLd^3*
      QR^4*QRd*LL*LLd + 49/60*nf^6*h^10*QLd^3*QR^5*QRd^2 + 77/120*nf^6*h^10*
      QLd^3*QR^6*LR + 3/8*nf^6*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 1/3*nf^6*h^10*
      QLd^4*QRd^2*LLd^3*LR + 5/24*nf^6*h^10*QLd^4*QRd^2*LL*LRd^3 - 1/8*nf^6*
      h^10*QLd^4*QR*LLd^3*LR^2 - 1/8*nf^6*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 9/8*
      nf^6*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 2/3*nf^6*h^10*QLd^4*QR^3*QRd^2*LLd
       + 39/16*nf^6*h^10*QLd^4*QR^4*LLd*LR + 127/48*nf^6*h^10*QLd^4*QR^4*LL*
      LRd - 1/6*nf^6*h^10*QLd^5*QRd*LR*LRd^3 - 1/3*nf^6*h^10*QLd^5*QRd*LL*
      LLd^3 + 3/8*nf^6*h^10*QLd^5*QR*QRd^2*LRd^2 + 3/20*nf^6*h^10*QLd^5*QR*
      QRd^2*LLd^2 + 3/20*nf^6*h^10*QLd^5*QR^2*LR*LRd^2 + 3/40*nf^6*h^10*QLd^5*
      QR^2*LLd^2*LR + 3/10*nf^6*h^10*QLd^5*QR^2*LL*LLd*LRd + 13/15*nf^6*h^10*
      QLd^5*QR^3*QRd*LRd + 611/400*nf^6*h^10*QLd^5*QR^5 + 1/3*nf^6*h^10*QLd^6*
      LLd*LR*LRd^2 + 1/8*nf^6*h^10*QLd^6*LLd^3*LR + 1/6*nf^6*h^10*QLd^6*LL*
      LRd^3 + 17/24*nf^6*h^10*QLd^6*LL*LLd^2*LRd + 3/5*nf^6*h^10*QLd^6*QR*QRd*
      LLd*LRd + 77/120*nf^6*h^10*QLd^6*QR^3*LLd + 3/20*nf^6*h^10*QLd^7*QR*
      LRd^2 + 23/40*nf^6*h^10*QLd^7*QR*LLd^2 + 19/48*nf^6*h^10*QL*QRd*LR^4*
      LRd^4 + 41/48*nf^6*h^10*QL*QRd*LLd^4*LR^4 + 1/3*nf^6*h^10*QL*QRd*LL*LLd*
      LR^3*LRd^3 + 4/3*nf^6*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 1/4*nf^6*h^10*QL*
      QRd*LL^2*LLd^2*LR^2*LRd^2 + 2/3*nf^6*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 1/3
      *nf^6*h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 17/16*nf^6*h^10*QL*QRd*LL^4*LRd^4
       + 19/48*nf^6*h^10*QL*QRd*LL^4*LLd^4 - 1/8*nf^6*h^10*QL*QRd^4*LLd^2*LR^2
      *LRd - 1/8*nf^6*h^10*QL*QRd^4*LL^2*LRd^3 + 23/40*nf^6*h^10*QL*QRd^7*
      LRd^2 + 3/20*nf^6*h^10*QL*QRd^7*LLd^2 + 1/3*nf^6*h^10*QL*QR*QRd^2*LR^3*
      LRd^3 + 1/3*nf^6*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 3/10*nf^6*h^10*QL*QR*
      QRd^5*LR*LRd^2 + 3/5*nf^6*h^10*QL*QR*QRd^5*LL*LLd*LRd + 1/6*nf^6*h^10*QL
      *QR^2*LR^4*LRd^3 - 3/8*nf^6*h^10*QL*QR^2*LLd^2*LR^4*LRd + 1/3*nf^6*h^10*
      QL*QR^2*LL*LLd^3*LR^3 - 1/4*nf^6*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 1/6*nf^6
      *h^10*QL*QR^2*LL^3*LLd^3*LR + 1/3*nf^6*h^10*QL*QR^2*LL^4*LRd^3 - 1/8*
      nf^6*h^10*QL*QR^2*LL^4*LLd^2*LRd + 1/2*nf^6*h^10*QL*QR^2*QRd^3*LR^2*
      LRd^2 + 1/2*nf^6*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 13/30*nf^6*h^10*QL*QR^2
      *QRd^6*LRd + 2/3*nf^6*h^10*QL*QR^3*QRd^4*LR*LRd + 2/3*nf^6*h^10*QL*QR^3*
      QRd^4*LL*LLd - 3/8*nf^6*h^10*QL*QR^4*QRd^2*LL^2*LRd + 53/48*nf^6*h^10*QL
      *QR^4*QRd^5 - 1/3*nf^6*h^10*QL*QR^5*LR^3*LRd - 1/6*nf^6*h^10*QL*QR^5*
      LL^3*LLd + 1/3*nf^6*h^10*QL*QR^5*QRd^3*LR + 27/40*nf^6*h^10*QL*QR^6*QRd*
      LR^2 + 1/3*nf^6*h^10*QL*QLd*LLd*LR^4*LRd^3 + 2/3*nf^6*h^10*QL*QLd*LLd^3*
      LR^4*LRd + 1/3*nf^6*h^10*QL*QLd*LL*LR^3*LRd^4 + 2/3*nf^6*h^10*QL*QLd*LL*
      LLd^4*LR^3 + 2/3*nf^6*h^10*QL*QLd*LL^3*LR*LRd^4 + 1/3*nf^6*h^10*QL*QLd*
      LL^3*LLd^4*LR + 2/3*nf^6*h^10*QL*QLd*LL^4*LLd*LRd^3 + 1/3*nf^6*h^10*QL*
      QLd*LL^4*LLd^3*LRd + 3/5*nf^6*h^10*QL*QLd*QRd^6*LLd*LRd + 4/3*nf^6*h^10*
      QL*QLd*QR*QRd*LLd^3*LR^3 + 4/3*nf^6*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 2/3*
      nf^6*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 2/3*nf^6*h^10*QL*QLd*QR^3*QRd^3*LL*
      LRd + 3/5*nf^6*h^10*QL*QLd*QR^6*LL*LR - 1/4*nf^6*h^10*QL*QLd^2*QRd^2*
      LR^2*LRd^3 - 1/4*nf^6*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 3/20*nf^6*
      h^10*QL*QLd^2*QRd^5*LRd^2 + 3/8*nf^6*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/3*
      nf^6*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 1/3*nf^6*h^10*QL*QLd^2*QR*LL^3*LLd^3
       + 3/2*nf^6*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 1/2*nf^6*h^10*QL*QLd^2*
      QR^2*QRd*LL^2*LRd^2 - 5/8*nf^6*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 9/8*nf^6*
      h^10*QL*QLd^2*QR^4*LR^2*LRd + 2/3*nf^6*h^10*QL*QLd^2*QR^4*QRd^3 + 3/5*
      nf^6*h^10*QL*QLd^2*QR^5*QRd*LR - 1/6*nf^6*h^10*QL*QLd^3*QR^2*QRd^3*LLd
       + 4/3*nf^6*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 8/3*nf^6*h^10*QL*QLd^3*QR^3*
      QRd*LL*LRd + 13/15*nf^6*h^10*QL*QLd^3*QR^5*LL - 3/8*nf^6*h^10*QL*QLd^4*
      LLd^2*LR^2*LRd - 1/8*nf^6*h^10*QL*QLd^4*LL^2*LRd^3 + 3/8*nf^6*h^10*QL*
      QLd^4*QRd^3*LRd^2 + 4/3*nf^6*h^10*QL*QLd^4*QR^3*LR*LRd + 4/3*nf^6*h^10*
      QL*QLd^4*QR^3*LL*LLd + 191/48*nf^6*h^10*QL*QLd^4*QR^4*QRd + 3/5*nf^6*
      h^10*QL*QLd^5*QR*LLd*LR*LRd + 3/10*nf^6*h^10*QL*QLd^5*QR*LL*LLd^2 + 3/5*
      nf^6*h^10*QL*QLd^5*QR^2*QRd*LLd + 27/40*nf^6*h^10*QL*QLd^6*QRd*LLd^2 -
      23/120*nf^6*h^10*QL*QLd^6*QR^2*LRd + 3/10*nf^6*h^10*QL*QLd^7*LLd*LRd + 7/
      6*nf^6*h^10*QL^2*QRd^2*LLd^3*LR^3 + 1/2*nf^6*h^10*QL^2*QRd^2*LL*LLd^2*
      LR^2*LRd + 3/2*nf^6*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 + nf^6*h^10*QL^2*
      QRd^2*LL^3*LRd^3 + 3/10*nf^6*h^10*QL^2*QRd^5*LLd*LR*LRd + 3/40*nf^6*h^10
      *QL^2*QRd^5*LL*LRd^2 + 3/20*nf^6*h^10*QL^2*QRd^5*LL*LLd^2 - 1/8*nf^6*
      h^10*QL^2*QR*LLd*LR^4*LRd^2 + 1/3*nf^6*h^10*QL^2*QR*LLd^3*LR^4 + 1/6*
      nf^6*h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/4*nf^6*h^10*QL^2*QR*LL^2*LLd^3*LR^2
       + 1/3*nf^6*h^10*QL^2*QR*LL^3*LR*LRd^3 - 3/8*nf^6*h^10*QL^2*QR*LL^4*LLd*
      LRd^2 + 1/6*nf^6*h^10*QL^2*QR*LL^4*LLd^3 - 23/120*nf^6*h^10*QL^2*QR*
      QRd^6*LLd - 1/4*nf^6*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 - 1/4*nf^6*h^10*
      QL^2*QR^2*QRd*LL^3*LLd^2 - 3/4*nf^6*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 1/3*
      nf^6*h^10*QL^2*QR^4*LLd*LR^3 + 3/8*nf^6*h^10*QL^2*QR^4*LL^2*LLd*LR + 5/
      24*nf^6*h^10*QL^2*QR^4*LL^3*LRd - 7/24*nf^6*h^10*QL^2*QR^4*QRd^3*LL + 1/
      3*nf^6*h^10*QL^2*QLd*QRd*LR^3*LRd^3 + 1/3*nf^6*h^10*QL^2*QLd*QRd*LL^3*
      LLd^3 - 9/8*nf^6*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 1/2*nf^6*h^10*QL^2*QLd*
      QR*QRd^2*LLd^2*LR^2 + 3/2*nf^6*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 + 3/5*
      nf^6*h^10*QL^2*QLd*QR*QRd^5*LRd - 1/4*nf^6*h^10*QL^2*QLd*QR^2*LR^3*LRd^2
       - 1/4*nf^6*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 2/3*nf^6*h^10*QL^2*QLd*
      QR^3*QRd^4 - 5/8*nf^6*h^10*QL^2*QLd*QR^4*QRd^2*LR + 3/20*nf^6*h^10*QL^2*
      QLd*QR^5*LR^2 + 3/8*nf^6*h^10*QL^2*QLd*QR^5*LL^2 + 1/2*nf^6*h^10*QL^2*
      QLd^2*LLd*LR^3*LRd^2 + 1/3*nf^6*h^10*QL^2*QLd^2*LLd^3*LR^3 + 1/2*nf^6*
      h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 1/2*nf^6*h^10*QL^2*QLd^2*LL^2*LLd^3*LR
       + 1/3*nf^6*h^10*QL^2*QLd^2*LL^3*LRd^3 + 1/2*nf^6*h^10*QL^2*QLd^2*LL^3*
      LLd^2*LRd - 3/4*nf^6*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 7/4*nf^6*h^10*QL^2
      *QLd^2*QR^2*QRd^2*LLd*LR + 7/4*nf^6*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd -
      3/4*nf^6*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 3/4*nf^6*h^10*QL^2*QLd^3*QRd^2*
      LLd^2*LR + 1/2*nf^6*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 1/2*nf^6*h^10*QL^2*
      QLd^3*QR*LL^2*LLd^2 - 1/6*nf^6*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 37/12*nf^6
      *h^10*QL^2*QLd^3*QR^3*QRd^2 + 2/3*nf^6*h^10*QL^2*QLd^3*QR^4*LR - 3/8*
      nf^6*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 5/8*nf^6*h^10*QL^2*QLd^4*QR*QRd^2*
      LLd - 3/8*nf^6*h^10*QL^2*QLd^5*LR*LRd^2 + 3/20*nf^6*h^10*QL^2*QLd^5*
      LLd^2*LR + 49/60*nf^6*h^10*QL^2*QLd^5*QR^3 + 13/30*nf^6*h^10*QL^2*QLd^6*
      QR*LLd + 1/24*nf^6*h^10*QL^3*LR^4*LRd^3 + 1/6*nf^6*h^10*QL^3*LLd^2*LR^4*
      LRd + 1/6*nf^6*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 1/3*nf^6*h^10*QL^3*LL*LLd^3
      *LR^3 + 1/6*nf^6*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/4*nf^6*h^10*QL^3*LL^2*
      LLd^2*LR^2*LRd + 1/3*nf^6*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 1/3*nf^6*h^10*
      QL^3*LL^3*LLd^3*LR + 1/4*nf^6*h^10*QL^3*LL^4*LRd^3 + 1/3*nf^6*h^10*QL^3*
      LL^4*LLd^2*LRd + 1/2*nf^6*h^10*QL^3*QRd^3*LR^2*LRd^2 + 3/2*nf^6*h^10*
      QL^3*QRd^3*LLd^2*LR^2 + 2*nf^6*h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 5/4*nf^6*
      h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/2*nf^6*h^10*QL^3*QRd^3*LL^2*LLd^2 + 77/
      120*nf^6*h^10*QL^3*QRd^6*LRd + 4/3*nf^6*h^10*QL^3*QR*QRd^4*LR*LRd + 4/3*
      nf^6*h^10*QL^3*QR*QRd^4*LL*LLd - 3/4*nf^6*h^10*QL^3*QR^2*QRd^2*LR^2*LRd
       + 49/60*nf^6*h^10*QL^3*QR^2*QRd^5 - 1/6*nf^6*h^10*QL^3*QR^3*LR^3*LRd +
      1/3*nf^6*h^10*QL^3*QR^3*LL*LLd*LR^2 + 1/3*nf^6*h^10*QL^3*QR^3*LL^2*LR*
      LRd - 1/6*nf^6*h^10*QL^3*QR^3*LL^3*LLd + 1/2*nf^6*h^10*QL^3*QR^3*QRd^3*
      LR + 3/8*nf^6*h^10*QL^3*QR^4*QRd*LL^2 + 13/15*nf^6*h^10*QL^3*QLd*QRd^5*
      LLd + 8/3*nf^6*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 4/3*nf^6*h^10*QL^3*QLd*QR
      *QRd^3*LL*LRd - 1/6*nf^6*h^10*QL^3*QLd*QR^3*QRd^2*LL + 1/2*nf^6*h^10*
      QL^3*QLd^2*QRd*LR^2*LRd^2 + 1/2*nf^6*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 + 2/
      3*nf^6*h^10*QL^3*QLd^2*QRd^4*LRd - 3/4*nf^6*h^10*QL^3*QLd^2*QR^2*LL^2*
      LRd + 37/12*nf^6*h^10*QL^3*QLd^2*QR^2*QRd^3 - 1/6*nf^6*h^10*QL^3*QLd^2*
      QR^3*QRd*LR + 1/2*nf^6*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 1/2*nf^6*h^10*QL^3
      *QLd^3*LL*LR*LRd^2 + 1/2*nf^6*h^10*QL^3*QLd^3*LL*LLd^2*LR + 1/2*nf^6*
      h^10*QL^3*QLd^3*LL^2*LLd*LRd + 1/2*nf^6*h^10*QL^3*QLd^3*QRd^3*LLd + 2/3*
      nf^6*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 2/3*nf^6*h^10*QL^3*QLd^3*QR*QRd*LL*
      LRd + 1/2*nf^6*h^10*QL^3*QLd^3*QR^3*LL - 7/24*nf^6*h^10*QL^3*QLd^4*QRd^2
      *LRd + 2/3*nf^6*h^10*QL^3*QLd^4*QR*LR*LRd + 2/3*nf^6*h^10*QL^3*QLd^4*QR*
      LL*LLd + 2/3*nf^6*h^10*QL^3*QLd^4*QR^2*QRd + 1/3*nf^6*h^10*QL^3*QLd^5*
      QRd*LLd - 1/8*nf^6*h^10*QL^4*QRd*LL*LLd^2*LR^2 - 1/8*nf^6*h^10*QL^4*QRd*
      LL^3*LRd^2 + 127/48*nf^6*h^10*QL^4*QRd^4*LLd*LR + 39/16*nf^6*h^10*QL^4*
      QRd^4*LL*LRd - 9/8*nf^6*h^10*QL^4*QR*QRd^2*LL^2*LLd + 5/24*nf^6*h^10*
      QL^4*QR^2*LLd*LR^3 + 3/8*nf^6*h^10*QL^4*QR^2*LL*LR^2*LRd - 1/3*nf^6*h^10
      *QL^4*QR^2*LL^3*LRd + 2/3*nf^6*h^10*QL^4*QR^2*QRd^3*LL - 1/8*nf^6*h^10*
      QL^4*QLd*LLd^2*LR^3 - 3/8*nf^6*h^10*QL^4*QLd*LL^2*LR*LRd^2 + 4/3*nf^6*
      h^10*QL^4*QLd*QRd^3*LR*LRd + 4/3*nf^6*h^10*QL^4*QLd*QRd^3*LL*LLd + 191/
      48*nf^6*h^10*QL^4*QLd*QR*QRd^4 + 3/8*nf^6*h^10*QL^4*QLd*QR^3*LR^2 - 3/8*
      nf^6*h^10*QL^4*QLd^2*QR*LLd*LR^2 - 5/8*nf^6*h^10*QL^4*QLd^2*QR^2*QRd*LL
       + 2/3*nf^6*h^10*QL^4*QLd^3*QRd*LR*LRd + 2/3*nf^6*h^10*QL^4*QLd^3*QRd*LL
      *LLd + 2/3*nf^6*h^10*QL^4*QLd^3*QR*QRd^2 - 7/24*nf^6*h^10*QL^4*QLd^3*
      QR^2*LR + 53/48*nf^6*h^10*QL^4*QLd^4*LLd*LR + 53/48*nf^6*h^10*QL^4*QLd^4
      *LL*LRd + 53/48*nf^6*h^10*QL^4*QLd^5*QR + 3/20*nf^6*h^10*QL^5*QRd^2*LR^2
      *LRd + 3/10*nf^6*h^10*QL^5*QRd^2*LL*LLd*LR + 3/40*nf^6*h^10*QL^5*QRd^2*
      LL^2*LRd + 611/400*nf^6*h^10*QL^5*QRd^5 - 1/6*nf^6*h^10*QL^5*QR*LR^3*LRd
       - 1/3*nf^6*h^10*QL^5*QR*LL^3*LLd + 13/15*nf^6*h^10*QL^5*QR*QRd^3*LR + 3/
      8*nf^6*h^10*QL^5*QR^2*QRd*LR^2 + 3/20*nf^6*h^10*QL^5*QR^2*QRd*LL^2 + 3/5
      *nf^6*h^10*QL^5*QLd*QRd*LL*LR*LRd + 3/10*nf^6*h^10*QL^5*QLd*QRd*LL^2*LLd
       + 3/5*nf^6*h^10*QL^5*QLd*QR*QRd^2*LL - 3/8*nf^6*h^10*QL^5*QLd^2*LR^2*
      LRd + 3/20*nf^6*h^10*QL^5*QLd^2*LL^2*LRd + 49/60*nf^6*h^10*QL^5*QLd^2*
      QRd^3 + 1/3*nf^6*h^10*QL^5*QLd^3*QR*LL + 53/48*nf^6*h^10*QL^5*QLd^4*QRd
       + 1/6*nf^6*h^10*QL^6*LLd*LR^3 + 1/3*nf^6*h^10*QL^6*LL*LR^2*LRd + 17/24*
      nf^6*h^10*QL^6*LL^2*LLd*LR + 1/8*nf^6*h^10*QL^6*LL^3*LRd + 77/120*nf^6*
      h^10*QL^6*QRd^3*LL + 3/5*nf^6*h^10*QL^6*QR*QRd*LL*LR - 23/120*nf^6*h^10*
      QL^6*QLd*QRd^2*LR + 27/40*nf^6*h^10*QL^6*QLd*QR*LL^2 + 13/30*nf^6*h^10*
      QL^6*QLd^2*QRd*LL + 3/20*nf^6*h^10*QL^7*QRd*LR^2 + 23/40*nf^6*h^10*QL^7*
      QRd*LL^2 + 3/10*nf^6*h^10*QL^7*QLd*LL*LR - 11/36*nf^6*h^10*G*QRd^3*LR^2*
      LRd^3 + 5/12*nf^6*h^10*G*QRd^3*LLd^2*LR^2*LRd - 1/6*nf^6*h^10*G*QRd^3*LL
      *LLd*LR*LRd^2 + 1/6*nf^6*h^10*G*QRd^3*LL*LLd^3*LR + 23/36*nf^6*h^10*G*
      QRd^3*LL^2*LRd^3 - 5/12*nf^6*h^10*G*QRd^3*LL^2*LLd^2*LRd + 1/18*nf^6*
      h^10*G*QRd^6*LRd^2 - 1/18*nf^6*h^10*G*QRd^6*LLd^2 + 1/3*nf^6*h^10*G*QR*
      QRd*LR^3*LRd^3 + 7/6*nf^6*h^10*G*QR*QRd*LLd^2*LR^3*LRd + 7/6*nf^6*h^10*G
      *QR*QRd*LL*LLd^3*LR^2 + 7/6*nf^6*h^10*G*QR*QRd*LL^2*LR*LRd^3 + 7/6*nf^6*
      h^10*G*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^6*h^10*G*QR*QRd*LL^3*LLd^3 - 1/6*
      nf^6*h^10*G*QR*QRd^4*LR*LRd^2 - 1/2*nf^6*h^10*G*QR*QRd^4*LLd^2*LR - 1/3*
      nf^6*h^10*G*QR*QRd^4*LL*LLd*LRd + nf^6*h^10*G*QR^2*QRd^2*LLd^2*LR^2 +
      nf^6*h^10*G*QR^2*QRd^2*LL^2*LRd^2 - 7/12*nf^6*h^10*G*QR^2*QRd^5*LRd - 11/
      36*nf^6*h^10*G*QR^3*LR^3*LRd^2 + 23/36*nf^6*h^10*G*QR^3*LLd^2*LR^3 - 1/6
      *nf^6*h^10*G*QR^3*LL*LLd*LR^2*LRd + 5/12*nf^6*h^10*G*QR^3*LL^2*LR*LRd^2
       - 5/12*nf^6*h^10*G*QR^3*LL^2*LLd^2*LR + 1/6*nf^6*h^10*G*QR^3*LL^3*LLd*
      LRd - 1/3*nf^6*h^10*G*QR^3*QRd^3*LR*LRd - 1/3*nf^6*h^10*G*QR^3*QRd^3*LL*
      LLd - 1/6*nf^6*h^10*G*QR^4*QRd*LR^2*LRd - 1/3*nf^6*h^10*G*QR^4*QRd*LL*
      LLd*LR - 1/2*nf^6*h^10*G*QR^4*QRd*LL^2*LRd - 1/3*nf^6*h^10*G*QR^4*QRd^4
       - 7/12*nf^6*h^10*G*QR^5*QRd^2*LR + 1/18*nf^6*h^10*G*QR^6*LR^2 - 1/18*
      nf^6*h^10*G*QR^6*LL^2 + 7/6*nf^6*h^10*G*QLd*QRd^2*LLd^3*LR^2 + 1/3*nf^6*
      h^10*G*QLd*QRd^2*LL*LR*LRd^3 + nf^6*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 + 1/
      2*nf^6*h^10*G*QLd*QRd^2*LL^2*LLd^3 - 1/3*nf^6*h^10*G*QLd*QRd^5*LLd*LRd
       - 5/6*nf^6*h^10*G*QLd*QR*LLd*LR^3*LRd^2 + 17/9*nf^6*h^10*G*QLd*QR*LLd^3
      *LR^3 + 1/2*nf^6*h^10*G*QLd*QR*LL*LR^2*LRd^3 + nf^6*h^10*G*QLd*QR*LL*
      LLd^2*LR^2*LRd + 2*nf^6*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 - 5/6*nf^6*h^10*
      G*QLd*QR*LL^2*LLd^3*LR + 10/9*nf^6*h^10*G*QLd*QR*LL^3*LRd^3 + 1/2*nf^6*
      h^10*G*QLd*QR*LL^3*LLd^2*LRd - nf^6*h^10*G*QLd*QR*QRd^3*LLd*LR*LRd - 1/6
      *nf^6*h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 1/2*nf^6*h^10*G*QLd*QR*QRd^3*LL*
      LLd^2 - 3/2*nf^6*h^10*G*QLd*QR^2*QRd^4*LLd - 7/6*nf^6*h^10*G*QLd*QR^3*
      QRd^2*LLd*LR - 1/2*nf^6*h^10*G*QLd*QR^3*QRd^2*LL*LRd + 1/6*nf^6*h^10*G*
      QLd*QR^4*LLd*LR^2 - 1/3*nf^6*h^10*G*QLd*QR^4*LL*LR*LRd - 1/6*nf^6*h^10*G
      *QLd*QR^4*LL^2*LLd - 1/2*nf^6*h^10*G*QLd*QR^5*QRd*LL + 1/2*nf^6*h^10*G*
      QLd^2*QRd*LR^2*LRd^3 + nf^6*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd + 1/3*nf^6*
      h^10*G*QLd^2*QRd*LL*LLd^3*LR + 7/6*nf^6*h^10*G*QLd^2*QRd*LL^2*LRd^3 - 1/
      6*nf^6*h^10*G*QLd^2*QRd^4*LRd^2 - 1/2*nf^6*h^10*G*QLd^2*QRd^4*LLd^2 -
      nf^6*h^10*G*QLd^2*QR^2*LR^2*LRd^2 + 2*nf^6*h^10*G*QLd^2*QR^2*LLd^2*LR^2
       + 2*nf^6*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - nf^6*h^10*G*QLd^2*QR^2*LL^2*
      LLd^2 - 1/12*nf^6*h^10*G*QLd^2*QR^2*QRd^3*LRd + 5/6*nf^6*h^10*G*QLd^2*
      QR^3*QRd*LR*LRd + 5/6*nf^6*h^10*G*QLd^2*QR^3*QRd*LL*LLd - 1/3*nf^6*h^10*
      G*QLd^2*QR^4*QRd^2 + 11/12*nf^6*h^10*G*QLd^2*QR^5*LR - 5/12*nf^6*h^10*G*
      QLd^3*LLd*LR^2*LRd^2 + 23/36*nf^6*h^10*G*QLd^3*LLd^3*LR^2 + 1/6*nf^6*
      h^10*G*QLd^3*LL*LR*LRd^3 - 1/6*nf^6*h^10*G*QLd^3*LL*LLd^2*LR*LRd + 5/12*
      nf^6*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 11/36*nf^6*h^10*G*QLd^3*LL^2*LLd^3 -
      2/3*nf^6*h^10*G*QLd^3*QRd^3*LLd*LRd - 1/3*nf^6*h^10*G*QLd^3*QR*QRd*LLd*
      LR*LRd - 1/2*nf^6*h^10*G*QLd^3*QR*QRd*LL*LRd^2 - 1/6*nf^6*h^10*G*QLd^3*
      QR*QRd*LL*LLd^2 + 5/12*nf^6*h^10*G*QLd^3*QR^2*QRd^2*LLd + 19/9*nf^6*h^10
      *G*QLd^3*QR^3*LLd*LR + 8/9*nf^6*h^10*G*QLd^3*QR^3*LL*LRd - 1/2*nf^6*h^10
      *G*QLd^4*QRd^2*LRd^2 - 1/6*nf^6*h^10*G*QLd^4*QRd^2*LLd^2 - 1/6*nf^6*h^10
      *G*QLd^4*QR*LR*LRd^2 + 1/6*nf^6*h^10*G*QLd^4*QR*LLd^2*LR - 1/3*nf^6*h^10
      *G*QLd^4*QR*LL*LLd*LRd + 1/2*nf^6*h^10*G*QLd^4*QR^2*QRd*LRd + 19/9*nf^6*
      h^10*G*QLd^4*QR^4 - 1/3*nf^6*h^10*G*QLd^5*QRd*LLd*LRd + 11/12*nf^6*h^10*
      G*QLd^5*QR^2*LLd - 1/18*nf^6*h^10*G*QLd^6*LRd^2 + 1/18*nf^6*h^10*G*QLd^6
      *LLd^2 + 1/2*nf^6*h^10*G*QL*QRd*LLd*LR^3*LRd^2 + 10/9*nf^6*h^10*G*QL*QRd
      *LLd^3*LR^3 - 5/6*nf^6*h^10*G*QL*QRd*LL*LR^2*LRd^3 + 2*nf^6*h^10*G*QL*
      QRd*LL*LLd^2*LR^2*LRd + nf^6*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 + 1/2*nf^6*
      h^10*G*QL*QRd*LL^2*LLd^3*LR + 17/9*nf^6*h^10*G*QL*QRd*LL^3*LRd^3 - 5/6*
      nf^6*h^10*G*QL*QRd*LL^3*LLd^2*LRd - 1/3*nf^6*h^10*G*QL*QRd^4*LLd*LR*LRd
       + 1/6*nf^6*h^10*G*QL*QRd^4*LL*LRd^2 - 1/6*nf^6*h^10*G*QL*QRd^4*LL*LLd^2
       - 1/2*nf^6*h^10*G*QL*QR*QRd^5*LLd + 1/3*nf^6*h^10*G*QL*QR^2*LLd*LR^3*
      LRd + nf^6*h^10*G*QL*QR^2*LL*LLd^2*LR^2 + 7/6*nf^6*h^10*G*QL*QR^2*LL^3*
      LRd^2 + 1/2*nf^6*h^10*G*QL*QR^2*LL^3*LLd^2 - 1/2*nf^6*h^10*G*QL*QR^2*
      QRd^3*LLd*LR - 7/6*nf^6*h^10*G*QL*QR^2*QRd^3*LL*LRd - 1/6*nf^6*h^10*G*QL
      *QR^3*QRd*LLd*LR^2 - nf^6*h^10*G*QL*QR^3*QRd*LL*LR*LRd - 1/2*nf^6*h^10*G
      *QL*QR^3*QRd*LL^2*LLd - 3/2*nf^6*h^10*G*QL*QR^4*QRd^2*LL - 1/3*nf^6*h^10
      *G*QL*QR^5*LL*LR + 1/3*nf^6*h^10*G*QL*QLd*LR^3*LRd^3 + 7/6*nf^6*h^10*G*
      QL*QLd*LLd^2*LR^3*LRd + 7/6*nf^6*h^10*G*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^6*
      h^10*G*QL*QLd*LL^2*LR*LRd^3 + 7/6*nf^6*h^10*G*QL*QLd*LL^3*LLd*LRd^2 + 1/
      3*nf^6*h^10*G*QL*QLd*LL^3*LLd^3 - 1/6*nf^6*h^10*G*QL*QLd*QRd^3*LR*LRd^2
       - 1/2*nf^6*h^10*G*QL*QLd*QRd^3*LLd^2*LR - 1/3*nf^6*h^10*G*QL*QLd*QRd^3*
      LL*LLd*LRd + 4*nf^6*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 + 4*nf^6*h^10*G*QL*
      QLd*QR*QRd*LL^2*LRd^2 - nf^6*h^10*G*QL*QLd*QR*QRd^4*LRd - 1/6*nf^6*h^10*
      G*QL*QLd*QR^3*LR^2*LRd - 1/3*nf^6*h^10*G*QL*QLd*QR^3*LL*LLd*LR - 1/2*
      nf^6*h^10*G*QL*QLd*QR^3*LL^2*LRd - 4/3*nf^6*h^10*G*QL*QLd*QR^3*QRd^3 -
      nf^6*h^10*G*QL*QLd*QR^4*QRd*LR - 3/2*nf^6*h^10*G*QL*QLd^2*QR*QRd^3*LLd
       + nf^6*h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR + 2*nf^6*h^10*G*QL*QLd^2*QR^2*
      QRd*LL*LRd + 1/2*nf^6*h^10*G*QL*QLd^2*QR^4*LL - 1/2*nf^6*h^10*G*QL*QLd^3
      *QRd*LR*LRd^2 - 1/6*nf^6*h^10*G*QL*QLd^3*QRd*LLd^2*LR - nf^6*h^10*G*QL*
      QLd^3*QRd*LL*LLd*LRd - 3/2*nf^6*h^10*G*QL*QLd^3*QR*QRd^2*LRd + 5/6*nf^6*
      h^10*G*QL*QLd^3*QR^2*LR*LRd + 5/6*nf^6*h^10*G*QL*QLd^3*QR^2*LL*LLd + 32/
      9*nf^6*h^10*G*QL*QLd^3*QR^3*QRd - 1/3*nf^6*h^10*G*QL*QLd^4*LLd*LR*LRd -
      1/2*nf^6*h^10*G*QL*QLd^4*LL*LRd^2 - 1/6*nf^6*h^10*G*QL*QLd^4*LL*LLd^2 -
      nf^6*h^10*G*QL*QLd^4*QR*QRd*LLd - 1/2*nf^6*h^10*G*QL*QLd^5*QR*LRd - nf^6
      *h^10*G*QL^2*QRd^2*LR^2*LRd^2 + 2*nf^6*h^10*G*QL^2*QRd^2*LLd^2*LR^2 + 2*
      nf^6*h^10*G*QL^2*QRd^2*LL^2*LRd^2 - nf^6*h^10*G*QL^2*QRd^2*LL^2*LLd^2 +
      11/12*nf^6*h^10*G*QL^2*QRd^5*LRd + 1/2*nf^6*h^10*G*QL^2*QR*LR^3*LRd^2 +
      7/6*nf^6*h^10*G*QL^2*QR*LLd^2*LR^3 + nf^6*h^10*G*QL^2*QR*LL^2*LR*LRd^2
       + 1/3*nf^6*h^10*G*QL^2*QR*LL^3*LLd*LRd + 5/6*nf^6*h^10*G*QL^2*QR*QRd^3*
      LR*LRd + 5/6*nf^6*h^10*G*QL^2*QR*QRd^3*LL*LLd - 1/3*nf^6*h^10*G*QL^2*
      QR^2*QRd^4 - 1/12*nf^6*h^10*G*QL^2*QR^3*QRd^2*LR - 1/6*nf^6*h^10*G*QL^2*
      QR^4*LR^2 - 1/2*nf^6*h^10*G*QL^2*QR^4*LL^2 + 1/2*nf^6*h^10*G*QL^2*QLd*
      QRd^4*LLd + 2*nf^6*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR + nf^6*h^10*G*QL^2*
      QLd*QR*QRd^2*LL*LRd - 3/2*nf^6*h^10*G*QL^2*QLd*QR^3*QRd*LL + nf^6*h^10*G
      *QL^2*QLd^2*LLd^2*LR^2 + nf^6*h^10*G*QL^2*QLd^2*LL^2*LRd^2 + 5/12*nf^6*
      h^10*G*QL^2*QLd^2*QRd^3*LRd + 4*nf^6*h^10*G*QL^2*QLd^2*QR^2*QRd^2 + 5/12
      *nf^6*h^10*G*QL^2*QLd^2*QR^3*LR - 1/12*nf^6*h^10*G*QL^2*QLd^3*QRd^2*LLd
       - 7/6*nf^6*h^10*G*QL^2*QLd^3*QR*LLd*LR - 1/2*nf^6*h^10*G*QL^2*QLd^3*QR*
      LL*LRd - 3/2*nf^6*h^10*G*QL^2*QLd^4*QRd*LRd - 1/3*nf^6*h^10*G*QL^2*QLd^4
      *QR^2 - 7/12*nf^6*h^10*G*QL^2*QLd^5*LLd + 1/6*nf^6*h^10*G*QL^3*LLd*LR^3*
      LRd - 5/12*nf^6*h^10*G*QL^3*LL*LR^2*LRd^2 + 5/12*nf^6*h^10*G*QL^3*LL*
      LLd^2*LR^2 - 1/6*nf^6*h^10*G*QL^3*LL^2*LLd*LR*LRd + 23/36*nf^6*h^10*G*
      QL^3*LL^3*LRd^2 - 11/36*nf^6*h^10*G*QL^3*LL^3*LLd^2 + 8/9*nf^6*h^10*G*
      QL^3*QRd^3*LLd*LR + 19/9*nf^6*h^10*G*QL^3*QRd^3*LL*LRd - 1/2*nf^6*h^10*G
      *QL^3*QR*QRd*LLd*LR^2 - 1/3*nf^6*h^10*G*QL^3*QR*QRd*LL*LR*LRd - 1/6*nf^6
      *h^10*G*QL^3*QR*QRd*LL^2*LLd + 5/12*nf^6*h^10*G*QL^3*QR^2*QRd^2*LL - 2/3
      *nf^6*h^10*G*QL^3*QR^3*LL*LR + 5/6*nf^6*h^10*G*QL^3*QLd*QRd^2*LR*LRd + 5/
      6*nf^6*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 1/2*nf^6*h^10*G*QL^3*QLd*QR*LR^2*
      LRd - nf^6*h^10*G*QL^3*QLd*QR*LL*LLd*LR - 1/6*nf^6*h^10*G*QL^3*QLd*QR*
      LL^2*LRd + 32/9*nf^6*h^10*G*QL^3*QLd*QR*QRd^3 - 3/2*nf^6*h^10*G*QL^3*QLd
      *QR^2*QRd*LR - 1/2*nf^6*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 7/6*nf^6*h^10*G*
      QL^3*QLd^2*QRd*LL*LRd - 1/12*nf^6*h^10*G*QL^3*QLd^2*QR^2*LL - 1/3*nf^6*
      h^10*G*QL^3*QLd^3*LR*LRd - 1/3*nf^6*h^10*G*QL^3*QLd^3*LL*LLd - 4/3*nf^6*
      h^10*G*QL^3*QLd^3*QR*QRd - 1/6*nf^6*h^10*G*QL^4*QRd*LR^2*LRd - 1/3*nf^6*
      h^10*G*QL^4*QRd*LL*LLd*LR + 1/6*nf^6*h^10*G*QL^4*QRd*LL^2*LRd + 19/9*
      nf^6*h^10*G*QL^4*QRd^4 + 1/2*nf^6*h^10*G*QL^4*QR*QRd^2*LR - 1/2*nf^6*
      h^10*G*QL^4*QR^2*LR^2 - 1/6*nf^6*h^10*G*QL^4*QR^2*LL^2 - 1/2*nf^6*h^10*G
      *QL^4*QLd*LLd*LR^2 - 1/3*nf^6*h^10*G*QL^4*QLd*LL*LR*LRd - 1/6*nf^6*h^10*
      G*QL^4*QLd*LL^2*LLd - nf^6*h^10*G*QL^4*QLd*QR*QRd*LL - 1/3*nf^6*h^10*G*
      QL^4*QLd^2*QRd^2 - 3/2*nf^6*h^10*G*QL^4*QLd^2*QR*LR - 1/3*nf^6*h^10*G*
      QL^4*QLd^4 + 11/12*nf^6*h^10*G*QL^5*QRd^2*LL - 1/3*nf^6*h^10*G*QL^5*QR*
      LL*LR - 1/2*nf^6*h^10*G*QL^5*QLd*QRd*LR - 7/12*nf^6*h^10*G*QL^5*QLd^2*LL
       - 1/18*nf^6*h^10*G*QL^6*LR^2 + 1/18*nf^6*h^10*G*QL^6*LL^2 + 10/3*nf^6*
      h^10*G^2*LLd*LR^3*LRd^2 + 25/12*nf^6*h^10*G^2*LLd^3*LR^3 + 10/3*nf^6*
      h^10*G^2*LL*LR^2*LRd^3 + 10*nf^6*h^10*G^2*LL*LLd^2*LR^2*LRd + 10*nf^6*
      h^10*G^2*LL^2*LLd*LR*LRd^2 + 10/3*nf^6*h^10*G^2*LL^2*LLd^3*LR + 25/12*
      nf^6*h^10*G^2*LL^3*LRd^3 + 10/3*nf^6*h^10*G^2*LL^3*LLd^2*LRd + 40*nf^6*
      h^10*G^2*QRd^3*LLd*LR*LRd + 30*nf^6*h^10*G^2*QRd^3*LL*LRd^2 + 20*nf^6*
      h^10*G^2*QRd^3*LL*LLd^2 + 60*nf^6*h^10*G^2*QR*QRd*LLd*LR^2*LRd + 60*nf^6
      *h^10*G^2*QR*QRd*LL*LR*LRd^2 + 60*nf^6*h^10*G^2*QR*QRd*LL*LLd^2*LR + 60*
      nf^6*h^10*G^2*QR*QRd*LL^2*LLd*LRd + 140/3*nf^6*h^10*G^2*QR*QRd^4*LLd +
      130*nf^6*h^10*G^2*QR^2*QRd^2*LLd*LR + 130*nf^6*h^10*G^2*QR^2*QRd^2*LL*
      LRd + 30*nf^6*h^10*G^2*QR^3*LLd*LR^2 + 40*nf^6*h^10*G^2*QR^3*LL*LR*LRd
       + 20*nf^6*h^10*G^2*QR^3*LL^2*LLd + 140/3*nf^6*h^10*G^2*QR^4*QRd*LL + 60
      *nf^6*h^10*G^2*QLd*QRd^2*LR*LRd^2 + 60*nf^6*h^10*G^2*QLd*QRd^2*LLd^2*LR
       + 120*nf^6*h^10*G^2*QLd*QRd^2*LL*LLd*LRd + 30*nf^6*h^10*G^2*QLd*QR*LR^2
      *LRd^2 + 195/4*nf^6*h^10*G^2*QLd*QR*LLd^2*LR^2 + 120*nf^6*h^10*G^2*QLd*
      QR*LL*LLd*LR*LRd + 30*nf^6*h^10*G^2*QLd*QR*LL^2*LRd^2 + 30*nf^6*h^10*G^2
      *QLd*QR*LL^2*LLd^2 + 560/3*nf^6*h^10*G^2*QLd*QR*QRd^3*LRd + 260*nf^6*
      h^10*G^2*QLd*QR^2*QRd*LR*LRd + 260*nf^6*h^10*G^2*QLd*QR^2*QRd*LL*LLd +
      210*nf^6*h^10*G^2*QLd*QR^3*QRd^2 + 70*nf^6*h^10*G^2*QLd*QR^4*LR + 120*
      nf^6*h^10*G^2*QLd^2*QRd*LLd*LR*LRd + 60*nf^6*h^10*G^2*QLd^2*QRd*LL*LRd^2
       + 60*nf^6*h^10*G^2*QLd^2*QRd*LL*LLd^2 + 280*nf^6*h^10*G^2*QLd^2*QR*
      QRd^2*LLd + 795/4*nf^6*h^10*G^2*QLd^2*QR^2*LLd*LR + 130*nf^6*h^10*G^2*
      QLd^2*QR^2*LL*LRd + 20*nf^6*h^10*G^2*QLd^3*LR*LRd^2 + 30*nf^6*h^10*G^2*
      QLd^3*LLd^2*LR + 40*nf^6*h^10*G^2*QLd^3*LL*LLd*LRd + 560/3*nf^6*h^10*G^2
      *QLd^3*QR*QRd*LRd + 1265/12*nf^6*h^10*G^2*QLd^3*QR^3 + 70*nf^6*h^10*G^2*
      QLd^4*QR*LLd + 30*nf^6*h^10*G^2*QL*QRd*LR^2*LRd^2 + 30*nf^6*h^10*G^2*QL*
      QRd*LLd^2*LR^2 + 120*nf^6*h^10*G^2*QL*QRd*LL*LLd*LR*LRd + 195/4*nf^6*
      h^10*G^2*QL*QRd*LL^2*LRd^2 + 30*nf^6*h^10*G^2*QL*QRd*LL^2*LLd^2 + 70*
      nf^6*h^10*G^2*QL*QRd^4*LRd + 260*nf^6*h^10*G^2*QL*QR*QRd^2*LR*LRd + 260*
      nf^6*h^10*G^2*QL*QR*QRd^2*LL*LLd + 60*nf^6*h^10*G^2*QL*QR^2*LR^2*LRd +
      120*nf^6*h^10*G^2*QL*QR^2*LL*LLd*LR + 60*nf^6*h^10*G^2*QL*QR^2*LL^2*LRd
       + 210*nf^6*h^10*G^2*QL*QR^2*QRd^3 + 560/3*nf^6*h^10*G^2*QL*QR^3*QRd*LR
       + 60*nf^6*h^10*G^2*QL*QLd*LLd*LR^2*LRd + 60*nf^6*h^10*G^2*QL*QLd*LL*LR*
      LRd^2 + 60*nf^6*h^10*G^2*QL*QLd*LL*LLd^2*LR + 60*nf^6*h^10*G^2*QL*QLd*
      LL^2*LLd*LRd + 560/3*nf^6*h^10*G^2*QL*QLd*QRd^3*LLd + 520*nf^6*h^10*G^2*
      QL*QLd*QR*QRd*LLd*LR + 520*nf^6*h^10*G^2*QL*QLd*QR*QRd*LL*LRd + 560/3*
      nf^6*h^10*G^2*QL*QLd*QR^3*LL + 280*nf^6*h^10*G^2*QL*QLd^2*QRd^2*LRd +
      260*nf^6*h^10*G^2*QL*QLd^2*QR*LR*LRd + 260*nf^6*h^10*G^2*QL*QLd^2*QR*LL*
      LLd + 630*nf^6*h^10*G^2*QL*QLd^2*QR^2*QRd + 560/3*nf^6*h^10*G^2*QL*QLd^3
      *QRd*LLd + 140/3*nf^6*h^10*G^2*QL*QLd^4*LRd + 130*nf^6*h^10*G^2*QL^2*
      QRd^2*LLd*LR + 795/4*nf^6*h^10*G^2*QL^2*QRd^2*LL*LRd + 60*nf^6*h^10*G^2*
      QL^2*QR*LLd*LR^2 + 120*nf^6*h^10*G^2*QL^2*QR*LL*LR*LRd + 60*nf^6*h^10*
      G^2*QL^2*QR*LL^2*LLd + 280*nf^6*h^10*G^2*QL^2*QR^2*QRd*LL + 260*nf^6*
      h^10*G^2*QL^2*QLd*QRd*LR*LRd + 260*nf^6*h^10*G^2*QL^2*QLd*QRd*LL*LLd +
      630*nf^6*h^10*G^2*QL^2*QLd*QR*QRd^2 + 280*nf^6*h^10*G^2*QL^2*QLd*QR^2*LR
       + 130*nf^6*h^10*G^2*QL^2*QLd^2*LLd*LR + 130*nf^6*h^10*G^2*QL^2*QLd^2*LL
      *LRd + 210*nf^6*h^10*G^2*QL^2*QLd^3*QR + 20*nf^6*h^10*G^2*QL^3*LR^2*LRd
       + 40*nf^6*h^10*G^2*QL^3*LL*LLd*LR + 30*nf^6*h^10*G^2*QL^3*LL^2*LRd +
      1265/12*nf^6*h^10*G^2*QL^3*QRd^3 + 560/3*nf^6*h^10*G^2*QL^3*QR*QRd*LR +
      560/3*nf^6*h^10*G^2*QL^3*QLd*QR*LL + 210*nf^6*h^10*G^2*QL^3*QLd^2*QRd +
      70*nf^6*h^10*G^2*QL^4*QRd*LL + 140/3*nf^6*h^10*G^2*QL^4*QLd*LR + 1/12*
      nf^6*h^10*W*LR^4*LRd^4 + 1/12*nf^6*h^10*W*LLd^2*LR^4*LRd^2 + 43/36*nf^6*
      h^10*W*LLd^4*LR^4 - 1/3*nf^6*h^10*W*LL*LLd*LR^3*LRd^3 + 17/9*nf^6*h^10*W
      *LL*LLd^3*LR^3*LRd + 1/12*nf^6*h^10*W*LL^2*LR^2*LRd^4 + 2*nf^6*h^10*W*
      LL^2*LLd^2*LR^2*LRd^2 + 1/12*nf^6*h^10*W*LL^2*LLd^4*LR^2 + 17/9*nf^6*
      h^10*W*LL^3*LLd*LR*LRd^3 - 1/3*nf^6*h^10*W*LL^3*LLd^3*LR*LRd + 43/36*
      nf^6*h^10*W*LL^4*LRd^4 + 1/12*nf^6*h^10*W*LL^4*LLd^2*LRd^2 + 1/12*nf^6*
      h^10*W*LL^4*LLd^4 - 19/18*nf^6*h^10*W*QRd^3*LR^2*LRd^3 + 5/12*nf^6*h^10*
      W*QRd^3*LLd^2*LR^2*LRd - 13/6*nf^6*h^10*W*QRd^3*LL*LLd*LR*LRd^2 - 1/3*
      nf^6*h^10*W*QRd^3*LL*LLd^3*LR - 35/18*nf^6*h^10*W*QRd^3*LL^2*LRd^3 - 5/
      12*nf^6*h^10*W*QRd^3*LL^2*LLd^2*LRd + 11/36*nf^6*h^10*W*QRd^6*LRd^2 + 13/
      36*nf^6*h^10*W*QRd^6*LLd^2 - 1/3*nf^6*h^10*W*QR*QRd*LR^3*LRd^3 + 11/6*
      nf^6*h^10*W*QR*QRd*LLd^2*LR^3*LRd + 11/6*nf^6*h^10*W*QR*QRd*LL*LLd^3*
      LR^2 + 11/6*nf^6*h^10*W*QR*QRd*LL^2*LR*LRd^3 + 11/6*nf^6*h^10*W*QR*QRd*
      LL^3*LLd*LRd^2 - 1/3*nf^6*h^10*W*QR*QRd*LL^3*LLd^3 - 3/2*nf^6*h^10*W*QR*
      QRd^4*LR*LRd^2 - nf^6*h^10*W*QR*QRd^4*LLd^2*LR - nf^6*h^10*W*QR*QRd^4*LL
      *LLd*LRd - 3/4*nf^6*h^10*W*QR^2*QRd^5*LRd - 19/18*nf^6*h^10*W*QR^3*LR^3*
      LRd^2 - 35/18*nf^6*h^10*W*QR^3*LLd^2*LR^3 - 13/6*nf^6*h^10*W*QR^3*LL*LLd
      *LR^2*LRd + 5/12*nf^6*h^10*W*QR^3*LL^2*LR*LRd^2 - 5/12*nf^6*h^10*W*QR^3*
      LL^2*LLd^2*LR - 1/3*nf^6*h^10*W*QR^3*LL^3*LLd*LRd - 3/2*nf^6*h^10*W*QR^4
      *QRd*LR^2*LRd - nf^6*h^10*W*QR^4*QRd*LL*LLd*LR - nf^6*h^10*W*QR^4*QRd*
      LL^2*LRd - 1/12*nf^6*h^10*W*QR^4*QRd^4 - 3/4*nf^6*h^10*W*QR^5*QRd^2*LR
       + 11/36*nf^6*h^10*W*QR^6*LR^2 + 13/36*nf^6*h^10*W*QR^6*LL^2 - 2*nf^6*
      h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 + 9/4*nf^6*h^10*W*QLd*QRd^2*LLd^3*LR^2
       - 13/6*nf^6*h^10*W*QLd*QRd^2*LL*LR*LRd^3 - nf^6*h^10*W*QLd*QRd^2*LL^2*
      LLd*LRd^2 - 11/12*nf^6*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 7/6*nf^6*h^10*W*QLd
      *QRd^5*LLd*LRd - 13/6*nf^6*h^10*W*QLd*QR*LLd*LR^3*LRd^2 + 37/9*nf^6*h^10
      *W*QLd*QR*LLd^3*LR^3 - 1/2*nf^6*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 2*nf^6*
      h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd + 4*nf^6*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2
       - 13/6*nf^6*h^10*W*QLd*QR*LL^2*LLd^3*LR + 17/9*nf^6*h^10*W*QLd*QR*LL^3*
      LRd^3 - 1/2*nf^6*h^10*W*QLd*QR*LL^3*LLd^2*LRd - 2*nf^6*h^10*W*QLd*QR*
      QRd^3*LL*LRd^2 - 1/2*nf^6*h^10*W*QLd*QR^2*QRd^4*LLd - 4*nf^6*h^10*W*QLd*
      QR^3*QRd^2*LLd*LR - 3*nf^6*h^10*W*QLd*QR^4*LLd*LR^2 - nf^6*h^10*W*QLd*
      QR^4*LL*LR*LRd + 1/2*nf^6*h^10*W*QLd*QR^4*LL^2*LLd - 5/6*nf^6*h^10*W*QLd
      *QR^5*QRd*LL - 11/12*nf^6*h^10*W*QLd^2*QRd*LR^2*LRd^3 - nf^6*h^10*W*
      QLd^2*QRd*LLd^2*LR^2*LRd - 13/6*nf^6*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 9/4*
      nf^6*h^10*W*QLd^2*QRd*LL^2*LRd^3 - 2*nf^6*h^10*W*QLd^2*QRd*LL^2*LLd^2*
      LRd - 7/12*nf^6*h^10*W*QLd^2*QRd^4*LRd^2 + 7/12*nf^6*h^10*W*QLd^2*QRd^4*
      LLd^2 - 2*nf^6*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + nf^6*h^10*W*QLd^2*QR*
      QRd^2*LLd^2*LR + 4*nf^6*h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 4*nf^6*h^10*W*
      QLd^2*QR^2*LL*LLd*LR*LRd + 4*nf^6*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 11/12*
      nf^6*h^10*W*QLd^2*QR^2*QRd^3*LRd + 4*nf^6*h^10*W*QLd^2*QR^3*QRd*LR*LRd
       + 4*nf^6*h^10*W*QLd^2*QR^3*QRd*LL*LLd - 1/12*nf^6*h^10*W*QLd^2*QR^4*
      QRd^2 - 5/12*nf^6*h^10*W*QLd^2*QR^5*LR - 5/12*nf^6*h^10*W*QLd^3*LLd*LR^2
      *LRd^2 - 35/18*nf^6*h^10*W*QLd^3*LLd^3*LR^2 - 1/3*nf^6*h^10*W*QLd^3*LL*
      LR*LRd^3 - 13/6*nf^6*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 5/12*nf^6*h^10*W*
      QLd^3*LL^2*LLd*LRd^2 - 19/18*nf^6*h^10*W*QLd^3*LL^2*LLd^3 + 1/3*nf^6*
      h^10*W*QLd^3*QRd^3*LLd*LRd - 2*nf^6*h^10*W*QLd^3*QR*QRd*LL*LLd^2 + 7/4*
      nf^6*h^10*W*QLd^3*QR^2*QRd^2*LLd + 8*nf^6*h^10*W*QLd^3*QR^3*LLd*LR + 4*
      nf^6*h^10*W*QLd^3*QR^3*LL*LRd + 7/12*nf^6*h^10*W*QLd^4*QRd^2*LRd^2 - 7/
      12*nf^6*h^10*W*QLd^4*QRd^2*LLd^2 + 1/2*nf^6*h^10*W*QLd^4*QR*LR*LRd^2 - 3
      *nf^6*h^10*W*QLd^4*QR*LLd^2*LR - nf^6*h^10*W*QLd^4*QR*LL*LLd*LRd + 2/3*
      nf^6*h^10*W*QLd^4*QR^2*QRd*LRd + 101/36*nf^6*h^10*W*QLd^4*QR^4 + 7/6*
      nf^6*h^10*W*QLd^5*QRd*LLd*LRd - 5/12*nf^6*h^10*W*QLd^5*QR^2*LLd + 13/36*
      nf^6*h^10*W*QLd^6*LRd^2 + 11/36*nf^6*h^10*W*QLd^6*LLd^2 - 1/2*nf^6*h^10*
      W*QL*QRd*LLd*LR^3*LRd^2 + 17/9*nf^6*h^10*W*QL*QRd*LLd^3*LR^3 - 13/6*nf^6
      *h^10*W*QL*QRd*LL*LR^2*LRd^3 + 4*nf^6*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd +
      2*nf^6*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 1/2*nf^6*h^10*W*QL*QRd*LL^2*
      LLd^3*LR + 37/9*nf^6*h^10*W*QL*QRd*LL^3*LRd^3 - 13/6*nf^6*h^10*W*QL*QRd*
      LL^3*LLd^2*LRd - nf^6*h^10*W*QL*QRd^4*LLd*LR*LRd - 3*nf^6*h^10*W*QL*
      QRd^4*LL*LRd^2 + 1/2*nf^6*h^10*W*QL*QRd^4*LL*LLd^2 - 5/6*nf^6*h^10*W*QL*
      QR*QRd^5*LLd - 13/6*nf^6*h^10*W*QL*QR^2*LLd*LR^3*LRd - 2*nf^6*h^10*W*QL*
      QR^2*LL*LR^2*LRd^2 - nf^6*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 9/4*nf^6*h^10*W
      *QL*QR^2*LL^3*LRd^2 - 11/12*nf^6*h^10*W*QL*QR^2*LL^3*LLd^2 - 4*nf^6*h^10
      *W*QL*QR^2*QRd^3*LL*LRd - 2*nf^6*h^10*W*QL*QR^3*QRd*LLd*LR^2 - 1/2*nf^6*
      h^10*W*QL*QR^4*QRd^2*LL + 7/6*nf^6*h^10*W*QL*QR^5*LL*LR - 1/3*nf^6*h^10*
      W*QL*QLd*LR^3*LRd^3 + 11/6*nf^6*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 11/6*nf^6
      *h^10*W*QL*QLd*LL*LLd^3*LR^2 + 11/6*nf^6*h^10*W*QL*QLd*LL^2*LR*LRd^3 +
      11/6*nf^6*h^10*W*QL*QLd*LL^3*LLd*LRd^2 - 1/3*nf^6*h^10*W*QL*QLd*LL^3*
      LLd^3 - 2*nf^6*h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 4*nf^6*h^10*W*QL*QLd*QR*
      QRd*LLd^2*LR^2 + 4*nf^6*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2 - 2/3*nf^6*h^10*
      W*QL*QLd*QR*QRd^4*LRd - 2*nf^6*h^10*W*QL*QLd*QR^3*LR^2*LRd + 1/3*nf^6*
      h^10*W*QL*QLd*QR^3*QRd^3 - 2/3*nf^6*h^10*W*QL*QLd*QR^4*QRd*LR + nf^6*
      h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 - 2*nf^6*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2
       + 1/2*nf^6*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 4*nf^6*h^10*W*QL*QLd^2*QR^2*
      QRd*LLd*LR + 8*nf^6*h^10*W*QL*QLd^2*QR^2*QRd*LL*LRd + 2/3*nf^6*h^10*W*QL
      *QLd^2*QR^4*LL - 2*nf^6*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 1/2*nf^6*h^10*W*
      QL*QLd^3*QR*QRd^2*LRd + 4*nf^6*h^10*W*QL*QLd^3*QR^2*LR*LRd + 4*nf^6*h^10
      *W*QL*QLd^3*QR^2*LL*LLd + 55/9*nf^6*h^10*W*QL*QLd^3*QR^3*QRd - nf^6*h^10
      *W*QL*QLd^4*LLd*LR*LRd - nf^6*h^10*W*QL*QLd^4*LL*LRd^2 - 3/2*nf^6*h^10*W
      *QL*QLd^4*LL*LLd^2 - 2/3*nf^6*h^10*W*QL*QLd^4*QR*QRd*LLd - 5/6*nf^6*h^10
      *W*QL*QLd^5*QR*LRd + 4*nf^6*h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 4*nf^6*h^10*W
      *QL^2*QRd^2*LL*LLd*LR*LRd + 4*nf^6*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 5/12*
      nf^6*h^10*W*QL^2*QRd^5*LRd - 11/12*nf^6*h^10*W*QL^2*QR*LR^3*LRd^2 + 9/4*
      nf^6*h^10*W*QL^2*QR*LLd^2*LR^3 - nf^6*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 2*
      nf^6*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 13/6*nf^6*h^10*W*QL^2*QR*LL^3*LLd*
      LRd + 4*nf^6*h^10*W*QL^2*QR*QRd^3*LR*LRd + 4*nf^6*h^10*W*QL^2*QR*QRd^3*
      LL*LLd - 2*nf^6*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + nf^6*h^10*W*QL^2*QR^2*
      QRd*LL^2*LRd - 1/12*nf^6*h^10*W*QL^2*QR^2*QRd^4 + 11/12*nf^6*h^10*W*QL^2
      *QR^3*QRd^2*LR - 7/12*nf^6*h^10*W*QL^2*QR^4*LR^2 + 7/12*nf^6*h^10*W*QL^2
      *QR^4*LL^2 + 2/3*nf^6*h^10*W*QL^2*QLd*QRd^4*LLd + 8*nf^6*h^10*W*QL^2*QLd
      *QR*QRd^2*LLd*LR + 4*nf^6*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + nf^6*h^10*W*
      QL^2*QLd*QR^2*LLd*LR^2 - 2*nf^6*h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 1/2*nf^6
      *h^10*W*QL^2*QLd*QR^3*QRd*LL + 7/4*nf^6*h^10*W*QL^2*QLd^2*QRd^3*LRd + 6*
      nf^6*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 7/4*nf^6*h^10*W*QL^2*QLd^2*QR^3*LR
       + 11/12*nf^6*h^10*W*QL^2*QLd^3*QRd^2*LLd - 4*nf^6*h^10*W*QL^2*QLd^3*QR*
      LLd*LR - 1/2*nf^6*h^10*W*QL^2*QLd^4*QRd*LRd - 1/12*nf^6*h^10*W*QL^2*
      QLd^4*QR^2 - 3/4*nf^6*h^10*W*QL^2*QLd^5*LLd - 1/3*nf^6*h^10*W*QL^3*LLd*
      LR^3*LRd - 5/12*nf^6*h^10*W*QL^3*LL*LR^2*LRd^2 + 5/12*nf^6*h^10*W*QL^3*
      LL*LLd^2*LR^2 - 13/6*nf^6*h^10*W*QL^3*LL^2*LLd*LR*LRd - 35/18*nf^6*h^10*
      W*QL^3*LL^3*LRd^2 - 19/18*nf^6*h^10*W*QL^3*LL^3*LLd^2 + 4*nf^6*h^10*W*
      QL^3*QRd^3*LLd*LR + 8*nf^6*h^10*W*QL^3*QRd^3*LL*LRd - 2*nf^6*h^10*W*QL^3
      *QR*QRd*LL^2*LLd + 7/4*nf^6*h^10*W*QL^3*QR^2*QRd^2*LL + 1/3*nf^6*h^10*W*
      QL^3*QR^3*LL*LR + 4*nf^6*h^10*W*QL^3*QLd*QRd^2*LR*LRd + 4*nf^6*h^10*W*
      QL^3*QLd*QRd^2*LL*LLd - 2*nf^6*h^10*W*QL^3*QLd*QR*LL^2*LRd + 55/9*nf^6*
      h^10*W*QL^3*QLd*QR*QRd^3 + 1/2*nf^6*h^10*W*QL^3*QLd*QR^2*QRd*LR - 4*nf^6
      *h^10*W*QL^3*QLd^2*QRd*LL*LRd + 11/12*nf^6*h^10*W*QL^3*QLd^2*QR^2*LL + 1/
      3*nf^6*h^10*W*QL^3*QLd^3*QR*QRd + 1/2*nf^6*h^10*W*QL^4*QRd*LR^2*LRd -
      nf^6*h^10*W*QL^4*QRd*LL*LLd*LR - 3*nf^6*h^10*W*QL^4*QRd*LL^2*LRd + 101/
      36*nf^6*h^10*W*QL^4*QRd^4 + 2/3*nf^6*h^10*W*QL^4*QR*QRd^2*LR + 7/12*nf^6
      *h^10*W*QL^4*QR^2*LR^2 - 7/12*nf^6*h^10*W*QL^4*QR^2*LL^2 - nf^6*h^10*W*
      QL^4*QLd*LLd*LR^2 - nf^6*h^10*W*QL^4*QLd*LL*LR*LRd - 3/2*nf^6*h^10*W*
      QL^4*QLd*LL^2*LLd - 2/3*nf^6*h^10*W*QL^4*QLd*QR*QRd*LL - 1/12*nf^6*h^10*
      W*QL^4*QLd^2*QRd^2 - 1/2*nf^6*h^10*W*QL^4*QLd^2*QR*LR - 1/12*nf^6*h^10*W
      *QL^4*QLd^4 - 5/12*nf^6*h^10*W*QL^5*QRd^2*LL + 7/6*nf^6*h^10*W*QL^5*QR*
      LL*LR - 5/6*nf^6*h^10*W*QL^5*QLd*QRd*LR - 3/4*nf^6*h^10*W*QL^5*QLd^2*LL
       + 13/36*nf^6*h^10*W*QL^6*LR^2 + 11/36*nf^6*h^10*W*QL^6*LL^2 + 48*nf^6*
      h^10*W*G*QRd^3*LLd*LR*LRd + 36*nf^6*h^10*W*G*QRd^3*LL*LRd^2 + 24*nf^6*
      h^10*W*G*QRd^3*LL*LLd^2 + 72*nf^6*h^10*W*G*QR*QRd*LLd*LR^2*LRd + 72*nf^6
      *h^10*W*G*QR*QRd*LL*LR*LRd^2 + 72*nf^6*h^10*W*G*QR*QRd*LL*LLd^2*LR + 72*
      nf^6*h^10*W*G*QR*QRd*LL^2*LLd*LRd + 48*nf^6*h^10*W*G*QR*QRd^4*LLd + 144*
      nf^6*h^10*W*G*QR^2*QRd^2*LLd*LR + 144*nf^6*h^10*W*G*QR^2*QRd^2*LL*LRd +
      36*nf^6*h^10*W*G*QR^3*LLd*LR^2 + 48*nf^6*h^10*W*G*QR^3*LL*LR*LRd + 24*
      nf^6*h^10*W*G*QR^3*LL^2*LLd + 48*nf^6*h^10*W*G*QR^4*QRd*LL + 72*nf^6*
      h^10*W*G*QLd*QRd^2*LR*LRd^2 + 72*nf^6*h^10*W*G*QLd*QRd^2*LLd^2*LR + 144*
      nf^6*h^10*W*G*QLd*QRd^2*LL*LLd*LRd + 36*nf^6*h^10*W*G*QLd*QR*LR^2*LRd^2
       + 54*nf^6*h^10*W*G*QLd*QR*LLd^2*LR^2 + 144*nf^6*h^10*W*G*QLd*QR*LL*LLd*
      LR*LRd + 36*nf^6*h^10*W*G*QLd*QR*LL^2*LRd^2 + 36*nf^6*h^10*W*G*QLd*QR*
      LL^2*LLd^2 + 192*nf^6*h^10*W*G*QLd*QR*QRd^3*LRd + 288*nf^6*h^10*W*G*QLd*
      QR^2*QRd*LR*LRd + 288*nf^6*h^10*W*G*QLd*QR^2*QRd*LL*LLd + 204*nf^6*h^10*
      W*G*QLd*QR^3*QRd^2 + 72*nf^6*h^10*W*G*QLd*QR^4*LR + 144*nf^6*h^10*W*G*
      QLd^2*QRd*LLd*LR*LRd + 72*nf^6*h^10*W*G*QLd^2*QRd*LL*LRd^2 + 72*nf^6*
      h^10*W*G*QLd^2*QRd*LL*LLd^2 + 288*nf^6*h^10*W*G*QLd^2*QR*QRd^2*LLd + 216
      *nf^6*h^10*W*G*QLd^2*QR^2*LLd*LR + 144*nf^6*h^10*W*G*QLd^2*QR^2*LL*LRd
       + 24*nf^6*h^10*W*G*QLd^3*LR*LRd^2 + 36*nf^6*h^10*W*G*QLd^3*LLd^2*LR +
      48*nf^6*h^10*W*G*QLd^3*LL*LLd*LRd + 192*nf^6*h^10*W*G*QLd^3*QR*QRd*LRd
       + 102*nf^6*h^10*W*G*QLd^3*QR^3 + 72*nf^6*h^10*W*G*QLd^4*QR*LLd + 36*
      nf^6*h^10*W*G*QL*QRd*LR^2*LRd^2 + 36*nf^6*h^10*W*G*QL*QRd*LLd^2*LR^2 +
      144*nf^6*h^10*W*G*QL*QRd*LL*LLd*LR*LRd + 54*nf^6*h^10*W*G*QL*QRd*LL^2*
      LRd^2 + 36*nf^6*h^10*W*G*QL*QRd*LL^2*LLd^2 + 72*nf^6*h^10*W*G*QL*QRd^4*
      LRd + 288*nf^6*h^10*W*G*QL*QR*QRd^2*LR*LRd + 288*nf^6*h^10*W*G*QL*QR*
      QRd^2*LL*LLd + 72*nf^6*h^10*W*G*QL*QR^2*LR^2*LRd + 144*nf^6*h^10*W*G*QL*
      QR^2*LL*LLd*LR + 72*nf^6*h^10*W*G*QL*QR^2*LL^2*LRd + 204*nf^6*h^10*W*G*
      QL*QR^2*QRd^3 + 192*nf^6*h^10*W*G*QL*QR^3*QRd*LR + 72*nf^6*h^10*W*G*QL*
      QLd*LLd*LR^2*LRd + 72*nf^6*h^10*W*G*QL*QLd*LL*LR*LRd^2 + 72*nf^6*h^10*W*
      G*QL*QLd*LL*LLd^2*LR + 72*nf^6*h^10*W*G*QL*QLd*LL^2*LLd*LRd + 192*nf^6*
      h^10*W*G*QL*QLd*QRd^3*LLd + 576*nf^6*h^10*W*G*QL*QLd*QR*QRd*LLd*LR + 576
      *nf^6*h^10*W*G*QL*QLd*QR*QRd*LL*LRd + 192*nf^6*h^10*W*G*QL*QLd*QR^3*LL
       + 288*nf^6*h^10*W*G*QL*QLd^2*QRd^2*LRd + 288*nf^6*h^10*W*G*QL*QLd^2*QR*
      LR*LRd + 288*nf^6*h^10*W*G*QL*QLd^2*QR*LL*LLd + 612*nf^6*h^10*W*G*QL*
      QLd^2*QR^2*QRd + 192*nf^6*h^10*W*G*QL*QLd^3*QRd*LLd + 48*nf^6*h^10*W*G*
      QL*QLd^4*LRd + 144*nf^6*h^10*W*G*QL^2*QRd^2*LLd*LR + 216*nf^6*h^10*W*G*
      QL^2*QRd^2*LL*LRd + 72*nf^6*h^10*W*G*QL^2*QR*LLd*LR^2 + 144*nf^6*h^10*W*
      G*QL^2*QR*LL*LR*LRd + 72*nf^6*h^10*W*G*QL^2*QR*LL^2*LLd + 288*nf^6*h^10*
      W*G*QL^2*QR^2*QRd*LL + 288*nf^6*h^10*W*G*QL^2*QLd*QRd*LR*LRd + 288*nf^6*
      h^10*W*G*QL^2*QLd*QRd*LL*LLd + 612*nf^6*h^10*W*G*QL^2*QLd*QR*QRd^2 + 288
      *nf^6*h^10*W*G*QL^2*QLd*QR^2*LR + 144*nf^6*h^10*W*G*QL^2*QLd^2*LLd*LR +
      144*nf^6*h^10*W*G*QL^2*QLd^2*LL*LRd + 204*nf^6*h^10*W*G*QL^2*QLd^3*QR +
      24*nf^6*h^10*W*G*QL^3*LR^2*LRd + 48*nf^6*h^10*W*G*QL^3*LL*LLd*LR + 36*
      nf^6*h^10*W*G*QL^3*LL^2*LRd + 102*nf^6*h^10*W*G*QL^3*QRd^3 + 192*nf^6*
      h^10*W*G*QL^3*QR*QRd*LR + 192*nf^6*h^10*W*G*QL^3*QLd*QR*LL + 204*nf^6*
      h^10*W*G*QL^3*QLd^2*QRd + 72*nf^6*h^10*W*G*QL^4*QRd*LL + 48*nf^6*h^10*W*
      G*QL^4*QLd*LR + 38/3*nf^6*h^10*W^2*LLd*LR^3*LRd^2 + 77/12*nf^6*h^10*W^2*
      LLd^3*LR^3 + 38/3*nf^6*h^10*W^2*LL*LR^2*LRd^3 + 38*nf^6*h^10*W^2*LL*
      LLd^2*LR^2*LRd + 38*nf^6*h^10*W^2*LL^2*LLd*LR*LRd^2 + 38/3*nf^6*h^10*W^2
      *LL^2*LLd^3*LR + 77/12*nf^6*h^10*W^2*LL^3*LRd^3 + 38/3*nf^6*h^10*W^2*
      LL^3*LLd^2*LRd + 76/3*nf^6*h^10*W^2*QRd^3*LLd*LR*LRd + 77/4*nf^6*h^10*
      W^2*QRd^3*LL*LRd^2 + 38/3*nf^6*h^10*W^2*QRd^3*LL*LLd^2 + 76*nf^6*h^10*
      W^2*QR*QRd*LLd*LR^2*LRd + 76*nf^6*h^10*W^2*QR*QRd*LL*LR*LRd^2 + 76*nf^6*
      h^10*W^2*QR*QRd*LL*LLd^2*LR + 76*nf^6*h^10*W^2*QR*QRd*LL^2*LLd*LRd + 19*
      nf^6*h^10*W^2*QR*QRd^4*LLd + 76*nf^6*h^10*W^2*QR^2*QRd^2*LLd*LR + 76*
      nf^6*h^10*W^2*QR^2*QRd^2*LL*LRd + 77/4*nf^6*h^10*W^2*QR^3*LLd*LR^2 + 76/
      3*nf^6*h^10*W^2*QR^3*LL*LR*LRd + 38/3*nf^6*h^10*W^2*QR^3*LL^2*LLd + 19*
      nf^6*h^10*W^2*QR^4*QRd*LL + 38*nf^6*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 38*
      nf^6*h^10*W^2*QLd*QRd^2*LLd^2*LR + 76*nf^6*h^10*W^2*QLd*QRd^2*LL*LLd*LRd
       + 38*nf^6*h^10*W^2*QLd*QR*LR^2*LRd^2 + 231/4*nf^6*h^10*W^2*QLd*QR*LLd^2
      *LR^2 + 152*nf^6*h^10*W^2*QLd*QR*LL*LLd*LR*LRd + 38*nf^6*h^10*W^2*QLd*QR
      *LL^2*LRd^2 + 38*nf^6*h^10*W^2*QLd*QR*LL^2*LLd^2 + 76*nf^6*h^10*W^2*QLd*
      QR*QRd^3*LRd + 152*nf^6*h^10*W^2*QLd*QR^2*QRd*LR*LRd + 152*nf^6*h^10*W^2
      *QLd*QR^2*QRd*LL*LLd + 76*nf^6*h^10*W^2*QLd*QR^3*QRd^2 + 231/8*nf^6*h^10
      *W^2*QLd*QR^4*LR + 76*nf^6*h^10*W^2*QLd^2*QRd*LLd*LR*LRd + 38*nf^6*h^10*
      W^2*QLd^2*QRd*LL*LRd^2 + 38*nf^6*h^10*W^2*QLd^2*QRd*LL*LLd^2 + 114*nf^6*
      h^10*W^2*QLd^2*QR*QRd^2*LLd + 231/2*nf^6*h^10*W^2*QLd^2*QR^2*LLd*LR + 76
      *nf^6*h^10*W^2*QLd^2*QR^2*LL*LRd + 38/3*nf^6*h^10*W^2*QLd^3*LR*LRd^2 +
      77/4*nf^6*h^10*W^2*QLd^3*LLd^2*LR + 76/3*nf^6*h^10*W^2*QLd^3*LL*LLd*LRd
       + 76*nf^6*h^10*W^2*QLd^3*QR*QRd*LRd + 77/2*nf^6*h^10*W^2*QLd^3*QR^3 +
      231/8*nf^6*h^10*W^2*QLd^4*QR*LLd + 38*nf^6*h^10*W^2*QL*QRd*LR^2*LRd^2 +
      38*nf^6*h^10*W^2*QL*QRd*LLd^2*LR^2 + 152*nf^6*h^10*W^2*QL*QRd*LL*LLd*LR*
      LRd + 231/4*nf^6*h^10*W^2*QL*QRd*LL^2*LRd^2 + 38*nf^6*h^10*W^2*QL*QRd*
      LL^2*LLd^2 + 231/8*nf^6*h^10*W^2*QL*QRd^4*LRd + 152*nf^6*h^10*W^2*QL*QR*
      QRd^2*LR*LRd + 152*nf^6*h^10*W^2*QL*QR*QRd^2*LL*LLd + 38*nf^6*h^10*W^2*
      QL*QR^2*LR^2*LRd + 76*nf^6*h^10*W^2*QL*QR^2*LL*LLd*LR + 38*nf^6*h^10*W^2
      *QL*QR^2*LL^2*LRd + 76*nf^6*h^10*W^2*QL*QR^2*QRd^3 + 76*nf^6*h^10*W^2*QL
      *QR^3*QRd*LR + 76*nf^6*h^10*W^2*QL*QLd*LLd*LR^2*LRd + 76*nf^6*h^10*W^2*
      QL*QLd*LL*LR*LRd^2 + 76*nf^6*h^10*W^2*QL*QLd*LL*LLd^2*LR + 76*nf^6*h^10*
      W^2*QL*QLd*LL^2*LLd*LRd + 76*nf^6*h^10*W^2*QL*QLd*QRd^3*LLd + 304*nf^6*
      h^10*W^2*QL*QLd*QR*QRd*LLd*LR + 304*nf^6*h^10*W^2*QL*QLd*QR*QRd*LL*LRd
       + 76*nf^6*h^10*W^2*QL*QLd*QR^3*LL + 114*nf^6*h^10*W^2*QL*QLd^2*QRd^2*
      LRd + 152*nf^6*h^10*W^2*QL*QLd^2*QR*LR*LRd + 152*nf^6*h^10*W^2*QL*QLd^2*
      QR*LL*LLd + 228*nf^6*h^10*W^2*QL*QLd^2*QR^2*QRd + 76*nf^6*h^10*W^2*QL*
      QLd^3*QRd*LLd + 19*nf^6*h^10*W^2*QL*QLd^4*LRd + 76*nf^6*h^10*W^2*QL^2*
      QRd^2*LLd*LR + 231/2*nf^6*h^10*W^2*QL^2*QRd^2*LL*LRd + 38*nf^6*h^10*W^2*
      QL^2*QR*LLd*LR^2 + 76*nf^6*h^10*W^2*QL^2*QR*LL*LR*LRd + 38*nf^6*h^10*W^2
      *QL^2*QR*LL^2*LLd + 114*nf^6*h^10*W^2*QL^2*QR^2*QRd*LL + 152*nf^6*h^10*
      W^2*QL^2*QLd*QRd*LR*LRd + 152*nf^6*h^10*W^2*QL^2*QLd*QRd*LL*LLd + 228*
      nf^6*h^10*W^2*QL^2*QLd*QR*QRd^2 + 114*nf^6*h^10*W^2*QL^2*QLd*QR^2*LR +
      76*nf^6*h^10*W^2*QL^2*QLd^2*LLd*LR + 76*nf^6*h^10*W^2*QL^2*QLd^2*LL*LRd
       + 76*nf^6*h^10*W^2*QL^2*QLd^3*QR + 38/3*nf^6*h^10*W^2*QL^3*LR^2*LRd +
      76/3*nf^6*h^10*W^2*QL^3*LL*LLd*LR + 77/4*nf^6*h^10*W^2*QL^3*LL^2*LRd +
      77/2*nf^6*h^10*W^2*QL^3*QRd^3 + 76*nf^6*h^10*W^2*QL^3*QR*QRd*LR + 76*
      nf^6*h^10*W^2*QL^3*QLd*QR*LL + 76*nf^6*h^10*W^2*QL^3*QLd^2*QRd + 231/8*
      nf^6*h^10*W^2*QL^4*QRd*LL + 19*nf^6*h^10*W^2*QL^4*QLd*LR + 1/6*nf^6*h^10
      *B*LR^4*LRd^4 + 1/6*nf^6*h^10*B*LLd^2*LR^4*LRd^2 + 5/9*nf^6*h^10*B*LLd^4
      *LR^4 + 1/3*nf^6*h^10*B*LL*LLd*LR^3*LRd^3 + 10/9*nf^6*h^10*B*LL*LLd^3*
      LR^3*LRd + 1/6*nf^6*h^10*B*LL^2*LR^2*LRd^4 + nf^6*h^10*B*LL^2*LLd^2*LR^2
      *LRd^2 + 1/6*nf^6*h^10*B*LL^2*LLd^4*LR^2 + 10/9*nf^6*h^10*B*LL^3*LLd*LR*
      LRd^3 + 1/3*nf^6*h^10*B*LL^3*LLd^3*LR*LRd + 5/9*nf^6*h^10*B*LL^4*LRd^4
       + 1/6*nf^6*h^10*B*LL^4*LLd^2*LRd^2 + 1/6*nf^6*h^10*B*LL^4*LLd^4 - 4/9*
      nf^6*h^10*B*QRd^3*LR^2*LRd^3 + 7/12*nf^6*h^10*B*QRd^3*LLd^2*LR^2*LRd - 5/
      6*nf^6*h^10*B*QRd^3*LL*LLd*LR*LRd^2 + 1/3*nf^6*h^10*B*QRd^3*LL*LLd^3*LR
       - 19/18*nf^6*h^10*B*QRd^3*LL^2*LRd^3 - 1/12*nf^6*h^10*B*QRd^3*LL^2*
      LLd^2*LRd + 7/36*nf^6*h^10*B*QRd^6*LRd^2 + 5/36*nf^6*h^10*B*QRd^6*LLd^2
       + 1/3*nf^6*h^10*B*QR*QRd*LR^3*LRd^3 + 7/6*nf^6*h^10*B*QR*QRd*LLd^2*LR^3
      *LRd + 7/6*nf^6*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 7/6*nf^6*h^10*B*QR*QRd*
      LL^2*LR*LRd^3 + 7/6*nf^6*h^10*B*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^6*h^10*B*
      QR*QRd*LL^3*LLd^3 - 3/4*nf^6*h^10*B*QR*QRd^4*LR*LRd^2 - 1/2*nf^6*h^10*B*
      QR*QRd^4*LLd^2*LR - 1/2*nf^6*h^10*B*QR*QRd^4*LL*LLd*LRd - 1/2*nf^6*h^10*
      B*QR^2*QRd^5*LRd - 4/9*nf^6*h^10*B*QR^3*LR^3*LRd^2 - 19/18*nf^6*h^10*B*
      QR^3*LLd^2*LR^3 - 5/6*nf^6*h^10*B*QR^3*LL*LLd*LR^2*LRd + 7/12*nf^6*h^10*
      B*QR^3*LL^2*LR*LRd^2 - 1/12*nf^6*h^10*B*QR^3*LL^2*LLd^2*LR + 1/3*nf^6*
      h^10*B*QR^3*LL^3*LLd*LRd - 3/4*nf^6*h^10*B*QR^4*QRd*LR^2*LRd - 1/2*nf^6*
      h^10*B*QR^4*QRd*LL*LLd*LR - 1/2*nf^6*h^10*B*QR^4*QRd*LL^2*LRd - 1/6*nf^6
      *h^10*B*QR^4*QRd^4 - 1/2*nf^6*h^10*B*QR^5*QRd^2*LR + 7/36*nf^6*h^10*B*
      QR^6*LR^2 + 5/36*nf^6*h^10*B*QR^6*LL^2 - nf^6*h^10*B*QLd*QRd^2*LLd*LR^2*
      LRd^2 + 5/4*nf^6*h^10*B*QLd*QRd^2*LLd^3*LR^2 - 5/6*nf^6*h^10*B*QLd*QRd^2
      *LL*LR*LRd^3 - 1/2*nf^6*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 1/12*nf^6*h^10
      *B*QLd*QRd^2*LL^2*LLd^3 + 1/3*nf^6*h^10*B*QLd*QRd^5*LLd*LRd - 5/6*nf^6*
      h^10*B*QLd*QR*LLd*LR^3*LRd^2 + 17/9*nf^6*h^10*B*QLd*QR*LLd^3*LR^3 + 1/2*
      nf^6*h^10*B*QLd*QR*LL*LR^2*LRd^3 + nf^6*h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd
       + 2*nf^6*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 - 5/6*nf^6*h^10*B*QLd*QR*LL^2*
      LLd^3*LR + 10/9*nf^6*h^10*B*QLd*QR*LL^3*LRd^3 + 1/2*nf^6*h^10*B*QLd*QR*
      LL^3*LLd^2*LRd - nf^6*h^10*B*QLd*QR*QRd^3*LL*LRd^2 - nf^6*h^10*B*QLd*
      QR^2*QRd^4*LLd - 2*nf^6*h^10*B*QLd*QR^3*QRd^2*LLd*LR - 3/2*nf^6*h^10*B*
      QLd*QR^4*LLd*LR^2 - 1/2*nf^6*h^10*B*QLd*QR^4*LL*LR*LRd + 1/4*nf^6*h^10*B
      *QLd*QR^4*LL^2*LLd - 2/3*nf^6*h^10*B*QLd*QR^5*QRd*LL - 1/12*nf^6*h^10*B*
      QLd^2*QRd*LR^2*LRd^3 - 1/2*nf^6*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd - 5/6*
      nf^6*h^10*B*QLd^2*QRd*LL*LLd^3*LR + 5/4*nf^6*h^10*B*QLd^2*QRd*LL^2*LRd^3
       - nf^6*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd - 5/12*nf^6*h^10*B*QLd^2*QRd^4*
      LRd^2 - 1/12*nf^6*h^10*B*QLd^2*QRd^4*LLd^2 - nf^6*h^10*B*QLd^2*QR*QRd^2*
      LR*LRd^2 + 1/2*nf^6*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 2*nf^6*h^10*B*QLd^2
      *QR^2*LLd^2*LR^2 + 2*nf^6*h^10*B*QLd^2*QR^2*LL*LLd*LR*LRd + 2*nf^6*h^10*
      B*QLd^2*QR^2*LL^2*LRd^2 + 1/12*nf^6*h^10*B*QLd^2*QR^2*QRd^3*LRd + 2*nf^6
      *h^10*B*QLd^2*QR^3*QRd*LR*LRd + 2*nf^6*h^10*B*QLd^2*QR^3*QRd*LL*LLd - 1/
      6*nf^6*h^10*B*QLd^2*QR^4*QRd^2 - 1/12*nf^6*h^10*B*QLd^2*QR^5*LR - 1/12*
      nf^6*h^10*B*QLd^3*LLd*LR^2*LRd^2 - 19/18*nf^6*h^10*B*QLd^3*LLd^3*LR^2 +
      1/3*nf^6*h^10*B*QLd^3*LL*LR*LRd^3 - 5/6*nf^6*h^10*B*QLd^3*LL*LLd^2*LR*
      LRd + 7/12*nf^6*h^10*B*QLd^3*LL^2*LLd*LRd^2 - 4/9*nf^6*h^10*B*QLd^3*LL^2
      *LLd^3 - 1/3*nf^6*h^10*B*QLd^3*QRd^3*LLd*LRd - nf^6*h^10*B*QLd^3*QR*QRd*
      LL*LLd^2 + 3/4*nf^6*h^10*B*QLd^3*QR^2*QRd^2*LLd + 4*nf^6*h^10*B*QLd^3*
      QR^3*LLd*LR + 2*nf^6*h^10*B*QLd^3*QR^3*LL*LRd - 1/12*nf^6*h^10*B*QLd^4*
      QRd^2*LRd^2 - 5/12*nf^6*h^10*B*QLd^4*QRd^2*LLd^2 + 1/4*nf^6*h^10*B*QLd^4
      *QR*LR*LRd^2 - 3/2*nf^6*h^10*B*QLd^4*QR*LLd^2*LR - 1/2*nf^6*h^10*B*QLd^4
      *QR*LL*LLd*LRd + 1/12*nf^6*h^10*B*QLd^4*QR^2*QRd*LRd + 13/9*nf^6*h^10*B*
      QLd^4*QR^4 + 1/3*nf^6*h^10*B*QLd^5*QRd*LLd*LRd - 1/12*nf^6*h^10*B*QLd^5*
      QR^2*LLd + 5/36*nf^6*h^10*B*QLd^6*LRd^2 + 7/36*nf^6*h^10*B*QLd^6*LLd^2
       + 1/2*nf^6*h^10*B*QL*QRd*LLd*LR^3*LRd^2 + 10/9*nf^6*h^10*B*QL*QRd*LLd^3
      *LR^3 - 5/6*nf^6*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 2*nf^6*h^10*B*QL*QRd*LL*
      LLd^2*LR^2*LRd + nf^6*h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 + 1/2*nf^6*h^10*B*
      QL*QRd*LL^2*LLd^3*LR + 17/9*nf^6*h^10*B*QL*QRd*LL^3*LRd^3 - 5/6*nf^6*
      h^10*B*QL*QRd*LL^3*LLd^2*LRd - 1/2*nf^6*h^10*B*QL*QRd^4*LLd*LR*LRd - 3/2
      *nf^6*h^10*B*QL*QRd^4*LL*LRd^2 + 1/4*nf^6*h^10*B*QL*QRd^4*LL*LLd^2 - 2/3
      *nf^6*h^10*B*QL*QR*QRd^5*LLd - 5/6*nf^6*h^10*B*QL*QR^2*LLd*LR^3*LRd -
      nf^6*h^10*B*QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^6*h^10*B*QL*QR^2*LL*LLd^2*
      LR^2 + 5/4*nf^6*h^10*B*QL*QR^2*LL^3*LRd^2 - 1/12*nf^6*h^10*B*QL*QR^2*
      LL^3*LLd^2 - 2*nf^6*h^10*B*QL*QR^2*QRd^3*LL*LRd - nf^6*h^10*B*QL*QR^3*
      QRd*LLd*LR^2 - nf^6*h^10*B*QL*QR^4*QRd^2*LL + 1/3*nf^6*h^10*B*QL*QR^5*LL
      *LR + 1/3*nf^6*h^10*B*QL*QLd*LR^3*LRd^3 + 7/6*nf^6*h^10*B*QL*QLd*LLd^2*
      LR^3*LRd + 7/6*nf^6*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^6*h^10*B*QL*QLd
      *LL^2*LR*LRd^3 + 7/6*nf^6*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^6*h^10*B
      *QL*QLd*LL^3*LLd^3 - nf^6*h^10*B*QL*QLd*QRd^3*LR*LRd^2 + 2*nf^6*h^10*B*
      QL*QLd*QR*QRd*LLd^2*LR^2 + 2*nf^6*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 - 5/6*
      nf^6*h^10*B*QL*QLd*QR*QRd^4*LRd - nf^6*h^10*B*QL*QLd*QR^3*LR^2*LRd - 1/3
      *nf^6*h^10*B*QL*QLd*QR^3*QRd^3 - 5/6*nf^6*h^10*B*QL*QLd*QR^4*QRd*LR + 1/
      2*nf^6*h^10*B*QL*QLd^2*QRd^2*LL*LRd^2 - nf^6*h^10*B*QL*QLd^2*QRd^2*LL*
      LLd^2 - 1/2*nf^6*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 2*nf^6*h^10*B*QL*QLd^2*
      QR^2*QRd*LLd*LR + 4*nf^6*h^10*B*QL*QLd^2*QR^2*QRd*LL*LRd + 1/12*nf^6*
      h^10*B*QL*QLd^2*QR^4*LL - nf^6*h^10*B*QL*QLd^3*QRd*LLd^2*LR - 1/2*nf^6*
      h^10*B*QL*QLd^3*QR*QRd^2*LRd + 2*nf^6*h^10*B*QL*QLd^3*QR^2*LR*LRd + 2*
      nf^6*h^10*B*QL*QLd^3*QR^2*LL*LLd + 26/9*nf^6*h^10*B*QL*QLd^3*QR^3*QRd -
      1/2*nf^6*h^10*B*QL*QLd^4*LLd*LR*LRd - 1/2*nf^6*h^10*B*QL*QLd^4*LL*LRd^2
       - 3/4*nf^6*h^10*B*QL*QLd^4*LL*LLd^2 - 5/6*nf^6*h^10*B*QL*QLd^4*QR*QRd*
      LLd - 2/3*nf^6*h^10*B*QL*QLd^5*QR*LRd + 2*nf^6*h^10*B*QL^2*QRd^2*LLd^2*
      LR^2 + 2*nf^6*h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd + 2*nf^6*h^10*B*QL^2*QRd^2
      *LL^2*LRd^2 - 1/12*nf^6*h^10*B*QL^2*QRd^5*LRd - 1/12*nf^6*h^10*B*QL^2*QR
      *LR^3*LRd^2 + 5/4*nf^6*h^10*B*QL^2*QR*LLd^2*LR^3 - 1/2*nf^6*h^10*B*QL^2*
      QR*LL^2*LR*LRd^2 - nf^6*h^10*B*QL^2*QR*LL^2*LLd^2*LR - 5/6*nf^6*h^10*B*
      QL^2*QR*LL^3*LLd*LRd + 2*nf^6*h^10*B*QL^2*QR*QRd^3*LR*LRd + 2*nf^6*h^10*
      B*QL^2*QR*QRd^3*LL*LLd - nf^6*h^10*B*QL^2*QR^2*QRd*LR^2*LRd + 1/2*nf^6*
      h^10*B*QL^2*QR^2*QRd*LL^2*LRd - 1/6*nf^6*h^10*B*QL^2*QR^2*QRd^4 + 1/12*
      nf^6*h^10*B*QL^2*QR^3*QRd^2*LR - 5/12*nf^6*h^10*B*QL^2*QR^4*LR^2 - 1/12*
      nf^6*h^10*B*QL^2*QR^4*LL^2 + 1/12*nf^6*h^10*B*QL^2*QLd*QRd^4*LLd + 4*
      nf^6*h^10*B*QL^2*QLd*QR*QRd^2*LLd*LR + 2*nf^6*h^10*B*QL^2*QLd*QR*QRd^2*
      LL*LRd + 1/2*nf^6*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 - nf^6*h^10*B*QL^2*QLd*
      QR^2*LL^2*LLd - 1/2*nf^6*h^10*B*QL^2*QLd*QR^3*QRd*LL + 3/4*nf^6*h^10*B*
      QL^2*QLd^2*QRd^3*LRd + 3*nf^6*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 3/4*nf^6*
      h^10*B*QL^2*QLd^2*QR^3*LR + 1/12*nf^6*h^10*B*QL^2*QLd^3*QRd^2*LLd - 2*
      nf^6*h^10*B*QL^2*QLd^3*QR*LLd*LR - nf^6*h^10*B*QL^2*QLd^4*QRd*LRd - 1/6*
      nf^6*h^10*B*QL^2*QLd^4*QR^2 - 1/2*nf^6*h^10*B*QL^2*QLd^5*LLd + 1/3*nf^6*
      h^10*B*QL^3*LLd*LR^3*LRd - 1/12*nf^6*h^10*B*QL^3*LL*LR^2*LRd^2 + 7/12*
      nf^6*h^10*B*QL^3*LL*LLd^2*LR^2 - 5/6*nf^6*h^10*B*QL^3*LL^2*LLd*LR*LRd -
      19/18*nf^6*h^10*B*QL^3*LL^3*LRd^2 - 4/9*nf^6*h^10*B*QL^3*LL^3*LLd^2 + 2*
      nf^6*h^10*B*QL^3*QRd^3*LLd*LR + 4*nf^6*h^10*B*QL^3*QRd^3*LL*LRd - nf^6*
      h^10*B*QL^3*QR*QRd*LL^2*LLd + 3/4*nf^6*h^10*B*QL^3*QR^2*QRd^2*LL - 1/3*
      nf^6*h^10*B*QL^3*QR^3*LL*LR + 2*nf^6*h^10*B*QL^3*QLd*QRd^2*LR*LRd + 2*
      nf^6*h^10*B*QL^3*QLd*QRd^2*LL*LLd - nf^6*h^10*B*QL^3*QLd*QR*LL^2*LRd +
      26/9*nf^6*h^10*B*QL^3*QLd*QR*QRd^3 - 1/2*nf^6*h^10*B*QL^3*QLd*QR^2*QRd*
      LR - 2*nf^6*h^10*B*QL^3*QLd^2*QRd*LL*LRd + 1/12*nf^6*h^10*B*QL^3*QLd^2*
      QR^2*LL - 1/3*nf^6*h^10*B*QL^3*QLd^3*QR*QRd + 1/4*nf^6*h^10*B*QL^4*QRd*
      LR^2*LRd - 1/2*nf^6*h^10*B*QL^4*QRd*LL*LLd*LR - 3/2*nf^6*h^10*B*QL^4*QRd
      *LL^2*LRd + 13/9*nf^6*h^10*B*QL^4*QRd^4 + 1/12*nf^6*h^10*B*QL^4*QR*QRd^2
      *LR - 1/12*nf^6*h^10*B*QL^4*QR^2*LR^2 - 5/12*nf^6*h^10*B*QL^4*QR^2*LL^2
       - 1/2*nf^6*h^10*B*QL^4*QLd*LLd*LR^2 - 1/2*nf^6*h^10*B*QL^4*QLd*LL*LR*
      LRd - 3/4*nf^6*h^10*B*QL^4*QLd*LL^2*LLd - 5/6*nf^6*h^10*B*QL^4*QLd*QR*
      QRd*LL - 1/6*nf^6*h^10*B*QL^4*QLd^2*QRd^2 - nf^6*h^10*B*QL^4*QLd^2*QR*LR
       - 1/6*nf^6*h^10*B*QL^4*QLd^4 - 1/12*nf^6*h^10*B*QL^5*QRd^2*LL + 1/3*
      nf^6*h^10*B*QL^5*QR*LL*LR - 2/3*nf^6*h^10*B*QL^5*QLd*QRd*LR - 1/2*nf^6*
      h^10*B*QL^5*QLd^2*LL + 5/36*nf^6*h^10*B*QL^6*LR^2 + 7/36*nf^6*h^10*B*
      QL^6*LL^2 + 80/3*nf^6*h^10*B*G*QRd^3*LLd*LR*LRd + 20*nf^6*h^10*B*G*QRd^3
      *LL*LRd^2 + 40/3*nf^6*h^10*B*G*QRd^3*LL*LLd^2 + 40*nf^6*h^10*B*G*QR*QRd*
      LLd*LR^2*LRd + 40*nf^6*h^10*B*G*QR*QRd*LL*LR*LRd^2 + 40*nf^6*h^10*B*G*QR
      *QRd*LL*LLd^2*LR + 40*nf^6*h^10*B*G*QR*QRd*LL^2*LLd*LRd + 80/3*nf^6*h^10
      *B*G*QR*QRd^4*LLd + 80*nf^6*h^10*B*G*QR^2*QRd^2*LLd*LR + 80*nf^6*h^10*B*
      G*QR^2*QRd^2*LL*LRd + 20*nf^6*h^10*B*G*QR^3*LLd*LR^2 + 80/3*nf^6*h^10*B*
      G*QR^3*LL*LR*LRd + 40/3*nf^6*h^10*B*G*QR^3*LL^2*LLd + 80/3*nf^6*h^10*B*G
      *QR^4*QRd*LL + 40*nf^6*h^10*B*G*QLd*QRd^2*LR*LRd^2 + 40*nf^6*h^10*B*G*
      QLd*QRd^2*LLd^2*LR + 80*nf^6*h^10*B*G*QLd*QRd^2*LL*LLd*LRd + 20*nf^6*
      h^10*B*G*QLd*QR*LR^2*LRd^2 + 30*nf^6*h^10*B*G*QLd*QR*LLd^2*LR^2 + 80*
      nf^6*h^10*B*G*QLd*QR*LL*LLd*LR*LRd + 20*nf^6*h^10*B*G*QLd*QR*LL^2*LRd^2
       + 20*nf^6*h^10*B*G*QLd*QR*LL^2*LLd^2 + 320/3*nf^6*h^10*B*G*QLd*QR*QRd^3
      *LRd + 160*nf^6*h^10*B*G*QLd*QR^2*QRd*LR*LRd + 160*nf^6*h^10*B*G*QLd*
      QR^2*QRd*LL*LLd + 340/3*nf^6*h^10*B*G*QLd*QR^3*QRd^2 + 40*nf^6*h^10*B*G*
      QLd*QR^4*LR + 80*nf^6*h^10*B*G*QLd^2*QRd*LLd*LR*LRd + 40*nf^6*h^10*B*G*
      QLd^2*QRd*LL*LRd^2 + 40*nf^6*h^10*B*G*QLd^2*QRd*LL*LLd^2 + 160*nf^6*h^10
      *B*G*QLd^2*QR*QRd^2*LLd + 120*nf^6*h^10*B*G*QLd^2*QR^2*LLd*LR + 80*nf^6*
      h^10*B*G*QLd^2*QR^2*LL*LRd + 40/3*nf^6*h^10*B*G*QLd^3*LR*LRd^2 + 20*nf^6
      *h^10*B*G*QLd^3*LLd^2*LR + 80/3*nf^6*h^10*B*G*QLd^3*LL*LLd*LRd + 320/3*
      nf^6*h^10*B*G*QLd^3*QR*QRd*LRd + 170/3*nf^6*h^10*B*G*QLd^3*QR^3 + 40*
      nf^6*h^10*B*G*QLd^4*QR*LLd + 20*nf^6*h^10*B*G*QL*QRd*LR^2*LRd^2 + 20*
      nf^6*h^10*B*G*QL*QRd*LLd^2*LR^2 + 80*nf^6*h^10*B*G*QL*QRd*LL*LLd*LR*LRd
       + 30*nf^6*h^10*B*G*QL*QRd*LL^2*LRd^2 + 20*nf^6*h^10*B*G*QL*QRd*LL^2*
      LLd^2 + 40*nf^6*h^10*B*G*QL*QRd^4*LRd + 160*nf^6*h^10*B*G*QL*QR*QRd^2*LR
      *LRd + 160*nf^6*h^10*B*G*QL*QR*QRd^2*LL*LLd + 40*nf^6*h^10*B*G*QL*QR^2*
      LR^2*LRd + 80*nf^6*h^10*B*G*QL*QR^2*LL*LLd*LR + 40*nf^6*h^10*B*G*QL*QR^2
      *LL^2*LRd + 340/3*nf^6*h^10*B*G*QL*QR^2*QRd^3 + 320/3*nf^6*h^10*B*G*QL*
      QR^3*QRd*LR + 40*nf^6*h^10*B*G*QL*QLd*LLd*LR^2*LRd + 40*nf^6*h^10*B*G*QL
      *QLd*LL*LR*LRd^2 + 40*nf^6*h^10*B*G*QL*QLd*LL*LLd^2*LR + 40*nf^6*h^10*B*
      G*QL*QLd*LL^2*LLd*LRd + 320/3*nf^6*h^10*B*G*QL*QLd*QRd^3*LLd + 320*nf^6*
      h^10*B*G*QL*QLd*QR*QRd*LLd*LR + 320*nf^6*h^10*B*G*QL*QLd*QR*QRd*LL*LRd
       + 320/3*nf^6*h^10*B*G*QL*QLd*QR^3*LL + 160*nf^6*h^10*B*G*QL*QLd^2*QRd^2
      *LRd + 160*nf^6*h^10*B*G*QL*QLd^2*QR*LR*LRd + 160*nf^6*h^10*B*G*QL*QLd^2
      *QR*LL*LLd + 340*nf^6*h^10*B*G*QL*QLd^2*QR^2*QRd + 320/3*nf^6*h^10*B*G*
      QL*QLd^3*QRd*LLd + 80/3*nf^6*h^10*B*G*QL*QLd^4*LRd + 80*nf^6*h^10*B*G*
      QL^2*QRd^2*LLd*LR + 120*nf^6*h^10*B*G*QL^2*QRd^2*LL*LRd + 40*nf^6*h^10*B
      *G*QL^2*QR*LLd*LR^2 + 80*nf^6*h^10*B*G*QL^2*QR*LL*LR*LRd + 40*nf^6*h^10*
      B*G*QL^2*QR*LL^2*LLd + 160*nf^6*h^10*B*G*QL^2*QR^2*QRd*LL + 160*nf^6*
      h^10*B*G*QL^2*QLd*QRd*LR*LRd + 160*nf^6*h^10*B*G*QL^2*QLd*QRd*LL*LLd +
      340*nf^6*h^10*B*G*QL^2*QLd*QR*QRd^2 + 160*nf^6*h^10*B*G*QL^2*QLd*QR^2*LR
       + 80*nf^6*h^10*B*G*QL^2*QLd^2*LLd*LR + 80*nf^6*h^10*B*G*QL^2*QLd^2*LL*
      LRd + 340/3*nf^6*h^10*B*G*QL^2*QLd^3*QR + 40/3*nf^6*h^10*B*G*QL^3*LR^2*
      LRd + 80/3*nf^6*h^10*B*G*QL^3*LL*LLd*LR + 20*nf^6*h^10*B*G*QL^3*LL^2*LRd
       + 170/3*nf^6*h^10*B*G*QL^3*QRd^3 + 320/3*nf^6*h^10*B*G*QL^3*QR*QRd*LR
       + 320/3*nf^6*h^10*B*G*QL^3*QLd*QR*LL + 340/3*nf^6*h^10*B*G*QL^3*QLd^2*
      QRd + 40*nf^6*h^10*B*G*QL^4*QRd*LL + 80/3*nf^6*h^10*B*G*QL^4*QLd*LR + 12
      *nf^6*h^10*B*W*LLd*LR^3*LRd^2 + 6*nf^6*h^10*B*W*LLd^3*LR^3 + 12*nf^6*
      h^10*B*W*LL*LR^2*LRd^3 + 36*nf^6*h^10*B*W*LL*LLd^2*LR^2*LRd + 36*nf^6*
      h^10*B*W*LL^2*LLd*LR*LRd^2 + 12*nf^6*h^10*B*W*LL^2*LLd^3*LR + 6*nf^6*
      h^10*B*W*LL^3*LRd^3 + 12*nf^6*h^10*B*W*LL^3*LLd^2*LRd + 24*nf^6*h^10*B*W
      *QRd^3*LLd*LR*LRd + 18*nf^6*h^10*B*W*QRd^3*LL*LRd^2 + 12*nf^6*h^10*B*W*
      QRd^3*LL*LLd^2 + 72*nf^6*h^10*B*W*QR*QRd*LLd*LR^2*LRd + 72*nf^6*h^10*B*W
      *QR*QRd*LL*LR*LRd^2 + 72*nf^6*h^10*B*W*QR*QRd*LL*LLd^2*LR + 72*nf^6*h^10
      *B*W*QR*QRd*LL^2*LLd*LRd + 18*nf^6*h^10*B*W*QR*QRd^4*LLd + 72*nf^6*h^10*
      B*W*QR^2*QRd^2*LLd*LR + 72*nf^6*h^10*B*W*QR^2*QRd^2*LL*LRd + 18*nf^6*
      h^10*B*W*QR^3*LLd*LR^2 + 24*nf^6*h^10*B*W*QR^3*LL*LR*LRd + 12*nf^6*h^10*
      B*W*QR^3*LL^2*LLd + 18*nf^6*h^10*B*W*QR^4*QRd*LL + 36*nf^6*h^10*B*W*QLd*
      QRd^2*LR*LRd^2 + 36*nf^6*h^10*B*W*QLd*QRd^2*LLd^2*LR + 72*nf^6*h^10*B*W*
      QLd*QRd^2*LL*LLd*LRd + 36*nf^6*h^10*B*W*QLd*QR*LR^2*LRd^2 + 54*nf^6*h^10
      *B*W*QLd*QR*LLd^2*LR^2 + 144*nf^6*h^10*B*W*QLd*QR*LL*LLd*LR*LRd + 36*
      nf^6*h^10*B*W*QLd*QR*LL^2*LRd^2 + 36*nf^6*h^10*B*W*QLd*QR*LL^2*LLd^2 +
      72*nf^6*h^10*B*W*QLd*QR*QRd^3*LRd + 144*nf^6*h^10*B*W*QLd*QR^2*QRd*LR*
      LRd + 144*nf^6*h^10*B*W*QLd*QR^2*QRd*LL*LLd + 72*nf^6*h^10*B*W*QLd*QR^3*
      QRd^2 + 27*nf^6*h^10*B*W*QLd*QR^4*LR + 72*nf^6*h^10*B*W*QLd^2*QRd*LLd*LR
      *LRd + 36*nf^6*h^10*B*W*QLd^2*QRd*LL*LRd^2 + 36*nf^6*h^10*B*W*QLd^2*QRd*
      LL*LLd^2 + 108*nf^6*h^10*B*W*QLd^2*QR*QRd^2*LLd + 108*nf^6*h^10*B*W*
      QLd^2*QR^2*LLd*LR + 72*nf^6*h^10*B*W*QLd^2*QR^2*LL*LRd + 12*nf^6*h^10*B*
      W*QLd^3*LR*LRd^2 + 18*nf^6*h^10*B*W*QLd^3*LLd^2*LR + 24*nf^6*h^10*B*W*
      QLd^3*LL*LLd*LRd + 72*nf^6*h^10*B*W*QLd^3*QR*QRd*LRd + 36*nf^6*h^10*B*W*
      QLd^3*QR^3 + 27*nf^6*h^10*B*W*QLd^4*QR*LLd + 36*nf^6*h^10*B*W*QL*QRd*
      LR^2*LRd^2 + 36*nf^6*h^10*B*W*QL*QRd*LLd^2*LR^2 + 144*nf^6*h^10*B*W*QL*
      QRd*LL*LLd*LR*LRd + 54*nf^6*h^10*B*W*QL*QRd*LL^2*LRd^2 + 36*nf^6*h^10*B*
      W*QL*QRd*LL^2*LLd^2 + 27*nf^6*h^10*B*W*QL*QRd^4*LRd + 144*nf^6*h^10*B*W*
      QL*QR*QRd^2*LR*LRd + 144*nf^6*h^10*B*W*QL*QR*QRd^2*LL*LLd + 36*nf^6*h^10
      *B*W*QL*QR^2*LR^2*LRd + 72*nf^6*h^10*B*W*QL*QR^2*LL*LLd*LR + 36*nf^6*
      h^10*B*W*QL*QR^2*LL^2*LRd + 72*nf^6*h^10*B*W*QL*QR^2*QRd^3 + 72*nf^6*
      h^10*B*W*QL*QR^3*QRd*LR + 72*nf^6*h^10*B*W*QL*QLd*LLd*LR^2*LRd + 72*nf^6
      *h^10*B*W*QL*QLd*LL*LR*LRd^2 + 72*nf^6*h^10*B*W*QL*QLd*LL*LLd^2*LR + 72*
      nf^6*h^10*B*W*QL*QLd*LL^2*LLd*LRd + 72*nf^6*h^10*B*W*QL*QLd*QRd^3*LLd +
      288*nf^6*h^10*B*W*QL*QLd*QR*QRd*LLd*LR + 288*nf^6*h^10*B*W*QL*QLd*QR*QRd
      *LL*LRd + 72*nf^6*h^10*B*W*QL*QLd*QR^3*LL + 108*nf^6*h^10*B*W*QL*QLd^2*
      QRd^2*LRd + 144*nf^6*h^10*B*W*QL*QLd^2*QR*LR*LRd + 144*nf^6*h^10*B*W*QL*
      QLd^2*QR*LL*LLd + 216*nf^6*h^10*B*W*QL*QLd^2*QR^2*QRd + 72*nf^6*h^10*B*W
      *QL*QLd^3*QRd*LLd + 18*nf^6*h^10*B*W*QL*QLd^4*LRd + 72*nf^6*h^10*B*W*
      QL^2*QRd^2*LLd*LR + 108*nf^6*h^10*B*W*QL^2*QRd^2*LL*LRd + 36*nf^6*h^10*B
      *W*QL^2*QR*LLd*LR^2 + 72*nf^6*h^10*B*W*QL^2*QR*LL*LR*LRd + 36*nf^6*h^10*
      B*W*QL^2*QR*LL^2*LLd + 108*nf^6*h^10*B*W*QL^2*QR^2*QRd*LL + 144*nf^6*
      h^10*B*W*QL^2*QLd*QRd*LR*LRd + 144*nf^6*h^10*B*W*QL^2*QLd*QRd*LL*LLd +
      216*nf^6*h^10*B*W*QL^2*QLd*QR*QRd^2 + 108*nf^6*h^10*B*W*QL^2*QLd*QR^2*LR
       + 72*nf^6*h^10*B*W*QL^2*QLd^2*LLd*LR + 72*nf^6*h^10*B*W*QL^2*QLd^2*LL*
      LRd + 72*nf^6*h^10*B*W*QL^2*QLd^3*QR + 12*nf^6*h^10*B*W*QL^3*LR^2*LRd +
      24*nf^6*h^10*B*W*QL^3*LL*LLd*LR + 18*nf^6*h^10*B*W*QL^3*LL^2*LRd + 36*
      nf^6*h^10*B*W*QL^3*QRd^3 + 72*nf^6*h^10*B*W*QL^3*QR*QRd*LR + 72*nf^6*
      h^10*B*W*QL^3*QLd*QR*LL + 72*nf^6*h^10*B*W*QL^3*QLd^2*QRd + 27*nf^6*h^10
      *B*W*QL^4*QRd*LL + 18*nf^6*h^10*B*W*QL^4*QLd*LR + 10/3*nf^6*h^10*B^2*LLd
      *LR^3*LRd^2 + 25/12*nf^6*h^10*B^2*LLd^3*LR^3 + 10/3*nf^6*h^10*B^2*LL*
      LR^2*LRd^3 + 10*nf^6*h^10*B^2*LL*LLd^2*LR^2*LRd + 10*nf^6*h^10*B^2*LL^2*
      LLd*LR*LRd^2 + 10/3*nf^6*h^10*B^2*LL^2*LLd^3*LR + 25/12*nf^6*h^10*B^2*
      LL^3*LRd^3 + 10/3*nf^6*h^10*B^2*LL^3*LLd^2*LRd + 20/3*nf^6*h^10*B^2*
      QRd^3*LLd*LR*LRd + 25/4*nf^6*h^10*B^2*QRd^3*LL*LRd^2 + 10/3*nf^6*h^10*
      B^2*QRd^3*LL*LLd^2 + 20*nf^6*h^10*B^2*QR*QRd*LLd*LR^2*LRd + 20*nf^6*h^10
      *B^2*QR*QRd*LL*LR*LRd^2 + 20*nf^6*h^10*B^2*QR*QRd*LL*LLd^2*LR + 20*nf^6*
      h^10*B^2*QR*QRd*LL^2*LLd*LRd + 5*nf^6*h^10*B^2*QR*QRd^4*LLd + 20*nf^6*
      h^10*B^2*QR^2*QRd^2*LLd*LR + 20*nf^6*h^10*B^2*QR^2*QRd^2*LL*LRd + 25/4*
      nf^6*h^10*B^2*QR^3*LLd*LR^2 + 20/3*nf^6*h^10*B^2*QR^3*LL*LR*LRd + 10/3*
      nf^6*h^10*B^2*QR^3*LL^2*LLd + 5*nf^6*h^10*B^2*QR^4*QRd*LL + 10*nf^6*h^10
      *B^2*QLd*QRd^2*LR*LRd^2 + 10*nf^6*h^10*B^2*QLd*QRd^2*LLd^2*LR + 20*nf^6*
      h^10*B^2*QLd*QRd^2*LL*LLd*LRd + 10*nf^6*h^10*B^2*QLd*QR*LR^2*LRd^2 + 75/
      4*nf^6*h^10*B^2*QLd*QR*LLd^2*LR^2 + 40*nf^6*h^10*B^2*QLd*QR*LL*LLd*LR*
      LRd + 10*nf^6*h^10*B^2*QLd*QR*LL^2*LRd^2 + 10*nf^6*h^10*B^2*QLd*QR*LL^2*
      LLd^2 + 20*nf^6*h^10*B^2*QLd*QR*QRd^3*LRd + 40*nf^6*h^10*B^2*QLd*QR^2*
      QRd*LR*LRd + 40*nf^6*h^10*B^2*QLd*QR^2*QRd*LL*LLd + 20*nf^6*h^10*B^2*QLd
      *QR^3*QRd^2 + 75/8*nf^6*h^10*B^2*QLd*QR^4*LR + 20*nf^6*h^10*B^2*QLd^2*
      QRd*LLd*LR*LRd + 10*nf^6*h^10*B^2*QLd^2*QRd*LL*LRd^2 + 10*nf^6*h^10*B^2*
      QLd^2*QRd*LL*LLd^2 + 30*nf^6*h^10*B^2*QLd^2*QR*QRd^2*LLd + 75/2*nf^6*
      h^10*B^2*QLd^2*QR^2*LLd*LR + 20*nf^6*h^10*B^2*QLd^2*QR^2*LL*LRd + 10/3*
      nf^6*h^10*B^2*QLd^3*LR*LRd^2 + 25/4*nf^6*h^10*B^2*QLd^3*LLd^2*LR + 20/3*
      nf^6*h^10*B^2*QLd^3*LL*LLd*LRd + 20*nf^6*h^10*B^2*QLd^3*QR*QRd*LRd + 25/
      2*nf^6*h^10*B^2*QLd^3*QR^3 + 75/8*nf^6*h^10*B^2*QLd^4*QR*LLd + 10*nf^6*
      h^10*B^2*QL*QRd*LR^2*LRd^2 + 10*nf^6*h^10*B^2*QL*QRd*LLd^2*LR^2 + 40*
      nf^6*h^10*B^2*QL*QRd*LL*LLd*LR*LRd + 75/4*nf^6*h^10*B^2*QL*QRd*LL^2*
      LRd^2 + 10*nf^6*h^10*B^2*QL*QRd*LL^2*LLd^2 + 75/8*nf^6*h^10*B^2*QL*QRd^4
      *LRd + 40*nf^6*h^10*B^2*QL*QR*QRd^2*LR*LRd + 40*nf^6*h^10*B^2*QL*QR*
      QRd^2*LL*LLd + 10*nf^6*h^10*B^2*QL*QR^2*LR^2*LRd + 20*nf^6*h^10*B^2*QL*
      QR^2*LL*LLd*LR + 10*nf^6*h^10*B^2*QL*QR^2*LL^2*LRd + 20*nf^6*h^10*B^2*QL
      *QR^2*QRd^3 + 20*nf^6*h^10*B^2*QL*QR^3*QRd*LR + 20*nf^6*h^10*B^2*QL*QLd*
      LLd*LR^2*LRd + 20*nf^6*h^10*B^2*QL*QLd*LL*LR*LRd^2 + 20*nf^6*h^10*B^2*QL
      *QLd*LL*LLd^2*LR + 20*nf^6*h^10*B^2*QL*QLd*LL^2*LLd*LRd + 20*nf^6*h^10*
      B^2*QL*QLd*QRd^3*LLd + 80*nf^6*h^10*B^2*QL*QLd*QR*QRd*LLd*LR + 80*nf^6*
      h^10*B^2*QL*QLd*QR*QRd*LL*LRd + 20*nf^6*h^10*B^2*QL*QLd*QR^3*LL + 30*
      nf^6*h^10*B^2*QL*QLd^2*QRd^2*LRd + 40*nf^6*h^10*B^2*QL*QLd^2*QR*LR*LRd
       + 40*nf^6*h^10*B^2*QL*QLd^2*QR*LL*LLd + 60*nf^6*h^10*B^2*QL*QLd^2*QR^2*
      QRd + 20*nf^6*h^10*B^2*QL*QLd^3*QRd*LLd + 5*nf^6*h^10*B^2*QL*QLd^4*LRd
       + 20*nf^6*h^10*B^2*QL^2*QRd^2*LLd*LR + 75/2*nf^6*h^10*B^2*QL^2*QRd^2*LL
      *LRd + 10*nf^6*h^10*B^2*QL^2*QR*LLd*LR^2 + 20*nf^6*h^10*B^2*QL^2*QR*LL*
      LR*LRd + 10*nf^6*h^10*B^2*QL^2*QR*LL^2*LLd + 30*nf^6*h^10*B^2*QL^2*QR^2*
      QRd*LL + 40*nf^6*h^10*B^2*QL^2*QLd*QRd*LR*LRd + 40*nf^6*h^10*B^2*QL^2*
      QLd*QRd*LL*LLd + 60*nf^6*h^10*B^2*QL^2*QLd*QR*QRd^2 + 30*nf^6*h^10*B^2*
      QL^2*QLd*QR^2*LR + 20*nf^6*h^10*B^2*QL^2*QLd^2*LLd*LR + 20*nf^6*h^10*B^2
      *QL^2*QLd^2*LL*LRd + 20*nf^6*h^10*B^2*QL^2*QLd^3*QR + 10/3*nf^6*h^10*B^2
      *QL^3*LR^2*LRd + 20/3*nf^6*h^10*B^2*QL^3*LL*LLd*LR + 25/4*nf^6*h^10*B^2*
      QL^3*LL^2*LRd + 25/2*nf^6*h^10*B^2*QL^3*QRd^3 + 20*nf^6*h^10*B^2*QL^3*QR
      *QRd*LR + 20*nf^6*h^10*B^2*QL^3*QLd*QR*LL + 20*nf^6*h^10*B^2*QL^3*QLd^2*
      QRd + 75/8*nf^6*h^10*B^2*QL^4*QRd*LL + 5*nf^6*h^10*B^2*QL^4*QLd*LR + 67/
      48*nf^6*h^10*p^2*LR^4*LRd^4 + 91/24*nf^6*h^10*p^2*LLd^2*LR^4*LRd^2 + 37/
      18*nf^6*h^10*p^2*LLd^4*LR^4 + 11/2*nf^6*h^10*p^2*LL*LLd*LR^3*LRd^3 + 95/
      18*nf^6*h^10*p^2*LL*LLd^3*LR^3*LRd + 91/24*nf^6*h^10*p^2*LL^2*LR^2*LRd^4
       + 19/4*nf^6*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 91/24*nf^6*h^10*p^2*LL^2*
      LLd^4*LR^2 + 95/18*nf^6*h^10*p^2*LL^3*LLd*LR*LRd^3 + 11/2*nf^6*h^10*p^2*
      LL^3*LLd^3*LR*LRd + 37/18*nf^6*h^10*p^2*LL^4*LRd^4 + 91/24*nf^6*h^10*p^2
      *LL^4*LLd^2*LRd^2 + 67/48*nf^6*h^10*p^2*LL^4*LLd^4 - 103/36*nf^6*h^10*
      p^2*QRd^3*LR^2*LRd^3 - 11/3*nf^6*h^10*p^2*QRd^3*LLd^2*LR^2*LRd - 35/6*
      nf^6*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 7/2*nf^6*h^10*p^2*QRd^3*LL*LLd^3*
      LR - 41/9*nf^6*h^10*p^2*QRd^3*LL^2*LRd^3 - 61/12*nf^6*h^10*p^2*QRd^3*
      LL^2*LLd^2*LRd + 17/18*nf^6*h^10*p^2*QRd^6*LRd^2 + 17/36*nf^6*h^10*p^2*
      QRd^6*LLd^2 + 11/2*nf^6*h^10*p^2*QR*QRd*LR^3*LRd^3 + 31/6*nf^6*h^10*p^2*
      QR*QRd*LLd^2*LR^3*LRd + 9/2*nf^6*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 31/
      6*nf^6*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 31/6*nf^6*h^10*p^2*QR*QRd*LL^2*LR
      *LRd^3 + 9/2*nf^6*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd + 31/6*nf^6*h^10*p^2
      *QR*QRd*LL^3*LLd*LRd^2 + 11/2*nf^6*h^10*p^2*QR*QRd*LL^3*LLd^3 - 33/8*
      nf^6*h^10*p^2*QR*QRd^4*LR*LRd^2 - 19/8*nf^6*h^10*p^2*QR*QRd^4*LLd^2*LR
       - 11/4*nf^6*h^10*p^2*QR*QRd^4*LL*LLd*LRd + 9/2*nf^6*h^10*p^2*QR^2*QRd^2
      *LR^2*LRd^2 + 6*nf^6*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 9*nf^6*h^10*p^2*
      QR^2*QRd^2*LL*LLd*LR*LRd + 6*nf^6*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 9/2*
      nf^6*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 - 1/8*nf^6*h^10*p^2*QR^2*QRd^5*LRd
       - 103/36*nf^6*h^10*p^2*QR^3*LR^3*LRd^2 - 41/9*nf^6*h^10*p^2*QR^3*LLd^2*
      LR^3 - 35/6*nf^6*h^10*p^2*QR^3*LL*LLd*LR^2*LRd - 11/3*nf^6*h^10*p^2*QR^3
      *LL^2*LR*LRd^2 - 61/12*nf^6*h^10*p^2*QR^3*LL^2*LLd^2*LR - 7/2*nf^6*h^10*
      p^2*QR^3*LL^3*LLd*LRd + 9*nf^6*h^10*p^2*QR^3*QRd^3*LR*LRd + 9*nf^6*h^10*
      p^2*QR^3*QRd^3*LL*LLd - 33/8*nf^6*h^10*p^2*QR^4*QRd*LR^2*LRd - 11/4*nf^6
      *h^10*p^2*QR^4*QRd*LL*LLd*LR - 19/8*nf^6*h^10*p^2*QR^4*QRd*LL^2*LRd +
      149/48*nf^6*h^10*p^2*QR^4*QRd^4 - 1/8*nf^6*h^10*p^2*QR^5*QRd^2*LR + 17/
      18*nf^6*h^10*p^2*QR^6*LR^2 + 17/36*nf^6*h^10*p^2*QR^6*LL^2 - 1/4*nf^6*
      h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 7/4*nf^6*h^10*p^2*QLd*QRd^2*LLd^3*
      LR^2 - 35/6*nf^6*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 - 9/2*nf^6*h^10*p^2*QLd*
      QRd^2*LL*LLd^2*LR*LRd - 11/4*nf^6*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 2/
      3*nf^6*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 37/12*nf^6*h^10*p^2*QLd*QRd^5*LLd
      *LRd + 37/6*nf^6*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 + 62/9*nf^6*h^10*p^2*QLd
      *QR*LLd^3*LR^3 + 6*nf^6*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 + 11/2*nf^6*h^10*
      p^2*QLd*QR*LL*LLd^2*LR^2*LRd + 1/2*nf^6*h^10*p^2*QLd*QR*LL^2*LLd*LR*
      LRd^2 + 37/6*nf^6*h^10*p^2*QLd*QR*LL^2*LLd^3*LR + 95/18*nf^6*h^10*p^2*
      QLd*QR*LL^3*LRd^3 + 6*nf^6*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd - 11/2*nf^6*
      h^10*p^2*QLd*QR*QRd^3*LL*LRd^2 - 9/2*nf^6*h^10*p^2*QLd*QR*QRd^3*LL*LLd^2
       + 5/8*nf^6*h^10*p^2*QLd*QR^2*QRd^4*LLd + 13*nf^6*h^10*p^2*QLd*QR^3*
      QRd^2*LLd*LR + 9*nf^6*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd - 6*nf^6*h^10*p^2*
      QLd*QR^4*LLd*LR^2 - 11/4*nf^6*h^10*p^2*QLd*QR^4*LL*LR*LRd - 37/8*nf^6*
      h^10*p^2*QLd*QR^4*LL^2*LLd - 29/12*nf^6*h^10*p^2*QLd*QR^5*QRd*LL + 2/3*
      nf^6*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 11/4*nf^6*h^10*p^2*QLd^2*QRd*LLd^2*
      LR^2*LRd - 9/2*nf^6*h^10*p^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 35/6*nf^6*h^10*
      p^2*QLd^2*QRd*LL*LLd^3*LR - 7/4*nf^6*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 1/4
      *nf^6*h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd + 5/6*nf^6*h^10*p^2*QLd^2*QRd^4*
      LRd^2 - 17/24*nf^6*h^10*p^2*QLd^2*QRd^4*LLd^2 - 19/4*nf^6*h^10*p^2*QLd^2
      *QR*QRd^2*LR*LRd^2 - 37/4*nf^6*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR - 9/2*
      nf^6*h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 6*nf^6*h^10*p^2*QLd^2*QR^2*
      LR^2*LRd^2 + 8*nf^6*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 11*nf^6*h^10*p^2*
      QLd^2*QR^2*LL*LLd*LR*LRd + 1/2*nf^6*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 + 6*
      nf^6*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 - 2/3*nf^6*h^10*p^2*QLd^2*QR^2*QRd^3
      *LRd + 11*nf^6*h^10*p^2*QLd^2*QR^3*QRd*LR*LRd + 11*nf^6*h^10*p^2*QLd^2*
      QR^3*QRd*LL*LLd + 197/24*nf^6*h^10*p^2*QLd^2*QR^4*QRd^2 + 1/6*nf^6*h^10*
      p^2*QLd^2*QR^5*LR - 61/12*nf^6*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 41/9*nf^6
      *h^10*p^2*QLd^3*LLd^3*LR^2 - 7/2*nf^6*h^10*p^2*QLd^3*LL*LR*LRd^3 - 35/6*
      nf^6*h^10*p^2*QLd^3*LL*LLd^2*LR*LRd - 11/3*nf^6*h^10*p^2*QLd^3*LL^2*LLd*
      LRd^2 - 103/36*nf^6*h^10*p^2*QLd^3*LL^2*LLd^3 + 7/2*nf^6*h^10*p^2*QLd^3*
      QRd^3*LLd*LRd - 9/2*nf^6*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 - 11/2*nf^6*h^10
      *p^2*QLd^3*QR*QRd*LL*LLd^2 + 3/4*nf^6*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 16
      *nf^6*h^10*p^2*QLd^3*QR^3*LLd*LR + 11*nf^6*h^10*p^2*QLd^3*QR^3*LL*LRd -
      17/24*nf^6*h^10*p^2*QLd^4*QRd^2*LRd^2 + 5/6*nf^6*h^10*p^2*QLd^4*QRd^2*
      LLd^2 - 37/8*nf^6*h^10*p^2*QLd^4*QR*LR*LRd^2 - 6*nf^6*h^10*p^2*QLd^4*QR*
      LLd^2*LR - 11/4*nf^6*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 41/24*nf^6*h^10*p^2*
      QLd^4*QR^2*QRd*LRd + 107/18*nf^6*h^10*p^2*QLd^4*QR^4 + 37/12*nf^6*h^10*
      p^2*QLd^5*QRd*LLd*LRd + 1/6*nf^6*h^10*p^2*QLd^5*QR^2*LLd + 17/36*nf^6*
      h^10*p^2*QLd^6*LRd^2 + 17/18*nf^6*h^10*p^2*QLd^6*LLd^2 + 6*nf^6*h^10*p^2
      *QL*QRd*LLd*LR^3*LRd^2 + 95/18*nf^6*h^10*p^2*QL*QRd*LLd^3*LR^3 + 37/6*
      nf^6*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + 1/2*nf^6*h^10*p^2*QL*QRd*LL*LLd^2*
      LR^2*LRd + 11/2*nf^6*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 6*nf^6*h^10*p^2
      *QL*QRd*LL^2*LLd^3*LR + 62/9*nf^6*h^10*p^2*QL*QRd*LL^3*LRd^3 + 37/6*nf^6
      *h^10*p^2*QL*QRd*LL^3*LLd^2*LRd - 11/4*nf^6*h^10*p^2*QL*QRd^4*LLd*LR*LRd
       - 6*nf^6*h^10*p^2*QL*QRd^4*LL*LRd^2 - 37/8*nf^6*h^10*p^2*QL*QRd^4*LL*
      LLd^2 - 29/12*nf^6*h^10*p^2*QL*QR*QRd^5*LLd - 35/6*nf^6*h^10*p^2*QL*QR^2
      *LLd*LR^3*LRd - 1/4*nf^6*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 - 11/4*nf^6*h^10
      *p^2*QL*QR^2*LL*LLd^2*LR^2 - 9/2*nf^6*h^10*p^2*QL*QR^2*LL^2*LLd*LR*LRd
       - 7/4*nf^6*h^10*p^2*QL*QR^2*LL^3*LRd^2 + 2/3*nf^6*h^10*p^2*QL*QR^2*LL^3
      *LLd^2 + 9*nf^6*h^10*p^2*QL*QR^2*QRd^3*LLd*LR + 13*nf^6*h^10*p^2*QL*QR^2
      *QRd^3*LL*LRd - 11/2*nf^6*h^10*p^2*QL*QR^3*QRd*LLd*LR^2 - 9/2*nf^6*h^10*
      p^2*QL*QR^3*QRd*LL^2*LLd + 5/8*nf^6*h^10*p^2*QL*QR^4*QRd^2*LL + 37/12*
      nf^6*h^10*p^2*QL*QR^5*LL*LR + 11/2*nf^6*h^10*p^2*QL*QLd*LR^3*LRd^3 + 31/
      6*nf^6*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd + 9/2*nf^6*h^10*p^2*QL*QLd*LL*LLd*
      LR^2*LRd^2 + 31/6*nf^6*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 + 31/6*nf^6*h^10*
      p^2*QL*QLd*LL^2*LR*LRd^3 + 9/2*nf^6*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd +
      31/6*nf^6*h^10*p^2*QL*QLd*LL^3*LLd*LRd^2 + 11/2*nf^6*h^10*p^2*QL*QLd*
      LL^3*LLd^3 - 11/2*nf^6*h^10*p^2*QL*QLd*QRd^3*LR*LRd^2 - 9/2*nf^6*h^10*
      p^2*QL*QLd*QRd^3*LLd^2*LR + 9*nf^6*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 +
      11*nf^6*h^10*p^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 11*nf^6*h^10*p^2*QL*QLd*QR*
      QRd*LL^2*LRd^2 + 9*nf^6*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 - 25/12*nf^6*
      h^10*p^2*QL*QLd*QR*QRd^4*LRd + 9*nf^6*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd
       + 9*nf^6*h^10*p^2*QL*QLd*QR^2*QRd^2*LL*LLd - 11/2*nf^6*h^10*p^2*QL*QLd*
      QR^3*LR^2*LRd - 9/2*nf^6*h^10*p^2*QL*QLd*QR^3*LL^2*LRd + 25/2*nf^6*h^10*
      p^2*QL*QLd*QR^3*QRd^3 - 25/12*nf^6*h^10*p^2*QL*QLd*QR^4*QRd*LR - 9/2*
      nf^6*h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 37/4*nf^6*h^10*p^2*QL*QLd^2*
      QRd^2*LL*LRd^2 - 19/4*nf^6*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 - 6*nf^6*
      h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 11*nf^6*h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*
      LR + nf^6*h^10*p^2*QL*QLd^2*QR^2*QRd*LL*LRd + 41/24*nf^6*h^10*p^2*QL*
      QLd^2*QR^4*LL - 9/2*nf^6*h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 - 11/2*nf^6*h^10
      *p^2*QL*QLd^3*QRd*LLd^2*LR - 6*nf^6*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd + 11*
      nf^6*h^10*p^2*QL*QLd^3*QR^2*LR*LRd + 11*nf^6*h^10*p^2*QL*QLd^3*QR^2*LL*
      LLd + 301/18*nf^6*h^10*p^2*QL*QLd^3*QR^3*QRd - 11/4*nf^6*h^10*p^2*QL*
      QLd^4*LLd*LR*LRd - 19/8*nf^6*h^10*p^2*QL*QLd^4*LL*LRd^2 - 33/8*nf^6*h^10
      *p^2*QL*QLd^4*LL*LLd^2 - 25/12*nf^6*h^10*p^2*QL*QLd^4*QR*QRd*LLd - 29/12
      *nf^6*h^10*p^2*QL*QLd^5*QR*LRd + 6*nf^6*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2
       + 1/2*nf^6*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + 11*nf^6*h^10*p^2*QL^2*QRd^2
      *LL*LLd*LR*LRd + 8*nf^6*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 6*nf^6*h^10*p^2
      *QL^2*QRd^2*LL^2*LLd^2 + 1/6*nf^6*h^10*p^2*QL^2*QRd^5*LRd + 2/3*nf^6*
      h^10*p^2*QL^2*QR*LR^3*LRd^2 - 7/4*nf^6*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 9/2
      *nf^6*h^10*p^2*QL^2*QR*LL*LLd*LR^2*LRd - 11/4*nf^6*h^10*p^2*QL^2*QR*LL^2
      *LR*LRd^2 - 1/4*nf^6*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 35/6*nf^6*h^10*p^2
      *QL^2*QR*LL^3*LLd*LRd + 11*nf^6*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 11*nf^6*
      h^10*p^2*QL^2*QR*QRd^3*LL*LLd - 19/4*nf^6*h^10*p^2*QL^2*QR^2*QRd*LR^2*
      LRd - 9/2*nf^6*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR - 37/4*nf^6*h^10*p^2*
      QL^2*QR^2*QRd*LL^2*LRd + 197/24*nf^6*h^10*p^2*QL^2*QR^2*QRd^4 - 2/3*nf^6
      *h^10*p^2*QL^2*QR^3*QRd^2*LR + 5/6*nf^6*h^10*p^2*QL^2*QR^4*LR^2 - 17/24*
      nf^6*h^10*p^2*QL^2*QR^4*LL^2 + 41/24*nf^6*h^10*p^2*QL^2*QLd*QRd^4*LLd +
      nf^6*h^10*p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 11*nf^6*h^10*p^2*QL^2*QLd*QR*
      QRd^2*LL*LRd - 37/4*nf^6*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 - 9/2*nf^6*h^10
      *p^2*QL^2*QLd*QR^2*LL*LR*LRd - 19/4*nf^6*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd
       - 6*nf^6*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 9/2*nf^6*h^10*p^2*QL^2*QLd^2*
      LR^2*LRd^2 + 6*nf^6*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 + 9*nf^6*h^10*p^2*
      QL^2*QLd^2*LL*LLd*LR*LRd + 6*nf^6*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 9/2*
      nf^6*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 3/4*nf^6*h^10*p^2*QL^2*QLd^2*QRd^3
      *LRd + 9*nf^6*h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd + 9*nf^6*h^10*p^2*QL^2*
      QLd^2*QR*QRd*LL*LLd + 21/4*nf^6*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 3/4*
      nf^6*h^10*p^2*QL^2*QLd^2*QR^3*LR - 2/3*nf^6*h^10*p^2*QL^2*QLd^3*QRd^2*
      LLd + 13*nf^6*h^10*p^2*QL^2*QLd^3*QR*LLd*LR + 9*nf^6*h^10*p^2*QL^2*QLd^3
      *QR*LL*LRd + 5/8*nf^6*h^10*p^2*QL^2*QLd^4*QRd*LRd + 197/24*nf^6*h^10*p^2
      *QL^2*QLd^4*QR^2 - 1/8*nf^6*h^10*p^2*QL^2*QLd^5*LLd - 7/2*nf^6*h^10*p^2*
      QL^3*LLd*LR^3*LRd - 61/12*nf^6*h^10*p^2*QL^3*LL*LR^2*LRd^2 - 11/3*nf^6*
      h^10*p^2*QL^3*LL*LLd^2*LR^2 - 35/6*nf^6*h^10*p^2*QL^3*LL^2*LLd*LR*LRd -
      41/9*nf^6*h^10*p^2*QL^3*LL^3*LRd^2 - 103/36*nf^6*h^10*p^2*QL^3*LL^3*
      LLd^2 + 11*nf^6*h^10*p^2*QL^3*QRd^3*LLd*LR + 16*nf^6*h^10*p^2*QL^3*QRd^3
      *LL*LRd - 9/2*nf^6*h^10*p^2*QL^3*QR*QRd*LLd*LR^2 - 11/2*nf^6*h^10*p^2*
      QL^3*QR*QRd*LL^2*LLd + 3/4*nf^6*h^10*p^2*QL^3*QR^2*QRd^2*LL + 7/2*nf^6*
      h^10*p^2*QL^3*QR^3*LL*LR + 11*nf^6*h^10*p^2*QL^3*QLd*QRd^2*LR*LRd + 11*
      nf^6*h^10*p^2*QL^3*QLd*QRd^2*LL*LLd - 9/2*nf^6*h^10*p^2*QL^3*QLd*QR*LR^2
      *LRd - 11/2*nf^6*h^10*p^2*QL^3*QLd*QR*LL^2*LRd + 301/18*nf^6*h^10*p^2*
      QL^3*QLd*QR*QRd^3 - 6*nf^6*h^10*p^2*QL^3*QLd*QR^2*QRd*LR + 9*nf^6*h^10*
      p^2*QL^3*QLd^2*QRd*LLd*LR + 13*nf^6*h^10*p^2*QL^3*QLd^2*QRd*LL*LRd - 2/3
      *nf^6*h^10*p^2*QL^3*QLd^2*QR^2*LL + 9*nf^6*h^10*p^2*QL^3*QLd^3*LR*LRd +
      9*nf^6*h^10*p^2*QL^3*QLd^3*LL*LLd + 25/2*nf^6*h^10*p^2*QL^3*QLd^3*QR*QRd
       - 37/8*nf^6*h^10*p^2*QL^4*QRd*LR^2*LRd - 11/4*nf^6*h^10*p^2*QL^4*QRd*LL
      *LLd*LR - 6*nf^6*h^10*p^2*QL^4*QRd*LL^2*LRd + 107/18*nf^6*h^10*p^2*QL^4*
      QRd^4 + 41/24*nf^6*h^10*p^2*QL^4*QR*QRd^2*LR - 17/24*nf^6*h^10*p^2*QL^4*
      QR^2*LR^2 + 5/6*nf^6*h^10*p^2*QL^4*QR^2*LL^2 - 19/8*nf^6*h^10*p^2*QL^4*
      QLd*LLd*LR^2 - 11/4*nf^6*h^10*p^2*QL^4*QLd*LL*LR*LRd - 33/8*nf^6*h^10*
      p^2*QL^4*QLd*LL^2*LLd - 25/12*nf^6*h^10*p^2*QL^4*QLd*QR*QRd*LL + 197/24*
      nf^6*h^10*p^2*QL^4*QLd^2*QRd^2 + 5/8*nf^6*h^10*p^2*QL^4*QLd^2*QR*LR +
      149/48*nf^6*h^10*p^2*QL^4*QLd^4 + 1/6*nf^6*h^10*p^2*QL^5*QRd^2*LL + 37/
      12*nf^6*h^10*p^2*QL^5*QR*LL*LR - 29/12*nf^6*h^10*p^2*QL^5*QLd*QRd*LR - 1/
      8*nf^6*h^10*p^2*QL^5*QLd^2*LL + 17/36*nf^6*h^10*p^2*QL^6*LR^2 + 17/18*
      nf^6*h^10*p^2*QL^6*LL^2 + 1435/3*nf^6*h^10*p^2*G*QRd^3*LLd*LR*LRd + 315*
      nf^6*h^10*p^2*G*QRd^3*LL*LRd^2 + 1435/6*nf^6*h^10*p^2*G*QRd^3*LL*LLd^2
       + 1435/2*nf^6*h^10*p^2*G*QR*QRd*LLd*LR^2*LRd + 1435/2*nf^6*h^10*p^2*G*
      QR*QRd*LL*LR*LRd^2 + 1435/2*nf^6*h^10*p^2*G*QR*QRd*LL*LLd^2*LR + 1435/2*
      nf^6*h^10*p^2*G*QR*QRd*LL^2*LLd*LRd + 1435/3*nf^6*h^10*p^2*G*QR*QRd^4*
      LLd + 1435*nf^6*h^10*p^2*G*QR^2*QRd^2*LLd*LR + 1435*nf^6*h^10*p^2*G*QR^2
      *QRd^2*LL*LRd + 315*nf^6*h^10*p^2*G*QR^3*LLd*LR^2 + 1435/3*nf^6*h^10*p^2
      *G*QR^3*LL*LR*LRd + 1435/6*nf^6*h^10*p^2*G*QR^3*LL^2*LLd + 1435/3*nf^6*
      h^10*p^2*G*QR^4*QRd*LL + 1435/2*nf^6*h^10*p^2*G*QLd*QRd^2*LR*LRd^2 +
      1435/2*nf^6*h^10*p^2*G*QLd*QRd^2*LLd^2*LR + 1435*nf^6*h^10*p^2*G*QLd*
      QRd^2*LL*LLd*LRd + 1435/4*nf^6*h^10*p^2*G*QLd*QR*LR^2*LRd^2 + 945/2*nf^6
      *h^10*p^2*G*QLd*QR*LLd^2*LR^2 + 1435*nf^6*h^10*p^2*G*QLd*QR*LL*LLd*LR*
      LRd + 1435/4*nf^6*h^10*p^2*G*QLd*QR*LL^2*LRd^2 + 1435/4*nf^6*h^10*p^2*G*
      QLd*QR*LL^2*LLd^2 + 5740/3*nf^6*h^10*p^2*G*QLd*QR*QRd^3*LRd + 2870*nf^6*
      h^10*p^2*G*QLd*QR^2*QRd*LR*LRd + 2870*nf^6*h^10*p^2*G*QLd*QR^2*QRd*LL*
      LLd + 24395/12*nf^6*h^10*p^2*G*QLd*QR^3*QRd^2 + 630*nf^6*h^10*p^2*G*QLd*
      QR^4*LR + 1435*nf^6*h^10*p^2*G*QLd^2*QRd*LLd*LR*LRd + 1435/2*nf^6*h^10*
      p^2*G*QLd^2*QRd*LL*LRd^2 + 1435/2*nf^6*h^10*p^2*G*QLd^2*QRd*LL*LLd^2 +
      2870*nf^6*h^10*p^2*G*QLd^2*QR*QRd^2*LLd + 1890*nf^6*h^10*p^2*G*QLd^2*
      QR^2*LLd*LR + 1435*nf^6*h^10*p^2*G*QLd^2*QR^2*LL*LRd + 1435/6*nf^6*h^10*
      p^2*G*QLd^3*LR*LRd^2 + 315*nf^6*h^10*p^2*G*QLd^3*LLd^2*LR + 1435/3*nf^6*
      h^10*p^2*G*QLd^3*LL*LLd*LRd + 5740/3*nf^6*h^10*p^2*G*QLd^3*QR*QRd*LRd +
      1785/2*nf^6*h^10*p^2*G*QLd^3*QR^3 + 630*nf^6*h^10*p^2*G*QLd^4*QR*LLd +
      1435/4*nf^6*h^10*p^2*G*QL*QRd*LR^2*LRd^2 + 1435/4*nf^6*h^10*p^2*G*QL*QRd
      *LLd^2*LR^2 + 1435*nf^6*h^10*p^2*G*QL*QRd*LL*LLd*LR*LRd + 945/2*nf^6*
      h^10*p^2*G*QL*QRd*LL^2*LRd^2 + 1435/4*nf^6*h^10*p^2*G*QL*QRd*LL^2*LLd^2
       + 630*nf^6*h^10*p^2*G*QL*QRd^4*LRd + 2870*nf^6*h^10*p^2*G*QL*QR*QRd^2*
      LR*LRd + 2870*nf^6*h^10*p^2*G*QL*QR*QRd^2*LL*LLd + 1435/2*nf^6*h^10*p^2*
      G*QL*QR^2*LR^2*LRd + 1435*nf^6*h^10*p^2*G*QL*QR^2*LL*LLd*LR + 1435/2*
      nf^6*h^10*p^2*G*QL*QR^2*LL^2*LRd + 24395/12*nf^6*h^10*p^2*G*QL*QR^2*
      QRd^3 + 5740/3*nf^6*h^10*p^2*G*QL*QR^3*QRd*LR + 1435/2*nf^6*h^10*p^2*G*
      QL*QLd*LLd*LR^2*LRd + 1435/2*nf^6*h^10*p^2*G*QL*QLd*LL*LR*LRd^2 + 1435/2
      *nf^6*h^10*p^2*G*QL*QLd*LL*LLd^2*LR + 1435/2*nf^6*h^10*p^2*G*QL*QLd*LL^2
      *LLd*LRd + 5740/3*nf^6*h^10*p^2*G*QL*QLd*QRd^3*LLd + 5740*nf^6*h^10*p^2*
      G*QL*QLd*QR*QRd*LLd*LR + 5740*nf^6*h^10*p^2*G*QL*QLd*QR*QRd*LL*LRd +
      5740/3*nf^6*h^10*p^2*G*QL*QLd*QR^3*LL + 2870*nf^6*h^10*p^2*G*QL*QLd^2*
      QRd^2*LRd + 2870*nf^6*h^10*p^2*G*QL*QLd^2*QR*LR*LRd + 2870*nf^6*h^10*p^2
      *G*QL*QLd^2*QR*LL*LLd + 24395/4*nf^6*h^10*p^2*G*QL*QLd^2*QR^2*QRd + 5740/
      3*nf^6*h^10*p^2*G*QL*QLd^3*QRd*LLd + 1435/3*nf^6*h^10*p^2*G*QL*QLd^4*LRd
       + 1435*nf^6*h^10*p^2*G*QL^2*QRd^2*LLd*LR + 1890*nf^6*h^10*p^2*G*QL^2*
      QRd^2*LL*LRd + 1435/2*nf^6*h^10*p^2*G*QL^2*QR*LLd*LR^2 + 1435*nf^6*h^10*
      p^2*G*QL^2*QR*LL*LR*LRd + 1435/2*nf^6*h^10*p^2*G*QL^2*QR*LL^2*LLd + 2870
      *nf^6*h^10*p^2*G*QL^2*QR^2*QRd*LL + 2870*nf^6*h^10*p^2*G*QL^2*QLd*QRd*LR
      *LRd + 2870*nf^6*h^10*p^2*G*QL^2*QLd*QRd*LL*LLd + 24395/4*nf^6*h^10*p^2*
      G*QL^2*QLd*QR*QRd^2 + 2870*nf^6*h^10*p^2*G*QL^2*QLd*QR^2*LR + 1435*nf^6*
      h^10*p^2*G*QL^2*QLd^2*LLd*LR + 1435*nf^6*h^10*p^2*G*QL^2*QLd^2*LL*LRd +
      24395/12*nf^6*h^10*p^2*G*QL^2*QLd^3*QR + 1435/6*nf^6*h^10*p^2*G*QL^3*
      LR^2*LRd + 1435/3*nf^6*h^10*p^2*G*QL^3*LL*LLd*LR + 315*nf^6*h^10*p^2*G*
      QL^3*LL^2*LRd + 1785/2*nf^6*h^10*p^2*G*QL^3*QRd^3 + 5740/3*nf^6*h^10*p^2
      *G*QL^3*QR*QRd*LR + 5740/3*nf^6*h^10*p^2*G*QL^3*QLd*QR*LL + 24395/12*
      nf^6*h^10*p^2*G*QL^3*QLd^2*QRd + 630*nf^6*h^10*p^2*G*QL^4*QRd*LL + 1435/
      3*nf^6*h^10*p^2*G*QL^4*QLd*LR + 861/4*nf^6*h^10*p^2*W*LLd*LR^3*LRd^2 +
      189/2*nf^6*h^10*p^2*W*LLd^3*LR^3 + 861/4*nf^6*h^10*p^2*W*LL*LR^2*LRd^3
       + 2583/4*nf^6*h^10*p^2*W*LL*LLd^2*LR^2*LRd + 2583/4*nf^6*h^10*p^2*W*
      LL^2*LLd*LR*LRd^2 + 861/4*nf^6*h^10*p^2*W*LL^2*LLd^3*LR + 189/2*nf^6*
      h^10*p^2*W*LL^3*LRd^3 + 861/4*nf^6*h^10*p^2*W*LL^3*LLd^2*LRd + 861/2*
      nf^6*h^10*p^2*W*QRd^3*LLd*LR*LRd + 567/2*nf^6*h^10*p^2*W*QRd^3*LL*LRd^2
       + 861/4*nf^6*h^10*p^2*W*QRd^3*LL*LLd^2 + 2583/2*nf^6*h^10*p^2*W*QR*QRd*
      LLd*LR^2*LRd + 2583/2*nf^6*h^10*p^2*W*QR*QRd*LL*LR*LRd^2 + 2583/2*nf^6*
      h^10*p^2*W*QR*QRd*LL*LLd^2*LR + 2583/2*nf^6*h^10*p^2*W*QR*QRd*LL^2*LLd*
      LRd + 2583/8*nf^6*h^10*p^2*W*QR*QRd^4*LLd + 2583/2*nf^6*h^10*p^2*W*QR^2*
      QRd^2*LLd*LR + 2583/2*nf^6*h^10*p^2*W*QR^2*QRd^2*LL*LRd + 567/2*nf^6*
      h^10*p^2*W*QR^3*LLd*LR^2 + 861/2*nf^6*h^10*p^2*W*QR^3*LL*LR*LRd + 861/4*
      nf^6*h^10*p^2*W*QR^3*LL^2*LLd + 2583/8*nf^6*h^10*p^2*W*QR^4*QRd*LL +
      2583/4*nf^6*h^10*p^2*W*QLd*QRd^2*LR*LRd^2 + 2583/4*nf^6*h^10*p^2*W*QLd*
      QRd^2*LLd^2*LR + 2583/2*nf^6*h^10*p^2*W*QLd*QRd^2*LL*LLd*LRd + 2583/4*
      nf^6*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 1701/2*nf^6*h^10*p^2*W*QLd*QR*LLd^2*
      LR^2 + 2583*nf^6*h^10*p^2*W*QLd*QR*LL*LLd*LR*LRd + 2583/4*nf^6*h^10*p^2*
      W*QLd*QR*LL^2*LRd^2 + 2583/4*nf^6*h^10*p^2*W*QLd*QR*LL^2*LLd^2 + 2583/2*
      nf^6*h^10*p^2*W*QLd*QR*QRd^3*LRd + 2583*nf^6*h^10*p^2*W*QLd*QR^2*QRd*LR*
      LRd + 2583*nf^6*h^10*p^2*W*QLd*QR^2*QRd*LL*LLd + 2583/2*nf^6*h^10*p^2*W*
      QLd*QR^3*QRd^2 + 1701/4*nf^6*h^10*p^2*W*QLd*QR^4*LR + 2583/2*nf^6*h^10*
      p^2*W*QLd^2*QRd*LLd*LR*LRd + 2583/4*nf^6*h^10*p^2*W*QLd^2*QRd*LL*LRd^2
       + 2583/4*nf^6*h^10*p^2*W*QLd^2*QRd*LL*LLd^2 + 7749/4*nf^6*h^10*p^2*W*
      QLd^2*QR*QRd^2*LLd + 1701*nf^6*h^10*p^2*W*QLd^2*QR^2*LLd*LR + 2583/2*
      nf^6*h^10*p^2*W*QLd^2*QR^2*LL*LRd + 861/4*nf^6*h^10*p^2*W*QLd^3*LR*LRd^2
       + 567/2*nf^6*h^10*p^2*W*QLd^3*LLd^2*LR + 861/2*nf^6*h^10*p^2*W*QLd^3*LL
      *LLd*LRd + 2583/2*nf^6*h^10*p^2*W*QLd^3*QR*QRd*LRd + 567*nf^6*h^10*p^2*W
      *QLd^3*QR^3 + 1701/4*nf^6*h^10*p^2*W*QLd^4*QR*LLd + 2583/4*nf^6*h^10*p^2
      *W*QL*QRd*LR^2*LRd^2 + 2583/4*nf^6*h^10*p^2*W*QL*QRd*LLd^2*LR^2 + 2583*
      nf^6*h^10*p^2*W*QL*QRd*LL*LLd*LR*LRd + 1701/2*nf^6*h^10*p^2*W*QL*QRd*
      LL^2*LRd^2 + 2583/4*nf^6*h^10*p^2*W*QL*QRd*LL^2*LLd^2 + 1701/4*nf^6*h^10
      *p^2*W*QL*QRd^4*LRd + 2583*nf^6*h^10*p^2*W*QL*QR*QRd^2*LR*LRd + 2583*
      nf^6*h^10*p^2*W*QL*QR*QRd^2*LL*LLd + 2583/4*nf^6*h^10*p^2*W*QL*QR^2*LR^2
      *LRd + 2583/2*nf^6*h^10*p^2*W*QL*QR^2*LL*LLd*LR + 2583/4*nf^6*h^10*p^2*W
      *QL*QR^2*LL^2*LRd + 2583/2*nf^6*h^10*p^2*W*QL*QR^2*QRd^3 + 2583/2*nf^6*
      h^10*p^2*W*QL*QR^3*QRd*LR + 2583/2*nf^6*h^10*p^2*W*QL*QLd*LLd*LR^2*LRd
       + 2583/2*nf^6*h^10*p^2*W*QL*QLd*LL*LR*LRd^2 + 2583/2*nf^6*h^10*p^2*W*QL
      *QLd*LL*LLd^2*LR + 2583/2*nf^6*h^10*p^2*W*QL*QLd*LL^2*LLd*LRd + 2583/2*
      nf^6*h^10*p^2*W*QL*QLd*QRd^3*LLd + 5166*nf^6*h^10*p^2*W*QL*QLd*QR*QRd*
      LLd*LR + 5166*nf^6*h^10*p^2*W*QL*QLd*QR*QRd*LL*LRd + 2583/2*nf^6*h^10*
      p^2*W*QL*QLd*QR^3*LL + 7749/4*nf^6*h^10*p^2*W*QL*QLd^2*QRd^2*LRd + 2583*
      nf^6*h^10*p^2*W*QL*QLd^2*QR*LR*LRd + 2583*nf^6*h^10*p^2*W*QL*QLd^2*QR*LL
      *LLd + 7749/2*nf^6*h^10*p^2*W*QL*QLd^2*QR^2*QRd + 2583/2*nf^6*h^10*p^2*W
      *QL*QLd^3*QRd*LLd + 2583/8*nf^6*h^10*p^2*W*QL*QLd^4*LRd + 2583/2*nf^6*
      h^10*p^2*W*QL^2*QRd^2*LLd*LR + 1701*nf^6*h^10*p^2*W*QL^2*QRd^2*LL*LRd +
      2583/4*nf^6*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 2583/2*nf^6*h^10*p^2*W*QL^2*QR
      *LL*LR*LRd + 2583/4*nf^6*h^10*p^2*W*QL^2*QR*LL^2*LLd + 7749/4*nf^6*h^10*
      p^2*W*QL^2*QR^2*QRd*LL + 2583*nf^6*h^10*p^2*W*QL^2*QLd*QRd*LR*LRd + 2583
      *nf^6*h^10*p^2*W*QL^2*QLd*QRd*LL*LLd + 7749/2*nf^6*h^10*p^2*W*QL^2*QLd*
      QR*QRd^2 + 7749/4*nf^6*h^10*p^2*W*QL^2*QLd*QR^2*LR + 2583/2*nf^6*h^10*
      p^2*W*QL^2*QLd^2*LLd*LR + 2583/2*nf^6*h^10*p^2*W*QL^2*QLd^2*LL*LRd +
      2583/2*nf^6*h^10*p^2*W*QL^2*QLd^3*QR + 861/4*nf^6*h^10*p^2*W*QL^3*LR^2*
      LRd + 861/2*nf^6*h^10*p^2*W*QL^3*LL*LLd*LR + 567/2*nf^6*h^10*p^2*W*QL^3*
      LL^2*LRd + 567*nf^6*h^10*p^2*W*QL^3*QRd^3 + 2583/2*nf^6*h^10*p^2*W*QL^3*
      QR*QRd*LR + 2583/2*nf^6*h^10*p^2*W*QL^3*QLd*QR*LL + 2583/2*nf^6*h^10*p^2
      *W*QL^3*QLd^2*QRd + 1701/4*nf^6*h^10*p^2*W*QL^4*QRd*LL + 2583/8*nf^6*
      h^10*p^2*W*QL^4*QLd*LR + 1435/12*nf^6*h^10*p^2*B*LLd*LR^3*LRd^2 + 105/2*
      nf^6*h^10*p^2*B*LLd^3*LR^3 + 1435/12*nf^6*h^10*p^2*B*LL*LR^2*LRd^3 +
      1435/4*nf^6*h^10*p^2*B*LL*LLd^2*LR^2*LRd + 1435/4*nf^6*h^10*p^2*B*LL^2*
      LLd*LR*LRd^2 + 1435/12*nf^6*h^10*p^2*B*LL^2*LLd^3*LR + 105/2*nf^6*h^10*
      p^2*B*LL^3*LRd^3 + 1435/12*nf^6*h^10*p^2*B*LL^3*LLd^2*LRd + 1435/6*nf^6*
      h^10*p^2*B*QRd^3*LLd*LR*LRd + 315/2*nf^6*h^10*p^2*B*QRd^3*LL*LRd^2 +
      1435/12*nf^6*h^10*p^2*B*QRd^3*LL*LLd^2 + 1435/2*nf^6*h^10*p^2*B*QR*QRd*
      LLd*LR^2*LRd + 1435/2*nf^6*h^10*p^2*B*QR*QRd*LL*LR*LRd^2 + 1435/2*nf^6*
      h^10*p^2*B*QR*QRd*LL*LLd^2*LR + 1435/2*nf^6*h^10*p^2*B*QR*QRd*LL^2*LLd*
      LRd + 1435/8*nf^6*h^10*p^2*B*QR*QRd^4*LLd + 1435/2*nf^6*h^10*p^2*B*QR^2*
      QRd^2*LLd*LR + 1435/2*nf^6*h^10*p^2*B*QR^2*QRd^2*LL*LRd + 315/2*nf^6*
      h^10*p^2*B*QR^3*LLd*LR^2 + 1435/6*nf^6*h^10*p^2*B*QR^3*LL*LR*LRd + 1435/
      12*nf^6*h^10*p^2*B*QR^3*LL^2*LLd + 1435/8*nf^6*h^10*p^2*B*QR^4*QRd*LL +
      1435/4*nf^6*h^10*p^2*B*QLd*QRd^2*LR*LRd^2 + 1435/4*nf^6*h^10*p^2*B*QLd*
      QRd^2*LLd^2*LR + 1435/2*nf^6*h^10*p^2*B*QLd*QRd^2*LL*LLd*LRd + 1435/4*
      nf^6*h^10*p^2*B*QLd*QR*LR^2*LRd^2 + 945/2*nf^6*h^10*p^2*B*QLd*QR*LLd^2*
      LR^2 + 1435*nf^6*h^10*p^2*B*QLd*QR*LL*LLd*LR*LRd + 1435/4*nf^6*h^10*p^2*
      B*QLd*QR*LL^2*LRd^2 + 1435/4*nf^6*h^10*p^2*B*QLd*QR*LL^2*LLd^2 + 1435/2*
      nf^6*h^10*p^2*B*QLd*QR*QRd^3*LRd + 1435*nf^6*h^10*p^2*B*QLd*QR^2*QRd*LR*
      LRd + 1435*nf^6*h^10*p^2*B*QLd*QR^2*QRd*LL*LLd + 1435/2*nf^6*h^10*p^2*B*
      QLd*QR^3*QRd^2 + 945/4*nf^6*h^10*p^2*B*QLd*QR^4*LR + 1435/2*nf^6*h^10*
      p^2*B*QLd^2*QRd*LLd*LR*LRd + 1435/4*nf^6*h^10*p^2*B*QLd^2*QRd*LL*LRd^2
       + 1435/4*nf^6*h^10*p^2*B*QLd^2*QRd*LL*LLd^2 + 4305/4*nf^6*h^10*p^2*B*
      QLd^2*QR*QRd^2*LLd + 945*nf^6*h^10*p^2*B*QLd^2*QR^2*LLd*LR + 1435/2*nf^6
      *h^10*p^2*B*QLd^2*QR^2*LL*LRd + 1435/12*nf^6*h^10*p^2*B*QLd^3*LR*LRd^2
       + 315/2*nf^6*h^10*p^2*B*QLd^3*LLd^2*LR + 1435/6*nf^6*h^10*p^2*B*QLd^3*
      LL*LLd*LRd + 1435/2*nf^6*h^10*p^2*B*QLd^3*QR*QRd*LRd + 315*nf^6*h^10*p^2
      *B*QLd^3*QR^3 + 945/4*nf^6*h^10*p^2*B*QLd^4*QR*LLd + 1435/4*nf^6*h^10*
      p^2*B*QL*QRd*LR^2*LRd^2 + 1435/4*nf^6*h^10*p^2*B*QL*QRd*LLd^2*LR^2 +
      1435*nf^6*h^10*p^2*B*QL*QRd*LL*LLd*LR*LRd + 945/2*nf^6*h^10*p^2*B*QL*QRd
      *LL^2*LRd^2 + 1435/4*nf^6*h^10*p^2*B*QL*QRd*LL^2*LLd^2 + 945/4*nf^6*h^10
      *p^2*B*QL*QRd^4*LRd + 1435*nf^6*h^10*p^2*B*QL*QR*QRd^2*LR*LRd + 1435*
      nf^6*h^10*p^2*B*QL*QR*QRd^2*LL*LLd + 1435/4*nf^6*h^10*p^2*B*QL*QR^2*LR^2
      *LRd + 1435/2*nf^6*h^10*p^2*B*QL*QR^2*LL*LLd*LR + 1435/4*nf^6*h^10*p^2*B
      *QL*QR^2*LL^2*LRd + 1435/2*nf^6*h^10*p^2*B*QL*QR^2*QRd^3 + 1435/2*nf^6*
      h^10*p^2*B*QL*QR^3*QRd*LR + 1435/2*nf^6*h^10*p^2*B*QL*QLd*LLd*LR^2*LRd
       + 1435/2*nf^6*h^10*p^2*B*QL*QLd*LL*LR*LRd^2 + 1435/2*nf^6*h^10*p^2*B*QL
      *QLd*LL*LLd^2*LR + 1435/2*nf^6*h^10*p^2*B*QL*QLd*LL^2*LLd*LRd + 1435/2*
      nf^6*h^10*p^2*B*QL*QLd*QRd^3*LLd + 2870*nf^6*h^10*p^2*B*QL*QLd*QR*QRd*
      LLd*LR + 2870*nf^6*h^10*p^2*B*QL*QLd*QR*QRd*LL*LRd + 1435/2*nf^6*h^10*
      p^2*B*QL*QLd*QR^3*LL + 4305/4*nf^6*h^10*p^2*B*QL*QLd^2*QRd^2*LRd + 1435*
      nf^6*h^10*p^2*B*QL*QLd^2*QR*LR*LRd + 1435*nf^6*h^10*p^2*B*QL*QLd^2*QR*LL
      *LLd + 4305/2*nf^6*h^10*p^2*B*QL*QLd^2*QR^2*QRd + 1435/2*nf^6*h^10*p^2*B
      *QL*QLd^3*QRd*LLd + 1435/8*nf^6*h^10*p^2*B*QL*QLd^4*LRd + 1435/2*nf^6*
      h^10*p^2*B*QL^2*QRd^2*LLd*LR + 945*nf^6*h^10*p^2*B*QL^2*QRd^2*LL*LRd +
      1435/4*nf^6*h^10*p^2*B*QL^2*QR*LLd*LR^2 + 1435/2*nf^6*h^10*p^2*B*QL^2*QR
      *LL*LR*LRd + 1435/4*nf^6*h^10*p^2*B*QL^2*QR*LL^2*LLd + 4305/4*nf^6*h^10*
      p^2*B*QL^2*QR^2*QRd*LL + 1435*nf^6*h^10*p^2*B*QL^2*QLd*QRd*LR*LRd + 1435
      *nf^6*h^10*p^2*B*QL^2*QLd*QRd*LL*LLd + 4305/2*nf^6*h^10*p^2*B*QL^2*QLd*
      QR*QRd^2 + 4305/4*nf^6*h^10*p^2*B*QL^2*QLd*QR^2*LR + 1435/2*nf^6*h^10*
      p^2*B*QL^2*QLd^2*LLd*LR + 1435/2*nf^6*h^10*p^2*B*QL^2*QLd^2*LL*LRd +
      1435/2*nf^6*h^10*p^2*B*QL^2*QLd^3*QR + 1435/12*nf^6*h^10*p^2*B*QL^3*LR^2
      *LRd + 1435/6*nf^6*h^10*p^2*B*QL^3*LL*LLd*LR + 315/2*nf^6*h^10*p^2*B*
      QL^3*LL^2*LRd + 315*nf^6*h^10*p^2*B*QL^3*QRd^3 + 1435/2*nf^6*h^10*p^2*B*
      QL^3*QR*QRd*LR + 1435/2*nf^6*h^10*p^2*B*QL^3*QLd*QR*LL + 1435/2*nf^6*
      h^10*p^2*B*QL^3*QLd^2*QRd + 945/4*nf^6*h^10*p^2*B*QL^4*QRd*LL + 1435/8*
      nf^6*h^10*p^2*B*QL^4*QLd*LR + 1030/3*nf^6*h^10*p^4*LLd*LR^3*LRd^2 + 5225/
      36*nf^6*h^10*p^4*LLd^3*LR^3 + 1030/3*nf^6*h^10*p^4*LL*LR^2*LRd^3 + 1030*
      nf^6*h^10*p^4*LL*LLd^2*LR^2*LRd + 1030*nf^6*h^10*p^4*LL^2*LLd*LR*LRd^2
       + 1030/3*nf^6*h^10*p^4*LL^2*LLd^3*LR + 5225/36*nf^6*h^10*p^4*LL^3*LRd^3
       + 1030/3*nf^6*h^10*p^4*LL^3*LLd^2*LRd + 2060/3*nf^6*h^10*p^4*QRd^3*LLd*
      LR*LRd + 5225/12*nf^6*h^10*p^4*QRd^3*LL*LRd^2 + 1030/3*nf^6*h^10*p^4*
      QRd^3*LL*LLd^2 + 2060*nf^6*h^10*p^4*QR*QRd*LLd*LR^2*LRd + 2060*nf^6*h^10
      *p^4*QR*QRd*LL*LR*LRd^2 + 2060*nf^6*h^10*p^4*QR*QRd*LL*LLd^2*LR + 2060*
      nf^6*h^10*p^4*QR*QRd*LL^2*LLd*LRd + 515*nf^6*h^10*p^4*QR*QRd^4*LLd +
      2060*nf^6*h^10*p^4*QR^2*QRd^2*LLd*LR + 2060*nf^6*h^10*p^4*QR^2*QRd^2*LL*
      LRd + 5225/12*nf^6*h^10*p^4*QR^3*LLd*LR^2 + 2060/3*nf^6*h^10*p^4*QR^3*LL
      *LR*LRd + 1030/3*nf^6*h^10*p^4*QR^3*LL^2*LLd + 515*nf^6*h^10*p^4*QR^4*
      QRd*LL + 1030*nf^6*h^10*p^4*QLd*QRd^2*LR*LRd^2 + 1030*nf^6*h^10*p^4*QLd*
      QRd^2*LLd^2*LR + 2060*nf^6*h^10*p^4*QLd*QRd^2*LL*LLd*LRd + 1030*nf^6*
      h^10*p^4*QLd*QR*LR^2*LRd^2 + 5225/4*nf^6*h^10*p^4*QLd*QR*LLd^2*LR^2 +
      4120*nf^6*h^10*p^4*QLd*QR*LL*LLd*LR*LRd + 1030*nf^6*h^10*p^4*QLd*QR*LL^2
      *LRd^2 + 1030*nf^6*h^10*p^4*QLd*QR*LL^2*LLd^2 + 2060*nf^6*h^10*p^4*QLd*
      QR*QRd^3*LRd + 4120*nf^6*h^10*p^4*QLd*QR^2*QRd*LR*LRd + 4120*nf^6*h^10*
      p^4*QLd*QR^2*QRd*LL*LLd + 2060*nf^6*h^10*p^4*QLd*QR^3*QRd^2 + 5225/8*
      nf^6*h^10*p^4*QLd*QR^4*LR + 2060*nf^6*h^10*p^4*QLd^2*QRd*LLd*LR*LRd +
      1030*nf^6*h^10*p^4*QLd^2*QRd*LL*LRd^2 + 1030*nf^6*h^10*p^4*QLd^2*QRd*LL*
      LLd^2 + 3090*nf^6*h^10*p^4*QLd^2*QR*QRd^2*LLd + 5225/2*nf^6*h^10*p^4*
      QLd^2*QR^2*LLd*LR + 2060*nf^6*h^10*p^4*QLd^2*QR^2*LL*LRd + 1030/3*nf^6*
      h^10*p^4*QLd^3*LR*LRd^2 + 5225/12*nf^6*h^10*p^4*QLd^3*LLd^2*LR + 2060/3*
      nf^6*h^10*p^4*QLd^3*LL*LLd*LRd + 2060*nf^6*h^10*p^4*QLd^3*QR*QRd*LRd +
      5225/6*nf^6*h^10*p^4*QLd^3*QR^3 + 5225/8*nf^6*h^10*p^4*QLd^4*QR*LLd +
      1030*nf^6*h^10*p^4*QL*QRd*LR^2*LRd^2 + 1030*nf^6*h^10*p^4*QL*QRd*LLd^2*
      LR^2 + 4120*nf^6*h^10*p^4*QL*QRd*LL*LLd*LR*LRd + 5225/4*nf^6*h^10*p^4*QL
      *QRd*LL^2*LRd^2 + 1030*nf^6*h^10*p^4*QL*QRd*LL^2*LLd^2 + 5225/8*nf^6*
      h^10*p^4*QL*QRd^4*LRd + 4120*nf^6*h^10*p^4*QL*QR*QRd^2*LR*LRd + 4120*
      nf^6*h^10*p^4*QL*QR*QRd^2*LL*LLd + 1030*nf^6*h^10*p^4*QL*QR^2*LR^2*LRd
       + 2060*nf^6*h^10*p^4*QL*QR^2*LL*LLd*LR + 1030*nf^6*h^10*p^4*QL*QR^2*
      LL^2*LRd + 2060*nf^6*h^10*p^4*QL*QR^2*QRd^3 + 2060*nf^6*h^10*p^4*QL*QR^3
      *QRd*LR + 2060*nf^6*h^10*p^4*QL*QLd*LLd*LR^2*LRd + 2060*nf^6*h^10*p^4*QL
      *QLd*LL*LR*LRd^2 + 2060*nf^6*h^10*p^4*QL*QLd*LL*LLd^2*LR + 2060*nf^6*
      h^10*p^4*QL*QLd*LL^2*LLd*LRd + 2060*nf^6*h^10*p^4*QL*QLd*QRd^3*LLd +
      8240*nf^6*h^10*p^4*QL*QLd*QR*QRd*LLd*LR + 8240*nf^6*h^10*p^4*QL*QLd*QR*
      QRd*LL*LRd + 2060*nf^6*h^10*p^4*QL*QLd*QR^3*LL + 3090*nf^6*h^10*p^4*QL*
      QLd^2*QRd^2*LRd + 4120*nf^6*h^10*p^4*QL*QLd^2*QR*LR*LRd + 4120*nf^6*h^10
      *p^4*QL*QLd^2*QR*LL*LLd + 6180*nf^6*h^10*p^4*QL*QLd^2*QR^2*QRd + 2060*
      nf^6*h^10*p^4*QL*QLd^3*QRd*LLd + 515*nf^6*h^10*p^4*QL*QLd^4*LRd + 2060*
      nf^6*h^10*p^4*QL^2*QRd^2*LLd*LR + 5225/2*nf^6*h^10*p^4*QL^2*QRd^2*LL*LRd
       + 1030*nf^6*h^10*p^4*QL^2*QR*LLd*LR^2 + 2060*nf^6*h^10*p^4*QL^2*QR*LL*
      LR*LRd + 1030*nf^6*h^10*p^4*QL^2*QR*LL^2*LLd + 3090*nf^6*h^10*p^4*QL^2*
      QR^2*QRd*LL + 4120*nf^6*h^10*p^4*QL^2*QLd*QRd*LR*LRd + 4120*nf^6*h^10*
      p^4*QL^2*QLd*QRd*LL*LLd + 6180*nf^6*h^10*p^4*QL^2*QLd*QR*QRd^2 + 3090*
      nf^6*h^10*p^4*QL^2*QLd*QR^2*LR + 2060*nf^6*h^10*p^4*QL^2*QLd^2*LLd*LR +
      2060*nf^6*h^10*p^4*QL^2*QLd^2*LL*LRd + 2060*nf^6*h^10*p^4*QL^2*QLd^3*QR
       + 1030/3*nf^6*h^10*p^4*QL^3*LR^2*LRd + 2060/3*nf^6*h^10*p^4*QL^3*LL*LLd
      *LR + 5225/12*nf^6*h^10*p^4*QL^3*LL^2*LRd + 5225/6*nf^6*h^10*p^4*QL^3*
      QRd^3 + 2060*nf^6*h^10*p^4*QL^3*QR*QRd*LR + 2060*nf^6*h^10*p^4*QL^3*QLd*
      QR*LL + 2060*nf^6*h^10*p^4*QL^3*QLd^2*QRd + 5225/8*nf^6*h^10*p^4*QL^4*
      QRd*LL + 515*nf^6*h^10*p^4*QL^4*QLd*LR + 31/24*nf^6*h^10*u*p*LR^4*LRd^4
       + 49/12*nf^6*h^10*u*p*LLd^2*LR^4*LRd^2 + 173/36*nf^6*h^10*u*p*LLd^4*
      LR^4 + 11/3*nf^6*h^10*u*p*LL*LLd*LR^3*LRd^3 + 79/9*nf^6*h^10*u*p*LL*
      LLd^3*LR^3*LRd + 49/12*nf^6*h^10*u*p*LL^2*LR^2*LRd^4 + 19/2*nf^6*h^10*u*
      p*LL^2*LLd^2*LR^2*LRd^2 + 49/12*nf^6*h^10*u*p*LL^2*LLd^4*LR^2 + 79/9*
      nf^6*h^10*u*p*LL^3*LLd*LR*LRd^3 + 11/3*nf^6*h^10*u*p*LL^3*LLd^3*LR*LRd
       + 173/36*nf^6*h^10*u*p*LL^4*LRd^4 + 49/12*nf^6*h^10*u*p*LL^4*LLd^2*
      LRd^2 + 31/24*nf^6*h^10*u*p*LL^4*LLd^4 - 83/18*nf^6*h^10*u*p*QRd^3*LR^2*
      LRd^3 - 9/2*nf^6*h^10*u*p*QRd^3*LLd^2*LR^2*LRd - 28/3*nf^6*h^10*u*p*
      QRd^3*LL*LLd*LR*LRd^2 - 19/3*nf^6*h^10*u*p*QRd^3*LL*LLd^3*LR - 139/18*
      nf^6*h^10*u*p*QRd^3*LL^2*LRd^3 - 17/3*nf^6*h^10*u*p*QRd^3*LL^2*LLd^2*LRd
       + 43/36*nf^6*h^10*u*p*QRd^6*LRd^2 + 19/18*nf^6*h^10*u*p*QRd^6*LLd^2 +
      11/3*nf^6*h^10*u*p*QR*QRd*LR^3*LRd^3 + 26/3*nf^6*h^10*u*p*QR*QRd*LLd^2*
      LR^3*LRd + 5*nf^6*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 + 26/3*nf^6*h^10*u*p
      *QR*QRd*LL*LLd^3*LR^2 + 26/3*nf^6*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 + 5*nf^6
      *h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd + 26/3*nf^6*h^10*u*p*QR*QRd*LL^3*LLd*
      LRd^2 + 11/3*nf^6*h^10*u*p*QR*QRd*LL^3*LLd^3 - 27/4*nf^6*h^10*u*p*QR*
      QRd^4*LR*LRd^2 - 19/4*nf^6*h^10*u*p*QR*QRd^4*LLd^2*LR - 9/2*nf^6*h^10*u*
      p*QR*QRd^4*LL*LLd*LRd + 5*nf^6*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 6*nf^6*
      h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 10*nf^6*h^10*u*p*QR^2*QRd^2*LL*LLd*LR*
      LRd + 6*nf^6*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 5*nf^6*h^10*u*p*QR^2*QRd^2
      *LL^2*LLd^2 - 19/12*nf^6*h^10*u*p*QR^2*QRd^5*LRd - 83/18*nf^6*h^10*u*p*
      QR^3*LR^3*LRd^2 - 139/18*nf^6*h^10*u*p*QR^3*LLd^2*LR^3 - 28/3*nf^6*h^10*
      u*p*QR^3*LL*LLd*LR^2*LRd - 9/2*nf^6*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 17/3*
      nf^6*h^10*u*p*QR^3*LL^2*LLd^2*LR - 19/3*nf^6*h^10*u*p*QR^3*LL^3*LLd*LRd
       + 10*nf^6*h^10*u*p*QR^3*QRd^3*LR*LRd + 10*nf^6*h^10*u*p*QR^3*QRd^3*LL*
      LLd - 27/4*nf^6*h^10*u*p*QR^4*QRd*LR^2*LRd - 9/2*nf^6*h^10*u*p*QR^4*QRd*
      LL*LLd*LR - 19/4*nf^6*h^10*u*p*QR^4*QRd*LL^2*LRd + 89/24*nf^6*h^10*u*p*
      QR^4*QRd^4 - 19/12*nf^6*h^10*u*p*QR^5*QRd^2*LR + 43/36*nf^6*h^10*u*p*
      QR^6*LR^2 + 19/18*nf^6*h^10*u*p*QR^6*LL^2 - 9/2*nf^6*h^10*u*p*QLd*QRd^2*
      LLd*LR^2*LRd^2 + 7/3*nf^6*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 - 28/3*nf^6*h^10
      *u*p*QLd*QRd^2*LL*LR*LRd^3 - 5*nf^6*h^10*u*p*QLd*QRd^2*LL*LLd^2*LR*LRd
       - 9/2*nf^6*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/2*nf^6*h^10*u*p*QLd*
      QRd^2*LL^2*LLd^3 + 29/6*nf^6*h^10*u*p*QLd*QRd^5*LLd*LRd + 8/3*nf^6*h^10*
      u*p*QLd*QR*LLd*LR^3*LRd^2 + 149/9*nf^6*h^10*u*p*QLd*QR*LLd^3*LR^3 + 3*
      nf^6*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 + 9*nf^6*h^10*u*p*QLd*QR*LL*LLd^2*
      LR^2*LRd + 9*nf^6*h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 8/3*nf^6*h^10*u*p*
      QLd*QR*LL^2*LLd^3*LR + 79/9*nf^6*h^10*u*p*QLd*QR*LL^3*LRd^3 + 3*nf^6*
      h^10*u*p*QLd*QR*LL^3*LLd^2*LRd - 9*nf^6*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2
       - 5*nf^6*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 9/4*nf^6*h^10*u*p*QLd*QR^2*
      QRd^4*LLd + 6*nf^6*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 10*nf^6*h^10*u*p*QLd
      *QR^3*QRd^2*LL*LRd - 12*nf^6*h^10*u*p*QLd*QR^4*LLd*LR^2 - 9/2*nf^6*h^10*
      u*p*QLd*QR^4*LL*LR*LRd - 15/4*nf^6*h^10*u*p*QLd*QR^4*LL^2*LLd - 25/6*
      nf^6*h^10*u*p*QLd*QR^5*QRd*LL - 5/2*nf^6*h^10*u*p*QLd^2*QRd*LR^2*LRd^3
       - 9/2*nf^6*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd - 5*nf^6*h^10*u*p*QLd^2*
      QRd*LL*LLd*LR*LRd^2 - 28/3*nf^6*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR + 7/3*
      nf^6*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 - 9/2*nf^6*h^10*u*p*QLd^2*QRd*LL^2*
      LLd^2*LRd - 1/3*nf^6*h^10*u*p*QLd^2*QRd^4*LRd^2 + 7/4*nf^6*h^10*u*p*
      QLd^2*QRd^4*LLd^2 - 19/2*nf^6*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 - 15/2*
      nf^6*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR - 5*nf^6*h^10*u*p*QLd^2*QR*QRd^2*
      LL*LLd*LRd + 6*nf^6*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 + 16*nf^6*h^10*u*p*
      QLd^2*QR^2*LLd^2*LR^2 + 18*nf^6*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 9*
      nf^6*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 + 6*nf^6*h^10*u*p*QLd^2*QR^2*LL^2*
      LLd^2 + 5/2*nf^6*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 18*nf^6*h^10*u*p*QLd^2*
      QR^3*QRd*LR*LRd + 18*nf^6*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 95/12*nf^6*
      h^10*u*p*QLd^2*QR^4*QRd^2 - 7/4*nf^6*h^10*u*p*QLd^2*QR^5*LR - 17/3*nf^6*
      h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 139/18*nf^6*h^10*u*p*QLd^3*LLd^3*LR^2 -
      19/3*nf^6*h^10*u*p*QLd^3*LL*LR*LRd^3 - 28/3*nf^6*h^10*u*p*QLd^3*LL*LLd^2
      *LR*LRd - 9/2*nf^6*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 - 83/18*nf^6*h^10*u*p*
      QLd^3*LL^2*LLd^3 + 19/3*nf^6*h^10*u*p*QLd^3*QRd^3*LLd*LRd - 5*nf^6*h^10*
      u*p*QLd^3*QR*QRd*LL*LRd^2 - 9*nf^6*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 11/3
      *nf^6*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 32*nf^6*h^10*u*p*QLd^3*QR^3*LLd*LR
       + 18*nf^6*h^10*u*p*QLd^3*QR^3*LL*LRd + 7/4*nf^6*h^10*u*p*QLd^4*QRd^2*
      LRd^2 - 1/3*nf^6*h^10*u*p*QLd^4*QRd^2*LLd^2 - 15/4*nf^6*h^10*u*p*QLd^4*
      QR*LR*LRd^2 - 12*nf^6*h^10*u*p*QLd^4*QR*LLd^2*LR - 9/2*nf^6*h^10*u*p*
      QLd^4*QR*LL*LLd*LRd + 31/12*nf^6*h^10*u*p*QLd^4*QR^2*QRd*LRd + 403/36*
      nf^6*h^10*u*p*QLd^4*QR^4 + 29/6*nf^6*h^10*u*p*QLd^5*QRd*LLd*LRd - 7/4*
      nf^6*h^10*u*p*QLd^5*QR^2*LLd + 19/18*nf^6*h^10*u*p*QLd^6*LRd^2 + 43/36*
      nf^6*h^10*u*p*QLd^6*LLd^2 + 3*nf^6*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 + 79/9
      *nf^6*h^10*u*p*QL*QRd*LLd^3*LR^3 + 8/3*nf^6*h^10*u*p*QL*QRd*LL*LR^2*
      LRd^3 + 9*nf^6*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd + 9*nf^6*h^10*u*p*QL*
      QRd*LL^2*LLd*LR*LRd^2 + 3*nf^6*h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 149/9*
      nf^6*h^10*u*p*QL*QRd*LL^3*LRd^3 + 8/3*nf^6*h^10*u*p*QL*QRd*LL^3*LLd^2*
      LRd - 9/2*nf^6*h^10*u*p*QL*QRd^4*LLd*LR*LRd - 12*nf^6*h^10*u*p*QL*QRd^4*
      LL*LRd^2 - 15/4*nf^6*h^10*u*p*QL*QRd^4*LL*LLd^2 - 25/6*nf^6*h^10*u*p*QL*
      QR*QRd^5*LLd - 28/3*nf^6*h^10*u*p*QL*QR^2*LLd*LR^3*LRd - 9/2*nf^6*h^10*u
      *p*QL*QR^2*LL*LR^2*LRd^2 - 9/2*nf^6*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 - 5*
      nf^6*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd + 7/3*nf^6*h^10*u*p*QL*QR^2*LL^3*
      LRd^2 - 5/2*nf^6*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 10*nf^6*h^10*u*p*QL*QR^2*
      QRd^3*LLd*LR + 6*nf^6*h^10*u*p*QL*QR^2*QRd^3*LL*LRd - 9*nf^6*h^10*u*p*QL
      *QR^3*QRd*LLd*LR^2 - 5*nf^6*h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 9/4*nf^6*
      h^10*u*p*QL*QR^4*QRd^2*LL + 29/6*nf^6*h^10*u*p*QL*QR^5*LL*LR + 11/3*nf^6
      *h^10*u*p*QL*QLd*LR^3*LRd^3 + 26/3*nf^6*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd
       + 5*nf^6*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 26/3*nf^6*h^10*u*p*QL*QLd*
      LL*LLd^3*LR^2 + 26/3*nf^6*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 + 5*nf^6*h^10*u*
      p*QL*QLd*LL^2*LLd^2*LR*LRd + 26/3*nf^6*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 +
      11/3*nf^6*h^10*u*p*QL*QLd*LL^3*LLd^3 - 9*nf^6*h^10*u*p*QL*QLd*QRd^3*LR*
      LRd^2 - 5*nf^6*h^10*u*p*QL*QLd*QRd^3*LLd^2*LR + 10*nf^6*h^10*u*p*QL*QLd*
      QR*QRd*LR^2*LRd^2 + 18*nf^6*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 + 18*nf^6*
      h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 10*nf^6*h^10*u*p*QL*QLd*QR*QRd*LL^2*
      LLd^2 - 23/6*nf^6*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 10*nf^6*h^10*u*p*QL*QLd
      *QR^2*QRd^2*LR*LRd + 10*nf^6*h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd - 9*nf^6*
      h^10*u*p*QL*QLd*QR^3*LR^2*LRd - 5*nf^6*h^10*u*p*QL*QLd*QR^3*LL^2*LRd +
      49/3*nf^6*h^10*u*p*QL*QLd*QR^3*QRd^3 - 23/6*nf^6*h^10*u*p*QL*QLd*QR^4*
      QRd*LR - 5*nf^6*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 15/2*nf^6*h^10*u*p*
      QL*QLd^2*QRd^2*LL*LRd^2 - 19/2*nf^6*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 - 3
      *nf^6*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 18*nf^6*h^10*u*p*QL*QLd^2*QR^2*
      QRd*LLd*LR + 18*nf^6*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd + 31/12*nf^6*h^10
      *u*p*QL*QLd^2*QR^4*LL - 5*nf^6*h^10*u*p*QL*QLd^3*QRd*LR*LRd^2 - 9*nf^6*
      h^10*u*p*QL*QLd^3*QRd*LLd^2*LR - 3*nf^6*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd
       + 18*nf^6*h^10*u*p*QL*QLd^3*QR^2*LR*LRd + 18*nf^6*h^10*u*p*QL*QLd^3*
      QR^2*LL*LLd + 245/9*nf^6*h^10*u*p*QL*QLd^3*QR^3*QRd - 9/2*nf^6*h^10*u*p*
      QL*QLd^4*LLd*LR*LRd - 19/4*nf^6*h^10*u*p*QL*QLd^4*LL*LRd^2 - 27/4*nf^6*
      h^10*u*p*QL*QLd^4*LL*LLd^2 - 23/6*nf^6*h^10*u*p*QL*QLd^4*QR*QRd*LLd - 25/
      6*nf^6*h^10*u*p*QL*QLd^5*QR*LRd + 6*nf^6*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2
       + 9*nf^6*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 18*nf^6*h^10*u*p*QL^2*QRd^2*
      LL*LLd*LR*LRd + 16*nf^6*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 + 6*nf^6*h^10*u*p
      *QL^2*QRd^2*LL^2*LLd^2 - 7/4*nf^6*h^10*u*p*QL^2*QRd^5*LRd - 5/2*nf^6*
      h^10*u*p*QL^2*QR*LR^3*LRd^2 + 7/3*nf^6*h^10*u*p*QL^2*QR*LLd^2*LR^3 - 5*
      nf^6*h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd - 9/2*nf^6*h^10*u*p*QL^2*QR*LL^2*
      LR*LRd^2 - 9/2*nf^6*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 28/3*nf^6*h^10*u*p*
      QL^2*QR*LL^3*LLd*LRd + 18*nf^6*h^10*u*p*QL^2*QR*QRd^3*LR*LRd + 18*nf^6*
      h^10*u*p*QL^2*QR*QRd^3*LL*LLd - 19/2*nf^6*h^10*u*p*QL^2*QR^2*QRd*LR^2*
      LRd - 5*nf^6*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR - 15/2*nf^6*h^10*u*p*QL^2*
      QR^2*QRd*LL^2*LRd + 95/12*nf^6*h^10*u*p*QL^2*QR^2*QRd^4 + 5/2*nf^6*h^10*
      u*p*QL^2*QR^3*QRd^2*LR - 1/3*nf^6*h^10*u*p*QL^2*QR^4*LR^2 + 7/4*nf^6*
      h^10*u*p*QL^2*QR^4*LL^2 + 31/12*nf^6*h^10*u*p*QL^2*QLd*QRd^4*LLd + 18*
      nf^6*h^10*u*p*QL^2*QLd*QR*QRd^2*LLd*LR + 18*nf^6*h^10*u*p*QL^2*QLd*QR*
      QRd^2*LL*LRd - 15/2*nf^6*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 - 5*nf^6*h^10*u
      *p*QL^2*QLd*QR^2*LL*LR*LRd - 19/2*nf^6*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd
       - 3*nf^6*h^10*u*p*QL^2*QLd*QR^3*QRd*LL + 5*nf^6*h^10*u*p*QL^2*QLd^2*
      LR^2*LRd^2 + 6*nf^6*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 10*nf^6*h^10*u*p*
      QL^2*QLd^2*LL*LLd*LR*LRd + 6*nf^6*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 5*
      nf^6*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 11/3*nf^6*h^10*u*p*QL^2*QLd^2*
      QRd^3*LRd + 10*nf^6*h^10*u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 10*nf^6*h^10*u*p
      *QL^2*QLd^2*QR*QRd*LL*LLd + 37/2*nf^6*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 +
      11/3*nf^6*h^10*u*p*QL^2*QLd^2*QR^3*LR + 5/2*nf^6*h^10*u*p*QL^2*QLd^3*
      QRd^2*LLd + 6*nf^6*h^10*u*p*QL^2*QLd^3*QR*LLd*LR + 10*nf^6*h^10*u*p*QL^2
      *QLd^3*QR*LL*LRd + 9/4*nf^6*h^10*u*p*QL^2*QLd^4*QRd*LRd + 95/12*nf^6*
      h^10*u*p*QL^2*QLd^4*QR^2 - 19/12*nf^6*h^10*u*p*QL^2*QLd^5*LLd - 19/3*
      nf^6*h^10*u*p*QL^3*LLd*LR^3*LRd - 17/3*nf^6*h^10*u*p*QL^3*LL*LR^2*LRd^2
       - 9/2*nf^6*h^10*u*p*QL^3*LL*LLd^2*LR^2 - 28/3*nf^6*h^10*u*p*QL^3*LL^2*
      LLd*LR*LRd - 139/18*nf^6*h^10*u*p*QL^3*LL^3*LRd^2 - 83/18*nf^6*h^10*u*p*
      QL^3*LL^3*LLd^2 + 18*nf^6*h^10*u*p*QL^3*QRd^3*LLd*LR + 32*nf^6*h^10*u*p*
      QL^3*QRd^3*LL*LRd - 5*nf^6*h^10*u*p*QL^3*QR*QRd*LLd*LR^2 - 9*nf^6*h^10*u
      *p*QL^3*QR*QRd*LL^2*LLd + 11/3*nf^6*h^10*u*p*QL^3*QR^2*QRd^2*LL + 19/3*
      nf^6*h^10*u*p*QL^3*QR^3*LL*LR + 18*nf^6*h^10*u*p*QL^3*QLd*QRd^2*LR*LRd
       + 18*nf^6*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd - 5*nf^6*h^10*u*p*QL^3*QLd*QR*
      LR^2*LRd - 9*nf^6*h^10*u*p*QL^3*QLd*QR*LL^2*LRd + 245/9*nf^6*h^10*u*p*
      QL^3*QLd*QR*QRd^3 - 3*nf^6*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 10*nf^6*h^10*
      u*p*QL^3*QLd^2*QRd*LLd*LR + 6*nf^6*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd + 5/2*
      nf^6*h^10*u*p*QL^3*QLd^2*QR^2*LL + 10*nf^6*h^10*u*p*QL^3*QLd^3*LR*LRd +
      10*nf^6*h^10*u*p*QL^3*QLd^3*LL*LLd + 49/3*nf^6*h^10*u*p*QL^3*QLd^3*QR*
      QRd - 15/4*nf^6*h^10*u*p*QL^4*QRd*LR^2*LRd - 9/2*nf^6*h^10*u*p*QL^4*QRd*
      LL*LLd*LR - 12*nf^6*h^10*u*p*QL^4*QRd*LL^2*LRd + 403/36*nf^6*h^10*u*p*
      QL^4*QRd^4 + 31/12*nf^6*h^10*u*p*QL^4*QR*QRd^2*LR + 7/4*nf^6*h^10*u*p*
      QL^4*QR^2*LR^2 - 1/3*nf^6*h^10*u*p*QL^4*QR^2*LL^2 - 19/4*nf^6*h^10*u*p*
      QL^4*QLd*LLd*LR^2 - 9/2*nf^6*h^10*u*p*QL^4*QLd*LL*LR*LRd - 27/4*nf^6*
      h^10*u*p*QL^4*QLd*LL^2*LLd - 23/6*nf^6*h^10*u*p*QL^4*QLd*QR*QRd*LL + 95/
      12*nf^6*h^10*u*p*QL^4*QLd^2*QRd^2 + 9/4*nf^6*h^10*u*p*QL^4*QLd^2*QR*LR
       + 89/24*nf^6*h^10*u*p*QL^4*QLd^4 - 7/4*nf^6*h^10*u*p*QL^5*QRd^2*LL + 29/
      6*nf^6*h^10*u*p*QL^5*QR*LL*LR - 25/6*nf^6*h^10*u*p*QL^5*QLd*QRd*LR - 19/
      12*nf^6*h^10*u*p*QL^5*QLd^2*LL + 19/18*nf^6*h^10*u*p*QL^6*LR^2 + 43/36*
      nf^6*h^10*u*p*QL^6*LL^2 + 441*nf^6*h^10*u*p*G*QRd^3*LLd*LR*LRd + 573/2*
      nf^6*h^10*u*p*G*QRd^3*LL*LRd^2 + 441/2*nf^6*h^10*u*p*G*QRd^3*LL*LLd^2 +
      1323/2*nf^6*h^10*u*p*G*QR*QRd*LLd*LR^2*LRd + 1323/2*nf^6*h^10*u*p*G*QR*
      QRd*LL*LR*LRd^2 + 1323/2*nf^6*h^10*u*p*G*QR*QRd*LL*LLd^2*LR + 1323/2*
      nf^6*h^10*u*p*G*QR*QRd*LL^2*LLd*LRd + 441*nf^6*h^10*u*p*G*QR*QRd^4*LLd
       + 1323*nf^6*h^10*u*p*G*QR^2*QRd^2*LLd*LR + 1323*nf^6*h^10*u*p*G*QR^2*
      QRd^2*LL*LRd + 573/2*nf^6*h^10*u*p*G*QR^3*LLd*LR^2 + 441*nf^6*h^10*u*p*G
      *QR^3*LL*LR*LRd + 441/2*nf^6*h^10*u*p*G*QR^3*LL^2*LLd + 441*nf^6*h^10*u*
      p*G*QR^4*QRd*LL + 1323/2*nf^6*h^10*u*p*G*QLd*QRd^2*LR*LRd^2 + 1323/2*
      nf^6*h^10*u*p*G*QLd*QRd^2*LLd^2*LR + 1323*nf^6*h^10*u*p*G*QLd*QRd^2*LL*
      LLd*LRd + 1323/4*nf^6*h^10*u*p*G*QLd*QR*LR^2*LRd^2 + 1719/4*nf^6*h^10*u*
      p*G*QLd*QR*LLd^2*LR^2 + 1323*nf^6*h^10*u*p*G*QLd*QR*LL*LLd*LR*LRd + 1323/
      4*nf^6*h^10*u*p*G*QLd*QR*LL^2*LRd^2 + 1323/4*nf^6*h^10*u*p*G*QLd*QR*LL^2
      *LLd^2 + 1764*nf^6*h^10*u*p*G*QLd*QR*QRd^3*LRd + 2646*nf^6*h^10*u*p*G*
      QLd*QR^2*QRd*LR*LRd + 2646*nf^6*h^10*u*p*G*QLd*QR^2*QRd*LL*LLd + 7497/4*
      nf^6*h^10*u*p*G*QLd*QR^3*QRd^2 + 573*nf^6*h^10*u*p*G*QLd*QR^4*LR + 1323*
      nf^6*h^10*u*p*G*QLd^2*QRd*LLd*LR*LRd + 1323/2*nf^6*h^10*u*p*G*QLd^2*QRd*
      LL*LRd^2 + 1323/2*nf^6*h^10*u*p*G*QLd^2*QRd*LL*LLd^2 + 2646*nf^6*h^10*u*
      p*G*QLd^2*QR*QRd^2*LLd + 1719*nf^6*h^10*u*p*G*QLd^2*QR^2*LLd*LR + 1323*
      nf^6*h^10*u*p*G*QLd^2*QR^2*LL*LRd + 441/2*nf^6*h^10*u*p*G*QLd^3*LR*LRd^2
       + 573/2*nf^6*h^10*u*p*G*QLd^3*LLd^2*LR + 441*nf^6*h^10*u*p*G*QLd^3*LL*
      LLd*LRd + 1764*nf^6*h^10*u*p*G*QLd^3*QR*QRd*LRd + 3247/4*nf^6*h^10*u*p*G
      *QLd^3*QR^3 + 573*nf^6*h^10*u*p*G*QLd^4*QR*LLd + 1323/4*nf^6*h^10*u*p*G*
      QL*QRd*LR^2*LRd^2 + 1323/4*nf^6*h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 1323*nf^6
      *h^10*u*p*G*QL*QRd*LL*LLd*LR*LRd + 1719/4*nf^6*h^10*u*p*G*QL*QRd*LL^2*
      LRd^2 + 1323/4*nf^6*h^10*u*p*G*QL*QRd*LL^2*LLd^2 + 573*nf^6*h^10*u*p*G*
      QL*QRd^4*LRd + 2646*nf^6*h^10*u*p*G*QL*QR*QRd^2*LR*LRd + 2646*nf^6*h^10*
      u*p*G*QL*QR*QRd^2*LL*LLd + 1323/2*nf^6*h^10*u*p*G*QL*QR^2*LR^2*LRd +
      1323*nf^6*h^10*u*p*G*QL*QR^2*LL*LLd*LR + 1323/2*nf^6*h^10*u*p*G*QL*QR^2*
      LL^2*LRd + 7497/4*nf^6*h^10*u*p*G*QL*QR^2*QRd^3 + 1764*nf^6*h^10*u*p*G*
      QL*QR^3*QRd*LR + 1323/2*nf^6*h^10*u*p*G*QL*QLd*LLd*LR^2*LRd + 1323/2*
      nf^6*h^10*u*p*G*QL*QLd*LL*LR*LRd^2 + 1323/2*nf^6*h^10*u*p*G*QL*QLd*LL*
      LLd^2*LR + 1323/2*nf^6*h^10*u*p*G*QL*QLd*LL^2*LLd*LRd + 1764*nf^6*h^10*u
      *p*G*QL*QLd*QRd^3*LLd + 5292*nf^6*h^10*u*p*G*QL*QLd*QR*QRd*LLd*LR + 5292
      *nf^6*h^10*u*p*G*QL*QLd*QR*QRd*LL*LRd + 1764*nf^6*h^10*u*p*G*QL*QLd*QR^3
      *LL + 2646*nf^6*h^10*u*p*G*QL*QLd^2*QRd^2*LRd + 2646*nf^6*h^10*u*p*G*QL*
      QLd^2*QR*LR*LRd + 2646*nf^6*h^10*u*p*G*QL*QLd^2*QR*LL*LLd + 22491/4*nf^6
      *h^10*u*p*G*QL*QLd^2*QR^2*QRd + 1764*nf^6*h^10*u*p*G*QL*QLd^3*QRd*LLd +
      441*nf^6*h^10*u*p*G*QL*QLd^4*LRd + 1323*nf^6*h^10*u*p*G*QL^2*QRd^2*LLd*
      LR + 1719*nf^6*h^10*u*p*G*QL^2*QRd^2*LL*LRd + 1323/2*nf^6*h^10*u*p*G*
      QL^2*QR*LLd*LR^2 + 1323*nf^6*h^10*u*p*G*QL^2*QR*LL*LR*LRd + 1323/2*nf^6*
      h^10*u*p*G*QL^2*QR*LL^2*LLd + 2646*nf^6*h^10*u*p*G*QL^2*QR^2*QRd*LL +
      2646*nf^6*h^10*u*p*G*QL^2*QLd*QRd*LR*LRd + 2646*nf^6*h^10*u*p*G*QL^2*QLd
      *QRd*LL*LLd + 22491/4*nf^6*h^10*u*p*G*QL^2*QLd*QR*QRd^2 + 2646*nf^6*h^10
      *u*p*G*QL^2*QLd*QR^2*LR + 1323*nf^6*h^10*u*p*G*QL^2*QLd^2*LLd*LR + 1323*
      nf^6*h^10*u*p*G*QL^2*QLd^2*LL*LRd + 7497/4*nf^6*h^10*u*p*G*QL^2*QLd^3*QR
       + 441/2*nf^6*h^10*u*p*G*QL^3*LR^2*LRd + 441*nf^6*h^10*u*p*G*QL^3*LL*LLd
      *LR + 573/2*nf^6*h^10*u*p*G*QL^3*LL^2*LRd + 3247/4*nf^6*h^10*u*p*G*QL^3*
      QRd^3 + 1764*nf^6*h^10*u*p*G*QL^3*QR*QRd*LR + 1764*nf^6*h^10*u*p*G*QL^3*
      QLd*QR*LL + 7497/4*nf^6*h^10*u*p*G*QL^3*QLd^2*QRd + 573*nf^6*h^10*u*p*G*
      QL^4*QRd*LL + 441*nf^6*h^10*u*p*G*QL^4*QLd*LR + 931/4*nf^6*h^10*u*p*W*
      LLd*LR^3*LRd^2 + 3629/36*nf^6*h^10*u*p*W*LLd^3*LR^3 + 931/4*nf^6*h^10*u*
      p*W*LL*LR^2*LRd^3 + 2793/4*nf^6*h^10*u*p*W*LL*LLd^2*LR^2*LRd + 2793/4*
      nf^6*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 931/4*nf^6*h^10*u*p*W*LL^2*LLd^3*LR
       + 3629/36*nf^6*h^10*u*p*W*LL^3*LRd^3 + 931/4*nf^6*h^10*u*p*W*LL^3*LLd^2
      *LRd + 931/2*nf^6*h^10*u*p*W*QRd^3*LLd*LR*LRd + 3629/12*nf^6*h^10*u*p*W*
      QRd^3*LL*LRd^2 + 931/4*nf^6*h^10*u*p*W*QRd^3*LL*LLd^2 + 2793/2*nf^6*h^10
      *u*p*W*QR*QRd*LLd*LR^2*LRd + 2793/2*nf^6*h^10*u*p*W*QR*QRd*LL*LR*LRd^2
       + 2793/2*nf^6*h^10*u*p*W*QR*QRd*LL*LLd^2*LR + 2793/2*nf^6*h^10*u*p*W*QR
      *QRd*LL^2*LLd*LRd + 2793/8*nf^6*h^10*u*p*W*QR*QRd^4*LLd + 2793/2*nf^6*
      h^10*u*p*W*QR^2*QRd^2*LLd*LR + 2793/2*nf^6*h^10*u*p*W*QR^2*QRd^2*LL*LRd
       + 3629/12*nf^6*h^10*u*p*W*QR^3*LLd*LR^2 + 931/2*nf^6*h^10*u*p*W*QR^3*LL
      *LR*LRd + 931/4*nf^6*h^10*u*p*W*QR^3*LL^2*LLd + 2793/8*nf^6*h^10*u*p*W*
      QR^4*QRd*LL + 2793/4*nf^6*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 + 2793/4*nf^6*
      h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 2793/2*nf^6*h^10*u*p*W*QLd*QRd^2*LL*LLd*
      LRd + 2793/4*nf^6*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 3629/4*nf^6*h^10*u*p*W*
      QLd*QR*LLd^2*LR^2 + 2793*nf^6*h^10*u*p*W*QLd*QR*LL*LLd*LR*LRd + 2793/4*
      nf^6*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 2793/4*nf^6*h^10*u*p*W*QLd*QR*LL^2*
      LLd^2 + 2793/2*nf^6*h^10*u*p*W*QLd*QR*QRd^3*LRd + 2793*nf^6*h^10*u*p*W*
      QLd*QR^2*QRd*LR*LRd + 2793*nf^6*h^10*u*p*W*QLd*QR^2*QRd*LL*LLd + 2793/2*
      nf^6*h^10*u*p*W*QLd*QR^3*QRd^2 + 3629/8*nf^6*h^10*u*p*W*QLd*QR^4*LR +
      2793/2*nf^6*h^10*u*p*W*QLd^2*QRd*LLd*LR*LRd + 2793/4*nf^6*h^10*u*p*W*
      QLd^2*QRd*LL*LRd^2 + 2793/4*nf^6*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 + 8379/4*
      nf^6*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 3629/2*nf^6*h^10*u*p*W*QLd^2*QR^2*
      LLd*LR + 2793/2*nf^6*h^10*u*p*W*QLd^2*QR^2*LL*LRd + 931/4*nf^6*h^10*u*p*
      W*QLd^3*LR*LRd^2 + 3629/12*nf^6*h^10*u*p*W*QLd^3*LLd^2*LR + 931/2*nf^6*
      h^10*u*p*W*QLd^3*LL*LLd*LRd + 2793/2*nf^6*h^10*u*p*W*QLd^3*QR*QRd*LRd +
      3629/6*nf^6*h^10*u*p*W*QLd^3*QR^3 + 3629/8*nf^6*h^10*u*p*W*QLd^4*QR*LLd
       + 2793/4*nf^6*h^10*u*p*W*QL*QRd*LR^2*LRd^2 + 2793/4*nf^6*h^10*u*p*W*QL*
      QRd*LLd^2*LR^2 + 2793*nf^6*h^10*u*p*W*QL*QRd*LL*LLd*LR*LRd + 3629/4*nf^6
      *h^10*u*p*W*QL*QRd*LL^2*LRd^2 + 2793/4*nf^6*h^10*u*p*W*QL*QRd*LL^2*LLd^2
       + 3629/8*nf^6*h^10*u*p*W*QL*QRd^4*LRd + 2793*nf^6*h^10*u*p*W*QL*QR*
      QRd^2*LR*LRd + 2793*nf^6*h^10*u*p*W*QL*QR*QRd^2*LL*LLd + 2793/4*nf^6*
      h^10*u*p*W*QL*QR^2*LR^2*LRd + 2793/2*nf^6*h^10*u*p*W*QL*QR^2*LL*LLd*LR
       + 2793/4*nf^6*h^10*u*p*W*QL*QR^2*LL^2*LRd + 2793/2*nf^6*h^10*u*p*W*QL*
      QR^2*QRd^3 + 2793/2*nf^6*h^10*u*p*W*QL*QR^3*QRd*LR + 2793/2*nf^6*h^10*u*
      p*W*QL*QLd*LLd*LR^2*LRd + 2793/2*nf^6*h^10*u*p*W*QL*QLd*LL*LR*LRd^2 +
      2793/2*nf^6*h^10*u*p*W*QL*QLd*LL*LLd^2*LR + 2793/2*nf^6*h^10*u*p*W*QL*
      QLd*LL^2*LLd*LRd + 2793/2*nf^6*h^10*u*p*W*QL*QLd*QRd^3*LLd + 5586*nf^6*
      h^10*u*p*W*QL*QLd*QR*QRd*LLd*LR + 5586*nf^6*h^10*u*p*W*QL*QLd*QR*QRd*LL*
      LRd + 2793/2*nf^6*h^10*u*p*W*QL*QLd*QR^3*LL + 8379/4*nf^6*h^10*u*p*W*QL*
      QLd^2*QRd^2*LRd + 2793*nf^6*h^10*u*p*W*QL*QLd^2*QR*LR*LRd + 2793*nf^6*
      h^10*u*p*W*QL*QLd^2*QR*LL*LLd + 8379/2*nf^6*h^10*u*p*W*QL*QLd^2*QR^2*QRd
       + 2793/2*nf^6*h^10*u*p*W*QL*QLd^3*QRd*LLd + 2793/8*nf^6*h^10*u*p*W*QL*
      QLd^4*LRd + 2793/2*nf^6*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 3629/2*nf^6*h^10*
      u*p*W*QL^2*QRd^2*LL*LRd + 2793/4*nf^6*h^10*u*p*W*QL^2*QR*LLd*LR^2 + 2793/
      2*nf^6*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 2793/4*nf^6*h^10*u*p*W*QL^2*QR*
      LL^2*LLd + 8379/4*nf^6*h^10*u*p*W*QL^2*QR^2*QRd*LL + 2793*nf^6*h^10*u*p*
      W*QL^2*QLd*QRd*LR*LRd + 2793*nf^6*h^10*u*p*W*QL^2*QLd*QRd*LL*LLd + 8379/
      2*nf^6*h^10*u*p*W*QL^2*QLd*QR*QRd^2 + 8379/4*nf^6*h^10*u*p*W*QL^2*QLd*
      QR^2*LR + 2793/2*nf^6*h^10*u*p*W*QL^2*QLd^2*LLd*LR + 2793/2*nf^6*h^10*u*
      p*W*QL^2*QLd^2*LL*LRd + 2793/2*nf^6*h^10*u*p*W*QL^2*QLd^3*QR + 931/4*
      nf^6*h^10*u*p*W*QL^3*LR^2*LRd + 931/2*nf^6*h^10*u*p*W*QL^3*LL*LLd*LR +
      3629/12*nf^6*h^10*u*p*W*QL^3*LL^2*LRd + 3629/6*nf^6*h^10*u*p*W*QL^3*
      QRd^3 + 2793/2*nf^6*h^10*u*p*W*QL^3*QR*QRd*LR + 2793/2*nf^6*h^10*u*p*W*
      QL^3*QLd*QR*LL + 2793/2*nf^6*h^10*u*p*W*QL^3*QLd^2*QRd + 3629/8*nf^6*
      h^10*u*p*W*QL^4*QRd*LL + 2793/8*nf^6*h^10*u*p*W*QL^4*QLd*LR + 441/4*nf^6
      *h^10*u*p*B*LLd*LR^3*LRd^2 + 191/4*nf^6*h^10*u*p*B*LLd^3*LR^3 + 441/4*
      nf^6*h^10*u*p*B*LL*LR^2*LRd^3 + 1323/4*nf^6*h^10*u*p*B*LL*LLd^2*LR^2*LRd
       + 1323/4*nf^6*h^10*u*p*B*LL^2*LLd*LR*LRd^2 + 441/4*nf^6*h^10*u*p*B*LL^2
      *LLd^3*LR + 191/4*nf^6*h^10*u*p*B*LL^3*LRd^3 + 441/4*nf^6*h^10*u*p*B*
      LL^3*LLd^2*LRd + 441/2*nf^6*h^10*u*p*B*QRd^3*LLd*LR*LRd + 573/4*nf^6*
      h^10*u*p*B*QRd^3*LL*LRd^2 + 441/4*nf^6*h^10*u*p*B*QRd^3*LL*LLd^2 + 1323/
      2*nf^6*h^10*u*p*B*QR*QRd*LLd*LR^2*LRd + 1323/2*nf^6*h^10*u*p*B*QR*QRd*LL
      *LR*LRd^2 + 1323/2*nf^6*h^10*u*p*B*QR*QRd*LL*LLd^2*LR + 1323/2*nf^6*h^10
      *u*p*B*QR*QRd*LL^2*LLd*LRd + 1323/8*nf^6*h^10*u*p*B*QR*QRd^4*LLd + 1323/
      2*nf^6*h^10*u*p*B*QR^2*QRd^2*LLd*LR + 1323/2*nf^6*h^10*u*p*B*QR^2*QRd^2*
      LL*LRd + 573/4*nf^6*h^10*u*p*B*QR^3*LLd*LR^2 + 441/2*nf^6*h^10*u*p*B*
      QR^3*LL*LR*LRd + 441/4*nf^6*h^10*u*p*B*QR^3*LL^2*LLd + 1323/8*nf^6*h^10*
      u*p*B*QR^4*QRd*LL + 1323/4*nf^6*h^10*u*p*B*QLd*QRd^2*LR*LRd^2 + 1323/4*
      nf^6*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 1323/2*nf^6*h^10*u*p*B*QLd*QRd^2*LL
      *LLd*LRd + 1323/4*nf^6*h^10*u*p*B*QLd*QR*LR^2*LRd^2 + 1719/4*nf^6*h^10*u
      *p*B*QLd*QR*LLd^2*LR^2 + 1323*nf^6*h^10*u*p*B*QLd*QR*LL*LLd*LR*LRd +
      1323/4*nf^6*h^10*u*p*B*QLd*QR*LL^2*LRd^2 + 1323/4*nf^6*h^10*u*p*B*QLd*QR
      *LL^2*LLd^2 + 1323/2*nf^6*h^10*u*p*B*QLd*QR*QRd^3*LRd + 1323*nf^6*h^10*u
      *p*B*QLd*QR^2*QRd*LR*LRd + 1323*nf^6*h^10*u*p*B*QLd*QR^2*QRd*LL*LLd +
      1323/2*nf^6*h^10*u*p*B*QLd*QR^3*QRd^2 + 1719/8*nf^6*h^10*u*p*B*QLd*QR^4*
      LR + 1323/2*nf^6*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd + 1323/4*nf^6*h^10*u*p*
      B*QLd^2*QRd*LL*LRd^2 + 1323/4*nf^6*h^10*u*p*B*QLd^2*QRd*LL*LLd^2 + 3969/
      4*nf^6*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 1719/2*nf^6*h^10*u*p*B*QLd^2*QR^2
      *LLd*LR + 1323/2*nf^6*h^10*u*p*B*QLd^2*QR^2*LL*LRd + 441/4*nf^6*h^10*u*p
      *B*QLd^3*LR*LRd^2 + 573/4*nf^6*h^10*u*p*B*QLd^3*LLd^2*LR + 441/2*nf^6*
      h^10*u*p*B*QLd^3*LL*LLd*LRd + 1323/2*nf^6*h^10*u*p*B*QLd^3*QR*QRd*LRd +
      573/2*nf^6*h^10*u*p*B*QLd^3*QR^3 + 1719/8*nf^6*h^10*u*p*B*QLd^4*QR*LLd
       + 1323/4*nf^6*h^10*u*p*B*QL*QRd*LR^2*LRd^2 + 1323/4*nf^6*h^10*u*p*B*QL*
      QRd*LLd^2*LR^2 + 1323*nf^6*h^10*u*p*B*QL*QRd*LL*LLd*LR*LRd + 1719/4*nf^6
      *h^10*u*p*B*QL*QRd*LL^2*LRd^2 + 1323/4*nf^6*h^10*u*p*B*QL*QRd*LL^2*LLd^2
       + 1719/8*nf^6*h^10*u*p*B*QL*QRd^4*LRd + 1323*nf^6*h^10*u*p*B*QL*QR*
      QRd^2*LR*LRd + 1323*nf^6*h^10*u*p*B*QL*QR*QRd^2*LL*LLd + 1323/4*nf^6*
      h^10*u*p*B*QL*QR^2*LR^2*LRd + 1323/2*nf^6*h^10*u*p*B*QL*QR^2*LL*LLd*LR
       + 1323/4*nf^6*h^10*u*p*B*QL*QR^2*LL^2*LRd + 1323/2*nf^6*h^10*u*p*B*QL*
      QR^2*QRd^3 + 1323/2*nf^6*h^10*u*p*B*QL*QR^3*QRd*LR + 1323/2*nf^6*h^10*u*
      p*B*QL*QLd*LLd*LR^2*LRd + 1323/2*nf^6*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 +
      1323/2*nf^6*h^10*u*p*B*QL*QLd*LL*LLd^2*LR + 1323/2*nf^6*h^10*u*p*B*QL*
      QLd*LL^2*LLd*LRd + 1323/2*nf^6*h^10*u*p*B*QL*QLd*QRd^3*LLd + 2646*nf^6*
      h^10*u*p*B*QL*QLd*QR*QRd*LLd*LR + 2646*nf^6*h^10*u*p*B*QL*QLd*QR*QRd*LL*
      LRd + 1323/2*nf^6*h^10*u*p*B*QL*QLd*QR^3*LL + 3969/4*nf^6*h^10*u*p*B*QL*
      QLd^2*QRd^2*LRd + 1323*nf^6*h^10*u*p*B*QL*QLd^2*QR*LR*LRd + 1323*nf^6*
      h^10*u*p*B*QL*QLd^2*QR*LL*LLd + 3969/2*nf^6*h^10*u*p*B*QL*QLd^2*QR^2*QRd
       + 1323/2*nf^6*h^10*u*p*B*QL*QLd^3*QRd*LLd + 1323/8*nf^6*h^10*u*p*B*QL*
      QLd^4*LRd + 1323/2*nf^6*h^10*u*p*B*QL^2*QRd^2*LLd*LR + 1719/2*nf^6*h^10*
      u*p*B*QL^2*QRd^2*LL*LRd + 1323/4*nf^6*h^10*u*p*B*QL^2*QR*LLd*LR^2 + 1323/
      2*nf^6*h^10*u*p*B*QL^2*QR*LL*LR*LRd + 1323/4*nf^6*h^10*u*p*B*QL^2*QR*
      LL^2*LLd + 3969/4*nf^6*h^10*u*p*B*QL^2*QR^2*QRd*LL + 1323*nf^6*h^10*u*p*
      B*QL^2*QLd*QRd*LR*LRd + 1323*nf^6*h^10*u*p*B*QL^2*QLd*QRd*LL*LLd + 3969/
      2*nf^6*h^10*u*p*B*QL^2*QLd*QR*QRd^2 + 3969/4*nf^6*h^10*u*p*B*QL^2*QLd*
      QR^2*LR + 1323/2*nf^6*h^10*u*p*B*QL^2*QLd^2*LLd*LR + 1323/2*nf^6*h^10*u*
      p*B*QL^2*QLd^2*LL*LRd + 1323/2*nf^6*h^10*u*p*B*QL^2*QLd^3*QR + 441/4*
      nf^6*h^10*u*p*B*QL^3*LR^2*LRd + 441/2*nf^6*h^10*u*p*B*QL^3*LL*LLd*LR +
      573/4*nf^6*h^10*u*p*B*QL^3*LL^2*LRd + 573/2*nf^6*h^10*u*p*B*QL^3*QRd^3
       + 1323/2*nf^6*h^10*u*p*B*QL^3*QR*QRd*LR + 1323/2*nf^6*h^10*u*p*B*QL^3*
      QLd*QR*LL + 1323/2*nf^6*h^10*u*p*B*QL^3*QLd^2*QRd + 1719/8*nf^6*h^10*u*p
      *B*QL^4*QRd*LL + 1323/8*nf^6*h^10*u*p*B*QL^4*QLd*LR + 2901/4*nf^6*h^10*u
      *p^3*LLd*LR^3*LRd^2 + 302*nf^6*h^10*u*p^3*LLd^3*LR^3 + 2901/4*nf^6*h^10*
      u*p^3*LL*LR^2*LRd^3 + 8703/4*nf^6*h^10*u*p^3*LL*LLd^2*LR^2*LRd + 8703/4*
      nf^6*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 2901/4*nf^6*h^10*u*p^3*LL^2*LLd^3*LR
       + 302*nf^6*h^10*u*p^3*LL^3*LRd^3 + 2901/4*nf^6*h^10*u*p^3*LL^3*LLd^2*
      LRd + 2901/2*nf^6*h^10*u*p^3*QRd^3*LLd*LR*LRd + 906*nf^6*h^10*u*p^3*
      QRd^3*LL*LRd^2 + 2901/4*nf^6*h^10*u*p^3*QRd^3*LL*LLd^2 + 8703/2*nf^6*
      h^10*u*p^3*QR*QRd*LLd*LR^2*LRd + 8703/2*nf^6*h^10*u*p^3*QR*QRd*LL*LR*
      LRd^2 + 8703/2*nf^6*h^10*u*p^3*QR*QRd*LL*LLd^2*LR + 8703/2*nf^6*h^10*u*
      p^3*QR*QRd*LL^2*LLd*LRd + 8703/8*nf^6*h^10*u*p^3*QR*QRd^4*LLd + 8703/2*
      nf^6*h^10*u*p^3*QR^2*QRd^2*LLd*LR + 8703/2*nf^6*h^10*u*p^3*QR^2*QRd^2*LL
      *LRd + 906*nf^6*h^10*u*p^3*QR^3*LLd*LR^2 + 2901/2*nf^6*h^10*u*p^3*QR^3*
      LL*LR*LRd + 2901/4*nf^6*h^10*u*p^3*QR^3*LL^2*LLd + 8703/8*nf^6*h^10*u*
      p^3*QR^4*QRd*LL + 8703/4*nf^6*h^10*u*p^3*QLd*QRd^2*LR*LRd^2 + 8703/4*
      nf^6*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 8703/2*nf^6*h^10*u*p^3*QLd*QRd^2*LL
      *LLd*LRd + 8703/4*nf^6*h^10*u*p^3*QLd*QR*LR^2*LRd^2 + 2718*nf^6*h^10*u*
      p^3*QLd*QR*LLd^2*LR^2 + 8703*nf^6*h^10*u*p^3*QLd*QR*LL*LLd*LR*LRd + 8703/
      4*nf^6*h^10*u*p^3*QLd*QR*LL^2*LRd^2 + 8703/4*nf^6*h^10*u*p^3*QLd*QR*LL^2
      *LLd^2 + 8703/2*nf^6*h^10*u*p^3*QLd*QR*QRd^3*LRd + 8703*nf^6*h^10*u*p^3*
      QLd*QR^2*QRd*LR*LRd + 8703*nf^6*h^10*u*p^3*QLd*QR^2*QRd*LL*LLd + 8703/2*
      nf^6*h^10*u*p^3*QLd*QR^3*QRd^2 + 1359*nf^6*h^10*u*p^3*QLd*QR^4*LR + 8703/
      2*nf^6*h^10*u*p^3*QLd^2*QRd*LLd*LR*LRd + 8703/4*nf^6*h^10*u*p^3*QLd^2*
      QRd*LL*LRd^2 + 8703/4*nf^6*h^10*u*p^3*QLd^2*QRd*LL*LLd^2 + 26109/4*nf^6*
      h^10*u*p^3*QLd^2*QR*QRd^2*LLd + 5436*nf^6*h^10*u*p^3*QLd^2*QR^2*LLd*LR
       + 8703/2*nf^6*h^10*u*p^3*QLd^2*QR^2*LL*LRd + 2901/4*nf^6*h^10*u*p^3*
      QLd^3*LR*LRd^2 + 906*nf^6*h^10*u*p^3*QLd^3*LLd^2*LR + 2901/2*nf^6*h^10*u
      *p^3*QLd^3*LL*LLd*LRd + 8703/2*nf^6*h^10*u*p^3*QLd^3*QR*QRd*LRd + 1812*
      nf^6*h^10*u*p^3*QLd^3*QR^3 + 1359*nf^6*h^10*u*p^3*QLd^4*QR*LLd + 8703/4*
      nf^6*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 8703/4*nf^6*h^10*u*p^3*QL*QRd*LLd^2*
      LR^2 + 8703*nf^6*h^10*u*p^3*QL*QRd*LL*LLd*LR*LRd + 2718*nf^6*h^10*u*p^3*
      QL*QRd*LL^2*LRd^2 + 8703/4*nf^6*h^10*u*p^3*QL*QRd*LL^2*LLd^2 + 1359*nf^6
      *h^10*u*p^3*QL*QRd^4*LRd + 8703*nf^6*h^10*u*p^3*QL*QR*QRd^2*LR*LRd +
      8703*nf^6*h^10*u*p^3*QL*QR*QRd^2*LL*LLd + 8703/4*nf^6*h^10*u*p^3*QL*QR^2
      *LR^2*LRd + 8703/2*nf^6*h^10*u*p^3*QL*QR^2*LL*LLd*LR + 8703/4*nf^6*h^10*
      u*p^3*QL*QR^2*LL^2*LRd + 8703/2*nf^6*h^10*u*p^3*QL*QR^2*QRd^3 + 8703/2*
      nf^6*h^10*u*p^3*QL*QR^3*QRd*LR + 8703/2*nf^6*h^10*u*p^3*QL*QLd*LLd*LR^2*
      LRd + 8703/2*nf^6*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 + 8703/2*nf^6*h^10*u*p^3
      *QL*QLd*LL*LLd^2*LR + 8703/2*nf^6*h^10*u*p^3*QL*QLd*LL^2*LLd*LRd + 8703/
      2*nf^6*h^10*u*p^3*QL*QLd*QRd^3*LLd + 17406*nf^6*h^10*u*p^3*QL*QLd*QR*QRd
      *LLd*LR + 17406*nf^6*h^10*u*p^3*QL*QLd*QR*QRd*LL*LRd + 8703/2*nf^6*h^10*
      u*p^3*QL*QLd*QR^3*LL + 26109/4*nf^6*h^10*u*p^3*QL*QLd^2*QRd^2*LRd + 8703
      *nf^6*h^10*u*p^3*QL*QLd^2*QR*LR*LRd + 8703*nf^6*h^10*u*p^3*QL*QLd^2*QR*
      LL*LLd + 26109/2*nf^6*h^10*u*p^3*QL*QLd^2*QR^2*QRd + 8703/2*nf^6*h^10*u*
      p^3*QL*QLd^3*QRd*LLd + 8703/8*nf^6*h^10*u*p^3*QL*QLd^4*LRd + 8703/2*nf^6
      *h^10*u*p^3*QL^2*QRd^2*LLd*LR + 5436*nf^6*h^10*u*p^3*QL^2*QRd^2*LL*LRd
       + 8703/4*nf^6*h^10*u*p^3*QL^2*QR*LLd*LR^2 + 8703/2*nf^6*h^10*u*p^3*QL^2
      *QR*LL*LR*LRd + 8703/4*nf^6*h^10*u*p^3*QL^2*QR*LL^2*LLd + 26109/4*nf^6*
      h^10*u*p^3*QL^2*QR^2*QRd*LL + 8703*nf^6*h^10*u*p^3*QL^2*QLd*QRd*LR*LRd
       + 8703*nf^6*h^10*u*p^3*QL^2*QLd*QRd*LL*LLd + 26109/2*nf^6*h^10*u*p^3*
      QL^2*QLd*QR*QRd^2 + 26109/4*nf^6*h^10*u*p^3*QL^2*QLd*QR^2*LR + 8703/2*
      nf^6*h^10*u*p^3*QL^2*QLd^2*LLd*LR + 8703/2*nf^6*h^10*u*p^3*QL^2*QLd^2*LL
      *LRd + 8703/2*nf^6*h^10*u*p^3*QL^2*QLd^3*QR + 2901/4*nf^6*h^10*u*p^3*
      QL^3*LR^2*LRd + 2901/2*nf^6*h^10*u*p^3*QL^3*LL*LLd*LR + 906*nf^6*h^10*u*
      p^3*QL^3*LL^2*LRd + 1812*nf^6*h^10*u*p^3*QL^3*QRd^3 + 8703/2*nf^6*h^10*u
      *p^3*QL^3*QR*QRd*LR + 8703/2*nf^6*h^10*u*p^3*QL^3*QLd*QR*LL + 8703/2*
      nf^6*h^10*u*p^3*QL^3*QLd^2*QRd + 1359*nf^6*h^10*u*p^3*QL^4*QRd*LL + 8703/
      8*nf^6*h^10*u*p^3*QL^4*QLd*LR + 43/144*nf^6*h^10*u^2*LR^4*LRd^4 + 7/4*
      nf^6*h^10*u^2*LLd^2*LR^4*LRd^2 + 47/24*nf^6*h^10*u^2*LLd^4*LR^4 + 5/18*
      nf^6*h^10*u^2*LL*LLd*LR^3*LRd^3 + 40/9*nf^6*h^10*u^2*LL*LLd^3*LR^3*LRd
       + 7/4*nf^6*h^10*u^2*LL^2*LR^2*LRd^4 + 17/4*nf^6*h^10*u^2*LL^2*LLd^2*
      LR^2*LRd^2 + 7/4*nf^6*h^10*u^2*LL^2*LLd^4*LR^2 + 40/9*nf^6*h^10*u^2*LL^3
      *LLd*LR*LRd^3 + 5/18*nf^6*h^10*u^2*LL^3*LLd^3*LR*LRd + 47/24*nf^6*h^10*
      u^2*LL^4*LRd^4 + 7/4*nf^6*h^10*u^2*LL^4*LLd^2*LRd^2 + 43/144*nf^6*h^10*
      u^2*LL^4*LLd^4 - 25/9*nf^6*h^10*u^2*QRd^3*LR^2*LRd^3 - 3/2*nf^6*h^10*u^2
      *QRd^3*LLd^2*LR^2*LRd - 35/6*nf^6*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 49/18
      *nf^6*h^10*u^2*QRd^3*LL*LLd^3*LR - 11/3*nf^6*h^10*u^2*QRd^3*LL^2*LRd^3
       - 13/4*nf^6*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 2/3*nf^6*h^10*u^2*QRd^6*
      LRd^2 + 13/18*nf^6*h^10*u^2*QRd^6*LLd^2 + 5/18*nf^6*h^10*u^2*QR*QRd*LR^3
      *LRd^3 + 25/6*nf^6*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd + 3/2*nf^6*h^10*u^2*QR
      *QRd*LL*LLd*LR^2*LRd^2 + 25/6*nf^6*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 25/6*
      nf^6*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 3/2*nf^6*h^10*u^2*QR*QRd*LL^2*LLd^2
      *LR*LRd + 25/6*nf^6*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 5/18*nf^6*h^10*u^2*
      QR*QRd*LL^3*LLd^3 - 15/4*nf^6*h^10*u^2*QR*QRd^4*LR*LRd^2 - 17/8*nf^6*
      h^10*u^2*QR*QRd^4*LLd^2*LR - 5/2*nf^6*h^10*u^2*QR*QRd^4*LL*LLd*LRd + 3/2
      *nf^6*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 3*nf^6*h^10*u^2*QR^2*QRd^2*LLd^2*
      LR^2 + 3*nf^6*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd + 3*nf^6*h^10*u^2*QR^2*
      QRd^2*LL^2*LRd^2 + 3/2*nf^6*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 2/3*nf^6*
      h^10*u^2*QR^2*QRd^5*LRd - 25/9*nf^6*h^10*u^2*QR^3*LR^3*LRd^2 - 11/3*nf^6
      *h^10*u^2*QR^3*LLd^2*LR^3 - 35/6*nf^6*h^10*u^2*QR^3*LL*LLd*LR^2*LRd - 3/
      2*nf^6*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 13/4*nf^6*h^10*u^2*QR^3*LL^2*LLd^2*
      LR - 49/18*nf^6*h^10*u^2*QR^3*LL^3*LLd*LRd + 3*nf^6*h^10*u^2*QR^3*QRd^3*
      LR*LRd + 3*nf^6*h^10*u^2*QR^3*QRd^3*LL*LLd - 15/4*nf^6*h^10*u^2*QR^4*QRd
      *LR^2*LRd - 5/2*nf^6*h^10*u^2*QR^4*QRd*LL*LLd*LR - 17/8*nf^6*h^10*u^2*
      QR^4*QRd*LL^2*LRd + 173/144*nf^6*h^10*u^2*QR^4*QRd^4 - 2/3*nf^6*h^10*u^2
      *QR^5*QRd^2*LR + 2/3*nf^6*h^10*u^2*QR^6*LR^2 + 13/18*nf^6*h^10*u^2*QR^6*
      LL^2 - 11/4*nf^6*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 17/12*nf^6*h^10*u^2
      *QLd*QRd^2*LLd^3*LR^2 - 35/6*nf^6*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 3/2*
      nf^6*h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd - 5/2*nf^6*h^10*u^2*QLd*QRd^2*
      LL^2*LLd*LRd^2 - 11/6*nf^6*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 10/3*nf^6*
      h^10*u^2*QLd*QRd^5*LLd*LRd + 1/6*nf^6*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 +
      20/3*nf^6*h^10*u^2*QLd*QR*LLd^3*LR^3 - 1/3*nf^6*h^10*u^2*QLd*QR*LL*LR^2*
      LRd^3 + 5*nf^6*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 11/2*nf^6*h^10*u^2*
      QLd*QR*LL^2*LLd*LR*LRd^2 + 1/6*nf^6*h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 40/9
      *nf^6*h^10*u^2*QLd*QR*LL^3*LRd^3 - 1/3*nf^6*h^10*u^2*QLd*QR*LL^3*LLd^2*
      LRd - 5*nf^6*h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 - 3/2*nf^6*h^10*u^2*QLd*QR*
      QRd^3*LL*LLd^2 + 29/24*nf^6*h^10*u^2*QLd*QR^2*QRd^4*LLd + 2*nf^6*h^10*
      u^2*QLd*QR^3*QRd^2*LLd*LR + 3*nf^6*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd - 21/4
      *nf^6*h^10*u^2*QLd*QR^4*LLd*LR^2 - 5/2*nf^6*h^10*u^2*QLd*QR^4*LL*LR*LRd
       - 7/4*nf^6*h^10*u^2*QLd*QR^4*LL^2*LLd - 5/3*nf^6*h^10*u^2*QLd*QR^5*QRd*
      LL - 11/6*nf^6*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 5/2*nf^6*h^10*u^2*QLd^2*
      QRd*LLd^2*LR^2*LRd - 3/2*nf^6*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 35/6*
      nf^6*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR + 17/12*nf^6*h^10*u^2*QLd^2*QRd*LL^2
      *LRd^3 - 11/4*nf^6*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 11/8*nf^6*h^10*
      u^2*QLd^2*QRd^4*LLd^2 - 17/4*nf^6*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 7/2
      *nf^6*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR - 3/2*nf^6*h^10*u^2*QLd^2*QR*
      QRd^2*LL*LLd*LRd + 3*nf^6*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 7*nf^6*h^10*
      u^2*QLd^2*QR^2*LLd^2*LR^2 + 10*nf^6*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd +
      11/2*nf^6*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 3*nf^6*h^10*u^2*QLd^2*QR^2*
      LL^2*LLd^2 + 11/6*nf^6*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 10*nf^6*h^10*u^2*
      QLd^2*QR^3*QRd*LR*LRd + 10*nf^6*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd + 17/4*
      nf^6*h^10*u^2*QLd^2*QR^4*QRd^2 - 1/3*nf^6*h^10*u^2*QLd^2*QR^5*LR - 13/4*
      nf^6*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 11/3*nf^6*h^10*u^2*QLd^3*LLd^3*LR^2
       - 49/18*nf^6*h^10*u^2*QLd^3*LL*LR*LRd^3 - 35/6*nf^6*h^10*u^2*QLd^3*LL*
      LLd^2*LR*LRd - 3/2*nf^6*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 25/9*nf^6*h^10*
      u^2*QLd^3*LL^2*LLd^3 + 49/18*nf^6*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 3/2*
      nf^6*h^10*u^2*QLd^3*QR*QRd*LL*LRd^2 - 5*nf^6*h^10*u^2*QLd^3*QR*QRd*LL*
      LLd^2 + 31/12*nf^6*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 14*nf^6*h^10*u^2*
      QLd^3*QR^3*LLd*LR + 10*nf^6*h^10*u^2*QLd^3*QR^3*LL*LRd + 11/8*nf^6*h^10*
      u^2*QLd^4*QRd^2*LRd^2 - 7/4*nf^6*h^10*u^2*QLd^4*QR*LR*LRd^2 - 21/4*nf^6*
      h^10*u^2*QLd^4*QR*LLd^2*LR - 5/2*nf^6*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 25/
      12*nf^6*h^10*u^2*QLd^4*QR^2*QRd*LRd + 121/24*nf^6*h^10*u^2*QLd^4*QR^4 +
      10/3*nf^6*h^10*u^2*QLd^5*QRd*LLd*LRd - 1/3*nf^6*h^10*u^2*QLd^5*QR^2*LLd
       + 13/18*nf^6*h^10*u^2*QLd^6*LRd^2 + 2/3*nf^6*h^10*u^2*QLd^6*LLd^2 - 1/3
      *nf^6*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 40/9*nf^6*h^10*u^2*QL*QRd*LLd^3*
      LR^3 + 1/6*nf^6*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 11/2*nf^6*h^10*u^2*QL*
      QRd*LL*LLd^2*LR^2*LRd + 5*nf^6*h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2 - 1/3*
      nf^6*h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 20/3*nf^6*h^10*u^2*QL*QRd*LL^3*
      LRd^3 + 1/6*nf^6*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd - 5/2*nf^6*h^10*u^2*QL*
      QRd^4*LLd*LR*LRd - 21/4*nf^6*h^10*u^2*QL*QRd^4*LL*LRd^2 - 7/4*nf^6*h^10*
      u^2*QL*QRd^4*LL*LLd^2 - 5/3*nf^6*h^10*u^2*QL*QR*QRd^5*LLd - 35/6*nf^6*
      h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 11/4*nf^6*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2
       - 5/2*nf^6*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 - 3/2*nf^6*h^10*u^2*QL*QR^2*
      LL^2*LLd*LR*LRd + 17/12*nf^6*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 11/6*nf^6*
      h^10*u^2*QL*QR^2*LL^3*LLd^2 + 3*nf^6*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 2*
      nf^6*h^10*u^2*QL*QR^2*QRd^3*LL*LRd - 5*nf^6*h^10*u^2*QL*QR^3*QRd*LLd*
      LR^2 - 3/2*nf^6*h^10*u^2*QL*QR^3*QRd*LL^2*LLd + 29/24*nf^6*h^10*u^2*QL*
      QR^4*QRd^2*LL + 10/3*nf^6*h^10*u^2*QL*QR^5*LL*LR + 5/18*nf^6*h^10*u^2*QL
      *QLd*LR^3*LRd^3 + 25/6*nf^6*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 3/2*nf^6*
      h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 25/6*nf^6*h^10*u^2*QL*QLd*LL*LLd^3*
      LR^2 + 25/6*nf^6*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 3/2*nf^6*h^10*u^2*QL*
      QLd*LL^2*LLd^2*LR*LRd + 25/6*nf^6*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + 5/18*
      nf^6*h^10*u^2*QL*QLd*LL^3*LLd^3 - 5*nf^6*h^10*u^2*QL*QLd*QRd^3*LR*LRd^2
       - 3/2*nf^6*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 3*nf^6*h^10*u^2*QL*QLd*QR*
      QRd*LR^2*LRd^2 + 10*nf^6*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 10*nf^6*
      h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 3*nf^6*h^10*u^2*QL*QLd*QR*QRd*LL^2*
      LLd^2 - 5/6*nf^6*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 3*nf^6*h^10*u^2*QL*QLd*
      QR^2*QRd^2*LR*LRd + 3*nf^6*h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd - 5*nf^6*
      h^10*u^2*QL*QLd*QR^3*LR^2*LRd - 3/2*nf^6*h^10*u^2*QL*QLd*QR^3*LL^2*LRd
       + 103/18*nf^6*h^10*u^2*QL*QLd*QR^3*QRd^3 - 5/6*nf^6*h^10*u^2*QL*QLd*
      QR^4*QRd*LR - 3/2*nf^6*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 7/2*nf^6*
      h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 17/4*nf^6*h^10*u^2*QL*QLd^2*QRd^2*LL*
      LLd^2 + 1/3*nf^6*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 10*nf^6*h^10*u^2*QL*
      QLd^2*QR^2*QRd*LLd*LR + 11*nf^6*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 25/
      12*nf^6*h^10*u^2*QL*QLd^2*QR^4*LL - 3/2*nf^6*h^10*u^2*QL*QLd^3*QRd*LR*
      LRd^2 - 5*nf^6*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 1/3*nf^6*h^10*u^2*QL*
      QLd^3*QR*QRd^2*LRd + 10*nf^6*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 10*nf^6*
      h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 140/9*nf^6*h^10*u^2*QL*QLd^3*QR^3*QRd -
      5/2*nf^6*h^10*u^2*QL*QLd^4*LLd*LR*LRd - 17/8*nf^6*h^10*u^2*QL*QLd^4*LL*
      LRd^2 - 15/4*nf^6*h^10*u^2*QL*QLd^4*LL*LLd^2 - 5/6*nf^6*h^10*u^2*QL*
      QLd^4*QR*QRd*LLd - 5/3*nf^6*h^10*u^2*QL*QLd^5*QR*LRd + 3*nf^6*h^10*u^2*
      QL^2*QRd^2*LR^2*LRd^2 + 11/2*nf^6*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 10*
      nf^6*h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 7*nf^6*h^10*u^2*QL^2*QRd^2*LL^2
      *LRd^2 + 3*nf^6*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 - 1/3*nf^6*h^10*u^2*QL^2*
      QRd^5*LRd - 11/6*nf^6*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 17/12*nf^6*h^10*u^2*
      QL^2*QR*LLd^2*LR^3 - 3/2*nf^6*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd - 5/2*
      nf^6*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 - 11/4*nf^6*h^10*u^2*QL^2*QR*LL^2*
      LLd^2*LR - 35/6*nf^6*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 10*nf^6*h^10*u^2*
      QL^2*QR*QRd^3*LR*LRd + 10*nf^6*h^10*u^2*QL^2*QR*QRd^3*LL*LLd - 17/4*nf^6
      *h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd - 3/2*nf^6*h^10*u^2*QL^2*QR^2*QRd*LL*
      LLd*LR - 7/2*nf^6*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 17/4*nf^6*h^10*u^2*
      QL^2*QR^2*QRd^4 + 11/6*nf^6*h^10*u^2*QL^2*QR^3*QRd^2*LR + 11/8*nf^6*h^10
      *u^2*QL^2*QR^4*LL^2 + 25/12*nf^6*h^10*u^2*QL^2*QLd*QRd^4*LLd + 11*nf^6*
      h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 10*nf^6*h^10*u^2*QL^2*QLd*QR*QRd^2*
      LL*LRd - 7/2*nf^6*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 - 3/2*nf^6*h^10*u^2*
      QL^2*QLd*QR^2*LL*LR*LRd - 17/4*nf^6*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 1/
      3*nf^6*h^10*u^2*QL^2*QLd*QR^3*QRd*LL + 3/2*nf^6*h^10*u^2*QL^2*QLd^2*LR^2
      *LRd^2 + 3*nf^6*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 3*nf^6*h^10*u^2*QL^2*
      QLd^2*LL*LLd*LR*LRd + 3*nf^6*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 3/2*nf^6*
      h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 31/12*nf^6*h^10*u^2*QL^2*QLd^2*QRd^3*
      LRd + 3*nf^6*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 3*nf^6*h^10*u^2*QL^2*
      QLd^2*QR*QRd*LL*LLd + 39/4*nf^6*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 31/12*
      nf^6*h^10*u^2*QL^2*QLd^2*QR^3*LR + 11/6*nf^6*h^10*u^2*QL^2*QLd^3*QRd^2*
      LLd + 2*nf^6*h^10*u^2*QL^2*QLd^3*QR*LLd*LR + 3*nf^6*h^10*u^2*QL^2*QLd^3*
      QR*LL*LRd + 29/24*nf^6*h^10*u^2*QL^2*QLd^4*QRd*LRd + 17/4*nf^6*h^10*u^2*
      QL^2*QLd^4*QR^2 - 2/3*nf^6*h^10*u^2*QL^2*QLd^5*LLd - 49/18*nf^6*h^10*u^2
      *QL^3*LLd*LR^3*LRd - 13/4*nf^6*h^10*u^2*QL^3*LL*LR^2*LRd^2 - 3/2*nf^6*
      h^10*u^2*QL^3*LL*LLd^2*LR^2 - 35/6*nf^6*h^10*u^2*QL^3*LL^2*LLd*LR*LRd -
      11/3*nf^6*h^10*u^2*QL^3*LL^3*LRd^2 - 25/9*nf^6*h^10*u^2*QL^3*LL^3*LLd^2
       + 10*nf^6*h^10*u^2*QL^3*QRd^3*LLd*LR + 14*nf^6*h^10*u^2*QL^3*QRd^3*LL*
      LRd - 3/2*nf^6*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 - 5*nf^6*h^10*u^2*QL^3*QR*
      QRd*LL^2*LLd + 31/12*nf^6*h^10*u^2*QL^3*QR^2*QRd^2*LL + 49/18*nf^6*h^10*
      u^2*QL^3*QR^3*LL*LR + 10*nf^6*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 10*nf^6*
      h^10*u^2*QL^3*QLd*QRd^2*LL*LLd - 3/2*nf^6*h^10*u^2*QL^3*QLd*QR*LR^2*LRd
       - 5*nf^6*h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 140/9*nf^6*h^10*u^2*QL^3*QLd*
      QR*QRd^3 + 1/3*nf^6*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 3*nf^6*h^10*u^2*QL^3
      *QLd^2*QRd*LLd*LR + 2*nf^6*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 11/6*nf^6*
      h^10*u^2*QL^3*QLd^2*QR^2*LL + 3*nf^6*h^10*u^2*QL^3*QLd^3*LR*LRd + 3*nf^6
      *h^10*u^2*QL^3*QLd^3*LL*LLd + 103/18*nf^6*h^10*u^2*QL^3*QLd^3*QR*QRd - 7/
      4*nf^6*h^10*u^2*QL^4*QRd*LR^2*LRd - 5/2*nf^6*h^10*u^2*QL^4*QRd*LL*LLd*LR
       - 21/4*nf^6*h^10*u^2*QL^4*QRd*LL^2*LRd + 121/24*nf^6*h^10*u^2*QL^4*
      QRd^4 + 25/12*nf^6*h^10*u^2*QL^4*QR*QRd^2*LR + 11/8*nf^6*h^10*u^2*QL^4*
      QR^2*LR^2 - 17/8*nf^6*h^10*u^2*QL^4*QLd*LLd*LR^2 - 5/2*nf^6*h^10*u^2*
      QL^4*QLd*LL*LR*LRd - 15/4*nf^6*h^10*u^2*QL^4*QLd*LL^2*LLd - 5/6*nf^6*
      h^10*u^2*QL^4*QLd*QR*QRd*LL + 17/4*nf^6*h^10*u^2*QL^4*QLd^2*QRd^2 + 29/
      24*nf^6*h^10*u^2*QL^4*QLd^2*QR*LR + 173/144*nf^6*h^10*u^2*QL^4*QLd^4 - 1/
      3*nf^6*h^10*u^2*QL^5*QRd^2*LL + 10/3*nf^6*h^10*u^2*QL^5*QR*LL*LR - 5/3*
      nf^6*h^10*u^2*QL^5*QLd*QRd*LR - 2/3*nf^6*h^10*u^2*QL^5*QLd^2*LL + 13/18*
      nf^6*h^10*u^2*QL^6*LR^2 + 2/3*nf^6*h^10*u^2*QL^6*LL^2 + 314/3*nf^6*h^10*
      u^2*G*QRd^3*LLd*LR*LRd + 66*nf^6*h^10*u^2*G*QRd^3*LL*LRd^2 + 157/3*nf^6*
      h^10*u^2*G*QRd^3*LL*LLd^2 + 157*nf^6*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd +
      157*nf^6*h^10*u^2*G*QR*QRd*LL*LR*LRd^2 + 157*nf^6*h^10*u^2*G*QR*QRd*LL*
      LLd^2*LR + 157*nf^6*h^10*u^2*G*QR*QRd*LL^2*LLd*LRd + 314/3*nf^6*h^10*u^2
      *G*QR*QRd^4*LLd + 314*nf^6*h^10*u^2*G*QR^2*QRd^2*LLd*LR + 314*nf^6*h^10*
      u^2*G*QR^2*QRd^2*LL*LRd + 66*nf^6*h^10*u^2*G*QR^3*LLd*LR^2 + 314/3*nf^6*
      h^10*u^2*G*QR^3*LL*LR*LRd + 157/3*nf^6*h^10*u^2*G*QR^3*LL^2*LLd + 314/3*
      nf^6*h^10*u^2*G*QR^4*QRd*LL + 157*nf^6*h^10*u^2*G*QLd*QRd^2*LR*LRd^2 +
      157*nf^6*h^10*u^2*G*QLd*QRd^2*LLd^2*LR + 314*nf^6*h^10*u^2*G*QLd*QRd^2*
      LL*LLd*LRd + 157/2*nf^6*h^10*u^2*G*QLd*QR*LR^2*LRd^2 + 99*nf^6*h^10*u^2*
      G*QLd*QR*LLd^2*LR^2 + 314*nf^6*h^10*u^2*G*QLd*QR*LL*LLd*LR*LRd + 157/2*
      nf^6*h^10*u^2*G*QLd*QR*LL^2*LRd^2 + 157/2*nf^6*h^10*u^2*G*QLd*QR*LL^2*
      LLd^2 + 1256/3*nf^6*h^10*u^2*G*QLd*QR*QRd^3*LRd + 628*nf^6*h^10*u^2*G*
      QLd*QR^2*QRd*LR*LRd + 628*nf^6*h^10*u^2*G*QLd*QR^2*QRd*LL*LLd + 2669/6*
      nf^6*h^10*u^2*G*QLd*QR^3*QRd^2 + 132*nf^6*h^10*u^2*G*QLd*QR^4*LR + 314*
      nf^6*h^10*u^2*G*QLd^2*QRd*LLd*LR*LRd + 157*nf^6*h^10*u^2*G*QLd^2*QRd*LL*
      LRd^2 + 157*nf^6*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 + 628*nf^6*h^10*u^2*G*
      QLd^2*QR*QRd^2*LLd + 396*nf^6*h^10*u^2*G*QLd^2*QR^2*LLd*LR + 314*nf^6*
      h^10*u^2*G*QLd^2*QR^2*LL*LRd + 157/3*nf^6*h^10*u^2*G*QLd^3*LR*LRd^2 + 66
      *nf^6*h^10*u^2*G*QLd^3*LLd^2*LR + 314/3*nf^6*h^10*u^2*G*QLd^3*LL*LLd*LRd
       + 1256/3*nf^6*h^10*u^2*G*QLd^3*QR*QRd*LRd + 187*nf^6*h^10*u^2*G*QLd^3*
      QR^3 + 132*nf^6*h^10*u^2*G*QLd^4*QR*LLd + 157/2*nf^6*h^10*u^2*G*QL*QRd*
      LR^2*LRd^2 + 157/2*nf^6*h^10*u^2*G*QL*QRd*LLd^2*LR^2 + 314*nf^6*h^10*u^2
      *G*QL*QRd*LL*LLd*LR*LRd + 99*nf^6*h^10*u^2*G*QL*QRd*LL^2*LRd^2 + 157/2*
      nf^6*h^10*u^2*G*QL*QRd*LL^2*LLd^2 + 132*nf^6*h^10*u^2*G*QL*QRd^4*LRd +
      628*nf^6*h^10*u^2*G*QL*QR*QRd^2*LR*LRd + 628*nf^6*h^10*u^2*G*QL*QR*QRd^2
      *LL*LLd + 157*nf^6*h^10*u^2*G*QL*QR^2*LR^2*LRd + 314*nf^6*h^10*u^2*G*QL*
      QR^2*LL*LLd*LR + 157*nf^6*h^10*u^2*G*QL*QR^2*LL^2*LRd + 2669/6*nf^6*h^10
      *u^2*G*QL*QR^2*QRd^3 + 1256/3*nf^6*h^10*u^2*G*QL*QR^3*QRd*LR + 157*nf^6*
      h^10*u^2*G*QL*QLd*LLd*LR^2*LRd + 157*nf^6*h^10*u^2*G*QL*QLd*LL*LR*LRd^2
       + 157*nf^6*h^10*u^2*G*QL*QLd*LL*LLd^2*LR + 157*nf^6*h^10*u^2*G*QL*QLd*
      LL^2*LLd*LRd + 1256/3*nf^6*h^10*u^2*G*QL*QLd*QRd^3*LLd + 1256*nf^6*h^10*
      u^2*G*QL*QLd*QR*QRd*LLd*LR + 1256*nf^6*h^10*u^2*G*QL*QLd*QR*QRd*LL*LRd
       + 1256/3*nf^6*h^10*u^2*G*QL*QLd*QR^3*LL + 628*nf^6*h^10*u^2*G*QL*QLd^2*
      QRd^2*LRd + 628*nf^6*h^10*u^2*G*QL*QLd^2*QR*LR*LRd + 628*nf^6*h^10*u^2*G
      *QL*QLd^2*QR*LL*LLd + 2669/2*nf^6*h^10*u^2*G*QL*QLd^2*QR^2*QRd + 1256/3*
      nf^6*h^10*u^2*G*QL*QLd^3*QRd*LLd + 314/3*nf^6*h^10*u^2*G*QL*QLd^4*LRd +
      314*nf^6*h^10*u^2*G*QL^2*QRd^2*LLd*LR + 396*nf^6*h^10*u^2*G*QL^2*QRd^2*
      LL*LRd + 157*nf^6*h^10*u^2*G*QL^2*QR*LLd*LR^2 + 314*nf^6*h^10*u^2*G*QL^2
      *QR*LL*LR*LRd + 157*nf^6*h^10*u^2*G*QL^2*QR*LL^2*LLd + 628*nf^6*h^10*u^2
      *G*QL^2*QR^2*QRd*LL + 628*nf^6*h^10*u^2*G*QL^2*QLd*QRd*LR*LRd + 628*nf^6
      *h^10*u^2*G*QL^2*QLd*QRd*LL*LLd + 2669/2*nf^6*h^10*u^2*G*QL^2*QLd*QR*
      QRd^2 + 628*nf^6*h^10*u^2*G*QL^2*QLd*QR^2*LR + 314*nf^6*h^10*u^2*G*QL^2*
      QLd^2*LLd*LR + 314*nf^6*h^10*u^2*G*QL^2*QLd^2*LL*LRd + 2669/6*nf^6*h^10*
      u^2*G*QL^2*QLd^3*QR + 157/3*nf^6*h^10*u^2*G*QL^3*LR^2*LRd + 314/3*nf^6*
      h^10*u^2*G*QL^3*LL*LLd*LR + 66*nf^6*h^10*u^2*G*QL^3*LL^2*LRd + 187*nf^6*
      h^10*u^2*G*QL^3*QRd^3 + 1256/3*nf^6*h^10*u^2*G*QL^3*QR*QRd*LR + 1256/3*
      nf^6*h^10*u^2*G*QL^3*QLd*QR*LL + 2669/6*nf^6*h^10*u^2*G*QL^3*QLd^2*QRd
       + 132*nf^6*h^10*u^2*G*QL^4*QRd*LL + 314/3*nf^6*h^10*u^2*G*QL^4*QLd*LR
       + 178/3*nf^6*h^10*u^2*W*LLd*LR^3*LRd^2 + 74/3*nf^6*h^10*u^2*W*LLd^3*
      LR^3 + 178/3*nf^6*h^10*u^2*W*LL*LR^2*LRd^3 + 178*nf^6*h^10*u^2*W*LL*
      LLd^2*LR^2*LRd + 178*nf^6*h^10*u^2*W*LL^2*LLd*LR*LRd^2 + 178/3*nf^6*h^10
      *u^2*W*LL^2*LLd^3*LR + 74/3*nf^6*h^10*u^2*W*LL^3*LRd^3 + 178/3*nf^6*h^10
      *u^2*W*LL^3*LLd^2*LRd + 356/3*nf^6*h^10*u^2*W*QRd^3*LLd*LR*LRd + 74*nf^6
      *h^10*u^2*W*QRd^3*LL*LRd^2 + 178/3*nf^6*h^10*u^2*W*QRd^3*LL*LLd^2 + 356*
      nf^6*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd + 356*nf^6*h^10*u^2*W*QR*QRd*LL*LR*
      LRd^2 + 356*nf^6*h^10*u^2*W*QR*QRd*LL*LLd^2*LR + 356*nf^6*h^10*u^2*W*QR*
      QRd*LL^2*LLd*LRd + 89*nf^6*h^10*u^2*W*QR*QRd^4*LLd + 356*nf^6*h^10*u^2*W
      *QR^2*QRd^2*LLd*LR + 356*nf^6*h^10*u^2*W*QR^2*QRd^2*LL*LRd + 74*nf^6*
      h^10*u^2*W*QR^3*LLd*LR^2 + 356/3*nf^6*h^10*u^2*W*QR^3*LL*LR*LRd + 178/3*
      nf^6*h^10*u^2*W*QR^3*LL^2*LLd + 89*nf^6*h^10*u^2*W*QR^4*QRd*LL + 178*
      nf^6*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 + 178*nf^6*h^10*u^2*W*QLd*QRd^2*LLd^2
      *LR + 356*nf^6*h^10*u^2*W*QLd*QRd^2*LL*LLd*LRd + 178*nf^6*h^10*u^2*W*QLd
      *QR*LR^2*LRd^2 + 222*nf^6*h^10*u^2*W*QLd*QR*LLd^2*LR^2 + 712*nf^6*h^10*
      u^2*W*QLd*QR*LL*LLd*LR*LRd + 178*nf^6*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 178
      *nf^6*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 356*nf^6*h^10*u^2*W*QLd*QR*QRd^3*
      LRd + 712*nf^6*h^10*u^2*W*QLd*QR^2*QRd*LR*LRd + 712*nf^6*h^10*u^2*W*QLd*
      QR^2*QRd*LL*LLd + 356*nf^6*h^10*u^2*W*QLd*QR^3*QRd^2 + 111*nf^6*h^10*u^2
      *W*QLd*QR^4*LR + 356*nf^6*h^10*u^2*W*QLd^2*QRd*LLd*LR*LRd + 178*nf^6*
      h^10*u^2*W*QLd^2*QRd*LL*LRd^2 + 178*nf^6*h^10*u^2*W*QLd^2*QRd*LL*LLd^2
       + 534*nf^6*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 444*nf^6*h^10*u^2*W*QLd^2*
      QR^2*LLd*LR + 356*nf^6*h^10*u^2*W*QLd^2*QR^2*LL*LRd + 178/3*nf^6*h^10*
      u^2*W*QLd^3*LR*LRd^2 + 74*nf^6*h^10*u^2*W*QLd^3*LLd^2*LR + 356/3*nf^6*
      h^10*u^2*W*QLd^3*LL*LLd*LRd + 356*nf^6*h^10*u^2*W*QLd^3*QR*QRd*LRd + 148
      *nf^6*h^10*u^2*W*QLd^3*QR^3 + 111*nf^6*h^10*u^2*W*QLd^4*QR*LLd + 178*
      nf^6*h^10*u^2*W*QL*QRd*LR^2*LRd^2 + 178*nf^6*h^10*u^2*W*QL*QRd*LLd^2*
      LR^2 + 712*nf^6*h^10*u^2*W*QL*QRd*LL*LLd*LR*LRd + 222*nf^6*h^10*u^2*W*QL
      *QRd*LL^2*LRd^2 + 178*nf^6*h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 111*nf^6*h^10*
      u^2*W*QL*QRd^4*LRd + 712*nf^6*h^10*u^2*W*QL*QR*QRd^2*LR*LRd + 712*nf^6*
      h^10*u^2*W*QL*QR*QRd^2*LL*LLd + 178*nf^6*h^10*u^2*W*QL*QR^2*LR^2*LRd +
      356*nf^6*h^10*u^2*W*QL*QR^2*LL*LLd*LR + 178*nf^6*h^10*u^2*W*QL*QR^2*LL^2
      *LRd + 356*nf^6*h^10*u^2*W*QL*QR^2*QRd^3 + 356*nf^6*h^10*u^2*W*QL*QR^3*
      QRd*LR + 356*nf^6*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd + 356*nf^6*h^10*u^2*W*
      QL*QLd*LL*LR*LRd^2 + 356*nf^6*h^10*u^2*W*QL*QLd*LL*LLd^2*LR + 356*nf^6*
      h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 356*nf^6*h^10*u^2*W*QL*QLd*QRd^3*LLd +
      1424*nf^6*h^10*u^2*W*QL*QLd*QR*QRd*LLd*LR + 1424*nf^6*h^10*u^2*W*QL*QLd*
      QR*QRd*LL*LRd + 356*nf^6*h^10*u^2*W*QL*QLd*QR^3*LL + 534*nf^6*h^10*u^2*W
      *QL*QLd^2*QRd^2*LRd + 712*nf^6*h^10*u^2*W*QL*QLd^2*QR*LR*LRd + 712*nf^6*
      h^10*u^2*W*QL*QLd^2*QR*LL*LLd + 1068*nf^6*h^10*u^2*W*QL*QLd^2*QR^2*QRd
       + 356*nf^6*h^10*u^2*W*QL*QLd^3*QRd*LLd + 89*nf^6*h^10*u^2*W*QL*QLd^4*
      LRd + 356*nf^6*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 444*nf^6*h^10*u^2*W*QL^2*
      QRd^2*LL*LRd + 178*nf^6*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 356*nf^6*h^10*u^2*
      W*QL^2*QR*LL*LR*LRd + 178*nf^6*h^10*u^2*W*QL^2*QR*LL^2*LLd + 534*nf^6*
      h^10*u^2*W*QL^2*QR^2*QRd*LL + 712*nf^6*h^10*u^2*W*QL^2*QLd*QRd*LR*LRd +
      712*nf^6*h^10*u^2*W*QL^2*QLd*QRd*LL*LLd + 1068*nf^6*h^10*u^2*W*QL^2*QLd*
      QR*QRd^2 + 534*nf^6*h^10*u^2*W*QL^2*QLd*QR^2*LR + 356*nf^6*h^10*u^2*W*
      QL^2*QLd^2*LLd*LR + 356*nf^6*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 356*nf^6*
      h^10*u^2*W*QL^2*QLd^3*QR + 178/3*nf^6*h^10*u^2*W*QL^3*LR^2*LRd + 356/3*
      nf^6*h^10*u^2*W*QL^3*LL*LLd*LR + 74*nf^6*h^10*u^2*W*QL^3*LL^2*LRd + 148*
      nf^6*h^10*u^2*W*QL^3*QRd^3 + 356*nf^6*h^10*u^2*W*QL^3*QR*QRd*LR + 356*
      nf^6*h^10*u^2*W*QL^3*QLd*QR*LL + 356*nf^6*h^10*u^2*W*QL^3*QLd^2*QRd +
      111*nf^6*h^10*u^2*W*QL^4*QRd*LL + 89*nf^6*h^10*u^2*W*QL^4*QLd*LR + 157/6
      *nf^6*h^10*u^2*B*LLd*LR^3*LRd^2 + 11*nf^6*h^10*u^2*B*LLd^3*LR^3 + 157/6*
      nf^6*h^10*u^2*B*LL*LR^2*LRd^3 + 157/2*nf^6*h^10*u^2*B*LL*LLd^2*LR^2*LRd
       + 157/2*nf^6*h^10*u^2*B*LL^2*LLd*LR*LRd^2 + 157/6*nf^6*h^10*u^2*B*LL^2*
      LLd^3*LR + 11*nf^6*h^10*u^2*B*LL^3*LRd^3 + 157/6*nf^6*h^10*u^2*B*LL^3*
      LLd^2*LRd + 157/3*nf^6*h^10*u^2*B*QRd^3*LLd*LR*LRd + 33*nf^6*h^10*u^2*B*
      QRd^3*LL*LRd^2 + 157/6*nf^6*h^10*u^2*B*QRd^3*LL*LLd^2 + 157*nf^6*h^10*
      u^2*B*QR*QRd*LLd*LR^2*LRd + 157*nf^6*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 + 157
      *nf^6*h^10*u^2*B*QR*QRd*LL*LLd^2*LR + 157*nf^6*h^10*u^2*B*QR*QRd*LL^2*
      LLd*LRd + 157/4*nf^6*h^10*u^2*B*QR*QRd^4*LLd + 157*nf^6*h^10*u^2*B*QR^2*
      QRd^2*LLd*LR + 157*nf^6*h^10*u^2*B*QR^2*QRd^2*LL*LRd + 33*nf^6*h^10*u^2*
      B*QR^3*LLd*LR^2 + 157/3*nf^6*h^10*u^2*B*QR^3*LL*LR*LRd + 157/6*nf^6*h^10
      *u^2*B*QR^3*LL^2*LLd + 157/4*nf^6*h^10*u^2*B*QR^4*QRd*LL + 157/2*nf^6*
      h^10*u^2*B*QLd*QRd^2*LR*LRd^2 + 157/2*nf^6*h^10*u^2*B*QLd*QRd^2*LLd^2*LR
       + 157*nf^6*h^10*u^2*B*QLd*QRd^2*LL*LLd*LRd + 157/2*nf^6*h^10*u^2*B*QLd*
      QR*LR^2*LRd^2 + 99*nf^6*h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 314*nf^6*h^10*u^2
      *B*QLd*QR*LL*LLd*LR*LRd + 157/2*nf^6*h^10*u^2*B*QLd*QR*LL^2*LRd^2 + 157/
      2*nf^6*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 157*nf^6*h^10*u^2*B*QLd*QR*QRd^3*
      LRd + 314*nf^6*h^10*u^2*B*QLd*QR^2*QRd*LR*LRd + 314*nf^6*h^10*u^2*B*QLd*
      QR^2*QRd*LL*LLd + 157*nf^6*h^10*u^2*B*QLd*QR^3*QRd^2 + 99/2*nf^6*h^10*
      u^2*B*QLd*QR^4*LR + 157*nf^6*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd + 157/2*
      nf^6*h^10*u^2*B*QLd^2*QRd*LL*LRd^2 + 157/2*nf^6*h^10*u^2*B*QLd^2*QRd*LL*
      LLd^2 + 471/2*nf^6*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 198*nf^6*h^10*u^2*B*
      QLd^2*QR^2*LLd*LR + 157*nf^6*h^10*u^2*B*QLd^2*QR^2*LL*LRd + 157/6*nf^6*
      h^10*u^2*B*QLd^3*LR*LRd^2 + 33*nf^6*h^10*u^2*B*QLd^3*LLd^2*LR + 157/3*
      nf^6*h^10*u^2*B*QLd^3*LL*LLd*LRd + 157*nf^6*h^10*u^2*B*QLd^3*QR*QRd*LRd
       + 66*nf^6*h^10*u^2*B*QLd^3*QR^3 + 99/2*nf^6*h^10*u^2*B*QLd^4*QR*LLd +
      157/2*nf^6*h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 157/2*nf^6*h^10*u^2*B*QL*QRd*
      LLd^2*LR^2 + 314*nf^6*h^10*u^2*B*QL*QRd*LL*LLd*LR*LRd + 99*nf^6*h^10*u^2
      *B*QL*QRd*LL^2*LRd^2 + 157/2*nf^6*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 99/2*
      nf^6*h^10*u^2*B*QL*QRd^4*LRd + 314*nf^6*h^10*u^2*B*QL*QR*QRd^2*LR*LRd +
      314*nf^6*h^10*u^2*B*QL*QR*QRd^2*LL*LLd + 157/2*nf^6*h^10*u^2*B*QL*QR^2*
      LR^2*LRd + 157*nf^6*h^10*u^2*B*QL*QR^2*LL*LLd*LR + 157/2*nf^6*h^10*u^2*B
      *QL*QR^2*LL^2*LRd + 157*nf^6*h^10*u^2*B*QL*QR^2*QRd^3 + 157*nf^6*h^10*
      u^2*B*QL*QR^3*QRd*LR + 157*nf^6*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd + 157*
      nf^6*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 + 157*nf^6*h^10*u^2*B*QL*QLd*LL*LLd^2
      *LR + 157*nf^6*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 157*nf^6*h^10*u^2*B*QL*
      QLd*QRd^3*LLd + 628*nf^6*h^10*u^2*B*QL*QLd*QR*QRd*LLd*LR + 628*nf^6*h^10
      *u^2*B*QL*QLd*QR*QRd*LL*LRd + 157*nf^6*h^10*u^2*B*QL*QLd*QR^3*LL + 471/2
      *nf^6*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 314*nf^6*h^10*u^2*B*QL*QLd^2*QR*LR
      *LRd + 314*nf^6*h^10*u^2*B*QL*QLd^2*QR*LL*LLd + 471*nf^6*h^10*u^2*B*QL*
      QLd^2*QR^2*QRd + 157*nf^6*h^10*u^2*B*QL*QLd^3*QRd*LLd + 157/4*nf^6*h^10*
      u^2*B*QL*QLd^4*LRd + 157*nf^6*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 198*nf^6*
      h^10*u^2*B*QL^2*QRd^2*LL*LRd + 157/2*nf^6*h^10*u^2*B*QL^2*QR*LLd*LR^2 +
      157*nf^6*h^10*u^2*B*QL^2*QR*LL*LR*LRd + 157/2*nf^6*h^10*u^2*B*QL^2*QR*
      LL^2*LLd + 471/2*nf^6*h^10*u^2*B*QL^2*QR^2*QRd*LL + 314*nf^6*h^10*u^2*B*
      QL^2*QLd*QRd*LR*LRd + 314*nf^6*h^10*u^2*B*QL^2*QLd*QRd*LL*LLd + 471*nf^6
      *h^10*u^2*B*QL^2*QLd*QR*QRd^2 + 471/2*nf^6*h^10*u^2*B*QL^2*QLd*QR^2*LR
       + 157*nf^6*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 157*nf^6*h^10*u^2*B*QL^2*
      QLd^2*LL*LRd + 157*nf^6*h^10*u^2*B*QL^2*QLd^3*QR + 157/6*nf^6*h^10*u^2*B
      *QL^3*LR^2*LRd + 157/3*nf^6*h^10*u^2*B*QL^3*LL*LLd*LR + 33*nf^6*h^10*u^2
      *B*QL^3*LL^2*LRd + 66*nf^6*h^10*u^2*B*QL^3*QRd^3 + 157*nf^6*h^10*u^2*B*
      QL^3*QR*QRd*LR + 157*nf^6*h^10*u^2*B*QL^3*QLd*QR*LL + 157*nf^6*h^10*u^2*
      B*QL^3*QLd^2*QRd + 99/2*nf^6*h^10*u^2*B*QL^4*QRd*LL + 157/4*nf^6*h^10*
      u^2*B*QL^4*QLd*LR + 1795/3*nf^6*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 8849/36*
      nf^6*h^10*u^2*p^2*LLd^3*LR^3 + 1795/3*nf^6*h^10*u^2*p^2*LL*LR^2*LRd^3 +
      1795*nf^6*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 1795*nf^6*h^10*u^2*p^2*LL^2*
      LLd*LR*LRd^2 + 1795/3*nf^6*h^10*u^2*p^2*LL^2*LLd^3*LR + 8849/36*nf^6*
      h^10*u^2*p^2*LL^3*LRd^3 + 1795/3*nf^6*h^10*u^2*p^2*LL^3*LLd^2*LRd + 3590/
      3*nf^6*h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 8849/12*nf^6*h^10*u^2*p^2*QRd^3*
      LL*LRd^2 + 1795/3*nf^6*h^10*u^2*p^2*QRd^3*LL*LLd^2 + 3590*nf^6*h^10*u^2*
      p^2*QR*QRd*LLd*LR^2*LRd + 3590*nf^6*h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 +
      3590*nf^6*h^10*u^2*p^2*QR*QRd*LL*LLd^2*LR + 3590*nf^6*h^10*u^2*p^2*QR*
      QRd*LL^2*LLd*LRd + 1795/2*nf^6*h^10*u^2*p^2*QR*QRd^4*LLd + 3590*nf^6*
      h^10*u^2*p^2*QR^2*QRd^2*LLd*LR + 3590*nf^6*h^10*u^2*p^2*QR^2*QRd^2*LL*
      LRd + 8849/12*nf^6*h^10*u^2*p^2*QR^3*LLd*LR^2 + 3590/3*nf^6*h^10*u^2*p^2
      *QR^3*LL*LR*LRd + 1795/3*nf^6*h^10*u^2*p^2*QR^3*LL^2*LLd + 1795/2*nf^6*
      h^10*u^2*p^2*QR^4*QRd*LL + 1795*nf^6*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 +
      1795*nf^6*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 3590*nf^6*h^10*u^2*p^2*QLd*
      QRd^2*LL*LLd*LRd + 1795*nf^6*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 8849/4*
      nf^6*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 7180*nf^6*h^10*u^2*p^2*QLd*QR*LL*
      LLd*LR*LRd + 1795*nf^6*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 + 1795*nf^6*h^10*
      u^2*p^2*QLd*QR*LL^2*LLd^2 + 3590*nf^6*h^10*u^2*p^2*QLd*QR*QRd^3*LRd +
      7180*nf^6*h^10*u^2*p^2*QLd*QR^2*QRd*LR*LRd + 7180*nf^6*h^10*u^2*p^2*QLd*
      QR^2*QRd*LL*LLd + 3590*nf^6*h^10*u^2*p^2*QLd*QR^3*QRd^2 + 8849/8*nf^6*
      h^10*u^2*p^2*QLd*QR^4*LR + 3590*nf^6*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd
       + 1795*nf^6*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 + 1795*nf^6*h^10*u^2*p^2*
      QLd^2*QRd*LL*LLd^2 + 5385*nf^6*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 8849/2*
      nf^6*h^10*u^2*p^2*QLd^2*QR^2*LLd*LR + 3590*nf^6*h^10*u^2*p^2*QLd^2*QR^2*
      LL*LRd + 1795/3*nf^6*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 8849/12*nf^6*h^10*u^2
      *p^2*QLd^3*LLd^2*LR + 3590/3*nf^6*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 3590*
      nf^6*h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 8849/6*nf^6*h^10*u^2*p^2*QLd^3*QR^3
       + 8849/8*nf^6*h^10*u^2*p^2*QLd^4*QR*LLd + 1795*nf^6*h^10*u^2*p^2*QL*QRd
      *LR^2*LRd^2 + 1795*nf^6*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 7180*nf^6*h^10*
      u^2*p^2*QL*QRd*LL*LLd*LR*LRd + 8849/4*nf^6*h^10*u^2*p^2*QL*QRd*LL^2*
      LRd^2 + 1795*nf^6*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 + 8849/8*nf^6*h^10*u^2*
      p^2*QL*QRd^4*LRd + 7180*nf^6*h^10*u^2*p^2*QL*QR*QRd^2*LR*LRd + 7180*nf^6
      *h^10*u^2*p^2*QL*QR*QRd^2*LL*LLd + 1795*nf^6*h^10*u^2*p^2*QL*QR^2*LR^2*
      LRd + 3590*nf^6*h^10*u^2*p^2*QL*QR^2*LL*LLd*LR + 1795*nf^6*h^10*u^2*p^2*
      QL*QR^2*LL^2*LRd + 3590*nf^6*h^10*u^2*p^2*QL*QR^2*QRd^3 + 3590*nf^6*h^10
      *u^2*p^2*QL*QR^3*QRd*LR + 3590*nf^6*h^10*u^2*p^2*QL*QLd*LLd*LR^2*LRd +
      3590*nf^6*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 + 3590*nf^6*h^10*u^2*p^2*QL*
      QLd*LL*LLd^2*LR + 3590*nf^6*h^10*u^2*p^2*QL*QLd*LL^2*LLd*LRd + 3590*nf^6
      *h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 14360*nf^6*h^10*u^2*p^2*QL*QLd*QR*QRd*
      LLd*LR + 14360*nf^6*h^10*u^2*p^2*QL*QLd*QR*QRd*LL*LRd + 3590*nf^6*h^10*
      u^2*p^2*QL*QLd*QR^3*LL + 5385*nf^6*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd +
      7180*nf^6*h^10*u^2*p^2*QL*QLd^2*QR*LR*LRd + 7180*nf^6*h^10*u^2*p^2*QL*
      QLd^2*QR*LL*LLd + 10770*nf^6*h^10*u^2*p^2*QL*QLd^2*QR^2*QRd + 3590*nf^6*
      h^10*u^2*p^2*QL*QLd^3*QRd*LLd + 1795/2*nf^6*h^10*u^2*p^2*QL*QLd^4*LRd +
      3590*nf^6*h^10*u^2*p^2*QL^2*QRd^2*LLd*LR + 8849/2*nf^6*h^10*u^2*p^2*QL^2
      *QRd^2*LL*LRd + 1795*nf^6*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 3590*nf^6*h^10
      *u^2*p^2*QL^2*QR*LL*LR*LRd + 1795*nf^6*h^10*u^2*p^2*QL^2*QR*LL^2*LLd +
      5385*nf^6*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 7180*nf^6*h^10*u^2*p^2*QL^2*
      QLd*QRd*LR*LRd + 7180*nf^6*h^10*u^2*p^2*QL^2*QLd*QRd*LL*LLd + 10770*nf^6
      *h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 + 5385*nf^6*h^10*u^2*p^2*QL^2*QLd*QR^2*
      LR + 3590*nf^6*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 3590*nf^6*h^10*u^2*p^2*
      QL^2*QLd^2*LL*LRd + 3590*nf^6*h^10*u^2*p^2*QL^2*QLd^3*QR + 1795/3*nf^6*
      h^10*u^2*p^2*QL^3*LR^2*LRd + 3590/3*nf^6*h^10*u^2*p^2*QL^3*LL*LLd*LR +
      8849/12*nf^6*h^10*u^2*p^2*QL^3*LL^2*LRd + 8849/6*nf^6*h^10*u^2*p^2*QL^3*
      QRd^3 + 3590*nf^6*h^10*u^2*p^2*QL^3*QR*QRd*LR + 3590*nf^6*h^10*u^2*p^2*
      QL^3*QLd*QR*LL + 3590*nf^6*h^10*u^2*p^2*QL^3*QLd^2*QRd + 8849/8*nf^6*
      h^10*u^2*p^2*QL^4*QRd*LL + 1795/2*nf^6*h^10*u^2*p^2*QL^4*QLd*LR + 1265/6
      *nf^6*h^10*u^3*p*LLd*LR^3*LRd^2 + 337/4*nf^6*h^10*u^3*p*LLd^3*LR^3 +
      1265/6*nf^6*h^10*u^3*p*LL*LR^2*LRd^3 + 1265/2*nf^6*h^10*u^3*p*LL*LLd^2*
      LR^2*LRd + 1265/2*nf^6*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 1265/6*nf^6*h^10*
      u^3*p*LL^2*LLd^3*LR + 337/4*nf^6*h^10*u^3*p*LL^3*LRd^3 + 1265/6*nf^6*
      h^10*u^3*p*LL^3*LLd^2*LRd + 1265/3*nf^6*h^10*u^3*p*QRd^3*LLd*LR*LRd +
      1011/4*nf^6*h^10*u^3*p*QRd^3*LL*LRd^2 + 1265/6*nf^6*h^10*u^3*p*QRd^3*LL*
      LLd^2 + 1265*nf^6*h^10*u^3*p*QR*QRd*LLd*LR^2*LRd + 1265*nf^6*h^10*u^3*p*
      QR*QRd*LL*LR*LRd^2 + 1265*nf^6*h^10*u^3*p*QR*QRd*LL*LLd^2*LR + 1265*nf^6
      *h^10*u^3*p*QR*QRd*LL^2*LLd*LRd + 1265/4*nf^6*h^10*u^3*p*QR*QRd^4*LLd +
      1265*nf^6*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 1265*nf^6*h^10*u^3*p*QR^2*QRd^2
      *LL*LRd + 1011/4*nf^6*h^10*u^3*p*QR^3*LLd*LR^2 + 1265/3*nf^6*h^10*u^3*p*
      QR^3*LL*LR*LRd + 1265/6*nf^6*h^10*u^3*p*QR^3*LL^2*LLd + 1265/4*nf^6*h^10
      *u^3*p*QR^4*QRd*LL + 1265/2*nf^6*h^10*u^3*p*QLd*QRd^2*LR*LRd^2 + 1265/2*
      nf^6*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 1265*nf^6*h^10*u^3*p*QLd*QRd^2*LL*
      LLd*LRd + 1265/2*nf^6*h^10*u^3*p*QLd*QR*LR^2*LRd^2 + 3033/4*nf^6*h^10*
      u^3*p*QLd*QR*LLd^2*LR^2 + 2530*nf^6*h^10*u^3*p*QLd*QR*LL*LLd*LR*LRd +
      1265/2*nf^6*h^10*u^3*p*QLd*QR*LL^2*LRd^2 + 1265/2*nf^6*h^10*u^3*p*QLd*QR
      *LL^2*LLd^2 + 1265*nf^6*h^10*u^3*p*QLd*QR*QRd^3*LRd + 2530*nf^6*h^10*u^3
      *p*QLd*QR^2*QRd*LR*LRd + 2530*nf^6*h^10*u^3*p*QLd*QR^2*QRd*LL*LLd + 1265
      *nf^6*h^10*u^3*p*QLd*QR^3*QRd^2 + 3033/8*nf^6*h^10*u^3*p*QLd*QR^4*LR +
      1265*nf^6*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd + 1265/2*nf^6*h^10*u^3*p*QLd^2
      *QRd*LL*LRd^2 + 1265/2*nf^6*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 + 3795/2*nf^6*
      h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 3033/2*nf^6*h^10*u^3*p*QLd^2*QR^2*LLd*LR
       + 1265*nf^6*h^10*u^3*p*QLd^2*QR^2*LL*LRd + 1265/6*nf^6*h^10*u^3*p*QLd^3
      *LR*LRd^2 + 1011/4*nf^6*h^10*u^3*p*QLd^3*LLd^2*LR + 1265/3*nf^6*h^10*u^3
      *p*QLd^3*LL*LLd*LRd + 1265*nf^6*h^10*u^3*p*QLd^3*QR*QRd*LRd + 1011/2*
      nf^6*h^10*u^3*p*QLd^3*QR^3 + 3033/8*nf^6*h^10*u^3*p*QLd^4*QR*LLd + 1265/
      2*nf^6*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 1265/2*nf^6*h^10*u^3*p*QL*QRd*
      LLd^2*LR^2 + 2530*nf^6*h^10*u^3*p*QL*QRd*LL*LLd*LR*LRd + 3033/4*nf^6*
      h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 1265/2*nf^6*h^10*u^3*p*QL*QRd*LL^2*LLd^2
       + 3033/8*nf^6*h^10*u^3*p*QL*QRd^4*LRd + 2530*nf^6*h^10*u^3*p*QL*QR*
      QRd^2*LR*LRd + 2530*nf^6*h^10*u^3*p*QL*QR*QRd^2*LL*LLd + 1265/2*nf^6*
      h^10*u^3*p*QL*QR^2*LR^2*LRd + 1265*nf^6*h^10*u^3*p*QL*QR^2*LL*LLd*LR +
      1265/2*nf^6*h^10*u^3*p*QL*QR^2*LL^2*LRd + 1265*nf^6*h^10*u^3*p*QL*QR^2*
      QRd^3 + 1265*nf^6*h^10*u^3*p*QL*QR^3*QRd*LR + 1265*nf^6*h^10*u^3*p*QL*
      QLd*LLd*LR^2*LRd + 1265*nf^6*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 + 1265*nf^6*
      h^10*u^3*p*QL*QLd*LL*LLd^2*LR + 1265*nf^6*h^10*u^3*p*QL*QLd*LL^2*LLd*LRd
       + 1265*nf^6*h^10*u^3*p*QL*QLd*QRd^3*LLd + 5060*nf^6*h^10*u^3*p*QL*QLd*
      QR*QRd*LLd*LR + 5060*nf^6*h^10*u^3*p*QL*QLd*QR*QRd*LL*LRd + 1265*nf^6*
      h^10*u^3*p*QL*QLd*QR^3*LL + 3795/2*nf^6*h^10*u^3*p*QL*QLd^2*QRd^2*LRd +
      2530*nf^6*h^10*u^3*p*QL*QLd^2*QR*LR*LRd + 2530*nf^6*h^10*u^3*p*QL*QLd^2*
      QR*LL*LLd + 3795*nf^6*h^10*u^3*p*QL*QLd^2*QR^2*QRd + 1265*nf^6*h^10*u^3*
      p*QL*QLd^3*QRd*LLd + 1265/4*nf^6*h^10*u^3*p*QL*QLd^4*LRd + 1265*nf^6*
      h^10*u^3*p*QL^2*QRd^2*LLd*LR + 3033/2*nf^6*h^10*u^3*p*QL^2*QRd^2*LL*LRd
       + 1265/2*nf^6*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 1265*nf^6*h^10*u^3*p*QL^2*
      QR*LL*LR*LRd + 1265/2*nf^6*h^10*u^3*p*QL^2*QR*LL^2*LLd + 3795/2*nf^6*
      h^10*u^3*p*QL^2*QR^2*QRd*LL + 2530*nf^6*h^10*u^3*p*QL^2*QLd*QRd*LR*LRd
       + 2530*nf^6*h^10*u^3*p*QL^2*QLd*QRd*LL*LLd + 3795*nf^6*h^10*u^3*p*QL^2*
      QLd*QR*QRd^2 + 3795/2*nf^6*h^10*u^3*p*QL^2*QLd*QR^2*LR + 1265*nf^6*h^10*
      u^3*p*QL^2*QLd^2*LLd*LR + 1265*nf^6*h^10*u^3*p*QL^2*QLd^2*LL*LRd + 1265*
      nf^6*h^10*u^3*p*QL^2*QLd^3*QR + 1265/6*nf^6*h^10*u^3*p*QL^3*LR^2*LRd +
      1265/3*nf^6*h^10*u^3*p*QL^3*LL*LLd*LR + 1011/4*nf^6*h^10*u^3*p*QL^3*LL^2
      *LRd + 1011/2*nf^6*h^10*u^3*p*QL^3*QRd^3 + 1265*nf^6*h^10*u^3*p*QL^3*QR*
      QRd*LR + 1265*nf^6*h^10*u^3*p*QL^3*QLd*QR*LL + 1265*nf^6*h^10*u^3*p*QL^3
      *QLd^2*QRd + 3033/8*nf^6*h^10*u^3*p*QL^4*QRd*LL + 1265/4*nf^6*h^10*u^3*p
      *QL^4*QLd*LR + 317/12*nf^6*h^10*u^4*LLd*LR^3*LRd^2 + 61/6*nf^6*h^10*u^4*
      LLd^3*LR^3 + 317/12*nf^6*h^10*u^4*LL*LR^2*LRd^3 + 317/4*nf^6*h^10*u^4*LL
      *LLd^2*LR^2*LRd + 317/4*nf^6*h^10*u^4*LL^2*LLd*LR*LRd^2 + 317/12*nf^6*
      h^10*u^4*LL^2*LLd^3*LR + 61/6*nf^6*h^10*u^4*LL^3*LRd^3 + 317/12*nf^6*
      h^10*u^4*LL^3*LLd^2*LRd + 317/6*nf^6*h^10*u^4*QRd^3*LLd*LR*LRd + 61/2*
      nf^6*h^10*u^4*QRd^3*LL*LRd^2 + 317/12*nf^6*h^10*u^4*QRd^3*LL*LLd^2 + 317/
      2*nf^6*h^10*u^4*QR*QRd*LLd*LR^2*LRd + 317/2*nf^6*h^10*u^4*QR*QRd*LL*LR*
      LRd^2 + 317/2*nf^6*h^10*u^4*QR*QRd*LL*LLd^2*LR + 317/2*nf^6*h^10*u^4*QR*
      QRd*LL^2*LLd*LRd + 317/8*nf^6*h^10*u^4*QR*QRd^4*LLd + 317/2*nf^6*h^10*
      u^4*QR^2*QRd^2*LLd*LR + 317/2*nf^6*h^10*u^4*QR^2*QRd^2*LL*LRd + 61/2*
      nf^6*h^10*u^4*QR^3*LLd*LR^2 + 317/6*nf^6*h^10*u^4*QR^3*LL*LR*LRd + 317/
      12*nf^6*h^10*u^4*QR^3*LL^2*LLd + 317/8*nf^6*h^10*u^4*QR^4*QRd*LL + 317/4
      *nf^6*h^10*u^4*QLd*QRd^2*LR*LRd^2 + 317/4*nf^6*h^10*u^4*QLd*QRd^2*LLd^2*
      LR + 317/2*nf^6*h^10*u^4*QLd*QRd^2*LL*LLd*LRd + 317/4*nf^6*h^10*u^4*QLd*
      QR*LR^2*LRd^2 + 183/2*nf^6*h^10*u^4*QLd*QR*LLd^2*LR^2 + 317*nf^6*h^10*
      u^4*QLd*QR*LL*LLd*LR*LRd + 317/4*nf^6*h^10*u^4*QLd*QR*LL^2*LRd^2 + 317/4
      *nf^6*h^10*u^4*QLd*QR*LL^2*LLd^2 + 317/2*nf^6*h^10*u^4*QLd*QR*QRd^3*LRd
       + 317*nf^6*h^10*u^4*QLd*QR^2*QRd*LR*LRd + 317*nf^6*h^10*u^4*QLd*QR^2*
      QRd*LL*LLd + 317/2*nf^6*h^10*u^4*QLd*QR^3*QRd^2 + 183/4*nf^6*h^10*u^4*
      QLd*QR^4*LR + 317/2*nf^6*h^10*u^4*QLd^2*QRd*LLd*LR*LRd + 317/4*nf^6*h^10
      *u^4*QLd^2*QRd*LL*LRd^2 + 317/4*nf^6*h^10*u^4*QLd^2*QRd*LL*LLd^2 + 951/4
      *nf^6*h^10*u^4*QLd^2*QR*QRd^2*LLd + 183*nf^6*h^10*u^4*QLd^2*QR^2*LLd*LR
       + 317/2*nf^6*h^10*u^4*QLd^2*QR^2*LL*LRd + 317/12*nf^6*h^10*u^4*QLd^3*LR
      *LRd^2 + 61/2*nf^6*h^10*u^4*QLd^3*LLd^2*LR + 317/6*nf^6*h^10*u^4*QLd^3*
      LL*LLd*LRd + 317/2*nf^6*h^10*u^4*QLd^3*QR*QRd*LRd + 61*nf^6*h^10*u^4*
      QLd^3*QR^3 + 183/4*nf^6*h^10*u^4*QLd^4*QR*LLd + 317/4*nf^6*h^10*u^4*QL*
      QRd*LR^2*LRd^2 + 317/4*nf^6*h^10*u^4*QL*QRd*LLd^2*LR^2 + 317*nf^6*h^10*
      u^4*QL*QRd*LL*LLd*LR*LRd + 183/2*nf^6*h^10*u^4*QL*QRd*LL^2*LRd^2 + 317/4
      *nf^6*h^10*u^4*QL*QRd*LL^2*LLd^2 + 183/4*nf^6*h^10*u^4*QL*QRd^4*LRd +
      317*nf^6*h^10*u^4*QL*QR*QRd^2*LR*LRd + 317*nf^6*h^10*u^4*QL*QR*QRd^2*LL*
      LLd + 317/4*nf^6*h^10*u^4*QL*QR^2*LR^2*LRd + 317/2*nf^6*h^10*u^4*QL*QR^2
      *LL*LLd*LR + 317/4*nf^6*h^10*u^4*QL*QR^2*LL^2*LRd + 317/2*nf^6*h^10*u^4*
      QL*QR^2*QRd^3 + 317/2*nf^6*h^10*u^4*QL*QR^3*QRd*LR + 317/2*nf^6*h^10*u^4
      *QL*QLd*LLd*LR^2*LRd + 317/2*nf^6*h^10*u^4*QL*QLd*LL*LR*LRd^2 + 317/2*
      nf^6*h^10*u^4*QL*QLd*LL*LLd^2*LR + 317/2*nf^6*h^10*u^4*QL*QLd*LL^2*LLd*
      LRd + 317/2*nf^6*h^10*u^4*QL*QLd*QRd^3*LLd + 634*nf^6*h^10*u^4*QL*QLd*QR
      *QRd*LLd*LR + 634*nf^6*h^10*u^4*QL*QLd*QR*QRd*LL*LRd + 317/2*nf^6*h^10*
      u^4*QL*QLd*QR^3*LL + 951/4*nf^6*h^10*u^4*QL*QLd^2*QRd^2*LRd + 317*nf^6*
      h^10*u^4*QL*QLd^2*QR*LR*LRd + 317*nf^6*h^10*u^4*QL*QLd^2*QR*LL*LLd + 951/
      2*nf^6*h^10*u^4*QL*QLd^2*QR^2*QRd + 317/2*nf^6*h^10*u^4*QL*QLd^3*QRd*LLd
       + 317/8*nf^6*h^10*u^4*QL*QLd^4*LRd + 317/2*nf^6*h^10*u^4*QL^2*QRd^2*LLd
      *LR + 183*nf^6*h^10*u^4*QL^2*QRd^2*LL*LRd + 317/4*nf^6*h^10*u^4*QL^2*QR*
      LLd*LR^2 + 317/2*nf^6*h^10*u^4*QL^2*QR*LL*LR*LRd + 317/4*nf^6*h^10*u^4*
      QL^2*QR*LL^2*LLd + 951/4*nf^6*h^10*u^4*QL^2*QR^2*QRd*LL + 317*nf^6*h^10*
      u^4*QL^2*QLd*QRd*LR*LRd + 317*nf^6*h^10*u^4*QL^2*QLd*QRd*LL*LLd + 951/2*
      nf^6*h^10*u^4*QL^2*QLd*QR*QRd^2 + 951/4*nf^6*h^10*u^4*QL^2*QLd*QR^2*LR
       + 317/2*nf^6*h^10*u^4*QL^2*QLd^2*LLd*LR + 317/2*nf^6*h^10*u^4*QL^2*
      QLd^2*LL*LRd + 317/2*nf^6*h^10*u^4*QL^2*QLd^3*QR + 317/12*nf^6*h^10*u^4*
      QL^3*LR^2*LRd + 317/6*nf^6*h^10*u^4*QL^3*LL*LLd*LR + 61/2*nf^6*h^10*u^4*
      QL^3*LL^2*LRd + 61*nf^6*h^10*u^4*QL^3*QRd^3 + 317/2*nf^6*h^10*u^4*QL^3*
      QR*QRd*LR + 317/2*nf^6*h^10*u^4*QL^3*QLd*QR*LL + 317/2*nf^6*h^10*u^4*
      QL^3*QLd^2*QRd + 183/4*nf^6*h^10*u^4*QL^4*QRd*LL + 317/8*nf^6*h^10*u^4*
      QL^4*QLd*LR + 1/16*nf^6*T*h^10*LLd*LR^5*LRd^4 - 1/72*nf^6*T*h^10*LLd^3*
      LR^5*LRd^2 + 29/80*nf^6*T*h^10*LLd^5*LR^5 + 1/16*nf^6*T*h^10*LL*LR^4*
      LRd^5 + 1/24*nf^6*T*h^10*LL*LLd^2*LR^4*LRd^3 + 11/16*nf^6*T*h^10*LL*
      LLd^4*LR^4*LRd + 1/24*nf^6*T*h^10*LL^2*LLd*LR^3*LRd^4 + 17/36*nf^6*T*
      h^10*LL^2*LLd^3*LR^3*LRd^2 - 1/72*nf^6*T*h^10*LL^2*LLd^5*LR^3 - 1/72*
      nf^6*T*h^10*LL^3*LR^2*LRd^5 + 17/36*nf^6*T*h^10*LL^3*LLd^2*LR^2*LRd^3 +
      1/24*nf^6*T*h^10*LL^3*LLd^4*LR^2*LRd + 11/16*nf^6*T*h^10*LL^4*LLd*LR*
      LRd^4 + 1/24*nf^6*T*h^10*LL^4*LLd^3*LR*LRd^2 + 1/16*nf^6*T*h^10*LL^4*
      LLd^5*LR + 29/80*nf^6*T*h^10*LL^5*LRd^5 - 1/72*nf^6*T*h^10*LL^5*LLd^2*
      LRd^3 + 1/16*nf^6*T*h^10*LL^5*LLd^4*LRd + 1/2*nf^6*T*h^10*QRd^3*LLd*LR^3
      *LRd^3 + 1/6*nf^6*T*h^10*QRd^3*LLd^3*LR^3*LRd + 3/8*nf^6*T*h^10*QRd^3*LL
      *LR^2*LRd^4 - 5/12*nf^6*T*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 1/24*nf^6*T*
      h^10*QRd^3*LL*LLd^4*LR^2 + 1/3*nf^6*T*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 1/3
      *nf^6*T*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 1/4*nf^6*T*h^10*QRd^3*LL^3*LRd^4
       + 1/9*nf^6*T*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 11/72*nf^6*T*h^10*QRd^3*LL^3
      *LLd^4 + 7/8*nf^6*T*h^10*QRd^6*LLd*LR*LRd^2 + 1/8*nf^6*T*h^10*QRd^6*
      LLd^3*LR + 1/8*nf^6*T*h^10*QRd^6*LL*LRd^3 + 1/2*nf^6*T*h^10*QRd^6*LL*
      LLd^2*LRd + 1/4*nf^6*T*h^10*QR*QRd*LLd*LR^4*LRd^3 + 7/12*nf^6*T*h^10*QR*
      QRd*LLd^3*LR^4*LRd + 1/4*nf^6*T*h^10*QR*QRd*LL*LR^3*LRd^4 + 7/12*nf^6*T*
      h^10*QR*QRd*LL*LLd^4*LR^3 + 7/12*nf^6*T*h^10*QR*QRd*LL^3*LR*LRd^4 + 1/4*
      nf^6*T*h^10*QR*QRd*LL^3*LLd^4*LR + 7/12*nf^6*T*h^10*QR*QRd*LL^4*LLd*
      LRd^3 + 1/4*nf^6*T*h^10*QR*QRd*LL^4*LLd^3*LRd - 1/24*nf^6*T*h^10*QR*
      QRd^4*LLd^3*LR^2 + 1/12*nf^6*T*h^10*QR*QRd^4*LL*LR*LRd^3 - 3/8*nf^6*T*
      h^10*QR*QRd^4*LL^2*LLd*LRd^2 + 1/8*nf^6*T*h^10*QR*QRd^4*LL^2*LLd^3 + 5/
      12*nf^6*T*h^10*QR*QRd^7*LLd*LRd + 1/2*nf^6*T*h^10*QR^2*QRd^2*LLd*LR^3*
      LRd^2 + 2/9*nf^6*T*h^10*QR^2*QRd^2*LLd^3*LR^3 + 1/2*nf^6*T*h^10*QR^2*
      QRd^2*LL*LR^2*LRd^3 + 1/2*nf^6*T*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 2/9*
      nf^6*T*h^10*QR^2*QRd^2*LL^3*LRd^3 + 1/2*nf^6*T*h^10*QR^2*QRd^2*LL^3*
      LLd^2*LRd + 1/6*nf^6*T*h^10*QR^2*QRd^5*LL*LRd^2 - 13/24*nf^6*T*h^10*QR^2
      *QRd^5*LL*LLd^2 + 3/8*nf^6*T*h^10*QR^3*LLd*LR^4*LRd^2 + 1/4*nf^6*T*h^10*
      QR^3*LLd^3*LR^4 + 1/2*nf^6*T*h^10*QR^3*LL*LR^3*LRd^3 + 1/3*nf^6*T*h^10*
      QR^3*LL*LLd^2*LR^3*LRd - 5/12*nf^6*T*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 1/9
      *nf^6*T*h^10*QR^3*LL^2*LLd^3*LR^2 + 1/6*nf^6*T*h^10*QR^3*LL^3*LR*LRd^3
       + 1/3*nf^6*T*h^10*QR^3*LL^3*LLd^2*LR*LRd + 1/24*nf^6*T*h^10*QR^3*LL^4*
      LLd*LRd^2 + 11/72*nf^6*T*h^10*QR^3*LL^4*LLd^3 + 1/2*nf^6*T*h^10*QR^3*
      QRd^3*LLd*LR^2*LRd + 1/2*nf^6*T*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/2*nf^6*T
      *h^10*QR^3*QRd^3*LL*LLd^2*LR + 1/2*nf^6*T*h^10*QR^3*QRd^3*LL^2*LLd*LRd
       + 1/24*nf^6*T*h^10*QR^3*QRd^6*LLd + 1/12*nf^6*T*h^10*QR^4*QRd*LLd*LR^3*
      LRd - 3/8*nf^6*T*h^10*QR^4*QRd*LL*LLd^2*LR^2 - 1/24*nf^6*T*h^10*QR^4*QRd
      *LL^3*LRd^2 + 1/8*nf^6*T*h^10*QR^4*QRd*LL^3*LLd^2 + 65/48*nf^6*T*h^10*
      QR^4*QRd^4*LLd*LR + 65/48*nf^6*T*h^10*QR^4*QRd^4*LL*LRd + 1/6*nf^6*T*
      h^10*QR^5*QRd^2*LLd*LR^2 - 13/24*nf^6*T*h^10*QR^5*QRd^2*LL^2*LLd + 1/8*
      nf^6*T*h^10*QR^6*LLd*LR^3 + 7/8*nf^6*T*h^10*QR^6*LL*LR^2*LRd + 1/2*nf^6*
      T*h^10*QR^6*LL^2*LLd*LR + 1/8*nf^6*T*h^10*QR^6*LL^3*LRd + 1/24*nf^6*T*
      h^10*QR^6*QRd^3*LL + 5/12*nf^6*T*h^10*QR^7*QRd*LL*LR + 5/24*nf^6*T*h^10*
      QLd*QRd^2*LR^3*LRd^4 - 1/12*nf^6*T*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 + 13/
      24*nf^6*T*h^10*QLd*QRd^2*LLd^4*LR^3 - 5/24*nf^6*T*h^10*QLd*QRd^2*LL^2*LR
      *LRd^4 + 5/24*nf^6*T*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 2/3*nf^6*T*h^10*QLd*
      QRd^2*LL^3*LLd*LRd^3 + 1/3*nf^6*T*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 1/4*
      nf^6*T*h^10*QLd*QRd^5*LR*LRd^3 + 1/6*nf^6*T*h^10*QLd*QRd^5*LL*LLd*LRd^2
       - 1/4*nf^6*T*h^10*QLd*QRd^5*LL*LLd^3 + 7/48*nf^6*T*h^10*QLd*QR*LR^4*
      LRd^4 - 1/6*nf^6*T*h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 17/16*nf^6*T*h^10*QLd*
      QR*LLd^4*LR^4 + 1/3*nf^6*T*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 2/3*nf^6*T*
      h^10*QLd*QR*LL*LLd^3*LR^3*LRd + 1/4*nf^6*T*h^10*QLd*QR*LL^2*LLd^2*LR^2*
      LRd^2 - 1/6*nf^6*T*h^10*QLd*QR*LL^2*LLd^4*LR^2 + 4/3*nf^6*T*h^10*QLd*QR*
      LL^3*LLd*LR*LRd^3 + 1/3*nf^6*T*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 11/16*
      nf^6*T*h^10*QLd*QR*LL^4*LRd^4 + 7/48*nf^6*T*h^10*QLd*QR*LL^4*LLd^4 + 1/6
      *nf^6*T*h^10*QLd*QR*QRd^3*LL^2*LRd^3 + 25/24*nf^6*T*h^10*QLd*QR*QRd^6*
      LRd^2 + 1/3*nf^6*T*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 1/3*nf^6*T*h^10*QLd*
      QR^2*QRd*LL^3*LLd^3 - 13/24*nf^6*T*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 1/2*
      nf^6*T*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 1/2*nf^6*T*h^10*QLd*QR^3*QRd^2*
      LL^2*LLd^2 + 5/12*nf^6*T*h^10*QLd*QR^3*QRd^5*LRd + 1/8*nf^6*T*h^10*QLd*
      QR^4*LR^3*LRd^2 - 1/8*nf^6*T*h^10*QLd*QR^4*LLd^2*LR^3 - 1/8*nf^6*T*h^10*
      QLd*QR^4*LL^2*LR*LRd^2 + 1/12*nf^6*T*h^10*QLd*QR^4*LL^3*LLd*LRd + 3/4*
      nf^6*T*h^10*QLd*QR^4*QRd^3*LR*LRd + 3/4*nf^6*T*h^10*QLd*QR^4*QRd^3*LL*
      LLd + 2/3*nf^6*T*h^10*QLd*QR^5*QRd*LR^2*LRd + nf^6*T*h^10*QLd*QR^5*QRd*
      LL*LLd*LR + 61/48*nf^6*T*h^10*QLd*QR^5*QRd^4 + 5/6*nf^6*T*h^10*QLd*QR^6*
      QRd^2*LR + 7/8*nf^6*T*h^10*QLd*QR^7*LR^2 + 7/24*nf^6*T*h^10*QLd*QR^7*
      LL^2 + 1/3*nf^6*T*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 2/3*nf^6*T*h^10*QLd^2*
      QRd*LLd^3*LR^3*LRd + 5/24*nf^6*T*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 5/24*
      nf^6*T*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 13/24*nf^6*T*h^10*QLd^2*QRd*LL^3*
      LRd^4 - 1/12*nf^6*T*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 5/24*nf^6*T*h^10*
      QLd^2*QRd*LL^3*LLd^4 + 7/24*nf^6*T*h^10*QLd^2*QRd^4*LLd^3*LR - 7/24*nf^6
      *T*h^10*QLd^2*QRd^4*LL*LRd^3 + 17/24*nf^6*T*h^10*QLd^2*QRd^4*LL*LLd^2*
      LRd - 1/4*nf^6*T*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 1/4*nf^6*T*h^10*
      QLd^2*QR*QRd^2*LLd^3*LR^2 - 1/12*nf^6*T*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3
       - 1/6*nf^6*T*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + nf^6*T*h^10*QLd^2*QR^2*
      LLd^3*LR^3 - 1/6*nf^6*T*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 3/2*nf^6*T*h^10*
      QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 1/2*nf^6*T*h^10*QLd^2*QR^2*LL^2*LLd*LR*
      LRd^2 - 1/6*nf^6*T*h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 17/18*nf^6*T*h^10*
      QLd^2*QR^2*LL^3*LRd^3 - 1/6*nf^6*T*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/6*
      nf^6*T*h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd - 11/12*nf^6*T*h^10*QLd^2*QR^2*
      QRd^3*LL*LRd^2 - 1/12*nf^6*T*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 5/24*nf^6*
      T*h^10*QLd^2*QR^3*QRd^4*LLd + 1/6*nf^6*T*h^10*QLd^2*QR^4*QRd^2*LLd*LR +
      3/8*nf^6*T*h^10*QLd^2*QR^5*LLd*LR^2 + 1/3*nf^6*T*h^10*QLd^2*QR^5*LL*LR*
      LRd + 1/6*nf^6*T*h^10*QLd^2*QR^5*LL^2*LLd + 5/24*nf^6*T*h^10*QLd^2*QR^6*
      QRd*LL + 11/72*nf^6*T*h^10*QLd^3*LR^3*LRd^4 + 1/9*nf^6*T*h^10*QLd^3*
      LLd^2*LR^3*LRd^2 + 1/4*nf^6*T*h^10*QLd^3*LLd^4*LR^3 + 1/3*nf^6*T*h^10*
      QLd^3*LL*LLd*LR^2*LRd^3 + 1/3*nf^6*T*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 1/24
      *nf^6*T*h^10*QLd^3*LL^2*LR*LRd^4 - 5/12*nf^6*T*h^10*QLd^3*LL^2*LLd^2*LR*
      LRd^2 + 3/8*nf^6*T*h^10*QLd^3*LL^2*LLd^4*LR + 1/6*nf^6*T*h^10*QLd^3*LL^3
      *LLd*LRd^3 + 1/2*nf^6*T*h^10*QLd^3*LL^3*LLd^3*LRd + 1/2*nf^6*T*h^10*
      QLd^3*QRd^3*LLd^2*LR*LRd + 1/2*nf^6*T*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 1/
      6*nf^6*T*h^10*QLd^3*QR*QRd*LR^2*LRd^3 + 1/24*nf^6*T*h^10*QLd^3*QR*QRd^4*
      LRd^2 + 11/24*nf^6*T*h^10*QLd^3*QR*QRd^4*LLd^2 - 7/12*nf^6*T*h^10*QLd^3*
      QR^2*QRd^2*LR*LRd^2 - 1/12*nf^6*T*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 1/2*
      nf^6*T*h^10*QLd^3*QR^3*LR^2*LRd^2 + 5/4*nf^6*T*h^10*QLd^3*QR^3*LLd^2*
      LR^2 + 2*nf^6*T*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 3/2*nf^6*T*h^10*QLd^3*
      QR^3*LL^2*LRd^2 + 1/2*nf^6*T*h^10*QLd^3*QR^3*LL^2*LLd^2 + 1/2*nf^6*T*
      h^10*QLd^3*QR^3*QRd^3*LRd + 17/12*nf^6*T*h^10*QLd^3*QR^4*QRd*LR*LRd + 17/
      12*nf^6*T*h^10*QLd^3*QR^4*QRd*LL*LLd + 65/72*nf^6*T*h^10*QLd^3*QR^5*
      QRd^2 + 25/24*nf^6*T*h^10*QLd^3*QR^6*LR + 17/24*nf^6*T*h^10*QLd^4*QRd^2*
      LLd*LR*LRd^2 - 7/24*nf^6*T*h^10*QLd^4*QRd^2*LLd^3*LR + 7/24*nf^6*T*h^10*
      QLd^4*QRd^2*LL*LRd^3 - 1/8*nf^6*T*h^10*QLd^4*QR*LLd^3*LR^2 + 1/12*nf^6*T
      *h^10*QLd^4*QR*LL*LR*LRd^3 - 1/8*nf^6*T*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 1/
      8*nf^6*T*h^10*QLd^4*QR*LL^2*LLd^3 - 1/12*nf^6*T*h^10*QLd^4*QR*QRd^3*LLd*
      LRd - 31/24*nf^6*T*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 19/24*nf^6*T*h^10*
      QLd^4*QR^3*QRd^2*LLd + 39/16*nf^6*T*h^10*QLd^4*QR^4*LLd*LR + 45/16*nf^6*
      T*h^10*QLd^4*QR^4*LL*LRd - 1/4*nf^6*T*h^10*QLd^5*QRd*LR*LRd^3 + 1/6*nf^6
      *T*h^10*QLd^5*QRd*LLd^2*LR*LRd - 1/4*nf^6*T*h^10*QLd^5*QRd*LL*LLd^3 + 13/
      24*nf^6*T*h^10*QLd^5*QR*QRd^2*LRd^2 + 1/3*nf^6*T*h^10*QLd^5*QR*QRd^2*
      LLd^2 + 1/6*nf^6*T*h^10*QLd^5*QR^2*LR*LRd^2 + 3/8*nf^6*T*h^10*QLd^5*QR^2
      *LLd^2*LR + 1/3*nf^6*T*h^10*QLd^5*QR^2*LL*LLd*LRd + 13/12*nf^6*T*h^10*
      QLd^5*QR^3*QRd*LRd + 127/80*nf^6*T*h^10*QLd^5*QR^5 + 1/2*nf^6*T*h^10*
      QLd^6*LLd*LR*LRd^2 + 1/8*nf^6*T*h^10*QLd^6*LLd^3*LR + 1/8*nf^6*T*h^10*
      QLd^6*LL*LRd^3 + 7/8*nf^6*T*h^10*QLd^6*LL*LLd^2*LRd + nf^6*T*h^10*QLd^6*
      QR*QRd*LLd*LRd + 25/24*nf^6*T*h^10*QLd^6*QR^3*LLd + 7/24*nf^6*T*h^10*
      QLd^7*QR*LRd^2 + 7/8*nf^6*T*h^10*QLd^7*QR*LLd^2 + 7/48*nf^6*T*h^10*QL*
      QRd*LR^4*LRd^4 + 11/16*nf^6*T*h^10*QL*QRd*LLd^4*LR^4 + 1/3*nf^6*T*h^10*
      QL*QRd*LL*LLd*LR^3*LRd^3 + 4/3*nf^6*T*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 1/
      6*nf^6*T*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 1/4*nf^6*T*h^10*QL*QRd*LL^2*LLd^2
      *LR^2*LRd^2 + 2/3*nf^6*T*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 1/3*nf^6*T*h^10
      *QL*QRd*LL^3*LLd^3*LR*LRd + 17/16*nf^6*T*h^10*QL*QRd*LL^4*LRd^4 - 1/6*
      nf^6*T*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 7/48*nf^6*T*h^10*QL*QRd*LL^4*LLd^4
       + 1/8*nf^6*T*h^10*QL*QRd^4*LR^2*LRd^3 - 1/8*nf^6*T*h^10*QL*QRd^4*LLd^2*
      LR^2*LRd + 1/12*nf^6*T*h^10*QL*QRd^4*LL*LLd^3*LR - 1/8*nf^6*T*h^10*QL*
      QRd^4*LL^2*LRd^3 + 7/8*nf^6*T*h^10*QL*QRd^7*LRd^2 + 7/24*nf^6*T*h^10*QL*
      QRd^7*LLd^2 + 1/3*nf^6*T*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 1/3*nf^6*T*h^10*
      QL*QR*QRd^2*LL^3*LLd^3 + 2/3*nf^6*T*h^10*QL*QR*QRd^5*LR*LRd^2 + nf^6*T*
      h^10*QL*QR*QRd^5*LL*LLd*LRd + 5/24*nf^6*T*h^10*QL*QR^2*LR^4*LRd^3 - 5/24
      *nf^6*T*h^10*QL*QR^2*LLd^2*LR^4*LRd + 2/3*nf^6*T*h^10*QL*QR^2*LL*LLd^3*
      LR^3 - 1/12*nf^6*T*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 1/3*nf^6*T*h^10*QL*
      QR^2*LL^3*LLd^3*LR + 13/24*nf^6*T*h^10*QL*QR^2*LL^4*LRd^3 + 5/24*nf^6*T*
      h^10*QL*QR^2*LL^4*LLd^2*LRd + 1/2*nf^6*T*h^10*QL*QR^2*QRd^3*LR^2*LRd^2
       + 1/2*nf^6*T*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 5/6*nf^6*T*h^10*QL*QR^2*
      QRd^6*LRd + 1/6*nf^6*T*h^10*QL*QR^3*QRd*LLd^2*LR^3 + 3/4*nf^6*T*h^10*QL*
      QR^3*QRd^4*LR*LRd + 3/4*nf^6*T*h^10*QL*QR^3*QRd^4*LL*LLd - 13/24*nf^6*T*
      h^10*QL*QR^4*QRd^2*LL^2*LRd + 61/48*nf^6*T*h^10*QL*QR^4*QRd^5 - 1/4*nf^6
      *T*h^10*QL*QR^5*LR^3*LRd + 1/6*nf^6*T*h^10*QL*QR^5*LL*LLd*LR^2 - 1/4*
      nf^6*T*h^10*QL*QR^5*LL^3*LLd + 5/12*nf^6*T*h^10*QL*QR^5*QRd^3*LR + 25/24
      *nf^6*T*h^10*QL*QR^6*QRd*LR^2 + 1/4*nf^6*T*h^10*QL*QLd*LLd*LR^4*LRd^3 +
      7/12*nf^6*T*h^10*QL*QLd*LLd^3*LR^4*LRd + 1/4*nf^6*T*h^10*QL*QLd*LL*LR^3*
      LRd^4 + 7/12*nf^6*T*h^10*QL*QLd*LL*LLd^4*LR^3 + 7/12*nf^6*T*h^10*QL*QLd*
      LL^3*LR*LRd^4 + 1/4*nf^6*T*h^10*QL*QLd*LL^3*LLd^4*LR + 7/12*nf^6*T*h^10*
      QL*QLd*LL^4*LLd*LRd^3 + 1/4*nf^6*T*h^10*QL*QLd*LL^4*LLd^3*LRd + 1/6*nf^6
      *T*h^10*QL*QLd*QRd^3*LL^2*LLd^3 + nf^6*T*h^10*QL*QLd*QRd^6*LLd*LRd + 4/3
      *nf^6*T*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 + 4/3*nf^6*T*h^10*QL*QLd*QR*QRd*
      LL^3*LRd^3 + 1/6*nf^6*T*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 2/3*nf^6*T*h^10*QL
      *QLd*QR^3*QRd^3*LLd*LR + 2/3*nf^6*T*h^10*QL*QLd*QR^3*QRd^3*LL*LRd + nf^6
      *T*h^10*QL*QLd*QR^6*LL*LR - 1/12*nf^6*T*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3
       + 1/4*nf^6*T*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 1/4*nf^6*T*h^10*QL*QLd^2*
      QRd^2*LL^2*LLd^2*LRd + 1/3*nf^6*T*h^10*QL*QLd^2*QRd^5*LRd^2 + 13/24*nf^6
      *T*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/3*nf^6*T*h^10*QL*QLd^2*QR*LR^3*LRd^3 +
      1/3*nf^6*T*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 1/6*nf^6*T*h^10*QL*QLd^2*QR*
      QRd^3*LLd^2*LR + 3/2*nf^6*T*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 1/2*nf^6
      *T*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 - 5/8*nf^6*T*h^10*QL*QLd^2*QR^2*
      QRd^4*LRd - 31/24*nf^6*T*h^10*QL*QLd^2*QR^4*LR^2*LRd + 5/8*nf^6*T*h^10*
      QL*QLd^2*QR^4*QRd^3 + nf^6*T*h^10*QL*QLd^2*QR^5*QRd*LR + 1/6*nf^6*T*h^10
      *QL*QLd^3*QRd*LLd^3*LR^2 - 1/12*nf^6*T*h^10*QL*QLd^3*QRd^4*LLd*LRd + 1/6
      *nf^6*T*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 1/6*nf^6*T*h^10*QL*QLd^3*QR^2*
      QRd^3*LLd + 4/3*nf^6*T*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 8/3*nf^6*T*h^10*
      QL*QLd^3*QR^3*QRd*LL*LRd + 13/12*nf^6*T*h^10*QL*QLd^3*QR^5*LL + 1/8*nf^6
      *T*h^10*QL*QLd^4*LR^2*LRd^3 - 3/8*nf^6*T*h^10*QL*QLd^4*LLd^2*LR^2*LRd +
      1/12*nf^6*T*h^10*QL*QLd^4*LL*LLd^3*LR - 1/24*nf^6*T*h^10*QL*QLd^4*LL^2*
      LRd^3 + 11/24*nf^6*T*h^10*QL*QLd^4*QRd^3*LRd^2 + 1/24*nf^6*T*h^10*QL*
      QLd^4*QRd^3*LLd^2 + 17/12*nf^6*T*h^10*QL*QLd^4*QR^3*LR*LRd + 17/12*nf^6*
      T*h^10*QL*QLd^4*QR^3*LL*LLd + 199/48*nf^6*T*h^10*QL*QLd^4*QR^4*QRd +
      nf^6*T*h^10*QL*QLd^5*QR*LLd*LR*LRd + 2/3*nf^6*T*h^10*QL*QLd^5*QR*LL*
      LLd^2 + nf^6*T*h^10*QL*QLd^5*QR^2*QRd*LLd + 25/24*nf^6*T*h^10*QL*QLd^6*
      QRd*LLd^2 + 5/24*nf^6*T*h^10*QL*QLd^6*QR^2*LRd + 5/12*nf^6*T*h^10*QL*
      QLd^7*LLd*LRd - 1/6*nf^6*T*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 17/18*nf^6*T
      *h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/6*nf^6*T*h^10*QL^2*QRd^2*LL*LR^2*LRd^3
       + 1/2*nf^6*T*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 3/2*nf^6*T*h^10*QL^2*
      QRd^2*LL^2*LLd*LR*LRd^2 - 1/6*nf^6*T*h^10*QL^2*QRd^2*LL^2*LLd^3*LR +
      nf^6*T*h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/6*nf^6*T*h^10*QL^2*QRd^2*LL^3*
      LLd^2*LRd + 1/3*nf^6*T*h^10*QL^2*QRd^5*LLd*LR*LRd + 3/8*nf^6*T*h^10*QL^2
      *QRd^5*LL*LRd^2 + 1/6*nf^6*T*h^10*QL^2*QRd^5*LL*LLd^2 + 5/24*nf^6*T*h^10
      *QL^2*QR*LLd*LR^4*LRd^2 + 13/24*nf^6*T*h^10*QL^2*QR*LLd^3*LR^4 + 1/3*
      nf^6*T*h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/12*nf^6*T*h^10*QL^2*QR*LL^2*LLd^3*
      LR^2 + 2/3*nf^6*T*h^10*QL^2*QR*LL^3*LR*LRd^3 - 5/24*nf^6*T*h^10*QL^2*QR*
      LL^4*LLd*LRd^2 + 5/24*nf^6*T*h^10*QL^2*QR*LL^4*LLd^3 + 5/24*nf^6*T*h^10*
      QL^2*QR*QRd^6*LLd - 1/4*nf^6*T*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 1/4*
      nf^6*T*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 1/12*nf^6*T*h^10*QL^2*QR^2*QRd*
      LL^3*LLd^2 + 1/6*nf^6*T*h^10*QL^2*QR^2*QRd^4*LL*LRd - 11/12*nf^6*T*h^10*
      QL^2*QR^3*QRd^2*LLd*LR^2 - 1/6*nf^6*T*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd - 1/
      12*nf^6*T*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 7/24*nf^6*T*h^10*QL^2*QR^4*LLd
      *LR^3 + 17/24*nf^6*T*h^10*QL^2*QR^4*LL^2*LLd*LR + 7/24*nf^6*T*h^10*QL^2*
      QR^4*LL^3*LRd - 5/24*nf^6*T*h^10*QL^2*QR^4*QRd^3*LL + 1/3*nf^6*T*h^10*
      QL^2*QLd*QRd*LR^3*LRd^3 + 1/3*nf^6*T*h^10*QL^2*QLd*QRd*LL^3*LLd^3 - 31/
      24*nf^6*T*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 1/2*nf^6*T*h^10*QL^2*QLd*QR*
      QRd^2*LLd^2*LR^2 + 3/2*nf^6*T*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 + nf^6*T
      *h^10*QL^2*QLd*QR*QRd^5*LRd - 1/12*nf^6*T*h^10*QL^2*QLd*QR^2*LR^3*LRd^2
       + 1/4*nf^6*T*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 1/4*nf^6*T*h^10*QL^2*QLd*
      QR^2*LL^2*LLd^2*LR + 1/6*nf^6*T*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 5/8*
      nf^6*T*h^10*QL^2*QLd*QR^3*QRd^4 - 5/8*nf^6*T*h^10*QL^2*QLd*QR^4*QRd^2*LR
       + 1/3*nf^6*T*h^10*QL^2*QLd*QR^5*LR^2 + 13/24*nf^6*T*h^10*QL^2*QLd*QR^5*
      LL^2 + 1/2*nf^6*T*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 2/9*nf^6*T*h^10*QL^2*
      QLd^2*LLd^3*LR^3 + 1/2*nf^6*T*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 1/2*nf^6*T
      *h^10*QL^2*QLd^2*LL^2*LLd^3*LR + 2/9*nf^6*T*h^10*QL^2*QLd^2*LL^3*LRd^3
       + 1/2*nf^6*T*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/12*nf^6*T*h^10*QL^2*
      QLd^2*QRd^3*LL*LRd^2 - 7/12*nf^6*T*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 7/4*
      nf^6*T*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 7/4*nf^6*T*h^10*QL^2*QLd^2*
      QR^2*QRd^2*LL*LRd - 1/12*nf^6*T*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 7/12*
      nf^6*T*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 1/12*nf^6*T*h^10*QL^2*QLd^3*QRd^2
      *LR*LRd^2 - 11/12*nf^6*T*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 1/6*nf^6*T*
      h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd + 1/2*nf^6*T*h^10*QL^2*QLd^3*QR*LR^2*
      LRd^2 + 1/2*nf^6*T*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 1/6*nf^6*T*h^10*QL^2*
      QLd^3*QR*QRd^3*LRd + 107/36*nf^6*T*h^10*QL^2*QLd^3*QR^3*QRd^2 + 19/24*
      nf^6*T*h^10*QL^2*QLd^3*QR^4*LR - 13/24*nf^6*T*h^10*QL^2*QLd^4*QRd*LL*
      LRd^2 - 5/8*nf^6*T*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 1/6*nf^6*T*h^10*QL^2*
      QLd^4*QR^2*LLd*LR - 13/24*nf^6*T*h^10*QL^2*QLd^5*LR*LRd^2 + 1/6*nf^6*T*
      h^10*QL^2*QLd^5*LLd^2*LR + 65/72*nf^6*T*h^10*QL^2*QLd^5*QR^3 + 5/6*nf^6*
      T*h^10*QL^2*QLd^6*QR*LLd + 11/72*nf^6*T*h^10*QL^3*LR^4*LRd^3 + 1/24*nf^6
      *T*h^10*QL^3*LLd^2*LR^4*LRd + 1/3*nf^6*T*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 1/
      6*nf^6*T*h^10*QL^3*LL*LLd^3*LR^3 + 1/9*nf^6*T*h^10*QL^3*LL^2*LR^2*LRd^3
       - 5/12*nf^6*T*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 1/3*nf^6*T*h^10*QL^3*LL^3
      *LLd*LR*LRd^2 + 1/2*nf^6*T*h^10*QL^3*LL^3*LLd^3*LR + 1/4*nf^6*T*h^10*
      QL^3*LL^4*LRd^3 + 3/8*nf^6*T*h^10*QL^3*LL^4*LLd^2*LRd + 1/2*nf^6*T*h^10*
      QL^3*QRd^3*LR^2*LRd^2 + 3/2*nf^6*T*h^10*QL^3*QRd^3*LLd^2*LR^2 + 2*nf^6*T
      *h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 5/4*nf^6*T*h^10*QL^3*QRd^3*LL^2*LRd^2
       + 1/2*nf^6*T*h^10*QL^3*QRd^3*LL^2*LLd^2 + 25/24*nf^6*T*h^10*QL^3*QRd^6*
      LRd + 1/6*nf^6*T*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 17/12*nf^6*T*h^10*QL^3*QR
      *QRd^4*LR*LRd + 17/12*nf^6*T*h^10*QL^3*QR*QRd^4*LL*LLd - 7/12*nf^6*T*
      h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 1/12*nf^6*T*h^10*QL^3*QR^2*QRd^2*LL^2*
      LRd + 65/72*nf^6*T*h^10*QL^3*QR^2*QRd^5 + 1/2*nf^6*T*h^10*QL^3*QR^3*LL*
      LLd*LR^2 + 1/2*nf^6*T*h^10*QL^3*QR^3*LL^2*LR*LRd + 1/2*nf^6*T*h^10*QL^3*
      QR^3*QRd^3*LR + 1/24*nf^6*T*h^10*QL^3*QR^4*QRd*LR^2 + 11/24*nf^6*T*h^10*
      QL^3*QR^4*QRd*LL^2 + 13/12*nf^6*T*h^10*QL^3*QLd*QRd^5*LLd + 1/6*nf^6*T*
      h^10*QL^3*QLd*QR*LL^3*LRd^2 + 8/3*nf^6*T*h^10*QL^3*QLd*QR*QRd^3*LLd*LR
       + 4/3*nf^6*T*h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 1/6*nf^6*T*h^10*QL^3*QLd*
      QR^2*QRd*LLd*LR^2 - 1/6*nf^6*T*h^10*QL^3*QLd*QR^3*QRd^2*LL - 1/12*nf^6*T
      *h^10*QL^3*QLd*QR^4*LL*LR + 1/2*nf^6*T*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 +
      1/2*nf^6*T*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 + 19/24*nf^6*T*h^10*QL^3*QLd^2
      *QRd^4*LRd - 1/12*nf^6*T*h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 1/6*nf^6*T*h^10
      *QL^3*QLd^2*QR^2*LL*LLd*LR - 11/12*nf^6*T*h^10*QL^3*QLd^2*QR^2*LL^2*LRd
       + 107/36*nf^6*T*h^10*QL^3*QLd^2*QR^2*QRd^3 - 1/6*nf^6*T*h^10*QL^3*QLd^2
      *QR^3*QRd*LR + 1/2*nf^6*T*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 1/2*nf^6*T*h^10
      *QL^3*QLd^3*LL*LR*LRd^2 + 1/2*nf^6*T*h^10*QL^3*QLd^3*LL*LLd^2*LR + 1/2*
      nf^6*T*h^10*QL^3*QLd^3*LL^2*LLd*LRd + 1/2*nf^6*T*h^10*QL^3*QLd^3*QRd^3*
      LLd + 2/3*nf^6*T*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 2/3*nf^6*T*h^10*QL^3*
      QLd^3*QR*QRd*LL*LRd + 1/2*nf^6*T*h^10*QL^3*QLd^3*QR^3*LL - 5/24*nf^6*T*
      h^10*QL^3*QLd^4*QRd^2*LRd + 3/4*nf^6*T*h^10*QL^3*QLd^4*QR*LR*LRd + 3/4*
      nf^6*T*h^10*QL^3*QLd^4*QR*LL*LLd + 5/8*nf^6*T*h^10*QL^3*QLd^4*QR^2*QRd
       + 5/12*nf^6*T*h^10*QL^3*QLd^5*QRd*LLd + 1/24*nf^6*T*h^10*QL^3*QLd^6*LRd
       + 1/12*nf^6*T*h^10*QL^4*QRd*LLd*LR^3*LRd - 1/8*nf^6*T*h^10*QL^4*QRd*LL*
      LLd^2*LR^2 - 1/8*nf^6*T*h^10*QL^4*QRd*LL^3*LRd^2 + 1/8*nf^6*T*h^10*QL^4*
      QRd*LL^3*LLd^2 + 45/16*nf^6*T*h^10*QL^4*QRd^4*LLd*LR + 39/16*nf^6*T*h^10
      *QL^4*QRd^4*LL*LRd - 31/24*nf^6*T*h^10*QL^4*QR*QRd^2*LL^2*LLd + 7/24*
      nf^6*T*h^10*QL^4*QR^2*LLd*LR^3 + 17/24*nf^6*T*h^10*QL^4*QR^2*LL*LR^2*LRd
       - 7/24*nf^6*T*h^10*QL^4*QR^2*LL^3*LRd + 19/24*nf^6*T*h^10*QL^4*QR^2*
      QRd^3*LL - 1/12*nf^6*T*h^10*QL^4*QR^3*QRd*LL*LR + 1/8*nf^6*T*h^10*QL^4*
      QLd*LR^3*LRd^2 - 1/24*nf^6*T*h^10*QL^4*QLd*LLd^2*LR^3 - 3/8*nf^6*T*h^10*
      QL^4*QLd*LL^2*LR*LRd^2 + 1/12*nf^6*T*h^10*QL^4*QLd*LL^3*LLd*LRd + 17/12*
      nf^6*T*h^10*QL^4*QLd*QRd^3*LR*LRd + 17/12*nf^6*T*h^10*QL^4*QLd*QRd^3*LL*
      LLd + 199/48*nf^6*T*h^10*QL^4*QLd*QR*QRd^4 + 11/24*nf^6*T*h^10*QL^4*QLd*
      QR^3*LR^2 + 1/24*nf^6*T*h^10*QL^4*QLd*QR^3*LL^2 + 1/6*nf^6*T*h^10*QL^4*
      QLd^2*QRd^2*LL*LRd - 13/24*nf^6*T*h^10*QL^4*QLd^2*QR*LLd*LR^2 - 5/8*nf^6
      *T*h^10*QL^4*QLd^2*QR^2*QRd*LL + 3/4*nf^6*T*h^10*QL^4*QLd^3*QRd*LR*LRd
       + 3/4*nf^6*T*h^10*QL^4*QLd^3*QRd*LL*LLd + 5/8*nf^6*T*h^10*QL^4*QLd^3*QR
      *QRd^2 - 5/24*nf^6*T*h^10*QL^4*QLd^3*QR^2*LR + 65/48*nf^6*T*h^10*QL^4*
      QLd^4*LLd*LR + 65/48*nf^6*T*h^10*QL^4*QLd^4*LL*LRd + 61/48*nf^6*T*h^10*
      QL^4*QLd^5*QR + 1/6*nf^6*T*h^10*QL^5*QRd^2*LR^2*LRd + 1/3*nf^6*T*h^10*
      QL^5*QRd^2*LL*LLd*LR + 3/8*nf^6*T*h^10*QL^5*QRd^2*LL^2*LRd + 127/80*nf^6
      *T*h^10*QL^5*QRd^5 - 1/4*nf^6*T*h^10*QL^5*QR*LR^3*LRd + 1/6*nf^6*T*h^10*
      QL^5*QR*LL^2*LR*LRd - 1/4*nf^6*T*h^10*QL^5*QR*LL^3*LLd + 13/12*nf^6*T*
      h^10*QL^5*QR*QRd^3*LR + 13/24*nf^6*T*h^10*QL^5*QR^2*QRd*LR^2 + 1/3*nf^6*
      T*h^10*QL^5*QR^2*QRd*LL^2 + nf^6*T*h^10*QL^5*QLd*QRd*LL*LR*LRd + 2/3*
      nf^6*T*h^10*QL^5*QLd*QRd*LL^2*LLd + nf^6*T*h^10*QL^5*QLd*QR*QRd^2*LL -
      13/24*nf^6*T*h^10*QL^5*QLd^2*LR^2*LRd + 1/6*nf^6*T*h^10*QL^5*QLd^2*LL^2*
      LRd + 65/72*nf^6*T*h^10*QL^5*QLd^2*QRd^3 + 5/12*nf^6*T*h^10*QL^5*QLd^3*
      QR*LL + 61/48*nf^6*T*h^10*QL^5*QLd^4*QRd + 1/8*nf^6*T*h^10*QL^6*LLd*LR^3
       + 1/2*nf^6*T*h^10*QL^6*LL*LR^2*LRd + 7/8*nf^6*T*h^10*QL^6*LL^2*LLd*LR
       + 1/8*nf^6*T*h^10*QL^6*LL^3*LRd + 25/24*nf^6*T*h^10*QL^6*QRd^3*LL +
      nf^6*T*h^10*QL^6*QR*QRd*LL*LR + 5/24*nf^6*T*h^10*QL^6*QLd*QRd^2*LR + 25/
      24*nf^6*T*h^10*QL^6*QLd*QR*LL^2 + 5/6*nf^6*T*h^10*QL^6*QLd^2*QRd*LL + 1/
      24*nf^6*T*h^10*QL^6*QLd^3*LR + 7/24*nf^6*T*h^10*QL^7*QRd*LR^2 + 7/8*nf^6
      *T*h^10*QL^7*QRd*LL^2 + 5/12*nf^6*T*h^10*QL^7*QLd*LL*LR - 25/36*nf^6*T*
      h^10*G*QRd^3*LR^2*LRd^3 + 19/12*nf^6*T*h^10*G*QRd^3*LLd^2*LR^2*LRd + 1/6
      *nf^6*T*h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 1/6*nf^6*T*h^10*G*QRd^3*LL*LLd^3*
      LR + 49/36*nf^6*T*h^10*G*QRd^3*LL^2*LRd^3 - 7/12*nf^6*T*h^10*G*QRd^3*
      LL^2*LLd^2*LRd - 1/18*nf^6*T*h^10*G*QRd^6*LRd^2 + 1/18*nf^6*T*h^10*G*
      QRd^6*LLd^2 - 1/3*nf^6*T*h^10*G*QR*QRd*LR^3*LRd^3 + 11/6*nf^6*T*h^10*G*
      QR*QRd*LLd^2*LR^3*LRd + 11/6*nf^6*T*h^10*G*QR*QRd*LL*LLd^3*LR^2 + 11/6*
      nf^6*T*h^10*G*QR*QRd*LL^2*LR*LRd^3 + 11/6*nf^6*T*h^10*G*QR*QRd*LL^3*LLd*
      LRd^2 - 1/3*nf^6*T*h^10*G*QR*QRd*LL^3*LLd^3 + 1/6*nf^6*T*h^10*G*QR*QRd^4
      *LR*LRd^2 + 1/2*nf^6*T*h^10*G*QR*QRd^4*LLd^2*LR + 1/3*nf^6*T*h^10*G*QR*
      QRd^4*LL*LLd*LRd + 2*nf^6*T*h^10*G*QR^2*QRd^2*LLd^2*LR^2 + 2*nf^6*T*h^10
      *G*QR^2*QRd^2*LL^2*LRd^2 - 5/12*nf^6*T*h^10*G*QR^2*QRd^5*LRd - 25/36*
      nf^6*T*h^10*G*QR^3*LR^3*LRd^2 + 49/36*nf^6*T*h^10*G*QR^3*LLd^2*LR^3 + 1/
      6*nf^6*T*h^10*G*QR^3*LL*LLd*LR^2*LRd + 19/12*nf^6*T*h^10*G*QR^3*LL^2*LR*
      LRd^2 - 7/12*nf^6*T*h^10*G*QR^3*LL^2*LLd^2*LR - 1/6*nf^6*T*h^10*G*QR^3*
      LL^3*LLd*LRd + 1/3*nf^6*T*h^10*G*QR^3*QRd^3*LR*LRd + 1/3*nf^6*T*h^10*G*
      QR^3*QRd^3*LL*LLd + 1/6*nf^6*T*h^10*G*QR^4*QRd*LR^2*LRd + 1/3*nf^6*T*
      h^10*G*QR^4*QRd*LL*LLd*LR + 1/2*nf^6*T*h^10*G*QR^4*QRd*LL^2*LRd + 1/3*
      nf^6*T*h^10*G*QR^4*QRd^4 - 5/12*nf^6*T*h^10*G*QR^5*QRd^2*LR - 1/18*nf^6*
      T*h^10*G*QR^6*LR^2 + 1/18*nf^6*T*h^10*G*QR^6*LL^2 + 11/6*nf^6*T*h^10*G*
      QLd*QRd^2*LLd^3*LR^2 - 1/3*nf^6*T*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 2*nf^6*
      T*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 - 1/2*nf^6*T*h^10*G*QLd*QRd^2*LL^2*
      LLd^3 + 1/3*nf^6*T*h^10*G*QLd*QRd^5*LLd*LRd - 13/6*nf^6*T*h^10*G*QLd*QR*
      LLd*LR^3*LRd^2 + 37/9*nf^6*T*h^10*G*QLd*QR*LLd^3*LR^3 - 1/2*nf^6*T*h^10*
      G*QLd*QR*LL*LR^2*LRd^3 + 2*nf^6*T*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd + 4*
      nf^6*T*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 - 13/6*nf^6*T*h^10*G*QLd*QR*LL^2*
      LLd^3*LR + 17/9*nf^6*T*h^10*G*QLd*QR*LL^3*LRd^3 - 1/2*nf^6*T*h^10*G*QLd*
      QR*LL^3*LLd^2*LRd + nf^6*T*h^10*G*QLd*QR*QRd^3*LLd*LR*LRd + 1/6*nf^6*T*
      h^10*G*QLd*QR*QRd^3*LL*LRd^2 + 1/2*nf^6*T*h^10*G*QLd*QR*QRd^3*LL*LLd^2
       + 3/2*nf^6*T*h^10*G*QLd*QR^2*QRd^4*LLd - 11/6*nf^6*T*h^10*G*QLd*QR^3*
      QRd^2*LLd*LR + 1/2*nf^6*T*h^10*G*QLd*QR^3*QRd^2*LL*LRd - 1/6*nf^6*T*h^10
      *G*QLd*QR^4*LLd*LR^2 + 1/3*nf^6*T*h^10*G*QLd*QR^4*LL*LR*LRd + 1/6*nf^6*T
      *h^10*G*QLd*QR^4*LL^2*LLd + 1/2*nf^6*T*h^10*G*QLd*QR^5*QRd*LL - 1/2*nf^6
      *T*h^10*G*QLd^2*QRd*LR^2*LRd^3 + 2*nf^6*T*h^10*G*QLd^2*QRd*LLd^2*LR^2*
      LRd - 1/3*nf^6*T*h^10*G*QLd^2*QRd*LL*LLd^3*LR + 11/6*nf^6*T*h^10*G*QLd^2
      *QRd*LL^2*LRd^3 + 1/6*nf^6*T*h^10*G*QLd^2*QRd^4*LRd^2 + 1/2*nf^6*T*h^10*
      G*QLd^2*QRd^4*LLd^2 - 2*nf^6*T*h^10*G*QLd^2*QR^2*LR^2*LRd^2 + 4*nf^6*T*
      h^10*G*QLd^2*QR^2*LLd^2*LR^2 + 4*nf^6*T*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 2
      *nf^6*T*h^10*G*QLd^2*QR^2*LL^2*LLd^2 + 25/12*nf^6*T*h^10*G*QLd^2*QR^2*
      QRd^3*LRd + 13/6*nf^6*T*h^10*G*QLd^2*QR^3*QRd*LR*LRd + 13/6*nf^6*T*h^10*
      G*QLd^2*QR^3*QRd*LL*LLd + 1/3*nf^6*T*h^10*G*QLd^2*QR^4*QRd^2 + 13/12*
      nf^6*T*h^10*G*QLd^2*QR^5*LR - 7/12*nf^6*T*h^10*G*QLd^3*LLd*LR^2*LRd^2 +
      49/36*nf^6*T*h^10*G*QLd^3*LLd^3*LR^2 - 1/6*nf^6*T*h^10*G*QLd^3*LL*LR*
      LRd^3 + 1/6*nf^6*T*h^10*G*QLd^3*LL*LLd^2*LR*LRd + 19/12*nf^6*T*h^10*G*
      QLd^3*LL^2*LLd*LRd^2 - 25/36*nf^6*T*h^10*G*QLd^3*LL^2*LLd^3 + 2/3*nf^6*T
      *h^10*G*QLd^3*QRd^3*LLd*LRd + 1/3*nf^6*T*h^10*G*QLd^3*QR*QRd*LLd*LR*LRd
       + 1/2*nf^6*T*h^10*G*QLd^3*QR*QRd*LL*LRd^2 + 1/6*nf^6*T*h^10*G*QLd^3*QR*
      QRd*LL*LLd^2 + 19/12*nf^6*T*h^10*G*QLd^3*QR^2*QRd^2*LLd + 35/9*nf^6*T*
      h^10*G*QLd^3*QR^3*LLd*LR + 19/9*nf^6*T*h^10*G*QLd^3*QR^3*LL*LRd + 1/2*
      nf^6*T*h^10*G*QLd^4*QRd^2*LRd^2 + 1/6*nf^6*T*h^10*G*QLd^4*QRd^2*LLd^2 +
      1/6*nf^6*T*h^10*G*QLd^4*QR*LR*LRd^2 - 1/6*nf^6*T*h^10*G*QLd^4*QR*LLd^2*
      LR + 1/3*nf^6*T*h^10*G*QLd^4*QR*LL*LLd*LRd + 5/2*nf^6*T*h^10*G*QLd^4*
      QR^2*QRd*LRd + 35/9*nf^6*T*h^10*G*QLd^4*QR^4 + 1/3*nf^6*T*h^10*G*QLd^5*
      QRd*LLd*LRd + 13/12*nf^6*T*h^10*G*QLd^5*QR^2*LLd + 1/18*nf^6*T*h^10*G*
      QLd^6*LRd^2 - 1/18*nf^6*T*h^10*G*QLd^6*LLd^2 - 1/2*nf^6*T*h^10*G*QL*QRd*
      LLd*LR^3*LRd^2 + 17/9*nf^6*T*h^10*G*QL*QRd*LLd^3*LR^3 - 13/6*nf^6*T*h^10
      *G*QL*QRd*LL*LR^2*LRd^3 + 4*nf^6*T*h^10*G*QL*QRd*LL*LLd^2*LR^2*LRd + 2*
      nf^6*T*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 1/2*nf^6*T*h^10*G*QL*QRd*LL^2*
      LLd^3*LR + 37/9*nf^6*T*h^10*G*QL*QRd*LL^3*LRd^3 - 13/6*nf^6*T*h^10*G*QL*
      QRd*LL^3*LLd^2*LRd + 1/3*nf^6*T*h^10*G*QL*QRd^4*LLd*LR*LRd - 1/6*nf^6*T*
      h^10*G*QL*QRd^4*LL*LRd^2 + 1/6*nf^6*T*h^10*G*QL*QRd^4*LL*LLd^2 + 1/2*
      nf^6*T*h^10*G*QL*QR*QRd^5*LLd - 1/3*nf^6*T*h^10*G*QL*QR^2*LLd*LR^3*LRd
       + 2*nf^6*T*h^10*G*QL*QR^2*LL*LLd^2*LR^2 + 11/6*nf^6*T*h^10*G*QL*QR^2*
      LL^3*LRd^2 - 1/2*nf^6*T*h^10*G*QL*QR^2*LL^3*LLd^2 + 1/2*nf^6*T*h^10*G*QL
      *QR^2*QRd^3*LLd*LR - 11/6*nf^6*T*h^10*G*QL*QR^2*QRd^3*LL*LRd + 1/6*nf^6*
      T*h^10*G*QL*QR^3*QRd*LLd*LR^2 + nf^6*T*h^10*G*QL*QR^3*QRd*LL*LR*LRd + 1/
      2*nf^6*T*h^10*G*QL*QR^3*QRd*LL^2*LLd + 3/2*nf^6*T*h^10*G*QL*QR^4*QRd^2*
      LL + 1/3*nf^6*T*h^10*G*QL*QR^5*LL*LR - 1/3*nf^6*T*h^10*G*QL*QLd*LR^3*
      LRd^3 + 11/6*nf^6*T*h^10*G*QL*QLd*LLd^2*LR^3*LRd + 11/6*nf^6*T*h^10*G*QL
      *QLd*LL*LLd^3*LR^2 + 11/6*nf^6*T*h^10*G*QL*QLd*LL^2*LR*LRd^3 + 11/6*nf^6
      *T*h^10*G*QL*QLd*LL^3*LLd*LRd^2 - 1/3*nf^6*T*h^10*G*QL*QLd*LL^3*LLd^3 +
      1/6*nf^6*T*h^10*G*QL*QLd*QRd^3*LR*LRd^2 + 1/2*nf^6*T*h^10*G*QL*QLd*QRd^3
      *LLd^2*LR + 1/3*nf^6*T*h^10*G*QL*QLd*QRd^3*LL*LLd*LRd + 8*nf^6*T*h^10*G*
      QL*QLd*QR*QRd*LLd^2*LR^2 + 8*nf^6*T*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 +
      nf^6*T*h^10*G*QL*QLd*QR*QRd^4*LRd + 1/6*nf^6*T*h^10*G*QL*QLd*QR^3*LR^2*
      LRd + 1/3*nf^6*T*h^10*G*QL*QLd*QR^3*LL*LLd*LR + 1/2*nf^6*T*h^10*G*QL*QLd
      *QR^3*LL^2*LRd + 4/3*nf^6*T*h^10*G*QL*QLd*QR^3*QRd^3 + nf^6*T*h^10*G*QL*
      QLd*QR^4*QRd*LR + 3/2*nf^6*T*h^10*G*QL*QLd^2*QR*QRd^3*LLd + 2*nf^6*T*
      h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR + 4*nf^6*T*h^10*G*QL*QLd^2*QR^2*QRd*LL*
      LRd + 5/2*nf^6*T*h^10*G*QL*QLd^2*QR^4*LL + 1/2*nf^6*T*h^10*G*QL*QLd^3*
      QRd*LR*LRd^2 + 1/6*nf^6*T*h^10*G*QL*QLd^3*QRd*LLd^2*LR + nf^6*T*h^10*G*
      QL*QLd^3*QRd*LL*LLd*LRd + 3/2*nf^6*T*h^10*G*QL*QLd^3*QR*QRd^2*LRd + 13/6
      *nf^6*T*h^10*G*QL*QLd^3*QR^2*LR*LRd + 13/6*nf^6*T*h^10*G*QL*QLd^3*QR^2*
      LL*LLd + 76/9*nf^6*T*h^10*G*QL*QLd^3*QR^3*QRd + 1/3*nf^6*T*h^10*G*QL*
      QLd^4*LLd*LR*LRd + 1/2*nf^6*T*h^10*G*QL*QLd^4*LL*LRd^2 + 1/6*nf^6*T*h^10
      *G*QL*QLd^4*LL*LLd^2 + nf^6*T*h^10*G*QL*QLd^4*QR*QRd*LLd + 1/2*nf^6*T*
      h^10*G*QL*QLd^5*QR*LRd - 2*nf^6*T*h^10*G*QL^2*QRd^2*LR^2*LRd^2 + 4*nf^6*
      T*h^10*G*QL^2*QRd^2*LLd^2*LR^2 + 4*nf^6*T*h^10*G*QL^2*QRd^2*LL^2*LRd^2
       - 2*nf^6*T*h^10*G*QL^2*QRd^2*LL^2*LLd^2 + 13/12*nf^6*T*h^10*G*QL^2*
      QRd^5*LRd - 1/2*nf^6*T*h^10*G*QL^2*QR*LR^3*LRd^2 + 11/6*nf^6*T*h^10*G*
      QL^2*QR*LLd^2*LR^3 + 2*nf^6*T*h^10*G*QL^2*QR*LL^2*LR*LRd^2 - 1/3*nf^6*T*
      h^10*G*QL^2*QR*LL^3*LLd*LRd + 13/6*nf^6*T*h^10*G*QL^2*QR*QRd^3*LR*LRd +
      13/6*nf^6*T*h^10*G*QL^2*QR*QRd^3*LL*LLd + 1/3*nf^6*T*h^10*G*QL^2*QR^2*
      QRd^4 + 25/12*nf^6*T*h^10*G*QL^2*QR^3*QRd^2*LR + 1/6*nf^6*T*h^10*G*QL^2*
      QR^4*LR^2 + 1/2*nf^6*T*h^10*G*QL^2*QR^4*LL^2 + 5/2*nf^6*T*h^10*G*QL^2*
      QLd*QRd^4*LLd + 4*nf^6*T*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR + 2*nf^6*T*h^10
      *G*QL^2*QLd*QR*QRd^2*LL*LRd + 3/2*nf^6*T*h^10*G*QL^2*QLd*QR^3*QRd*LL + 2
      *nf^6*T*h^10*G*QL^2*QLd^2*LLd^2*LR^2 + 2*nf^6*T*h^10*G*QL^2*QLd^2*LL^2*
      LRd^2 + 19/12*nf^6*T*h^10*G*QL^2*QLd^2*QRd^3*LRd + 8*nf^6*T*h^10*G*QL^2*
      QLd^2*QR^2*QRd^2 + 19/12*nf^6*T*h^10*G*QL^2*QLd^2*QR^3*LR + 25/12*nf^6*T
      *h^10*G*QL^2*QLd^3*QRd^2*LLd - 11/6*nf^6*T*h^10*G*QL^2*QLd^3*QR*LLd*LR
       + 1/2*nf^6*T*h^10*G*QL^2*QLd^3*QR*LL*LRd + 3/2*nf^6*T*h^10*G*QL^2*QLd^4
      *QRd*LRd + 1/3*nf^6*T*h^10*G*QL^2*QLd^4*QR^2 - 5/12*nf^6*T*h^10*G*QL^2*
      QLd^5*LLd - 1/6*nf^6*T*h^10*G*QL^3*LLd*LR^3*LRd - 7/12*nf^6*T*h^10*G*
      QL^3*LL*LR^2*LRd^2 + 19/12*nf^6*T*h^10*G*QL^3*LL*LLd^2*LR^2 + 1/6*nf^6*T
      *h^10*G*QL^3*LL^2*LLd*LR*LRd + 49/36*nf^6*T*h^10*G*QL^3*LL^3*LRd^2 - 25/
      36*nf^6*T*h^10*G*QL^3*LL^3*LLd^2 + 19/9*nf^6*T*h^10*G*QL^3*QRd^3*LLd*LR
       + 35/9*nf^6*T*h^10*G*QL^3*QRd^3*LL*LRd + 1/2*nf^6*T*h^10*G*QL^3*QR*QRd*
      LLd*LR^2 + 1/3*nf^6*T*h^10*G*QL^3*QR*QRd*LL*LR*LRd + 1/6*nf^6*T*h^10*G*
      QL^3*QR*QRd*LL^2*LLd + 19/12*nf^6*T*h^10*G*QL^3*QR^2*QRd^2*LL + 2/3*nf^6
      *T*h^10*G*QL^3*QR^3*LL*LR + 13/6*nf^6*T*h^10*G*QL^3*QLd*QRd^2*LR*LRd +
      13/6*nf^6*T*h^10*G*QL^3*QLd*QRd^2*LL*LLd + 1/2*nf^6*T*h^10*G*QL^3*QLd*QR
      *LR^2*LRd + nf^6*T*h^10*G*QL^3*QLd*QR*LL*LLd*LR + 1/6*nf^6*T*h^10*G*QL^3
      *QLd*QR*LL^2*LRd + 76/9*nf^6*T*h^10*G*QL^3*QLd*QR*QRd^3 + 3/2*nf^6*T*
      h^10*G*QL^3*QLd*QR^2*QRd*LR + 1/2*nf^6*T*h^10*G*QL^3*QLd^2*QRd*LLd*LR -
      11/6*nf^6*T*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 25/12*nf^6*T*h^10*G*QL^3*
      QLd^2*QR^2*LL + 1/3*nf^6*T*h^10*G*QL^3*QLd^3*LR*LRd + 1/3*nf^6*T*h^10*G*
      QL^3*QLd^3*LL*LLd + 4/3*nf^6*T*h^10*G*QL^3*QLd^3*QR*QRd + 1/6*nf^6*T*
      h^10*G*QL^4*QRd*LR^2*LRd + 1/3*nf^6*T*h^10*G*QL^4*QRd*LL*LLd*LR - 1/6*
      nf^6*T*h^10*G*QL^4*QRd*LL^2*LRd + 35/9*nf^6*T*h^10*G*QL^4*QRd^4 + 5/2*
      nf^6*T*h^10*G*QL^4*QR*QRd^2*LR + 1/2*nf^6*T*h^10*G*QL^4*QR^2*LR^2 + 1/6*
      nf^6*T*h^10*G*QL^4*QR^2*LL^2 + 1/2*nf^6*T*h^10*G*QL^4*QLd*LLd*LR^2 + 1/3
      *nf^6*T*h^10*G*QL^4*QLd*LL*LR*LRd + 1/6*nf^6*T*h^10*G*QL^4*QLd*LL^2*LLd
       + nf^6*T*h^10*G*QL^4*QLd*QR*QRd*LL + 1/3*nf^6*T*h^10*G*QL^4*QLd^2*QRd^2
       + 3/2*nf^6*T*h^10*G*QL^4*QLd^2*QR*LR + 1/3*nf^6*T*h^10*G*QL^4*QLd^4 +
      13/12*nf^6*T*h^10*G*QL^5*QRd^2*LL + 1/3*nf^6*T*h^10*G*QL^5*QR*LL*LR + 1/
      2*nf^6*T*h^10*G*QL^5*QLd*QRd*LR - 5/12*nf^6*T*h^10*G*QL^5*QLd^2*LL + 1/
      18*nf^6*T*h^10*G*QL^6*LR^2 - 1/18*nf^6*T*h^10*G*QL^6*LL^2 + 6*nf^6*T*
      h^10*G^2*LLd*LR^3*LRd^2 + 15/4*nf^6*T*h^10*G^2*LLd^3*LR^3 + 6*nf^6*T*
      h^10*G^2*LL*LR^2*LRd^3 + 18*nf^6*T*h^10*G^2*LL*LLd^2*LR^2*LRd + 18*nf^6*
      T*h^10*G^2*LL^2*LLd*LR*LRd^2 + 6*nf^6*T*h^10*G^2*LL^2*LLd^3*LR + 15/4*
      nf^6*T*h^10*G^2*LL^3*LRd^3 + 6*nf^6*T*h^10*G^2*LL^3*LLd^2*LRd + 72*nf^6*
      T*h^10*G^2*QRd^3*LLd*LR*LRd + 54*nf^6*T*h^10*G^2*QRd^3*LL*LRd^2 + 36*
      nf^6*T*h^10*G^2*QRd^3*LL*LLd^2 + 108*nf^6*T*h^10*G^2*QR*QRd*LLd*LR^2*LRd
       + 108*nf^6*T*h^10*G^2*QR*QRd*LL*LR*LRd^2 + 108*nf^6*T*h^10*G^2*QR*QRd*
      LL*LLd^2*LR + 108*nf^6*T*h^10*G^2*QR*QRd*LL^2*LLd*LRd + 84*nf^6*T*h^10*
      G^2*QR*QRd^4*LLd + 234*nf^6*T*h^10*G^2*QR^2*QRd^2*LLd*LR + 234*nf^6*T*
      h^10*G^2*QR^2*QRd^2*LL*LRd + 54*nf^6*T*h^10*G^2*QR^3*LLd*LR^2 + 72*nf^6*
      T*h^10*G^2*QR^3*LL*LR*LRd + 36*nf^6*T*h^10*G^2*QR^3*LL^2*LLd + 84*nf^6*T
      *h^10*G^2*QR^4*QRd*LL + 108*nf^6*T*h^10*G^2*QLd*QRd^2*LR*LRd^2 + 108*
      nf^6*T*h^10*G^2*QLd*QRd^2*LLd^2*LR + 216*nf^6*T*h^10*G^2*QLd*QRd^2*LL*
      LLd*LRd + 54*nf^6*T*h^10*G^2*QLd*QR*LR^2*LRd^2 + 351/4*nf^6*T*h^10*G^2*
      QLd*QR*LLd^2*LR^2 + 216*nf^6*T*h^10*G^2*QLd*QR*LL*LLd*LR*LRd + 54*nf^6*T
      *h^10*G^2*QLd*QR*LL^2*LRd^2 + 54*nf^6*T*h^10*G^2*QLd*QR*LL^2*LLd^2 + 336
      *nf^6*T*h^10*G^2*QLd*QR*QRd^3*LRd + 468*nf^6*T*h^10*G^2*QLd*QR^2*QRd*LR*
      LRd + 468*nf^6*T*h^10*G^2*QLd*QR^2*QRd*LL*LLd + 378*nf^6*T*h^10*G^2*QLd*
      QR^3*QRd^2 + 126*nf^6*T*h^10*G^2*QLd*QR^4*LR + 216*nf^6*T*h^10*G^2*QLd^2
      *QRd*LLd*LR*LRd + 108*nf^6*T*h^10*G^2*QLd^2*QRd*LL*LRd^2 + 108*nf^6*T*
      h^10*G^2*QLd^2*QRd*LL*LLd^2 + 504*nf^6*T*h^10*G^2*QLd^2*QR*QRd^2*LLd +
      1431/4*nf^6*T*h^10*G^2*QLd^2*QR^2*LLd*LR + 234*nf^6*T*h^10*G^2*QLd^2*
      QR^2*LL*LRd + 36*nf^6*T*h^10*G^2*QLd^3*LR*LRd^2 + 54*nf^6*T*h^10*G^2*
      QLd^3*LLd^2*LR + 72*nf^6*T*h^10*G^2*QLd^3*LL*LLd*LRd + 336*nf^6*T*h^10*
      G^2*QLd^3*QR*QRd*LRd + 759/4*nf^6*T*h^10*G^2*QLd^3*QR^3 + 126*nf^6*T*
      h^10*G^2*QLd^4*QR*LLd + 54*nf^6*T*h^10*G^2*QL*QRd*LR^2*LRd^2 + 54*nf^6*T
      *h^10*G^2*QL*QRd*LLd^2*LR^2 + 216*nf^6*T*h^10*G^2*QL*QRd*LL*LLd*LR*LRd
       + 351/4*nf^6*T*h^10*G^2*QL*QRd*LL^2*LRd^2 + 54*nf^6*T*h^10*G^2*QL*QRd*
      LL^2*LLd^2 + 126*nf^6*T*h^10*G^2*QL*QRd^4*LRd + 468*nf^6*T*h^10*G^2*QL*
      QR*QRd^2*LR*LRd + 468*nf^6*T*h^10*G^2*QL*QR*QRd^2*LL*LLd + 108*nf^6*T*
      h^10*G^2*QL*QR^2*LR^2*LRd + 216*nf^6*T*h^10*G^2*QL*QR^2*LL*LLd*LR + 108*
      nf^6*T*h^10*G^2*QL*QR^2*LL^2*LRd + 378*nf^6*T*h^10*G^2*QL*QR^2*QRd^3 +
      336*nf^6*T*h^10*G^2*QL*QR^3*QRd*LR + 108*nf^6*T*h^10*G^2*QL*QLd*LLd*LR^2
      *LRd + 108*nf^6*T*h^10*G^2*QL*QLd*LL*LR*LRd^2 + 108*nf^6*T*h^10*G^2*QL*
      QLd*LL*LLd^2*LR + 108*nf^6*T*h^10*G^2*QL*QLd*LL^2*LLd*LRd + 336*nf^6*T*
      h^10*G^2*QL*QLd*QRd^3*LLd + 936*nf^6*T*h^10*G^2*QL*QLd*QR*QRd*LLd*LR +
      936*nf^6*T*h^10*G^2*QL*QLd*QR*QRd*LL*LRd + 336*nf^6*T*h^10*G^2*QL*QLd*
      QR^3*LL + 504*nf^6*T*h^10*G^2*QL*QLd^2*QRd^2*LRd + 468*nf^6*T*h^10*G^2*
      QL*QLd^2*QR*LR*LRd + 468*nf^6*T*h^10*G^2*QL*QLd^2*QR*LL*LLd + 1134*nf^6*
      T*h^10*G^2*QL*QLd^2*QR^2*QRd + 336*nf^6*T*h^10*G^2*QL*QLd^3*QRd*LLd + 84
      *nf^6*T*h^10*G^2*QL*QLd^4*LRd + 234*nf^6*T*h^10*G^2*QL^2*QRd^2*LLd*LR +
      1431/4*nf^6*T*h^10*G^2*QL^2*QRd^2*LL*LRd + 108*nf^6*T*h^10*G^2*QL^2*QR*
      LLd*LR^2 + 216*nf^6*T*h^10*G^2*QL^2*QR*LL*LR*LRd + 108*nf^6*T*h^10*G^2*
      QL^2*QR*LL^2*LLd + 504*nf^6*T*h^10*G^2*QL^2*QR^2*QRd*LL + 468*nf^6*T*
      h^10*G^2*QL^2*QLd*QRd*LR*LRd + 468*nf^6*T*h^10*G^2*QL^2*QLd*QRd*LL*LLd
       + 1134*nf^6*T*h^10*G^2*QL^2*QLd*QR*QRd^2 + 504*nf^6*T*h^10*G^2*QL^2*QLd
      *QR^2*LR + 234*nf^6*T*h^10*G^2*QL^2*QLd^2*LLd*LR + 234*nf^6*T*h^10*G^2*
      QL^2*QLd^2*LL*LRd + 378*nf^6*T*h^10*G^2*QL^2*QLd^3*QR + 36*nf^6*T*h^10*
      G^2*QL^3*LR^2*LRd + 72*nf^6*T*h^10*G^2*QL^3*LL*LLd*LR + 54*nf^6*T*h^10*
      G^2*QL^3*LL^2*LRd + 759/4*nf^6*T*h^10*G^2*QL^3*QRd^3 + 336*nf^6*T*h^10*
      G^2*QL^3*QR*QRd*LR + 336*nf^6*T*h^10*G^2*QL^3*QLd*QR*LL + 378*nf^6*T*
      h^10*G^2*QL^3*QLd^2*QRd + 126*nf^6*T*h^10*G^2*QL^4*QRd*LL + 84*nf^6*T*
      h^10*G^2*QL^4*QLd*LR + 55/18*nf^6*T*h^10*W*LLd^4*LR^4 - 5/3*nf^6*T*h^10*
      W*LL*LLd*LR^3*LRd^3 + 40/9*nf^6*T*h^10*W*LL*LLd^3*LR^3*LRd + 5*nf^6*T*
      h^10*W*LL^2*LLd^2*LR^2*LRd^2 + 40/9*nf^6*T*h^10*W*LL^3*LLd*LR*LRd^3 - 5/
      3*nf^6*T*h^10*W*LL^3*LLd^3*LR*LRd + 55/18*nf^6*T*h^10*W*LL^4*LRd^4 - 25/
      9*nf^6*T*h^10*W*QRd^3*LR^2*LRd^3 + 5/12*nf^6*T*h^10*W*QRd^3*LLd^2*LR^2*
      LRd - 35/6*nf^6*T*h^10*W*QRd^3*LL*LLd*LR*LRd^2 - 5/3*nf^6*T*h^10*W*QRd^3
      *LL*LLd^3*LR - 85/18*nf^6*T*h^10*W*QRd^3*LL^2*LRd^3 - 5/4*nf^6*T*h^10*W*
      QRd^3*LL^2*LLd^2*LRd + 25/36*nf^6*T*h^10*W*QRd^6*LRd^2 + 35/36*nf^6*T*
      h^10*W*QRd^6*LLd^2 - 5/3*nf^6*T*h^10*W*QR*QRd*LR^3*LRd^3 + 25/6*nf^6*T*
      h^10*W*QR*QRd*LLd^2*LR^3*LRd + 25/6*nf^6*T*h^10*W*QR*QRd*LL*LLd^3*LR^2
       + 25/6*nf^6*T*h^10*W*QR*QRd*LL^2*LR*LRd^3 + 25/6*nf^6*T*h^10*W*QR*QRd*
      LL^3*LLd*LRd^2 - 5/3*nf^6*T*h^10*W*QR*QRd*LL^3*LLd^3 - 15/4*nf^6*T*h^10*
      W*QR*QRd^4*LR*LRd^2 - 5/2*nf^6*T*h^10*W*QR*QRd^4*LLd^2*LR - 5/2*nf^6*T*
      h^10*W*QR*QRd^4*LL*LLd*LRd - 5/3*nf^6*T*h^10*W*QR^2*QRd^5*LRd - 25/9*
      nf^6*T*h^10*W*QR^3*LR^3*LRd^2 - 85/18*nf^6*T*h^10*W*QR^3*LLd^2*LR^3 - 35/
      6*nf^6*T*h^10*W*QR^3*LL*LLd*LR^2*LRd + 5/12*nf^6*T*h^10*W*QR^3*LL^2*LR*
      LRd^2 - 5/4*nf^6*T*h^10*W*QR^3*LL^2*LLd^2*LR - 5/3*nf^6*T*h^10*W*QR^3*
      LL^3*LLd*LRd - 15/4*nf^6*T*h^10*W*QR^4*QRd*LR^2*LRd - 5/2*nf^6*T*h^10*W*
      QR^4*QRd*LL*LLd*LR - 5/2*nf^6*T*h^10*W*QR^4*QRd*LL^2*LRd - 5/3*nf^6*T*
      h^10*W*QR^5*QRd^2*LR + 25/36*nf^6*T*h^10*W*QR^6*LR^2 + 35/36*nf^6*T*h^10
      *W*QR^6*LL^2 - 5*nf^6*T*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 + 65/12*nf^6*T*
      h^10*W*QLd*QRd^2*LLd^3*LR^2 - 35/6*nf^6*T*h^10*W*QLd*QRd^2*LL*LR*LRd^3
       - 5/2*nf^6*T*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 - 35/12*nf^6*T*h^10*W*QLd*
      QRd^2*LL^2*LLd^3 + 10/3*nf^6*T*h^10*W*QLd*QRd^5*LLd*LRd - 35/6*nf^6*T*
      h^10*W*QLd*QR*LLd*LR^3*LRd^2 + 95/9*nf^6*T*h^10*W*QLd*QR*LLd^3*LR^3 - 5/
      2*nf^6*T*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 5*nf^6*T*h^10*W*QLd*QR*LL*LLd^2*
      LR^2*LRd + 10*nf^6*T*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 35/6*nf^6*T*h^10*
      W*QLd*QR*LL^2*LLd^3*LR + 40/9*nf^6*T*h^10*W*QLd*QR*LL^3*LRd^3 - 5/2*nf^6
      *T*h^10*W*QLd*QR*LL^3*LLd^2*LRd - 5*nf^6*T*h^10*W*QLd*QR*QRd^3*LL*LRd^2
       - 10*nf^6*T*h^10*W*QLd*QR^3*QRd^2*LLd*LR - 15/2*nf^6*T*h^10*W*QLd*QR^4*
      LLd*LR^2 - 5/2*nf^6*T*h^10*W*QLd*QR^4*LL*LR*LRd + 5/4*nf^6*T*h^10*W*QLd*
      QR^4*LL^2*LLd - 5/3*nf^6*T*h^10*W*QLd*QR^5*QRd*LL - 35/12*nf^6*T*h^10*W*
      QLd^2*QRd*LR^2*LRd^3 - 5/2*nf^6*T*h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd - 35/6
      *nf^6*T*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 65/12*nf^6*T*h^10*W*QLd^2*QRd*
      LL^2*LRd^3 - 5*nf^6*T*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd - 5/4*nf^6*T*h^10*
      W*QLd^2*QRd^4*LRd^2 + 25/12*nf^6*T*h^10*W*QLd^2*QRd^4*LLd^2 - 5*nf^6*T*
      h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + 5/2*nf^6*T*h^10*W*QLd^2*QR*QRd^2*LLd^2*
      LR + 10*nf^6*T*h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 10*nf^6*T*h^10*W*QLd^2*
      QR^2*LL*LLd*LR*LRd + 10*nf^6*T*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 35/12*nf^6
      *T*h^10*W*QLd^2*QR^2*QRd^3*LRd + 10*nf^6*T*h^10*W*QLd^2*QR^3*QRd*LR*LRd
       + 10*nf^6*T*h^10*W*QLd^2*QR^3*QRd*LL*LLd - 5/4*nf^6*T*h^10*W*QLd^2*QR^5
      *LR - 5/4*nf^6*T*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 85/18*nf^6*T*h^10*W*QLd^3
      *LLd^3*LR^2 - 5/3*nf^6*T*h^10*W*QLd^3*LL*LR*LRd^3 - 35/6*nf^6*T*h^10*W*
      QLd^3*LL*LLd^2*LR*LRd + 5/12*nf^6*T*h^10*W*QLd^3*LL^2*LLd*LRd^2 - 25/9*
      nf^6*T*h^10*W*QLd^3*LL^2*LLd^3 + 5/3*nf^6*T*h^10*W*QLd^3*QRd^3*LLd*LRd
       - 5*nf^6*T*h^10*W*QLd^3*QR*QRd*LL*LLd^2 + 55/12*nf^6*T*h^10*W*QLd^3*
      QR^2*QRd^2*LLd + 20*nf^6*T*h^10*W*QLd^3*QR^3*LLd*LR + 10*nf^6*T*h^10*W*
      QLd^3*QR^3*LL*LRd + 25/12*nf^6*T*h^10*W*QLd^4*QRd^2*LRd^2 - 5/4*nf^6*T*
      h^10*W*QLd^4*QRd^2*LLd^2 + 5/4*nf^6*T*h^10*W*QLd^4*QR*LR*LRd^2 - 15/2*
      nf^6*T*h^10*W*QLd^4*QR*LLd^2*LR - 5/2*nf^6*T*h^10*W*QLd^4*QR*LL*LLd*LRd
       + 25/12*nf^6*T*h^10*W*QLd^4*QR^2*QRd*LRd + 125/18*nf^6*T*h^10*W*QLd^4*
      QR^4 + 10/3*nf^6*T*h^10*W*QLd^5*QRd*LLd*LRd - 5/4*nf^6*T*h^10*W*QLd^5*
      QR^2*LLd + 35/36*nf^6*T*h^10*W*QLd^6*LRd^2 + 25/36*nf^6*T*h^10*W*QLd^6*
      LLd^2 - 5/2*nf^6*T*h^10*W*QL*QRd*LLd*LR^3*LRd^2 + 40/9*nf^6*T*h^10*W*QL*
      QRd*LLd^3*LR^3 - 35/6*nf^6*T*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 10*nf^6*T*
      h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd + 5*nf^6*T*h^10*W*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 5/2*nf^6*T*h^10*W*QL*QRd*LL^2*LLd^3*LR + 95/9*nf^6*T*h^10*W*QL*
      QRd*LL^3*LRd^3 - 35/6*nf^6*T*h^10*W*QL*QRd*LL^3*LLd^2*LRd - 5/2*nf^6*T*
      h^10*W*QL*QRd^4*LLd*LR*LRd - 15/2*nf^6*T*h^10*W*QL*QRd^4*LL*LRd^2 + 5/4*
      nf^6*T*h^10*W*QL*QRd^4*LL*LLd^2 - 5/3*nf^6*T*h^10*W*QL*QR*QRd^5*LLd - 35/
      6*nf^6*T*h^10*W*QL*QR^2*LLd*LR^3*LRd - 5*nf^6*T*h^10*W*QL*QR^2*LL*LR^2*
      LRd^2 - 5/2*nf^6*T*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 65/12*nf^6*T*h^10*W*QL
      *QR^2*LL^3*LRd^2 - 35/12*nf^6*T*h^10*W*QL*QR^2*LL^3*LLd^2 - 10*nf^6*T*
      h^10*W*QL*QR^2*QRd^3*LL*LRd - 5*nf^6*T*h^10*W*QL*QR^3*QRd*LLd*LR^2 + 10/
      3*nf^6*T*h^10*W*QL*QR^5*LL*LR - 5/3*nf^6*T*h^10*W*QL*QLd*LR^3*LRd^3 + 25/
      6*nf^6*T*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 25/6*nf^6*T*h^10*W*QL*QLd*LL*
      LLd^3*LR^2 + 25/6*nf^6*T*h^10*W*QL*QLd*LL^2*LR*LRd^3 + 25/6*nf^6*T*h^10*
      W*QL*QLd*LL^3*LLd*LRd^2 - 5/3*nf^6*T*h^10*W*QL*QLd*LL^3*LLd^3 - 5*nf^6*T
      *h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 10*nf^6*T*h^10*W*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 10*nf^6*T*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2 - 5/6*nf^6*T*h^10*W*QL*
      QLd*QR*QRd^4*LRd - 5*nf^6*T*h^10*W*QL*QLd*QR^3*LR^2*LRd + 5/3*nf^6*T*
      h^10*W*QL*QLd*QR^3*QRd^3 - 5/6*nf^6*T*h^10*W*QL*QLd*QR^4*QRd*LR + 5/2*
      nf^6*T*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 - 5*nf^6*T*h^10*W*QL*QLd^2*QRd^2*
      LL*LLd^2 + 5/2*nf^6*T*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 10*nf^6*T*h^10*W*QL
      *QLd^2*QR^2*QRd*LLd*LR + 20*nf^6*T*h^10*W*QL*QLd^2*QR^2*QRd*LL*LRd + 25/
      12*nf^6*T*h^10*W*QL*QLd^2*QR^4*LL - 5*nf^6*T*h^10*W*QL*QLd^3*QRd*LLd^2*
      LR + 5/2*nf^6*T*h^10*W*QL*QLd^3*QR*QRd^2*LRd + 10*nf^6*T*h^10*W*QL*QLd^3
      *QR^2*LR*LRd + 10*nf^6*T*h^10*W*QL*QLd^3*QR^2*LL*LLd + 140/9*nf^6*T*h^10
      *W*QL*QLd^3*QR^3*QRd - 5/2*nf^6*T*h^10*W*QL*QLd^4*LLd*LR*LRd - 5/2*nf^6*
      T*h^10*W*QL*QLd^4*LL*LRd^2 - 15/4*nf^6*T*h^10*W*QL*QLd^4*LL*LLd^2 - 5/6*
      nf^6*T*h^10*W*QL*QLd^4*QR*QRd*LLd - 5/3*nf^6*T*h^10*W*QL*QLd^5*QR*LRd +
      10*nf^6*T*h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 10*nf^6*T*h^10*W*QL^2*QRd^2*LL*
      LLd*LR*LRd + 10*nf^6*T*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 5/4*nf^6*T*h^10*W*
      QL^2*QRd^5*LRd - 35/12*nf^6*T*h^10*W*QL^2*QR*LR^3*LRd^2 + 65/12*nf^6*T*
      h^10*W*QL^2*QR*LLd^2*LR^3 - 5/2*nf^6*T*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 5*
      nf^6*T*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 35/6*nf^6*T*h^10*W*QL^2*QR*LL^3*
      LLd*LRd + 10*nf^6*T*h^10*W*QL^2*QR*QRd^3*LR*LRd + 10*nf^6*T*h^10*W*QL^2*
      QR*QRd^3*LL*LLd - 5*nf^6*T*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 5/2*nf^6*T*
      h^10*W*QL^2*QR^2*QRd*LL^2*LRd + 35/12*nf^6*T*h^10*W*QL^2*QR^3*QRd^2*LR
       - 5/4*nf^6*T*h^10*W*QL^2*QR^4*LR^2 + 25/12*nf^6*T*h^10*W*QL^2*QR^4*LL^2
       + 25/12*nf^6*T*h^10*W*QL^2*QLd*QRd^4*LLd + 20*nf^6*T*h^10*W*QL^2*QLd*QR
      *QRd^2*LLd*LR + 10*nf^6*T*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + 5/2*nf^6*T*
      h^10*W*QL^2*QLd*QR^2*LLd*LR^2 - 5*nf^6*T*h^10*W*QL^2*QLd*QR^2*LL^2*LLd
       + 5/2*nf^6*T*h^10*W*QL^2*QLd*QR^3*QRd*LL + 55/12*nf^6*T*h^10*W*QL^2*
      QLd^2*QRd^3*LRd + 15*nf^6*T*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 55/12*nf^6*T*
      h^10*W*QL^2*QLd^2*QR^3*LR + 35/12*nf^6*T*h^10*W*QL^2*QLd^3*QRd^2*LLd -
      10*nf^6*T*h^10*W*QL^2*QLd^3*QR*LLd*LR - 5/3*nf^6*T*h^10*W*QL^2*QLd^5*LLd
       - 5/3*nf^6*T*h^10*W*QL^3*LLd*LR^3*LRd - 5/4*nf^6*T*h^10*W*QL^3*LL*LR^2*
      LRd^2 + 5/12*nf^6*T*h^10*W*QL^3*LL*LLd^2*LR^2 - 35/6*nf^6*T*h^10*W*QL^3*
      LL^2*LLd*LR*LRd - 85/18*nf^6*T*h^10*W*QL^3*LL^3*LRd^2 - 25/9*nf^6*T*h^10
      *W*QL^3*LL^3*LLd^2 + 10*nf^6*T*h^10*W*QL^3*QRd^3*LLd*LR + 20*nf^6*T*h^10
      *W*QL^3*QRd^3*LL*LRd - 5*nf^6*T*h^10*W*QL^3*QR*QRd*LL^2*LLd + 55/12*nf^6
      *T*h^10*W*QL^3*QR^2*QRd^2*LL + 5/3*nf^6*T*h^10*W*QL^3*QR^3*LL*LR + 10*
      nf^6*T*h^10*W*QL^3*QLd*QRd^2*LR*LRd + 10*nf^6*T*h^10*W*QL^3*QLd*QRd^2*LL
      *LLd - 5*nf^6*T*h^10*W*QL^3*QLd*QR*LL^2*LRd + 140/9*nf^6*T*h^10*W*QL^3*
      QLd*QR*QRd^3 + 5/2*nf^6*T*h^10*W*QL^3*QLd*QR^2*QRd*LR - 10*nf^6*T*h^10*W
      *QL^3*QLd^2*QRd*LL*LRd + 35/12*nf^6*T*h^10*W*QL^3*QLd^2*QR^2*LL + 5/3*
      nf^6*T*h^10*W*QL^3*QLd^3*QR*QRd + 5/4*nf^6*T*h^10*W*QL^4*QRd*LR^2*LRd -
      5/2*nf^6*T*h^10*W*QL^4*QRd*LL*LLd*LR - 15/2*nf^6*T*h^10*W*QL^4*QRd*LL^2*
      LRd + 125/18*nf^6*T*h^10*W*QL^4*QRd^4 + 25/12*nf^6*T*h^10*W*QL^4*QR*
      QRd^2*LR + 25/12*nf^6*T*h^10*W*QL^4*QR^2*LR^2 - 5/4*nf^6*T*h^10*W*QL^4*
      QR^2*LL^2 - 5/2*nf^6*T*h^10*W*QL^4*QLd*LLd*LR^2 - 5/2*nf^6*T*h^10*W*QL^4
      *QLd*LL*LR*LRd - 15/4*nf^6*T*h^10*W*QL^4*QLd*LL^2*LLd - 5/6*nf^6*T*h^10*
      W*QL^4*QLd*QR*QRd*LL - 5/4*nf^6*T*h^10*W*QL^5*QRd^2*LL + 10/3*nf^6*T*
      h^10*W*QL^5*QR*LL*LR - 5/3*nf^6*T*h^10*W*QL^5*QLd*QRd*LR - 5/3*nf^6*T*
      h^10*W*QL^5*QLd^2*LL + 35/36*nf^6*T*h^10*W*QL^6*LR^2 + 25/36*nf^6*T*h^10
      *W*QL^6*LL^2 + 304/3*nf^6*T*h^10*W*G*QRd^3*LLd*LR*LRd + 76*nf^6*T*h^10*W
      *G*QRd^3*LL*LRd^2 + 152/3*nf^6*T*h^10*W*G*QRd^3*LL*LLd^2 + 152*nf^6*T*
      h^10*W*G*QR*QRd*LLd*LR^2*LRd + 152*nf^6*T*h^10*W*G*QR*QRd*LL*LR*LRd^2 +
      152*nf^6*T*h^10*W*G*QR*QRd*LL*LLd^2*LR + 152*nf^6*T*h^10*W*G*QR*QRd*LL^2
      *LLd*LRd + 304/3*nf^6*T*h^10*W*G*QR*QRd^4*LLd + 304*nf^6*T*h^10*W*G*QR^2
      *QRd^2*LLd*LR + 304*nf^6*T*h^10*W*G*QR^2*QRd^2*LL*LRd + 76*nf^6*T*h^10*W
      *G*QR^3*LLd*LR^2 + 304/3*nf^6*T*h^10*W*G*QR^3*LL*LR*LRd + 152/3*nf^6*T*
      h^10*W*G*QR^3*LL^2*LLd + 304/3*nf^6*T*h^10*W*G*QR^4*QRd*LL + 152*nf^6*T*
      h^10*W*G*QLd*QRd^2*LR*LRd^2 + 152*nf^6*T*h^10*W*G*QLd*QRd^2*LLd^2*LR +
      304*nf^6*T*h^10*W*G*QLd*QRd^2*LL*LLd*LRd + 76*nf^6*T*h^10*W*G*QLd*QR*
      LR^2*LRd^2 + 114*nf^6*T*h^10*W*G*QLd*QR*LLd^2*LR^2 + 304*nf^6*T*h^10*W*G
      *QLd*QR*LL*LLd*LR*LRd + 76*nf^6*T*h^10*W*G*QLd*QR*LL^2*LRd^2 + 76*nf^6*T
      *h^10*W*G*QLd*QR*LL^2*LLd^2 + 1216/3*nf^6*T*h^10*W*G*QLd*QR*QRd^3*LRd +
      608*nf^6*T*h^10*W*G*QLd*QR^2*QRd*LR*LRd + 608*nf^6*T*h^10*W*G*QLd*QR^2*
      QRd*LL*LLd + 1292/3*nf^6*T*h^10*W*G*QLd*QR^3*QRd^2 + 152*nf^6*T*h^10*W*G
      *QLd*QR^4*LR + 304*nf^6*T*h^10*W*G*QLd^2*QRd*LLd*LR*LRd + 152*nf^6*T*
      h^10*W*G*QLd^2*QRd*LL*LRd^2 + 152*nf^6*T*h^10*W*G*QLd^2*QRd*LL*LLd^2 +
      608*nf^6*T*h^10*W*G*QLd^2*QR*QRd^2*LLd + 456*nf^6*T*h^10*W*G*QLd^2*QR^2*
      LLd*LR + 304*nf^6*T*h^10*W*G*QLd^2*QR^2*LL*LRd + 152/3*nf^6*T*h^10*W*G*
      QLd^3*LR*LRd^2 + 76*nf^6*T*h^10*W*G*QLd^3*LLd^2*LR + 304/3*nf^6*T*h^10*W
      *G*QLd^3*LL*LLd*LRd + 1216/3*nf^6*T*h^10*W*G*QLd^3*QR*QRd*LRd + 646/3*
      nf^6*T*h^10*W*G*QLd^3*QR^3 + 152*nf^6*T*h^10*W*G*QLd^4*QR*LLd + 76*nf^6*
      T*h^10*W*G*QL*QRd*LR^2*LRd^2 + 76*nf^6*T*h^10*W*G*QL*QRd*LLd^2*LR^2 +
      304*nf^6*T*h^10*W*G*QL*QRd*LL*LLd*LR*LRd + 114*nf^6*T*h^10*W*G*QL*QRd*
      LL^2*LRd^2 + 76*nf^6*T*h^10*W*G*QL*QRd*LL^2*LLd^2 + 152*nf^6*T*h^10*W*G*
      QL*QRd^4*LRd + 608*nf^6*T*h^10*W*G*QL*QR*QRd^2*LR*LRd + 608*nf^6*T*h^10*
      W*G*QL*QR*QRd^2*LL*LLd + 152*nf^6*T*h^10*W*G*QL*QR^2*LR^2*LRd + 304*nf^6
      *T*h^10*W*G*QL*QR^2*LL*LLd*LR + 152*nf^6*T*h^10*W*G*QL*QR^2*LL^2*LRd +
      1292/3*nf^6*T*h^10*W*G*QL*QR^2*QRd^3 + 1216/3*nf^6*T*h^10*W*G*QL*QR^3*
      QRd*LR + 152*nf^6*T*h^10*W*G*QL*QLd*LLd*LR^2*LRd + 152*nf^6*T*h^10*W*G*
      QL*QLd*LL*LR*LRd^2 + 152*nf^6*T*h^10*W*G*QL*QLd*LL*LLd^2*LR + 152*nf^6*T
      *h^10*W*G*QL*QLd*LL^2*LLd*LRd + 1216/3*nf^6*T*h^10*W*G*QL*QLd*QRd^3*LLd
       + 1216*nf^6*T*h^10*W*G*QL*QLd*QR*QRd*LLd*LR + 1216*nf^6*T*h^10*W*G*QL*
      QLd*QR*QRd*LL*LRd + 1216/3*nf^6*T*h^10*W*G*QL*QLd*QR^3*LL + 608*nf^6*T*
      h^10*W*G*QL*QLd^2*QRd^2*LRd + 608*nf^6*T*h^10*W*G*QL*QLd^2*QR*LR*LRd +
      608*nf^6*T*h^10*W*G*QL*QLd^2*QR*LL*LLd + 1292*nf^6*T*h^10*W*G*QL*QLd^2*
      QR^2*QRd + 1216/3*nf^6*T*h^10*W*G*QL*QLd^3*QRd*LLd + 304/3*nf^6*T*h^10*W
      *G*QL*QLd^4*LRd + 304*nf^6*T*h^10*W*G*QL^2*QRd^2*LLd*LR + 456*nf^6*T*
      h^10*W*G*QL^2*QRd^2*LL*LRd + 152*nf^6*T*h^10*W*G*QL^2*QR*LLd*LR^2 + 304*
      nf^6*T*h^10*W*G*QL^2*QR*LL*LR*LRd + 152*nf^6*T*h^10*W*G*QL^2*QR*LL^2*LLd
       + 608*nf^6*T*h^10*W*G*QL^2*QR^2*QRd*LL + 608*nf^6*T*h^10*W*G*QL^2*QLd*
      QRd*LR*LRd + 608*nf^6*T*h^10*W*G*QL^2*QLd*QRd*LL*LLd + 1292*nf^6*T*h^10*
      W*G*QL^2*QLd*QR*QRd^2 + 608*nf^6*T*h^10*W*G*QL^2*QLd*QR^2*LR + 304*nf^6*
      T*h^10*W*G*QL^2*QLd^2*LLd*LR + 304*nf^6*T*h^10*W*G*QL^2*QLd^2*LL*LRd +
      1292/3*nf^6*T*h^10*W*G*QL^2*QLd^3*QR + 152/3*nf^6*T*h^10*W*G*QL^3*LR^2*
      LRd + 304/3*nf^6*T*h^10*W*G*QL^3*LL*LLd*LR + 76*nf^6*T*h^10*W*G*QL^3*
      LL^2*LRd + 646/3*nf^6*T*h^10*W*G*QL^3*QRd^3 + 1216/3*nf^6*T*h^10*W*G*
      QL^3*QR*QRd*LR + 1216/3*nf^6*T*h^10*W*G*QL^3*QLd*QR*LL + 1292/3*nf^6*T*
      h^10*W*G*QL^3*QLd^2*QRd + 152*nf^6*T*h^10*W*G*QL^4*QRd*LL + 304/3*nf^6*T
      *h^10*W*G*QL^4*QLd*LR + 86/3*nf^6*T*h^10*W^2*LLd*LR^3*LRd^2 + 59/4*nf^6*
      T*h^10*W^2*LLd^3*LR^3 + 86/3*nf^6*T*h^10*W^2*LL*LR^2*LRd^3 + 86*nf^6*T*
      h^10*W^2*LL*LLd^2*LR^2*LRd + 86*nf^6*T*h^10*W^2*LL^2*LLd*LR*LRd^2 + 86/3
      *nf^6*T*h^10*W^2*LL^2*LLd^3*LR + 59/4*nf^6*T*h^10*W^2*LL^3*LRd^3 + 86/3*
      nf^6*T*h^10*W^2*LL^3*LLd^2*LRd + 172/3*nf^6*T*h^10*W^2*QRd^3*LLd*LR*LRd
       + 177/4*nf^6*T*h^10*W^2*QRd^3*LL*LRd^2 + 86/3*nf^6*T*h^10*W^2*QRd^3*LL*
      LLd^2 + 172*nf^6*T*h^10*W^2*QR*QRd*LLd*LR^2*LRd + 172*nf^6*T*h^10*W^2*QR
      *QRd*LL*LR*LRd^2 + 172*nf^6*T*h^10*W^2*QR*QRd*LL*LLd^2*LR + 172*nf^6*T*
      h^10*W^2*QR*QRd*LL^2*LLd*LRd + 43*nf^6*T*h^10*W^2*QR*QRd^4*LLd + 172*
      nf^6*T*h^10*W^2*QR^2*QRd^2*LLd*LR + 172*nf^6*T*h^10*W^2*QR^2*QRd^2*LL*
      LRd + 177/4*nf^6*T*h^10*W^2*QR^3*LLd*LR^2 + 172/3*nf^6*T*h^10*W^2*QR^3*
      LL*LR*LRd + 86/3*nf^6*T*h^10*W^2*QR^3*LL^2*LLd + 43*nf^6*T*h^10*W^2*QR^4
      *QRd*LL + 86*nf^6*T*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 86*nf^6*T*h^10*W^2*QLd
      *QRd^2*LLd^2*LR + 172*nf^6*T*h^10*W^2*QLd*QRd^2*LL*LLd*LRd + 86*nf^6*T*
      h^10*W^2*QLd*QR*LR^2*LRd^2 + 531/4*nf^6*T*h^10*W^2*QLd*QR*LLd^2*LR^2 +
      344*nf^6*T*h^10*W^2*QLd*QR*LL*LLd*LR*LRd + 86*nf^6*T*h^10*W^2*QLd*QR*
      LL^2*LRd^2 + 86*nf^6*T*h^10*W^2*QLd*QR*LL^2*LLd^2 + 172*nf^6*T*h^10*W^2*
      QLd*QR*QRd^3*LRd + 344*nf^6*T*h^10*W^2*QLd*QR^2*QRd*LR*LRd + 344*nf^6*T*
      h^10*W^2*QLd*QR^2*QRd*LL*LLd + 172*nf^6*T*h^10*W^2*QLd*QR^3*QRd^2 + 531/
      8*nf^6*T*h^10*W^2*QLd*QR^4*LR + 172*nf^6*T*h^10*W^2*QLd^2*QRd*LLd*LR*LRd
       + 86*nf^6*T*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 86*nf^6*T*h^10*W^2*QLd^2*QRd*
      LL*LLd^2 + 258*nf^6*T*h^10*W^2*QLd^2*QR*QRd^2*LLd + 531/2*nf^6*T*h^10*
      W^2*QLd^2*QR^2*LLd*LR + 172*nf^6*T*h^10*W^2*QLd^2*QR^2*LL*LRd + 86/3*
      nf^6*T*h^10*W^2*QLd^3*LR*LRd^2 + 177/4*nf^6*T*h^10*W^2*QLd^3*LLd^2*LR +
      172/3*nf^6*T*h^10*W^2*QLd^3*LL*LLd*LRd + 172*nf^6*T*h^10*W^2*QLd^3*QR*
      QRd*LRd + 177/2*nf^6*T*h^10*W^2*QLd^3*QR^3 + 531/8*nf^6*T*h^10*W^2*QLd^4
      *QR*LLd + 86*nf^6*T*h^10*W^2*QL*QRd*LR^2*LRd^2 + 86*nf^6*T*h^10*W^2*QL*
      QRd*LLd^2*LR^2 + 344*nf^6*T*h^10*W^2*QL*QRd*LL*LLd*LR*LRd + 531/4*nf^6*T
      *h^10*W^2*QL*QRd*LL^2*LRd^2 + 86*nf^6*T*h^10*W^2*QL*QRd*LL^2*LLd^2 + 531/
      8*nf^6*T*h^10*W^2*QL*QRd^4*LRd + 344*nf^6*T*h^10*W^2*QL*QR*QRd^2*LR*LRd
       + 344*nf^6*T*h^10*W^2*QL*QR*QRd^2*LL*LLd + 86*nf^6*T*h^10*W^2*QL*QR^2*
      LR^2*LRd + 172*nf^6*T*h^10*W^2*QL*QR^2*LL*LLd*LR + 86*nf^6*T*h^10*W^2*QL
      *QR^2*LL^2*LRd + 172*nf^6*T*h^10*W^2*QL*QR^2*QRd^3 + 172*nf^6*T*h^10*W^2
      *QL*QR^3*QRd*LR + 172*nf^6*T*h^10*W^2*QL*QLd*LLd*LR^2*LRd + 172*nf^6*T*
      h^10*W^2*QL*QLd*LL*LR*LRd^2 + 172*nf^6*T*h^10*W^2*QL*QLd*LL*LLd^2*LR +
      172*nf^6*T*h^10*W^2*QL*QLd*LL^2*LLd*LRd + 172*nf^6*T*h^10*W^2*QL*QLd*
      QRd^3*LLd + 688*nf^6*T*h^10*W^2*QL*QLd*QR*QRd*LLd*LR + 688*nf^6*T*h^10*
      W^2*QL*QLd*QR*QRd*LL*LRd + 172*nf^6*T*h^10*W^2*QL*QLd*QR^3*LL + 258*nf^6
      *T*h^10*W^2*QL*QLd^2*QRd^2*LRd + 344*nf^6*T*h^10*W^2*QL*QLd^2*QR*LR*LRd
       + 344*nf^6*T*h^10*W^2*QL*QLd^2*QR*LL*LLd + 516*nf^6*T*h^10*W^2*QL*QLd^2
      *QR^2*QRd + 172*nf^6*T*h^10*W^2*QL*QLd^3*QRd*LLd + 43*nf^6*T*h^10*W^2*QL
      *QLd^4*LRd + 172*nf^6*T*h^10*W^2*QL^2*QRd^2*LLd*LR + 531/2*nf^6*T*h^10*
      W^2*QL^2*QRd^2*LL*LRd + 86*nf^6*T*h^10*W^2*QL^2*QR*LLd*LR^2 + 172*nf^6*T
      *h^10*W^2*QL^2*QR*LL*LR*LRd + 86*nf^6*T*h^10*W^2*QL^2*QR*LL^2*LLd + 258*
      nf^6*T*h^10*W^2*QL^2*QR^2*QRd*LL + 344*nf^6*T*h^10*W^2*QL^2*QLd*QRd*LR*
      LRd + 344*nf^6*T*h^10*W^2*QL^2*QLd*QRd*LL*LLd + 516*nf^6*T*h^10*W^2*QL^2
      *QLd*QR*QRd^2 + 258*nf^6*T*h^10*W^2*QL^2*QLd*QR^2*LR + 172*nf^6*T*h^10*
      W^2*QL^2*QLd^2*LLd*LR + 172*nf^6*T*h^10*W^2*QL^2*QLd^2*LL*LRd + 172*nf^6
      *T*h^10*W^2*QL^2*QLd^3*QR + 86/3*nf^6*T*h^10*W^2*QL^3*LR^2*LRd + 172/3*
      nf^6*T*h^10*W^2*QL^3*LL*LLd*LR + 177/4*nf^6*T*h^10*W^2*QL^3*LL^2*LRd +
      177/2*nf^6*T*h^10*W^2*QL^3*QRd^3 + 172*nf^6*T*h^10*W^2*QL^3*QR*QRd*LR +
      172*nf^6*T*h^10*W^2*QL^3*QLd*QR*LL + 172*nf^6*T*h^10*W^2*QL^3*QLd^2*QRd
       + 531/8*nf^6*T*h^10*W^2*QL^4*QRd*LL + 43*nf^6*T*h^10*W^2*QL^4*QLd*LR +
      1/12*nf^6*T*h^10*B*LR^4*LRd^4 + 1/12*nf^6*T*h^10*B*LLd^2*LR^4*LRd^2 + 43/
      36*nf^6*T*h^10*B*LLd^4*LR^4 - 1/3*nf^6*T*h^10*B*LL*LLd*LR^3*LRd^3 + 17/9
      *nf^6*T*h^10*B*LL*LLd^3*LR^3*LRd + 1/12*nf^6*T*h^10*B*LL^2*LR^2*LRd^4 +
      2*nf^6*T*h^10*B*LL^2*LLd^2*LR^2*LRd^2 + 1/12*nf^6*T*h^10*B*LL^2*LLd^4*
      LR^2 + 17/9*nf^6*T*h^10*B*LL^3*LLd*LR*LRd^3 - 1/3*nf^6*T*h^10*B*LL^3*
      LLd^3*LR*LRd + 43/36*nf^6*T*h^10*B*LL^4*LRd^4 + 1/12*nf^6*T*h^10*B*LL^4*
      LLd^2*LRd^2 + 1/12*nf^6*T*h^10*B*LL^4*LLd^4 - 19/18*nf^6*T*h^10*B*QRd^3*
      LR^2*LRd^3 + 5/12*nf^6*T*h^10*B*QRd^3*LLd^2*LR^2*LRd - 13/6*nf^6*T*h^10*
      B*QRd^3*LL*LLd*LR*LRd^2 - 1/3*nf^6*T*h^10*B*QRd^3*LL*LLd^3*LR - 35/18*
      nf^6*T*h^10*B*QRd^3*LL^2*LRd^3 - 5/12*nf^6*T*h^10*B*QRd^3*LL^2*LLd^2*LRd
       + 11/36*nf^6*T*h^10*B*QRd^6*LRd^2 + 13/36*nf^6*T*h^10*B*QRd^6*LLd^2 - 1/
      3*nf^6*T*h^10*B*QR*QRd*LR^3*LRd^3 + 11/6*nf^6*T*h^10*B*QR*QRd*LLd^2*LR^3
      *LRd + 11/6*nf^6*T*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 11/6*nf^6*T*h^10*B*QR*
      QRd*LL^2*LR*LRd^3 + 11/6*nf^6*T*h^10*B*QR*QRd*LL^3*LLd*LRd^2 - 1/3*nf^6*
      T*h^10*B*QR*QRd*LL^3*LLd^3 - 3/2*nf^6*T*h^10*B*QR*QRd^4*LR*LRd^2 - nf^6*
      T*h^10*B*QR*QRd^4*LLd^2*LR - nf^6*T*h^10*B*QR*QRd^4*LL*LLd*LRd - 3/4*
      nf^6*T*h^10*B*QR^2*QRd^5*LRd - 19/18*nf^6*T*h^10*B*QR^3*LR^3*LRd^2 - 35/
      18*nf^6*T*h^10*B*QR^3*LLd^2*LR^3 - 13/6*nf^6*T*h^10*B*QR^3*LL*LLd*LR^2*
      LRd + 5/12*nf^6*T*h^10*B*QR^3*LL^2*LR*LRd^2 - 5/12*nf^6*T*h^10*B*QR^3*
      LL^2*LLd^2*LR - 1/3*nf^6*T*h^10*B*QR^3*LL^3*LLd*LRd - 3/2*nf^6*T*h^10*B*
      QR^4*QRd*LR^2*LRd - nf^6*T*h^10*B*QR^4*QRd*LL*LLd*LR - nf^6*T*h^10*B*
      QR^4*QRd*LL^2*LRd - 1/12*nf^6*T*h^10*B*QR^4*QRd^4 - 3/4*nf^6*T*h^10*B*
      QR^5*QRd^2*LR + 11/36*nf^6*T*h^10*B*QR^6*LR^2 + 13/36*nf^6*T*h^10*B*QR^6
      *LL^2 - 2*nf^6*T*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 + 9/4*nf^6*T*h^10*B*QLd
      *QRd^2*LLd^3*LR^2 - 13/6*nf^6*T*h^10*B*QLd*QRd^2*LL*LR*LRd^3 - nf^6*T*
      h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 11/12*nf^6*T*h^10*B*QLd*QRd^2*LL^2*
      LLd^3 + 7/6*nf^6*T*h^10*B*QLd*QRd^5*LLd*LRd - 13/6*nf^6*T*h^10*B*QLd*QR*
      LLd*LR^3*LRd^2 + 37/9*nf^6*T*h^10*B*QLd*QR*LLd^3*LR^3 - 1/2*nf^6*T*h^10*
      B*QLd*QR*LL*LR^2*LRd^3 + 2*nf^6*T*h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd + 4*
      nf^6*T*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 - 13/6*nf^6*T*h^10*B*QLd*QR*LL^2*
      LLd^3*LR + 17/9*nf^6*T*h^10*B*QLd*QR*LL^3*LRd^3 - 1/2*nf^6*T*h^10*B*QLd*
      QR*LL^3*LLd^2*LRd - 2*nf^6*T*h^10*B*QLd*QR*QRd^3*LL*LRd^2 - 1/2*nf^6*T*
      h^10*B*QLd*QR^2*QRd^4*LLd - 4*nf^6*T*h^10*B*QLd*QR^3*QRd^2*LLd*LR - 3*
      nf^6*T*h^10*B*QLd*QR^4*LLd*LR^2 - nf^6*T*h^10*B*QLd*QR^4*LL*LR*LRd + 1/2
      *nf^6*T*h^10*B*QLd*QR^4*LL^2*LLd - 5/6*nf^6*T*h^10*B*QLd*QR^5*QRd*LL -
      11/12*nf^6*T*h^10*B*QLd^2*QRd*LR^2*LRd^3 - nf^6*T*h^10*B*QLd^2*QRd*LLd^2
      *LR^2*LRd - 13/6*nf^6*T*h^10*B*QLd^2*QRd*LL*LLd^3*LR + 9/4*nf^6*T*h^10*B
      *QLd^2*QRd*LL^2*LRd^3 - 2*nf^6*T*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd - 7/12*
      nf^6*T*h^10*B*QLd^2*QRd^4*LRd^2 + 7/12*nf^6*T*h^10*B*QLd^2*QRd^4*LLd^2
       - 2*nf^6*T*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 + nf^6*T*h^10*B*QLd^2*QR*
      QRd^2*LLd^2*LR + 4*nf^6*T*h^10*B*QLd^2*QR^2*LLd^2*LR^2 + 4*nf^6*T*h^10*B
      *QLd^2*QR^2*LL*LLd*LR*LRd + 4*nf^6*T*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 11/
      12*nf^6*T*h^10*B*QLd^2*QR^2*QRd^3*LRd + 4*nf^6*T*h^10*B*QLd^2*QR^3*QRd*
      LR*LRd + 4*nf^6*T*h^10*B*QLd^2*QR^3*QRd*LL*LLd - 1/12*nf^6*T*h^10*B*
      QLd^2*QR^4*QRd^2 - 5/12*nf^6*T*h^10*B*QLd^2*QR^5*LR - 5/12*nf^6*T*h^10*B
      *QLd^3*LLd*LR^2*LRd^2 - 35/18*nf^6*T*h^10*B*QLd^3*LLd^3*LR^2 - 1/3*nf^6*
      T*h^10*B*QLd^3*LL*LR*LRd^3 - 13/6*nf^6*T*h^10*B*QLd^3*LL*LLd^2*LR*LRd +
      5/12*nf^6*T*h^10*B*QLd^3*LL^2*LLd*LRd^2 - 19/18*nf^6*T*h^10*B*QLd^3*LL^2
      *LLd^3 + 1/3*nf^6*T*h^10*B*QLd^3*QRd^3*LLd*LRd - 2*nf^6*T*h^10*B*QLd^3*
      QR*QRd*LL*LLd^2 + 7/4*nf^6*T*h^10*B*QLd^3*QR^2*QRd^2*LLd + 8*nf^6*T*h^10
      *B*QLd^3*QR^3*LLd*LR + 4*nf^6*T*h^10*B*QLd^3*QR^3*LL*LRd + 7/12*nf^6*T*
      h^10*B*QLd^4*QRd^2*LRd^2 - 7/12*nf^6*T*h^10*B*QLd^4*QRd^2*LLd^2 + 1/2*
      nf^6*T*h^10*B*QLd^4*QR*LR*LRd^2 - 3*nf^6*T*h^10*B*QLd^4*QR*LLd^2*LR -
      nf^6*T*h^10*B*QLd^4*QR*LL*LLd*LRd + 2/3*nf^6*T*h^10*B*QLd^4*QR^2*QRd*LRd
       + 101/36*nf^6*T*h^10*B*QLd^4*QR^4 + 7/6*nf^6*T*h^10*B*QLd^5*QRd*LLd*LRd
       - 5/12*nf^6*T*h^10*B*QLd^5*QR^2*LLd + 13/36*nf^6*T*h^10*B*QLd^6*LRd^2
       + 11/36*nf^6*T*h^10*B*QLd^6*LLd^2 - 1/2*nf^6*T*h^10*B*QL*QRd*LLd*LR^3*
      LRd^2 + 17/9*nf^6*T*h^10*B*QL*QRd*LLd^3*LR^3 - 13/6*nf^6*T*h^10*B*QL*QRd
      *LL*LR^2*LRd^3 + 4*nf^6*T*h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd + 2*nf^6*T*
      h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 - 1/2*nf^6*T*h^10*B*QL*QRd*LL^2*LLd^3*LR
       + 37/9*nf^6*T*h^10*B*QL*QRd*LL^3*LRd^3 - 13/6*nf^6*T*h^10*B*QL*QRd*LL^3
      *LLd^2*LRd - nf^6*T*h^10*B*QL*QRd^4*LLd*LR*LRd - 3*nf^6*T*h^10*B*QL*
      QRd^4*LL*LRd^2 + 1/2*nf^6*T*h^10*B*QL*QRd^4*LL*LLd^2 - 5/6*nf^6*T*h^10*B
      *QL*QR*QRd^5*LLd - 13/6*nf^6*T*h^10*B*QL*QR^2*LLd*LR^3*LRd - 2*nf^6*T*
      h^10*B*QL*QR^2*LL*LR^2*LRd^2 - nf^6*T*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 9/4
      *nf^6*T*h^10*B*QL*QR^2*LL^3*LRd^2 - 11/12*nf^6*T*h^10*B*QL*QR^2*LL^3*
      LLd^2 - 4*nf^6*T*h^10*B*QL*QR^2*QRd^3*LL*LRd - 2*nf^6*T*h^10*B*QL*QR^3*
      QRd*LLd*LR^2 - 1/2*nf^6*T*h^10*B*QL*QR^4*QRd^2*LL + 7/6*nf^6*T*h^10*B*QL
      *QR^5*LL*LR - 1/3*nf^6*T*h^10*B*QL*QLd*LR^3*LRd^3 + 11/6*nf^6*T*h^10*B*
      QL*QLd*LLd^2*LR^3*LRd + 11/6*nf^6*T*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 11/6*
      nf^6*T*h^10*B*QL*QLd*LL^2*LR*LRd^3 + 11/6*nf^6*T*h^10*B*QL*QLd*LL^3*LLd*
      LRd^2 - 1/3*nf^6*T*h^10*B*QL*QLd*LL^3*LLd^3 - 2*nf^6*T*h^10*B*QL*QLd*
      QRd^3*LR*LRd^2 + 4*nf^6*T*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 + 4*nf^6*T*
      h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 - 2/3*nf^6*T*h^10*B*QL*QLd*QR*QRd^4*LRd
       - 2*nf^6*T*h^10*B*QL*QLd*QR^3*LR^2*LRd + 1/3*nf^6*T*h^10*B*QL*QLd*QR^3*
      QRd^3 - 2/3*nf^6*T*h^10*B*QL*QLd*QR^4*QRd*LR + nf^6*T*h^10*B*QL*QLd^2*
      QRd^2*LL*LRd^2 - 2*nf^6*T*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 + 1/2*nf^6*T*
      h^10*B*QL*QLd^2*QR*QRd^3*LLd + 4*nf^6*T*h^10*B*QL*QLd^2*QR^2*QRd*LLd*LR
       + 8*nf^6*T*h^10*B*QL*QLd^2*QR^2*QRd*LL*LRd + 2/3*nf^6*T*h^10*B*QL*QLd^2
      *QR^4*LL - 2*nf^6*T*h^10*B*QL*QLd^3*QRd*LLd^2*LR + 1/2*nf^6*T*h^10*B*QL*
      QLd^3*QR*QRd^2*LRd + 4*nf^6*T*h^10*B*QL*QLd^3*QR^2*LR*LRd + 4*nf^6*T*
      h^10*B*QL*QLd^3*QR^2*LL*LLd + 55/9*nf^6*T*h^10*B*QL*QLd^3*QR^3*QRd -
      nf^6*T*h^10*B*QL*QLd^4*LLd*LR*LRd - nf^6*T*h^10*B*QL*QLd^4*LL*LRd^2 - 3/
      2*nf^6*T*h^10*B*QL*QLd^4*LL*LLd^2 - 2/3*nf^6*T*h^10*B*QL*QLd^4*QR*QRd*
      LLd - 5/6*nf^6*T*h^10*B*QL*QLd^5*QR*LRd + 4*nf^6*T*h^10*B*QL^2*QRd^2*
      LLd^2*LR^2 + 4*nf^6*T*h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd + 4*nf^6*T*h^10*B*
      QL^2*QRd^2*LL^2*LRd^2 - 5/12*nf^6*T*h^10*B*QL^2*QRd^5*LRd - 11/12*nf^6*T
      *h^10*B*QL^2*QR*LR^3*LRd^2 + 9/4*nf^6*T*h^10*B*QL^2*QR*LLd^2*LR^3 - nf^6
      *T*h^10*B*QL^2*QR*LL^2*LR*LRd^2 - 2*nf^6*T*h^10*B*QL^2*QR*LL^2*LLd^2*LR
       - 13/6*nf^6*T*h^10*B*QL^2*QR*LL^3*LLd*LRd + 4*nf^6*T*h^10*B*QL^2*QR*
      QRd^3*LR*LRd + 4*nf^6*T*h^10*B*QL^2*QR*QRd^3*LL*LLd - 2*nf^6*T*h^10*B*
      QL^2*QR^2*QRd*LR^2*LRd + nf^6*T*h^10*B*QL^2*QR^2*QRd*LL^2*LRd - 1/12*
      nf^6*T*h^10*B*QL^2*QR^2*QRd^4 + 11/12*nf^6*T*h^10*B*QL^2*QR^3*QRd^2*LR
       - 7/12*nf^6*T*h^10*B*QL^2*QR^4*LR^2 + 7/12*nf^6*T*h^10*B*QL^2*QR^4*LL^2
       + 2/3*nf^6*T*h^10*B*QL^2*QLd*QRd^4*LLd + 8*nf^6*T*h^10*B*QL^2*QLd*QR*
      QRd^2*LLd*LR + 4*nf^6*T*h^10*B*QL^2*QLd*QR*QRd^2*LL*LRd + nf^6*T*h^10*B*
      QL^2*QLd*QR^2*LLd*LR^2 - 2*nf^6*T*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 1/2*
      nf^6*T*h^10*B*QL^2*QLd*QR^3*QRd*LL + 7/4*nf^6*T*h^10*B*QL^2*QLd^2*QRd^3*
      LRd + 6*nf^6*T*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 7/4*nf^6*T*h^10*B*QL^2*
      QLd^2*QR^3*LR + 11/12*nf^6*T*h^10*B*QL^2*QLd^3*QRd^2*LLd - 4*nf^6*T*h^10
      *B*QL^2*QLd^3*QR*LLd*LR - 1/2*nf^6*T*h^10*B*QL^2*QLd^4*QRd*LRd - 1/12*
      nf^6*T*h^10*B*QL^2*QLd^4*QR^2 - 3/4*nf^6*T*h^10*B*QL^2*QLd^5*LLd - 1/3*
      nf^6*T*h^10*B*QL^3*LLd*LR^3*LRd - 5/12*nf^6*T*h^10*B*QL^3*LL*LR^2*LRd^2
       + 5/12*nf^6*T*h^10*B*QL^3*LL*LLd^2*LR^2 - 13/6*nf^6*T*h^10*B*QL^3*LL^2*
      LLd*LR*LRd - 35/18*nf^6*T*h^10*B*QL^3*LL^3*LRd^2 - 19/18*nf^6*T*h^10*B*
      QL^3*LL^3*LLd^2 + 4*nf^6*T*h^10*B*QL^3*QRd^3*LLd*LR + 8*nf^6*T*h^10*B*
      QL^3*QRd^3*LL*LRd - 2*nf^6*T*h^10*B*QL^3*QR*QRd*LL^2*LLd + 7/4*nf^6*T*
      h^10*B*QL^3*QR^2*QRd^2*LL + 1/3*nf^6*T*h^10*B*QL^3*QR^3*LL*LR + 4*nf^6*T
      *h^10*B*QL^3*QLd*QRd^2*LR*LRd + 4*nf^6*T*h^10*B*QL^3*QLd*QRd^2*LL*LLd -
      2*nf^6*T*h^10*B*QL^3*QLd*QR*LL^2*LRd + 55/9*nf^6*T*h^10*B*QL^3*QLd*QR*
      QRd^3 + 1/2*nf^6*T*h^10*B*QL^3*QLd*QR^2*QRd*LR - 4*nf^6*T*h^10*B*QL^3*
      QLd^2*QRd*LL*LRd + 11/12*nf^6*T*h^10*B*QL^3*QLd^2*QR^2*LL + 1/3*nf^6*T*
      h^10*B*QL^3*QLd^3*QR*QRd + 1/2*nf^6*T*h^10*B*QL^4*QRd*LR^2*LRd - nf^6*T*
      h^10*B*QL^4*QRd*LL*LLd*LR - 3*nf^6*T*h^10*B*QL^4*QRd*LL^2*LRd + 101/36*
      nf^6*T*h^10*B*QL^4*QRd^4 + 2/3*nf^6*T*h^10*B*QL^4*QR*QRd^2*LR + 7/12*
      nf^6*T*h^10*B*QL^4*QR^2*LR^2 - 7/12*nf^6*T*h^10*B*QL^4*QR^2*LL^2 - nf^6*
      T*h^10*B*QL^4*QLd*LLd*LR^2 - nf^6*T*h^10*B*QL^4*QLd*LL*LR*LRd - 3/2*nf^6
      *T*h^10*B*QL^4*QLd*LL^2*LLd - 2/3*nf^6*T*h^10*B*QL^4*QLd*QR*QRd*LL - 1/
      12*nf^6*T*h^10*B*QL^4*QLd^2*QRd^2 - 1/2*nf^6*T*h^10*B*QL^4*QLd^2*QR*LR
       - 1/12*nf^6*T*h^10*B*QL^4*QLd^4 - 5/12*nf^6*T*h^10*B*QL^5*QRd^2*LL + 7/
      6*nf^6*T*h^10*B*QL^5*QR*LL*LR - 5/6*nf^6*T*h^10*B*QL^5*QLd*QRd*LR - 3/4*
      nf^6*T*h^10*B*QL^5*QLd^2*LL + 13/36*nf^6*T*h^10*B*QL^6*LR^2 + 11/36*nf^6
      *T*h^10*B*QL^6*LL^2 + 48*nf^6*T*h^10*B*G*QRd^3*LLd*LR*LRd + 36*nf^6*T*
      h^10*B*G*QRd^3*LL*LRd^2 + 24*nf^6*T*h^10*B*G*QRd^3*LL*LLd^2 + 72*nf^6*T*
      h^10*B*G*QR*QRd*LLd*LR^2*LRd + 72*nf^6*T*h^10*B*G*QR*QRd*LL*LR*LRd^2 +
      72*nf^6*T*h^10*B*G*QR*QRd*LL*LLd^2*LR + 72*nf^6*T*h^10*B*G*QR*QRd*LL^2*
      LLd*LRd + 48*nf^6*T*h^10*B*G*QR*QRd^4*LLd + 144*nf^6*T*h^10*B*G*QR^2*
      QRd^2*LLd*LR + 144*nf^6*T*h^10*B*G*QR^2*QRd^2*LL*LRd + 36*nf^6*T*h^10*B*
      G*QR^3*LLd*LR^2 + 48*nf^6*T*h^10*B*G*QR^3*LL*LR*LRd + 24*nf^6*T*h^10*B*G
      *QR^3*LL^2*LLd + 48*nf^6*T*h^10*B*G*QR^4*QRd*LL + 72*nf^6*T*h^10*B*G*QLd
      *QRd^2*LR*LRd^2 + 72*nf^6*T*h^10*B*G*QLd*QRd^2*LLd^2*LR + 144*nf^6*T*
      h^10*B*G*QLd*QRd^2*LL*LLd*LRd + 36*nf^6*T*h^10*B*G*QLd*QR*LR^2*LRd^2 +
      54*nf^6*T*h^10*B*G*QLd*QR*LLd^2*LR^2 + 144*nf^6*T*h^10*B*G*QLd*QR*LL*LLd
      *LR*LRd + 36*nf^6*T*h^10*B*G*QLd*QR*LL^2*LRd^2 + 36*nf^6*T*h^10*B*G*QLd*
      QR*LL^2*LLd^2 + 192*nf^6*T*h^10*B*G*QLd*QR*QRd^3*LRd + 288*nf^6*T*h^10*B
      *G*QLd*QR^2*QRd*LR*LRd + 288*nf^6*T*h^10*B*G*QLd*QR^2*QRd*LL*LLd + 204*
      nf^6*T*h^10*B*G*QLd*QR^3*QRd^2 + 72*nf^6*T*h^10*B*G*QLd*QR^4*LR + 144*
      nf^6*T*h^10*B*G*QLd^2*QRd*LLd*LR*LRd + 72*nf^6*T*h^10*B*G*QLd^2*QRd*LL*
      LRd^2 + 72*nf^6*T*h^10*B*G*QLd^2*QRd*LL*LLd^2 + 288*nf^6*T*h^10*B*G*
      QLd^2*QR*QRd^2*LLd + 216*nf^6*T*h^10*B*G*QLd^2*QR^2*LLd*LR + 144*nf^6*T*
      h^10*B*G*QLd^2*QR^2*LL*LRd + 24*nf^6*T*h^10*B*G*QLd^3*LR*LRd^2 + 36*nf^6
      *T*h^10*B*G*QLd^3*LLd^2*LR + 48*nf^6*T*h^10*B*G*QLd^3*LL*LLd*LRd + 192*
      nf^6*T*h^10*B*G*QLd^3*QR*QRd*LRd + 102*nf^6*T*h^10*B*G*QLd^3*QR^3 + 72*
      nf^6*T*h^10*B*G*QLd^4*QR*LLd + 36*nf^6*T*h^10*B*G*QL*QRd*LR^2*LRd^2 + 36
      *nf^6*T*h^10*B*G*QL*QRd*LLd^2*LR^2 + 144*nf^6*T*h^10*B*G*QL*QRd*LL*LLd*
      LR*LRd + 54*nf^6*T*h^10*B*G*QL*QRd*LL^2*LRd^2 + 36*nf^6*T*h^10*B*G*QL*
      QRd*LL^2*LLd^2 + 72*nf^6*T*h^10*B*G*QL*QRd^4*LRd + 288*nf^6*T*h^10*B*G*
      QL*QR*QRd^2*LR*LRd + 288*nf^6*T*h^10*B*G*QL*QR*QRd^2*LL*LLd + 72*nf^6*T*
      h^10*B*G*QL*QR^2*LR^2*LRd + 144*nf^6*T*h^10*B*G*QL*QR^2*LL*LLd*LR + 72*
      nf^6*T*h^10*B*G*QL*QR^2*LL^2*LRd + 204*nf^6*T*h^10*B*G*QL*QR^2*QRd^3 +
      192*nf^6*T*h^10*B*G*QL*QR^3*QRd*LR + 72*nf^6*T*h^10*B*G*QL*QLd*LLd*LR^2*
      LRd + 72*nf^6*T*h^10*B*G*QL*QLd*LL*LR*LRd^2 + 72*nf^6*T*h^10*B*G*QL*QLd*
      LL*LLd^2*LR + 72*nf^6*T*h^10*B*G*QL*QLd*LL^2*LLd*LRd + 192*nf^6*T*h^10*B
      *G*QL*QLd*QRd^3*LLd + 576*nf^6*T*h^10*B*G*QL*QLd*QR*QRd*LLd*LR + 576*
      nf^6*T*h^10*B*G*QL*QLd*QR*QRd*LL*LRd + 192*nf^6*T*h^10*B*G*QL*QLd*QR^3*
      LL + 288*nf^6*T*h^10*B*G*QL*QLd^2*QRd^2*LRd + 288*nf^6*T*h^10*B*G*QL*
      QLd^2*QR*LR*LRd + 288*nf^6*T*h^10*B*G*QL*QLd^2*QR*LL*LLd + 612*nf^6*T*
      h^10*B*G*QL*QLd^2*QR^2*QRd + 192*nf^6*T*h^10*B*G*QL*QLd^3*QRd*LLd + 48*
      nf^6*T*h^10*B*G*QL*QLd^4*LRd + 144*nf^6*T*h^10*B*G*QL^2*QRd^2*LLd*LR +
      216*nf^6*T*h^10*B*G*QL^2*QRd^2*LL*LRd + 72*nf^6*T*h^10*B*G*QL^2*QR*LLd*
      LR^2 + 144*nf^6*T*h^10*B*G*QL^2*QR*LL*LR*LRd + 72*nf^6*T*h^10*B*G*QL^2*
      QR*LL^2*LLd + 288*nf^6*T*h^10*B*G*QL^2*QR^2*QRd*LL + 288*nf^6*T*h^10*B*G
      *QL^2*QLd*QRd*LR*LRd + 288*nf^6*T*h^10*B*G*QL^2*QLd*QRd*LL*LLd + 612*
      nf^6*T*h^10*B*G*QL^2*QLd*QR*QRd^2 + 288*nf^6*T*h^10*B*G*QL^2*QLd*QR^2*LR
       + 144*nf^6*T*h^10*B*G*QL^2*QLd^2*LLd*LR + 144*nf^6*T*h^10*B*G*QL^2*
      QLd^2*LL*LRd + 204*nf^6*T*h^10*B*G*QL^2*QLd^3*QR + 24*nf^6*T*h^10*B*G*
      QL^3*LR^2*LRd + 48*nf^6*T*h^10*B*G*QL^3*LL*LLd*LR + 36*nf^6*T*h^10*B*G*
      QL^3*LL^2*LRd + 102*nf^6*T*h^10*B*G*QL^3*QRd^3 + 192*nf^6*T*h^10*B*G*
      QL^3*QR*QRd*LR + 192*nf^6*T*h^10*B*G*QL^3*QLd*QR*LL + 204*nf^6*T*h^10*B*
      G*QL^3*QLd^2*QRd + 72*nf^6*T*h^10*B*G*QL^4*QRd*LL + 48*nf^6*T*h^10*B*G*
      QL^4*QLd*LR + 76/3*nf^6*T*h^10*B*W*LLd*LR^3*LRd^2 + 38/3*nf^6*T*h^10*B*W
      *LLd^3*LR^3 + 76/3*nf^6*T*h^10*B*W*LL*LR^2*LRd^3 + 76*nf^6*T*h^10*B*W*LL
      *LLd^2*LR^2*LRd + 76*nf^6*T*h^10*B*W*LL^2*LLd*LR*LRd^2 + 76/3*nf^6*T*
      h^10*B*W*LL^2*LLd^3*LR + 38/3*nf^6*T*h^10*B*W*LL^3*LRd^3 + 76/3*nf^6*T*
      h^10*B*W*LL^3*LLd^2*LRd + 152/3*nf^6*T*h^10*B*W*QRd^3*LLd*LR*LRd + 38*
      nf^6*T*h^10*B*W*QRd^3*LL*LRd^2 + 76/3*nf^6*T*h^10*B*W*QRd^3*LL*LLd^2 +
      152*nf^6*T*h^10*B*W*QR*QRd*LLd*LR^2*LRd + 152*nf^6*T*h^10*B*W*QR*QRd*LL*
      LR*LRd^2 + 152*nf^6*T*h^10*B*W*QR*QRd*LL*LLd^2*LR + 152*nf^6*T*h^10*B*W*
      QR*QRd*LL^2*LLd*LRd + 38*nf^6*T*h^10*B*W*QR*QRd^4*LLd + 152*nf^6*T*h^10*
      B*W*QR^2*QRd^2*LLd*LR + 152*nf^6*T*h^10*B*W*QR^2*QRd^2*LL*LRd + 38*nf^6*
      T*h^10*B*W*QR^3*LLd*LR^2 + 152/3*nf^6*T*h^10*B*W*QR^3*LL*LR*LRd + 76/3*
      nf^6*T*h^10*B*W*QR^3*LL^2*LLd + 38*nf^6*T*h^10*B*W*QR^4*QRd*LL + 76*nf^6
      *T*h^10*B*W*QLd*QRd^2*LR*LRd^2 + 76*nf^6*T*h^10*B*W*QLd*QRd^2*LLd^2*LR
       + 152*nf^6*T*h^10*B*W*QLd*QRd^2*LL*LLd*LRd + 76*nf^6*T*h^10*B*W*QLd*QR*
      LR^2*LRd^2 + 114*nf^6*T*h^10*B*W*QLd*QR*LLd^2*LR^2 + 304*nf^6*T*h^10*B*W
      *QLd*QR*LL*LLd*LR*LRd + 76*nf^6*T*h^10*B*W*QLd*QR*LL^2*LRd^2 + 76*nf^6*T
      *h^10*B*W*QLd*QR*LL^2*LLd^2 + 152*nf^6*T*h^10*B*W*QLd*QR*QRd^3*LRd + 304
      *nf^6*T*h^10*B*W*QLd*QR^2*QRd*LR*LRd + 304*nf^6*T*h^10*B*W*QLd*QR^2*QRd*
      LL*LLd + 152*nf^6*T*h^10*B*W*QLd*QR^3*QRd^2 + 57*nf^6*T*h^10*B*W*QLd*
      QR^4*LR + 152*nf^6*T*h^10*B*W*QLd^2*QRd*LLd*LR*LRd + 76*nf^6*T*h^10*B*W*
      QLd^2*QRd*LL*LRd^2 + 76*nf^6*T*h^10*B*W*QLd^2*QRd*LL*LLd^2 + 228*nf^6*T*
      h^10*B*W*QLd^2*QR*QRd^2*LLd + 228*nf^6*T*h^10*B*W*QLd^2*QR^2*LLd*LR +
      152*nf^6*T*h^10*B*W*QLd^2*QR^2*LL*LRd + 76/3*nf^6*T*h^10*B*W*QLd^3*LR*
      LRd^2 + 38*nf^6*T*h^10*B*W*QLd^3*LLd^2*LR + 152/3*nf^6*T*h^10*B*W*QLd^3*
      LL*LLd*LRd + 152*nf^6*T*h^10*B*W*QLd^3*QR*QRd*LRd + 76*nf^6*T*h^10*B*W*
      QLd^3*QR^3 + 57*nf^6*T*h^10*B*W*QLd^4*QR*LLd + 76*nf^6*T*h^10*B*W*QL*QRd
      *LR^2*LRd^2 + 76*nf^6*T*h^10*B*W*QL*QRd*LLd^2*LR^2 + 304*nf^6*T*h^10*B*W
      *QL*QRd*LL*LLd*LR*LRd + 114*nf^6*T*h^10*B*W*QL*QRd*LL^2*LRd^2 + 76*nf^6*
      T*h^10*B*W*QL*QRd*LL^2*LLd^2 + 57*nf^6*T*h^10*B*W*QL*QRd^4*LRd + 304*
      nf^6*T*h^10*B*W*QL*QR*QRd^2*LR*LRd + 304*nf^6*T*h^10*B*W*QL*QR*QRd^2*LL*
      LLd + 76*nf^6*T*h^10*B*W*QL*QR^2*LR^2*LRd + 152*nf^6*T*h^10*B*W*QL*QR^2*
      LL*LLd*LR + 76*nf^6*T*h^10*B*W*QL*QR^2*LL^2*LRd + 152*nf^6*T*h^10*B*W*QL
      *QR^2*QRd^3 + 152*nf^6*T*h^10*B*W*QL*QR^3*QRd*LR + 152*nf^6*T*h^10*B*W*
      QL*QLd*LLd*LR^2*LRd + 152*nf^6*T*h^10*B*W*QL*QLd*LL*LR*LRd^2 + 152*nf^6*
      T*h^10*B*W*QL*QLd*LL*LLd^2*LR + 152*nf^6*T*h^10*B*W*QL*QLd*LL^2*LLd*LRd
       + 152*nf^6*T*h^10*B*W*QL*QLd*QRd^3*LLd + 608*nf^6*T*h^10*B*W*QL*QLd*QR*
      QRd*LLd*LR + 608*nf^6*T*h^10*B*W*QL*QLd*QR*QRd*LL*LRd + 152*nf^6*T*h^10*
      B*W*QL*QLd*QR^3*LL + 228*nf^6*T*h^10*B*W*QL*QLd^2*QRd^2*LRd + 304*nf^6*T
      *h^10*B*W*QL*QLd^2*QR*LR*LRd + 304*nf^6*T*h^10*B*W*QL*QLd^2*QR*LL*LLd +
      456*nf^6*T*h^10*B*W*QL*QLd^2*QR^2*QRd + 152*nf^6*T*h^10*B*W*QL*QLd^3*QRd
      *LLd + 38*nf^6*T*h^10*B*W*QL*QLd^4*LRd + 152*nf^6*T*h^10*B*W*QL^2*QRd^2*
      LLd*LR + 228*nf^6*T*h^10*B*W*QL^2*QRd^2*LL*LRd + 76*nf^6*T*h^10*B*W*QL^2
      *QR*LLd*LR^2 + 152*nf^6*T*h^10*B*W*QL^2*QR*LL*LR*LRd + 76*nf^6*T*h^10*B*
      W*QL^2*QR*LL^2*LLd + 228*nf^6*T*h^10*B*W*QL^2*QR^2*QRd*LL + 304*nf^6*T*
      h^10*B*W*QL^2*QLd*QRd*LR*LRd + 304*nf^6*T*h^10*B*W*QL^2*QLd*QRd*LL*LLd
       + 456*nf^6*T*h^10*B*W*QL^2*QLd*QR*QRd^2 + 228*nf^6*T*h^10*B*W*QL^2*QLd*
      QR^2*LR + 152*nf^6*T*h^10*B*W*QL^2*QLd^2*LLd*LR + 152*nf^6*T*h^10*B*W*
      QL^2*QLd^2*LL*LRd + 152*nf^6*T*h^10*B*W*QL^2*QLd^3*QR + 76/3*nf^6*T*h^10
      *B*W*QL^3*LR^2*LRd + 152/3*nf^6*T*h^10*B*W*QL^3*LL*LLd*LR + 38*nf^6*T*
      h^10*B*W*QL^3*LL^2*LRd + 76*nf^6*T*h^10*B*W*QL^3*QRd^3 + 152*nf^6*T*h^10
      *B*W*QL^3*QR*QRd*LR + 152*nf^6*T*h^10*B*W*QL^3*QLd*QR*LL + 152*nf^6*T*
      h^10*B*W*QL^3*QLd^2*QRd + 57*nf^6*T*h^10*B*W*QL^4*QRd*LL + 38*nf^6*T*
      h^10*B*W*QL^4*QLd*LR + 6*nf^6*T*h^10*B^2*LLd*LR^3*LRd^2 + 15/4*nf^6*T*
      h^10*B^2*LLd^3*LR^3 + 6*nf^6*T*h^10*B^2*LL*LR^2*LRd^3 + 18*nf^6*T*h^10*
      B^2*LL*LLd^2*LR^2*LRd + 18*nf^6*T*h^10*B^2*LL^2*LLd*LR*LRd^2 + 6*nf^6*T*
      h^10*B^2*LL^2*LLd^3*LR + 15/4*nf^6*T*h^10*B^2*LL^3*LRd^3 + 6*nf^6*T*h^10
      *B^2*LL^3*LLd^2*LRd + 12*nf^6*T*h^10*B^2*QRd^3*LLd*LR*LRd + 45/4*nf^6*T*
      h^10*B^2*QRd^3*LL*LRd^2 + 6*nf^6*T*h^10*B^2*QRd^3*LL*LLd^2 + 36*nf^6*T*
      h^10*B^2*QR*QRd*LLd*LR^2*LRd + 36*nf^6*T*h^10*B^2*QR*QRd*LL*LR*LRd^2 +
      36*nf^6*T*h^10*B^2*QR*QRd*LL*LLd^2*LR + 36*nf^6*T*h^10*B^2*QR*QRd*LL^2*
      LLd*LRd + 9*nf^6*T*h^10*B^2*QR*QRd^4*LLd + 36*nf^6*T*h^10*B^2*QR^2*QRd^2
      *LLd*LR + 36*nf^6*T*h^10*B^2*QR^2*QRd^2*LL*LRd + 45/4*nf^6*T*h^10*B^2*
      QR^3*LLd*LR^2 + 12*nf^6*T*h^10*B^2*QR^3*LL*LR*LRd + 6*nf^6*T*h^10*B^2*
      QR^3*LL^2*LLd + 9*nf^6*T*h^10*B^2*QR^4*QRd*LL + 18*nf^6*T*h^10*B^2*QLd*
      QRd^2*LR*LRd^2 + 18*nf^6*T*h^10*B^2*QLd*QRd^2*LLd^2*LR + 36*nf^6*T*h^10*
      B^2*QLd*QRd^2*LL*LLd*LRd + 18*nf^6*T*h^10*B^2*QLd*QR*LR^2*LRd^2 + 135/4*
      nf^6*T*h^10*B^2*QLd*QR*LLd^2*LR^2 + 72*nf^6*T*h^10*B^2*QLd*QR*LL*LLd*LR*
      LRd + 18*nf^6*T*h^10*B^2*QLd*QR*LL^2*LRd^2 + 18*nf^6*T*h^10*B^2*QLd*QR*
      LL^2*LLd^2 + 36*nf^6*T*h^10*B^2*QLd*QR*QRd^3*LRd + 72*nf^6*T*h^10*B^2*
      QLd*QR^2*QRd*LR*LRd + 72*nf^6*T*h^10*B^2*QLd*QR^2*QRd*LL*LLd + 36*nf^6*T
      *h^10*B^2*QLd*QR^3*QRd^2 + 135/8*nf^6*T*h^10*B^2*QLd*QR^4*LR + 36*nf^6*T
      *h^10*B^2*QLd^2*QRd*LLd*LR*LRd + 18*nf^6*T*h^10*B^2*QLd^2*QRd*LL*LRd^2
       + 18*nf^6*T*h^10*B^2*QLd^2*QRd*LL*LLd^2 + 54*nf^6*T*h^10*B^2*QLd^2*QR*
      QRd^2*LLd + 135/2*nf^6*T*h^10*B^2*QLd^2*QR^2*LLd*LR + 36*nf^6*T*h^10*B^2
      *QLd^2*QR^2*LL*LRd + 6*nf^6*T*h^10*B^2*QLd^3*LR*LRd^2 + 45/4*nf^6*T*h^10
      *B^2*QLd^3*LLd^2*LR + 12*nf^6*T*h^10*B^2*QLd^3*LL*LLd*LRd + 36*nf^6*T*
      h^10*B^2*QLd^3*QR*QRd*LRd + 45/2*nf^6*T*h^10*B^2*QLd^3*QR^3 + 135/8*nf^6
      *T*h^10*B^2*QLd^4*QR*LLd + 18*nf^6*T*h^10*B^2*QL*QRd*LR^2*LRd^2 + 18*
      nf^6*T*h^10*B^2*QL*QRd*LLd^2*LR^2 + 72*nf^6*T*h^10*B^2*QL*QRd*LL*LLd*LR*
      LRd + 135/4*nf^6*T*h^10*B^2*QL*QRd*LL^2*LRd^2 + 18*nf^6*T*h^10*B^2*QL*
      QRd*LL^2*LLd^2 + 135/8*nf^6*T*h^10*B^2*QL*QRd^4*LRd + 72*nf^6*T*h^10*B^2
      *QL*QR*QRd^2*LR*LRd + 72*nf^6*T*h^10*B^2*QL*QR*QRd^2*LL*LLd + 18*nf^6*T*
      h^10*B^2*QL*QR^2*LR^2*LRd + 36*nf^6*T*h^10*B^2*QL*QR^2*LL*LLd*LR + 18*
      nf^6*T*h^10*B^2*QL*QR^2*LL^2*LRd + 36*nf^6*T*h^10*B^2*QL*QR^2*QRd^3 + 36
      *nf^6*T*h^10*B^2*QL*QR^3*QRd*LR + 36*nf^6*T*h^10*B^2*QL*QLd*LLd*LR^2*LRd
       + 36*nf^6*T*h^10*B^2*QL*QLd*LL*LR*LRd^2 + 36*nf^6*T*h^10*B^2*QL*QLd*LL*
      LLd^2*LR + 36*nf^6*T*h^10*B^2*QL*QLd*LL^2*LLd*LRd + 36*nf^6*T*h^10*B^2*
      QL*QLd*QRd^3*LLd + 144*nf^6*T*h^10*B^2*QL*QLd*QR*QRd*LLd*LR + 144*nf^6*T
      *h^10*B^2*QL*QLd*QR*QRd*LL*LRd + 36*nf^6*T*h^10*B^2*QL*QLd*QR^3*LL + 54*
      nf^6*T*h^10*B^2*QL*QLd^2*QRd^2*LRd + 72*nf^6*T*h^10*B^2*QL*QLd^2*QR*LR*
      LRd + 72*nf^6*T*h^10*B^2*QL*QLd^2*QR*LL*LLd + 108*nf^6*T*h^10*B^2*QL*
      QLd^2*QR^2*QRd + 36*nf^6*T*h^10*B^2*QL*QLd^3*QRd*LLd + 9*nf^6*T*h^10*B^2
      *QL*QLd^4*LRd + 36*nf^6*T*h^10*B^2*QL^2*QRd^2*LLd*LR + 135/2*nf^6*T*h^10
      *B^2*QL^2*QRd^2*LL*LRd + 18*nf^6*T*h^10*B^2*QL^2*QR*LLd*LR^2 + 36*nf^6*T
      *h^10*B^2*QL^2*QR*LL*LR*LRd + 18*nf^6*T*h^10*B^2*QL^2*QR*LL^2*LLd + 54*
      nf^6*T*h^10*B^2*QL^2*QR^2*QRd*LL + 72*nf^6*T*h^10*B^2*QL^2*QLd*QRd*LR*
      LRd + 72*nf^6*T*h^10*B^2*QL^2*QLd*QRd*LL*LLd + 108*nf^6*T*h^10*B^2*QL^2*
      QLd*QR*QRd^2 + 54*nf^6*T*h^10*B^2*QL^2*QLd*QR^2*LR + 36*nf^6*T*h^10*B^2*
      QL^2*QLd^2*LLd*LR + 36*nf^6*T*h^10*B^2*QL^2*QLd^2*LL*LRd + 36*nf^6*T*
      h^10*B^2*QL^2*QLd^3*QR + 6*nf^6*T*h^10*B^2*QL^3*LR^2*LRd + 12*nf^6*T*
      h^10*B^2*QL^3*LL*LLd*LR + 45/4*nf^6*T*h^10*B^2*QL^3*LL^2*LRd + 45/2*nf^6
      *T*h^10*B^2*QL^3*QRd^3 + 36*nf^6*T*h^10*B^2*QL^3*QR*QRd*LR + 36*nf^6*T*
      h^10*B^2*QL^3*QLd*QR*LL + 36*nf^6*T*h^10*B^2*QL^3*QLd^2*QRd + 135/8*nf^6
      *T*h^10*B^2*QL^4*QRd*LL + 9*nf^6*T*h^10*B^2*QL^4*QLd*LR + 49/24*nf^6*T*
      h^10*p^2*LR^4*LRd^4 + 97/12*nf^6*T*h^10*p^2*LLd^2*LR^4*LRd^2 + 89/18*
      nf^6*T*h^10*p^2*LLd^4*LR^4 + 8*nf^6*T*h^10*p^2*LL*LLd*LR^3*LRd^3 + 101/9
      *nf^6*T*h^10*p^2*LL*LLd^3*LR^3*LRd + 97/12*nf^6*T*h^10*p^2*LL^2*LR^2*
      LRd^4 + 19/2*nf^6*T*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 97/12*nf^6*T*h^10*
      p^2*LL^2*LLd^4*LR^2 + 101/9*nf^6*T*h^10*p^2*LL^3*LLd*LR*LRd^3 + 8*nf^6*T
      *h^10*p^2*LL^3*LLd^3*LR*LRd + 89/18*nf^6*T*h^10*p^2*LL^4*LRd^4 + 97/12*
      nf^6*T*h^10*p^2*LL^4*LLd^2*LRd^2 + 49/24*nf^6*T*h^10*p^2*LL^4*LLd^4 - 97/
      18*nf^6*T*h^10*p^2*QRd^3*LR^2*LRd^3 - 115/12*nf^6*T*h^10*p^2*QRd^3*LLd^2
      *LR^2*LRd - 32/3*nf^6*T*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 10*nf^6*T*h^10*
      p^2*QRd^3*LL*LLd^3*LR - 67/9*nf^6*T*h^10*p^2*QRd^3*LL^2*LRd^3 - 29/3*
      nf^6*T*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 19/18*nf^6*T*h^10*p^2*QRd^6*LRd^2
       + 7/9*nf^6*T*h^10*p^2*QRd^6*LLd^2 + 8*nf^6*T*h^10*p^2*QR*QRd*LR^3*LRd^3
       + 34/3*nf^6*T*h^10*p^2*QR*QRd*LLd^2*LR^3*LRd + 9*nf^6*T*h^10*p^2*QR*QRd
      *LL*LLd*LR^2*LRd^2 + 34/3*nf^6*T*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 34/3*
      nf^6*T*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 + 9*nf^6*T*h^10*p^2*QR*QRd*LL^2*
      LLd^2*LR*LRd + 34/3*nf^6*T*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 + 8*nf^6*T*
      h^10*p^2*QR*QRd*LL^3*LLd^3 - 33/4*nf^6*T*h^10*p^2*QR*QRd^4*LR*LRd^2 - 19/
      4*nf^6*T*h^10*p^2*QR*QRd^4*LLd^2*LR - 11/2*nf^6*T*h^10*p^2*QR*QRd^4*LL*
      LLd*LRd + 9*nf^6*T*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 + 12*nf^6*T*h^10*p^2*
      QR^2*QRd^2*LLd^2*LR^2 + 18*nf^6*T*h^10*p^2*QR^2*QRd^2*LL*LLd*LR*LRd + 12
      *nf^6*T*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 9*nf^6*T*h^10*p^2*QR^2*QRd^2*
      LL^2*LLd^2 - 3/4*nf^6*T*h^10*p^2*QR^2*QRd^5*LRd - 97/18*nf^6*T*h^10*p^2*
      QR^3*LR^3*LRd^2 - 67/9*nf^6*T*h^10*p^2*QR^3*LLd^2*LR^3 - 32/3*nf^6*T*
      h^10*p^2*QR^3*LL*LLd*LR^2*LRd - 115/12*nf^6*T*h^10*p^2*QR^3*LL^2*LR*
      LRd^2 - 29/3*nf^6*T*h^10*p^2*QR^3*LL^2*LLd^2*LR - 10*nf^6*T*h^10*p^2*
      QR^3*LL^3*LLd*LRd + 18*nf^6*T*h^10*p^2*QR^3*QRd^3*LR*LRd + 18*nf^6*T*
      h^10*p^2*QR^3*QRd^3*LL*LLd - 33/4*nf^6*T*h^10*p^2*QR^4*QRd*LR^2*LRd - 11/
      2*nf^6*T*h^10*p^2*QR^4*QRd*LL*LLd*LR - 19/4*nf^6*T*h^10*p^2*QR^4*QRd*
      LL^2*LRd + 167/24*nf^6*T*h^10*p^2*QR^4*QRd^4 - 3/4*nf^6*T*h^10*p^2*QR^5*
      QRd^2*LR + 19/18*nf^6*T*h^10*p^2*QR^6*LR^2 + 7/9*nf^6*T*h^10*p^2*QR^6*
      LL^2 - 1/2*nf^6*T*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 3*nf^6*T*h^10*p^2*
      QLd*QRd^2*LLd^3*LR^2 - 32/3*nf^6*T*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 - 9*
      nf^6*T*h^10*p^2*QLd*QRd^2*LL*LLd^2*LR*LRd - 11/2*nf^6*T*h^10*p^2*QLd*
      QRd^2*LL^2*LLd*LRd^2 - 11/12*nf^6*T*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 31/6
      *nf^6*T*h^10*p^2*QLd*QRd^5*LLd*LRd + 40/3*nf^6*T*h^10*p^2*QLd*QR*LLd*
      LR^3*LRd^2 + 154/9*nf^6*T*h^10*p^2*QLd*QR*LLd^3*LR^3 + 15/2*nf^6*T*h^10*
      p^2*QLd*QR*LL*LR^2*LRd^3 + 11*nf^6*T*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd
       + nf^6*T*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 40/3*nf^6*T*h^10*p^2*QLd*
      QR*LL^2*LLd^3*LR + 101/9*nf^6*T*h^10*p^2*QLd*QR*LL^3*LRd^3 + 15/2*nf^6*T
      *h^10*p^2*QLd*QR*LL^3*LLd^2*LRd - 11*nf^6*T*h^10*p^2*QLd*QR*QRd^3*LL*
      LRd^2 - 9*nf^6*T*h^10*p^2*QLd*QR*QRd^3*LL*LLd^2 + 23/4*nf^6*T*h^10*p^2*
      QLd*QR^2*QRd^4*LLd + 26*nf^6*T*h^10*p^2*QLd*QR^3*QRd^2*LLd*LR + 18*nf^6*
      T*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd - 12*nf^6*T*h^10*p^2*QLd*QR^4*LLd*LR^2
       - 11/2*nf^6*T*h^10*p^2*QLd*QR^4*LL*LR*LRd - 37/4*nf^6*T*h^10*p^2*QLd*
      QR^4*LL^2*LLd - 35/6*nf^6*T*h^10*p^2*QLd*QR^5*QRd*LL - 11/12*nf^6*T*h^10
      *p^2*QLd^2*QRd*LR^2*LRd^3 - 11/2*nf^6*T*h^10*p^2*QLd^2*QRd*LLd^2*LR^2*
      LRd - 9*nf^6*T*h^10*p^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 32/3*nf^6*T*h^10*p^2
      *QLd^2*QRd*LL*LLd^3*LR - 3*nf^6*T*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 1/2*
      nf^6*T*h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd + 7/6*nf^6*T*h^10*p^2*QLd^2*
      QRd^4*LRd^2 + 5/6*nf^6*T*h^10*p^2*QLd^2*QRd^4*LLd^2 - 19/2*nf^6*T*h^10*
      p^2*QLd^2*QR*QRd^2*LR*LRd^2 - 37/2*nf^6*T*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*
      LR - 9*nf^6*T*h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 12*nf^6*T*h^10*p^2*
      QLd^2*QR^2*LR^2*LRd^2 + 16*nf^6*T*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 22*
      nf^6*T*h^10*p^2*QLd^2*QR^2*LL*LLd*LR*LRd + nf^6*T*h^10*p^2*QLd^2*QR^2*
      LL^2*LRd^2 + 12*nf^6*T*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 11/12*nf^6*T*
      h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 22*nf^6*T*h^10*p^2*QLd^2*QR^3*QRd*LR*LRd
       + 22*nf^6*T*h^10*p^2*QLd^2*QR^3*QRd*LL*LLd + 191/12*nf^6*T*h^10*p^2*
      QLd^2*QR^4*QRd^2 - 13/6*nf^6*T*h^10*p^2*QLd^2*QR^5*LR - 29/3*nf^6*T*h^10
      *p^2*QLd^3*LLd*LR^2*LRd^2 - 67/9*nf^6*T*h^10*p^2*QLd^3*LLd^3*LR^2 - 10*
      nf^6*T*h^10*p^2*QLd^3*LL*LR*LRd^3 - 32/3*nf^6*T*h^10*p^2*QLd^3*LL*LLd^2*
      LR*LRd - 115/12*nf^6*T*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 - 97/18*nf^6*T*h^10
      *p^2*QLd^3*LL^2*LLd^3 + 10*nf^6*T*h^10*p^2*QLd^3*QRd^3*LLd*LRd - 9*nf^6*
      T*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 - 11*nf^6*T*h^10*p^2*QLd^3*QR*QRd*LL*
      LLd^2 + nf^6*T*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 32*nf^6*T*h^10*p^2*QLd^3*
      QR^3*LLd*LR + 22*nf^6*T*h^10*p^2*QLd^3*QR^3*LL*LRd + 5/6*nf^6*T*h^10*p^2
      *QLd^4*QRd^2*LRd^2 + 7/6*nf^6*T*h^10*p^2*QLd^4*QRd^2*LLd^2 - 37/4*nf^6*T
      *h^10*p^2*QLd^4*QR*LR*LRd^2 - 12*nf^6*T*h^10*p^2*QLd^4*QR*LLd^2*LR - 11/
      2*nf^6*T*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 29/12*nf^6*T*h^10*p^2*QLd^4*QR^2
      *QRd*LRd + 199/18*nf^6*T*h^10*p^2*QLd^4*QR^4 + 31/6*nf^6*T*h^10*p^2*
      QLd^5*QRd*LLd*LRd - 13/6*nf^6*T*h^10*p^2*QLd^5*QR^2*LLd + 7/9*nf^6*T*
      h^10*p^2*QLd^6*LRd^2 + 19/18*nf^6*T*h^10*p^2*QLd^6*LLd^2 + 15/2*nf^6*T*
      h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 + 101/9*nf^6*T*h^10*p^2*QL*QRd*LLd^3*LR^3
       + 40/3*nf^6*T*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + nf^6*T*h^10*p^2*QL*QRd*LL
      *LLd^2*LR^2*LRd + 11*nf^6*T*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 15/2*
      nf^6*T*h^10*p^2*QL*QRd*LL^2*LLd^3*LR + 154/9*nf^6*T*h^10*p^2*QL*QRd*LL^3
      *LRd^3 + 40/3*nf^6*T*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd - 11/2*nf^6*T*h^10*
      p^2*QL*QRd^4*LLd*LR*LRd - 12*nf^6*T*h^10*p^2*QL*QRd^4*LL*LRd^2 - 37/4*
      nf^6*T*h^10*p^2*QL*QRd^4*LL*LLd^2 - 35/6*nf^6*T*h^10*p^2*QL*QR*QRd^5*LLd
       - 32/3*nf^6*T*h^10*p^2*QL*QR^2*LLd*LR^3*LRd - 1/2*nf^6*T*h^10*p^2*QL*
      QR^2*LL*LR^2*LRd^2 - 11/2*nf^6*T*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 9*nf^6
      *T*h^10*p^2*QL*QR^2*LL^2*LLd*LR*LRd - 3*nf^6*T*h^10*p^2*QL*QR^2*LL^3*
      LRd^2 - 11/12*nf^6*T*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 18*nf^6*T*h^10*p^2*QL
      *QR^2*QRd^3*LLd*LR + 26*nf^6*T*h^10*p^2*QL*QR^2*QRd^3*LL*LRd - 11*nf^6*T
      *h^10*p^2*QL*QR^3*QRd*LLd*LR^2 - 9*nf^6*T*h^10*p^2*QL*QR^3*QRd*LL^2*LLd
       + 23/4*nf^6*T*h^10*p^2*QL*QR^4*QRd^2*LL + 31/6*nf^6*T*h^10*p^2*QL*QR^5*
      LL*LR + 8*nf^6*T*h^10*p^2*QL*QLd*LR^3*LRd^3 + 34/3*nf^6*T*h^10*p^2*QL*
      QLd*LLd^2*LR^3*LRd + 9*nf^6*T*h^10*p^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 34/3*
      nf^6*T*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 + 34/3*nf^6*T*h^10*p^2*QL*QLd*LL^2*
      LR*LRd^3 + 9*nf^6*T*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd + 34/3*nf^6*T*h^10
      *p^2*QL*QLd*LL^3*LLd*LRd^2 + 8*nf^6*T*h^10*p^2*QL*QLd*LL^3*LLd^3 - 11*
      nf^6*T*h^10*p^2*QL*QLd*QRd^3*LR*LRd^2 - 9*nf^6*T*h^10*p^2*QL*QLd*QRd^3*
      LLd^2*LR + 18*nf^6*T*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 22*nf^6*T*h^10*
      p^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 22*nf^6*T*h^10*p^2*QL*QLd*QR*QRd*LL^2*
      LRd^2 + 18*nf^6*T*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 - 37/6*nf^6*T*h^10*
      p^2*QL*QLd*QR*QRd^4*LRd + 18*nf^6*T*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd +
      18*nf^6*T*h^10*p^2*QL*QLd*QR^2*QRd^2*LL*LLd - 11*nf^6*T*h^10*p^2*QL*QLd*
      QR^3*LR^2*LRd - 9*nf^6*T*h^10*p^2*QL*QLd*QR^3*LL^2*LRd + 28*nf^6*T*h^10*
      p^2*QL*QLd*QR^3*QRd^3 - 37/6*nf^6*T*h^10*p^2*QL*QLd*QR^4*QRd*LR - 9*nf^6
      *T*h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 37/2*nf^6*T*h^10*p^2*QL*QLd^2*
      QRd^2*LL*LRd^2 - 19/2*nf^6*T*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 - 15/2*
      nf^6*T*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 22*nf^6*T*h^10*p^2*QL*QLd^2*QR^2
      *QRd*LLd*LR + 2*nf^6*T*h^10*p^2*QL*QLd^2*QR^2*QRd*LL*LRd + 29/12*nf^6*T*
      h^10*p^2*QL*QLd^2*QR^4*LL - 9*nf^6*T*h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 - 11
      *nf^6*T*h^10*p^2*QL*QLd^3*QRd*LLd^2*LR - 15/2*nf^6*T*h^10*p^2*QL*QLd^3*
      QR*QRd^2*LRd + 22*nf^6*T*h^10*p^2*QL*QLd^3*QR^2*LR*LRd + 22*nf^6*T*h^10*
      p^2*QL*QLd^3*QR^2*LL*LLd + 295/9*nf^6*T*h^10*p^2*QL*QLd^3*QR^3*QRd - 11/
      2*nf^6*T*h^10*p^2*QL*QLd^4*LLd*LR*LRd - 19/4*nf^6*T*h^10*p^2*QL*QLd^4*LL
      *LRd^2 - 33/4*nf^6*T*h^10*p^2*QL*QLd^4*LL*LLd^2 - 37/6*nf^6*T*h^10*p^2*
      QL*QLd^4*QR*QRd*LLd - 35/6*nf^6*T*h^10*p^2*QL*QLd^5*QR*LRd + 12*nf^6*T*
      h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + nf^6*T*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2
       + 22*nf^6*T*h^10*p^2*QL^2*QRd^2*LL*LLd*LR*LRd + 16*nf^6*T*h^10*p^2*QL^2
      *QRd^2*LL^2*LRd^2 + 12*nf^6*T*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 - 13/6*nf^6
      *T*h^10*p^2*QL^2*QRd^5*LRd - 11/12*nf^6*T*h^10*p^2*QL^2*QR*LR^3*LRd^2 -
      3*nf^6*T*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 9*nf^6*T*h^10*p^2*QL^2*QR*LL*LLd*
      LR^2*LRd - 11/2*nf^6*T*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 - 1/2*nf^6*T*h^10*
      p^2*QL^2*QR*LL^2*LLd^2*LR - 32/3*nf^6*T*h^10*p^2*QL^2*QR*LL^3*LLd*LRd +
      22*nf^6*T*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 22*nf^6*T*h^10*p^2*QL^2*QR*
      QRd^3*LL*LLd - 19/2*nf^6*T*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd - 9*nf^6*T*
      h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR - 37/2*nf^6*T*h^10*p^2*QL^2*QR^2*QRd*
      LL^2*LRd + 191/12*nf^6*T*h^10*p^2*QL^2*QR^2*QRd^4 + 11/12*nf^6*T*h^10*
      p^2*QL^2*QR^3*QRd^2*LR + 7/6*nf^6*T*h^10*p^2*QL^2*QR^4*LR^2 + 5/6*nf^6*T
      *h^10*p^2*QL^2*QR^4*LL^2 + 29/12*nf^6*T*h^10*p^2*QL^2*QLd*QRd^4*LLd + 2*
      nf^6*T*h^10*p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 22*nf^6*T*h^10*p^2*QL^2*QLd*
      QR*QRd^2*LL*LRd - 37/2*nf^6*T*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 - 9*nf^6*T
      *h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd - 19/2*nf^6*T*h^10*p^2*QL^2*QLd*QR^2*
      LL^2*LLd - 15/2*nf^6*T*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 9*nf^6*T*h^10*p^2
      *QL^2*QLd^2*LR^2*LRd^2 + 12*nf^6*T*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 + 18*
      nf^6*T*h^10*p^2*QL^2*QLd^2*LL*LLd*LR*LRd + 12*nf^6*T*h^10*p^2*QL^2*QLd^2
      *LL^2*LRd^2 + 9*nf^6*T*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + nf^6*T*h^10*p^2*
      QL^2*QLd^2*QRd^3*LRd + 18*nf^6*T*h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd + 18*
      nf^6*T*h^10*p^2*QL^2*QLd^2*QR*QRd*LL*LLd + 21/2*nf^6*T*h^10*p^2*QL^2*
      QLd^2*QR^2*QRd^2 + nf^6*T*h^10*p^2*QL^2*QLd^2*QR^3*LR + 11/12*nf^6*T*
      h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 26*nf^6*T*h^10*p^2*QL^2*QLd^3*QR*LLd*LR
       + 18*nf^6*T*h^10*p^2*QL^2*QLd^3*QR*LL*LRd + 23/4*nf^6*T*h^10*p^2*QL^2*
      QLd^4*QRd*LRd + 191/12*nf^6*T*h^10*p^2*QL^2*QLd^4*QR^2 - 3/4*nf^6*T*h^10
      *p^2*QL^2*QLd^5*LLd - 10*nf^6*T*h^10*p^2*QL^3*LLd*LR^3*LRd - 29/3*nf^6*T
      *h^10*p^2*QL^3*LL*LR^2*LRd^2 - 115/12*nf^6*T*h^10*p^2*QL^3*LL*LLd^2*LR^2
       - 32/3*nf^6*T*h^10*p^2*QL^3*LL^2*LLd*LR*LRd - 67/9*nf^6*T*h^10*p^2*QL^3
      *LL^3*LRd^2 - 97/18*nf^6*T*h^10*p^2*QL^3*LL^3*LLd^2 + 22*nf^6*T*h^10*p^2
      *QL^3*QRd^3*LLd*LR + 32*nf^6*T*h^10*p^2*QL^3*QRd^3*LL*LRd - 9*nf^6*T*
      h^10*p^2*QL^3*QR*QRd*LLd*LR^2 - 11*nf^6*T*h^10*p^2*QL^3*QR*QRd*LL^2*LLd
       + nf^6*T*h^10*p^2*QL^3*QR^2*QRd^2*LL + 10*nf^6*T*h^10*p^2*QL^3*QR^3*LL*
      LR + 22*nf^6*T*h^10*p^2*QL^3*QLd*QRd^2*LR*LRd + 22*nf^6*T*h^10*p^2*QL^3*
      QLd*QRd^2*LL*LLd - 9*nf^6*T*h^10*p^2*QL^3*QLd*QR*LR^2*LRd - 11*nf^6*T*
      h^10*p^2*QL^3*QLd*QR*LL^2*LRd + 295/9*nf^6*T*h^10*p^2*QL^3*QLd*QR*QRd^3
       - 15/2*nf^6*T*h^10*p^2*QL^3*QLd*QR^2*QRd*LR + 18*nf^6*T*h^10*p^2*QL^3*
      QLd^2*QRd*LLd*LR + 26*nf^6*T*h^10*p^2*QL^3*QLd^2*QRd*LL*LRd + 11/12*nf^6
      *T*h^10*p^2*QL^3*QLd^2*QR^2*LL + 18*nf^6*T*h^10*p^2*QL^3*QLd^3*LR*LRd +
      18*nf^6*T*h^10*p^2*QL^3*QLd^3*LL*LLd + 28*nf^6*T*h^10*p^2*QL^3*QLd^3*QR*
      QRd - 37/4*nf^6*T*h^10*p^2*QL^4*QRd*LR^2*LRd - 11/2*nf^6*T*h^10*p^2*QL^4
      *QRd*LL*LLd*LR - 12*nf^6*T*h^10*p^2*QL^4*QRd*LL^2*LRd + 199/18*nf^6*T*
      h^10*p^2*QL^4*QRd^4 + 29/12*nf^6*T*h^10*p^2*QL^4*QR*QRd^2*LR + 5/6*nf^6*
      T*h^10*p^2*QL^4*QR^2*LR^2 + 7/6*nf^6*T*h^10*p^2*QL^4*QR^2*LL^2 - 19/4*
      nf^6*T*h^10*p^2*QL^4*QLd*LLd*LR^2 - 11/2*nf^6*T*h^10*p^2*QL^4*QLd*LL*LR*
      LRd - 33/4*nf^6*T*h^10*p^2*QL^4*QLd*LL^2*LLd - 37/6*nf^6*T*h^10*p^2*QL^4
      *QLd*QR*QRd*LL + 191/12*nf^6*T*h^10*p^2*QL^4*QLd^2*QRd^2 + 23/4*nf^6*T*
      h^10*p^2*QL^4*QLd^2*QR*LR + 167/24*nf^6*T*h^10*p^2*QL^4*QLd^4 - 13/6*
      nf^6*T*h^10*p^2*QL^5*QRd^2*LL + 31/6*nf^6*T*h^10*p^2*QL^5*QR*LL*LR - 35/
      6*nf^6*T*h^10*p^2*QL^5*QLd*QRd*LR - 3/4*nf^6*T*h^10*p^2*QL^5*QLd^2*LL +
      7/9*nf^6*T*h^10*p^2*QL^6*LR^2 + 19/18*nf^6*T*h^10*p^2*QL^6*LL^2 + 861*
      nf^6*T*h^10*p^2*G*QRd^3*LLd*LR*LRd + 567*nf^6*T*h^10*p^2*G*QRd^3*LL*
      LRd^2 + 861/2*nf^6*T*h^10*p^2*G*QRd^3*LL*LLd^2 + 2583/2*nf^6*T*h^10*p^2*
      G*QR*QRd*LLd*LR^2*LRd + 2583/2*nf^6*T*h^10*p^2*G*QR*QRd*LL*LR*LRd^2 +
      2583/2*nf^6*T*h^10*p^2*G*QR*QRd*LL*LLd^2*LR + 2583/2*nf^6*T*h^10*p^2*G*
      QR*QRd*LL^2*LLd*LRd + 861*nf^6*T*h^10*p^2*G*QR*QRd^4*LLd + 2583*nf^6*T*
      h^10*p^2*G*QR^2*QRd^2*LLd*LR + 2583*nf^6*T*h^10*p^2*G*QR^2*QRd^2*LL*LRd
       + 567*nf^6*T*h^10*p^2*G*QR^3*LLd*LR^2 + 861*nf^6*T*h^10*p^2*G*QR^3*LL*
      LR*LRd + 861/2*nf^6*T*h^10*p^2*G*QR^3*LL^2*LLd + 861*nf^6*T*h^10*p^2*G*
      QR^4*QRd*LL + 2583/2*nf^6*T*h^10*p^2*G*QLd*QRd^2*LR*LRd^2 + 2583/2*nf^6*
      T*h^10*p^2*G*QLd*QRd^2*LLd^2*LR + 2583*nf^6*T*h^10*p^2*G*QLd*QRd^2*LL*
      LLd*LRd + 2583/4*nf^6*T*h^10*p^2*G*QLd*QR*LR^2*LRd^2 + 1701/2*nf^6*T*
      h^10*p^2*G*QLd*QR*LLd^2*LR^2 + 2583*nf^6*T*h^10*p^2*G*QLd*QR*LL*LLd*LR*
      LRd + 2583/4*nf^6*T*h^10*p^2*G*QLd*QR*LL^2*LRd^2 + 2583/4*nf^6*T*h^10*
      p^2*G*QLd*QR*LL^2*LLd^2 + 3444*nf^6*T*h^10*p^2*G*QLd*QR*QRd^3*LRd + 5166
      *nf^6*T*h^10*p^2*G*QLd*QR^2*QRd*LR*LRd + 5166*nf^6*T*h^10*p^2*G*QLd*QR^2
      *QRd*LL*LLd + 14637/4*nf^6*T*h^10*p^2*G*QLd*QR^3*QRd^2 + 1134*nf^6*T*
      h^10*p^2*G*QLd*QR^4*LR + 2583*nf^6*T*h^10*p^2*G*QLd^2*QRd*LLd*LR*LRd +
      2583/2*nf^6*T*h^10*p^2*G*QLd^2*QRd*LL*LRd^2 + 2583/2*nf^6*T*h^10*p^2*G*
      QLd^2*QRd*LL*LLd^2 + 5166*nf^6*T*h^10*p^2*G*QLd^2*QR*QRd^2*LLd + 3402*
      nf^6*T*h^10*p^2*G*QLd^2*QR^2*LLd*LR + 2583*nf^6*T*h^10*p^2*G*QLd^2*QR^2*
      LL*LRd + 861/2*nf^6*T*h^10*p^2*G*QLd^3*LR*LRd^2 + 567*nf^6*T*h^10*p^2*G*
      QLd^3*LLd^2*LR + 861*nf^6*T*h^10*p^2*G*QLd^3*LL*LLd*LRd + 3444*nf^6*T*
      h^10*p^2*G*QLd^3*QR*QRd*LRd + 3213/2*nf^6*T*h^10*p^2*G*QLd^3*QR^3 + 1134
      *nf^6*T*h^10*p^2*G*QLd^4*QR*LLd + 2583/4*nf^6*T*h^10*p^2*G*QL*QRd*LR^2*
      LRd^2 + 2583/4*nf^6*T*h^10*p^2*G*QL*QRd*LLd^2*LR^2 + 2583*nf^6*T*h^10*
      p^2*G*QL*QRd*LL*LLd*LR*LRd + 1701/2*nf^6*T*h^10*p^2*G*QL*QRd*LL^2*LRd^2
       + 2583/4*nf^6*T*h^10*p^2*G*QL*QRd*LL^2*LLd^2 + 1134*nf^6*T*h^10*p^2*G*
      QL*QRd^4*LRd + 5166*nf^6*T*h^10*p^2*G*QL*QR*QRd^2*LR*LRd + 5166*nf^6*T*
      h^10*p^2*G*QL*QR*QRd^2*LL*LLd + 2583/2*nf^6*T*h^10*p^2*G*QL*QR^2*LR^2*
      LRd + 2583*nf^6*T*h^10*p^2*G*QL*QR^2*LL*LLd*LR + 2583/2*nf^6*T*h^10*p^2*
      G*QL*QR^2*LL^2*LRd + 14637/4*nf^6*T*h^10*p^2*G*QL*QR^2*QRd^3 + 3444*nf^6
      *T*h^10*p^2*G*QL*QR^3*QRd*LR + 2583/2*nf^6*T*h^10*p^2*G*QL*QLd*LLd*LR^2*
      LRd + 2583/2*nf^6*T*h^10*p^2*G*QL*QLd*LL*LR*LRd^2 + 2583/2*nf^6*T*h^10*
      p^2*G*QL*QLd*LL*LLd^2*LR + 2583/2*nf^6*T*h^10*p^2*G*QL*QLd*LL^2*LLd*LRd
       + 3444*nf^6*T*h^10*p^2*G*QL*QLd*QRd^3*LLd + 10332*nf^6*T*h^10*p^2*G*QL*
      QLd*QR*QRd*LLd*LR + 10332*nf^6*T*h^10*p^2*G*QL*QLd*QR*QRd*LL*LRd + 3444*
      nf^6*T*h^10*p^2*G*QL*QLd*QR^3*LL + 5166*nf^6*T*h^10*p^2*G*QL*QLd^2*QRd^2
      *LRd + 5166*nf^6*T*h^10*p^2*G*QL*QLd^2*QR*LR*LRd + 5166*nf^6*T*h^10*p^2*
      G*QL*QLd^2*QR*LL*LLd + 43911/4*nf^6*T*h^10*p^2*G*QL*QLd^2*QR^2*QRd +
      3444*nf^6*T*h^10*p^2*G*QL*QLd^3*QRd*LLd + 861*nf^6*T*h^10*p^2*G*QL*QLd^4
      *LRd + 2583*nf^6*T*h^10*p^2*G*QL^2*QRd^2*LLd*LR + 3402*nf^6*T*h^10*p^2*G
      *QL^2*QRd^2*LL*LRd + 2583/2*nf^6*T*h^10*p^2*G*QL^2*QR*LLd*LR^2 + 2583*
      nf^6*T*h^10*p^2*G*QL^2*QR*LL*LR*LRd + 2583/2*nf^6*T*h^10*p^2*G*QL^2*QR*
      LL^2*LLd + 5166*nf^6*T*h^10*p^2*G*QL^2*QR^2*QRd*LL + 5166*nf^6*T*h^10*
      p^2*G*QL^2*QLd*QRd*LR*LRd + 5166*nf^6*T*h^10*p^2*G*QL^2*QLd*QRd*LL*LLd
       + 43911/4*nf^6*T*h^10*p^2*G*QL^2*QLd*QR*QRd^2 + 5166*nf^6*T*h^10*p^2*G*
      QL^2*QLd*QR^2*LR + 2583*nf^6*T*h^10*p^2*G*QL^2*QLd^2*LLd*LR + 2583*nf^6*
      T*h^10*p^2*G*QL^2*QLd^2*LL*LRd + 14637/4*nf^6*T*h^10*p^2*G*QL^2*QLd^3*QR
       + 861/2*nf^6*T*h^10*p^2*G*QL^3*LR^2*LRd + 861*nf^6*T*h^10*p^2*G*QL^3*LL
      *LLd*LR + 567*nf^6*T*h^10*p^2*G*QL^3*LL^2*LRd + 3213/2*nf^6*T*h^10*p^2*G
      *QL^3*QRd^3 + 3444*nf^6*T*h^10*p^2*G*QL^3*QR*QRd*LR + 3444*nf^6*T*h^10*
      p^2*G*QL^3*QLd*QR*LL + 14637/4*nf^6*T*h^10*p^2*G*QL^3*QLd^2*QRd + 1134*
      nf^6*T*h^10*p^2*G*QL^4*QRd*LL + 861*nf^6*T*h^10*p^2*G*QL^4*QLd*LR + 5453/
      12*nf^6*T*h^10*p^2*W*LLd*LR^3*LRd^2 + 399/2*nf^6*T*h^10*p^2*W*LLd^3*LR^3
       + 5453/12*nf^6*T*h^10*p^2*W*LL*LR^2*LRd^3 + 5453/4*nf^6*T*h^10*p^2*W*LL
      *LLd^2*LR^2*LRd + 5453/4*nf^6*T*h^10*p^2*W*LL^2*LLd*LR*LRd^2 + 5453/12*
      nf^6*T*h^10*p^2*W*LL^2*LLd^3*LR + 399/2*nf^6*T*h^10*p^2*W*LL^3*LRd^3 +
      5453/12*nf^6*T*h^10*p^2*W*LL^3*LLd^2*LRd + 5453/6*nf^6*T*h^10*p^2*W*
      QRd^3*LLd*LR*LRd + 1197/2*nf^6*T*h^10*p^2*W*QRd^3*LL*LRd^2 + 5453/12*
      nf^6*T*h^10*p^2*W*QRd^3*LL*LLd^2 + 5453/2*nf^6*T*h^10*p^2*W*QR*QRd*LLd*
      LR^2*LRd + 5453/2*nf^6*T*h^10*p^2*W*QR*QRd*LL*LR*LRd^2 + 5453/2*nf^6*T*
      h^10*p^2*W*QR*QRd*LL*LLd^2*LR + 5453/2*nf^6*T*h^10*p^2*W*QR*QRd*LL^2*LLd
      *LRd + 5453/8*nf^6*T*h^10*p^2*W*QR*QRd^4*LLd + 5453/2*nf^6*T*h^10*p^2*W*
      QR^2*QRd^2*LLd*LR + 5453/2*nf^6*T*h^10*p^2*W*QR^2*QRd^2*LL*LRd + 1197/2*
      nf^6*T*h^10*p^2*W*QR^3*LLd*LR^2 + 5453/6*nf^6*T*h^10*p^2*W*QR^3*LL*LR*
      LRd + 5453/12*nf^6*T*h^10*p^2*W*QR^3*LL^2*LLd + 5453/8*nf^6*T*h^10*p^2*W
      *QR^4*QRd*LL + 5453/4*nf^6*T*h^10*p^2*W*QLd*QRd^2*LR*LRd^2 + 5453/4*nf^6
      *T*h^10*p^2*W*QLd*QRd^2*LLd^2*LR + 5453/2*nf^6*T*h^10*p^2*W*QLd*QRd^2*LL
      *LLd*LRd + 5453/4*nf^6*T*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 3591/2*nf^6*T*
      h^10*p^2*W*QLd*QR*LLd^2*LR^2 + 5453*nf^6*T*h^10*p^2*W*QLd*QR*LL*LLd*LR*
      LRd + 5453/4*nf^6*T*h^10*p^2*W*QLd*QR*LL^2*LRd^2 + 5453/4*nf^6*T*h^10*
      p^2*W*QLd*QR*LL^2*LLd^2 + 5453/2*nf^6*T*h^10*p^2*W*QLd*QR*QRd^3*LRd +
      5453*nf^6*T*h^10*p^2*W*QLd*QR^2*QRd*LR*LRd + 5453*nf^6*T*h^10*p^2*W*QLd*
      QR^2*QRd*LL*LLd + 5453/2*nf^6*T*h^10*p^2*W*QLd*QR^3*QRd^2 + 3591/4*nf^6*
      T*h^10*p^2*W*QLd*QR^4*LR + 5453/2*nf^6*T*h^10*p^2*W*QLd^2*QRd*LLd*LR*LRd
       + 5453/4*nf^6*T*h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 5453/4*nf^6*T*h^10*p^2*
      W*QLd^2*QRd*LL*LLd^2 + 16359/4*nf^6*T*h^10*p^2*W*QLd^2*QR*QRd^2*LLd +
      3591*nf^6*T*h^10*p^2*W*QLd^2*QR^2*LLd*LR + 5453/2*nf^6*T*h^10*p^2*W*
      QLd^2*QR^2*LL*LRd + 5453/12*nf^6*T*h^10*p^2*W*QLd^3*LR*LRd^2 + 1197/2*
      nf^6*T*h^10*p^2*W*QLd^3*LLd^2*LR + 5453/6*nf^6*T*h^10*p^2*W*QLd^3*LL*LLd
      *LRd + 5453/2*nf^6*T*h^10*p^2*W*QLd^3*QR*QRd*LRd + 1197*nf^6*T*h^10*p^2*
      W*QLd^3*QR^3 + 3591/4*nf^6*T*h^10*p^2*W*QLd^4*QR*LLd + 5453/4*nf^6*T*
      h^10*p^2*W*QL*QRd*LR^2*LRd^2 + 5453/4*nf^6*T*h^10*p^2*W*QL*QRd*LLd^2*
      LR^2 + 5453*nf^6*T*h^10*p^2*W*QL*QRd*LL*LLd*LR*LRd + 3591/2*nf^6*T*h^10*
      p^2*W*QL*QRd*LL^2*LRd^2 + 5453/4*nf^6*T*h^10*p^2*W*QL*QRd*LL^2*LLd^2 +
      3591/4*nf^6*T*h^10*p^2*W*QL*QRd^4*LRd + 5453*nf^6*T*h^10*p^2*W*QL*QR*
      QRd^2*LR*LRd + 5453*nf^6*T*h^10*p^2*W*QL*QR*QRd^2*LL*LLd + 5453/4*nf^6*T
      *h^10*p^2*W*QL*QR^2*LR^2*LRd + 5453/2*nf^6*T*h^10*p^2*W*QL*QR^2*LL*LLd*
      LR + 5453/4*nf^6*T*h^10*p^2*W*QL*QR^2*LL^2*LRd + 5453/2*nf^6*T*h^10*p^2*
      W*QL*QR^2*QRd^3 + 5453/2*nf^6*T*h^10*p^2*W*QL*QR^3*QRd*LR + 5453/2*nf^6*
      T*h^10*p^2*W*QL*QLd*LLd*LR^2*LRd + 5453/2*nf^6*T*h^10*p^2*W*QL*QLd*LL*LR
      *LRd^2 + 5453/2*nf^6*T*h^10*p^2*W*QL*QLd*LL*LLd^2*LR + 5453/2*nf^6*T*
      h^10*p^2*W*QL*QLd*LL^2*LLd*LRd + 5453/2*nf^6*T*h^10*p^2*W*QL*QLd*QRd^3*
      LLd + 10906*nf^6*T*h^10*p^2*W*QL*QLd*QR*QRd*LLd*LR + 10906*nf^6*T*h^10*
      p^2*W*QL*QLd*QR*QRd*LL*LRd + 5453/2*nf^6*T*h^10*p^2*W*QL*QLd*QR^3*LL +
      16359/4*nf^6*T*h^10*p^2*W*QL*QLd^2*QRd^2*LRd + 5453*nf^6*T*h^10*p^2*W*QL
      *QLd^2*QR*LR*LRd + 5453*nf^6*T*h^10*p^2*W*QL*QLd^2*QR*LL*LLd + 16359/2*
      nf^6*T*h^10*p^2*W*QL*QLd^2*QR^2*QRd + 5453/2*nf^6*T*h^10*p^2*W*QL*QLd^3*
      QRd*LLd + 5453/8*nf^6*T*h^10*p^2*W*QL*QLd^4*LRd + 5453/2*nf^6*T*h^10*p^2
      *W*QL^2*QRd^2*LLd*LR + 3591*nf^6*T*h^10*p^2*W*QL^2*QRd^2*LL*LRd + 5453/4
      *nf^6*T*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 5453/2*nf^6*T*h^10*p^2*W*QL^2*QR*
      LL*LR*LRd + 5453/4*nf^6*T*h^10*p^2*W*QL^2*QR*LL^2*LLd + 16359/4*nf^6*T*
      h^10*p^2*W*QL^2*QR^2*QRd*LL + 5453*nf^6*T*h^10*p^2*W*QL^2*QLd*QRd*LR*LRd
       + 5453*nf^6*T*h^10*p^2*W*QL^2*QLd*QRd*LL*LLd + 16359/2*nf^6*T*h^10*p^2*
      W*QL^2*QLd*QR*QRd^2 + 16359/4*nf^6*T*h^10*p^2*W*QL^2*QLd*QR^2*LR + 5453/
      2*nf^6*T*h^10*p^2*W*QL^2*QLd^2*LLd*LR + 5453/2*nf^6*T*h^10*p^2*W*QL^2*
      QLd^2*LL*LRd + 5453/2*nf^6*T*h^10*p^2*W*QL^2*QLd^3*QR + 5453/12*nf^6*T*
      h^10*p^2*W*QL^3*LR^2*LRd + 5453/6*nf^6*T*h^10*p^2*W*QL^3*LL*LLd*LR +
      1197/2*nf^6*T*h^10*p^2*W*QL^3*LL^2*LRd + 1197*nf^6*T*h^10*p^2*W*QL^3*
      QRd^3 + 5453/2*nf^6*T*h^10*p^2*W*QL^3*QR*QRd*LR + 5453/2*nf^6*T*h^10*p^2
      *W*QL^3*QLd*QR*LL + 5453/2*nf^6*T*h^10*p^2*W*QL^3*QLd^2*QRd + 3591/4*
      nf^6*T*h^10*p^2*W*QL^4*QRd*LL + 5453/8*nf^6*T*h^10*p^2*W*QL^4*QLd*LR +
      861/4*nf^6*T*h^10*p^2*B*LLd*LR^3*LRd^2 + 189/2*nf^6*T*h^10*p^2*B*LLd^3*
      LR^3 + 861/4*nf^6*T*h^10*p^2*B*LL*LR^2*LRd^3 + 2583/4*nf^6*T*h^10*p^2*B*
      LL*LLd^2*LR^2*LRd + 2583/4*nf^6*T*h^10*p^2*B*LL^2*LLd*LR*LRd^2 + 861/4*
      nf^6*T*h^10*p^2*B*LL^2*LLd^3*LR + 189/2*nf^6*T*h^10*p^2*B*LL^3*LRd^3 +
      861/4*nf^6*T*h^10*p^2*B*LL^3*LLd^2*LRd + 861/2*nf^6*T*h^10*p^2*B*QRd^3*
      LLd*LR*LRd + 567/2*nf^6*T*h^10*p^2*B*QRd^3*LL*LRd^2 + 861/4*nf^6*T*h^10*
      p^2*B*QRd^3*LL*LLd^2 + 2583/2*nf^6*T*h^10*p^2*B*QR*QRd*LLd*LR^2*LRd +
      2583/2*nf^6*T*h^10*p^2*B*QR*QRd*LL*LR*LRd^2 + 2583/2*nf^6*T*h^10*p^2*B*
      QR*QRd*LL*LLd^2*LR + 2583/2*nf^6*T*h^10*p^2*B*QR*QRd*LL^2*LLd*LRd + 2583/
      8*nf^6*T*h^10*p^2*B*QR*QRd^4*LLd + 2583/2*nf^6*T*h^10*p^2*B*QR^2*QRd^2*
      LLd*LR + 2583/2*nf^6*T*h^10*p^2*B*QR^2*QRd^2*LL*LRd + 567/2*nf^6*T*h^10*
      p^2*B*QR^3*LLd*LR^2 + 861/2*nf^6*T*h^10*p^2*B*QR^3*LL*LR*LRd + 861/4*
      nf^6*T*h^10*p^2*B*QR^3*LL^2*LLd + 2583/8*nf^6*T*h^10*p^2*B*QR^4*QRd*LL
       + 2583/4*nf^6*T*h^10*p^2*B*QLd*QRd^2*LR*LRd^2 + 2583/4*nf^6*T*h^10*p^2*
      B*QLd*QRd^2*LLd^2*LR + 2583/2*nf^6*T*h^10*p^2*B*QLd*QRd^2*LL*LLd*LRd +
      2583/4*nf^6*T*h^10*p^2*B*QLd*QR*LR^2*LRd^2 + 1701/2*nf^6*T*h^10*p^2*B*
      QLd*QR*LLd^2*LR^2 + 2583*nf^6*T*h^10*p^2*B*QLd*QR*LL*LLd*LR*LRd + 2583/4
      *nf^6*T*h^10*p^2*B*QLd*QR*LL^2*LRd^2 + 2583/4*nf^6*T*h^10*p^2*B*QLd*QR*
      LL^2*LLd^2 + 2583/2*nf^6*T*h^10*p^2*B*QLd*QR*QRd^3*LRd + 2583*nf^6*T*
      h^10*p^2*B*QLd*QR^2*QRd*LR*LRd + 2583*nf^6*T*h^10*p^2*B*QLd*QR^2*QRd*LL*
      LLd + 2583/2*nf^6*T*h^10*p^2*B*QLd*QR^3*QRd^2 + 1701/4*nf^6*T*h^10*p^2*B
      *QLd*QR^4*LR + 2583/2*nf^6*T*h^10*p^2*B*QLd^2*QRd*LLd*LR*LRd + 2583/4*
      nf^6*T*h^10*p^2*B*QLd^2*QRd*LL*LRd^2 + 2583/4*nf^6*T*h^10*p^2*B*QLd^2*
      QRd*LL*LLd^2 + 7749/4*nf^6*T*h^10*p^2*B*QLd^2*QR*QRd^2*LLd + 1701*nf^6*T
      *h^10*p^2*B*QLd^2*QR^2*LLd*LR + 2583/2*nf^6*T*h^10*p^2*B*QLd^2*QR^2*LL*
      LRd + 861/4*nf^6*T*h^10*p^2*B*QLd^3*LR*LRd^2 + 567/2*nf^6*T*h^10*p^2*B*
      QLd^3*LLd^2*LR + 861/2*nf^6*T*h^10*p^2*B*QLd^3*LL*LLd*LRd + 2583/2*nf^6*
      T*h^10*p^2*B*QLd^3*QR*QRd*LRd + 567*nf^6*T*h^10*p^2*B*QLd^3*QR^3 + 1701/
      4*nf^6*T*h^10*p^2*B*QLd^4*QR*LLd + 2583/4*nf^6*T*h^10*p^2*B*QL*QRd*LR^2*
      LRd^2 + 2583/4*nf^6*T*h^10*p^2*B*QL*QRd*LLd^2*LR^2 + 2583*nf^6*T*h^10*
      p^2*B*QL*QRd*LL*LLd*LR*LRd + 1701/2*nf^6*T*h^10*p^2*B*QL*QRd*LL^2*LRd^2
       + 2583/4*nf^6*T*h^10*p^2*B*QL*QRd*LL^2*LLd^2 + 1701/4*nf^6*T*h^10*p^2*B
      *QL*QRd^4*LRd + 2583*nf^6*T*h^10*p^2*B*QL*QR*QRd^2*LR*LRd + 2583*nf^6*T*
      h^10*p^2*B*QL*QR*QRd^2*LL*LLd + 2583/4*nf^6*T*h^10*p^2*B*QL*QR^2*LR^2*
      LRd + 2583/2*nf^6*T*h^10*p^2*B*QL*QR^2*LL*LLd*LR + 2583/4*nf^6*T*h^10*
      p^2*B*QL*QR^2*LL^2*LRd + 2583/2*nf^6*T*h^10*p^2*B*QL*QR^2*QRd^3 + 2583/2
      *nf^6*T*h^10*p^2*B*QL*QR^3*QRd*LR + 2583/2*nf^6*T*h^10*p^2*B*QL*QLd*LLd*
      LR^2*LRd + 2583/2*nf^6*T*h^10*p^2*B*QL*QLd*LL*LR*LRd^2 + 2583/2*nf^6*T*
      h^10*p^2*B*QL*QLd*LL*LLd^2*LR + 2583/2*nf^6*T*h^10*p^2*B*QL*QLd*LL^2*LLd
      *LRd + 2583/2*nf^6*T*h^10*p^2*B*QL*QLd*QRd^3*LLd + 5166*nf^6*T*h^10*p^2*
      B*QL*QLd*QR*QRd*LLd*LR + 5166*nf^6*T*h^10*p^2*B*QL*QLd*QR*QRd*LL*LRd +
      2583/2*nf^6*T*h^10*p^2*B*QL*QLd*QR^3*LL + 7749/4*nf^6*T*h^10*p^2*B*QL*
      QLd^2*QRd^2*LRd + 2583*nf^6*T*h^10*p^2*B*QL*QLd^2*QR*LR*LRd + 2583*nf^6*
      T*h^10*p^2*B*QL*QLd^2*QR*LL*LLd + 7749/2*nf^6*T*h^10*p^2*B*QL*QLd^2*QR^2
      *QRd + 2583/2*nf^6*T*h^10*p^2*B*QL*QLd^3*QRd*LLd + 2583/8*nf^6*T*h^10*
      p^2*B*QL*QLd^4*LRd + 2583/2*nf^6*T*h^10*p^2*B*QL^2*QRd^2*LLd*LR + 1701*
      nf^6*T*h^10*p^2*B*QL^2*QRd^2*LL*LRd + 2583/4*nf^6*T*h^10*p^2*B*QL^2*QR*
      LLd*LR^2 + 2583/2*nf^6*T*h^10*p^2*B*QL^2*QR*LL*LR*LRd + 2583/4*nf^6*T*
      h^10*p^2*B*QL^2*QR*LL^2*LLd + 7749/4*nf^6*T*h^10*p^2*B*QL^2*QR^2*QRd*LL
       + 2583*nf^6*T*h^10*p^2*B*QL^2*QLd*QRd*LR*LRd + 2583*nf^6*T*h^10*p^2*B*
      QL^2*QLd*QRd*LL*LLd + 7749/2*nf^6*T*h^10*p^2*B*QL^2*QLd*QR*QRd^2 + 7749/
      4*nf^6*T*h^10*p^2*B*QL^2*QLd*QR^2*LR + 2583/2*nf^6*T*h^10*p^2*B*QL^2*
      QLd^2*LLd*LR + 2583/2*nf^6*T*h^10*p^2*B*QL^2*QLd^2*LL*LRd + 2583/2*nf^6*
      T*h^10*p^2*B*QL^2*QLd^3*QR + 861/4*nf^6*T*h^10*p^2*B*QL^3*LR^2*LRd + 861/
      2*nf^6*T*h^10*p^2*B*QL^3*LL*LLd*LR + 567/2*nf^6*T*h^10*p^2*B*QL^3*LL^2*
      LRd + 567*nf^6*T*h^10*p^2*B*QL^3*QRd^3 + 2583/2*nf^6*T*h^10*p^2*B*QL^3*
      QR*QRd*LR + 2583/2*nf^6*T*h^10*p^2*B*QL^3*QLd*QR*LL + 2583/2*nf^6*T*h^10
      *p^2*B*QL^3*QLd^2*QRd + 1701/4*nf^6*T*h^10*p^2*B*QL^4*QRd*LL + 2583/8*
      nf^6*T*h^10*p^2*B*QL^4*QLd*LR + 618*nf^6*T*h^10*p^4*LLd*LR^3*LRd^2 +
      1045/4*nf^6*T*h^10*p^4*LLd^3*LR^3 + 618*nf^6*T*h^10*p^4*LL*LR^2*LRd^3 +
      1854*nf^6*T*h^10*p^4*LL*LLd^2*LR^2*LRd + 1854*nf^6*T*h^10*p^4*LL^2*LLd*
      LR*LRd^2 + 618*nf^6*T*h^10*p^4*LL^2*LLd^3*LR + 1045/4*nf^6*T*h^10*p^4*
      LL^3*LRd^3 + 618*nf^6*T*h^10*p^4*LL^3*LLd^2*LRd + 1236*nf^6*T*h^10*p^4*
      QRd^3*LLd*LR*LRd + 3135/4*nf^6*T*h^10*p^4*QRd^3*LL*LRd^2 + 618*nf^6*T*
      h^10*p^4*QRd^3*LL*LLd^2 + 3708*nf^6*T*h^10*p^4*QR*QRd*LLd*LR^2*LRd +
      3708*nf^6*T*h^10*p^4*QR*QRd*LL*LR*LRd^2 + 3708*nf^6*T*h^10*p^4*QR*QRd*LL
      *LLd^2*LR + 3708*nf^6*T*h^10*p^4*QR*QRd*LL^2*LLd*LRd + 927*nf^6*T*h^10*
      p^4*QR*QRd^4*LLd + 3708*nf^6*T*h^10*p^4*QR^2*QRd^2*LLd*LR + 3708*nf^6*T*
      h^10*p^4*QR^2*QRd^2*LL*LRd + 3135/4*nf^6*T*h^10*p^4*QR^3*LLd*LR^2 + 1236
      *nf^6*T*h^10*p^4*QR^3*LL*LR*LRd + 618*nf^6*T*h^10*p^4*QR^3*LL^2*LLd +
      927*nf^6*T*h^10*p^4*QR^4*QRd*LL + 1854*nf^6*T*h^10*p^4*QLd*QRd^2*LR*
      LRd^2 + 1854*nf^6*T*h^10*p^4*QLd*QRd^2*LLd^2*LR + 3708*nf^6*T*h^10*p^4*
      QLd*QRd^2*LL*LLd*LRd + 1854*nf^6*T*h^10*p^4*QLd*QR*LR^2*LRd^2 + 9405/4*
      nf^6*T*h^10*p^4*QLd*QR*LLd^2*LR^2 + 7416*nf^6*T*h^10*p^4*QLd*QR*LL*LLd*
      LR*LRd + 1854*nf^6*T*h^10*p^4*QLd*QR*LL^2*LRd^2 + 1854*nf^6*T*h^10*p^4*
      QLd*QR*LL^2*LLd^2 + 3708*nf^6*T*h^10*p^4*QLd*QR*QRd^3*LRd + 7416*nf^6*T*
      h^10*p^4*QLd*QR^2*QRd*LR*LRd + 7416*nf^6*T*h^10*p^4*QLd*QR^2*QRd*LL*LLd
       + 3708*nf^6*T*h^10*p^4*QLd*QR^3*QRd^2 + 9405/8*nf^6*T*h^10*p^4*QLd*QR^4
      *LR + 3708*nf^6*T*h^10*p^4*QLd^2*QRd*LLd*LR*LRd + 1854*nf^6*T*h^10*p^4*
      QLd^2*QRd*LL*LRd^2 + 1854*nf^6*T*h^10*p^4*QLd^2*QRd*LL*LLd^2 + 5562*nf^6
      *T*h^10*p^4*QLd^2*QR*QRd^2*LLd + 9405/2*nf^6*T*h^10*p^4*QLd^2*QR^2*LLd*
      LR + 3708*nf^6*T*h^10*p^4*QLd^2*QR^2*LL*LRd + 618*nf^6*T*h^10*p^4*QLd^3*
      LR*LRd^2 + 3135/4*nf^6*T*h^10*p^4*QLd^3*LLd^2*LR + 1236*nf^6*T*h^10*p^4*
      QLd^3*LL*LLd*LRd + 3708*nf^6*T*h^10*p^4*QLd^3*QR*QRd*LRd + 3135/2*nf^6*T
      *h^10*p^4*QLd^3*QR^3 + 9405/8*nf^6*T*h^10*p^4*QLd^4*QR*LLd + 1854*nf^6*T
      *h^10*p^4*QL*QRd*LR^2*LRd^2 + 1854*nf^6*T*h^10*p^4*QL*QRd*LLd^2*LR^2 +
      7416*nf^6*T*h^10*p^4*QL*QRd*LL*LLd*LR*LRd + 9405/4*nf^6*T*h^10*p^4*QL*
      QRd*LL^2*LRd^2 + 1854*nf^6*T*h^10*p^4*QL*QRd*LL^2*LLd^2 + 9405/8*nf^6*T*
      h^10*p^4*QL*QRd^4*LRd + 7416*nf^6*T*h^10*p^4*QL*QR*QRd^2*LR*LRd + 7416*
      nf^6*T*h^10*p^4*QL*QR*QRd^2*LL*LLd + 1854*nf^6*T*h^10*p^4*QL*QR^2*LR^2*
      LRd + 3708*nf^6*T*h^10*p^4*QL*QR^2*LL*LLd*LR + 1854*nf^6*T*h^10*p^4*QL*
      QR^2*LL^2*LRd + 3708*nf^6*T*h^10*p^4*QL*QR^2*QRd^3 + 3708*nf^6*T*h^10*
      p^4*QL*QR^3*QRd*LR + 3708*nf^6*T*h^10*p^4*QL*QLd*LLd*LR^2*LRd + 3708*
      nf^6*T*h^10*p^4*QL*QLd*LL*LR*LRd^2 + 3708*nf^6*T*h^10*p^4*QL*QLd*LL*
      LLd^2*LR + 3708*nf^6*T*h^10*p^4*QL*QLd*LL^2*LLd*LRd + 3708*nf^6*T*h^10*
      p^4*QL*QLd*QRd^3*LLd + 14832*nf^6*T*h^10*p^4*QL*QLd*QR*QRd*LLd*LR +
      14832*nf^6*T*h^10*p^4*QL*QLd*QR*QRd*LL*LRd + 3708*nf^6*T*h^10*p^4*QL*QLd
      *QR^3*LL + 5562*nf^6*T*h^10*p^4*QL*QLd^2*QRd^2*LRd + 7416*nf^6*T*h^10*
      p^4*QL*QLd^2*QR*LR*LRd + 7416*nf^6*T*h^10*p^4*QL*QLd^2*QR*LL*LLd + 11124
      *nf^6*T*h^10*p^4*QL*QLd^2*QR^2*QRd + 3708*nf^6*T*h^10*p^4*QL*QLd^3*QRd*
      LLd + 927*nf^6*T*h^10*p^4*QL*QLd^4*LRd + 3708*nf^6*T*h^10*p^4*QL^2*QRd^2
      *LLd*LR + 9405/2*nf^6*T*h^10*p^4*QL^2*QRd^2*LL*LRd + 1854*nf^6*T*h^10*
      p^4*QL^2*QR*LLd*LR^2 + 3708*nf^6*T*h^10*p^4*QL^2*QR*LL*LR*LRd + 1854*
      nf^6*T*h^10*p^4*QL^2*QR*LL^2*LLd + 5562*nf^6*T*h^10*p^4*QL^2*QR^2*QRd*LL
       + 7416*nf^6*T*h^10*p^4*QL^2*QLd*QRd*LR*LRd + 7416*nf^6*T*h^10*p^4*QL^2*
      QLd*QRd*LL*LLd + 11124*nf^6*T*h^10*p^4*QL^2*QLd*QR*QRd^2 + 5562*nf^6*T*
      h^10*p^4*QL^2*QLd*QR^2*LR + 3708*nf^6*T*h^10*p^4*QL^2*QLd^2*LLd*LR +
      3708*nf^6*T*h^10*p^4*QL^2*QLd^2*LL*LRd + 3708*nf^6*T*h^10*p^4*QL^2*QLd^3
      *QR + 618*nf^6*T*h^10*p^4*QL^3*LR^2*LRd + 1236*nf^6*T*h^10*p^4*QL^3*LL*
      LLd*LR + 3135/4*nf^6*T*h^10*p^4*QL^3*LL^2*LRd + 3135/2*nf^6*T*h^10*p^4*
      QL^3*QRd^3 + 3708*nf^6*T*h^10*p^4*QL^3*QR*QRd*LR + 3708*nf^6*T*h^10*p^4*
      QL^3*QLd*QR*LL + 3708*nf^6*T*h^10*p^4*QL^3*QLd^2*QRd + 9405/8*nf^6*T*
      h^10*p^4*QL^4*QRd*LL + 927*nf^6*T*h^10*p^4*QL^4*QLd*LR + 115/48*nf^6*T*
      h^10*u*p*LR^4*LRd^4 + 235/24*nf^6*T*h^10*u*p*LLd^2*LR^4*LRd^2 + 445/36*
      nf^6*T*h^10*u*p*LLd^4*LR^4 + 35/6*nf^6*T*h^10*u*p*LL*LLd*LR^3*LRd^3 +
      385/18*nf^6*T*h^10*u*p*LL*LLd^3*LR^3*LRd + 235/24*nf^6*T*h^10*u*p*LL^2*
      LR^2*LRd^4 + 95/4*nf^6*T*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 235/24*nf^6*T*
      h^10*u*p*LL^2*LLd^4*LR^2 + 385/18*nf^6*T*h^10*u*p*LL^3*LLd*LR*LRd^3 + 35/
      6*nf^6*T*h^10*u*p*LL^3*LLd^3*LR*LRd + 445/36*nf^6*T*h^10*u*p*LL^4*LRd^4
       + 235/24*nf^6*T*h^10*u*p*LL^4*LLd^2*LRd^2 + 115/48*nf^6*T*h^10*u*p*LL^4
      *LLd^4 - 425/36*nf^6*T*h^10*u*p*QRd^3*LR^2*LRd^3 - 55/4*nf^6*T*h^10*u*p*
      QRd^3*LLd^2*LR^2*LRd - 145/6*nf^6*T*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 - 115/
      6*nf^6*T*h^10*u*p*QRd^3*LL*LLd^3*LR - 335/18*nf^6*T*h^10*u*p*QRd^3*LL^2*
      LRd^3 - 175/12*nf^6*T*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 95/36*nf^6*T*h^10*
      u*p*QRd^6*LRd^2 + 25/9*nf^6*T*h^10*u*p*QRd^6*LLd^2 + 35/6*nf^6*T*h^10*u*
      p*QR*QRd*LR^3*LRd^3 + 125/6*nf^6*T*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd + 25/2
      *nf^6*T*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 + 125/6*nf^6*T*h^10*u*p*QR*QRd
      *LL*LLd^3*LR^2 + 125/6*nf^6*T*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 + 25/2*nf^6*
      T*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd + 125/6*nf^6*T*h^10*u*p*QR*QRd*LL^3*
      LLd*LRd^2 + 35/6*nf^6*T*h^10*u*p*QR*QRd*LL^3*LLd^3 - 135/8*nf^6*T*h^10*u
      *p*QR*QRd^4*LR*LRd^2 - 95/8*nf^6*T*h^10*u*p*QR*QRd^4*LLd^2*LR - 45/4*
      nf^6*T*h^10*u*p*QR*QRd^4*LL*LLd*LRd + 25/2*nf^6*T*h^10*u*p*QR^2*QRd^2*
      LR^2*LRd^2 + 15*nf^6*T*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 25*nf^6*T*h^10*u
      *p*QR^2*QRd^2*LL*LLd*LR*LRd + 15*nf^6*T*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2
       + 25/2*nf^6*T*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 - 85/24*nf^6*T*h^10*u*p*
      QR^2*QRd^5*LRd - 425/36*nf^6*T*h^10*u*p*QR^3*LR^3*LRd^2 - 335/18*nf^6*T*
      h^10*u*p*QR^3*LLd^2*LR^3 - 145/6*nf^6*T*h^10*u*p*QR^3*LL*LLd*LR^2*LRd -
      55/4*nf^6*T*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 175/12*nf^6*T*h^10*u*p*QR^3*
      LL^2*LLd^2*LR - 115/6*nf^6*T*h^10*u*p*QR^3*LL^3*LLd*LRd + 25*nf^6*T*h^10
      *u*p*QR^3*QRd^3*LR*LRd + 25*nf^6*T*h^10*u*p*QR^3*QRd^3*LL*LLd - 135/8*
      nf^6*T*h^10*u*p*QR^4*QRd*LR^2*LRd - 45/4*nf^6*T*h^10*u*p*QR^4*QRd*LL*LLd
      *LR - 95/8*nf^6*T*h^10*u*p*QR^4*QRd*LL^2*LRd + 485/48*nf^6*T*h^10*u*p*
      QR^4*QRd^4 - 85/24*nf^6*T*h^10*u*p*QR^5*QRd^2*LR + 95/36*nf^6*T*h^10*u*p
      *QR^6*LR^2 + 25/9*nf^6*T*h^10*u*p*QR^6*LL^2 - 45/4*nf^6*T*h^10*u*p*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 65/12*nf^6*T*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 - 145/
      6*nf^6*T*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 - 25/2*nf^6*T*h^10*u*p*QLd*QRd^2
      *LL*LLd^2*LR*LRd - 45/4*nf^6*T*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 35/4*
      nf^6*T*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 155/12*nf^6*T*h^10*u*p*QLd*QRd^5*
      LLd*LRd + 35/6*nf^6*T*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 + 385/9*nf^6*T*h^10
      *u*p*QLd*QR*LLd^3*LR^3 + 5/2*nf^6*T*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 + 45/2
      *nf^6*T*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 45/2*nf^6*T*h^10*u*p*QLd*QR*
      LL^2*LLd*LR*LRd^2 + 35/6*nf^6*T*h^10*u*p*QLd*QR*LL^2*LLd^3*LR + 385/18*
      nf^6*T*h^10*u*p*QLd*QR*LL^3*LRd^3 + 5/2*nf^6*T*h^10*u*p*QLd*QR*LL^3*
      LLd^2*LRd - 45/2*nf^6*T*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 - 25/2*nf^6*T*
      h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 85/8*nf^6*T*h^10*u*p*QLd*QR^2*QRd^4*LLd
       + 15*nf^6*T*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 25*nf^6*T*h^10*u*p*QLd*
      QR^3*QRd^2*LL*LRd - 30*nf^6*T*h^10*u*p*QLd*QR^4*LLd*LR^2 - 45/4*nf^6*T*
      h^10*u*p*QLd*QR^4*LL*LR*LRd - 75/8*nf^6*T*h^10*u*p*QLd*QR^4*LL^2*LLd -
      115/12*nf^6*T*h^10*u*p*QLd*QR^5*QRd*LL - 35/4*nf^6*T*h^10*u*p*QLd^2*QRd*
      LR^2*LRd^3 - 45/4*nf^6*T*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd - 25/2*nf^6*T
      *h^10*u*p*QLd^2*QRd*LL*LLd*LR*LRd^2 - 145/6*nf^6*T*h^10*u*p*QLd^2*QRd*LL
      *LLd^3*LR + 65/12*nf^6*T*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 - 45/4*nf^6*T*
      h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd - 5/12*nf^6*T*h^10*u*p*QLd^2*QRd^4*
      LRd^2 + 55/8*nf^6*T*h^10*u*p*QLd^2*QRd^4*LLd^2 - 95/4*nf^6*T*h^10*u*p*
      QLd^2*QR*QRd^2*LR*LRd^2 - 75/4*nf^6*T*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR
       - 25/2*nf^6*T*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 15*nf^6*T*h^10*u*p*
      QLd^2*QR^2*LR^2*LRd^2 + 40*nf^6*T*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 45*
      nf^6*T*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 45/2*nf^6*T*h^10*u*p*QLd^2*
      QR^2*LL^2*LRd^2 + 15*nf^6*T*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 35/4*nf^6*T
      *h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 45*nf^6*T*h^10*u*p*QLd^2*QR^3*QRd*LR*
      LRd + 45*nf^6*T*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 485/24*nf^6*T*h^10*u*p*
      QLd^2*QR^4*QRd^2 - 65/12*nf^6*T*h^10*u*p*QLd^2*QR^5*LR - 175/12*nf^6*T*
      h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 335/18*nf^6*T*h^10*u*p*QLd^3*LLd^3*LR^2
       - 115/6*nf^6*T*h^10*u*p*QLd^3*LL*LR*LRd^3 - 145/6*nf^6*T*h^10*u*p*QLd^3
      *LL*LLd^2*LR*LRd - 55/4*nf^6*T*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 - 425/36*
      nf^6*T*h^10*u*p*QLd^3*LL^2*LLd^3 + 115/6*nf^6*T*h^10*u*p*QLd^3*QRd^3*LLd
      *LRd - 25/2*nf^6*T*h^10*u*p*QLd^3*QR*QRd*LL*LRd^2 - 45/2*nf^6*T*h^10*u*p
      *QLd^3*QR*QRd*LL*LLd^2 + 115/12*nf^6*T*h^10*u*p*QLd^3*QR^2*QRd^2*LLd +
      80*nf^6*T*h^10*u*p*QLd^3*QR^3*LLd*LR + 45*nf^6*T*h^10*u*p*QLd^3*QR^3*LL*
      LRd + 55/8*nf^6*T*h^10*u*p*QLd^4*QRd^2*LRd^2 - 5/12*nf^6*T*h^10*u*p*
      QLd^4*QRd^2*LLd^2 - 75/8*nf^6*T*h^10*u*p*QLd^4*QR*LR*LRd^2 - 30*nf^6*T*
      h^10*u*p*QLd^4*QR*LLd^2*LR - 45/4*nf^6*T*h^10*u*p*QLd^4*QR*LL*LLd*LRd +
      175/24*nf^6*T*h^10*u*p*QLd^4*QR^2*QRd*LRd + 995/36*nf^6*T*h^10*u*p*QLd^4
      *QR^4 + 155/12*nf^6*T*h^10*u*p*QLd^5*QRd*LLd*LRd - 65/12*nf^6*T*h^10*u*p
      *QLd^5*QR^2*LLd + 25/9*nf^6*T*h^10*u*p*QLd^6*LRd^2 + 95/36*nf^6*T*h^10*u
      *p*QLd^6*LLd^2 + 5/2*nf^6*T*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 + 385/18*nf^6
      *T*h^10*u*p*QL*QRd*LLd^3*LR^3 + 35/6*nf^6*T*h^10*u*p*QL*QRd*LL*LR^2*
      LRd^3 + 45/2*nf^6*T*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd + 45/2*nf^6*T*h^10
      *u*p*QL*QRd*LL^2*LLd*LR*LRd^2 + 5/2*nf^6*T*h^10*u*p*QL*QRd*LL^2*LLd^3*LR
       + 385/9*nf^6*T*h^10*u*p*QL*QRd*LL^3*LRd^3 + 35/6*nf^6*T*h^10*u*p*QL*QRd
      *LL^3*LLd^2*LRd - 45/4*nf^6*T*h^10*u*p*QL*QRd^4*LLd*LR*LRd - 30*nf^6*T*
      h^10*u*p*QL*QRd^4*LL*LRd^2 - 75/8*nf^6*T*h^10*u*p*QL*QRd^4*LL*LLd^2 -
      115/12*nf^6*T*h^10*u*p*QL*QR*QRd^5*LLd - 145/6*nf^6*T*h^10*u*p*QL*QR^2*
      LLd*LR^3*LRd - 45/4*nf^6*T*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 - 45/4*nf^6*T*
      h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 - 25/2*nf^6*T*h^10*u*p*QL*QR^2*LL^2*LLd*
      LR*LRd + 65/12*nf^6*T*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 35/4*nf^6*T*h^10*u*p
      *QL*QR^2*LL^3*LLd^2 + 25*nf^6*T*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 15*nf^6*
      T*h^10*u*p*QL*QR^2*QRd^3*LL*LRd - 45/2*nf^6*T*h^10*u*p*QL*QR^3*QRd*LLd*
      LR^2 - 25/2*nf^6*T*h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 85/8*nf^6*T*h^10*u*p*
      QL*QR^4*QRd^2*LL + 155/12*nf^6*T*h^10*u*p*QL*QR^5*LL*LR + 35/6*nf^6*T*
      h^10*u*p*QL*QLd*LR^3*LRd^3 + 125/6*nf^6*T*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd
       + 25/2*nf^6*T*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 125/6*nf^6*T*h^10*u*p
      *QL*QLd*LL*LLd^3*LR^2 + 125/6*nf^6*T*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 + 25/
      2*nf^6*T*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 125/6*nf^6*T*h^10*u*p*QL*
      QLd*LL^3*LLd*LRd^2 + 35/6*nf^6*T*h^10*u*p*QL*QLd*LL^3*LLd^3 - 45/2*nf^6*
      T*h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 - 25/2*nf^6*T*h^10*u*p*QL*QLd*QRd^3*
      LLd^2*LR + 25*nf^6*T*h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 + 45*nf^6*T*h^10*
      u*p*QL*QLd*QR*QRd*LLd^2*LR^2 + 45*nf^6*T*h^10*u*p*QL*QLd*QR*QRd*LL^2*
      LRd^2 + 25*nf^6*T*h^10*u*p*QL*QLd*QR*QRd*LL^2*LLd^2 - 95/12*nf^6*T*h^10*
      u*p*QL*QLd*QR*QRd^4*LRd + 25*nf^6*T*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd +
      25*nf^6*T*h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd - 45/2*nf^6*T*h^10*u*p*QL*
      QLd*QR^3*LR^2*LRd - 25/2*nf^6*T*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 265/6*
      nf^6*T*h^10*u*p*QL*QLd*QR^3*QRd^3 - 95/12*nf^6*T*h^10*u*p*QL*QLd*QR^4*
      QRd*LR - 25/2*nf^6*T*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 75/4*nf^6*T*
      h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 - 95/4*nf^6*T*h^10*u*p*QL*QLd^2*QRd^2*
      LL*LLd^2 - 5/2*nf^6*T*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 45*nf^6*T*h^10*u*
      p*QL*QLd^2*QR^2*QRd*LLd*LR + 45*nf^6*T*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd
       + 175/24*nf^6*T*h^10*u*p*QL*QLd^2*QR^4*LL - 25/2*nf^6*T*h^10*u*p*QL*
      QLd^3*QRd*LR*LRd^2 - 45/2*nf^6*T*h^10*u*p*QL*QLd^3*QRd*LLd^2*LR - 5/2*
      nf^6*T*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 45*nf^6*T*h^10*u*p*QL*QLd^3*QR^2
      *LR*LRd + 45*nf^6*T*h^10*u*p*QL*QLd^3*QR^2*LL*LLd + 1235/18*nf^6*T*h^10*
      u*p*QL*QLd^3*QR^3*QRd - 45/4*nf^6*T*h^10*u*p*QL*QLd^4*LLd*LR*LRd - 95/8*
      nf^6*T*h^10*u*p*QL*QLd^4*LL*LRd^2 - 135/8*nf^6*T*h^10*u*p*QL*QLd^4*LL*
      LLd^2 - 95/12*nf^6*T*h^10*u*p*QL*QLd^4*QR*QRd*LLd - 115/12*nf^6*T*h^10*u
      *p*QL*QLd^5*QR*LRd + 15*nf^6*T*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 45/2*
      nf^6*T*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 45*nf^6*T*h^10*u*p*QL^2*QRd^2*LL
      *LLd*LR*LRd + 40*nf^6*T*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 + 15*nf^6*T*h^10*
      u*p*QL^2*QRd^2*LL^2*LLd^2 - 65/12*nf^6*T*h^10*u*p*QL^2*QRd^5*LRd - 35/4*
      nf^6*T*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 65/12*nf^6*T*h^10*u*p*QL^2*QR*LLd^2
      *LR^3 - 25/2*nf^6*T*h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd - 45/4*nf^6*T*h^10*
      u*p*QL^2*QR*LL^2*LR*LRd^2 - 45/4*nf^6*T*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR
       - 145/6*nf^6*T*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 45*nf^6*T*h^10*u*p*QL^2*
      QR*QRd^3*LR*LRd + 45*nf^6*T*h^10*u*p*QL^2*QR*QRd^3*LL*LLd - 95/4*nf^6*T*
      h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd - 25/2*nf^6*T*h^10*u*p*QL^2*QR^2*QRd*LL*
      LLd*LR - 75/4*nf^6*T*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 485/24*nf^6*T*
      h^10*u*p*QL^2*QR^2*QRd^4 + 35/4*nf^6*T*h^10*u*p*QL^2*QR^3*QRd^2*LR - 5/
      12*nf^6*T*h^10*u*p*QL^2*QR^4*LR^2 + 55/8*nf^6*T*h^10*u*p*QL^2*QR^4*LL^2
       + 175/24*nf^6*T*h^10*u*p*QL^2*QLd*QRd^4*LLd + 45*nf^6*T*h^10*u*p*QL^2*
      QLd*QR*QRd^2*LLd*LR + 45*nf^6*T*h^10*u*p*QL^2*QLd*QR*QRd^2*LL*LRd - 75/4
      *nf^6*T*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 - 25/2*nf^6*T*h^10*u*p*QL^2*QLd*
      QR^2*LL*LR*LRd - 95/4*nf^6*T*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd - 5/2*nf^6*
      T*h^10*u*p*QL^2*QLd*QR^3*QRd*LL + 25/2*nf^6*T*h^10*u*p*QL^2*QLd^2*LR^2*
      LRd^2 + 15*nf^6*T*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 25*nf^6*T*h^10*u*p*
      QL^2*QLd^2*LL*LLd*LR*LRd + 15*nf^6*T*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 25/
      2*nf^6*T*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 115/12*nf^6*T*h^10*u*p*QL^2*
      QLd^2*QRd^3*LRd + 25*nf^6*T*h^10*u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 25*nf^6*
      T*h^10*u*p*QL^2*QLd^2*QR*QRd*LL*LLd + 185/4*nf^6*T*h^10*u*p*QL^2*QLd^2*
      QR^2*QRd^2 + 115/12*nf^6*T*h^10*u*p*QL^2*QLd^2*QR^3*LR + 35/4*nf^6*T*
      h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 15*nf^6*T*h^10*u*p*QL^2*QLd^3*QR*LLd*LR
       + 25*nf^6*T*h^10*u*p*QL^2*QLd^3*QR*LL*LRd + 85/8*nf^6*T*h^10*u*p*QL^2*
      QLd^4*QRd*LRd + 485/24*nf^6*T*h^10*u*p*QL^2*QLd^4*QR^2 - 85/24*nf^6*T*
      h^10*u*p*QL^2*QLd^5*LLd - 115/6*nf^6*T*h^10*u*p*QL^3*LLd*LR^3*LRd - 175/
      12*nf^6*T*h^10*u*p*QL^3*LL*LR^2*LRd^2 - 55/4*nf^6*T*h^10*u*p*QL^3*LL*
      LLd^2*LR^2 - 145/6*nf^6*T*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 335/18*nf^6*T*
      h^10*u*p*QL^3*LL^3*LRd^2 - 425/36*nf^6*T*h^10*u*p*QL^3*LL^3*LLd^2 + 45*
      nf^6*T*h^10*u*p*QL^3*QRd^3*LLd*LR + 80*nf^6*T*h^10*u*p*QL^3*QRd^3*LL*LRd
       - 25/2*nf^6*T*h^10*u*p*QL^3*QR*QRd*LLd*LR^2 - 45/2*nf^6*T*h^10*u*p*QL^3
      *QR*QRd*LL^2*LLd + 115/12*nf^6*T*h^10*u*p*QL^3*QR^2*QRd^2*LL + 115/6*
      nf^6*T*h^10*u*p*QL^3*QR^3*LL*LR + 45*nf^6*T*h^10*u*p*QL^3*QLd*QRd^2*LR*
      LRd + 45*nf^6*T*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd - 25/2*nf^6*T*h^10*u*p*
      QL^3*QLd*QR*LR^2*LRd - 45/2*nf^6*T*h^10*u*p*QL^3*QLd*QR*LL^2*LRd + 1235/
      18*nf^6*T*h^10*u*p*QL^3*QLd*QR*QRd^3 - 5/2*nf^6*T*h^10*u*p*QL^3*QLd*QR^2
      *QRd*LR + 25*nf^6*T*h^10*u*p*QL^3*QLd^2*QRd*LLd*LR + 15*nf^6*T*h^10*u*p*
      QL^3*QLd^2*QRd*LL*LRd + 35/4*nf^6*T*h^10*u*p*QL^3*QLd^2*QR^2*LL + 25*
      nf^6*T*h^10*u*p*QL^3*QLd^3*LR*LRd + 25*nf^6*T*h^10*u*p*QL^3*QLd^3*LL*LLd
       + 265/6*nf^6*T*h^10*u*p*QL^3*QLd^3*QR*QRd - 75/8*nf^6*T*h^10*u*p*QL^4*
      QRd*LR^2*LRd - 45/4*nf^6*T*h^10*u*p*QL^4*QRd*LL*LLd*LR - 30*nf^6*T*h^10*
      u*p*QL^4*QRd*LL^2*LRd + 995/36*nf^6*T*h^10*u*p*QL^4*QRd^4 + 175/24*nf^6*
      T*h^10*u*p*QL^4*QR*QRd^2*LR + 55/8*nf^6*T*h^10*u*p*QL^4*QR^2*LR^2 - 5/12
      *nf^6*T*h^10*u*p*QL^4*QR^2*LL^2 - 95/8*nf^6*T*h^10*u*p*QL^4*QLd*LLd*LR^2
       - 45/4*nf^6*T*h^10*u*p*QL^4*QLd*LL*LR*LRd - 135/8*nf^6*T*h^10*u*p*QL^4*
      QLd*LL^2*LLd - 95/12*nf^6*T*h^10*u*p*QL^4*QLd*QR*QRd*LL + 485/24*nf^6*T*
      h^10*u*p*QL^4*QLd^2*QRd^2 + 85/8*nf^6*T*h^10*u*p*QL^4*QLd^2*QR*LR + 485/
      48*nf^6*T*h^10*u*p*QL^4*QLd^4 - 65/12*nf^6*T*h^10*u*p*QL^5*QRd^2*LL +
      155/12*nf^6*T*h^10*u*p*QL^5*QR*LL*LR - 115/12*nf^6*T*h^10*u*p*QL^5*QLd*
      QRd*LR - 85/24*nf^6*T*h^10*u*p*QL^5*QLd^2*LL + 25/9*nf^6*T*h^10*u*p*QL^6
      *LR^2 + 95/36*nf^6*T*h^10*u*p*QL^6*LL^2 + 931*nf^6*T*h^10*u*p*G*QRd^3*
      LLd*LR*LRd + 3629/6*nf^6*T*h^10*u*p*G*QRd^3*LL*LRd^2 + 931/2*nf^6*T*h^10
      *u*p*G*QRd^3*LL*LLd^2 + 2793/2*nf^6*T*h^10*u*p*G*QR*QRd*LLd*LR^2*LRd +
      2793/2*nf^6*T*h^10*u*p*G*QR*QRd*LL*LR*LRd^2 + 2793/2*nf^6*T*h^10*u*p*G*
      QR*QRd*LL*LLd^2*LR + 2793/2*nf^6*T*h^10*u*p*G*QR*QRd*LL^2*LLd*LRd + 931*
      nf^6*T*h^10*u*p*G*QR*QRd^4*LLd + 2793*nf^6*T*h^10*u*p*G*QR^2*QRd^2*LLd*
      LR + 2793*nf^6*T*h^10*u*p*G*QR^2*QRd^2*LL*LRd + 3629/6*nf^6*T*h^10*u*p*G
      *QR^3*LLd*LR^2 + 931*nf^6*T*h^10*u*p*G*QR^3*LL*LR*LRd + 931/2*nf^6*T*
      h^10*u*p*G*QR^3*LL^2*LLd + 931*nf^6*T*h^10*u*p*G*QR^4*QRd*LL + 2793/2*
      nf^6*T*h^10*u*p*G*QLd*QRd^2*LR*LRd^2 + 2793/2*nf^6*T*h^10*u*p*G*QLd*
      QRd^2*LLd^2*LR + 2793*nf^6*T*h^10*u*p*G*QLd*QRd^2*LL*LLd*LRd + 2793/4*
      nf^6*T*h^10*u*p*G*QLd*QR*LR^2*LRd^2 + 3629/4*nf^6*T*h^10*u*p*G*QLd*QR*
      LLd^2*LR^2 + 2793*nf^6*T*h^10*u*p*G*QLd*QR*LL*LLd*LR*LRd + 2793/4*nf^6*T
      *h^10*u*p*G*QLd*QR*LL^2*LRd^2 + 2793/4*nf^6*T*h^10*u*p*G*QLd*QR*LL^2*
      LLd^2 + 3724*nf^6*T*h^10*u*p*G*QLd*QR*QRd^3*LRd + 5586*nf^6*T*h^10*u*p*G
      *QLd*QR^2*QRd*LR*LRd + 5586*nf^6*T*h^10*u*p*G*QLd*QR^2*QRd*LL*LLd +
      15827/4*nf^6*T*h^10*u*p*G*QLd*QR^3*QRd^2 + 3629/3*nf^6*T*h^10*u*p*G*QLd*
      QR^4*LR + 2793*nf^6*T*h^10*u*p*G*QLd^2*QRd*LLd*LR*LRd + 2793/2*nf^6*T*
      h^10*u*p*G*QLd^2*QRd*LL*LRd^2 + 2793/2*nf^6*T*h^10*u*p*G*QLd^2*QRd*LL*
      LLd^2 + 5586*nf^6*T*h^10*u*p*G*QLd^2*QR*QRd^2*LLd + 3629*nf^6*T*h^10*u*p
      *G*QLd^2*QR^2*LLd*LR + 2793*nf^6*T*h^10*u*p*G*QLd^2*QR^2*LL*LRd + 931/2*
      nf^6*T*h^10*u*p*G*QLd^3*LR*LRd^2 + 3629/6*nf^6*T*h^10*u*p*G*QLd^3*LLd^2*
      LR + 931*nf^6*T*h^10*u*p*G*QLd^3*LL*LLd*LRd + 3724*nf^6*T*h^10*u*p*G*
      QLd^3*QR*QRd*LRd + 61693/36*nf^6*T*h^10*u*p*G*QLd^3*QR^3 + 3629/3*nf^6*T
      *h^10*u*p*G*QLd^4*QR*LLd + 2793/4*nf^6*T*h^10*u*p*G*QL*QRd*LR^2*LRd^2 +
      2793/4*nf^6*T*h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 2793*nf^6*T*h^10*u*p*G*QL*
      QRd*LL*LLd*LR*LRd + 3629/4*nf^6*T*h^10*u*p*G*QL*QRd*LL^2*LRd^2 + 2793/4*
      nf^6*T*h^10*u*p*G*QL*QRd*LL^2*LLd^2 + 3629/3*nf^6*T*h^10*u*p*G*QL*QRd^4*
      LRd + 5586*nf^6*T*h^10*u*p*G*QL*QR*QRd^2*LR*LRd + 5586*nf^6*T*h^10*u*p*G
      *QL*QR*QRd^2*LL*LLd + 2793/2*nf^6*T*h^10*u*p*G*QL*QR^2*LR^2*LRd + 2793*
      nf^6*T*h^10*u*p*G*QL*QR^2*LL*LLd*LR + 2793/2*nf^6*T*h^10*u*p*G*QL*QR^2*
      LL^2*LRd + 15827/4*nf^6*T*h^10*u*p*G*QL*QR^2*QRd^3 + 3724*nf^6*T*h^10*u*
      p*G*QL*QR^3*QRd*LR + 2793/2*nf^6*T*h^10*u*p*G*QL*QLd*LLd*LR^2*LRd + 2793/
      2*nf^6*T*h^10*u*p*G*QL*QLd*LL*LR*LRd^2 + 2793/2*nf^6*T*h^10*u*p*G*QL*QLd
      *LL*LLd^2*LR + 2793/2*nf^6*T*h^10*u*p*G*QL*QLd*LL^2*LLd*LRd + 3724*nf^6*
      T*h^10*u*p*G*QL*QLd*QRd^3*LLd + 11172*nf^6*T*h^10*u*p*G*QL*QLd*QR*QRd*
      LLd*LR + 11172*nf^6*T*h^10*u*p*G*QL*QLd*QR*QRd*LL*LRd + 3724*nf^6*T*h^10
      *u*p*G*QL*QLd*QR^3*LL + 5586*nf^6*T*h^10*u*p*G*QL*QLd^2*QRd^2*LRd + 5586
      *nf^6*T*h^10*u*p*G*QL*QLd^2*QR*LR*LRd + 5586*nf^6*T*h^10*u*p*G*QL*QLd^2*
      QR*LL*LLd + 47481/4*nf^6*T*h^10*u*p*G*QL*QLd^2*QR^2*QRd + 3724*nf^6*T*
      h^10*u*p*G*QL*QLd^3*QRd*LLd + 931*nf^6*T*h^10*u*p*G*QL*QLd^4*LRd + 2793*
      nf^6*T*h^10*u*p*G*QL^2*QRd^2*LLd*LR + 3629*nf^6*T*h^10*u*p*G*QL^2*QRd^2*
      LL*LRd + 2793/2*nf^6*T*h^10*u*p*G*QL^2*QR*LLd*LR^2 + 2793*nf^6*T*h^10*u*
      p*G*QL^2*QR*LL*LR*LRd + 2793/2*nf^6*T*h^10*u*p*G*QL^2*QR*LL^2*LLd + 5586
      *nf^6*T*h^10*u*p*G*QL^2*QR^2*QRd*LL + 5586*nf^6*T*h^10*u*p*G*QL^2*QLd*
      QRd*LR*LRd + 5586*nf^6*T*h^10*u*p*G*QL^2*QLd*QRd*LL*LLd + 47481/4*nf^6*T
      *h^10*u*p*G*QL^2*QLd*QR*QRd^2 + 5586*nf^6*T*h^10*u*p*G*QL^2*QLd*QR^2*LR
       + 2793*nf^6*T*h^10*u*p*G*QL^2*QLd^2*LLd*LR + 2793*nf^6*T*h^10*u*p*G*
      QL^2*QLd^2*LL*LRd + 15827/4*nf^6*T*h^10*u*p*G*QL^2*QLd^3*QR + 931/2*nf^6
      *T*h^10*u*p*G*QL^3*LR^2*LRd + 931*nf^6*T*h^10*u*p*G*QL^3*LL*LLd*LR +
      3629/6*nf^6*T*h^10*u*p*G*QL^3*LL^2*LRd + 61693/36*nf^6*T*h^10*u*p*G*QL^3
      *QRd^3 + 3724*nf^6*T*h^10*u*p*G*QL^3*QR*QRd*LR + 3724*nf^6*T*h^10*u*p*G*
      QL^3*QLd*QR*LL + 15827/4*nf^6*T*h^10*u*p*G*QL^3*QLd^2*QRd + 3629/3*nf^6*
      T*h^10*u*p*G*QL^4*QRd*LL + 931*nf^6*T*h^10*u*p*G*QL^4*QLd*LR + 2107/4*
      nf^6*T*h^10*u*p*W*LLd*LR^3*LRd^2 + 8213/36*nf^6*T*h^10*u*p*W*LLd^3*LR^3
       + 2107/4*nf^6*T*h^10*u*p*W*LL*LR^2*LRd^3 + 6321/4*nf^6*T*h^10*u*p*W*LL*
      LLd^2*LR^2*LRd + 6321/4*nf^6*T*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 2107/4*
      nf^6*T*h^10*u*p*W*LL^2*LLd^3*LR + 8213/36*nf^6*T*h^10*u*p*W*LL^3*LRd^3
       + 2107/4*nf^6*T*h^10*u*p*W*LL^3*LLd^2*LRd + 2107/2*nf^6*T*h^10*u*p*W*
      QRd^3*LLd*LR*LRd + 8213/12*nf^6*T*h^10*u*p*W*QRd^3*LL*LRd^2 + 2107/4*
      nf^6*T*h^10*u*p*W*QRd^3*LL*LLd^2 + 6321/2*nf^6*T*h^10*u*p*W*QR*QRd*LLd*
      LR^2*LRd + 6321/2*nf^6*T*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 + 6321/2*nf^6*T*
      h^10*u*p*W*QR*QRd*LL*LLd^2*LR + 6321/2*nf^6*T*h^10*u*p*W*QR*QRd*LL^2*LLd
      *LRd + 6321/8*nf^6*T*h^10*u*p*W*QR*QRd^4*LLd + 6321/2*nf^6*T*h^10*u*p*W*
      QR^2*QRd^2*LLd*LR + 6321/2*nf^6*T*h^10*u*p*W*QR^2*QRd^2*LL*LRd + 8213/12
      *nf^6*T*h^10*u*p*W*QR^3*LLd*LR^2 + 2107/2*nf^6*T*h^10*u*p*W*QR^3*LL*LR*
      LRd + 2107/4*nf^6*T*h^10*u*p*W*QR^3*LL^2*LLd + 6321/8*nf^6*T*h^10*u*p*W*
      QR^4*QRd*LL + 6321/4*nf^6*T*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 + 6321/4*nf^6*
      T*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 6321/2*nf^6*T*h^10*u*p*W*QLd*QRd^2*LL*
      LLd*LRd + 6321/4*nf^6*T*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 8213/4*nf^6*T*
      h^10*u*p*W*QLd*QR*LLd^2*LR^2 + 6321*nf^6*T*h^10*u*p*W*QLd*QR*LL*LLd*LR*
      LRd + 6321/4*nf^6*T*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 6321/4*nf^6*T*h^10*u*
      p*W*QLd*QR*LL^2*LLd^2 + 6321/2*nf^6*T*h^10*u*p*W*QLd*QR*QRd^3*LRd + 6321
      *nf^6*T*h^10*u*p*W*QLd*QR^2*QRd*LR*LRd + 6321*nf^6*T*h^10*u*p*W*QLd*QR^2
      *QRd*LL*LLd + 6321/2*nf^6*T*h^10*u*p*W*QLd*QR^3*QRd^2 + 8213/8*nf^6*T*
      h^10*u*p*W*QLd*QR^4*LR + 6321/2*nf^6*T*h^10*u*p*W*QLd^2*QRd*LLd*LR*LRd
       + 6321/4*nf^6*T*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 6321/4*nf^6*T*h^10*u*p*
      W*QLd^2*QRd*LL*LLd^2 + 18963/4*nf^6*T*h^10*u*p*W*QLd^2*QR*QRd^2*LLd +
      8213/2*nf^6*T*h^10*u*p*W*QLd^2*QR^2*LLd*LR + 6321/2*nf^6*T*h^10*u*p*W*
      QLd^2*QR^2*LL*LRd + 2107/4*nf^6*T*h^10*u*p*W*QLd^3*LR*LRd^2 + 8213/12*
      nf^6*T*h^10*u*p*W*QLd^3*LLd^2*LR + 2107/2*nf^6*T*h^10*u*p*W*QLd^3*LL*LLd
      *LRd + 6321/2*nf^6*T*h^10*u*p*W*QLd^3*QR*QRd*LRd + 8213/6*nf^6*T*h^10*u*
      p*W*QLd^3*QR^3 + 8213/8*nf^6*T*h^10*u*p*W*QLd^4*QR*LLd + 6321/4*nf^6*T*
      h^10*u*p*W*QL*QRd*LR^2*LRd^2 + 6321/4*nf^6*T*h^10*u*p*W*QL*QRd*LLd^2*
      LR^2 + 6321*nf^6*T*h^10*u*p*W*QL*QRd*LL*LLd*LR*LRd + 8213/4*nf^6*T*h^10*
      u*p*W*QL*QRd*LL^2*LRd^2 + 6321/4*nf^6*T*h^10*u*p*W*QL*QRd*LL^2*LLd^2 +
      8213/8*nf^6*T*h^10*u*p*W*QL*QRd^4*LRd + 6321*nf^6*T*h^10*u*p*W*QL*QR*
      QRd^2*LR*LRd + 6321*nf^6*T*h^10*u*p*W*QL*QR*QRd^2*LL*LLd + 6321/4*nf^6*T
      *h^10*u*p*W*QL*QR^2*LR^2*LRd + 6321/2*nf^6*T*h^10*u*p*W*QL*QR^2*LL*LLd*
      LR + 6321/4*nf^6*T*h^10*u*p*W*QL*QR^2*LL^2*LRd + 6321/2*nf^6*T*h^10*u*p*
      W*QL*QR^2*QRd^3 + 6321/2*nf^6*T*h^10*u*p*W*QL*QR^3*QRd*LR + 6321/2*nf^6*
      T*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd + 6321/2*nf^6*T*h^10*u*p*W*QL*QLd*LL*LR
      *LRd^2 + 6321/2*nf^6*T*h^10*u*p*W*QL*QLd*LL*LLd^2*LR + 6321/2*nf^6*T*
      h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 6321/2*nf^6*T*h^10*u*p*W*QL*QLd*QRd^3*
      LLd + 12642*nf^6*T*h^10*u*p*W*QL*QLd*QR*QRd*LLd*LR + 12642*nf^6*T*h^10*u
      *p*W*QL*QLd*QR*QRd*LL*LRd + 6321/2*nf^6*T*h^10*u*p*W*QL*QLd*QR^3*LL +
      18963/4*nf^6*T*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 6321*nf^6*T*h^10*u*p*W*QL
      *QLd^2*QR*LR*LRd + 6321*nf^6*T*h^10*u*p*W*QL*QLd^2*QR*LL*LLd + 18963/2*
      nf^6*T*h^10*u*p*W*QL*QLd^2*QR^2*QRd + 6321/2*nf^6*T*h^10*u*p*W*QL*QLd^3*
      QRd*LLd + 6321/8*nf^6*T*h^10*u*p*W*QL*QLd^4*LRd + 6321/2*nf^6*T*h^10*u*p
      *W*QL^2*QRd^2*LLd*LR + 8213/2*nf^6*T*h^10*u*p*W*QL^2*QRd^2*LL*LRd + 6321/
      4*nf^6*T*h^10*u*p*W*QL^2*QR*LLd*LR^2 + 6321/2*nf^6*T*h^10*u*p*W*QL^2*QR*
      LL*LR*LRd + 6321/4*nf^6*T*h^10*u*p*W*QL^2*QR*LL^2*LLd + 18963/4*nf^6*T*
      h^10*u*p*W*QL^2*QR^2*QRd*LL + 6321*nf^6*T*h^10*u*p*W*QL^2*QLd*QRd*LR*LRd
       + 6321*nf^6*T*h^10*u*p*W*QL^2*QLd*QRd*LL*LLd + 18963/2*nf^6*T*h^10*u*p*
      W*QL^2*QLd*QR*QRd^2 + 18963/4*nf^6*T*h^10*u*p*W*QL^2*QLd*QR^2*LR + 6321/
      2*nf^6*T*h^10*u*p*W*QL^2*QLd^2*LLd*LR + 6321/2*nf^6*T*h^10*u*p*W*QL^2*
      QLd^2*LL*LRd + 6321/2*nf^6*T*h^10*u*p*W*QL^2*QLd^3*QR + 2107/4*nf^6*T*
      h^10*u*p*W*QL^3*LR^2*LRd + 2107/2*nf^6*T*h^10*u*p*W*QL^3*LL*LLd*LR +
      8213/12*nf^6*T*h^10*u*p*W*QL^3*LL^2*LRd + 8213/6*nf^6*T*h^10*u*p*W*QL^3*
      QRd^3 + 6321/2*nf^6*T*h^10*u*p*W*QL^3*QR*QRd*LR + 6321/2*nf^6*T*h^10*u*p
      *W*QL^3*QLd*QR*LL + 6321/2*nf^6*T*h^10*u*p*W*QL^3*QLd^2*QRd + 8213/8*
      nf^6*T*h^10*u*p*W*QL^4*QRd*LL + 6321/8*nf^6*T*h^10*u*p*W*QL^4*QLd*LR +
      931/4*nf^6*T*h^10*u*p*B*LLd*LR^3*LRd^2 + 3629/36*nf^6*T*h^10*u*p*B*LLd^3
      *LR^3 + 931/4*nf^6*T*h^10*u*p*B*LL*LR^2*LRd^3 + 2793/4*nf^6*T*h^10*u*p*B
      *LL*LLd^2*LR^2*LRd + 2793/4*nf^6*T*h^10*u*p*B*LL^2*LLd*LR*LRd^2 + 931/4*
      nf^6*T*h^10*u*p*B*LL^2*LLd^3*LR + 3629/36*nf^6*T*h^10*u*p*B*LL^3*LRd^3
       + 931/4*nf^6*T*h^10*u*p*B*LL^3*LLd^2*LRd + 931/2*nf^6*T*h^10*u*p*B*
      QRd^3*LLd*LR*LRd + 3629/12*nf^6*T*h^10*u*p*B*QRd^3*LL*LRd^2 + 931/4*nf^6
      *T*h^10*u*p*B*QRd^3*LL*LLd^2 + 2793/2*nf^6*T*h^10*u*p*B*QR*QRd*LLd*LR^2*
      LRd + 2793/2*nf^6*T*h^10*u*p*B*QR*QRd*LL*LR*LRd^2 + 2793/2*nf^6*T*h^10*u
      *p*B*QR*QRd*LL*LLd^2*LR + 2793/2*nf^6*T*h^10*u*p*B*QR*QRd*LL^2*LLd*LRd
       + 2793/8*nf^6*T*h^10*u*p*B*QR*QRd^4*LLd + 2793/2*nf^6*T*h^10*u*p*B*QR^2
      *QRd^2*LLd*LR + 2793/2*nf^6*T*h^10*u*p*B*QR^2*QRd^2*LL*LRd + 3629/12*
      nf^6*T*h^10*u*p*B*QR^3*LLd*LR^2 + 931/2*nf^6*T*h^10*u*p*B*QR^3*LL*LR*LRd
       + 931/4*nf^6*T*h^10*u*p*B*QR^3*LL^2*LLd + 2793/8*nf^6*T*h^10*u*p*B*QR^4
      *QRd*LL + 2793/4*nf^6*T*h^10*u*p*B*QLd*QRd^2*LR*LRd^2 + 2793/4*nf^6*T*
      h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 2793/2*nf^6*T*h^10*u*p*B*QLd*QRd^2*LL*
      LLd*LRd + 2793/4*nf^6*T*h^10*u*p*B*QLd*QR*LR^2*LRd^2 + 3629/4*nf^6*T*
      h^10*u*p*B*QLd*QR*LLd^2*LR^2 + 2793*nf^6*T*h^10*u*p*B*QLd*QR*LL*LLd*LR*
      LRd + 2793/4*nf^6*T*h^10*u*p*B*QLd*QR*LL^2*LRd^2 + 2793/4*nf^6*T*h^10*u*
      p*B*QLd*QR*LL^2*LLd^2 + 2793/2*nf^6*T*h^10*u*p*B*QLd*QR*QRd^3*LRd + 2793
      *nf^6*T*h^10*u*p*B*QLd*QR^2*QRd*LR*LRd + 2793*nf^6*T*h^10*u*p*B*QLd*QR^2
      *QRd*LL*LLd + 2793/2*nf^6*T*h^10*u*p*B*QLd*QR^3*QRd^2 + 3629/8*nf^6*T*
      h^10*u*p*B*QLd*QR^4*LR + 2793/2*nf^6*T*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd
       + 2793/4*nf^6*T*h^10*u*p*B*QLd^2*QRd*LL*LRd^2 + 2793/4*nf^6*T*h^10*u*p*
      B*QLd^2*QRd*LL*LLd^2 + 8379/4*nf^6*T*h^10*u*p*B*QLd^2*QR*QRd^2*LLd +
      3629/2*nf^6*T*h^10*u*p*B*QLd^2*QR^2*LLd*LR + 2793/2*nf^6*T*h^10*u*p*B*
      QLd^2*QR^2*LL*LRd + 931/4*nf^6*T*h^10*u*p*B*QLd^3*LR*LRd^2 + 3629/12*
      nf^6*T*h^10*u*p*B*QLd^3*LLd^2*LR + 931/2*nf^6*T*h^10*u*p*B*QLd^3*LL*LLd*
      LRd + 2793/2*nf^6*T*h^10*u*p*B*QLd^3*QR*QRd*LRd + 3629/6*nf^6*T*h^10*u*p
      *B*QLd^3*QR^3 + 3629/8*nf^6*T*h^10*u*p*B*QLd^4*QR*LLd + 2793/4*nf^6*T*
      h^10*u*p*B*QL*QRd*LR^2*LRd^2 + 2793/4*nf^6*T*h^10*u*p*B*QL*QRd*LLd^2*
      LR^2 + 2793*nf^6*T*h^10*u*p*B*QL*QRd*LL*LLd*LR*LRd + 3629/4*nf^6*T*h^10*
      u*p*B*QL*QRd*LL^2*LRd^2 + 2793/4*nf^6*T*h^10*u*p*B*QL*QRd*LL^2*LLd^2 +
      3629/8*nf^6*T*h^10*u*p*B*QL*QRd^4*LRd + 2793*nf^6*T*h^10*u*p*B*QL*QR*
      QRd^2*LR*LRd + 2793*nf^6*T*h^10*u*p*B*QL*QR*QRd^2*LL*LLd + 2793/4*nf^6*T
      *h^10*u*p*B*QL*QR^2*LR^2*LRd + 2793/2*nf^6*T*h^10*u*p*B*QL*QR^2*LL*LLd*
      LR + 2793/4*nf^6*T*h^10*u*p*B*QL*QR^2*LL^2*LRd + 2793/2*nf^6*T*h^10*u*p*
      B*QL*QR^2*QRd^3 + 2793/2*nf^6*T*h^10*u*p*B*QL*QR^3*QRd*LR + 2793/2*nf^6*
      T*h^10*u*p*B*QL*QLd*LLd*LR^2*LRd + 2793/2*nf^6*T*h^10*u*p*B*QL*QLd*LL*LR
      *LRd^2 + 2793/2*nf^6*T*h^10*u*p*B*QL*QLd*LL*LLd^2*LR + 2793/2*nf^6*T*
      h^10*u*p*B*QL*QLd*LL^2*LLd*LRd + 2793/2*nf^6*T*h^10*u*p*B*QL*QLd*QRd^3*
      LLd + 5586*nf^6*T*h^10*u*p*B*QL*QLd*QR*QRd*LLd*LR + 5586*nf^6*T*h^10*u*p
      *B*QL*QLd*QR*QRd*LL*LRd + 2793/2*nf^6*T*h^10*u*p*B*QL*QLd*QR^3*LL + 8379/
      4*nf^6*T*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 2793*nf^6*T*h^10*u*p*B*QL*QLd^2
      *QR*LR*LRd + 2793*nf^6*T*h^10*u*p*B*QL*QLd^2*QR*LL*LLd + 8379/2*nf^6*T*
      h^10*u*p*B*QL*QLd^2*QR^2*QRd + 2793/2*nf^6*T*h^10*u*p*B*QL*QLd^3*QRd*LLd
       + 2793/8*nf^6*T*h^10*u*p*B*QL*QLd^4*LRd + 2793/2*nf^6*T*h^10*u*p*B*QL^2
      *QRd^2*LLd*LR + 3629/2*nf^6*T*h^10*u*p*B*QL^2*QRd^2*LL*LRd + 2793/4*nf^6
      *T*h^10*u*p*B*QL^2*QR*LLd*LR^2 + 2793/2*nf^6*T*h^10*u*p*B*QL^2*QR*LL*LR*
      LRd + 2793/4*nf^6*T*h^10*u*p*B*QL^2*QR*LL^2*LLd + 8379/4*nf^6*T*h^10*u*p
      *B*QL^2*QR^2*QRd*LL + 2793*nf^6*T*h^10*u*p*B*QL^2*QLd*QRd*LR*LRd + 2793*
      nf^6*T*h^10*u*p*B*QL^2*QLd*QRd*LL*LLd + 8379/2*nf^6*T*h^10*u*p*B*QL^2*
      QLd*QR*QRd^2 + 8379/4*nf^6*T*h^10*u*p*B*QL^2*QLd*QR^2*LR + 2793/2*nf^6*T
      *h^10*u*p*B*QL^2*QLd^2*LLd*LR + 2793/2*nf^6*T*h^10*u*p*B*QL^2*QLd^2*LL*
      LRd + 2793/2*nf^6*T*h^10*u*p*B*QL^2*QLd^3*QR + 931/4*nf^6*T*h^10*u*p*B*
      QL^3*LR^2*LRd + 931/2*nf^6*T*h^10*u*p*B*QL^3*LL*LLd*LR + 3629/12*nf^6*T*
      h^10*u*p*B*QL^3*LL^2*LRd + 3629/6*nf^6*T*h^10*u*p*B*QL^3*QRd^3 + 2793/2*
      nf^6*T*h^10*u*p*B*QL^3*QR*QRd*LR + 2793/2*nf^6*T*h^10*u*p*B*QL^3*QLd*QR*
      LL + 2793/2*nf^6*T*h^10*u*p*B*QL^3*QLd^2*QRd + 3629/8*nf^6*T*h^10*u*p*B*
      QL^4*QRd*LL + 2793/8*nf^6*T*h^10*u*p*B*QL^4*QLd*LR + 18373/12*nf^6*T*
      h^10*u*p^3*LLd*LR^3*LRd^2 + 5738/9*nf^6*T*h^10*u*p^3*LLd^3*LR^3 + 18373/
      12*nf^6*T*h^10*u*p^3*LL*LR^2*LRd^3 + 18373/4*nf^6*T*h^10*u*p^3*LL*LLd^2*
      LR^2*LRd + 18373/4*nf^6*T*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 18373/12*nf^6*T
      *h^10*u*p^3*LL^2*LLd^3*LR + 5738/9*nf^6*T*h^10*u*p^3*LL^3*LRd^3 + 18373/
      12*nf^6*T*h^10*u*p^3*LL^3*LLd^2*LRd + 18373/6*nf^6*T*h^10*u*p^3*QRd^3*
      LLd*LR*LRd + 5738/3*nf^6*T*h^10*u*p^3*QRd^3*LL*LRd^2 + 18373/12*nf^6*T*
      h^10*u*p^3*QRd^3*LL*LLd^2 + 18373/2*nf^6*T*h^10*u*p^3*QR*QRd*LLd*LR^2*
      LRd + 18373/2*nf^6*T*h^10*u*p^3*QR*QRd*LL*LR*LRd^2 + 18373/2*nf^6*T*h^10
      *u*p^3*QR*QRd*LL*LLd^2*LR + 18373/2*nf^6*T*h^10*u*p^3*QR*QRd*LL^2*LLd*
      LRd + 18373/8*nf^6*T*h^10*u*p^3*QR*QRd^4*LLd + 18373/2*nf^6*T*h^10*u*p^3
      *QR^2*QRd^2*LLd*LR + 18373/2*nf^6*T*h^10*u*p^3*QR^2*QRd^2*LL*LRd + 5738/
      3*nf^6*T*h^10*u*p^3*QR^3*LLd*LR^2 + 18373/6*nf^6*T*h^10*u*p^3*QR^3*LL*LR
      *LRd + 18373/12*nf^6*T*h^10*u*p^3*QR^3*LL^2*LLd + 18373/8*nf^6*T*h^10*u*
      p^3*QR^4*QRd*LL + 18373/4*nf^6*T*h^10*u*p^3*QLd*QRd^2*LR*LRd^2 + 18373/4
      *nf^6*T*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 18373/2*nf^6*T*h^10*u*p^3*QLd*
      QRd^2*LL*LLd*LRd + 18373/4*nf^6*T*h^10*u*p^3*QLd*QR*LR^2*LRd^2 + 5738*
      nf^6*T*h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 18373*nf^6*T*h^10*u*p^3*QLd*QR*LL*
      LLd*LR*LRd + 18373/4*nf^6*T*h^10*u*p^3*QLd*QR*LL^2*LRd^2 + 18373/4*nf^6*
      T*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 18373/2*nf^6*T*h^10*u*p^3*QLd*QR*QRd^3*
      LRd + 18373*nf^6*T*h^10*u*p^3*QLd*QR^2*QRd*LR*LRd + 18373*nf^6*T*h^10*u*
      p^3*QLd*QR^2*QRd*LL*LLd + 18373/2*nf^6*T*h^10*u*p^3*QLd*QR^3*QRd^2 +
      2869*nf^6*T*h^10*u*p^3*QLd*QR^4*LR + 18373/2*nf^6*T*h^10*u*p^3*QLd^2*QRd
      *LLd*LR*LRd + 18373/4*nf^6*T*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 + 18373/4*
      nf^6*T*h^10*u*p^3*QLd^2*QRd*LL*LLd^2 + 55119/4*nf^6*T*h^10*u*p^3*QLd^2*
      QR*QRd^2*LLd + 11476*nf^6*T*h^10*u*p^3*QLd^2*QR^2*LLd*LR + 18373/2*nf^6*
      T*h^10*u*p^3*QLd^2*QR^2*LL*LRd + 18373/12*nf^6*T*h^10*u*p^3*QLd^3*LR*
      LRd^2 + 5738/3*nf^6*T*h^10*u*p^3*QLd^3*LLd^2*LR + 18373/6*nf^6*T*h^10*u*
      p^3*QLd^3*LL*LLd*LRd + 18373/2*nf^6*T*h^10*u*p^3*QLd^3*QR*QRd*LRd +
      11476/3*nf^6*T*h^10*u*p^3*QLd^3*QR^3 + 2869*nf^6*T*h^10*u*p^3*QLd^4*QR*
      LLd + 18373/4*nf^6*T*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 18373/4*nf^6*T*h^10*
      u*p^3*QL*QRd*LLd^2*LR^2 + 18373*nf^6*T*h^10*u*p^3*QL*QRd*LL*LLd*LR*LRd
       + 5738*nf^6*T*h^10*u*p^3*QL*QRd*LL^2*LRd^2 + 18373/4*nf^6*T*h^10*u*p^3*
      QL*QRd*LL^2*LLd^2 + 2869*nf^6*T*h^10*u*p^3*QL*QRd^4*LRd + 18373*nf^6*T*
      h^10*u*p^3*QL*QR*QRd^2*LR*LRd + 18373*nf^6*T*h^10*u*p^3*QL*QR*QRd^2*LL*
      LLd + 18373/4*nf^6*T*h^10*u*p^3*QL*QR^2*LR^2*LRd + 18373/2*nf^6*T*h^10*u
      *p^3*QL*QR^2*LL*LLd*LR + 18373/4*nf^6*T*h^10*u*p^3*QL*QR^2*LL^2*LRd +
      18373/2*nf^6*T*h^10*u*p^3*QL*QR^2*QRd^3 + 18373/2*nf^6*T*h^10*u*p^3*QL*
      QR^3*QRd*LR + 18373/2*nf^6*T*h^10*u*p^3*QL*QLd*LLd*LR^2*LRd + 18373/2*
      nf^6*T*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 + 18373/2*nf^6*T*h^10*u*p^3*QL*QLd*
      LL*LLd^2*LR + 18373/2*nf^6*T*h^10*u*p^3*QL*QLd*LL^2*LLd*LRd + 18373/2*
      nf^6*T*h^10*u*p^3*QL*QLd*QRd^3*LLd + 36746*nf^6*T*h^10*u*p^3*QL*QLd*QR*
      QRd*LLd*LR + 36746*nf^6*T*h^10*u*p^3*QL*QLd*QR*QRd*LL*LRd + 18373/2*nf^6
      *T*h^10*u*p^3*QL*QLd*QR^3*LL + 55119/4*nf^6*T*h^10*u*p^3*QL*QLd^2*QRd^2*
      LRd + 18373*nf^6*T*h^10*u*p^3*QL*QLd^2*QR*LR*LRd + 18373*nf^6*T*h^10*u*
      p^3*QL*QLd^2*QR*LL*LLd + 55119/2*nf^6*T*h^10*u*p^3*QL*QLd^2*QR^2*QRd +
      18373/2*nf^6*T*h^10*u*p^3*QL*QLd^3*QRd*LLd + 18373/8*nf^6*T*h^10*u*p^3*
      QL*QLd^4*LRd + 18373/2*nf^6*T*h^10*u*p^3*QL^2*QRd^2*LLd*LR + 11476*nf^6*
      T*h^10*u*p^3*QL^2*QRd^2*LL*LRd + 18373/4*nf^6*T*h^10*u*p^3*QL^2*QR*LLd*
      LR^2 + 18373/2*nf^6*T*h^10*u*p^3*QL^2*QR*LL*LR*LRd + 18373/4*nf^6*T*h^10
      *u*p^3*QL^2*QR*LL^2*LLd + 55119/4*nf^6*T*h^10*u*p^3*QL^2*QR^2*QRd*LL +
      18373*nf^6*T*h^10*u*p^3*QL^2*QLd*QRd*LR*LRd + 18373*nf^6*T*h^10*u*p^3*
      QL^2*QLd*QRd*LL*LLd + 55119/2*nf^6*T*h^10*u*p^3*QL^2*QLd*QR*QRd^2 +
      55119/4*nf^6*T*h^10*u*p^3*QL^2*QLd*QR^2*LR + 18373/2*nf^6*T*h^10*u*p^3*
      QL^2*QLd^2*LLd*LR + 18373/2*nf^6*T*h^10*u*p^3*QL^2*QLd^2*LL*LRd + 18373/
      2*nf^6*T*h^10*u*p^3*QL^2*QLd^3*QR + 18373/12*nf^6*T*h^10*u*p^3*QL^3*LR^2
      *LRd + 18373/6*nf^6*T*h^10*u*p^3*QL^3*LL*LLd*LR + 5738/3*nf^6*T*h^10*u*
      p^3*QL^3*LL^2*LRd + 11476/3*nf^6*T*h^10*u*p^3*QL^3*QRd^3 + 18373/2*nf^6*
      T*h^10*u*p^3*QL^3*QR*QRd*LR + 18373/2*nf^6*T*h^10*u*p^3*QL^3*QLd*QR*LL
       + 18373/2*nf^6*T*h^10*u*p^3*QL^3*QLd^2*QRd + 2869*nf^6*T*h^10*u*p^3*
      QL^4*QRd*LL + 18373/8*nf^6*T*h^10*u*p^3*QL^4*QLd*LR + 139/288*nf^6*T*
      h^10*u^2*LR^4*LRd^4 + 49/12*nf^6*T*h^10*u^2*LLd^2*LR^4*LRd^2 + 79/16*
      nf^6*T*h^10*u^2*LLd^4*LR^4 - 13/36*nf^6*T*h^10*u^2*LL*LLd*LR^3*LRd^3 +
      193/18*nf^6*T*h^10*u^2*LL*LLd^3*LR^3*LRd + 49/12*nf^6*T*h^10*u^2*LL^2*
      LR^2*LRd^4 + 85/8*nf^6*T*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 49/12*nf^6*T*
      h^10*u^2*LL^2*LLd^4*LR^2 + 193/18*nf^6*T*h^10*u^2*LL^3*LLd*LR*LRd^3 - 13/
      36*nf^6*T*h^10*u^2*LL^3*LLd^3*LR*LRd + 79/16*nf^6*T*h^10*u^2*LL^4*LRd^4
       + 49/12*nf^6*T*h^10*u^2*LL^4*LLd^2*LRd^2 + 139/288*nf^6*T*h^10*u^2*LL^4
      *LLd^4 - 257/36*nf^6*T*h^10*u^2*QRd^3*LR^2*LRd^3 - 109/24*nf^6*T*h^10*
      u^2*QRd^3*LLd^2*LR^2*LRd - 91/6*nf^6*T*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 -
      283/36*nf^6*T*h^10*u^2*QRd^3*LL*LLd^3*LR - 109/12*nf^6*T*h^10*u^2*QRd^3*
      LL^2*LRd^3 - 101/12*nf^6*T*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 13/8*nf^6*T*
      h^10*u^2*QRd^6*LRd^2 + 137/72*nf^6*T*h^10*u^2*QRd^6*LLd^2 - 13/36*nf^6*T
      *h^10*u^2*QR*QRd*LR^3*LRd^3 + 59/6*nf^6*T*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd
       + 15/4*nf^6*T*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 59/6*nf^6*T*h^10*u^2*
      QR*QRd*LL*LLd^3*LR^2 + 59/6*nf^6*T*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 15/4*
      nf^6*T*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd + 59/6*nf^6*T*h^10*u^2*QR*QRd*
      LL^3*LLd*LRd^2 - 13/36*nf^6*T*h^10*u^2*QR*QRd*LL^3*LLd^3 - 75/8*nf^6*T*
      h^10*u^2*QR*QRd^4*LR*LRd^2 - 85/16*nf^6*T*h^10*u^2*QR*QRd^4*LLd^2*LR -
      25/4*nf^6*T*h^10*u^2*QR*QRd^4*LL*LLd*LRd + 15/4*nf^6*T*h^10*u^2*QR^2*
      QRd^2*LR^2*LRd^2 + 15/2*nf^6*T*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 15/2*
      nf^6*T*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd + 15/2*nf^6*T*h^10*u^2*QR^2*
      QRd^2*LL^2*LRd^2 + 15/4*nf^6*T*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 11/8*
      nf^6*T*h^10*u^2*QR^2*QRd^5*LRd - 257/36*nf^6*T*h^10*u^2*QR^3*LR^3*LRd^2
       - 109/12*nf^6*T*h^10*u^2*QR^3*LLd^2*LR^3 - 91/6*nf^6*T*h^10*u^2*QR^3*LL
      *LLd*LR^2*LRd - 109/24*nf^6*T*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 101/12*nf^6*
      T*h^10*u^2*QR^3*LL^2*LLd^2*LR - 283/36*nf^6*T*h^10*u^2*QR^3*LL^3*LLd*LRd
       + 15/2*nf^6*T*h^10*u^2*QR^3*QRd^3*LR*LRd + 15/2*nf^6*T*h^10*u^2*QR^3*
      QRd^3*LL*LLd - 75/8*nf^6*T*h^10*u^2*QR^4*QRd*LR^2*LRd - 25/4*nf^6*T*h^10
      *u^2*QR^4*QRd*LL*LLd*LR - 85/16*nf^6*T*h^10*u^2*QR^4*QRd*LL^2*LRd + 941/
      288*nf^6*T*h^10*u^2*QR^4*QRd^4 - 11/8*nf^6*T*h^10*u^2*QR^5*QRd^2*LR + 13/
      8*nf^6*T*h^10*u^2*QR^6*LR^2 + 137/72*nf^6*T*h^10*u^2*QR^6*LL^2 - 55/8*
      nf^6*T*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 13/4*nf^6*T*h^10*u^2*QLd*
      QRd^2*LLd^3*LR^2 - 91/6*nf^6*T*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 15/4*
      nf^6*T*h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd - 25/4*nf^6*T*h^10*u^2*QLd*
      QRd^2*LL^2*LLd*LRd^2 - 43/8*nf^6*T*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 107/
      12*nf^6*T*h^10*u^2*QLd*QRd^5*LLd*LRd - 1/6*nf^6*T*h^10*u^2*QLd*QR*LLd*
      LR^3*LRd^2 + 101/6*nf^6*T*h^10*u^2*QLd*QR*LLd^3*LR^3 - 29/12*nf^6*T*h^10
      *u^2*QLd*QR*LL*LR^2*LRd^3 + 25/2*nf^6*T*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*
      LRd + 55/4*nf^6*T*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 1/6*nf^6*T*h^10*
      u^2*QLd*QR*LL^2*LLd^3*LR + 193/18*nf^6*T*h^10*u^2*QLd*QR*LL^3*LRd^3 - 29/
      12*nf^6*T*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd - 25/2*nf^6*T*h^10*u^2*QLd*QR*
      QRd^3*LL*LRd^2 - 15/4*nf^6*T*h^10*u^2*QLd*QR*QRd^3*LL*LLd^2 + 221/48*
      nf^6*T*h^10*u^2*QLd*QR^2*QRd^4*LLd + 5*nf^6*T*h^10*u^2*QLd*QR^3*QRd^2*
      LLd*LR + 15/2*nf^6*T*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd - 105/8*nf^6*T*h^10*
      u^2*QLd*QR^4*LLd*LR^2 - 25/4*nf^6*T*h^10*u^2*QLd*QR^4*LL*LR*LRd - 35/8*
      nf^6*T*h^10*u^2*QLd*QR^4*LL^2*LLd - 43/12*nf^6*T*h^10*u^2*QLd*QR^5*QRd*
      LL - 43/8*nf^6*T*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 25/4*nf^6*T*h^10*u^2*
      QLd^2*QRd*LLd^2*LR^2*LRd - 15/4*nf^6*T*h^10*u^2*QLd^2*QRd*LL*LLd*LR*
      LRd^2 - 91/6*nf^6*T*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR + 13/4*nf^6*T*h^10*
      u^2*QLd^2*QRd*LL^2*LRd^3 - 55/8*nf^6*T*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd
       + 7/24*nf^6*T*h^10*u^2*QLd^2*QRd^4*LRd^2 + 203/48*nf^6*T*h^10*u^2*QLd^2
      *QRd^4*LLd^2 - 85/8*nf^6*T*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 35/4*nf^6*
      T*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR - 15/4*nf^6*T*h^10*u^2*QLd^2*QR*QRd^2
      *LL*LLd*LRd + 15/2*nf^6*T*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 35/2*nf^6*T*
      h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 25*nf^6*T*h^10*u^2*QLd^2*QR^2*LL*LLd*LR
      *LRd + 55/4*nf^6*T*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 15/2*nf^6*T*h^10*u^2
      *QLd^2*QR^2*LL^2*LLd^2 + 43/8*nf^6*T*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 25*
      nf^6*T*h^10*u^2*QLd^2*QR^3*QRd*LR*LRd + 25*nf^6*T*h^10*u^2*QLd^2*QR^3*
      QRd*LL*LLd + 131/12*nf^6*T*h^10*u^2*QLd^2*QR^4*QRd^2 - 23/24*nf^6*T*h^10
      *u^2*QLd^2*QR^5*LR - 101/12*nf^6*T*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 109/
      12*nf^6*T*h^10*u^2*QLd^3*LLd^3*LR^2 - 283/36*nf^6*T*h^10*u^2*QLd^3*LL*LR
      *LRd^3 - 91/6*nf^6*T*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd - 109/24*nf^6*T*h^10
      *u^2*QLd^3*LL^2*LLd*LRd^2 - 257/36*nf^6*T*h^10*u^2*QLd^3*LL^2*LLd^3 +
      283/36*nf^6*T*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 15/4*nf^6*T*h^10*u^2*QLd^3*
      QR*QRd*LL*LRd^2 - 25/2*nf^6*T*h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 27/4*nf^6
      *T*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 35*nf^6*T*h^10*u^2*QLd^3*QR^3*LLd*LR
       + 25*nf^6*T*h^10*u^2*QLd^3*QR^3*LL*LRd + 203/48*nf^6*T*h^10*u^2*QLd^4*
      QRd^2*LRd^2 + 7/24*nf^6*T*h^10*u^2*QLd^4*QRd^2*LLd^2 - 35/8*nf^6*T*h^10*
      u^2*QLd^4*QR*LR*LRd^2 - 105/8*nf^6*T*h^10*u^2*QLd^4*QR*LLd^2*LR - 25/4*
      nf^6*T*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 139/24*nf^6*T*h^10*u^2*QLd^4*QR^2*
      QRd*LRd + 201/16*nf^6*T*h^10*u^2*QLd^4*QR^4 + 107/12*nf^6*T*h^10*u^2*
      QLd^5*QRd*LLd*LRd - 23/24*nf^6*T*h^10*u^2*QLd^5*QR^2*LLd + 137/72*nf^6*T
      *h^10*u^2*QLd^6*LRd^2 + 13/8*nf^6*T*h^10*u^2*QLd^6*LLd^2 - 29/12*nf^6*T*
      h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 193/18*nf^6*T*h^10*u^2*QL*QRd*LLd^3*
      LR^3 - 1/6*nf^6*T*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 55/4*nf^6*T*h^10*u^2*
      QL*QRd*LL*LLd^2*LR^2*LRd + 25/2*nf^6*T*h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2
       - 29/12*nf^6*T*h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 101/6*nf^6*T*h^10*u^2*QL
      *QRd*LL^3*LRd^3 - 1/6*nf^6*T*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd - 25/4*nf^6*
      T*h^10*u^2*QL*QRd^4*LLd*LR*LRd - 105/8*nf^6*T*h^10*u^2*QL*QRd^4*LL*LRd^2
       - 35/8*nf^6*T*h^10*u^2*QL*QRd^4*LL*LLd^2 - 43/12*nf^6*T*h^10*u^2*QL*QR*
      QRd^5*LLd - 91/6*nf^6*T*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 55/8*nf^6*T*h^10
      *u^2*QL*QR^2*LL*LR^2*LRd^2 - 25/4*nf^6*T*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2
       - 15/4*nf^6*T*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd + 13/4*nf^6*T*h^10*u^2*
      QL*QR^2*LL^3*LRd^2 - 43/8*nf^6*T*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 15/2*nf^6
      *T*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 5*nf^6*T*h^10*u^2*QL*QR^2*QRd^3*LL*
      LRd - 25/2*nf^6*T*h^10*u^2*QL*QR^3*QRd*LLd*LR^2 - 15/4*nf^6*T*h^10*u^2*
      QL*QR^3*QRd*LL^2*LLd + 221/48*nf^6*T*h^10*u^2*QL*QR^4*QRd^2*LL + 107/12*
      nf^6*T*h^10*u^2*QL*QR^5*LL*LR - 13/36*nf^6*T*h^10*u^2*QL*QLd*LR^3*LRd^3
       + 59/6*nf^6*T*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 15/4*nf^6*T*h^10*u^2*QL*
      QLd*LL*LLd*LR^2*LRd^2 + 59/6*nf^6*T*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 + 59/6
      *nf^6*T*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 15/4*nf^6*T*h^10*u^2*QL*QLd*LL^2
      *LLd^2*LR*LRd + 59/6*nf^6*T*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 - 13/36*nf^6*
      T*h^10*u^2*QL*QLd*LL^3*LLd^3 - 25/2*nf^6*T*h^10*u^2*QL*QLd*QRd^3*LR*
      LRd^2 - 15/4*nf^6*T*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 15/2*nf^6*T*h^10*
      u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 25*nf^6*T*h^10*u^2*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 25*nf^6*T*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 15/2*nf^6*T*h^10*
      u^2*QL*QLd*QR*QRd*LL^2*LLd^2 - 11/12*nf^6*T*h^10*u^2*QL*QLd*QR*QRd^4*LRd
       + 15/2*nf^6*T*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 15/2*nf^6*T*h^10*u^2*
      QL*QLd*QR^2*QRd^2*LL*LLd - 25/2*nf^6*T*h^10*u^2*QL*QLd*QR^3*LR^2*LRd -
      15/4*nf^6*T*h^10*u^2*QL*QLd*QR^3*LL^2*LRd + 553/36*nf^6*T*h^10*u^2*QL*
      QLd*QR^3*QRd^3 - 11/12*nf^6*T*h^10*u^2*QL*QLd*QR^4*QRd*LR - 15/4*nf^6*T*
      h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 35/4*nf^6*T*h^10*u^2*QL*QLd^2*QRd^2
      *LL*LRd^2 - 85/8*nf^6*T*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 29/12*nf^6*T*
      h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 25*nf^6*T*h^10*u^2*QL*QLd^2*QR^2*QRd*
      LLd*LR + 55/2*nf^6*T*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 139/24*nf^6*T*
      h^10*u^2*QL*QLd^2*QR^4*LL - 15/4*nf^6*T*h^10*u^2*QL*QLd^3*QRd*LR*LRd^2
       - 25/2*nf^6*T*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 29/12*nf^6*T*h^10*u^2*QL
      *QLd^3*QR*QRd^2*LRd + 25*nf^6*T*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 25*nf^6*
      T*h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 707/18*nf^6*T*h^10*u^2*QL*QLd^3*QR^3*
      QRd - 25/4*nf^6*T*h^10*u^2*QL*QLd^4*LLd*LR*LRd - 85/16*nf^6*T*h^10*u^2*
      QL*QLd^4*LL*LRd^2 - 75/8*nf^6*T*h^10*u^2*QL*QLd^4*LL*LLd^2 - 11/12*nf^6*
      T*h^10*u^2*QL*QLd^4*QR*QRd*LLd - 43/12*nf^6*T*h^10*u^2*QL*QLd^5*QR*LRd
       + 15/2*nf^6*T*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 55/4*nf^6*T*h^10*u^2*
      QL^2*QRd^2*LLd^2*LR^2 + 25*nf^6*T*h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 35/
      2*nf^6*T*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 15/2*nf^6*T*h^10*u^2*QL^2*
      QRd^2*LL^2*LLd^2 - 23/24*nf^6*T*h^10*u^2*QL^2*QRd^5*LRd - 43/8*nf^6*T*
      h^10*u^2*QL^2*QR*LR^3*LRd^2 + 13/4*nf^6*T*h^10*u^2*QL^2*QR*LLd^2*LR^3 -
      15/4*nf^6*T*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd - 25/4*nf^6*T*h^10*u^2*QL^2
      *QR*LL^2*LR*LRd^2 - 55/8*nf^6*T*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 91/6*
      nf^6*T*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 25*nf^6*T*h^10*u^2*QL^2*QR*QRd^3*
      LR*LRd + 25*nf^6*T*h^10*u^2*QL^2*QR*QRd^3*LL*LLd - 85/8*nf^6*T*h^10*u^2*
      QL^2*QR^2*QRd*LR^2*LRd - 15/4*nf^6*T*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR -
      35/4*nf^6*T*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 131/12*nf^6*T*h^10*u^2*
      QL^2*QR^2*QRd^4 + 43/8*nf^6*T*h^10*u^2*QL^2*QR^3*QRd^2*LR + 7/24*nf^6*T*
      h^10*u^2*QL^2*QR^4*LR^2 + 203/48*nf^6*T*h^10*u^2*QL^2*QR^4*LL^2 + 139/24
      *nf^6*T*h^10*u^2*QL^2*QLd*QRd^4*LLd + 55/2*nf^6*T*h^10*u^2*QL^2*QLd*QR*
      QRd^2*LLd*LR + 25*nf^6*T*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd - 35/4*nf^6*T
      *h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 - 15/4*nf^6*T*h^10*u^2*QL^2*QLd*QR^2*LL
      *LR*LRd - 85/8*nf^6*T*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 29/12*nf^6*T*
      h^10*u^2*QL^2*QLd*QR^3*QRd*LL + 15/4*nf^6*T*h^10*u^2*QL^2*QLd^2*LR^2*
      LRd^2 + 15/2*nf^6*T*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 15/2*nf^6*T*h^10*
      u^2*QL^2*QLd^2*LL*LLd*LR*LRd + 15/2*nf^6*T*h^10*u^2*QL^2*QLd^2*LL^2*
      LRd^2 + 15/4*nf^6*T*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 27/4*nf^6*T*h^10*
      u^2*QL^2*QLd^2*QRd^3*LRd + 15/2*nf^6*T*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd
       + 15/2*nf^6*T*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 195/8*nf^6*T*h^10*u^2
      *QL^2*QLd^2*QR^2*QRd^2 + 27/4*nf^6*T*h^10*u^2*QL^2*QLd^2*QR^3*LR + 43/8*
      nf^6*T*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 5*nf^6*T*h^10*u^2*QL^2*QLd^3*QR*
      LLd*LR + 15/2*nf^6*T*h^10*u^2*QL^2*QLd^3*QR*LL*LRd + 221/48*nf^6*T*h^10*
      u^2*QL^2*QLd^4*QRd*LRd + 131/12*nf^6*T*h^10*u^2*QL^2*QLd^4*QR^2 - 11/8*
      nf^6*T*h^10*u^2*QL^2*QLd^5*LLd - 283/36*nf^6*T*h^10*u^2*QL^3*LLd*LR^3*
      LRd - 101/12*nf^6*T*h^10*u^2*QL^3*LL*LR^2*LRd^2 - 109/24*nf^6*T*h^10*u^2
      *QL^3*LL*LLd^2*LR^2 - 91/6*nf^6*T*h^10*u^2*QL^3*LL^2*LLd*LR*LRd - 109/12
      *nf^6*T*h^10*u^2*QL^3*LL^3*LRd^2 - 257/36*nf^6*T*h^10*u^2*QL^3*LL^3*
      LLd^2 + 25*nf^6*T*h^10*u^2*QL^3*QRd^3*LLd*LR + 35*nf^6*T*h^10*u^2*QL^3*
      QRd^3*LL*LRd - 15/4*nf^6*T*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 - 25/2*nf^6*T*
      h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 27/4*nf^6*T*h^10*u^2*QL^3*QR^2*QRd^2*LL
       + 283/36*nf^6*T*h^10*u^2*QL^3*QR^3*LL*LR + 25*nf^6*T*h^10*u^2*QL^3*QLd*
      QRd^2*LR*LRd + 25*nf^6*T*h^10*u^2*QL^3*QLd*QRd^2*LL*LLd - 15/4*nf^6*T*
      h^10*u^2*QL^3*QLd*QR*LR^2*LRd - 25/2*nf^6*T*h^10*u^2*QL^3*QLd*QR*LL^2*
      LRd + 707/18*nf^6*T*h^10*u^2*QL^3*QLd*QR*QRd^3 + 29/12*nf^6*T*h^10*u^2*
      QL^3*QLd*QR^2*QRd*LR + 15/2*nf^6*T*h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 5*
      nf^6*T*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 43/8*nf^6*T*h^10*u^2*QL^3*QLd^2*
      QR^2*LL + 15/2*nf^6*T*h^10*u^2*QL^3*QLd^3*LR*LRd + 15/2*nf^6*T*h^10*u^2*
      QL^3*QLd^3*LL*LLd + 553/36*nf^6*T*h^10*u^2*QL^3*QLd^3*QR*QRd - 35/8*nf^6
      *T*h^10*u^2*QL^4*QRd*LR^2*LRd - 25/4*nf^6*T*h^10*u^2*QL^4*QRd*LL*LLd*LR
       - 105/8*nf^6*T*h^10*u^2*QL^4*QRd*LL^2*LRd + 201/16*nf^6*T*h^10*u^2*QL^4
      *QRd^4 + 139/24*nf^6*T*h^10*u^2*QL^4*QR*QRd^2*LR + 203/48*nf^6*T*h^10*
      u^2*QL^4*QR^2*LR^2 + 7/24*nf^6*T*h^10*u^2*QL^4*QR^2*LL^2 - 85/16*nf^6*T*
      h^10*u^2*QL^4*QLd*LLd*LR^2 - 25/4*nf^6*T*h^10*u^2*QL^4*QLd*LL*LR*LRd -
      75/8*nf^6*T*h^10*u^2*QL^4*QLd*LL^2*LLd - 11/12*nf^6*T*h^10*u^2*QL^4*QLd*
      QR*QRd*LL + 131/12*nf^6*T*h^10*u^2*QL^4*QLd^2*QRd^2 + 221/48*nf^6*T*h^10
      *u^2*QL^4*QLd^2*QR*LR + 941/288*nf^6*T*h^10*u^2*QL^4*QLd^4 - 23/24*nf^6*
      T*h^10*u^2*QL^5*QRd^2*LL + 107/12*nf^6*T*h^10*u^2*QL^5*QR*LL*LR - 43/12*
      nf^6*T*h^10*u^2*QL^5*QLd*QRd*LR - 11/8*nf^6*T*h^10*u^2*QL^5*QLd^2*LL +
      137/72*nf^6*T*h^10*u^2*QL^6*LR^2 + 13/8*nf^6*T*h^10*u^2*QL^6*LL^2 + 712/
      3*nf^6*T*h^10*u^2*G*QRd^3*LLd*LR*LRd + 148*nf^6*T*h^10*u^2*G*QRd^3*LL*
      LRd^2 + 356/3*nf^6*T*h^10*u^2*G*QRd^3*LL*LLd^2 + 356*nf^6*T*h^10*u^2*G*
      QR*QRd*LLd*LR^2*LRd + 356*nf^6*T*h^10*u^2*G*QR*QRd*LL*LR*LRd^2 + 356*
      nf^6*T*h^10*u^2*G*QR*QRd*LL*LLd^2*LR + 356*nf^6*T*h^10*u^2*G*QR*QRd*LL^2
      *LLd*LRd + 712/3*nf^6*T*h^10*u^2*G*QR*QRd^4*LLd + 712*nf^6*T*h^10*u^2*G*
      QR^2*QRd^2*LLd*LR + 712*nf^6*T*h^10*u^2*G*QR^2*QRd^2*LL*LRd + 148*nf^6*T
      *h^10*u^2*G*QR^3*LLd*LR^2 + 712/3*nf^6*T*h^10*u^2*G*QR^3*LL*LR*LRd + 356/
      3*nf^6*T*h^10*u^2*G*QR^3*LL^2*LLd + 712/3*nf^6*T*h^10*u^2*G*QR^4*QRd*LL
       + 356*nf^6*T*h^10*u^2*G*QLd*QRd^2*LR*LRd^2 + 356*nf^6*T*h^10*u^2*G*QLd*
      QRd^2*LLd^2*LR + 712*nf^6*T*h^10*u^2*G*QLd*QRd^2*LL*LLd*LRd + 178*nf^6*T
      *h^10*u^2*G*QLd*QR*LR^2*LRd^2 + 222*nf^6*T*h^10*u^2*G*QLd*QR*LLd^2*LR^2
       + 712*nf^6*T*h^10*u^2*G*QLd*QR*LL*LLd*LR*LRd + 178*nf^6*T*h^10*u^2*G*
      QLd*QR*LL^2*LRd^2 + 178*nf^6*T*h^10*u^2*G*QLd*QR*LL^2*LLd^2 + 2848/3*
      nf^6*T*h^10*u^2*G*QLd*QR*QRd^3*LRd + 1424*nf^6*T*h^10*u^2*G*QLd*QR^2*QRd
      *LR*LRd + 1424*nf^6*T*h^10*u^2*G*QLd*QR^2*QRd*LL*LLd + 3026/3*nf^6*T*
      h^10*u^2*G*QLd*QR^3*QRd^2 + 296*nf^6*T*h^10*u^2*G*QLd*QR^4*LR + 712*nf^6
      *T*h^10*u^2*G*QLd^2*QRd*LLd*LR*LRd + 356*nf^6*T*h^10*u^2*G*QLd^2*QRd*LL*
      LRd^2 + 356*nf^6*T*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 + 1424*nf^6*T*h^10*u^2*
      G*QLd^2*QR*QRd^2*LLd + 888*nf^6*T*h^10*u^2*G*QLd^2*QR^2*LLd*LR + 712*
      nf^6*T*h^10*u^2*G*QLd^2*QR^2*LL*LRd + 356/3*nf^6*T*h^10*u^2*G*QLd^3*LR*
      LRd^2 + 148*nf^6*T*h^10*u^2*G*QLd^3*LLd^2*LR + 712/3*nf^6*T*h^10*u^2*G*
      QLd^3*LL*LLd*LRd + 2848/3*nf^6*T*h^10*u^2*G*QLd^3*QR*QRd*LRd + 1258/3*
      nf^6*T*h^10*u^2*G*QLd^3*QR^3 + 296*nf^6*T*h^10*u^2*G*QLd^4*QR*LLd + 178*
      nf^6*T*h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 178*nf^6*T*h^10*u^2*G*QL*QRd*LLd^2
      *LR^2 + 712*nf^6*T*h^10*u^2*G*QL*QRd*LL*LLd*LR*LRd + 222*nf^6*T*h^10*u^2
      *G*QL*QRd*LL^2*LRd^2 + 178*nf^6*T*h^10*u^2*G*QL*QRd*LL^2*LLd^2 + 296*
      nf^6*T*h^10*u^2*G*QL*QRd^4*LRd + 1424*nf^6*T*h^10*u^2*G*QL*QR*QRd^2*LR*
      LRd + 1424*nf^6*T*h^10*u^2*G*QL*QR*QRd^2*LL*LLd + 356*nf^6*T*h^10*u^2*G*
      QL*QR^2*LR^2*LRd + 712*nf^6*T*h^10*u^2*G*QL*QR^2*LL*LLd*LR + 356*nf^6*T*
      h^10*u^2*G*QL*QR^2*LL^2*LRd + 3026/3*nf^6*T*h^10*u^2*G*QL*QR^2*QRd^3 +
      2848/3*nf^6*T*h^10*u^2*G*QL*QR^3*QRd*LR + 356*nf^6*T*h^10*u^2*G*QL*QLd*
      LLd*LR^2*LRd + 356*nf^6*T*h^10*u^2*G*QL*QLd*LL*LR*LRd^2 + 356*nf^6*T*
      h^10*u^2*G*QL*QLd*LL*LLd^2*LR + 356*nf^6*T*h^10*u^2*G*QL*QLd*LL^2*LLd*
      LRd + 2848/3*nf^6*T*h^10*u^2*G*QL*QLd*QRd^3*LLd + 2848*nf^6*T*h^10*u^2*G
      *QL*QLd*QR*QRd*LLd*LR + 2848*nf^6*T*h^10*u^2*G*QL*QLd*QR*QRd*LL*LRd +
      2848/3*nf^6*T*h^10*u^2*G*QL*QLd*QR^3*LL + 1424*nf^6*T*h^10*u^2*G*QL*
      QLd^2*QRd^2*LRd + 1424*nf^6*T*h^10*u^2*G*QL*QLd^2*QR*LR*LRd + 1424*nf^6*
      T*h^10*u^2*G*QL*QLd^2*QR*LL*LLd + 3026*nf^6*T*h^10*u^2*G*QL*QLd^2*QR^2*
      QRd + 2848/3*nf^6*T*h^10*u^2*G*QL*QLd^3*QRd*LLd + 712/3*nf^6*T*h^10*u^2*
      G*QL*QLd^4*LRd + 712*nf^6*T*h^10*u^2*G*QL^2*QRd^2*LLd*LR + 888*nf^6*T*
      h^10*u^2*G*QL^2*QRd^2*LL*LRd + 356*nf^6*T*h^10*u^2*G*QL^2*QR*LLd*LR^2 +
      712*nf^6*T*h^10*u^2*G*QL^2*QR*LL*LR*LRd + 356*nf^6*T*h^10*u^2*G*QL^2*QR*
      LL^2*LLd + 1424*nf^6*T*h^10*u^2*G*QL^2*QR^2*QRd*LL + 1424*nf^6*T*h^10*
      u^2*G*QL^2*QLd*QRd*LR*LRd + 1424*nf^6*T*h^10*u^2*G*QL^2*QLd*QRd*LL*LLd
       + 3026*nf^6*T*h^10*u^2*G*QL^2*QLd*QR*QRd^2 + 1424*nf^6*T*h^10*u^2*G*
      QL^2*QLd*QR^2*LR + 712*nf^6*T*h^10*u^2*G*QL^2*QLd^2*LLd*LR + 712*nf^6*T*
      h^10*u^2*G*QL^2*QLd^2*LL*LRd + 3026/3*nf^6*T*h^10*u^2*G*QL^2*QLd^3*QR +
      356/3*nf^6*T*h^10*u^2*G*QL^3*LR^2*LRd + 712/3*nf^6*T*h^10*u^2*G*QL^3*LL*
      LLd*LR + 148*nf^6*T*h^10*u^2*G*QL^3*LL^2*LRd + 1258/3*nf^6*T*h^10*u^2*G*
      QL^3*QRd^3 + 2848/3*nf^6*T*h^10*u^2*G*QL^3*QR*QRd*LR + 2848/3*nf^6*T*
      h^10*u^2*G*QL^3*QLd*QR*LL + 3026/3*nf^6*T*h^10*u^2*G*QL^3*QLd^2*QRd +
      296*nf^6*T*h^10*u^2*G*QL^4*QRd*LL + 712/3*nf^6*T*h^10*u^2*G*QL^4*QLd*LR
       + 1691/12*nf^6*T*h^10*u^2*W*LLd*LR^3*LRd^2 + 349/6*nf^6*T*h^10*u^2*W*
      LLd^3*LR^3 + 1691/12*nf^6*T*h^10*u^2*W*LL*LR^2*LRd^3 + 1691/4*nf^6*T*
      h^10*u^2*W*LL*LLd^2*LR^2*LRd + 1691/4*nf^6*T*h^10*u^2*W*LL^2*LLd*LR*
      LRd^2 + 1691/12*nf^6*T*h^10*u^2*W*LL^2*LLd^3*LR + 349/6*nf^6*T*h^10*u^2*
      W*LL^3*LRd^3 + 1691/12*nf^6*T*h^10*u^2*W*LL^3*LLd^2*LRd + 1691/6*nf^6*T*
      h^10*u^2*W*QRd^3*LLd*LR*LRd + 349/2*nf^6*T*h^10*u^2*W*QRd^3*LL*LRd^2 +
      1691/12*nf^6*T*h^10*u^2*W*QRd^3*LL*LLd^2 + 1691/2*nf^6*T*h^10*u^2*W*QR*
      QRd*LLd*LR^2*LRd + 1691/2*nf^6*T*h^10*u^2*W*QR*QRd*LL*LR*LRd^2 + 1691/2*
      nf^6*T*h^10*u^2*W*QR*QRd*LL*LLd^2*LR + 1691/2*nf^6*T*h^10*u^2*W*QR*QRd*
      LL^2*LLd*LRd + 1691/8*nf^6*T*h^10*u^2*W*QR*QRd^4*LLd + 1691/2*nf^6*T*
      h^10*u^2*W*QR^2*QRd^2*LLd*LR + 1691/2*nf^6*T*h^10*u^2*W*QR^2*QRd^2*LL*
      LRd + 349/2*nf^6*T*h^10*u^2*W*QR^3*LLd*LR^2 + 1691/6*nf^6*T*h^10*u^2*W*
      QR^3*LL*LR*LRd + 1691/12*nf^6*T*h^10*u^2*W*QR^3*LL^2*LLd + 1691/8*nf^6*T
      *h^10*u^2*W*QR^4*QRd*LL + 1691/4*nf^6*T*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 +
      1691/4*nf^6*T*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 1691/2*nf^6*T*h^10*u^2*W*
      QLd*QRd^2*LL*LLd*LRd + 1691/4*nf^6*T*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 1047/
      2*nf^6*T*h^10*u^2*W*QLd*QR*LLd^2*LR^2 + 1691*nf^6*T*h^10*u^2*W*QLd*QR*LL
      *LLd*LR*LRd + 1691/4*nf^6*T*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 1691/4*nf^6*T
      *h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 1691/2*nf^6*T*h^10*u^2*W*QLd*QR*QRd^3*
      LRd + 1691*nf^6*T*h^10*u^2*W*QLd*QR^2*QRd*LR*LRd + 1691*nf^6*T*h^10*u^2*
      W*QLd*QR^2*QRd*LL*LLd + 1691/2*nf^6*T*h^10*u^2*W*QLd*QR^3*QRd^2 + 1047/4
      *nf^6*T*h^10*u^2*W*QLd*QR^4*LR + 1691/2*nf^6*T*h^10*u^2*W*QLd^2*QRd*LLd*
      LR*LRd + 1691/4*nf^6*T*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 + 1691/4*nf^6*T*
      h^10*u^2*W*QLd^2*QRd*LL*LLd^2 + 5073/4*nf^6*T*h^10*u^2*W*QLd^2*QR*QRd^2*
      LLd + 1047*nf^6*T*h^10*u^2*W*QLd^2*QR^2*LLd*LR + 1691/2*nf^6*T*h^10*u^2*
      W*QLd^2*QR^2*LL*LRd + 1691/12*nf^6*T*h^10*u^2*W*QLd^3*LR*LRd^2 + 349/2*
      nf^6*T*h^10*u^2*W*QLd^3*LLd^2*LR + 1691/6*nf^6*T*h^10*u^2*W*QLd^3*LL*LLd
      *LRd + 1691/2*nf^6*T*h^10*u^2*W*QLd^3*QR*QRd*LRd + 349*nf^6*T*h^10*u^2*W
      *QLd^3*QR^3 + 1047/4*nf^6*T*h^10*u^2*W*QLd^4*QR*LLd + 1691/4*nf^6*T*h^10
      *u^2*W*QL*QRd*LR^2*LRd^2 + 1691/4*nf^6*T*h^10*u^2*W*QL*QRd*LLd^2*LR^2 +
      1691*nf^6*T*h^10*u^2*W*QL*QRd*LL*LLd*LR*LRd + 1047/2*nf^6*T*h^10*u^2*W*
      QL*QRd*LL^2*LRd^2 + 1691/4*nf^6*T*h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 1047/4*
      nf^6*T*h^10*u^2*W*QL*QRd^4*LRd + 1691*nf^6*T*h^10*u^2*W*QL*QR*QRd^2*LR*
      LRd + 1691*nf^6*T*h^10*u^2*W*QL*QR*QRd^2*LL*LLd + 1691/4*nf^6*T*h^10*u^2
      *W*QL*QR^2*LR^2*LRd + 1691/2*nf^6*T*h^10*u^2*W*QL*QR^2*LL*LLd*LR + 1691/
      4*nf^6*T*h^10*u^2*W*QL*QR^2*LL^2*LRd + 1691/2*nf^6*T*h^10*u^2*W*QL*QR^2*
      QRd^3 + 1691/2*nf^6*T*h^10*u^2*W*QL*QR^3*QRd*LR + 1691/2*nf^6*T*h^10*u^2
      *W*QL*QLd*LLd*LR^2*LRd + 1691/2*nf^6*T*h^10*u^2*W*QL*QLd*LL*LR*LRd^2 +
      1691/2*nf^6*T*h^10*u^2*W*QL*QLd*LL*LLd^2*LR + 1691/2*nf^6*T*h^10*u^2*W*
      QL*QLd*LL^2*LLd*LRd + 1691/2*nf^6*T*h^10*u^2*W*QL*QLd*QRd^3*LLd + 3382*
      nf^6*T*h^10*u^2*W*QL*QLd*QR*QRd*LLd*LR + 3382*nf^6*T*h^10*u^2*W*QL*QLd*
      QR*QRd*LL*LRd + 1691/2*nf^6*T*h^10*u^2*W*QL*QLd*QR^3*LL + 5073/4*nf^6*T*
      h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 1691*nf^6*T*h^10*u^2*W*QL*QLd^2*QR*LR*
      LRd + 1691*nf^6*T*h^10*u^2*W*QL*QLd^2*QR*LL*LLd + 5073/2*nf^6*T*h^10*u^2
      *W*QL*QLd^2*QR^2*QRd + 1691/2*nf^6*T*h^10*u^2*W*QL*QLd^3*QRd*LLd + 1691/
      8*nf^6*T*h^10*u^2*W*QL*QLd^4*LRd + 1691/2*nf^6*T*h^10*u^2*W*QL^2*QRd^2*
      LLd*LR + 1047*nf^6*T*h^10*u^2*W*QL^2*QRd^2*LL*LRd + 1691/4*nf^6*T*h^10*
      u^2*W*QL^2*QR*LLd*LR^2 + 1691/2*nf^6*T*h^10*u^2*W*QL^2*QR*LL*LR*LRd +
      1691/4*nf^6*T*h^10*u^2*W*QL^2*QR*LL^2*LLd + 5073/4*nf^6*T*h^10*u^2*W*
      QL^2*QR^2*QRd*LL + 1691*nf^6*T*h^10*u^2*W*QL^2*QLd*QRd*LR*LRd + 1691*
      nf^6*T*h^10*u^2*W*QL^2*QLd*QRd*LL*LLd + 5073/2*nf^6*T*h^10*u^2*W*QL^2*
      QLd*QR*QRd^2 + 5073/4*nf^6*T*h^10*u^2*W*QL^2*QLd*QR^2*LR + 1691/2*nf^6*T
      *h^10*u^2*W*QL^2*QLd^2*LLd*LR + 1691/2*nf^6*T*h^10*u^2*W*QL^2*QLd^2*LL*
      LRd + 1691/2*nf^6*T*h^10*u^2*W*QL^2*QLd^3*QR + 1691/12*nf^6*T*h^10*u^2*W
      *QL^3*LR^2*LRd + 1691/6*nf^6*T*h^10*u^2*W*QL^3*LL*LLd*LR + 349/2*nf^6*T*
      h^10*u^2*W*QL^3*LL^2*LRd + 349*nf^6*T*h^10*u^2*W*QL^3*QRd^3 + 1691/2*
      nf^6*T*h^10*u^2*W*QL^3*QR*QRd*LR + 1691/2*nf^6*T*h^10*u^2*W*QL^3*QLd*QR*
      LL + 1691/2*nf^6*T*h^10*u^2*W*QL^3*QLd^2*QRd + 1047/4*nf^6*T*h^10*u^2*W*
      QL^4*QRd*LL + 1691/8*nf^6*T*h^10*u^2*W*QL^4*QLd*LR + 178/3*nf^6*T*h^10*
      u^2*B*LLd*LR^3*LRd^2 + 74/3*nf^6*T*h^10*u^2*B*LLd^3*LR^3 + 178/3*nf^6*T*
      h^10*u^2*B*LL*LR^2*LRd^3 + 178*nf^6*T*h^10*u^2*B*LL*LLd^2*LR^2*LRd + 178
      *nf^6*T*h^10*u^2*B*LL^2*LLd*LR*LRd^2 + 178/3*nf^6*T*h^10*u^2*B*LL^2*
      LLd^3*LR + 74/3*nf^6*T*h^10*u^2*B*LL^3*LRd^3 + 178/3*nf^6*T*h^10*u^2*B*
      LL^3*LLd^2*LRd + 356/3*nf^6*T*h^10*u^2*B*QRd^3*LLd*LR*LRd + 74*nf^6*T*
      h^10*u^2*B*QRd^3*LL*LRd^2 + 178/3*nf^6*T*h^10*u^2*B*QRd^3*LL*LLd^2 + 356
      *nf^6*T*h^10*u^2*B*QR*QRd*LLd*LR^2*LRd + 356*nf^6*T*h^10*u^2*B*QR*QRd*LL
      *LR*LRd^2 + 356*nf^6*T*h^10*u^2*B*QR*QRd*LL*LLd^2*LR + 356*nf^6*T*h^10*
      u^2*B*QR*QRd*LL^2*LLd*LRd + 89*nf^6*T*h^10*u^2*B*QR*QRd^4*LLd + 356*nf^6
      *T*h^10*u^2*B*QR^2*QRd^2*LLd*LR + 356*nf^6*T*h^10*u^2*B*QR^2*QRd^2*LL*
      LRd + 74*nf^6*T*h^10*u^2*B*QR^3*LLd*LR^2 + 356/3*nf^6*T*h^10*u^2*B*QR^3*
      LL*LR*LRd + 178/3*nf^6*T*h^10*u^2*B*QR^3*LL^2*LLd + 89*nf^6*T*h^10*u^2*B
      *QR^4*QRd*LL + 178*nf^6*T*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 + 178*nf^6*T*
      h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 356*nf^6*T*h^10*u^2*B*QLd*QRd^2*LL*LLd*
      LRd + 178*nf^6*T*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 222*nf^6*T*h^10*u^2*B*
      QLd*QR*LLd^2*LR^2 + 712*nf^6*T*h^10*u^2*B*QLd*QR*LL*LLd*LR*LRd + 178*
      nf^6*T*h^10*u^2*B*QLd*QR*LL^2*LRd^2 + 178*nf^6*T*h^10*u^2*B*QLd*QR*LL^2*
      LLd^2 + 356*nf^6*T*h^10*u^2*B*QLd*QR*QRd^3*LRd + 712*nf^6*T*h^10*u^2*B*
      QLd*QR^2*QRd*LR*LRd + 712*nf^6*T*h^10*u^2*B*QLd*QR^2*QRd*LL*LLd + 356*
      nf^6*T*h^10*u^2*B*QLd*QR^3*QRd^2 + 111*nf^6*T*h^10*u^2*B*QLd*QR^4*LR +
      356*nf^6*T*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd + 178*nf^6*T*h^10*u^2*B*QLd^2
      *QRd*LL*LRd^2 + 178*nf^6*T*h^10*u^2*B*QLd^2*QRd*LL*LLd^2 + 534*nf^6*T*
      h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 444*nf^6*T*h^10*u^2*B*QLd^2*QR^2*LLd*LR
       + 356*nf^6*T*h^10*u^2*B*QLd^2*QR^2*LL*LRd + 178/3*nf^6*T*h^10*u^2*B*
      QLd^3*LR*LRd^2 + 74*nf^6*T*h^10*u^2*B*QLd^3*LLd^2*LR + 356/3*nf^6*T*h^10
      *u^2*B*QLd^3*LL*LLd*LRd + 356*nf^6*T*h^10*u^2*B*QLd^3*QR*QRd*LRd + 148*
      nf^6*T*h^10*u^2*B*QLd^3*QR^3 + 111*nf^6*T*h^10*u^2*B*QLd^4*QR*LLd + 178*
      nf^6*T*h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 178*nf^6*T*h^10*u^2*B*QL*QRd*LLd^2
      *LR^2 + 712*nf^6*T*h^10*u^2*B*QL*QRd*LL*LLd*LR*LRd + 222*nf^6*T*h^10*u^2
      *B*QL*QRd*LL^2*LRd^2 + 178*nf^6*T*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 111*
      nf^6*T*h^10*u^2*B*QL*QRd^4*LRd + 712*nf^6*T*h^10*u^2*B*QL*QR*QRd^2*LR*
      LRd + 712*nf^6*T*h^10*u^2*B*QL*QR*QRd^2*LL*LLd + 178*nf^6*T*h^10*u^2*B*
      QL*QR^2*LR^2*LRd + 356*nf^6*T*h^10*u^2*B*QL*QR^2*LL*LLd*LR + 178*nf^6*T*
      h^10*u^2*B*QL*QR^2*LL^2*LRd + 356*nf^6*T*h^10*u^2*B*QL*QR^2*QRd^3 + 356*
      nf^6*T*h^10*u^2*B*QL*QR^3*QRd*LR + 356*nf^6*T*h^10*u^2*B*QL*QLd*LLd*LR^2
      *LRd + 356*nf^6*T*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 + 356*nf^6*T*h^10*u^2*B*
      QL*QLd*LL*LLd^2*LR + 356*nf^6*T*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 356*
      nf^6*T*h^10*u^2*B*QL*QLd*QRd^3*LLd + 1424*nf^6*T*h^10*u^2*B*QL*QLd*QR*
      QRd*LLd*LR + 1424*nf^6*T*h^10*u^2*B*QL*QLd*QR*QRd*LL*LRd + 356*nf^6*T*
      h^10*u^2*B*QL*QLd*QR^3*LL + 534*nf^6*T*h^10*u^2*B*QL*QLd^2*QRd^2*LRd +
      712*nf^6*T*h^10*u^2*B*QL*QLd^2*QR*LR*LRd + 712*nf^6*T*h^10*u^2*B*QL*
      QLd^2*QR*LL*LLd + 1068*nf^6*T*h^10*u^2*B*QL*QLd^2*QR^2*QRd + 356*nf^6*T*
      h^10*u^2*B*QL*QLd^3*QRd*LLd + 89*nf^6*T*h^10*u^2*B*QL*QLd^4*LRd + 356*
      nf^6*T*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 444*nf^6*T*h^10*u^2*B*QL^2*QRd^2*
      LL*LRd + 178*nf^6*T*h^10*u^2*B*QL^2*QR*LLd*LR^2 + 356*nf^6*T*h^10*u^2*B*
      QL^2*QR*LL*LR*LRd + 178*nf^6*T*h^10*u^2*B*QL^2*QR*LL^2*LLd + 534*nf^6*T*
      h^10*u^2*B*QL^2*QR^2*QRd*LL + 712*nf^6*T*h^10*u^2*B*QL^2*QLd*QRd*LR*LRd
       + 712*nf^6*T*h^10*u^2*B*QL^2*QLd*QRd*LL*LLd + 1068*nf^6*T*h^10*u^2*B*
      QL^2*QLd*QR*QRd^2 + 534*nf^6*T*h^10*u^2*B*QL^2*QLd*QR^2*LR + 356*nf^6*T*
      h^10*u^2*B*QL^2*QLd^2*LLd*LR + 356*nf^6*T*h^10*u^2*B*QL^2*QLd^2*LL*LRd
       + 356*nf^6*T*h^10*u^2*B*QL^2*QLd^3*QR + 178/3*nf^6*T*h^10*u^2*B*QL^3*
      LR^2*LRd + 356/3*nf^6*T*h^10*u^2*B*QL^3*LL*LLd*LR + 74*nf^6*T*h^10*u^2*B
      *QL^3*LL^2*LRd + 148*nf^6*T*h^10*u^2*B*QL^3*QRd^3 + 356*nf^6*T*h^10*u^2*
      B*QL^3*QR*QRd*LR + 356*nf^6*T*h^10*u^2*B*QL^3*QLd*QR*LL + 356*nf^6*T*
      h^10*u^2*B*QL^3*QLd^2*QRd + 111*nf^6*T*h^10*u^2*B*QL^4*QRd*LL + 89*nf^6*
      T*h^10*u^2*B*QL^4*QLd*LR + 8161/6*nf^6*T*h^10*u^2*p^2*LLd*LR^3*LRd^2 +
      6697/12*nf^6*T*h^10*u^2*p^2*LLd^3*LR^3 + 8161/6*nf^6*T*h^10*u^2*p^2*LL*
      LR^2*LRd^3 + 8161/2*nf^6*T*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 8161/2*nf^6*
      T*h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 + 8161/6*nf^6*T*h^10*u^2*p^2*LL^2*LLd^3
      *LR + 6697/12*nf^6*T*h^10*u^2*p^2*LL^3*LRd^3 + 8161/6*nf^6*T*h^10*u^2*
      p^2*LL^3*LLd^2*LRd + 8161/3*nf^6*T*h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 6697/
      4*nf^6*T*h^10*u^2*p^2*QRd^3*LL*LRd^2 + 8161/6*nf^6*T*h^10*u^2*p^2*QRd^3*
      LL*LLd^2 + 8161*nf^6*T*h^10*u^2*p^2*QR*QRd*LLd*LR^2*LRd + 8161*nf^6*T*
      h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 + 8161*nf^6*T*h^10*u^2*p^2*QR*QRd*LL*
      LLd^2*LR + 8161*nf^6*T*h^10*u^2*p^2*QR*QRd*LL^2*LLd*LRd + 8161/4*nf^6*T*
      h^10*u^2*p^2*QR*QRd^4*LLd + 8161*nf^6*T*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR
       + 8161*nf^6*T*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd + 6697/4*nf^6*T*h^10*u^2*
      p^2*QR^3*LLd*LR^2 + 8161/3*nf^6*T*h^10*u^2*p^2*QR^3*LL*LR*LRd + 8161/6*
      nf^6*T*h^10*u^2*p^2*QR^3*LL^2*LLd + 8161/4*nf^6*T*h^10*u^2*p^2*QR^4*QRd*
      LL + 8161/2*nf^6*T*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 + 8161/2*nf^6*T*h^10*
      u^2*p^2*QLd*QRd^2*LLd^2*LR + 8161*nf^6*T*h^10*u^2*p^2*QLd*QRd^2*LL*LLd*
      LRd + 8161/2*nf^6*T*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 20091/4*nf^6*T*h^10
      *u^2*p^2*QLd*QR*LLd^2*LR^2 + 16322*nf^6*T*h^10*u^2*p^2*QLd*QR*LL*LLd*LR*
      LRd + 8161/2*nf^6*T*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 + 8161/2*nf^6*T*h^10*
      u^2*p^2*QLd*QR*LL^2*LLd^2 + 8161*nf^6*T*h^10*u^2*p^2*QLd*QR*QRd^3*LRd +
      16322*nf^6*T*h^10*u^2*p^2*QLd*QR^2*QRd*LR*LRd + 16322*nf^6*T*h^10*u^2*
      p^2*QLd*QR^2*QRd*LL*LLd + 8161*nf^6*T*h^10*u^2*p^2*QLd*QR^3*QRd^2 +
      20091/8*nf^6*T*h^10*u^2*p^2*QLd*QR^4*LR + 8161*nf^6*T*h^10*u^2*p^2*QLd^2
      *QRd*LLd*LR*LRd + 8161/2*nf^6*T*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 + 8161/2
      *nf^6*T*h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 + 24483/2*nf^6*T*h^10*u^2*p^2*
      QLd^2*QR*QRd^2*LLd + 20091/2*nf^6*T*h^10*u^2*p^2*QLd^2*QR^2*LLd*LR +
      8161*nf^6*T*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd + 8161/6*nf^6*T*h^10*u^2*p^2*
      QLd^3*LR*LRd^2 + 6697/4*nf^6*T*h^10*u^2*p^2*QLd^3*LLd^2*LR + 8161/3*nf^6
      *T*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 8161*nf^6*T*h^10*u^2*p^2*QLd^3*QR*QRd
      *LRd + 6697/2*nf^6*T*h^10*u^2*p^2*QLd^3*QR^3 + 20091/8*nf^6*T*h^10*u^2*
      p^2*QLd^4*QR*LLd + 8161/2*nf^6*T*h^10*u^2*p^2*QL*QRd*LR^2*LRd^2 + 8161/2
      *nf^6*T*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 16322*nf^6*T*h^10*u^2*p^2*QL*
      QRd*LL*LLd*LR*LRd + 20091/4*nf^6*T*h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 + 8161/
      2*nf^6*T*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 + 20091/8*nf^6*T*h^10*u^2*p^2*QL
      *QRd^4*LRd + 16322*nf^6*T*h^10*u^2*p^2*QL*QR*QRd^2*LR*LRd + 16322*nf^6*T
      *h^10*u^2*p^2*QL*QR*QRd^2*LL*LLd + 8161/2*nf^6*T*h^10*u^2*p^2*QL*QR^2*
      LR^2*LRd + 8161*nf^6*T*h^10*u^2*p^2*QL*QR^2*LL*LLd*LR + 8161/2*nf^6*T*
      h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 8161*nf^6*T*h^10*u^2*p^2*QL*QR^2*QRd^3
       + 8161*nf^6*T*h^10*u^2*p^2*QL*QR^3*QRd*LR + 8161*nf^6*T*h^10*u^2*p^2*QL
      *QLd*LLd*LR^2*LRd + 8161*nf^6*T*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 + 8161*
      nf^6*T*h^10*u^2*p^2*QL*QLd*LL*LLd^2*LR + 8161*nf^6*T*h^10*u^2*p^2*QL*QLd
      *LL^2*LLd*LRd + 8161*nf^6*T*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 32644*nf^6*T
      *h^10*u^2*p^2*QL*QLd*QR*QRd*LLd*LR + 32644*nf^6*T*h^10*u^2*p^2*QL*QLd*QR
      *QRd*LL*LRd + 8161*nf^6*T*h^10*u^2*p^2*QL*QLd*QR^3*LL + 24483/2*nf^6*T*
      h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 16322*nf^6*T*h^10*u^2*p^2*QL*QLd^2*QR*
      LR*LRd + 16322*nf^6*T*h^10*u^2*p^2*QL*QLd^2*QR*LL*LLd + 24483*nf^6*T*
      h^10*u^2*p^2*QL*QLd^2*QR^2*QRd + 8161*nf^6*T*h^10*u^2*p^2*QL*QLd^3*QRd*
      LLd + 8161/4*nf^6*T*h^10*u^2*p^2*QL*QLd^4*LRd + 8161*nf^6*T*h^10*u^2*p^2
      *QL^2*QRd^2*LLd*LR + 20091/2*nf^6*T*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd +
      8161/2*nf^6*T*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 8161*nf^6*T*h^10*u^2*p^2*
      QL^2*QR*LL*LR*LRd + 8161/2*nf^6*T*h^10*u^2*p^2*QL^2*QR*LL^2*LLd + 24483/
      2*nf^6*T*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 16322*nf^6*T*h^10*u^2*p^2*QL^2*
      QLd*QRd*LR*LRd + 16322*nf^6*T*h^10*u^2*p^2*QL^2*QLd*QRd*LL*LLd + 24483*
      nf^6*T*h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 + 24483/2*nf^6*T*h^10*u^2*p^2*QL^2
      *QLd*QR^2*LR + 8161*nf^6*T*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 8161*nf^6*T*
      h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 8161*nf^6*T*h^10*u^2*p^2*QL^2*QLd^3*QR
       + 8161/6*nf^6*T*h^10*u^2*p^2*QL^3*LR^2*LRd + 8161/3*nf^6*T*h^10*u^2*p^2
      *QL^3*LL*LLd*LR + 6697/4*nf^6*T*h^10*u^2*p^2*QL^3*LL^2*LRd + 6697/2*nf^6
      *T*h^10*u^2*p^2*QL^3*QRd^3 + 8161*nf^6*T*h^10*u^2*p^2*QL^3*QR*QRd*LR +
      8161*nf^6*T*h^10*u^2*p^2*QL^3*QLd*QR*LL + 8161*nf^6*T*h^10*u^2*p^2*QL^3*
      QLd^2*QRd + 20091/8*nf^6*T*h^10*u^2*p^2*QL^4*QRd*LL + 8161/4*nf^6*T*h^10
      *u^2*p^2*QL^4*QLd*LR + 6049/12*nf^6*T*h^10*u^3*p*LLd*LR^3*LRd^2 + 1805/9
      *nf^6*T*h^10*u^3*p*LLd^3*LR^3 + 6049/12*nf^6*T*h^10*u^3*p*LL*LR^2*LRd^3
       + 6049/4*nf^6*T*h^10*u^3*p*LL*LLd^2*LR^2*LRd + 6049/4*nf^6*T*h^10*u^3*p
      *LL^2*LLd*LR*LRd^2 + 6049/12*nf^6*T*h^10*u^3*p*LL^2*LLd^3*LR + 1805/9*
      nf^6*T*h^10*u^3*p*LL^3*LRd^3 + 6049/12*nf^6*T*h^10*u^3*p*LL^3*LLd^2*LRd
       + 6049/6*nf^6*T*h^10*u^3*p*QRd^3*LLd*LR*LRd + 1805/3*nf^6*T*h^10*u^3*p*
      QRd^3*LL*LRd^2 + 6049/12*nf^6*T*h^10*u^3*p*QRd^3*LL*LLd^2 + 6049/2*nf^6*
      T*h^10*u^3*p*QR*QRd*LLd*LR^2*LRd + 6049/2*nf^6*T*h^10*u^3*p*QR*QRd*LL*LR
      *LRd^2 + 6049/2*nf^6*T*h^10*u^3*p*QR*QRd*LL*LLd^2*LR + 6049/2*nf^6*T*
      h^10*u^3*p*QR*QRd*LL^2*LLd*LRd + 6049/8*nf^6*T*h^10*u^3*p*QR*QRd^4*LLd
       + 6049/2*nf^6*T*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 6049/2*nf^6*T*h^10*u^3*p
      *QR^2*QRd^2*LL*LRd + 1805/3*nf^6*T*h^10*u^3*p*QR^3*LLd*LR^2 + 6049/6*
      nf^6*T*h^10*u^3*p*QR^3*LL*LR*LRd + 6049/12*nf^6*T*h^10*u^3*p*QR^3*LL^2*
      LLd + 6049/8*nf^6*T*h^10*u^3*p*QR^4*QRd*LL + 6049/4*nf^6*T*h^10*u^3*p*
      QLd*QRd^2*LR*LRd^2 + 6049/4*nf^6*T*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 6049/
      2*nf^6*T*h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd + 6049/4*nf^6*T*h^10*u^3*p*QLd*
      QR*LR^2*LRd^2 + 1805*nf^6*T*h^10*u^3*p*QLd*QR*LLd^2*LR^2 + 6049*nf^6*T*
      h^10*u^3*p*QLd*QR*LL*LLd*LR*LRd + 6049/4*nf^6*T*h^10*u^3*p*QLd*QR*LL^2*
      LRd^2 + 6049/4*nf^6*T*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 6049/2*nf^6*T*h^10*
      u^3*p*QLd*QR*QRd^3*LRd + 6049*nf^6*T*h^10*u^3*p*QLd*QR^2*QRd*LR*LRd +
      6049*nf^6*T*h^10*u^3*p*QLd*QR^2*QRd*LL*LLd + 6049/2*nf^6*T*h^10*u^3*p*
      QLd*QR^3*QRd^2 + 1805/2*nf^6*T*h^10*u^3*p*QLd*QR^4*LR + 6049/2*nf^6*T*
      h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd + 6049/4*nf^6*T*h^10*u^3*p*QLd^2*QRd*LL*
      LRd^2 + 6049/4*nf^6*T*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 + 18147/4*nf^6*T*
      h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 3610*nf^6*T*h^10*u^3*p*QLd^2*QR^2*LLd*LR
       + 6049/2*nf^6*T*h^10*u^3*p*QLd^2*QR^2*LL*LRd + 6049/12*nf^6*T*h^10*u^3*
      p*QLd^3*LR*LRd^2 + 1805/3*nf^6*T*h^10*u^3*p*QLd^3*LLd^2*LR + 6049/6*nf^6
      *T*h^10*u^3*p*QLd^3*LL*LLd*LRd + 6049/2*nf^6*T*h^10*u^3*p*QLd^3*QR*QRd*
      LRd + 3610/3*nf^6*T*h^10*u^3*p*QLd^3*QR^3 + 1805/2*nf^6*T*h^10*u^3*p*
      QLd^4*QR*LLd + 6049/4*nf^6*T*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 6049/4*nf^6*
      T*h^10*u^3*p*QL*QRd*LLd^2*LR^2 + 6049*nf^6*T*h^10*u^3*p*QL*QRd*LL*LLd*LR
      *LRd + 1805*nf^6*T*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 6049/4*nf^6*T*h^10*u^3
      *p*QL*QRd*LL^2*LLd^2 + 1805/2*nf^6*T*h^10*u^3*p*QL*QRd^4*LRd + 6049*nf^6
      *T*h^10*u^3*p*QL*QR*QRd^2*LR*LRd + 6049*nf^6*T*h^10*u^3*p*QL*QR*QRd^2*LL
      *LLd + 6049/4*nf^6*T*h^10*u^3*p*QL*QR^2*LR^2*LRd + 6049/2*nf^6*T*h^10*
      u^3*p*QL*QR^2*LL*LLd*LR + 6049/4*nf^6*T*h^10*u^3*p*QL*QR^2*LL^2*LRd +
      6049/2*nf^6*T*h^10*u^3*p*QL*QR^2*QRd^3 + 6049/2*nf^6*T*h^10*u^3*p*QL*
      QR^3*QRd*LR + 6049/2*nf^6*T*h^10*u^3*p*QL*QLd*LLd*LR^2*LRd + 6049/2*nf^6
      *T*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 + 6049/2*nf^6*T*h^10*u^3*p*QL*QLd*LL*
      LLd^2*LR + 6049/2*nf^6*T*h^10*u^3*p*QL*QLd*LL^2*LLd*LRd + 6049/2*nf^6*T*
      h^10*u^3*p*QL*QLd*QRd^3*LLd + 12098*nf^6*T*h^10*u^3*p*QL*QLd*QR*QRd*LLd*
      LR + 12098*nf^6*T*h^10*u^3*p*QL*QLd*QR*QRd*LL*LRd + 6049/2*nf^6*T*h^10*
      u^3*p*QL*QLd*QR^3*LL + 18147/4*nf^6*T*h^10*u^3*p*QL*QLd^2*QRd^2*LRd +
      6049*nf^6*T*h^10*u^3*p*QL*QLd^2*QR*LR*LRd + 6049*nf^6*T*h^10*u^3*p*QL*
      QLd^2*QR*LL*LLd + 18147/2*nf^6*T*h^10*u^3*p*QL*QLd^2*QR^2*QRd + 6049/2*
      nf^6*T*h^10*u^3*p*QL*QLd^3*QRd*LLd + 6049/8*nf^6*T*h^10*u^3*p*QL*QLd^4*
      LRd + 6049/2*nf^6*T*h^10*u^3*p*QL^2*QRd^2*LLd*LR + 3610*nf^6*T*h^10*u^3*
      p*QL^2*QRd^2*LL*LRd + 6049/4*nf^6*T*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 6049/2
      *nf^6*T*h^10*u^3*p*QL^2*QR*LL*LR*LRd + 6049/4*nf^6*T*h^10*u^3*p*QL^2*QR*
      LL^2*LLd + 18147/4*nf^6*T*h^10*u^3*p*QL^2*QR^2*QRd*LL + 6049*nf^6*T*h^10
      *u^3*p*QL^2*QLd*QRd*LR*LRd + 6049*nf^6*T*h^10*u^3*p*QL^2*QLd*QRd*LL*LLd
       + 18147/2*nf^6*T*h^10*u^3*p*QL^2*QLd*QR*QRd^2 + 18147/4*nf^6*T*h^10*u^3
      *p*QL^2*QLd*QR^2*LR + 6049/2*nf^6*T*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 6049/
      2*nf^6*T*h^10*u^3*p*QL^2*QLd^2*LL*LRd + 6049/2*nf^6*T*h^10*u^3*p*QL^2*
      QLd^3*QR + 6049/12*nf^6*T*h^10*u^3*p*QL^3*LR^2*LRd + 6049/6*nf^6*T*h^10*
      u^3*p*QL^3*LL*LLd*LR + 1805/3*nf^6*T*h^10*u^3*p*QL^3*LL^2*LRd + 3610/3*
      nf^6*T*h^10*u^3*p*QL^3*QRd^3 + 6049/2*nf^6*T*h^10*u^3*p*QL^3*QR*QRd*LR
       + 6049/2*nf^6*T*h^10*u^3*p*QL^3*QLd*QR*LL + 6049/2*nf^6*T*h^10*u^3*p*
      QL^3*QLd^2*QRd + 1805/2*nf^6*T*h^10*u^3*p*QL^4*QRd*LL + 6049/8*nf^6*T*
      h^10*u^3*p*QL^4*QLd*LR + 781/12*nf^6*T*h^10*u^4*LLd*LR^3*LRd^2 + 224/9*
      nf^6*T*h^10*u^4*LLd^3*LR^3 + 781/12*nf^6*T*h^10*u^4*LL*LR^2*LRd^3 + 781/
      4*nf^6*T*h^10*u^4*LL*LLd^2*LR^2*LRd + 781/4*nf^6*T*h^10*u^4*LL^2*LLd*LR*
      LRd^2 + 781/12*nf^6*T*h^10*u^4*LL^2*LLd^3*LR + 224/9*nf^6*T*h^10*u^4*
      LL^3*LRd^3 + 781/12*nf^6*T*h^10*u^4*LL^3*LLd^2*LRd + 781/6*nf^6*T*h^10*
      u^4*QRd^3*LLd*LR*LRd + 224/3*nf^6*T*h^10*u^4*QRd^3*LL*LRd^2 + 781/12*
      nf^6*T*h^10*u^4*QRd^3*LL*LLd^2 + 781/2*nf^6*T*h^10*u^4*QR*QRd*LLd*LR^2*
      LRd + 781/2*nf^6*T*h^10*u^4*QR*QRd*LL*LR*LRd^2 + 781/2*nf^6*T*h^10*u^4*
      QR*QRd*LL*LLd^2*LR + 781/2*nf^6*T*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 781/8*
      nf^6*T*h^10*u^4*QR*QRd^4*LLd + 781/2*nf^6*T*h^10*u^4*QR^2*QRd^2*LLd*LR
       + 781/2*nf^6*T*h^10*u^4*QR^2*QRd^2*LL*LRd + 224/3*nf^6*T*h^10*u^4*QR^3*
      LLd*LR^2 + 781/6*nf^6*T*h^10*u^4*QR^3*LL*LR*LRd + 781/12*nf^6*T*h^10*u^4
      *QR^3*LL^2*LLd + 781/8*nf^6*T*h^10*u^4*QR^4*QRd*LL + 781/4*nf^6*T*h^10*
      u^4*QLd*QRd^2*LR*LRd^2 + 781/4*nf^6*T*h^10*u^4*QLd*QRd^2*LLd^2*LR + 781/
      2*nf^6*T*h^10*u^4*QLd*QRd^2*LL*LLd*LRd + 781/4*nf^6*T*h^10*u^4*QLd*QR*
      LR^2*LRd^2 + 224*nf^6*T*h^10*u^4*QLd*QR*LLd^2*LR^2 + 781*nf^6*T*h^10*u^4
      *QLd*QR*LL*LLd*LR*LRd + 781/4*nf^6*T*h^10*u^4*QLd*QR*LL^2*LRd^2 + 781/4*
      nf^6*T*h^10*u^4*QLd*QR*LL^2*LLd^2 + 781/2*nf^6*T*h^10*u^4*QLd*QR*QRd^3*
      LRd + 781*nf^6*T*h^10*u^4*QLd*QR^2*QRd*LR*LRd + 781*nf^6*T*h^10*u^4*QLd*
      QR^2*QRd*LL*LLd + 781/2*nf^6*T*h^10*u^4*QLd*QR^3*QRd^2 + 112*nf^6*T*h^10
      *u^4*QLd*QR^4*LR + 781/2*nf^6*T*h^10*u^4*QLd^2*QRd*LLd*LR*LRd + 781/4*
      nf^6*T*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 781/4*nf^6*T*h^10*u^4*QLd^2*QRd*LL*
      LLd^2 + 2343/4*nf^6*T*h^10*u^4*QLd^2*QR*QRd^2*LLd + 448*nf^6*T*h^10*u^4*
      QLd^2*QR^2*LLd*LR + 781/2*nf^6*T*h^10*u^4*QLd^2*QR^2*LL*LRd + 781/12*
      nf^6*T*h^10*u^4*QLd^3*LR*LRd^2 + 224/3*nf^6*T*h^10*u^4*QLd^3*LLd^2*LR +
      781/6*nf^6*T*h^10*u^4*QLd^3*LL*LLd*LRd + 781/2*nf^6*T*h^10*u^4*QLd^3*QR*
      QRd*LRd + 448/3*nf^6*T*h^10*u^4*QLd^3*QR^3 + 112*nf^6*T*h^10*u^4*QLd^4*
      QR*LLd + 781/4*nf^6*T*h^10*u^4*QL*QRd*LR^2*LRd^2 + 781/4*nf^6*T*h^10*u^4
      *QL*QRd*LLd^2*LR^2 + 781*nf^6*T*h^10*u^4*QL*QRd*LL*LLd*LR*LRd + 224*nf^6
      *T*h^10*u^4*QL*QRd*LL^2*LRd^2 + 781/4*nf^6*T*h^10*u^4*QL*QRd*LL^2*LLd^2
       + 112*nf^6*T*h^10*u^4*QL*QRd^4*LRd + 781*nf^6*T*h^10*u^4*QL*QR*QRd^2*LR
      *LRd + 781*nf^6*T*h^10*u^4*QL*QR*QRd^2*LL*LLd + 781/4*nf^6*T*h^10*u^4*QL
      *QR^2*LR^2*LRd + 781/2*nf^6*T*h^10*u^4*QL*QR^2*LL*LLd*LR + 781/4*nf^6*T*
      h^10*u^4*QL*QR^2*LL^2*LRd + 781/2*nf^6*T*h^10*u^4*QL*QR^2*QRd^3 + 781/2*
      nf^6*T*h^10*u^4*QL*QR^3*QRd*LR + 781/2*nf^6*T*h^10*u^4*QL*QLd*LLd*LR^2*
      LRd + 781/2*nf^6*T*h^10*u^4*QL*QLd*LL*LR*LRd^2 + 781/2*nf^6*T*h^10*u^4*
      QL*QLd*LL*LLd^2*LR + 781/2*nf^6*T*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 781/2*
      nf^6*T*h^10*u^4*QL*QLd*QRd^3*LLd + 1562*nf^6*T*h^10*u^4*QL*QLd*QR*QRd*
      LLd*LR + 1562*nf^6*T*h^10*u^4*QL*QLd*QR*QRd*LL*LRd + 781/2*nf^6*T*h^10*
      u^4*QL*QLd*QR^3*LL + 2343/4*nf^6*T*h^10*u^4*QL*QLd^2*QRd^2*LRd + 781*
      nf^6*T*h^10*u^4*QL*QLd^2*QR*LR*LRd + 781*nf^6*T*h^10*u^4*QL*QLd^2*QR*LL*
      LLd + 2343/2*nf^6*T*h^10*u^4*QL*QLd^2*QR^2*QRd + 781/2*nf^6*T*h^10*u^4*
      QL*QLd^3*QRd*LLd + 781/8*nf^6*T*h^10*u^4*QL*QLd^4*LRd + 781/2*nf^6*T*
      h^10*u^4*QL^2*QRd^2*LLd*LR + 448*nf^6*T*h^10*u^4*QL^2*QRd^2*LL*LRd + 781/
      4*nf^6*T*h^10*u^4*QL^2*QR*LLd*LR^2 + 781/2*nf^6*T*h^10*u^4*QL^2*QR*LL*LR
      *LRd + 781/4*nf^6*T*h^10*u^4*QL^2*QR*LL^2*LLd + 2343/4*nf^6*T*h^10*u^4*
      QL^2*QR^2*QRd*LL + 781*nf^6*T*h^10*u^4*QL^2*QLd*QRd*LR*LRd + 781*nf^6*T*
      h^10*u^4*QL^2*QLd*QRd*LL*LLd + 2343/2*nf^6*T*h^10*u^4*QL^2*QLd*QR*QRd^2
       + 2343/4*nf^6*T*h^10*u^4*QL^2*QLd*QR^2*LR + 781/2*nf^6*T*h^10*u^4*QL^2*
      QLd^2*LLd*LR + 781/2*nf^6*T*h^10*u^4*QL^2*QLd^2*LL*LRd + 781/2*nf^6*T*
      h^10*u^4*QL^2*QLd^3*QR + 781/12*nf^6*T*h^10*u^4*QL^3*LR^2*LRd + 781/6*
      nf^6*T*h^10*u^4*QL^3*LL*LLd*LR + 224/3*nf^6*T*h^10*u^4*QL^3*LL^2*LRd +
      448/3*nf^6*T*h^10*u^4*QL^3*QRd^3 + 781/2*nf^6*T*h^10*u^4*QL^3*QR*QRd*LR
       + 781/2*nf^6*T*h^10*u^4*QL^3*QLd*QR*LL + 781/2*nf^6*T*h^10*u^4*QL^3*
      QLd^2*QRd + 112*nf^6*T*h^10*u^4*QL^4*QRd*LL + 781/8*nf^6*T*h^10*u^4*QL^4
      *QLd*LR - 5/32*nf^6*T^2*h^10*LLd*LR^5*LRd^4 - 17/48*nf^6*T^2*h^10*LLd^3*
      LR^5*LRd^2 + 3/32*nf^6*T^2*h^10*LLd^5*LR^5 - 5/32*nf^6*T^2*h^10*LL*LR^4*
      LRd^5 - 11/48*nf^6*T^2*h^10*LL*LLd^2*LR^4*LRd^3 + 1/32*nf^6*T^2*h^10*LL*
      LLd^4*LR^4*LRd - 11/48*nf^6*T^2*h^10*LL^2*LLd*LR^3*LRd^4 + 5/24*nf^6*T^2
      *h^10*LL^2*LLd^3*LR^3*LRd^2 - 17/48*nf^6*T^2*h^10*LL^2*LLd^5*LR^3 - 17/
      48*nf^6*T^2*h^10*LL^3*LR^2*LRd^5 + 5/24*nf^6*T^2*h^10*LL^3*LLd^2*LR^2*
      LRd^3 - 11/48*nf^6*T^2*h^10*LL^3*LLd^4*LR^2*LRd + 1/32*nf^6*T^2*h^10*
      LL^4*LLd*LR*LRd^4 - 11/48*nf^6*T^2*h^10*LL^4*LLd^3*LR*LRd^2 - 5/32*nf^6*
      T^2*h^10*LL^4*LLd^5*LR + 3/32*nf^6*T^2*h^10*LL^5*LRd^5 - 17/48*nf^6*T^2*
      h^10*LL^5*LLd^2*LRd^3 - 5/32*nf^6*T^2*h^10*LL^5*LLd^4*LRd + 1/4*nf^6*T^2
      *h^10*QRd^3*LLd*LR^3*LRd^3 - 1/4*nf^6*T^2*h^10*QRd^3*LLd^3*LR^3*LRd + 5/
      48*nf^6*T^2*h^10*QRd^3*LL*LR^2*LRd^4 - 5/8*nf^6*T^2*h^10*QRd^3*LL*LLd^2*
      LR^2*LRd^2 - 11/48*nf^6*T^2*h^10*QRd^3*LL*LLd^4*LR^2 + 1/4*nf^6*T^2*h^10
      *QRd^3*LL^2*LLd^3*LR*LRd - 3/16*nf^6*T^2*h^10*QRd^3*LL^3*LRd^4 - 1/12*
      nf^6*T^2*h^10*QRd^3*LL^3*LLd^2*LRd^2 - 1/48*nf^6*T^2*h^10*QRd^3*LL^3*
      LLd^4 + 13/16*nf^6*T^2*h^10*QRd^6*LLd*LR*LRd^2 - 1/48*nf^6*T^2*h^10*
      QRd^6*LLd^3*LR + 3/16*nf^6*T^2*h^10*QRd^6*LL*LRd^3 + 3/8*nf^6*T^2*h^10*
      QRd^6*LL*LLd^2*LRd - 1/8*nf^6*T^2*h^10*QR*QRd*LLd*LR^4*LRd^3 - 1/8*nf^6*
      T^2*h^10*QR*QRd*LLd^3*LR^4*LRd - 1/8*nf^6*T^2*h^10*QR*QRd*LL*LR^3*LRd^4
       - 1/8*nf^6*T^2*h^10*QR*QRd*LL*LLd^4*LR^3 - 1/8*nf^6*T^2*h^10*QR*QRd*
      LL^3*LR*LRd^4 - 1/8*nf^6*T^2*h^10*QR*QRd*LL^3*LLd^4*LR - 1/8*nf^6*T^2*
      h^10*QR*QRd*LL^4*LLd*LRd^3 - 1/8*nf^6*T^2*h^10*QR*QRd*LL^4*LLd^3*LRd - 1/
      8*nf^6*T^2*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 1/16*nf^6*T^2*h^10*QR*QRd^4*
      LLd^3*LR^2 + 1/8*nf^6*T^2*h^10*QR*QRd^4*LL*LR*LRd^3 - 9/16*nf^6*T^2*h^10
      *QR*QRd^4*LL^2*LLd*LRd^2 + 7/48*nf^6*T^2*h^10*QR*QRd^4*LL^2*LLd^3 - 1/8*
      nf^6*T^2*h^10*QR*QRd^7*LLd*LRd + 3/4*nf^6*T^2*h^10*QR^2*QRd^2*LLd*LR^3*
      LRd^2 - 1/6*nf^6*T^2*h^10*QR^2*QRd^2*LLd^3*LR^3 + 3/4*nf^6*T^2*h^10*QR^2
      *QRd^2*LL*LR^2*LRd^3 + 3/4*nf^6*T^2*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/6*
      nf^6*T^2*h^10*QR^2*QRd^2*LL^3*LRd^3 + 3/4*nf^6*T^2*h^10*QR^2*QRd^2*LL^3*
      LLd^2*LRd - 1/4*nf^6*T^2*h^10*QR^2*QRd^5*LL*LRd^2 - 13/16*nf^6*T^2*h^10*
      QR^2*QRd^5*LL*LLd^2 + 5/48*nf^6*T^2*h^10*QR^3*LLd*LR^4*LRd^2 - 3/16*nf^6
      *T^2*h^10*QR^3*LLd^3*LR^4 + 1/4*nf^6*T^2*h^10*QR^3*LL*LR^3*LRd^3 - 5/8*
      nf^6*T^2*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 - 1/12*nf^6*T^2*h^10*QR^3*LL^2*
      LLd^3*LR^2 - 1/4*nf^6*T^2*h^10*QR^3*LL^3*LR*LRd^3 + 1/4*nf^6*T^2*h^10*
      QR^3*LL^3*LLd^2*LR*LRd - 11/48*nf^6*T^2*h^10*QR^3*LL^4*LLd*LRd^2 - 1/48*
      nf^6*T^2*h^10*QR^3*LL^4*LLd^3 + 5/48*nf^6*T^2*h^10*QR^3*QRd^6*LLd + 1/8*
      nf^6*T^2*h^10*QR^4*QRd*LLd*LR^3*LRd - 1/8*nf^6*T^2*h^10*QR^4*QRd*LL*LR^2
      *LRd^2 - 9/16*nf^6*T^2*h^10*QR^4*QRd*LL*LLd^2*LR^2 - 1/16*nf^6*T^2*h^10*
      QR^4*QRd*LL^3*LRd^2 + 7/48*nf^6*T^2*h^10*QR^4*QRd*LL^3*LLd^2 + 33/32*
      nf^6*T^2*h^10*QR^4*QRd^4*LLd*LR + 33/32*nf^6*T^2*h^10*QR^4*QRd^4*LL*LRd
       - 1/4*nf^6*T^2*h^10*QR^5*QRd^2*LLd*LR^2 - 13/16*nf^6*T^2*h^10*QR^5*
      QRd^2*LL^2*LLd + 3/16*nf^6*T^2*h^10*QR^6*LLd*LR^3 + 13/16*nf^6*T^2*h^10*
      QR^6*LL*LR^2*LRd + 3/8*nf^6*T^2*h^10*QR^6*LL^2*LLd*LR - 1/48*nf^6*T^2*
      h^10*QR^6*LL^3*LRd + 5/48*nf^6*T^2*h^10*QR^6*QRd^3*LL - 1/8*nf^6*T^2*
      h^10*QR^7*QRd*LL*LR + 5/48*nf^6*T^2*h^10*QLd*QRd^2*LR^3*LRd^4 - 1/8*nf^6
      *T^2*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 + 13/48*nf^6*T^2*h^10*QLd*QRd^2*
      LLd^4*LR^3 - 5/16*nf^6*T^2*h^10*QLd*QRd^2*LL^2*LR*LRd^4 + 5/16*nf^6*T^2*
      h^10*QLd*QRd^2*LL^2*LLd^4*LR + 1/2*nf^6*T^2*h^10*QLd*QRd^2*LL^3*LLd*
      LRd^3 + 1/4*nf^6*T^2*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 1/8*nf^6*T^2*h^10*
      QLd*QRd^5*LR*LRd^3 + 1/4*nf^6*T^2*h^10*QLd*QRd^5*LL*LLd*LRd^2 - 1/8*nf^6
      *T^2*h^10*QLd*QRd^5*LL*LLd^3 - 9/32*nf^6*T^2*h^10*QLd*QR*LR^4*LRd^4 - 1/
      8*nf^6*T^2*h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 3/32*nf^6*T^2*h^10*QLd*QR*
      LLd^4*LR^4 - 1/8*nf^6*T^2*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 3/8*nf^6*T^2*
      h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 1/8*nf^6*T^2*h^10*QLd*QR*LL^2*LLd^4*
      LR^2 + 1/32*nf^6*T^2*h^10*QLd*QR*LL^4*LRd^4 - 1/8*nf^6*T^2*h^10*QLd*QR*
      LL^4*LLd^2*LRd^2 - 9/32*nf^6*T^2*h^10*QLd*QR*LL^4*LLd^4 + 1/4*nf^6*T^2*
      h^10*QLd*QR*QRd^3*LL^2*LRd^3 + 13/16*nf^6*T^2*h^10*QLd*QR*QRd^6*LRd^2 +
      1/8*nf^6*T^2*h^10*QLd*QR*QRd^6*LLd^2 - 1/8*nf^6*T^2*h^10*QLd*QR^2*QRd^4*
      LR*LRd^2 - 13/16*nf^6*T^2*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 3/4*nf^6*T^2*
      h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 3/4*nf^6*T^2*h^10*QLd*QR^3*QRd^2*LL^2*
      LLd^2 + 1/8*nf^6*T^2*h^10*QLd*QR^3*QRd^5*LRd + 11/48*nf^6*T^2*h^10*QLd*
      QR^4*LR^3*LRd^2 - 3/16*nf^6*T^2*h^10*QLd*QR^4*LLd^2*LR^3 - 3/16*nf^6*T^2
      *h^10*QLd*QR^4*LL^2*LR*LRd^2 + 1/8*nf^6*T^2*h^10*QLd*QR^4*LL^2*LLd^2*LR
       + 1/8*nf^6*T^2*h^10*QLd*QR^4*LL^3*LLd*LRd + 1/8*nf^6*T^2*h^10*QLd*QR^4*
      QRd^3*LR*LRd + 1/8*nf^6*T^2*h^10*QLd*QR^4*QRd^3*LL*LLd + 1/4*nf^6*T^2*
      h^10*QLd*QR^5*QRd*LR^2*LRd + 29/32*nf^6*T^2*h^10*QLd*QR^5*QRd^4 - 1/8*
      nf^6*T^2*h^10*QLd*QR^6*QRd^2*LR + 3/16*nf^6*T^2*h^10*QLd*QR^7*LR^2 + 5/
      48*nf^6*T^2*h^10*QLd*QR^7*LL^2 + 1/4*nf^6*T^2*h^10*QLd^2*QRd*LLd*LR^3*
      LRd^3 + 1/2*nf^6*T^2*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 5/16*nf^6*T^2*h^10*
      QLd^2*QRd*LL*LR^2*LRd^4 - 5/16*nf^6*T^2*h^10*QLd^2*QRd*LL*LLd^4*LR^2 +
      13/48*nf^6*T^2*h^10*QLd^2*QRd*LL^3*LRd^4 - 1/8*nf^6*T^2*h^10*QLd^2*QRd*
      LL^3*LLd^2*LRd^2 + 5/48*nf^6*T^2*h^10*QLd^2*QRd*LL^3*LLd^4 - 1/8*nf^6*
      T^2*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 11/16*nf^6*T^2*h^10*QLd^2*QRd^4*
      LLd^3*LR + 1/48*nf^6*T^2*h^10*QLd^2*QRd^4*LL*LRd^3 + 17/16*nf^6*T^2*h^10
      *QLd^2*QRd^4*LL*LLd^2*LRd - 3/8*nf^6*T^2*h^10*QLd^2*QR*QRd^2*LLd*LR^2*
      LRd^2 + 3/8*nf^6*T^2*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 - 1/8*nf^6*T^2*h^10*
      QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/4*nf^6*T^2*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2
       + 3/4*nf^6*T^2*h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/4*nf^6*T^2*h^10*QLd^2*
      QR^2*LL*LR^2*LRd^3 + 9/4*nf^6*T^2*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 3/
      4*nf^6*T^2*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 1/4*nf^6*T^2*h^10*QLd^2*
      QR^2*LL^2*LLd^3*LR + 5/12*nf^6*T^2*h^10*QLd^2*QR^2*LL^3*LRd^3 - 1/4*nf^6
      *T^2*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/4*nf^6*T^2*h^10*QLd^2*QR^2*QRd^3
      *LLd*LR*LRd - 11/8*nf^6*T^2*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 - 1/8*nf^6*
      T^2*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 13/16*nf^6*T^2*h^10*QLd^2*QR^3*
      QRd^4*LLd + 1/8*nf^6*T^2*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 1/8*nf^6*T^2*
      h^10*QLd^2*QR^4*QRd^2*LL*LRd - 9/16*nf^6*T^2*h^10*QLd^2*QR^5*LLd*LR^2 -
      1/4*nf^6*T^2*h^10*QLd^2*QR^5*LL*LR*LRd - 15/16*nf^6*T^2*h^10*QLd^2*QR^6*
      QRd*LL - 1/48*nf^6*T^2*h^10*QLd^3*LR^3*LRd^4 - 1/12*nf^6*T^2*h^10*QLd^3*
      LLd^2*LR^3*LRd^2 - 3/16*nf^6*T^2*h^10*QLd^3*LLd^4*LR^3 + 1/4*nf^6*T^2*
      h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 11/48*nf^6*T^2*h^10*QLd^3*LL^2*LR*LRd^4
       - 5/8*nf^6*T^2*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 5/48*nf^6*T^2*h^10*
      QLd^3*LL^2*LLd^4*LR - 1/4*nf^6*T^2*h^10*QLd^3*LL^3*LLd*LRd^3 + 1/4*nf^6*
      T^2*h^10*QLd^3*LL^3*LLd^3*LRd + 1/4*nf^6*T^2*h^10*QLd^3*QRd^3*LR*LRd^3
       + 1/4*nf^6*T^2*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 1/4*nf^6*T^2*h^10*QLd^3*
      QRd^3*LL*LLd*LRd^2 + 1/4*nf^6*T^2*h^10*QLd^3*QRd^3*LL*LLd^3 + 1/4*nf^6*
      T^2*h^10*QLd^3*QR*QRd*LR^2*LRd^3 + 1/48*nf^6*T^2*h^10*QLd^3*QR*QRd^4*
      LRd^2 + 11/16*nf^6*T^2*h^10*QLd^3*QR*QRd^4*LLd^2 - 7/8*nf^6*T^2*h^10*
      QLd^3*QR^2*QRd^2*LR*LRd^2 - 1/8*nf^6*T^2*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR
       + 3/4*nf^6*T^2*h^10*QLd^3*QR^3*LLd^2*LR^2 + 3/4*nf^6*T^2*h^10*QLd^3*
      QR^3*LL^2*LRd^2 + 1/8*nf^6*T^2*h^10*QLd^3*QR^4*QRd*LR*LRd + 1/8*nf^6*T^2
      *h^10*QLd^3*QR^4*QRd*LL*LLd - 1/16*nf^6*T^2*h^10*QLd^3*QR^5*QRd^2 - 5/16
      *nf^6*T^2*h^10*QLd^3*QR^6*LR + 17/16*nf^6*T^2*h^10*QLd^4*QRd^2*LLd*LR*
      LRd^2 + 1/48*nf^6*T^2*h^10*QLd^4*QRd^2*LLd^3*LR + 11/16*nf^6*T^2*h^10*
      QLd^4*QRd^2*LL*LRd^3 - 1/8*nf^6*T^2*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 1/8*
      nf^6*T^2*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 3/16*nf^6*T^2*h^10*QLd^4*QR*
      LLd^3*LR^2 + 1/8*nf^6*T^2*h^10*QLd^4*QR*LL*LR*LRd^3 - 3/16*nf^6*T^2*h^10
      *QLd^4*QR*LL^2*LLd*LRd^2 + 11/48*nf^6*T^2*h^10*QLd^4*QR*LL^2*LLd^3 - 1/8
      *nf^6*T^2*h^10*QLd^4*QR*QRd^3*LLd*LRd + 1/8*nf^6*T^2*h^10*QLd^4*QR^2*QRd
      *LL*LRd^2 - 31/16*nf^6*T^2*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 7/48*nf^6*T^2*
      h^10*QLd^4*QR^3*QRd^2*LLd + 21/32*nf^6*T^2*h^10*QLd^4*QR^4*LLd*LR + 71/
      32*nf^6*T^2*h^10*QLd^4*QR^4*LL*LRd - 1/8*nf^6*T^2*h^10*QLd^5*QRd*LR*
      LRd^3 + 1/4*nf^6*T^2*h^10*QLd^5*QRd*LLd^2*LR*LRd + 1/8*nf^6*T^2*h^10*
      QLd^5*QRd*LL*LLd^3 + 13/16*nf^6*T^2*h^10*QLd^5*QR*QRd^2*LRd^2 - 9/16*
      nf^6*T^2*h^10*QLd^5*QR^2*LLd^2*LR - 1/4*nf^6*T^2*h^10*QLd^5*QR^2*LL*LLd*
      LRd + 1/8*nf^6*T^2*h^10*QLd^5*QR^3*QRd*LRd + 21/32*nf^6*T^2*h^10*QLd^5*
      QR^5 + 3/8*nf^6*T^2*h^10*QLd^6*LLd*LR*LRd^2 + 3/16*nf^6*T^2*h^10*QLd^6*
      LLd^3*LR - 1/48*nf^6*T^2*h^10*QLd^6*LL*LRd^3 + 13/16*nf^6*T^2*h^10*QLd^6
      *LL*LLd^2*LRd - 5/16*nf^6*T^2*h^10*QLd^6*QR^3*LLd + 5/48*nf^6*T^2*h^10*
      QLd^7*QR*LRd^2 + 3/16*nf^6*T^2*h^10*QLd^7*QR*LLd^2 - 9/32*nf^6*T^2*h^10*
      QL*QRd*LR^4*LRd^4 - 1/8*nf^6*T^2*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 1/32*
      nf^6*T^2*h^10*QL*QRd*LLd^4*LR^4 - 1/8*nf^6*T^2*h^10*QL*QRd*LL^2*LR^2*
      LRd^4 + 3/8*nf^6*T^2*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 1/8*nf^6*T^2*
      h^10*QL*QRd*LL^2*LLd^4*LR^2 + 3/32*nf^6*T^2*h^10*QL*QRd*LL^4*LRd^4 - 1/8
      *nf^6*T^2*h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 9/32*nf^6*T^2*h^10*QL*QRd*LL^4*
      LLd^4 + 11/48*nf^6*T^2*h^10*QL*QRd^4*LR^2*LRd^3 - 3/16*nf^6*T^2*h^10*QL*
      QRd^4*LLd^2*LR^2*LRd + 1/8*nf^6*T^2*h^10*QL*QRd^4*LL*LLd^3*LR - 3/16*
      nf^6*T^2*h^10*QL*QRd^4*LL^2*LRd^3 + 1/8*nf^6*T^2*h^10*QL*QRd^4*LL^2*
      LLd^2*LRd + 3/16*nf^6*T^2*h^10*QL*QRd^7*LRd^2 + 5/48*nf^6*T^2*h^10*QL*
      QRd^7*LLd^2 + 1/4*nf^6*T^2*h^10*QL*QR*QRd^5*LR*LRd^2 + 5/48*nf^6*T^2*
      h^10*QL*QR^2*LR^4*LRd^3 - 5/16*nf^6*T^2*h^10*QL*QR^2*LLd^2*LR^4*LRd + 1/
      2*nf^6*T^2*h^10*QL*QR^2*LL*LLd^3*LR^3 - 1/8*nf^6*T^2*h^10*QL*QR^2*LL^2*
      LR^2*LRd^3 + 1/4*nf^6*T^2*h^10*QL*QR^2*LL^3*LLd^3*LR + 13/48*nf^6*T^2*
      h^10*QL*QR^2*LL^4*LRd^3 + 5/16*nf^6*T^2*h^10*QL*QR^2*LL^4*LLd^2*LRd + 3/
      4*nf^6*T^2*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 3/4*nf^6*T^2*h^10*QL*QR^2*
      QRd^3*LL^2*LLd^2 - 1/8*nf^6*T^2*h^10*QL*QR^2*QRd^6*LRd + 1/4*nf^6*T^2*
      h^10*QL*QR^3*QRd*LLd^2*LR^3 + 1/8*nf^6*T^2*h^10*QL*QR^3*QRd^4*LR*LRd + 1/
      8*nf^6*T^2*h^10*QL*QR^3*QRd^4*LL*LLd - 1/8*nf^6*T^2*h^10*QL*QR^4*QRd^2*
      LR^2*LRd - 13/16*nf^6*T^2*h^10*QL*QR^4*QRd^2*LL^2*LRd + 29/32*nf^6*T^2*
      h^10*QL*QR^4*QRd^5 + 1/8*nf^6*T^2*h^10*QL*QR^5*LR^3*LRd + 1/4*nf^6*T^2*
      h^10*QL*QR^5*LL*LLd*LR^2 - 1/8*nf^6*T^2*h^10*QL*QR^5*LL^3*LLd + 1/8*nf^6
      *T^2*h^10*QL*QR^5*QRd^3*LR + 13/16*nf^6*T^2*h^10*QL*QR^6*QRd*LR^2 + 1/8*
      nf^6*T^2*h^10*QL*QR^6*QRd*LL^2 - 1/8*nf^6*T^2*h^10*QL*QLd*LLd*LR^4*LRd^3
       - 1/8*nf^6*T^2*h^10*QL*QLd*LLd^3*LR^4*LRd - 1/8*nf^6*T^2*h^10*QL*QLd*LL
      *LR^3*LRd^4 - 1/8*nf^6*T^2*h^10*QL*QLd*LL*LLd^4*LR^3 - 1/8*nf^6*T^2*h^10
      *QL*QLd*LL^3*LR*LRd^4 - 1/8*nf^6*T^2*h^10*QL*QLd*LL^3*LLd^4*LR - 1/8*
      nf^6*T^2*h^10*QL*QLd*LL^4*LLd*LRd^3 - 1/8*nf^6*T^2*h^10*QL*QLd*LL^4*
      LLd^3*LRd + 1/4*nf^6*T^2*h^10*QL*QLd*QRd^3*LL^2*LLd^3 + 1/4*nf^6*T^2*
      h^10*QL*QLd*QR^3*LL^3*LLd^2 - 1/8*nf^6*T^2*h^10*QL*QLd^2*QRd^2*LR^2*
      LRd^3 + 3/8*nf^6*T^2*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 3/8*nf^6*T^2*h^10*
      QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 13/16*nf^6*T^2*h^10*QL*QLd^2*QRd^5*LLd^2
       + 1/4*nf^6*T^2*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 9/4*nf^6*T^2*h^10*QL*
      QLd^2*QR^2*QRd*LLd^2*LR^2 + 3/4*nf^6*T^2*h^10*QL*QLd^2*QR^2*QRd*LL^2*
      LRd^2 - 15/16*nf^6*T^2*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 31/16*nf^6*T^2*
      h^10*QL*QLd^2*QR^4*LR^2*LRd + 1/8*nf^6*T^2*h^10*QL*QLd^2*QR^4*LL^2*LRd
       - 1/48*nf^6*T^2*h^10*QL*QLd^2*QR^4*QRd^3 + 1/4*nf^6*T^2*h^10*QL*QLd^3*
      QRd*LLd^3*LR^2 - 1/8*nf^6*T^2*h^10*QL*QLd^3*QRd^4*LLd*LRd + 1/4*nf^6*T^2
      *h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 + 1/8*nf^6*T^2*h^10*QL*QLd^3*QR^5*LL +
      7/48*nf^6*T^2*h^10*QL*QLd^4*LR^2*LRd^3 - 9/16*nf^6*T^2*h^10*QL*QLd^4*
      LLd^2*LR^2*LRd + 1/8*nf^6*T^2*h^10*QL*QLd^4*LL*LLd^3*LR - 1/16*nf^6*T^2*
      h^10*QL*QLd^4*LL^2*LRd^3 - 1/8*nf^6*T^2*h^10*QL*QLd^4*LL^2*LLd^2*LRd +
      11/16*nf^6*T^2*h^10*QL*QLd^4*QRd^3*LRd^2 + 1/48*nf^6*T^2*h^10*QL*QLd^4*
      QRd^3*LLd^2 + 1/8*nf^6*T^2*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 1/8*nf^6*T^2*
      h^10*QL*QLd^4*QR^3*LR*LRd + 1/8*nf^6*T^2*h^10*QL*QLd^4*QR^3*LL*LLd + 71/
      32*nf^6*T^2*h^10*QL*QLd^4*QR^4*QRd + 1/4*nf^6*T^2*h^10*QL*QLd^5*QR*LL*
      LLd^2 + 1/8*nf^6*T^2*h^10*QL*QLd^6*QRd*LRd^2 + 13/16*nf^6*T^2*h^10*QL*
      QLd^6*QRd*LLd^2 - 15/16*nf^6*T^2*h^10*QL*QLd^6*QR^2*LRd - 1/8*nf^6*T^2*
      h^10*QL*QLd^7*LLd*LRd - 1/4*nf^6*T^2*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 5/
      12*nf^6*T^2*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/4*nf^6*T^2*h^10*QL^2*QRd^2*LL
      *LR^2*LRd^3 + 3/4*nf^6*T^2*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 9/4*nf^6*
      T^2*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 1/4*nf^6*T^2*h^10*QL^2*QRd^2*
      LL^2*LLd^3*LR + 3/4*nf^6*T^2*h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/4*nf^6*T^2*
      h^10*QL^2*QRd^2*LL^3*LLd^2*LRd - 1/4*nf^6*T^2*h^10*QL^2*QRd^5*LLd*LR*LRd
       - 9/16*nf^6*T^2*h^10*QL^2*QRd^5*LL*LRd^2 + 5/16*nf^6*T^2*h^10*QL^2*QR*
      LLd*LR^4*LRd^2 + 13/48*nf^6*T^2*h^10*QL^2*QR*LLd^3*LR^4 + 1/4*nf^6*T^2*
      h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/8*nf^6*T^2*h^10*QL^2*QR*LL^2*LLd^3*LR^2
       + 1/2*nf^6*T^2*h^10*QL^2*QR*LL^3*LR*LRd^3 - 5/16*nf^6*T^2*h^10*QL^2*QR*
      LL^4*LLd*LRd^2 + 5/48*nf^6*T^2*h^10*QL^2*QR*LL^4*LLd^3 - 15/16*nf^6*T^2*
      h^10*QL^2*QR*QRd^6*LLd - 3/8*nf^6*T^2*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2
       + 3/8*nf^6*T^2*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 1/8*nf^6*T^2*h^10*QL^2*
      QR^2*QRd*LL^3*LLd^2 + 1/8*nf^6*T^2*h^10*QL^2*QR^2*QRd^4*LLd*LR + 1/8*
      nf^6*T^2*h^10*QL^2*QR^2*QRd^4*LL*LRd - 11/8*nf^6*T^2*h^10*QL^2*QR^3*
      QRd^2*LLd*LR^2 - 1/4*nf^6*T^2*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd - 1/8*nf^6*
      T^2*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 1/48*nf^6*T^2*h^10*QL^2*QR^4*LLd*
      LR^3 - 1/8*nf^6*T^2*h^10*QL^2*QR^4*LL*LR^2*LRd + 17/16*nf^6*T^2*h^10*
      QL^2*QR^4*LL^2*LLd*LR + 11/16*nf^6*T^2*h^10*QL^2*QR^4*LL^3*LRd - 13/16*
      nf^6*T^2*h^10*QL^2*QR^4*QRd^3*LL - 31/16*nf^6*T^2*h^10*QL^2*QLd*QRd^4*LR
      *LRd^2 + 1/8*nf^6*T^2*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 3/4*nf^6*T^2*h^10*
      QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 9/4*nf^6*T^2*h^10*QL^2*QLd*QR*QRd^2*LL^2*
      LRd^2 - 1/8*nf^6*T^2*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 3/8*nf^6*T^2*h^10*
      QL^2*QLd*QR^2*LLd^2*LR^3 - 3/8*nf^6*T^2*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR
       + 1/4*nf^6*T^2*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 1/48*nf^6*T^2*h^10*
      QL^2*QLd*QR^3*QRd^4 - 15/16*nf^6*T^2*h^10*QL^2*QLd*QR^4*QRd^2*LR + 13/16
      *nf^6*T^2*h^10*QL^2*QLd*QR^5*LL^2 + 3/4*nf^6*T^2*h^10*QL^2*QLd^2*LLd*
      LR^3*LRd^2 - 1/6*nf^6*T^2*h^10*QL^2*QLd^2*LLd^3*LR^3 + 3/4*nf^6*T^2*h^10
      *QL^2*QLd^2*LL*LR^2*LRd^3 + 3/4*nf^6*T^2*h^10*QL^2*QLd^2*LL^2*LLd^3*LR
       - 1/6*nf^6*T^2*h^10*QL^2*QLd^2*LL^3*LRd^3 + 3/4*nf^6*T^2*h^10*QL^2*
      QLd^2*LL^3*LLd^2*LRd - 1/8*nf^6*T^2*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 - 7/8
      *nf^6*T^2*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 1/8*nf^6*T^2*h^10*QL^2*QLd^2*
      QR*QRd^4*LLd + 21/8*nf^6*T^2*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 21/8*
      nf^6*T^2*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 1/8*nf^6*T^2*h^10*QL^2*
      QLd^2*QR^3*LLd*LR^2 - 7/8*nf^6*T^2*h^10*QL^2*QLd^2*QR^3*LL^2*LLd + 1/8*
      nf^6*T^2*h^10*QL^2*QLd^2*QR^4*QRd*LL - 1/8*nf^6*T^2*h^10*QL^2*QLd^3*
      QRd^2*LR*LRd^2 - 11/8*nf^6*T^2*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 1/4*nf^6
      *T^2*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd + 3/4*nf^6*T^2*h^10*QL^2*QLd^3*QR*
      LR^2*LRd^2 + 3/4*nf^6*T^2*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 + 59/24*nf^6*T^2
      *h^10*QL^2*QLd^3*QR^3*QRd^2 + 7/48*nf^6*T^2*h^10*QL^2*QLd^3*QR^4*LR - 13/
      16*nf^6*T^2*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 1/8*nf^6*T^2*h^10*QL^2*QLd^4*
      QRd*LL*LLd^2 - 15/16*nf^6*T^2*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 1/8*nf^6*
      T^2*h^10*QL^2*QLd^4*QR^2*LLd*LR + 1/8*nf^6*T^2*h^10*QL^2*QLd^4*QR^2*LL*
      LRd - 13/16*nf^6*T^2*h^10*QL^2*QLd^5*LR*LRd^2 - 1/4*nf^6*T^2*h^10*QL^2*
      QLd^5*LLd^2*LR - 1/16*nf^6*T^2*h^10*QL^2*QLd^5*QR^3 - 1/8*nf^6*T^2*h^10*
      QL^2*QLd^6*QR*LLd - 1/48*nf^6*T^2*h^10*QL^3*LR^4*LRd^3 - 11/48*nf^6*T^2*
      h^10*QL^3*LLd^2*LR^4*LRd + 1/4*nf^6*T^2*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 1/
      4*nf^6*T^2*h^10*QL^3*LL*LLd^3*LR^3 - 1/12*nf^6*T^2*h^10*QL^3*LL^2*LR^2*
      LRd^3 - 5/8*nf^6*T^2*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 1/4*nf^6*T^2*h^10*
      QL^3*LL^3*LLd^3*LR - 3/16*nf^6*T^2*h^10*QL^3*LL^4*LRd^3 + 5/48*nf^6*T^2*
      h^10*QL^3*LL^4*LLd^2*LRd + 3/4*nf^6*T^2*h^10*QL^3*QRd^3*LLd^2*LR^2 + 3/4
      *nf^6*T^2*h^10*QL^3*QRd^3*LL^2*LRd^2 - 5/16*nf^6*T^2*h^10*QL^3*QRd^6*LRd
       + 1/4*nf^6*T^2*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 1/8*nf^6*T^2*h^10*QL^3*QR*
      QRd^4*LR*LRd + 1/8*nf^6*T^2*h^10*QL^3*QR*QRd^4*LL*LLd - 7/8*nf^6*T^2*
      h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 1/8*nf^6*T^2*h^10*QL^3*QR^2*QRd^2*LL^2*
      LRd - 1/16*nf^6*T^2*h^10*QL^3*QR^2*QRd^5 + 1/4*nf^6*T^2*h^10*QL^3*QR^3*
      LR^3*LRd + 1/4*nf^6*T^2*h^10*QL^3*QR^3*LL*LLd*LR^2 + 1/4*nf^6*T^2*h^10*
      QL^3*QR^3*LL^2*LR*LRd + 1/4*nf^6*T^2*h^10*QL^3*QR^3*LL^3*LLd + 1/48*nf^6
      *T^2*h^10*QL^3*QR^4*QRd*LR^2 + 11/16*nf^6*T^2*h^10*QL^3*QR^4*QRd*LL^2 +
      1/8*nf^6*T^2*h^10*QL^3*QLd*QRd^5*LLd + 1/4*nf^6*T^2*h^10*QL^3*QLd*QR*
      LL^3*LRd^2 + 1/4*nf^6*T^2*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 - 1/8*nf^6*T^2
      *h^10*QL^3*QLd*QR^4*LL*LR + 3/4*nf^6*T^2*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2
       + 3/4*nf^6*T^2*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 + 7/48*nf^6*T^2*h^10*QL^3
      *QLd^2*QRd^4*LRd - 1/8*nf^6*T^2*h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 1/4*nf^6
      *T^2*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR - 11/8*nf^6*T^2*h^10*QL^3*QLd^2*QR^2
      *LL^2*LRd + 59/24*nf^6*T^2*h^10*QL^3*QLd^2*QR^2*QRd^3 - 13/16*nf^6*T^2*
      h^10*QL^3*QLd^4*QRd^2*LRd + 1/8*nf^6*T^2*h^10*QL^3*QLd^4*QR*LR*LRd + 1/8
      *nf^6*T^2*h^10*QL^3*QLd^4*QR*LL*LLd - 1/48*nf^6*T^2*h^10*QL^3*QLd^4*QR^2
      *QRd + 1/8*nf^6*T^2*h^10*QL^3*QLd^5*QRd*LLd + 5/48*nf^6*T^2*h^10*QL^3*
      QLd^6*LRd + 1/8*nf^6*T^2*h^10*QL^4*QRd*LLd*LR^3*LRd + 1/8*nf^6*T^2*h^10*
      QL^4*QRd*LL*LR^2*LRd^2 - 3/16*nf^6*T^2*h^10*QL^4*QRd*LL*LLd^2*LR^2 - 3/
      16*nf^6*T^2*h^10*QL^4*QRd*LL^3*LRd^2 + 11/48*nf^6*T^2*h^10*QL^4*QRd*LL^3
      *LLd^2 + 71/32*nf^6*T^2*h^10*QL^4*QRd^4*LLd*LR + 21/32*nf^6*T^2*h^10*
      QL^4*QRd^4*LL*LRd + 1/8*nf^6*T^2*h^10*QL^4*QR*QRd^2*LLd*LR^2 - 31/16*
      nf^6*T^2*h^10*QL^4*QR*QRd^2*LL^2*LLd + 11/16*nf^6*T^2*h^10*QL^4*QR^2*LLd
      *LR^3 + 17/16*nf^6*T^2*h^10*QL^4*QR^2*LL*LR^2*LRd - 1/8*nf^6*T^2*h^10*
      QL^4*QR^2*LL^2*LLd*LR + 1/48*nf^6*T^2*h^10*QL^4*QR^2*LL^3*LRd + 7/48*
      nf^6*T^2*h^10*QL^4*QR^2*QRd^3*LL - 1/8*nf^6*T^2*h^10*QL^4*QR^3*QRd*LL*LR
       + 7/48*nf^6*T^2*h^10*QL^4*QLd*LR^3*LRd^2 - 1/16*nf^6*T^2*h^10*QL^4*QLd*
      LLd^2*LR^3 - 9/16*nf^6*T^2*h^10*QL^4*QLd*LL^2*LR*LRd^2 - 1/8*nf^6*T^2*
      h^10*QL^4*QLd*LL^2*LLd^2*LR + 1/8*nf^6*T^2*h^10*QL^4*QLd*LL^3*LLd*LRd +
      1/8*nf^6*T^2*h^10*QL^4*QLd*QRd^3*LR*LRd + 1/8*nf^6*T^2*h^10*QL^4*QLd*
      QRd^3*LL*LLd + 71/32*nf^6*T^2*h^10*QL^4*QLd*QR*QRd^4 + 1/8*nf^6*T^2*h^10
      *QL^4*QLd*QR^2*QRd^2*LR + 11/16*nf^6*T^2*h^10*QL^4*QLd*QR^3*LR^2 + 1/48*
      nf^6*T^2*h^10*QL^4*QLd*QR^3*LL^2 + 1/8*nf^6*T^2*h^10*QL^4*QLd^2*QRd^2*
      LLd*LR + 1/8*nf^6*T^2*h^10*QL^4*QLd^2*QRd^2*LL*LRd - 13/16*nf^6*T^2*h^10
      *QL^4*QLd^2*QR*LLd*LR^2 - 1/8*nf^6*T^2*h^10*QL^4*QLd^2*QR*LL^2*LLd - 15/
      16*nf^6*T^2*h^10*QL^4*QLd^2*QR^2*QRd*LL + 1/8*nf^6*T^2*h^10*QL^4*QLd^3*
      QRd*LR*LRd + 1/8*nf^6*T^2*h^10*QL^4*QLd^3*QRd*LL*LLd - 1/48*nf^6*T^2*
      h^10*QL^4*QLd^3*QR*QRd^2 - 13/16*nf^6*T^2*h^10*QL^4*QLd^3*QR^2*LR + 33/
      32*nf^6*T^2*h^10*QL^4*QLd^4*LLd*LR + 33/32*nf^6*T^2*h^10*QL^4*QLd^4*LL*
      LRd + 29/32*nf^6*T^2*h^10*QL^4*QLd^5*QR - 1/4*nf^6*T^2*h^10*QL^5*QRd^2*
      LL*LLd*LR - 9/16*nf^6*T^2*h^10*QL^5*QRd^2*LL^2*LRd + 21/32*nf^6*T^2*h^10
      *QL^5*QRd^5 - 1/8*nf^6*T^2*h^10*QL^5*QR*LR^3*LRd + 1/4*nf^6*T^2*h^10*
      QL^5*QR*LL^2*LR*LRd + 1/8*nf^6*T^2*h^10*QL^5*QR*LL^3*LLd + 1/8*nf^6*T^2*
      h^10*QL^5*QR*QRd^3*LR + 13/16*nf^6*T^2*h^10*QL^5*QR^2*QRd*LR^2 + 1/4*
      nf^6*T^2*h^10*QL^5*QLd*QRd*LL^2*LLd - 13/16*nf^6*T^2*h^10*QL^5*QLd^2*
      LR^2*LRd - 1/4*nf^6*T^2*h^10*QL^5*QLd^2*LL^2*LRd - 1/16*nf^6*T^2*h^10*
      QL^5*QLd^2*QRd^3 + 1/8*nf^6*T^2*h^10*QL^5*QLd^3*QR*LL + 29/32*nf^6*T^2*
      h^10*QL^5*QLd^4*QRd - 1/48*nf^6*T^2*h^10*QL^6*LLd*LR^3 + 3/8*nf^6*T^2*
      h^10*QL^6*LL*LR^2*LRd + 13/16*nf^6*T^2*h^10*QL^6*LL^2*LLd*LR + 3/16*nf^6
      *T^2*h^10*QL^6*LL^3*LRd - 5/16*nf^6*T^2*h^10*QL^6*QRd^3*LL - 15/16*nf^6*
      T^2*h^10*QL^6*QLd*QRd^2*LR + 1/8*nf^6*T^2*h^10*QL^6*QLd*QR*LR^2 + 13/16*
      nf^6*T^2*h^10*QL^6*QLd*QR*LL^2 - 1/8*nf^6*T^2*h^10*QL^6*QLd^2*QRd*LL + 5/
      48*nf^6*T^2*h^10*QL^6*QLd^3*LR + 5/48*nf^6*T^2*h^10*QL^7*QRd*LR^2 + 3/16
      *nf^6*T^2*h^10*QL^7*QRd*LL^2 - 1/8*nf^6*T^2*h^10*QL^7*QLd*LL*LR - 29/36*
      nf^6*T^2*h^10*G*QRd^3*LR^2*LRd^3 + 31/12*nf^6*T^2*h^10*G*QRd^3*LLd^2*
      LR^2*LRd + 5/6*nf^6*T^2*h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 5/6*nf^6*T^2*h^10
      *G*QRd^3*LL*LLd^3*LR + 53/36*nf^6*T^2*h^10*G*QRd^3*LL^2*LRd^3 - 1/4*nf^6
      *T^2*h^10*G*QRd^3*LL^2*LLd^2*LRd - 5/18*nf^6*T^2*h^10*G*QRd^6*LRd^2 + 5/
      18*nf^6*T^2*h^10*G*QRd^6*LLd^2 - 5/3*nf^6*T^2*h^10*G*QR*QRd*LR^3*LRd^3
       + 7/6*nf^6*T^2*h^10*G*QR*QRd*LLd^2*LR^3*LRd + 7/6*nf^6*T^2*h^10*G*QR*
      QRd*LL*LLd^3*LR^2 + 7/6*nf^6*T^2*h^10*G*QR*QRd*LL^2*LR*LRd^3 + 7/6*nf^6*
      T^2*h^10*G*QR*QRd*LL^3*LLd*LRd^2 - 5/3*nf^6*T^2*h^10*G*QR*QRd*LL^3*LLd^3
       + 5/6*nf^6*T^2*h^10*G*QR*QRd^4*LR*LRd^2 + 5/2*nf^6*T^2*h^10*G*QR*QRd^4*
      LLd^2*LR + 5/3*nf^6*T^2*h^10*G*QR*QRd^4*LL*LLd*LRd + 2*nf^6*T^2*h^10*G*
      QR^2*QRd^2*LLd^2*LR^2 + 2*nf^6*T^2*h^10*G*QR^2*QRd^2*LL^2*LRd^2 + 7/12*
      nf^6*T^2*h^10*G*QR^2*QRd^5*LRd - 29/36*nf^6*T^2*h^10*G*QR^3*LR^3*LRd^2
       + 53/36*nf^6*T^2*h^10*G*QR^3*LLd^2*LR^3 + 5/6*nf^6*T^2*h^10*G*QR^3*LL*
      LLd*LR^2*LRd + 31/12*nf^6*T^2*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/4*nf^6*T^2*
      h^10*G*QR^3*LL^2*LLd^2*LR - 5/6*nf^6*T^2*h^10*G*QR^3*LL^3*LLd*LRd + 5/3*
      nf^6*T^2*h^10*G*QR^3*QRd^3*LR*LRd + 5/3*nf^6*T^2*h^10*G*QR^3*QRd^3*LL*
      LLd + 5/6*nf^6*T^2*h^10*G*QR^4*QRd*LR^2*LRd + 5/3*nf^6*T^2*h^10*G*QR^4*
      QRd*LL*LLd*LR + 5/2*nf^6*T^2*h^10*G*QR^4*QRd*LL^2*LRd + 5/3*nf^6*T^2*
      h^10*G*QR^4*QRd^4 + 7/12*nf^6*T^2*h^10*G*QR^5*QRd^2*LR - 5/18*nf^6*T^2*
      h^10*G*QR^6*LR^2 + 5/18*nf^6*T^2*h^10*G*QR^6*LL^2 + 7/6*nf^6*T^2*h^10*G*
      QLd*QRd^2*LLd^3*LR^2 - 5/3*nf^6*T^2*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 2*
      nf^6*T^2*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/2*nf^6*T^2*h^10*G*QLd*QRd^2
      *LL^2*LLd^3 + 5/3*nf^6*T^2*h^10*G*QLd*QRd^5*LLd*LRd - 17/6*nf^6*T^2*h^10
      *G*QLd*QR*LLd*LR^3*LRd^2 + 41/9*nf^6*T^2*h^10*G*QLd*QR*LLd^3*LR^3 - 5/2*
      nf^6*T^2*h^10*G*QLd*QR*LL*LR^2*LRd^3 + 2*nf^6*T^2*h^10*G*QLd*QR*LL*LLd^2
      *LR^2*LRd + 4*nf^6*T^2*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 - 17/6*nf^6*T^2*
      h^10*G*QLd*QR*LL^2*LLd^3*LR + 13/9*nf^6*T^2*h^10*G*QLd*QR*LL^3*LRd^3 - 5/
      2*nf^6*T^2*h^10*G*QLd*QR*LL^3*LLd^2*LRd + 5*nf^6*T^2*h^10*G*QLd*QR*QRd^3
      *LLd*LR*LRd + 5/6*nf^6*T^2*h^10*G*QLd*QR*QRd^3*LL*LRd^2 + 5/2*nf^6*T^2*
      h^10*G*QLd*QR*QRd^3*LL*LLd^2 + 15/2*nf^6*T^2*h^10*G*QLd*QR^2*QRd^4*LLd
       - 7/6*nf^6*T^2*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 5/2*nf^6*T^2*h^10*G*QLd*
      QR^3*QRd^2*LL*LRd - 5/6*nf^6*T^2*h^10*G*QLd*QR^4*LLd*LR^2 + 5/3*nf^6*T^2
      *h^10*G*QLd*QR^4*LL*LR*LRd + 5/6*nf^6*T^2*h^10*G*QLd*QR^4*LL^2*LLd + 5/2
      *nf^6*T^2*h^10*G*QLd*QR^5*QRd*LL - 5/2*nf^6*T^2*h^10*G*QLd^2*QRd*LR^2*
      LRd^3 + 2*nf^6*T^2*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd - 5/3*nf^6*T^2*h^10*G
      *QLd^2*QRd*LL*LLd^3*LR + 7/6*nf^6*T^2*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 5/6*
      nf^6*T^2*h^10*G*QLd^2*QRd^4*LRd^2 + 5/2*nf^6*T^2*h^10*G*QLd^2*QRd^4*
      LLd^2 - 2*nf^6*T^2*h^10*G*QLd^2*QR^2*LR^2*LRd^2 + 4*nf^6*T^2*h^10*G*
      QLd^2*QR^2*LLd^2*LR^2 + 4*nf^6*T^2*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 2*nf^6
      *T^2*h^10*G*QLd^2*QR^2*LL^2*LLd^2 + 61/12*nf^6*T^2*h^10*G*QLd^2*QR^2*
      QRd^3*LRd + 17/6*nf^6*T^2*h^10*G*QLd^2*QR^3*QRd*LR*LRd + 17/6*nf^6*T^2*
      h^10*G*QLd^2*QR^3*QRd*LL*LLd + 5/3*nf^6*T^2*h^10*G*QLd^2*QR^4*QRd^2 + 1/
      12*nf^6*T^2*h^10*G*QLd^2*QR^5*LR - 1/4*nf^6*T^2*h^10*G*QLd^3*LLd*LR^2*
      LRd^2 + 53/36*nf^6*T^2*h^10*G*QLd^3*LLd^3*LR^2 - 5/6*nf^6*T^2*h^10*G*
      QLd^3*LL*LR*LRd^3 + 5/6*nf^6*T^2*h^10*G*QLd^3*LL*LLd^2*LR*LRd + 31/12*
      nf^6*T^2*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 29/36*nf^6*T^2*h^10*G*QLd^3*LL^2*
      LLd^3 + 10/3*nf^6*T^2*h^10*G*QLd^3*QRd^3*LLd*LRd + 5/3*nf^6*T^2*h^10*G*
      QLd^3*QR*QRd*LLd*LR*LRd + 5/2*nf^6*T^2*h^10*G*QLd^3*QR*QRd*LL*LRd^2 + 5/
      6*nf^6*T^2*h^10*G*QLd^3*QR*QRd*LL*LLd^2 + 31/12*nf^6*T^2*h^10*G*QLd^3*
      QR^2*QRd^2*LLd + 31/9*nf^6*T^2*h^10*G*QLd^3*QR^3*LLd*LR + 23/9*nf^6*T^2*
      h^10*G*QLd^3*QR^3*LL*LRd + 5/2*nf^6*T^2*h^10*G*QLd^4*QRd^2*LRd^2 + 5/6*
      nf^6*T^2*h^10*G*QLd^4*QRd^2*LLd^2 + 5/6*nf^6*T^2*h^10*G*QLd^4*QR*LR*
      LRd^2 - 5/6*nf^6*T^2*h^10*G*QLd^4*QR*LLd^2*LR + 5/3*nf^6*T^2*h^10*G*
      QLd^4*QR*LL*LLd*LRd + 9/2*nf^6*T^2*h^10*G*QLd^4*QR^2*QRd*LRd + 31/9*nf^6
      *T^2*h^10*G*QLd^4*QR^4 + 5/3*nf^6*T^2*h^10*G*QLd^5*QRd*LLd*LRd + 1/12*
      nf^6*T^2*h^10*G*QLd^5*QR^2*LLd + 5/18*nf^6*T^2*h^10*G*QLd^6*LRd^2 - 5/18
      *nf^6*T^2*h^10*G*QLd^6*LLd^2 - 5/2*nf^6*T^2*h^10*G*QL*QRd*LLd*LR^3*LRd^2
       + 13/9*nf^6*T^2*h^10*G*QL*QRd*LLd^3*LR^3 - 17/6*nf^6*T^2*h^10*G*QL*QRd*
      LL*LR^2*LRd^3 + 4*nf^6*T^2*h^10*G*QL*QRd*LL*LLd^2*LR^2*LRd + 2*nf^6*T^2*
      h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 5/2*nf^6*T^2*h^10*G*QL*QRd*LL^2*LLd^3*
      LR + 41/9*nf^6*T^2*h^10*G*QL*QRd*LL^3*LRd^3 - 17/6*nf^6*T^2*h^10*G*QL*
      QRd*LL^3*LLd^2*LRd + 5/3*nf^6*T^2*h^10*G*QL*QRd^4*LLd*LR*LRd - 5/6*nf^6*
      T^2*h^10*G*QL*QRd^4*LL*LRd^2 + 5/6*nf^6*T^2*h^10*G*QL*QRd^4*LL*LLd^2 + 5/
      2*nf^6*T^2*h^10*G*QL*QR*QRd^5*LLd - 5/3*nf^6*T^2*h^10*G*QL*QR^2*LLd*LR^3
      *LRd + 2*nf^6*T^2*h^10*G*QL*QR^2*LL*LLd^2*LR^2 + 7/6*nf^6*T^2*h^10*G*QL*
      QR^2*LL^3*LRd^2 - 5/2*nf^6*T^2*h^10*G*QL*QR^2*LL^3*LLd^2 + 5/2*nf^6*T^2*
      h^10*G*QL*QR^2*QRd^3*LLd*LR - 7/6*nf^6*T^2*h^10*G*QL*QR^2*QRd^3*LL*LRd
       + 5/6*nf^6*T^2*h^10*G*QL*QR^3*QRd*LLd*LR^2 + 5*nf^6*T^2*h^10*G*QL*QR^3*
      QRd*LL*LR*LRd + 5/2*nf^6*T^2*h^10*G*QL*QR^3*QRd*LL^2*LLd + 15/2*nf^6*T^2
      *h^10*G*QL*QR^4*QRd^2*LL + 5/3*nf^6*T^2*h^10*G*QL*QR^5*LL*LR - 5/3*nf^6*
      T^2*h^10*G*QL*QLd*LR^3*LRd^3 + 7/6*nf^6*T^2*h^10*G*QL*QLd*LLd^2*LR^3*LRd
       + 7/6*nf^6*T^2*h^10*G*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^6*T^2*h^10*G*QL*QLd
      *LL^2*LR*LRd^3 + 7/6*nf^6*T^2*h^10*G*QL*QLd*LL^3*LLd*LRd^2 - 5/3*nf^6*
      T^2*h^10*G*QL*QLd*LL^3*LLd^3 + 5/6*nf^6*T^2*h^10*G*QL*QLd*QRd^3*LR*LRd^2
       + 5/2*nf^6*T^2*h^10*G*QL*QLd*QRd^3*LLd^2*LR + 5/3*nf^6*T^2*h^10*G*QL*
      QLd*QRd^3*LL*LLd*LRd + 8*nf^6*T^2*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 + 8*
      nf^6*T^2*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 + 5*nf^6*T^2*h^10*G*QL*QLd*QR*
      QRd^4*LRd + 5/6*nf^6*T^2*h^10*G*QL*QLd*QR^3*LR^2*LRd + 5/3*nf^6*T^2*h^10
      *G*QL*QLd*QR^3*LL*LLd*LR + 5/2*nf^6*T^2*h^10*G*QL*QLd*QR^3*LL^2*LRd + 20/
      3*nf^6*T^2*h^10*G*QL*QLd*QR^3*QRd^3 + 5*nf^6*T^2*h^10*G*QL*QLd*QR^4*QRd*
      LR + 15/2*nf^6*T^2*h^10*G*QL*QLd^2*QR*QRd^3*LLd + 2*nf^6*T^2*h^10*G*QL*
      QLd^2*QR^2*QRd*LLd*LR + 4*nf^6*T^2*h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd + 9/2
      *nf^6*T^2*h^10*G*QL*QLd^2*QR^4*LL + 5/2*nf^6*T^2*h^10*G*QL*QLd^3*QRd*LR*
      LRd^2 + 5/6*nf^6*T^2*h^10*G*QL*QLd^3*QRd*LLd^2*LR + 5*nf^6*T^2*h^10*G*QL
      *QLd^3*QRd*LL*LLd*LRd + 15/2*nf^6*T^2*h^10*G*QL*QLd^3*QR*QRd^2*LRd + 17/
      6*nf^6*T^2*h^10*G*QL*QLd^3*QR^2*LR*LRd + 17/6*nf^6*T^2*h^10*G*QL*QLd^3*
      QR^2*LL*LLd + 92/9*nf^6*T^2*h^10*G*QL*QLd^3*QR^3*QRd + 5/3*nf^6*T^2*h^10
      *G*QL*QLd^4*LLd*LR*LRd + 5/2*nf^6*T^2*h^10*G*QL*QLd^4*LL*LRd^2 + 5/6*
      nf^6*T^2*h^10*G*QL*QLd^4*LL*LLd^2 + 5*nf^6*T^2*h^10*G*QL*QLd^4*QR*QRd*
      LLd + 5/2*nf^6*T^2*h^10*G*QL*QLd^5*QR*LRd - 2*nf^6*T^2*h^10*G*QL^2*QRd^2
      *LR^2*LRd^2 + 4*nf^6*T^2*h^10*G*QL^2*QRd^2*LLd^2*LR^2 + 4*nf^6*T^2*h^10*
      G*QL^2*QRd^2*LL^2*LRd^2 - 2*nf^6*T^2*h^10*G*QL^2*QRd^2*LL^2*LLd^2 + 1/12
      *nf^6*T^2*h^10*G*QL^2*QRd^5*LRd - 5/2*nf^6*T^2*h^10*G*QL^2*QR*LR^3*LRd^2
       + 7/6*nf^6*T^2*h^10*G*QL^2*QR*LLd^2*LR^3 + 2*nf^6*T^2*h^10*G*QL^2*QR*
      LL^2*LR*LRd^2 - 5/3*nf^6*T^2*h^10*G*QL^2*QR*LL^3*LLd*LRd + 17/6*nf^6*T^2
      *h^10*G*QL^2*QR*QRd^3*LR*LRd + 17/6*nf^6*T^2*h^10*G*QL^2*QR*QRd^3*LL*LLd
       + 5/3*nf^6*T^2*h^10*G*QL^2*QR^2*QRd^4 + 61/12*nf^6*T^2*h^10*G*QL^2*QR^3
      *QRd^2*LR + 5/6*nf^6*T^2*h^10*G*QL^2*QR^4*LR^2 + 5/2*nf^6*T^2*h^10*G*
      QL^2*QR^4*LL^2 + 9/2*nf^6*T^2*h^10*G*QL^2*QLd*QRd^4*LLd + 4*nf^6*T^2*
      h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR + 2*nf^6*T^2*h^10*G*QL^2*QLd*QR*QRd^2*LL
      *LRd + 15/2*nf^6*T^2*h^10*G*QL^2*QLd*QR^3*QRd*LL + 2*nf^6*T^2*h^10*G*
      QL^2*QLd^2*LLd^2*LR^2 + 2*nf^6*T^2*h^10*G*QL^2*QLd^2*LL^2*LRd^2 + 31/12*
      nf^6*T^2*h^10*G*QL^2*QLd^2*QRd^3*LRd + 8*nf^6*T^2*h^10*G*QL^2*QLd^2*QR^2
      *QRd^2 + 31/12*nf^6*T^2*h^10*G*QL^2*QLd^2*QR^3*LR + 61/12*nf^6*T^2*h^10*
      G*QL^2*QLd^3*QRd^2*LLd - 7/6*nf^6*T^2*h^10*G*QL^2*QLd^3*QR*LLd*LR + 5/2*
      nf^6*T^2*h^10*G*QL^2*QLd^3*QR*LL*LRd + 15/2*nf^6*T^2*h^10*G*QL^2*QLd^4*
      QRd*LRd + 5/3*nf^6*T^2*h^10*G*QL^2*QLd^4*QR^2 + 7/12*nf^6*T^2*h^10*G*
      QL^2*QLd^5*LLd - 5/6*nf^6*T^2*h^10*G*QL^3*LLd*LR^3*LRd - 1/4*nf^6*T^2*
      h^10*G*QL^3*LL*LR^2*LRd^2 + 31/12*nf^6*T^2*h^10*G*QL^3*LL*LLd^2*LR^2 + 5/
      6*nf^6*T^2*h^10*G*QL^3*LL^2*LLd*LR*LRd + 53/36*nf^6*T^2*h^10*G*QL^3*LL^3
      *LRd^2 - 29/36*nf^6*T^2*h^10*G*QL^3*LL^3*LLd^2 + 23/9*nf^6*T^2*h^10*G*
      QL^3*QRd^3*LLd*LR + 31/9*nf^6*T^2*h^10*G*QL^3*QRd^3*LL*LRd + 5/2*nf^6*
      T^2*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 5/3*nf^6*T^2*h^10*G*QL^3*QR*QRd*LL*LR*
      LRd + 5/6*nf^6*T^2*h^10*G*QL^3*QR*QRd*LL^2*LLd + 31/12*nf^6*T^2*h^10*G*
      QL^3*QR^2*QRd^2*LL + 10/3*nf^6*T^2*h^10*G*QL^3*QR^3*LL*LR + 17/6*nf^6*
      T^2*h^10*G*QL^3*QLd*QRd^2*LR*LRd + 17/6*nf^6*T^2*h^10*G*QL^3*QLd*QRd^2*
      LL*LLd + 5/2*nf^6*T^2*h^10*G*QL^3*QLd*QR*LR^2*LRd + 5*nf^6*T^2*h^10*G*
      QL^3*QLd*QR*LL*LLd*LR + 5/6*nf^6*T^2*h^10*G*QL^3*QLd*QR*LL^2*LRd + 92/9*
      nf^6*T^2*h^10*G*QL^3*QLd*QR*QRd^3 + 15/2*nf^6*T^2*h^10*G*QL^3*QLd*QR^2*
      QRd*LR + 5/2*nf^6*T^2*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 7/6*nf^6*T^2*h^10*G
      *QL^3*QLd^2*QRd*LL*LRd + 61/12*nf^6*T^2*h^10*G*QL^3*QLd^2*QR^2*LL + 5/3*
      nf^6*T^2*h^10*G*QL^3*QLd^3*LR*LRd + 5/3*nf^6*T^2*h^10*G*QL^3*QLd^3*LL*
      LLd + 20/3*nf^6*T^2*h^10*G*QL^3*QLd^3*QR*QRd + 5/6*nf^6*T^2*h^10*G*QL^4*
      QRd*LR^2*LRd + 5/3*nf^6*T^2*h^10*G*QL^4*QRd*LL*LLd*LR - 5/6*nf^6*T^2*
      h^10*G*QL^4*QRd*LL^2*LRd + 31/9*nf^6*T^2*h^10*G*QL^4*QRd^4 + 9/2*nf^6*
      T^2*h^10*G*QL^4*QR*QRd^2*LR + 5/2*nf^6*T^2*h^10*G*QL^4*QR^2*LR^2 + 5/6*
      nf^6*T^2*h^10*G*QL^4*QR^2*LL^2 + 5/2*nf^6*T^2*h^10*G*QL^4*QLd*LLd*LR^2
       + 5/3*nf^6*T^2*h^10*G*QL^4*QLd*LL*LR*LRd + 5/6*nf^6*T^2*h^10*G*QL^4*QLd
      *LL^2*LLd + 5*nf^6*T^2*h^10*G*QL^4*QLd*QR*QRd*LL + 5/3*nf^6*T^2*h^10*G*
      QL^4*QLd^2*QRd^2 + 15/2*nf^6*T^2*h^10*G*QL^4*QLd^2*QR*LR + 5/3*nf^6*T^2*
      h^10*G*QL^4*QLd^4 + 1/12*nf^6*T^2*h^10*G*QL^5*QRd^2*LL + 5/3*nf^6*T^2*
      h^10*G*QL^5*QR*LL*LR + 5/2*nf^6*T^2*h^10*G*QL^5*QLd*QRd*LR + 7/12*nf^6*
      T^2*h^10*G*QL^5*QLd^2*LL + 5/18*nf^6*T^2*h^10*G*QL^6*LR^2 - 5/18*nf^6*
      T^2*h^10*G*QL^6*LL^2 + 10/3*nf^6*T^2*h^10*G^2*LLd*LR^3*LRd^2 + 25/12*
      nf^6*T^2*h^10*G^2*LLd^3*LR^3 + 10/3*nf^6*T^2*h^10*G^2*LL*LR^2*LRd^3 + 10
      *nf^6*T^2*h^10*G^2*LL*LLd^2*LR^2*LRd + 10*nf^6*T^2*h^10*G^2*LL^2*LLd*LR*
      LRd^2 + 10/3*nf^6*T^2*h^10*G^2*LL^2*LLd^3*LR + 25/12*nf^6*T^2*h^10*G^2*
      LL^3*LRd^3 + 10/3*nf^6*T^2*h^10*G^2*LL^3*LLd^2*LRd + 40*nf^6*T^2*h^10*
      G^2*QRd^3*LLd*LR*LRd + 30*nf^6*T^2*h^10*G^2*QRd^3*LL*LRd^2 + 20*nf^6*T^2
      *h^10*G^2*QRd^3*LL*LLd^2 + 60*nf^6*T^2*h^10*G^2*QR*QRd*LLd*LR^2*LRd + 60
      *nf^6*T^2*h^10*G^2*QR*QRd*LL*LR*LRd^2 + 60*nf^6*T^2*h^10*G^2*QR*QRd*LL*
      LLd^2*LR + 60*nf^6*T^2*h^10*G^2*QR*QRd*LL^2*LLd*LRd + 140/3*nf^6*T^2*
      h^10*G^2*QR*QRd^4*LLd + 130*nf^6*T^2*h^10*G^2*QR^2*QRd^2*LLd*LR + 130*
      nf^6*T^2*h^10*G^2*QR^2*QRd^2*LL*LRd + 30*nf^6*T^2*h^10*G^2*QR^3*LLd*LR^2
       + 40*nf^6*T^2*h^10*G^2*QR^3*LL*LR*LRd + 20*nf^6*T^2*h^10*G^2*QR^3*LL^2*
      LLd + 140/3*nf^6*T^2*h^10*G^2*QR^4*QRd*LL + 60*nf^6*T^2*h^10*G^2*QLd*
      QRd^2*LR*LRd^2 + 60*nf^6*T^2*h^10*G^2*QLd*QRd^2*LLd^2*LR + 120*nf^6*T^2*
      h^10*G^2*QLd*QRd^2*LL*LLd*LRd + 30*nf^6*T^2*h^10*G^2*QLd*QR*LR^2*LRd^2
       + 195/4*nf^6*T^2*h^10*G^2*QLd*QR*LLd^2*LR^2 + 120*nf^6*T^2*h^10*G^2*QLd
      *QR*LL*LLd*LR*LRd + 30*nf^6*T^2*h^10*G^2*QLd*QR*LL^2*LRd^2 + 30*nf^6*T^2
      *h^10*G^2*QLd*QR*LL^2*LLd^2 + 560/3*nf^6*T^2*h^10*G^2*QLd*QR*QRd^3*LRd
       + 260*nf^6*T^2*h^10*G^2*QLd*QR^2*QRd*LR*LRd + 260*nf^6*T^2*h^10*G^2*QLd
      *QR^2*QRd*LL*LLd + 210*nf^6*T^2*h^10*G^2*QLd*QR^3*QRd^2 + 70*nf^6*T^2*
      h^10*G^2*QLd*QR^4*LR + 120*nf^6*T^2*h^10*G^2*QLd^2*QRd*LLd*LR*LRd + 60*
      nf^6*T^2*h^10*G^2*QLd^2*QRd*LL*LRd^2 + 60*nf^6*T^2*h^10*G^2*QLd^2*QRd*LL
      *LLd^2 + 280*nf^6*T^2*h^10*G^2*QLd^2*QR*QRd^2*LLd + 795/4*nf^6*T^2*h^10*
      G^2*QLd^2*QR^2*LLd*LR + 130*nf^6*T^2*h^10*G^2*QLd^2*QR^2*LL*LRd + 20*
      nf^6*T^2*h^10*G^2*QLd^3*LR*LRd^2 + 30*nf^6*T^2*h^10*G^2*QLd^3*LLd^2*LR
       + 40*nf^6*T^2*h^10*G^2*QLd^3*LL*LLd*LRd + 560/3*nf^6*T^2*h^10*G^2*QLd^3
      *QR*QRd*LRd + 1265/12*nf^6*T^2*h^10*G^2*QLd^3*QR^3 + 70*nf^6*T^2*h^10*
      G^2*QLd^4*QR*LLd + 30*nf^6*T^2*h^10*G^2*QL*QRd*LR^2*LRd^2 + 30*nf^6*T^2*
      h^10*G^2*QL*QRd*LLd^2*LR^2 + 120*nf^6*T^2*h^10*G^2*QL*QRd*LL*LLd*LR*LRd
       + 195/4*nf^6*T^2*h^10*G^2*QL*QRd*LL^2*LRd^2 + 30*nf^6*T^2*h^10*G^2*QL*
      QRd*LL^2*LLd^2 + 70*nf^6*T^2*h^10*G^2*QL*QRd^4*LRd + 260*nf^6*T^2*h^10*
      G^2*QL*QR*QRd^2*LR*LRd + 260*nf^6*T^2*h^10*G^2*QL*QR*QRd^2*LL*LLd + 60*
      nf^6*T^2*h^10*G^2*QL*QR^2*LR^2*LRd + 120*nf^6*T^2*h^10*G^2*QL*QR^2*LL*
      LLd*LR + 60*nf^6*T^2*h^10*G^2*QL*QR^2*LL^2*LRd + 210*nf^6*T^2*h^10*G^2*
      QL*QR^2*QRd^3 + 560/3*nf^6*T^2*h^10*G^2*QL*QR^3*QRd*LR + 60*nf^6*T^2*
      h^10*G^2*QL*QLd*LLd*LR^2*LRd + 60*nf^6*T^2*h^10*G^2*QL*QLd*LL*LR*LRd^2
       + 60*nf^6*T^2*h^10*G^2*QL*QLd*LL*LLd^2*LR + 60*nf^6*T^2*h^10*G^2*QL*QLd
      *LL^2*LLd*LRd + 560/3*nf^6*T^2*h^10*G^2*QL*QLd*QRd^3*LLd + 520*nf^6*T^2*
      h^10*G^2*QL*QLd*QR*QRd*LLd*LR + 520*nf^6*T^2*h^10*G^2*QL*QLd*QR*QRd*LL*
      LRd + 560/3*nf^6*T^2*h^10*G^2*QL*QLd*QR^3*LL + 280*nf^6*T^2*h^10*G^2*QL*
      QLd^2*QRd^2*LRd + 260*nf^6*T^2*h^10*G^2*QL*QLd^2*QR*LR*LRd + 260*nf^6*
      T^2*h^10*G^2*QL*QLd^2*QR*LL*LLd + 630*nf^6*T^2*h^10*G^2*QL*QLd^2*QR^2*
      QRd + 560/3*nf^6*T^2*h^10*G^2*QL*QLd^3*QRd*LLd + 140/3*nf^6*T^2*h^10*G^2
      *QL*QLd^4*LRd + 130*nf^6*T^2*h^10*G^2*QL^2*QRd^2*LLd*LR + 795/4*nf^6*T^2
      *h^10*G^2*QL^2*QRd^2*LL*LRd + 60*nf^6*T^2*h^10*G^2*QL^2*QR*LLd*LR^2 +
      120*nf^6*T^2*h^10*G^2*QL^2*QR*LL*LR*LRd + 60*nf^6*T^2*h^10*G^2*QL^2*QR*
      LL^2*LLd + 280*nf^6*T^2*h^10*G^2*QL^2*QR^2*QRd*LL + 260*nf^6*T^2*h^10*
      G^2*QL^2*QLd*QRd*LR*LRd + 260*nf^6*T^2*h^10*G^2*QL^2*QLd*QRd*LL*LLd +
      630*nf^6*T^2*h^10*G^2*QL^2*QLd*QR*QRd^2 + 280*nf^6*T^2*h^10*G^2*QL^2*QLd
      *QR^2*LR + 130*nf^6*T^2*h^10*G^2*QL^2*QLd^2*LLd*LR + 130*nf^6*T^2*h^10*
      G^2*QL^2*QLd^2*LL*LRd + 210*nf^6*T^2*h^10*G^2*QL^2*QLd^3*QR + 20*nf^6*
      T^2*h^10*G^2*QL^3*LR^2*LRd + 40*nf^6*T^2*h^10*G^2*QL^3*LL*LLd*LR + 30*
      nf^6*T^2*h^10*G^2*QL^3*LL^2*LRd + 1265/12*nf^6*T^2*h^10*G^2*QL^3*QRd^3
       + 560/3*nf^6*T^2*h^10*G^2*QL^3*QR*QRd*LR + 560/3*nf^6*T^2*h^10*G^2*QL^3
      *QLd*QR*LL + 210*nf^6*T^2*h^10*G^2*QL^3*QLd^2*QRd + 70*nf^6*T^2*h^10*G^2
      *QL^4*QRd*LL + 140/3*nf^6*T^2*h^10*G^2*QL^4*QLd*LR - 3/8*nf^6*T^2*h^10*W
      *LR^4*LRd^4 - 3/8*nf^6*T^2*h^10*W*LLd^2*LR^4*LRd^2 + 251/72*nf^6*T^2*
      h^10*W*LLd^4*LR^4 - 10/3*nf^6*T^2*h^10*W*LL*LLd*LR^3*LRd^3 + 79/18*nf^6*
      T^2*h^10*W*LL*LLd^3*LR^3*LRd - 3/8*nf^6*T^2*h^10*W*LL^2*LR^2*LRd^4 + 11/
      2*nf^6*T^2*h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 3/8*nf^6*T^2*h^10*W*LL^2*LLd^4
      *LR^2 + 79/18*nf^6*T^2*h^10*W*LL^3*LLd*LR*LRd^3 - 10/3*nf^6*T^2*h^10*W*
      LL^3*LLd^3*LR*LRd + 251/72*nf^6*T^2*h^10*W*LL^4*LRd^4 - 3/8*nf^6*T^2*
      h^10*W*LL^4*LLd^2*LRd^2 - 3/8*nf^6*T^2*h^10*W*LL^4*LLd^4 - 119/36*nf^6*
      T^2*h^10*W*QRd^3*LR^2*LRd^3 - 2/3*nf^6*T^2*h^10*W*QRd^3*LLd^2*LR^2*LRd
       - 43/6*nf^6*T^2*h^10*W*QRd^3*LL*LLd*LR*LRd^2 - 10/3*nf^6*T^2*h^10*W*
      QRd^3*LL*LLd^3*LR - 89/18*nf^6*T^2*h^10*W*QRd^3*LL^2*LRd^3 - 7/4*nf^6*
      T^2*h^10*W*QRd^3*LL^2*LLd^2*LRd + 23/36*nf^6*T^2*h^10*W*QRd^6*LRd^2 + 43/
      36*nf^6*T^2*h^10*W*QRd^6*LLd^2 - 10/3*nf^6*T^2*h^10*W*QR*QRd*LR^3*LRd^3
       + 23/6*nf^6*T^2*h^10*W*QR*QRd*LLd^2*LR^3*LRd + 23/6*nf^6*T^2*h^10*W*QR*
      QRd*LL*LLd^3*LR^2 + 23/6*nf^6*T^2*h^10*W*QR*QRd*LL^2*LR*LRd^3 + 23/6*
      nf^6*T^2*h^10*W*QR*QRd*LL^3*LLd*LRd^2 - 10/3*nf^6*T^2*h^10*W*QR*QRd*LL^3
      *LLd^3 - 33/8*nf^6*T^2*h^10*W*QR*QRd^4*LR*LRd^2 - 11/4*nf^6*T^2*h^10*W*
      QR*QRd^4*LLd^2*LR - 11/4*nf^6*T^2*h^10*W*QR*QRd^4*LL*LLd*LRd - 35/24*
      nf^6*T^2*h^10*W*QR^2*QRd^5*LRd - 119/36*nf^6*T^2*h^10*W*QR^3*LR^3*LRd^2
       - 89/18*nf^6*T^2*h^10*W*QR^3*LLd^2*LR^3 - 43/6*nf^6*T^2*h^10*W*QR^3*LL*
      LLd*LR^2*LRd - 2/3*nf^6*T^2*h^10*W*QR^3*LL^2*LR*LRd^2 - 7/4*nf^6*T^2*
      h^10*W*QR^3*LL^2*LLd^2*LR - 10/3*nf^6*T^2*h^10*W*QR^3*LL^3*LLd*LRd - 33/
      8*nf^6*T^2*h^10*W*QR^4*QRd*LR^2*LRd - 11/4*nf^6*T^2*h^10*W*QR^4*QRd*LL*
      LLd*LR - 11/4*nf^6*T^2*h^10*W*QR^4*QRd*LL^2*LRd + 3/8*nf^6*T^2*h^10*W*
      QR^4*QRd^4 - 35/24*nf^6*T^2*h^10*W*QR^5*QRd^2*LR + 23/36*nf^6*T^2*h^10*W
      *QR^6*LR^2 + 43/36*nf^6*T^2*h^10*W*QR^6*LL^2 - 11/2*nf^6*T^2*h^10*W*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 67/12*nf^6*T^2*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 43/6
      *nf^6*T^2*h^10*W*QLd*QRd^2*LL*LR*LRd^3 - 11/4*nf^6*T^2*h^10*W*QLd*QRd^2*
      LL^2*LLd*LRd^2 - 13/3*nf^6*T^2*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 53/12*nf^6*
      T^2*h^10*W*QLd*QRd^5*LLd*LRd - 43/6*nf^6*T^2*h^10*W*QLd*QR*LLd*LR^3*
      LRd^2 + 109/9*nf^6*T^2*h^10*W*QLd*QR*LLd^3*LR^3 - 5*nf^6*T^2*h^10*W*QLd*
      QR*LL*LR^2*LRd^3 + 11/2*nf^6*T^2*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd + 11*
      nf^6*T^2*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 43/6*nf^6*T^2*h^10*W*QLd*QR*
      LL^2*LLd^3*LR + 79/18*nf^6*T^2*h^10*W*QLd*QR*LL^3*LRd^3 - 5*nf^6*T^2*
      h^10*W*QLd*QR*LL^3*LLd^2*LRd - 11/2*nf^6*T^2*h^10*W*QLd*QR*QRd^3*LL*
      LRd^2 + 9/4*nf^6*T^2*h^10*W*QLd*QR^2*QRd^4*LLd - 11*nf^6*T^2*h^10*W*QLd*
      QR^3*QRd^2*LLd*LR - 33/4*nf^6*T^2*h^10*W*QLd*QR^4*LLd*LR^2 - 11/4*nf^6*
      T^2*h^10*W*QLd*QR^4*LL*LR*LRd + 11/8*nf^6*T^2*h^10*W*QLd*QR^4*LL^2*LLd
       - 13/12*nf^6*T^2*h^10*W*QLd*QR^5*QRd*LL - 13/3*nf^6*T^2*h^10*W*QLd^2*
      QRd*LR^2*LRd^3 - 11/4*nf^6*T^2*h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd - 43/6*
      nf^6*T^2*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 67/12*nf^6*T^2*h^10*W*QLd^2*QRd*
      LL^2*LRd^3 - 11/2*nf^6*T^2*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd - nf^6*T^2*
      h^10*W*QLd^2*QRd^4*LRd^2 + 41/12*nf^6*T^2*h^10*W*QLd^2*QRd^4*LLd^2 - 11/
      2*nf^6*T^2*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + 11/4*nf^6*T^2*h^10*W*QLd^2*
      QR*QRd^2*LLd^2*LR + 11*nf^6*T^2*h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 11*nf^6*
      T^2*h^10*W*QLd^2*QR^2*LL*LLd*LR*LRd + 11*nf^6*T^2*h^10*W*QLd^2*QR^2*LL^2
      *LRd^2 + 13/3*nf^6*T^2*h^10*W*QLd^2*QR^2*QRd^3*LRd + 11*nf^6*T^2*h^10*W*
      QLd^2*QR^3*QRd*LR*LRd + 11*nf^6*T^2*h^10*W*QLd^2*QR^3*QRd*LL*LLd + 3/8*
      nf^6*T^2*h^10*W*QLd^2*QR^4*QRd^2 - 7/4*nf^6*T^2*h^10*W*QLd^2*QR^5*LR - 7/
      4*nf^6*T^2*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 89/18*nf^6*T^2*h^10*W*QLd^3*
      LLd^3*LR^2 - 10/3*nf^6*T^2*h^10*W*QLd^3*LL*LR*LRd^3 - 43/6*nf^6*T^2*h^10
      *W*QLd^3*LL*LLd^2*LR*LRd - 2/3*nf^6*T^2*h^10*W*QLd^3*LL^2*LLd*LRd^2 -
      119/36*nf^6*T^2*h^10*W*QLd^3*LL^2*LLd^3 + 10/3*nf^6*T^2*h^10*W*QLd^3*
      QRd^3*LLd*LRd - 11/2*nf^6*T^2*h^10*W*QLd^3*QR*QRd*LL*LLd^2 + 65/12*nf^6*
      T^2*h^10*W*QLd^3*QR^2*QRd^2*LLd + 22*nf^6*T^2*h^10*W*QLd^3*QR^3*LLd*LR
       + 11*nf^6*T^2*h^10*W*QLd^3*QR^3*LL*LRd + 41/12*nf^6*T^2*h^10*W*QLd^4*
      QRd^2*LRd^2 - nf^6*T^2*h^10*W*QLd^4*QRd^2*LLd^2 + 11/8*nf^6*T^2*h^10*W*
      QLd^4*QR*LR*LRd^2 - 33/4*nf^6*T^2*h^10*W*QLd^4*QR*LLd^2*LR - 11/4*nf^6*
      T^2*h^10*W*QLd^4*QR*LL*LLd*LRd + 73/24*nf^6*T^2*h^10*W*QLd^4*QR^2*QRd*
      LRd + 541/72*nf^6*T^2*h^10*W*QLd^4*QR^4 + 53/12*nf^6*T^2*h^10*W*QLd^5*
      QRd*LLd*LRd - 7/4*nf^6*T^2*h^10*W*QLd^5*QR^2*LLd + 43/36*nf^6*T^2*h^10*W
      *QLd^6*LRd^2 + 23/36*nf^6*T^2*h^10*W*QLd^6*LLd^2 - 5*nf^6*T^2*h^10*W*QL*
      QRd*LLd*LR^3*LRd^2 + 79/18*nf^6*T^2*h^10*W*QL*QRd*LLd^3*LR^3 - 43/6*nf^6
      *T^2*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 11*nf^6*T^2*h^10*W*QL*QRd*LL*LLd^2*
      LR^2*LRd + 11/2*nf^6*T^2*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 5*nf^6*T^2*
      h^10*W*QL*QRd*LL^2*LLd^3*LR + 109/9*nf^6*T^2*h^10*W*QL*QRd*LL^3*LRd^3 -
      43/6*nf^6*T^2*h^10*W*QL*QRd*LL^3*LLd^2*LRd - 11/4*nf^6*T^2*h^10*W*QL*
      QRd^4*LLd*LR*LRd - 33/4*nf^6*T^2*h^10*W*QL*QRd^4*LL*LRd^2 + 11/8*nf^6*
      T^2*h^10*W*QL*QRd^4*LL*LLd^2 - 13/12*nf^6*T^2*h^10*W*QL*QR*QRd^5*LLd -
      43/6*nf^6*T^2*h^10*W*QL*QR^2*LLd*LR^3*LRd - 11/2*nf^6*T^2*h^10*W*QL*QR^2
      *LL*LR^2*LRd^2 - 11/4*nf^6*T^2*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 67/12*nf^6
      *T^2*h^10*W*QL*QR^2*LL^3*LRd^2 - 13/3*nf^6*T^2*h^10*W*QL*QR^2*LL^3*LLd^2
       - 11*nf^6*T^2*h^10*W*QL*QR^2*QRd^3*LL*LRd - 11/2*nf^6*T^2*h^10*W*QL*
      QR^3*QRd*LLd*LR^2 + 9/4*nf^6*T^2*h^10*W*QL*QR^4*QRd^2*LL + 53/12*nf^6*
      T^2*h^10*W*QL*QR^5*LL*LR - 10/3*nf^6*T^2*h^10*W*QL*QLd*LR^3*LRd^3 + 23/6
      *nf^6*T^2*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 23/6*nf^6*T^2*h^10*W*QL*QLd*LL*
      LLd^3*LR^2 + 23/6*nf^6*T^2*h^10*W*QL*QLd*LL^2*LR*LRd^3 + 23/6*nf^6*T^2*
      h^10*W*QL*QLd*LL^3*LLd*LRd^2 - 10/3*nf^6*T^2*h^10*W*QL*QLd*LL^3*LLd^3 -
      11/2*nf^6*T^2*h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 11*nf^6*T^2*h^10*W*QL*QLd*
      QR*QRd*LLd^2*LR^2 + 11*nf^6*T^2*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2 + 7/12*
      nf^6*T^2*h^10*W*QL*QLd*QR*QRd^4*LRd - 11/2*nf^6*T^2*h^10*W*QL*QLd*QR^3*
      LR^2*LRd + 10/3*nf^6*T^2*h^10*W*QL*QLd*QR^3*QRd^3 + 7/12*nf^6*T^2*h^10*W
      *QL*QLd*QR^4*QRd*LR + 11/4*nf^6*T^2*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 - 11/
      2*nf^6*T^2*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 + 5*nf^6*T^2*h^10*W*QL*QLd^2*
      QR*QRd^3*LLd + 11*nf^6*T^2*h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 22*nf^6*T^2
      *h^10*W*QL*QLd^2*QR^2*QRd*LL*LRd + 73/24*nf^6*T^2*h^10*W*QL*QLd^2*QR^4*
      LL - 11/2*nf^6*T^2*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 5*nf^6*T^2*h^10*W*QL*
      QLd^3*QR*QRd^2*LRd + 11*nf^6*T^2*h^10*W*QL*QLd^3*QR^2*LR*LRd + 11*nf^6*
      T^2*h^10*W*QL*QLd^3*QR^2*LL*LLd + 317/18*nf^6*T^2*h^10*W*QL*QLd^3*QR^3*
      QRd - 11/4*nf^6*T^2*h^10*W*QL*QLd^4*LLd*LR*LRd - 11/4*nf^6*T^2*h^10*W*QL
      *QLd^4*LL*LRd^2 - 33/8*nf^6*T^2*h^10*W*QL*QLd^4*LL*LLd^2 + 7/12*nf^6*T^2
      *h^10*W*QL*QLd^4*QR*QRd*LLd - 13/12*nf^6*T^2*h^10*W*QL*QLd^5*QR*LRd + 11
      *nf^6*T^2*h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 11*nf^6*T^2*h^10*W*QL^2*QRd^2*
      LL*LLd*LR*LRd + 11*nf^6*T^2*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 7/4*nf^6*T^2*
      h^10*W*QL^2*QRd^5*LRd - 13/3*nf^6*T^2*h^10*W*QL^2*QR*LR^3*LRd^2 + 67/12*
      nf^6*T^2*h^10*W*QL^2*QR*LLd^2*LR^3 - 11/4*nf^6*T^2*h^10*W*QL^2*QR*LL^2*
      LR*LRd^2 - 11/2*nf^6*T^2*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 43/6*nf^6*T^2*
      h^10*W*QL^2*QR*LL^3*LLd*LRd + 11*nf^6*T^2*h^10*W*QL^2*QR*QRd^3*LR*LRd +
      11*nf^6*T^2*h^10*W*QL^2*QR*QRd^3*LL*LLd - 11/2*nf^6*T^2*h^10*W*QL^2*QR^2
      *QRd*LR^2*LRd + 11/4*nf^6*T^2*h^10*W*QL^2*QR^2*QRd*LL^2*LRd + 3/8*nf^6*
      T^2*h^10*W*QL^2*QR^2*QRd^4 + 13/3*nf^6*T^2*h^10*W*QL^2*QR^3*QRd^2*LR -
      nf^6*T^2*h^10*W*QL^2*QR^4*LR^2 + 41/12*nf^6*T^2*h^10*W*QL^2*QR^4*LL^2 +
      73/24*nf^6*T^2*h^10*W*QL^2*QLd*QRd^4*LLd + 22*nf^6*T^2*h^10*W*QL^2*QLd*
      QR*QRd^2*LLd*LR + 11*nf^6*T^2*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + 11/4*
      nf^6*T^2*h^10*W*QL^2*QLd*QR^2*LLd*LR^2 - 11/2*nf^6*T^2*h^10*W*QL^2*QLd*
      QR^2*LL^2*LLd + 5*nf^6*T^2*h^10*W*QL^2*QLd*QR^3*QRd*LL + 65/12*nf^6*T^2*
      h^10*W*QL^2*QLd^2*QRd^3*LRd + 33/2*nf^6*T^2*h^10*W*QL^2*QLd^2*QR^2*QRd^2
       + 65/12*nf^6*T^2*h^10*W*QL^2*QLd^2*QR^3*LR + 13/3*nf^6*T^2*h^10*W*QL^2*
      QLd^3*QRd^2*LLd - 11*nf^6*T^2*h^10*W*QL^2*QLd^3*QR*LLd*LR + 9/4*nf^6*T^2
      *h^10*W*QL^2*QLd^4*QRd*LRd + 3/8*nf^6*T^2*h^10*W*QL^2*QLd^4*QR^2 - 35/24
      *nf^6*T^2*h^10*W*QL^2*QLd^5*LLd - 10/3*nf^6*T^2*h^10*W*QL^3*LLd*LR^3*LRd
       - 7/4*nf^6*T^2*h^10*W*QL^3*LL*LR^2*LRd^2 - 2/3*nf^6*T^2*h^10*W*QL^3*LL*
      LLd^2*LR^2 - 43/6*nf^6*T^2*h^10*W*QL^3*LL^2*LLd*LR*LRd - 89/18*nf^6*T^2*
      h^10*W*QL^3*LL^3*LRd^2 - 119/36*nf^6*T^2*h^10*W*QL^3*LL^3*LLd^2 + 11*
      nf^6*T^2*h^10*W*QL^3*QRd^3*LLd*LR + 22*nf^6*T^2*h^10*W*QL^3*QRd^3*LL*LRd
       - 11/2*nf^6*T^2*h^10*W*QL^3*QR*QRd*LL^2*LLd + 65/12*nf^6*T^2*h^10*W*
      QL^3*QR^2*QRd^2*LL + 10/3*nf^6*T^2*h^10*W*QL^3*QR^3*LL*LR + 11*nf^6*T^2*
      h^10*W*QL^3*QLd*QRd^2*LR*LRd + 11*nf^6*T^2*h^10*W*QL^3*QLd*QRd^2*LL*LLd
       - 11/2*nf^6*T^2*h^10*W*QL^3*QLd*QR*LL^2*LRd + 317/18*nf^6*T^2*h^10*W*
      QL^3*QLd*QR*QRd^3 + 5*nf^6*T^2*h^10*W*QL^3*QLd*QR^2*QRd*LR - 11*nf^6*T^2
      *h^10*W*QL^3*QLd^2*QRd*LL*LRd + 13/3*nf^6*T^2*h^10*W*QL^3*QLd^2*QR^2*LL
       + 10/3*nf^6*T^2*h^10*W*QL^3*QLd^3*QR*QRd + 11/8*nf^6*T^2*h^10*W*QL^4*
      QRd*LR^2*LRd - 11/4*nf^6*T^2*h^10*W*QL^4*QRd*LL*LLd*LR - 33/4*nf^6*T^2*
      h^10*W*QL^4*QRd*LL^2*LRd + 541/72*nf^6*T^2*h^10*W*QL^4*QRd^4 + 73/24*
      nf^6*T^2*h^10*W*QL^4*QR*QRd^2*LR + 41/12*nf^6*T^2*h^10*W*QL^4*QR^2*LR^2
       - nf^6*T^2*h^10*W*QL^4*QR^2*LL^2 - 11/4*nf^6*T^2*h^10*W*QL^4*QLd*LLd*
      LR^2 - 11/4*nf^6*T^2*h^10*W*QL^4*QLd*LL*LR*LRd - 33/8*nf^6*T^2*h^10*W*
      QL^4*QLd*LL^2*LLd + 7/12*nf^6*T^2*h^10*W*QL^4*QLd*QR*QRd*LL + 3/8*nf^6*
      T^2*h^10*W*QL^4*QLd^2*QRd^2 + 9/4*nf^6*T^2*h^10*W*QL^4*QLd^2*QR*LR + 3/8
      *nf^6*T^2*h^10*W*QL^4*QLd^4 - 7/4*nf^6*T^2*h^10*W*QL^5*QRd^2*LL + 53/12*
      nf^6*T^2*h^10*W*QL^5*QR*LL*LR - 13/12*nf^6*T^2*h^10*W*QL^5*QLd*QRd*LR -
      35/24*nf^6*T^2*h^10*W*QL^5*QLd^2*LL + 43/36*nf^6*T^2*h^10*W*QL^6*LR^2 +
      23/36*nf^6*T^2*h^10*W*QL^6*LL^2 + 80*nf^6*T^2*h^10*W*G*QRd^3*LLd*LR*LRd
       + 60*nf^6*T^2*h^10*W*G*QRd^3*LL*LRd^2 + 40*nf^6*T^2*h^10*W*G*QRd^3*LL*
      LLd^2 + 120*nf^6*T^2*h^10*W*G*QR*QRd*LLd*LR^2*LRd + 120*nf^6*T^2*h^10*W*
      G*QR*QRd*LL*LR*LRd^2 + 120*nf^6*T^2*h^10*W*G*QR*QRd*LL*LLd^2*LR + 120*
      nf^6*T^2*h^10*W*G*QR*QRd*LL^2*LLd*LRd + 80*nf^6*T^2*h^10*W*G*QR*QRd^4*
      LLd + 240*nf^6*T^2*h^10*W*G*QR^2*QRd^2*LLd*LR + 240*nf^6*T^2*h^10*W*G*
      QR^2*QRd^2*LL*LRd + 60*nf^6*T^2*h^10*W*G*QR^3*LLd*LR^2 + 80*nf^6*T^2*
      h^10*W*G*QR^3*LL*LR*LRd + 40*nf^6*T^2*h^10*W*G*QR^3*LL^2*LLd + 80*nf^6*
      T^2*h^10*W*G*QR^4*QRd*LL + 120*nf^6*T^2*h^10*W*G*QLd*QRd^2*LR*LRd^2 +
      120*nf^6*T^2*h^10*W*G*QLd*QRd^2*LLd^2*LR + 240*nf^6*T^2*h^10*W*G*QLd*
      QRd^2*LL*LLd*LRd + 60*nf^6*T^2*h^10*W*G*QLd*QR*LR^2*LRd^2 + 90*nf^6*T^2*
      h^10*W*G*QLd*QR*LLd^2*LR^2 + 240*nf^6*T^2*h^10*W*G*QLd*QR*LL*LLd*LR*LRd
       + 60*nf^6*T^2*h^10*W*G*QLd*QR*LL^2*LRd^2 + 60*nf^6*T^2*h^10*W*G*QLd*QR*
      LL^2*LLd^2 + 320*nf^6*T^2*h^10*W*G*QLd*QR*QRd^3*LRd + 480*nf^6*T^2*h^10*
      W*G*QLd*QR^2*QRd*LR*LRd + 480*nf^6*T^2*h^10*W*G*QLd*QR^2*QRd*LL*LLd +
      340*nf^6*T^2*h^10*W*G*QLd*QR^3*QRd^2 + 120*nf^6*T^2*h^10*W*G*QLd*QR^4*LR
       + 240*nf^6*T^2*h^10*W*G*QLd^2*QRd*LLd*LR*LRd + 120*nf^6*T^2*h^10*W*G*
      QLd^2*QRd*LL*LRd^2 + 120*nf^6*T^2*h^10*W*G*QLd^2*QRd*LL*LLd^2 + 480*nf^6
      *T^2*h^10*W*G*QLd^2*QR*QRd^2*LLd + 360*nf^6*T^2*h^10*W*G*QLd^2*QR^2*LLd*
      LR + 240*nf^6*T^2*h^10*W*G*QLd^2*QR^2*LL*LRd + 40*nf^6*T^2*h^10*W*G*
      QLd^3*LR*LRd^2 + 60*nf^6*T^2*h^10*W*G*QLd^3*LLd^2*LR + 80*nf^6*T^2*h^10*
      W*G*QLd^3*LL*LLd*LRd + 320*nf^6*T^2*h^10*W*G*QLd^3*QR*QRd*LRd + 170*nf^6
      *T^2*h^10*W*G*QLd^3*QR^3 + 120*nf^6*T^2*h^10*W*G*QLd^4*QR*LLd + 60*nf^6*
      T^2*h^10*W*G*QL*QRd*LR^2*LRd^2 + 60*nf^6*T^2*h^10*W*G*QL*QRd*LLd^2*LR^2
       + 240*nf^6*T^2*h^10*W*G*QL*QRd*LL*LLd*LR*LRd + 90*nf^6*T^2*h^10*W*G*QL*
      QRd*LL^2*LRd^2 + 60*nf^6*T^2*h^10*W*G*QL*QRd*LL^2*LLd^2 + 120*nf^6*T^2*
      h^10*W*G*QL*QRd^4*LRd + 480*nf^6*T^2*h^10*W*G*QL*QR*QRd^2*LR*LRd + 480*
      nf^6*T^2*h^10*W*G*QL*QR*QRd^2*LL*LLd + 120*nf^6*T^2*h^10*W*G*QL*QR^2*
      LR^2*LRd + 240*nf^6*T^2*h^10*W*G*QL*QR^2*LL*LLd*LR + 120*nf^6*T^2*h^10*W
      *G*QL*QR^2*LL^2*LRd + 340*nf^6*T^2*h^10*W*G*QL*QR^2*QRd^3 + 320*nf^6*T^2
      *h^10*W*G*QL*QR^3*QRd*LR + 120*nf^6*T^2*h^10*W*G*QL*QLd*LLd*LR^2*LRd +
      120*nf^6*T^2*h^10*W*G*QL*QLd*LL*LR*LRd^2 + 120*nf^6*T^2*h^10*W*G*QL*QLd*
      LL*LLd^2*LR + 120*nf^6*T^2*h^10*W*G*QL*QLd*LL^2*LLd*LRd + 320*nf^6*T^2*
      h^10*W*G*QL*QLd*QRd^3*LLd + 960*nf^6*T^2*h^10*W*G*QL*QLd*QR*QRd*LLd*LR
       + 960*nf^6*T^2*h^10*W*G*QL*QLd*QR*QRd*LL*LRd + 320*nf^6*T^2*h^10*W*G*QL
      *QLd*QR^3*LL + 480*nf^6*T^2*h^10*W*G*QL*QLd^2*QRd^2*LRd + 480*nf^6*T^2*
      h^10*W*G*QL*QLd^2*QR*LR*LRd + 480*nf^6*T^2*h^10*W*G*QL*QLd^2*QR*LL*LLd
       + 1020*nf^6*T^2*h^10*W*G*QL*QLd^2*QR^2*QRd + 320*nf^6*T^2*h^10*W*G*QL*
      QLd^3*QRd*LLd + 80*nf^6*T^2*h^10*W*G*QL*QLd^4*LRd + 240*nf^6*T^2*h^10*W*
      G*QL^2*QRd^2*LLd*LR + 360*nf^6*T^2*h^10*W*G*QL^2*QRd^2*LL*LRd + 120*nf^6
      *T^2*h^10*W*G*QL^2*QR*LLd*LR^2 + 240*nf^6*T^2*h^10*W*G*QL^2*QR*LL*LR*LRd
       + 120*nf^6*T^2*h^10*W*G*QL^2*QR*LL^2*LLd + 480*nf^6*T^2*h^10*W*G*QL^2*
      QR^2*QRd*LL + 480*nf^6*T^2*h^10*W*G*QL^2*QLd*QRd*LR*LRd + 480*nf^6*T^2*
      h^10*W*G*QL^2*QLd*QRd*LL*LLd + 1020*nf^6*T^2*h^10*W*G*QL^2*QLd*QR*QRd^2
       + 480*nf^6*T^2*h^10*W*G*QL^2*QLd*QR^2*LR + 240*nf^6*T^2*h^10*W*G*QL^2*
      QLd^2*LLd*LR + 240*nf^6*T^2*h^10*W*G*QL^2*QLd^2*LL*LRd + 340*nf^6*T^2*
      h^10*W*G*QL^2*QLd^3*QR + 40*nf^6*T^2*h^10*W*G*QL^3*LR^2*LRd + 80*nf^6*
      T^2*h^10*W*G*QL^3*LL*LLd*LR + 60*nf^6*T^2*h^10*W*G*QL^3*LL^2*LRd + 170*
      nf^6*T^2*h^10*W*G*QL^3*QRd^3 + 320*nf^6*T^2*h^10*W*G*QL^3*QR*QRd*LR +
      320*nf^6*T^2*h^10*W*G*QL^3*QLd*QR*LL + 340*nf^6*T^2*h^10*W*G*QL^3*QLd^2*
      QRd + 120*nf^6*T^2*h^10*W*G*QL^4*QRd*LL + 80*nf^6*T^2*h^10*W*G*QL^4*QLd*
      LR + 80/3*nf^6*T^2*h^10*W^2*LLd*LR^3*LRd^2 + 85/6*nf^6*T^2*h^10*W^2*
      LLd^3*LR^3 + 80/3*nf^6*T^2*h^10*W^2*LL*LR^2*LRd^3 + 80*nf^6*T^2*h^10*W^2
      *LL*LLd^2*LR^2*LRd + 80*nf^6*T^2*h^10*W^2*LL^2*LLd*LR*LRd^2 + 80/3*nf^6*
      T^2*h^10*W^2*LL^2*LLd^3*LR + 85/6*nf^6*T^2*h^10*W^2*LL^3*LRd^3 + 80/3*
      nf^6*T^2*h^10*W^2*LL^3*LLd^2*LRd + 160/3*nf^6*T^2*h^10*W^2*QRd^3*LLd*LR*
      LRd + 85/2*nf^6*T^2*h^10*W^2*QRd^3*LL*LRd^2 + 80/3*nf^6*T^2*h^10*W^2*
      QRd^3*LL*LLd^2 + 160*nf^6*T^2*h^10*W^2*QR*QRd*LLd*LR^2*LRd + 160*nf^6*
      T^2*h^10*W^2*QR*QRd*LL*LR*LRd^2 + 160*nf^6*T^2*h^10*W^2*QR*QRd*LL*LLd^2*
      LR + 160*nf^6*T^2*h^10*W^2*QR*QRd*LL^2*LLd*LRd + 40*nf^6*T^2*h^10*W^2*QR
      *QRd^4*LLd + 160*nf^6*T^2*h^10*W^2*QR^2*QRd^2*LLd*LR + 160*nf^6*T^2*h^10
      *W^2*QR^2*QRd^2*LL*LRd + 85/2*nf^6*T^2*h^10*W^2*QR^3*LLd*LR^2 + 160/3*
      nf^6*T^2*h^10*W^2*QR^3*LL*LR*LRd + 80/3*nf^6*T^2*h^10*W^2*QR^3*LL^2*LLd
       + 40*nf^6*T^2*h^10*W^2*QR^4*QRd*LL + 80*nf^6*T^2*h^10*W^2*QLd*QRd^2*LR*
      LRd^2 + 80*nf^6*T^2*h^10*W^2*QLd*QRd^2*LLd^2*LR + 160*nf^6*T^2*h^10*W^2*
      QLd*QRd^2*LL*LLd*LRd + 80*nf^6*T^2*h^10*W^2*QLd*QR*LR^2*LRd^2 + 255/2*
      nf^6*T^2*h^10*W^2*QLd*QR*LLd^2*LR^2 + 320*nf^6*T^2*h^10*W^2*QLd*QR*LL*
      LLd*LR*LRd + 80*nf^6*T^2*h^10*W^2*QLd*QR*LL^2*LRd^2 + 80*nf^6*T^2*h^10*
      W^2*QLd*QR*LL^2*LLd^2 + 160*nf^6*T^2*h^10*W^2*QLd*QR*QRd^3*LRd + 320*
      nf^6*T^2*h^10*W^2*QLd*QR^2*QRd*LR*LRd + 320*nf^6*T^2*h^10*W^2*QLd*QR^2*
      QRd*LL*LLd + 160*nf^6*T^2*h^10*W^2*QLd*QR^3*QRd^2 + 255/4*nf^6*T^2*h^10*
      W^2*QLd*QR^4*LR + 160*nf^6*T^2*h^10*W^2*QLd^2*QRd*LLd*LR*LRd + 80*nf^6*
      T^2*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 80*nf^6*T^2*h^10*W^2*QLd^2*QRd*LL*
      LLd^2 + 240*nf^6*T^2*h^10*W^2*QLd^2*QR*QRd^2*LLd + 255*nf^6*T^2*h^10*W^2
      *QLd^2*QR^2*LLd*LR + 160*nf^6*T^2*h^10*W^2*QLd^2*QR^2*LL*LRd + 80/3*nf^6
      *T^2*h^10*W^2*QLd^3*LR*LRd^2 + 85/2*nf^6*T^2*h^10*W^2*QLd^3*LLd^2*LR +
      160/3*nf^6*T^2*h^10*W^2*QLd^3*LL*LLd*LRd + 160*nf^6*T^2*h^10*W^2*QLd^3*
      QR*QRd*LRd + 85*nf^6*T^2*h^10*W^2*QLd^3*QR^3 + 255/4*nf^6*T^2*h^10*W^2*
      QLd^4*QR*LLd + 80*nf^6*T^2*h^10*W^2*QL*QRd*LR^2*LRd^2 + 80*nf^6*T^2*h^10
      *W^2*QL*QRd*LLd^2*LR^2 + 320*nf^6*T^2*h^10*W^2*QL*QRd*LL*LLd*LR*LRd +
      255/2*nf^6*T^2*h^10*W^2*QL*QRd*LL^2*LRd^2 + 80*nf^6*T^2*h^10*W^2*QL*QRd*
      LL^2*LLd^2 + 255/4*nf^6*T^2*h^10*W^2*QL*QRd^4*LRd + 320*nf^6*T^2*h^10*
      W^2*QL*QR*QRd^2*LR*LRd + 320*nf^6*T^2*h^10*W^2*QL*QR*QRd^2*LL*LLd + 80*
      nf^6*T^2*h^10*W^2*QL*QR^2*LR^2*LRd + 160*nf^6*T^2*h^10*W^2*QL*QR^2*LL*
      LLd*LR + 80*nf^6*T^2*h^10*W^2*QL*QR^2*LL^2*LRd + 160*nf^6*T^2*h^10*W^2*
      QL*QR^2*QRd^3 + 160*nf^6*T^2*h^10*W^2*QL*QR^3*QRd*LR + 160*nf^6*T^2*h^10
      *W^2*QL*QLd*LLd*LR^2*LRd + 160*nf^6*T^2*h^10*W^2*QL*QLd*LL*LR*LRd^2 +
      160*nf^6*T^2*h^10*W^2*QL*QLd*LL*LLd^2*LR + 160*nf^6*T^2*h^10*W^2*QL*QLd*
      LL^2*LLd*LRd + 160*nf^6*T^2*h^10*W^2*QL*QLd*QRd^3*LLd + 640*nf^6*T^2*
      h^10*W^2*QL*QLd*QR*QRd*LLd*LR + 640*nf^6*T^2*h^10*W^2*QL*QLd*QR*QRd*LL*
      LRd + 160*nf^6*T^2*h^10*W^2*QL*QLd*QR^3*LL + 240*nf^6*T^2*h^10*W^2*QL*
      QLd^2*QRd^2*LRd + 320*nf^6*T^2*h^10*W^2*QL*QLd^2*QR*LR*LRd + 320*nf^6*
      T^2*h^10*W^2*QL*QLd^2*QR*LL*LLd + 480*nf^6*T^2*h^10*W^2*QL*QLd^2*QR^2*
      QRd + 160*nf^6*T^2*h^10*W^2*QL*QLd^3*QRd*LLd + 40*nf^6*T^2*h^10*W^2*QL*
      QLd^4*LRd + 160*nf^6*T^2*h^10*W^2*QL^2*QRd^2*LLd*LR + 255*nf^6*T^2*h^10*
      W^2*QL^2*QRd^2*LL*LRd + 80*nf^6*T^2*h^10*W^2*QL^2*QR*LLd*LR^2 + 160*nf^6
      *T^2*h^10*W^2*QL^2*QR*LL*LR*LRd + 80*nf^6*T^2*h^10*W^2*QL^2*QR*LL^2*LLd
       + 240*nf^6*T^2*h^10*W^2*QL^2*QR^2*QRd*LL + 320*nf^6*T^2*h^10*W^2*QL^2*
      QLd*QRd*LR*LRd + 320*nf^6*T^2*h^10*W^2*QL^2*QLd*QRd*LL*LLd + 480*nf^6*
      T^2*h^10*W^2*QL^2*QLd*QR*QRd^2 + 240*nf^6*T^2*h^10*W^2*QL^2*QLd*QR^2*LR
       + 160*nf^6*T^2*h^10*W^2*QL^2*QLd^2*LLd*LR + 160*nf^6*T^2*h^10*W^2*QL^2*
      QLd^2*LL*LRd + 160*nf^6*T^2*h^10*W^2*QL^2*QLd^3*QR + 80/3*nf^6*T^2*h^10*
      W^2*QL^3*LR^2*LRd + 160/3*nf^6*T^2*h^10*W^2*QL^3*LL*LLd*LR + 85/2*nf^6*
      T^2*h^10*W^2*QL^3*LL^2*LRd + 85*nf^6*T^2*h^10*W^2*QL^3*QRd^3 + 160*nf^6*
      T^2*h^10*W^2*QL^3*QR*QRd*LR + 160*nf^6*T^2*h^10*W^2*QL^3*QLd*QR*LL + 160
      *nf^6*T^2*h^10*W^2*QL^3*QLd^2*QRd + 255/4*nf^6*T^2*h^10*W^2*QL^4*QRd*LL
       + 40*nf^6*T^2*h^10*W^2*QL^4*QLd*LR - 1/4*nf^6*T^2*h^10*B*LR^4*LRd^4 - 1/
      4*nf^6*T^2*h^10*B*LLd^2*LR^4*LRd^2 + 47/36*nf^6*T^2*h^10*B*LLd^4*LR^4 -
      5/3*nf^6*T^2*h^10*B*LL*LLd*LR^3*LRd^3 + 13/9*nf^6*T^2*h^10*B*LL*LLd^3*
      LR^3*LRd - 1/4*nf^6*T^2*h^10*B*LL^2*LR^2*LRd^4 + 2*nf^6*T^2*h^10*B*LL^2*
      LLd^2*LR^2*LRd^2 - 1/4*nf^6*T^2*h^10*B*LL^2*LLd^4*LR^2 + 13/9*nf^6*T^2*
      h^10*B*LL^3*LLd*LR*LRd^3 - 5/3*nf^6*T^2*h^10*B*LL^3*LLd^3*LR*LRd + 47/36
      *nf^6*T^2*h^10*B*LL^4*LRd^4 - 1/4*nf^6*T^2*h^10*B*LL^4*LLd^2*LRd^2 - 1/4
      *nf^6*T^2*h^10*B*LL^4*LLd^4 - 23/18*nf^6*T^2*h^10*B*QRd^3*LR^2*LRd^3 - 7/
      12*nf^6*T^2*h^10*B*QRd^3*LLd^2*LR^2*LRd - 17/6*nf^6*T^2*h^10*B*QRd^3*LL*
      LLd*LR*LRd^2 - 5/3*nf^6*T^2*h^10*B*QRd^3*LL*LLd^3*LR - 31/18*nf^6*T^2*
      h^10*B*QRd^3*LL^2*LRd^3 - 3/4*nf^6*T^2*h^10*B*QRd^3*LL^2*LLd^2*LRd + 7/
      36*nf^6*T^2*h^10*B*QRd^6*LRd^2 + 17/36*nf^6*T^2*h^10*B*QRd^6*LLd^2 - 5/3
      *nf^6*T^2*h^10*B*QR*QRd*LR^3*LRd^3 + 7/6*nf^6*T^2*h^10*B*QR*QRd*LLd^2*
      LR^3*LRd + 7/6*nf^6*T^2*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 7/6*nf^6*T^2*h^10*
      B*QR*QRd*LL^2*LR*LRd^3 + 7/6*nf^6*T^2*h^10*B*QR*QRd*LL^3*LLd*LRd^2 - 5/3
      *nf^6*T^2*h^10*B*QR*QRd*LL^3*LLd^3 - 3/2*nf^6*T^2*h^10*B*QR*QRd^4*LR*
      LRd^2 - nf^6*T^2*h^10*B*QR*QRd^4*LLd^2*LR - nf^6*T^2*h^10*B*QR*QRd^4*LL*
      LLd*LRd - 5/12*nf^6*T^2*h^10*B*QR^2*QRd^5*LRd - 23/18*nf^6*T^2*h^10*B*
      QR^3*LR^3*LRd^2 - 31/18*nf^6*T^2*h^10*B*QR^3*LLd^2*LR^3 - 17/6*nf^6*T^2*
      h^10*B*QR^3*LL*LLd*LR^2*LRd - 7/12*nf^6*T^2*h^10*B*QR^3*LL^2*LR*LRd^2 -
      3/4*nf^6*T^2*h^10*B*QR^3*LL^2*LLd^2*LR - 5/3*nf^6*T^2*h^10*B*QR^3*LL^3*
      LLd*LRd - 3/2*nf^6*T^2*h^10*B*QR^4*QRd*LR^2*LRd - nf^6*T^2*h^10*B*QR^4*
      QRd*LL*LLd*LR - nf^6*T^2*h^10*B*QR^4*QRd*LL^2*LRd + 1/4*nf^6*T^2*h^10*B*
      QR^4*QRd^4 - 5/12*nf^6*T^2*h^10*B*QR^5*QRd^2*LR + 7/36*nf^6*T^2*h^10*B*
      QR^6*LR^2 + 17/36*nf^6*T^2*h^10*B*QR^6*LL^2 - 2*nf^6*T^2*h^10*B*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 23/12*nf^6*T^2*h^10*B*QLd*QRd^2*LLd^3*LR^2 - 17/6
      *nf^6*T^2*h^10*B*QLd*QRd^2*LL*LR*LRd^3 - nf^6*T^2*h^10*B*QLd*QRd^2*LL^2*
      LLd*LRd^2 - 23/12*nf^6*T^2*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 11/6*nf^6*T^2*
      h^10*B*QLd*QRd^5*LLd*LRd - 17/6*nf^6*T^2*h^10*B*QLd*QR*LLd*LR^3*LRd^2 +
      41/9*nf^6*T^2*h^10*B*QLd*QR*LLd^3*LR^3 - 5/2*nf^6*T^2*h^10*B*QLd*QR*LL*
      LR^2*LRd^3 + 2*nf^6*T^2*h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd + 4*nf^6*T^2*
      h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 - 17/6*nf^6*T^2*h^10*B*QLd*QR*LL^2*LLd^3
      *LR + 13/9*nf^6*T^2*h^10*B*QLd*QR*LL^3*LRd^3 - 5/2*nf^6*T^2*h^10*B*QLd*
      QR*LL^3*LLd^2*LRd - 2*nf^6*T^2*h^10*B*QLd*QR*QRd^3*LL*LRd^2 + 3/2*nf^6*
      T^2*h^10*B*QLd*QR^2*QRd^4*LLd - 4*nf^6*T^2*h^10*B*QLd*QR^3*QRd^2*LLd*LR
       - 3*nf^6*T^2*h^10*B*QLd*QR^4*LLd*LR^2 - nf^6*T^2*h^10*B*QLd*QR^4*LL*LR*
      LRd + 1/2*nf^6*T^2*h^10*B*QLd*QR^4*LL^2*LLd - 1/6*nf^6*T^2*h^10*B*QLd*
      QR^5*QRd*LL - 23/12*nf^6*T^2*h^10*B*QLd^2*QRd*LR^2*LRd^3 - nf^6*T^2*h^10
      *B*QLd^2*QRd*LLd^2*LR^2*LRd - 17/6*nf^6*T^2*h^10*B*QLd^2*QRd*LL*LLd^3*LR
       + 23/12*nf^6*T^2*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 2*nf^6*T^2*h^10*B*QLd^2*
      QRd*LL^2*LLd^2*LRd - 1/4*nf^6*T^2*h^10*B*QLd^2*QRd^4*LRd^2 + 19/12*nf^6*
      T^2*h^10*B*QLd^2*QRd^4*LLd^2 - 2*nf^6*T^2*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2
       + nf^6*T^2*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 4*nf^6*T^2*h^10*B*QLd^2*
      QR^2*LLd^2*LR^2 + 4*nf^6*T^2*h^10*B*QLd^2*QR^2*LL*LLd*LR*LRd + 4*nf^6*
      T^2*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 23/12*nf^6*T^2*h^10*B*QLd^2*QR^2*
      QRd^3*LRd + 4*nf^6*T^2*h^10*B*QLd^2*QR^3*QRd*LR*LRd + 4*nf^6*T^2*h^10*B*
      QLd^2*QR^3*QRd*LL*LLd + 1/4*nf^6*T^2*h^10*B*QLd^2*QR^4*QRd^2 - 3/4*nf^6*
      T^2*h^10*B*QLd^2*QR^5*LR - 3/4*nf^6*T^2*h^10*B*QLd^3*LLd*LR^2*LRd^2 - 31/
      18*nf^6*T^2*h^10*B*QLd^3*LLd^3*LR^2 - 5/3*nf^6*T^2*h^10*B*QLd^3*LL*LR*
      LRd^3 - 17/6*nf^6*T^2*h^10*B*QLd^3*LL*LLd^2*LR*LRd - 7/12*nf^6*T^2*h^10*
      B*QLd^3*LL^2*LLd*LRd^2 - 23/18*nf^6*T^2*h^10*B*QLd^3*LL^2*LLd^3 + 5/3*
      nf^6*T^2*h^10*B*QLd^3*QRd^3*LLd*LRd - 2*nf^6*T^2*h^10*B*QLd^3*QR*QRd*LL*
      LLd^2 + 25/12*nf^6*T^2*h^10*B*QLd^3*QR^2*QRd^2*LLd + 8*nf^6*T^2*h^10*B*
      QLd^3*QR^3*LLd*LR + 4*nf^6*T^2*h^10*B*QLd^3*QR^3*LL*LRd + 19/12*nf^6*T^2
      *h^10*B*QLd^4*QRd^2*LRd^2 - 1/4*nf^6*T^2*h^10*B*QLd^4*QRd^2*LLd^2 + 1/2*
      nf^6*T^2*h^10*B*QLd^4*QR*LR*LRd^2 - 3*nf^6*T^2*h^10*B*QLd^4*QR*LLd^2*LR
       - nf^6*T^2*h^10*B*QLd^4*QR*LL*LLd*LRd + 4/3*nf^6*T^2*h^10*B*QLd^4*QR^2*
      QRd*LRd + 97/36*nf^6*T^2*h^10*B*QLd^4*QR^4 + 11/6*nf^6*T^2*h^10*B*QLd^5*
      QRd*LLd*LRd - 3/4*nf^6*T^2*h^10*B*QLd^5*QR^2*LLd + 17/36*nf^6*T^2*h^10*B
      *QLd^6*LRd^2 + 7/36*nf^6*T^2*h^10*B*QLd^6*LLd^2 - 5/2*nf^6*T^2*h^10*B*QL
      *QRd*LLd*LR^3*LRd^2 + 13/9*nf^6*T^2*h^10*B*QL*QRd*LLd^3*LR^3 - 17/6*nf^6
      *T^2*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 4*nf^6*T^2*h^10*B*QL*QRd*LL*LLd^2*
      LR^2*LRd + 2*nf^6*T^2*h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 - 5/2*nf^6*T^2*
      h^10*B*QL*QRd*LL^2*LLd^3*LR + 41/9*nf^6*T^2*h^10*B*QL*QRd*LL^3*LRd^3 -
      17/6*nf^6*T^2*h^10*B*QL*QRd*LL^3*LLd^2*LRd - nf^6*T^2*h^10*B*QL*QRd^4*
      LLd*LR*LRd - 3*nf^6*T^2*h^10*B*QL*QRd^4*LL*LRd^2 + 1/2*nf^6*T^2*h^10*B*
      QL*QRd^4*LL*LLd^2 - 1/6*nf^6*T^2*h^10*B*QL*QR*QRd^5*LLd - 17/6*nf^6*T^2*
      h^10*B*QL*QR^2*LLd*LR^3*LRd - 2*nf^6*T^2*h^10*B*QL*QR^2*LL*LR^2*LRd^2 -
      nf^6*T^2*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 23/12*nf^6*T^2*h^10*B*QL*QR^2*
      LL^3*LRd^2 - 23/12*nf^6*T^2*h^10*B*QL*QR^2*LL^3*LLd^2 - 4*nf^6*T^2*h^10*
      B*QL*QR^2*QRd^3*LL*LRd - 2*nf^6*T^2*h^10*B*QL*QR^3*QRd*LLd*LR^2 + 3/2*
      nf^6*T^2*h^10*B*QL*QR^4*QRd^2*LL + 11/6*nf^6*T^2*h^10*B*QL*QR^5*LL*LR -
      5/3*nf^6*T^2*h^10*B*QL*QLd*LR^3*LRd^3 + 7/6*nf^6*T^2*h^10*B*QL*QLd*LLd^2
      *LR^3*LRd + 7/6*nf^6*T^2*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^6*T^2*h^10
      *B*QL*QLd*LL^2*LR*LRd^3 + 7/6*nf^6*T^2*h^10*B*QL*QLd*LL^3*LLd*LRd^2 - 5/
      3*nf^6*T^2*h^10*B*QL*QLd*LL^3*LLd^3 - 2*nf^6*T^2*h^10*B*QL*QLd*QRd^3*LR*
      LRd^2 + 4*nf^6*T^2*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 + 4*nf^6*T^2*h^10*B*
      QL*QLd*QR*QRd*LL^2*LRd^2 + 2/3*nf^6*T^2*h^10*B*QL*QLd*QR*QRd^4*LRd - 2*
      nf^6*T^2*h^10*B*QL*QLd*QR^3*LR^2*LRd + 5/3*nf^6*T^2*h^10*B*QL*QLd*QR^3*
      QRd^3 + 2/3*nf^6*T^2*h^10*B*QL*QLd*QR^4*QRd*LR + nf^6*T^2*h^10*B*QL*
      QLd^2*QRd^2*LL*LRd^2 - 2*nf^6*T^2*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 + 5/2*
      nf^6*T^2*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 4*nf^6*T^2*h^10*B*QL*QLd^2*QR^2*
      QRd*LLd*LR + 8*nf^6*T^2*h^10*B*QL*QLd^2*QR^2*QRd*LL*LRd + 4/3*nf^6*T^2*
      h^10*B*QL*QLd^2*QR^4*LL - 2*nf^6*T^2*h^10*B*QL*QLd^3*QRd*LLd^2*LR + 5/2*
      nf^6*T^2*h^10*B*QL*QLd^3*QR*QRd^2*LRd + 4*nf^6*T^2*h^10*B*QL*QLd^3*QR^2*
      LR*LRd + 4*nf^6*T^2*h^10*B*QL*QLd^3*QR^2*LL*LLd + 59/9*nf^6*T^2*h^10*B*
      QL*QLd^3*QR^3*QRd - nf^6*T^2*h^10*B*QL*QLd^4*LLd*LR*LRd - nf^6*T^2*h^10*
      B*QL*QLd^4*LL*LRd^2 - 3/2*nf^6*T^2*h^10*B*QL*QLd^4*LL*LLd^2 + 2/3*nf^6*
      T^2*h^10*B*QL*QLd^4*QR*QRd*LLd - 1/6*nf^6*T^2*h^10*B*QL*QLd^5*QR*LRd + 4
      *nf^6*T^2*h^10*B*QL^2*QRd^2*LLd^2*LR^2 + 4*nf^6*T^2*h^10*B*QL^2*QRd^2*LL
      *LLd*LR*LRd + 4*nf^6*T^2*h^10*B*QL^2*QRd^2*LL^2*LRd^2 - 3/4*nf^6*T^2*
      h^10*B*QL^2*QRd^5*LRd - 23/12*nf^6*T^2*h^10*B*QL^2*QR*LR^3*LRd^2 + 23/12
      *nf^6*T^2*h^10*B*QL^2*QR*LLd^2*LR^3 - nf^6*T^2*h^10*B*QL^2*QR*LL^2*LR*
      LRd^2 - 2*nf^6*T^2*h^10*B*QL^2*QR*LL^2*LLd^2*LR - 17/6*nf^6*T^2*h^10*B*
      QL^2*QR*LL^3*LLd*LRd + 4*nf^6*T^2*h^10*B*QL^2*QR*QRd^3*LR*LRd + 4*nf^6*
      T^2*h^10*B*QL^2*QR*QRd^3*LL*LLd - 2*nf^6*T^2*h^10*B*QL^2*QR^2*QRd*LR^2*
      LRd + nf^6*T^2*h^10*B*QL^2*QR^2*QRd*LL^2*LRd + 1/4*nf^6*T^2*h^10*B*QL^2*
      QR^2*QRd^4 + 23/12*nf^6*T^2*h^10*B*QL^2*QR^3*QRd^2*LR - 1/4*nf^6*T^2*
      h^10*B*QL^2*QR^4*LR^2 + 19/12*nf^6*T^2*h^10*B*QL^2*QR^4*LL^2 + 4/3*nf^6*
      T^2*h^10*B*QL^2*QLd*QRd^4*LLd + 8*nf^6*T^2*h^10*B*QL^2*QLd*QR*QRd^2*LLd*
      LR + 4*nf^6*T^2*h^10*B*QL^2*QLd*QR*QRd^2*LL*LRd + nf^6*T^2*h^10*B*QL^2*
      QLd*QR^2*LLd*LR^2 - 2*nf^6*T^2*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 5/2*nf^6*
      T^2*h^10*B*QL^2*QLd*QR^3*QRd*LL + 25/12*nf^6*T^2*h^10*B*QL^2*QLd^2*QRd^3
      *LRd + 6*nf^6*T^2*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 25/12*nf^6*T^2*h^10*B*
      QL^2*QLd^2*QR^3*LR + 23/12*nf^6*T^2*h^10*B*QL^2*QLd^3*QRd^2*LLd - 4*nf^6
      *T^2*h^10*B*QL^2*QLd^3*QR*LLd*LR + 3/2*nf^6*T^2*h^10*B*QL^2*QLd^4*QRd*
      LRd + 1/4*nf^6*T^2*h^10*B*QL^2*QLd^4*QR^2 - 5/12*nf^6*T^2*h^10*B*QL^2*
      QLd^5*LLd - 5/3*nf^6*T^2*h^10*B*QL^3*LLd*LR^3*LRd - 3/4*nf^6*T^2*h^10*B*
      QL^3*LL*LR^2*LRd^2 - 7/12*nf^6*T^2*h^10*B*QL^3*LL*LLd^2*LR^2 - 17/6*nf^6
      *T^2*h^10*B*QL^3*LL^2*LLd*LR*LRd - 31/18*nf^6*T^2*h^10*B*QL^3*LL^3*LRd^2
       - 23/18*nf^6*T^2*h^10*B*QL^3*LL^3*LLd^2 + 4*nf^6*T^2*h^10*B*QL^3*QRd^3*
      LLd*LR + 8*nf^6*T^2*h^10*B*QL^3*QRd^3*LL*LRd - 2*nf^6*T^2*h^10*B*QL^3*QR
      *QRd*LL^2*LLd + 25/12*nf^6*T^2*h^10*B*QL^3*QR^2*QRd^2*LL + 5/3*nf^6*T^2*
      h^10*B*QL^3*QR^3*LL*LR + 4*nf^6*T^2*h^10*B*QL^3*QLd*QRd^2*LR*LRd + 4*
      nf^6*T^2*h^10*B*QL^3*QLd*QRd^2*LL*LLd - 2*nf^6*T^2*h^10*B*QL^3*QLd*QR*
      LL^2*LRd + 59/9*nf^6*T^2*h^10*B*QL^3*QLd*QR*QRd^3 + 5/2*nf^6*T^2*h^10*B*
      QL^3*QLd*QR^2*QRd*LR - 4*nf^6*T^2*h^10*B*QL^3*QLd^2*QRd*LL*LRd + 23/12*
      nf^6*T^2*h^10*B*QL^3*QLd^2*QR^2*LL + 5/3*nf^6*T^2*h^10*B*QL^3*QLd^3*QR*
      QRd + 1/2*nf^6*T^2*h^10*B*QL^4*QRd*LR^2*LRd - nf^6*T^2*h^10*B*QL^4*QRd*
      LL*LLd*LR - 3*nf^6*T^2*h^10*B*QL^4*QRd*LL^2*LRd + 97/36*nf^6*T^2*h^10*B*
      QL^4*QRd^4 + 4/3*nf^6*T^2*h^10*B*QL^4*QR*QRd^2*LR + 19/12*nf^6*T^2*h^10*
      B*QL^4*QR^2*LR^2 - 1/4*nf^6*T^2*h^10*B*QL^4*QR^2*LL^2 - nf^6*T^2*h^10*B*
      QL^4*QLd*LLd*LR^2 - nf^6*T^2*h^10*B*QL^4*QLd*LL*LR*LRd - 3/2*nf^6*T^2*
      h^10*B*QL^4*QLd*LL^2*LLd + 2/3*nf^6*T^2*h^10*B*QL^4*QLd*QR*QRd*LL + 1/4*
      nf^6*T^2*h^10*B*QL^4*QLd^2*QRd^2 + 3/2*nf^6*T^2*h^10*B*QL^4*QLd^2*QR*LR
       + 1/4*nf^6*T^2*h^10*B*QL^4*QLd^4 - 3/4*nf^6*T^2*h^10*B*QL^5*QRd^2*LL +
      11/6*nf^6*T^2*h^10*B*QL^5*QR*LL*LR - 1/6*nf^6*T^2*h^10*B*QL^5*QLd*QRd*LR
       - 5/12*nf^6*T^2*h^10*B*QL^5*QLd^2*LL + 17/36*nf^6*T^2*h^10*B*QL^6*LR^2
       + 7/36*nf^6*T^2*h^10*B*QL^6*LL^2 + 80/3*nf^6*T^2*h^10*B*G*QRd^3*LLd*LR*
      LRd + 20*nf^6*T^2*h^10*B*G*QRd^3*LL*LRd^2 + 40/3*nf^6*T^2*h^10*B*G*QRd^3
      *LL*LLd^2 + 40*nf^6*T^2*h^10*B*G*QR*QRd*LLd*LR^2*LRd + 40*nf^6*T^2*h^10*
      B*G*QR*QRd*LL*LR*LRd^2 + 40*nf^6*T^2*h^10*B*G*QR*QRd*LL*LLd^2*LR + 40*
      nf^6*T^2*h^10*B*G*QR*QRd*LL^2*LLd*LRd + 80/3*nf^6*T^2*h^10*B*G*QR*QRd^4*
      LLd + 80*nf^6*T^2*h^10*B*G*QR^2*QRd^2*LLd*LR + 80*nf^6*T^2*h^10*B*G*QR^2
      *QRd^2*LL*LRd + 20*nf^6*T^2*h^10*B*G*QR^3*LLd*LR^2 + 80/3*nf^6*T^2*h^10*
      B*G*QR^3*LL*LR*LRd + 40/3*nf^6*T^2*h^10*B*G*QR^3*LL^2*LLd + 80/3*nf^6*
      T^2*h^10*B*G*QR^4*QRd*LL + 40*nf^6*T^2*h^10*B*G*QLd*QRd^2*LR*LRd^2 + 40*
      nf^6*T^2*h^10*B*G*QLd*QRd^2*LLd^2*LR + 80*nf^6*T^2*h^10*B*G*QLd*QRd^2*LL
      *LLd*LRd + 20*nf^6*T^2*h^10*B*G*QLd*QR*LR^2*LRd^2 + 30*nf^6*T^2*h^10*B*G
      *QLd*QR*LLd^2*LR^2 + 80*nf^6*T^2*h^10*B*G*QLd*QR*LL*LLd*LR*LRd + 20*nf^6
      *T^2*h^10*B*G*QLd*QR*LL^2*LRd^2 + 20*nf^6*T^2*h^10*B*G*QLd*QR*LL^2*LLd^2
       + 320/3*nf^6*T^2*h^10*B*G*QLd*QR*QRd^3*LRd + 160*nf^6*T^2*h^10*B*G*QLd*
      QR^2*QRd*LR*LRd + 160*nf^6*T^2*h^10*B*G*QLd*QR^2*QRd*LL*LLd + 340/3*nf^6
      *T^2*h^10*B*G*QLd*QR^3*QRd^2 + 40*nf^6*T^2*h^10*B*G*QLd*QR^4*LR + 80*
      nf^6*T^2*h^10*B*G*QLd^2*QRd*LLd*LR*LRd + 40*nf^6*T^2*h^10*B*G*QLd^2*QRd*
      LL*LRd^2 + 40*nf^6*T^2*h^10*B*G*QLd^2*QRd*LL*LLd^2 + 160*nf^6*T^2*h^10*B
      *G*QLd^2*QR*QRd^2*LLd + 120*nf^6*T^2*h^10*B*G*QLd^2*QR^2*LLd*LR + 80*
      nf^6*T^2*h^10*B*G*QLd^2*QR^2*LL*LRd + 40/3*nf^6*T^2*h^10*B*G*QLd^3*LR*
      LRd^2 + 20*nf^6*T^2*h^10*B*G*QLd^3*LLd^2*LR + 80/3*nf^6*T^2*h^10*B*G*
      QLd^3*LL*LLd*LRd + 320/3*nf^6*T^2*h^10*B*G*QLd^3*QR*QRd*LRd + 170/3*nf^6
      *T^2*h^10*B*G*QLd^3*QR^3 + 40*nf^6*T^2*h^10*B*G*QLd^4*QR*LLd + 20*nf^6*
      T^2*h^10*B*G*QL*QRd*LR^2*LRd^2 + 20*nf^6*T^2*h^10*B*G*QL*QRd*LLd^2*LR^2
       + 80*nf^6*T^2*h^10*B*G*QL*QRd*LL*LLd*LR*LRd + 30*nf^6*T^2*h^10*B*G*QL*
      QRd*LL^2*LRd^2 + 20*nf^6*T^2*h^10*B*G*QL*QRd*LL^2*LLd^2 + 40*nf^6*T^2*
      h^10*B*G*QL*QRd^4*LRd + 160*nf^6*T^2*h^10*B*G*QL*QR*QRd^2*LR*LRd + 160*
      nf^6*T^2*h^10*B*G*QL*QR*QRd^2*LL*LLd + 40*nf^6*T^2*h^10*B*G*QL*QR^2*LR^2
      *LRd + 80*nf^6*T^2*h^10*B*G*QL*QR^2*LL*LLd*LR + 40*nf^6*T^2*h^10*B*G*QL*
      QR^2*LL^2*LRd + 340/3*nf^6*T^2*h^10*B*G*QL*QR^2*QRd^3 + 320/3*nf^6*T^2*
      h^10*B*G*QL*QR^3*QRd*LR + 40*nf^6*T^2*h^10*B*G*QL*QLd*LLd*LR^2*LRd + 40*
      nf^6*T^2*h^10*B*G*QL*QLd*LL*LR*LRd^2 + 40*nf^6*T^2*h^10*B*G*QL*QLd*LL*
      LLd^2*LR + 40*nf^6*T^2*h^10*B*G*QL*QLd*LL^2*LLd*LRd + 320/3*nf^6*T^2*
      h^10*B*G*QL*QLd*QRd^3*LLd + 320*nf^6*T^2*h^10*B*G*QL*QLd*QR*QRd*LLd*LR
       + 320*nf^6*T^2*h^10*B*G*QL*QLd*QR*QRd*LL*LRd + 320/3*nf^6*T^2*h^10*B*G*
      QL*QLd*QR^3*LL + 160*nf^6*T^2*h^10*B*G*QL*QLd^2*QRd^2*LRd + 160*nf^6*T^2
      *h^10*B*G*QL*QLd^2*QR*LR*LRd + 160*nf^6*T^2*h^10*B*G*QL*QLd^2*QR*LL*LLd
       + 340*nf^6*T^2*h^10*B*G*QL*QLd^2*QR^2*QRd + 320/3*nf^6*T^2*h^10*B*G*QL*
      QLd^3*QRd*LLd + 80/3*nf^6*T^2*h^10*B*G*QL*QLd^4*LRd + 80*nf^6*T^2*h^10*B
      *G*QL^2*QRd^2*LLd*LR + 120*nf^6*T^2*h^10*B*G*QL^2*QRd^2*LL*LRd + 40*nf^6
      *T^2*h^10*B*G*QL^2*QR*LLd*LR^2 + 80*nf^6*T^2*h^10*B*G*QL^2*QR*LL*LR*LRd
       + 40*nf^6*T^2*h^10*B*G*QL^2*QR*LL^2*LLd + 160*nf^6*T^2*h^10*B*G*QL^2*
      QR^2*QRd*LL + 160*nf^6*T^2*h^10*B*G*QL^2*QLd*QRd*LR*LRd + 160*nf^6*T^2*
      h^10*B*G*QL^2*QLd*QRd*LL*LLd + 340*nf^6*T^2*h^10*B*G*QL^2*QLd*QR*QRd^2
       + 160*nf^6*T^2*h^10*B*G*QL^2*QLd*QR^2*LR + 80*nf^6*T^2*h^10*B*G*QL^2*
      QLd^2*LLd*LR + 80*nf^6*T^2*h^10*B*G*QL^2*QLd^2*LL*LRd + 340/3*nf^6*T^2*
      h^10*B*G*QL^2*QLd^3*QR + 40/3*nf^6*T^2*h^10*B*G*QL^3*LR^2*LRd + 80/3*
      nf^6*T^2*h^10*B*G*QL^3*LL*LLd*LR + 20*nf^6*T^2*h^10*B*G*QL^3*LL^2*LRd +
      170/3*nf^6*T^2*h^10*B*G*QL^3*QRd^3 + 320/3*nf^6*T^2*h^10*B*G*QL^3*QR*QRd
      *LR + 320/3*nf^6*T^2*h^10*B*G*QL^3*QLd*QR*LL + 340/3*nf^6*T^2*h^10*B*G*
      QL^3*QLd^2*QRd + 40*nf^6*T^2*h^10*B*G*QL^4*QRd*LL + 80/3*nf^6*T^2*h^10*B
      *G*QL^4*QLd*LR + 20*nf^6*T^2*h^10*B*W*LLd*LR^3*LRd^2 + 10*nf^6*T^2*h^10*
      B*W*LLd^3*LR^3 + 20*nf^6*T^2*h^10*B*W*LL*LR^2*LRd^3 + 60*nf^6*T^2*h^10*B
      *W*LL*LLd^2*LR^2*LRd + 60*nf^6*T^2*h^10*B*W*LL^2*LLd*LR*LRd^2 + 20*nf^6*
      T^2*h^10*B*W*LL^2*LLd^3*LR + 10*nf^6*T^2*h^10*B*W*LL^3*LRd^3 + 20*nf^6*
      T^2*h^10*B*W*LL^3*LLd^2*LRd + 40*nf^6*T^2*h^10*B*W*QRd^3*LLd*LR*LRd + 30
      *nf^6*T^2*h^10*B*W*QRd^3*LL*LRd^2 + 20*nf^6*T^2*h^10*B*W*QRd^3*LL*LLd^2
       + 120*nf^6*T^2*h^10*B*W*QR*QRd*LLd*LR^2*LRd + 120*nf^6*T^2*h^10*B*W*QR*
      QRd*LL*LR*LRd^2 + 120*nf^6*T^2*h^10*B*W*QR*QRd*LL*LLd^2*LR + 120*nf^6*
      T^2*h^10*B*W*QR*QRd*LL^2*LLd*LRd + 30*nf^6*T^2*h^10*B*W*QR*QRd^4*LLd +
      120*nf^6*T^2*h^10*B*W*QR^2*QRd^2*LLd*LR + 120*nf^6*T^2*h^10*B*W*QR^2*
      QRd^2*LL*LRd + 30*nf^6*T^2*h^10*B*W*QR^3*LLd*LR^2 + 40*nf^6*T^2*h^10*B*W
      *QR^3*LL*LR*LRd + 20*nf^6*T^2*h^10*B*W*QR^3*LL^2*LLd + 30*nf^6*T^2*h^10*
      B*W*QR^4*QRd*LL + 60*nf^6*T^2*h^10*B*W*QLd*QRd^2*LR*LRd^2 + 60*nf^6*T^2*
      h^10*B*W*QLd*QRd^2*LLd^2*LR + 120*nf^6*T^2*h^10*B*W*QLd*QRd^2*LL*LLd*LRd
       + 60*nf^6*T^2*h^10*B*W*QLd*QR*LR^2*LRd^2 + 90*nf^6*T^2*h^10*B*W*QLd*QR*
      LLd^2*LR^2 + 240*nf^6*T^2*h^10*B*W*QLd*QR*LL*LLd*LR*LRd + 60*nf^6*T^2*
      h^10*B*W*QLd*QR*LL^2*LRd^2 + 60*nf^6*T^2*h^10*B*W*QLd*QR*LL^2*LLd^2 +
      120*nf^6*T^2*h^10*B*W*QLd*QR*QRd^3*LRd + 240*nf^6*T^2*h^10*B*W*QLd*QR^2*
      QRd*LR*LRd + 240*nf^6*T^2*h^10*B*W*QLd*QR^2*QRd*LL*LLd + 120*nf^6*T^2*
      h^10*B*W*QLd*QR^3*QRd^2 + 45*nf^6*T^2*h^10*B*W*QLd*QR^4*LR + 120*nf^6*
      T^2*h^10*B*W*QLd^2*QRd*LLd*LR*LRd + 60*nf^6*T^2*h^10*B*W*QLd^2*QRd*LL*
      LRd^2 + 60*nf^6*T^2*h^10*B*W*QLd^2*QRd*LL*LLd^2 + 180*nf^6*T^2*h^10*B*W*
      QLd^2*QR*QRd^2*LLd + 180*nf^6*T^2*h^10*B*W*QLd^2*QR^2*LLd*LR + 120*nf^6*
      T^2*h^10*B*W*QLd^2*QR^2*LL*LRd + 20*nf^6*T^2*h^10*B*W*QLd^3*LR*LRd^2 +
      30*nf^6*T^2*h^10*B*W*QLd^3*LLd^2*LR + 40*nf^6*T^2*h^10*B*W*QLd^3*LL*LLd*
      LRd + 120*nf^6*T^2*h^10*B*W*QLd^3*QR*QRd*LRd + 60*nf^6*T^2*h^10*B*W*
      QLd^3*QR^3 + 45*nf^6*T^2*h^10*B*W*QLd^4*QR*LLd + 60*nf^6*T^2*h^10*B*W*QL
      *QRd*LR^2*LRd^2 + 60*nf^6*T^2*h^10*B*W*QL*QRd*LLd^2*LR^2 + 240*nf^6*T^2*
      h^10*B*W*QL*QRd*LL*LLd*LR*LRd + 90*nf^6*T^2*h^10*B*W*QL*QRd*LL^2*LRd^2
       + 60*nf^6*T^2*h^10*B*W*QL*QRd*LL^2*LLd^2 + 45*nf^6*T^2*h^10*B*W*QL*
      QRd^4*LRd + 240*nf^6*T^2*h^10*B*W*QL*QR*QRd^2*LR*LRd + 240*nf^6*T^2*h^10
      *B*W*QL*QR*QRd^2*LL*LLd + 60*nf^6*T^2*h^10*B*W*QL*QR^2*LR^2*LRd + 120*
      nf^6*T^2*h^10*B*W*QL*QR^2*LL*LLd*LR + 60*nf^6*T^2*h^10*B*W*QL*QR^2*LL^2*
      LRd + 120*nf^6*T^2*h^10*B*W*QL*QR^2*QRd^3 + 120*nf^6*T^2*h^10*B*W*QL*
      QR^3*QRd*LR + 120*nf^6*T^2*h^10*B*W*QL*QLd*LLd*LR^2*LRd + 120*nf^6*T^2*
      h^10*B*W*QL*QLd*LL*LR*LRd^2 + 120*nf^6*T^2*h^10*B*W*QL*QLd*LL*LLd^2*LR
       + 120*nf^6*T^2*h^10*B*W*QL*QLd*LL^2*LLd*LRd + 120*nf^6*T^2*h^10*B*W*QL*
      QLd*QRd^3*LLd + 480*nf^6*T^2*h^10*B*W*QL*QLd*QR*QRd*LLd*LR + 480*nf^6*
      T^2*h^10*B*W*QL*QLd*QR*QRd*LL*LRd + 120*nf^6*T^2*h^10*B*W*QL*QLd*QR^3*LL
       + 180*nf^6*T^2*h^10*B*W*QL*QLd^2*QRd^2*LRd + 240*nf^6*T^2*h^10*B*W*QL*
      QLd^2*QR*LR*LRd + 240*nf^6*T^2*h^10*B*W*QL*QLd^2*QR*LL*LLd + 360*nf^6*
      T^2*h^10*B*W*QL*QLd^2*QR^2*QRd + 120*nf^6*T^2*h^10*B*W*QL*QLd^3*QRd*LLd
       + 30*nf^6*T^2*h^10*B*W*QL*QLd^4*LRd + 120*nf^6*T^2*h^10*B*W*QL^2*QRd^2*
      LLd*LR + 180*nf^6*T^2*h^10*B*W*QL^2*QRd^2*LL*LRd + 60*nf^6*T^2*h^10*B*W*
      QL^2*QR*LLd*LR^2 + 120*nf^6*T^2*h^10*B*W*QL^2*QR*LL*LR*LRd + 60*nf^6*T^2
      *h^10*B*W*QL^2*QR*LL^2*LLd + 180*nf^6*T^2*h^10*B*W*QL^2*QR^2*QRd*LL +
      240*nf^6*T^2*h^10*B*W*QL^2*QLd*QRd*LR*LRd + 240*nf^6*T^2*h^10*B*W*QL^2*
      QLd*QRd*LL*LLd + 360*nf^6*T^2*h^10*B*W*QL^2*QLd*QR*QRd^2 + 180*nf^6*T^2*
      h^10*B*W*QL^2*QLd*QR^2*LR + 120*nf^6*T^2*h^10*B*W*QL^2*QLd^2*LLd*LR +
      120*nf^6*T^2*h^10*B*W*QL^2*QLd^2*LL*LRd + 120*nf^6*T^2*h^10*B*W*QL^2*
      QLd^3*QR + 20*nf^6*T^2*h^10*B*W*QL^3*LR^2*LRd + 40*nf^6*T^2*h^10*B*W*
      QL^3*LL*LLd*LR + 30*nf^6*T^2*h^10*B*W*QL^3*LL^2*LRd + 60*nf^6*T^2*h^10*B
      *W*QL^3*QRd^3 + 120*nf^6*T^2*h^10*B*W*QL^3*QR*QRd*LR + 120*nf^6*T^2*h^10
      *B*W*QL^3*QLd*QR*LL + 120*nf^6*T^2*h^10*B*W*QL^3*QLd^2*QRd + 45*nf^6*T^2
      *h^10*B*W*QL^4*QRd*LL + 30*nf^6*T^2*h^10*B*W*QL^4*QLd*LR + 10/3*nf^6*T^2
      *h^10*B^2*LLd*LR^3*LRd^2 + 25/12*nf^6*T^2*h^10*B^2*LLd^3*LR^3 + 10/3*
      nf^6*T^2*h^10*B^2*LL*LR^2*LRd^3 + 10*nf^6*T^2*h^10*B^2*LL*LLd^2*LR^2*LRd
       + 10*nf^6*T^2*h^10*B^2*LL^2*LLd*LR*LRd^2 + 10/3*nf^6*T^2*h^10*B^2*LL^2*
      LLd^3*LR + 25/12*nf^6*T^2*h^10*B^2*LL^3*LRd^3 + 10/3*nf^6*T^2*h^10*B^2*
      LL^3*LLd^2*LRd + 20/3*nf^6*T^2*h^10*B^2*QRd^3*LLd*LR*LRd + 25/4*nf^6*T^2
      *h^10*B^2*QRd^3*LL*LRd^2 + 10/3*nf^6*T^2*h^10*B^2*QRd^3*LL*LLd^2 + 20*
      nf^6*T^2*h^10*B^2*QR*QRd*LLd*LR^2*LRd + 20*nf^6*T^2*h^10*B^2*QR*QRd*LL*
      LR*LRd^2 + 20*nf^6*T^2*h^10*B^2*QR*QRd*LL*LLd^2*LR + 20*nf^6*T^2*h^10*
      B^2*QR*QRd*LL^2*LLd*LRd + 5*nf^6*T^2*h^10*B^2*QR*QRd^4*LLd + 20*nf^6*T^2
      *h^10*B^2*QR^2*QRd^2*LLd*LR + 20*nf^6*T^2*h^10*B^2*QR^2*QRd^2*LL*LRd +
      25/4*nf^6*T^2*h^10*B^2*QR^3*LLd*LR^2 + 20/3*nf^6*T^2*h^10*B^2*QR^3*LL*LR
      *LRd + 10/3*nf^6*T^2*h^10*B^2*QR^3*LL^2*LLd + 5*nf^6*T^2*h^10*B^2*QR^4*
      QRd*LL + 10*nf^6*T^2*h^10*B^2*QLd*QRd^2*LR*LRd^2 + 10*nf^6*T^2*h^10*B^2*
      QLd*QRd^2*LLd^2*LR + 20*nf^6*T^2*h^10*B^2*QLd*QRd^2*LL*LLd*LRd + 10*nf^6
      *T^2*h^10*B^2*QLd*QR*LR^2*LRd^2 + 75/4*nf^6*T^2*h^10*B^2*QLd*QR*LLd^2*
      LR^2 + 40*nf^6*T^2*h^10*B^2*QLd*QR*LL*LLd*LR*LRd + 10*nf^6*T^2*h^10*B^2*
      QLd*QR*LL^2*LRd^2 + 10*nf^6*T^2*h^10*B^2*QLd*QR*LL^2*LLd^2 + 20*nf^6*T^2
      *h^10*B^2*QLd*QR*QRd^3*LRd + 40*nf^6*T^2*h^10*B^2*QLd*QR^2*QRd*LR*LRd +
      40*nf^6*T^2*h^10*B^2*QLd*QR^2*QRd*LL*LLd + 20*nf^6*T^2*h^10*B^2*QLd*QR^3
      *QRd^2 + 75/8*nf^6*T^2*h^10*B^2*QLd*QR^4*LR + 20*nf^6*T^2*h^10*B^2*QLd^2
      *QRd*LLd*LR*LRd + 10*nf^6*T^2*h^10*B^2*QLd^2*QRd*LL*LRd^2 + 10*nf^6*T^2*
      h^10*B^2*QLd^2*QRd*LL*LLd^2 + 30*nf^6*T^2*h^10*B^2*QLd^2*QR*QRd^2*LLd +
      75/2*nf^6*T^2*h^10*B^2*QLd^2*QR^2*LLd*LR + 20*nf^6*T^2*h^10*B^2*QLd^2*
      QR^2*LL*LRd + 10/3*nf^6*T^2*h^10*B^2*QLd^3*LR*LRd^2 + 25/4*nf^6*T^2*h^10
      *B^2*QLd^3*LLd^2*LR + 20/3*nf^6*T^2*h^10*B^2*QLd^3*LL*LLd*LRd + 20*nf^6*
      T^2*h^10*B^2*QLd^3*QR*QRd*LRd + 25/2*nf^6*T^2*h^10*B^2*QLd^3*QR^3 + 75/8
      *nf^6*T^2*h^10*B^2*QLd^4*QR*LLd + 10*nf^6*T^2*h^10*B^2*QL*QRd*LR^2*LRd^2
       + 10*nf^6*T^2*h^10*B^2*QL*QRd*LLd^2*LR^2 + 40*nf^6*T^2*h^10*B^2*QL*QRd*
      LL*LLd*LR*LRd + 75/4*nf^6*T^2*h^10*B^2*QL*QRd*LL^2*LRd^2 + 10*nf^6*T^2*
      h^10*B^2*QL*QRd*LL^2*LLd^2 + 75/8*nf^6*T^2*h^10*B^2*QL*QRd^4*LRd + 40*
      nf^6*T^2*h^10*B^2*QL*QR*QRd^2*LR*LRd + 40*nf^6*T^2*h^10*B^2*QL*QR*QRd^2*
      LL*LLd + 10*nf^6*T^2*h^10*B^2*QL*QR^2*LR^2*LRd + 20*nf^6*T^2*h^10*B^2*QL
      *QR^2*LL*LLd*LR + 10*nf^6*T^2*h^10*B^2*QL*QR^2*LL^2*LRd + 20*nf^6*T^2*
      h^10*B^2*QL*QR^2*QRd^3 + 20*nf^6*T^2*h^10*B^2*QL*QR^3*QRd*LR + 20*nf^6*
      T^2*h^10*B^2*QL*QLd*LLd*LR^2*LRd + 20*nf^6*T^2*h^10*B^2*QL*QLd*LL*LR*
      LRd^2 + 20*nf^6*T^2*h^10*B^2*QL*QLd*LL*LLd^2*LR + 20*nf^6*T^2*h^10*B^2*
      QL*QLd*LL^2*LLd*LRd + 20*nf^6*T^2*h^10*B^2*QL*QLd*QRd^3*LLd + 80*nf^6*
      T^2*h^10*B^2*QL*QLd*QR*QRd*LLd*LR + 80*nf^6*T^2*h^10*B^2*QL*QLd*QR*QRd*
      LL*LRd + 20*nf^6*T^2*h^10*B^2*QL*QLd*QR^3*LL + 30*nf^6*T^2*h^10*B^2*QL*
      QLd^2*QRd^2*LRd + 40*nf^6*T^2*h^10*B^2*QL*QLd^2*QR*LR*LRd + 40*nf^6*T^2*
      h^10*B^2*QL*QLd^2*QR*LL*LLd + 60*nf^6*T^2*h^10*B^2*QL*QLd^2*QR^2*QRd +
      20*nf^6*T^2*h^10*B^2*QL*QLd^3*QRd*LLd + 5*nf^6*T^2*h^10*B^2*QL*QLd^4*LRd
       + 20*nf^6*T^2*h^10*B^2*QL^2*QRd^2*LLd*LR + 75/2*nf^6*T^2*h^10*B^2*QL^2*
      QRd^2*LL*LRd + 10*nf^6*T^2*h^10*B^2*QL^2*QR*LLd*LR^2 + 20*nf^6*T^2*h^10*
      B^2*QL^2*QR*LL*LR*LRd + 10*nf^6*T^2*h^10*B^2*QL^2*QR*LL^2*LLd + 30*nf^6*
      T^2*h^10*B^2*QL^2*QR^2*QRd*LL + 40*nf^6*T^2*h^10*B^2*QL^2*QLd*QRd*LR*LRd
       + 40*nf^6*T^2*h^10*B^2*QL^2*QLd*QRd*LL*LLd + 60*nf^6*T^2*h^10*B^2*QL^2*
      QLd*QR*QRd^2 + 30*nf^6*T^2*h^10*B^2*QL^2*QLd*QR^2*LR + 20*nf^6*T^2*h^10*
      B^2*QL^2*QLd^2*LLd*LR + 20*nf^6*T^2*h^10*B^2*QL^2*QLd^2*LL*LRd + 20*nf^6
      *T^2*h^10*B^2*QL^2*QLd^3*QR + 10/3*nf^6*T^2*h^10*B^2*QL^3*LR^2*LRd + 20/
      3*nf^6*T^2*h^10*B^2*QL^3*LL*LLd*LR + 25/4*nf^6*T^2*h^10*B^2*QL^3*LL^2*
      LRd + 25/2*nf^6*T^2*h^10*B^2*QL^3*QRd^3 + 20*nf^6*T^2*h^10*B^2*QL^3*QR*
      QRd*LR + 20*nf^6*T^2*h^10*B^2*QL^3*QLd*QR*LL + 20*nf^6*T^2*h^10*B^2*QL^3
      *QLd^2*QRd + 75/8*nf^6*T^2*h^10*B^2*QL^4*QRd*LL + 5*nf^6*T^2*h^10*B^2*
      QL^4*QLd*LR + 25/24*nf^6*T^2*h^10*p^2*LR^4*LRd^4 + 35/4*nf^6*T^2*h^10*
      p^2*LLd^2*LR^4*LRd^2 + 109/18*nf^6*T^2*h^10*p^2*LLd^4*LR^4 + 4*nf^6*T^2*
      h^10*p^2*LL*LLd*LR^3*LRd^3 + 109/9*nf^6*T^2*h^10*p^2*LL*LLd^3*LR^3*LRd
       + 35/4*nf^6*T^2*h^10*p^2*LL^2*LR^2*LRd^4 + 19/2*nf^6*T^2*h^10*p^2*LL^2*
      LLd^2*LR^2*LRd^2 + 35/4*nf^6*T^2*h^10*p^2*LL^2*LLd^4*LR^2 + 109/9*nf^6*
      T^2*h^10*p^2*LL^3*LLd*LR*LRd^3 + 4*nf^6*T^2*h^10*p^2*LL^3*LLd^3*LR*LRd
       + 109/18*nf^6*T^2*h^10*p^2*LL^4*LRd^4 + 35/4*nf^6*T^2*h^10*p^2*LL^4*
      LLd^2*LRd^2 + 25/24*nf^6*T^2*h^10*p^2*LL^4*LLd^4 - 89/18*nf^6*T^2*h^10*
      p^2*QRd^3*LR^2*LRd^3 - 151/12*nf^6*T^2*h^10*p^2*QRd^3*LLd^2*LR^2*LRd -
      28/3*nf^6*T^2*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 14*nf^6*T^2*h^10*p^2*
      QRd^3*LL*LLd^3*LR - 47/9*nf^6*T^2*h^10*p^2*QRd^3*LL^2*LRd^3 - 9*nf^6*T^2
      *h^10*p^2*QRd^3*LL^2*LLd^2*LRd - 1/18*nf^6*T^2*h^10*p^2*QRd^6*LRd^2 + 5/
      9*nf^6*T^2*h^10*p^2*QRd^6*LLd^2 + 4*nf^6*T^2*h^10*p^2*QR*QRd*LR^3*LRd^3
       + 38/3*nf^6*T^2*h^10*p^2*QR*QRd*LLd^2*LR^3*LRd + 9*nf^6*T^2*h^10*p^2*QR
      *QRd*LL*LLd*LR^2*LRd^2 + 38/3*nf^6*T^2*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 +
      38/3*nf^6*T^2*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 + 9*nf^6*T^2*h^10*p^2*QR*QRd
      *LL^2*LLd^2*LR*LRd + 38/3*nf^6*T^2*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 + 4*
      nf^6*T^2*h^10*p^2*QR*QRd*LL^3*LLd^3 - 33/4*nf^6*T^2*h^10*p^2*QR*QRd^4*LR
      *LRd^2 - 19/4*nf^6*T^2*h^10*p^2*QR*QRd^4*LLd^2*LR - 11/2*nf^6*T^2*h^10*
      p^2*QR*QRd^4*LL*LLd*LRd + 9*nf^6*T^2*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 + 12
      *nf^6*T^2*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 18*nf^6*T^2*h^10*p^2*QR^2*
      QRd^2*LL*LLd*LR*LRd + 12*nf^6*T^2*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 9*
      nf^6*T^2*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 - 17/12*nf^6*T^2*h^10*p^2*QR^2*
      QRd^5*LRd - 89/18*nf^6*T^2*h^10*p^2*QR^3*LR^3*LRd^2 - 47/9*nf^6*T^2*h^10
      *p^2*QR^3*LLd^2*LR^3 - 28/3*nf^6*T^2*h^10*p^2*QR^3*LL*LLd*LR^2*LRd - 151/
      12*nf^6*T^2*h^10*p^2*QR^3*LL^2*LR*LRd^2 - 9*nf^6*T^2*h^10*p^2*QR^3*LL^2*
      LLd^2*LR - 14*nf^6*T^2*h^10*p^2*QR^3*LL^3*LLd*LRd + 18*nf^6*T^2*h^10*p^2
      *QR^3*QRd^3*LR*LRd + 18*nf^6*T^2*h^10*p^2*QR^3*QRd^3*LL*LLd - 33/4*nf^6*
      T^2*h^10*p^2*QR^4*QRd*LR^2*LRd - 11/2*nf^6*T^2*h^10*p^2*QR^4*QRd*LL*LLd*
      LR - 19/4*nf^6*T^2*h^10*p^2*QR^4*QRd*LL^2*LRd + 191/24*nf^6*T^2*h^10*p^2
      *QR^4*QRd^4 - 17/12*nf^6*T^2*h^10*p^2*QR^5*QRd^2*LR - 1/18*nf^6*T^2*h^10
      *p^2*QR^6*LR^2 + 5/9*nf^6*T^2*h^10*p^2*QR^6*LL^2 - 1/2*nf^6*T^2*h^10*p^2
      *QLd*QRd^2*LLd*LR^2*LRd^2 - 7/3*nf^6*T^2*h^10*p^2*QLd*QRd^2*LLd^3*LR^2
       - 28/3*nf^6*T^2*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 - 9*nf^6*T^2*h^10*p^2*
      QLd*QRd^2*LL*LLd^2*LR*LRd - 11/2*nf^6*T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd*
      LRd^2 - 47/12*nf^6*T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 23/6*nf^6*T^2*
      h^10*p^2*QLd*QRd^5*LLd*LRd + 44/3*nf^6*T^2*h^10*p^2*QLd*QR*LLd*LR^3*
      LRd^2 + 194/9*nf^6*T^2*h^10*p^2*QLd*QR*LLd^3*LR^3 + 3/2*nf^6*T^2*h^10*
      p^2*QLd*QR*LL*LR^2*LRd^3 + 11*nf^6*T^2*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd
       + nf^6*T^2*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 44/3*nf^6*T^2*h^10*p^2*
      QLd*QR*LL^2*LLd^3*LR + 109/9*nf^6*T^2*h^10*p^2*QLd*QR*LL^3*LRd^3 + 3/2*
      nf^6*T^2*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd - 11*nf^6*T^2*h^10*p^2*QLd*QR*
      QRd^3*LL*LRd^2 - 9*nf^6*T^2*h^10*p^2*QLd*QR*QRd^3*LL*LLd^2 + 47/4*nf^6*
      T^2*h^10*p^2*QLd*QR^2*QRd^4*LLd + 26*nf^6*T^2*h^10*p^2*QLd*QR^3*QRd^2*
      LLd*LR + 18*nf^6*T^2*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd - 12*nf^6*T^2*h^10*
      p^2*QLd*QR^4*LLd*LR^2 - 11/2*nf^6*T^2*h^10*p^2*QLd*QR^4*LL*LR*LRd - 37/4
      *nf^6*T^2*h^10*p^2*QLd*QR^4*LL^2*LLd - 43/6*nf^6*T^2*h^10*p^2*QLd*QR^5*
      QRd*LL - 47/12*nf^6*T^2*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 11/2*nf^6*T^2*
      h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd - 9*nf^6*T^2*h^10*p^2*QLd^2*QRd*LL*LLd
      *LR*LRd^2 - 28/3*nf^6*T^2*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR - 7/3*nf^6*T^2*
      h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 1/2*nf^6*T^2*h^10*p^2*QLd^2*QRd*LL^2*
      LLd^2*LRd + 1/2*nf^6*T^2*h^10*p^2*QLd^2*QRd^4*LRd^2 + 23/6*nf^6*T^2*h^10
      *p^2*QLd^2*QRd^4*LLd^2 - 19/2*nf^6*T^2*h^10*p^2*QLd^2*QR*QRd^2*LR*LRd^2
       - 37/2*nf^6*T^2*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR - 9*nf^6*T^2*h^10*p^2*
      QLd^2*QR*QRd^2*LL*LLd*LRd + 12*nf^6*T^2*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2
       + 16*nf^6*T^2*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 22*nf^6*T^2*h^10*p^2*
      QLd^2*QR^2*LL*LLd*LR*LRd + nf^6*T^2*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 + 12*
      nf^6*T^2*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 47/12*nf^6*T^2*h^10*p^2*QLd^2*
      QR^2*QRd^3*LRd + 22*nf^6*T^2*h^10*p^2*QLd^2*QR^3*QRd*LR*LRd + 22*nf^6*
      T^2*h^10*p^2*QLd^2*QR^3*QRd*LL*LLd + 61/4*nf^6*T^2*h^10*p^2*QLd^2*QR^4*
      QRd^2 - 11/2*nf^6*T^2*h^10*p^2*QLd^2*QR^5*LR - 9*nf^6*T^2*h^10*p^2*QLd^3
      *LLd*LR^2*LRd^2 - 47/9*nf^6*T^2*h^10*p^2*QLd^3*LLd^3*LR^2 - 14*nf^6*T^2*
      h^10*p^2*QLd^3*LL*LR*LRd^3 - 28/3*nf^6*T^2*h^10*p^2*QLd^3*LL*LLd^2*LR*
      LRd - 151/12*nf^6*T^2*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 - 89/18*nf^6*T^2*
      h^10*p^2*QLd^3*LL^2*LLd^3 + 14*nf^6*T^2*h^10*p^2*QLd^3*QRd^3*LLd*LRd - 9
      *nf^6*T^2*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 - 11*nf^6*T^2*h^10*p^2*QLd^3*QR
      *QRd*LL*LLd^2 + 1/3*nf^6*T^2*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 32*nf^6*T^2
      *h^10*p^2*QLd^3*QR^3*LLd*LR + 22*nf^6*T^2*h^10*p^2*QLd^3*QR^3*LL*LRd +
      23/6*nf^6*T^2*h^10*p^2*QLd^4*QRd^2*LRd^2 + 1/2*nf^6*T^2*h^10*p^2*QLd^4*
      QRd^2*LLd^2 - 37/4*nf^6*T^2*h^10*p^2*QLd^4*QR*LR*LRd^2 - 12*nf^6*T^2*
      h^10*p^2*QLd^4*QR*LLd^2*LR - 11/2*nf^6*T^2*h^10*p^2*QLd^4*QR*LL*LLd*LRd
       + 13/12*nf^6*T^2*h^10*p^2*QLd^4*QR^2*QRd*LRd + 179/18*nf^6*T^2*h^10*p^2
      *QLd^4*QR^4 + 23/6*nf^6*T^2*h^10*p^2*QLd^5*QRd*LLd*LRd - 11/2*nf^6*T^2*
      h^10*p^2*QLd^5*QR^2*LLd + 5/9*nf^6*T^2*h^10*p^2*QLd^6*LRd^2 - 1/18*nf^6*
      T^2*h^10*p^2*QLd^6*LLd^2 + 3/2*nf^6*T^2*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2
       + 109/9*nf^6*T^2*h^10*p^2*QL*QRd*LLd^3*LR^3 + 44/3*nf^6*T^2*h^10*p^2*QL
      *QRd*LL*LR^2*LRd^3 + nf^6*T^2*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd + 11*
      nf^6*T^2*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 3/2*nf^6*T^2*h^10*p^2*QL*
      QRd*LL^2*LLd^3*LR + 194/9*nf^6*T^2*h^10*p^2*QL*QRd*LL^3*LRd^3 + 44/3*
      nf^6*T^2*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd - 11/2*nf^6*T^2*h^10*p^2*QL*
      QRd^4*LLd*LR*LRd - 12*nf^6*T^2*h^10*p^2*QL*QRd^4*LL*LRd^2 - 37/4*nf^6*
      T^2*h^10*p^2*QL*QRd^4*LL*LLd^2 - 43/6*nf^6*T^2*h^10*p^2*QL*QR*QRd^5*LLd
       - 28/3*nf^6*T^2*h^10*p^2*QL*QR^2*LLd*LR^3*LRd - 1/2*nf^6*T^2*h^10*p^2*
      QL*QR^2*LL*LR^2*LRd^2 - 11/2*nf^6*T^2*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 9
      *nf^6*T^2*h^10*p^2*QL*QR^2*LL^2*LLd*LR*LRd - 7/3*nf^6*T^2*h^10*p^2*QL*
      QR^2*LL^3*LRd^2 - 47/12*nf^6*T^2*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 18*nf^6*
      T^2*h^10*p^2*QL*QR^2*QRd^3*LLd*LR + 26*nf^6*T^2*h^10*p^2*QL*QR^2*QRd^3*
      LL*LRd - 11*nf^6*T^2*h^10*p^2*QL*QR^3*QRd*LLd*LR^2 - 9*nf^6*T^2*h^10*p^2
      *QL*QR^3*QRd*LL^2*LLd + 47/4*nf^6*T^2*h^10*p^2*QL*QR^4*QRd^2*LL + 23/6*
      nf^6*T^2*h^10*p^2*QL*QR^5*LL*LR + 4*nf^6*T^2*h^10*p^2*QL*QLd*LR^3*LRd^3
       + 38/3*nf^6*T^2*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd + 9*nf^6*T^2*h^10*p^2*QL
      *QLd*LL*LLd*LR^2*LRd^2 + 38/3*nf^6*T^2*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 +
      38/3*nf^6*T^2*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 + 9*nf^6*T^2*h^10*p^2*QL*QLd
      *LL^2*LLd^2*LR*LRd + 38/3*nf^6*T^2*h^10*p^2*QL*QLd*LL^3*LLd*LRd^2 + 4*
      nf^6*T^2*h^10*p^2*QL*QLd*LL^3*LLd^3 - 11*nf^6*T^2*h^10*p^2*QL*QLd*QRd^3*
      LR*LRd^2 - 9*nf^6*T^2*h^10*p^2*QL*QLd*QRd^3*LLd^2*LR + 18*nf^6*T^2*h^10*
      p^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 22*nf^6*T^2*h^10*p^2*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 22*nf^6*T^2*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 18*nf^6*T^2*h^10*
      p^2*QL*QLd*QR*QRd*LL^2*LLd^2 - 53/6*nf^6*T^2*h^10*p^2*QL*QLd*QR*QRd^4*
      LRd + 18*nf^6*T^2*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd + 18*nf^6*T^2*h^10*
      p^2*QL*QLd*QR^2*QRd^2*LL*LLd - 11*nf^6*T^2*h^10*p^2*QL*QLd*QR^3*LR^2*LRd
       - 9*nf^6*T^2*h^10*p^2*QL*QLd*QR^3*LL^2*LRd + 32*nf^6*T^2*h^10*p^2*QL*
      QLd*QR^3*QRd^3 - 53/6*nf^6*T^2*h^10*p^2*QL*QLd*QR^4*QRd*LR - 9*nf^6*T^2*
      h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 37/2*nf^6*T^2*h^10*p^2*QL*QLd^2*
      QRd^2*LL*LRd^2 - 19/2*nf^6*T^2*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 - 3/2*
      nf^6*T^2*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 22*nf^6*T^2*h^10*p^2*QL*QLd^2*
      QR^2*QRd*LLd*LR + 2*nf^6*T^2*h^10*p^2*QL*QLd^2*QR^2*QRd*LL*LRd + 13/12*
      nf^6*T^2*h^10*p^2*QL*QLd^2*QR^4*LL - 9*nf^6*T^2*h^10*p^2*QL*QLd^3*QRd*LR
      *LRd^2 - 11*nf^6*T^2*h^10*p^2*QL*QLd^3*QRd*LLd^2*LR - 3/2*nf^6*T^2*h^10*
      p^2*QL*QLd^3*QR*QRd^2*LRd + 22*nf^6*T^2*h^10*p^2*QL*QLd^3*QR^2*LR*LRd +
      22*nf^6*T^2*h^10*p^2*QL*QLd^3*QR^2*LL*LLd + 287/9*nf^6*T^2*h^10*p^2*QL*
      QLd^3*QR^3*QRd - 11/2*nf^6*T^2*h^10*p^2*QL*QLd^4*LLd*LR*LRd - 19/4*nf^6*
      T^2*h^10*p^2*QL*QLd^4*LL*LRd^2 - 33/4*nf^6*T^2*h^10*p^2*QL*QLd^4*LL*
      LLd^2 - 53/6*nf^6*T^2*h^10*p^2*QL*QLd^4*QR*QRd*LLd - 43/6*nf^6*T^2*h^10*
      p^2*QL*QLd^5*QR*LRd + 12*nf^6*T^2*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + nf^6*
      T^2*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + 22*nf^6*T^2*h^10*p^2*QL^2*QRd^2*LL*
      LLd*LR*LRd + 16*nf^6*T^2*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 12*nf^6*T^2*
      h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 - 11/2*nf^6*T^2*h^10*p^2*QL^2*QRd^5*LRd
       - 47/12*nf^6*T^2*h^10*p^2*QL^2*QR*LR^3*LRd^2 - 7/3*nf^6*T^2*h^10*p^2*
      QL^2*QR*LLd^2*LR^3 - 9*nf^6*T^2*h^10*p^2*QL^2*QR*LL*LLd*LR^2*LRd - 11/2*
      nf^6*T^2*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 - 1/2*nf^6*T^2*h^10*p^2*QL^2*QR*
      LL^2*LLd^2*LR - 28/3*nf^6*T^2*h^10*p^2*QL^2*QR*LL^3*LLd*LRd + 22*nf^6*
      T^2*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 22*nf^6*T^2*h^10*p^2*QL^2*QR*QRd^3*
      LL*LLd - 19/2*nf^6*T^2*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd - 9*nf^6*T^2*h^10
      *p^2*QL^2*QR^2*QRd*LL*LLd*LR - 37/2*nf^6*T^2*h^10*p^2*QL^2*QR^2*QRd*LL^2
      *LRd + 61/4*nf^6*T^2*h^10*p^2*QL^2*QR^2*QRd^4 + 47/12*nf^6*T^2*h^10*p^2*
      QL^2*QR^3*QRd^2*LR + 1/2*nf^6*T^2*h^10*p^2*QL^2*QR^4*LR^2 + 23/6*nf^6*
      T^2*h^10*p^2*QL^2*QR^4*LL^2 + 13/12*nf^6*T^2*h^10*p^2*QL^2*QLd*QRd^4*LLd
       + 2*nf^6*T^2*h^10*p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 22*nf^6*T^2*h^10*p^2*
      QL^2*QLd*QR*QRd^2*LL*LRd - 37/2*nf^6*T^2*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2
       - 9*nf^6*T^2*h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd - 19/2*nf^6*T^2*h^10*p^2*
      QL^2*QLd*QR^2*LL^2*LLd - 3/2*nf^6*T^2*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 9*
      nf^6*T^2*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 + 12*nf^6*T^2*h^10*p^2*QL^2*
      QLd^2*LLd^2*LR^2 + 18*nf^6*T^2*h^10*p^2*QL^2*QLd^2*LL*LLd*LR*LRd + 12*
      nf^6*T^2*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 9*nf^6*T^2*h^10*p^2*QL^2*QLd^2
      *LL^2*LLd^2 + 1/3*nf^6*T^2*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 18*nf^6*T^2*
      h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd + 18*nf^6*T^2*h^10*p^2*QL^2*QLd^2*QR*
      QRd*LL*LLd + 21/2*nf^6*T^2*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 1/3*nf^6*T^2
      *h^10*p^2*QL^2*QLd^2*QR^3*LR + 47/12*nf^6*T^2*h^10*p^2*QL^2*QLd^3*QRd^2*
      LLd + 26*nf^6*T^2*h^10*p^2*QL^2*QLd^3*QR*LLd*LR + 18*nf^6*T^2*h^10*p^2*
      QL^2*QLd^3*QR*LL*LRd + 47/4*nf^6*T^2*h^10*p^2*QL^2*QLd^4*QRd*LRd + 61/4*
      nf^6*T^2*h^10*p^2*QL^2*QLd^4*QR^2 - 17/12*nf^6*T^2*h^10*p^2*QL^2*QLd^5*
      LLd - 14*nf^6*T^2*h^10*p^2*QL^3*LLd*LR^3*LRd - 9*nf^6*T^2*h^10*p^2*QL^3*
      LL*LR^2*LRd^2 - 151/12*nf^6*T^2*h^10*p^2*QL^3*LL*LLd^2*LR^2 - 28/3*nf^6*
      T^2*h^10*p^2*QL^3*LL^2*LLd*LR*LRd - 47/9*nf^6*T^2*h^10*p^2*QL^3*LL^3*
      LRd^2 - 89/18*nf^6*T^2*h^10*p^2*QL^3*LL^3*LLd^2 + 22*nf^6*T^2*h^10*p^2*
      QL^3*QRd^3*LLd*LR + 32*nf^6*T^2*h^10*p^2*QL^3*QRd^3*LL*LRd - 9*nf^6*T^2*
      h^10*p^2*QL^3*QR*QRd*LLd*LR^2 - 11*nf^6*T^2*h^10*p^2*QL^3*QR*QRd*LL^2*
      LLd + 1/3*nf^6*T^2*h^10*p^2*QL^3*QR^2*QRd^2*LL + 14*nf^6*T^2*h^10*p^2*
      QL^3*QR^3*LL*LR + 22*nf^6*T^2*h^10*p^2*QL^3*QLd*QRd^2*LR*LRd + 22*nf^6*
      T^2*h^10*p^2*QL^3*QLd*QRd^2*LL*LLd - 9*nf^6*T^2*h^10*p^2*QL^3*QLd*QR*
      LR^2*LRd - 11*nf^6*T^2*h^10*p^2*QL^3*QLd*QR*LL^2*LRd + 287/9*nf^6*T^2*
      h^10*p^2*QL^3*QLd*QR*QRd^3 - 3/2*nf^6*T^2*h^10*p^2*QL^3*QLd*QR^2*QRd*LR
       + 18*nf^6*T^2*h^10*p^2*QL^3*QLd^2*QRd*LLd*LR + 26*nf^6*T^2*h^10*p^2*
      QL^3*QLd^2*QRd*LL*LRd + 47/12*nf^6*T^2*h^10*p^2*QL^3*QLd^2*QR^2*LL + 18*
      nf^6*T^2*h^10*p^2*QL^3*QLd^3*LR*LRd + 18*nf^6*T^2*h^10*p^2*QL^3*QLd^3*LL
      *LLd + 32*nf^6*T^2*h^10*p^2*QL^3*QLd^3*QR*QRd - 37/4*nf^6*T^2*h^10*p^2*
      QL^4*QRd*LR^2*LRd - 11/2*nf^6*T^2*h^10*p^2*QL^4*QRd*LL*LLd*LR - 12*nf^6*
      T^2*h^10*p^2*QL^4*QRd*LL^2*LRd + 179/18*nf^6*T^2*h^10*p^2*QL^4*QRd^4 +
      13/12*nf^6*T^2*h^10*p^2*QL^4*QR*QRd^2*LR + 23/6*nf^6*T^2*h^10*p^2*QL^4*
      QR^2*LR^2 + 1/2*nf^6*T^2*h^10*p^2*QL^4*QR^2*LL^2 - 19/4*nf^6*T^2*h^10*
      p^2*QL^4*QLd*LLd*LR^2 - 11/2*nf^6*T^2*h^10*p^2*QL^4*QLd*LL*LR*LRd - 33/4
      *nf^6*T^2*h^10*p^2*QL^4*QLd*LL^2*LLd - 53/6*nf^6*T^2*h^10*p^2*QL^4*QLd*
      QR*QRd*LL + 61/4*nf^6*T^2*h^10*p^2*QL^4*QLd^2*QRd^2 + 47/4*nf^6*T^2*h^10
      *p^2*QL^4*QLd^2*QR*LR + 191/24*nf^6*T^2*h^10*p^2*QL^4*QLd^4 - 11/2*nf^6*
      T^2*h^10*p^2*QL^5*QRd^2*LL + 23/6*nf^6*T^2*h^10*p^2*QL^5*QR*LL*LR - 43/6
      *nf^6*T^2*h^10*p^2*QL^5*QLd*QRd*LR - 17/12*nf^6*T^2*h^10*p^2*QL^5*QLd^2*
      LL + 5/9*nf^6*T^2*h^10*p^2*QL^6*LR^2 - 1/18*nf^6*T^2*h^10*p^2*QL^6*LL^2
       + 1435/3*nf^6*T^2*h^10*p^2*G*QRd^3*LLd*LR*LRd + 315*nf^6*T^2*h^10*p^2*G
      *QRd^3*LL*LRd^2 + 1435/6*nf^6*T^2*h^10*p^2*G*QRd^3*LL*LLd^2 + 1435/2*
      nf^6*T^2*h^10*p^2*G*QR*QRd*LLd*LR^2*LRd + 1435/2*nf^6*T^2*h^10*p^2*G*QR*
      QRd*LL*LR*LRd^2 + 1435/2*nf^6*T^2*h^10*p^2*G*QR*QRd*LL*LLd^2*LR + 1435/2
      *nf^6*T^2*h^10*p^2*G*QR*QRd*LL^2*LLd*LRd + 1435/3*nf^6*T^2*h^10*p^2*G*QR
      *QRd^4*LLd + 1435*nf^6*T^2*h^10*p^2*G*QR^2*QRd^2*LLd*LR + 1435*nf^6*T^2*
      h^10*p^2*G*QR^2*QRd^2*LL*LRd + 315*nf^6*T^2*h^10*p^2*G*QR^3*LLd*LR^2 +
      1435/3*nf^6*T^2*h^10*p^2*G*QR^3*LL*LR*LRd + 1435/6*nf^6*T^2*h^10*p^2*G*
      QR^3*LL^2*LLd + 1435/3*nf^6*T^2*h^10*p^2*G*QR^4*QRd*LL + 1435/2*nf^6*T^2
      *h^10*p^2*G*QLd*QRd^2*LR*LRd^2 + 1435/2*nf^6*T^2*h^10*p^2*G*QLd*QRd^2*
      LLd^2*LR + 1435*nf^6*T^2*h^10*p^2*G*QLd*QRd^2*LL*LLd*LRd + 1435/4*nf^6*
      T^2*h^10*p^2*G*QLd*QR*LR^2*LRd^2 + 945/2*nf^6*T^2*h^10*p^2*G*QLd*QR*
      LLd^2*LR^2 + 1435*nf^6*T^2*h^10*p^2*G*QLd*QR*LL*LLd*LR*LRd + 1435/4*nf^6
      *T^2*h^10*p^2*G*QLd*QR*LL^2*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*G*QLd*QR*
      LL^2*LLd^2 + 5740/3*nf^6*T^2*h^10*p^2*G*QLd*QR*QRd^3*LRd + 2870*nf^6*T^2
      *h^10*p^2*G*QLd*QR^2*QRd*LR*LRd + 2870*nf^6*T^2*h^10*p^2*G*QLd*QR^2*QRd*
      LL*LLd + 24395/12*nf^6*T^2*h^10*p^2*G*QLd*QR^3*QRd^2 + 630*nf^6*T^2*h^10
      *p^2*G*QLd*QR^4*LR + 1435*nf^6*T^2*h^10*p^2*G*QLd^2*QRd*LLd*LR*LRd +
      1435/2*nf^6*T^2*h^10*p^2*G*QLd^2*QRd*LL*LRd^2 + 1435/2*nf^6*T^2*h^10*p^2
      *G*QLd^2*QRd*LL*LLd^2 + 2870*nf^6*T^2*h^10*p^2*G*QLd^2*QR*QRd^2*LLd +
      1890*nf^6*T^2*h^10*p^2*G*QLd^2*QR^2*LLd*LR + 1435*nf^6*T^2*h^10*p^2*G*
      QLd^2*QR^2*LL*LRd + 1435/6*nf^6*T^2*h^10*p^2*G*QLd^3*LR*LRd^2 + 315*nf^6
      *T^2*h^10*p^2*G*QLd^3*LLd^2*LR + 1435/3*nf^6*T^2*h^10*p^2*G*QLd^3*LL*LLd
      *LRd + 5740/3*nf^6*T^2*h^10*p^2*G*QLd^3*QR*QRd*LRd + 1785/2*nf^6*T^2*
      h^10*p^2*G*QLd^3*QR^3 + 630*nf^6*T^2*h^10*p^2*G*QLd^4*QR*LLd + 1435/4*
      nf^6*T^2*h^10*p^2*G*QL*QRd*LR^2*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*G*QL*
      QRd*LLd^2*LR^2 + 1435*nf^6*T^2*h^10*p^2*G*QL*QRd*LL*LLd*LR*LRd + 945/2*
      nf^6*T^2*h^10*p^2*G*QL*QRd*LL^2*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*G*QL*
      QRd*LL^2*LLd^2 + 630*nf^6*T^2*h^10*p^2*G*QL*QRd^4*LRd + 2870*nf^6*T^2*
      h^10*p^2*G*QL*QR*QRd^2*LR*LRd + 2870*nf^6*T^2*h^10*p^2*G*QL*QR*QRd^2*LL*
      LLd + 1435/2*nf^6*T^2*h^10*p^2*G*QL*QR^2*LR^2*LRd + 1435*nf^6*T^2*h^10*
      p^2*G*QL*QR^2*LL*LLd*LR + 1435/2*nf^6*T^2*h^10*p^2*G*QL*QR^2*LL^2*LRd +
      24395/12*nf^6*T^2*h^10*p^2*G*QL*QR^2*QRd^3 + 5740/3*nf^6*T^2*h^10*p^2*G*
      QL*QR^3*QRd*LR + 1435/2*nf^6*T^2*h^10*p^2*G*QL*QLd*LLd*LR^2*LRd + 1435/2
      *nf^6*T^2*h^10*p^2*G*QL*QLd*LL*LR*LRd^2 + 1435/2*nf^6*T^2*h^10*p^2*G*QL*
      QLd*LL*LLd^2*LR + 1435/2*nf^6*T^2*h^10*p^2*G*QL*QLd*LL^2*LLd*LRd + 5740/
      3*nf^6*T^2*h^10*p^2*G*QL*QLd*QRd^3*LLd + 5740*nf^6*T^2*h^10*p^2*G*QL*QLd
      *QR*QRd*LLd*LR + 5740*nf^6*T^2*h^10*p^2*G*QL*QLd*QR*QRd*LL*LRd + 5740/3*
      nf^6*T^2*h^10*p^2*G*QL*QLd*QR^3*LL + 2870*nf^6*T^2*h^10*p^2*G*QL*QLd^2*
      QRd^2*LRd + 2870*nf^6*T^2*h^10*p^2*G*QL*QLd^2*QR*LR*LRd + 2870*nf^6*T^2*
      h^10*p^2*G*QL*QLd^2*QR*LL*LLd + 24395/4*nf^6*T^2*h^10*p^2*G*QL*QLd^2*
      QR^2*QRd + 5740/3*nf^6*T^2*h^10*p^2*G*QL*QLd^3*QRd*LLd + 1435/3*nf^6*T^2
      *h^10*p^2*G*QL*QLd^4*LRd + 1435*nf^6*T^2*h^10*p^2*G*QL^2*QRd^2*LLd*LR +
      1890*nf^6*T^2*h^10*p^2*G*QL^2*QRd^2*LL*LRd + 1435/2*nf^6*T^2*h^10*p^2*G*
      QL^2*QR*LLd*LR^2 + 1435*nf^6*T^2*h^10*p^2*G*QL^2*QR*LL*LR*LRd + 1435/2*
      nf^6*T^2*h^10*p^2*G*QL^2*QR*LL^2*LLd + 2870*nf^6*T^2*h^10*p^2*G*QL^2*
      QR^2*QRd*LL + 2870*nf^6*T^2*h^10*p^2*G*QL^2*QLd*QRd*LR*LRd + 2870*nf^6*
      T^2*h^10*p^2*G*QL^2*QLd*QRd*LL*LLd + 24395/4*nf^6*T^2*h^10*p^2*G*QL^2*
      QLd*QR*QRd^2 + 2870*nf^6*T^2*h^10*p^2*G*QL^2*QLd*QR^2*LR + 1435*nf^6*T^2
      *h^10*p^2*G*QL^2*QLd^2*LLd*LR + 1435*nf^6*T^2*h^10*p^2*G*QL^2*QLd^2*LL*
      LRd + 24395/12*nf^6*T^2*h^10*p^2*G*QL^2*QLd^3*QR + 1435/6*nf^6*T^2*h^10*
      p^2*G*QL^3*LR^2*LRd + 1435/3*nf^6*T^2*h^10*p^2*G*QL^3*LL*LLd*LR + 315*
      nf^6*T^2*h^10*p^2*G*QL^3*LL^2*LRd + 1785/2*nf^6*T^2*h^10*p^2*G*QL^3*
      QRd^3 + 5740/3*nf^6*T^2*h^10*p^2*G*QL^3*QR*QRd*LR + 5740/3*nf^6*T^2*h^10
      *p^2*G*QL^3*QLd*QR*LL + 24395/12*nf^6*T^2*h^10*p^2*G*QL^3*QLd^2*QRd +
      630*nf^6*T^2*h^10*p^2*G*QL^4*QRd*LL + 1435/3*nf^6*T^2*h^10*p^2*G*QL^4*
      QLd*LR + 1435/4*nf^6*T^2*h^10*p^2*W*LLd*LR^3*LRd^2 + 315/2*nf^6*T^2*h^10
      *p^2*W*LLd^3*LR^3 + 1435/4*nf^6*T^2*h^10*p^2*W*LL*LR^2*LRd^3 + 4305/4*
      nf^6*T^2*h^10*p^2*W*LL*LLd^2*LR^2*LRd + 4305/4*nf^6*T^2*h^10*p^2*W*LL^2*
      LLd*LR*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*W*LL^2*LLd^3*LR + 315/2*nf^6*T^2
      *h^10*p^2*W*LL^3*LRd^3 + 1435/4*nf^6*T^2*h^10*p^2*W*LL^3*LLd^2*LRd +
      1435/2*nf^6*T^2*h^10*p^2*W*QRd^3*LLd*LR*LRd + 945/2*nf^6*T^2*h^10*p^2*W*
      QRd^3*LL*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*W*QRd^3*LL*LLd^2 + 4305/2*nf^6
      *T^2*h^10*p^2*W*QR*QRd*LLd*LR^2*LRd + 4305/2*nf^6*T^2*h^10*p^2*W*QR*QRd*
      LL*LR*LRd^2 + 4305/2*nf^6*T^2*h^10*p^2*W*QR*QRd*LL*LLd^2*LR + 4305/2*
      nf^6*T^2*h^10*p^2*W*QR*QRd*LL^2*LLd*LRd + 4305/8*nf^6*T^2*h^10*p^2*W*QR*
      QRd^4*LLd + 4305/2*nf^6*T^2*h^10*p^2*W*QR^2*QRd^2*LLd*LR + 4305/2*nf^6*
      T^2*h^10*p^2*W*QR^2*QRd^2*LL*LRd + 945/2*nf^6*T^2*h^10*p^2*W*QR^3*LLd*
      LR^2 + 1435/2*nf^6*T^2*h^10*p^2*W*QR^3*LL*LR*LRd + 1435/4*nf^6*T^2*h^10*
      p^2*W*QR^3*LL^2*LLd + 4305/8*nf^6*T^2*h^10*p^2*W*QR^4*QRd*LL + 4305/4*
      nf^6*T^2*h^10*p^2*W*QLd*QRd^2*LR*LRd^2 + 4305/4*nf^6*T^2*h^10*p^2*W*QLd*
      QRd^2*LLd^2*LR + 4305/2*nf^6*T^2*h^10*p^2*W*QLd*QRd^2*LL*LLd*LRd + 4305/
      4*nf^6*T^2*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 2835/2*nf^6*T^2*h^10*p^2*W*QLd
      *QR*LLd^2*LR^2 + 4305*nf^6*T^2*h^10*p^2*W*QLd*QR*LL*LLd*LR*LRd + 4305/4*
      nf^6*T^2*h^10*p^2*W*QLd*QR*LL^2*LRd^2 + 4305/4*nf^6*T^2*h^10*p^2*W*QLd*
      QR*LL^2*LLd^2 + 4305/2*nf^6*T^2*h^10*p^2*W*QLd*QR*QRd^3*LRd + 4305*nf^6*
      T^2*h^10*p^2*W*QLd*QR^2*QRd*LR*LRd + 4305*nf^6*T^2*h^10*p^2*W*QLd*QR^2*
      QRd*LL*LLd + 4305/2*nf^6*T^2*h^10*p^2*W*QLd*QR^3*QRd^2 + 2835/4*nf^6*T^2
      *h^10*p^2*W*QLd*QR^4*LR + 4305/2*nf^6*T^2*h^10*p^2*W*QLd^2*QRd*LLd*LR*
      LRd + 4305/4*nf^6*T^2*h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 4305/4*nf^6*T^2*
      h^10*p^2*W*QLd^2*QRd*LL*LLd^2 + 12915/4*nf^6*T^2*h^10*p^2*W*QLd^2*QR*
      QRd^2*LLd + 2835*nf^6*T^2*h^10*p^2*W*QLd^2*QR^2*LLd*LR + 4305/2*nf^6*T^2
      *h^10*p^2*W*QLd^2*QR^2*LL*LRd + 1435/4*nf^6*T^2*h^10*p^2*W*QLd^3*LR*
      LRd^2 + 945/2*nf^6*T^2*h^10*p^2*W*QLd^3*LLd^2*LR + 1435/2*nf^6*T^2*h^10*
      p^2*W*QLd^3*LL*LLd*LRd + 4305/2*nf^6*T^2*h^10*p^2*W*QLd^3*QR*QRd*LRd +
      945*nf^6*T^2*h^10*p^2*W*QLd^3*QR^3 + 2835/4*nf^6*T^2*h^10*p^2*W*QLd^4*QR
      *LLd + 4305/4*nf^6*T^2*h^10*p^2*W*QL*QRd*LR^2*LRd^2 + 4305/4*nf^6*T^2*
      h^10*p^2*W*QL*QRd*LLd^2*LR^2 + 4305*nf^6*T^2*h^10*p^2*W*QL*QRd*LL*LLd*LR
      *LRd + 2835/2*nf^6*T^2*h^10*p^2*W*QL*QRd*LL^2*LRd^2 + 4305/4*nf^6*T^2*
      h^10*p^2*W*QL*QRd*LL^2*LLd^2 + 2835/4*nf^6*T^2*h^10*p^2*W*QL*QRd^4*LRd
       + 4305*nf^6*T^2*h^10*p^2*W*QL*QR*QRd^2*LR*LRd + 4305*nf^6*T^2*h^10*p^2*
      W*QL*QR*QRd^2*LL*LLd + 4305/4*nf^6*T^2*h^10*p^2*W*QL*QR^2*LR^2*LRd +
      4305/2*nf^6*T^2*h^10*p^2*W*QL*QR^2*LL*LLd*LR + 4305/4*nf^6*T^2*h^10*p^2*
      W*QL*QR^2*LL^2*LRd + 4305/2*nf^6*T^2*h^10*p^2*W*QL*QR^2*QRd^3 + 4305/2*
      nf^6*T^2*h^10*p^2*W*QL*QR^3*QRd*LR + 4305/2*nf^6*T^2*h^10*p^2*W*QL*QLd*
      LLd*LR^2*LRd + 4305/2*nf^6*T^2*h^10*p^2*W*QL*QLd*LL*LR*LRd^2 + 4305/2*
      nf^6*T^2*h^10*p^2*W*QL*QLd*LL*LLd^2*LR + 4305/2*nf^6*T^2*h^10*p^2*W*QL*
      QLd*LL^2*LLd*LRd + 4305/2*nf^6*T^2*h^10*p^2*W*QL*QLd*QRd^3*LLd + 8610*
      nf^6*T^2*h^10*p^2*W*QL*QLd*QR*QRd*LLd*LR + 8610*nf^6*T^2*h^10*p^2*W*QL*
      QLd*QR*QRd*LL*LRd + 4305/2*nf^6*T^2*h^10*p^2*W*QL*QLd*QR^3*LL + 12915/4*
      nf^6*T^2*h^10*p^2*W*QL*QLd^2*QRd^2*LRd + 4305*nf^6*T^2*h^10*p^2*W*QL*
      QLd^2*QR*LR*LRd + 4305*nf^6*T^2*h^10*p^2*W*QL*QLd^2*QR*LL*LLd + 12915/2*
      nf^6*T^2*h^10*p^2*W*QL*QLd^2*QR^2*QRd + 4305/2*nf^6*T^2*h^10*p^2*W*QL*
      QLd^3*QRd*LLd + 4305/8*nf^6*T^2*h^10*p^2*W*QL*QLd^4*LRd + 4305/2*nf^6*
      T^2*h^10*p^2*W*QL^2*QRd^2*LLd*LR + 2835*nf^6*T^2*h^10*p^2*W*QL^2*QRd^2*
      LL*LRd + 4305/4*nf^6*T^2*h^10*p^2*W*QL^2*QR*LLd*LR^2 + 4305/2*nf^6*T^2*
      h^10*p^2*W*QL^2*QR*LL*LR*LRd + 4305/4*nf^6*T^2*h^10*p^2*W*QL^2*QR*LL^2*
      LLd + 12915/4*nf^6*T^2*h^10*p^2*W*QL^2*QR^2*QRd*LL + 4305*nf^6*T^2*h^10*
      p^2*W*QL^2*QLd*QRd*LR*LRd + 4305*nf^6*T^2*h^10*p^2*W*QL^2*QLd*QRd*LL*LLd
       + 12915/2*nf^6*T^2*h^10*p^2*W*QL^2*QLd*QR*QRd^2 + 12915/4*nf^6*T^2*h^10
      *p^2*W*QL^2*QLd*QR^2*LR + 4305/2*nf^6*T^2*h^10*p^2*W*QL^2*QLd^2*LLd*LR
       + 4305/2*nf^6*T^2*h^10*p^2*W*QL^2*QLd^2*LL*LRd + 4305/2*nf^6*T^2*h^10*
      p^2*W*QL^2*QLd^3*QR + 1435/4*nf^6*T^2*h^10*p^2*W*QL^3*LR^2*LRd + 1435/2*
      nf^6*T^2*h^10*p^2*W*QL^3*LL*LLd*LR + 945/2*nf^6*T^2*h^10*p^2*W*QL^3*LL^2
      *LRd + 945*nf^6*T^2*h^10*p^2*W*QL^3*QRd^3 + 4305/2*nf^6*T^2*h^10*p^2*W*
      QL^3*QR*QRd*LR + 4305/2*nf^6*T^2*h^10*p^2*W*QL^3*QLd*QR*LL + 4305/2*nf^6
      *T^2*h^10*p^2*W*QL^3*QLd^2*QRd + 2835/4*nf^6*T^2*h^10*p^2*W*QL^4*QRd*LL
       + 4305/8*nf^6*T^2*h^10*p^2*W*QL^4*QLd*LR + 1435/12*nf^6*T^2*h^10*p^2*B*
      LLd*LR^3*LRd^2 + 105/2*nf^6*T^2*h^10*p^2*B*LLd^3*LR^3 + 1435/12*nf^6*T^2
      *h^10*p^2*B*LL*LR^2*LRd^3 + 1435/4*nf^6*T^2*h^10*p^2*B*LL*LLd^2*LR^2*LRd
       + 1435/4*nf^6*T^2*h^10*p^2*B*LL^2*LLd*LR*LRd^2 + 1435/12*nf^6*T^2*h^10*
      p^2*B*LL^2*LLd^3*LR + 105/2*nf^6*T^2*h^10*p^2*B*LL^3*LRd^3 + 1435/12*
      nf^6*T^2*h^10*p^2*B*LL^3*LLd^2*LRd + 1435/6*nf^6*T^2*h^10*p^2*B*QRd^3*
      LLd*LR*LRd + 315/2*nf^6*T^2*h^10*p^2*B*QRd^3*LL*LRd^2 + 1435/12*nf^6*T^2
      *h^10*p^2*B*QRd^3*LL*LLd^2 + 1435/2*nf^6*T^2*h^10*p^2*B*QR*QRd*LLd*LR^2*
      LRd + 1435/2*nf^6*T^2*h^10*p^2*B*QR*QRd*LL*LR*LRd^2 + 1435/2*nf^6*T^2*
      h^10*p^2*B*QR*QRd*LL*LLd^2*LR + 1435/2*nf^6*T^2*h^10*p^2*B*QR*QRd*LL^2*
      LLd*LRd + 1435/8*nf^6*T^2*h^10*p^2*B*QR*QRd^4*LLd + 1435/2*nf^6*T^2*h^10
      *p^2*B*QR^2*QRd^2*LLd*LR + 1435/2*nf^6*T^2*h^10*p^2*B*QR^2*QRd^2*LL*LRd
       + 315/2*nf^6*T^2*h^10*p^2*B*QR^3*LLd*LR^2 + 1435/6*nf^6*T^2*h^10*p^2*B*
      QR^3*LL*LR*LRd + 1435/12*nf^6*T^2*h^10*p^2*B*QR^3*LL^2*LLd + 1435/8*nf^6
      *T^2*h^10*p^2*B*QR^4*QRd*LL + 1435/4*nf^6*T^2*h^10*p^2*B*QLd*QRd^2*LR*
      LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*B*QLd*QRd^2*LLd^2*LR + 1435/2*nf^6*T^2*
      h^10*p^2*B*QLd*QRd^2*LL*LLd*LRd + 1435/4*nf^6*T^2*h^10*p^2*B*QLd*QR*LR^2
      *LRd^2 + 945/2*nf^6*T^2*h^10*p^2*B*QLd*QR*LLd^2*LR^2 + 1435*nf^6*T^2*
      h^10*p^2*B*QLd*QR*LL*LLd*LR*LRd + 1435/4*nf^6*T^2*h^10*p^2*B*QLd*QR*LL^2
      *LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*B*QLd*QR*LL^2*LLd^2 + 1435/2*nf^6*T^2*
      h^10*p^2*B*QLd*QR*QRd^3*LRd + 1435*nf^6*T^2*h^10*p^2*B*QLd*QR^2*QRd*LR*
      LRd + 1435*nf^6*T^2*h^10*p^2*B*QLd*QR^2*QRd*LL*LLd + 1435/2*nf^6*T^2*
      h^10*p^2*B*QLd*QR^3*QRd^2 + 945/4*nf^6*T^2*h^10*p^2*B*QLd*QR^4*LR + 1435/
      2*nf^6*T^2*h^10*p^2*B*QLd^2*QRd*LLd*LR*LRd + 1435/4*nf^6*T^2*h^10*p^2*B*
      QLd^2*QRd*LL*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*B*QLd^2*QRd*LL*LLd^2 +
      4305/4*nf^6*T^2*h^10*p^2*B*QLd^2*QR*QRd^2*LLd + 945*nf^6*T^2*h^10*p^2*B*
      QLd^2*QR^2*LLd*LR + 1435/2*nf^6*T^2*h^10*p^2*B*QLd^2*QR^2*LL*LRd + 1435/
      12*nf^6*T^2*h^10*p^2*B*QLd^3*LR*LRd^2 + 315/2*nf^6*T^2*h^10*p^2*B*QLd^3*
      LLd^2*LR + 1435/6*nf^6*T^2*h^10*p^2*B*QLd^3*LL*LLd*LRd + 1435/2*nf^6*T^2
      *h^10*p^2*B*QLd^3*QR*QRd*LRd + 315*nf^6*T^2*h^10*p^2*B*QLd^3*QR^3 + 945/
      4*nf^6*T^2*h^10*p^2*B*QLd^4*QR*LLd + 1435/4*nf^6*T^2*h^10*p^2*B*QL*QRd*
      LR^2*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*B*QL*QRd*LLd^2*LR^2 + 1435*nf^6*
      T^2*h^10*p^2*B*QL*QRd*LL*LLd*LR*LRd + 945/2*nf^6*T^2*h^10*p^2*B*QL*QRd*
      LL^2*LRd^2 + 1435/4*nf^6*T^2*h^10*p^2*B*QL*QRd*LL^2*LLd^2 + 945/4*nf^6*
      T^2*h^10*p^2*B*QL*QRd^4*LRd + 1435*nf^6*T^2*h^10*p^2*B*QL*QR*QRd^2*LR*
      LRd + 1435*nf^6*T^2*h^10*p^2*B*QL*QR*QRd^2*LL*LLd + 1435/4*nf^6*T^2*h^10
      *p^2*B*QL*QR^2*LR^2*LRd + 1435/2*nf^6*T^2*h^10*p^2*B*QL*QR^2*LL*LLd*LR
       + 1435/4*nf^6*T^2*h^10*p^2*B*QL*QR^2*LL^2*LRd + 1435/2*nf^6*T^2*h^10*
      p^2*B*QL*QR^2*QRd^3 + 1435/2*nf^6*T^2*h^10*p^2*B*QL*QR^3*QRd*LR + 1435/2
      *nf^6*T^2*h^10*p^2*B*QL*QLd*LLd*LR^2*LRd + 1435/2*nf^6*T^2*h^10*p^2*B*QL
      *QLd*LL*LR*LRd^2 + 1435/2*nf^6*T^2*h^10*p^2*B*QL*QLd*LL*LLd^2*LR + 1435/
      2*nf^6*T^2*h^10*p^2*B*QL*QLd*LL^2*LLd*LRd + 1435/2*nf^6*T^2*h^10*p^2*B*
      QL*QLd*QRd^3*LLd + 2870*nf^6*T^2*h^10*p^2*B*QL*QLd*QR*QRd*LLd*LR + 2870*
      nf^6*T^2*h^10*p^2*B*QL*QLd*QR*QRd*LL*LRd + 1435/2*nf^6*T^2*h^10*p^2*B*QL
      *QLd*QR^3*LL + 4305/4*nf^6*T^2*h^10*p^2*B*QL*QLd^2*QRd^2*LRd + 1435*nf^6
      *T^2*h^10*p^2*B*QL*QLd^2*QR*LR*LRd + 1435*nf^6*T^2*h^10*p^2*B*QL*QLd^2*
      QR*LL*LLd + 4305/2*nf^6*T^2*h^10*p^2*B*QL*QLd^2*QR^2*QRd + 1435/2*nf^6*
      T^2*h^10*p^2*B*QL*QLd^3*QRd*LLd + 1435/8*nf^6*T^2*h^10*p^2*B*QL*QLd^4*
      LRd + 1435/2*nf^6*T^2*h^10*p^2*B*QL^2*QRd^2*LLd*LR + 945*nf^6*T^2*h^10*
      p^2*B*QL^2*QRd^2*LL*LRd + 1435/4*nf^6*T^2*h^10*p^2*B*QL^2*QR*LLd*LR^2 +
      1435/2*nf^6*T^2*h^10*p^2*B*QL^2*QR*LL*LR*LRd + 1435/4*nf^6*T^2*h^10*p^2*
      B*QL^2*QR*LL^2*LLd + 4305/4*nf^6*T^2*h^10*p^2*B*QL^2*QR^2*QRd*LL + 1435*
      nf^6*T^2*h^10*p^2*B*QL^2*QLd*QRd*LR*LRd + 1435*nf^6*T^2*h^10*p^2*B*QL^2*
      QLd*QRd*LL*LLd + 4305/2*nf^6*T^2*h^10*p^2*B*QL^2*QLd*QR*QRd^2 + 4305/4*
      nf^6*T^2*h^10*p^2*B*QL^2*QLd*QR^2*LR + 1435/2*nf^6*T^2*h^10*p^2*B*QL^2*
      QLd^2*LLd*LR + 1435/2*nf^6*T^2*h^10*p^2*B*QL^2*QLd^2*LL*LRd + 1435/2*
      nf^6*T^2*h^10*p^2*B*QL^2*QLd^3*QR + 1435/12*nf^6*T^2*h^10*p^2*B*QL^3*
      LR^2*LRd + 1435/6*nf^6*T^2*h^10*p^2*B*QL^3*LL*LLd*LR + 315/2*nf^6*T^2*
      h^10*p^2*B*QL^3*LL^2*LRd + 315*nf^6*T^2*h^10*p^2*B*QL^3*QRd^3 + 1435/2*
      nf^6*T^2*h^10*p^2*B*QL^3*QR*QRd*LR + 1435/2*nf^6*T^2*h^10*p^2*B*QL^3*QLd
      *QR*LL + 1435/2*nf^6*T^2*h^10*p^2*B*QL^3*QLd^2*QRd + 945/4*nf^6*T^2*h^10
      *p^2*B*QL^4*QRd*LL + 1435/8*nf^6*T^2*h^10*p^2*B*QL^4*QLd*LR + 1030/3*
      nf^6*T^2*h^10*p^4*LLd*LR^3*LRd^2 + 5225/36*nf^6*T^2*h^10*p^4*LLd^3*LR^3
       + 1030/3*nf^6*T^2*h^10*p^4*LL*LR^2*LRd^3 + 1030*nf^6*T^2*h^10*p^4*LL*
      LLd^2*LR^2*LRd + 1030*nf^6*T^2*h^10*p^4*LL^2*LLd*LR*LRd^2 + 1030/3*nf^6*
      T^2*h^10*p^4*LL^2*LLd^3*LR + 5225/36*nf^6*T^2*h^10*p^4*LL^3*LRd^3 + 1030/
      3*nf^6*T^2*h^10*p^4*LL^3*LLd^2*LRd + 2060/3*nf^6*T^2*h^10*p^4*QRd^3*LLd*
      LR*LRd + 5225/12*nf^6*T^2*h^10*p^4*QRd^3*LL*LRd^2 + 1030/3*nf^6*T^2*h^10
      *p^4*QRd^3*LL*LLd^2 + 2060*nf^6*T^2*h^10*p^4*QR*QRd*LLd*LR^2*LRd + 2060*
      nf^6*T^2*h^10*p^4*QR*QRd*LL*LR*LRd^2 + 2060*nf^6*T^2*h^10*p^4*QR*QRd*LL*
      LLd^2*LR + 2060*nf^6*T^2*h^10*p^4*QR*QRd*LL^2*LLd*LRd + 515*nf^6*T^2*
      h^10*p^4*QR*QRd^4*LLd + 2060*nf^6*T^2*h^10*p^4*QR^2*QRd^2*LLd*LR + 2060*
      nf^6*T^2*h^10*p^4*QR^2*QRd^2*LL*LRd + 5225/12*nf^6*T^2*h^10*p^4*QR^3*LLd
      *LR^2 + 2060/3*nf^6*T^2*h^10*p^4*QR^3*LL*LR*LRd + 1030/3*nf^6*T^2*h^10*
      p^4*QR^3*LL^2*LLd + 515*nf^6*T^2*h^10*p^4*QR^4*QRd*LL + 1030*nf^6*T^2*
      h^10*p^4*QLd*QRd^2*LR*LRd^2 + 1030*nf^6*T^2*h^10*p^4*QLd*QRd^2*LLd^2*LR
       + 2060*nf^6*T^2*h^10*p^4*QLd*QRd^2*LL*LLd*LRd + 1030*nf^6*T^2*h^10*p^4*
      QLd*QR*LR^2*LRd^2 + 5225/4*nf^6*T^2*h^10*p^4*QLd*QR*LLd^2*LR^2 + 4120*
      nf^6*T^2*h^10*p^4*QLd*QR*LL*LLd*LR*LRd + 1030*nf^6*T^2*h^10*p^4*QLd*QR*
      LL^2*LRd^2 + 1030*nf^6*T^2*h^10*p^4*QLd*QR*LL^2*LLd^2 + 2060*nf^6*T^2*
      h^10*p^4*QLd*QR*QRd^3*LRd + 4120*nf^6*T^2*h^10*p^4*QLd*QR^2*QRd*LR*LRd
       + 4120*nf^6*T^2*h^10*p^4*QLd*QR^2*QRd*LL*LLd + 2060*nf^6*T^2*h^10*p^4*
      QLd*QR^3*QRd^2 + 5225/8*nf^6*T^2*h^10*p^4*QLd*QR^4*LR + 2060*nf^6*T^2*
      h^10*p^4*QLd^2*QRd*LLd*LR*LRd + 1030*nf^6*T^2*h^10*p^4*QLd^2*QRd*LL*
      LRd^2 + 1030*nf^6*T^2*h^10*p^4*QLd^2*QRd*LL*LLd^2 + 3090*nf^6*T^2*h^10*
      p^4*QLd^2*QR*QRd^2*LLd + 5225/2*nf^6*T^2*h^10*p^4*QLd^2*QR^2*LLd*LR +
      2060*nf^6*T^2*h^10*p^4*QLd^2*QR^2*LL*LRd + 1030/3*nf^6*T^2*h^10*p^4*
      QLd^3*LR*LRd^2 + 5225/12*nf^6*T^2*h^10*p^4*QLd^3*LLd^2*LR + 2060/3*nf^6*
      T^2*h^10*p^4*QLd^3*LL*LLd*LRd + 2060*nf^6*T^2*h^10*p^4*QLd^3*QR*QRd*LRd
       + 5225/6*nf^6*T^2*h^10*p^4*QLd^3*QR^3 + 5225/8*nf^6*T^2*h^10*p^4*QLd^4*
      QR*LLd + 1030*nf^6*T^2*h^10*p^4*QL*QRd*LR^2*LRd^2 + 1030*nf^6*T^2*h^10*
      p^4*QL*QRd*LLd^2*LR^2 + 4120*nf^6*T^2*h^10*p^4*QL*QRd*LL*LLd*LR*LRd +
      5225/4*nf^6*T^2*h^10*p^4*QL*QRd*LL^2*LRd^2 + 1030*nf^6*T^2*h^10*p^4*QL*
      QRd*LL^2*LLd^2 + 5225/8*nf^6*T^2*h^10*p^4*QL*QRd^4*LRd + 4120*nf^6*T^2*
      h^10*p^4*QL*QR*QRd^2*LR*LRd + 4120*nf^6*T^2*h^10*p^4*QL*QR*QRd^2*LL*LLd
       + 1030*nf^6*T^2*h^10*p^4*QL*QR^2*LR^2*LRd + 2060*nf^6*T^2*h^10*p^4*QL*
      QR^2*LL*LLd*LR + 1030*nf^6*T^2*h^10*p^4*QL*QR^2*LL^2*LRd + 2060*nf^6*T^2
      *h^10*p^4*QL*QR^2*QRd^3 + 2060*nf^6*T^2*h^10*p^4*QL*QR^3*QRd*LR + 2060*
      nf^6*T^2*h^10*p^4*QL*QLd*LLd*LR^2*LRd + 2060*nf^6*T^2*h^10*p^4*QL*QLd*LL
      *LR*LRd^2 + 2060*nf^6*T^2*h^10*p^4*QL*QLd*LL*LLd^2*LR + 2060*nf^6*T^2*
      h^10*p^4*QL*QLd*LL^2*LLd*LRd + 2060*nf^6*T^2*h^10*p^4*QL*QLd*QRd^3*LLd
       + 8240*nf^6*T^2*h^10*p^4*QL*QLd*QR*QRd*LLd*LR + 8240*nf^6*T^2*h^10*p^4*
      QL*QLd*QR*QRd*LL*LRd + 2060*nf^6*T^2*h^10*p^4*QL*QLd*QR^3*LL + 3090*nf^6
      *T^2*h^10*p^4*QL*QLd^2*QRd^2*LRd + 4120*nf^6*T^2*h^10*p^4*QL*QLd^2*QR*LR
      *LRd + 4120*nf^6*T^2*h^10*p^4*QL*QLd^2*QR*LL*LLd + 6180*nf^6*T^2*h^10*
      p^4*QL*QLd^2*QR^2*QRd + 2060*nf^6*T^2*h^10*p^4*QL*QLd^3*QRd*LLd + 515*
      nf^6*T^2*h^10*p^4*QL*QLd^4*LRd + 2060*nf^6*T^2*h^10*p^4*QL^2*QRd^2*LLd*
      LR + 5225/2*nf^6*T^2*h^10*p^4*QL^2*QRd^2*LL*LRd + 1030*nf^6*T^2*h^10*p^4
      *QL^2*QR*LLd*LR^2 + 2060*nf^6*T^2*h^10*p^4*QL^2*QR*LL*LR*LRd + 1030*nf^6
      *T^2*h^10*p^4*QL^2*QR*LL^2*LLd + 3090*nf^6*T^2*h^10*p^4*QL^2*QR^2*QRd*LL
       + 4120*nf^6*T^2*h^10*p^4*QL^2*QLd*QRd*LR*LRd + 4120*nf^6*T^2*h^10*p^4*
      QL^2*QLd*QRd*LL*LLd + 6180*nf^6*T^2*h^10*p^4*QL^2*QLd*QR*QRd^2 + 3090*
      nf^6*T^2*h^10*p^4*QL^2*QLd*QR^2*LR + 2060*nf^6*T^2*h^10*p^4*QL^2*QLd^2*
      LLd*LR + 2060*nf^6*T^2*h^10*p^4*QL^2*QLd^2*LL*LRd + 2060*nf^6*T^2*h^10*
      p^4*QL^2*QLd^3*QR + 1030/3*nf^6*T^2*h^10*p^4*QL^3*LR^2*LRd + 2060/3*nf^6
      *T^2*h^10*p^4*QL^3*LL*LLd*LR + 5225/12*nf^6*T^2*h^10*p^4*QL^3*LL^2*LRd
       + 5225/6*nf^6*T^2*h^10*p^4*QL^3*QRd^3 + 2060*nf^6*T^2*h^10*p^4*QL^3*QR*
      QRd*LR + 2060*nf^6*T^2*h^10*p^4*QL^3*QLd*QR*LL + 2060*nf^6*T^2*h^10*p^4*
      QL^3*QLd^2*QRd + 5225/8*nf^6*T^2*h^10*p^4*QL^4*QRd*LL + 515*nf^6*T^2*
      h^10*p^4*QL^4*QLd*LR + 109/96*nf^6*T^2*h^10*u*p*LR^4*LRd^4 + 481/48*nf^6
      *T^2*h^10*u*p*LLd^2*LR^4*LRd^2 + 128/9*nf^6*T^2*h^10*u*p*LLd^4*LR^4 + 5/
      12*nf^6*T^2*h^10*u*p*LL*LLd*LR^3*LRd^3 + 811/36*nf^6*T^2*h^10*u*p*LL*
      LLd^3*LR^3*LRd + 481/48*nf^6*T^2*h^10*u*p*LL^2*LR^2*LRd^4 + 209/8*nf^6*
      T^2*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 481/48*nf^6*T^2*h^10*u*p*LL^2*LLd^4
      *LR^2 + 811/36*nf^6*T^2*h^10*u*p*LL^3*LLd*LR*LRd^3 + 5/12*nf^6*T^2*h^10*
      u*p*LL^3*LLd^3*LR*LRd + 128/9*nf^6*T^2*h^10*u*p*LL^4*LRd^4 + 481/48*nf^6
      *T^2*h^10*u*p*LL^4*LLd^2*LRd^2 + 109/96*nf^6*T^2*h^10*u*p*LL^4*LLd^4 -
      971/72*nf^6*T^2*h^10*u*p*QRd^3*LR^2*LRd^3 - 157/8*nf^6*T^2*h^10*u*p*
      QRd^3*LLd^2*LR^2*LRd - 337/12*nf^6*T^2*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 -
      325/12*nf^6*T^2*h^10*u*p*QRd^3*LL*LLd^3*LR - 173/9*nf^6*T^2*h^10*u*p*
      QRd^3*LL^2*LRd^3 - 403/24*nf^6*T^2*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 41/18
      *nf^6*T^2*h^10*u*p*QRd^6*LRd^2 + 119/36*nf^6*T^2*h^10*u*p*QRd^6*LLd^2 +
      5/12*nf^6*T^2*h^10*u*p*QR*QRd*LR^3*LRd^3 + 257/12*nf^6*T^2*h^10*u*p*QR*
      QRd*LLd^2*LR^3*LRd + 55/4*nf^6*T^2*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 +
      257/12*nf^6*T^2*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 + 257/12*nf^6*T^2*h^10*u*p
      *QR*QRd*LL^2*LR*LRd^3 + 55/4*nf^6*T^2*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd
       + 257/12*nf^6*T^2*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 5/12*nf^6*T^2*h^10*u
      *p*QR*QRd*LL^3*LLd^3 - 297/16*nf^6*T^2*h^10*u*p*QR*QRd^4*LR*LRd^2 - 209/
      16*nf^6*T^2*h^10*u*p*QR*QRd^4*LLd^2*LR - 99/8*nf^6*T^2*h^10*u*p*QR*QRd^4
      *LL*LLd*LRd + 55/4*nf^6*T^2*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 33/2*nf^6*
      T^2*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 55/2*nf^6*T^2*h^10*u*p*QR^2*QRd^2*
      LL*LLd*LR*LRd + 33/2*nf^6*T^2*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 55/4*nf^6
      *T^2*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 - 151/48*nf^6*T^2*h^10*u*p*QR^2*
      QRd^5*LRd - 971/72*nf^6*T^2*h^10*u*p*QR^3*LR^3*LRd^2 - 173/9*nf^6*T^2*
      h^10*u*p*QR^3*LLd^2*LR^3 - 337/12*nf^6*T^2*h^10*u*p*QR^3*LL*LLd*LR^2*LRd
       - 157/8*nf^6*T^2*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 403/24*nf^6*T^2*h^10*u*p
      *QR^3*LL^2*LLd^2*LR - 325/12*nf^6*T^2*h^10*u*p*QR^3*LL^3*LLd*LRd + 55/2*
      nf^6*T^2*h^10*u*p*QR^3*QRd^3*LR*LRd + 55/2*nf^6*T^2*h^10*u*p*QR^3*QRd^3*
      LL*LLd - 297/16*nf^6*T^2*h^10*u*p*QR^4*QRd*LR^2*LRd - 99/8*nf^6*T^2*h^10
      *u*p*QR^4*QRd*LL*LLd*LR - 209/16*nf^6*T^2*h^10*u*p*QR^4*QRd*LL^2*LRd +
      1211/96*nf^6*T^2*h^10*u*p*QR^4*QRd^4 - 151/48*nf^6*T^2*h^10*u*p*QR^5*
      QRd^2*LR + 41/18*nf^6*T^2*h^10*u*p*QR^6*LR^2 + 119/36*nf^6*T^2*h^10*u*p*
      QR^6*LL^2 - 99/8*nf^6*T^2*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + 125/24*
      nf^6*T^2*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 - 337/12*nf^6*T^2*h^10*u*p*QLd*
      QRd^2*LL*LR*LRd^3 - 55/4*nf^6*T^2*h^10*u*p*QLd*QRd^2*LL*LLd^2*LR*LRd -
      99/8*nf^6*T^2*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 113/8*nf^6*T^2*h^10*u*
      p*QLd*QRd^2*LL^2*LLd^3 + 377/24*nf^6*T^2*h^10*u*p*QLd*QRd^5*LLd*LRd + 59/
      12*nf^6*T^2*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 + 446/9*nf^6*T^2*h^10*u*p*QLd
      *QR*LLd^3*LR^3 - 25/4*nf^6*T^2*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 + 99/4*nf^6
      *T^2*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 99/4*nf^6*T^2*h^10*u*p*QLd*QR*
      LL^2*LLd*LR*LRd^2 + 59/12*nf^6*T^2*h^10*u*p*QLd*QR*LL^2*LLd^3*LR + 811/
      36*nf^6*T^2*h^10*u*p*QLd*QR*LL^3*LRd^3 - 25/4*nf^6*T^2*h^10*u*p*QLd*QR*
      LL^3*LLd^2*LRd - 99/4*nf^6*T^2*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 - 55/4*
      nf^6*T^2*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 331/16*nf^6*T^2*h^10*u*p*QLd*
      QR^2*QRd^4*LLd + 33/2*nf^6*T^2*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 55/2*
      nf^6*T^2*h^10*u*p*QLd*QR^3*QRd^2*LL*LRd - 33*nf^6*T^2*h^10*u*p*QLd*QR^4*
      LLd*LR^2 - 99/8*nf^6*T^2*h^10*u*p*QLd*QR^4*LL*LR*LRd - 165/16*nf^6*T^2*
      h^10*u*p*QLd*QR^4*LL^2*LLd - 217/24*nf^6*T^2*h^10*u*p*QLd*QR^5*QRd*LL -
      113/8*nf^6*T^2*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 - 99/8*nf^6*T^2*h^10*u*p*
      QLd^2*QRd*LLd^2*LR^2*LRd - 55/4*nf^6*T^2*h^10*u*p*QLd^2*QRd*LL*LLd*LR*
      LRd^2 - 337/12*nf^6*T^2*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR + 125/24*nf^6*T^2
      *h^10*u*p*QLd^2*QRd*LL^2*LRd^3 - 99/8*nf^6*T^2*h^10*u*p*QLd^2*QRd*LL^2*
      LLd^2*LRd + 7/24*nf^6*T^2*h^10*u*p*QLd^2*QRd^4*LRd^2 + 193/16*nf^6*T^2*
      h^10*u*p*QLd^2*QRd^4*LLd^2 - 209/8*nf^6*T^2*h^10*u*p*QLd^2*QR*QRd^2*LR*
      LRd^2 - 165/8*nf^6*T^2*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR - 55/4*nf^6*T^2*
      h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 33/2*nf^6*T^2*h^10*u*p*QLd^2*QR^2*
      LR^2*LRd^2 + 44*nf^6*T^2*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 99/2*nf^6*T^2*
      h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 99/4*nf^6*T^2*h^10*u*p*QLd^2*QR^2*
      LL^2*LRd^2 + 33/2*nf^6*T^2*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 113/8*nf^6*
      T^2*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 99/2*nf^6*T^2*h^10*u*p*QLd^2*QR^3*
      QRd*LR*LRd + 99/2*nf^6*T^2*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 1103/48*nf^6
      *T^2*h^10*u*p*QLd^2*QR^4*QRd^2 - 47/6*nf^6*T^2*h^10*u*p*QLd^2*QR^5*LR -
      403/24*nf^6*T^2*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 173/9*nf^6*T^2*h^10*u*p*
      QLd^3*LLd^3*LR^2 - 325/12*nf^6*T^2*h^10*u*p*QLd^3*LL*LR*LRd^3 - 337/12*
      nf^6*T^2*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd - 157/8*nf^6*T^2*h^10*u*p*QLd^3*
      LL^2*LLd*LRd^2 - 971/72*nf^6*T^2*h^10*u*p*QLd^3*LL^2*LLd^3 + 325/12*nf^6
      *T^2*h^10*u*p*QLd^3*QRd^3*LLd*LRd - 55/4*nf^6*T^2*h^10*u*p*QLd^3*QR*QRd*
      LL*LRd^2 - 99/4*nf^6*T^2*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 271/24*nf^6*
      T^2*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 88*nf^6*T^2*h^10*u*p*QLd^3*QR^3*LLd*
      LR + 99/2*nf^6*T^2*h^10*u*p*QLd^3*QR^3*LL*LRd + 193/16*nf^6*T^2*h^10*u*p
      *QLd^4*QRd^2*LRd^2 + 7/24*nf^6*T^2*h^10*u*p*QLd^4*QRd^2*LLd^2 - 165/16*
      nf^6*T^2*h^10*u*p*QLd^4*QR*LR*LRd^2 - 33*nf^6*T^2*h^10*u*p*QLd^4*QR*
      LLd^2*LR - 99/8*nf^6*T^2*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 457/48*nf^6*T^2*
      h^10*u*p*QLd^4*QR^2*QRd*LRd + 268/9*nf^6*T^2*h^10*u*p*QLd^4*QR^4 + 377/
      24*nf^6*T^2*h^10*u*p*QLd^5*QRd*LLd*LRd - 47/6*nf^6*T^2*h^10*u*p*QLd^5*
      QR^2*LLd + 119/36*nf^6*T^2*h^10*u*p*QLd^6*LRd^2 + 41/18*nf^6*T^2*h^10*u*
      p*QLd^6*LLd^2 - 25/4*nf^6*T^2*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 + 811/36*
      nf^6*T^2*h^10*u*p*QL*QRd*LLd^3*LR^3 + 59/12*nf^6*T^2*h^10*u*p*QL*QRd*LL*
      LR^2*LRd^3 + 99/4*nf^6*T^2*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd + 99/4*nf^6
      *T^2*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 - 25/4*nf^6*T^2*h^10*u*p*QL*QRd*
      LL^2*LLd^3*LR + 446/9*nf^6*T^2*h^10*u*p*QL*QRd*LL^3*LRd^3 + 59/12*nf^6*
      T^2*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd - 99/8*nf^6*T^2*h^10*u*p*QL*QRd^4*LLd
      *LR*LRd - 33*nf^6*T^2*h^10*u*p*QL*QRd^4*LL*LRd^2 - 165/16*nf^6*T^2*h^10*
      u*p*QL*QRd^4*LL*LLd^2 - 217/24*nf^6*T^2*h^10*u*p*QL*QR*QRd^5*LLd - 337/
      12*nf^6*T^2*h^10*u*p*QL*QR^2*LLd*LR^3*LRd - 99/8*nf^6*T^2*h^10*u*p*QL*
      QR^2*LL*LR^2*LRd^2 - 99/8*nf^6*T^2*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 - 55/4
      *nf^6*T^2*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd + 125/24*nf^6*T^2*h^10*u*p*QL
      *QR^2*LL^3*LRd^2 - 113/8*nf^6*T^2*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 55/2*
      nf^6*T^2*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 33/2*nf^6*T^2*h^10*u*p*QL*QR^2*
      QRd^3*LL*LRd - 99/4*nf^6*T^2*h^10*u*p*QL*QR^3*QRd*LLd*LR^2 - 55/4*nf^6*
      T^2*h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 331/16*nf^6*T^2*h^10*u*p*QL*QR^4*
      QRd^2*LL + 377/24*nf^6*T^2*h^10*u*p*QL*QR^5*LL*LR + 5/12*nf^6*T^2*h^10*u
      *p*QL*QLd*LR^3*LRd^3 + 257/12*nf^6*T^2*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd +
      55/4*nf^6*T^2*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 257/12*nf^6*T^2*h^10*u
      *p*QL*QLd*LL*LLd^3*LR^2 + 257/12*nf^6*T^2*h^10*u*p*QL*QLd*LL^2*LR*LRd^3
       + 55/4*nf^6*T^2*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 257/12*nf^6*T^2*
      h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 + 5/12*nf^6*T^2*h^10*u*p*QL*QLd*LL^3*
      LLd^3 - 99/4*nf^6*T^2*h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 - 55/4*nf^6*T^2*
      h^10*u*p*QL*QLd*QRd^3*LLd^2*LR + 55/2*nf^6*T^2*h^10*u*p*QL*QLd*QR*QRd*
      LR^2*LRd^2 + 99/2*nf^6*T^2*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 + 99/2*nf^6
      *T^2*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 55/2*nf^6*T^2*h^10*u*p*QL*QLd*
      QR*QRd*LL^2*LLd^2 - 137/24*nf^6*T^2*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 55/2*
      nf^6*T^2*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd + 55/2*nf^6*T^2*h^10*u*p*QL*
      QLd*QR^2*QRd^2*LL*LLd - 99/4*nf^6*T^2*h^10*u*p*QL*QLd*QR^3*LR^2*LRd - 55/
      4*nf^6*T^2*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 655/12*nf^6*T^2*h^10*u*p*QL*
      QLd*QR^3*QRd^3 - 137/24*nf^6*T^2*h^10*u*p*QL*QLd*QR^4*QRd*LR - 55/4*nf^6
      *T^2*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 165/8*nf^6*T^2*h^10*u*p*QL*
      QLd^2*QRd^2*LL*LRd^2 - 209/8*nf^6*T^2*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2
       + 25/4*nf^6*T^2*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 99/2*nf^6*T^2*h^10*u*p
      *QL*QLd^2*QR^2*QRd*LLd*LR + 99/2*nf^6*T^2*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*
      LRd + 457/48*nf^6*T^2*h^10*u*p*QL*QLd^2*QR^4*LL - 55/4*nf^6*T^2*h^10*u*p
      *QL*QLd^3*QRd*LR*LRd^2 - 99/4*nf^6*T^2*h^10*u*p*QL*QLd^3*QRd*LLd^2*LR +
      25/4*nf^6*T^2*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 99/2*nf^6*T^2*h^10*u*p*QL
      *QLd^3*QR^2*LR*LRd + 99/2*nf^6*T^2*h^10*u*p*QL*QLd^3*QR^2*LL*LLd + 2753/
      36*nf^6*T^2*h^10*u*p*QL*QLd^3*QR^3*QRd - 99/8*nf^6*T^2*h^10*u*p*QL*QLd^4
      *LLd*LR*LRd - 209/16*nf^6*T^2*h^10*u*p*QL*QLd^4*LL*LRd^2 - 297/16*nf^6*
      T^2*h^10*u*p*QL*QLd^4*LL*LLd^2 - 137/24*nf^6*T^2*h^10*u*p*QL*QLd^4*QR*
      QRd*LLd - 217/24*nf^6*T^2*h^10*u*p*QL*QLd^5*QR*LRd + 33/2*nf^6*T^2*h^10*
      u*p*QL^2*QRd^2*LR^2*LRd^2 + 99/4*nf^6*T^2*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2
       + 99/2*nf^6*T^2*h^10*u*p*QL^2*QRd^2*LL*LLd*LR*LRd + 44*nf^6*T^2*h^10*u*
      p*QL^2*QRd^2*LL^2*LRd^2 + 33/2*nf^6*T^2*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2
       - 47/6*nf^6*T^2*h^10*u*p*QL^2*QRd^5*LRd - 113/8*nf^6*T^2*h^10*u*p*QL^2*
      QR*LR^3*LRd^2 + 125/24*nf^6*T^2*h^10*u*p*QL^2*QR*LLd^2*LR^3 - 55/4*nf^6*
      T^2*h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd - 99/8*nf^6*T^2*h^10*u*p*QL^2*QR*
      LL^2*LR*LRd^2 - 99/8*nf^6*T^2*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 337/12*
      nf^6*T^2*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 99/2*nf^6*T^2*h^10*u*p*QL^2*QR*
      QRd^3*LR*LRd + 99/2*nf^6*T^2*h^10*u*p*QL^2*QR*QRd^3*LL*LLd - 209/8*nf^6*
      T^2*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd - 55/4*nf^6*T^2*h^10*u*p*QL^2*QR^2*
      QRd*LL*LLd*LR - 165/8*nf^6*T^2*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 1103/48
      *nf^6*T^2*h^10*u*p*QL^2*QR^2*QRd^4 + 113/8*nf^6*T^2*h^10*u*p*QL^2*QR^3*
      QRd^2*LR + 7/24*nf^6*T^2*h^10*u*p*QL^2*QR^4*LR^2 + 193/16*nf^6*T^2*h^10*
      u*p*QL^2*QR^4*LL^2 + 457/48*nf^6*T^2*h^10*u*p*QL^2*QLd*QRd^4*LLd + 99/2*
      nf^6*T^2*h^10*u*p*QL^2*QLd*QR*QRd^2*LLd*LR + 99/2*nf^6*T^2*h^10*u*p*QL^2
      *QLd*QR*QRd^2*LL*LRd - 165/8*nf^6*T^2*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 -
      55/4*nf^6*T^2*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd - 209/8*nf^6*T^2*h^10*u*p
      *QL^2*QLd*QR^2*LL^2*LLd + 25/4*nf^6*T^2*h^10*u*p*QL^2*QLd*QR^3*QRd*LL +
      55/4*nf^6*T^2*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 33/2*nf^6*T^2*h^10*u*p*
      QL^2*QLd^2*LLd^2*LR^2 + 55/2*nf^6*T^2*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd
       + 33/2*nf^6*T^2*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 55/4*nf^6*T^2*h^10*u*p
      *QL^2*QLd^2*LL^2*LLd^2 + 271/24*nf^6*T^2*h^10*u*p*QL^2*QLd^2*QRd^3*LRd
       + 55/2*nf^6*T^2*h^10*u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 55/2*nf^6*T^2*h^10*
      u*p*QL^2*QLd^2*QR*QRd*LL*LLd + 407/8*nf^6*T^2*h^10*u*p*QL^2*QLd^2*QR^2*
      QRd^2 + 271/24*nf^6*T^2*h^10*u*p*QL^2*QLd^2*QR^3*LR + 113/8*nf^6*T^2*
      h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 33/2*nf^6*T^2*h^10*u*p*QL^2*QLd^3*QR*LLd
      *LR + 55/2*nf^6*T^2*h^10*u*p*QL^2*QLd^3*QR*LL*LRd + 331/16*nf^6*T^2*h^10
      *u*p*QL^2*QLd^4*QRd*LRd + 1103/48*nf^6*T^2*h^10*u*p*QL^2*QLd^4*QR^2 -
      151/48*nf^6*T^2*h^10*u*p*QL^2*QLd^5*LLd - 325/12*nf^6*T^2*h^10*u*p*QL^3*
      LLd*LR^3*LRd - 403/24*nf^6*T^2*h^10*u*p*QL^3*LL*LR^2*LRd^2 - 157/8*nf^6*
      T^2*h^10*u*p*QL^3*LL*LLd^2*LR^2 - 337/12*nf^6*T^2*h^10*u*p*QL^3*LL^2*LLd
      *LR*LRd - 173/9*nf^6*T^2*h^10*u*p*QL^3*LL^3*LRd^2 - 971/72*nf^6*T^2*h^10
      *u*p*QL^3*LL^3*LLd^2 + 99/2*nf^6*T^2*h^10*u*p*QL^3*QRd^3*LLd*LR + 88*
      nf^6*T^2*h^10*u*p*QL^3*QRd^3*LL*LRd - 55/4*nf^6*T^2*h^10*u*p*QL^3*QR*QRd
      *LLd*LR^2 - 99/4*nf^6*T^2*h^10*u*p*QL^3*QR*QRd*LL^2*LLd + 271/24*nf^6*
      T^2*h^10*u*p*QL^3*QR^2*QRd^2*LL + 325/12*nf^6*T^2*h^10*u*p*QL^3*QR^3*LL*
      LR + 99/2*nf^6*T^2*h^10*u*p*QL^3*QLd*QRd^2*LR*LRd + 99/2*nf^6*T^2*h^10*u
      *p*QL^3*QLd*QRd^2*LL*LLd - 55/4*nf^6*T^2*h^10*u*p*QL^3*QLd*QR*LR^2*LRd
       - 99/4*nf^6*T^2*h^10*u*p*QL^3*QLd*QR*LL^2*LRd + 2753/36*nf^6*T^2*h^10*u
      *p*QL^3*QLd*QR*QRd^3 + 25/4*nf^6*T^2*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 55/
      2*nf^6*T^2*h^10*u*p*QL^3*QLd^2*QRd*LLd*LR + 33/2*nf^6*T^2*h^10*u*p*QL^3*
      QLd^2*QRd*LL*LRd + 113/8*nf^6*T^2*h^10*u*p*QL^3*QLd^2*QR^2*LL + 55/2*
      nf^6*T^2*h^10*u*p*QL^3*QLd^3*LR*LRd + 55/2*nf^6*T^2*h^10*u*p*QL^3*QLd^3*
      LL*LLd + 655/12*nf^6*T^2*h^10*u*p*QL^3*QLd^3*QR*QRd - 165/16*nf^6*T^2*
      h^10*u*p*QL^4*QRd*LR^2*LRd - 99/8*nf^6*T^2*h^10*u*p*QL^4*QRd*LL*LLd*LR
       - 33*nf^6*T^2*h^10*u*p*QL^4*QRd*LL^2*LRd + 268/9*nf^6*T^2*h^10*u*p*QL^4
      *QRd^4 + 457/48*nf^6*T^2*h^10*u*p*QL^4*QR*QRd^2*LR + 193/16*nf^6*T^2*
      h^10*u*p*QL^4*QR^2*LR^2 + 7/24*nf^6*T^2*h^10*u*p*QL^4*QR^2*LL^2 - 209/16
      *nf^6*T^2*h^10*u*p*QL^4*QLd*LLd*LR^2 - 99/8*nf^6*T^2*h^10*u*p*QL^4*QLd*
      LL*LR*LRd - 297/16*nf^6*T^2*h^10*u*p*QL^4*QLd*LL^2*LLd - 137/24*nf^6*T^2
      *h^10*u*p*QL^4*QLd*QR*QRd*LL + 1103/48*nf^6*T^2*h^10*u*p*QL^4*QLd^2*
      QRd^2 + 331/16*nf^6*T^2*h^10*u*p*QL^4*QLd^2*QR*LR + 1211/96*nf^6*T^2*
      h^10*u*p*QL^4*QLd^4 - 47/6*nf^6*T^2*h^10*u*p*QL^5*QRd^2*LL + 377/24*nf^6
      *T^2*h^10*u*p*QL^5*QR*LL*LR - 217/24*nf^6*T^2*h^10*u*p*QL^5*QLd*QRd*LR
       - 151/48*nf^6*T^2*h^10*u*p*QL^5*QLd^2*LL + 119/36*nf^6*T^2*h^10*u*p*
      QL^6*LR^2 + 41/18*nf^6*T^2*h^10*u*p*QL^6*LL^2 + 735*nf^6*T^2*h^10*u*p*G*
      QRd^3*LLd*LR*LRd + 955/2*nf^6*T^2*h^10*u*p*G*QRd^3*LL*LRd^2 + 735/2*nf^6
      *T^2*h^10*u*p*G*QRd^3*LL*LLd^2 + 2205/2*nf^6*T^2*h^10*u*p*G*QR*QRd*LLd*
      LR^2*LRd + 2205/2*nf^6*T^2*h^10*u*p*G*QR*QRd*LL*LR*LRd^2 + 2205/2*nf^6*
      T^2*h^10*u*p*G*QR*QRd*LL*LLd^2*LR + 2205/2*nf^6*T^2*h^10*u*p*G*QR*QRd*
      LL^2*LLd*LRd + 735*nf^6*T^2*h^10*u*p*G*QR*QRd^4*LLd + 2205*nf^6*T^2*h^10
      *u*p*G*QR^2*QRd^2*LLd*LR + 2205*nf^6*T^2*h^10*u*p*G*QR^2*QRd^2*LL*LRd +
      955/2*nf^6*T^2*h^10*u*p*G*QR^3*LLd*LR^2 + 735*nf^6*T^2*h^10*u*p*G*QR^3*
      LL*LR*LRd + 735/2*nf^6*T^2*h^10*u*p*G*QR^3*LL^2*LLd + 735*nf^6*T^2*h^10*
      u*p*G*QR^4*QRd*LL + 2205/2*nf^6*T^2*h^10*u*p*G*QLd*QRd^2*LR*LRd^2 + 2205/
      2*nf^6*T^2*h^10*u*p*G*QLd*QRd^2*LLd^2*LR + 2205*nf^6*T^2*h^10*u*p*G*QLd*
      QRd^2*LL*LLd*LRd + 2205/4*nf^6*T^2*h^10*u*p*G*QLd*QR*LR^2*LRd^2 + 2865/4
      *nf^6*T^2*h^10*u*p*G*QLd*QR*LLd^2*LR^2 + 2205*nf^6*T^2*h^10*u*p*G*QLd*QR
      *LL*LLd*LR*LRd + 2205/4*nf^6*T^2*h^10*u*p*G*QLd*QR*LL^2*LRd^2 + 2205/4*
      nf^6*T^2*h^10*u*p*G*QLd*QR*LL^2*LLd^2 + 2940*nf^6*T^2*h^10*u*p*G*QLd*QR*
      QRd^3*LRd + 4410*nf^6*T^2*h^10*u*p*G*QLd*QR^2*QRd*LR*LRd + 4410*nf^6*T^2
      *h^10*u*p*G*QLd*QR^2*QRd*LL*LLd + 12495/4*nf^6*T^2*h^10*u*p*G*QLd*QR^3*
      QRd^2 + 955*nf^6*T^2*h^10*u*p*G*QLd*QR^4*LR + 2205*nf^6*T^2*h^10*u*p*G*
      QLd^2*QRd*LLd*LR*LRd + 2205/2*nf^6*T^2*h^10*u*p*G*QLd^2*QRd*LL*LRd^2 +
      2205/2*nf^6*T^2*h^10*u*p*G*QLd^2*QRd*LL*LLd^2 + 4410*nf^6*T^2*h^10*u*p*G
      *QLd^2*QR*QRd^2*LLd + 2865*nf^6*T^2*h^10*u*p*G*QLd^2*QR^2*LLd*LR + 2205*
      nf^6*T^2*h^10*u*p*G*QLd^2*QR^2*LL*LRd + 735/2*nf^6*T^2*h^10*u*p*G*QLd^3*
      LR*LRd^2 + 955/2*nf^6*T^2*h^10*u*p*G*QLd^3*LLd^2*LR + 735*nf^6*T^2*h^10*
      u*p*G*QLd^3*LL*LLd*LRd + 2940*nf^6*T^2*h^10*u*p*G*QLd^3*QR*QRd*LRd +
      16235/12*nf^6*T^2*h^10*u*p*G*QLd^3*QR^3 + 955*nf^6*T^2*h^10*u*p*G*QLd^4*
      QR*LLd + 2205/4*nf^6*T^2*h^10*u*p*G*QL*QRd*LR^2*LRd^2 + 2205/4*nf^6*T^2*
      h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 2205*nf^6*T^2*h^10*u*p*G*QL*QRd*LL*LLd*LR
      *LRd + 2865/4*nf^6*T^2*h^10*u*p*G*QL*QRd*LL^2*LRd^2 + 2205/4*nf^6*T^2*
      h^10*u*p*G*QL*QRd*LL^2*LLd^2 + 955*nf^6*T^2*h^10*u*p*G*QL*QRd^4*LRd +
      4410*nf^6*T^2*h^10*u*p*G*QL*QR*QRd^2*LR*LRd + 4410*nf^6*T^2*h^10*u*p*G*
      QL*QR*QRd^2*LL*LLd + 2205/2*nf^6*T^2*h^10*u*p*G*QL*QR^2*LR^2*LRd + 2205*
      nf^6*T^2*h^10*u*p*G*QL*QR^2*LL*LLd*LR + 2205/2*nf^6*T^2*h^10*u*p*G*QL*
      QR^2*LL^2*LRd + 12495/4*nf^6*T^2*h^10*u*p*G*QL*QR^2*QRd^3 + 2940*nf^6*
      T^2*h^10*u*p*G*QL*QR^3*QRd*LR + 2205/2*nf^6*T^2*h^10*u*p*G*QL*QLd*LLd*
      LR^2*LRd + 2205/2*nf^6*T^2*h^10*u*p*G*QL*QLd*LL*LR*LRd^2 + 2205/2*nf^6*
      T^2*h^10*u*p*G*QL*QLd*LL*LLd^2*LR + 2205/2*nf^6*T^2*h^10*u*p*G*QL*QLd*
      LL^2*LLd*LRd + 2940*nf^6*T^2*h^10*u*p*G*QL*QLd*QRd^3*LLd + 8820*nf^6*T^2
      *h^10*u*p*G*QL*QLd*QR*QRd*LLd*LR + 8820*nf^6*T^2*h^10*u*p*G*QL*QLd*QR*
      QRd*LL*LRd + 2940*nf^6*T^2*h^10*u*p*G*QL*QLd*QR^3*LL + 4410*nf^6*T^2*
      h^10*u*p*G*QL*QLd^2*QRd^2*LRd + 4410*nf^6*T^2*h^10*u*p*G*QL*QLd^2*QR*LR*
      LRd + 4410*nf^6*T^2*h^10*u*p*G*QL*QLd^2*QR*LL*LLd + 37485/4*nf^6*T^2*
      h^10*u*p*G*QL*QLd^2*QR^2*QRd + 2940*nf^6*T^2*h^10*u*p*G*QL*QLd^3*QRd*LLd
       + 735*nf^6*T^2*h^10*u*p*G*QL*QLd^4*LRd + 2205*nf^6*T^2*h^10*u*p*G*QL^2*
      QRd^2*LLd*LR + 2865*nf^6*T^2*h^10*u*p*G*QL^2*QRd^2*LL*LRd + 2205/2*nf^6*
      T^2*h^10*u*p*G*QL^2*QR*LLd*LR^2 + 2205*nf^6*T^2*h^10*u*p*G*QL^2*QR*LL*LR
      *LRd + 2205/2*nf^6*T^2*h^10*u*p*G*QL^2*QR*LL^2*LLd + 4410*nf^6*T^2*h^10*
      u*p*G*QL^2*QR^2*QRd*LL + 4410*nf^6*T^2*h^10*u*p*G*QL^2*QLd*QRd*LR*LRd +
      4410*nf^6*T^2*h^10*u*p*G*QL^2*QLd*QRd*LL*LLd + 37485/4*nf^6*T^2*h^10*u*p
      *G*QL^2*QLd*QR*QRd^2 + 4410*nf^6*T^2*h^10*u*p*G*QL^2*QLd*QR^2*LR + 2205*
      nf^6*T^2*h^10*u*p*G*QL^2*QLd^2*LLd*LR + 2205*nf^6*T^2*h^10*u*p*G*QL^2*
      QLd^2*LL*LRd + 12495/4*nf^6*T^2*h^10*u*p*G*QL^2*QLd^3*QR + 735/2*nf^6*
      T^2*h^10*u*p*G*QL^3*LR^2*LRd + 735*nf^6*T^2*h^10*u*p*G*QL^3*LL*LLd*LR +
      955/2*nf^6*T^2*h^10*u*p*G*QL^3*LL^2*LRd + 16235/12*nf^6*T^2*h^10*u*p*G*
      QL^3*QRd^3 + 2940*nf^6*T^2*h^10*u*p*G*QL^3*QR*QRd*LR + 2940*nf^6*T^2*
      h^10*u*p*G*QL^3*QLd*QR*LL + 12495/4*nf^6*T^2*h^10*u*p*G*QL^3*QLd^2*QRd
       + 955*nf^6*T^2*h^10*u*p*G*QL^4*QRd*LL + 735*nf^6*T^2*h^10*u*p*G*QL^4*
      QLd*LR + 490*nf^6*T^2*h^10*u*p*W*LLd*LR^3*LRd^2 + 1910/9*nf^6*T^2*h^10*u
      *p*W*LLd^3*LR^3 + 490*nf^6*T^2*h^10*u*p*W*LL*LR^2*LRd^3 + 1470*nf^6*T^2*
      h^10*u*p*W*LL*LLd^2*LR^2*LRd + 1470*nf^6*T^2*h^10*u*p*W*LL^2*LLd*LR*
      LRd^2 + 490*nf^6*T^2*h^10*u*p*W*LL^2*LLd^3*LR + 1910/9*nf^6*T^2*h^10*u*p
      *W*LL^3*LRd^3 + 490*nf^6*T^2*h^10*u*p*W*LL^3*LLd^2*LRd + 980*nf^6*T^2*
      h^10*u*p*W*QRd^3*LLd*LR*LRd + 1910/3*nf^6*T^2*h^10*u*p*W*QRd^3*LL*LRd^2
       + 490*nf^6*T^2*h^10*u*p*W*QRd^3*LL*LLd^2 + 2940*nf^6*T^2*h^10*u*p*W*QR*
      QRd*LLd*LR^2*LRd + 2940*nf^6*T^2*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 + 2940*
      nf^6*T^2*h^10*u*p*W*QR*QRd*LL*LLd^2*LR + 2940*nf^6*T^2*h^10*u*p*W*QR*QRd
      *LL^2*LLd*LRd + 735*nf^6*T^2*h^10*u*p*W*QR*QRd^4*LLd + 2940*nf^6*T^2*
      h^10*u*p*W*QR^2*QRd^2*LLd*LR + 2940*nf^6*T^2*h^10*u*p*W*QR^2*QRd^2*LL*
      LRd + 1910/3*nf^6*T^2*h^10*u*p*W*QR^3*LLd*LR^2 + 980*nf^6*T^2*h^10*u*p*W
      *QR^3*LL*LR*LRd + 490*nf^6*T^2*h^10*u*p*W*QR^3*LL^2*LLd + 735*nf^6*T^2*
      h^10*u*p*W*QR^4*QRd*LL + 1470*nf^6*T^2*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 +
      1470*nf^6*T^2*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 2940*nf^6*T^2*h^10*u*p*W*
      QLd*QRd^2*LL*LLd*LRd + 1470*nf^6*T^2*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 1910
      *nf^6*T^2*h^10*u*p*W*QLd*QR*LLd^2*LR^2 + 5880*nf^6*T^2*h^10*u*p*W*QLd*QR
      *LL*LLd*LR*LRd + 1470*nf^6*T^2*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 1470*nf^6*
      T^2*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 2940*nf^6*T^2*h^10*u*p*W*QLd*QR*QRd^3
      *LRd + 5880*nf^6*T^2*h^10*u*p*W*QLd*QR^2*QRd*LR*LRd + 5880*nf^6*T^2*h^10
      *u*p*W*QLd*QR^2*QRd*LL*LLd + 2940*nf^6*T^2*h^10*u*p*W*QLd*QR^3*QRd^2 +
      955*nf^6*T^2*h^10*u*p*W*QLd*QR^4*LR + 2940*nf^6*T^2*h^10*u*p*W*QLd^2*QRd
      *LLd*LR*LRd + 1470*nf^6*T^2*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 1470*nf^6*
      T^2*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 + 4410*nf^6*T^2*h^10*u*p*W*QLd^2*QR*
      QRd^2*LLd + 3820*nf^6*T^2*h^10*u*p*W*QLd^2*QR^2*LLd*LR + 2940*nf^6*T^2*
      h^10*u*p*W*QLd^2*QR^2*LL*LRd + 490*nf^6*T^2*h^10*u*p*W*QLd^3*LR*LRd^2 +
      1910/3*nf^6*T^2*h^10*u*p*W*QLd^3*LLd^2*LR + 980*nf^6*T^2*h^10*u*p*W*
      QLd^3*LL*LLd*LRd + 2940*nf^6*T^2*h^10*u*p*W*QLd^3*QR*QRd*LRd + 3820/3*
      nf^6*T^2*h^10*u*p*W*QLd^3*QR^3 + 955*nf^6*T^2*h^10*u*p*W*QLd^4*QR*LLd +
      1470*nf^6*T^2*h^10*u*p*W*QL*QRd*LR^2*LRd^2 + 1470*nf^6*T^2*h^10*u*p*W*QL
      *QRd*LLd^2*LR^2 + 5880*nf^6*T^2*h^10*u*p*W*QL*QRd*LL*LLd*LR*LRd + 1910*
      nf^6*T^2*h^10*u*p*W*QL*QRd*LL^2*LRd^2 + 1470*nf^6*T^2*h^10*u*p*W*QL*QRd*
      LL^2*LLd^2 + 955*nf^6*T^2*h^10*u*p*W*QL*QRd^4*LRd + 5880*nf^6*T^2*h^10*u
      *p*W*QL*QR*QRd^2*LR*LRd + 5880*nf^6*T^2*h^10*u*p*W*QL*QR*QRd^2*LL*LLd +
      1470*nf^6*T^2*h^10*u*p*W*QL*QR^2*LR^2*LRd + 2940*nf^6*T^2*h^10*u*p*W*QL*
      QR^2*LL*LLd*LR + 1470*nf^6*T^2*h^10*u*p*W*QL*QR^2*LL^2*LRd + 2940*nf^6*
      T^2*h^10*u*p*W*QL*QR^2*QRd^3 + 2940*nf^6*T^2*h^10*u*p*W*QL*QR^3*QRd*LR
       + 2940*nf^6*T^2*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd + 2940*nf^6*T^2*h^10*u*p
      *W*QL*QLd*LL*LR*LRd^2 + 2940*nf^6*T^2*h^10*u*p*W*QL*QLd*LL*LLd^2*LR +
      2940*nf^6*T^2*h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 2940*nf^6*T^2*h^10*u*p*W*
      QL*QLd*QRd^3*LLd + 11760*nf^6*T^2*h^10*u*p*W*QL*QLd*QR*QRd*LLd*LR +
      11760*nf^6*T^2*h^10*u*p*W*QL*QLd*QR*QRd*LL*LRd + 2940*nf^6*T^2*h^10*u*p*
      W*QL*QLd*QR^3*LL + 4410*nf^6*T^2*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 5880*
      nf^6*T^2*h^10*u*p*W*QL*QLd^2*QR*LR*LRd + 5880*nf^6*T^2*h^10*u*p*W*QL*
      QLd^2*QR*LL*LLd + 8820*nf^6*T^2*h^10*u*p*W*QL*QLd^2*QR^2*QRd + 2940*nf^6
      *T^2*h^10*u*p*W*QL*QLd^3*QRd*LLd + 735*nf^6*T^2*h^10*u*p*W*QL*QLd^4*LRd
       + 2940*nf^6*T^2*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 3820*nf^6*T^2*h^10*u*p*W
      *QL^2*QRd^2*LL*LRd + 1470*nf^6*T^2*h^10*u*p*W*QL^2*QR*LLd*LR^2 + 2940*
      nf^6*T^2*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 1470*nf^6*T^2*h^10*u*p*W*QL^2*QR
      *LL^2*LLd + 4410*nf^6*T^2*h^10*u*p*W*QL^2*QR^2*QRd*LL + 5880*nf^6*T^2*
      h^10*u*p*W*QL^2*QLd*QRd*LR*LRd + 5880*nf^6*T^2*h^10*u*p*W*QL^2*QLd*QRd*
      LL*LLd + 8820*nf^6*T^2*h^10*u*p*W*QL^2*QLd*QR*QRd^2 + 4410*nf^6*T^2*h^10
      *u*p*W*QL^2*QLd*QR^2*LR + 2940*nf^6*T^2*h^10*u*p*W*QL^2*QLd^2*LLd*LR +
      2940*nf^6*T^2*h^10*u*p*W*QL^2*QLd^2*LL*LRd + 2940*nf^6*T^2*h^10*u*p*W*
      QL^2*QLd^3*QR + 490*nf^6*T^2*h^10*u*p*W*QL^3*LR^2*LRd + 980*nf^6*T^2*
      h^10*u*p*W*QL^3*LL*LLd*LR + 1910/3*nf^6*T^2*h^10*u*p*W*QL^3*LL^2*LRd +
      3820/3*nf^6*T^2*h^10*u*p*W*QL^3*QRd^3 + 2940*nf^6*T^2*h^10*u*p*W*QL^3*QR
      *QRd*LR + 2940*nf^6*T^2*h^10*u*p*W*QL^3*QLd*QR*LL + 2940*nf^6*T^2*h^10*u
      *p*W*QL^3*QLd^2*QRd + 955*nf^6*T^2*h^10*u*p*W*QL^4*QRd*LL + 735*nf^6*T^2
      *h^10*u*p*W*QL^4*QLd*LR + 735/4*nf^6*T^2*h^10*u*p*B*LLd*LR^3*LRd^2 + 955/
      12*nf^6*T^2*h^10*u*p*B*LLd^3*LR^3 + 735/4*nf^6*T^2*h^10*u*p*B*LL*LR^2*
      LRd^3 + 2205/4*nf^6*T^2*h^10*u*p*B*LL*LLd^2*LR^2*LRd + 2205/4*nf^6*T^2*
      h^10*u*p*B*LL^2*LLd*LR*LRd^2 + 735/4*nf^6*T^2*h^10*u*p*B*LL^2*LLd^3*LR
       + 955/12*nf^6*T^2*h^10*u*p*B*LL^3*LRd^3 + 735/4*nf^6*T^2*h^10*u*p*B*
      LL^3*LLd^2*LRd + 735/2*nf^6*T^2*h^10*u*p*B*QRd^3*LLd*LR*LRd + 955/4*nf^6
      *T^2*h^10*u*p*B*QRd^3*LL*LRd^2 + 735/4*nf^6*T^2*h^10*u*p*B*QRd^3*LL*
      LLd^2 + 2205/2*nf^6*T^2*h^10*u*p*B*QR*QRd*LLd*LR^2*LRd + 2205/2*nf^6*T^2
      *h^10*u*p*B*QR*QRd*LL*LR*LRd^2 + 2205/2*nf^6*T^2*h^10*u*p*B*QR*QRd*LL*
      LLd^2*LR + 2205/2*nf^6*T^2*h^10*u*p*B*QR*QRd*LL^2*LLd*LRd + 2205/8*nf^6*
      T^2*h^10*u*p*B*QR*QRd^4*LLd + 2205/2*nf^6*T^2*h^10*u*p*B*QR^2*QRd^2*LLd*
      LR + 2205/2*nf^6*T^2*h^10*u*p*B*QR^2*QRd^2*LL*LRd + 955/4*nf^6*T^2*h^10*
      u*p*B*QR^3*LLd*LR^2 + 735/2*nf^6*T^2*h^10*u*p*B*QR^3*LL*LR*LRd + 735/4*
      nf^6*T^2*h^10*u*p*B*QR^3*LL^2*LLd + 2205/8*nf^6*T^2*h^10*u*p*B*QR^4*QRd*
      LL + 2205/4*nf^6*T^2*h^10*u*p*B*QLd*QRd^2*LR*LRd^2 + 2205/4*nf^6*T^2*
      h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 2205/2*nf^6*T^2*h^10*u*p*B*QLd*QRd^2*LL*
      LLd*LRd + 2205/4*nf^6*T^2*h^10*u*p*B*QLd*QR*LR^2*LRd^2 + 2865/4*nf^6*T^2
      *h^10*u*p*B*QLd*QR*LLd^2*LR^2 + 2205*nf^6*T^2*h^10*u*p*B*QLd*QR*LL*LLd*
      LR*LRd + 2205/4*nf^6*T^2*h^10*u*p*B*QLd*QR*LL^2*LRd^2 + 2205/4*nf^6*T^2*
      h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 2205/2*nf^6*T^2*h^10*u*p*B*QLd*QR*QRd^3*
      LRd + 2205*nf^6*T^2*h^10*u*p*B*QLd*QR^2*QRd*LR*LRd + 2205*nf^6*T^2*h^10*
      u*p*B*QLd*QR^2*QRd*LL*LLd + 2205/2*nf^6*T^2*h^10*u*p*B*QLd*QR^3*QRd^2 +
      2865/8*nf^6*T^2*h^10*u*p*B*QLd*QR^4*LR + 2205/2*nf^6*T^2*h^10*u*p*B*
      QLd^2*QRd*LLd*LR*LRd + 2205/4*nf^6*T^2*h^10*u*p*B*QLd^2*QRd*LL*LRd^2 +
      2205/4*nf^6*T^2*h^10*u*p*B*QLd^2*QRd*LL*LLd^2 + 6615/4*nf^6*T^2*h^10*u*p
      *B*QLd^2*QR*QRd^2*LLd + 2865/2*nf^6*T^2*h^10*u*p*B*QLd^2*QR^2*LLd*LR +
      2205/2*nf^6*T^2*h^10*u*p*B*QLd^2*QR^2*LL*LRd + 735/4*nf^6*T^2*h^10*u*p*B
      *QLd^3*LR*LRd^2 + 955/4*nf^6*T^2*h^10*u*p*B*QLd^3*LLd^2*LR + 735/2*nf^6*
      T^2*h^10*u*p*B*QLd^3*LL*LLd*LRd + 2205/2*nf^6*T^2*h^10*u*p*B*QLd^3*QR*
      QRd*LRd + 955/2*nf^6*T^2*h^10*u*p*B*QLd^3*QR^3 + 2865/8*nf^6*T^2*h^10*u*
      p*B*QLd^4*QR*LLd + 2205/4*nf^6*T^2*h^10*u*p*B*QL*QRd*LR^2*LRd^2 + 2205/4
      *nf^6*T^2*h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 2205*nf^6*T^2*h^10*u*p*B*QL*QRd
      *LL*LLd*LR*LRd + 2865/4*nf^6*T^2*h^10*u*p*B*QL*QRd*LL^2*LRd^2 + 2205/4*
      nf^6*T^2*h^10*u*p*B*QL*QRd*LL^2*LLd^2 + 2865/8*nf^6*T^2*h^10*u*p*B*QL*
      QRd^4*LRd + 2205*nf^6*T^2*h^10*u*p*B*QL*QR*QRd^2*LR*LRd + 2205*nf^6*T^2*
      h^10*u*p*B*QL*QR*QRd^2*LL*LLd + 2205/4*nf^6*T^2*h^10*u*p*B*QL*QR^2*LR^2*
      LRd + 2205/2*nf^6*T^2*h^10*u*p*B*QL*QR^2*LL*LLd*LR + 2205/4*nf^6*T^2*
      h^10*u*p*B*QL*QR^2*LL^2*LRd + 2205/2*nf^6*T^2*h^10*u*p*B*QL*QR^2*QRd^3
       + 2205/2*nf^6*T^2*h^10*u*p*B*QL*QR^3*QRd*LR + 2205/2*nf^6*T^2*h^10*u*p*
      B*QL*QLd*LLd*LR^2*LRd + 2205/2*nf^6*T^2*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 +
      2205/2*nf^6*T^2*h^10*u*p*B*QL*QLd*LL*LLd^2*LR + 2205/2*nf^6*T^2*h^10*u*p
      *B*QL*QLd*LL^2*LLd*LRd + 2205/2*nf^6*T^2*h^10*u*p*B*QL*QLd*QRd^3*LLd +
      4410*nf^6*T^2*h^10*u*p*B*QL*QLd*QR*QRd*LLd*LR + 4410*nf^6*T^2*h^10*u*p*B
      *QL*QLd*QR*QRd*LL*LRd + 2205/2*nf^6*T^2*h^10*u*p*B*QL*QLd*QR^3*LL + 6615/
      4*nf^6*T^2*h^10*u*p*B*QL*QLd^2*QRd^2*LRd + 2205*nf^6*T^2*h^10*u*p*B*QL*
      QLd^2*QR*LR*LRd + 2205*nf^6*T^2*h^10*u*p*B*QL*QLd^2*QR*LL*LLd + 6615/2*
      nf^6*T^2*h^10*u*p*B*QL*QLd^2*QR^2*QRd + 2205/2*nf^6*T^2*h^10*u*p*B*QL*
      QLd^3*QRd*LLd + 2205/8*nf^6*T^2*h^10*u*p*B*QL*QLd^4*LRd + 2205/2*nf^6*
      T^2*h^10*u*p*B*QL^2*QRd^2*LLd*LR + 2865/2*nf^6*T^2*h^10*u*p*B*QL^2*QRd^2
      *LL*LRd + 2205/4*nf^6*T^2*h^10*u*p*B*QL^2*QR*LLd*LR^2 + 2205/2*nf^6*T^2*
      h^10*u*p*B*QL^2*QR*LL*LR*LRd + 2205/4*nf^6*T^2*h^10*u*p*B*QL^2*QR*LL^2*
      LLd + 6615/4*nf^6*T^2*h^10*u*p*B*QL^2*QR^2*QRd*LL + 2205*nf^6*T^2*h^10*u
      *p*B*QL^2*QLd*QRd*LR*LRd + 2205*nf^6*T^2*h^10*u*p*B*QL^2*QLd*QRd*LL*LLd
       + 6615/2*nf^6*T^2*h^10*u*p*B*QL^2*QLd*QR*QRd^2 + 6615/4*nf^6*T^2*h^10*u
      *p*B*QL^2*QLd*QR^2*LR + 2205/2*nf^6*T^2*h^10*u*p*B*QL^2*QLd^2*LLd*LR +
      2205/2*nf^6*T^2*h^10*u*p*B*QL^2*QLd^2*LL*LRd + 2205/2*nf^6*T^2*h^10*u*p*
      B*QL^2*QLd^3*QR + 735/4*nf^6*T^2*h^10*u*p*B*QL^3*LR^2*LRd + 735/2*nf^6*
      T^2*h^10*u*p*B*QL^3*LL*LLd*LR + 955/4*nf^6*T^2*h^10*u*p*B*QL^3*LL^2*LRd
       + 955/2*nf^6*T^2*h^10*u*p*B*QL^3*QRd^3 + 2205/2*nf^6*T^2*h^10*u*p*B*
      QL^3*QR*QRd*LR + 2205/2*nf^6*T^2*h^10*u*p*B*QL^3*QLd*QR*LL + 2205/2*nf^6
      *T^2*h^10*u*p*B*QL^3*QLd^2*QRd + 2865/8*nf^6*T^2*h^10*u*p*B*QL^4*QRd*LL
       + 2205/8*nf^6*T^2*h^10*u*p*B*QL^4*QLd*LR + 4835/4*nf^6*T^2*h^10*u*p^3*
      LLd*LR^3*LRd^2 + 1510/3*nf^6*T^2*h^10*u*p^3*LLd^3*LR^3 + 4835/4*nf^6*T^2
      *h^10*u*p^3*LL*LR^2*LRd^3 + 14505/4*nf^6*T^2*h^10*u*p^3*LL*LLd^2*LR^2*
      LRd + 14505/4*nf^6*T^2*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 4835/4*nf^6*T^2*
      h^10*u*p^3*LL^2*LLd^3*LR + 1510/3*nf^6*T^2*h^10*u*p^3*LL^3*LRd^3 + 4835/
      4*nf^6*T^2*h^10*u*p^3*LL^3*LLd^2*LRd + 4835/2*nf^6*T^2*h^10*u*p^3*QRd^3*
      LLd*LR*LRd + 1510*nf^6*T^2*h^10*u*p^3*QRd^3*LL*LRd^2 + 4835/4*nf^6*T^2*
      h^10*u*p^3*QRd^3*LL*LLd^2 + 14505/2*nf^6*T^2*h^10*u*p^3*QR*QRd*LLd*LR^2*
      LRd + 14505/2*nf^6*T^2*h^10*u*p^3*QR*QRd*LL*LR*LRd^2 + 14505/2*nf^6*T^2*
      h^10*u*p^3*QR*QRd*LL*LLd^2*LR + 14505/2*nf^6*T^2*h^10*u*p^3*QR*QRd*LL^2*
      LLd*LRd + 14505/8*nf^6*T^2*h^10*u*p^3*QR*QRd^4*LLd + 14505/2*nf^6*T^2*
      h^10*u*p^3*QR^2*QRd^2*LLd*LR + 14505/2*nf^6*T^2*h^10*u*p^3*QR^2*QRd^2*LL
      *LRd + 1510*nf^6*T^2*h^10*u*p^3*QR^3*LLd*LR^2 + 4835/2*nf^6*T^2*h^10*u*
      p^3*QR^3*LL*LR*LRd + 4835/4*nf^6*T^2*h^10*u*p^3*QR^3*LL^2*LLd + 14505/8*
      nf^6*T^2*h^10*u*p^3*QR^4*QRd*LL + 14505/4*nf^6*T^2*h^10*u*p^3*QLd*QRd^2*
      LR*LRd^2 + 14505/4*nf^6*T^2*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 14505/2*nf^6
      *T^2*h^10*u*p^3*QLd*QRd^2*LL*LLd*LRd + 14505/4*nf^6*T^2*h^10*u*p^3*QLd*
      QR*LR^2*LRd^2 + 4530*nf^6*T^2*h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 14505*nf^6*
      T^2*h^10*u*p^3*QLd*QR*LL*LLd*LR*LRd + 14505/4*nf^6*T^2*h^10*u*p^3*QLd*QR
      *LL^2*LRd^2 + 14505/4*nf^6*T^2*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 14505/2*
      nf^6*T^2*h^10*u*p^3*QLd*QR*QRd^3*LRd + 14505*nf^6*T^2*h^10*u*p^3*QLd*
      QR^2*QRd*LR*LRd + 14505*nf^6*T^2*h^10*u*p^3*QLd*QR^2*QRd*LL*LLd + 14505/
      2*nf^6*T^2*h^10*u*p^3*QLd*QR^3*QRd^2 + 2265*nf^6*T^2*h^10*u*p^3*QLd*QR^4
      *LR + 14505/2*nf^6*T^2*h^10*u*p^3*QLd^2*QRd*LLd*LR*LRd + 14505/4*nf^6*
      T^2*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 + 14505/4*nf^6*T^2*h^10*u*p^3*QLd^2*
      QRd*LL*LLd^2 + 43515/4*nf^6*T^2*h^10*u*p^3*QLd^2*QR*QRd^2*LLd + 9060*
      nf^6*T^2*h^10*u*p^3*QLd^2*QR^2*LLd*LR + 14505/2*nf^6*T^2*h^10*u*p^3*
      QLd^2*QR^2*LL*LRd + 4835/4*nf^6*T^2*h^10*u*p^3*QLd^3*LR*LRd^2 + 1510*
      nf^6*T^2*h^10*u*p^3*QLd^3*LLd^2*LR + 4835/2*nf^6*T^2*h^10*u*p^3*QLd^3*LL
      *LLd*LRd + 14505/2*nf^6*T^2*h^10*u*p^3*QLd^3*QR*QRd*LRd + 3020*nf^6*T^2*
      h^10*u*p^3*QLd^3*QR^3 + 2265*nf^6*T^2*h^10*u*p^3*QLd^4*QR*LLd + 14505/4*
      nf^6*T^2*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 14505/4*nf^6*T^2*h^10*u*p^3*QL*
      QRd*LLd^2*LR^2 + 14505*nf^6*T^2*h^10*u*p^3*QL*QRd*LL*LLd*LR*LRd + 4530*
      nf^6*T^2*h^10*u*p^3*QL*QRd*LL^2*LRd^2 + 14505/4*nf^6*T^2*h^10*u*p^3*QL*
      QRd*LL^2*LLd^2 + 2265*nf^6*T^2*h^10*u*p^3*QL*QRd^4*LRd + 14505*nf^6*T^2*
      h^10*u*p^3*QL*QR*QRd^2*LR*LRd + 14505*nf^6*T^2*h^10*u*p^3*QL*QR*QRd^2*LL
      *LLd + 14505/4*nf^6*T^2*h^10*u*p^3*QL*QR^2*LR^2*LRd + 14505/2*nf^6*T^2*
      h^10*u*p^3*QL*QR^2*LL*LLd*LR + 14505/4*nf^6*T^2*h^10*u*p^3*QL*QR^2*LL^2*
      LRd + 14505/2*nf^6*T^2*h^10*u*p^3*QL*QR^2*QRd^3 + 14505/2*nf^6*T^2*h^10*
      u*p^3*QL*QR^3*QRd*LR + 14505/2*nf^6*T^2*h^10*u*p^3*QL*QLd*LLd*LR^2*LRd
       + 14505/2*nf^6*T^2*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 + 14505/2*nf^6*T^2*
      h^10*u*p^3*QL*QLd*LL*LLd^2*LR + 14505/2*nf^6*T^2*h^10*u*p^3*QL*QLd*LL^2*
      LLd*LRd + 14505/2*nf^6*T^2*h^10*u*p^3*QL*QLd*QRd^3*LLd + 29010*nf^6*T^2*
      h^10*u*p^3*QL*QLd*QR*QRd*LLd*LR + 29010*nf^6*T^2*h^10*u*p^3*QL*QLd*QR*
      QRd*LL*LRd + 14505/2*nf^6*T^2*h^10*u*p^3*QL*QLd*QR^3*LL + 43515/4*nf^6*
      T^2*h^10*u*p^3*QL*QLd^2*QRd^2*LRd + 14505*nf^6*T^2*h^10*u*p^3*QL*QLd^2*
      QR*LR*LRd + 14505*nf^6*T^2*h^10*u*p^3*QL*QLd^2*QR*LL*LLd + 43515/2*nf^6*
      T^2*h^10*u*p^3*QL*QLd^2*QR^2*QRd + 14505/2*nf^6*T^2*h^10*u*p^3*QL*QLd^3*
      QRd*LLd + 14505/8*nf^6*T^2*h^10*u*p^3*QL*QLd^4*LRd + 14505/2*nf^6*T^2*
      h^10*u*p^3*QL^2*QRd^2*LLd*LR + 9060*nf^6*T^2*h^10*u*p^3*QL^2*QRd^2*LL*
      LRd + 14505/4*nf^6*T^2*h^10*u*p^3*QL^2*QR*LLd*LR^2 + 14505/2*nf^6*T^2*
      h^10*u*p^3*QL^2*QR*LL*LR*LRd + 14505/4*nf^6*T^2*h^10*u*p^3*QL^2*QR*LL^2*
      LLd + 43515/4*nf^6*T^2*h^10*u*p^3*QL^2*QR^2*QRd*LL + 14505*nf^6*T^2*h^10
      *u*p^3*QL^2*QLd*QRd*LR*LRd + 14505*nf^6*T^2*h^10*u*p^3*QL^2*QLd*QRd*LL*
      LLd + 43515/2*nf^6*T^2*h^10*u*p^3*QL^2*QLd*QR*QRd^2 + 43515/4*nf^6*T^2*
      h^10*u*p^3*QL^2*QLd*QR^2*LR + 14505/2*nf^6*T^2*h^10*u*p^3*QL^2*QLd^2*LLd
      *LR + 14505/2*nf^6*T^2*h^10*u*p^3*QL^2*QLd^2*LL*LRd + 14505/2*nf^6*T^2*
      h^10*u*p^3*QL^2*QLd^3*QR + 4835/4*nf^6*T^2*h^10*u*p^3*QL^3*LR^2*LRd +
      4835/2*nf^6*T^2*h^10*u*p^3*QL^3*LL*LLd*LR + 1510*nf^6*T^2*h^10*u*p^3*
      QL^3*LL^2*LRd + 3020*nf^6*T^2*h^10*u*p^3*QL^3*QRd^3 + 14505/2*nf^6*T^2*
      h^10*u*p^3*QL^3*QR*QRd*LR + 14505/2*nf^6*T^2*h^10*u*p^3*QL^3*QLd*QR*LL
       + 14505/2*nf^6*T^2*h^10*u*p^3*QL^3*QLd^2*QRd + 2265*nf^6*T^2*h^10*u*p^3
      *QL^4*QRd*LL + 14505/8*nf^6*T^2*h^10*u*p^3*QL^4*QLd*LR + 5/48*nf^6*T^2*
      h^10*u^2*LR^4*LRd^4 + 35/8*nf^6*T^2*h^10*u^2*LLd^2*LR^4*LRd^2 + 205/36*
      nf^6*T^2*h^10*u^2*LLd^4*LR^4 - 13/6*nf^6*T^2*h^10*u^2*LL*LLd*LR^3*LRd^3
       + 211/18*nf^6*T^2*h^10*u^2*LL*LLd^3*LR^3*LRd + 35/8*nf^6*T^2*h^10*u^2*
      LL^2*LR^2*LRd^4 + 49/4*nf^6*T^2*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 35/8*
      nf^6*T^2*h^10*u^2*LL^2*LLd^4*LR^2 + 211/18*nf^6*T^2*h^10*u^2*LL^3*LLd*LR
      *LRd^3 - 13/6*nf^6*T^2*h^10*u^2*LL^3*LLd^3*LR*LRd + 205/36*nf^6*T^2*h^10
      *u^2*LL^4*LRd^4 + 35/8*nf^6*T^2*h^10*u^2*LL^4*LLd^2*LRd^2 + 5/48*nf^6*
      T^2*h^10*u^2*LL^4*LLd^4 - 311/36*nf^6*T^2*h^10*u^2*QRd^3*LR^2*LRd^3 - 83/
      12*nf^6*T^2*h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 56/3*nf^6*T^2*h^10*u^2*QRd^3
      *LL*LLd*LR*LRd^2 - 67/6*nf^6*T^2*h^10*u^2*QRd^3*LL*LLd^3*LR - 185/18*
      nf^6*T^2*h^10*u^2*QRd^3*LL^2*LRd^3 - 21/2*nf^6*T^2*h^10*u^2*QRd^3*LL^2*
      LLd^2*LRd + 65/36*nf^6*T^2*h^10*u^2*QRd^6*LRd^2 + 85/36*nf^6*T^2*h^10*
      u^2*QRd^6*LLd^2 - 13/6*nf^6*T^2*h^10*u^2*QR*QRd*LR^3*LRd^3 + 31/3*nf^6*
      T^2*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd + 9/2*nf^6*T^2*h^10*u^2*QR*QRd*LL*LLd
      *LR^2*LRd^2 + 31/3*nf^6*T^2*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 31/3*nf^6*
      T^2*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 9/2*nf^6*T^2*h^10*u^2*QR*QRd*LL^2*
      LLd^2*LR*LRd + 31/3*nf^6*T^2*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 13/6*nf^6*
      T^2*h^10*u^2*QR*QRd*LL^3*LLd^3 - 87/8*nf^6*T^2*h^10*u^2*QR*QRd^4*LR*
      LRd^2 - 49/8*nf^6*T^2*h^10*u^2*QR*QRd^4*LLd^2*LR - 29/4*nf^6*T^2*h^10*
      u^2*QR*QRd^4*LL*LLd*LRd + 9/2*nf^6*T^2*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 +
      9*nf^6*T^2*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 9*nf^6*T^2*h^10*u^2*QR^2*
      QRd^2*LL*LLd*LR*LRd + 9*nf^6*T^2*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 9/2*
      nf^6*T^2*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 23/24*nf^6*T^2*h^10*u^2*QR^2*
      QRd^5*LRd - 311/36*nf^6*T^2*h^10*u^2*QR^3*LR^3*LRd^2 - 185/18*nf^6*T^2*
      h^10*u^2*QR^3*LLd^2*LR^3 - 56/3*nf^6*T^2*h^10*u^2*QR^3*LL*LLd*LR^2*LRd
       - 83/12*nf^6*T^2*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 21/2*nf^6*T^2*h^10*u^2*
      QR^3*LL^2*LLd^2*LR - 67/6*nf^6*T^2*h^10*u^2*QR^3*LL^3*LLd*LRd + 9*nf^6*
      T^2*h^10*u^2*QR^3*QRd^3*LR*LRd + 9*nf^6*T^2*h^10*u^2*QR^3*QRd^3*LL*LLd
       - 87/8*nf^6*T^2*h^10*u^2*QR^4*QRd*LR^2*LRd - 29/4*nf^6*T^2*h^10*u^2*
      QR^4*QRd*LL*LLd*LR - 49/8*nf^6*T^2*h^10*u^2*QR^4*QRd*LL^2*LRd + 211/48*
      nf^6*T^2*h^10*u^2*QR^4*QRd^4 - 23/24*nf^6*T^2*h^10*u^2*QR^5*QRd^2*LR +
      65/36*nf^6*T^2*h^10*u^2*QR^6*LR^2 + 85/36*nf^6*T^2*h^10*u^2*QR^6*LL^2 -
      31/4*nf^6*T^2*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 17/6*nf^6*T^2*h^10*u^2
      *QLd*QRd^2*LLd^3*LR^2 - 56/3*nf^6*T^2*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 9/
      2*nf^6*T^2*h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd - 29/4*nf^6*T^2*h^10*u^2*
      QLd*QRd^2*LL^2*LLd*LRd^2 - 91/12*nf^6*T^2*h^10*u^2*QLd*QRd^2*LL^2*LLd^3
       + 137/12*nf^6*T^2*h^10*u^2*QLd*QRd^5*LLd*LRd - 2/3*nf^6*T^2*h^10*u^2*
      QLd*QR*LLd*LR^3*LRd^2 + 175/9*nf^6*T^2*h^10*u^2*QLd*QR*LLd^3*LR^3 - 11/2
      *nf^6*T^2*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 + 29/2*nf^6*T^2*h^10*u^2*QLd*QR*
      LL*LLd^2*LR^2*LRd + 31/2*nf^6*T^2*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 2/
      3*nf^6*T^2*h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 211/18*nf^6*T^2*h^10*u^2*QLd*
      QR*LL^3*LRd^3 - 11/2*nf^6*T^2*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd - 29/2*nf^6
      *T^2*h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 - 9/2*nf^6*T^2*h^10*u^2*QLd*QR*QRd^3
      *LL*LLd^2 + 67/8*nf^6*T^2*h^10*u^2*QLd*QR^2*QRd^4*LLd + 7*nf^6*T^2*h^10*
      u^2*QLd*QR^3*QRd^2*LLd*LR + 9*nf^6*T^2*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd -
      15*nf^6*T^2*h^10*u^2*QLd*QR^4*LLd*LR^2 - 29/4*nf^6*T^2*h^10*u^2*QLd*QR^4
      *LL*LR*LRd - 43/8*nf^6*T^2*h^10*u^2*QLd*QR^4*LL^2*LLd - 37/12*nf^6*T^2*
      h^10*u^2*QLd*QR^5*QRd*LL - 91/12*nf^6*T^2*h^10*u^2*QLd^2*QRd*LR^2*LRd^3
       - 29/4*nf^6*T^2*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd - 9/2*nf^6*T^2*h^10*
      u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 56/3*nf^6*T^2*h^10*u^2*QLd^2*QRd*LL*
      LLd^3*LR + 17/6*nf^6*T^2*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 - 31/4*nf^6*T^2*
      h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + nf^6*T^2*h^10*u^2*QLd^2*QRd^4*LRd^2
       + 151/24*nf^6*T^2*h^10*u^2*QLd^2*QRd^4*LLd^2 - 49/4*nf^6*T^2*h^10*u^2*
      QLd^2*QR*QRd^2*LR*LRd^2 - 43/4*nf^6*T^2*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR
       - 9/2*nf^6*T^2*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 9*nf^6*T^2*h^10*u^2
      *QLd^2*QR^2*LR^2*LRd^2 + 20*nf^6*T^2*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 29
      *nf^6*T^2*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd + 31/2*nf^6*T^2*h^10*u^2*
      QLd^2*QR^2*LL^2*LRd^2 + 9*nf^6*T^2*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 91/
      12*nf^6*T^2*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 29*nf^6*T^2*h^10*u^2*QLd^2*
      QR^3*QRd*LR*LRd + 29*nf^6*T^2*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd + 109/8*
      nf^6*T^2*h^10*u^2*QLd^2*QR^4*QRd^2 - 5/4*nf^6*T^2*h^10*u^2*QLd^2*QR^5*LR
       - 21/2*nf^6*T^2*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 185/18*nf^6*T^2*h^10*
      u^2*QLd^3*LLd^3*LR^2 - 67/6*nf^6*T^2*h^10*u^2*QLd^3*LL*LR*LRd^3 - 56/3*
      nf^6*T^2*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd - 83/12*nf^6*T^2*h^10*u^2*QLd^3*
      LL^2*LLd*LRd^2 - 311/36*nf^6*T^2*h^10*u^2*QLd^3*LL^2*LLd^3 + 67/6*nf^6*
      T^2*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 9/2*nf^6*T^2*h^10*u^2*QLd^3*QR*QRd*LL
      *LRd^2 - 29/2*nf^6*T^2*h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 49/6*nf^6*T^2*
      h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 40*nf^6*T^2*h^10*u^2*QLd^3*QR^3*LLd*LR
       + 29*nf^6*T^2*h^10*u^2*QLd^3*QR^3*LL*LRd + 151/24*nf^6*T^2*h^10*u^2*
      QLd^4*QRd^2*LRd^2 + nf^6*T^2*h^10*u^2*QLd^4*QRd^2*LLd^2 - 43/8*nf^6*T^2*
      h^10*u^2*QLd^4*QR*LR*LRd^2 - 15*nf^6*T^2*h^10*u^2*QLd^4*QR*LLd^2*LR - 29/
      4*nf^6*T^2*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 187/24*nf^6*T^2*h^10*u^2*QLd^4
      *QR^2*QRd*LRd + 515/36*nf^6*T^2*h^10*u^2*QLd^4*QR^4 + 137/12*nf^6*T^2*
      h^10*u^2*QLd^5*QRd*LLd*LRd - 5/4*nf^6*T^2*h^10*u^2*QLd^5*QR^2*LLd + 85/
      36*nf^6*T^2*h^10*u^2*QLd^6*LRd^2 + 65/36*nf^6*T^2*h^10*u^2*QLd^6*LLd^2
       - 11/2*nf^6*T^2*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 211/18*nf^6*T^2*h^10*
      u^2*QL*QRd*LLd^3*LR^3 - 2/3*nf^6*T^2*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 31/
      2*nf^6*T^2*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd + 29/2*nf^6*T^2*h^10*u^2*QL
      *QRd*LL^2*LLd*LR*LRd^2 - 11/2*nf^6*T^2*h^10*u^2*QL*QRd*LL^2*LLd^3*LR +
      175/9*nf^6*T^2*h^10*u^2*QL*QRd*LL^3*LRd^3 - 2/3*nf^6*T^2*h^10*u^2*QL*QRd
      *LL^3*LLd^2*LRd - 29/4*nf^6*T^2*h^10*u^2*QL*QRd^4*LLd*LR*LRd - 15*nf^6*
      T^2*h^10*u^2*QL*QRd^4*LL*LRd^2 - 43/8*nf^6*T^2*h^10*u^2*QL*QRd^4*LL*
      LLd^2 - 37/12*nf^6*T^2*h^10*u^2*QL*QR*QRd^5*LLd - 56/3*nf^6*T^2*h^10*u^2
      *QL*QR^2*LLd*LR^3*LRd - 31/4*nf^6*T^2*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 -
      29/4*nf^6*T^2*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 - 9/2*nf^6*T^2*h^10*u^2*QL*
      QR^2*LL^2*LLd*LR*LRd + 17/6*nf^6*T^2*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 91/12
      *nf^6*T^2*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 9*nf^6*T^2*h^10*u^2*QL*QR^2*
      QRd^3*LLd*LR + 7*nf^6*T^2*h^10*u^2*QL*QR^2*QRd^3*LL*LRd - 29/2*nf^6*T^2*
      h^10*u^2*QL*QR^3*QRd*LLd*LR^2 - 9/2*nf^6*T^2*h^10*u^2*QL*QR^3*QRd*LL^2*
      LLd + 67/8*nf^6*T^2*h^10*u^2*QL*QR^4*QRd^2*LL + 137/12*nf^6*T^2*h^10*u^2
      *QL*QR^5*LL*LR - 13/6*nf^6*T^2*h^10*u^2*QL*QLd*LR^3*LRd^3 + 31/3*nf^6*
      T^2*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 9/2*nf^6*T^2*h^10*u^2*QL*QLd*LL*LLd
      *LR^2*LRd^2 + 31/3*nf^6*T^2*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 + 31/3*nf^6*
      T^2*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 9/2*nf^6*T^2*h^10*u^2*QL*QLd*LL^2*
      LLd^2*LR*LRd + 31/3*nf^6*T^2*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 - 13/6*nf^6*
      T^2*h^10*u^2*QL*QLd*LL^3*LLd^3 - 29/2*nf^6*T^2*h^10*u^2*QL*QLd*QRd^3*LR*
      LRd^2 - 9/2*nf^6*T^2*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 9*nf^6*T^2*h^10*
      u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 29*nf^6*T^2*h^10*u^2*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 29*nf^6*T^2*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 9*nf^6*T^2*h^10*
      u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 13/12*nf^6*T^2*h^10*u^2*QL*QLd*QR*QRd^4*
      LRd + 9*nf^6*T^2*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 9*nf^6*T^2*h^10*u^2
      *QL*QLd*QR^2*QRd^2*LL*LLd - 29/2*nf^6*T^2*h^10*u^2*QL*QLd*QR^3*LR^2*LRd
       - 9/2*nf^6*T^2*h^10*u^2*QL*QLd*QR^3*LL^2*LRd + 121/6*nf^6*T^2*h^10*u^2*
      QL*QLd*QR^3*QRd^3 + 13/12*nf^6*T^2*h^10*u^2*QL*QLd*QR^4*QRd*LR - 9/2*
      nf^6*T^2*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 43/4*nf^6*T^2*h^10*u^2*QL*
      QLd^2*QRd^2*LL*LRd^2 - 49/4*nf^6*T^2*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 +
      11/2*nf^6*T^2*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 29*nf^6*T^2*h^10*u^2*QL*
      QLd^2*QR^2*QRd*LLd*LR + 31*nf^6*T^2*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd +
      187/24*nf^6*T^2*h^10*u^2*QL*QLd^2*QR^4*LL - 9/2*nf^6*T^2*h^10*u^2*QL*
      QLd^3*QRd*LR*LRd^2 - 29/2*nf^6*T^2*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 11/2
      *nf^6*T^2*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd + 29*nf^6*T^2*h^10*u^2*QL*QLd^3
      *QR^2*LR*LRd + 29*nf^6*T^2*h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 833/18*nf^6*
      T^2*h^10*u^2*QL*QLd^3*QR^3*QRd - 29/4*nf^6*T^2*h^10*u^2*QL*QLd^4*LLd*LR*
      LRd - 49/8*nf^6*T^2*h^10*u^2*QL*QLd^4*LL*LRd^2 - 87/8*nf^6*T^2*h^10*u^2*
      QL*QLd^4*LL*LLd^2 + 13/12*nf^6*T^2*h^10*u^2*QL*QLd^4*QR*QRd*LLd - 37/12*
      nf^6*T^2*h^10*u^2*QL*QLd^5*QR*LRd + 9*nf^6*T^2*h^10*u^2*QL^2*QRd^2*LR^2*
      LRd^2 + 31/2*nf^6*T^2*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 29*nf^6*T^2*h^10*
      u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 20*nf^6*T^2*h^10*u^2*QL^2*QRd^2*LL^2*
      LRd^2 + 9*nf^6*T^2*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 - 5/4*nf^6*T^2*h^10*
      u^2*QL^2*QRd^5*LRd - 91/12*nf^6*T^2*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 17/6*
      nf^6*T^2*h^10*u^2*QL^2*QR*LLd^2*LR^3 - 9/2*nf^6*T^2*h^10*u^2*QL^2*QR*LL*
      LLd*LR^2*LRd - 29/4*nf^6*T^2*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 - 31/4*nf^6*
      T^2*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 56/3*nf^6*T^2*h^10*u^2*QL^2*QR*LL^3
      *LLd*LRd + 29*nf^6*T^2*h^10*u^2*QL^2*QR*QRd^3*LR*LRd + 29*nf^6*T^2*h^10*
      u^2*QL^2*QR*QRd^3*LL*LLd - 49/4*nf^6*T^2*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd
       - 9/2*nf^6*T^2*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 43/4*nf^6*T^2*h^10*
      u^2*QL^2*QR^2*QRd*LL^2*LRd + 109/8*nf^6*T^2*h^10*u^2*QL^2*QR^2*QRd^4 +
      91/12*nf^6*T^2*h^10*u^2*QL^2*QR^3*QRd^2*LR + nf^6*T^2*h^10*u^2*QL^2*QR^4
      *LR^2 + 151/24*nf^6*T^2*h^10*u^2*QL^2*QR^4*LL^2 + 187/24*nf^6*T^2*h^10*
      u^2*QL^2*QLd*QRd^4*LLd + 31*nf^6*T^2*h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR
       + 29*nf^6*T^2*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd - 43/4*nf^6*T^2*h^10*
      u^2*QL^2*QLd*QR^2*LLd*LR^2 - 9/2*nf^6*T^2*h^10*u^2*QL^2*QLd*QR^2*LL*LR*
      LRd - 49/4*nf^6*T^2*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 11/2*nf^6*T^2*h^10
      *u^2*QL^2*QLd*QR^3*QRd*LL + 9/2*nf^6*T^2*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2
       + 9*nf^6*T^2*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 9*nf^6*T^2*h^10*u^2*QL^2*
      QLd^2*LL*LLd*LR*LRd + 9*nf^6*T^2*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 9/2*
      nf^6*T^2*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 49/6*nf^6*T^2*h^10*u^2*QL^2*
      QLd^2*QRd^3*LRd + 9*nf^6*T^2*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 9*nf^6*
      T^2*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 111/4*nf^6*T^2*h^10*u^2*QL^2*
      QLd^2*QR^2*QRd^2 + 49/6*nf^6*T^2*h^10*u^2*QL^2*QLd^2*QR^3*LR + 91/12*
      nf^6*T^2*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 7*nf^6*T^2*h^10*u^2*QL^2*QLd^3*
      QR*LLd*LR + 9*nf^6*T^2*h^10*u^2*QL^2*QLd^3*QR*LL*LRd + 67/8*nf^6*T^2*
      h^10*u^2*QL^2*QLd^4*QRd*LRd + 109/8*nf^6*T^2*h^10*u^2*QL^2*QLd^4*QR^2 -
      23/24*nf^6*T^2*h^10*u^2*QL^2*QLd^5*LLd - 67/6*nf^6*T^2*h^10*u^2*QL^3*LLd
      *LR^3*LRd - 21/2*nf^6*T^2*h^10*u^2*QL^3*LL*LR^2*LRd^2 - 83/12*nf^6*T^2*
      h^10*u^2*QL^3*LL*LLd^2*LR^2 - 56/3*nf^6*T^2*h^10*u^2*QL^3*LL^2*LLd*LR*
      LRd - 185/18*nf^6*T^2*h^10*u^2*QL^3*LL^3*LRd^2 - 311/36*nf^6*T^2*h^10*
      u^2*QL^3*LL^3*LLd^2 + 29*nf^6*T^2*h^10*u^2*QL^3*QRd^3*LLd*LR + 40*nf^6*
      T^2*h^10*u^2*QL^3*QRd^3*LL*LRd - 9/2*nf^6*T^2*h^10*u^2*QL^3*QR*QRd*LLd*
      LR^2 - 29/2*nf^6*T^2*h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 49/6*nf^6*T^2*h^10*
      u^2*QL^3*QR^2*QRd^2*LL + 67/6*nf^6*T^2*h^10*u^2*QL^3*QR^3*LL*LR + 29*
      nf^6*T^2*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 29*nf^6*T^2*h^10*u^2*QL^3*QLd*
      QRd^2*LL*LLd - 9/2*nf^6*T^2*h^10*u^2*QL^3*QLd*QR*LR^2*LRd - 29/2*nf^6*
      T^2*h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 833/18*nf^6*T^2*h^10*u^2*QL^3*QLd*QR
      *QRd^3 + 11/2*nf^6*T^2*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 9*nf^6*T^2*h^10*
      u^2*QL^3*QLd^2*QRd*LLd*LR + 7*nf^6*T^2*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd +
      91/12*nf^6*T^2*h^10*u^2*QL^3*QLd^2*QR^2*LL + 9*nf^6*T^2*h^10*u^2*QL^3*
      QLd^3*LR*LRd + 9*nf^6*T^2*h^10*u^2*QL^3*QLd^3*LL*LLd + 121/6*nf^6*T^2*
      h^10*u^2*QL^3*QLd^3*QR*QRd - 43/8*nf^6*T^2*h^10*u^2*QL^4*QRd*LR^2*LRd -
      29/4*nf^6*T^2*h^10*u^2*QL^4*QRd*LL*LLd*LR - 15*nf^6*T^2*h^10*u^2*QL^4*
      QRd*LL^2*LRd + 515/36*nf^6*T^2*h^10*u^2*QL^4*QRd^4 + 187/24*nf^6*T^2*
      h^10*u^2*QL^4*QR*QRd^2*LR + 151/24*nf^6*T^2*h^10*u^2*QL^4*QR^2*LR^2 +
      nf^6*T^2*h^10*u^2*QL^4*QR^2*LL^2 - 49/8*nf^6*T^2*h^10*u^2*QL^4*QLd*LLd*
      LR^2 - 29/4*nf^6*T^2*h^10*u^2*QL^4*QLd*LL*LR*LRd - 87/8*nf^6*T^2*h^10*
      u^2*QL^4*QLd*LL^2*LLd + 13/12*nf^6*T^2*h^10*u^2*QL^4*QLd*QR*QRd*LL + 109/
      8*nf^6*T^2*h^10*u^2*QL^4*QLd^2*QRd^2 + 67/8*nf^6*T^2*h^10*u^2*QL^4*QLd^2
      *QR*LR + 211/48*nf^6*T^2*h^10*u^2*QL^4*QLd^4 - 5/4*nf^6*T^2*h^10*u^2*
      QL^5*QRd^2*LL + 137/12*nf^6*T^2*h^10*u^2*QL^5*QR*LL*LR - 37/12*nf^6*T^2*
      h^10*u^2*QL^5*QLd*QRd*LR - 23/24*nf^6*T^2*h^10*u^2*QL^5*QLd^2*LL + 85/36
      *nf^6*T^2*h^10*u^2*QL^6*LR^2 + 65/36*nf^6*T^2*h^10*u^2*QL^6*LL^2 + 665/3
      *nf^6*T^2*h^10*u^2*G*QRd^3*LLd*LR*LRd + 135*nf^6*T^2*h^10*u^2*G*QRd^3*LL
      *LRd^2 + 665/6*nf^6*T^2*h^10*u^2*G*QRd^3*LL*LLd^2 + 665/2*nf^6*T^2*h^10*
      u^2*G*QR*QRd*LLd*LR^2*LRd + 665/2*nf^6*T^2*h^10*u^2*G*QR*QRd*LL*LR*LRd^2
       + 665/2*nf^6*T^2*h^10*u^2*G*QR*QRd*LL*LLd^2*LR + 665/2*nf^6*T^2*h^10*
      u^2*G*QR*QRd*LL^2*LLd*LRd + 665/3*nf^6*T^2*h^10*u^2*G*QR*QRd^4*LLd + 665
      *nf^6*T^2*h^10*u^2*G*QR^2*QRd^2*LLd*LR + 665*nf^6*T^2*h^10*u^2*G*QR^2*
      QRd^2*LL*LRd + 135*nf^6*T^2*h^10*u^2*G*QR^3*LLd*LR^2 + 665/3*nf^6*T^2*
      h^10*u^2*G*QR^3*LL*LR*LRd + 665/6*nf^6*T^2*h^10*u^2*G*QR^3*LL^2*LLd +
      665/3*nf^6*T^2*h^10*u^2*G*QR^4*QRd*LL + 665/2*nf^6*T^2*h^10*u^2*G*QLd*
      QRd^2*LR*LRd^2 + 665/2*nf^6*T^2*h^10*u^2*G*QLd*QRd^2*LLd^2*LR + 665*nf^6
      *T^2*h^10*u^2*G*QLd*QRd^2*LL*LLd*LRd + 665/4*nf^6*T^2*h^10*u^2*G*QLd*QR*
      LR^2*LRd^2 + 405/2*nf^6*T^2*h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 665*nf^6*T^2*
      h^10*u^2*G*QLd*QR*LL*LLd*LR*LRd + 665/4*nf^6*T^2*h^10*u^2*G*QLd*QR*LL^2*
      LRd^2 + 665/4*nf^6*T^2*h^10*u^2*G*QLd*QR*LL^2*LLd^2 + 2660/3*nf^6*T^2*
      h^10*u^2*G*QLd*QR*QRd^3*LRd + 1330*nf^6*T^2*h^10*u^2*G*QLd*QR^2*QRd*LR*
      LRd + 1330*nf^6*T^2*h^10*u^2*G*QLd*QR^2*QRd*LL*LLd + 11305/12*nf^6*T^2*
      h^10*u^2*G*QLd*QR^3*QRd^2 + 270*nf^6*T^2*h^10*u^2*G*QLd*QR^4*LR + 665*
      nf^6*T^2*h^10*u^2*G*QLd^2*QRd*LLd*LR*LRd + 665/2*nf^6*T^2*h^10*u^2*G*
      QLd^2*QRd*LL*LRd^2 + 665/2*nf^6*T^2*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 + 1330
      *nf^6*T^2*h^10*u^2*G*QLd^2*QR*QRd^2*LLd + 810*nf^6*T^2*h^10*u^2*G*QLd^2*
      QR^2*LLd*LR + 665*nf^6*T^2*h^10*u^2*G*QLd^2*QR^2*LL*LRd + 665/6*nf^6*T^2
      *h^10*u^2*G*QLd^3*LR*LRd^2 + 135*nf^6*T^2*h^10*u^2*G*QLd^3*LLd^2*LR +
      665/3*nf^6*T^2*h^10*u^2*G*QLd^3*LL*LLd*LRd + 2660/3*nf^6*T^2*h^10*u^2*G*
      QLd^3*QR*QRd*LRd + 765/2*nf^6*T^2*h^10*u^2*G*QLd^3*QR^3 + 270*nf^6*T^2*
      h^10*u^2*G*QLd^4*QR*LLd + 665/4*nf^6*T^2*h^10*u^2*G*QL*QRd*LR^2*LRd^2 +
      665/4*nf^6*T^2*h^10*u^2*G*QL*QRd*LLd^2*LR^2 + 665*nf^6*T^2*h^10*u^2*G*QL
      *QRd*LL*LLd*LR*LRd + 405/2*nf^6*T^2*h^10*u^2*G*QL*QRd*LL^2*LRd^2 + 665/4
      *nf^6*T^2*h^10*u^2*G*QL*QRd*LL^2*LLd^2 + 270*nf^6*T^2*h^10*u^2*G*QL*
      QRd^4*LRd + 1330*nf^6*T^2*h^10*u^2*G*QL*QR*QRd^2*LR*LRd + 1330*nf^6*T^2*
      h^10*u^2*G*QL*QR*QRd^2*LL*LLd + 665/2*nf^6*T^2*h^10*u^2*G*QL*QR^2*LR^2*
      LRd + 665*nf^6*T^2*h^10*u^2*G*QL*QR^2*LL*LLd*LR + 665/2*nf^6*T^2*h^10*
      u^2*G*QL*QR^2*LL^2*LRd + 11305/12*nf^6*T^2*h^10*u^2*G*QL*QR^2*QRd^3 +
      2660/3*nf^6*T^2*h^10*u^2*G*QL*QR^3*QRd*LR + 665/2*nf^6*T^2*h^10*u^2*G*QL
      *QLd*LLd*LR^2*LRd + 665/2*nf^6*T^2*h^10*u^2*G*QL*QLd*LL*LR*LRd^2 + 665/2
      *nf^6*T^2*h^10*u^2*G*QL*QLd*LL*LLd^2*LR + 665/2*nf^6*T^2*h^10*u^2*G*QL*
      QLd*LL^2*LLd*LRd + 2660/3*nf^6*T^2*h^10*u^2*G*QL*QLd*QRd^3*LLd + 2660*
      nf^6*T^2*h^10*u^2*G*QL*QLd*QR*QRd*LLd*LR + 2660*nf^6*T^2*h^10*u^2*G*QL*
      QLd*QR*QRd*LL*LRd + 2660/3*nf^6*T^2*h^10*u^2*G*QL*QLd*QR^3*LL + 1330*
      nf^6*T^2*h^10*u^2*G*QL*QLd^2*QRd^2*LRd + 1330*nf^6*T^2*h^10*u^2*G*QL*
      QLd^2*QR*LR*LRd + 1330*nf^6*T^2*h^10*u^2*G*QL*QLd^2*QR*LL*LLd + 11305/4*
      nf^6*T^2*h^10*u^2*G*QL*QLd^2*QR^2*QRd + 2660/3*nf^6*T^2*h^10*u^2*G*QL*
      QLd^3*QRd*LLd + 665/3*nf^6*T^2*h^10*u^2*G*QL*QLd^4*LRd + 665*nf^6*T^2*
      h^10*u^2*G*QL^2*QRd^2*LLd*LR + 810*nf^6*T^2*h^10*u^2*G*QL^2*QRd^2*LL*LRd
       + 665/2*nf^6*T^2*h^10*u^2*G*QL^2*QR*LLd*LR^2 + 665*nf^6*T^2*h^10*u^2*G*
      QL^2*QR*LL*LR*LRd + 665/2*nf^6*T^2*h^10*u^2*G*QL^2*QR*LL^2*LLd + 1330*
      nf^6*T^2*h^10*u^2*G*QL^2*QR^2*QRd*LL + 1330*nf^6*T^2*h^10*u^2*G*QL^2*QLd
      *QRd*LR*LRd + 1330*nf^6*T^2*h^10*u^2*G*QL^2*QLd*QRd*LL*LLd + 11305/4*
      nf^6*T^2*h^10*u^2*G*QL^2*QLd*QR*QRd^2 + 1330*nf^6*T^2*h^10*u^2*G*QL^2*
      QLd*QR^2*LR + 665*nf^6*T^2*h^10*u^2*G*QL^2*QLd^2*LLd*LR + 665*nf^6*T^2*
      h^10*u^2*G*QL^2*QLd^2*LL*LRd + 11305/12*nf^6*T^2*h^10*u^2*G*QL^2*QLd^3*
      QR + 665/6*nf^6*T^2*h^10*u^2*G*QL^3*LR^2*LRd + 665/3*nf^6*T^2*h^10*u^2*G
      *QL^3*LL*LLd*LR + 135*nf^6*T^2*h^10*u^2*G*QL^3*LL^2*LRd + 765/2*nf^6*T^2
      *h^10*u^2*G*QL^3*QRd^3 + 2660/3*nf^6*T^2*h^10*u^2*G*QL^3*QR*QRd*LR +
      2660/3*nf^6*T^2*h^10*u^2*G*QL^3*QLd*QR*LL + 11305/12*nf^6*T^2*h^10*u^2*G
      *QL^3*QLd^2*QRd + 270*nf^6*T^2*h^10*u^2*G*QL^4*QRd*LL + 665/3*nf^6*T^2*
      h^10*u^2*G*QL^4*QLd*LR + 1745/12*nf^6*T^2*h^10*u^2*W*LLd*LR^3*LRd^2 +
      355/6*nf^6*T^2*h^10*u^2*W*LLd^3*LR^3 + 1745/12*nf^6*T^2*h^10*u^2*W*LL*
      LR^2*LRd^3 + 1745/4*nf^6*T^2*h^10*u^2*W*LL*LLd^2*LR^2*LRd + 1745/4*nf^6*
      T^2*h^10*u^2*W*LL^2*LLd*LR*LRd^2 + 1745/12*nf^6*T^2*h^10*u^2*W*LL^2*
      LLd^3*LR + 355/6*nf^6*T^2*h^10*u^2*W*LL^3*LRd^3 + 1745/12*nf^6*T^2*h^10*
      u^2*W*LL^3*LLd^2*LRd + 1745/6*nf^6*T^2*h^10*u^2*W*QRd^3*LLd*LR*LRd + 355/
      2*nf^6*T^2*h^10*u^2*W*QRd^3*LL*LRd^2 + 1745/12*nf^6*T^2*h^10*u^2*W*QRd^3
      *LL*LLd^2 + 1745/2*nf^6*T^2*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd + 1745/2*nf^6
      *T^2*h^10*u^2*W*QR*QRd*LL*LR*LRd^2 + 1745/2*nf^6*T^2*h^10*u^2*W*QR*QRd*
      LL*LLd^2*LR + 1745/2*nf^6*T^2*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 1745/8*
      nf^6*T^2*h^10*u^2*W*QR*QRd^4*LLd + 1745/2*nf^6*T^2*h^10*u^2*W*QR^2*QRd^2
      *LLd*LR + 1745/2*nf^6*T^2*h^10*u^2*W*QR^2*QRd^2*LL*LRd + 355/2*nf^6*T^2*
      h^10*u^2*W*QR^3*LLd*LR^2 + 1745/6*nf^6*T^2*h^10*u^2*W*QR^3*LL*LR*LRd +
      1745/12*nf^6*T^2*h^10*u^2*W*QR^3*LL^2*LLd + 1745/8*nf^6*T^2*h^10*u^2*W*
      QR^4*QRd*LL + 1745/4*nf^6*T^2*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 + 1745/4*
      nf^6*T^2*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 1745/2*nf^6*T^2*h^10*u^2*W*QLd*
      QRd^2*LL*LLd*LRd + 1745/4*nf^6*T^2*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 1065/2
      *nf^6*T^2*h^10*u^2*W*QLd*QR*LLd^2*LR^2 + 1745*nf^6*T^2*h^10*u^2*W*QLd*QR
      *LL*LLd*LR*LRd + 1745/4*nf^6*T^2*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 1745/4*
      nf^6*T^2*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 1745/2*nf^6*T^2*h^10*u^2*W*QLd*
      QR*QRd^3*LRd + 1745*nf^6*T^2*h^10*u^2*W*QLd*QR^2*QRd*LR*LRd + 1745*nf^6*
      T^2*h^10*u^2*W*QLd*QR^2*QRd*LL*LLd + 1745/2*nf^6*T^2*h^10*u^2*W*QLd*QR^3
      *QRd^2 + 1065/4*nf^6*T^2*h^10*u^2*W*QLd*QR^4*LR + 1745/2*nf^6*T^2*h^10*
      u^2*W*QLd^2*QRd*LLd*LR*LRd + 1745/4*nf^6*T^2*h^10*u^2*W*QLd^2*QRd*LL*
      LRd^2 + 1745/4*nf^6*T^2*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 + 5235/4*nf^6*T^2*
      h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 1065*nf^6*T^2*h^10*u^2*W*QLd^2*QR^2*LLd*
      LR + 1745/2*nf^6*T^2*h^10*u^2*W*QLd^2*QR^2*LL*LRd + 1745/12*nf^6*T^2*
      h^10*u^2*W*QLd^3*LR*LRd^2 + 355/2*nf^6*T^2*h^10*u^2*W*QLd^3*LLd^2*LR +
      1745/6*nf^6*T^2*h^10*u^2*W*QLd^3*LL*LLd*LRd + 1745/2*nf^6*T^2*h^10*u^2*W
      *QLd^3*QR*QRd*LRd + 355*nf^6*T^2*h^10*u^2*W*QLd^3*QR^3 + 1065/4*nf^6*T^2
      *h^10*u^2*W*QLd^4*QR*LLd + 1745/4*nf^6*T^2*h^10*u^2*W*QL*QRd*LR^2*LRd^2
       + 1745/4*nf^6*T^2*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 1745*nf^6*T^2*h^10*u^2
      *W*QL*QRd*LL*LLd*LR*LRd + 1065/2*nf^6*T^2*h^10*u^2*W*QL*QRd*LL^2*LRd^2
       + 1745/4*nf^6*T^2*h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 1065/4*nf^6*T^2*h^10*
      u^2*W*QL*QRd^4*LRd + 1745*nf^6*T^2*h^10*u^2*W*QL*QR*QRd^2*LR*LRd + 1745*
      nf^6*T^2*h^10*u^2*W*QL*QR*QRd^2*LL*LLd + 1745/4*nf^6*T^2*h^10*u^2*W*QL*
      QR^2*LR^2*LRd + 1745/2*nf^6*T^2*h^10*u^2*W*QL*QR^2*LL*LLd*LR + 1745/4*
      nf^6*T^2*h^10*u^2*W*QL*QR^2*LL^2*LRd + 1745/2*nf^6*T^2*h^10*u^2*W*QL*
      QR^2*QRd^3 + 1745/2*nf^6*T^2*h^10*u^2*W*QL*QR^3*QRd*LR + 1745/2*nf^6*T^2
      *h^10*u^2*W*QL*QLd*LLd*LR^2*LRd + 1745/2*nf^6*T^2*h^10*u^2*W*QL*QLd*LL*
      LR*LRd^2 + 1745/2*nf^6*T^2*h^10*u^2*W*QL*QLd*LL*LLd^2*LR + 1745/2*nf^6*
      T^2*h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 1745/2*nf^6*T^2*h^10*u^2*W*QL*QLd*
      QRd^3*LLd + 3490*nf^6*T^2*h^10*u^2*W*QL*QLd*QR*QRd*LLd*LR + 3490*nf^6*
      T^2*h^10*u^2*W*QL*QLd*QR*QRd*LL*LRd + 1745/2*nf^6*T^2*h^10*u^2*W*QL*QLd*
      QR^3*LL + 5235/4*nf^6*T^2*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 1745*nf^6*T^2*
      h^10*u^2*W*QL*QLd^2*QR*LR*LRd + 1745*nf^6*T^2*h^10*u^2*W*QL*QLd^2*QR*LL*
      LLd + 5235/2*nf^6*T^2*h^10*u^2*W*QL*QLd^2*QR^2*QRd + 1745/2*nf^6*T^2*
      h^10*u^2*W*QL*QLd^3*QRd*LLd + 1745/8*nf^6*T^2*h^10*u^2*W*QL*QLd^4*LRd +
      1745/2*nf^6*T^2*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 1065*nf^6*T^2*h^10*u^2*W*
      QL^2*QRd^2*LL*LRd + 1745/4*nf^6*T^2*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 1745/2
      *nf^6*T^2*h^10*u^2*W*QL^2*QR*LL*LR*LRd + 1745/4*nf^6*T^2*h^10*u^2*W*QL^2
      *QR*LL^2*LLd + 5235/4*nf^6*T^2*h^10*u^2*W*QL^2*QR^2*QRd*LL + 1745*nf^6*
      T^2*h^10*u^2*W*QL^2*QLd*QRd*LR*LRd + 1745*nf^6*T^2*h^10*u^2*W*QL^2*QLd*
      QRd*LL*LLd + 5235/2*nf^6*T^2*h^10*u^2*W*QL^2*QLd*QR*QRd^2 + 5235/4*nf^6*
      T^2*h^10*u^2*W*QL^2*QLd*QR^2*LR + 1745/2*nf^6*T^2*h^10*u^2*W*QL^2*QLd^2*
      LLd*LR + 1745/2*nf^6*T^2*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 1745/2*nf^6*T^2*
      h^10*u^2*W*QL^2*QLd^3*QR + 1745/12*nf^6*T^2*h^10*u^2*W*QL^3*LR^2*LRd +
      1745/6*nf^6*T^2*h^10*u^2*W*QL^3*LL*LLd*LR + 355/2*nf^6*T^2*h^10*u^2*W*
      QL^3*LL^2*LRd + 355*nf^6*T^2*h^10*u^2*W*QL^3*QRd^3 + 1745/2*nf^6*T^2*
      h^10*u^2*W*QL^3*QR*QRd*LR + 1745/2*nf^6*T^2*h^10*u^2*W*QL^3*QLd*QR*LL +
      1745/2*nf^6*T^2*h^10*u^2*W*QL^3*QLd^2*QRd + 1065/4*nf^6*T^2*h^10*u^2*W*
      QL^4*QRd*LL + 1745/8*nf^6*T^2*h^10*u^2*W*QL^4*QLd*LR + 665/12*nf^6*T^2*
      h^10*u^2*B*LLd*LR^3*LRd^2 + 45/2*nf^6*T^2*h^10*u^2*B*LLd^3*LR^3 + 665/12
      *nf^6*T^2*h^10*u^2*B*LL*LR^2*LRd^3 + 665/4*nf^6*T^2*h^10*u^2*B*LL*LLd^2*
      LR^2*LRd + 665/4*nf^6*T^2*h^10*u^2*B*LL^2*LLd*LR*LRd^2 + 665/12*nf^6*T^2
      *h^10*u^2*B*LL^2*LLd^3*LR + 45/2*nf^6*T^2*h^10*u^2*B*LL^3*LRd^3 + 665/12
      *nf^6*T^2*h^10*u^2*B*LL^3*LLd^2*LRd + 665/6*nf^6*T^2*h^10*u^2*B*QRd^3*
      LLd*LR*LRd + 135/2*nf^6*T^2*h^10*u^2*B*QRd^3*LL*LRd^2 + 665/12*nf^6*T^2*
      h^10*u^2*B*QRd^3*LL*LLd^2 + 665/2*nf^6*T^2*h^10*u^2*B*QR*QRd*LLd*LR^2*
      LRd + 665/2*nf^6*T^2*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 + 665/2*nf^6*T^2*h^10
      *u^2*B*QR*QRd*LL*LLd^2*LR + 665/2*nf^6*T^2*h^10*u^2*B*QR*QRd*LL^2*LLd*
      LRd + 665/8*nf^6*T^2*h^10*u^2*B*QR*QRd^4*LLd + 665/2*nf^6*T^2*h^10*u^2*B
      *QR^2*QRd^2*LLd*LR + 665/2*nf^6*T^2*h^10*u^2*B*QR^2*QRd^2*LL*LRd + 135/2
      *nf^6*T^2*h^10*u^2*B*QR^3*LLd*LR^2 + 665/6*nf^6*T^2*h^10*u^2*B*QR^3*LL*
      LR*LRd + 665/12*nf^6*T^2*h^10*u^2*B*QR^3*LL^2*LLd + 665/8*nf^6*T^2*h^10*
      u^2*B*QR^4*QRd*LL + 665/4*nf^6*T^2*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 + 665/4
      *nf^6*T^2*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 665/2*nf^6*T^2*h^10*u^2*B*QLd*
      QRd^2*LL*LLd*LRd + 665/4*nf^6*T^2*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 405/2*
      nf^6*T^2*h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 665*nf^6*T^2*h^10*u^2*B*QLd*QR*
      LL*LLd*LR*LRd + 665/4*nf^6*T^2*h^10*u^2*B*QLd*QR*LL^2*LRd^2 + 665/4*nf^6
      *T^2*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 665/2*nf^6*T^2*h^10*u^2*B*QLd*QR*
      QRd^3*LRd + 665*nf^6*T^2*h^10*u^2*B*QLd*QR^2*QRd*LR*LRd + 665*nf^6*T^2*
      h^10*u^2*B*QLd*QR^2*QRd*LL*LLd + 665/2*nf^6*T^2*h^10*u^2*B*QLd*QR^3*
      QRd^2 + 405/4*nf^6*T^2*h^10*u^2*B*QLd*QR^4*LR + 665/2*nf^6*T^2*h^10*u^2*
      B*QLd^2*QRd*LLd*LR*LRd + 665/4*nf^6*T^2*h^10*u^2*B*QLd^2*QRd*LL*LRd^2 +
      665/4*nf^6*T^2*h^10*u^2*B*QLd^2*QRd*LL*LLd^2 + 1995/4*nf^6*T^2*h^10*u^2*
      B*QLd^2*QR*QRd^2*LLd + 405*nf^6*T^2*h^10*u^2*B*QLd^2*QR^2*LLd*LR + 665/2
      *nf^6*T^2*h^10*u^2*B*QLd^2*QR^2*LL*LRd + 665/12*nf^6*T^2*h^10*u^2*B*
      QLd^3*LR*LRd^2 + 135/2*nf^6*T^2*h^10*u^2*B*QLd^3*LLd^2*LR + 665/6*nf^6*
      T^2*h^10*u^2*B*QLd^3*LL*LLd*LRd + 665/2*nf^6*T^2*h^10*u^2*B*QLd^3*QR*QRd
      *LRd + 135*nf^6*T^2*h^10*u^2*B*QLd^3*QR^3 + 405/4*nf^6*T^2*h^10*u^2*B*
      QLd^4*QR*LLd + 665/4*nf^6*T^2*h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 665/4*nf^6*
      T^2*h^10*u^2*B*QL*QRd*LLd^2*LR^2 + 665*nf^6*T^2*h^10*u^2*B*QL*QRd*LL*LLd
      *LR*LRd + 405/2*nf^6*T^2*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + 665/4*nf^6*T^2*
      h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 405/4*nf^6*T^2*h^10*u^2*B*QL*QRd^4*LRd +
      665*nf^6*T^2*h^10*u^2*B*QL*QR*QRd^2*LR*LRd + 665*nf^6*T^2*h^10*u^2*B*QL*
      QR*QRd^2*LL*LLd + 665/4*nf^6*T^2*h^10*u^2*B*QL*QR^2*LR^2*LRd + 665/2*
      nf^6*T^2*h^10*u^2*B*QL*QR^2*LL*LLd*LR + 665/4*nf^6*T^2*h^10*u^2*B*QL*
      QR^2*LL^2*LRd + 665/2*nf^6*T^2*h^10*u^2*B*QL*QR^2*QRd^3 + 665/2*nf^6*T^2
      *h^10*u^2*B*QL*QR^3*QRd*LR + 665/2*nf^6*T^2*h^10*u^2*B*QL*QLd*LLd*LR^2*
      LRd + 665/2*nf^6*T^2*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 + 665/2*nf^6*T^2*h^10
      *u^2*B*QL*QLd*LL*LLd^2*LR + 665/2*nf^6*T^2*h^10*u^2*B*QL*QLd*LL^2*LLd*
      LRd + 665/2*nf^6*T^2*h^10*u^2*B*QL*QLd*QRd^3*LLd + 1330*nf^6*T^2*h^10*
      u^2*B*QL*QLd*QR*QRd*LLd*LR + 1330*nf^6*T^2*h^10*u^2*B*QL*QLd*QR*QRd*LL*
      LRd + 665/2*nf^6*T^2*h^10*u^2*B*QL*QLd*QR^3*LL + 1995/4*nf^6*T^2*h^10*
      u^2*B*QL*QLd^2*QRd^2*LRd + 665*nf^6*T^2*h^10*u^2*B*QL*QLd^2*QR*LR*LRd +
      665*nf^6*T^2*h^10*u^2*B*QL*QLd^2*QR*LL*LLd + 1995/2*nf^6*T^2*h^10*u^2*B*
      QL*QLd^2*QR^2*QRd + 665/2*nf^6*T^2*h^10*u^2*B*QL*QLd^3*QRd*LLd + 665/8*
      nf^6*T^2*h^10*u^2*B*QL*QLd^4*LRd + 665/2*nf^6*T^2*h^10*u^2*B*QL^2*QRd^2*
      LLd*LR + 405*nf^6*T^2*h^10*u^2*B*QL^2*QRd^2*LL*LRd + 665/4*nf^6*T^2*h^10
      *u^2*B*QL^2*QR*LLd*LR^2 + 665/2*nf^6*T^2*h^10*u^2*B*QL^2*QR*LL*LR*LRd +
      665/4*nf^6*T^2*h^10*u^2*B*QL^2*QR*LL^2*LLd + 1995/4*nf^6*T^2*h^10*u^2*B*
      QL^2*QR^2*QRd*LL + 665*nf^6*T^2*h^10*u^2*B*QL^2*QLd*QRd*LR*LRd + 665*
      nf^6*T^2*h^10*u^2*B*QL^2*QLd*QRd*LL*LLd + 1995/2*nf^6*T^2*h^10*u^2*B*
      QL^2*QLd*QR*QRd^2 + 1995/4*nf^6*T^2*h^10*u^2*B*QL^2*QLd*QR^2*LR + 665/2*
      nf^6*T^2*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 665/2*nf^6*T^2*h^10*u^2*B*QL^2*
      QLd^2*LL*LRd + 665/2*nf^6*T^2*h^10*u^2*B*QL^2*QLd^3*QR + 665/12*nf^6*T^2
      *h^10*u^2*B*QL^3*LR^2*LRd + 665/6*nf^6*T^2*h^10*u^2*B*QL^3*LL*LLd*LR +
      135/2*nf^6*T^2*h^10*u^2*B*QL^3*LL^2*LRd + 135*nf^6*T^2*h^10*u^2*B*QL^3*
      QRd^3 + 665/2*nf^6*T^2*h^10*u^2*B*QL^3*QR*QRd*LR + 665/2*nf^6*T^2*h^10*
      u^2*B*QL^3*QLd*QR*LL + 665/2*nf^6*T^2*h^10*u^2*B*QL^3*QLd^2*QRd + 405/4*
      nf^6*T^2*h^10*u^2*B*QL^4*QRd*LL + 665/8*nf^6*T^2*h^10*u^2*B*QL^4*QLd*LR
       + 15325/12*nf^6*T^2*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 18815/36*nf^6*T^2*
      h^10*u^2*p^2*LLd^3*LR^3 + 15325/12*nf^6*T^2*h^10*u^2*p^2*LL*LR^2*LRd^3
       + 15325/4*nf^6*T^2*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 15325/4*nf^6*T^2*
      h^10*u^2*p^2*LL^2*LLd*LR*LRd^2 + 15325/12*nf^6*T^2*h^10*u^2*p^2*LL^2*
      LLd^3*LR + 18815/36*nf^6*T^2*h^10*u^2*p^2*LL^3*LRd^3 + 15325/12*nf^6*T^2
      *h^10*u^2*p^2*LL^3*LLd^2*LRd + 15325/6*nf^6*T^2*h^10*u^2*p^2*QRd^3*LLd*
      LR*LRd + 18815/12*nf^6*T^2*h^10*u^2*p^2*QRd^3*LL*LRd^2 + 15325/12*nf^6*
      T^2*h^10*u^2*p^2*QRd^3*LL*LLd^2 + 15325/2*nf^6*T^2*h^10*u^2*p^2*QR*QRd*
      LLd*LR^2*LRd + 15325/2*nf^6*T^2*h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 + 15325/
      2*nf^6*T^2*h^10*u^2*p^2*QR*QRd*LL*LLd^2*LR + 15325/2*nf^6*T^2*h^10*u^2*
      p^2*QR*QRd*LL^2*LLd*LRd + 15325/8*nf^6*T^2*h^10*u^2*p^2*QR*QRd^4*LLd +
      15325/2*nf^6*T^2*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR + 15325/2*nf^6*T^2*h^10*
      u^2*p^2*QR^2*QRd^2*LL*LRd + 18815/12*nf^6*T^2*h^10*u^2*p^2*QR^3*LLd*LR^2
       + 15325/6*nf^6*T^2*h^10*u^2*p^2*QR^3*LL*LR*LRd + 15325/12*nf^6*T^2*h^10
      *u^2*p^2*QR^3*LL^2*LLd + 15325/8*nf^6*T^2*h^10*u^2*p^2*QR^4*QRd*LL +
      15325/4*nf^6*T^2*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 + 15325/4*nf^6*T^2*h^10
      *u^2*p^2*QLd*QRd^2*LLd^2*LR + 15325/2*nf^6*T^2*h^10*u^2*p^2*QLd*QRd^2*LL
      *LLd*LRd + 15325/4*nf^6*T^2*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 18815/4*
      nf^6*T^2*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 15325*nf^6*T^2*h^10*u^2*p^2*
      QLd*QR*LL*LLd*LR*LRd + 15325/4*nf^6*T^2*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2
       + 15325/4*nf^6*T^2*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 15325/2*nf^6*T^2*
      h^10*u^2*p^2*QLd*QR*QRd^3*LRd + 15325*nf^6*T^2*h^10*u^2*p^2*QLd*QR^2*QRd
      *LR*LRd + 15325*nf^6*T^2*h^10*u^2*p^2*QLd*QR^2*QRd*LL*LLd + 15325/2*nf^6
      *T^2*h^10*u^2*p^2*QLd*QR^3*QRd^2 + 18815/8*nf^6*T^2*h^10*u^2*p^2*QLd*
      QR^4*LR + 15325/2*nf^6*T^2*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd + 15325/4*
      nf^6*T^2*h^10*u^2*p^2*QLd^2*QRd*LL*LRd^2 + 15325/4*nf^6*T^2*h^10*u^2*p^2
      *QLd^2*QRd*LL*LLd^2 + 45975/4*nf^6*T^2*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd
       + 18815/2*nf^6*T^2*h^10*u^2*p^2*QLd^2*QR^2*LLd*LR + 15325/2*nf^6*T^2*
      h^10*u^2*p^2*QLd^2*QR^2*LL*LRd + 15325/12*nf^6*T^2*h^10*u^2*p^2*QLd^3*LR
      *LRd^2 + 18815/12*nf^6*T^2*h^10*u^2*p^2*QLd^3*LLd^2*LR + 15325/6*nf^6*
      T^2*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 15325/2*nf^6*T^2*h^10*u^2*p^2*QLd^3*
      QR*QRd*LRd + 18815/6*nf^6*T^2*h^10*u^2*p^2*QLd^3*QR^3 + 18815/8*nf^6*T^2
      *h^10*u^2*p^2*QLd^4*QR*LLd + 15325/4*nf^6*T^2*h^10*u^2*p^2*QL*QRd*LR^2*
      LRd^2 + 15325/4*nf^6*T^2*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 15325*nf^6*T^2
      *h^10*u^2*p^2*QL*QRd*LL*LLd*LR*LRd + 18815/4*nf^6*T^2*h^10*u^2*p^2*QL*
      QRd*LL^2*LRd^2 + 15325/4*nf^6*T^2*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 + 18815/
      8*nf^6*T^2*h^10*u^2*p^2*QL*QRd^4*LRd + 15325*nf^6*T^2*h^10*u^2*p^2*QL*QR
      *QRd^2*LR*LRd + 15325*nf^6*T^2*h^10*u^2*p^2*QL*QR*QRd^2*LL*LLd + 15325/4
      *nf^6*T^2*h^10*u^2*p^2*QL*QR^2*LR^2*LRd + 15325/2*nf^6*T^2*h^10*u^2*p^2*
      QL*QR^2*LL*LLd*LR + 15325/4*nf^6*T^2*h^10*u^2*p^2*QL*QR^2*LL^2*LRd +
      15325/2*nf^6*T^2*h^10*u^2*p^2*QL*QR^2*QRd^3 + 15325/2*nf^6*T^2*h^10*u^2*
      p^2*QL*QR^3*QRd*LR + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL*QLd*LLd*LR^2*LRd
       + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 + 15325/2*nf^6*T^2*
      h^10*u^2*p^2*QL*QLd*LL*LLd^2*LR + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL*QLd*
      LL^2*LLd*LRd + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 30650*
      nf^6*T^2*h^10*u^2*p^2*QL*QLd*QR*QRd*LLd*LR + 30650*nf^6*T^2*h^10*u^2*p^2
      *QL*QLd*QR*QRd*LL*LRd + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL*QLd*QR^3*LL +
      45975/4*nf^6*T^2*h^10*u^2*p^2*QL*QLd^2*QRd^2*LRd + 15325*nf^6*T^2*h^10*
      u^2*p^2*QL*QLd^2*QR*LR*LRd + 15325*nf^6*T^2*h^10*u^2*p^2*QL*QLd^2*QR*LL*
      LLd + 45975/2*nf^6*T^2*h^10*u^2*p^2*QL*QLd^2*QR^2*QRd + 15325/2*nf^6*T^2
      *h^10*u^2*p^2*QL*QLd^3*QRd*LLd + 15325/8*nf^6*T^2*h^10*u^2*p^2*QL*QLd^4*
      LRd + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL^2*QRd^2*LLd*LR + 18815/2*nf^6*T^2
      *h^10*u^2*p^2*QL^2*QRd^2*LL*LRd + 15325/4*nf^6*T^2*h^10*u^2*p^2*QL^2*QR*
      LLd*LR^2 + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL^2*QR*LL*LR*LRd + 15325/4*
      nf^6*T^2*h^10*u^2*p^2*QL^2*QR*LL^2*LLd + 45975/4*nf^6*T^2*h^10*u^2*p^2*
      QL^2*QR^2*QRd*LL + 15325*nf^6*T^2*h^10*u^2*p^2*QL^2*QLd*QRd*LR*LRd +
      15325*nf^6*T^2*h^10*u^2*p^2*QL^2*QLd*QRd*LL*LLd + 45975/2*nf^6*T^2*h^10*
      u^2*p^2*QL^2*QLd*QR*QRd^2 + 45975/4*nf^6*T^2*h^10*u^2*p^2*QL^2*QLd*QR^2*
      LR + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 15325/2*nf^6*T^2*
      h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL^2*
      QLd^3*QR + 15325/12*nf^6*T^2*h^10*u^2*p^2*QL^3*LR^2*LRd + 15325/6*nf^6*
      T^2*h^10*u^2*p^2*QL^3*LL*LLd*LR + 18815/12*nf^6*T^2*h^10*u^2*p^2*QL^3*
      LL^2*LRd + 18815/6*nf^6*T^2*h^10*u^2*p^2*QL^3*QRd^3 + 15325/2*nf^6*T^2*
      h^10*u^2*p^2*QL^3*QR*QRd*LR + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL^3*QLd*QR*
      LL + 15325/2*nf^6*T^2*h^10*u^2*p^2*QL^3*QLd^2*QRd + 18815/8*nf^6*T^2*
      h^10*u^2*p^2*QL^4*QRd*LL + 15325/8*nf^6*T^2*h^10*u^2*p^2*QL^4*QLd*LR +
      6325/12*nf^6*T^2*h^10*u^3*p*LLd*LR^3*LRd^2 + 7475/36*nf^6*T^2*h^10*u^3*p
      *LLd^3*LR^3 + 6325/12*nf^6*T^2*h^10*u^3*p*LL*LR^2*LRd^3 + 6325/4*nf^6*
      T^2*h^10*u^3*p*LL*LLd^2*LR^2*LRd + 6325/4*nf^6*T^2*h^10*u^3*p*LL^2*LLd*
      LR*LRd^2 + 6325/12*nf^6*T^2*h^10*u^3*p*LL^2*LLd^3*LR + 7475/36*nf^6*T^2*
      h^10*u^3*p*LL^3*LRd^3 + 6325/12*nf^6*T^2*h^10*u^3*p*LL^3*LLd^2*LRd +
      6325/6*nf^6*T^2*h^10*u^3*p*QRd^3*LLd*LR*LRd + 7475/12*nf^6*T^2*h^10*u^3*
      p*QRd^3*LL*LRd^2 + 6325/12*nf^6*T^2*h^10*u^3*p*QRd^3*LL*LLd^2 + 6325/2*
      nf^6*T^2*h^10*u^3*p*QR*QRd*LLd*LR^2*LRd + 6325/2*nf^6*T^2*h^10*u^3*p*QR*
      QRd*LL*LR*LRd^2 + 6325/2*nf^6*T^2*h^10*u^3*p*QR*QRd*LL*LLd^2*LR + 6325/2
      *nf^6*T^2*h^10*u^3*p*QR*QRd*LL^2*LLd*LRd + 6325/8*nf^6*T^2*h^10*u^3*p*QR
      *QRd^4*LLd + 6325/2*nf^6*T^2*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 6325/2*nf^6*
      T^2*h^10*u^3*p*QR^2*QRd^2*LL*LRd + 7475/12*nf^6*T^2*h^10*u^3*p*QR^3*LLd*
      LR^2 + 6325/6*nf^6*T^2*h^10*u^3*p*QR^3*LL*LR*LRd + 6325/12*nf^6*T^2*h^10
      *u^3*p*QR^3*LL^2*LLd + 6325/8*nf^6*T^2*h^10*u^3*p*QR^4*QRd*LL + 6325/4*
      nf^6*T^2*h^10*u^3*p*QLd*QRd^2*LR*LRd^2 + 6325/4*nf^6*T^2*h^10*u^3*p*QLd*
      QRd^2*LLd^2*LR + 6325/2*nf^6*T^2*h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd + 6325/
      4*nf^6*T^2*h^10*u^3*p*QLd*QR*LR^2*LRd^2 + 7475/4*nf^6*T^2*h^10*u^3*p*QLd
      *QR*LLd^2*LR^2 + 6325*nf^6*T^2*h^10*u^3*p*QLd*QR*LL*LLd*LR*LRd + 6325/4*
      nf^6*T^2*h^10*u^3*p*QLd*QR*LL^2*LRd^2 + 6325/4*nf^6*T^2*h^10*u^3*p*QLd*
      QR*LL^2*LLd^2 + 6325/2*nf^6*T^2*h^10*u^3*p*QLd*QR*QRd^3*LRd + 6325*nf^6*
      T^2*h^10*u^3*p*QLd*QR^2*QRd*LR*LRd + 6325*nf^6*T^2*h^10*u^3*p*QLd*QR^2*
      QRd*LL*LLd + 6325/2*nf^6*T^2*h^10*u^3*p*QLd*QR^3*QRd^2 + 7475/8*nf^6*T^2
      *h^10*u^3*p*QLd*QR^4*LR + 6325/2*nf^6*T^2*h^10*u^3*p*QLd^2*QRd*LLd*LR*
      LRd + 6325/4*nf^6*T^2*h^10*u^3*p*QLd^2*QRd*LL*LRd^2 + 6325/4*nf^6*T^2*
      h^10*u^3*p*QLd^2*QRd*LL*LLd^2 + 18975/4*nf^6*T^2*h^10*u^3*p*QLd^2*QR*
      QRd^2*LLd + 7475/2*nf^6*T^2*h^10*u^3*p*QLd^2*QR^2*LLd*LR + 6325/2*nf^6*
      T^2*h^10*u^3*p*QLd^2*QR^2*LL*LRd + 6325/12*nf^6*T^2*h^10*u^3*p*QLd^3*LR*
      LRd^2 + 7475/12*nf^6*T^2*h^10*u^3*p*QLd^3*LLd^2*LR + 6325/6*nf^6*T^2*
      h^10*u^3*p*QLd^3*LL*LLd*LRd + 6325/2*nf^6*T^2*h^10*u^3*p*QLd^3*QR*QRd*
      LRd + 7475/6*nf^6*T^2*h^10*u^3*p*QLd^3*QR^3 + 7475/8*nf^6*T^2*h^10*u^3*p
      *QLd^4*QR*LLd + 6325/4*nf^6*T^2*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 6325/4*
      nf^6*T^2*h^10*u^3*p*QL*QRd*LLd^2*LR^2 + 6325*nf^6*T^2*h^10*u^3*p*QL*QRd*
      LL*LLd*LR*LRd + 7475/4*nf^6*T^2*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 6325/4*
      nf^6*T^2*h^10*u^3*p*QL*QRd*LL^2*LLd^2 + 7475/8*nf^6*T^2*h^10*u^3*p*QL*
      QRd^4*LRd + 6325*nf^6*T^2*h^10*u^3*p*QL*QR*QRd^2*LR*LRd + 6325*nf^6*T^2*
      h^10*u^3*p*QL*QR*QRd^2*LL*LLd + 6325/4*nf^6*T^2*h^10*u^3*p*QL*QR^2*LR^2*
      LRd + 6325/2*nf^6*T^2*h^10*u^3*p*QL*QR^2*LL*LLd*LR + 6325/4*nf^6*T^2*
      h^10*u^3*p*QL*QR^2*LL^2*LRd + 6325/2*nf^6*T^2*h^10*u^3*p*QL*QR^2*QRd^3
       + 6325/2*nf^6*T^2*h^10*u^3*p*QL*QR^3*QRd*LR + 6325/2*nf^6*T^2*h^10*u^3*
      p*QL*QLd*LLd*LR^2*LRd + 6325/2*nf^6*T^2*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 +
      6325/2*nf^6*T^2*h^10*u^3*p*QL*QLd*LL*LLd^2*LR + 6325/2*nf^6*T^2*h^10*u^3
      *p*QL*QLd*LL^2*LLd*LRd + 6325/2*nf^6*T^2*h^10*u^3*p*QL*QLd*QRd^3*LLd +
      12650*nf^6*T^2*h^10*u^3*p*QL*QLd*QR*QRd*LLd*LR + 12650*nf^6*T^2*h^10*u^3
      *p*QL*QLd*QR*QRd*LL*LRd + 6325/2*nf^6*T^2*h^10*u^3*p*QL*QLd*QR^3*LL +
      18975/4*nf^6*T^2*h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 6325*nf^6*T^2*h^10*u^3*
      p*QL*QLd^2*QR*LR*LRd + 6325*nf^6*T^2*h^10*u^3*p*QL*QLd^2*QR*LL*LLd +
      18975/2*nf^6*T^2*h^10*u^3*p*QL*QLd^2*QR^2*QRd + 6325/2*nf^6*T^2*h^10*u^3
      *p*QL*QLd^3*QRd*LLd + 6325/8*nf^6*T^2*h^10*u^3*p*QL*QLd^4*LRd + 6325/2*
      nf^6*T^2*h^10*u^3*p*QL^2*QRd^2*LLd*LR + 7475/2*nf^6*T^2*h^10*u^3*p*QL^2*
      QRd^2*LL*LRd + 6325/4*nf^6*T^2*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 6325/2*nf^6
      *T^2*h^10*u^3*p*QL^2*QR*LL*LR*LRd + 6325/4*nf^6*T^2*h^10*u^3*p*QL^2*QR*
      LL^2*LLd + 18975/4*nf^6*T^2*h^10*u^3*p*QL^2*QR^2*QRd*LL + 6325*nf^6*T^2*
      h^10*u^3*p*QL^2*QLd*QRd*LR*LRd + 6325*nf^6*T^2*h^10*u^3*p*QL^2*QLd*QRd*
      LL*LLd + 18975/2*nf^6*T^2*h^10*u^3*p*QL^2*QLd*QR*QRd^2 + 18975/4*nf^6*
      T^2*h^10*u^3*p*QL^2*QLd*QR^2*LR + 6325/2*nf^6*T^2*h^10*u^3*p*QL^2*QLd^2*
      LLd*LR + 6325/2*nf^6*T^2*h^10*u^3*p*QL^2*QLd^2*LL*LRd + 6325/2*nf^6*T^2*
      h^10*u^3*p*QL^2*QLd^3*QR + 6325/12*nf^6*T^2*h^10*u^3*p*QL^3*LR^2*LRd +
      6325/6*nf^6*T^2*h^10*u^3*p*QL^3*LL*LLd*LR + 7475/12*nf^6*T^2*h^10*u^3*p*
      QL^3*LL^2*LRd + 7475/6*nf^6*T^2*h^10*u^3*p*QL^3*QRd^3 + 6325/2*nf^6*T^2*
      h^10*u^3*p*QL^3*QR*QRd*LR + 6325/2*nf^6*T^2*h^10*u^3*p*QL^3*QLd*QR*LL +
      6325/2*nf^6*T^2*h^10*u^3*p*QL^3*QLd^2*QRd + 7475/8*nf^6*T^2*h^10*u^3*p*
      QL^4*QRd*LL + 6325/8*nf^6*T^2*h^10*u^3*p*QL^4*QLd*LR + 875/12*nf^6*T^2*
      h^10*u^4*LLd*LR^3*LRd^2 + 55/2*nf^6*T^2*h^10*u^4*LLd^3*LR^3 + 875/12*
      nf^6*T^2*h^10*u^4*LL*LR^2*LRd^3 + 875/4*nf^6*T^2*h^10*u^4*LL*LLd^2*LR^2*
      LRd + 875/4*nf^6*T^2*h^10*u^4*LL^2*LLd*LR*LRd^2 + 875/12*nf^6*T^2*h^10*
      u^4*LL^2*LLd^3*LR + 55/2*nf^6*T^2*h^10*u^4*LL^3*LRd^3 + 875/12*nf^6*T^2*
      h^10*u^4*LL^3*LLd^2*LRd + 875/6*nf^6*T^2*h^10*u^4*QRd^3*LLd*LR*LRd + 165/
      2*nf^6*T^2*h^10*u^4*QRd^3*LL*LRd^2 + 875/12*nf^6*T^2*h^10*u^4*QRd^3*LL*
      LLd^2 + 875/2*nf^6*T^2*h^10*u^4*QR*QRd*LLd*LR^2*LRd + 875/2*nf^6*T^2*
      h^10*u^4*QR*QRd*LL*LR*LRd^2 + 875/2*nf^6*T^2*h^10*u^4*QR*QRd*LL*LLd^2*LR
       + 875/2*nf^6*T^2*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 875/8*nf^6*T^2*h^10*u^4
      *QR*QRd^4*LLd + 875/2*nf^6*T^2*h^10*u^4*QR^2*QRd^2*LLd*LR + 875/2*nf^6*
      T^2*h^10*u^4*QR^2*QRd^2*LL*LRd + 165/2*nf^6*T^2*h^10*u^4*QR^3*LLd*LR^2
       + 875/6*nf^6*T^2*h^10*u^4*QR^3*LL*LR*LRd + 875/12*nf^6*T^2*h^10*u^4*
      QR^3*LL^2*LLd + 875/8*nf^6*T^2*h^10*u^4*QR^4*QRd*LL + 875/4*nf^6*T^2*
      h^10*u^4*QLd*QRd^2*LR*LRd^2 + 875/4*nf^6*T^2*h^10*u^4*QLd*QRd^2*LLd^2*LR
       + 875/2*nf^6*T^2*h^10*u^4*QLd*QRd^2*LL*LLd*LRd + 875/4*nf^6*T^2*h^10*
      u^4*QLd*QR*LR^2*LRd^2 + 495/2*nf^6*T^2*h^10*u^4*QLd*QR*LLd^2*LR^2 + 875*
      nf^6*T^2*h^10*u^4*QLd*QR*LL*LLd*LR*LRd + 875/4*nf^6*T^2*h^10*u^4*QLd*QR*
      LL^2*LRd^2 + 875/4*nf^6*T^2*h^10*u^4*QLd*QR*LL^2*LLd^2 + 875/2*nf^6*T^2*
      h^10*u^4*QLd*QR*QRd^3*LRd + 875*nf^6*T^2*h^10*u^4*QLd*QR^2*QRd*LR*LRd +
      875*nf^6*T^2*h^10*u^4*QLd*QR^2*QRd*LL*LLd + 875/2*nf^6*T^2*h^10*u^4*QLd*
      QR^3*QRd^2 + 495/4*nf^6*T^2*h^10*u^4*QLd*QR^4*LR + 875/2*nf^6*T^2*h^10*
      u^4*QLd^2*QRd*LLd*LR*LRd + 875/4*nf^6*T^2*h^10*u^4*QLd^2*QRd*LL*LRd^2 +
      875/4*nf^6*T^2*h^10*u^4*QLd^2*QRd*LL*LLd^2 + 2625/4*nf^6*T^2*h^10*u^4*
      QLd^2*QR*QRd^2*LLd + 495*nf^6*T^2*h^10*u^4*QLd^2*QR^2*LLd*LR + 875/2*
      nf^6*T^2*h^10*u^4*QLd^2*QR^2*LL*LRd + 875/12*nf^6*T^2*h^10*u^4*QLd^3*LR*
      LRd^2 + 165/2*nf^6*T^2*h^10*u^4*QLd^3*LLd^2*LR + 875/6*nf^6*T^2*h^10*u^4
      *QLd^3*LL*LLd*LRd + 875/2*nf^6*T^2*h^10*u^4*QLd^3*QR*QRd*LRd + 165*nf^6*
      T^2*h^10*u^4*QLd^3*QR^3 + 495/4*nf^6*T^2*h^10*u^4*QLd^4*QR*LLd + 875/4*
      nf^6*T^2*h^10*u^4*QL*QRd*LR^2*LRd^2 + 875/4*nf^6*T^2*h^10*u^4*QL*QRd*
      LLd^2*LR^2 + 875*nf^6*T^2*h^10*u^4*QL*QRd*LL*LLd*LR*LRd + 495/2*nf^6*T^2
      *h^10*u^4*QL*QRd*LL^2*LRd^2 + 875/4*nf^6*T^2*h^10*u^4*QL*QRd*LL^2*LLd^2
       + 495/4*nf^6*T^2*h^10*u^4*QL*QRd^4*LRd + 875*nf^6*T^2*h^10*u^4*QL*QR*
      QRd^2*LR*LRd + 875*nf^6*T^2*h^10*u^4*QL*QR*QRd^2*LL*LLd + 875/4*nf^6*T^2
      *h^10*u^4*QL*QR^2*LR^2*LRd + 875/2*nf^6*T^2*h^10*u^4*QL*QR^2*LL*LLd*LR
       + 875/4*nf^6*T^2*h^10*u^4*QL*QR^2*LL^2*LRd + 875/2*nf^6*T^2*h^10*u^4*QL
      *QR^2*QRd^3 + 875/2*nf^6*T^2*h^10*u^4*QL*QR^3*QRd*LR + 875/2*nf^6*T^2*
      h^10*u^4*QL*QLd*LLd*LR^2*LRd + 875/2*nf^6*T^2*h^10*u^4*QL*QLd*LL*LR*
      LRd^2 + 875/2*nf^6*T^2*h^10*u^4*QL*QLd*LL*LLd^2*LR + 875/2*nf^6*T^2*h^10
      *u^4*QL*QLd*LL^2*LLd*LRd + 875/2*nf^6*T^2*h^10*u^4*QL*QLd*QRd^3*LLd +
      1750*nf^6*T^2*h^10*u^4*QL*QLd*QR*QRd*LLd*LR + 1750*nf^6*T^2*h^10*u^4*QL*
      QLd*QR*QRd*LL*LRd + 875/2*nf^6*T^2*h^10*u^4*QL*QLd*QR^3*LL + 2625/4*nf^6
      *T^2*h^10*u^4*QL*QLd^2*QRd^2*LRd + 875*nf^6*T^2*h^10*u^4*QL*QLd^2*QR*LR*
      LRd + 875*nf^6*T^2*h^10*u^4*QL*QLd^2*QR*LL*LLd + 2625/2*nf^6*T^2*h^10*
      u^4*QL*QLd^2*QR^2*QRd + 875/2*nf^6*T^2*h^10*u^4*QL*QLd^3*QRd*LLd + 875/8
      *nf^6*T^2*h^10*u^4*QL*QLd^4*LRd + 875/2*nf^6*T^2*h^10*u^4*QL^2*QRd^2*LLd
      *LR + 495*nf^6*T^2*h^10*u^4*QL^2*QRd^2*LL*LRd + 875/4*nf^6*T^2*h^10*u^4*
      QL^2*QR*LLd*LR^2 + 875/2*nf^6*T^2*h^10*u^4*QL^2*QR*LL*LR*LRd + 875/4*
      nf^6*T^2*h^10*u^4*QL^2*QR*LL^2*LLd + 2625/4*nf^6*T^2*h^10*u^4*QL^2*QR^2*
      QRd*LL + 875*nf^6*T^2*h^10*u^4*QL^2*QLd*QRd*LR*LRd + 875*nf^6*T^2*h^10*
      u^4*QL^2*QLd*QRd*LL*LLd + 2625/2*nf^6*T^2*h^10*u^4*QL^2*QLd*QR*QRd^2 +
      2625/4*nf^6*T^2*h^10*u^4*QL^2*QLd*QR^2*LR + 875/2*nf^6*T^2*h^10*u^4*QL^2
      *QLd^2*LLd*LR + 875/2*nf^6*T^2*h^10*u^4*QL^2*QLd^2*LL*LRd + 875/2*nf^6*
      T^2*h^10*u^4*QL^2*QLd^3*QR + 875/12*nf^6*T^2*h^10*u^4*QL^3*LR^2*LRd +
      875/6*nf^6*T^2*h^10*u^4*QL^3*LL*LLd*LR + 165/2*nf^6*T^2*h^10*u^4*QL^3*
      LL^2*LRd + 165*nf^6*T^2*h^10*u^4*QL^3*QRd^3 + 875/2*nf^6*T^2*h^10*u^4*
      QL^3*QR*QRd*LR + 875/2*nf^6*T^2*h^10*u^4*QL^3*QLd*QR*LL + 875/2*nf^6*T^2
      *h^10*u^4*QL^3*QLd^2*QRd + 495/4*nf^6*T^2*h^10*u^4*QL^4*QRd*LL + 875/8*
      nf^6*T^2*h^10*u^4*QL^4*QLd*LR + 11/288*nf^6*T^3*h^10*LLd*LR^5*LRd^4 - 1/
      9*nf^6*T^3*h^10*LLd^3*LR^5*LRd^2 + 101/480*nf^6*T^3*h^10*LLd^5*LR^5 + 11/
      288*nf^6*T^3*h^10*LL*LR^4*LRd^5 - 5/36*nf^6*T^3*h^10*LL*LLd^2*LR^4*LRd^3
       + 161/288*nf^6*T^3*h^10*LL*LLd^4*LR^4*LRd - 5/36*nf^6*T^3*h^10*LL^2*LLd
      *LR^3*LRd^4 + 35/72*nf^6*T^3*h^10*LL^2*LLd^3*LR^3*LRd^2 - 1/9*nf^6*T^3*
      h^10*LL^2*LLd^5*LR^3 - 1/9*nf^6*T^3*h^10*LL^3*LR^2*LRd^5 + 35/72*nf^6*
      T^3*h^10*LL^3*LLd^2*LR^2*LRd^3 - 5/36*nf^6*T^3*h^10*LL^3*LLd^4*LR^2*LRd
       + 161/288*nf^6*T^3*h^10*LL^4*LLd*LR*LRd^4 - 5/36*nf^6*T^3*h^10*LL^4*
      LLd^3*LR*LRd^2 + 11/288*nf^6*T^3*h^10*LL^4*LLd^5*LR + 101/480*nf^6*T^3*
      h^10*LL^5*LRd^5 - 1/9*nf^6*T^3*h^10*LL^5*LLd^2*LRd^3 + 11/288*nf^6*T^3*
      h^10*LL^5*LLd^4*LRd + 7/18*nf^6*T^3*h^10*QRd^3*LLd*LR^3*LRd^3 + 1/18*
      nf^6*T^3*h^10*QRd^3*LLd^3*LR^3*LRd + 7/18*nf^6*T^3*h^10*QRd^3*LL*LR^2*
      LRd^4 - 13/24*nf^6*T^3*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 5/36*nf^6*T^3*
      h^10*QRd^3*LL*LLd^4*LR^2 + 2/9*nf^6*T^3*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 5/
      18*nf^6*T^3*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 1/16*nf^6*T^3*h^10*QRd^3*LL^3
      *LRd^4 + 1/18*nf^6*T^3*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 5/144*nf^6*T^3*h^10
      *QRd^3*LL^3*LLd^4 + 137/144*nf^6*T^3*h^10*QRd^6*LLd*LR*LRd^2 + 7/36*nf^6
      *T^3*h^10*QRd^6*LLd^3*LR + 3/16*nf^6*T^3*h^10*QRd^6*LL*LRd^3 + 55/72*
      nf^6*T^3*h^10*QRd^6*LL*LLd^2*LRd + 5/36*nf^6*T^3*h^10*QR*QRd*LLd*LR^4*
      LRd^3 + 13/36*nf^6*T^3*h^10*QR*QRd*LLd^3*LR^4*LRd + 5/36*nf^6*T^3*h^10*
      QR*QRd*LL*LR^3*LRd^4 + 13/36*nf^6*T^3*h^10*QR*QRd*LL*LLd^4*LR^3 + 13/36*
      nf^6*T^3*h^10*QR*QRd*LL^3*LR*LRd^4 + 5/36*nf^6*T^3*h^10*QR*QRd*LL^3*
      LLd^4*LR + 13/36*nf^6*T^3*h^10*QR*QRd*LL^4*LLd*LRd^3 + 5/36*nf^6*T^3*
      h^10*QR*QRd*LL^4*LLd^3*LRd - 3/8*nf^6*T^3*h^10*QR*QRd^4*LLd*LR^2*LRd^2
       - 5/48*nf^6*T^3*h^10*QR*QRd^4*LLd^3*LR^2 + 1/12*nf^6*T^3*h^10*QR*QRd^4*
      LL*LR*LRd^3 - 9/16*nf^6*T^3*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 7/12*nf^6*T^3
      *h^10*QR*QRd^7*LLd*LRd + 3/4*nf^6*T^3*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 1/
      9*nf^6*T^3*h^10*QR^2*QRd^2*LLd^3*LR^3 + 3/4*nf^6*T^3*h^10*QR^2*QRd^2*LL*
      LR^2*LRd^3 + 3/4*nf^6*T^3*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 1/9*nf^6*T^3*
      h^10*QR^2*QRd^2*LL^3*LRd^3 + 3/4*nf^6*T^3*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd
       - 17/24*nf^6*T^3*h^10*QR^2*QRd^5*LL*LRd^2 - 35/48*nf^6*T^3*h^10*QR^2*
      QRd^5*LL*LLd^2 + 7/18*nf^6*T^3*h^10*QR^3*LLd*LR^4*LRd^2 + 1/16*nf^6*T^3*
      h^10*QR^3*LLd^3*LR^4 + 7/18*nf^6*T^3*h^10*QR^3*LL*LR^3*LRd^3 + 2/9*nf^6*
      T^3*h^10*QR^3*LL*LLd^2*LR^3*LRd - 13/24*nf^6*T^3*h^10*QR^3*LL^2*LLd*LR^2
      *LRd^2 + 1/18*nf^6*T^3*h^10*QR^3*LL^2*LLd^3*LR^2 + 1/18*nf^6*T^3*h^10*
      QR^3*LL^3*LR*LRd^3 + 5/18*nf^6*T^3*h^10*QR^3*LL^3*LLd^2*LR*LRd - 5/36*
      nf^6*T^3*h^10*QR^3*LL^4*LLd*LRd^2 + 5/144*nf^6*T^3*h^10*QR^3*LL^4*LLd^3
       + 1/3*nf^6*T^3*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 1/3*nf^6*T^3*h^10*QR^3*
      QRd^3*LL*LR*LRd^2 + 1/3*nf^6*T^3*h^10*QR^3*QRd^3*LL*LLd^2*LR + 1/3*nf^6*
      T^3*h^10*QR^3*QRd^3*LL^2*LLd*LRd + 1/6*nf^6*T^3*h^10*QR^3*QRd^6*LLd + 1/
      12*nf^6*T^3*h^10*QR^4*QRd*LLd*LR^3*LRd - 3/8*nf^6*T^3*h^10*QR^4*QRd*LL*
      LR^2*LRd^2 - 9/16*nf^6*T^3*h^10*QR^4*QRd*LL*LLd^2*LR^2 - 5/48*nf^6*T^3*
      h^10*QR^4*QRd*LL^3*LRd^2 + 389/288*nf^6*T^3*h^10*QR^4*QRd^4*LLd*LR + 389/
      288*nf^6*T^3*h^10*QR^4*QRd^4*LL*LRd - 17/24*nf^6*T^3*h^10*QR^5*QRd^2*LLd
      *LR^2 - 35/48*nf^6*T^3*h^10*QR^5*QRd^2*LL^2*LLd + 3/16*nf^6*T^3*h^10*
      QR^6*LLd*LR^3 + 137/144*nf^6*T^3*h^10*QR^6*LL*LR^2*LRd + 55/72*nf^6*T^3*
      h^10*QR^6*LL^2*LLd*LR + 7/36*nf^6*T^3*h^10*QR^6*LL^3*LRd + 1/6*nf^6*T^3*
      h^10*QR^6*QRd^3*LL - 7/12*nf^6*T^3*h^10*QR^7*QRd*LL*LR + 5/18*nf^6*T^3*
      h^10*QLd*QRd^2*LR^3*LRd^4 - 5/24*nf^6*T^3*h^10*QLd*QRd^2*LLd^2*LR^3*
      LRd^2 + 11/36*nf^6*T^3*h^10*QLd*QRd^2*LLd^4*LR^3 - 19/48*nf^6*T^3*h^10*
      QLd*QRd^2*LL^2*LR*LRd^4 + 7/48*nf^6*T^3*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 5/
      9*nf^6*T^3*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 5/18*nf^6*T^3*h^10*QLd*QRd^2*
      LL^3*LLd^3*LRd - 5/36*nf^6*T^3*h^10*QLd*QRd^5*LR*LRd^3 + 1/6*nf^6*T^3*
      h^10*QLd*QRd^5*LL*LLd*LRd^2 - 7/36*nf^6*T^3*h^10*QLd*QRd^5*LL*LLd^3 + 19/
      288*nf^6*T^3*h^10*QLd*QR*LR^4*LRd^4 + 5/24*nf^6*T^3*h^10*QLd*QR*LLd^2*
      LR^4*LRd^2 + 73/96*nf^6*T^3*h^10*QLd*QR*LLd^4*LR^4 + 2/9*nf^6*T^3*h^10*
      QLd*QR*LL*LLd*LR^3*LRd^3 + 4/9*nf^6*T^3*h^10*QLd*QR*LL*LLd^3*LR^3*LRd -
      3/8*nf^6*T^3*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 3/8*nf^6*T^3*h^10*QLd*QR*LL^2
      *LLd^2*LR^2*LRd^2 + 5/24*nf^6*T^3*h^10*QLd*QR*LL^2*LLd^4*LR^2 + 8/9*nf^6
      *T^3*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 2/9*nf^6*T^3*h^10*QLd*QR*LL^3*LLd^3
      *LR*LRd + 161/288*nf^6*T^3*h^10*QLd*QR*LL^4*LRd^4 - 3/8*nf^6*T^3*h^10*
      QLd*QR*LL^4*LLd^2*LRd^2 + 19/288*nf^6*T^3*h^10*QLd*QR*LL^4*LLd^4 + 1/6*
      nf^6*T^3*h^10*QLd*QR*QRd^3*LL^2*LRd^3 + 11/48*nf^6*T^3*h^10*QLd*QR*QRd^6
      *LRd^2 + 3/8*nf^6*T^3*h^10*QLd*QR*QRd^6*LLd^2 + 2/9*nf^6*T^3*h^10*QLd*
      QR^2*QRd*LR^3*LRd^3 + 2/9*nf^6*T^3*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 3/8*
      nf^6*T^3*h^10*QLd*QR^2*QRd^4*LR*LRd^2 - 35/48*nf^6*T^3*h^10*QLd*QR^2*
      QRd^4*LLd^2*LR + 3/4*nf^6*T^3*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 3/4*nf^6*
      T^3*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 11/36*nf^6*T^3*h^10*QLd*QR^3*QRd^5*
      LRd + 1/4*nf^6*T^3*h^10*QLd*QR^4*LR^3*LRd^2 - 3/16*nf^6*T^3*h^10*QLd*
      QR^4*LLd^2*LR^3 - 3/16*nf^6*T^3*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 3/8*nf^6*
      T^3*h^10*QLd*QR^4*LL^2*LLd^2*LR + 1/12*nf^6*T^3*h^10*QLd*QR^4*LL^3*LLd*
      LRd + 19/36*nf^6*T^3*h^10*QLd*QR^4*QRd^3*LR*LRd + 19/36*nf^6*T^3*h^10*
      QLd*QR^4*QRd^3*LL*LLd - 1/3*nf^6*T^3*h^10*QLd*QR^5*QRd*LR^2*LRd - nf^6*
      T^3*h^10*QLd*QR^5*QRd*LL*LLd*LR + 365/288*nf^6*T^3*h^10*QLd*QR^5*QRd^4
       - 107/72*nf^6*T^3*h^10*QLd*QR^6*QRd^2*LR - 9/16*nf^6*T^3*h^10*QLd*QR^7*
      LR^2 - 1/12*nf^6*T^3*h^10*QLd*QR^7*LL^2 + 5/18*nf^6*T^3*h^10*QLd^2*QRd*
      LLd*LR^3*LRd^3 + 5/9*nf^6*T^3*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 7/48*nf^6*
      T^3*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 19/48*nf^6*T^3*h^10*QLd^2*QRd*LL*
      LLd^4*LR^2 + 11/36*nf^6*T^3*h^10*QLd^2*QRd*LL^3*LRd^4 - 5/24*nf^6*T^3*
      h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 5/18*nf^6*T^3*h^10*QLd^2*QRd*LL^3*
      LLd^4 - 3/8*nf^6*T^3*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 77/144*nf^6*T^3*
      h^10*QLd^2*QRd^4*LLd^3*LR - 11/36*nf^6*T^3*h^10*QLd^2*QRd^4*LL*LRd^3 +
      43/48*nf^6*T^3*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 3/8*nf^6*T^3*h^10*QLd^2*
      QR*QRd^2*LLd*LR^2*LRd^2 + 1/4*nf^6*T^3*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 -
      5/24*nf^6*T^3*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/6*nf^6*T^3*h^10*QLd^2*
      QR^2*LLd*LR^3*LRd^2 + 13/12*nf^6*T^3*h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/6*
      nf^6*T^3*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 9/4*nf^6*T^3*h^10*QLd^2*QR^2*LL
      *LLd^2*LR^2*LRd + 3/4*nf^6*T^3*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 1/6*
      nf^6*T^3*h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 35/36*nf^6*T^3*h^10*QLd^2*QR^2*
      LL^3*LRd^3 - 1/6*nf^6*T^3*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/6*nf^6*T^3*
      h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd - 31/24*nf^6*T^3*h^10*QLd^2*QR^2*QRd^3*
      LL*LRd^2 - 1/12*nf^6*T^3*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 91/144*nf^6*
      T^3*h^10*QLd^2*QR^3*QRd^4*LLd - 5/24*nf^6*T^3*h^10*QLd^2*QR^4*QRd^2*LLd*
      LR + 3/8*nf^6*T^3*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 21/16*nf^6*T^3*h^10*
      QLd^2*QR^5*LLd*LR^2 - 2/3*nf^6*T^3*h^10*QLd^2*QR^5*LL*LR*LRd + 1/24*nf^6
      *T^3*h^10*QLd^2*QR^5*LL^2*LLd - 295/144*nf^6*T^3*h^10*QLd^2*QR^6*QRd*LL
       + 5/144*nf^6*T^3*h^10*QLd^3*LR^3*LRd^4 + 1/18*nf^6*T^3*h^10*QLd^3*LLd^2
      *LR^3*LRd^2 + 1/16*nf^6*T^3*h^10*QLd^3*LLd^4*LR^3 + 5/18*nf^6*T^3*h^10*
      QLd^3*LL*LLd*LR^2*LRd^3 + 2/9*nf^6*T^3*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 5/
      36*nf^6*T^3*h^10*QLd^3*LL^2*LR*LRd^4 - 13/24*nf^6*T^3*h^10*QLd^3*LL^2*
      LLd^2*LR*LRd^2 + 7/18*nf^6*T^3*h^10*QLd^3*LL^2*LLd^4*LR + 1/18*nf^6*T^3*
      h^10*QLd^3*LL^3*LLd*LRd^3 + 7/18*nf^6*T^3*h^10*QLd^3*LL^3*LLd^3*LRd + 1/
      18*nf^6*T^3*h^10*QLd^3*QRd^3*LR*LRd^3 + 7/18*nf^6*T^3*h^10*QLd^3*QRd^3*
      LLd^2*LR*LRd + 7/18*nf^6*T^3*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 1/18*nf^6*
      T^3*h^10*QLd^3*QRd^3*LL*LLd^3 + 1/6*nf^6*T^3*h^10*QLd^3*QR*QRd*LR^2*
      LRd^3 - 1/12*nf^6*T^3*h^10*QLd^3*QR*QRd^4*LRd^2 + 31/48*nf^6*T^3*h^10*
      QLd^3*QR*QRd^4*LLd^2 - 23/24*nf^6*T^3*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 1/
      12*nf^6*T^3*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 1/3*nf^6*T^3*h^10*QLd^3*
      QR^3*LR^2*LRd^2 + 5/4*nf^6*T^3*h^10*QLd^3*QR^3*LLd^2*LR^2 + 4/3*nf^6*T^3
      *h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 17/12*nf^6*T^3*h^10*QLd^3*QR^3*LL^2*
      LRd^2 + 1/3*nf^6*T^3*h^10*QLd^3*QR^3*LL^2*LLd^2 + 1/3*nf^6*T^3*h^10*
      QLd^3*QR^3*QRd^3*LRd + 35/36*nf^6*T^3*h^10*QLd^3*QR^4*QRd*LR*LRd + 35/36
      *nf^6*T^3*h^10*QLd^3*QR^4*QRd*LL*LLd + 1/18*nf^6*T^3*h^10*QLd^3*QR^5*
      QRd^2 - 55/48*nf^6*T^3*h^10*QLd^3*QR^6*LR + 43/48*nf^6*T^3*h^10*QLd^4*
      QRd^2*LLd*LR*LRd^2 - 11/36*nf^6*T^3*h^10*QLd^4*QRd^2*LLd^3*LR + 77/144*
      nf^6*T^3*h^10*QLd^4*QRd^2*LL*LRd^3 - 3/8*nf^6*T^3*h^10*QLd^4*QRd^2*LL*
      LLd^2*LRd + 3/8*nf^6*T^3*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 3/16*nf^6*T^3*
      h^10*QLd^4*QR*LLd^3*LR^2 + 1/12*nf^6*T^3*h^10*QLd^4*QR*LL*LR*LRd^3 - 3/
      16*nf^6*T^3*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 1/4*nf^6*T^3*h^10*QLd^4*QR*
      LL^2*LLd^3 - 1/12*nf^6*T^3*h^10*QLd^4*QR*QRd^3*LLd*LRd + 3/8*nf^6*T^3*
      h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 89/48*nf^6*T^3*h^10*QLd^4*QR^2*QRd*LL*
      LLd^2 + 4/9*nf^6*T^3*h^10*QLd^4*QR^3*QRd^2*LLd + 191/96*nf^6*T^3*h^10*
      QLd^4*QR^4*LLd*LR + 871/288*nf^6*T^3*h^10*QLd^4*QR^4*LL*LRd - 7/36*nf^6*
      T^3*h^10*QLd^5*QRd*LR*LRd^3 + 1/6*nf^6*T^3*h^10*QLd^5*QRd*LLd^2*LR*LRd
       - 5/36*nf^6*T^3*h^10*QLd^5*QRd*LL*LLd^3 + 35/48*nf^6*T^3*h^10*QLd^5*QR*
      QRd^2*LRd^2 - 13/24*nf^6*T^3*h^10*QLd^5*QR*QRd^2*LLd^2 + 1/24*nf^6*T^3*
      h^10*QLd^5*QR^2*LR*LRd^2 - 21/16*nf^6*T^3*h^10*QLd^5*QR^2*LLd^2*LR - 2/3
      *nf^6*T^3*h^10*QLd^5*QR^2*LL*LLd*LRd + 7/36*nf^6*T^3*h^10*QLd^5*QR^3*QRd
      *LRd + 563/480*nf^6*T^3*h^10*QLd^5*QR^5 + 55/72*nf^6*T^3*h^10*QLd^6*LLd*
      LR*LRd^2 + 3/16*nf^6*T^3*h^10*QLd^6*LLd^3*LR + 7/36*nf^6*T^3*h^10*QLd^6*
      LL*LRd^3 + 137/144*nf^6*T^3*h^10*QLd^6*LL*LLd^2*LRd - nf^6*T^3*h^10*
      QLd^6*QR*QRd*LLd*LRd - 55/48*nf^6*T^3*h^10*QLd^6*QR^3*LLd - 1/12*nf^6*
      T^3*h^10*QLd^7*QR*LRd^2 - 9/16*nf^6*T^3*h^10*QLd^7*QR*LLd^2 + 19/288*
      nf^6*T^3*h^10*QL*QRd*LR^4*LRd^4 - 3/8*nf^6*T^3*h^10*QL*QRd*LLd^2*LR^4*
      LRd^2 + 161/288*nf^6*T^3*h^10*QL*QRd*LLd^4*LR^4 + 2/9*nf^6*T^3*h^10*QL*
      QRd*LL*LLd*LR^3*LRd^3 + 8/9*nf^6*T^3*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 5/
      24*nf^6*T^3*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 3/8*nf^6*T^3*h^10*QL*QRd*LL^2*
      LLd^2*LR^2*LRd^2 - 3/8*nf^6*T^3*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 4/9*nf^6*
      T^3*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 2/9*nf^6*T^3*h^10*QL*QRd*LL^3*LLd^3*
      LR*LRd + 73/96*nf^6*T^3*h^10*QL*QRd*LL^4*LRd^4 + 5/24*nf^6*T^3*h^10*QL*
      QRd*LL^4*LLd^2*LRd^2 + 19/288*nf^6*T^3*h^10*QL*QRd*LL^4*LLd^4 + 1/4*nf^6
      *T^3*h^10*QL*QRd^4*LR^2*LRd^3 - 3/16*nf^6*T^3*h^10*QL*QRd^4*LLd^2*LR^2*
      LRd + 1/12*nf^6*T^3*h^10*QL*QRd^4*LL*LLd^3*LR - 3/16*nf^6*T^3*h^10*QL*
      QRd^4*LL^2*LRd^3 + 3/8*nf^6*T^3*h^10*QL*QRd^4*LL^2*LLd^2*LRd - 9/16*nf^6
      *T^3*h^10*QL*QRd^7*LRd^2 - 1/12*nf^6*T^3*h^10*QL*QRd^7*LLd^2 + 2/9*nf^6*
      T^3*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 2/9*nf^6*T^3*h^10*QL*QR*QRd^2*LL^3*
      LLd^3 - 1/3*nf^6*T^3*h^10*QL*QR*QRd^5*LR*LRd^2 - nf^6*T^3*h^10*QL*QR*
      QRd^5*LL*LLd*LRd + 5/18*nf^6*T^3*h^10*QL*QR^2*LR^4*LRd^3 - 19/48*nf^6*
      T^3*h^10*QL*QR^2*LLd^2*LR^4*LRd + 5/9*nf^6*T^3*h^10*QL*QR^2*LL*LLd^3*
      LR^3 - 5/24*nf^6*T^3*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 5/18*nf^6*T^3*h^10*
      QL*QR^2*LL^3*LLd^3*LR + 11/36*nf^6*T^3*h^10*QL*QR^2*LL^4*LRd^3 + 7/48*
      nf^6*T^3*h^10*QL*QR^2*LL^4*LLd^2*LRd + 3/4*nf^6*T^3*h^10*QL*QR^2*QRd^3*
      LR^2*LRd^2 + 3/4*nf^6*T^3*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 - 107/72*nf^6*
      T^3*h^10*QL*QR^2*QRd^6*LRd + 1/6*nf^6*T^3*h^10*QL*QR^3*QRd*LLd^2*LR^3 +
      19/36*nf^6*T^3*h^10*QL*QR^3*QRd^4*LR*LRd + 19/36*nf^6*T^3*h^10*QL*QR^3*
      QRd^4*LL*LLd - 3/8*nf^6*T^3*h^10*QL*QR^4*QRd^2*LR^2*LRd - 35/48*nf^6*T^3
      *h^10*QL*QR^4*QRd^2*LL^2*LRd + 365/288*nf^6*T^3*h^10*QL*QR^4*QRd^5 - 5/
      36*nf^6*T^3*h^10*QL*QR^5*LR^3*LRd + 1/6*nf^6*T^3*h^10*QL*QR^5*LL*LLd*
      LR^2 - 7/36*nf^6*T^3*h^10*QL*QR^5*LL^3*LLd + 11/36*nf^6*T^3*h^10*QL*QR^5
      *QRd^3*LR + 11/48*nf^6*T^3*h^10*QL*QR^6*QRd*LR^2 + 3/8*nf^6*T^3*h^10*QL*
      QR^6*QRd*LL^2 + 5/36*nf^6*T^3*h^10*QL*QLd*LLd*LR^4*LRd^3 + 13/36*nf^6*
      T^3*h^10*QL*QLd*LLd^3*LR^4*LRd + 5/36*nf^6*T^3*h^10*QL*QLd*LL*LR^3*LRd^4
       + 13/36*nf^6*T^3*h^10*QL*QLd*LL*LLd^4*LR^3 + 13/36*nf^6*T^3*h^10*QL*QLd
      *LL^3*LR*LRd^4 + 5/36*nf^6*T^3*h^10*QL*QLd*LL^3*LLd^4*LR + 13/36*nf^6*
      T^3*h^10*QL*QLd*LL^4*LLd*LRd^3 + 5/36*nf^6*T^3*h^10*QL*QLd*LL^4*LLd^3*
      LRd + 1/6*nf^6*T^3*h^10*QL*QLd*QRd^3*LL^2*LLd^3 - nf^6*T^3*h^10*QL*QLd*
      QRd^6*LLd*LRd + 8/9*nf^6*T^3*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 + 8/9*nf^6*
      T^3*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 1/6*nf^6*T^3*h^10*QL*QLd*QR^3*LL^3*
      LLd^2 + 4/9*nf^6*T^3*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 4/9*nf^6*T^3*h^10*
      QL*QLd*QR^3*QRd^3*LL*LRd - nf^6*T^3*h^10*QL*QLd*QR^6*LL*LR - 5/24*nf^6*
      T^3*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 1/4*nf^6*T^3*h^10*QL*QLd^2*QRd^2*
      LL^2*LRd^3 - 3/8*nf^6*T^3*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd - 13/24*
      nf^6*T^3*h^10*QL*QLd^2*QRd^5*LRd^2 + 35/48*nf^6*T^3*h^10*QL*QLd^2*QRd^5*
      LLd^2 + 2/9*nf^6*T^3*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 2/9*nf^6*T^3*h^10*QL*
      QLd^2*QR*LL^3*LLd^3 + 1/6*nf^6*T^3*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 9/4
      *nf^6*T^3*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 3/4*nf^6*T^3*h^10*QL*QLd^2
      *QR^2*QRd*LL^2*LRd^2 - 15/16*nf^6*T^3*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 89/
      48*nf^6*T^3*h^10*QL*QLd^2*QR^4*LR^2*LRd + 3/8*nf^6*T^3*h^10*QL*QLd^2*
      QR^4*LL^2*LRd + 19/36*nf^6*T^3*h^10*QL*QLd^2*QR^4*QRd^3 - nf^6*T^3*h^10*
      QL*QLd^2*QR^5*QRd*LR + 1/6*nf^6*T^3*h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 1/12*
      nf^6*T^3*h^10*QL*QLd^3*QRd^4*LLd*LRd + 1/6*nf^6*T^3*h^10*QL*QLd^3*QR*
      QRd^2*LL*LRd^2 - 1/9*nf^6*T^3*h^10*QL*QLd^3*QR^2*QRd^3*LLd + 8/9*nf^6*
      T^3*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 16/9*nf^6*T^3*h^10*QL*QLd^3*QR^3*QRd
      *LL*LRd + 7/36*nf^6*T^3*h^10*QL*QLd^3*QR^5*LL - 9/16*nf^6*T^3*h^10*QL*
      QLd^4*LLd^2*LR^2*LRd + 1/12*nf^6*T^3*h^10*QL*QLd^4*LL*LLd^3*LR - 5/48*
      nf^6*T^3*h^10*QL*QLd^4*LL^2*LRd^3 - 3/8*nf^6*T^3*h^10*QL*QLd^4*LL^2*
      LLd^2*LRd + 31/48*nf^6*T^3*h^10*QL*QLd^4*QRd^3*LRd^2 - 1/12*nf^6*T^3*
      h^10*QL*QLd^4*QRd^3*LLd^2 + 3/8*nf^6*T^3*h^10*QL*QLd^4*QR^2*QRd^2*LRd +
      35/36*nf^6*T^3*h^10*QL*QLd^4*QR^3*LR*LRd + 35/36*nf^6*T^3*h^10*QL*QLd^4*
      QR^3*LL*LLd + 1127/288*nf^6*T^3*h^10*QL*QLd^4*QR^4*QRd - nf^6*T^3*h^10*
      QL*QLd^5*QR*LLd*LR*LRd - 1/3*nf^6*T^3*h^10*QL*QLd^5*QR*LL*LLd^2 - nf^6*
      T^3*h^10*QL*QLd^5*QR^2*QRd*LLd + 3/8*nf^6*T^3*h^10*QL*QLd^6*QRd*LRd^2 +
      11/48*nf^6*T^3*h^10*QL*QLd^6*QRd*LLd^2 - 295/144*nf^6*T^3*h^10*QL*QLd^6*
      QR^2*LRd - 7/12*nf^6*T^3*h^10*QL*QLd^7*LLd*LRd - 1/6*nf^6*T^3*h^10*QL^2*
      QRd^2*LLd*LR^3*LRd^2 + 35/36*nf^6*T^3*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/6*
      nf^6*T^3*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 3/4*nf^6*T^3*h^10*QL^2*QRd^2*LL
      *LLd^2*LR^2*LRd + 9/4*nf^6*T^3*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 1/6*
      nf^6*T^3*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 13/12*nf^6*T^3*h^10*QL^2*QRd^2*
      LL^3*LRd^3 - 1/6*nf^6*T^3*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd - 2/3*nf^6*T^3*
      h^10*QL^2*QRd^5*LLd*LR*LRd - 21/16*nf^6*T^3*h^10*QL^2*QRd^5*LL*LRd^2 + 1/
      24*nf^6*T^3*h^10*QL^2*QRd^5*LL*LLd^2 + 7/48*nf^6*T^3*h^10*QL^2*QR*LLd*
      LR^4*LRd^2 + 11/36*nf^6*T^3*h^10*QL^2*QR*LLd^3*LR^4 + 5/18*nf^6*T^3*h^10
      *QL^2*QR*LL*LR^3*LRd^3 - 5/24*nf^6*T^3*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 5/
      9*nf^6*T^3*h^10*QL^2*QR*LL^3*LR*LRd^3 - 19/48*nf^6*T^3*h^10*QL^2*QR*LL^4
      *LLd*LRd^2 + 5/18*nf^6*T^3*h^10*QL^2*QR*LL^4*LLd^3 - 295/144*nf^6*T^3*
      h^10*QL^2*QR*QRd^6*LLd - 3/8*nf^6*T^3*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2
       + 1/4*nf^6*T^3*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 5/24*nf^6*T^3*h^10*QL^2*
      QR^2*QRd*LL^3*LLd^2 + 3/8*nf^6*T^3*h^10*QL^2*QR^2*QRd^4*LLd*LR - 5/24*
      nf^6*T^3*h^10*QL^2*QR^2*QRd^4*LL*LRd - 31/24*nf^6*T^3*h^10*QL^2*QR^3*
      QRd^2*LLd*LR^2 - 1/6*nf^6*T^3*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd - 1/12*nf^6
      *T^3*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 11/36*nf^6*T^3*h^10*QL^2*QR^4*LLd*
      LR^3 - 3/8*nf^6*T^3*h^10*QL^2*QR^4*LL*LR^2*LRd + 43/48*nf^6*T^3*h^10*
      QL^2*QR^4*LL^2*LLd*LR + 77/144*nf^6*T^3*h^10*QL^2*QR^4*LL^3*LRd - 91/144
      *nf^6*T^3*h^10*QL^2*QR^4*QRd^3*LL + 2/9*nf^6*T^3*h^10*QL^2*QLd*QRd*LR^3*
      LRd^3 + 2/9*nf^6*T^3*h^10*QL^2*QLd*QRd*LL^3*LLd^3 - 89/48*nf^6*T^3*h^10*
      QL^2*QLd*QRd^4*LR*LRd^2 + 3/8*nf^6*T^3*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 3/
      4*nf^6*T^3*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 9/4*nf^6*T^3*h^10*QL^2*
      QLd*QR*QRd^2*LL^2*LRd^2 - nf^6*T^3*h^10*QL^2*QLd*QR*QRd^5*LRd - 5/24*
      nf^6*T^3*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 1/4*nf^6*T^3*h^10*QL^2*QLd*QR^2
      *LLd^2*LR^3 - 3/8*nf^6*T^3*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 1/6*nf^6*
      T^3*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 19/36*nf^6*T^3*h^10*QL^2*QLd*QR^3*
      QRd^4 - 15/16*nf^6*T^3*h^10*QL^2*QLd*QR^4*QRd^2*LR - 13/24*nf^6*T^3*h^10
      *QL^2*QLd*QR^5*LR^2 + 35/48*nf^6*T^3*h^10*QL^2*QLd*QR^5*LL^2 + 3/4*nf^6*
      T^3*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 1/9*nf^6*T^3*h^10*QL^2*QLd^2*LLd^3*
      LR^3 + 3/4*nf^6*T^3*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 3/4*nf^6*T^3*h^10*
      QL^2*QLd^2*LL^2*LLd^3*LR + 1/9*nf^6*T^3*h^10*QL^2*QLd^2*LL^3*LRd^3 + 3/4
      *nf^6*T^3*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/12*nf^6*T^3*h^10*QL^2*QLd^2
      *QRd^3*LL*LRd^2 - 23/24*nf^6*T^3*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 3/8*
      nf^6*T^3*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 21/8*nf^6*T^3*h^10*QL^2*QLd^2*
      QR^2*QRd^2*LLd*LR + 21/8*nf^6*T^3*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 1/
      12*nf^6*T^3*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 23/24*nf^6*T^3*h^10*QL^2*
      QLd^2*QR^3*LL^2*LLd + 3/8*nf^6*T^3*h^10*QL^2*QLd^2*QR^4*QRd*LL - 1/12*
      nf^6*T^3*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 31/24*nf^6*T^3*h^10*QL^2*QLd^3
      *QRd^2*LLd^2*LR - 1/6*nf^6*T^3*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd + 3/4*
      nf^6*T^3*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 3/4*nf^6*T^3*h^10*QL^2*QLd^3*QR
      *LL^2*LLd^2 - 1/9*nf^6*T^3*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 245/72*nf^6*
      T^3*h^10*QL^2*QLd^3*QR^3*QRd^2 + 4/9*nf^6*T^3*h^10*QL^2*QLd^3*QR^4*LR -
      35/48*nf^6*T^3*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 3/8*nf^6*T^3*h^10*QL^2*
      QLd^4*QRd*LL*LLd^2 - 15/16*nf^6*T^3*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 5/24*
      nf^6*T^3*h^10*QL^2*QLd^4*QR^2*LLd*LR + 3/8*nf^6*T^3*h^10*QL^2*QLd^4*QR^2
      *LL*LRd - 35/48*nf^6*T^3*h^10*QL^2*QLd^5*LR*LRd^2 - 17/24*nf^6*T^3*h^10*
      QL^2*QLd^5*LLd^2*LR + 1/18*nf^6*T^3*h^10*QL^2*QLd^5*QR^3 - 107/72*nf^6*
      T^3*h^10*QL^2*QLd^6*QR*LLd + 5/144*nf^6*T^3*h^10*QL^3*LR^4*LRd^3 - 5/36*
      nf^6*T^3*h^10*QL^3*LLd^2*LR^4*LRd + 5/18*nf^6*T^3*h^10*QL^3*LL*LLd*LR^3*
      LRd^2 + 1/18*nf^6*T^3*h^10*QL^3*LL*LLd^3*LR^3 + 1/18*nf^6*T^3*h^10*QL^3*
      LL^2*LR^2*LRd^3 - 13/24*nf^6*T^3*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 2/9*
      nf^6*T^3*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 7/18*nf^6*T^3*h^10*QL^3*LL^3*
      LLd^3*LR + 1/16*nf^6*T^3*h^10*QL^3*LL^4*LRd^3 + 7/18*nf^6*T^3*h^10*QL^3*
      LL^4*LLd^2*LRd + 1/3*nf^6*T^3*h^10*QL^3*QRd^3*LR^2*LRd^2 + 17/12*nf^6*
      T^3*h^10*QL^3*QRd^3*LLd^2*LR^2 + 4/3*nf^6*T^3*h^10*QL^3*QRd^3*LL*LLd*LR*
      LRd + 5/4*nf^6*T^3*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/3*nf^6*T^3*h^10*QL^3*
      QRd^3*LL^2*LLd^2 - 55/48*nf^6*T^3*h^10*QL^3*QRd^6*LRd + 1/6*nf^6*T^3*
      h^10*QL^3*QR*QRd*LR^3*LRd^2 + 35/36*nf^6*T^3*h^10*QL^3*QR*QRd^4*LR*LRd
       + 35/36*nf^6*T^3*h^10*QL^3*QR*QRd^4*LL*LLd - 23/24*nf^6*T^3*h^10*QL^3*
      QR^2*QRd^2*LR^2*LRd - 1/12*nf^6*T^3*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 1/18
      *nf^6*T^3*h^10*QL^3*QR^2*QRd^5 + 1/18*nf^6*T^3*h^10*QL^3*QR^3*LR^3*LRd
       + 7/18*nf^6*T^3*h^10*QL^3*QR^3*LL*LLd*LR^2 + 7/18*nf^6*T^3*h^10*QL^3*
      QR^3*LL^2*LR*LRd + 1/18*nf^6*T^3*h^10*QL^3*QR^3*LL^3*LLd + 1/3*nf^6*T^3*
      h^10*QL^3*QR^3*QRd^3*LR - 1/12*nf^6*T^3*h^10*QL^3*QR^4*QRd*LR^2 + 31/48*
      nf^6*T^3*h^10*QL^3*QR^4*QRd*LL^2 + 7/36*nf^6*T^3*h^10*QL^3*QLd*QRd^5*LLd
       + 1/6*nf^6*T^3*h^10*QL^3*QLd*QR*LL^3*LRd^2 + 16/9*nf^6*T^3*h^10*QL^3*
      QLd*QR*QRd^3*LLd*LR + 8/9*nf^6*T^3*h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 1/6*
      nf^6*T^3*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 - 1/9*nf^6*T^3*h^10*QL^3*QLd*
      QR^3*QRd^2*LL - 1/12*nf^6*T^3*h^10*QL^3*QLd*QR^4*LL*LR + 3/4*nf^6*T^3*
      h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 3/4*nf^6*T^3*h^10*QL^3*QLd^2*QRd*LL^2*
      LLd^2 + 4/9*nf^6*T^3*h^10*QL^3*QLd^2*QRd^4*LRd - 1/12*nf^6*T^3*h^10*QL^3
      *QLd^2*QR^2*LR^2*LRd - 1/6*nf^6*T^3*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR - 31/
      24*nf^6*T^3*h^10*QL^3*QLd^2*QR^2*LL^2*LRd + 245/72*nf^6*T^3*h^10*QL^3*
      QLd^2*QR^2*QRd^3 - 1/9*nf^6*T^3*h^10*QL^3*QLd^2*QR^3*QRd*LR + 1/3*nf^6*
      T^3*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 1/3*nf^6*T^3*h^10*QL^3*QLd^3*LL*LR*
      LRd^2 + 1/3*nf^6*T^3*h^10*QL^3*QLd^3*LL*LLd^2*LR + 1/3*nf^6*T^3*h^10*
      QL^3*QLd^3*LL^2*LLd*LRd + 1/3*nf^6*T^3*h^10*QL^3*QLd^3*QRd^3*LLd + 4/9*
      nf^6*T^3*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 4/9*nf^6*T^3*h^10*QL^3*QLd^3*QR
      *QRd*LL*LRd + 1/3*nf^6*T^3*h^10*QL^3*QLd^3*QR^3*LL - 91/144*nf^6*T^3*
      h^10*QL^3*QLd^4*QRd^2*LRd + 19/36*nf^6*T^3*h^10*QL^3*QLd^4*QR*LR*LRd +
      19/36*nf^6*T^3*h^10*QL^3*QLd^4*QR*LL*LLd + 19/36*nf^6*T^3*h^10*QL^3*
      QLd^4*QR^2*QRd + 11/36*nf^6*T^3*h^10*QL^3*QLd^5*QRd*LLd + 1/6*nf^6*T^3*
      h^10*QL^3*QLd^6*LRd + 1/12*nf^6*T^3*h^10*QL^4*QRd*LLd*LR^3*LRd + 3/8*
      nf^6*T^3*h^10*QL^4*QRd*LL*LR^2*LRd^2 - 3/16*nf^6*T^3*h^10*QL^4*QRd*LL*
      LLd^2*LR^2 - 3/16*nf^6*T^3*h^10*QL^4*QRd*LL^3*LRd^2 + 1/4*nf^6*T^3*h^10*
      QL^4*QRd*LL^3*LLd^2 + 871/288*nf^6*T^3*h^10*QL^4*QRd^4*LLd*LR + 191/96*
      nf^6*T^3*h^10*QL^4*QRd^4*LL*LRd + 3/8*nf^6*T^3*h^10*QL^4*QR*QRd^2*LLd*
      LR^2 - 89/48*nf^6*T^3*h^10*QL^4*QR*QRd^2*LL^2*LLd + 77/144*nf^6*T^3*h^10
      *QL^4*QR^2*LLd*LR^3 + 43/48*nf^6*T^3*h^10*QL^4*QR^2*LL*LR^2*LRd - 3/8*
      nf^6*T^3*h^10*QL^4*QR^2*LL^2*LLd*LR - 11/36*nf^6*T^3*h^10*QL^4*QR^2*LL^3
      *LRd + 4/9*nf^6*T^3*h^10*QL^4*QR^2*QRd^3*LL - 1/12*nf^6*T^3*h^10*QL^4*
      QR^3*QRd*LL*LR - 5/48*nf^6*T^3*h^10*QL^4*QLd*LLd^2*LR^3 - 9/16*nf^6*T^3*
      h^10*QL^4*QLd*LL^2*LR*LRd^2 - 3/8*nf^6*T^3*h^10*QL^4*QLd*LL^2*LLd^2*LR
       + 1/12*nf^6*T^3*h^10*QL^4*QLd*LL^3*LLd*LRd + 35/36*nf^6*T^3*h^10*QL^4*
      QLd*QRd^3*LR*LRd + 35/36*nf^6*T^3*h^10*QL^4*QLd*QRd^3*LL*LLd + 1127/288*
      nf^6*T^3*h^10*QL^4*QLd*QR*QRd^4 + 3/8*nf^6*T^3*h^10*QL^4*QLd*QR^2*QRd^2*
      LR + 31/48*nf^6*T^3*h^10*QL^4*QLd*QR^3*LR^2 - 1/12*nf^6*T^3*h^10*QL^4*
      QLd*QR^3*LL^2 + 3/8*nf^6*T^3*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 5/24*nf^6*
      T^3*h^10*QL^4*QLd^2*QRd^2*LL*LRd - 35/48*nf^6*T^3*h^10*QL^4*QLd^2*QR*LLd
      *LR^2 - 3/8*nf^6*T^3*h^10*QL^4*QLd^2*QR*LL^2*LLd - 15/16*nf^6*T^3*h^10*
      QL^4*QLd^2*QR^2*QRd*LL + 19/36*nf^6*T^3*h^10*QL^4*QLd^3*QRd*LR*LRd + 19/
      36*nf^6*T^3*h^10*QL^4*QLd^3*QRd*LL*LLd + 19/36*nf^6*T^3*h^10*QL^4*QLd^3*
      QR*QRd^2 - 91/144*nf^6*T^3*h^10*QL^4*QLd^3*QR^2*LR + 389/288*nf^6*T^3*
      h^10*QL^4*QLd^4*LLd*LR + 389/288*nf^6*T^3*h^10*QL^4*QLd^4*LL*LRd + 365/
      288*nf^6*T^3*h^10*QL^4*QLd^5*QR + 1/24*nf^6*T^3*h^10*QL^5*QRd^2*LR^2*LRd
       - 2/3*nf^6*T^3*h^10*QL^5*QRd^2*LL*LLd*LR - 21/16*nf^6*T^3*h^10*QL^5*
      QRd^2*LL^2*LRd + 563/480*nf^6*T^3*h^10*QL^5*QRd^5 - 7/36*nf^6*T^3*h^10*
      QL^5*QR*LR^3*LRd + 1/6*nf^6*T^3*h^10*QL^5*QR*LL^2*LR*LRd - 5/36*nf^6*T^3
      *h^10*QL^5*QR*LL^3*LLd + 7/36*nf^6*T^3*h^10*QL^5*QR*QRd^3*LR + 35/48*
      nf^6*T^3*h^10*QL^5*QR^2*QRd*LR^2 - 13/24*nf^6*T^3*h^10*QL^5*QR^2*QRd*
      LL^2 - nf^6*T^3*h^10*QL^5*QLd*QRd*LL*LR*LRd - 1/3*nf^6*T^3*h^10*QL^5*QLd
      *QRd*LL^2*LLd - nf^6*T^3*h^10*QL^5*QLd*QR*QRd^2*LL - 35/48*nf^6*T^3*h^10
      *QL^5*QLd^2*LR^2*LRd - 17/24*nf^6*T^3*h^10*QL^5*QLd^2*LL^2*LRd + 1/18*
      nf^6*T^3*h^10*QL^5*QLd^2*QRd^3 + 11/36*nf^6*T^3*h^10*QL^5*QLd^3*QR*LL +
      365/288*nf^6*T^3*h^10*QL^5*QLd^4*QRd + 7/36*nf^6*T^3*h^10*QL^6*LLd*LR^3
       + 55/72*nf^6*T^3*h^10*QL^6*LL*LR^2*LRd + 137/144*nf^6*T^3*h^10*QL^6*
      LL^2*LLd*LR + 3/16*nf^6*T^3*h^10*QL^6*LL^3*LRd - 55/48*nf^6*T^3*h^10*
      QL^6*QRd^3*LL - nf^6*T^3*h^10*QL^6*QR*QRd*LL*LR - 295/144*nf^6*T^3*h^10*
      QL^6*QLd*QRd^2*LR + 3/8*nf^6*T^3*h^10*QL^6*QLd*QR*LR^2 + 11/48*nf^6*T^3*
      h^10*QL^6*QLd*QR*LL^2 - 107/72*nf^6*T^3*h^10*QL^6*QLd^2*QRd*LL + 1/6*
      nf^6*T^3*h^10*QL^6*QLd^3*LR - 1/12*nf^6*T^3*h^10*QL^7*QRd*LR^2 - 9/16*
      nf^6*T^3*h^10*QL^7*QRd*LL^2 - 7/12*nf^6*T^3*h^10*QL^7*QLd*LL*LR - 11/18*
      nf^6*T^3*h^10*G*QRd^3*LR^2*LRd^3 + 2*nf^6*T^3*h^10*G*QRd^3*LLd^2*LR^2*
      LRd + 2/3*nf^6*T^3*h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 2/3*nf^6*T^3*h^10*G*
      QRd^3*LL*LLd^3*LR + 10/9*nf^6*T^3*h^10*G*QRd^3*LL^2*LRd^3 - 1/6*nf^6*T^3
      *h^10*G*QRd^3*LL^2*LLd^2*LRd - 2/9*nf^6*T^3*h^10*G*QRd^6*LRd^2 + 2/9*
      nf^6*T^3*h^10*G*QRd^6*LLd^2 - 4/3*nf^6*T^3*h^10*G*QR*QRd*LR^3*LRd^3 + 5/
      6*nf^6*T^3*h^10*G*QR*QRd*LLd^2*LR^3*LRd + 5/6*nf^6*T^3*h^10*G*QR*QRd*LL*
      LLd^3*LR^2 + 5/6*nf^6*T^3*h^10*G*QR*QRd*LL^2*LR*LRd^3 + 5/6*nf^6*T^3*
      h^10*G*QR*QRd*LL^3*LLd*LRd^2 - 4/3*nf^6*T^3*h^10*G*QR*QRd*LL^3*LLd^3 + 2/
      3*nf^6*T^3*h^10*G*QR*QRd^4*LR*LRd^2 + 2*nf^6*T^3*h^10*G*QR*QRd^4*LLd^2*
      LR + 4/3*nf^6*T^3*h^10*G*QR*QRd^4*LL*LLd*LRd + 3/2*nf^6*T^3*h^10*G*QR^2*
      QRd^2*LLd^2*LR^2 + 3/2*nf^6*T^3*h^10*G*QR^2*QRd^2*LL^2*LRd^2 + 1/2*nf^6*
      T^3*h^10*G*QR^2*QRd^5*LRd - 11/18*nf^6*T^3*h^10*G*QR^3*LR^3*LRd^2 + 10/9
      *nf^6*T^3*h^10*G*QR^3*LLd^2*LR^3 + 2/3*nf^6*T^3*h^10*G*QR^3*LL*LLd*LR^2*
      LRd + 2*nf^6*T^3*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/6*nf^6*T^3*h^10*G*QR^3*
      LL^2*LLd^2*LR - 2/3*nf^6*T^3*h^10*G*QR^3*LL^3*LLd*LRd + 4/3*nf^6*T^3*
      h^10*G*QR^3*QRd^3*LR*LRd + 4/3*nf^6*T^3*h^10*G*QR^3*QRd^3*LL*LLd + 2/3*
      nf^6*T^3*h^10*G*QR^4*QRd*LR^2*LRd + 4/3*nf^6*T^3*h^10*G*QR^4*QRd*LL*LLd*
      LR + 2*nf^6*T^3*h^10*G*QR^4*QRd*LL^2*LRd + 4/3*nf^6*T^3*h^10*G*QR^4*
      QRd^4 + 1/2*nf^6*T^3*h^10*G*QR^5*QRd^2*LR - 2/9*nf^6*T^3*h^10*G*QR^6*
      LR^2 + 2/9*nf^6*T^3*h^10*G*QR^6*LL^2 + 5/6*nf^6*T^3*h^10*G*QLd*QRd^2*
      LLd^3*LR^2 - 4/3*nf^6*T^3*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 3/2*nf^6*T^3*
      h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 - 2*nf^6*T^3*h^10*G*QLd*QRd^2*LL^2*LLd^3
       + 4/3*nf^6*T^3*h^10*G*QLd*QRd^5*LLd*LRd - 13/6*nf^6*T^3*h^10*G*QLd*QR*
      LLd*LR^3*LRd^2 + 31/9*nf^6*T^3*h^10*G*QLd*QR*LLd^3*LR^3 - 2*nf^6*T^3*
      h^10*G*QLd*QR*LL*LR^2*LRd^3 + 3/2*nf^6*T^3*h^10*G*QLd*QR*LL*LLd^2*LR^2*
      LRd + 3*nf^6*T^3*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 - 13/6*nf^6*T^3*h^10*G*
      QLd*QR*LL^2*LLd^3*LR + 19/18*nf^6*T^3*h^10*G*QLd*QR*LL^3*LRd^3 - 2*nf^6*
      T^3*h^10*G*QLd*QR*LL^3*LLd^2*LRd + 4*nf^6*T^3*h^10*G*QLd*QR*QRd^3*LLd*LR
      *LRd + 2/3*nf^6*T^3*h^10*G*QLd*QR*QRd^3*LL*LRd^2 + 2*nf^6*T^3*h^10*G*QLd
      *QR*QRd^3*LL*LLd^2 + 6*nf^6*T^3*h^10*G*QLd*QR^2*QRd^4*LLd - 5/6*nf^6*T^3
      *h^10*G*QLd*QR^3*QRd^2*LLd*LR + 2*nf^6*T^3*h^10*G*QLd*QR^3*QRd^2*LL*LRd
       - 2/3*nf^6*T^3*h^10*G*QLd*QR^4*LLd*LR^2 + 4/3*nf^6*T^3*h^10*G*QLd*QR^4*
      LL*LR*LRd + 2/3*nf^6*T^3*h^10*G*QLd*QR^4*LL^2*LLd + 2*nf^6*T^3*h^10*G*
      QLd*QR^5*QRd*LL - 2*nf^6*T^3*h^10*G*QLd^2*QRd*LR^2*LRd^3 + 3/2*nf^6*T^3*
      h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd - 4/3*nf^6*T^3*h^10*G*QLd^2*QRd*LL*LLd^3
      *LR + 5/6*nf^6*T^3*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 2/3*nf^6*T^3*h^10*G*
      QLd^2*QRd^4*LRd^2 + 2*nf^6*T^3*h^10*G*QLd^2*QRd^4*LLd^2 - 3/2*nf^6*T^3*
      h^10*G*QLd^2*QR^2*LR^2*LRd^2 + 3*nf^6*T^3*h^10*G*QLd^2*QR^2*LLd^2*LR^2
       + 3*nf^6*T^3*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 3/2*nf^6*T^3*h^10*G*QLd^2*
      QR^2*LL^2*LLd^2 + 4*nf^6*T^3*h^10*G*QLd^2*QR^2*QRd^3*LRd + 13/6*nf^6*T^3
      *h^10*G*QLd^2*QR^3*QRd*LR*LRd + 13/6*nf^6*T^3*h^10*G*QLd^2*QR^3*QRd*LL*
      LLd + 4/3*nf^6*T^3*h^10*G*QLd^2*QR^4*QRd^2 - 1/6*nf^6*T^3*h^10*G*QLd^3*
      LLd*LR^2*LRd^2 + 10/9*nf^6*T^3*h^10*G*QLd^3*LLd^3*LR^2 - 2/3*nf^6*T^3*
      h^10*G*QLd^3*LL*LR*LRd^3 + 2/3*nf^6*T^3*h^10*G*QLd^3*LL*LLd^2*LR*LRd + 2
      *nf^6*T^3*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 11/18*nf^6*T^3*h^10*G*QLd^3*LL^2
      *LLd^3 + 8/3*nf^6*T^3*h^10*G*QLd^3*QRd^3*LLd*LRd + 4/3*nf^6*T^3*h^10*G*
      QLd^3*QR*QRd*LLd*LR*LRd + 2*nf^6*T^3*h^10*G*QLd^3*QR*QRd*LL*LRd^2 + 2/3*
      nf^6*T^3*h^10*G*QLd^3*QR*QRd*LL*LLd^2 + 2*nf^6*T^3*h^10*G*QLd^3*QR^2*
      QRd^2*LLd + 23/9*nf^6*T^3*h^10*G*QLd^3*QR^3*LLd*LR + 35/18*nf^6*T^3*h^10
      *G*QLd^3*QR^3*LL*LRd + 2*nf^6*T^3*h^10*G*QLd^4*QRd^2*LRd^2 + 2/3*nf^6*
      T^3*h^10*G*QLd^4*QRd^2*LLd^2 + 2/3*nf^6*T^3*h^10*G*QLd^4*QR*LR*LRd^2 - 2/
      3*nf^6*T^3*h^10*G*QLd^4*QR*LLd^2*LR + 4/3*nf^6*T^3*h^10*G*QLd^4*QR*LL*
      LLd*LRd + 7/2*nf^6*T^3*h^10*G*QLd^4*QR^2*QRd*LRd + 23/9*nf^6*T^3*h^10*G*
      QLd^4*QR^4 + 4/3*nf^6*T^3*h^10*G*QLd^5*QRd*LLd*LRd + 2/9*nf^6*T^3*h^10*G
      *QLd^6*LRd^2 - 2/9*nf^6*T^3*h^10*G*QLd^6*LLd^2 - 2*nf^6*T^3*h^10*G*QL*
      QRd*LLd*LR^3*LRd^2 + 19/18*nf^6*T^3*h^10*G*QL*QRd*LLd^3*LR^3 - 13/6*nf^6
      *T^3*h^10*G*QL*QRd*LL*LR^2*LRd^3 + 3*nf^6*T^3*h^10*G*QL*QRd*LL*LLd^2*
      LR^2*LRd + 3/2*nf^6*T^3*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 2*nf^6*T^3*
      h^10*G*QL*QRd*LL^2*LLd^3*LR + 31/9*nf^6*T^3*h^10*G*QL*QRd*LL^3*LRd^3 -
      13/6*nf^6*T^3*h^10*G*QL*QRd*LL^3*LLd^2*LRd + 4/3*nf^6*T^3*h^10*G*QL*
      QRd^4*LLd*LR*LRd - 2/3*nf^6*T^3*h^10*G*QL*QRd^4*LL*LRd^2 + 2/3*nf^6*T^3*
      h^10*G*QL*QRd^4*LL*LLd^2 + 2*nf^6*T^3*h^10*G*QL*QR*QRd^5*LLd - 4/3*nf^6*
      T^3*h^10*G*QL*QR^2*LLd*LR^3*LRd + 3/2*nf^6*T^3*h^10*G*QL*QR^2*LL*LLd^2*
      LR^2 + 5/6*nf^6*T^3*h^10*G*QL*QR^2*LL^3*LRd^2 - 2*nf^6*T^3*h^10*G*QL*
      QR^2*LL^3*LLd^2 + 2*nf^6*T^3*h^10*G*QL*QR^2*QRd^3*LLd*LR - 5/6*nf^6*T^3*
      h^10*G*QL*QR^2*QRd^3*LL*LRd + 2/3*nf^6*T^3*h^10*G*QL*QR^3*QRd*LLd*LR^2
       + 4*nf^6*T^3*h^10*G*QL*QR^3*QRd*LL*LR*LRd + 2*nf^6*T^3*h^10*G*QL*QR^3*
      QRd*LL^2*LLd + 6*nf^6*T^3*h^10*G*QL*QR^4*QRd^2*LL + 4/3*nf^6*T^3*h^10*G*
      QL*QR^5*LL*LR - 4/3*nf^6*T^3*h^10*G*QL*QLd*LR^3*LRd^3 + 5/6*nf^6*T^3*
      h^10*G*QL*QLd*LLd^2*LR^3*LRd + 5/6*nf^6*T^3*h^10*G*QL*QLd*LL*LLd^3*LR^2
       + 5/6*nf^6*T^3*h^10*G*QL*QLd*LL^2*LR*LRd^3 + 5/6*nf^6*T^3*h^10*G*QL*QLd
      *LL^3*LLd*LRd^2 - 4/3*nf^6*T^3*h^10*G*QL*QLd*LL^3*LLd^3 + 2/3*nf^6*T^3*
      h^10*G*QL*QLd*QRd^3*LR*LRd^2 + 2*nf^6*T^3*h^10*G*QL*QLd*QRd^3*LLd^2*LR
       + 4/3*nf^6*T^3*h^10*G*QL*QLd*QRd^3*LL*LLd*LRd + 6*nf^6*T^3*h^10*G*QL*
      QLd*QR*QRd*LLd^2*LR^2 + 6*nf^6*T^3*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 + 4*
      nf^6*T^3*h^10*G*QL*QLd*QR*QRd^4*LRd + 2/3*nf^6*T^3*h^10*G*QL*QLd*QR^3*
      LR^2*LRd + 4/3*nf^6*T^3*h^10*G*QL*QLd*QR^3*LL*LLd*LR + 2*nf^6*T^3*h^10*G
      *QL*QLd*QR^3*LL^2*LRd + 16/3*nf^6*T^3*h^10*G*QL*QLd*QR^3*QRd^3 + 4*nf^6*
      T^3*h^10*G*QL*QLd*QR^4*QRd*LR + 6*nf^6*T^3*h^10*G*QL*QLd^2*QR*QRd^3*LLd
       + 3/2*nf^6*T^3*h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR + 3*nf^6*T^3*h^10*G*QL*
      QLd^2*QR^2*QRd*LL*LRd + 7/2*nf^6*T^3*h^10*G*QL*QLd^2*QR^4*LL + 2*nf^6*
      T^3*h^10*G*QL*QLd^3*QRd*LR*LRd^2 + 2/3*nf^6*T^3*h^10*G*QL*QLd^3*QRd*
      LLd^2*LR + 4*nf^6*T^3*h^10*G*QL*QLd^3*QRd*LL*LLd*LRd + 6*nf^6*T^3*h^10*G
      *QL*QLd^3*QR*QRd^2*LRd + 13/6*nf^6*T^3*h^10*G*QL*QLd^3*QR^2*LR*LRd + 13/
      6*nf^6*T^3*h^10*G*QL*QLd^3*QR^2*LL*LLd + 70/9*nf^6*T^3*h^10*G*QL*QLd^3*
      QR^3*QRd + 4/3*nf^6*T^3*h^10*G*QL*QLd^4*LLd*LR*LRd + 2*nf^6*T^3*h^10*G*
      QL*QLd^4*LL*LRd^2 + 2/3*nf^6*T^3*h^10*G*QL*QLd^4*LL*LLd^2 + 4*nf^6*T^3*
      h^10*G*QL*QLd^4*QR*QRd*LLd + 2*nf^6*T^3*h^10*G*QL*QLd^5*QR*LRd - 3/2*
      nf^6*T^3*h^10*G*QL^2*QRd^2*LR^2*LRd^2 + 3*nf^6*T^3*h^10*G*QL^2*QRd^2*
      LLd^2*LR^2 + 3*nf^6*T^3*h^10*G*QL^2*QRd^2*LL^2*LRd^2 - 3/2*nf^6*T^3*h^10
      *G*QL^2*QRd^2*LL^2*LLd^2 - 2*nf^6*T^3*h^10*G*QL^2*QR*LR^3*LRd^2 + 5/6*
      nf^6*T^3*h^10*G*QL^2*QR*LLd^2*LR^3 + 3/2*nf^6*T^3*h^10*G*QL^2*QR*LL^2*LR
      *LRd^2 - 4/3*nf^6*T^3*h^10*G*QL^2*QR*LL^3*LLd*LRd + 13/6*nf^6*T^3*h^10*G
      *QL^2*QR*QRd^3*LR*LRd + 13/6*nf^6*T^3*h^10*G*QL^2*QR*QRd^3*LL*LLd + 4/3*
      nf^6*T^3*h^10*G*QL^2*QR^2*QRd^4 + 4*nf^6*T^3*h^10*G*QL^2*QR^3*QRd^2*LR
       + 2/3*nf^6*T^3*h^10*G*QL^2*QR^4*LR^2 + 2*nf^6*T^3*h^10*G*QL^2*QR^4*LL^2
       + 7/2*nf^6*T^3*h^10*G*QL^2*QLd*QRd^4*LLd + 3*nf^6*T^3*h^10*G*QL^2*QLd*
      QR*QRd^2*LLd*LR + 3/2*nf^6*T^3*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd + 6*nf^6*
      T^3*h^10*G*QL^2*QLd*QR^3*QRd*LL + 3/2*nf^6*T^3*h^10*G*QL^2*QLd^2*LLd^2*
      LR^2 + 3/2*nf^6*T^3*h^10*G*QL^2*QLd^2*LL^2*LRd^2 + 2*nf^6*T^3*h^10*G*
      QL^2*QLd^2*QRd^3*LRd + 6*nf^6*T^3*h^10*G*QL^2*QLd^2*QR^2*QRd^2 + 2*nf^6*
      T^3*h^10*G*QL^2*QLd^2*QR^3*LR + 4*nf^6*T^3*h^10*G*QL^2*QLd^3*QRd^2*LLd
       - 5/6*nf^6*T^3*h^10*G*QL^2*QLd^3*QR*LLd*LR + 2*nf^6*T^3*h^10*G*QL^2*
      QLd^3*QR*LL*LRd + 6*nf^6*T^3*h^10*G*QL^2*QLd^4*QRd*LRd + 4/3*nf^6*T^3*
      h^10*G*QL^2*QLd^4*QR^2 + 1/2*nf^6*T^3*h^10*G*QL^2*QLd^5*LLd - 2/3*nf^6*
      T^3*h^10*G*QL^3*LLd*LR^3*LRd - 1/6*nf^6*T^3*h^10*G*QL^3*LL*LR^2*LRd^2 +
      2*nf^6*T^3*h^10*G*QL^3*LL*LLd^2*LR^2 + 2/3*nf^6*T^3*h^10*G*QL^3*LL^2*LLd
      *LR*LRd + 10/9*nf^6*T^3*h^10*G*QL^3*LL^3*LRd^2 - 11/18*nf^6*T^3*h^10*G*
      QL^3*LL^3*LLd^2 + 35/18*nf^6*T^3*h^10*G*QL^3*QRd^3*LLd*LR + 23/9*nf^6*
      T^3*h^10*G*QL^3*QRd^3*LL*LRd + 2*nf^6*T^3*h^10*G*QL^3*QR*QRd*LLd*LR^2 +
      4/3*nf^6*T^3*h^10*G*QL^3*QR*QRd*LL*LR*LRd + 2/3*nf^6*T^3*h^10*G*QL^3*QR*
      QRd*LL^2*LLd + 2*nf^6*T^3*h^10*G*QL^3*QR^2*QRd^2*LL + 8/3*nf^6*T^3*h^10*
      G*QL^3*QR^3*LL*LR + 13/6*nf^6*T^3*h^10*G*QL^3*QLd*QRd^2*LR*LRd + 13/6*
      nf^6*T^3*h^10*G*QL^3*QLd*QRd^2*LL*LLd + 2*nf^6*T^3*h^10*G*QL^3*QLd*QR*
      LR^2*LRd + 4*nf^6*T^3*h^10*G*QL^3*QLd*QR*LL*LLd*LR + 2/3*nf^6*T^3*h^10*G
      *QL^3*QLd*QR*LL^2*LRd + 70/9*nf^6*T^3*h^10*G*QL^3*QLd*QR*QRd^3 + 6*nf^6*
      T^3*h^10*G*QL^3*QLd*QR^2*QRd*LR + 2*nf^6*T^3*h^10*G*QL^3*QLd^2*QRd*LLd*
      LR - 5/6*nf^6*T^3*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 4*nf^6*T^3*h^10*G*QL^3*
      QLd^2*QR^2*LL + 4/3*nf^6*T^3*h^10*G*QL^3*QLd^3*LR*LRd + 4/3*nf^6*T^3*
      h^10*G*QL^3*QLd^3*LL*LLd + 16/3*nf^6*T^3*h^10*G*QL^3*QLd^3*QR*QRd + 2/3*
      nf^6*T^3*h^10*G*QL^4*QRd*LR^2*LRd + 4/3*nf^6*T^3*h^10*G*QL^4*QRd*LL*LLd*
      LR - 2/3*nf^6*T^3*h^10*G*QL^4*QRd*LL^2*LRd + 23/9*nf^6*T^3*h^10*G*QL^4*
      QRd^4 + 7/2*nf^6*T^3*h^10*G*QL^4*QR*QRd^2*LR + 2*nf^6*T^3*h^10*G*QL^4*
      QR^2*LR^2 + 2/3*nf^6*T^3*h^10*G*QL^4*QR^2*LL^2 + 2*nf^6*T^3*h^10*G*QL^4*
      QLd*LLd*LR^2 + 4/3*nf^6*T^3*h^10*G*QL^4*QLd*LL*LR*LRd + 2/3*nf^6*T^3*
      h^10*G*QL^4*QLd*LL^2*LLd + 4*nf^6*T^3*h^10*G*QL^4*QLd*QR*QRd*LL + 4/3*
      nf^6*T^3*h^10*G*QL^4*QLd^2*QRd^2 + 6*nf^6*T^3*h^10*G*QL^4*QLd^2*QR*LR +
      4/3*nf^6*T^3*h^10*G*QL^4*QLd^4 + 4/3*nf^6*T^3*h^10*G*QL^5*QR*LL*LR + 2*
      nf^6*T^3*h^10*G*QL^5*QLd*QRd*LR + 1/2*nf^6*T^3*h^10*G*QL^5*QLd^2*LL + 2/
      9*nf^6*T^3*h^10*G*QL^6*LR^2 - 2/9*nf^6*T^3*h^10*G*QL^6*LL^2 + 2/3*nf^6*
      T^3*h^10*G^2*LLd*LR^3*LRd^2 + 5/12*nf^6*T^3*h^10*G^2*LLd^3*LR^3 + 2/3*
      nf^6*T^3*h^10*G^2*LL*LR^2*LRd^3 + 2*nf^6*T^3*h^10*G^2*LL*LLd^2*LR^2*LRd
       + 2*nf^6*T^3*h^10*G^2*LL^2*LLd*LR*LRd^2 + 2/3*nf^6*T^3*h^10*G^2*LL^2*
      LLd^3*LR + 5/12*nf^6*T^3*h^10*G^2*LL^3*LRd^3 + 2/3*nf^6*T^3*h^10*G^2*
      LL^3*LLd^2*LRd + 8*nf^6*T^3*h^10*G^2*QRd^3*LLd*LR*LRd + 6*nf^6*T^3*h^10*
      G^2*QRd^3*LL*LRd^2 + 4*nf^6*T^3*h^10*G^2*QRd^3*LL*LLd^2 + 12*nf^6*T^3*
      h^10*G^2*QR*QRd*LLd*LR^2*LRd + 12*nf^6*T^3*h^10*G^2*QR*QRd*LL*LR*LRd^2
       + 12*nf^6*T^3*h^10*G^2*QR*QRd*LL*LLd^2*LR + 12*nf^6*T^3*h^10*G^2*QR*QRd
      *LL^2*LLd*LRd + 28/3*nf^6*T^3*h^10*G^2*QR*QRd^4*LLd + 26*nf^6*T^3*h^10*
      G^2*QR^2*QRd^2*LLd*LR + 26*nf^6*T^3*h^10*G^2*QR^2*QRd^2*LL*LRd + 6*nf^6*
      T^3*h^10*G^2*QR^3*LLd*LR^2 + 8*nf^6*T^3*h^10*G^2*QR^3*LL*LR*LRd + 4*nf^6
      *T^3*h^10*G^2*QR^3*LL^2*LLd + 28/3*nf^6*T^3*h^10*G^2*QR^4*QRd*LL + 12*
      nf^6*T^3*h^10*G^2*QLd*QRd^2*LR*LRd^2 + 12*nf^6*T^3*h^10*G^2*QLd*QRd^2*
      LLd^2*LR + 24*nf^6*T^3*h^10*G^2*QLd*QRd^2*LL*LLd*LRd + 6*nf^6*T^3*h^10*
      G^2*QLd*QR*LR^2*LRd^2 + 39/4*nf^6*T^3*h^10*G^2*QLd*QR*LLd^2*LR^2 + 24*
      nf^6*T^3*h^10*G^2*QLd*QR*LL*LLd*LR*LRd + 6*nf^6*T^3*h^10*G^2*QLd*QR*LL^2
      *LRd^2 + 6*nf^6*T^3*h^10*G^2*QLd*QR*LL^2*LLd^2 + 112/3*nf^6*T^3*h^10*G^2
      *QLd*QR*QRd^3*LRd + 52*nf^6*T^3*h^10*G^2*QLd*QR^2*QRd*LR*LRd + 52*nf^6*
      T^3*h^10*G^2*QLd*QR^2*QRd*LL*LLd + 42*nf^6*T^3*h^10*G^2*QLd*QR^3*QRd^2
       + 14*nf^6*T^3*h^10*G^2*QLd*QR^4*LR + 24*nf^6*T^3*h^10*G^2*QLd^2*QRd*LLd
      *LR*LRd + 12*nf^6*T^3*h^10*G^2*QLd^2*QRd*LL*LRd^2 + 12*nf^6*T^3*h^10*G^2
      *QLd^2*QRd*LL*LLd^2 + 56*nf^6*T^3*h^10*G^2*QLd^2*QR*QRd^2*LLd + 159/4*
      nf^6*T^3*h^10*G^2*QLd^2*QR^2*LLd*LR + 26*nf^6*T^3*h^10*G^2*QLd^2*QR^2*LL
      *LRd + 4*nf^6*T^3*h^10*G^2*QLd^3*LR*LRd^2 + 6*nf^6*T^3*h^10*G^2*QLd^3*
      LLd^2*LR + 8*nf^6*T^3*h^10*G^2*QLd^3*LL*LLd*LRd + 112/3*nf^6*T^3*h^10*
      G^2*QLd^3*QR*QRd*LRd + 253/12*nf^6*T^3*h^10*G^2*QLd^3*QR^3 + 14*nf^6*T^3
      *h^10*G^2*QLd^4*QR*LLd + 6*nf^6*T^3*h^10*G^2*QL*QRd*LR^2*LRd^2 + 6*nf^6*
      T^3*h^10*G^2*QL*QRd*LLd^2*LR^2 + 24*nf^6*T^3*h^10*G^2*QL*QRd*LL*LLd*LR*
      LRd + 39/4*nf^6*T^3*h^10*G^2*QL*QRd*LL^2*LRd^2 + 6*nf^6*T^3*h^10*G^2*QL*
      QRd*LL^2*LLd^2 + 14*nf^6*T^3*h^10*G^2*QL*QRd^4*LRd + 52*nf^6*T^3*h^10*
      G^2*QL*QR*QRd^2*LR*LRd + 52*nf^6*T^3*h^10*G^2*QL*QR*QRd^2*LL*LLd + 12*
      nf^6*T^3*h^10*G^2*QL*QR^2*LR^2*LRd + 24*nf^6*T^3*h^10*G^2*QL*QR^2*LL*LLd
      *LR + 12*nf^6*T^3*h^10*G^2*QL*QR^2*LL^2*LRd + 42*nf^6*T^3*h^10*G^2*QL*
      QR^2*QRd^3 + 112/3*nf^6*T^3*h^10*G^2*QL*QR^3*QRd*LR + 12*nf^6*T^3*h^10*
      G^2*QL*QLd*LLd*LR^2*LRd + 12*nf^6*T^3*h^10*G^2*QL*QLd*LL*LR*LRd^2 + 12*
      nf^6*T^3*h^10*G^2*QL*QLd*LL*LLd^2*LR + 12*nf^6*T^3*h^10*G^2*QL*QLd*LL^2*
      LLd*LRd + 112/3*nf^6*T^3*h^10*G^2*QL*QLd*QRd^3*LLd + 104*nf^6*T^3*h^10*
      G^2*QL*QLd*QR*QRd*LLd*LR + 104*nf^6*T^3*h^10*G^2*QL*QLd*QR*QRd*LL*LRd +
      112/3*nf^6*T^3*h^10*G^2*QL*QLd*QR^3*LL + 56*nf^6*T^3*h^10*G^2*QL*QLd^2*
      QRd^2*LRd + 52*nf^6*T^3*h^10*G^2*QL*QLd^2*QR*LR*LRd + 52*nf^6*T^3*h^10*
      G^2*QL*QLd^2*QR*LL*LLd + 126*nf^6*T^3*h^10*G^2*QL*QLd^2*QR^2*QRd + 112/3
      *nf^6*T^3*h^10*G^2*QL*QLd^3*QRd*LLd + 28/3*nf^6*T^3*h^10*G^2*QL*QLd^4*
      LRd + 26*nf^6*T^3*h^10*G^2*QL^2*QRd^2*LLd*LR + 159/4*nf^6*T^3*h^10*G^2*
      QL^2*QRd^2*LL*LRd + 12*nf^6*T^3*h^10*G^2*QL^2*QR*LLd*LR^2 + 24*nf^6*T^3*
      h^10*G^2*QL^2*QR*LL*LR*LRd + 12*nf^6*T^3*h^10*G^2*QL^2*QR*LL^2*LLd + 56*
      nf^6*T^3*h^10*G^2*QL^2*QR^2*QRd*LL + 52*nf^6*T^3*h^10*G^2*QL^2*QLd*QRd*
      LR*LRd + 52*nf^6*T^3*h^10*G^2*QL^2*QLd*QRd*LL*LLd + 126*nf^6*T^3*h^10*
      G^2*QL^2*QLd*QR*QRd^2 + 56*nf^6*T^3*h^10*G^2*QL^2*QLd*QR^2*LR + 26*nf^6*
      T^3*h^10*G^2*QL^2*QLd^2*LLd*LR + 26*nf^6*T^3*h^10*G^2*QL^2*QLd^2*LL*LRd
       + 42*nf^6*T^3*h^10*G^2*QL^2*QLd^3*QR + 4*nf^6*T^3*h^10*G^2*QL^3*LR^2*
      LRd + 8*nf^6*T^3*h^10*G^2*QL^3*LL*LLd*LR + 6*nf^6*T^3*h^10*G^2*QL^3*LL^2
      *LRd + 253/12*nf^6*T^3*h^10*G^2*QL^3*QRd^3 + 112/3*nf^6*T^3*h^10*G^2*
      QL^3*QR*QRd*LR + 112/3*nf^6*T^3*h^10*G^2*QL^3*QLd*QR*LL + 42*nf^6*T^3*
      h^10*G^2*QL^3*QLd^2*QRd + 14*nf^6*T^3*h^10*G^2*QL^4*QRd*LL + 28/3*nf^6*
      T^3*h^10*G^2*QL^4*QLd*LR - 1/2*nf^6*T^3*h^10*W*LR^4*LRd^4 - 1/2*nf^6*T^3
      *h^10*W*LLd^2*LR^4*LRd^2 + 47/18*nf^6*T^3*h^10*W*LLd^4*LR^4 - 10/3*nf^6*
      T^3*h^10*W*LL*LLd*LR^3*LRd^3 + 26/9*nf^6*T^3*h^10*W*LL*LLd^3*LR^3*LRd -
      1/2*nf^6*T^3*h^10*W*LL^2*LR^2*LRd^4 + 4*nf^6*T^3*h^10*W*LL^2*LLd^2*LR^2*
      LRd^2 - 1/2*nf^6*T^3*h^10*W*LL^2*LLd^4*LR^2 + 26/9*nf^6*T^3*h^10*W*LL^3*
      LLd*LR*LRd^3 - 10/3*nf^6*T^3*h^10*W*LL^3*LLd^3*LR*LRd + 47/18*nf^6*T^3*
      h^10*W*LL^4*LRd^4 - 1/2*nf^6*T^3*h^10*W*LL^4*LLd^2*LRd^2 - 1/2*nf^6*T^3*
      h^10*W*LL^4*LLd^4 - 23/9*nf^6*T^3*h^10*W*QRd^3*LR^2*LRd^3 - 7/6*nf^6*T^3
      *h^10*W*QRd^3*LLd^2*LR^2*LRd - 17/3*nf^6*T^3*h^10*W*QRd^3*LL*LLd*LR*
      LRd^2 - 10/3*nf^6*T^3*h^10*W*QRd^3*LL*LLd^3*LR - 31/9*nf^6*T^3*h^10*W*
      QRd^3*LL^2*LRd^3 - 3/2*nf^6*T^3*h^10*W*QRd^3*LL^2*LLd^2*LRd + 7/18*nf^6*
      T^3*h^10*W*QRd^6*LRd^2 + 17/18*nf^6*T^3*h^10*W*QRd^6*LLd^2 - 10/3*nf^6*
      T^3*h^10*W*QR*QRd*LR^3*LRd^3 + 7/3*nf^6*T^3*h^10*W*QR*QRd*LLd^2*LR^3*LRd
       + 7/3*nf^6*T^3*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 7/3*nf^6*T^3*h^10*W*QR*QRd
      *LL^2*LR*LRd^3 + 7/3*nf^6*T^3*h^10*W*QR*QRd*LL^3*LLd*LRd^2 - 10/3*nf^6*
      T^3*h^10*W*QR*QRd*LL^3*LLd^3 - 3*nf^6*T^3*h^10*W*QR*QRd^4*LR*LRd^2 - 2*
      nf^6*T^3*h^10*W*QR*QRd^4*LLd^2*LR - 2*nf^6*T^3*h^10*W*QR*QRd^4*LL*LLd*
      LRd - 5/6*nf^6*T^3*h^10*W*QR^2*QRd^5*LRd - 23/9*nf^6*T^3*h^10*W*QR^3*
      LR^3*LRd^2 - 31/9*nf^6*T^3*h^10*W*QR^3*LLd^2*LR^3 - 17/3*nf^6*T^3*h^10*W
      *QR^3*LL*LLd*LR^2*LRd - 7/6*nf^6*T^3*h^10*W*QR^3*LL^2*LR*LRd^2 - 3/2*
      nf^6*T^3*h^10*W*QR^3*LL^2*LLd^2*LR - 10/3*nf^6*T^3*h^10*W*QR^3*LL^3*LLd*
      LRd - 3*nf^6*T^3*h^10*W*QR^4*QRd*LR^2*LRd - 2*nf^6*T^3*h^10*W*QR^4*QRd*
      LL*LLd*LR - 2*nf^6*T^3*h^10*W*QR^4*QRd*LL^2*LRd + 1/2*nf^6*T^3*h^10*W*
      QR^4*QRd^4 - 5/6*nf^6*T^3*h^10*W*QR^5*QRd^2*LR + 7/18*nf^6*T^3*h^10*W*
      QR^6*LR^2 + 17/18*nf^6*T^3*h^10*W*QR^6*LL^2 - 4*nf^6*T^3*h^10*W*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 23/6*nf^6*T^3*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 17/3*
      nf^6*T^3*h^10*W*QLd*QRd^2*LL*LR*LRd^3 - 2*nf^6*T^3*h^10*W*QLd*QRd^2*LL^2
      *LLd*LRd^2 - 23/6*nf^6*T^3*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 11/3*nf^6*T^3*
      h^10*W*QLd*QRd^5*LLd*LRd - 17/3*nf^6*T^3*h^10*W*QLd*QR*LLd*LR^3*LRd^2 +
      82/9*nf^6*T^3*h^10*W*QLd*QR*LLd^3*LR^3 - 5*nf^6*T^3*h^10*W*QLd*QR*LL*
      LR^2*LRd^3 + 4*nf^6*T^3*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd + 8*nf^6*T^3*
      h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 17/3*nf^6*T^3*h^10*W*QLd*QR*LL^2*LLd^3
      *LR + 26/9*nf^6*T^3*h^10*W*QLd*QR*LL^3*LRd^3 - 5*nf^6*T^3*h^10*W*QLd*QR*
      LL^3*LLd^2*LRd - 4*nf^6*T^3*h^10*W*QLd*QR*QRd^3*LL*LRd^2 + 3*nf^6*T^3*
      h^10*W*QLd*QR^2*QRd^4*LLd - 8*nf^6*T^3*h^10*W*QLd*QR^3*QRd^2*LLd*LR - 6*
      nf^6*T^3*h^10*W*QLd*QR^4*LLd*LR^2 - 2*nf^6*T^3*h^10*W*QLd*QR^4*LL*LR*LRd
       + nf^6*T^3*h^10*W*QLd*QR^4*LL^2*LLd - 1/3*nf^6*T^3*h^10*W*QLd*QR^5*QRd*
      LL - 23/6*nf^6*T^3*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 2*nf^6*T^3*h^10*W*QLd^2
      *QRd*LLd^2*LR^2*LRd - 17/3*nf^6*T^3*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 23/6*
      nf^6*T^3*h^10*W*QLd^2*QRd*LL^2*LRd^3 - 4*nf^6*T^3*h^10*W*QLd^2*QRd*LL^2*
      LLd^2*LRd - 1/2*nf^6*T^3*h^10*W*QLd^2*QRd^4*LRd^2 + 19/6*nf^6*T^3*h^10*W
      *QLd^2*QRd^4*LLd^2 - 4*nf^6*T^3*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + 2*nf^6*
      T^3*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + 8*nf^6*T^3*h^10*W*QLd^2*QR^2*LLd^2*
      LR^2 + 8*nf^6*T^3*h^10*W*QLd^2*QR^2*LL*LLd*LR*LRd + 8*nf^6*T^3*h^10*W*
      QLd^2*QR^2*LL^2*LRd^2 + 23/6*nf^6*T^3*h^10*W*QLd^2*QR^2*QRd^3*LRd + 8*
      nf^6*T^3*h^10*W*QLd^2*QR^3*QRd*LR*LRd + 8*nf^6*T^3*h^10*W*QLd^2*QR^3*QRd
      *LL*LLd + 1/2*nf^6*T^3*h^10*W*QLd^2*QR^4*QRd^2 - 3/2*nf^6*T^3*h^10*W*
      QLd^2*QR^5*LR - 3/2*nf^6*T^3*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 31/9*nf^6*T^3
      *h^10*W*QLd^3*LLd^3*LR^2 - 10/3*nf^6*T^3*h^10*W*QLd^3*LL*LR*LRd^3 - 17/3
      *nf^6*T^3*h^10*W*QLd^3*LL*LLd^2*LR*LRd - 7/6*nf^6*T^3*h^10*W*QLd^3*LL^2*
      LLd*LRd^2 - 23/9*nf^6*T^3*h^10*W*QLd^3*LL^2*LLd^3 + 10/3*nf^6*T^3*h^10*W
      *QLd^3*QRd^3*LLd*LRd - 4*nf^6*T^3*h^10*W*QLd^3*QR*QRd*LL*LLd^2 + 25/6*
      nf^6*T^3*h^10*W*QLd^3*QR^2*QRd^2*LLd + 16*nf^6*T^3*h^10*W*QLd^3*QR^3*LLd
      *LR + 8*nf^6*T^3*h^10*W*QLd^3*QR^3*LL*LRd + 19/6*nf^6*T^3*h^10*W*QLd^4*
      QRd^2*LRd^2 - 1/2*nf^6*T^3*h^10*W*QLd^4*QRd^2*LLd^2 + nf^6*T^3*h^10*W*
      QLd^4*QR*LR*LRd^2 - 6*nf^6*T^3*h^10*W*QLd^4*QR*LLd^2*LR - 2*nf^6*T^3*
      h^10*W*QLd^4*QR*LL*LLd*LRd + 8/3*nf^6*T^3*h^10*W*QLd^4*QR^2*QRd*LRd + 97/
      18*nf^6*T^3*h^10*W*QLd^4*QR^4 + 11/3*nf^6*T^3*h^10*W*QLd^5*QRd*LLd*LRd
       - 3/2*nf^6*T^3*h^10*W*QLd^5*QR^2*LLd + 17/18*nf^6*T^3*h^10*W*QLd^6*
      LRd^2 + 7/18*nf^6*T^3*h^10*W*QLd^6*LLd^2 - 5*nf^6*T^3*h^10*W*QL*QRd*LLd*
      LR^3*LRd^2 + 26/9*nf^6*T^3*h^10*W*QL*QRd*LLd^3*LR^3 - 17/3*nf^6*T^3*h^10
      *W*QL*QRd*LL*LR^2*LRd^3 + 8*nf^6*T^3*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd + 4
      *nf^6*T^3*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 5*nf^6*T^3*h^10*W*QL*QRd*
      LL^2*LLd^3*LR + 82/9*nf^6*T^3*h^10*W*QL*QRd*LL^3*LRd^3 - 17/3*nf^6*T^3*
      h^10*W*QL*QRd*LL^3*LLd^2*LRd - 2*nf^6*T^3*h^10*W*QL*QRd^4*LLd*LR*LRd - 6
      *nf^6*T^3*h^10*W*QL*QRd^4*LL*LRd^2 + nf^6*T^3*h^10*W*QL*QRd^4*LL*LLd^2
       - 1/3*nf^6*T^3*h^10*W*QL*QR*QRd^5*LLd - 17/3*nf^6*T^3*h^10*W*QL*QR^2*
      LLd*LR^3*LRd - 4*nf^6*T^3*h^10*W*QL*QR^2*LL*LR^2*LRd^2 - 2*nf^6*T^3*h^10
      *W*QL*QR^2*LL*LLd^2*LR^2 + 23/6*nf^6*T^3*h^10*W*QL*QR^2*LL^3*LRd^2 - 23/
      6*nf^6*T^3*h^10*W*QL*QR^2*LL^3*LLd^2 - 8*nf^6*T^3*h^10*W*QL*QR^2*QRd^3*
      LL*LRd - 4*nf^6*T^3*h^10*W*QL*QR^3*QRd*LLd*LR^2 + 3*nf^6*T^3*h^10*W*QL*
      QR^4*QRd^2*LL + 11/3*nf^6*T^3*h^10*W*QL*QR^5*LL*LR - 10/3*nf^6*T^3*h^10*
      W*QL*QLd*LR^3*LRd^3 + 7/3*nf^6*T^3*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 7/3*
      nf^6*T^3*h^10*W*QL*QLd*LL*LLd^3*LR^2 + 7/3*nf^6*T^3*h^10*W*QL*QLd*LL^2*
      LR*LRd^3 + 7/3*nf^6*T^3*h^10*W*QL*QLd*LL^3*LLd*LRd^2 - 10/3*nf^6*T^3*
      h^10*W*QL*QLd*LL^3*LLd^3 - 4*nf^6*T^3*h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 8*
      nf^6*T^3*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 + 8*nf^6*T^3*h^10*W*QL*QLd*QR*
      QRd*LL^2*LRd^2 + 4/3*nf^6*T^3*h^10*W*QL*QLd*QR*QRd^4*LRd - 4*nf^6*T^3*
      h^10*W*QL*QLd*QR^3*LR^2*LRd + 10/3*nf^6*T^3*h^10*W*QL*QLd*QR^3*QRd^3 + 4/
      3*nf^6*T^3*h^10*W*QL*QLd*QR^4*QRd*LR + 2*nf^6*T^3*h^10*W*QL*QLd^2*QRd^2*
      LL*LRd^2 - 4*nf^6*T^3*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 + 5*nf^6*T^3*h^10*W
      *QL*QLd^2*QR*QRd^3*LLd + 8*nf^6*T^3*h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 16
      *nf^6*T^3*h^10*W*QL*QLd^2*QR^2*QRd*LL*LRd + 8/3*nf^6*T^3*h^10*W*QL*QLd^2
      *QR^4*LL - 4*nf^6*T^3*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 5*nf^6*T^3*h^10*W*
      QL*QLd^3*QR*QRd^2*LRd + 8*nf^6*T^3*h^10*W*QL*QLd^3*QR^2*LR*LRd + 8*nf^6*
      T^3*h^10*W*QL*QLd^3*QR^2*LL*LLd + 118/9*nf^6*T^3*h^10*W*QL*QLd^3*QR^3*
      QRd - 2*nf^6*T^3*h^10*W*QL*QLd^4*LLd*LR*LRd - 2*nf^6*T^3*h^10*W*QL*QLd^4
      *LL*LRd^2 - 3*nf^6*T^3*h^10*W*QL*QLd^4*LL*LLd^2 + 4/3*nf^6*T^3*h^10*W*QL
      *QLd^4*QR*QRd*LLd - 1/3*nf^6*T^3*h^10*W*QL*QLd^5*QR*LRd + 8*nf^6*T^3*
      h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 8*nf^6*T^3*h^10*W*QL^2*QRd^2*LL*LLd*LR*
      LRd + 8*nf^6*T^3*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 3/2*nf^6*T^3*h^10*W*QL^2
      *QRd^5*LRd - 23/6*nf^6*T^3*h^10*W*QL^2*QR*LR^3*LRd^2 + 23/6*nf^6*T^3*
      h^10*W*QL^2*QR*LLd^2*LR^3 - 2*nf^6*T^3*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 4*
      nf^6*T^3*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 17/3*nf^6*T^3*h^10*W*QL^2*QR*
      LL^3*LLd*LRd + 8*nf^6*T^3*h^10*W*QL^2*QR*QRd^3*LR*LRd + 8*nf^6*T^3*h^10*
      W*QL^2*QR*QRd^3*LL*LLd - 4*nf^6*T^3*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 2*
      nf^6*T^3*h^10*W*QL^2*QR^2*QRd*LL^2*LRd + 1/2*nf^6*T^3*h^10*W*QL^2*QR^2*
      QRd^4 + 23/6*nf^6*T^3*h^10*W*QL^2*QR^3*QRd^2*LR - 1/2*nf^6*T^3*h^10*W*
      QL^2*QR^4*LR^2 + 19/6*nf^6*T^3*h^10*W*QL^2*QR^4*LL^2 + 8/3*nf^6*T^3*h^10
      *W*QL^2*QLd*QRd^4*LLd + 16*nf^6*T^3*h^10*W*QL^2*QLd*QR*QRd^2*LLd*LR + 8*
      nf^6*T^3*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + 2*nf^6*T^3*h^10*W*QL^2*QLd*
      QR^2*LLd*LR^2 - 4*nf^6*T^3*h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 5*nf^6*T^3*
      h^10*W*QL^2*QLd*QR^3*QRd*LL + 25/6*nf^6*T^3*h^10*W*QL^2*QLd^2*QRd^3*LRd
       + 12*nf^6*T^3*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 25/6*nf^6*T^3*h^10*W*QL^2*
      QLd^2*QR^3*LR + 23/6*nf^6*T^3*h^10*W*QL^2*QLd^3*QRd^2*LLd - 8*nf^6*T^3*
      h^10*W*QL^2*QLd^3*QR*LLd*LR + 3*nf^6*T^3*h^10*W*QL^2*QLd^4*QRd*LRd + 1/2
      *nf^6*T^3*h^10*W*QL^2*QLd^4*QR^2 - 5/6*nf^6*T^3*h^10*W*QL^2*QLd^5*LLd -
      10/3*nf^6*T^3*h^10*W*QL^3*LLd*LR^3*LRd - 3/2*nf^6*T^3*h^10*W*QL^3*LL*
      LR^2*LRd^2 - 7/6*nf^6*T^3*h^10*W*QL^3*LL*LLd^2*LR^2 - 17/3*nf^6*T^3*h^10
      *W*QL^3*LL^2*LLd*LR*LRd - 31/9*nf^6*T^3*h^10*W*QL^3*LL^3*LRd^2 - 23/9*
      nf^6*T^3*h^10*W*QL^3*LL^3*LLd^2 + 8*nf^6*T^3*h^10*W*QL^3*QRd^3*LLd*LR +
      16*nf^6*T^3*h^10*W*QL^3*QRd^3*LL*LRd - 4*nf^6*T^3*h^10*W*QL^3*QR*QRd*
      LL^2*LLd + 25/6*nf^6*T^3*h^10*W*QL^3*QR^2*QRd^2*LL + 10/3*nf^6*T^3*h^10*
      W*QL^3*QR^3*LL*LR + 8*nf^6*T^3*h^10*W*QL^3*QLd*QRd^2*LR*LRd + 8*nf^6*T^3
      *h^10*W*QL^3*QLd*QRd^2*LL*LLd - 4*nf^6*T^3*h^10*W*QL^3*QLd*QR*LL^2*LRd
       + 118/9*nf^6*T^3*h^10*W*QL^3*QLd*QR*QRd^3 + 5*nf^6*T^3*h^10*W*QL^3*QLd*
      QR^2*QRd*LR - 8*nf^6*T^3*h^10*W*QL^3*QLd^2*QRd*LL*LRd + 23/6*nf^6*T^3*
      h^10*W*QL^3*QLd^2*QR^2*LL + 10/3*nf^6*T^3*h^10*W*QL^3*QLd^3*QR*QRd +
      nf^6*T^3*h^10*W*QL^4*QRd*LR^2*LRd - 2*nf^6*T^3*h^10*W*QL^4*QRd*LL*LLd*LR
       - 6*nf^6*T^3*h^10*W*QL^4*QRd*LL^2*LRd + 97/18*nf^6*T^3*h^10*W*QL^4*
      QRd^4 + 8/3*nf^6*T^3*h^10*W*QL^4*QR*QRd^2*LR + 19/6*nf^6*T^3*h^10*W*QL^4
      *QR^2*LR^2 - 1/2*nf^6*T^3*h^10*W*QL^4*QR^2*LL^2 - 2*nf^6*T^3*h^10*W*QL^4
      *QLd*LLd*LR^2 - 2*nf^6*T^3*h^10*W*QL^4*QLd*LL*LR*LRd - 3*nf^6*T^3*h^10*W
      *QL^4*QLd*LL^2*LLd + 4/3*nf^6*T^3*h^10*W*QL^4*QLd*QR*QRd*LL + 1/2*nf^6*
      T^3*h^10*W*QL^4*QLd^2*QRd^2 + 3*nf^6*T^3*h^10*W*QL^4*QLd^2*QR*LR + 1/2*
      nf^6*T^3*h^10*W*QL^4*QLd^4 - 3/2*nf^6*T^3*h^10*W*QL^5*QRd^2*LL + 11/3*
      nf^6*T^3*h^10*W*QL^5*QR*LL*LR - 1/3*nf^6*T^3*h^10*W*QL^5*QLd*QRd*LR - 5/
      6*nf^6*T^3*h^10*W*QL^5*QLd^2*LL + 17/18*nf^6*T^3*h^10*W*QL^6*LR^2 + 7/18
      *nf^6*T^3*h^10*W*QL^6*LL^2 + 32*nf^6*T^3*h^10*W*G*QRd^3*LLd*LR*LRd + 24*
      nf^6*T^3*h^10*W*G*QRd^3*LL*LRd^2 + 16*nf^6*T^3*h^10*W*G*QRd^3*LL*LLd^2
       + 48*nf^6*T^3*h^10*W*G*QR*QRd*LLd*LR^2*LRd + 48*nf^6*T^3*h^10*W*G*QR*
      QRd*LL*LR*LRd^2 + 48*nf^6*T^3*h^10*W*G*QR*QRd*LL*LLd^2*LR + 48*nf^6*T^3*
      h^10*W*G*QR*QRd*LL^2*LLd*LRd + 32*nf^6*T^3*h^10*W*G*QR*QRd^4*LLd + 96*
      nf^6*T^3*h^10*W*G*QR^2*QRd^2*LLd*LR + 96*nf^6*T^3*h^10*W*G*QR^2*QRd^2*LL
      *LRd + 24*nf^6*T^3*h^10*W*G*QR^3*LLd*LR^2 + 32*nf^6*T^3*h^10*W*G*QR^3*LL
      *LR*LRd + 16*nf^6*T^3*h^10*W*G*QR^3*LL^2*LLd + 32*nf^6*T^3*h^10*W*G*QR^4
      *QRd*LL + 48*nf^6*T^3*h^10*W*G*QLd*QRd^2*LR*LRd^2 + 48*nf^6*T^3*h^10*W*G
      *QLd*QRd^2*LLd^2*LR + 96*nf^6*T^3*h^10*W*G*QLd*QRd^2*LL*LLd*LRd + 24*
      nf^6*T^3*h^10*W*G*QLd*QR*LR^2*LRd^2 + 36*nf^6*T^3*h^10*W*G*QLd*QR*LLd^2*
      LR^2 + 96*nf^6*T^3*h^10*W*G*QLd*QR*LL*LLd*LR*LRd + 24*nf^6*T^3*h^10*W*G*
      QLd*QR*LL^2*LRd^2 + 24*nf^6*T^3*h^10*W*G*QLd*QR*LL^2*LLd^2 + 128*nf^6*
      T^3*h^10*W*G*QLd*QR*QRd^3*LRd + 192*nf^6*T^3*h^10*W*G*QLd*QR^2*QRd*LR*
      LRd + 192*nf^6*T^3*h^10*W*G*QLd*QR^2*QRd*LL*LLd + 136*nf^6*T^3*h^10*W*G*
      QLd*QR^3*QRd^2 + 48*nf^6*T^3*h^10*W*G*QLd*QR^4*LR + 96*nf^6*T^3*h^10*W*G
      *QLd^2*QRd*LLd*LR*LRd + 48*nf^6*T^3*h^10*W*G*QLd^2*QRd*LL*LRd^2 + 48*
      nf^6*T^3*h^10*W*G*QLd^2*QRd*LL*LLd^2 + 192*nf^6*T^3*h^10*W*G*QLd^2*QR*
      QRd^2*LLd + 144*nf^6*T^3*h^10*W*G*QLd^2*QR^2*LLd*LR + 96*nf^6*T^3*h^10*W
      *G*QLd^2*QR^2*LL*LRd + 16*nf^6*T^3*h^10*W*G*QLd^3*LR*LRd^2 + 24*nf^6*T^3
      *h^10*W*G*QLd^3*LLd^2*LR + 32*nf^6*T^3*h^10*W*G*QLd^3*LL*LLd*LRd + 128*
      nf^6*T^3*h^10*W*G*QLd^3*QR*QRd*LRd + 68*nf^6*T^3*h^10*W*G*QLd^3*QR^3 +
      48*nf^6*T^3*h^10*W*G*QLd^4*QR*LLd + 24*nf^6*T^3*h^10*W*G*QL*QRd*LR^2*
      LRd^2 + 24*nf^6*T^3*h^10*W*G*QL*QRd*LLd^2*LR^2 + 96*nf^6*T^3*h^10*W*G*QL
      *QRd*LL*LLd*LR*LRd + 36*nf^6*T^3*h^10*W*G*QL*QRd*LL^2*LRd^2 + 24*nf^6*
      T^3*h^10*W*G*QL*QRd*LL^2*LLd^2 + 48*nf^6*T^3*h^10*W*G*QL*QRd^4*LRd + 192
      *nf^6*T^3*h^10*W*G*QL*QR*QRd^2*LR*LRd + 192*nf^6*T^3*h^10*W*G*QL*QR*
      QRd^2*LL*LLd + 48*nf^6*T^3*h^10*W*G*QL*QR^2*LR^2*LRd + 96*nf^6*T^3*h^10*
      W*G*QL*QR^2*LL*LLd*LR + 48*nf^6*T^3*h^10*W*G*QL*QR^2*LL^2*LRd + 136*nf^6
      *T^3*h^10*W*G*QL*QR^2*QRd^3 + 128*nf^6*T^3*h^10*W*G*QL*QR^3*QRd*LR + 48*
      nf^6*T^3*h^10*W*G*QL*QLd*LLd*LR^2*LRd + 48*nf^6*T^3*h^10*W*G*QL*QLd*LL*
      LR*LRd^2 + 48*nf^6*T^3*h^10*W*G*QL*QLd*LL*LLd^2*LR + 48*nf^6*T^3*h^10*W*
      G*QL*QLd*LL^2*LLd*LRd + 128*nf^6*T^3*h^10*W*G*QL*QLd*QRd^3*LLd + 384*
      nf^6*T^3*h^10*W*G*QL*QLd*QR*QRd*LLd*LR + 384*nf^6*T^3*h^10*W*G*QL*QLd*QR
      *QRd*LL*LRd + 128*nf^6*T^3*h^10*W*G*QL*QLd*QR^3*LL + 192*nf^6*T^3*h^10*W
      *G*QL*QLd^2*QRd^2*LRd + 192*nf^6*T^3*h^10*W*G*QL*QLd^2*QR*LR*LRd + 192*
      nf^6*T^3*h^10*W*G*QL*QLd^2*QR*LL*LLd + 408*nf^6*T^3*h^10*W*G*QL*QLd^2*
      QR^2*QRd + 128*nf^6*T^3*h^10*W*G*QL*QLd^3*QRd*LLd + 32*nf^6*T^3*h^10*W*G
      *QL*QLd^4*LRd + 96*nf^6*T^3*h^10*W*G*QL^2*QRd^2*LLd*LR + 144*nf^6*T^3*
      h^10*W*G*QL^2*QRd^2*LL*LRd + 48*nf^6*T^3*h^10*W*G*QL^2*QR*LLd*LR^2 + 96*
      nf^6*T^3*h^10*W*G*QL^2*QR*LL*LR*LRd + 48*nf^6*T^3*h^10*W*G*QL^2*QR*LL^2*
      LLd + 192*nf^6*T^3*h^10*W*G*QL^2*QR^2*QRd*LL + 192*nf^6*T^3*h^10*W*G*
      QL^2*QLd*QRd*LR*LRd + 192*nf^6*T^3*h^10*W*G*QL^2*QLd*QRd*LL*LLd + 408*
      nf^6*T^3*h^10*W*G*QL^2*QLd*QR*QRd^2 + 192*nf^6*T^3*h^10*W*G*QL^2*QLd*
      QR^2*LR + 96*nf^6*T^3*h^10*W*G*QL^2*QLd^2*LLd*LR + 96*nf^6*T^3*h^10*W*G*
      QL^2*QLd^2*LL*LRd + 136*nf^6*T^3*h^10*W*G*QL^2*QLd^3*QR + 16*nf^6*T^3*
      h^10*W*G*QL^3*LR^2*LRd + 32*nf^6*T^3*h^10*W*G*QL^3*LL*LLd*LR + 24*nf^6*
      T^3*h^10*W*G*QL^3*LL^2*LRd + 68*nf^6*T^3*h^10*W*G*QL^3*QRd^3 + 128*nf^6*
      T^3*h^10*W*G*QL^3*QR*QRd*LR + 128*nf^6*T^3*h^10*W*G*QL^3*QLd*QR*LL + 136
      *nf^6*T^3*h^10*W*G*QL^3*QLd^2*QRd + 48*nf^6*T^3*h^10*W*G*QL^4*QRd*LL +
      32*nf^6*T^3*h^10*W*G*QL^4*QLd*LR + 44/3*nf^6*T^3*h^10*W^2*LLd*LR^3*LRd^2
       + 49/6*nf^6*T^3*h^10*W^2*LLd^3*LR^3 + 44/3*nf^6*T^3*h^10*W^2*LL*LR^2*
      LRd^3 + 44*nf^6*T^3*h^10*W^2*LL*LLd^2*LR^2*LRd + 44*nf^6*T^3*h^10*W^2*
      LL^2*LLd*LR*LRd^2 + 44/3*nf^6*T^3*h^10*W^2*LL^2*LLd^3*LR + 49/6*nf^6*T^3
      *h^10*W^2*LL^3*LRd^3 + 44/3*nf^6*T^3*h^10*W^2*LL^3*LLd^2*LRd + 88/3*nf^6
      *T^3*h^10*W^2*QRd^3*LLd*LR*LRd + 49/2*nf^6*T^3*h^10*W^2*QRd^3*LL*LRd^2
       + 44/3*nf^6*T^3*h^10*W^2*QRd^3*LL*LLd^2 + 88*nf^6*T^3*h^10*W^2*QR*QRd*
      LLd*LR^2*LRd + 88*nf^6*T^3*h^10*W^2*QR*QRd*LL*LR*LRd^2 + 88*nf^6*T^3*
      h^10*W^2*QR*QRd*LL*LLd^2*LR + 88*nf^6*T^3*h^10*W^2*QR*QRd*LL^2*LLd*LRd
       + 22*nf^6*T^3*h^10*W^2*QR*QRd^4*LLd + 88*nf^6*T^3*h^10*W^2*QR^2*QRd^2*
      LLd*LR + 88*nf^6*T^3*h^10*W^2*QR^2*QRd^2*LL*LRd + 49/2*nf^6*T^3*h^10*W^2
      *QR^3*LLd*LR^2 + 88/3*nf^6*T^3*h^10*W^2*QR^3*LL*LR*LRd + 44/3*nf^6*T^3*
      h^10*W^2*QR^3*LL^2*LLd + 22*nf^6*T^3*h^10*W^2*QR^4*QRd*LL + 44*nf^6*T^3*
      h^10*W^2*QLd*QRd^2*LR*LRd^2 + 44*nf^6*T^3*h^10*W^2*QLd*QRd^2*LLd^2*LR +
      88*nf^6*T^3*h^10*W^2*QLd*QRd^2*LL*LLd*LRd + 44*nf^6*T^3*h^10*W^2*QLd*QR*
      LR^2*LRd^2 + 147/2*nf^6*T^3*h^10*W^2*QLd*QR*LLd^2*LR^2 + 176*nf^6*T^3*
      h^10*W^2*QLd*QR*LL*LLd*LR*LRd + 44*nf^6*T^3*h^10*W^2*QLd*QR*LL^2*LRd^2
       + 44*nf^6*T^3*h^10*W^2*QLd*QR*LL^2*LLd^2 + 88*nf^6*T^3*h^10*W^2*QLd*QR*
      QRd^3*LRd + 176*nf^6*T^3*h^10*W^2*QLd*QR^2*QRd*LR*LRd + 176*nf^6*T^3*
      h^10*W^2*QLd*QR^2*QRd*LL*LLd + 88*nf^6*T^3*h^10*W^2*QLd*QR^3*QRd^2 + 147/
      4*nf^6*T^3*h^10*W^2*QLd*QR^4*LR + 88*nf^6*T^3*h^10*W^2*QLd^2*QRd*LLd*LR*
      LRd + 44*nf^6*T^3*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 44*nf^6*T^3*h^10*W^2*
      QLd^2*QRd*LL*LLd^2 + 132*nf^6*T^3*h^10*W^2*QLd^2*QR*QRd^2*LLd + 147*nf^6
      *T^3*h^10*W^2*QLd^2*QR^2*LLd*LR + 88*nf^6*T^3*h^10*W^2*QLd^2*QR^2*LL*LRd
       + 44/3*nf^6*T^3*h^10*W^2*QLd^3*LR*LRd^2 + 49/2*nf^6*T^3*h^10*W^2*QLd^3*
      LLd^2*LR + 88/3*nf^6*T^3*h^10*W^2*QLd^3*LL*LLd*LRd + 88*nf^6*T^3*h^10*
      W^2*QLd^3*QR*QRd*LRd + 49*nf^6*T^3*h^10*W^2*QLd^3*QR^3 + 147/4*nf^6*T^3*
      h^10*W^2*QLd^4*QR*LLd + 44*nf^6*T^3*h^10*W^2*QL*QRd*LR^2*LRd^2 + 44*nf^6
      *T^3*h^10*W^2*QL*QRd*LLd^2*LR^2 + 176*nf^6*T^3*h^10*W^2*QL*QRd*LL*LLd*LR
      *LRd + 147/2*nf^6*T^3*h^10*W^2*QL*QRd*LL^2*LRd^2 + 44*nf^6*T^3*h^10*W^2*
      QL*QRd*LL^2*LLd^2 + 147/4*nf^6*T^3*h^10*W^2*QL*QRd^4*LRd + 176*nf^6*T^3*
      h^10*W^2*QL*QR*QRd^2*LR*LRd + 176*nf^6*T^3*h^10*W^2*QL*QR*QRd^2*LL*LLd
       + 44*nf^6*T^3*h^10*W^2*QL*QR^2*LR^2*LRd + 88*nf^6*T^3*h^10*W^2*QL*QR^2*
      LL*LLd*LR + 44*nf^6*T^3*h^10*W^2*QL*QR^2*LL^2*LRd + 88*nf^6*T^3*h^10*W^2
      *QL*QR^2*QRd^3 + 88*nf^6*T^3*h^10*W^2*QL*QR^3*QRd*LR + 88*nf^6*T^3*h^10*
      W^2*QL*QLd*LLd*LR^2*LRd + 88*nf^6*T^3*h^10*W^2*QL*QLd*LL*LR*LRd^2 + 88*
      nf^6*T^3*h^10*W^2*QL*QLd*LL*LLd^2*LR + 88*nf^6*T^3*h^10*W^2*QL*QLd*LL^2*
      LLd*LRd + 88*nf^6*T^3*h^10*W^2*QL*QLd*QRd^3*LLd + 352*nf^6*T^3*h^10*W^2*
      QL*QLd*QR*QRd*LLd*LR + 352*nf^6*T^3*h^10*W^2*QL*QLd*QR*QRd*LL*LRd + 88*
      nf^6*T^3*h^10*W^2*QL*QLd*QR^3*LL + 132*nf^6*T^3*h^10*W^2*QL*QLd^2*QRd^2*
      LRd + 176*nf^6*T^3*h^10*W^2*QL*QLd^2*QR*LR*LRd + 176*nf^6*T^3*h^10*W^2*
      QL*QLd^2*QR*LL*LLd + 264*nf^6*T^3*h^10*W^2*QL*QLd^2*QR^2*QRd + 88*nf^6*
      T^3*h^10*W^2*QL*QLd^3*QRd*LLd + 22*nf^6*T^3*h^10*W^2*QL*QLd^4*LRd + 88*
      nf^6*T^3*h^10*W^2*QL^2*QRd^2*LLd*LR + 147*nf^6*T^3*h^10*W^2*QL^2*QRd^2*
      LL*LRd + 44*nf^6*T^3*h^10*W^2*QL^2*QR*LLd*LR^2 + 88*nf^6*T^3*h^10*W^2*
      QL^2*QR*LL*LR*LRd + 44*nf^6*T^3*h^10*W^2*QL^2*QR*LL^2*LLd + 132*nf^6*T^3
      *h^10*W^2*QL^2*QR^2*QRd*LL + 176*nf^6*T^3*h^10*W^2*QL^2*QLd*QRd*LR*LRd
       + 176*nf^6*T^3*h^10*W^2*QL^2*QLd*QRd*LL*LLd + 264*nf^6*T^3*h^10*W^2*
      QL^2*QLd*QR*QRd^2 + 132*nf^6*T^3*h^10*W^2*QL^2*QLd*QR^2*LR + 88*nf^6*T^3
      *h^10*W^2*QL^2*QLd^2*LLd*LR + 88*nf^6*T^3*h^10*W^2*QL^2*QLd^2*LL*LRd +
      88*nf^6*T^3*h^10*W^2*QL^2*QLd^3*QR + 44/3*nf^6*T^3*h^10*W^2*QL^3*LR^2*
      LRd + 88/3*nf^6*T^3*h^10*W^2*QL^3*LL*LLd*LR + 49/2*nf^6*T^3*h^10*W^2*
      QL^3*LL^2*LRd + 49*nf^6*T^3*h^10*W^2*QL^3*QRd^3 + 88*nf^6*T^3*h^10*W^2*
      QL^3*QR*QRd*LR + 88*nf^6*T^3*h^10*W^2*QL^3*QLd*QR*LL + 88*nf^6*T^3*h^10*
      W^2*QL^3*QLd^2*QRd + 147/4*nf^6*T^3*h^10*W^2*QL^4*QRd*LL + 22*nf^6*T^3*
      h^10*W^2*QL^4*QLd*LR - 5/24*nf^6*T^3*h^10*B*LR^4*LRd^4 - 5/24*nf^6*T^3*
      h^10*B*LLd^2*LR^4*LRd^2 + 71/72*nf^6*T^3*h^10*B*LLd^4*LR^4 - 4/3*nf^6*
      T^3*h^10*B*LL*LLd*LR^3*LRd^3 + 19/18*nf^6*T^3*h^10*B*LL*LLd^3*LR^3*LRd
       - 5/24*nf^6*T^3*h^10*B*LL^2*LR^2*LRd^4 + 3/2*nf^6*T^3*h^10*B*LL^2*LLd^2
      *LR^2*LRd^2 - 5/24*nf^6*T^3*h^10*B*LL^2*LLd^4*LR^2 + 19/18*nf^6*T^3*h^10
      *B*LL^3*LLd*LR*LRd^3 - 4/3*nf^6*T^3*h^10*B*LL^3*LLd^3*LR*LRd + 71/72*
      nf^6*T^3*h^10*B*LL^4*LRd^4 - 5/24*nf^6*T^3*h^10*B*LL^4*LLd^2*LRd^2 - 5/
      24*nf^6*T^3*h^10*B*LL^4*LLd^4 - 35/36*nf^6*T^3*h^10*B*QRd^3*LR^2*LRd^3
       - 1/2*nf^6*T^3*h^10*B*QRd^3*LLd^2*LR^2*LRd - 13/6*nf^6*T^3*h^10*B*QRd^3
      *LL*LLd*LR*LRd^2 - 4/3*nf^6*T^3*h^10*B*QRd^3*LL*LLd^3*LR - 23/18*nf^6*
      T^3*h^10*B*QRd^3*LL^2*LRd^3 - 7/12*nf^6*T^3*h^10*B*QRd^3*LL^2*LLd^2*LRd
       + 5/36*nf^6*T^3*h^10*B*QRd^6*LRd^2 + 13/36*nf^6*T^3*h^10*B*QRd^6*LLd^2
       - 4/3*nf^6*T^3*h^10*B*QR*QRd*LR^3*LRd^3 + 5/6*nf^6*T^3*h^10*B*QR*QRd*
      LLd^2*LR^3*LRd + 5/6*nf^6*T^3*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 5/6*nf^6*T^3
      *h^10*B*QR*QRd*LL^2*LR*LRd^3 + 5/6*nf^6*T^3*h^10*B*QR*QRd*LL^3*LLd*LRd^2
       - 4/3*nf^6*T^3*h^10*B*QR*QRd*LL^3*LLd^3 - 9/8*nf^6*T^3*h^10*B*QR*QRd^4*
      LR*LRd^2 - 3/4*nf^6*T^3*h^10*B*QR*QRd^4*LLd^2*LR - 3/4*nf^6*T^3*h^10*B*
      QR*QRd^4*LL*LLd*LRd - 7/24*nf^6*T^3*h^10*B*QR^2*QRd^5*LRd - 35/36*nf^6*
      T^3*h^10*B*QR^3*LR^3*LRd^2 - 23/18*nf^6*T^3*h^10*B*QR^3*LLd^2*LR^3 - 13/
      6*nf^6*T^3*h^10*B*QR^3*LL*LLd*LR^2*LRd - 1/2*nf^6*T^3*h^10*B*QR^3*LL^2*
      LR*LRd^2 - 7/12*nf^6*T^3*h^10*B*QR^3*LL^2*LLd^2*LR - 4/3*nf^6*T^3*h^10*B
      *QR^3*LL^3*LLd*LRd - 9/8*nf^6*T^3*h^10*B*QR^4*QRd*LR^2*LRd - 3/4*nf^6*
      T^3*h^10*B*QR^4*QRd*LL*LLd*LR - 3/4*nf^6*T^3*h^10*B*QR^4*QRd*LL^2*LRd +
      5/24*nf^6*T^3*h^10*B*QR^4*QRd^4 - 7/24*nf^6*T^3*h^10*B*QR^5*QRd^2*LR + 5/
      36*nf^6*T^3*h^10*B*QR^6*LR^2 + 13/36*nf^6*T^3*h^10*B*QR^6*LL^2 - 3/2*
      nf^6*T^3*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 + 17/12*nf^6*T^3*h^10*B*QLd*
      QRd^2*LLd^3*LR^2 - 13/6*nf^6*T^3*h^10*B*QLd*QRd^2*LL*LR*LRd^3 - 3/4*nf^6
      *T^3*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 3/2*nf^6*T^3*h^10*B*QLd*QRd^2*
      LL^2*LLd^3 + 17/12*nf^6*T^3*h^10*B*QLd*QRd^5*LLd*LRd - 13/6*nf^6*T^3*
      h^10*B*QLd*QR*LLd*LR^3*LRd^2 + 31/9*nf^6*T^3*h^10*B*QLd*QR*LLd^3*LR^3 -
      2*nf^6*T^3*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 3/2*nf^6*T^3*h^10*B*QLd*QR*LL*
      LLd^2*LR^2*LRd + 3*nf^6*T^3*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 - 13/6*nf^6*
      T^3*h^10*B*QLd*QR*LL^2*LLd^3*LR + 19/18*nf^6*T^3*h^10*B*QLd*QR*LL^3*
      LRd^3 - 2*nf^6*T^3*h^10*B*QLd*QR*LL^3*LLd^2*LRd - 3/2*nf^6*T^3*h^10*B*
      QLd*QR*QRd^3*LL*LRd^2 + 5/4*nf^6*T^3*h^10*B*QLd*QR^2*QRd^4*LLd - 3*nf^6*
      T^3*h^10*B*QLd*QR^3*QRd^2*LLd*LR - 9/4*nf^6*T^3*h^10*B*QLd*QR^4*LLd*LR^2
       - 3/4*nf^6*T^3*h^10*B*QLd*QR^4*LL*LR*LRd + 3/8*nf^6*T^3*h^10*B*QLd*QR^4
      *LL^2*LLd - 1/12*nf^6*T^3*h^10*B*QLd*QR^5*QRd*LL - 3/2*nf^6*T^3*h^10*B*
      QLd^2*QRd*LR^2*LRd^3 - 3/4*nf^6*T^3*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd - 13/
      6*nf^6*T^3*h^10*B*QLd^2*QRd*LL*LLd^3*LR + 17/12*nf^6*T^3*h^10*B*QLd^2*
      QRd*LL^2*LRd^3 - 3/2*nf^6*T^3*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd - 1/6*nf^6
      *T^3*h^10*B*QLd^2*QRd^4*LRd^2 + 5/4*nf^6*T^3*h^10*B*QLd^2*QRd^4*LLd^2 -
      3/2*nf^6*T^3*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 + 3/4*nf^6*T^3*h^10*B*QLd^2*
      QR*QRd^2*LLd^2*LR + 3*nf^6*T^3*h^10*B*QLd^2*QR^2*LLd^2*LR^2 + 3*nf^6*T^3
      *h^10*B*QLd^2*QR^2*LL*LLd*LR*LRd + 3*nf^6*T^3*h^10*B*QLd^2*QR^2*LL^2*
      LRd^2 + 3/2*nf^6*T^3*h^10*B*QLd^2*QR^2*QRd^3*LRd + 3*nf^6*T^3*h^10*B*
      QLd^2*QR^3*QRd*LR*LRd + 3*nf^6*T^3*h^10*B*QLd^2*QR^3*QRd*LL*LLd + 5/24*
      nf^6*T^3*h^10*B*QLd^2*QR^4*QRd^2 - 7/12*nf^6*T^3*h^10*B*QLd^2*QR^5*LR -
      7/12*nf^6*T^3*h^10*B*QLd^3*LLd*LR^2*LRd^2 - 23/18*nf^6*T^3*h^10*B*QLd^3*
      LLd^3*LR^2 - 4/3*nf^6*T^3*h^10*B*QLd^3*LL*LR*LRd^3 - 13/6*nf^6*T^3*h^10*
      B*QLd^3*LL*LLd^2*LR*LRd - 1/2*nf^6*T^3*h^10*B*QLd^3*LL^2*LLd*LRd^2 - 35/
      36*nf^6*T^3*h^10*B*QLd^3*LL^2*LLd^3 + 4/3*nf^6*T^3*h^10*B*QLd^3*QRd^3*
      LLd*LRd - 3/2*nf^6*T^3*h^10*B*QLd^3*QR*QRd*LL*LLd^2 + 19/12*nf^6*T^3*
      h^10*B*QLd^3*QR^2*QRd^2*LLd + 6*nf^6*T^3*h^10*B*QLd^3*QR^3*LLd*LR + 3*
      nf^6*T^3*h^10*B*QLd^3*QR^3*LL*LRd + 5/4*nf^6*T^3*h^10*B*QLd^4*QRd^2*
      LRd^2 - 1/6*nf^6*T^3*h^10*B*QLd^4*QRd^2*LLd^2 + 3/8*nf^6*T^3*h^10*B*
      QLd^4*QR*LR*LRd^2 - 9/4*nf^6*T^3*h^10*B*QLd^4*QR*LLd^2*LR - 3/4*nf^6*T^3
      *h^10*B*QLd^4*QR*LL*LLd*LRd + 25/24*nf^6*T^3*h^10*B*QLd^4*QR^2*QRd*LRd
       + 145/72*nf^6*T^3*h^10*B*QLd^4*QR^4 + 17/12*nf^6*T^3*h^10*B*QLd^5*QRd*
      LLd*LRd - 7/12*nf^6*T^3*h^10*B*QLd^5*QR^2*LLd + 13/36*nf^6*T^3*h^10*B*
      QLd^6*LRd^2 + 5/36*nf^6*T^3*h^10*B*QLd^6*LLd^2 - 2*nf^6*T^3*h^10*B*QL*
      QRd*LLd*LR^3*LRd^2 + 19/18*nf^6*T^3*h^10*B*QL*QRd*LLd^3*LR^3 - 13/6*nf^6
      *T^3*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 3*nf^6*T^3*h^10*B*QL*QRd*LL*LLd^2*
      LR^2*LRd + 3/2*nf^6*T^3*h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 - 2*nf^6*T^3*
      h^10*B*QL*QRd*LL^2*LLd^3*LR + 31/9*nf^6*T^3*h^10*B*QL*QRd*LL^3*LRd^3 -
      13/6*nf^6*T^3*h^10*B*QL*QRd*LL^3*LLd^2*LRd - 3/4*nf^6*T^3*h^10*B*QL*
      QRd^4*LLd*LR*LRd - 9/4*nf^6*T^3*h^10*B*QL*QRd^4*LL*LRd^2 + 3/8*nf^6*T^3*
      h^10*B*QL*QRd^4*LL*LLd^2 - 1/12*nf^6*T^3*h^10*B*QL*QR*QRd^5*LLd - 13/6*
      nf^6*T^3*h^10*B*QL*QR^2*LLd*LR^3*LRd - 3/2*nf^6*T^3*h^10*B*QL*QR^2*LL*
      LR^2*LRd^2 - 3/4*nf^6*T^3*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 17/12*nf^6*T^3*
      h^10*B*QL*QR^2*LL^3*LRd^2 - 3/2*nf^6*T^3*h^10*B*QL*QR^2*LL^3*LLd^2 - 3*
      nf^6*T^3*h^10*B*QL*QR^2*QRd^3*LL*LRd - 3/2*nf^6*T^3*h^10*B*QL*QR^3*QRd*
      LLd*LR^2 + 5/4*nf^6*T^3*h^10*B*QL*QR^4*QRd^2*LL + 17/12*nf^6*T^3*h^10*B*
      QL*QR^5*LL*LR - 4/3*nf^6*T^3*h^10*B*QL*QLd*LR^3*LRd^3 + 5/6*nf^6*T^3*
      h^10*B*QL*QLd*LLd^2*LR^3*LRd + 5/6*nf^6*T^3*h^10*B*QL*QLd*LL*LLd^3*LR^2
       + 5/6*nf^6*T^3*h^10*B*QL*QLd*LL^2*LR*LRd^3 + 5/6*nf^6*T^3*h^10*B*QL*QLd
      *LL^3*LLd*LRd^2 - 4/3*nf^6*T^3*h^10*B*QL*QLd*LL^3*LLd^3 - 3/2*nf^6*T^3*
      h^10*B*QL*QLd*QRd^3*LR*LRd^2 + 3*nf^6*T^3*h^10*B*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 3*nf^6*T^3*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 + 7/12*nf^6*T^3*h^10*B
      *QL*QLd*QR*QRd^4*LRd - 3/2*nf^6*T^3*h^10*B*QL*QLd*QR^3*LR^2*LRd + 4/3*
      nf^6*T^3*h^10*B*QL*QLd*QR^3*QRd^3 + 7/12*nf^6*T^3*h^10*B*QL*QLd*QR^4*QRd
      *LR + 3/4*nf^6*T^3*h^10*B*QL*QLd^2*QRd^2*LL*LRd^2 - 3/2*nf^6*T^3*h^10*B*
      QL*QLd^2*QRd^2*LL*LLd^2 + 2*nf^6*T^3*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 3*
      nf^6*T^3*h^10*B*QL*QLd^2*QR^2*QRd*LLd*LR + 6*nf^6*T^3*h^10*B*QL*QLd^2*
      QR^2*QRd*LL*LRd + 25/24*nf^6*T^3*h^10*B*QL*QLd^2*QR^4*LL - 3/2*nf^6*T^3*
      h^10*B*QL*QLd^3*QRd*LLd^2*LR + 2*nf^6*T^3*h^10*B*QL*QLd^3*QR*QRd^2*LRd
       + 3*nf^6*T^3*h^10*B*QL*QLd^3*QR^2*LR*LRd + 3*nf^6*T^3*h^10*B*QL*QLd^3*
      QR^2*LL*LLd + 89/18*nf^6*T^3*h^10*B*QL*QLd^3*QR^3*QRd - 3/4*nf^6*T^3*
      h^10*B*QL*QLd^4*LLd*LR*LRd - 3/4*nf^6*T^3*h^10*B*QL*QLd^4*LL*LRd^2 - 9/8
      *nf^6*T^3*h^10*B*QL*QLd^4*LL*LLd^2 + 7/12*nf^6*T^3*h^10*B*QL*QLd^4*QR*
      QRd*LLd - 1/12*nf^6*T^3*h^10*B*QL*QLd^5*QR*LRd + 3*nf^6*T^3*h^10*B*QL^2*
      QRd^2*LLd^2*LR^2 + 3*nf^6*T^3*h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd + 3*nf^6*
      T^3*h^10*B*QL^2*QRd^2*LL^2*LRd^2 - 7/12*nf^6*T^3*h^10*B*QL^2*QRd^5*LRd
       - 3/2*nf^6*T^3*h^10*B*QL^2*QR*LR^3*LRd^2 + 17/12*nf^6*T^3*h^10*B*QL^2*
      QR*LLd^2*LR^3 - 3/4*nf^6*T^3*h^10*B*QL^2*QR*LL^2*LR*LRd^2 - 3/2*nf^6*T^3
      *h^10*B*QL^2*QR*LL^2*LLd^2*LR - 13/6*nf^6*T^3*h^10*B*QL^2*QR*LL^3*LLd*
      LRd + 3*nf^6*T^3*h^10*B*QL^2*QR*QRd^3*LR*LRd + 3*nf^6*T^3*h^10*B*QL^2*QR
      *QRd^3*LL*LLd - 3/2*nf^6*T^3*h^10*B*QL^2*QR^2*QRd*LR^2*LRd + 3/4*nf^6*
      T^3*h^10*B*QL^2*QR^2*QRd*LL^2*LRd + 5/24*nf^6*T^3*h^10*B*QL^2*QR^2*QRd^4
       + 3/2*nf^6*T^3*h^10*B*QL^2*QR^3*QRd^2*LR - 1/6*nf^6*T^3*h^10*B*QL^2*
      QR^4*LR^2 + 5/4*nf^6*T^3*h^10*B*QL^2*QR^4*LL^2 + 25/24*nf^6*T^3*h^10*B*
      QL^2*QLd*QRd^4*LLd + 6*nf^6*T^3*h^10*B*QL^2*QLd*QR*QRd^2*LLd*LR + 3*nf^6
      *T^3*h^10*B*QL^2*QLd*QR*QRd^2*LL*LRd + 3/4*nf^6*T^3*h^10*B*QL^2*QLd*QR^2
      *LLd*LR^2 - 3/2*nf^6*T^3*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 2*nf^6*T^3*h^10
      *B*QL^2*QLd*QR^3*QRd*LL + 19/12*nf^6*T^3*h^10*B*QL^2*QLd^2*QRd^3*LRd + 9/
      2*nf^6*T^3*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 19/12*nf^6*T^3*h^10*B*QL^2*
      QLd^2*QR^3*LR + 3/2*nf^6*T^3*h^10*B*QL^2*QLd^3*QRd^2*LLd - 3*nf^6*T^3*
      h^10*B*QL^2*QLd^3*QR*LLd*LR + 5/4*nf^6*T^3*h^10*B*QL^2*QLd^4*QRd*LRd + 5/
      24*nf^6*T^3*h^10*B*QL^2*QLd^4*QR^2 - 7/24*nf^6*T^3*h^10*B*QL^2*QLd^5*LLd
       - 4/3*nf^6*T^3*h^10*B*QL^3*LLd*LR^3*LRd - 7/12*nf^6*T^3*h^10*B*QL^3*LL*
      LR^2*LRd^2 - 1/2*nf^6*T^3*h^10*B*QL^3*LL*LLd^2*LR^2 - 13/6*nf^6*T^3*h^10
      *B*QL^3*LL^2*LLd*LR*LRd - 23/18*nf^6*T^3*h^10*B*QL^3*LL^3*LRd^2 - 35/36*
      nf^6*T^3*h^10*B*QL^3*LL^3*LLd^2 + 3*nf^6*T^3*h^10*B*QL^3*QRd^3*LLd*LR +
      6*nf^6*T^3*h^10*B*QL^3*QRd^3*LL*LRd - 3/2*nf^6*T^3*h^10*B*QL^3*QR*QRd*
      LL^2*LLd + 19/12*nf^6*T^3*h^10*B*QL^3*QR^2*QRd^2*LL + 4/3*nf^6*T^3*h^10*
      B*QL^3*QR^3*LL*LR + 3*nf^6*T^3*h^10*B*QL^3*QLd*QRd^2*LR*LRd + 3*nf^6*T^3
      *h^10*B*QL^3*QLd*QRd^2*LL*LLd - 3/2*nf^6*T^3*h^10*B*QL^3*QLd*QR*LL^2*LRd
       + 89/18*nf^6*T^3*h^10*B*QL^3*QLd*QR*QRd^3 + 2*nf^6*T^3*h^10*B*QL^3*QLd*
      QR^2*QRd*LR - 3*nf^6*T^3*h^10*B*QL^3*QLd^2*QRd*LL*LRd + 3/2*nf^6*T^3*
      h^10*B*QL^3*QLd^2*QR^2*LL + 4/3*nf^6*T^3*h^10*B*QL^3*QLd^3*QR*QRd + 3/8*
      nf^6*T^3*h^10*B*QL^4*QRd*LR^2*LRd - 3/4*nf^6*T^3*h^10*B*QL^4*QRd*LL*LLd*
      LR - 9/4*nf^6*T^3*h^10*B*QL^4*QRd*LL^2*LRd + 145/72*nf^6*T^3*h^10*B*QL^4
      *QRd^4 + 25/24*nf^6*T^3*h^10*B*QL^4*QR*QRd^2*LR + 5/4*nf^6*T^3*h^10*B*
      QL^4*QR^2*LR^2 - 1/6*nf^6*T^3*h^10*B*QL^4*QR^2*LL^2 - 3/4*nf^6*T^3*h^10*
      B*QL^4*QLd*LLd*LR^2 - 3/4*nf^6*T^3*h^10*B*QL^4*QLd*LL*LR*LRd - 9/8*nf^6*
      T^3*h^10*B*QL^4*QLd*LL^2*LLd + 7/12*nf^6*T^3*h^10*B*QL^4*QLd*QR*QRd*LL
       + 5/24*nf^6*T^3*h^10*B*QL^4*QLd^2*QRd^2 + 5/4*nf^6*T^3*h^10*B*QL^4*
      QLd^2*QR*LR + 5/24*nf^6*T^3*h^10*B*QL^4*QLd^4 - 7/12*nf^6*T^3*h^10*B*
      QL^5*QRd^2*LL + 17/12*nf^6*T^3*h^10*B*QL^5*QR*LL*LR - 1/12*nf^6*T^3*h^10
      *B*QL^5*QLd*QRd*LR - 7/24*nf^6*T^3*h^10*B*QL^5*QLd^2*LL + 13/36*nf^6*T^3
      *h^10*B*QL^6*LR^2 + 5/36*nf^6*T^3*h^10*B*QL^6*LL^2 + 16/3*nf^6*T^3*h^10*
      B*G*QRd^3*LLd*LR*LRd + 4*nf^6*T^3*h^10*B*G*QRd^3*LL*LRd^2 + 8/3*nf^6*T^3
      *h^10*B*G*QRd^3*LL*LLd^2 + 8*nf^6*T^3*h^10*B*G*QR*QRd*LLd*LR^2*LRd + 8*
      nf^6*T^3*h^10*B*G*QR*QRd*LL*LR*LRd^2 + 8*nf^6*T^3*h^10*B*G*QR*QRd*LL*
      LLd^2*LR + 8*nf^6*T^3*h^10*B*G*QR*QRd*LL^2*LLd*LRd + 16/3*nf^6*T^3*h^10*
      B*G*QR*QRd^4*LLd + 16*nf^6*T^3*h^10*B*G*QR^2*QRd^2*LLd*LR + 16*nf^6*T^3*
      h^10*B*G*QR^2*QRd^2*LL*LRd + 4*nf^6*T^3*h^10*B*G*QR^3*LLd*LR^2 + 16/3*
      nf^6*T^3*h^10*B*G*QR^3*LL*LR*LRd + 8/3*nf^6*T^3*h^10*B*G*QR^3*LL^2*LLd
       + 16/3*nf^6*T^3*h^10*B*G*QR^4*QRd*LL + 8*nf^6*T^3*h^10*B*G*QLd*QRd^2*LR
      *LRd^2 + 8*nf^6*T^3*h^10*B*G*QLd*QRd^2*LLd^2*LR + 16*nf^6*T^3*h^10*B*G*
      QLd*QRd^2*LL*LLd*LRd + 4*nf^6*T^3*h^10*B*G*QLd*QR*LR^2*LRd^2 + 6*nf^6*
      T^3*h^10*B*G*QLd*QR*LLd^2*LR^2 + 16*nf^6*T^3*h^10*B*G*QLd*QR*LL*LLd*LR*
      LRd + 4*nf^6*T^3*h^10*B*G*QLd*QR*LL^2*LRd^2 + 4*nf^6*T^3*h^10*B*G*QLd*QR
      *LL^2*LLd^2 + 64/3*nf^6*T^3*h^10*B*G*QLd*QR*QRd^3*LRd + 32*nf^6*T^3*h^10
      *B*G*QLd*QR^2*QRd*LR*LRd + 32*nf^6*T^3*h^10*B*G*QLd*QR^2*QRd*LL*LLd + 68/
      3*nf^6*T^3*h^10*B*G*QLd*QR^3*QRd^2 + 8*nf^6*T^3*h^10*B*G*QLd*QR^4*LR +
      16*nf^6*T^3*h^10*B*G*QLd^2*QRd*LLd*LR*LRd + 8*nf^6*T^3*h^10*B*G*QLd^2*
      QRd*LL*LRd^2 + 8*nf^6*T^3*h^10*B*G*QLd^2*QRd*LL*LLd^2 + 32*nf^6*T^3*h^10
      *B*G*QLd^2*QR*QRd^2*LLd + 24*nf^6*T^3*h^10*B*G*QLd^2*QR^2*LLd*LR + 16*
      nf^6*T^3*h^10*B*G*QLd^2*QR^2*LL*LRd + 8/3*nf^6*T^3*h^10*B*G*QLd^3*LR*
      LRd^2 + 4*nf^6*T^3*h^10*B*G*QLd^3*LLd^2*LR + 16/3*nf^6*T^3*h^10*B*G*
      QLd^3*LL*LLd*LRd + 64/3*nf^6*T^3*h^10*B*G*QLd^3*QR*QRd*LRd + 34/3*nf^6*
      T^3*h^10*B*G*QLd^3*QR^3 + 8*nf^6*T^3*h^10*B*G*QLd^4*QR*LLd + 4*nf^6*T^3*
      h^10*B*G*QL*QRd*LR^2*LRd^2 + 4*nf^6*T^3*h^10*B*G*QL*QRd*LLd^2*LR^2 + 16*
      nf^6*T^3*h^10*B*G*QL*QRd*LL*LLd*LR*LRd + 6*nf^6*T^3*h^10*B*G*QL*QRd*LL^2
      *LRd^2 + 4*nf^6*T^3*h^10*B*G*QL*QRd*LL^2*LLd^2 + 8*nf^6*T^3*h^10*B*G*QL*
      QRd^4*LRd + 32*nf^6*T^3*h^10*B*G*QL*QR*QRd^2*LR*LRd + 32*nf^6*T^3*h^10*B
      *G*QL*QR*QRd^2*LL*LLd + 8*nf^6*T^3*h^10*B*G*QL*QR^2*LR^2*LRd + 16*nf^6*
      T^3*h^10*B*G*QL*QR^2*LL*LLd*LR + 8*nf^6*T^3*h^10*B*G*QL*QR^2*LL^2*LRd +
      68/3*nf^6*T^3*h^10*B*G*QL*QR^2*QRd^3 + 64/3*nf^6*T^3*h^10*B*G*QL*QR^3*
      QRd*LR + 8*nf^6*T^3*h^10*B*G*QL*QLd*LLd*LR^2*LRd + 8*nf^6*T^3*h^10*B*G*
      QL*QLd*LL*LR*LRd^2 + 8*nf^6*T^3*h^10*B*G*QL*QLd*LL*LLd^2*LR + 8*nf^6*T^3
      *h^10*B*G*QL*QLd*LL^2*LLd*LRd + 64/3*nf^6*T^3*h^10*B*G*QL*QLd*QRd^3*LLd
       + 64*nf^6*T^3*h^10*B*G*QL*QLd*QR*QRd*LLd*LR + 64*nf^6*T^3*h^10*B*G*QL*
      QLd*QR*QRd*LL*LRd + 64/3*nf^6*T^3*h^10*B*G*QL*QLd*QR^3*LL + 32*nf^6*T^3*
      h^10*B*G*QL*QLd^2*QRd^2*LRd + 32*nf^6*T^3*h^10*B*G*QL*QLd^2*QR*LR*LRd +
      32*nf^6*T^3*h^10*B*G*QL*QLd^2*QR*LL*LLd + 68*nf^6*T^3*h^10*B*G*QL*QLd^2*
      QR^2*QRd + 64/3*nf^6*T^3*h^10*B*G*QL*QLd^3*QRd*LLd + 16/3*nf^6*T^3*h^10*
      B*G*QL*QLd^4*LRd + 16*nf^6*T^3*h^10*B*G*QL^2*QRd^2*LLd*LR + 24*nf^6*T^3*
      h^10*B*G*QL^2*QRd^2*LL*LRd + 8*nf^6*T^3*h^10*B*G*QL^2*QR*LLd*LR^2 + 16*
      nf^6*T^3*h^10*B*G*QL^2*QR*LL*LR*LRd + 8*nf^6*T^3*h^10*B*G*QL^2*QR*LL^2*
      LLd + 32*nf^6*T^3*h^10*B*G*QL^2*QR^2*QRd*LL + 32*nf^6*T^3*h^10*B*G*QL^2*
      QLd*QRd*LR*LRd + 32*nf^6*T^3*h^10*B*G*QL^2*QLd*QRd*LL*LLd + 68*nf^6*T^3*
      h^10*B*G*QL^2*QLd*QR*QRd^2 + 32*nf^6*T^3*h^10*B*G*QL^2*QLd*QR^2*LR + 16*
      nf^6*T^3*h^10*B*G*QL^2*QLd^2*LLd*LR + 16*nf^6*T^3*h^10*B*G*QL^2*QLd^2*LL
      *LRd + 68/3*nf^6*T^3*h^10*B*G*QL^2*QLd^3*QR + 8/3*nf^6*T^3*h^10*B*G*QL^3
      *LR^2*LRd + 16/3*nf^6*T^3*h^10*B*G*QL^3*LL*LLd*LR + 4*nf^6*T^3*h^10*B*G*
      QL^3*LL^2*LRd + 34/3*nf^6*T^3*h^10*B*G*QL^3*QRd^3 + 64/3*nf^6*T^3*h^10*B
      *G*QL^3*QR*QRd*LR + 64/3*nf^6*T^3*h^10*B*G*QL^3*QLd*QR*LL + 68/3*nf^6*
      T^3*h^10*B*G*QL^3*QLd^2*QRd + 8*nf^6*T^3*h^10*B*G*QL^4*QRd*LL + 16/3*
      nf^6*T^3*h^10*B*G*QL^4*QLd*LR + 8*nf^6*T^3*h^10*B*W*LLd*LR^3*LRd^2 + 4*
      nf^6*T^3*h^10*B*W*LLd^3*LR^3 + 8*nf^6*T^3*h^10*B*W*LL*LR^2*LRd^3 + 24*
      nf^6*T^3*h^10*B*W*LL*LLd^2*LR^2*LRd + 24*nf^6*T^3*h^10*B*W*LL^2*LLd*LR*
      LRd^2 + 8*nf^6*T^3*h^10*B*W*LL^2*LLd^3*LR + 4*nf^6*T^3*h^10*B*W*LL^3*
      LRd^3 + 8*nf^6*T^3*h^10*B*W*LL^3*LLd^2*LRd + 16*nf^6*T^3*h^10*B*W*QRd^3*
      LLd*LR*LRd + 12*nf^6*T^3*h^10*B*W*QRd^3*LL*LRd^2 + 8*nf^6*T^3*h^10*B*W*
      QRd^3*LL*LLd^2 + 48*nf^6*T^3*h^10*B*W*QR*QRd*LLd*LR^2*LRd + 48*nf^6*T^3*
      h^10*B*W*QR*QRd*LL*LR*LRd^2 + 48*nf^6*T^3*h^10*B*W*QR*QRd*LL*LLd^2*LR +
      48*nf^6*T^3*h^10*B*W*QR*QRd*LL^2*LLd*LRd + 12*nf^6*T^3*h^10*B*W*QR*QRd^4
      *LLd + 48*nf^6*T^3*h^10*B*W*QR^2*QRd^2*LLd*LR + 48*nf^6*T^3*h^10*B*W*
      QR^2*QRd^2*LL*LRd + 12*nf^6*T^3*h^10*B*W*QR^3*LLd*LR^2 + 16*nf^6*T^3*
      h^10*B*W*QR^3*LL*LR*LRd + 8*nf^6*T^3*h^10*B*W*QR^3*LL^2*LLd + 12*nf^6*
      T^3*h^10*B*W*QR^4*QRd*LL + 24*nf^6*T^3*h^10*B*W*QLd*QRd^2*LR*LRd^2 + 24*
      nf^6*T^3*h^10*B*W*QLd*QRd^2*LLd^2*LR + 48*nf^6*T^3*h^10*B*W*QLd*QRd^2*LL
      *LLd*LRd + 24*nf^6*T^3*h^10*B*W*QLd*QR*LR^2*LRd^2 + 36*nf^6*T^3*h^10*B*W
      *QLd*QR*LLd^2*LR^2 + 96*nf^6*T^3*h^10*B*W*QLd*QR*LL*LLd*LR*LRd + 24*nf^6
      *T^3*h^10*B*W*QLd*QR*LL^2*LRd^2 + 24*nf^6*T^3*h^10*B*W*QLd*QR*LL^2*LLd^2
       + 48*nf^6*T^3*h^10*B*W*QLd*QR*QRd^3*LRd + 96*nf^6*T^3*h^10*B*W*QLd*QR^2
      *QRd*LR*LRd + 96*nf^6*T^3*h^10*B*W*QLd*QR^2*QRd*LL*LLd + 48*nf^6*T^3*
      h^10*B*W*QLd*QR^3*QRd^2 + 18*nf^6*T^3*h^10*B*W*QLd*QR^4*LR + 48*nf^6*T^3
      *h^10*B*W*QLd^2*QRd*LLd*LR*LRd + 24*nf^6*T^3*h^10*B*W*QLd^2*QRd*LL*LRd^2
       + 24*nf^6*T^3*h^10*B*W*QLd^2*QRd*LL*LLd^2 + 72*nf^6*T^3*h^10*B*W*QLd^2*
      QR*QRd^2*LLd + 72*nf^6*T^3*h^10*B*W*QLd^2*QR^2*LLd*LR + 48*nf^6*T^3*h^10
      *B*W*QLd^2*QR^2*LL*LRd + 8*nf^6*T^3*h^10*B*W*QLd^3*LR*LRd^2 + 12*nf^6*
      T^3*h^10*B*W*QLd^3*LLd^2*LR + 16*nf^6*T^3*h^10*B*W*QLd^3*LL*LLd*LRd + 48
      *nf^6*T^3*h^10*B*W*QLd^3*QR*QRd*LRd + 24*nf^6*T^3*h^10*B*W*QLd^3*QR^3 +
      18*nf^6*T^3*h^10*B*W*QLd^4*QR*LLd + 24*nf^6*T^3*h^10*B*W*QL*QRd*LR^2*
      LRd^2 + 24*nf^6*T^3*h^10*B*W*QL*QRd*LLd^2*LR^2 + 96*nf^6*T^3*h^10*B*W*QL
      *QRd*LL*LLd*LR*LRd + 36*nf^6*T^3*h^10*B*W*QL*QRd*LL^2*LRd^2 + 24*nf^6*
      T^3*h^10*B*W*QL*QRd*LL^2*LLd^2 + 18*nf^6*T^3*h^10*B*W*QL*QRd^4*LRd + 96*
      nf^6*T^3*h^10*B*W*QL*QR*QRd^2*LR*LRd + 96*nf^6*T^3*h^10*B*W*QL*QR*QRd^2*
      LL*LLd + 24*nf^6*T^3*h^10*B*W*QL*QR^2*LR^2*LRd + 48*nf^6*T^3*h^10*B*W*QL
      *QR^2*LL*LLd*LR + 24*nf^6*T^3*h^10*B*W*QL*QR^2*LL^2*LRd + 48*nf^6*T^3*
      h^10*B*W*QL*QR^2*QRd^3 + 48*nf^6*T^3*h^10*B*W*QL*QR^3*QRd*LR + 48*nf^6*
      T^3*h^10*B*W*QL*QLd*LLd*LR^2*LRd + 48*nf^6*T^3*h^10*B*W*QL*QLd*LL*LR*
      LRd^2 + 48*nf^6*T^3*h^10*B*W*QL*QLd*LL*LLd^2*LR + 48*nf^6*T^3*h^10*B*W*
      QL*QLd*LL^2*LLd*LRd + 48*nf^6*T^3*h^10*B*W*QL*QLd*QRd^3*LLd + 192*nf^6*
      T^3*h^10*B*W*QL*QLd*QR*QRd*LLd*LR + 192*nf^6*T^3*h^10*B*W*QL*QLd*QR*QRd*
      LL*LRd + 48*nf^6*T^3*h^10*B*W*QL*QLd*QR^3*LL + 72*nf^6*T^3*h^10*B*W*QL*
      QLd^2*QRd^2*LRd + 96*nf^6*T^3*h^10*B*W*QL*QLd^2*QR*LR*LRd + 96*nf^6*T^3*
      h^10*B*W*QL*QLd^2*QR*LL*LLd + 144*nf^6*T^3*h^10*B*W*QL*QLd^2*QR^2*QRd +
      48*nf^6*T^3*h^10*B*W*QL*QLd^3*QRd*LLd + 12*nf^6*T^3*h^10*B*W*QL*QLd^4*
      LRd + 48*nf^6*T^3*h^10*B*W*QL^2*QRd^2*LLd*LR + 72*nf^6*T^3*h^10*B*W*QL^2
      *QRd^2*LL*LRd + 24*nf^6*T^3*h^10*B*W*QL^2*QR*LLd*LR^2 + 48*nf^6*T^3*h^10
      *B*W*QL^2*QR*LL*LR*LRd + 24*nf^6*T^3*h^10*B*W*QL^2*QR*LL^2*LLd + 72*nf^6
      *T^3*h^10*B*W*QL^2*QR^2*QRd*LL + 96*nf^6*T^3*h^10*B*W*QL^2*QLd*QRd*LR*
      LRd + 96*nf^6*T^3*h^10*B*W*QL^2*QLd*QRd*LL*LLd + 144*nf^6*T^3*h^10*B*W*
      QL^2*QLd*QR*QRd^2 + 72*nf^6*T^3*h^10*B*W*QL^2*QLd*QR^2*LR + 48*nf^6*T^3*
      h^10*B*W*QL^2*QLd^2*LLd*LR + 48*nf^6*T^3*h^10*B*W*QL^2*QLd^2*LL*LRd + 48
      *nf^6*T^3*h^10*B*W*QL^2*QLd^3*QR + 8*nf^6*T^3*h^10*B*W*QL^3*LR^2*LRd +
      16*nf^6*T^3*h^10*B*W*QL^3*LL*LLd*LR + 12*nf^6*T^3*h^10*B*W*QL^3*LL^2*LRd
       + 24*nf^6*T^3*h^10*B*W*QL^3*QRd^3 + 48*nf^6*T^3*h^10*B*W*QL^3*QR*QRd*LR
       + 48*nf^6*T^3*h^10*B*W*QL^3*QLd*QR*LL + 48*nf^6*T^3*h^10*B*W*QL^3*QLd^2
      *QRd + 18*nf^6*T^3*h^10*B*W*QL^4*QRd*LL + 12*nf^6*T^3*h^10*B*W*QL^4*QLd*
      LR + 2/3*nf^6*T^3*h^10*B^2*LLd*LR^3*LRd^2 + 5/12*nf^6*T^3*h^10*B^2*LLd^3
      *LR^3 + 2/3*nf^6*T^3*h^10*B^2*LL*LR^2*LRd^3 + 2*nf^6*T^3*h^10*B^2*LL*
      LLd^2*LR^2*LRd + 2*nf^6*T^3*h^10*B^2*LL^2*LLd*LR*LRd^2 + 2/3*nf^6*T^3*
      h^10*B^2*LL^2*LLd^3*LR + 5/12*nf^6*T^3*h^10*B^2*LL^3*LRd^3 + 2/3*nf^6*
      T^3*h^10*B^2*LL^3*LLd^2*LRd + 4/3*nf^6*T^3*h^10*B^2*QRd^3*LLd*LR*LRd + 5/
      4*nf^6*T^3*h^10*B^2*QRd^3*LL*LRd^2 + 2/3*nf^6*T^3*h^10*B^2*QRd^3*LL*
      LLd^2 + 4*nf^6*T^3*h^10*B^2*QR*QRd*LLd*LR^2*LRd + 4*nf^6*T^3*h^10*B^2*QR
      *QRd*LL*LR*LRd^2 + 4*nf^6*T^3*h^10*B^2*QR*QRd*LL*LLd^2*LR + 4*nf^6*T^3*
      h^10*B^2*QR*QRd*LL^2*LLd*LRd + nf^6*T^3*h^10*B^2*QR*QRd^4*LLd + 4*nf^6*
      T^3*h^10*B^2*QR^2*QRd^2*LLd*LR + 4*nf^6*T^3*h^10*B^2*QR^2*QRd^2*LL*LRd
       + 5/4*nf^6*T^3*h^10*B^2*QR^3*LLd*LR^2 + 4/3*nf^6*T^3*h^10*B^2*QR^3*LL*
      LR*LRd + 2/3*nf^6*T^3*h^10*B^2*QR^3*LL^2*LLd + nf^6*T^3*h^10*B^2*QR^4*
      QRd*LL + 2*nf^6*T^3*h^10*B^2*QLd*QRd^2*LR*LRd^2 + 2*nf^6*T^3*h^10*B^2*
      QLd*QRd^2*LLd^2*LR + 4*nf^6*T^3*h^10*B^2*QLd*QRd^2*LL*LLd*LRd + 2*nf^6*
      T^3*h^10*B^2*QLd*QR*LR^2*LRd^2 + 15/4*nf^6*T^3*h^10*B^2*QLd*QR*LLd^2*
      LR^2 + 8*nf^6*T^3*h^10*B^2*QLd*QR*LL*LLd*LR*LRd + 2*nf^6*T^3*h^10*B^2*
      QLd*QR*LL^2*LRd^2 + 2*nf^6*T^3*h^10*B^2*QLd*QR*LL^2*LLd^2 + 4*nf^6*T^3*
      h^10*B^2*QLd*QR*QRd^3*LRd + 8*nf^6*T^3*h^10*B^2*QLd*QR^2*QRd*LR*LRd + 8*
      nf^6*T^3*h^10*B^2*QLd*QR^2*QRd*LL*LLd + 4*nf^6*T^3*h^10*B^2*QLd*QR^3*
      QRd^2 + 15/8*nf^6*T^3*h^10*B^2*QLd*QR^4*LR + 4*nf^6*T^3*h^10*B^2*QLd^2*
      QRd*LLd*LR*LRd + 2*nf^6*T^3*h^10*B^2*QLd^2*QRd*LL*LRd^2 + 2*nf^6*T^3*
      h^10*B^2*QLd^2*QRd*LL*LLd^2 + 6*nf^6*T^3*h^10*B^2*QLd^2*QR*QRd^2*LLd +
      15/2*nf^6*T^3*h^10*B^2*QLd^2*QR^2*LLd*LR + 4*nf^6*T^3*h^10*B^2*QLd^2*
      QR^2*LL*LRd + 2/3*nf^6*T^3*h^10*B^2*QLd^3*LR*LRd^2 + 5/4*nf^6*T^3*h^10*
      B^2*QLd^3*LLd^2*LR + 4/3*nf^6*T^3*h^10*B^2*QLd^3*LL*LLd*LRd + 4*nf^6*T^3
      *h^10*B^2*QLd^3*QR*QRd*LRd + 5/2*nf^6*T^3*h^10*B^2*QLd^3*QR^3 + 15/8*
      nf^6*T^3*h^10*B^2*QLd^4*QR*LLd + 2*nf^6*T^3*h^10*B^2*QL*QRd*LR^2*LRd^2
       + 2*nf^6*T^3*h^10*B^2*QL*QRd*LLd^2*LR^2 + 8*nf^6*T^3*h^10*B^2*QL*QRd*LL
      *LLd*LR*LRd + 15/4*nf^6*T^3*h^10*B^2*QL*QRd*LL^2*LRd^2 + 2*nf^6*T^3*h^10
      *B^2*QL*QRd*LL^2*LLd^2 + 15/8*nf^6*T^3*h^10*B^2*QL*QRd^4*LRd + 8*nf^6*
      T^3*h^10*B^2*QL*QR*QRd^2*LR*LRd + 8*nf^6*T^3*h^10*B^2*QL*QR*QRd^2*LL*LLd
       + 2*nf^6*T^3*h^10*B^2*QL*QR^2*LR^2*LRd + 4*nf^6*T^3*h^10*B^2*QL*QR^2*LL
      *LLd*LR + 2*nf^6*T^3*h^10*B^2*QL*QR^2*LL^2*LRd + 4*nf^6*T^3*h^10*B^2*QL*
      QR^2*QRd^3 + 4*nf^6*T^3*h^10*B^2*QL*QR^3*QRd*LR + 4*nf^6*T^3*h^10*B^2*QL
      *QLd*LLd*LR^2*LRd + 4*nf^6*T^3*h^10*B^2*QL*QLd*LL*LR*LRd^2 + 4*nf^6*T^3*
      h^10*B^2*QL*QLd*LL*LLd^2*LR + 4*nf^6*T^3*h^10*B^2*QL*QLd*LL^2*LLd*LRd +
      4*nf^6*T^3*h^10*B^2*QL*QLd*QRd^3*LLd + 16*nf^6*T^3*h^10*B^2*QL*QLd*QR*
      QRd*LLd*LR + 16*nf^6*T^3*h^10*B^2*QL*QLd*QR*QRd*LL*LRd + 4*nf^6*T^3*h^10
      *B^2*QL*QLd*QR^3*LL + 6*nf^6*T^3*h^10*B^2*QL*QLd^2*QRd^2*LRd + 8*nf^6*
      T^3*h^10*B^2*QL*QLd^2*QR*LR*LRd + 8*nf^6*T^3*h^10*B^2*QL*QLd^2*QR*LL*LLd
       + 12*nf^6*T^3*h^10*B^2*QL*QLd^2*QR^2*QRd + 4*nf^6*T^3*h^10*B^2*QL*QLd^3
      *QRd*LLd + nf^6*T^3*h^10*B^2*QL*QLd^4*LRd + 4*nf^6*T^3*h^10*B^2*QL^2*
      QRd^2*LLd*LR + 15/2*nf^6*T^3*h^10*B^2*QL^2*QRd^2*LL*LRd + 2*nf^6*T^3*
      h^10*B^2*QL^2*QR*LLd*LR^2 + 4*nf^6*T^3*h^10*B^2*QL^2*QR*LL*LR*LRd + 2*
      nf^6*T^3*h^10*B^2*QL^2*QR*LL^2*LLd + 6*nf^6*T^3*h^10*B^2*QL^2*QR^2*QRd*
      LL + 8*nf^6*T^3*h^10*B^2*QL^2*QLd*QRd*LR*LRd + 8*nf^6*T^3*h^10*B^2*QL^2*
      QLd*QRd*LL*LLd + 12*nf^6*T^3*h^10*B^2*QL^2*QLd*QR*QRd^2 + 6*nf^6*T^3*
      h^10*B^2*QL^2*QLd*QR^2*LR + 4*nf^6*T^3*h^10*B^2*QL^2*QLd^2*LLd*LR + 4*
      nf^6*T^3*h^10*B^2*QL^2*QLd^2*LL*LRd + 4*nf^6*T^3*h^10*B^2*QL^2*QLd^3*QR
       + 2/3*nf^6*T^3*h^10*B^2*QL^3*LR^2*LRd + 4/3*nf^6*T^3*h^10*B^2*QL^3*LL*
      LLd*LR + 5/4*nf^6*T^3*h^10*B^2*QL^3*LL^2*LRd + 5/2*nf^6*T^3*h^10*B^2*
      QL^3*QRd^3 + 4*nf^6*T^3*h^10*B^2*QL^3*QR*QRd*LR + 4*nf^6*T^3*h^10*B^2*
      QL^3*QLd*QR*LL + 4*nf^6*T^3*h^10*B^2*QL^3*QLd^2*QRd + 15/8*nf^6*T^3*h^10
      *B^2*QL^4*QRd*LL + nf^6*T^3*h^10*B^2*QL^4*QLd*LR + 23/32*nf^6*T^3*h^10*
      p^2*LR^4*LRd^4 + 317/48*nf^6*T^3*h^10*p^2*LLd^2*LR^4*LRd^2 + 83/18*nf^6*
      T^3*h^10*p^2*LLd^4*LR^4 + 11/4*nf^6*T^3*h^10*p^2*LL*LLd*LR^3*LRd^3 + 329/
      36*nf^6*T^3*h^10*p^2*LL*LLd^3*LR^3*LRd + 317/48*nf^6*T^3*h^10*p^2*LL^2*
      LR^2*LRd^4 + 57/8*nf^6*T^3*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 317/48*nf^6*
      T^3*h^10*p^2*LL^2*LLd^4*LR^2 + 329/36*nf^6*T^3*h^10*p^2*LL^3*LLd*LR*
      LRd^3 + 11/4*nf^6*T^3*h^10*p^2*LL^3*LLd^3*LR*LRd + 83/18*nf^6*T^3*h^10*
      p^2*LL^4*LRd^4 + 317/48*nf^6*T^3*h^10*p^2*LL^4*LLd^2*LRd^2 + 23/32*nf^6*
      T^3*h^10*p^2*LL^4*LLd^4 - 265/72*nf^6*T^3*h^10*p^2*QRd^3*LR^2*LRd^3 - 77/
      8*nf^6*T^3*h^10*p^2*QRd^3*LLd^2*LR^2*LRd - 83/12*nf^6*T^3*h^10*p^2*QRd^3
      *LL*LLd*LR*LRd^2 - 43/4*nf^6*T^3*h^10*p^2*QRd^3*LL*LLd^3*LR - 34/9*nf^6*
      T^3*h^10*p^2*QRd^3*LL^2*LRd^3 - 161/24*nf^6*T^3*h^10*p^2*QRd^3*LL^2*
      LLd^2*LRd - 1/9*nf^6*T^3*h^10*p^2*QRd^6*LRd^2 + 29/72*nf^6*T^3*h^10*p^2*
      QRd^6*LLd^2 + 11/4*nf^6*T^3*h^10*p^2*QR*QRd*LR^3*LRd^3 + 115/12*nf^6*T^3
      *h^10*p^2*QR*QRd*LLd^2*LR^3*LRd + 27/4*nf^6*T^3*h^10*p^2*QR*QRd*LL*LLd*
      LR^2*LRd^2 + 115/12*nf^6*T^3*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 115/12*nf^6
      *T^3*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 + 27/4*nf^6*T^3*h^10*p^2*QR*QRd*LL^2*
      LLd^2*LR*LRd + 115/12*nf^6*T^3*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 + 11/4*
      nf^6*T^3*h^10*p^2*QR*QRd*LL^3*LLd^3 - 99/16*nf^6*T^3*h^10*p^2*QR*QRd^4*
      LR*LRd^2 - 57/16*nf^6*T^3*h^10*p^2*QR*QRd^4*LLd^2*LR - 33/8*nf^6*T^3*
      h^10*p^2*QR*QRd^4*LL*LLd*LRd + 27/4*nf^6*T^3*h^10*p^2*QR^2*QRd^2*LR^2*
      LRd^2 + 9*nf^6*T^3*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 27/2*nf^6*T^3*h^10*
      p^2*QR^2*QRd^2*LL*LLd*LR*LRd + 9*nf^6*T^3*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2
       + 27/4*nf^6*T^3*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 - 53/48*nf^6*T^3*h^10*
      p^2*QR^2*QRd^5*LRd - 265/72*nf^6*T^3*h^10*p^2*QR^3*LR^3*LRd^2 - 34/9*
      nf^6*T^3*h^10*p^2*QR^3*LLd^2*LR^3 - 83/12*nf^6*T^3*h^10*p^2*QR^3*LL*LLd*
      LR^2*LRd - 77/8*nf^6*T^3*h^10*p^2*QR^3*LL^2*LR*LRd^2 - 161/24*nf^6*T^3*
      h^10*p^2*QR^3*LL^2*LLd^2*LR - 43/4*nf^6*T^3*h^10*p^2*QR^3*LL^3*LLd*LRd
       + 27/2*nf^6*T^3*h^10*p^2*QR^3*QRd^3*LR*LRd + 27/2*nf^6*T^3*h^10*p^2*
      QR^3*QRd^3*LL*LLd - 99/16*nf^6*T^3*h^10*p^2*QR^4*QRd*LR^2*LRd - 33/8*
      nf^6*T^3*h^10*p^2*QR^4*QRd*LL*LLd*LR - 57/16*nf^6*T^3*h^10*p^2*QR^4*QRd*
      LL^2*LRd + 193/32*nf^6*T^3*h^10*p^2*QR^4*QRd^4 - 53/48*nf^6*T^3*h^10*p^2
      *QR^5*QRd^2*LR - 1/9*nf^6*T^3*h^10*p^2*QR^6*LR^2 + 29/72*nf^6*T^3*h^10*
      p^2*QR^6*LL^2 - 3/8*nf^6*T^3*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 41/24*
      nf^6*T^3*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 - 83/12*nf^6*T^3*h^10*p^2*QLd*
      QRd^2*LL*LR*LRd^3 - 27/4*nf^6*T^3*h^10*p^2*QLd*QRd^2*LL*LLd^2*LR*LRd -
      33/8*nf^6*T^3*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 25/8*nf^6*T^3*h^10*p^2
      *QLd*QRd^2*LL^2*LLd^3 + 67/24*nf^6*T^3*h^10*p^2*QLd*QRd^5*LLd*LRd + 133/
      12*nf^6*T^3*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 + 148/9*nf^6*T^3*h^10*p^2*QLd
      *QR*LLd^3*LR^3 + 3/4*nf^6*T^3*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 + 33/4*nf^6*
      T^3*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd + 3/4*nf^6*T^3*h^10*p^2*QLd*QR*
      LL^2*LLd*LR*LRd^2 + 133/12*nf^6*T^3*h^10*p^2*QLd*QR*LL^2*LLd^3*LR + 329/
      36*nf^6*T^3*h^10*p^2*QLd*QR*LL^3*LRd^3 + 3/4*nf^6*T^3*h^10*p^2*QLd*QR*
      LL^3*LLd^2*LRd - 33/4*nf^6*T^3*h^10*p^2*QLd*QR*QRd^3*LL*LRd^2 - 27/4*
      nf^6*T^3*h^10*p^2*QLd*QR*QRd^3*LL*LLd^2 + 147/16*nf^6*T^3*h^10*p^2*QLd*
      QR^2*QRd^4*LLd + 39/2*nf^6*T^3*h^10*p^2*QLd*QR^3*QRd^2*LLd*LR + 27/2*
      nf^6*T^3*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd - 9*nf^6*T^3*h^10*p^2*QLd*QR^4*
      LLd*LR^2 - 33/8*nf^6*T^3*h^10*p^2*QLd*QR^4*LL*LR*LRd - 111/16*nf^6*T^3*
      h^10*p^2*QLd*QR^4*LL^2*LLd - 131/24*nf^6*T^3*h^10*p^2*QLd*QR^5*QRd*LL -
      25/8*nf^6*T^3*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 33/8*nf^6*T^3*h^10*p^2*
      QLd^2*QRd*LLd^2*LR^2*LRd - 27/4*nf^6*T^3*h^10*p^2*QLd^2*QRd*LL*LLd*LR*
      LRd^2 - 83/12*nf^6*T^3*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR - 41/24*nf^6*T^3*
      h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 3/8*nf^6*T^3*h^10*p^2*QLd^2*QRd*LL^2*
      LLd^2*LRd + 1/3*nf^6*T^3*h^10*p^2*QLd^2*QRd^4*LRd^2 + 49/16*nf^6*T^3*
      h^10*p^2*QLd^2*QRd^4*LLd^2 - 57/8*nf^6*T^3*h^10*p^2*QLd^2*QR*QRd^2*LR*
      LRd^2 - 111/8*nf^6*T^3*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR - 27/4*nf^6*T^3*
      h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 9*nf^6*T^3*h^10*p^2*QLd^2*QR^2*LR^2
      *LRd^2 + 12*nf^6*T^3*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 33/2*nf^6*T^3*h^10
      *p^2*QLd^2*QR^2*LL*LLd*LR*LRd + 3/4*nf^6*T^3*h^10*p^2*QLd^2*QR^2*LL^2*
      LRd^2 + 9*nf^6*T^3*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 25/8*nf^6*T^3*h^10*
      p^2*QLd^2*QR^2*QRd^3*LRd + 33/2*nf^6*T^3*h^10*p^2*QLd^2*QR^3*QRd*LR*LRd
       + 33/2*nf^6*T^3*h^10*p^2*QLd^2*QR^3*QRd*LL*LLd + 547/48*nf^6*T^3*h^10*
      p^2*QLd^2*QR^4*QRd^2 - 13/3*nf^6*T^3*h^10*p^2*QLd^2*QR^5*LR - 161/24*
      nf^6*T^3*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 34/9*nf^6*T^3*h^10*p^2*QLd^3*
      LLd^3*LR^2 - 43/4*nf^6*T^3*h^10*p^2*QLd^3*LL*LR*LRd^3 - 83/12*nf^6*T^3*
      h^10*p^2*QLd^3*LL*LLd^2*LR*LRd - 77/8*nf^6*T^3*h^10*p^2*QLd^3*LL^2*LLd*
      LRd^2 - 265/72*nf^6*T^3*h^10*p^2*QLd^3*LL^2*LLd^3 + 43/4*nf^6*T^3*h^10*
      p^2*QLd^3*QRd^3*LLd*LRd - 27/4*nf^6*T^3*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2
       - 33/4*nf^6*T^3*h^10*p^2*QLd^3*QR*QRd*LL*LLd^2 + 5/24*nf^6*T^3*h^10*p^2
      *QLd^3*QR^2*QRd^2*LLd + 24*nf^6*T^3*h^10*p^2*QLd^3*QR^3*LLd*LR + 33/2*
      nf^6*T^3*h^10*p^2*QLd^3*QR^3*LL*LRd + 49/16*nf^6*T^3*h^10*p^2*QLd^4*
      QRd^2*LRd^2 + 1/3*nf^6*T^3*h^10*p^2*QLd^4*QRd^2*LLd^2 - 111/16*nf^6*T^3*
      h^10*p^2*QLd^4*QR*LR*LRd^2 - 9*nf^6*T^3*h^10*p^2*QLd^4*QR*LLd^2*LR - 33/
      8*nf^6*T^3*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 35/48*nf^6*T^3*h^10*p^2*QLd^4*
      QR^2*QRd*LRd + 133/18*nf^6*T^3*h^10*p^2*QLd^4*QR^4 + 67/24*nf^6*T^3*h^10
      *p^2*QLd^5*QRd*LLd*LRd - 13/3*nf^6*T^3*h^10*p^2*QLd^5*QR^2*LLd + 29/72*
      nf^6*T^3*h^10*p^2*QLd^6*LRd^2 - 1/9*nf^6*T^3*h^10*p^2*QLd^6*LLd^2 + 3/4*
      nf^6*T^3*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 + 329/36*nf^6*T^3*h^10*p^2*QL*
      QRd*LLd^3*LR^3 + 133/12*nf^6*T^3*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + 3/4*
      nf^6*T^3*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd + 33/4*nf^6*T^3*h^10*p^2*QL*
      QRd*LL^2*LLd*LR*LRd^2 + 3/4*nf^6*T^3*h^10*p^2*QL*QRd*LL^2*LLd^3*LR + 148/
      9*nf^6*T^3*h^10*p^2*QL*QRd*LL^3*LRd^3 + 133/12*nf^6*T^3*h^10*p^2*QL*QRd*
      LL^3*LLd^2*LRd - 33/8*nf^6*T^3*h^10*p^2*QL*QRd^4*LLd*LR*LRd - 9*nf^6*T^3
      *h^10*p^2*QL*QRd^4*LL*LRd^2 - 111/16*nf^6*T^3*h^10*p^2*QL*QRd^4*LL*LLd^2
       - 131/24*nf^6*T^3*h^10*p^2*QL*QR*QRd^5*LLd - 83/12*nf^6*T^3*h^10*p^2*QL
      *QR^2*LLd*LR^3*LRd - 3/8*nf^6*T^3*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 - 33/8*
      nf^6*T^3*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 27/4*nf^6*T^3*h^10*p^2*QL*QR^2
      *LL^2*LLd*LR*LRd - 41/24*nf^6*T^3*h^10*p^2*QL*QR^2*LL^3*LRd^2 - 25/8*
      nf^6*T^3*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 27/2*nf^6*T^3*h^10*p^2*QL*QR^2*
      QRd^3*LLd*LR + 39/2*nf^6*T^3*h^10*p^2*QL*QR^2*QRd^3*LL*LRd - 33/4*nf^6*
      T^3*h^10*p^2*QL*QR^3*QRd*LLd*LR^2 - 27/4*nf^6*T^3*h^10*p^2*QL*QR^3*QRd*
      LL^2*LLd + 147/16*nf^6*T^3*h^10*p^2*QL*QR^4*QRd^2*LL + 67/24*nf^6*T^3*
      h^10*p^2*QL*QR^5*LL*LR + 11/4*nf^6*T^3*h^10*p^2*QL*QLd*LR^3*LRd^3 + 115/
      12*nf^6*T^3*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd + 27/4*nf^6*T^3*h^10*p^2*QL*
      QLd*LL*LLd*LR^2*LRd^2 + 115/12*nf^6*T^3*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 +
      115/12*nf^6*T^3*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 + 27/4*nf^6*T^3*h^10*p^2*
      QL*QLd*LL^2*LLd^2*LR*LRd + 115/12*nf^6*T^3*h^10*p^2*QL*QLd*LL^3*LLd*
      LRd^2 + 11/4*nf^6*T^3*h^10*p^2*QL*QLd*LL^3*LLd^3 - 33/4*nf^6*T^3*h^10*
      p^2*QL*QLd*QRd^3*LR*LRd^2 - 27/4*nf^6*T^3*h^10*p^2*QL*QLd*QRd^3*LLd^2*LR
       + 27/2*nf^6*T^3*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 33/2*nf^6*T^3*h^10*
      p^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 33/2*nf^6*T^3*h^10*p^2*QL*QLd*QR*QRd*LL^2
      *LRd^2 + 27/2*nf^6*T^3*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 - 163/24*nf^6*
      T^3*h^10*p^2*QL*QLd*QR*QRd^4*LRd + 27/2*nf^6*T^3*h^10*p^2*QL*QLd*QR^2*
      QRd^2*LR*LRd + 27/2*nf^6*T^3*h^10*p^2*QL*QLd*QR^2*QRd^2*LL*LLd - 33/4*
      nf^6*T^3*h^10*p^2*QL*QLd*QR^3*LR^2*LRd - 27/4*nf^6*T^3*h^10*p^2*QL*QLd*
      QR^3*LL^2*LRd + 97/4*nf^6*T^3*h^10*p^2*QL*QLd*QR^3*QRd^3 - 163/24*nf^6*
      T^3*h^10*p^2*QL*QLd*QR^4*QRd*LR - 27/4*nf^6*T^3*h^10*p^2*QL*QLd^2*QRd^2*
      LLd*LR*LRd - 111/8*nf^6*T^3*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 57/8*nf^6
      *T^3*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 - 3/4*nf^6*T^3*h^10*p^2*QL*QLd^2*
      QR*QRd^3*LLd + 33/2*nf^6*T^3*h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*LR + 3/2*
      nf^6*T^3*h^10*p^2*QL*QLd^2*QR^2*QRd*LL*LRd + 35/48*nf^6*T^3*h^10*p^2*QL*
      QLd^2*QR^4*LL - 27/4*nf^6*T^3*h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 - 33/4*nf^6
      *T^3*h^10*p^2*QL*QLd^3*QRd*LLd^2*LR - 3/4*nf^6*T^3*h^10*p^2*QL*QLd^3*QR*
      QRd^2*LRd + 33/2*nf^6*T^3*h^10*p^2*QL*QLd^3*QR^2*LR*LRd + 33/2*nf^6*T^3*
      h^10*p^2*QL*QLd^3*QR^2*LL*LLd + 859/36*nf^6*T^3*h^10*p^2*QL*QLd^3*QR^3*
      QRd - 33/8*nf^6*T^3*h^10*p^2*QL*QLd^4*LLd*LR*LRd - 57/16*nf^6*T^3*h^10*
      p^2*QL*QLd^4*LL*LRd^2 - 99/16*nf^6*T^3*h^10*p^2*QL*QLd^4*LL*LLd^2 - 163/
      24*nf^6*T^3*h^10*p^2*QL*QLd^4*QR*QRd*LLd - 131/24*nf^6*T^3*h^10*p^2*QL*
      QLd^5*QR*LRd + 9*nf^6*T^3*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 3/4*nf^6*T^3*
      h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + 33/2*nf^6*T^3*h^10*p^2*QL^2*QRd^2*LL*
      LLd*LR*LRd + 12*nf^6*T^3*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 9*nf^6*T^3*
      h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 - 13/3*nf^6*T^3*h^10*p^2*QL^2*QRd^5*LRd
       - 25/8*nf^6*T^3*h^10*p^2*QL^2*QR*LR^3*LRd^2 - 41/24*nf^6*T^3*h^10*p^2*
      QL^2*QR*LLd^2*LR^3 - 27/4*nf^6*T^3*h^10*p^2*QL^2*QR*LL*LLd*LR^2*LRd - 33/
      8*nf^6*T^3*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 - 3/8*nf^6*T^3*h^10*p^2*QL^2*
      QR*LL^2*LLd^2*LR - 83/12*nf^6*T^3*h^10*p^2*QL^2*QR*LL^3*LLd*LRd + 33/2*
      nf^6*T^3*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 33/2*nf^6*T^3*h^10*p^2*QL^2*QR*
      QRd^3*LL*LLd - 57/8*nf^6*T^3*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd - 27/4*nf^6
      *T^3*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR - 111/8*nf^6*T^3*h^10*p^2*QL^2*
      QR^2*QRd*LL^2*LRd + 547/48*nf^6*T^3*h^10*p^2*QL^2*QR^2*QRd^4 + 25/8*nf^6
      *T^3*h^10*p^2*QL^2*QR^3*QRd^2*LR + 1/3*nf^6*T^3*h^10*p^2*QL^2*QR^4*LR^2
       + 49/16*nf^6*T^3*h^10*p^2*QL^2*QR^4*LL^2 + 35/48*nf^6*T^3*h^10*p^2*QL^2
      *QLd*QRd^4*LLd + 3/2*nf^6*T^3*h^10*p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 33/2*
      nf^6*T^3*h^10*p^2*QL^2*QLd*QR*QRd^2*LL*LRd - 111/8*nf^6*T^3*h^10*p^2*
      QL^2*QLd*QR^2*LLd*LR^2 - 27/4*nf^6*T^3*h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd
       - 57/8*nf^6*T^3*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd - 3/4*nf^6*T^3*h^10*p^2
      *QL^2*QLd*QR^3*QRd*LL + 27/4*nf^6*T^3*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 + 9
      *nf^6*T^3*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 + 27/2*nf^6*T^3*h^10*p^2*QL^2*
      QLd^2*LL*LLd*LR*LRd + 9*nf^6*T^3*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 27/4*
      nf^6*T^3*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 5/24*nf^6*T^3*h^10*p^2*QL^2*
      QLd^2*QRd^3*LRd + 27/2*nf^6*T^3*h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd + 27/2
      *nf^6*T^3*h^10*p^2*QL^2*QLd^2*QR*QRd*LL*LLd + 63/8*nf^6*T^3*h^10*p^2*
      QL^2*QLd^2*QR^2*QRd^2 + 5/24*nf^6*T^3*h^10*p^2*QL^2*QLd^2*QR^3*LR + 25/8
      *nf^6*T^3*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 39/2*nf^6*T^3*h^10*p^2*QL^2*
      QLd^3*QR*LLd*LR + 27/2*nf^6*T^3*h^10*p^2*QL^2*QLd^3*QR*LL*LRd + 147/16*
      nf^6*T^3*h^10*p^2*QL^2*QLd^4*QRd*LRd + 547/48*nf^6*T^3*h^10*p^2*QL^2*
      QLd^4*QR^2 - 53/48*nf^6*T^3*h^10*p^2*QL^2*QLd^5*LLd - 43/4*nf^6*T^3*h^10
      *p^2*QL^3*LLd*LR^3*LRd - 161/24*nf^6*T^3*h^10*p^2*QL^3*LL*LR^2*LRd^2 -
      77/8*nf^6*T^3*h^10*p^2*QL^3*LL*LLd^2*LR^2 - 83/12*nf^6*T^3*h^10*p^2*QL^3
      *LL^2*LLd*LR*LRd - 34/9*nf^6*T^3*h^10*p^2*QL^3*LL^3*LRd^2 - 265/72*nf^6*
      T^3*h^10*p^2*QL^3*LL^3*LLd^2 + 33/2*nf^6*T^3*h^10*p^2*QL^3*QRd^3*LLd*LR
       + 24*nf^6*T^3*h^10*p^2*QL^3*QRd^3*LL*LRd - 27/4*nf^6*T^3*h^10*p^2*QL^3*
      QR*QRd*LLd*LR^2 - 33/4*nf^6*T^3*h^10*p^2*QL^3*QR*QRd*LL^2*LLd + 5/24*
      nf^6*T^3*h^10*p^2*QL^3*QR^2*QRd^2*LL + 43/4*nf^6*T^3*h^10*p^2*QL^3*QR^3*
      LL*LR + 33/2*nf^6*T^3*h^10*p^2*QL^3*QLd*QRd^2*LR*LRd + 33/2*nf^6*T^3*
      h^10*p^2*QL^3*QLd*QRd^2*LL*LLd - 27/4*nf^6*T^3*h^10*p^2*QL^3*QLd*QR*LR^2
      *LRd - 33/4*nf^6*T^3*h^10*p^2*QL^3*QLd*QR*LL^2*LRd + 859/36*nf^6*T^3*
      h^10*p^2*QL^3*QLd*QR*QRd^3 - 3/4*nf^6*T^3*h^10*p^2*QL^3*QLd*QR^2*QRd*LR
       + 27/2*nf^6*T^3*h^10*p^2*QL^3*QLd^2*QRd*LLd*LR + 39/2*nf^6*T^3*h^10*p^2
      *QL^3*QLd^2*QRd*LL*LRd + 25/8*nf^6*T^3*h^10*p^2*QL^3*QLd^2*QR^2*LL + 27/
      2*nf^6*T^3*h^10*p^2*QL^3*QLd^3*LR*LRd + 27/2*nf^6*T^3*h^10*p^2*QL^3*
      QLd^3*LL*LLd + 97/4*nf^6*T^3*h^10*p^2*QL^3*QLd^3*QR*QRd - 111/16*nf^6*
      T^3*h^10*p^2*QL^4*QRd*LR^2*LRd - 33/8*nf^6*T^3*h^10*p^2*QL^4*QRd*LL*LLd*
      LR - 9*nf^6*T^3*h^10*p^2*QL^4*QRd*LL^2*LRd + 133/18*nf^6*T^3*h^10*p^2*
      QL^4*QRd^4 + 35/48*nf^6*T^3*h^10*p^2*QL^4*QR*QRd^2*LR + 49/16*nf^6*T^3*
      h^10*p^2*QL^4*QR^2*LR^2 + 1/3*nf^6*T^3*h^10*p^2*QL^4*QR^2*LL^2 - 57/16*
      nf^6*T^3*h^10*p^2*QL^4*QLd*LLd*LR^2 - 33/8*nf^6*T^3*h^10*p^2*QL^4*QLd*LL
      *LR*LRd - 99/16*nf^6*T^3*h^10*p^2*QL^4*QLd*LL^2*LLd - 163/24*nf^6*T^3*
      h^10*p^2*QL^4*QLd*QR*QRd*LL + 547/48*nf^6*T^3*h^10*p^2*QL^4*QLd^2*QRd^2
       + 147/16*nf^6*T^3*h^10*p^2*QL^4*QLd^2*QR*LR + 193/32*nf^6*T^3*h^10*p^2*
      QL^4*QLd^4 - 13/3*nf^6*T^3*h^10*p^2*QL^5*QRd^2*LL + 67/24*nf^6*T^3*h^10*
      p^2*QL^5*QR*LL*LR - 131/24*nf^6*T^3*h^10*p^2*QL^5*QLd*QRd*LR - 53/48*
      nf^6*T^3*h^10*p^2*QL^5*QLd^2*LL + 29/72*nf^6*T^3*h^10*p^2*QL^6*LR^2 - 1/
      9*nf^6*T^3*h^10*p^2*QL^6*LL^2 + 287/3*nf^6*T^3*h^10*p^2*G*QRd^3*LLd*LR*
      LRd + 63*nf^6*T^3*h^10*p^2*G*QRd^3*LL*LRd^2 + 287/6*nf^6*T^3*h^10*p^2*G*
      QRd^3*LL*LLd^2 + 287/2*nf^6*T^3*h^10*p^2*G*QR*QRd*LLd*LR^2*LRd + 287/2*
      nf^6*T^3*h^10*p^2*G*QR*QRd*LL*LR*LRd^2 + 287/2*nf^6*T^3*h^10*p^2*G*QR*
      QRd*LL*LLd^2*LR + 287/2*nf^6*T^3*h^10*p^2*G*QR*QRd*LL^2*LLd*LRd + 287/3*
      nf^6*T^3*h^10*p^2*G*QR*QRd^4*LLd + 287*nf^6*T^3*h^10*p^2*G*QR^2*QRd^2*
      LLd*LR + 287*nf^6*T^3*h^10*p^2*G*QR^2*QRd^2*LL*LRd + 63*nf^6*T^3*h^10*
      p^2*G*QR^3*LLd*LR^2 + 287/3*nf^6*T^3*h^10*p^2*G*QR^3*LL*LR*LRd + 287/6*
      nf^6*T^3*h^10*p^2*G*QR^3*LL^2*LLd + 287/3*nf^6*T^3*h^10*p^2*G*QR^4*QRd*
      LL + 287/2*nf^6*T^3*h^10*p^2*G*QLd*QRd^2*LR*LRd^2 + 287/2*nf^6*T^3*h^10*
      p^2*G*QLd*QRd^2*LLd^2*LR + 287*nf^6*T^3*h^10*p^2*G*QLd*QRd^2*LL*LLd*LRd
       + 287/4*nf^6*T^3*h^10*p^2*G*QLd*QR*LR^2*LRd^2 + 189/2*nf^6*T^3*h^10*p^2
      *G*QLd*QR*LLd^2*LR^2 + 287*nf^6*T^3*h^10*p^2*G*QLd*QR*LL*LLd*LR*LRd +
      287/4*nf^6*T^3*h^10*p^2*G*QLd*QR*LL^2*LRd^2 + 287/4*nf^6*T^3*h^10*p^2*G*
      QLd*QR*LL^2*LLd^2 + 1148/3*nf^6*T^3*h^10*p^2*G*QLd*QR*QRd^3*LRd + 574*
      nf^6*T^3*h^10*p^2*G*QLd*QR^2*QRd*LR*LRd + 574*nf^6*T^3*h^10*p^2*G*QLd*
      QR^2*QRd*LL*LLd + 4879/12*nf^6*T^3*h^10*p^2*G*QLd*QR^3*QRd^2 + 126*nf^6*
      T^3*h^10*p^2*G*QLd*QR^4*LR + 287*nf^6*T^3*h^10*p^2*G*QLd^2*QRd*LLd*LR*
      LRd + 287/2*nf^6*T^3*h^10*p^2*G*QLd^2*QRd*LL*LRd^2 + 287/2*nf^6*T^3*h^10
      *p^2*G*QLd^2*QRd*LL*LLd^2 + 574*nf^6*T^3*h^10*p^2*G*QLd^2*QR*QRd^2*LLd
       + 378*nf^6*T^3*h^10*p^2*G*QLd^2*QR^2*LLd*LR + 287*nf^6*T^3*h^10*p^2*G*
      QLd^2*QR^2*LL*LRd + 287/6*nf^6*T^3*h^10*p^2*G*QLd^3*LR*LRd^2 + 63*nf^6*
      T^3*h^10*p^2*G*QLd^3*LLd^2*LR + 287/3*nf^6*T^3*h^10*p^2*G*QLd^3*LL*LLd*
      LRd + 1148/3*nf^6*T^3*h^10*p^2*G*QLd^3*QR*QRd*LRd + 357/2*nf^6*T^3*h^10*
      p^2*G*QLd^3*QR^3 + 126*nf^6*T^3*h^10*p^2*G*QLd^4*QR*LLd + 287/4*nf^6*T^3
      *h^10*p^2*G*QL*QRd*LR^2*LRd^2 + 287/4*nf^6*T^3*h^10*p^2*G*QL*QRd*LLd^2*
      LR^2 + 287*nf^6*T^3*h^10*p^2*G*QL*QRd*LL*LLd*LR*LRd + 189/2*nf^6*T^3*
      h^10*p^2*G*QL*QRd*LL^2*LRd^2 + 287/4*nf^6*T^3*h^10*p^2*G*QL*QRd*LL^2*
      LLd^2 + 126*nf^6*T^3*h^10*p^2*G*QL*QRd^4*LRd + 574*nf^6*T^3*h^10*p^2*G*
      QL*QR*QRd^2*LR*LRd + 574*nf^6*T^3*h^10*p^2*G*QL*QR*QRd^2*LL*LLd + 287/2*
      nf^6*T^3*h^10*p^2*G*QL*QR^2*LR^2*LRd + 287*nf^6*T^3*h^10*p^2*G*QL*QR^2*
      LL*LLd*LR + 287/2*nf^6*T^3*h^10*p^2*G*QL*QR^2*LL^2*LRd + 4879/12*nf^6*
      T^3*h^10*p^2*G*QL*QR^2*QRd^3 + 1148/3*nf^6*T^3*h^10*p^2*G*QL*QR^3*QRd*LR
       + 287/2*nf^6*T^3*h^10*p^2*G*QL*QLd*LLd*LR^2*LRd + 287/2*nf^6*T^3*h^10*
      p^2*G*QL*QLd*LL*LR*LRd^2 + 287/2*nf^6*T^3*h^10*p^2*G*QL*QLd*LL*LLd^2*LR
       + 287/2*nf^6*T^3*h^10*p^2*G*QL*QLd*LL^2*LLd*LRd + 1148/3*nf^6*T^3*h^10*
      p^2*G*QL*QLd*QRd^3*LLd + 1148*nf^6*T^3*h^10*p^2*G*QL*QLd*QR*QRd*LLd*LR
       + 1148*nf^6*T^3*h^10*p^2*G*QL*QLd*QR*QRd*LL*LRd + 1148/3*nf^6*T^3*h^10*
      p^2*G*QL*QLd*QR^3*LL + 574*nf^6*T^3*h^10*p^2*G*QL*QLd^2*QRd^2*LRd + 574*
      nf^6*T^3*h^10*p^2*G*QL*QLd^2*QR*LR*LRd + 574*nf^6*T^3*h^10*p^2*G*QL*
      QLd^2*QR*LL*LLd + 4879/4*nf^6*T^3*h^10*p^2*G*QL*QLd^2*QR^2*QRd + 1148/3*
      nf^6*T^3*h^10*p^2*G*QL*QLd^3*QRd*LLd + 287/3*nf^6*T^3*h^10*p^2*G*QL*
      QLd^4*LRd + 287*nf^6*T^3*h^10*p^2*G*QL^2*QRd^2*LLd*LR + 378*nf^6*T^3*
      h^10*p^2*G*QL^2*QRd^2*LL*LRd + 287/2*nf^6*T^3*h^10*p^2*G*QL^2*QR*LLd*
      LR^2 + 287*nf^6*T^3*h^10*p^2*G*QL^2*QR*LL*LR*LRd + 287/2*nf^6*T^3*h^10*
      p^2*G*QL^2*QR*LL^2*LLd + 574*nf^6*T^3*h^10*p^2*G*QL^2*QR^2*QRd*LL + 574*
      nf^6*T^3*h^10*p^2*G*QL^2*QLd*QRd*LR*LRd + 574*nf^6*T^3*h^10*p^2*G*QL^2*
      QLd*QRd*LL*LLd + 4879/4*nf^6*T^3*h^10*p^2*G*QL^2*QLd*QR*QRd^2 + 574*nf^6
      *T^3*h^10*p^2*G*QL^2*QLd*QR^2*LR + 287*nf^6*T^3*h^10*p^2*G*QL^2*QLd^2*
      LLd*LR + 287*nf^6*T^3*h^10*p^2*G*QL^2*QLd^2*LL*LRd + 4879/12*nf^6*T^3*
      h^10*p^2*G*QL^2*QLd^3*QR + 287/6*nf^6*T^3*h^10*p^2*G*QL^3*LR^2*LRd + 287/
      3*nf^6*T^3*h^10*p^2*G*QL^3*LL*LLd*LR + 63*nf^6*T^3*h^10*p^2*G*QL^3*LL^2*
      LRd + 357/2*nf^6*T^3*h^10*p^2*G*QL^3*QRd^3 + 1148/3*nf^6*T^3*h^10*p^2*G*
      QL^3*QR*QRd*LR + 1148/3*nf^6*T^3*h^10*p^2*G*QL^3*QLd*QR*LL + 4879/12*
      nf^6*T^3*h^10*p^2*G*QL^3*QLd^2*QRd + 126*nf^6*T^3*h^10*p^2*G*QL^4*QRd*LL
       + 287/3*nf^6*T^3*h^10*p^2*G*QL^4*QLd*LR + 287/2*nf^6*T^3*h^10*p^2*W*LLd
      *LR^3*LRd^2 + 63*nf^6*T^3*h^10*p^2*W*LLd^3*LR^3 + 287/2*nf^6*T^3*h^10*
      p^2*W*LL*LR^2*LRd^3 + 861/2*nf^6*T^3*h^10*p^2*W*LL*LLd^2*LR^2*LRd + 861/
      2*nf^6*T^3*h^10*p^2*W*LL^2*LLd*LR*LRd^2 + 287/2*nf^6*T^3*h^10*p^2*W*LL^2
      *LLd^3*LR + 63*nf^6*T^3*h^10*p^2*W*LL^3*LRd^3 + 287/2*nf^6*T^3*h^10*p^2*
      W*LL^3*LLd^2*LRd + 287*nf^6*T^3*h^10*p^2*W*QRd^3*LLd*LR*LRd + 189*nf^6*
      T^3*h^10*p^2*W*QRd^3*LL*LRd^2 + 287/2*nf^6*T^3*h^10*p^2*W*QRd^3*LL*LLd^2
       + 861*nf^6*T^3*h^10*p^2*W*QR*QRd*LLd*LR^2*LRd + 861*nf^6*T^3*h^10*p^2*W
      *QR*QRd*LL*LR*LRd^2 + 861*nf^6*T^3*h^10*p^2*W*QR*QRd*LL*LLd^2*LR + 861*
      nf^6*T^3*h^10*p^2*W*QR*QRd*LL^2*LLd*LRd + 861/4*nf^6*T^3*h^10*p^2*W*QR*
      QRd^4*LLd + 861*nf^6*T^3*h^10*p^2*W*QR^2*QRd^2*LLd*LR + 861*nf^6*T^3*
      h^10*p^2*W*QR^2*QRd^2*LL*LRd + 189*nf^6*T^3*h^10*p^2*W*QR^3*LLd*LR^2 +
      287*nf^6*T^3*h^10*p^2*W*QR^3*LL*LR*LRd + 287/2*nf^6*T^3*h^10*p^2*W*QR^3*
      LL^2*LLd + 861/4*nf^6*T^3*h^10*p^2*W*QR^4*QRd*LL + 861/2*nf^6*T^3*h^10*
      p^2*W*QLd*QRd^2*LR*LRd^2 + 861/2*nf^6*T^3*h^10*p^2*W*QLd*QRd^2*LLd^2*LR
       + 861*nf^6*T^3*h^10*p^2*W*QLd*QRd^2*LL*LLd*LRd + 861/2*nf^6*T^3*h^10*
      p^2*W*QLd*QR*LR^2*LRd^2 + 567*nf^6*T^3*h^10*p^2*W*QLd*QR*LLd^2*LR^2 +
      1722*nf^6*T^3*h^10*p^2*W*QLd*QR*LL*LLd*LR*LRd + 861/2*nf^6*T^3*h^10*p^2*
      W*QLd*QR*LL^2*LRd^2 + 861/2*nf^6*T^3*h^10*p^2*W*QLd*QR*LL^2*LLd^2 + 861*
      nf^6*T^3*h^10*p^2*W*QLd*QR*QRd^3*LRd + 1722*nf^6*T^3*h^10*p^2*W*QLd*QR^2
      *QRd*LR*LRd + 1722*nf^6*T^3*h^10*p^2*W*QLd*QR^2*QRd*LL*LLd + 861*nf^6*
      T^3*h^10*p^2*W*QLd*QR^3*QRd^2 + 567/2*nf^6*T^3*h^10*p^2*W*QLd*QR^4*LR +
      861*nf^6*T^3*h^10*p^2*W*QLd^2*QRd*LLd*LR*LRd + 861/2*nf^6*T^3*h^10*p^2*W
      *QLd^2*QRd*LL*LRd^2 + 861/2*nf^6*T^3*h^10*p^2*W*QLd^2*QRd*LL*LLd^2 +
      2583/2*nf^6*T^3*h^10*p^2*W*QLd^2*QR*QRd^2*LLd + 1134*nf^6*T^3*h^10*p^2*W
      *QLd^2*QR^2*LLd*LR + 861*nf^6*T^3*h^10*p^2*W*QLd^2*QR^2*LL*LRd + 287/2*
      nf^6*T^3*h^10*p^2*W*QLd^3*LR*LRd^2 + 189*nf^6*T^3*h^10*p^2*W*QLd^3*LLd^2
      *LR + 287*nf^6*T^3*h^10*p^2*W*QLd^3*LL*LLd*LRd + 861*nf^6*T^3*h^10*p^2*W
      *QLd^3*QR*QRd*LRd + 378*nf^6*T^3*h^10*p^2*W*QLd^3*QR^3 + 567/2*nf^6*T^3*
      h^10*p^2*W*QLd^4*QR*LLd + 861/2*nf^6*T^3*h^10*p^2*W*QL*QRd*LR^2*LRd^2 +
      861/2*nf^6*T^3*h^10*p^2*W*QL*QRd*LLd^2*LR^2 + 1722*nf^6*T^3*h^10*p^2*W*
      QL*QRd*LL*LLd*LR*LRd + 567*nf^6*T^3*h^10*p^2*W*QL*QRd*LL^2*LRd^2 + 861/2
      *nf^6*T^3*h^10*p^2*W*QL*QRd*LL^2*LLd^2 + 567/2*nf^6*T^3*h^10*p^2*W*QL*
      QRd^4*LRd + 1722*nf^6*T^3*h^10*p^2*W*QL*QR*QRd^2*LR*LRd + 1722*nf^6*T^3*
      h^10*p^2*W*QL*QR*QRd^2*LL*LLd + 861/2*nf^6*T^3*h^10*p^2*W*QL*QR^2*LR^2*
      LRd + 861*nf^6*T^3*h^10*p^2*W*QL*QR^2*LL*LLd*LR + 861/2*nf^6*T^3*h^10*
      p^2*W*QL*QR^2*LL^2*LRd + 861*nf^6*T^3*h^10*p^2*W*QL*QR^2*QRd^3 + 861*
      nf^6*T^3*h^10*p^2*W*QL*QR^3*QRd*LR + 861*nf^6*T^3*h^10*p^2*W*QL*QLd*LLd*
      LR^2*LRd + 861*nf^6*T^3*h^10*p^2*W*QL*QLd*LL*LR*LRd^2 + 861*nf^6*T^3*
      h^10*p^2*W*QL*QLd*LL*LLd^2*LR + 861*nf^6*T^3*h^10*p^2*W*QL*QLd*LL^2*LLd*
      LRd + 861*nf^6*T^3*h^10*p^2*W*QL*QLd*QRd^3*LLd + 3444*nf^6*T^3*h^10*p^2*
      W*QL*QLd*QR*QRd*LLd*LR + 3444*nf^6*T^3*h^10*p^2*W*QL*QLd*QR*QRd*LL*LRd
       + 861*nf^6*T^3*h^10*p^2*W*QL*QLd*QR^3*LL + 2583/2*nf^6*T^3*h^10*p^2*W*
      QL*QLd^2*QRd^2*LRd + 1722*nf^6*T^3*h^10*p^2*W*QL*QLd^2*QR*LR*LRd + 1722*
      nf^6*T^3*h^10*p^2*W*QL*QLd^2*QR*LL*LLd + 2583*nf^6*T^3*h^10*p^2*W*QL*
      QLd^2*QR^2*QRd + 861*nf^6*T^3*h^10*p^2*W*QL*QLd^3*QRd*LLd + 861/4*nf^6*
      T^3*h^10*p^2*W*QL*QLd^4*LRd + 861*nf^6*T^3*h^10*p^2*W*QL^2*QRd^2*LLd*LR
       + 1134*nf^6*T^3*h^10*p^2*W*QL^2*QRd^2*LL*LRd + 861/2*nf^6*T^3*h^10*p^2*
      W*QL^2*QR*LLd*LR^2 + 861*nf^6*T^3*h^10*p^2*W*QL^2*QR*LL*LR*LRd + 861/2*
      nf^6*T^3*h^10*p^2*W*QL^2*QR*LL^2*LLd + 2583/2*nf^6*T^3*h^10*p^2*W*QL^2*
      QR^2*QRd*LL + 1722*nf^6*T^3*h^10*p^2*W*QL^2*QLd*QRd*LR*LRd + 1722*nf^6*
      T^3*h^10*p^2*W*QL^2*QLd*QRd*LL*LLd + 2583*nf^6*T^3*h^10*p^2*W*QL^2*QLd*
      QR*QRd^2 + 2583/2*nf^6*T^3*h^10*p^2*W*QL^2*QLd*QR^2*LR + 861*nf^6*T^3*
      h^10*p^2*W*QL^2*QLd^2*LLd*LR + 861*nf^6*T^3*h^10*p^2*W*QL^2*QLd^2*LL*LRd
       + 861*nf^6*T^3*h^10*p^2*W*QL^2*QLd^3*QR + 287/2*nf^6*T^3*h^10*p^2*W*
      QL^3*LR^2*LRd + 287*nf^6*T^3*h^10*p^2*W*QL^3*LL*LLd*LR + 189*nf^6*T^3*
      h^10*p^2*W*QL^3*LL^2*LRd + 378*nf^6*T^3*h^10*p^2*W*QL^3*QRd^3 + 861*nf^6
      *T^3*h^10*p^2*W*QL^3*QR*QRd*LR + 861*nf^6*T^3*h^10*p^2*W*QL^3*QLd*QR*LL
       + 861*nf^6*T^3*h^10*p^2*W*QL^3*QLd^2*QRd + 567/2*nf^6*T^3*h^10*p^2*W*
      QL^4*QRd*LL + 861/4*nf^6*T^3*h^10*p^2*W*QL^4*QLd*LR + 287/12*nf^6*T^3*
      h^10*p^2*B*LLd*LR^3*LRd^2 + 21/2*nf^6*T^3*h^10*p^2*B*LLd^3*LR^3 + 287/12
      *nf^6*T^3*h^10*p^2*B*LL*LR^2*LRd^3 + 287/4*nf^6*T^3*h^10*p^2*B*LL*LLd^2*
      LR^2*LRd + 287/4*nf^6*T^3*h^10*p^2*B*LL^2*LLd*LR*LRd^2 + 287/12*nf^6*T^3
      *h^10*p^2*B*LL^2*LLd^3*LR + 21/2*nf^6*T^3*h^10*p^2*B*LL^3*LRd^3 + 287/12
      *nf^6*T^3*h^10*p^2*B*LL^3*LLd^2*LRd + 287/6*nf^6*T^3*h^10*p^2*B*QRd^3*
      LLd*LR*LRd + 63/2*nf^6*T^3*h^10*p^2*B*QRd^3*LL*LRd^2 + 287/12*nf^6*T^3*
      h^10*p^2*B*QRd^3*LL*LLd^2 + 287/2*nf^6*T^3*h^10*p^2*B*QR*QRd*LLd*LR^2*
      LRd + 287/2*nf^6*T^3*h^10*p^2*B*QR*QRd*LL*LR*LRd^2 + 287/2*nf^6*T^3*h^10
      *p^2*B*QR*QRd*LL*LLd^2*LR + 287/2*nf^6*T^3*h^10*p^2*B*QR*QRd*LL^2*LLd*
      LRd + 287/8*nf^6*T^3*h^10*p^2*B*QR*QRd^4*LLd + 287/2*nf^6*T^3*h^10*p^2*B
      *QR^2*QRd^2*LLd*LR + 287/2*nf^6*T^3*h^10*p^2*B*QR^2*QRd^2*LL*LRd + 63/2*
      nf^6*T^3*h^10*p^2*B*QR^3*LLd*LR^2 + 287/6*nf^6*T^3*h^10*p^2*B*QR^3*LL*LR
      *LRd + 287/12*nf^6*T^3*h^10*p^2*B*QR^3*LL^2*LLd + 287/8*nf^6*T^3*h^10*
      p^2*B*QR^4*QRd*LL + 287/4*nf^6*T^3*h^10*p^2*B*QLd*QRd^2*LR*LRd^2 + 287/4
      *nf^6*T^3*h^10*p^2*B*QLd*QRd^2*LLd^2*LR + 287/2*nf^6*T^3*h^10*p^2*B*QLd*
      QRd^2*LL*LLd*LRd + 287/4*nf^6*T^3*h^10*p^2*B*QLd*QR*LR^2*LRd^2 + 189/2*
      nf^6*T^3*h^10*p^2*B*QLd*QR*LLd^2*LR^2 + 287*nf^6*T^3*h^10*p^2*B*QLd*QR*
      LL*LLd*LR*LRd + 287/4*nf^6*T^3*h^10*p^2*B*QLd*QR*LL^2*LRd^2 + 287/4*nf^6
      *T^3*h^10*p^2*B*QLd*QR*LL^2*LLd^2 + 287/2*nf^6*T^3*h^10*p^2*B*QLd*QR*
      QRd^3*LRd + 287*nf^6*T^3*h^10*p^2*B*QLd*QR^2*QRd*LR*LRd + 287*nf^6*T^3*
      h^10*p^2*B*QLd*QR^2*QRd*LL*LLd + 287/2*nf^6*T^3*h^10*p^2*B*QLd*QR^3*
      QRd^2 + 189/4*nf^6*T^3*h^10*p^2*B*QLd*QR^4*LR + 287/2*nf^6*T^3*h^10*p^2*
      B*QLd^2*QRd*LLd*LR*LRd + 287/4*nf^6*T^3*h^10*p^2*B*QLd^2*QRd*LL*LRd^2 +
      287/4*nf^6*T^3*h^10*p^2*B*QLd^2*QRd*LL*LLd^2 + 861/4*nf^6*T^3*h^10*p^2*B
      *QLd^2*QR*QRd^2*LLd + 189*nf^6*T^3*h^10*p^2*B*QLd^2*QR^2*LLd*LR + 287/2*
      nf^6*T^3*h^10*p^2*B*QLd^2*QR^2*LL*LRd + 287/12*nf^6*T^3*h^10*p^2*B*QLd^3
      *LR*LRd^2 + 63/2*nf^6*T^3*h^10*p^2*B*QLd^3*LLd^2*LR + 287/6*nf^6*T^3*
      h^10*p^2*B*QLd^3*LL*LLd*LRd + 287/2*nf^6*T^3*h^10*p^2*B*QLd^3*QR*QRd*LRd
       + 63*nf^6*T^3*h^10*p^2*B*QLd^3*QR^3 + 189/4*nf^6*T^3*h^10*p^2*B*QLd^4*
      QR*LLd + 287/4*nf^6*T^3*h^10*p^2*B*QL*QRd*LR^2*LRd^2 + 287/4*nf^6*T^3*
      h^10*p^2*B*QL*QRd*LLd^2*LR^2 + 287*nf^6*T^3*h^10*p^2*B*QL*QRd*LL*LLd*LR*
      LRd + 189/2*nf^6*T^3*h^10*p^2*B*QL*QRd*LL^2*LRd^2 + 287/4*nf^6*T^3*h^10*
      p^2*B*QL*QRd*LL^2*LLd^2 + 189/4*nf^6*T^3*h^10*p^2*B*QL*QRd^4*LRd + 287*
      nf^6*T^3*h^10*p^2*B*QL*QR*QRd^2*LR*LRd + 287*nf^6*T^3*h^10*p^2*B*QL*QR*
      QRd^2*LL*LLd + 287/4*nf^6*T^3*h^10*p^2*B*QL*QR^2*LR^2*LRd + 287/2*nf^6*
      T^3*h^10*p^2*B*QL*QR^2*LL*LLd*LR + 287/4*nf^6*T^3*h^10*p^2*B*QL*QR^2*
      LL^2*LRd + 287/2*nf^6*T^3*h^10*p^2*B*QL*QR^2*QRd^3 + 287/2*nf^6*T^3*h^10
      *p^2*B*QL*QR^3*QRd*LR + 287/2*nf^6*T^3*h^10*p^2*B*QL*QLd*LLd*LR^2*LRd +
      287/2*nf^6*T^3*h^10*p^2*B*QL*QLd*LL*LR*LRd^2 + 287/2*nf^6*T^3*h^10*p^2*B
      *QL*QLd*LL*LLd^2*LR + 287/2*nf^6*T^3*h^10*p^2*B*QL*QLd*LL^2*LLd*LRd +
      287/2*nf^6*T^3*h^10*p^2*B*QL*QLd*QRd^3*LLd + 574*nf^6*T^3*h^10*p^2*B*QL*
      QLd*QR*QRd*LLd*LR + 574*nf^6*T^3*h^10*p^2*B*QL*QLd*QR*QRd*LL*LRd + 287/2
      *nf^6*T^3*h^10*p^2*B*QL*QLd*QR^3*LL + 861/4*nf^6*T^3*h^10*p^2*B*QL*QLd^2
      *QRd^2*LRd + 287*nf^6*T^3*h^10*p^2*B*QL*QLd^2*QR*LR*LRd + 287*nf^6*T^3*
      h^10*p^2*B*QL*QLd^2*QR*LL*LLd + 861/2*nf^6*T^3*h^10*p^2*B*QL*QLd^2*QR^2*
      QRd + 287/2*nf^6*T^3*h^10*p^2*B*QL*QLd^3*QRd*LLd + 287/8*nf^6*T^3*h^10*
      p^2*B*QL*QLd^4*LRd + 287/2*nf^6*T^3*h^10*p^2*B*QL^2*QRd^2*LLd*LR + 189*
      nf^6*T^3*h^10*p^2*B*QL^2*QRd^2*LL*LRd + 287/4*nf^6*T^3*h^10*p^2*B*QL^2*
      QR*LLd*LR^2 + 287/2*nf^6*T^3*h^10*p^2*B*QL^2*QR*LL*LR*LRd + 287/4*nf^6*
      T^3*h^10*p^2*B*QL^2*QR*LL^2*LLd + 861/4*nf^6*T^3*h^10*p^2*B*QL^2*QR^2*
      QRd*LL + 287*nf^6*T^3*h^10*p^2*B*QL^2*QLd*QRd*LR*LRd + 287*nf^6*T^3*h^10
      *p^2*B*QL^2*QLd*QRd*LL*LLd + 861/2*nf^6*T^3*h^10*p^2*B*QL^2*QLd*QR*QRd^2
       + 861/4*nf^6*T^3*h^10*p^2*B*QL^2*QLd*QR^2*LR + 287/2*nf^6*T^3*h^10*p^2*
      B*QL^2*QLd^2*LLd*LR + 287/2*nf^6*T^3*h^10*p^2*B*QL^2*QLd^2*LL*LRd + 287/
      2*nf^6*T^3*h^10*p^2*B*QL^2*QLd^3*QR + 287/12*nf^6*T^3*h^10*p^2*B*QL^3*
      LR^2*LRd + 287/6*nf^6*T^3*h^10*p^2*B*QL^3*LL*LLd*LR + 63/2*nf^6*T^3*h^10
      *p^2*B*QL^3*LL^2*LRd + 63*nf^6*T^3*h^10*p^2*B*QL^3*QRd^3 + 287/2*nf^6*
      T^3*h^10*p^2*B*QL^3*QR*QRd*LR + 287/2*nf^6*T^3*h^10*p^2*B*QL^3*QLd*QR*LL
       + 287/2*nf^6*T^3*h^10*p^2*B*QL^3*QLd^2*QRd + 189/4*nf^6*T^3*h^10*p^2*B*
      QL^4*QRd*LL + 287/8*nf^6*T^3*h^10*p^2*B*QL^4*QLd*LR + 206/3*nf^6*T^3*
      h^10*p^4*LLd*LR^3*LRd^2 + 1045/36*nf^6*T^3*h^10*p^4*LLd^3*LR^3 + 206/3*
      nf^6*T^3*h^10*p^4*LL*LR^2*LRd^3 + 206*nf^6*T^3*h^10*p^4*LL*LLd^2*LR^2*
      LRd + 206*nf^6*T^3*h^10*p^4*LL^2*LLd*LR*LRd^2 + 206/3*nf^6*T^3*h^10*p^4*
      LL^2*LLd^3*LR + 1045/36*nf^6*T^3*h^10*p^4*LL^3*LRd^3 + 206/3*nf^6*T^3*
      h^10*p^4*LL^3*LLd^2*LRd + 412/3*nf^6*T^3*h^10*p^4*QRd^3*LLd*LR*LRd +
      1045/12*nf^6*T^3*h^10*p^4*QRd^3*LL*LRd^2 + 206/3*nf^6*T^3*h^10*p^4*QRd^3
      *LL*LLd^2 + 412*nf^6*T^3*h^10*p^4*QR*QRd*LLd*LR^2*LRd + 412*nf^6*T^3*
      h^10*p^4*QR*QRd*LL*LR*LRd^2 + 412*nf^6*T^3*h^10*p^4*QR*QRd*LL*LLd^2*LR
       + 412*nf^6*T^3*h^10*p^4*QR*QRd*LL^2*LLd*LRd + 103*nf^6*T^3*h^10*p^4*QR*
      QRd^4*LLd + 412*nf^6*T^3*h^10*p^4*QR^2*QRd^2*LLd*LR + 412*nf^6*T^3*h^10*
      p^4*QR^2*QRd^2*LL*LRd + 1045/12*nf^6*T^3*h^10*p^4*QR^3*LLd*LR^2 + 412/3*
      nf^6*T^3*h^10*p^4*QR^3*LL*LR*LRd + 206/3*nf^6*T^3*h^10*p^4*QR^3*LL^2*LLd
       + 103*nf^6*T^3*h^10*p^4*QR^4*QRd*LL + 206*nf^6*T^3*h^10*p^4*QLd*QRd^2*
      LR*LRd^2 + 206*nf^6*T^3*h^10*p^4*QLd*QRd^2*LLd^2*LR + 412*nf^6*T^3*h^10*
      p^4*QLd*QRd^2*LL*LLd*LRd + 206*nf^6*T^3*h^10*p^4*QLd*QR*LR^2*LRd^2 +
      1045/4*nf^6*T^3*h^10*p^4*QLd*QR*LLd^2*LR^2 + 824*nf^6*T^3*h^10*p^4*QLd*
      QR*LL*LLd*LR*LRd + 206*nf^6*T^3*h^10*p^4*QLd*QR*LL^2*LRd^2 + 206*nf^6*
      T^3*h^10*p^4*QLd*QR*LL^2*LLd^2 + 412*nf^6*T^3*h^10*p^4*QLd*QR*QRd^3*LRd
       + 824*nf^6*T^3*h^10*p^4*QLd*QR^2*QRd*LR*LRd + 824*nf^6*T^3*h^10*p^4*QLd
      *QR^2*QRd*LL*LLd + 412*nf^6*T^3*h^10*p^4*QLd*QR^3*QRd^2 + 1045/8*nf^6*
      T^3*h^10*p^4*QLd*QR^4*LR + 412*nf^6*T^3*h^10*p^4*QLd^2*QRd*LLd*LR*LRd +
      206*nf^6*T^3*h^10*p^4*QLd^2*QRd*LL*LRd^2 + 206*nf^6*T^3*h^10*p^4*QLd^2*
      QRd*LL*LLd^2 + 618*nf^6*T^3*h^10*p^4*QLd^2*QR*QRd^2*LLd + 1045/2*nf^6*
      T^3*h^10*p^4*QLd^2*QR^2*LLd*LR + 412*nf^6*T^3*h^10*p^4*QLd^2*QR^2*LL*LRd
       + 206/3*nf^6*T^3*h^10*p^4*QLd^3*LR*LRd^2 + 1045/12*nf^6*T^3*h^10*p^4*
      QLd^3*LLd^2*LR + 412/3*nf^6*T^3*h^10*p^4*QLd^3*LL*LLd*LRd + 412*nf^6*T^3
      *h^10*p^4*QLd^3*QR*QRd*LRd + 1045/6*nf^6*T^3*h^10*p^4*QLd^3*QR^3 + 1045/
      8*nf^6*T^3*h^10*p^4*QLd^4*QR*LLd + 206*nf^6*T^3*h^10*p^4*QL*QRd*LR^2*
      LRd^2 + 206*nf^6*T^3*h^10*p^4*QL*QRd*LLd^2*LR^2 + 824*nf^6*T^3*h^10*p^4*
      QL*QRd*LL*LLd*LR*LRd + 1045/4*nf^6*T^3*h^10*p^4*QL*QRd*LL^2*LRd^2 + 206*
      nf^6*T^3*h^10*p^4*QL*QRd*LL^2*LLd^2 + 1045/8*nf^6*T^3*h^10*p^4*QL*QRd^4*
      LRd + 824*nf^6*T^3*h^10*p^4*QL*QR*QRd^2*LR*LRd + 824*nf^6*T^3*h^10*p^4*
      QL*QR*QRd^2*LL*LLd + 206*nf^6*T^3*h^10*p^4*QL*QR^2*LR^2*LRd + 412*nf^6*
      T^3*h^10*p^4*QL*QR^2*LL*LLd*LR + 206*nf^6*T^3*h^10*p^4*QL*QR^2*LL^2*LRd
       + 412*nf^6*T^3*h^10*p^4*QL*QR^2*QRd^3 + 412*nf^6*T^3*h^10*p^4*QL*QR^3*
      QRd*LR + 412*nf^6*T^3*h^10*p^4*QL*QLd*LLd*LR^2*LRd + 412*nf^6*T^3*h^10*
      p^4*QL*QLd*LL*LR*LRd^2 + 412*nf^6*T^3*h^10*p^4*QL*QLd*LL*LLd^2*LR + 412*
      nf^6*T^3*h^10*p^4*QL*QLd*LL^2*LLd*LRd + 412*nf^6*T^3*h^10*p^4*QL*QLd*
      QRd^3*LLd + 1648*nf^6*T^3*h^10*p^4*QL*QLd*QR*QRd*LLd*LR + 1648*nf^6*T^3*
      h^10*p^4*QL*QLd*QR*QRd*LL*LRd + 412*nf^6*T^3*h^10*p^4*QL*QLd*QR^3*LL +
      618*nf^6*T^3*h^10*p^4*QL*QLd^2*QRd^2*LRd + 824*nf^6*T^3*h^10*p^4*QL*
      QLd^2*QR*LR*LRd + 824*nf^6*T^3*h^10*p^4*QL*QLd^2*QR*LL*LLd + 1236*nf^6*
      T^3*h^10*p^4*QL*QLd^2*QR^2*QRd + 412*nf^6*T^3*h^10*p^4*QL*QLd^3*QRd*LLd
       + 103*nf^6*T^3*h^10*p^4*QL*QLd^4*LRd + 412*nf^6*T^3*h^10*p^4*QL^2*QRd^2
      *LLd*LR + 1045/2*nf^6*T^3*h^10*p^4*QL^2*QRd^2*LL*LRd + 206*nf^6*T^3*h^10
      *p^4*QL^2*QR*LLd*LR^2 + 412*nf^6*T^3*h^10*p^4*QL^2*QR*LL*LR*LRd + 206*
      nf^6*T^3*h^10*p^4*QL^2*QR*LL^2*LLd + 618*nf^6*T^3*h^10*p^4*QL^2*QR^2*QRd
      *LL + 824*nf^6*T^3*h^10*p^4*QL^2*QLd*QRd*LR*LRd + 824*nf^6*T^3*h^10*p^4*
      QL^2*QLd*QRd*LL*LLd + 1236*nf^6*T^3*h^10*p^4*QL^2*QLd*QR*QRd^2 + 618*
      nf^6*T^3*h^10*p^4*QL^2*QLd*QR^2*LR + 412*nf^6*T^3*h^10*p^4*QL^2*QLd^2*
      LLd*LR + 412*nf^6*T^3*h^10*p^4*QL^2*QLd^2*LL*LRd + 412*nf^6*T^3*h^10*p^4
      *QL^2*QLd^3*QR + 206/3*nf^6*T^3*h^10*p^4*QL^3*LR^2*LRd + 412/3*nf^6*T^3*
      h^10*p^4*QL^3*LL*LLd*LR + 1045/12*nf^6*T^3*h^10*p^4*QL^3*LL^2*LRd + 1045/
      6*nf^6*T^3*h^10*p^4*QL^3*QRd^3 + 412*nf^6*T^3*h^10*p^4*QL^3*QR*QRd*LR +
      412*nf^6*T^3*h^10*p^4*QL^3*QLd*QR*LL + 412*nf^6*T^3*h^10*p^4*QL^3*QLd^2*
      QRd + 1045/8*nf^6*T^3*h^10*p^4*QL^4*QRd*LL + 103*nf^6*T^3*h^10*p^4*QL^4*
      QLd*LR - 1/12*nf^6*T^3*h^10*u*p*LR^4*LRd^4 + 41/6*nf^6*T^3*h^10*u*p*
      LLd^2*LR^4*LRd^2 + 193/18*nf^6*T^3*h^10*u*p*LLd^4*LR^4 - 10/3*nf^6*T^3*
      h^10*u*p*LL*LLd*LR^3*LRd^3 + 142/9*nf^6*T^3*h^10*u*p*LL*LLd^3*LR^3*LRd
       + 41/6*nf^6*T^3*h^10*u*p*LL^2*LR^2*LRd^4 + 19*nf^6*T^3*h^10*u*p*LL^2*
      LLd^2*LR^2*LRd^2 + 41/6*nf^6*T^3*h^10*u*p*LL^2*LLd^4*LR^2 + 142/9*nf^6*
      T^3*h^10*u*p*LL^3*LLd*LR*LRd^3 - 10/3*nf^6*T^3*h^10*u*p*LL^3*LLd^3*LR*
      LRd + 193/18*nf^6*T^3*h^10*u*p*LL^4*LRd^4 + 41/6*nf^6*T^3*h^10*u*p*LL^4*
      LLd^2*LRd^2 - 1/12*nf^6*T^3*h^10*u*p*LL^4*LLd^4 - 91/9*nf^6*T^3*h^10*u*p
      *QRd^3*LR^2*LRd^3 - 17*nf^6*T^3*h^10*u*p*QRd^3*LLd^2*LR^2*LRd - 64/3*
      nf^6*T^3*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 - 70/3*nf^6*T^3*h^10*u*p*QRd^3*
      LL*LLd^3*LR - 119/9*nf^6*T^3*h^10*u*p*QRd^3*LL^2*LRd^3 - 38/3*nf^6*T^3*
      h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 23/18*nf^6*T^3*h^10*u*p*QRd^6*LRd^2 + 23/
      9*nf^6*T^3*h^10*u*p*QRd^6*LLd^2 - 10/3*nf^6*T^3*h^10*u*p*QR*QRd*LR^3*
      LRd^3 + 44/3*nf^6*T^3*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd + 10*nf^6*T^3*h^10*
      u*p*QR*QRd*LL*LLd*LR^2*LRd^2 + 44/3*nf^6*T^3*h^10*u*p*QR*QRd*LL*LLd^3*
      LR^2 + 44/3*nf^6*T^3*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 + 10*nf^6*T^3*h^10*u*
      p*QR*QRd*LL^2*LLd^2*LR*LRd + 44/3*nf^6*T^3*h^10*u*p*QR*QRd*LL^3*LLd*
      LRd^2 - 10/3*nf^6*T^3*h^10*u*p*QR*QRd*LL^3*LLd^3 - 27/2*nf^6*T^3*h^10*u*
      p*QR*QRd^4*LR*LRd^2 - 19/2*nf^6*T^3*h^10*u*p*QR*QRd^4*LLd^2*LR - 9*nf^6*
      T^3*h^10*u*p*QR*QRd^4*LL*LLd*LRd + 10*nf^6*T^3*h^10*u*p*QR^2*QRd^2*LR^2*
      LRd^2 + 12*nf^6*T^3*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 20*nf^6*T^3*h^10*u*
      p*QR^2*QRd^2*LL*LLd*LR*LRd + 12*nf^6*T^3*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2
       + 10*nf^6*T^3*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 - 11/6*nf^6*T^3*h^10*u*p*
      QR^2*QRd^5*LRd - 91/9*nf^6*T^3*h^10*u*p*QR^3*LR^3*LRd^2 - 119/9*nf^6*T^3
      *h^10*u*p*QR^3*LLd^2*LR^3 - 64/3*nf^6*T^3*h^10*u*p*QR^3*LL*LLd*LR^2*LRd
       - 17*nf^6*T^3*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 38/3*nf^6*T^3*h^10*u*p*QR^3
      *LL^2*LLd^2*LR - 70/3*nf^6*T^3*h^10*u*p*QR^3*LL^3*LLd*LRd + 20*nf^6*T^3*
      h^10*u*p*QR^3*QRd^3*LR*LRd + 20*nf^6*T^3*h^10*u*p*QR^3*QRd^3*LL*LLd - 27/
      2*nf^6*T^3*h^10*u*p*QR^4*QRd*LR^2*LRd - 9*nf^6*T^3*h^10*u*p*QR^4*QRd*LL*
      LLd*LR - 19/2*nf^6*T^3*h^10*u*p*QR^4*QRd*LL^2*LRd + 121/12*nf^6*T^3*h^10
      *u*p*QR^4*QRd^4 - 11/6*nf^6*T^3*h^10*u*p*QR^5*QRd^2*LR + 23/18*nf^6*T^3*
      h^10*u*p*QR^6*LR^2 + 23/9*nf^6*T^3*h^10*u*p*QR^6*LL^2 - 9*nf^6*T^3*h^10*
      u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + 10/3*nf^6*T^3*h^10*u*p*QLd*QRd^2*LLd^3*
      LR^2 - 64/3*nf^6*T^3*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 - 10*nf^6*T^3*h^10*u
      *p*QLd*QRd^2*LL*LLd^2*LR*LRd - 9*nf^6*T^3*h^10*u*p*QLd*QRd^2*LL^2*LLd*
      LRd^2 - 13*nf^6*T^3*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 37/3*nf^6*T^3*h^10*u
      *p*QLd*QRd^5*LLd*LRd + 8/3*nf^6*T^3*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 + 338/
      9*nf^6*T^3*h^10*u*p*QLd*QR*LLd^3*LR^3 - 10*nf^6*T^3*h^10*u*p*QLd*QR*LL*
      LR^2*LRd^3 + 18*nf^6*T^3*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 18*nf^6*T^3
      *h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 8/3*nf^6*T^3*h^10*u*p*QLd*QR*LL^2*
      LLd^3*LR + 142/9*nf^6*T^3*h^10*u*p*QLd*QR*LL^3*LRd^3 - 10*nf^6*T^3*h^10*
      u*p*QLd*QR*LL^3*LLd^2*LRd - 18*nf^6*T^3*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2
       - 10*nf^6*T^3*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 41/2*nf^6*T^3*h^10*u*p*
      QLd*QR^2*QRd^4*LLd + 12*nf^6*T^3*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 20*
      nf^6*T^3*h^10*u*p*QLd*QR^3*QRd^2*LL*LRd - 24*nf^6*T^3*h^10*u*p*QLd*QR^4*
      LLd*LR^2 - 9*nf^6*T^3*h^10*u*p*QLd*QR^4*LL*LR*LRd - 15/2*nf^6*T^3*h^10*u
      *p*QLd*QR^4*LL^2*LLd - 17/3*nf^6*T^3*h^10*u*p*QLd*QR^5*QRd*LL - 13*nf^6*
      T^3*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 - 9*nf^6*T^3*h^10*u*p*QLd^2*QRd*LLd^2*
      LR^2*LRd - 10*nf^6*T^3*h^10*u*p*QLd^2*QRd*LL*LLd*LR*LRd^2 - 64/3*nf^6*
      T^3*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR + 10/3*nf^6*T^3*h^10*u*p*QLd^2*QRd*
      LL^2*LRd^3 - 9*nf^6*T^3*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 2/3*nf^6*T^3
      *h^10*u*p*QLd^2*QRd^4*LRd^2 + 23/2*nf^6*T^3*h^10*u*p*QLd^2*QRd^4*LLd^2
       - 19*nf^6*T^3*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 - 15*nf^6*T^3*h^10*u*p*
      QLd^2*QR*QRd^2*LLd^2*LR - 10*nf^6*T^3*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd
       + 12*nf^6*T^3*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 + 32*nf^6*T^3*h^10*u*p*
      QLd^2*QR^2*LLd^2*LR^2 + 36*nf^6*T^3*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd +
      18*nf^6*T^3*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 + 12*nf^6*T^3*h^10*u*p*QLd^2*
      QR^2*LL^2*LLd^2 + 13*nf^6*T^3*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 36*nf^6*
      T^3*h^10*u*p*QLd^2*QR^3*QRd*LR*LRd + 36*nf^6*T^3*h^10*u*p*QLd^2*QR^3*QRd
      *LL*LLd + 103/6*nf^6*T^3*h^10*u*p*QLd^2*QR^4*QRd^2 - 41/6*nf^6*T^3*h^10*
      u*p*QLd^2*QR^5*LR - 38/3*nf^6*T^3*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 119/9*
      nf^6*T^3*h^10*u*p*QLd^3*LLd^3*LR^2 - 70/3*nf^6*T^3*h^10*u*p*QLd^3*LL*LR*
      LRd^3 - 64/3*nf^6*T^3*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd - 17*nf^6*T^3*h^10*
      u*p*QLd^3*LL^2*LLd*LRd^2 - 91/9*nf^6*T^3*h^10*u*p*QLd^3*LL^2*LLd^3 + 70/
      3*nf^6*T^3*h^10*u*p*QLd^3*QRd^3*LLd*LRd - 10*nf^6*T^3*h^10*u*p*QLd^3*QR*
      QRd*LL*LRd^2 - 18*nf^6*T^3*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 26/3*nf^6*
      T^3*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 64*nf^6*T^3*h^10*u*p*QLd^3*QR^3*LLd*
      LR + 36*nf^6*T^3*h^10*u*p*QLd^3*QR^3*LL*LRd + 23/2*nf^6*T^3*h^10*u*p*
      QLd^4*QRd^2*LRd^2 + 2/3*nf^6*T^3*h^10*u*p*QLd^4*QRd^2*LLd^2 - 15/2*nf^6*
      T^3*h^10*u*p*QLd^4*QR*LR*LRd^2 - 24*nf^6*T^3*h^10*u*p*QLd^4*QR*LLd^2*LR
       - 9*nf^6*T^3*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 47/6*nf^6*T^3*h^10*u*p*
      QLd^4*QR^2*QRd*LRd + 383/18*nf^6*T^3*h^10*u*p*QLd^4*QR^4 + 37/3*nf^6*T^3
      *h^10*u*p*QLd^5*QRd*LLd*LRd - 41/6*nf^6*T^3*h^10*u*p*QLd^5*QR^2*LLd + 23/
      9*nf^6*T^3*h^10*u*p*QLd^6*LRd^2 + 23/18*nf^6*T^3*h^10*u*p*QLd^6*LLd^2 -
      10*nf^6*T^3*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 + 142/9*nf^6*T^3*h^10*u*p*QL*
      QRd*LLd^3*LR^3 + 8/3*nf^6*T^3*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 + 18*nf^6*
      T^3*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd + 18*nf^6*T^3*h^10*u*p*QL*QRd*LL^2
      *LLd*LR*LRd^2 - 10*nf^6*T^3*h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 338/9*nf^6*
      T^3*h^10*u*p*QL*QRd*LL^3*LRd^3 + 8/3*nf^6*T^3*h^10*u*p*QL*QRd*LL^3*LLd^2
      *LRd - 9*nf^6*T^3*h^10*u*p*QL*QRd^4*LLd*LR*LRd - 24*nf^6*T^3*h^10*u*p*QL
      *QRd^4*LL*LRd^2 - 15/2*nf^6*T^3*h^10*u*p*QL*QRd^4*LL*LLd^2 - 17/3*nf^6*
      T^3*h^10*u*p*QL*QR*QRd^5*LLd - 64/3*nf^6*T^3*h^10*u*p*QL*QR^2*LLd*LR^3*
      LRd - 9*nf^6*T^3*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 - 9*nf^6*T^3*h^10*u*p*QL
      *QR^2*LL*LLd^2*LR^2 - 10*nf^6*T^3*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd + 10/
      3*nf^6*T^3*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 13*nf^6*T^3*h^10*u*p*QL*QR^2*
      LL^3*LLd^2 + 20*nf^6*T^3*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 12*nf^6*T^3*
      h^10*u*p*QL*QR^2*QRd^3*LL*LRd - 18*nf^6*T^3*h^10*u*p*QL*QR^3*QRd*LLd*
      LR^2 - 10*nf^6*T^3*h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 41/2*nf^6*T^3*h^10*u*
      p*QL*QR^4*QRd^2*LL + 37/3*nf^6*T^3*h^10*u*p*QL*QR^5*LL*LR - 10/3*nf^6*
      T^3*h^10*u*p*QL*QLd*LR^3*LRd^3 + 44/3*nf^6*T^3*h^10*u*p*QL*QLd*LLd^2*
      LR^3*LRd + 10*nf^6*T^3*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 44/3*nf^6*T^3
      *h^10*u*p*QL*QLd*LL*LLd^3*LR^2 + 44/3*nf^6*T^3*h^10*u*p*QL*QLd*LL^2*LR*
      LRd^3 + 10*nf^6*T^3*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 44/3*nf^6*T^3*
      h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 - 10/3*nf^6*T^3*h^10*u*p*QL*QLd*LL^3*
      LLd^3 - 18*nf^6*T^3*h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 - 10*nf^6*T^3*h^10*u*
      p*QL*QLd*QRd^3*LLd^2*LR + 20*nf^6*T^3*h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2
       + 36*nf^6*T^3*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 + 36*nf^6*T^3*h^10*u*p*
      QL*QLd*QR*QRd*LL^2*LRd^2 + 20*nf^6*T^3*h^10*u*p*QL*QLd*QR*QRd*LL^2*LLd^2
       - 7/3*nf^6*T^3*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 20*nf^6*T^3*h^10*u*p*QL*
      QLd*QR^2*QRd^2*LR*LRd + 20*nf^6*T^3*h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd -
      18*nf^6*T^3*h^10*u*p*QL*QLd*QR^3*LR^2*LRd - 10*nf^6*T^3*h^10*u*p*QL*QLd*
      QR^3*LL^2*LRd + 130/3*nf^6*T^3*h^10*u*p*QL*QLd*QR^3*QRd^3 - 7/3*nf^6*T^3
      *h^10*u*p*QL*QLd*QR^4*QRd*LR - 10*nf^6*T^3*h^10*u*p*QL*QLd^2*QRd^2*LLd*
      LR*LRd - 15*nf^6*T^3*h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 - 19*nf^6*T^3*h^10
      *u*p*QL*QLd^2*QRd^2*LL*LLd^2 + 10*nf^6*T^3*h^10*u*p*QL*QLd^2*QR*QRd^3*
      LLd + 36*nf^6*T^3*h^10*u*p*QL*QLd^2*QR^2*QRd*LLd*LR + 36*nf^6*T^3*h^10*u
      *p*QL*QLd^2*QR^2*QRd*LL*LRd + 47/6*nf^6*T^3*h^10*u*p*QL*QLd^2*QR^4*LL -
      10*nf^6*T^3*h^10*u*p*QL*QLd^3*QRd*LR*LRd^2 - 18*nf^6*T^3*h^10*u*p*QL*
      QLd^3*QRd*LLd^2*LR + 10*nf^6*T^3*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 36*
      nf^6*T^3*h^10*u*p*QL*QLd^3*QR^2*LR*LRd + 36*nf^6*T^3*h^10*u*p*QL*QLd^3*
      QR^2*LL*LLd + 506/9*nf^6*T^3*h^10*u*p*QL*QLd^3*QR^3*QRd - 9*nf^6*T^3*
      h^10*u*p*QL*QLd^4*LLd*LR*LRd - 19/2*nf^6*T^3*h^10*u*p*QL*QLd^4*LL*LRd^2
       - 27/2*nf^6*T^3*h^10*u*p*QL*QLd^4*LL*LLd^2 - 7/3*nf^6*T^3*h^10*u*p*QL*
      QLd^4*QR*QRd*LLd - 17/3*nf^6*T^3*h^10*u*p*QL*QLd^5*QR*LRd + 12*nf^6*T^3*
      h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 18*nf^6*T^3*h^10*u*p*QL^2*QRd^2*LLd^2*
      LR^2 + 36*nf^6*T^3*h^10*u*p*QL^2*QRd^2*LL*LLd*LR*LRd + 32*nf^6*T^3*h^10*
      u*p*QL^2*QRd^2*LL^2*LRd^2 + 12*nf^6*T^3*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2
       - 41/6*nf^6*T^3*h^10*u*p*QL^2*QRd^5*LRd - 13*nf^6*T^3*h^10*u*p*QL^2*QR*
      LR^3*LRd^2 + 10/3*nf^6*T^3*h^10*u*p*QL^2*QR*LLd^2*LR^3 - 10*nf^6*T^3*
      h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd - 9*nf^6*T^3*h^10*u*p*QL^2*QR*LL^2*LR*
      LRd^2 - 9*nf^6*T^3*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 64/3*nf^6*T^3*h^10*u
      *p*QL^2*QR*LL^3*LLd*LRd + 36*nf^6*T^3*h^10*u*p*QL^2*QR*QRd^3*LR*LRd + 36
      *nf^6*T^3*h^10*u*p*QL^2*QR*QRd^3*LL*LLd - 19*nf^6*T^3*h^10*u*p*QL^2*QR^2
      *QRd*LR^2*LRd - 10*nf^6*T^3*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR - 15*nf^6*
      T^3*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 103/6*nf^6*T^3*h^10*u*p*QL^2*QR^2*
      QRd^4 + 13*nf^6*T^3*h^10*u*p*QL^2*QR^3*QRd^2*LR + 2/3*nf^6*T^3*h^10*u*p*
      QL^2*QR^4*LR^2 + 23/2*nf^6*T^3*h^10*u*p*QL^2*QR^4*LL^2 + 47/6*nf^6*T^3*
      h^10*u*p*QL^2*QLd*QRd^4*LLd + 36*nf^6*T^3*h^10*u*p*QL^2*QLd*QR*QRd^2*LLd
      *LR + 36*nf^6*T^3*h^10*u*p*QL^2*QLd*QR*QRd^2*LL*LRd - 15*nf^6*T^3*h^10*u
      *p*QL^2*QLd*QR^2*LLd*LR^2 - 10*nf^6*T^3*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd
       - 19*nf^6*T^3*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd + 10*nf^6*T^3*h^10*u*p*
      QL^2*QLd*QR^3*QRd*LL + 10*nf^6*T^3*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 12*
      nf^6*T^3*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 20*nf^6*T^3*h^10*u*p*QL^2*
      QLd^2*LL*LLd*LR*LRd + 12*nf^6*T^3*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 10*
      nf^6*T^3*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 26/3*nf^6*T^3*h^10*u*p*QL^2*
      QLd^2*QRd^3*LRd + 20*nf^6*T^3*h^10*u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 20*
      nf^6*T^3*h^10*u*p*QL^2*QLd^2*QR*QRd*LL*LLd + 37*nf^6*T^3*h^10*u*p*QL^2*
      QLd^2*QR^2*QRd^2 + 26/3*nf^6*T^3*h^10*u*p*QL^2*QLd^2*QR^3*LR + 13*nf^6*
      T^3*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 12*nf^6*T^3*h^10*u*p*QL^2*QLd^3*QR*
      LLd*LR + 20*nf^6*T^3*h^10*u*p*QL^2*QLd^3*QR*LL*LRd + 41/2*nf^6*T^3*h^10*
      u*p*QL^2*QLd^4*QRd*LRd + 103/6*nf^6*T^3*h^10*u*p*QL^2*QLd^4*QR^2 - 11/6*
      nf^6*T^3*h^10*u*p*QL^2*QLd^5*LLd - 70/3*nf^6*T^3*h^10*u*p*QL^3*LLd*LR^3*
      LRd - 38/3*nf^6*T^3*h^10*u*p*QL^3*LL*LR^2*LRd^2 - 17*nf^6*T^3*h^10*u*p*
      QL^3*LL*LLd^2*LR^2 - 64/3*nf^6*T^3*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 119/9
      *nf^6*T^3*h^10*u*p*QL^3*LL^3*LRd^2 - 91/9*nf^6*T^3*h^10*u*p*QL^3*LL^3*
      LLd^2 + 36*nf^6*T^3*h^10*u*p*QL^3*QRd^3*LLd*LR + 64*nf^6*T^3*h^10*u*p*
      QL^3*QRd^3*LL*LRd - 10*nf^6*T^3*h^10*u*p*QL^3*QR*QRd*LLd*LR^2 - 18*nf^6*
      T^3*h^10*u*p*QL^3*QR*QRd*LL^2*LLd + 26/3*nf^6*T^3*h^10*u*p*QL^3*QR^2*
      QRd^2*LL + 70/3*nf^6*T^3*h^10*u*p*QL^3*QR^3*LL*LR + 36*nf^6*T^3*h^10*u*p
      *QL^3*QLd*QRd^2*LR*LRd + 36*nf^6*T^3*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd - 10
      *nf^6*T^3*h^10*u*p*QL^3*QLd*QR*LR^2*LRd - 18*nf^6*T^3*h^10*u*p*QL^3*QLd*
      QR*LL^2*LRd + 506/9*nf^6*T^3*h^10*u*p*QL^3*QLd*QR*QRd^3 + 10*nf^6*T^3*
      h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 20*nf^6*T^3*h^10*u*p*QL^3*QLd^2*QRd*LLd*
      LR + 12*nf^6*T^3*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd + 13*nf^6*T^3*h^10*u*p*
      QL^3*QLd^2*QR^2*LL + 20*nf^6*T^3*h^10*u*p*QL^3*QLd^3*LR*LRd + 20*nf^6*
      T^3*h^10*u*p*QL^3*QLd^3*LL*LLd + 130/3*nf^6*T^3*h^10*u*p*QL^3*QLd^3*QR*
      QRd - 15/2*nf^6*T^3*h^10*u*p*QL^4*QRd*LR^2*LRd - 9*nf^6*T^3*h^10*u*p*
      QL^4*QRd*LL*LLd*LR - 24*nf^6*T^3*h^10*u*p*QL^4*QRd*LL^2*LRd + 383/18*
      nf^6*T^3*h^10*u*p*QL^4*QRd^4 + 47/6*nf^6*T^3*h^10*u*p*QL^4*QR*QRd^2*LR
       + 23/2*nf^6*T^3*h^10*u*p*QL^4*QR^2*LR^2 + 2/3*nf^6*T^3*h^10*u*p*QL^4*
      QR^2*LL^2 - 19/2*nf^6*T^3*h^10*u*p*QL^4*QLd*LLd*LR^2 - 9*nf^6*T^3*h^10*u
      *p*QL^4*QLd*LL*LR*LRd - 27/2*nf^6*T^3*h^10*u*p*QL^4*QLd*LL^2*LLd - 7/3*
      nf^6*T^3*h^10*u*p*QL^4*QLd*QR*QRd*LL + 103/6*nf^6*T^3*h^10*u*p*QL^4*
      QLd^2*QRd^2 + 41/2*nf^6*T^3*h^10*u*p*QL^4*QLd^2*QR*LR + 121/12*nf^6*T^3*
      h^10*u*p*QL^4*QLd^4 - 41/6*nf^6*T^3*h^10*u*p*QL^5*QRd^2*LL + 37/3*nf^6*
      T^3*h^10*u*p*QL^5*QR*LL*LR - 17/3*nf^6*T^3*h^10*u*p*QL^5*QLd*QRd*LR - 11/
      6*nf^6*T^3*h^10*u*p*QL^5*QLd^2*LL + 23/9*nf^6*T^3*h^10*u*p*QL^6*LR^2 +
      23/18*nf^6*T^3*h^10*u*p*QL^6*LL^2 + 294*nf^6*T^3*h^10*u*p*G*QRd^3*LLd*LR
      *LRd + 191*nf^6*T^3*h^10*u*p*G*QRd^3*LL*LRd^2 + 147*nf^6*T^3*h^10*u*p*G*
      QRd^3*LL*LLd^2 + 441*nf^6*T^3*h^10*u*p*G*QR*QRd*LLd*LR^2*LRd + 441*nf^6*
      T^3*h^10*u*p*G*QR*QRd*LL*LR*LRd^2 + 441*nf^6*T^3*h^10*u*p*G*QR*QRd*LL*
      LLd^2*LR + 441*nf^6*T^3*h^10*u*p*G*QR*QRd*LL^2*LLd*LRd + 294*nf^6*T^3*
      h^10*u*p*G*QR*QRd^4*LLd + 882*nf^6*T^3*h^10*u*p*G*QR^2*QRd^2*LLd*LR +
      882*nf^6*T^3*h^10*u*p*G*QR^2*QRd^2*LL*LRd + 191*nf^6*T^3*h^10*u*p*G*QR^3
      *LLd*LR^2 + 294*nf^6*T^3*h^10*u*p*G*QR^3*LL*LR*LRd + 147*nf^6*T^3*h^10*u
      *p*G*QR^3*LL^2*LLd + 294*nf^6*T^3*h^10*u*p*G*QR^4*QRd*LL + 441*nf^6*T^3*
      h^10*u*p*G*QLd*QRd^2*LR*LRd^2 + 441*nf^6*T^3*h^10*u*p*G*QLd*QRd^2*LLd^2*
      LR + 882*nf^6*T^3*h^10*u*p*G*QLd*QRd^2*LL*LLd*LRd + 441/2*nf^6*T^3*h^10*
      u*p*G*QLd*QR*LR^2*LRd^2 + 573/2*nf^6*T^3*h^10*u*p*G*QLd*QR*LLd^2*LR^2 +
      882*nf^6*T^3*h^10*u*p*G*QLd*QR*LL*LLd*LR*LRd + 441/2*nf^6*T^3*h^10*u*p*G
      *QLd*QR*LL^2*LRd^2 + 441/2*nf^6*T^3*h^10*u*p*G*QLd*QR*LL^2*LLd^2 + 1176*
      nf^6*T^3*h^10*u*p*G*QLd*QR*QRd^3*LRd + 1764*nf^6*T^3*h^10*u*p*G*QLd*QR^2
      *QRd*LR*LRd + 1764*nf^6*T^3*h^10*u*p*G*QLd*QR^2*QRd*LL*LLd + 2499/2*nf^6
      *T^3*h^10*u*p*G*QLd*QR^3*QRd^2 + 382*nf^6*T^3*h^10*u*p*G*QLd*QR^4*LR +
      882*nf^6*T^3*h^10*u*p*G*QLd^2*QRd*LLd*LR*LRd + 441*nf^6*T^3*h^10*u*p*G*
      QLd^2*QRd*LL*LRd^2 + 441*nf^6*T^3*h^10*u*p*G*QLd^2*QRd*LL*LLd^2 + 1764*
      nf^6*T^3*h^10*u*p*G*QLd^2*QR*QRd^2*LLd + 1146*nf^6*T^3*h^10*u*p*G*QLd^2*
      QR^2*LLd*LR + 882*nf^6*T^3*h^10*u*p*G*QLd^2*QR^2*LL*LRd + 147*nf^6*T^3*
      h^10*u*p*G*QLd^3*LR*LRd^2 + 191*nf^6*T^3*h^10*u*p*G*QLd^3*LLd^2*LR + 294
      *nf^6*T^3*h^10*u*p*G*QLd^3*LL*LLd*LRd + 1176*nf^6*T^3*h^10*u*p*G*QLd^3*
      QR*QRd*LRd + 3247/6*nf^6*T^3*h^10*u*p*G*QLd^3*QR^3 + 382*nf^6*T^3*h^10*u
      *p*G*QLd^4*QR*LLd + 441/2*nf^6*T^3*h^10*u*p*G*QL*QRd*LR^2*LRd^2 + 441/2*
      nf^6*T^3*h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 882*nf^6*T^3*h^10*u*p*G*QL*QRd*
      LL*LLd*LR*LRd + 573/2*nf^6*T^3*h^10*u*p*G*QL*QRd*LL^2*LRd^2 + 441/2*nf^6
      *T^3*h^10*u*p*G*QL*QRd*LL^2*LLd^2 + 382*nf^6*T^3*h^10*u*p*G*QL*QRd^4*LRd
       + 1764*nf^6*T^3*h^10*u*p*G*QL*QR*QRd^2*LR*LRd + 1764*nf^6*T^3*h^10*u*p*
      G*QL*QR*QRd^2*LL*LLd + 441*nf^6*T^3*h^10*u*p*G*QL*QR^2*LR^2*LRd + 882*
      nf^6*T^3*h^10*u*p*G*QL*QR^2*LL*LLd*LR + 441*nf^6*T^3*h^10*u*p*G*QL*QR^2*
      LL^2*LRd + 2499/2*nf^6*T^3*h^10*u*p*G*QL*QR^2*QRd^3 + 1176*nf^6*T^3*h^10
      *u*p*G*QL*QR^3*QRd*LR + 441*nf^6*T^3*h^10*u*p*G*QL*QLd*LLd*LR^2*LRd +
      441*nf^6*T^3*h^10*u*p*G*QL*QLd*LL*LR*LRd^2 + 441*nf^6*T^3*h^10*u*p*G*QL*
      QLd*LL*LLd^2*LR + 441*nf^6*T^3*h^10*u*p*G*QL*QLd*LL^2*LLd*LRd + 1176*
      nf^6*T^3*h^10*u*p*G*QL*QLd*QRd^3*LLd + 3528*nf^6*T^3*h^10*u*p*G*QL*QLd*
      QR*QRd*LLd*LR + 3528*nf^6*T^3*h^10*u*p*G*QL*QLd*QR*QRd*LL*LRd + 1176*
      nf^6*T^3*h^10*u*p*G*QL*QLd*QR^3*LL + 1764*nf^6*T^3*h^10*u*p*G*QL*QLd^2*
      QRd^2*LRd + 1764*nf^6*T^3*h^10*u*p*G*QL*QLd^2*QR*LR*LRd + 1764*nf^6*T^3*
      h^10*u*p*G*QL*QLd^2*QR*LL*LLd + 7497/2*nf^6*T^3*h^10*u*p*G*QL*QLd^2*QR^2
      *QRd + 1176*nf^6*T^3*h^10*u*p*G*QL*QLd^3*QRd*LLd + 294*nf^6*T^3*h^10*u*p
      *G*QL*QLd^4*LRd + 882*nf^6*T^3*h^10*u*p*G*QL^2*QRd^2*LLd*LR + 1146*nf^6*
      T^3*h^10*u*p*G*QL^2*QRd^2*LL*LRd + 441*nf^6*T^3*h^10*u*p*G*QL^2*QR*LLd*
      LR^2 + 882*nf^6*T^3*h^10*u*p*G*QL^2*QR*LL*LR*LRd + 441*nf^6*T^3*h^10*u*p
      *G*QL^2*QR*LL^2*LLd + 1764*nf^6*T^3*h^10*u*p*G*QL^2*QR^2*QRd*LL + 1764*
      nf^6*T^3*h^10*u*p*G*QL^2*QLd*QRd*LR*LRd + 1764*nf^6*T^3*h^10*u*p*G*QL^2*
      QLd*QRd*LL*LLd + 7497/2*nf^6*T^3*h^10*u*p*G*QL^2*QLd*QR*QRd^2 + 1764*
      nf^6*T^3*h^10*u*p*G*QL^2*QLd*QR^2*LR + 882*nf^6*T^3*h^10*u*p*G*QL^2*
      QLd^2*LLd*LR + 882*nf^6*T^3*h^10*u*p*G*QL^2*QLd^2*LL*LRd + 2499/2*nf^6*
      T^3*h^10*u*p*G*QL^2*QLd^3*QR + 147*nf^6*T^3*h^10*u*p*G*QL^3*LR^2*LRd +
      294*nf^6*T^3*h^10*u*p*G*QL^3*LL*LLd*LR + 191*nf^6*T^3*h^10*u*p*G*QL^3*
      LL^2*LRd + 3247/6*nf^6*T^3*h^10*u*p*G*QL^3*QRd^3 + 1176*nf^6*T^3*h^10*u*
      p*G*QL^3*QR*QRd*LR + 1176*nf^6*T^3*h^10*u*p*G*QL^3*QLd*QR*LL + 2499/2*
      nf^6*T^3*h^10*u*p*G*QL^3*QLd^2*QRd + 382*nf^6*T^3*h^10*u*p*G*QL^4*QRd*LL
       + 294*nf^6*T^3*h^10*u*p*G*QL^4*QLd*LR + 539/2*nf^6*T^3*h^10*u*p*W*LLd*
      LR^3*LRd^2 + 2101/18*nf^6*T^3*h^10*u*p*W*LLd^3*LR^3 + 539/2*nf^6*T^3*
      h^10*u*p*W*LL*LR^2*LRd^3 + 1617/2*nf^6*T^3*h^10*u*p*W*LL*LLd^2*LR^2*LRd
       + 1617/2*nf^6*T^3*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 539/2*nf^6*T^3*h^10*u*
      p*W*LL^2*LLd^3*LR + 2101/18*nf^6*T^3*h^10*u*p*W*LL^3*LRd^3 + 539/2*nf^6*
      T^3*h^10*u*p*W*LL^3*LLd^2*LRd + 539*nf^6*T^3*h^10*u*p*W*QRd^3*LLd*LR*LRd
       + 2101/6*nf^6*T^3*h^10*u*p*W*QRd^3*LL*LRd^2 + 539/2*nf^6*T^3*h^10*u*p*W
      *QRd^3*LL*LLd^2 + 1617*nf^6*T^3*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd + 1617*
      nf^6*T^3*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 + 1617*nf^6*T^3*h^10*u*p*W*QR*QRd
      *LL*LLd^2*LR + 1617*nf^6*T^3*h^10*u*p*W*QR*QRd*LL^2*LLd*LRd + 1617/4*
      nf^6*T^3*h^10*u*p*W*QR*QRd^4*LLd + 1617*nf^6*T^3*h^10*u*p*W*QR^2*QRd^2*
      LLd*LR + 1617*nf^6*T^3*h^10*u*p*W*QR^2*QRd^2*LL*LRd + 2101/6*nf^6*T^3*
      h^10*u*p*W*QR^3*LLd*LR^2 + 539*nf^6*T^3*h^10*u*p*W*QR^3*LL*LR*LRd + 539/
      2*nf^6*T^3*h^10*u*p*W*QR^3*LL^2*LLd + 1617/4*nf^6*T^3*h^10*u*p*W*QR^4*
      QRd*LL + 1617/2*nf^6*T^3*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 + 1617/2*nf^6*T^3
      *h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 1617*nf^6*T^3*h^10*u*p*W*QLd*QRd^2*LL*
      LLd*LRd + 1617/2*nf^6*T^3*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 2101/2*nf^6*T^3
      *h^10*u*p*W*QLd*QR*LLd^2*LR^2 + 3234*nf^6*T^3*h^10*u*p*W*QLd*QR*LL*LLd*
      LR*LRd + 1617/2*nf^6*T^3*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 1617/2*nf^6*T^3*
      h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 1617*nf^6*T^3*h^10*u*p*W*QLd*QR*QRd^3*LRd
       + 3234*nf^6*T^3*h^10*u*p*W*QLd*QR^2*QRd*LR*LRd + 3234*nf^6*T^3*h^10*u*p
      *W*QLd*QR^2*QRd*LL*LLd + 1617*nf^6*T^3*h^10*u*p*W*QLd*QR^3*QRd^2 + 2101/
      4*nf^6*T^3*h^10*u*p*W*QLd*QR^4*LR + 1617*nf^6*T^3*h^10*u*p*W*QLd^2*QRd*
      LLd*LR*LRd + 1617/2*nf^6*T^3*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 1617/2*nf^6
      *T^3*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 + 4851/2*nf^6*T^3*h^10*u*p*W*QLd^2*QR
      *QRd^2*LLd + 2101*nf^6*T^3*h^10*u*p*W*QLd^2*QR^2*LLd*LR + 1617*nf^6*T^3*
      h^10*u*p*W*QLd^2*QR^2*LL*LRd + 539/2*nf^6*T^3*h^10*u*p*W*QLd^3*LR*LRd^2
       + 2101/6*nf^6*T^3*h^10*u*p*W*QLd^3*LLd^2*LR + 539*nf^6*T^3*h^10*u*p*W*
      QLd^3*LL*LLd*LRd + 1617*nf^6*T^3*h^10*u*p*W*QLd^3*QR*QRd*LRd + 2101/3*
      nf^6*T^3*h^10*u*p*W*QLd^3*QR^3 + 2101/4*nf^6*T^3*h^10*u*p*W*QLd^4*QR*LLd
       + 1617/2*nf^6*T^3*h^10*u*p*W*QL*QRd*LR^2*LRd^2 + 1617/2*nf^6*T^3*h^10*u
      *p*W*QL*QRd*LLd^2*LR^2 + 3234*nf^6*T^3*h^10*u*p*W*QL*QRd*LL*LLd*LR*LRd
       + 2101/2*nf^6*T^3*h^10*u*p*W*QL*QRd*LL^2*LRd^2 + 1617/2*nf^6*T^3*h^10*u
      *p*W*QL*QRd*LL^2*LLd^2 + 2101/4*nf^6*T^3*h^10*u*p*W*QL*QRd^4*LRd + 3234*
      nf^6*T^3*h^10*u*p*W*QL*QR*QRd^2*LR*LRd + 3234*nf^6*T^3*h^10*u*p*W*QL*QR*
      QRd^2*LL*LLd + 1617/2*nf^6*T^3*h^10*u*p*W*QL*QR^2*LR^2*LRd + 1617*nf^6*
      T^3*h^10*u*p*W*QL*QR^2*LL*LLd*LR + 1617/2*nf^6*T^3*h^10*u*p*W*QL*QR^2*
      LL^2*LRd + 1617*nf^6*T^3*h^10*u*p*W*QL*QR^2*QRd^3 + 1617*nf^6*T^3*h^10*u
      *p*W*QL*QR^3*QRd*LR + 1617*nf^6*T^3*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd +
      1617*nf^6*T^3*h^10*u*p*W*QL*QLd*LL*LR*LRd^2 + 1617*nf^6*T^3*h^10*u*p*W*
      QL*QLd*LL*LLd^2*LR + 1617*nf^6*T^3*h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 1617
      *nf^6*T^3*h^10*u*p*W*QL*QLd*QRd^3*LLd + 6468*nf^6*T^3*h^10*u*p*W*QL*QLd*
      QR*QRd*LLd*LR + 6468*nf^6*T^3*h^10*u*p*W*QL*QLd*QR*QRd*LL*LRd + 1617*
      nf^6*T^3*h^10*u*p*W*QL*QLd*QR^3*LL + 4851/2*nf^6*T^3*h^10*u*p*W*QL*QLd^2
      *QRd^2*LRd + 3234*nf^6*T^3*h^10*u*p*W*QL*QLd^2*QR*LR*LRd + 3234*nf^6*T^3
      *h^10*u*p*W*QL*QLd^2*QR*LL*LLd + 4851*nf^6*T^3*h^10*u*p*W*QL*QLd^2*QR^2*
      QRd + 1617*nf^6*T^3*h^10*u*p*W*QL*QLd^3*QRd*LLd + 1617/4*nf^6*T^3*h^10*u
      *p*W*QL*QLd^4*LRd + 1617*nf^6*T^3*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 2101*
      nf^6*T^3*h^10*u*p*W*QL^2*QRd^2*LL*LRd + 1617/2*nf^6*T^3*h^10*u*p*W*QL^2*
      QR*LLd*LR^2 + 1617*nf^6*T^3*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 1617/2*nf^6*
      T^3*h^10*u*p*W*QL^2*QR*LL^2*LLd + 4851/2*nf^6*T^3*h^10*u*p*W*QL^2*QR^2*
      QRd*LL + 3234*nf^6*T^3*h^10*u*p*W*QL^2*QLd*QRd*LR*LRd + 3234*nf^6*T^3*
      h^10*u*p*W*QL^2*QLd*QRd*LL*LLd + 4851*nf^6*T^3*h^10*u*p*W*QL^2*QLd*QR*
      QRd^2 + 4851/2*nf^6*T^3*h^10*u*p*W*QL^2*QLd*QR^2*LR + 1617*nf^6*T^3*h^10
      *u*p*W*QL^2*QLd^2*LLd*LR + 1617*nf^6*T^3*h^10*u*p*W*QL^2*QLd^2*LL*LRd +
      1617*nf^6*T^3*h^10*u*p*W*QL^2*QLd^3*QR + 539/2*nf^6*T^3*h^10*u*p*W*QL^3*
      LR^2*LRd + 539*nf^6*T^3*h^10*u*p*W*QL^3*LL*LLd*LR + 2101/6*nf^6*T^3*h^10
      *u*p*W*QL^3*LL^2*LRd + 2101/3*nf^6*T^3*h^10*u*p*W*QL^3*QRd^3 + 1617*nf^6
      *T^3*h^10*u*p*W*QL^3*QR*QRd*LR + 1617*nf^6*T^3*h^10*u*p*W*QL^3*QLd*QR*LL
       + 1617*nf^6*T^3*h^10*u*p*W*QL^3*QLd^2*QRd + 2101/4*nf^6*T^3*h^10*u*p*W*
      QL^4*QRd*LL + 1617/4*nf^6*T^3*h^10*u*p*W*QL^4*QLd*LR + 147/2*nf^6*T^3*
      h^10*u*p*B*LLd*LR^3*LRd^2 + 191/6*nf^6*T^3*h^10*u*p*B*LLd^3*LR^3 + 147/2
      *nf^6*T^3*h^10*u*p*B*LL*LR^2*LRd^3 + 441/2*nf^6*T^3*h^10*u*p*B*LL*LLd^2*
      LR^2*LRd + 441/2*nf^6*T^3*h^10*u*p*B*LL^2*LLd*LR*LRd^2 + 147/2*nf^6*T^3*
      h^10*u*p*B*LL^2*LLd^3*LR + 191/6*nf^6*T^3*h^10*u*p*B*LL^3*LRd^3 + 147/2*
      nf^6*T^3*h^10*u*p*B*LL^3*LLd^2*LRd + 147*nf^6*T^3*h^10*u*p*B*QRd^3*LLd*
      LR*LRd + 191/2*nf^6*T^3*h^10*u*p*B*QRd^3*LL*LRd^2 + 147/2*nf^6*T^3*h^10*
      u*p*B*QRd^3*LL*LLd^2 + 441*nf^6*T^3*h^10*u*p*B*QR*QRd*LLd*LR^2*LRd + 441
      *nf^6*T^3*h^10*u*p*B*QR*QRd*LL*LR*LRd^2 + 441*nf^6*T^3*h^10*u*p*B*QR*QRd
      *LL*LLd^2*LR + 441*nf^6*T^3*h^10*u*p*B*QR*QRd*LL^2*LLd*LRd + 441/4*nf^6*
      T^3*h^10*u*p*B*QR*QRd^4*LLd + 441*nf^6*T^3*h^10*u*p*B*QR^2*QRd^2*LLd*LR
       + 441*nf^6*T^3*h^10*u*p*B*QR^2*QRd^2*LL*LRd + 191/2*nf^6*T^3*h^10*u*p*B
      *QR^3*LLd*LR^2 + 147*nf^6*T^3*h^10*u*p*B*QR^3*LL*LR*LRd + 147/2*nf^6*T^3
      *h^10*u*p*B*QR^3*LL^2*LLd + 441/4*nf^6*T^3*h^10*u*p*B*QR^4*QRd*LL + 441/
      2*nf^6*T^3*h^10*u*p*B*QLd*QRd^2*LR*LRd^2 + 441/2*nf^6*T^3*h^10*u*p*B*QLd
      *QRd^2*LLd^2*LR + 441*nf^6*T^3*h^10*u*p*B*QLd*QRd^2*LL*LLd*LRd + 441/2*
      nf^6*T^3*h^10*u*p*B*QLd*QR*LR^2*LRd^2 + 573/2*nf^6*T^3*h^10*u*p*B*QLd*QR
      *LLd^2*LR^2 + 882*nf^6*T^3*h^10*u*p*B*QLd*QR*LL*LLd*LR*LRd + 441/2*nf^6*
      T^3*h^10*u*p*B*QLd*QR*LL^2*LRd^2 + 441/2*nf^6*T^3*h^10*u*p*B*QLd*QR*LL^2
      *LLd^2 + 441*nf^6*T^3*h^10*u*p*B*QLd*QR*QRd^3*LRd + 882*nf^6*T^3*h^10*u*
      p*B*QLd*QR^2*QRd*LR*LRd + 882*nf^6*T^3*h^10*u*p*B*QLd*QR^2*QRd*LL*LLd +
      441*nf^6*T^3*h^10*u*p*B*QLd*QR^3*QRd^2 + 573/4*nf^6*T^3*h^10*u*p*B*QLd*
      QR^4*LR + 441*nf^6*T^3*h^10*u*p*B*QLd^2*QRd*LLd*LR*LRd + 441/2*nf^6*T^3*
      h^10*u*p*B*QLd^2*QRd*LL*LRd^2 + 441/2*nf^6*T^3*h^10*u*p*B*QLd^2*QRd*LL*
      LLd^2 + 1323/2*nf^6*T^3*h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 573*nf^6*T^3*
      h^10*u*p*B*QLd^2*QR^2*LLd*LR + 441*nf^6*T^3*h^10*u*p*B*QLd^2*QR^2*LL*LRd
       + 147/2*nf^6*T^3*h^10*u*p*B*QLd^3*LR*LRd^2 + 191/2*nf^6*T^3*h^10*u*p*B*
      QLd^3*LLd^2*LR + 147*nf^6*T^3*h^10*u*p*B*QLd^3*LL*LLd*LRd + 441*nf^6*T^3
      *h^10*u*p*B*QLd^3*QR*QRd*LRd + 191*nf^6*T^3*h^10*u*p*B*QLd^3*QR^3 + 573/
      4*nf^6*T^3*h^10*u*p*B*QLd^4*QR*LLd + 441/2*nf^6*T^3*h^10*u*p*B*QL*QRd*
      LR^2*LRd^2 + 441/2*nf^6*T^3*h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 882*nf^6*T^3*
      h^10*u*p*B*QL*QRd*LL*LLd*LR*LRd + 573/2*nf^6*T^3*h^10*u*p*B*QL*QRd*LL^2*
      LRd^2 + 441/2*nf^6*T^3*h^10*u*p*B*QL*QRd*LL^2*LLd^2 + 573/4*nf^6*T^3*
      h^10*u*p*B*QL*QRd^4*LRd + 882*nf^6*T^3*h^10*u*p*B*QL*QR*QRd^2*LR*LRd +
      882*nf^6*T^3*h^10*u*p*B*QL*QR*QRd^2*LL*LLd + 441/2*nf^6*T^3*h^10*u*p*B*
      QL*QR^2*LR^2*LRd + 441*nf^6*T^3*h^10*u*p*B*QL*QR^2*LL*LLd*LR + 441/2*
      nf^6*T^3*h^10*u*p*B*QL*QR^2*LL^2*LRd + 441*nf^6*T^3*h^10*u*p*B*QL*QR^2*
      QRd^3 + 441*nf^6*T^3*h^10*u*p*B*QL*QR^3*QRd*LR + 441*nf^6*T^3*h^10*u*p*B
      *QL*QLd*LLd*LR^2*LRd + 441*nf^6*T^3*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 + 441*
      nf^6*T^3*h^10*u*p*B*QL*QLd*LL*LLd^2*LR + 441*nf^6*T^3*h^10*u*p*B*QL*QLd*
      LL^2*LLd*LRd + 441*nf^6*T^3*h^10*u*p*B*QL*QLd*QRd^3*LLd + 1764*nf^6*T^3*
      h^10*u*p*B*QL*QLd*QR*QRd*LLd*LR + 1764*nf^6*T^3*h^10*u*p*B*QL*QLd*QR*QRd
      *LL*LRd + 441*nf^6*T^3*h^10*u*p*B*QL*QLd*QR^3*LL + 1323/2*nf^6*T^3*h^10*
      u*p*B*QL*QLd^2*QRd^2*LRd + 882*nf^6*T^3*h^10*u*p*B*QL*QLd^2*QR*LR*LRd +
      882*nf^6*T^3*h^10*u*p*B*QL*QLd^2*QR*LL*LLd + 1323*nf^6*T^3*h^10*u*p*B*QL
      *QLd^2*QR^2*QRd + 441*nf^6*T^3*h^10*u*p*B*QL*QLd^3*QRd*LLd + 441/4*nf^6*
      T^3*h^10*u*p*B*QL*QLd^4*LRd + 441*nf^6*T^3*h^10*u*p*B*QL^2*QRd^2*LLd*LR
       + 573*nf^6*T^3*h^10*u*p*B*QL^2*QRd^2*LL*LRd + 441/2*nf^6*T^3*h^10*u*p*B
      *QL^2*QR*LLd*LR^2 + 441*nf^6*T^3*h^10*u*p*B*QL^2*QR*LL*LR*LRd + 441/2*
      nf^6*T^3*h^10*u*p*B*QL^2*QR*LL^2*LLd + 1323/2*nf^6*T^3*h^10*u*p*B*QL^2*
      QR^2*QRd*LL + 882*nf^6*T^3*h^10*u*p*B*QL^2*QLd*QRd*LR*LRd + 882*nf^6*T^3
      *h^10*u*p*B*QL^2*QLd*QRd*LL*LLd + 1323*nf^6*T^3*h^10*u*p*B*QL^2*QLd*QR*
      QRd^2 + 1323/2*nf^6*T^3*h^10*u*p*B*QL^2*QLd*QR^2*LR + 441*nf^6*T^3*h^10*
      u*p*B*QL^2*QLd^2*LLd*LR + 441*nf^6*T^3*h^10*u*p*B*QL^2*QLd^2*LL*LRd +
      441*nf^6*T^3*h^10*u*p*B*QL^2*QLd^3*QR + 147/2*nf^6*T^3*h^10*u*p*B*QL^3*
      LR^2*LRd + 147*nf^6*T^3*h^10*u*p*B*QL^3*LL*LLd*LR + 191/2*nf^6*T^3*h^10*
      u*p*B*QL^3*LL^2*LRd + 191*nf^6*T^3*h^10*u*p*B*QL^3*QRd^3 + 441*nf^6*T^3*
      h^10*u*p*B*QL^3*QR*QRd*LR + 441*nf^6*T^3*h^10*u*p*B*QL^3*QLd*QR*LL + 441
      *nf^6*T^3*h^10*u*p*B*QL^3*QLd^2*QRd + 573/4*nf^6*T^3*h^10*u*p*B*QL^4*QRd
      *LL + 441/4*nf^6*T^3*h^10*u*p*B*QL^4*QLd*LR + 967/2*nf^6*T^3*h^10*u*p^3*
      LLd*LR^3*LRd^2 + 604/3*nf^6*T^3*h^10*u*p^3*LLd^3*LR^3 + 967/2*nf^6*T^3*
      h^10*u*p^3*LL*LR^2*LRd^3 + 2901/2*nf^6*T^3*h^10*u*p^3*LL*LLd^2*LR^2*LRd
       + 2901/2*nf^6*T^3*h^10*u*p^3*LL^2*LLd*LR*LRd^2 + 967/2*nf^6*T^3*h^10*u*
      p^3*LL^2*LLd^3*LR + 604/3*nf^6*T^3*h^10*u*p^3*LL^3*LRd^3 + 967/2*nf^6*
      T^3*h^10*u*p^3*LL^3*LLd^2*LRd + 967*nf^6*T^3*h^10*u*p^3*QRd^3*LLd*LR*LRd
       + 604*nf^6*T^3*h^10*u*p^3*QRd^3*LL*LRd^2 + 967/2*nf^6*T^3*h^10*u*p^3*
      QRd^3*LL*LLd^2 + 2901*nf^6*T^3*h^10*u*p^3*QR*QRd*LLd*LR^2*LRd + 2901*
      nf^6*T^3*h^10*u*p^3*QR*QRd*LL*LR*LRd^2 + 2901*nf^6*T^3*h^10*u*p^3*QR*QRd
      *LL*LLd^2*LR + 2901*nf^6*T^3*h^10*u*p^3*QR*QRd*LL^2*LLd*LRd + 2901/4*
      nf^6*T^3*h^10*u*p^3*QR*QRd^4*LLd + 2901*nf^6*T^3*h^10*u*p^3*QR^2*QRd^2*
      LLd*LR + 2901*nf^6*T^3*h^10*u*p^3*QR^2*QRd^2*LL*LRd + 604*nf^6*T^3*h^10*
      u*p^3*QR^3*LLd*LR^2 + 967*nf^6*T^3*h^10*u*p^3*QR^3*LL*LR*LRd + 967/2*
      nf^6*T^3*h^10*u*p^3*QR^3*LL^2*LLd + 2901/4*nf^6*T^3*h^10*u*p^3*QR^4*QRd*
      LL + 2901/2*nf^6*T^3*h^10*u*p^3*QLd*QRd^2*LR*LRd^2 + 2901/2*nf^6*T^3*
      h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 2901*nf^6*T^3*h^10*u*p^3*QLd*QRd^2*LL*
      LLd*LRd + 2901/2*nf^6*T^3*h^10*u*p^3*QLd*QR*LR^2*LRd^2 + 1812*nf^6*T^3*
      h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 5802*nf^6*T^3*h^10*u*p^3*QLd*QR*LL*LLd*LR
      *LRd + 2901/2*nf^6*T^3*h^10*u*p^3*QLd*QR*LL^2*LRd^2 + 2901/2*nf^6*T^3*
      h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 2901*nf^6*T^3*h^10*u*p^3*QLd*QR*QRd^3*LRd
       + 5802*nf^6*T^3*h^10*u*p^3*QLd*QR^2*QRd*LR*LRd + 5802*nf^6*T^3*h^10*u*
      p^3*QLd*QR^2*QRd*LL*LLd + 2901*nf^6*T^3*h^10*u*p^3*QLd*QR^3*QRd^2 + 906*
      nf^6*T^3*h^10*u*p^3*QLd*QR^4*LR + 2901*nf^6*T^3*h^10*u*p^3*QLd^2*QRd*LLd
      *LR*LRd + 2901/2*nf^6*T^3*h^10*u*p^3*QLd^2*QRd*LL*LRd^2 + 2901/2*nf^6*
      T^3*h^10*u*p^3*QLd^2*QRd*LL*LLd^2 + 8703/2*nf^6*T^3*h^10*u*p^3*QLd^2*QR*
      QRd^2*LLd + 3624*nf^6*T^3*h^10*u*p^3*QLd^2*QR^2*LLd*LR + 2901*nf^6*T^3*
      h^10*u*p^3*QLd^2*QR^2*LL*LRd + 967/2*nf^6*T^3*h^10*u*p^3*QLd^3*LR*LRd^2
       + 604*nf^6*T^3*h^10*u*p^3*QLd^3*LLd^2*LR + 967*nf^6*T^3*h^10*u*p^3*
      QLd^3*LL*LLd*LRd + 2901*nf^6*T^3*h^10*u*p^3*QLd^3*QR*QRd*LRd + 1208*nf^6
      *T^3*h^10*u*p^3*QLd^3*QR^3 + 906*nf^6*T^3*h^10*u*p^3*QLd^4*QR*LLd + 2901/
      2*nf^6*T^3*h^10*u*p^3*QL*QRd*LR^2*LRd^2 + 2901/2*nf^6*T^3*h^10*u*p^3*QL*
      QRd*LLd^2*LR^2 + 5802*nf^6*T^3*h^10*u*p^3*QL*QRd*LL*LLd*LR*LRd + 1812*
      nf^6*T^3*h^10*u*p^3*QL*QRd*LL^2*LRd^2 + 2901/2*nf^6*T^3*h^10*u*p^3*QL*
      QRd*LL^2*LLd^2 + 906*nf^6*T^3*h^10*u*p^3*QL*QRd^4*LRd + 5802*nf^6*T^3*
      h^10*u*p^3*QL*QR*QRd^2*LR*LRd + 5802*nf^6*T^3*h^10*u*p^3*QL*QR*QRd^2*LL*
      LLd + 2901/2*nf^6*T^3*h^10*u*p^3*QL*QR^2*LR^2*LRd + 2901*nf^6*T^3*h^10*u
      *p^3*QL*QR^2*LL*LLd*LR + 2901/2*nf^6*T^3*h^10*u*p^3*QL*QR^2*LL^2*LRd +
      2901*nf^6*T^3*h^10*u*p^3*QL*QR^2*QRd^3 + 2901*nf^6*T^3*h^10*u*p^3*QL*
      QR^3*QRd*LR + 2901*nf^6*T^3*h^10*u*p^3*QL*QLd*LLd*LR^2*LRd + 2901*nf^6*
      T^3*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 + 2901*nf^6*T^3*h^10*u*p^3*QL*QLd*LL*
      LLd^2*LR + 2901*nf^6*T^3*h^10*u*p^3*QL*QLd*LL^2*LLd*LRd + 2901*nf^6*T^3*
      h^10*u*p^3*QL*QLd*QRd^3*LLd + 11604*nf^6*T^3*h^10*u*p^3*QL*QLd*QR*QRd*
      LLd*LR + 11604*nf^6*T^3*h^10*u*p^3*QL*QLd*QR*QRd*LL*LRd + 2901*nf^6*T^3*
      h^10*u*p^3*QL*QLd*QR^3*LL + 8703/2*nf^6*T^3*h^10*u*p^3*QL*QLd^2*QRd^2*
      LRd + 5802*nf^6*T^3*h^10*u*p^3*QL*QLd^2*QR*LR*LRd + 5802*nf^6*T^3*h^10*u
      *p^3*QL*QLd^2*QR*LL*LLd + 8703*nf^6*T^3*h^10*u*p^3*QL*QLd^2*QR^2*QRd +
      2901*nf^6*T^3*h^10*u*p^3*QL*QLd^3*QRd*LLd + 2901/4*nf^6*T^3*h^10*u*p^3*
      QL*QLd^4*LRd + 2901*nf^6*T^3*h^10*u*p^3*QL^2*QRd^2*LLd*LR + 3624*nf^6*
      T^3*h^10*u*p^3*QL^2*QRd^2*LL*LRd + 2901/2*nf^6*T^3*h^10*u*p^3*QL^2*QR*
      LLd*LR^2 + 2901*nf^6*T^3*h^10*u*p^3*QL^2*QR*LL*LR*LRd + 2901/2*nf^6*T^3*
      h^10*u*p^3*QL^2*QR*LL^2*LLd + 8703/2*nf^6*T^3*h^10*u*p^3*QL^2*QR^2*QRd*
      LL + 5802*nf^6*T^3*h^10*u*p^3*QL^2*QLd*QRd*LR*LRd + 5802*nf^6*T^3*h^10*u
      *p^3*QL^2*QLd*QRd*LL*LLd + 8703*nf^6*T^3*h^10*u*p^3*QL^2*QLd*QR*QRd^2 +
      8703/2*nf^6*T^3*h^10*u*p^3*QL^2*QLd*QR^2*LR + 2901*nf^6*T^3*h^10*u*p^3*
      QL^2*QLd^2*LLd*LR + 2901*nf^6*T^3*h^10*u*p^3*QL^2*QLd^2*LL*LRd + 2901*
      nf^6*T^3*h^10*u*p^3*QL^2*QLd^3*QR + 967/2*nf^6*T^3*h^10*u*p^3*QL^3*LR^2*
      LRd + 967*nf^6*T^3*h^10*u*p^3*QL^3*LL*LLd*LR + 604*nf^6*T^3*h^10*u*p^3*
      QL^3*LL^2*LRd + 1208*nf^6*T^3*h^10*u*p^3*QL^3*QRd^3 + 2901*nf^6*T^3*h^10
      *u*p^3*QL^3*QR*QRd*LR + 2901*nf^6*T^3*h^10*u*p^3*QL^3*QLd*QR*LL + 2901*
      nf^6*T^3*h^10*u*p^3*QL^3*QLd^2*QRd + 906*nf^6*T^3*h^10*u*p^3*QL^4*QRd*LL
       + 2901/4*nf^6*T^3*h^10*u*p^3*QL^4*QLd*LR - 23/96*nf^6*T^3*h^10*u^2*LR^4
      *LRd^4 + 13/4*nf^6*T^3*h^10*u^2*LLd^2*LR^4*LRd^2 + 631/144*nf^6*T^3*h^10
      *u^2*LLd^4*LR^4 - 35/12*nf^6*T^3*h^10*u^2*LL*LLd*LR^3*LRd^3 + 157/18*
      nf^6*T^3*h^10*u^2*LL*LLd^3*LR^3*LRd + 13/4*nf^6*T^3*h^10*u^2*LL^2*LR^2*
      LRd^4 + 77/8*nf^6*T^3*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 13/4*nf^6*T^3*
      h^10*u^2*LL^2*LLd^4*LR^2 + 157/18*nf^6*T^3*h^10*u^2*LL^3*LLd*LR*LRd^3 -
      35/12*nf^6*T^3*h^10*u^2*LL^3*LLd^3*LR*LRd + 631/144*nf^6*T^3*h^10*u^2*
      LL^4*LRd^4 + 13/4*nf^6*T^3*h^10*u^2*LL^4*LLd^2*LRd^2 - 23/96*nf^6*T^3*
      h^10*u^2*LL^4*LLd^4 - 257/36*nf^6*T^3*h^10*u^2*QRd^3*LR^2*LRd^3 - 163/24
      *nf^6*T^3*h^10*u^2*QRd^3*LLd^2*LR^2*LRd - 47/3*nf^6*T^3*h^10*u^2*QRd^3*
      LL*LLd*LR*LRd^2 - 125/12*nf^6*T^3*h^10*u^2*QRd^3*LL*LLd^3*LR - 289/36*
      nf^6*T^3*h^10*u^2*QRd^3*LL^2*LRd^3 - 9*nf^6*T^3*h^10*u^2*QRd^3*LL^2*
      LLd^2*LRd + 103/72*nf^6*T^3*h^10*u^2*QRd^6*LRd^2 + 143/72*nf^6*T^3*h^10*
      u^2*QRd^6*LLd^2 - 35/12*nf^6*T^3*h^10*u^2*QR*QRd*LR^3*LRd^3 + 22/3*nf^6*
      T^3*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd + 15/4*nf^6*T^3*h^10*u^2*QR*QRd*LL*
      LLd*LR^2*LRd^2 + 22/3*nf^6*T^3*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 22/3*nf^6
      *T^3*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 15/4*nf^6*T^3*h^10*u^2*QR*QRd*LL^2*
      LLd^2*LR*LRd + 22/3*nf^6*T^3*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 35/12*nf^6
      *T^3*h^10*u^2*QR*QRd*LL^3*LLd^3 - 69/8*nf^6*T^3*h^10*u^2*QR*QRd^4*LR*
      LRd^2 - 77/16*nf^6*T^3*h^10*u^2*QR*QRd^4*LLd^2*LR - 23/4*nf^6*T^3*h^10*
      u^2*QR*QRd^4*LL*LLd*LRd + 15/4*nf^6*T^3*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2
       + 15/2*nf^6*T^3*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 15/2*nf^6*T^3*h^10*u^2
      *QR^2*QRd^2*LL*LLd*LR*LRd + 15/2*nf^6*T^3*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2
       + 15/4*nf^6*T^3*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 - 5/24*nf^6*T^3*h^10*u^2
      *QR^2*QRd^5*LRd - 257/36*nf^6*T^3*h^10*u^2*QR^3*LR^3*LRd^2 - 289/36*nf^6
      *T^3*h^10*u^2*QR^3*LLd^2*LR^3 - 47/3*nf^6*T^3*h^10*u^2*QR^3*LL*LLd*LR^2*
      LRd - 163/24*nf^6*T^3*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 9*nf^6*T^3*h^10*u^2*
      QR^3*LL^2*LLd^2*LR - 125/12*nf^6*T^3*h^10*u^2*QR^3*LL^3*LLd*LRd + 15/2*
      nf^6*T^3*h^10*u^2*QR^3*QRd^3*LR*LRd + 15/2*nf^6*T^3*h^10*u^2*QR^3*QRd^3*
      LL*LLd - 69/8*nf^6*T^3*h^10*u^2*QR^4*QRd*LR^2*LRd - 23/4*nf^6*T^3*h^10*
      u^2*QR^4*QRd*LL*LLd*LR - 77/16*nf^6*T^3*h^10*u^2*QR^4*QRd*LL^2*LRd + 383/
      96*nf^6*T^3*h^10*u^2*QR^4*QRd^4 - 5/24*nf^6*T^3*h^10*u^2*QR^5*QRd^2*LR
       + 103/72*nf^6*T^3*h^10*u^2*QR^6*LR^2 + 143/72*nf^6*T^3*h^10*u^2*QR^6*
      LL^2 - 47/8*nf^6*T^3*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 4/3*nf^6*T^3*
      h^10*u^2*QLd*QRd^2*LLd^3*LR^2 - 47/3*nf^6*T^3*h^10*u^2*QLd*QRd^2*LL*LR*
      LRd^3 - 15/4*nf^6*T^3*h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd - 23/4*nf^6*T^3
      *h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 167/24*nf^6*T^3*h^10*u^2*QLd*QRd^2*
      LL^2*LLd^3 + 119/12*nf^6*T^3*h^10*u^2*QLd*QRd^5*LLd*LRd - 2/3*nf^6*T^3*
      h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 + 269/18*nf^6*T^3*h^10*u^2*QLd*QR*LLd^3*
      LR^3 - 25/4*nf^6*T^3*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 + 23/2*nf^6*T^3*h^10*
      u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 47/4*nf^6*T^3*h^10*u^2*QLd*QR*LL^2*LLd*LR
      *LRd^2 - 2/3*nf^6*T^3*h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 157/18*nf^6*T^3*
      h^10*u^2*QLd*QR*LL^3*LRd^3 - 25/4*nf^6*T^3*h^10*u^2*QLd*QR*LL^3*LLd^2*
      LRd - 23/2*nf^6*T^3*h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 - 15/4*nf^6*T^3*h^10*
      u^2*QLd*QR*QRd^3*LL*LLd^2 + 143/16*nf^6*T^3*h^10*u^2*QLd*QR^2*QRd^4*LLd
       + 7*nf^6*T^3*h^10*u^2*QLd*QR^3*QRd^2*LLd*LR + 15/2*nf^6*T^3*h^10*u^2*
      QLd*QR^3*QRd^2*LL*LRd - 93/8*nf^6*T^3*h^10*u^2*QLd*QR^4*LLd*LR^2 - 23/4*
      nf^6*T^3*h^10*u^2*QLd*QR^4*LL*LR*LRd - 37/8*nf^6*T^3*h^10*u^2*QLd*QR^4*
      LL^2*LLd - 19/12*nf^6*T^3*h^10*u^2*QLd*QR^5*QRd*LL - 167/24*nf^6*T^3*
      h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 23/4*nf^6*T^3*h^10*u^2*QLd^2*QRd*LLd^2*
      LR^2*LRd - 15/4*nf^6*T^3*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 47/3*nf^6*
      T^3*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR + 4/3*nf^6*T^3*h^10*u^2*QLd^2*QRd*
      LL^2*LRd^3 - 47/8*nf^6*T^3*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 11/8*nf^6
      *T^3*h^10*u^2*QLd^2*QRd^4*LRd^2 + 287/48*nf^6*T^3*h^10*u^2*QLd^2*QRd^4*
      LLd^2 - 77/8*nf^6*T^3*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 37/4*nf^6*T^3*
      h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR - 15/4*nf^6*T^3*h^10*u^2*QLd^2*QR*QRd^2
      *LL*LLd*LRd + 15/2*nf^6*T^3*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 31/2*nf^6*
      T^3*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 23*nf^6*T^3*h^10*u^2*QLd^2*QR^2*LL*
      LLd*LR*LRd + 47/4*nf^6*T^3*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 15/2*nf^6*
      T^3*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 167/24*nf^6*T^3*h^10*u^2*QLd^2*QR^2
      *QRd^3*LRd + 23*nf^6*T^3*h^10*u^2*QLd^2*QR^3*QRd*LR*LRd + 23*nf^6*T^3*
      h^10*u^2*QLd^2*QR^3*QRd*LL*LLd + 47/4*nf^6*T^3*h^10*u^2*QLd^2*QR^4*QRd^2
       - 7/8*nf^6*T^3*h^10*u^2*QLd^2*QR^5*LR - 9*nf^6*T^3*h^10*u^2*QLd^3*LLd*
      LR^2*LRd^2 - 289/36*nf^6*T^3*h^10*u^2*QLd^3*LLd^3*LR^2 - 125/12*nf^6*T^3
      *h^10*u^2*QLd^3*LL*LR*LRd^3 - 47/3*nf^6*T^3*h^10*u^2*QLd^3*LL*LLd^2*LR*
      LRd - 163/24*nf^6*T^3*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 257/36*nf^6*T^3*
      h^10*u^2*QLd^3*LL^2*LLd^3 + 125/12*nf^6*T^3*h^10*u^2*QLd^3*QRd^3*LLd*LRd
       - 15/4*nf^6*T^3*h^10*u^2*QLd^3*QR*QRd*LL*LRd^2 - 23/2*nf^6*T^3*h^10*u^2
      *QLd^3*QR*QRd*LL*LLd^2 + 20/3*nf^6*T^3*h^10*u^2*QLd^3*QR^2*QRd^2*LLd +
      31*nf^6*T^3*h^10*u^2*QLd^3*QR^3*LLd*LR + 23*nf^6*T^3*h^10*u^2*QLd^3*QR^3
      *LL*LRd + 287/48*nf^6*T^3*h^10*u^2*QLd^4*QRd^2*LRd^2 + 11/8*nf^6*T^3*
      h^10*u^2*QLd^4*QRd^2*LLd^2 - 37/8*nf^6*T^3*h^10*u^2*QLd^4*QR*LR*LRd^2 -
      93/8*nf^6*T^3*h^10*u^2*QLd^4*QR*LLd^2*LR - 23/4*nf^6*T^3*h^10*u^2*QLd^4*
      QR*LL*LLd*LRd + 169/24*nf^6*T^3*h^10*u^2*QLd^4*QR^2*QRd*LRd + 1601/144*
      nf^6*T^3*h^10*u^2*QLd^4*QR^4 + 119/12*nf^6*T^3*h^10*u^2*QLd^5*QRd*LLd*
      LRd - 7/8*nf^6*T^3*h^10*u^2*QLd^5*QR^2*LLd + 143/72*nf^6*T^3*h^10*u^2*
      QLd^6*LRd^2 + 103/72*nf^6*T^3*h^10*u^2*QLd^6*LLd^2 - 25/4*nf^6*T^3*h^10*
      u^2*QL*QRd*LLd*LR^3*LRd^2 + 157/18*nf^6*T^3*h^10*u^2*QL*QRd*LLd^3*LR^3
       - 2/3*nf^6*T^3*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 47/4*nf^6*T^3*h^10*u^2*
      QL*QRd*LL*LLd^2*LR^2*LRd + 23/2*nf^6*T^3*h^10*u^2*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 25/4*nf^6*T^3*h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 269/18*nf^6*T^3*
      h^10*u^2*QL*QRd*LL^3*LRd^3 - 2/3*nf^6*T^3*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd
       - 23/4*nf^6*T^3*h^10*u^2*QL*QRd^4*LLd*LR*LRd - 93/8*nf^6*T^3*h^10*u^2*
      QL*QRd^4*LL*LRd^2 - 37/8*nf^6*T^3*h^10*u^2*QL*QRd^4*LL*LLd^2 - 19/12*
      nf^6*T^3*h^10*u^2*QL*QR*QRd^5*LLd - 47/3*nf^6*T^3*h^10*u^2*QL*QR^2*LLd*
      LR^3*LRd - 47/8*nf^6*T^3*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 23/4*nf^6*T^3*
      h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 - 15/4*nf^6*T^3*h^10*u^2*QL*QR^2*LL^2*LLd
      *LR*LRd + 4/3*nf^6*T^3*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 167/24*nf^6*T^3*
      h^10*u^2*QL*QR^2*LL^3*LLd^2 + 15/2*nf^6*T^3*h^10*u^2*QL*QR^2*QRd^3*LLd*
      LR + 7*nf^6*T^3*h^10*u^2*QL*QR^2*QRd^3*LL*LRd - 23/2*nf^6*T^3*h^10*u^2*
      QL*QR^3*QRd*LLd*LR^2 - 15/4*nf^6*T^3*h^10*u^2*QL*QR^3*QRd*LL^2*LLd + 143/
      16*nf^6*T^3*h^10*u^2*QL*QR^4*QRd^2*LL + 119/12*nf^6*T^3*h^10*u^2*QL*QR^5
      *LL*LR - 35/12*nf^6*T^3*h^10*u^2*QL*QLd*LR^3*LRd^3 + 22/3*nf^6*T^3*h^10*
      u^2*QL*QLd*LLd^2*LR^3*LRd + 15/4*nf^6*T^3*h^10*u^2*QL*QLd*LL*LLd*LR^2*
      LRd^2 + 22/3*nf^6*T^3*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 + 22/3*nf^6*T^3*h^10
      *u^2*QL*QLd*LL^2*LR*LRd^3 + 15/4*nf^6*T^3*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*
      LRd + 22/3*nf^6*T^3*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 - 35/12*nf^6*T^3*h^10
      *u^2*QL*QLd*LL^3*LLd^3 - 23/2*nf^6*T^3*h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 -
      15/4*nf^6*T^3*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 15/2*nf^6*T^3*h^10*u^2*QL
      *QLd*QR*QRd*LR^2*LRd^2 + 23*nf^6*T^3*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2
       + 23*nf^6*T^3*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 15/2*nf^6*T^3*h^10*
      u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 31/12*nf^6*T^3*h^10*u^2*QL*QLd*QR*QRd^4*
      LRd + 15/2*nf^6*T^3*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 15/2*nf^6*T^3*
      h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd - 23/2*nf^6*T^3*h^10*u^2*QL*QLd*QR^3*
      LR^2*LRd - 15/4*nf^6*T^3*h^10*u^2*QL*QLd*QR^3*LL^2*LRd + 215/12*nf^6*T^3
      *h^10*u^2*QL*QLd*QR^3*QRd^3 + 31/12*nf^6*T^3*h^10*u^2*QL*QLd*QR^4*QRd*LR
       - 15/4*nf^6*T^3*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 37/4*nf^6*T^3*h^10
      *u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 77/8*nf^6*T^3*h^10*u^2*QL*QLd^2*QRd^2*LL*
      LLd^2 + 25/4*nf^6*T^3*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 23*nf^6*T^3*h^10*
      u^2*QL*QLd^2*QR^2*QRd*LLd*LR + 47/2*nf^6*T^3*h^10*u^2*QL*QLd^2*QR^2*QRd*
      LL*LRd + 169/24*nf^6*T^3*h^10*u^2*QL*QLd^2*QR^4*LL - 15/4*nf^6*T^3*h^10*
      u^2*QL*QLd^3*QRd*LR*LRd^2 - 23/2*nf^6*T^3*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR
       + 25/4*nf^6*T^3*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd + 23*nf^6*T^3*h^10*u^2*
      QL*QLd^3*QR^2*LR*LRd + 23*nf^6*T^3*h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 671/
      18*nf^6*T^3*h^10*u^2*QL*QLd^3*QR^3*QRd - 23/4*nf^6*T^3*h^10*u^2*QL*QLd^4
      *LLd*LR*LRd - 77/16*nf^6*T^3*h^10*u^2*QL*QLd^4*LL*LRd^2 - 69/8*nf^6*T^3*
      h^10*u^2*QL*QLd^4*LL*LLd^2 + 31/12*nf^6*T^3*h^10*u^2*QL*QLd^4*QR*QRd*LLd
       - 19/12*nf^6*T^3*h^10*u^2*QL*QLd^5*QR*LRd + 15/2*nf^6*T^3*h^10*u^2*QL^2
      *QRd^2*LR^2*LRd^2 + 47/4*nf^6*T^3*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 23*
      nf^6*T^3*h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 31/2*nf^6*T^3*h^10*u^2*QL^2
      *QRd^2*LL^2*LRd^2 + 15/2*nf^6*T^3*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 - 7/8*
      nf^6*T^3*h^10*u^2*QL^2*QRd^5*LRd - 167/24*nf^6*T^3*h^10*u^2*QL^2*QR*LR^3
      *LRd^2 + 4/3*nf^6*T^3*h^10*u^2*QL^2*QR*LLd^2*LR^3 - 15/4*nf^6*T^3*h^10*
      u^2*QL^2*QR*LL*LLd*LR^2*LRd - 23/4*nf^6*T^3*h^10*u^2*QL^2*QR*LL^2*LR*
      LRd^2 - 47/8*nf^6*T^3*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 47/3*nf^6*T^3*
      h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 23*nf^6*T^3*h^10*u^2*QL^2*QR*QRd^3*LR*
      LRd + 23*nf^6*T^3*h^10*u^2*QL^2*QR*QRd^3*LL*LLd - 77/8*nf^6*T^3*h^10*u^2
      *QL^2*QR^2*QRd*LR^2*LRd - 15/4*nf^6*T^3*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR
       - 37/4*nf^6*T^3*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 47/4*nf^6*T^3*h^10*
      u^2*QL^2*QR^2*QRd^4 + 167/24*nf^6*T^3*h^10*u^2*QL^2*QR^3*QRd^2*LR + 11/8
      *nf^6*T^3*h^10*u^2*QL^2*QR^4*LR^2 + 287/48*nf^6*T^3*h^10*u^2*QL^2*QR^4*
      LL^2 + 169/24*nf^6*T^3*h^10*u^2*QL^2*QLd*QRd^4*LLd + 47/2*nf^6*T^3*h^10*
      u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 23*nf^6*T^3*h^10*u^2*QL^2*QLd*QR*QRd^2*LL
      *LRd - 37/4*nf^6*T^3*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 - 15/4*nf^6*T^3*
      h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd - 77/8*nf^6*T^3*h^10*u^2*QL^2*QLd*QR^2*
      LL^2*LLd + 25/4*nf^6*T^3*h^10*u^2*QL^2*QLd*QR^3*QRd*LL + 15/4*nf^6*T^3*
      h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 15/2*nf^6*T^3*h^10*u^2*QL^2*QLd^2*LLd^2
      *LR^2 + 15/2*nf^6*T^3*h^10*u^2*QL^2*QLd^2*LL*LLd*LR*LRd + 15/2*nf^6*T^3*
      h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 15/4*nf^6*T^3*h^10*u^2*QL^2*QLd^2*LL^2*
      LLd^2 + 20/3*nf^6*T^3*h^10*u^2*QL^2*QLd^2*QRd^3*LRd + 15/2*nf^6*T^3*h^10
      *u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 15/2*nf^6*T^3*h^10*u^2*QL^2*QLd^2*QR*QRd
      *LL*LLd + 171/8*nf^6*T^3*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 20/3*nf^6*T^3*
      h^10*u^2*QL^2*QLd^2*QR^3*LR + 167/24*nf^6*T^3*h^10*u^2*QL^2*QLd^3*QRd^2*
      LLd + 7*nf^6*T^3*h^10*u^2*QL^2*QLd^3*QR*LLd*LR + 15/2*nf^6*T^3*h^10*u^2*
      QL^2*QLd^3*QR*LL*LRd + 143/16*nf^6*T^3*h^10*u^2*QL^2*QLd^4*QRd*LRd + 47/
      4*nf^6*T^3*h^10*u^2*QL^2*QLd^4*QR^2 - 5/24*nf^6*T^3*h^10*u^2*QL^2*QLd^5*
      LLd - 125/12*nf^6*T^3*h^10*u^2*QL^3*LLd*LR^3*LRd - 9*nf^6*T^3*h^10*u^2*
      QL^3*LL*LR^2*LRd^2 - 163/24*nf^6*T^3*h^10*u^2*QL^3*LL*LLd^2*LR^2 - 47/3*
      nf^6*T^3*h^10*u^2*QL^3*LL^2*LLd*LR*LRd - 289/36*nf^6*T^3*h^10*u^2*QL^3*
      LL^3*LRd^2 - 257/36*nf^6*T^3*h^10*u^2*QL^3*LL^3*LLd^2 + 23*nf^6*T^3*h^10
      *u^2*QL^3*QRd^3*LLd*LR + 31*nf^6*T^3*h^10*u^2*QL^3*QRd^3*LL*LRd - 15/4*
      nf^6*T^3*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 - 23/2*nf^6*T^3*h^10*u^2*QL^3*QR*
      QRd*LL^2*LLd + 20/3*nf^6*T^3*h^10*u^2*QL^3*QR^2*QRd^2*LL + 125/12*nf^6*
      T^3*h^10*u^2*QL^3*QR^3*LL*LR + 23*nf^6*T^3*h^10*u^2*QL^3*QLd*QRd^2*LR*
      LRd + 23*nf^6*T^3*h^10*u^2*QL^3*QLd*QRd^2*LL*LLd - 15/4*nf^6*T^3*h^10*
      u^2*QL^3*QLd*QR*LR^2*LRd - 23/2*nf^6*T^3*h^10*u^2*QL^3*QLd*QR*LL^2*LRd
       + 671/18*nf^6*T^3*h^10*u^2*QL^3*QLd*QR*QRd^3 + 25/4*nf^6*T^3*h^10*u^2*
      QL^3*QLd*QR^2*QRd*LR + 15/2*nf^6*T^3*h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 7*
      nf^6*T^3*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 167/24*nf^6*T^3*h^10*u^2*QL^3*
      QLd^2*QR^2*LL + 15/2*nf^6*T^3*h^10*u^2*QL^3*QLd^3*LR*LRd + 15/2*nf^6*T^3
      *h^10*u^2*QL^3*QLd^3*LL*LLd + 215/12*nf^6*T^3*h^10*u^2*QL^3*QLd^3*QR*QRd
       - 37/8*nf^6*T^3*h^10*u^2*QL^4*QRd*LR^2*LRd - 23/4*nf^6*T^3*h^10*u^2*
      QL^4*QRd*LL*LLd*LR - 93/8*nf^6*T^3*h^10*u^2*QL^4*QRd*LL^2*LRd + 1601/144
      *nf^6*T^3*h^10*u^2*QL^4*QRd^4 + 169/24*nf^6*T^3*h^10*u^2*QL^4*QR*QRd^2*
      LR + 287/48*nf^6*T^3*h^10*u^2*QL^4*QR^2*LR^2 + 11/8*nf^6*T^3*h^10*u^2*
      QL^4*QR^2*LL^2 - 77/16*nf^6*T^3*h^10*u^2*QL^4*QLd*LLd*LR^2 - 23/4*nf^6*
      T^3*h^10*u^2*QL^4*QLd*LL*LR*LRd - 69/8*nf^6*T^3*h^10*u^2*QL^4*QLd*LL^2*
      LLd + 31/12*nf^6*T^3*h^10*u^2*QL^4*QLd*QR*QRd*LL + 47/4*nf^6*T^3*h^10*
      u^2*QL^4*QLd^2*QRd^2 + 143/16*nf^6*T^3*h^10*u^2*QL^4*QLd^2*QR*LR + 383/
      96*nf^6*T^3*h^10*u^2*QL^4*QLd^4 - 7/8*nf^6*T^3*h^10*u^2*QL^5*QRd^2*LL +
      119/12*nf^6*T^3*h^10*u^2*QL^5*QR*LL*LR - 19/12*nf^6*T^3*h^10*u^2*QL^5*
      QLd*QRd*LR - 5/24*nf^6*T^3*h^10*u^2*QL^5*QLd^2*LL + 143/72*nf^6*T^3*h^10
      *u^2*QL^6*LR^2 + 103/72*nf^6*T^3*h^10*u^2*QL^6*LL^2 + 368/3*nf^6*T^3*
      h^10*u^2*G*QRd^3*LLd*LR*LRd + 72*nf^6*T^3*h^10*u^2*G*QRd^3*LL*LRd^2 +
      184/3*nf^6*T^3*h^10*u^2*G*QRd^3*LL*LLd^2 + 184*nf^6*T^3*h^10*u^2*G*QR*
      QRd*LLd*LR^2*LRd + 184*nf^6*T^3*h^10*u^2*G*QR*QRd*LL*LR*LRd^2 + 184*nf^6
      *T^3*h^10*u^2*G*QR*QRd*LL*LLd^2*LR + 184*nf^6*T^3*h^10*u^2*G*QR*QRd*LL^2
      *LLd*LRd + 368/3*nf^6*T^3*h^10*u^2*G*QR*QRd^4*LLd + 368*nf^6*T^3*h^10*
      u^2*G*QR^2*QRd^2*LLd*LR + 368*nf^6*T^3*h^10*u^2*G*QR^2*QRd^2*LL*LRd + 72
      *nf^6*T^3*h^10*u^2*G*QR^3*LLd*LR^2 + 368/3*nf^6*T^3*h^10*u^2*G*QR^3*LL*
      LR*LRd + 184/3*nf^6*T^3*h^10*u^2*G*QR^3*LL^2*LLd + 368/3*nf^6*T^3*h^10*
      u^2*G*QR^4*QRd*LL + 184*nf^6*T^3*h^10*u^2*G*QLd*QRd^2*LR*LRd^2 + 184*
      nf^6*T^3*h^10*u^2*G*QLd*QRd^2*LLd^2*LR + 368*nf^6*T^3*h^10*u^2*G*QLd*
      QRd^2*LL*LLd*LRd + 92*nf^6*T^3*h^10*u^2*G*QLd*QR*LR^2*LRd^2 + 108*nf^6*
      T^3*h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 368*nf^6*T^3*h^10*u^2*G*QLd*QR*LL*LLd
      *LR*LRd + 92*nf^6*T^3*h^10*u^2*G*QLd*QR*LL^2*LRd^2 + 92*nf^6*T^3*h^10*
      u^2*G*QLd*QR*LL^2*LLd^2 + 1472/3*nf^6*T^3*h^10*u^2*G*QLd*QR*QRd^3*LRd +
      736*nf^6*T^3*h^10*u^2*G*QLd*QR^2*QRd*LR*LRd + 736*nf^6*T^3*h^10*u^2*G*
      QLd*QR^2*QRd*LL*LLd + 1564/3*nf^6*T^3*h^10*u^2*G*QLd*QR^3*QRd^2 + 144*
      nf^6*T^3*h^10*u^2*G*QLd*QR^4*LR + 368*nf^6*T^3*h^10*u^2*G*QLd^2*QRd*LLd*
      LR*LRd + 184*nf^6*T^3*h^10*u^2*G*QLd^2*QRd*LL*LRd^2 + 184*nf^6*T^3*h^10*
      u^2*G*QLd^2*QRd*LL*LLd^2 + 736*nf^6*T^3*h^10*u^2*G*QLd^2*QR*QRd^2*LLd +
      432*nf^6*T^3*h^10*u^2*G*QLd^2*QR^2*LLd*LR + 368*nf^6*T^3*h^10*u^2*G*
      QLd^2*QR^2*LL*LRd + 184/3*nf^6*T^3*h^10*u^2*G*QLd^3*LR*LRd^2 + 72*nf^6*
      T^3*h^10*u^2*G*QLd^3*LLd^2*LR + 368/3*nf^6*T^3*h^10*u^2*G*QLd^3*LL*LLd*
      LRd + 1472/3*nf^6*T^3*h^10*u^2*G*QLd^3*QR*QRd*LRd + 204*nf^6*T^3*h^10*
      u^2*G*QLd^3*QR^3 + 144*nf^6*T^3*h^10*u^2*G*QLd^4*QR*LLd + 92*nf^6*T^3*
      h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 92*nf^6*T^3*h^10*u^2*G*QL*QRd*LLd^2*LR^2
       + 368*nf^6*T^3*h^10*u^2*G*QL*QRd*LL*LLd*LR*LRd + 108*nf^6*T^3*h^10*u^2*
      G*QL*QRd*LL^2*LRd^2 + 92*nf^6*T^3*h^10*u^2*G*QL*QRd*LL^2*LLd^2 + 144*
      nf^6*T^3*h^10*u^2*G*QL*QRd^4*LRd + 736*nf^6*T^3*h^10*u^2*G*QL*QR*QRd^2*
      LR*LRd + 736*nf^6*T^3*h^10*u^2*G*QL*QR*QRd^2*LL*LLd + 184*nf^6*T^3*h^10*
      u^2*G*QL*QR^2*LR^2*LRd + 368*nf^6*T^3*h^10*u^2*G*QL*QR^2*LL*LLd*LR + 184
      *nf^6*T^3*h^10*u^2*G*QL*QR^2*LL^2*LRd + 1564/3*nf^6*T^3*h^10*u^2*G*QL*
      QR^2*QRd^3 + 1472/3*nf^6*T^3*h^10*u^2*G*QL*QR^3*QRd*LR + 184*nf^6*T^3*
      h^10*u^2*G*QL*QLd*LLd*LR^2*LRd + 184*nf^6*T^3*h^10*u^2*G*QL*QLd*LL*LR*
      LRd^2 + 184*nf^6*T^3*h^10*u^2*G*QL*QLd*LL*LLd^2*LR + 184*nf^6*T^3*h^10*
      u^2*G*QL*QLd*LL^2*LLd*LRd + 1472/3*nf^6*T^3*h^10*u^2*G*QL*QLd*QRd^3*LLd
       + 1472*nf^6*T^3*h^10*u^2*G*QL*QLd*QR*QRd*LLd*LR + 1472*nf^6*T^3*h^10*
      u^2*G*QL*QLd*QR*QRd*LL*LRd + 1472/3*nf^6*T^3*h^10*u^2*G*QL*QLd*QR^3*LL
       + 736*nf^6*T^3*h^10*u^2*G*QL*QLd^2*QRd^2*LRd + 736*nf^6*T^3*h^10*u^2*G*
      QL*QLd^2*QR*LR*LRd + 736*nf^6*T^3*h^10*u^2*G*QL*QLd^2*QR*LL*LLd + 1564*
      nf^6*T^3*h^10*u^2*G*QL*QLd^2*QR^2*QRd + 1472/3*nf^6*T^3*h^10*u^2*G*QL*
      QLd^3*QRd*LLd + 368/3*nf^6*T^3*h^10*u^2*G*QL*QLd^4*LRd + 368*nf^6*T^3*
      h^10*u^2*G*QL^2*QRd^2*LLd*LR + 432*nf^6*T^3*h^10*u^2*G*QL^2*QRd^2*LL*LRd
       + 184*nf^6*T^3*h^10*u^2*G*QL^2*QR*LLd*LR^2 + 368*nf^6*T^3*h^10*u^2*G*
      QL^2*QR*LL*LR*LRd + 184*nf^6*T^3*h^10*u^2*G*QL^2*QR*LL^2*LLd + 736*nf^6*
      T^3*h^10*u^2*G*QL^2*QR^2*QRd*LL + 736*nf^6*T^3*h^10*u^2*G*QL^2*QLd*QRd*
      LR*LRd + 736*nf^6*T^3*h^10*u^2*G*QL^2*QLd*QRd*LL*LLd + 1564*nf^6*T^3*
      h^10*u^2*G*QL^2*QLd*QR*QRd^2 + 736*nf^6*T^3*h^10*u^2*G*QL^2*QLd*QR^2*LR
       + 368*nf^6*T^3*h^10*u^2*G*QL^2*QLd^2*LLd*LR + 368*nf^6*T^3*h^10*u^2*G*
      QL^2*QLd^2*LL*LRd + 1564/3*nf^6*T^3*h^10*u^2*G*QL^2*QLd^3*QR + 184/3*
      nf^6*T^3*h^10*u^2*G*QL^3*LR^2*LRd + 368/3*nf^6*T^3*h^10*u^2*G*QL^3*LL*
      LLd*LR + 72*nf^6*T^3*h^10*u^2*G*QL^3*LL^2*LRd + 204*nf^6*T^3*h^10*u^2*G*
      QL^3*QRd^3 + 1472/3*nf^6*T^3*h^10*u^2*G*QL^3*QR*QRd*LR + 1472/3*nf^6*T^3
      *h^10*u^2*G*QL^3*QLd*QR*LL + 1564/3*nf^6*T^3*h^10*u^2*G*QL^3*QLd^2*QRd
       + 144*nf^6*T^3*h^10*u^2*G*QL^4*QRd*LL + 368/3*nf^6*T^3*h^10*u^2*G*QL^4*
      QLd*LR + 1151/12*nf^6*T^3*h^10*u^2*W*LLd*LR^3*LRd^2 + 229/6*nf^6*T^3*
      h^10*u^2*W*LLd^3*LR^3 + 1151/12*nf^6*T^3*h^10*u^2*W*LL*LR^2*LRd^3 + 1151/
      4*nf^6*T^3*h^10*u^2*W*LL*LLd^2*LR^2*LRd + 1151/4*nf^6*T^3*h^10*u^2*W*
      LL^2*LLd*LR*LRd^2 + 1151/12*nf^6*T^3*h^10*u^2*W*LL^2*LLd^3*LR + 229/6*
      nf^6*T^3*h^10*u^2*W*LL^3*LRd^3 + 1151/12*nf^6*T^3*h^10*u^2*W*LL^3*LLd^2*
      LRd + 1151/6*nf^6*T^3*h^10*u^2*W*QRd^3*LLd*LR*LRd + 229/2*nf^6*T^3*h^10*
      u^2*W*QRd^3*LL*LRd^2 + 1151/12*nf^6*T^3*h^10*u^2*W*QRd^3*LL*LLd^2 + 1151/
      2*nf^6*T^3*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd + 1151/2*nf^6*T^3*h^10*u^2*W*
      QR*QRd*LL*LR*LRd^2 + 1151/2*nf^6*T^3*h^10*u^2*W*QR*QRd*LL*LLd^2*LR +
      1151/2*nf^6*T^3*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 1151/8*nf^6*T^3*h^10*
      u^2*W*QR*QRd^4*LLd + 1151/2*nf^6*T^3*h^10*u^2*W*QR^2*QRd^2*LLd*LR + 1151/
      2*nf^6*T^3*h^10*u^2*W*QR^2*QRd^2*LL*LRd + 229/2*nf^6*T^3*h^10*u^2*W*QR^3
      *LLd*LR^2 + 1151/6*nf^6*T^3*h^10*u^2*W*QR^3*LL*LR*LRd + 1151/12*nf^6*T^3
      *h^10*u^2*W*QR^3*LL^2*LLd + 1151/8*nf^6*T^3*h^10*u^2*W*QR^4*QRd*LL +
      1151/4*nf^6*T^3*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 + 1151/4*nf^6*T^3*h^10*u^2
      *W*QLd*QRd^2*LLd^2*LR + 1151/2*nf^6*T^3*h^10*u^2*W*QLd*QRd^2*LL*LLd*LRd
       + 1151/4*nf^6*T^3*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 687/2*nf^6*T^3*h^10*
      u^2*W*QLd*QR*LLd^2*LR^2 + 1151*nf^6*T^3*h^10*u^2*W*QLd*QR*LL*LLd*LR*LRd
       + 1151/4*nf^6*T^3*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 1151/4*nf^6*T^3*h^10*
      u^2*W*QLd*QR*LL^2*LLd^2 + 1151/2*nf^6*T^3*h^10*u^2*W*QLd*QR*QRd^3*LRd +
      1151*nf^6*T^3*h^10*u^2*W*QLd*QR^2*QRd*LR*LRd + 1151*nf^6*T^3*h^10*u^2*W*
      QLd*QR^2*QRd*LL*LLd + 1151/2*nf^6*T^3*h^10*u^2*W*QLd*QR^3*QRd^2 + 687/4*
      nf^6*T^3*h^10*u^2*W*QLd*QR^4*LR + 1151/2*nf^6*T^3*h^10*u^2*W*QLd^2*QRd*
      LLd*LR*LRd + 1151/4*nf^6*T^3*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 + 1151/4*nf^6
      *T^3*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 + 3453/4*nf^6*T^3*h^10*u^2*W*QLd^2*QR
      *QRd^2*LLd + 687*nf^6*T^3*h^10*u^2*W*QLd^2*QR^2*LLd*LR + 1151/2*nf^6*T^3
      *h^10*u^2*W*QLd^2*QR^2*LL*LRd + 1151/12*nf^6*T^3*h^10*u^2*W*QLd^3*LR*
      LRd^2 + 229/2*nf^6*T^3*h^10*u^2*W*QLd^3*LLd^2*LR + 1151/6*nf^6*T^3*h^10*
      u^2*W*QLd^3*LL*LLd*LRd + 1151/2*nf^6*T^3*h^10*u^2*W*QLd^3*QR*QRd*LRd +
      229*nf^6*T^3*h^10*u^2*W*QLd^3*QR^3 + 687/4*nf^6*T^3*h^10*u^2*W*QLd^4*QR*
      LLd + 1151/4*nf^6*T^3*h^10*u^2*W*QL*QRd*LR^2*LRd^2 + 1151/4*nf^6*T^3*
      h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 1151*nf^6*T^3*h^10*u^2*W*QL*QRd*LL*LLd*LR
      *LRd + 687/2*nf^6*T^3*h^10*u^2*W*QL*QRd*LL^2*LRd^2 + 1151/4*nf^6*T^3*
      h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 687/4*nf^6*T^3*h^10*u^2*W*QL*QRd^4*LRd +
      1151*nf^6*T^3*h^10*u^2*W*QL*QR*QRd^2*LR*LRd + 1151*nf^6*T^3*h^10*u^2*W*
      QL*QR*QRd^2*LL*LLd + 1151/4*nf^6*T^3*h^10*u^2*W*QL*QR^2*LR^2*LRd + 1151/
      2*nf^6*T^3*h^10*u^2*W*QL*QR^2*LL*LLd*LR + 1151/4*nf^6*T^3*h^10*u^2*W*QL*
      QR^2*LL^2*LRd + 1151/2*nf^6*T^3*h^10*u^2*W*QL*QR^2*QRd^3 + 1151/2*nf^6*
      T^3*h^10*u^2*W*QL*QR^3*QRd*LR + 1151/2*nf^6*T^3*h^10*u^2*W*QL*QLd*LLd*
      LR^2*LRd + 1151/2*nf^6*T^3*h^10*u^2*W*QL*QLd*LL*LR*LRd^2 + 1151/2*nf^6*
      T^3*h^10*u^2*W*QL*QLd*LL*LLd^2*LR + 1151/2*nf^6*T^3*h^10*u^2*W*QL*QLd*
      LL^2*LLd*LRd + 1151/2*nf^6*T^3*h^10*u^2*W*QL*QLd*QRd^3*LLd + 2302*nf^6*
      T^3*h^10*u^2*W*QL*QLd*QR*QRd*LLd*LR + 2302*nf^6*T^3*h^10*u^2*W*QL*QLd*QR
      *QRd*LL*LRd + 1151/2*nf^6*T^3*h^10*u^2*W*QL*QLd*QR^3*LL + 3453/4*nf^6*
      T^3*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 1151*nf^6*T^3*h^10*u^2*W*QL*QLd^2*QR
      *LR*LRd + 1151*nf^6*T^3*h^10*u^2*W*QL*QLd^2*QR*LL*LLd + 3453/2*nf^6*T^3*
      h^10*u^2*W*QL*QLd^2*QR^2*QRd + 1151/2*nf^6*T^3*h^10*u^2*W*QL*QLd^3*QRd*
      LLd + 1151/8*nf^6*T^3*h^10*u^2*W*QL*QLd^4*LRd + 1151/2*nf^6*T^3*h^10*u^2
      *W*QL^2*QRd^2*LLd*LR + 687*nf^6*T^3*h^10*u^2*W*QL^2*QRd^2*LL*LRd + 1151/
      4*nf^6*T^3*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 1151/2*nf^6*T^3*h^10*u^2*W*QL^2
      *QR*LL*LR*LRd + 1151/4*nf^6*T^3*h^10*u^2*W*QL^2*QR*LL^2*LLd + 3453/4*
      nf^6*T^3*h^10*u^2*W*QL^2*QR^2*QRd*LL + 1151*nf^6*T^3*h^10*u^2*W*QL^2*QLd
      *QRd*LR*LRd + 1151*nf^6*T^3*h^10*u^2*W*QL^2*QLd*QRd*LL*LLd + 3453/2*nf^6
      *T^3*h^10*u^2*W*QL^2*QLd*QR*QRd^2 + 3453/4*nf^6*T^3*h^10*u^2*W*QL^2*QLd*
      QR^2*LR + 1151/2*nf^6*T^3*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 1151/2*nf^6*T^3
      *h^10*u^2*W*QL^2*QLd^2*LL*LRd + 1151/2*nf^6*T^3*h^10*u^2*W*QL^2*QLd^3*QR
       + 1151/12*nf^6*T^3*h^10*u^2*W*QL^3*LR^2*LRd + 1151/6*nf^6*T^3*h^10*u^2*
      W*QL^3*LL*LLd*LR + 229/2*nf^6*T^3*h^10*u^2*W*QL^3*LL^2*LRd + 229*nf^6*
      T^3*h^10*u^2*W*QL^3*QRd^3 + 1151/2*nf^6*T^3*h^10*u^2*W*QL^3*QR*QRd*LR +
      1151/2*nf^6*T^3*h^10*u^2*W*QL^3*QLd*QR*LL + 1151/2*nf^6*T^3*h^10*u^2*W*
      QL^3*QLd^2*QRd + 687/4*nf^6*T^3*h^10*u^2*W*QL^4*QRd*LL + 1151/8*nf^6*T^3
      *h^10*u^2*W*QL^4*QLd*LR + 92/3*nf^6*T^3*h^10*u^2*B*LLd*LR^3*LRd^2 + 12*
      nf^6*T^3*h^10*u^2*B*LLd^3*LR^3 + 92/3*nf^6*T^3*h^10*u^2*B*LL*LR^2*LRd^3
       + 92*nf^6*T^3*h^10*u^2*B*LL*LLd^2*LR^2*LRd + 92*nf^6*T^3*h^10*u^2*B*
      LL^2*LLd*LR*LRd^2 + 92/3*nf^6*T^3*h^10*u^2*B*LL^2*LLd^3*LR + 12*nf^6*T^3
      *h^10*u^2*B*LL^3*LRd^3 + 92/3*nf^6*T^3*h^10*u^2*B*LL^3*LLd^2*LRd + 184/3
      *nf^6*T^3*h^10*u^2*B*QRd^3*LLd*LR*LRd + 36*nf^6*T^3*h^10*u^2*B*QRd^3*LL*
      LRd^2 + 92/3*nf^6*T^3*h^10*u^2*B*QRd^3*LL*LLd^2 + 184*nf^6*T^3*h^10*u^2*
      B*QR*QRd*LLd*LR^2*LRd + 184*nf^6*T^3*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 + 184
      *nf^6*T^3*h^10*u^2*B*QR*QRd*LL*LLd^2*LR + 184*nf^6*T^3*h^10*u^2*B*QR*QRd
      *LL^2*LLd*LRd + 46*nf^6*T^3*h^10*u^2*B*QR*QRd^4*LLd + 184*nf^6*T^3*h^10*
      u^2*B*QR^2*QRd^2*LLd*LR + 184*nf^6*T^3*h^10*u^2*B*QR^2*QRd^2*LL*LRd + 36
      *nf^6*T^3*h^10*u^2*B*QR^3*LLd*LR^2 + 184/3*nf^6*T^3*h^10*u^2*B*QR^3*LL*
      LR*LRd + 92/3*nf^6*T^3*h^10*u^2*B*QR^3*LL^2*LLd + 46*nf^6*T^3*h^10*u^2*B
      *QR^4*QRd*LL + 92*nf^6*T^3*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 + 92*nf^6*T^3*
      h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 184*nf^6*T^3*h^10*u^2*B*QLd*QRd^2*LL*LLd
      *LRd + 92*nf^6*T^3*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 108*nf^6*T^3*h^10*u^2*
      B*QLd*QR*LLd^2*LR^2 + 368*nf^6*T^3*h^10*u^2*B*QLd*QR*LL*LLd*LR*LRd + 92*
      nf^6*T^3*h^10*u^2*B*QLd*QR*LL^2*LRd^2 + 92*nf^6*T^3*h^10*u^2*B*QLd*QR*
      LL^2*LLd^2 + 184*nf^6*T^3*h^10*u^2*B*QLd*QR*QRd^3*LRd + 368*nf^6*T^3*
      h^10*u^2*B*QLd*QR^2*QRd*LR*LRd + 368*nf^6*T^3*h^10*u^2*B*QLd*QR^2*QRd*LL
      *LLd + 184*nf^6*T^3*h^10*u^2*B*QLd*QR^3*QRd^2 + 54*nf^6*T^3*h^10*u^2*B*
      QLd*QR^4*LR + 184*nf^6*T^3*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd + 92*nf^6*T^3
      *h^10*u^2*B*QLd^2*QRd*LL*LRd^2 + 92*nf^6*T^3*h^10*u^2*B*QLd^2*QRd*LL*
      LLd^2 + 276*nf^6*T^3*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 216*nf^6*T^3*h^10*
      u^2*B*QLd^2*QR^2*LLd*LR + 184*nf^6*T^3*h^10*u^2*B*QLd^2*QR^2*LL*LRd + 92/
      3*nf^6*T^3*h^10*u^2*B*QLd^3*LR*LRd^2 + 36*nf^6*T^3*h^10*u^2*B*QLd^3*
      LLd^2*LR + 184/3*nf^6*T^3*h^10*u^2*B*QLd^3*LL*LLd*LRd + 184*nf^6*T^3*
      h^10*u^2*B*QLd^3*QR*QRd*LRd + 72*nf^6*T^3*h^10*u^2*B*QLd^3*QR^3 + 54*
      nf^6*T^3*h^10*u^2*B*QLd^4*QR*LLd + 92*nf^6*T^3*h^10*u^2*B*QL*QRd*LR^2*
      LRd^2 + 92*nf^6*T^3*h^10*u^2*B*QL*QRd*LLd^2*LR^2 + 368*nf^6*T^3*h^10*u^2
      *B*QL*QRd*LL*LLd*LR*LRd + 108*nf^6*T^3*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + 92
      *nf^6*T^3*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 54*nf^6*T^3*h^10*u^2*B*QL*QRd^4
      *LRd + 368*nf^6*T^3*h^10*u^2*B*QL*QR*QRd^2*LR*LRd + 368*nf^6*T^3*h^10*
      u^2*B*QL*QR*QRd^2*LL*LLd + 92*nf^6*T^3*h^10*u^2*B*QL*QR^2*LR^2*LRd + 184
      *nf^6*T^3*h^10*u^2*B*QL*QR^2*LL*LLd*LR + 92*nf^6*T^3*h^10*u^2*B*QL*QR^2*
      LL^2*LRd + 184*nf^6*T^3*h^10*u^2*B*QL*QR^2*QRd^3 + 184*nf^6*T^3*h^10*u^2
      *B*QL*QR^3*QRd*LR + 184*nf^6*T^3*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd + 184*
      nf^6*T^3*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 + 184*nf^6*T^3*h^10*u^2*B*QL*QLd*
      LL*LLd^2*LR + 184*nf^6*T^3*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 184*nf^6*T^3
      *h^10*u^2*B*QL*QLd*QRd^3*LLd + 736*nf^6*T^3*h^10*u^2*B*QL*QLd*QR*QRd*LLd
      *LR + 736*nf^6*T^3*h^10*u^2*B*QL*QLd*QR*QRd*LL*LRd + 184*nf^6*T^3*h^10*
      u^2*B*QL*QLd*QR^3*LL + 276*nf^6*T^3*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 368*
      nf^6*T^3*h^10*u^2*B*QL*QLd^2*QR*LR*LRd + 368*nf^6*T^3*h^10*u^2*B*QL*
      QLd^2*QR*LL*LLd + 552*nf^6*T^3*h^10*u^2*B*QL*QLd^2*QR^2*QRd + 184*nf^6*
      T^3*h^10*u^2*B*QL*QLd^3*QRd*LLd + 46*nf^6*T^3*h^10*u^2*B*QL*QLd^4*LRd +
      184*nf^6*T^3*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 216*nf^6*T^3*h^10*u^2*B*QL^2
      *QRd^2*LL*LRd + 92*nf^6*T^3*h^10*u^2*B*QL^2*QR*LLd*LR^2 + 184*nf^6*T^3*
      h^10*u^2*B*QL^2*QR*LL*LR*LRd + 92*nf^6*T^3*h^10*u^2*B*QL^2*QR*LL^2*LLd
       + 276*nf^6*T^3*h^10*u^2*B*QL^2*QR^2*QRd*LL + 368*nf^6*T^3*h^10*u^2*B*
      QL^2*QLd*QRd*LR*LRd + 368*nf^6*T^3*h^10*u^2*B*QL^2*QLd*QRd*LL*LLd + 552*
      nf^6*T^3*h^10*u^2*B*QL^2*QLd*QR*QRd^2 + 276*nf^6*T^3*h^10*u^2*B*QL^2*QLd
      *QR^2*LR + 184*nf^6*T^3*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 184*nf^6*T^3*h^10
      *u^2*B*QL^2*QLd^2*LL*LRd + 184*nf^6*T^3*h^10*u^2*B*QL^2*QLd^3*QR + 92/3*
      nf^6*T^3*h^10*u^2*B*QL^3*LR^2*LRd + 184/3*nf^6*T^3*h^10*u^2*B*QL^3*LL*
      LLd*LR + 36*nf^6*T^3*h^10*u^2*B*QL^3*LL^2*LRd + 72*nf^6*T^3*h^10*u^2*B*
      QL^3*QRd^3 + 184*nf^6*T^3*h^10*u^2*B*QL^3*QR*QRd*LR + 184*nf^6*T^3*h^10*
      u^2*B*QL^3*QLd*QR*LL + 184*nf^6*T^3*h^10*u^2*B*QL^3*QLd^2*QRd + 54*nf^6*
      T^3*h^10*u^2*B*QL^4*QRd*LL + 46*nf^6*T^3*h^10*u^2*B*QL^4*QLd*LR + 2137/3
      *nf^6*T^3*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 5227/18*nf^6*T^3*h^10*u^2*p^2*
      LLd^3*LR^3 + 2137/3*nf^6*T^3*h^10*u^2*p^2*LL*LR^2*LRd^3 + 2137*nf^6*T^3*
      h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 2137*nf^6*T^3*h^10*u^2*p^2*LL^2*LLd*LR*
      LRd^2 + 2137/3*nf^6*T^3*h^10*u^2*p^2*LL^2*LLd^3*LR + 5227/18*nf^6*T^3*
      h^10*u^2*p^2*LL^3*LRd^3 + 2137/3*nf^6*T^3*h^10*u^2*p^2*LL^3*LLd^2*LRd +
      4274/3*nf^6*T^3*h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 5227/6*nf^6*T^3*h^10*u^2
      *p^2*QRd^3*LL*LRd^2 + 2137/3*nf^6*T^3*h^10*u^2*p^2*QRd^3*LL*LLd^2 + 4274
      *nf^6*T^3*h^10*u^2*p^2*QR*QRd*LLd*LR^2*LRd + 4274*nf^6*T^3*h^10*u^2*p^2*
      QR*QRd*LL*LR*LRd^2 + 4274*nf^6*T^3*h^10*u^2*p^2*QR*QRd*LL*LLd^2*LR +
      4274*nf^6*T^3*h^10*u^2*p^2*QR*QRd*LL^2*LLd*LRd + 2137/2*nf^6*T^3*h^10*
      u^2*p^2*QR*QRd^4*LLd + 4274*nf^6*T^3*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR +
      4274*nf^6*T^3*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd + 5227/6*nf^6*T^3*h^10*u^2*
      p^2*QR^3*LLd*LR^2 + 4274/3*nf^6*T^3*h^10*u^2*p^2*QR^3*LL*LR*LRd + 2137/3
      *nf^6*T^3*h^10*u^2*p^2*QR^3*LL^2*LLd + 2137/2*nf^6*T^3*h^10*u^2*p^2*QR^4
      *QRd*LL + 2137*nf^6*T^3*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 + 2137*nf^6*T^3*
      h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 4274*nf^6*T^3*h^10*u^2*p^2*QLd*QRd^2*
      LL*LLd*LRd + 2137*nf^6*T^3*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 5227/2*nf^6*
      T^3*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 8548*nf^6*T^3*h^10*u^2*p^2*QLd*QR*
      LL*LLd*LR*LRd + 2137*nf^6*T^3*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 + 2137*nf^6
      *T^3*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 4274*nf^6*T^3*h^10*u^2*p^2*QLd*QR*
      QRd^3*LRd + 8548*nf^6*T^3*h^10*u^2*p^2*QLd*QR^2*QRd*LR*LRd + 8548*nf^6*
      T^3*h^10*u^2*p^2*QLd*QR^2*QRd*LL*LLd + 4274*nf^6*T^3*h^10*u^2*p^2*QLd*
      QR^3*QRd^2 + 5227/4*nf^6*T^3*h^10*u^2*p^2*QLd*QR^4*LR + 4274*nf^6*T^3*
      h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd + 2137*nf^6*T^3*h^10*u^2*p^2*QLd^2*QRd
      *LL*LRd^2 + 2137*nf^6*T^3*h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 + 6411*nf^6*
      T^3*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 5227*nf^6*T^3*h^10*u^2*p^2*QLd^2*
      QR^2*LLd*LR + 4274*nf^6*T^3*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd + 2137/3*nf^6
      *T^3*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 5227/6*nf^6*T^3*h^10*u^2*p^2*QLd^3*
      LLd^2*LR + 4274/3*nf^6*T^3*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 4274*nf^6*T^3
      *h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 5227/3*nf^6*T^3*h^10*u^2*p^2*QLd^3*QR^3
       + 5227/4*nf^6*T^3*h^10*u^2*p^2*QLd^4*QR*LLd + 2137*nf^6*T^3*h^10*u^2*
      p^2*QL*QRd*LR^2*LRd^2 + 2137*nf^6*T^3*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 +
      8548*nf^6*T^3*h^10*u^2*p^2*QL*QRd*LL*LLd*LR*LRd + 5227/2*nf^6*T^3*h^10*
      u^2*p^2*QL*QRd*LL^2*LRd^2 + 2137*nf^6*T^3*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2
       + 5227/4*nf^6*T^3*h^10*u^2*p^2*QL*QRd^4*LRd + 8548*nf^6*T^3*h^10*u^2*
      p^2*QL*QR*QRd^2*LR*LRd + 8548*nf^6*T^3*h^10*u^2*p^2*QL*QR*QRd^2*LL*LLd
       + 2137*nf^6*T^3*h^10*u^2*p^2*QL*QR^2*LR^2*LRd + 4274*nf^6*T^3*h^10*u^2*
      p^2*QL*QR^2*LL*LLd*LR + 2137*nf^6*T^3*h^10*u^2*p^2*QL*QR^2*LL^2*LRd +
      4274*nf^6*T^3*h^10*u^2*p^2*QL*QR^2*QRd^3 + 4274*nf^6*T^3*h^10*u^2*p^2*QL
      *QR^3*QRd*LR + 4274*nf^6*T^3*h^10*u^2*p^2*QL*QLd*LLd*LR^2*LRd + 4274*
      nf^6*T^3*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 + 4274*nf^6*T^3*h^10*u^2*p^2*QL
      *QLd*LL*LLd^2*LR + 4274*nf^6*T^3*h^10*u^2*p^2*QL*QLd*LL^2*LLd*LRd + 4274
      *nf^6*T^3*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 17096*nf^6*T^3*h^10*u^2*p^2*QL
      *QLd*QR*QRd*LLd*LR + 17096*nf^6*T^3*h^10*u^2*p^2*QL*QLd*QR*QRd*LL*LRd +
      4274*nf^6*T^3*h^10*u^2*p^2*QL*QLd*QR^3*LL + 6411*nf^6*T^3*h^10*u^2*p^2*
      QL*QLd^2*QRd^2*LRd + 8548*nf^6*T^3*h^10*u^2*p^2*QL*QLd^2*QR*LR*LRd +
      8548*nf^6*T^3*h^10*u^2*p^2*QL*QLd^2*QR*LL*LLd + 12822*nf^6*T^3*h^10*u^2*
      p^2*QL*QLd^2*QR^2*QRd + 4274*nf^6*T^3*h^10*u^2*p^2*QL*QLd^3*QRd*LLd +
      2137/2*nf^6*T^3*h^10*u^2*p^2*QL*QLd^4*LRd + 4274*nf^6*T^3*h^10*u^2*p^2*
      QL^2*QRd^2*LLd*LR + 5227*nf^6*T^3*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd + 2137*
      nf^6*T^3*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 4274*nf^6*T^3*h^10*u^2*p^2*QL^2
      *QR*LL*LR*LRd + 2137*nf^6*T^3*h^10*u^2*p^2*QL^2*QR*LL^2*LLd + 6411*nf^6*
      T^3*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 8548*nf^6*T^3*h^10*u^2*p^2*QL^2*QLd*
      QRd*LR*LRd + 8548*nf^6*T^3*h^10*u^2*p^2*QL^2*QLd*QRd*LL*LLd + 12822*nf^6
      *T^3*h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 + 6411*nf^6*T^3*h^10*u^2*p^2*QL^2*
      QLd*QR^2*LR + 4274*nf^6*T^3*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 4274*nf^6*
      T^3*h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 4274*nf^6*T^3*h^10*u^2*p^2*QL^2*
      QLd^3*QR + 2137/3*nf^6*T^3*h^10*u^2*p^2*QL^3*LR^2*LRd + 4274/3*nf^6*T^3*
      h^10*u^2*p^2*QL^3*LL*LLd*LR + 5227/6*nf^6*T^3*h^10*u^2*p^2*QL^3*LL^2*LRd
       + 5227/3*nf^6*T^3*h^10*u^2*p^2*QL^3*QRd^3 + 4274*nf^6*T^3*h^10*u^2*p^2*
      QL^3*QR*QRd*LR + 4274*nf^6*T^3*h^10*u^2*p^2*QL^3*QLd*QR*LL + 4274*nf^6*
      T^3*h^10*u^2*p^2*QL^3*QLd^2*QRd + 5227/4*nf^6*T^3*h^10*u^2*p^2*QL^4*QRd*
      LL + 2137/2*nf^6*T^3*h^10*u^2*p^2*QL^4*QLd*LR + 4255/12*nf^6*T^3*h^10*
      u^3*p*LLd*LR^3*LRd^2 + 4943/36*nf^6*T^3*h^10*u^3*p*LLd^3*LR^3 + 4255/12*
      nf^6*T^3*h^10*u^3*p*LL*LR^2*LRd^3 + 4255/4*nf^6*T^3*h^10*u^3*p*LL*LLd^2*
      LR^2*LRd + 4255/4*nf^6*T^3*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 4255/12*nf^6*
      T^3*h^10*u^3*p*LL^2*LLd^3*LR + 4943/36*nf^6*T^3*h^10*u^3*p*LL^3*LRd^3 +
      4255/12*nf^6*T^3*h^10*u^3*p*LL^3*LLd^2*LRd + 4255/6*nf^6*T^3*h^10*u^3*p*
      QRd^3*LLd*LR*LRd + 4943/12*nf^6*T^3*h^10*u^3*p*QRd^3*LL*LRd^2 + 4255/12*
      nf^6*T^3*h^10*u^3*p*QRd^3*LL*LLd^2 + 4255/2*nf^6*T^3*h^10*u^3*p*QR*QRd*
      LLd*LR^2*LRd + 4255/2*nf^6*T^3*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 + 4255/2*
      nf^6*T^3*h^10*u^3*p*QR*QRd*LL*LLd^2*LR + 4255/2*nf^6*T^3*h^10*u^3*p*QR*
      QRd*LL^2*LLd*LRd + 4255/8*nf^6*T^3*h^10*u^3*p*QR*QRd^4*LLd + 4255/2*nf^6
      *T^3*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 4255/2*nf^6*T^3*h^10*u^3*p*QR^2*
      QRd^2*LL*LRd + 4943/12*nf^6*T^3*h^10*u^3*p*QR^3*LLd*LR^2 + 4255/6*nf^6*
      T^3*h^10*u^3*p*QR^3*LL*LR*LRd + 4255/12*nf^6*T^3*h^10*u^3*p*QR^3*LL^2*
      LLd + 4255/8*nf^6*T^3*h^10*u^3*p*QR^4*QRd*LL + 4255/4*nf^6*T^3*h^10*u^3*
      p*QLd*QRd^2*LR*LRd^2 + 4255/4*nf^6*T^3*h^10*u^3*p*QLd*QRd^2*LLd^2*LR +
      4255/2*nf^6*T^3*h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd + 4255/4*nf^6*T^3*h^10*
      u^3*p*QLd*QR*LR^2*LRd^2 + 4943/4*nf^6*T^3*h^10*u^3*p*QLd*QR*LLd^2*LR^2
       + 4255*nf^6*T^3*h^10*u^3*p*QLd*QR*LL*LLd*LR*LRd + 4255/4*nf^6*T^3*h^10*
      u^3*p*QLd*QR*LL^2*LRd^2 + 4255/4*nf^6*T^3*h^10*u^3*p*QLd*QR*LL^2*LLd^2
       + 4255/2*nf^6*T^3*h^10*u^3*p*QLd*QR*QRd^3*LRd + 4255*nf^6*T^3*h^10*u^3*
      p*QLd*QR^2*QRd*LR*LRd + 4255*nf^6*T^3*h^10*u^3*p*QLd*QR^2*QRd*LL*LLd +
      4255/2*nf^6*T^3*h^10*u^3*p*QLd*QR^3*QRd^2 + 4943/8*nf^6*T^3*h^10*u^3*p*
      QLd*QR^4*LR + 4255/2*nf^6*T^3*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd + 4255/4*
      nf^6*T^3*h^10*u^3*p*QLd^2*QRd*LL*LRd^2 + 4255/4*nf^6*T^3*h^10*u^3*p*
      QLd^2*QRd*LL*LLd^2 + 12765/4*nf^6*T^3*h^10*u^3*p*QLd^2*QR*QRd^2*LLd +
      4943/2*nf^6*T^3*h^10*u^3*p*QLd^2*QR^2*LLd*LR + 4255/2*nf^6*T^3*h^10*u^3*
      p*QLd^2*QR^2*LL*LRd + 4255/12*nf^6*T^3*h^10*u^3*p*QLd^3*LR*LRd^2 + 4943/
      12*nf^6*T^3*h^10*u^3*p*QLd^3*LLd^2*LR + 4255/6*nf^6*T^3*h^10*u^3*p*QLd^3
      *LL*LLd*LRd + 4255/2*nf^6*T^3*h^10*u^3*p*QLd^3*QR*QRd*LRd + 4943/6*nf^6*
      T^3*h^10*u^3*p*QLd^3*QR^3 + 4943/8*nf^6*T^3*h^10*u^3*p*QLd^4*QR*LLd +
      4255/4*nf^6*T^3*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 4255/4*nf^6*T^3*h^10*u^3*
      p*QL*QRd*LLd^2*LR^2 + 4255*nf^6*T^3*h^10*u^3*p*QL*QRd*LL*LLd*LR*LRd +
      4943/4*nf^6*T^3*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 4255/4*nf^6*T^3*h^10*u^3*
      p*QL*QRd*LL^2*LLd^2 + 4943/8*nf^6*T^3*h^10*u^3*p*QL*QRd^4*LRd + 4255*
      nf^6*T^3*h^10*u^3*p*QL*QR*QRd^2*LR*LRd + 4255*nf^6*T^3*h^10*u^3*p*QL*QR*
      QRd^2*LL*LLd + 4255/4*nf^6*T^3*h^10*u^3*p*QL*QR^2*LR^2*LRd + 4255/2*nf^6
      *T^3*h^10*u^3*p*QL*QR^2*LL*LLd*LR + 4255/4*nf^6*T^3*h^10*u^3*p*QL*QR^2*
      LL^2*LRd + 4255/2*nf^6*T^3*h^10*u^3*p*QL*QR^2*QRd^3 + 4255/2*nf^6*T^3*
      h^10*u^3*p*QL*QR^3*QRd*LR + 4255/2*nf^6*T^3*h^10*u^3*p*QL*QLd*LLd*LR^2*
      LRd + 4255/2*nf^6*T^3*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 + 4255/2*nf^6*T^3*
      h^10*u^3*p*QL*QLd*LL*LLd^2*LR + 4255/2*nf^6*T^3*h^10*u^3*p*QL*QLd*LL^2*
      LLd*LRd + 4255/2*nf^6*T^3*h^10*u^3*p*QL*QLd*QRd^3*LLd + 8510*nf^6*T^3*
      h^10*u^3*p*QL*QLd*QR*QRd*LLd*LR + 8510*nf^6*T^3*h^10*u^3*p*QL*QLd*QR*QRd
      *LL*LRd + 4255/2*nf^6*T^3*h^10*u^3*p*QL*QLd*QR^3*LL + 12765/4*nf^6*T^3*
      h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 4255*nf^6*T^3*h^10*u^3*p*QL*QLd^2*QR*LR*
      LRd + 4255*nf^6*T^3*h^10*u^3*p*QL*QLd^2*QR*LL*LLd + 12765/2*nf^6*T^3*
      h^10*u^3*p*QL*QLd^2*QR^2*QRd + 4255/2*nf^6*T^3*h^10*u^3*p*QL*QLd^3*QRd*
      LLd + 4255/8*nf^6*T^3*h^10*u^3*p*QL*QLd^4*LRd + 4255/2*nf^6*T^3*h^10*u^3
      *p*QL^2*QRd^2*LLd*LR + 4943/2*nf^6*T^3*h^10*u^3*p*QL^2*QRd^2*LL*LRd +
      4255/4*nf^6*T^3*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 4255/2*nf^6*T^3*h^10*u^3*p
      *QL^2*QR*LL*LR*LRd + 4255/4*nf^6*T^3*h^10*u^3*p*QL^2*QR*LL^2*LLd + 12765/
      4*nf^6*T^3*h^10*u^3*p*QL^2*QR^2*QRd*LL + 4255*nf^6*T^3*h^10*u^3*p*QL^2*
      QLd*QRd*LR*LRd + 4255*nf^6*T^3*h^10*u^3*p*QL^2*QLd*QRd*LL*LLd + 12765/2*
      nf^6*T^3*h^10*u^3*p*QL^2*QLd*QR*QRd^2 + 12765/4*nf^6*T^3*h^10*u^3*p*QL^2
      *QLd*QR^2*LR + 4255/2*nf^6*T^3*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 4255/2*
      nf^6*T^3*h^10*u^3*p*QL^2*QLd^2*LL*LRd + 4255/2*nf^6*T^3*h^10*u^3*p*QL^2*
      QLd^3*QR + 4255/12*nf^6*T^3*h^10*u^3*p*QL^3*LR^2*LRd + 4255/6*nf^6*T^3*
      h^10*u^3*p*QL^3*LL*LLd*LR + 4943/12*nf^6*T^3*h^10*u^3*p*QL^3*LL^2*LRd +
      4943/6*nf^6*T^3*h^10*u^3*p*QL^3*QRd^3 + 4255/2*nf^6*T^3*h^10*u^3*p*QL^3*
      QR*QRd*LR + 4255/2*nf^6*T^3*h^10*u^3*p*QL^3*QLd*QR*LL + 4255/2*nf^6*T^3*
      h^10*u^3*p*QL^3*QLd^2*QRd + 4943/8*nf^6*T^3*h^10*u^3*p*QL^4*QRd*LL +
      4255/8*nf^6*T^3*h^10*u^3*p*QL^4*QLd*LR + 167/3*nf^6*T^3*h^10*u^4*LLd*
      LR^3*LRd^2 + 41/2*nf^6*T^3*h^10*u^4*LLd^3*LR^3 + 167/3*nf^6*T^3*h^10*u^4
      *LL*LR^2*LRd^3 + 167*nf^6*T^3*h^10*u^4*LL*LLd^2*LR^2*LRd + 167*nf^6*T^3*
      h^10*u^4*LL^2*LLd*LR*LRd^2 + 167/3*nf^6*T^3*h^10*u^4*LL^2*LLd^3*LR + 41/
      2*nf^6*T^3*h^10*u^4*LL^3*LRd^3 + 167/3*nf^6*T^3*h^10*u^4*LL^3*LLd^2*LRd
       + 334/3*nf^6*T^3*h^10*u^4*QRd^3*LLd*LR*LRd + 123/2*nf^6*T^3*h^10*u^4*
      QRd^3*LL*LRd^2 + 167/3*nf^6*T^3*h^10*u^4*QRd^3*LL*LLd^2 + 334*nf^6*T^3*
      h^10*u^4*QR*QRd*LLd*LR^2*LRd + 334*nf^6*T^3*h^10*u^4*QR*QRd*LL*LR*LRd^2
       + 334*nf^6*T^3*h^10*u^4*QR*QRd*LL*LLd^2*LR + 334*nf^6*T^3*h^10*u^4*QR*
      QRd*LL^2*LLd*LRd + 167/2*nf^6*T^3*h^10*u^4*QR*QRd^4*LLd + 334*nf^6*T^3*
      h^10*u^4*QR^2*QRd^2*LLd*LR + 334*nf^6*T^3*h^10*u^4*QR^2*QRd^2*LL*LRd +
      123/2*nf^6*T^3*h^10*u^4*QR^3*LLd*LR^2 + 334/3*nf^6*T^3*h^10*u^4*QR^3*LL*
      LR*LRd + 167/3*nf^6*T^3*h^10*u^4*QR^3*LL^2*LLd + 167/2*nf^6*T^3*h^10*u^4
      *QR^4*QRd*LL + 167*nf^6*T^3*h^10*u^4*QLd*QRd^2*LR*LRd^2 + 167*nf^6*T^3*
      h^10*u^4*QLd*QRd^2*LLd^2*LR + 334*nf^6*T^3*h^10*u^4*QLd*QRd^2*LL*LLd*LRd
       + 167*nf^6*T^3*h^10*u^4*QLd*QR*LR^2*LRd^2 + 369/2*nf^6*T^3*h^10*u^4*QLd
      *QR*LLd^2*LR^2 + 668*nf^6*T^3*h^10*u^4*QLd*QR*LL*LLd*LR*LRd + 167*nf^6*
      T^3*h^10*u^4*QLd*QR*LL^2*LRd^2 + 167*nf^6*T^3*h^10*u^4*QLd*QR*LL^2*LLd^2
       + 334*nf^6*T^3*h^10*u^4*QLd*QR*QRd^3*LRd + 668*nf^6*T^3*h^10*u^4*QLd*
      QR^2*QRd*LR*LRd + 668*nf^6*T^3*h^10*u^4*QLd*QR^2*QRd*LL*LLd + 334*nf^6*
      T^3*h^10*u^4*QLd*QR^3*QRd^2 + 369/4*nf^6*T^3*h^10*u^4*QLd*QR^4*LR + 334*
      nf^6*T^3*h^10*u^4*QLd^2*QRd*LLd*LR*LRd + 167*nf^6*T^3*h^10*u^4*QLd^2*QRd
      *LL*LRd^2 + 167*nf^6*T^3*h^10*u^4*QLd^2*QRd*LL*LLd^2 + 501*nf^6*T^3*h^10
      *u^4*QLd^2*QR*QRd^2*LLd + 369*nf^6*T^3*h^10*u^4*QLd^2*QR^2*LLd*LR + 334*
      nf^6*T^3*h^10*u^4*QLd^2*QR^2*LL*LRd + 167/3*nf^6*T^3*h^10*u^4*QLd^3*LR*
      LRd^2 + 123/2*nf^6*T^3*h^10*u^4*QLd^3*LLd^2*LR + 334/3*nf^6*T^3*h^10*u^4
      *QLd^3*LL*LLd*LRd + 334*nf^6*T^3*h^10*u^4*QLd^3*QR*QRd*LRd + 123*nf^6*
      T^3*h^10*u^4*QLd^3*QR^3 + 369/4*nf^6*T^3*h^10*u^4*QLd^4*QR*LLd + 167*
      nf^6*T^3*h^10*u^4*QL*QRd*LR^2*LRd^2 + 167*nf^6*T^3*h^10*u^4*QL*QRd*LLd^2
      *LR^2 + 668*nf^6*T^3*h^10*u^4*QL*QRd*LL*LLd*LR*LRd + 369/2*nf^6*T^3*h^10
      *u^4*QL*QRd*LL^2*LRd^2 + 167*nf^6*T^3*h^10*u^4*QL*QRd*LL^2*LLd^2 + 369/4
      *nf^6*T^3*h^10*u^4*QL*QRd^4*LRd + 668*nf^6*T^3*h^10*u^4*QL*QR*QRd^2*LR*
      LRd + 668*nf^6*T^3*h^10*u^4*QL*QR*QRd^2*LL*LLd + 167*nf^6*T^3*h^10*u^4*
      QL*QR^2*LR^2*LRd + 334*nf^6*T^3*h^10*u^4*QL*QR^2*LL*LLd*LR + 167*nf^6*
      T^3*h^10*u^4*QL*QR^2*LL^2*LRd + 334*nf^6*T^3*h^10*u^4*QL*QR^2*QRd^3 +
      334*nf^6*T^3*h^10*u^4*QL*QR^3*QRd*LR + 334*nf^6*T^3*h^10*u^4*QL*QLd*LLd*
      LR^2*LRd + 334*nf^6*T^3*h^10*u^4*QL*QLd*LL*LR*LRd^2 + 334*nf^6*T^3*h^10*
      u^4*QL*QLd*LL*LLd^2*LR + 334*nf^6*T^3*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 334
      *nf^6*T^3*h^10*u^4*QL*QLd*QRd^3*LLd + 1336*nf^6*T^3*h^10*u^4*QL*QLd*QR*
      QRd*LLd*LR + 1336*nf^6*T^3*h^10*u^4*QL*QLd*QR*QRd*LL*LRd + 334*nf^6*T^3*
      h^10*u^4*QL*QLd*QR^3*LL + 501*nf^6*T^3*h^10*u^4*QL*QLd^2*QRd^2*LRd + 668
      *nf^6*T^3*h^10*u^4*QL*QLd^2*QR*LR*LRd + 668*nf^6*T^3*h^10*u^4*QL*QLd^2*
      QR*LL*LLd + 1002*nf^6*T^3*h^10*u^4*QL*QLd^2*QR^2*QRd + 334*nf^6*T^3*h^10
      *u^4*QL*QLd^3*QRd*LLd + 167/2*nf^6*T^3*h^10*u^4*QL*QLd^4*LRd + 334*nf^6*
      T^3*h^10*u^4*QL^2*QRd^2*LLd*LR + 369*nf^6*T^3*h^10*u^4*QL^2*QRd^2*LL*LRd
       + 167*nf^6*T^3*h^10*u^4*QL^2*QR*LLd*LR^2 + 334*nf^6*T^3*h^10*u^4*QL^2*
      QR*LL*LR*LRd + 167*nf^6*T^3*h^10*u^4*QL^2*QR*LL^2*LLd + 501*nf^6*T^3*
      h^10*u^4*QL^2*QR^2*QRd*LL + 668*nf^6*T^3*h^10*u^4*QL^2*QLd*QRd*LR*LRd +
      668*nf^6*T^3*h^10*u^4*QL^2*QLd*QRd*LL*LLd + 1002*nf^6*T^3*h^10*u^4*QL^2*
      QLd*QR*QRd^2 + 501*nf^6*T^3*h^10*u^4*QL^2*QLd*QR^2*LR + 334*nf^6*T^3*
      h^10*u^4*QL^2*QLd^2*LLd*LR + 334*nf^6*T^3*h^10*u^4*QL^2*QLd^2*LL*LRd +
      334*nf^6*T^3*h^10*u^4*QL^2*QLd^3*QR + 167/3*nf^6*T^3*h^10*u^4*QL^3*LR^2*
      LRd + 334/3*nf^6*T^3*h^10*u^4*QL^3*LL*LLd*LR + 123/2*nf^6*T^3*h^10*u^4*
      QL^3*LL^2*LRd + 123*nf^6*T^3*h^10*u^4*QL^3*QRd^3 + 334*nf^6*T^3*h^10*u^4
      *QL^3*QR*QRd*LR + 334*nf^6*T^3*h^10*u^4*QL^3*QLd*QR*LL + 334*nf^6*T^3*
      h^10*u^4*QL^3*QLd^2*QRd + 369/4*nf^6*T^3*h^10*u^4*QL^4*QRd*LL + 167/2*
      nf^6*T^3*h^10*u^4*QL^4*QLd*LR + 1/32*nf^6*T^4*h^10*LLd*LR^5*LRd^4 - 7/
      180*nf^6*T^4*h^10*LLd^3*LR^5*LRd^2 + 193/800*nf^6*T^4*h^10*LLd^5*LR^5 +
      1/32*nf^6*T^4*h^10*LL*LR^4*LRd^5 - 1/12*nf^6*T^4*h^10*LL*LLd^2*LR^4*
      LRd^3 + 19/32*nf^6*T^4*h^10*LL*LLd^4*LR^4*LRd - 1/12*nf^6*T^4*h^10*LL^2*
      LLd*LR^3*LRd^4 + 25/72*nf^6*T^4*h^10*LL^2*LLd^3*LR^3*LRd^2 - 7/180*nf^6*
      T^4*h^10*LL^2*LLd^5*LR^3 - 7/180*nf^6*T^4*h^10*LL^3*LR^2*LRd^5 + 25/72*
      nf^6*T^4*h^10*LL^3*LLd^2*LR^2*LRd^3 - 1/12*nf^6*T^4*h^10*LL^3*LLd^4*LR^2
      *LRd + 19/32*nf^6*T^4*h^10*LL^4*LLd*LR*LRd^4 - 1/12*nf^6*T^4*h^10*LL^4*
      LLd^3*LR*LRd^2 + 1/32*nf^6*T^4*h^10*LL^4*LLd^5*LR + 193/800*nf^6*T^4*
      h^10*LL^5*LRd^5 - 7/180*nf^6*T^4*h^10*LL^5*LLd^2*LRd^3 + 1/32*nf^6*T^4*
      h^10*LL^5*LLd^4*LRd + 1/2*nf^6*T^4*h^10*QRd^3*LLd*LR^3*LRd^3 + 1/6*nf^6*
      T^4*h^10*QRd^3*LLd^3*LR^3*LRd + 1/2*nf^6*T^4*h^10*QRd^3*LL*LR^2*LRd^4 -
      7/24*nf^6*T^4*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 1/12*nf^6*T^4*h^10*QRd^3*
      LL*LLd^4*LR^2 + 1/3*nf^6*T^4*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 1/3*nf^6*T^4
      *h^10*QRd^3*LL^2*LLd^3*LR*LRd + 5/16*nf^6*T^4*h^10*QRd^3*LL^3*LRd^4 + 1/
      9*nf^6*T^4*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 31/144*nf^6*T^4*h^10*QRd^3*LL^3
      *LLd^4 + 11/16*nf^6*T^4*h^10*QRd^6*LLd*LR*LRd^2 + 1/4*nf^6*T^4*h^10*
      QRd^6*LLd^3*LR + 1/16*nf^6*T^4*h^10*QRd^6*LL*LRd^3 + 7/8*nf^6*T^4*h^10*
      QRd^6*LL*LLd^2*LRd + 1/4*nf^6*T^4*h^10*QR*QRd*LLd*LR^4*LRd^3 + 7/12*nf^6
      *T^4*h^10*QR*QRd*LLd^3*LR^4*LRd + 1/4*nf^6*T^4*h^10*QR*QRd*LL*LR^3*LRd^4
       + 7/12*nf^6*T^4*h^10*QR*QRd*LL*LLd^4*LR^3 + 7/12*nf^6*T^4*h^10*QR*QRd*
      LL^3*LR*LRd^4 + 1/4*nf^6*T^4*h^10*QR*QRd*LL^3*LLd^4*LR + 7/12*nf^6*T^4*
      h^10*QR*QRd*LL^4*LLd*LRd^3 + 1/4*nf^6*T^4*h^10*QR*QRd*LL^4*LLd^3*LRd - 3/
      8*nf^6*T^4*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 1/48*nf^6*T^4*h^10*QR*QRd^4*
      LLd^3*LR^2 + 1/12*nf^6*T^4*h^10*QR*QRd^4*LL*LR*LRd^3 - 3/16*nf^6*T^4*
      h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 29/60*nf^6*T^4*h^10*QR*QRd^7*LLd*LRd + 1/
      4*nf^6*T^4*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 2/9*nf^6*T^4*h^10*QR^2*QRd^2
      *LLd^3*LR^3 + 1/4*nf^6*T^4*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 1/4*nf^6*T^4*
      h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 2/9*nf^6*T^4*h^10*QR^2*QRd^2*LL^3*LRd^3
       + 1/4*nf^6*T^4*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd - 79/120*nf^6*T^4*h^10*
      QR^2*QRd^5*LL*LRd^2 - 17/48*nf^6*T^4*h^10*QR^2*QRd^5*LL*LLd^2 + 1/2*nf^6
      *T^4*h^10*QR^3*LLd*LR^4*LRd^2 + 5/16*nf^6*T^4*h^10*QR^3*LLd^3*LR^4 + 1/2
      *nf^6*T^4*h^10*QR^3*LL*LR^3*LRd^3 + 1/3*nf^6*T^4*h^10*QR^3*LL*LLd^2*LR^3
      *LRd - 7/24*nf^6*T^4*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 1/9*nf^6*T^4*h^10*
      QR^3*LL^2*LLd^3*LR^2 + 1/6*nf^6*T^4*h^10*QR^3*LL^3*LR*LRd^3 + 1/3*nf^6*
      T^4*h^10*QR^3*LL^3*LLd^2*LR*LRd - 1/12*nf^6*T^4*h^10*QR^3*LL^4*LLd*LRd^2
       + 31/144*nf^6*T^4*h^10*QR^3*LL^4*LLd^3 + 1/2*nf^6*T^4*h^10*QR^3*QRd^3*
      LLd*LR^2*LRd + 1/2*nf^6*T^4*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/2*nf^6*T^4*
      h^10*QR^3*QRd^3*LL*LLd^2*LR + 1/2*nf^6*T^4*h^10*QR^3*QRd^3*LL^2*LLd*LRd
       + 1/6*nf^6*T^4*h^10*QR^3*QRd^6*LLd + 1/12*nf^6*T^4*h^10*QR^4*QRd*LLd*
      LR^3*LRd - 3/8*nf^6*T^4*h^10*QR^4*QRd*LL*LR^2*LRd^2 - 3/16*nf^6*T^4*h^10
      *QR^4*QRd*LL*LLd^2*LR^2 + 1/48*nf^6*T^4*h^10*QR^4*QRd*LL^3*LRd^2 + 109/
      96*nf^6*T^4*h^10*QR^4*QRd^4*LLd*LR + 109/96*nf^6*T^4*h^10*QR^4*QRd^4*LL*
      LRd - 79/120*nf^6*T^4*h^10*QR^5*QRd^2*LLd*LR^2 - 17/48*nf^6*T^4*h^10*
      QR^5*QRd^2*LL^2*LLd + 1/16*nf^6*T^4*h^10*QR^6*LLd*LR^3 + 11/16*nf^6*T^4*
      h^10*QR^6*LL*LR^2*LRd + 7/8*nf^6*T^4*h^10*QR^6*LL^2*LLd*LR + 1/4*nf^6*
      T^4*h^10*QR^6*LL^3*LRd + 1/6*nf^6*T^4*h^10*QR^6*QRd^3*LL - 29/60*nf^6*
      T^4*h^10*QR^7*QRd*LL*LR + 1/3*nf^6*T^4*h^10*QLd*QRd^2*LR^3*LRd^4 + 1/24*
      nf^6*T^4*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 + 5/12*nf^6*T^4*h^10*QLd*QRd^2*
      LLd^4*LR^3 - 1/48*nf^6*T^4*h^10*QLd*QRd^2*LL^2*LR*LRd^4 + 13/48*nf^6*T^4
      *h^10*QLd*QRd^2*LL^2*LLd^4*LR + 2/3*nf^6*T^4*h^10*QLd*QRd^2*LL^3*LLd*
      LRd^3 + 1/3*nf^6*T^4*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 1/4*nf^6*T^4*h^10*
      QLd*QRd^5*LR*LRd^3 + 1/6*nf^6*T^4*h^10*QLd*QRd^5*LL*LLd*LRd^2 - 1/4*nf^6
      *T^4*h^10*QLd*QRd^5*LL*LLd^3 + 11/96*nf^6*T^4*h^10*QLd*QR*LR^4*LRd^4 + 5/
      24*nf^6*T^4*h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 33/32*nf^6*T^4*h^10*QLd*QR*
      LLd^4*LR^4 + 1/3*nf^6*T^4*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 2/3*nf^6*T^4*
      h^10*QLd*QR*LL*LLd^3*LR^3*LRd - 3/8*nf^6*T^4*h^10*QLd*QR*LL^2*LR^2*LRd^4
       + 1/8*nf^6*T^4*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 5/24*nf^6*T^4*h^10*
      QLd*QR*LL^2*LLd^4*LR^2 + 4/3*nf^6*T^4*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 1/
      3*nf^6*T^4*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 19/32*nf^6*T^4*h^10*QLd*QR*
      LL^4*LRd^4 - 3/8*nf^6*T^4*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 11/96*nf^6*T^4*
      h^10*QLd*QR*LL^4*LLd^4 + 1/6*nf^6*T^4*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 11/
      240*nf^6*T^4*h^10*QLd*QR*QRd^6*LRd^2 + 3/8*nf^6*T^4*h^10*QLd*QR*QRd^6*
      LLd^2 + 1/3*nf^6*T^4*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 1/3*nf^6*T^4*h^10*
      QLd*QR^2*QRd*LL^3*LLd^3 - 3/8*nf^6*T^4*h^10*QLd*QR^2*QRd^4*LR*LRd^2 - 17/
      48*nf^6*T^4*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 1/4*nf^6*T^4*h^10*QLd*QR^3*
      QRd^2*LR^2*LRd^2 + 1/4*nf^6*T^4*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 5/12*
      nf^6*T^4*h^10*QLd*QR^3*QRd^5*LRd + 1/4*nf^6*T^4*h^10*QLd*QR^4*LR^3*LRd^2
       - 1/16*nf^6*T^4*h^10*QLd*QR^4*LLd^2*LR^3 - 1/16*nf^6*T^4*h^10*QLd*QR^4*
      LL^2*LR*LRd^2 + 3/8*nf^6*T^4*h^10*QLd*QR^4*LL^2*LLd^2*LR + 1/12*nf^6*T^4
      *h^10*QLd*QR^4*LL^3*LLd*LRd + 3/4*nf^6*T^4*h^10*QLd*QR^4*QRd^3*LR*LRd +
      3/4*nf^6*T^4*h^10*QLd*QR^4*QRd^3*LL*LLd - 7/30*nf^6*T^4*h^10*QLd*QR^5*
      QRd*LR^2*LRd - 4/5*nf^6*T^4*h^10*QLd*QR^5*QRd*LL*LLd*LR + 101/96*nf^6*
      T^4*h^10*QLd*QR^5*QRd^4 - 161/120*nf^6*T^4*h^10*QLd*QR^6*QRd^2*LR - 43/
      80*nf^6*T^4*h^10*QLd*QR^7*LR^2 - 1/30*nf^6*T^4*h^10*QLd*QR^7*LL^2 + 1/3*
      nf^6*T^4*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 2/3*nf^6*T^4*h^10*QLd^2*QRd*
      LLd^3*LR^3*LRd + 13/48*nf^6*T^4*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 1/48*nf^6
      *T^4*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 5/12*nf^6*T^4*h^10*QLd^2*QRd*LL^3*
      LRd^4 + 1/24*nf^6*T^4*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 1/3*nf^6*T^4*
      h^10*QLd^2*QRd*LL^3*LLd^4 - 3/8*nf^6*T^4*h^10*QLd^2*QRd^4*LLd*LR*LRd^2
       + 5/48*nf^6*T^4*h^10*QLd^2*QRd^4*LLd^3*LR - 5/12*nf^6*T^4*h^10*QLd^2*
      QRd^4*LL*LRd^3 + 25/48*nf^6*T^4*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 1/8*nf^6
      *T^4*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 1/4*nf^6*T^4*h^10*QLd^2*QR*
      QRd^2*LLd^3*LR^2 + 1/24*nf^6*T^4*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/6*
      nf^6*T^4*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + 3/4*nf^6*T^4*h^10*QLd^2*QR^2*
      LLd^3*LR^3 - 1/6*nf^6*T^4*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 3/4*nf^6*T^4*
      h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 1/4*nf^6*T^4*h^10*QLd^2*QR^2*LL^2*
      LLd*LR*LRd^2 - 1/6*nf^6*T^4*h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 25/36*nf^6*
      T^4*h^10*QLd^2*QR^2*LL^3*LRd^3 - 1/6*nf^6*T^4*h^10*QLd^2*QR^2*LL^3*LLd^2
      *LRd - 1/6*nf^6*T^4*h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd - 13/24*nf^6*T^4*
      h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 - 1/12*nf^6*T^4*h^10*QLd^2*QR^2*QRd^3*LL*
      LLd^2 + 5/48*nf^6*T^4*h^10*QLd^2*QR^3*QRd^4*LLd - 5/24*nf^6*T^4*h^10*
      QLd^2*QR^4*QRd^2*LLd*LR + 3/8*nf^6*T^4*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 63/
      80*nf^6*T^4*h^10*QLd^2*QR^5*LLd*LR^2 - 17/30*nf^6*T^4*h^10*QLd^2*QR^5*LL
      *LR*LRd + 11/120*nf^6*T^4*h^10*QLd^2*QR^5*LL^2*LLd - 307/240*nf^6*T^4*
      h^10*QLd^2*QR^6*QRd*LL + 31/144*nf^6*T^4*h^10*QLd^3*LR^3*LRd^4 + 1/9*
      nf^6*T^4*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 5/16*nf^6*T^4*h^10*QLd^3*LLd^4*
      LR^3 + 1/3*nf^6*T^4*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 1/3*nf^6*T^4*h^10*
      QLd^3*LL*LLd^3*LR^2*LRd - 1/12*nf^6*T^4*h^10*QLd^3*LL^2*LR*LRd^4 - 7/24*
      nf^6*T^4*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 1/2*nf^6*T^4*h^10*QLd^3*LL^2*
      LLd^4*LR + 1/6*nf^6*T^4*h^10*QLd^3*LL^3*LLd*LRd^3 + 1/2*nf^6*T^4*h^10*
      QLd^3*LL^3*LLd^3*LRd + 1/2*nf^6*T^4*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 1/2*
      nf^6*T^4*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 1/6*nf^6*T^4*h^10*QLd^3*QR*QRd*
      LR^2*LRd^3 - 1/12*nf^6*T^4*h^10*QLd^3*QR*QRd^4*LRd^2 + 13/48*nf^6*T^4*
      h^10*QLd^3*QR*QRd^4*LLd^2 - 5/24*nf^6*T^4*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2
       - 1/12*nf^6*T^4*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 1/2*nf^6*T^4*h^10*
      QLd^3*QR^3*LR^2*LRd^2 + nf^6*T^4*h^10*QLd^3*QR^3*LLd^2*LR^2 + 2*nf^6*T^4
      *h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 5/4*nf^6*T^4*h^10*QLd^3*QR^3*LL^2*LRd^2
       + 1/2*nf^6*T^4*h^10*QLd^3*QR^3*LL^2*LLd^2 + 1/2*nf^6*T^4*h^10*QLd^3*
      QR^3*QRd^3*LRd + 17/12*nf^6*T^4*h^10*QLd^3*QR^4*QRd*LR*LRd + 17/12*nf^6*
      T^4*h^10*QLd^3*QR^4*QRd*LL*LLd + 59/180*nf^6*T^4*h^10*QLd^3*QR^5*QRd^2
       - 157/240*nf^6*T^4*h^10*QLd^3*QR^6*LR + 25/48*nf^6*T^4*h^10*QLd^4*QRd^2
      *LLd*LR*LRd^2 - 5/12*nf^6*T^4*h^10*QLd^4*QRd^2*LLd^3*LR + 5/48*nf^6*T^4*
      h^10*QLd^4*QRd^2*LL*LRd^3 - 3/8*nf^6*T^4*h^10*QLd^4*QRd^2*LL*LLd^2*LRd
       + 3/8*nf^6*T^4*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 1/16*nf^6*T^4*h^10*QLd^4*
      QR*LLd^3*LR^2 + 1/12*nf^6*T^4*h^10*QLd^4*QR*LL*LR*LRd^3 - 1/16*nf^6*T^4*
      h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 1/4*nf^6*T^4*h^10*QLd^4*QR*LL^2*LLd^3 - 1/
      12*nf^6*T^4*h^10*QLd^4*QR*QRd^3*LLd*LRd + 3/8*nf^6*T^4*h^10*QLd^4*QR^2*
      QRd*LL*LRd^2 - 35/48*nf^6*T^4*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 2/3*nf^6*
      T^4*h^10*QLd^4*QR^3*QRd^2*LLd + 71/32*nf^6*T^4*h^10*QLd^4*QR^4*LLd*LR +
      69/32*nf^6*T^4*h^10*QLd^4*QR^4*LL*LRd - 1/4*nf^6*T^4*h^10*QLd^5*QRd*LR*
      LRd^3 + 1/6*nf^6*T^4*h^10*QLd^5*QRd*LLd^2*LR*LRd - 1/4*nf^6*T^4*h^10*
      QLd^5*QRd*LL*LLd^3 + 17/48*nf^6*T^4*h^10*QLd^5*QR*QRd^2*LRd^2 - 59/120*
      nf^6*T^4*h^10*QLd^5*QR*QRd^2*LLd^2 + 11/120*nf^6*T^4*h^10*QLd^5*QR^2*LR*
      LRd^2 - 63/80*nf^6*T^4*h^10*QLd^5*QR^2*LLd^2*LR - 17/30*nf^6*T^4*h^10*
      QLd^5*QR^2*LL*LLd*LRd + 29/60*nf^6*T^4*h^10*QLd^5*QR^3*QRd*LRd + 879/800
      *nf^6*T^4*h^10*QLd^5*QR^5 + 7/8*nf^6*T^4*h^10*QLd^6*LLd*LR*LRd^2 + 1/16*
      nf^6*T^4*h^10*QLd^6*LLd^3*LR + 1/4*nf^6*T^4*h^10*QLd^6*LL*LRd^3 + 11/16*
      nf^6*T^4*h^10*QLd^6*LL*LLd^2*LRd - 4/5*nf^6*T^4*h^10*QLd^6*QR*QRd*LLd*
      LRd - 157/240*nf^6*T^4*h^10*QLd^6*QR^3*LLd - 1/30*nf^6*T^4*h^10*QLd^7*QR
      *LRd^2 - 43/80*nf^6*T^4*h^10*QLd^7*QR*LLd^2 + 11/96*nf^6*T^4*h^10*QL*QRd
      *LR^4*LRd^4 - 3/8*nf^6*T^4*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 19/32*nf^6*T^4
      *h^10*QL*QRd*LLd^4*LR^4 + 1/3*nf^6*T^4*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 4/
      3*nf^6*T^4*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 5/24*nf^6*T^4*h^10*QL*QRd*
      LL^2*LR^2*LRd^4 + 1/8*nf^6*T^4*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 3/8*
      nf^6*T^4*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 2/3*nf^6*T^4*h^10*QL*QRd*LL^3*LLd
      *LR*LRd^3 + 1/3*nf^6*T^4*h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 33/32*nf^6*T^4*
      h^10*QL*QRd*LL^4*LRd^4 + 5/24*nf^6*T^4*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 11/
      96*nf^6*T^4*h^10*QL*QRd*LL^4*LLd^4 + 1/4*nf^6*T^4*h^10*QL*QRd^4*LR^2*
      LRd^3 - 1/16*nf^6*T^4*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 1/12*nf^6*T^4*h^10*
      QL*QRd^4*LL*LLd^3*LR - 1/16*nf^6*T^4*h^10*QL*QRd^4*LL^2*LRd^3 + 3/8*nf^6
      *T^4*h^10*QL*QRd^4*LL^2*LLd^2*LRd - 43/80*nf^6*T^4*h^10*QL*QRd^7*LRd^2
       - 1/30*nf^6*T^4*h^10*QL*QRd^7*LLd^2 + 1/3*nf^6*T^4*h^10*QL*QR*QRd^2*
      LR^3*LRd^3 + 1/3*nf^6*T^4*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 7/30*nf^6*T^4*
      h^10*QL*QR*QRd^5*LR*LRd^2 - 4/5*nf^6*T^4*h^10*QL*QR*QRd^5*LL*LLd*LRd + 1/
      3*nf^6*T^4*h^10*QL*QR^2*LR^4*LRd^3 - 1/48*nf^6*T^4*h^10*QL*QR^2*LLd^2*
      LR^4*LRd + 2/3*nf^6*T^4*h^10*QL*QR^2*LL*LLd^3*LR^3 + 1/24*nf^6*T^4*h^10*
      QL*QR^2*LL^2*LR^2*LRd^3 + 1/3*nf^6*T^4*h^10*QL*QR^2*LL^3*LLd^3*LR + 5/12
      *nf^6*T^4*h^10*QL*QR^2*LL^4*LRd^3 + 13/48*nf^6*T^4*h^10*QL*QR^2*LL^4*
      LLd^2*LRd + 1/4*nf^6*T^4*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 1/4*nf^6*T^4*
      h^10*QL*QR^2*QRd^3*LL^2*LLd^2 - 161/120*nf^6*T^4*h^10*QL*QR^2*QRd^6*LRd
       + 1/6*nf^6*T^4*h^10*QL*QR^3*QRd*LLd^2*LR^3 + 3/4*nf^6*T^4*h^10*QL*QR^3*
      QRd^4*LR*LRd + 3/4*nf^6*T^4*h^10*QL*QR^3*QRd^4*LL*LLd - 3/8*nf^6*T^4*
      h^10*QL*QR^4*QRd^2*LR^2*LRd - 17/48*nf^6*T^4*h^10*QL*QR^4*QRd^2*LL^2*LRd
       + 101/96*nf^6*T^4*h^10*QL*QR^4*QRd^5 - 1/4*nf^6*T^4*h^10*QL*QR^5*LR^3*
      LRd + 1/6*nf^6*T^4*h^10*QL*QR^5*LL*LLd*LR^2 - 1/4*nf^6*T^4*h^10*QL*QR^5*
      LL^3*LLd + 5/12*nf^6*T^4*h^10*QL*QR^5*QRd^3*LR - 11/240*nf^6*T^4*h^10*QL
      *QR^6*QRd*LR^2 + 3/8*nf^6*T^4*h^10*QL*QR^6*QRd*LL^2 + 1/4*nf^6*T^4*h^10*
      QL*QLd*LLd*LR^4*LRd^3 + 7/12*nf^6*T^4*h^10*QL*QLd*LLd^3*LR^4*LRd + 1/4*
      nf^6*T^4*h^10*QL*QLd*LL*LR^3*LRd^4 + 7/12*nf^6*T^4*h^10*QL*QLd*LL*LLd^4*
      LR^3 + 7/12*nf^6*T^4*h^10*QL*QLd*LL^3*LR*LRd^4 + 1/4*nf^6*T^4*h^10*QL*
      QLd*LL^3*LLd^4*LR + 7/12*nf^6*T^4*h^10*QL*QLd*LL^4*LLd*LRd^3 + 1/4*nf^6*
      T^4*h^10*QL*QLd*LL^4*LLd^3*LRd + 1/6*nf^6*T^4*h^10*QL*QLd*QRd^3*LL^2*
      LLd^3 - 4/5*nf^6*T^4*h^10*QL*QLd*QRd^6*LLd*LRd + 4/3*nf^6*T^4*h^10*QL*
      QLd*QR*QRd*LLd^3*LR^3 + 4/3*nf^6*T^4*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 1/6
      *nf^6*T^4*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 2/3*nf^6*T^4*h^10*QL*QLd*QR^3*
      QRd^3*LLd*LR + 2/3*nf^6*T^4*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 4/5*nf^6*T^4
      *h^10*QL*QLd*QR^6*LL*LR + 1/24*nf^6*T^4*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3
       + 1/4*nf^6*T^4*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 1/8*nf^6*T^4*h^10*QL*
      QLd^2*QRd^2*LL^2*LLd^2*LRd - 59/120*nf^6*T^4*h^10*QL*QLd^2*QRd^5*LRd^2
       + 17/48*nf^6*T^4*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/3*nf^6*T^4*h^10*QL*QLd^2
      *QR*LR^3*LRd^3 + 1/3*nf^6*T^4*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 1/6*nf^6*T^4
      *h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 3/4*nf^6*T^4*h^10*QL*QLd^2*QR^2*QRd*
      LLd^2*LR^2 + 1/4*nf^6*T^4*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 - 5/16*nf^6*
      T^4*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 35/48*nf^6*T^4*h^10*QL*QLd^2*QR^4*
      LR^2*LRd + 3/8*nf^6*T^4*h^10*QL*QLd^2*QR^4*LL^2*LRd + 3/4*nf^6*T^4*h^10*
      QL*QLd^2*QR^4*QRd^3 - 4/5*nf^6*T^4*h^10*QL*QLd^2*QR^5*QRd*LR + 1/6*nf^6*
      T^4*h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 1/12*nf^6*T^4*h^10*QL*QLd^3*QRd^4*LLd
      *LRd + 1/6*nf^6*T^4*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 1/6*nf^6*T^4*h^10*
      QL*QLd^3*QR^2*QRd^3*LLd + 4/3*nf^6*T^4*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 8/
      3*nf^6*T^4*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 29/60*nf^6*T^4*h^10*QL*QLd^3*
      QR^5*LL - 3/16*nf^6*T^4*h^10*QL*QLd^4*LLd^2*LR^2*LRd + 1/12*nf^6*T^4*
      h^10*QL*QLd^4*LL*LLd^3*LR + 1/48*nf^6*T^4*h^10*QL*QLd^4*LL^2*LRd^3 - 3/8
      *nf^6*T^4*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 13/48*nf^6*T^4*h^10*QL*QLd^4*
      QRd^3*LRd^2 - 1/12*nf^6*T^4*h^10*QL*QLd^4*QRd^3*LLd^2 + 3/8*nf^6*T^4*
      h^10*QL*QLd^4*QR^2*QRd^2*LRd + 17/12*nf^6*T^4*h^10*QL*QLd^4*QR^3*LR*LRd
       + 17/12*nf^6*T^4*h^10*QL*QLd^4*QR^3*LL*LLd + 335/96*nf^6*T^4*h^10*QL*
      QLd^4*QR^4*QRd - 4/5*nf^6*T^4*h^10*QL*QLd^5*QR*LLd*LR*LRd - 7/30*nf^6*
      T^4*h^10*QL*QLd^5*QR*LL*LLd^2 - 4/5*nf^6*T^4*h^10*QL*QLd^5*QR^2*QRd*LLd
       + 3/8*nf^6*T^4*h^10*QL*QLd^6*QRd*LRd^2 - 11/240*nf^6*T^4*h^10*QL*QLd^6*
      QRd*LLd^2 - 307/240*nf^6*T^4*h^10*QL*QLd^6*QR^2*LRd - 29/60*nf^6*T^4*
      h^10*QL*QLd^7*LLd*LRd - 1/6*nf^6*T^4*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 25/
      36*nf^6*T^4*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/6*nf^6*T^4*h^10*QL^2*QRd^2*LL
      *LR^2*LRd^3 + 1/4*nf^6*T^4*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 3/4*nf^6*
      T^4*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 1/6*nf^6*T^4*h^10*QL^2*QRd^2*
      LL^2*LLd^3*LR + 3/4*nf^6*T^4*h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/6*nf^6*T^4*
      h^10*QL^2*QRd^2*LL^3*LLd^2*LRd - 17/30*nf^6*T^4*h^10*QL^2*QRd^5*LLd*LR*
      LRd - 63/80*nf^6*T^4*h^10*QL^2*QRd^5*LL*LRd^2 + 11/120*nf^6*T^4*h^10*
      QL^2*QRd^5*LL*LLd^2 + 13/48*nf^6*T^4*h^10*QL^2*QR*LLd*LR^4*LRd^2 + 5/12*
      nf^6*T^4*h^10*QL^2*QR*LLd^3*LR^4 + 1/3*nf^6*T^4*h^10*QL^2*QR*LL*LR^3*
      LRd^3 + 1/24*nf^6*T^4*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 2/3*nf^6*T^4*h^10*
      QL^2*QR*LL^3*LR*LRd^3 - 1/48*nf^6*T^4*h^10*QL^2*QR*LL^4*LLd*LRd^2 + 1/3*
      nf^6*T^4*h^10*QL^2*QR*LL^4*LLd^3 - 307/240*nf^6*T^4*h^10*QL^2*QR*QRd^6*
      LLd - 1/8*nf^6*T^4*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 1/4*nf^6*T^4*h^10*
      QL^2*QR^2*QRd*LL^3*LRd^2 + 1/24*nf^6*T^4*h^10*QL^2*QR^2*QRd*LL^3*LLd^2
       + 3/8*nf^6*T^4*h^10*QL^2*QR^2*QRd^4*LLd*LR - 5/24*nf^6*T^4*h^10*QL^2*
      QR^2*QRd^4*LL*LRd - 13/24*nf^6*T^4*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 1/6*
      nf^6*T^4*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd - 1/12*nf^6*T^4*h^10*QL^2*QR^3*
      QRd^2*LL^2*LLd - 5/12*nf^6*T^4*h^10*QL^2*QR^4*LLd*LR^3 - 3/8*nf^6*T^4*
      h^10*QL^2*QR^4*LL*LR^2*LRd + 25/48*nf^6*T^4*h^10*QL^2*QR^4*LL^2*LLd*LR
       + 5/48*nf^6*T^4*h^10*QL^2*QR^4*LL^3*LRd + 5/48*nf^6*T^4*h^10*QL^2*QR^4*
      QRd^3*LL + 1/3*nf^6*T^4*h^10*QL^2*QLd*QRd*LR^3*LRd^3 + 1/3*nf^6*T^4*h^10
      *QL^2*QLd*QRd*LL^3*LLd^3 - 35/48*nf^6*T^4*h^10*QL^2*QLd*QRd^4*LR*LRd^2
       + 3/8*nf^6*T^4*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 1/4*nf^6*T^4*h^10*QL^2*
      QLd*QR*QRd^2*LLd^2*LR^2 + 3/4*nf^6*T^4*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2
       - 4/5*nf^6*T^4*h^10*QL^2*QLd*QR*QRd^5*LRd + 1/24*nf^6*T^4*h^10*QL^2*QLd
      *QR^2*LR^3*LRd^2 + 1/4*nf^6*T^4*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 1/8*nf^6
      *T^4*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 1/6*nf^6*T^4*h^10*QL^2*QLd*QR^3*
      QRd*LL^2*LRd + 3/4*nf^6*T^4*h^10*QL^2*QLd*QR^3*QRd^4 - 5/16*nf^6*T^4*
      h^10*QL^2*QLd*QR^4*QRd^2*LR - 59/120*nf^6*T^4*h^10*QL^2*QLd*QR^5*LR^2 +
      17/48*nf^6*T^4*h^10*QL^2*QLd*QR^5*LL^2 + 1/4*nf^6*T^4*h^10*QL^2*QLd^2*
      LLd*LR^3*LRd^2 + 2/9*nf^6*T^4*h^10*QL^2*QLd^2*LLd^3*LR^3 + 1/4*nf^6*T^4*
      h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 1/4*nf^6*T^4*h^10*QL^2*QLd^2*LL^2*LLd^3*
      LR + 2/9*nf^6*T^4*h^10*QL^2*QLd^2*LL^3*LRd^3 + 1/4*nf^6*T^4*h^10*QL^2*
      QLd^2*LL^3*LLd^2*LRd - 1/12*nf^6*T^4*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 - 5/
      24*nf^6*T^4*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 3/8*nf^6*T^4*h^10*QL^2*
      QLd^2*QR*QRd^4*LLd + 7/8*nf^6*T^4*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 7/
      8*nf^6*T^4*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 1/12*nf^6*T^4*h^10*QL^2*
      QLd^2*QR^3*LLd*LR^2 - 5/24*nf^6*T^4*h^10*QL^2*QLd^2*QR^3*LL^2*LLd + 3/8*
      nf^6*T^4*h^10*QL^2*QLd^2*QR^4*QRd*LL - 1/12*nf^6*T^4*h^10*QL^2*QLd^3*
      QRd^2*LR*LRd^2 - 13/24*nf^6*T^4*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 1/6*
      nf^6*T^4*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd + 1/4*nf^6*T^4*h^10*QL^2*QLd^3
      *QR*LR^2*LRd^2 + 1/4*nf^6*T^4*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 1/6*nf^6*
      T^4*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 151/72*nf^6*T^4*h^10*QL^2*QLd^3*QR^3*
      QRd^2 + 2/3*nf^6*T^4*h^10*QL^2*QLd^3*QR^4*LR - 17/48*nf^6*T^4*h^10*QL^2*
      QLd^4*QRd*LL*LRd^2 - 3/8*nf^6*T^4*h^10*QL^2*QLd^4*QRd*LL*LLd^2 - 5/16*
      nf^6*T^4*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 5/24*nf^6*T^4*h^10*QL^2*QLd^4*
      QR^2*LLd*LR + 3/8*nf^6*T^4*h^10*QL^2*QLd^4*QR^2*LL*LRd - 17/48*nf^6*T^4*
      h^10*QL^2*QLd^5*LR*LRd^2 - 79/120*nf^6*T^4*h^10*QL^2*QLd^5*LLd^2*LR + 59/
      180*nf^6*T^4*h^10*QL^2*QLd^5*QR^3 - 161/120*nf^6*T^4*h^10*QL^2*QLd^6*QR*
      LLd + 31/144*nf^6*T^4*h^10*QL^3*LR^4*LRd^3 - 1/12*nf^6*T^4*h^10*QL^3*
      LLd^2*LR^4*LRd + 1/3*nf^6*T^4*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 1/6*nf^6*T^4
      *h^10*QL^3*LL*LLd^3*LR^3 + 1/9*nf^6*T^4*h^10*QL^3*LL^2*LR^2*LRd^3 - 7/24
      *nf^6*T^4*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 1/3*nf^6*T^4*h^10*QL^3*LL^3*
      LLd*LR*LRd^2 + 1/2*nf^6*T^4*h^10*QL^3*LL^3*LLd^3*LR + 5/16*nf^6*T^4*h^10
      *QL^3*LL^4*LRd^3 + 1/2*nf^6*T^4*h^10*QL^3*LL^4*LLd^2*LRd + 1/2*nf^6*T^4*
      h^10*QL^3*QRd^3*LR^2*LRd^2 + 5/4*nf^6*T^4*h^10*QL^3*QRd^3*LLd^2*LR^2 + 2
      *nf^6*T^4*h^10*QL^3*QRd^3*LL*LLd*LR*LRd + nf^6*T^4*h^10*QL^3*QRd^3*LL^2*
      LRd^2 + 1/2*nf^6*T^4*h^10*QL^3*QRd^3*LL^2*LLd^2 - 157/240*nf^6*T^4*h^10*
      QL^3*QRd^6*LRd + 1/6*nf^6*T^4*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 17/12*nf^6*
      T^4*h^10*QL^3*QR*QRd^4*LR*LRd + 17/12*nf^6*T^4*h^10*QL^3*QR*QRd^4*LL*LLd
       - 5/24*nf^6*T^4*h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 1/12*nf^6*T^4*h^10*QL^3
      *QR^2*QRd^2*LL^2*LRd + 59/180*nf^6*T^4*h^10*QL^3*QR^2*QRd^5 + 1/2*nf^6*
      T^4*h^10*QL^3*QR^3*LL*LLd*LR^2 + 1/2*nf^6*T^4*h^10*QL^3*QR^3*LL^2*LR*LRd
       + 1/2*nf^6*T^4*h^10*QL^3*QR^3*QRd^3*LR - 1/12*nf^6*T^4*h^10*QL^3*QR^4*
      QRd*LR^2 + 13/48*nf^6*T^4*h^10*QL^3*QR^4*QRd*LL^2 + 29/60*nf^6*T^4*h^10*
      QL^3*QLd*QRd^5*LLd + 1/6*nf^6*T^4*h^10*QL^3*QLd*QR*LL^3*LRd^2 + 8/3*nf^6
      *T^4*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 4/3*nf^6*T^4*h^10*QL^3*QLd*QR*QRd^3
      *LL*LRd + 1/6*nf^6*T^4*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 - 1/6*nf^6*T^4*
      h^10*QL^3*QLd*QR^3*QRd^2*LL - 1/12*nf^6*T^4*h^10*QL^3*QLd*QR^4*LL*LR + 1/
      4*nf^6*T^4*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 1/4*nf^6*T^4*h^10*QL^3*QLd^2
      *QRd*LL^2*LLd^2 + 2/3*nf^6*T^4*h^10*QL^3*QLd^2*QRd^4*LRd - 1/12*nf^6*T^4
      *h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 1/6*nf^6*T^4*h^10*QL^3*QLd^2*QR^2*LL*
      LLd*LR - 13/24*nf^6*T^4*h^10*QL^3*QLd^2*QR^2*LL^2*LRd + 151/72*nf^6*T^4*
      h^10*QL^3*QLd^2*QR^2*QRd^3 - 1/6*nf^6*T^4*h^10*QL^3*QLd^2*QR^3*QRd*LR +
      1/2*nf^6*T^4*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 1/2*nf^6*T^4*h^10*QL^3*QLd^3
      *LL*LR*LRd^2 + 1/2*nf^6*T^4*h^10*QL^3*QLd^3*LL*LLd^2*LR + 1/2*nf^6*T^4*
      h^10*QL^3*QLd^3*LL^2*LLd*LRd + 1/2*nf^6*T^4*h^10*QL^3*QLd^3*QRd^3*LLd +
      2/3*nf^6*T^4*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 2/3*nf^6*T^4*h^10*QL^3*
      QLd^3*QR*QRd*LL*LRd + 1/2*nf^6*T^4*h^10*QL^3*QLd^3*QR^3*LL + 5/48*nf^6*
      T^4*h^10*QL^3*QLd^4*QRd^2*LRd + 3/4*nf^6*T^4*h^10*QL^3*QLd^4*QR*LR*LRd
       + 3/4*nf^6*T^4*h^10*QL^3*QLd^4*QR*LL*LLd + 3/4*nf^6*T^4*h^10*QL^3*QLd^4
      *QR^2*QRd + 5/12*nf^6*T^4*h^10*QL^3*QLd^5*QRd*LLd + 1/6*nf^6*T^4*h^10*
      QL^3*QLd^6*LRd + 1/12*nf^6*T^4*h^10*QL^4*QRd*LLd*LR^3*LRd + 3/8*nf^6*T^4
      *h^10*QL^4*QRd*LL*LR^2*LRd^2 - 1/16*nf^6*T^4*h^10*QL^4*QRd*LL*LLd^2*LR^2
       - 1/16*nf^6*T^4*h^10*QL^4*QRd*LL^3*LRd^2 + 1/4*nf^6*T^4*h^10*QL^4*QRd*
      LL^3*LLd^2 + 69/32*nf^6*T^4*h^10*QL^4*QRd^4*LLd*LR + 71/32*nf^6*T^4*h^10
      *QL^4*QRd^4*LL*LRd + 3/8*nf^6*T^4*h^10*QL^4*QR*QRd^2*LLd*LR^2 - 35/48*
      nf^6*T^4*h^10*QL^4*QR*QRd^2*LL^2*LLd + 5/48*nf^6*T^4*h^10*QL^4*QR^2*LLd*
      LR^3 + 25/48*nf^6*T^4*h^10*QL^4*QR^2*LL*LR^2*LRd - 3/8*nf^6*T^4*h^10*
      QL^4*QR^2*LL^2*LLd*LR - 5/12*nf^6*T^4*h^10*QL^4*QR^2*LL^3*LRd + 2/3*nf^6
      *T^4*h^10*QL^4*QR^2*QRd^3*LL - 1/12*nf^6*T^4*h^10*QL^4*QR^3*QRd*LL*LR +
      1/48*nf^6*T^4*h^10*QL^4*QLd*LLd^2*LR^3 - 3/16*nf^6*T^4*h^10*QL^4*QLd*
      LL^2*LR*LRd^2 - 3/8*nf^6*T^4*h^10*QL^4*QLd*LL^2*LLd^2*LR + 1/12*nf^6*T^4
      *h^10*QL^4*QLd*LL^3*LLd*LRd + 17/12*nf^6*T^4*h^10*QL^4*QLd*QRd^3*LR*LRd
       + 17/12*nf^6*T^4*h^10*QL^4*QLd*QRd^3*LL*LLd + 335/96*nf^6*T^4*h^10*QL^4
      *QLd*QR*QRd^4 + 3/8*nf^6*T^4*h^10*QL^4*QLd*QR^2*QRd^2*LR + 13/48*nf^6*
      T^4*h^10*QL^4*QLd*QR^3*LR^2 - 1/12*nf^6*T^4*h^10*QL^4*QLd*QR^3*LL^2 + 3/
      8*nf^6*T^4*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 5/24*nf^6*T^4*h^10*QL^4*QLd^2*
      QRd^2*LL*LRd - 17/48*nf^6*T^4*h^10*QL^4*QLd^2*QR*LLd*LR^2 - 3/8*nf^6*T^4
      *h^10*QL^4*QLd^2*QR*LL^2*LLd - 5/16*nf^6*T^4*h^10*QL^4*QLd^2*QR^2*QRd*LL
       + 3/4*nf^6*T^4*h^10*QL^4*QLd^3*QRd*LR*LRd + 3/4*nf^6*T^4*h^10*QL^4*
      QLd^3*QRd*LL*LLd + 3/4*nf^6*T^4*h^10*QL^4*QLd^3*QR*QRd^2 + 5/48*nf^6*T^4
      *h^10*QL^4*QLd^3*QR^2*LR + 109/96*nf^6*T^4*h^10*QL^4*QLd^4*LLd*LR + 109/
      96*nf^6*T^4*h^10*QL^4*QLd^4*LL*LRd + 101/96*nf^6*T^4*h^10*QL^4*QLd^5*QR
       + 11/120*nf^6*T^4*h^10*QL^5*QRd^2*LR^2*LRd - 17/30*nf^6*T^4*h^10*QL^5*
      QRd^2*LL*LLd*LR - 63/80*nf^6*T^4*h^10*QL^5*QRd^2*LL^2*LRd + 879/800*nf^6
      *T^4*h^10*QL^5*QRd^5 - 1/4*nf^6*T^4*h^10*QL^5*QR*LR^3*LRd + 1/6*nf^6*T^4
      *h^10*QL^5*QR*LL^2*LR*LRd - 1/4*nf^6*T^4*h^10*QL^5*QR*LL^3*LLd + 29/60*
      nf^6*T^4*h^10*QL^5*QR*QRd^3*LR + 17/48*nf^6*T^4*h^10*QL^5*QR^2*QRd*LR^2
       - 59/120*nf^6*T^4*h^10*QL^5*QR^2*QRd*LL^2 - 4/5*nf^6*T^4*h^10*QL^5*QLd*
      QRd*LL*LR*LRd - 7/30*nf^6*T^4*h^10*QL^5*QLd*QRd*LL^2*LLd - 4/5*nf^6*T^4*
      h^10*QL^5*QLd*QR*QRd^2*LL - 17/48*nf^6*T^4*h^10*QL^5*QLd^2*LR^2*LRd - 79/
      120*nf^6*T^4*h^10*QL^5*QLd^2*LL^2*LRd + 59/180*nf^6*T^4*h^10*QL^5*QLd^2*
      QRd^3 + 5/12*nf^6*T^4*h^10*QL^5*QLd^3*QR*LL + 101/96*nf^6*T^4*h^10*QL^5*
      QLd^4*QRd + 1/4*nf^6*T^4*h^10*QL^6*LLd*LR^3 + 7/8*nf^6*T^4*h^10*QL^6*LL*
      LR^2*LRd + 11/16*nf^6*T^4*h^10*QL^6*LL^2*LLd*LR + 1/16*nf^6*T^4*h^10*
      QL^6*LL^3*LRd - 157/240*nf^6*T^4*h^10*QL^6*QRd^3*LL - 4/5*nf^6*T^4*h^10*
      QL^6*QR*QRd*LL*LR - 307/240*nf^6*T^4*h^10*QL^6*QLd*QRd^2*LR + 3/8*nf^6*
      T^4*h^10*QL^6*QLd*QR*LR^2 - 11/240*nf^6*T^4*h^10*QL^6*QLd*QR*LL^2 - 161/
      120*nf^6*T^4*h^10*QL^6*QLd^2*QRd*LL + 1/6*nf^6*T^4*h^10*QL^6*QLd^3*LR -
      1/30*nf^6*T^4*h^10*QL^7*QRd*LR^2 - 43/80*nf^6*T^4*h^10*QL^7*QRd*LL^2 -
      29/60*nf^6*T^4*h^10*QL^7*QLd*LL*LR - 7/36*nf^6*T^4*h^10*G*QRd^3*LR^2*
      LRd^3 + 7/12*nf^6*T^4*h^10*G*QRd^3*LLd^2*LR^2*LRd + 1/6*nf^6*T^4*h^10*G*
      QRd^3*LL*LLd*LR*LRd^2 - 1/6*nf^6*T^4*h^10*G*QRd^3*LL*LLd^3*LR + 13/36*
      nf^6*T^4*h^10*G*QRd^3*LL^2*LRd^3 - 1/12*nf^6*T^4*h^10*G*QRd^3*LL^2*LLd^2
      *LRd - 1/18*nf^6*T^4*h^10*G*QRd^6*LRd^2 + 1/18*nf^6*T^4*h^10*G*QRd^6*
      LLd^2 - 1/3*nf^6*T^4*h^10*G*QR*QRd*LR^3*LRd^3 + 1/3*nf^6*T^4*h^10*G*QR*
      QRd*LLd^2*LR^3*LRd + 1/3*nf^6*T^4*h^10*G*QR*QRd*LL*LLd^3*LR^2 + 1/3*nf^6
      *T^4*h^10*G*QR*QRd*LL^2*LR*LRd^3 + 1/3*nf^6*T^4*h^10*G*QR*QRd*LL^3*LLd*
      LRd^2 - 1/3*nf^6*T^4*h^10*G*QR*QRd*LL^3*LLd^3 + 1/6*nf^6*T^4*h^10*G*QR*
      QRd^4*LR*LRd^2 + 1/2*nf^6*T^4*h^10*G*QR*QRd^4*LLd^2*LR + 1/3*nf^6*T^4*
      h^10*G*QR*QRd^4*LL*LLd*LRd + 1/2*nf^6*T^4*h^10*G*QR^2*QRd^2*LLd^2*LR^2
       + 1/2*nf^6*T^4*h^10*G*QR^2*QRd^2*LL^2*LRd^2 + 1/12*nf^6*T^4*h^10*G*QR^2
      *QRd^5*LRd - 7/36*nf^6*T^4*h^10*G*QR^3*LR^3*LRd^2 + 13/36*nf^6*T^4*h^10*
      G*QR^3*LLd^2*LR^3 + 1/6*nf^6*T^4*h^10*G*QR^3*LL*LLd*LR^2*LRd + 7/12*nf^6
      *T^4*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/12*nf^6*T^4*h^10*G*QR^3*LL^2*LLd^2*LR
       - 1/6*nf^6*T^4*h^10*G*QR^3*LL^3*LLd*LRd + 1/3*nf^6*T^4*h^10*G*QR^3*
      QRd^3*LR*LRd + 1/3*nf^6*T^4*h^10*G*QR^3*QRd^3*LL*LLd + 1/6*nf^6*T^4*h^10
      *G*QR^4*QRd*LR^2*LRd + 1/3*nf^6*T^4*h^10*G*QR^4*QRd*LL*LLd*LR + 1/2*nf^6
      *T^4*h^10*G*QR^4*QRd*LL^2*LRd + 1/3*nf^6*T^4*h^10*G*QR^4*QRd^4 + 1/12*
      nf^6*T^4*h^10*G*QR^5*QRd^2*LR - 1/18*nf^6*T^4*h^10*G*QR^6*LR^2 + 1/18*
      nf^6*T^4*h^10*G*QR^6*LL^2 + 1/3*nf^6*T^4*h^10*G*QLd*QRd^2*LLd^3*LR^2 - 1/
      3*nf^6*T^4*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 1/2*nf^6*T^4*h^10*G*QLd*QRd^2*
      LL^2*LLd*LRd^2 - 1/2*nf^6*T^4*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 1/3*nf^6*T^4
      *h^10*G*QLd*QRd^5*LLd*LRd - 2/3*nf^6*T^4*h^10*G*QLd*QR*LLd*LR^3*LRd^2 +
      10/9*nf^6*T^4*h^10*G*QLd*QR*LLd^3*LR^3 - 1/2*nf^6*T^4*h^10*G*QLd*QR*LL*
      LR^2*LRd^3 + 1/2*nf^6*T^4*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd + nf^6*T^4*
      h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 - 2/3*nf^6*T^4*h^10*G*QLd*QR*LL^2*LLd^3*
      LR + 7/18*nf^6*T^4*h^10*G*QLd*QR*LL^3*LRd^3 - 1/2*nf^6*T^4*h^10*G*QLd*QR
      *LL^3*LLd^2*LRd + nf^6*T^4*h^10*G*QLd*QR*QRd^3*LLd*LR*LRd + 1/6*nf^6*T^4
      *h^10*G*QLd*QR*QRd^3*LL*LRd^2 + 1/2*nf^6*T^4*h^10*G*QLd*QR*QRd^3*LL*
      LLd^2 + 3/2*nf^6*T^4*h^10*G*QLd*QR^2*QRd^4*LLd - 1/3*nf^6*T^4*h^10*G*QLd
      *QR^3*QRd^2*LLd*LR + 1/2*nf^6*T^4*h^10*G*QLd*QR^3*QRd^2*LL*LRd - 1/6*
      nf^6*T^4*h^10*G*QLd*QR^4*LLd*LR^2 + 1/3*nf^6*T^4*h^10*G*QLd*QR^4*LL*LR*
      LRd + 1/6*nf^6*T^4*h^10*G*QLd*QR^4*LL^2*LLd + 1/2*nf^6*T^4*h^10*G*QLd*
      QR^5*QRd*LL - 1/2*nf^6*T^4*h^10*G*QLd^2*QRd*LR^2*LRd^3 + 1/2*nf^6*T^4*
      h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd - 1/3*nf^6*T^4*h^10*G*QLd^2*QRd*LL*LLd^3
      *LR + 1/3*nf^6*T^4*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 1/6*nf^6*T^4*h^10*G*
      QLd^2*QRd^4*LRd^2 + 1/2*nf^6*T^4*h^10*G*QLd^2*QRd^4*LLd^2 - 1/2*nf^6*T^4
      *h^10*G*QLd^2*QR^2*LR^2*LRd^2 + nf^6*T^4*h^10*G*QLd^2*QR^2*LLd^2*LR^2 +
      nf^6*T^4*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 1/2*nf^6*T^4*h^10*G*QLd^2*QR^2*
      LL^2*LLd^2 + 13/12*nf^6*T^4*h^10*G*QLd^2*QR^2*QRd^3*LRd + 2/3*nf^6*T^4*
      h^10*G*QLd^2*QR^3*QRd*LR*LRd + 2/3*nf^6*T^4*h^10*G*QLd^2*QR^3*QRd*LL*LLd
       + 1/3*nf^6*T^4*h^10*G*QLd^2*QR^4*QRd^2 + 1/12*nf^6*T^4*h^10*G*QLd^2*
      QR^5*LR - 1/12*nf^6*T^4*h^10*G*QLd^3*LLd*LR^2*LRd^2 + 13/36*nf^6*T^4*
      h^10*G*QLd^3*LLd^3*LR^2 - 1/6*nf^6*T^4*h^10*G*QLd^3*LL*LR*LRd^3 + 1/6*
      nf^6*T^4*h^10*G*QLd^3*LL*LLd^2*LR*LRd + 7/12*nf^6*T^4*h^10*G*QLd^3*LL^2*
      LLd*LRd^2 - 7/36*nf^6*T^4*h^10*G*QLd^3*LL^2*LLd^3 + 2/3*nf^6*T^4*h^10*G*
      QLd^3*QRd^3*LLd*LRd + 1/3*nf^6*T^4*h^10*G*QLd^3*QR*QRd*LLd*LR*LRd + 1/2*
      nf^6*T^4*h^10*G*QLd^3*QR*QRd*LL*LRd^2 + 1/6*nf^6*T^4*h^10*G*QLd^3*QR*QRd
      *LL*LLd^2 + 7/12*nf^6*T^4*h^10*G*QLd^3*QR^2*QRd^2*LLd + 8/9*nf^6*T^4*
      h^10*G*QLd^3*QR^3*LLd*LR + 11/18*nf^6*T^4*h^10*G*QLd^3*QR^3*LL*LRd + 1/2
      *nf^6*T^4*h^10*G*QLd^4*QRd^2*LRd^2 + 1/6*nf^6*T^4*h^10*G*QLd^4*QRd^2*
      LLd^2 + 1/6*nf^6*T^4*h^10*G*QLd^4*QR*LR*LRd^2 - 1/6*nf^6*T^4*h^10*G*
      QLd^4*QR*LLd^2*LR + 1/3*nf^6*T^4*h^10*G*QLd^4*QR*LL*LLd*LRd + nf^6*T^4*
      h^10*G*QLd^4*QR^2*QRd*LRd + 8/9*nf^6*T^4*h^10*G*QLd^4*QR^4 + 1/3*nf^6*
      T^4*h^10*G*QLd^5*QRd*LLd*LRd + 1/12*nf^6*T^4*h^10*G*QLd^5*QR^2*LLd + 1/
      18*nf^6*T^4*h^10*G*QLd^6*LRd^2 - 1/18*nf^6*T^4*h^10*G*QLd^6*LLd^2 - 1/2*
      nf^6*T^4*h^10*G*QL*QRd*LLd*LR^3*LRd^2 + 7/18*nf^6*T^4*h^10*G*QL*QRd*
      LLd^3*LR^3 - 2/3*nf^6*T^4*h^10*G*QL*QRd*LL*LR^2*LRd^3 + nf^6*T^4*h^10*G*
      QL*QRd*LL*LLd^2*LR^2*LRd + 1/2*nf^6*T^4*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2
       - 1/2*nf^6*T^4*h^10*G*QL*QRd*LL^2*LLd^3*LR + 10/9*nf^6*T^4*h^10*G*QL*
      QRd*LL^3*LRd^3 - 2/3*nf^6*T^4*h^10*G*QL*QRd*LL^3*LLd^2*LRd + 1/3*nf^6*
      T^4*h^10*G*QL*QRd^4*LLd*LR*LRd - 1/6*nf^6*T^4*h^10*G*QL*QRd^4*LL*LRd^2
       + 1/6*nf^6*T^4*h^10*G*QL*QRd^4*LL*LLd^2 + 1/2*nf^6*T^4*h^10*G*QL*QR*
      QRd^5*LLd - 1/3*nf^6*T^4*h^10*G*QL*QR^2*LLd*LR^3*LRd + 1/2*nf^6*T^4*h^10
      *G*QL*QR^2*LL*LLd^2*LR^2 + 1/3*nf^6*T^4*h^10*G*QL*QR^2*LL^3*LRd^2 - 1/2*
      nf^6*T^4*h^10*G*QL*QR^2*LL^3*LLd^2 + 1/2*nf^6*T^4*h^10*G*QL*QR^2*QRd^3*
      LLd*LR - 1/3*nf^6*T^4*h^10*G*QL*QR^2*QRd^3*LL*LRd + 1/6*nf^6*T^4*h^10*G*
      QL*QR^3*QRd*LLd*LR^2 + nf^6*T^4*h^10*G*QL*QR^3*QRd*LL*LR*LRd + 1/2*nf^6*
      T^4*h^10*G*QL*QR^3*QRd*LL^2*LLd + 3/2*nf^6*T^4*h^10*G*QL*QR^4*QRd^2*LL
       + 1/3*nf^6*T^4*h^10*G*QL*QR^5*LL*LR - 1/3*nf^6*T^4*h^10*G*QL*QLd*LR^3*
      LRd^3 + 1/3*nf^6*T^4*h^10*G*QL*QLd*LLd^2*LR^3*LRd + 1/3*nf^6*T^4*h^10*G*
      QL*QLd*LL*LLd^3*LR^2 + 1/3*nf^6*T^4*h^10*G*QL*QLd*LL^2*LR*LRd^3 + 1/3*
      nf^6*T^4*h^10*G*QL*QLd*LL^3*LLd*LRd^2 - 1/3*nf^6*T^4*h^10*G*QL*QLd*LL^3*
      LLd^3 + 1/6*nf^6*T^4*h^10*G*QL*QLd*QRd^3*LR*LRd^2 + 1/2*nf^6*T^4*h^10*G*
      QL*QLd*QRd^3*LLd^2*LR + 1/3*nf^6*T^4*h^10*G*QL*QLd*QRd^3*LL*LLd*LRd + 2*
      nf^6*T^4*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 + 2*nf^6*T^4*h^10*G*QL*QLd*QR*
      QRd*LL^2*LRd^2 + nf^6*T^4*h^10*G*QL*QLd*QR*QRd^4*LRd + 1/6*nf^6*T^4*h^10
      *G*QL*QLd*QR^3*LR^2*LRd + 1/3*nf^6*T^4*h^10*G*QL*QLd*QR^3*LL*LLd*LR + 1/
      2*nf^6*T^4*h^10*G*QL*QLd*QR^3*LL^2*LRd + 4/3*nf^6*T^4*h^10*G*QL*QLd*QR^3
      *QRd^3 + nf^6*T^4*h^10*G*QL*QLd*QR^4*QRd*LR + 3/2*nf^6*T^4*h^10*G*QL*
      QLd^2*QR*QRd^3*LLd + 1/2*nf^6*T^4*h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR + nf^6
      *T^4*h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd + nf^6*T^4*h^10*G*QL*QLd^2*QR^4*LL
       + 1/2*nf^6*T^4*h^10*G*QL*QLd^3*QRd*LR*LRd^2 + 1/6*nf^6*T^4*h^10*G*QL*
      QLd^3*QRd*LLd^2*LR + nf^6*T^4*h^10*G*QL*QLd^3*QRd*LL*LLd*LRd + 3/2*nf^6*
      T^4*h^10*G*QL*QLd^3*QR*QRd^2*LRd + 2/3*nf^6*T^4*h^10*G*QL*QLd^3*QR^2*LR*
      LRd + 2/3*nf^6*T^4*h^10*G*QL*QLd^3*QR^2*LL*LLd + 22/9*nf^6*T^4*h^10*G*QL
      *QLd^3*QR^3*QRd + 1/3*nf^6*T^4*h^10*G*QL*QLd^4*LLd*LR*LRd + 1/2*nf^6*T^4
      *h^10*G*QL*QLd^4*LL*LRd^2 + 1/6*nf^6*T^4*h^10*G*QL*QLd^4*LL*LLd^2 + nf^6
      *T^4*h^10*G*QL*QLd^4*QR*QRd*LLd + 1/2*nf^6*T^4*h^10*G*QL*QLd^5*QR*LRd -
      1/2*nf^6*T^4*h^10*G*QL^2*QRd^2*LR^2*LRd^2 + nf^6*T^4*h^10*G*QL^2*QRd^2*
      LLd^2*LR^2 + nf^6*T^4*h^10*G*QL^2*QRd^2*LL^2*LRd^2 - 1/2*nf^6*T^4*h^10*G
      *QL^2*QRd^2*LL^2*LLd^2 + 1/12*nf^6*T^4*h^10*G*QL^2*QRd^5*LRd - 1/2*nf^6*
      T^4*h^10*G*QL^2*QR*LR^3*LRd^2 + 1/3*nf^6*T^4*h^10*G*QL^2*QR*LLd^2*LR^3
       + 1/2*nf^6*T^4*h^10*G*QL^2*QR*LL^2*LR*LRd^2 - 1/3*nf^6*T^4*h^10*G*QL^2*
      QR*LL^3*LLd*LRd + 2/3*nf^6*T^4*h^10*G*QL^2*QR*QRd^3*LR*LRd + 2/3*nf^6*
      T^4*h^10*G*QL^2*QR*QRd^3*LL*LLd + 1/3*nf^6*T^4*h^10*G*QL^2*QR^2*QRd^4 +
      13/12*nf^6*T^4*h^10*G*QL^2*QR^3*QRd^2*LR + 1/6*nf^6*T^4*h^10*G*QL^2*QR^4
      *LR^2 + 1/2*nf^6*T^4*h^10*G*QL^2*QR^4*LL^2 + nf^6*T^4*h^10*G*QL^2*QLd*
      QRd^4*LLd + nf^6*T^4*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR + 1/2*nf^6*T^4*h^10
      *G*QL^2*QLd*QR*QRd^2*LL*LRd + 3/2*nf^6*T^4*h^10*G*QL^2*QLd*QR^3*QRd*LL
       + 1/2*nf^6*T^4*h^10*G*QL^2*QLd^2*LLd^2*LR^2 + 1/2*nf^6*T^4*h^10*G*QL^2*
      QLd^2*LL^2*LRd^2 + 7/12*nf^6*T^4*h^10*G*QL^2*QLd^2*QRd^3*LRd + 2*nf^6*
      T^4*h^10*G*QL^2*QLd^2*QR^2*QRd^2 + 7/12*nf^6*T^4*h^10*G*QL^2*QLd^2*QR^3*
      LR + 13/12*nf^6*T^4*h^10*G*QL^2*QLd^3*QRd^2*LLd - 1/3*nf^6*T^4*h^10*G*
      QL^2*QLd^3*QR*LLd*LR + 1/2*nf^6*T^4*h^10*G*QL^2*QLd^3*QR*LL*LRd + 3/2*
      nf^6*T^4*h^10*G*QL^2*QLd^4*QRd*LRd + 1/3*nf^6*T^4*h^10*G*QL^2*QLd^4*QR^2
       + 1/12*nf^6*T^4*h^10*G*QL^2*QLd^5*LLd - 1/6*nf^6*T^4*h^10*G*QL^3*LLd*
      LR^3*LRd - 1/12*nf^6*T^4*h^10*G*QL^3*LL*LR^2*LRd^2 + 7/12*nf^6*T^4*h^10*
      G*QL^3*LL*LLd^2*LR^2 + 1/6*nf^6*T^4*h^10*G*QL^3*LL^2*LLd*LR*LRd + 13/36*
      nf^6*T^4*h^10*G*QL^3*LL^3*LRd^2 - 7/36*nf^6*T^4*h^10*G*QL^3*LL^3*LLd^2
       + 11/18*nf^6*T^4*h^10*G*QL^3*QRd^3*LLd*LR + 8/9*nf^6*T^4*h^10*G*QL^3*
      QRd^3*LL*LRd + 1/2*nf^6*T^4*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 1/3*nf^6*T^4*
      h^10*G*QL^3*QR*QRd*LL*LR*LRd + 1/6*nf^6*T^4*h^10*G*QL^3*QR*QRd*LL^2*LLd
       + 7/12*nf^6*T^4*h^10*G*QL^3*QR^2*QRd^2*LL + 2/3*nf^6*T^4*h^10*G*QL^3*
      QR^3*LL*LR + 2/3*nf^6*T^4*h^10*G*QL^3*QLd*QRd^2*LR*LRd + 2/3*nf^6*T^4*
      h^10*G*QL^3*QLd*QRd^2*LL*LLd + 1/2*nf^6*T^4*h^10*G*QL^3*QLd*QR*LR^2*LRd
       + nf^6*T^4*h^10*G*QL^3*QLd*QR*LL*LLd*LR + 1/6*nf^6*T^4*h^10*G*QL^3*QLd*
      QR*LL^2*LRd + 22/9*nf^6*T^4*h^10*G*QL^3*QLd*QR*QRd^3 + 3/2*nf^6*T^4*h^10
      *G*QL^3*QLd*QR^2*QRd*LR + 1/2*nf^6*T^4*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 1/
      3*nf^6*T^4*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 13/12*nf^6*T^4*h^10*G*QL^3*
      QLd^2*QR^2*LL + 1/3*nf^6*T^4*h^10*G*QL^3*QLd^3*LR*LRd + 1/3*nf^6*T^4*
      h^10*G*QL^3*QLd^3*LL*LLd + 4/3*nf^6*T^4*h^10*G*QL^3*QLd^3*QR*QRd + 1/6*
      nf^6*T^4*h^10*G*QL^4*QRd*LR^2*LRd + 1/3*nf^6*T^4*h^10*G*QL^4*QRd*LL*LLd*
      LR - 1/6*nf^6*T^4*h^10*G*QL^4*QRd*LL^2*LRd + 8/9*nf^6*T^4*h^10*G*QL^4*
      QRd^4 + nf^6*T^4*h^10*G*QL^4*QR*QRd^2*LR + 1/2*nf^6*T^4*h^10*G*QL^4*QR^2
      *LR^2 + 1/6*nf^6*T^4*h^10*G*QL^4*QR^2*LL^2 + 1/2*nf^6*T^4*h^10*G*QL^4*
      QLd*LLd*LR^2 + 1/3*nf^6*T^4*h^10*G*QL^4*QLd*LL*LR*LRd + 1/6*nf^6*T^4*
      h^10*G*QL^4*QLd*LL^2*LLd + nf^6*T^4*h^10*G*QL^4*QLd*QR*QRd*LL + 1/3*nf^6
      *T^4*h^10*G*QL^4*QLd^2*QRd^2 + 3/2*nf^6*T^4*h^10*G*QL^4*QLd^2*QR*LR + 1/
      3*nf^6*T^4*h^10*G*QL^4*QLd^4 + 1/12*nf^6*T^4*h^10*G*QL^5*QRd^2*LL + 1/3*
      nf^6*T^4*h^10*G*QL^5*QR*LL*LR + 1/2*nf^6*T^4*h^10*G*QL^5*QLd*QRd*LR + 1/
      12*nf^6*T^4*h^10*G*QL^5*QLd^2*LL + 1/18*nf^6*T^4*h^10*G*QL^6*LR^2 - 1/18
      *nf^6*T^4*h^10*G*QL^6*LL^2 - 1/4*nf^6*T^4*h^10*W*LR^4*LRd^4 - 1/4*nf^6*
      T^4*h^10*W*LLd^2*LR^4*LRd^2 + 47/36*nf^6*T^4*h^10*W*LLd^4*LR^4 - 5/3*
      nf^6*T^4*h^10*W*LL*LLd*LR^3*LRd^3 + 13/9*nf^6*T^4*h^10*W*LL*LLd^3*LR^3*
      LRd - 1/4*nf^6*T^4*h^10*W*LL^2*LR^2*LRd^4 + 2*nf^6*T^4*h^10*W*LL^2*LLd^2
      *LR^2*LRd^2 - 1/4*nf^6*T^4*h^10*W*LL^2*LLd^4*LR^2 + 13/9*nf^6*T^4*h^10*W
      *LL^3*LLd*LR*LRd^3 - 5/3*nf^6*T^4*h^10*W*LL^3*LLd^3*LR*LRd + 47/36*nf^6*
      T^4*h^10*W*LL^4*LRd^4 - 1/4*nf^6*T^4*h^10*W*LL^4*LLd^2*LRd^2 - 1/4*nf^6*
      T^4*h^10*W*LL^4*LLd^4 - 23/18*nf^6*T^4*h^10*W*QRd^3*LR^2*LRd^3 - 7/12*
      nf^6*T^4*h^10*W*QRd^3*LLd^2*LR^2*LRd - 17/6*nf^6*T^4*h^10*W*QRd^3*LL*LLd
      *LR*LRd^2 - 5/3*nf^6*T^4*h^10*W*QRd^3*LL*LLd^3*LR - 31/18*nf^6*T^4*h^10*
      W*QRd^3*LL^2*LRd^3 - 3/4*nf^6*T^4*h^10*W*QRd^3*LL^2*LLd^2*LRd + 7/36*
      nf^6*T^4*h^10*W*QRd^6*LRd^2 + 17/36*nf^6*T^4*h^10*W*QRd^6*LLd^2 - 5/3*
      nf^6*T^4*h^10*W*QR*QRd*LR^3*LRd^3 + 7/6*nf^6*T^4*h^10*W*QR*QRd*LLd^2*
      LR^3*LRd + 7/6*nf^6*T^4*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 7/6*nf^6*T^4*h^10*
      W*QR*QRd*LL^2*LR*LRd^3 + 7/6*nf^6*T^4*h^10*W*QR*QRd*LL^3*LLd*LRd^2 - 5/3
      *nf^6*T^4*h^10*W*QR*QRd*LL^3*LLd^3 - 3/2*nf^6*T^4*h^10*W*QR*QRd^4*LR*
      LRd^2 - nf^6*T^4*h^10*W*QR*QRd^4*LLd^2*LR - nf^6*T^4*h^10*W*QR*QRd^4*LL*
      LLd*LRd - 5/12*nf^6*T^4*h^10*W*QR^2*QRd^5*LRd - 23/18*nf^6*T^4*h^10*W*
      QR^3*LR^3*LRd^2 - 31/18*nf^6*T^4*h^10*W*QR^3*LLd^2*LR^3 - 17/6*nf^6*T^4*
      h^10*W*QR^3*LL*LLd*LR^2*LRd - 7/12*nf^6*T^4*h^10*W*QR^3*LL^2*LR*LRd^2 -
      3/4*nf^6*T^4*h^10*W*QR^3*LL^2*LLd^2*LR - 5/3*nf^6*T^4*h^10*W*QR^3*LL^3*
      LLd*LRd - 3/2*nf^6*T^4*h^10*W*QR^4*QRd*LR^2*LRd - nf^6*T^4*h^10*W*QR^4*
      QRd*LL*LLd*LR - nf^6*T^4*h^10*W*QR^4*QRd*LL^2*LRd + 1/4*nf^6*T^4*h^10*W*
      QR^4*QRd^4 - 5/12*nf^6*T^4*h^10*W*QR^5*QRd^2*LR + 7/36*nf^6*T^4*h^10*W*
      QR^6*LR^2 + 17/36*nf^6*T^4*h^10*W*QR^6*LL^2 - 2*nf^6*T^4*h^10*W*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 23/12*nf^6*T^4*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 17/6
      *nf^6*T^4*h^10*W*QLd*QRd^2*LL*LR*LRd^3 - nf^6*T^4*h^10*W*QLd*QRd^2*LL^2*
      LLd*LRd^2 - 23/12*nf^6*T^4*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 11/6*nf^6*T^4*
      h^10*W*QLd*QRd^5*LLd*LRd - 17/6*nf^6*T^4*h^10*W*QLd*QR*LLd*LR^3*LRd^2 +
      41/9*nf^6*T^4*h^10*W*QLd*QR*LLd^3*LR^3 - 5/2*nf^6*T^4*h^10*W*QLd*QR*LL*
      LR^2*LRd^3 + 2*nf^6*T^4*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd + 4*nf^6*T^4*
      h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 17/6*nf^6*T^4*h^10*W*QLd*QR*LL^2*LLd^3
      *LR + 13/9*nf^6*T^4*h^10*W*QLd*QR*LL^3*LRd^3 - 5/2*nf^6*T^4*h^10*W*QLd*
      QR*LL^3*LLd^2*LRd - 2*nf^6*T^4*h^10*W*QLd*QR*QRd^3*LL*LRd^2 + 3/2*nf^6*
      T^4*h^10*W*QLd*QR^2*QRd^4*LLd - 4*nf^6*T^4*h^10*W*QLd*QR^3*QRd^2*LLd*LR
       - 3*nf^6*T^4*h^10*W*QLd*QR^4*LLd*LR^2 - nf^6*T^4*h^10*W*QLd*QR^4*LL*LR*
      LRd + 1/2*nf^6*T^4*h^10*W*QLd*QR^4*LL^2*LLd - 1/6*nf^6*T^4*h^10*W*QLd*
      QR^5*QRd*LL - 23/12*nf^6*T^4*h^10*W*QLd^2*QRd*LR^2*LRd^3 - nf^6*T^4*h^10
      *W*QLd^2*QRd*LLd^2*LR^2*LRd - 17/6*nf^6*T^4*h^10*W*QLd^2*QRd*LL*LLd^3*LR
       + 23/12*nf^6*T^4*h^10*W*QLd^2*QRd*LL^2*LRd^3 - 2*nf^6*T^4*h^10*W*QLd^2*
      QRd*LL^2*LLd^2*LRd - 1/4*nf^6*T^4*h^10*W*QLd^2*QRd^4*LRd^2 + 19/12*nf^6*
      T^4*h^10*W*QLd^2*QRd^4*LLd^2 - 2*nf^6*T^4*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2
       + nf^6*T^4*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + 4*nf^6*T^4*h^10*W*QLd^2*
      QR^2*LLd^2*LR^2 + 4*nf^6*T^4*h^10*W*QLd^2*QR^2*LL*LLd*LR*LRd + 4*nf^6*
      T^4*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 23/12*nf^6*T^4*h^10*W*QLd^2*QR^2*
      QRd^3*LRd + 4*nf^6*T^4*h^10*W*QLd^2*QR^3*QRd*LR*LRd + 4*nf^6*T^4*h^10*W*
      QLd^2*QR^3*QRd*LL*LLd + 1/4*nf^6*T^4*h^10*W*QLd^2*QR^4*QRd^2 - 3/4*nf^6*
      T^4*h^10*W*QLd^2*QR^5*LR - 3/4*nf^6*T^4*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 31/
      18*nf^6*T^4*h^10*W*QLd^3*LLd^3*LR^2 - 5/3*nf^6*T^4*h^10*W*QLd^3*LL*LR*
      LRd^3 - 17/6*nf^6*T^4*h^10*W*QLd^3*LL*LLd^2*LR*LRd - 7/12*nf^6*T^4*h^10*
      W*QLd^3*LL^2*LLd*LRd^2 - 23/18*nf^6*T^4*h^10*W*QLd^3*LL^2*LLd^3 + 5/3*
      nf^6*T^4*h^10*W*QLd^3*QRd^3*LLd*LRd - 2*nf^6*T^4*h^10*W*QLd^3*QR*QRd*LL*
      LLd^2 + 25/12*nf^6*T^4*h^10*W*QLd^3*QR^2*QRd^2*LLd + 8*nf^6*T^4*h^10*W*
      QLd^3*QR^3*LLd*LR + 4*nf^6*T^4*h^10*W*QLd^3*QR^3*LL*LRd + 19/12*nf^6*T^4
      *h^10*W*QLd^4*QRd^2*LRd^2 - 1/4*nf^6*T^4*h^10*W*QLd^4*QRd^2*LLd^2 + 1/2*
      nf^6*T^4*h^10*W*QLd^4*QR*LR*LRd^2 - 3*nf^6*T^4*h^10*W*QLd^4*QR*LLd^2*LR
       - nf^6*T^4*h^10*W*QLd^4*QR*LL*LLd*LRd + 4/3*nf^6*T^4*h^10*W*QLd^4*QR^2*
      QRd*LRd + 97/36*nf^6*T^4*h^10*W*QLd^4*QR^4 + 11/6*nf^6*T^4*h^10*W*QLd^5*
      QRd*LLd*LRd - 3/4*nf^6*T^4*h^10*W*QLd^5*QR^2*LLd + 17/36*nf^6*T^4*h^10*W
      *QLd^6*LRd^2 + 7/36*nf^6*T^4*h^10*W*QLd^6*LLd^2 - 5/2*nf^6*T^4*h^10*W*QL
      *QRd*LLd*LR^3*LRd^2 + 13/9*nf^6*T^4*h^10*W*QL*QRd*LLd^3*LR^3 - 17/6*nf^6
      *T^4*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 4*nf^6*T^4*h^10*W*QL*QRd*LL*LLd^2*
      LR^2*LRd + 2*nf^6*T^4*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 5/2*nf^6*T^4*
      h^10*W*QL*QRd*LL^2*LLd^3*LR + 41/9*nf^6*T^4*h^10*W*QL*QRd*LL^3*LRd^3 -
      17/6*nf^6*T^4*h^10*W*QL*QRd*LL^3*LLd^2*LRd - nf^6*T^4*h^10*W*QL*QRd^4*
      LLd*LR*LRd - 3*nf^6*T^4*h^10*W*QL*QRd^4*LL*LRd^2 + 1/2*nf^6*T^4*h^10*W*
      QL*QRd^4*LL*LLd^2 - 1/6*nf^6*T^4*h^10*W*QL*QR*QRd^5*LLd - 17/6*nf^6*T^4*
      h^10*W*QL*QR^2*LLd*LR^3*LRd - 2*nf^6*T^4*h^10*W*QL*QR^2*LL*LR^2*LRd^2 -
      nf^6*T^4*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 23/12*nf^6*T^4*h^10*W*QL*QR^2*
      LL^3*LRd^2 - 23/12*nf^6*T^4*h^10*W*QL*QR^2*LL^3*LLd^2 - 4*nf^6*T^4*h^10*
      W*QL*QR^2*QRd^3*LL*LRd - 2*nf^6*T^4*h^10*W*QL*QR^3*QRd*LLd*LR^2 + 3/2*
      nf^6*T^4*h^10*W*QL*QR^4*QRd^2*LL + 11/6*nf^6*T^4*h^10*W*QL*QR^5*LL*LR -
      5/3*nf^6*T^4*h^10*W*QL*QLd*LR^3*LRd^3 + 7/6*nf^6*T^4*h^10*W*QL*QLd*LLd^2
      *LR^3*LRd + 7/6*nf^6*T^4*h^10*W*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^6*T^4*h^10
      *W*QL*QLd*LL^2*LR*LRd^3 + 7/6*nf^6*T^4*h^10*W*QL*QLd*LL^3*LLd*LRd^2 - 5/
      3*nf^6*T^4*h^10*W*QL*QLd*LL^3*LLd^3 - 2*nf^6*T^4*h^10*W*QL*QLd*QRd^3*LR*
      LRd^2 + 4*nf^6*T^4*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 + 4*nf^6*T^4*h^10*W*
      QL*QLd*QR*QRd*LL^2*LRd^2 + 2/3*nf^6*T^4*h^10*W*QL*QLd*QR*QRd^4*LRd - 2*
      nf^6*T^4*h^10*W*QL*QLd*QR^3*LR^2*LRd + 5/3*nf^6*T^4*h^10*W*QL*QLd*QR^3*
      QRd^3 + 2/3*nf^6*T^4*h^10*W*QL*QLd*QR^4*QRd*LR + nf^6*T^4*h^10*W*QL*
      QLd^2*QRd^2*LL*LRd^2 - 2*nf^6*T^4*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 + 5/2*
      nf^6*T^4*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 4*nf^6*T^4*h^10*W*QL*QLd^2*QR^2*
      QRd*LLd*LR + 8*nf^6*T^4*h^10*W*QL*QLd^2*QR^2*QRd*LL*LRd + 4/3*nf^6*T^4*
      h^10*W*QL*QLd^2*QR^4*LL - 2*nf^6*T^4*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 5/2*
      nf^6*T^4*h^10*W*QL*QLd^3*QR*QRd^2*LRd + 4*nf^6*T^4*h^10*W*QL*QLd^3*QR^2*
      LR*LRd + 4*nf^6*T^4*h^10*W*QL*QLd^3*QR^2*LL*LLd + 59/9*nf^6*T^4*h^10*W*
      QL*QLd^3*QR^3*QRd - nf^6*T^4*h^10*W*QL*QLd^4*LLd*LR*LRd - nf^6*T^4*h^10*
      W*QL*QLd^4*LL*LRd^2 - 3/2*nf^6*T^4*h^10*W*QL*QLd^4*LL*LLd^2 + 2/3*nf^6*
      T^4*h^10*W*QL*QLd^4*QR*QRd*LLd - 1/6*nf^6*T^4*h^10*W*QL*QLd^5*QR*LRd + 4
      *nf^6*T^4*h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 4*nf^6*T^4*h^10*W*QL^2*QRd^2*LL
      *LLd*LR*LRd + 4*nf^6*T^4*h^10*W*QL^2*QRd^2*LL^2*LRd^2 - 3/4*nf^6*T^4*
      h^10*W*QL^2*QRd^5*LRd - 23/12*nf^6*T^4*h^10*W*QL^2*QR*LR^3*LRd^2 + 23/12
      *nf^6*T^4*h^10*W*QL^2*QR*LLd^2*LR^3 - nf^6*T^4*h^10*W*QL^2*QR*LL^2*LR*
      LRd^2 - 2*nf^6*T^4*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 17/6*nf^6*T^4*h^10*W*
      QL^2*QR*LL^3*LLd*LRd + 4*nf^6*T^4*h^10*W*QL^2*QR*QRd^3*LR*LRd + 4*nf^6*
      T^4*h^10*W*QL^2*QR*QRd^3*LL*LLd - 2*nf^6*T^4*h^10*W*QL^2*QR^2*QRd*LR^2*
      LRd + nf^6*T^4*h^10*W*QL^2*QR^2*QRd*LL^2*LRd + 1/4*nf^6*T^4*h^10*W*QL^2*
      QR^2*QRd^4 + 23/12*nf^6*T^4*h^10*W*QL^2*QR^3*QRd^2*LR - 1/4*nf^6*T^4*
      h^10*W*QL^2*QR^4*LR^2 + 19/12*nf^6*T^4*h^10*W*QL^2*QR^4*LL^2 + 4/3*nf^6*
      T^4*h^10*W*QL^2*QLd*QRd^4*LLd + 8*nf^6*T^4*h^10*W*QL^2*QLd*QR*QRd^2*LLd*
      LR + 4*nf^6*T^4*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + nf^6*T^4*h^10*W*QL^2*
      QLd*QR^2*LLd*LR^2 - 2*nf^6*T^4*h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 5/2*nf^6*
      T^4*h^10*W*QL^2*QLd*QR^3*QRd*LL + 25/12*nf^6*T^4*h^10*W*QL^2*QLd^2*QRd^3
      *LRd + 6*nf^6*T^4*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 25/12*nf^6*T^4*h^10*W*
      QL^2*QLd^2*QR^3*LR + 23/12*nf^6*T^4*h^10*W*QL^2*QLd^3*QRd^2*LLd - 4*nf^6
      *T^4*h^10*W*QL^2*QLd^3*QR*LLd*LR + 3/2*nf^6*T^4*h^10*W*QL^2*QLd^4*QRd*
      LRd + 1/4*nf^6*T^4*h^10*W*QL^2*QLd^4*QR^2 - 5/12*nf^6*T^4*h^10*W*QL^2*
      QLd^5*LLd - 5/3*nf^6*T^4*h^10*W*QL^3*LLd*LR^3*LRd - 3/4*nf^6*T^4*h^10*W*
      QL^3*LL*LR^2*LRd^2 - 7/12*nf^6*T^4*h^10*W*QL^3*LL*LLd^2*LR^2 - 17/6*nf^6
      *T^4*h^10*W*QL^3*LL^2*LLd*LR*LRd - 31/18*nf^6*T^4*h^10*W*QL^3*LL^3*LRd^2
       - 23/18*nf^6*T^4*h^10*W*QL^3*LL^3*LLd^2 + 4*nf^6*T^4*h^10*W*QL^3*QRd^3*
      LLd*LR + 8*nf^6*T^4*h^10*W*QL^3*QRd^3*LL*LRd - 2*nf^6*T^4*h^10*W*QL^3*QR
      *QRd*LL^2*LLd + 25/12*nf^6*T^4*h^10*W*QL^3*QR^2*QRd^2*LL + 5/3*nf^6*T^4*
      h^10*W*QL^3*QR^3*LL*LR + 4*nf^6*T^4*h^10*W*QL^3*QLd*QRd^2*LR*LRd + 4*
      nf^6*T^4*h^10*W*QL^3*QLd*QRd^2*LL*LLd - 2*nf^6*T^4*h^10*W*QL^3*QLd*QR*
      LL^2*LRd + 59/9*nf^6*T^4*h^10*W*QL^3*QLd*QR*QRd^3 + 5/2*nf^6*T^4*h^10*W*
      QL^3*QLd*QR^2*QRd*LR - 4*nf^6*T^4*h^10*W*QL^3*QLd^2*QRd*LL*LRd + 23/12*
      nf^6*T^4*h^10*W*QL^3*QLd^2*QR^2*LL + 5/3*nf^6*T^4*h^10*W*QL^3*QLd^3*QR*
      QRd + 1/2*nf^6*T^4*h^10*W*QL^4*QRd*LR^2*LRd - nf^6*T^4*h^10*W*QL^4*QRd*
      LL*LLd*LR - 3*nf^6*T^4*h^10*W*QL^4*QRd*LL^2*LRd + 97/36*nf^6*T^4*h^10*W*
      QL^4*QRd^4 + 4/3*nf^6*T^4*h^10*W*QL^4*QR*QRd^2*LR + 19/12*nf^6*T^4*h^10*
      W*QL^4*QR^2*LR^2 - 1/4*nf^6*T^4*h^10*W*QL^4*QR^2*LL^2 - nf^6*T^4*h^10*W*
      QL^4*QLd*LLd*LR^2 - nf^6*T^4*h^10*W*QL^4*QLd*LL*LR*LRd - 3/2*nf^6*T^4*
      h^10*W*QL^4*QLd*LL^2*LLd + 2/3*nf^6*T^4*h^10*W*QL^4*QLd*QR*QRd*LL + 1/4*
      nf^6*T^4*h^10*W*QL^4*QLd^2*QRd^2 + 3/2*nf^6*T^4*h^10*W*QL^4*QLd^2*QR*LR
       + 1/4*nf^6*T^4*h^10*W*QL^4*QLd^4 - 3/4*nf^6*T^4*h^10*W*QL^5*QRd^2*LL +
      11/6*nf^6*T^4*h^10*W*QL^5*QR*LL*LR - 1/6*nf^6*T^4*h^10*W*QL^5*QLd*QRd*LR
       - 5/12*nf^6*T^4*h^10*W*QL^5*QLd^2*LL + 17/36*nf^6*T^4*h^10*W*QL^6*LR^2
       + 7/36*nf^6*T^4*h^10*W*QL^6*LL^2 + 16/3*nf^6*T^4*h^10*W*G*QRd^3*LLd*LR*
      LRd + 4*nf^6*T^4*h^10*W*G*QRd^3*LL*LRd^2 + 8/3*nf^6*T^4*h^10*W*G*QRd^3*
      LL*LLd^2 + 8*nf^6*T^4*h^10*W*G*QR*QRd*LLd*LR^2*LRd + 8*nf^6*T^4*h^10*W*G
      *QR*QRd*LL*LR*LRd^2 + 8*nf^6*T^4*h^10*W*G*QR*QRd*LL*LLd^2*LR + 8*nf^6*
      T^4*h^10*W*G*QR*QRd*LL^2*LLd*LRd + 16/3*nf^6*T^4*h^10*W*G*QR*QRd^4*LLd
       + 16*nf^6*T^4*h^10*W*G*QR^2*QRd^2*LLd*LR + 16*nf^6*T^4*h^10*W*G*QR^2*
      QRd^2*LL*LRd + 4*nf^6*T^4*h^10*W*G*QR^3*LLd*LR^2 + 16/3*nf^6*T^4*h^10*W*
      G*QR^3*LL*LR*LRd + 8/3*nf^6*T^4*h^10*W*G*QR^3*LL^2*LLd + 16/3*nf^6*T^4*
      h^10*W*G*QR^4*QRd*LL + 8*nf^6*T^4*h^10*W*G*QLd*QRd^2*LR*LRd^2 + 8*nf^6*
      T^4*h^10*W*G*QLd*QRd^2*LLd^2*LR + 16*nf^6*T^4*h^10*W*G*QLd*QRd^2*LL*LLd*
      LRd + 4*nf^6*T^4*h^10*W*G*QLd*QR*LR^2*LRd^2 + 6*nf^6*T^4*h^10*W*G*QLd*QR
      *LLd^2*LR^2 + 16*nf^6*T^4*h^10*W*G*QLd*QR*LL*LLd*LR*LRd + 4*nf^6*T^4*
      h^10*W*G*QLd*QR*LL^2*LRd^2 + 4*nf^6*T^4*h^10*W*G*QLd*QR*LL^2*LLd^2 + 64/
      3*nf^6*T^4*h^10*W*G*QLd*QR*QRd^3*LRd + 32*nf^6*T^4*h^10*W*G*QLd*QR^2*QRd
      *LR*LRd + 32*nf^6*T^4*h^10*W*G*QLd*QR^2*QRd*LL*LLd + 68/3*nf^6*T^4*h^10*
      W*G*QLd*QR^3*QRd^2 + 8*nf^6*T^4*h^10*W*G*QLd*QR^4*LR + 16*nf^6*T^4*h^10*
      W*G*QLd^2*QRd*LLd*LR*LRd + 8*nf^6*T^4*h^10*W*G*QLd^2*QRd*LL*LRd^2 + 8*
      nf^6*T^4*h^10*W*G*QLd^2*QRd*LL*LLd^2 + 32*nf^6*T^4*h^10*W*G*QLd^2*QR*
      QRd^2*LLd + 24*nf^6*T^4*h^10*W*G*QLd^2*QR^2*LLd*LR + 16*nf^6*T^4*h^10*W*
      G*QLd^2*QR^2*LL*LRd + 8/3*nf^6*T^4*h^10*W*G*QLd^3*LR*LRd^2 + 4*nf^6*T^4*
      h^10*W*G*QLd^3*LLd^2*LR + 16/3*nf^6*T^4*h^10*W*G*QLd^3*LL*LLd*LRd + 64/3
      *nf^6*T^4*h^10*W*G*QLd^3*QR*QRd*LRd + 34/3*nf^6*T^4*h^10*W*G*QLd^3*QR^3
       + 8*nf^6*T^4*h^10*W*G*QLd^4*QR*LLd + 4*nf^6*T^4*h^10*W*G*QL*QRd*LR^2*
      LRd^2 + 4*nf^6*T^4*h^10*W*G*QL*QRd*LLd^2*LR^2 + 16*nf^6*T^4*h^10*W*G*QL*
      QRd*LL*LLd*LR*LRd + 6*nf^6*T^4*h^10*W*G*QL*QRd*LL^2*LRd^2 + 4*nf^6*T^4*
      h^10*W*G*QL*QRd*LL^2*LLd^2 + 8*nf^6*T^4*h^10*W*G*QL*QRd^4*LRd + 32*nf^6*
      T^4*h^10*W*G*QL*QR*QRd^2*LR*LRd + 32*nf^6*T^4*h^10*W*G*QL*QR*QRd^2*LL*
      LLd + 8*nf^6*T^4*h^10*W*G*QL*QR^2*LR^2*LRd + 16*nf^6*T^4*h^10*W*G*QL*
      QR^2*LL*LLd*LR + 8*nf^6*T^4*h^10*W*G*QL*QR^2*LL^2*LRd + 68/3*nf^6*T^4*
      h^10*W*G*QL*QR^2*QRd^3 + 64/3*nf^6*T^4*h^10*W*G*QL*QR^3*QRd*LR + 8*nf^6*
      T^4*h^10*W*G*QL*QLd*LLd*LR^2*LRd + 8*nf^6*T^4*h^10*W*G*QL*QLd*LL*LR*
      LRd^2 + 8*nf^6*T^4*h^10*W*G*QL*QLd*LL*LLd^2*LR + 8*nf^6*T^4*h^10*W*G*QL*
      QLd*LL^2*LLd*LRd + 64/3*nf^6*T^4*h^10*W*G*QL*QLd*QRd^3*LLd + 64*nf^6*T^4
      *h^10*W*G*QL*QLd*QR*QRd*LLd*LR + 64*nf^6*T^4*h^10*W*G*QL*QLd*QR*QRd*LL*
      LRd + 64/3*nf^6*T^4*h^10*W*G*QL*QLd*QR^3*LL + 32*nf^6*T^4*h^10*W*G*QL*
      QLd^2*QRd^2*LRd + 32*nf^6*T^4*h^10*W*G*QL*QLd^2*QR*LR*LRd + 32*nf^6*T^4*
      h^10*W*G*QL*QLd^2*QR*LL*LLd + 68*nf^6*T^4*h^10*W*G*QL*QLd^2*QR^2*QRd +
      64/3*nf^6*T^4*h^10*W*G*QL*QLd^3*QRd*LLd + 16/3*nf^6*T^4*h^10*W*G*QL*
      QLd^4*LRd + 16*nf^6*T^4*h^10*W*G*QL^2*QRd^2*LLd*LR + 24*nf^6*T^4*h^10*W*
      G*QL^2*QRd^2*LL*LRd + 8*nf^6*T^4*h^10*W*G*QL^2*QR*LLd*LR^2 + 16*nf^6*T^4
      *h^10*W*G*QL^2*QR*LL*LR*LRd + 8*nf^6*T^4*h^10*W*G*QL^2*QR*LL^2*LLd + 32*
      nf^6*T^4*h^10*W*G*QL^2*QR^2*QRd*LL + 32*nf^6*T^4*h^10*W*G*QL^2*QLd*QRd*
      LR*LRd + 32*nf^6*T^4*h^10*W*G*QL^2*QLd*QRd*LL*LLd + 68*nf^6*T^4*h^10*W*G
      *QL^2*QLd*QR*QRd^2 + 32*nf^6*T^4*h^10*W*G*QL^2*QLd*QR^2*LR + 16*nf^6*T^4
      *h^10*W*G*QL^2*QLd^2*LLd*LR + 16*nf^6*T^4*h^10*W*G*QL^2*QLd^2*LL*LRd +
      68/3*nf^6*T^4*h^10*W*G*QL^2*QLd^3*QR + 8/3*nf^6*T^4*h^10*W*G*QL^3*LR^2*
      LRd + 16/3*nf^6*T^4*h^10*W*G*QL^3*LL*LLd*LR + 4*nf^6*T^4*h^10*W*G*QL^3*
      LL^2*LRd + 34/3*nf^6*T^4*h^10*W*G*QL^3*QRd^3 + 64/3*nf^6*T^4*h^10*W*G*
      QL^3*QR*QRd*LR + 64/3*nf^6*T^4*h^10*W*G*QL^3*QLd*QR*LL + 68/3*nf^6*T^4*
      h^10*W*G*QL^3*QLd^2*QRd + 8*nf^6*T^4*h^10*W*G*QL^4*QRd*LL + 16/3*nf^6*
      T^4*h^10*W*G*QL^4*QLd*LR + 14/3*nf^6*T^4*h^10*W^2*LLd*LR^3*LRd^2 + 11/4*
      nf^6*T^4*h^10*W^2*LLd^3*LR^3 + 14/3*nf^6*T^4*h^10*W^2*LL*LR^2*LRd^3 + 14
      *nf^6*T^4*h^10*W^2*LL*LLd^2*LR^2*LRd + 14*nf^6*T^4*h^10*W^2*LL^2*LLd*LR*
      LRd^2 + 14/3*nf^6*T^4*h^10*W^2*LL^2*LLd^3*LR + 11/4*nf^6*T^4*h^10*W^2*
      LL^3*LRd^3 + 14/3*nf^6*T^4*h^10*W^2*LL^3*LLd^2*LRd + 28/3*nf^6*T^4*h^10*
      W^2*QRd^3*LLd*LR*LRd + 33/4*nf^6*T^4*h^10*W^2*QRd^3*LL*LRd^2 + 14/3*nf^6
      *T^4*h^10*W^2*QRd^3*LL*LLd^2 + 28*nf^6*T^4*h^10*W^2*QR*QRd*LLd*LR^2*LRd
       + 28*nf^6*T^4*h^10*W^2*QR*QRd*LL*LR*LRd^2 + 28*nf^6*T^4*h^10*W^2*QR*QRd
      *LL*LLd^2*LR + 28*nf^6*T^4*h^10*W^2*QR*QRd*LL^2*LLd*LRd + 7*nf^6*T^4*
      h^10*W^2*QR*QRd^4*LLd + 28*nf^6*T^4*h^10*W^2*QR^2*QRd^2*LLd*LR + 28*nf^6
      *T^4*h^10*W^2*QR^2*QRd^2*LL*LRd + 33/4*nf^6*T^4*h^10*W^2*QR^3*LLd*LR^2
       + 28/3*nf^6*T^4*h^10*W^2*QR^3*LL*LR*LRd + 14/3*nf^6*T^4*h^10*W^2*QR^3*
      LL^2*LLd + 7*nf^6*T^4*h^10*W^2*QR^4*QRd*LL + 14*nf^6*T^4*h^10*W^2*QLd*
      QRd^2*LR*LRd^2 + 14*nf^6*T^4*h^10*W^2*QLd*QRd^2*LLd^2*LR + 28*nf^6*T^4*
      h^10*W^2*QLd*QRd^2*LL*LLd*LRd + 14*nf^6*T^4*h^10*W^2*QLd*QR*LR^2*LRd^2
       + 99/4*nf^6*T^4*h^10*W^2*QLd*QR*LLd^2*LR^2 + 56*nf^6*T^4*h^10*W^2*QLd*
      QR*LL*LLd*LR*LRd + 14*nf^6*T^4*h^10*W^2*QLd*QR*LL^2*LRd^2 + 14*nf^6*T^4*
      h^10*W^2*QLd*QR*LL^2*LLd^2 + 28*nf^6*T^4*h^10*W^2*QLd*QR*QRd^3*LRd + 56*
      nf^6*T^4*h^10*W^2*QLd*QR^2*QRd*LR*LRd + 56*nf^6*T^4*h^10*W^2*QLd*QR^2*
      QRd*LL*LLd + 28*nf^6*T^4*h^10*W^2*QLd*QR^3*QRd^2 + 99/8*nf^6*T^4*h^10*
      W^2*QLd*QR^4*LR + 28*nf^6*T^4*h^10*W^2*QLd^2*QRd*LLd*LR*LRd + 14*nf^6*
      T^4*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 14*nf^6*T^4*h^10*W^2*QLd^2*QRd*LL*
      LLd^2 + 42*nf^6*T^4*h^10*W^2*QLd^2*QR*QRd^2*LLd + 99/2*nf^6*T^4*h^10*W^2
      *QLd^2*QR^2*LLd*LR + 28*nf^6*T^4*h^10*W^2*QLd^2*QR^2*LL*LRd + 14/3*nf^6*
      T^4*h^10*W^2*QLd^3*LR*LRd^2 + 33/4*nf^6*T^4*h^10*W^2*QLd^3*LLd^2*LR + 28/
      3*nf^6*T^4*h^10*W^2*QLd^3*LL*LLd*LRd + 28*nf^6*T^4*h^10*W^2*QLd^3*QR*QRd
      *LRd + 33/2*nf^6*T^4*h^10*W^2*QLd^3*QR^3 + 99/8*nf^6*T^4*h^10*W^2*QLd^4*
      QR*LLd + 14*nf^6*T^4*h^10*W^2*QL*QRd*LR^2*LRd^2 + 14*nf^6*T^4*h^10*W^2*
      QL*QRd*LLd^2*LR^2 + 56*nf^6*T^4*h^10*W^2*QL*QRd*LL*LLd*LR*LRd + 99/4*
      nf^6*T^4*h^10*W^2*QL*QRd*LL^2*LRd^2 + 14*nf^6*T^4*h^10*W^2*QL*QRd*LL^2*
      LLd^2 + 99/8*nf^6*T^4*h^10*W^2*QL*QRd^4*LRd + 56*nf^6*T^4*h^10*W^2*QL*QR
      *QRd^2*LR*LRd + 56*nf^6*T^4*h^10*W^2*QL*QR*QRd^2*LL*LLd + 14*nf^6*T^4*
      h^10*W^2*QL*QR^2*LR^2*LRd + 28*nf^6*T^4*h^10*W^2*QL*QR^2*LL*LLd*LR + 14*
      nf^6*T^4*h^10*W^2*QL*QR^2*LL^2*LRd + 28*nf^6*T^4*h^10*W^2*QL*QR^2*QRd^3
       + 28*nf^6*T^4*h^10*W^2*QL*QR^3*QRd*LR + 28*nf^6*T^4*h^10*W^2*QL*QLd*LLd
      *LR^2*LRd + 28*nf^6*T^4*h^10*W^2*QL*QLd*LL*LR*LRd^2 + 28*nf^6*T^4*h^10*
      W^2*QL*QLd*LL*LLd^2*LR + 28*nf^6*T^4*h^10*W^2*QL*QLd*LL^2*LLd*LRd + 28*
      nf^6*T^4*h^10*W^2*QL*QLd*QRd^3*LLd + 112*nf^6*T^4*h^10*W^2*QL*QLd*QR*QRd
      *LLd*LR + 112*nf^6*T^4*h^10*W^2*QL*QLd*QR*QRd*LL*LRd + 28*nf^6*T^4*h^10*
      W^2*QL*QLd*QR^3*LL + 42*nf^6*T^4*h^10*W^2*QL*QLd^2*QRd^2*LRd + 56*nf^6*
      T^4*h^10*W^2*QL*QLd^2*QR*LR*LRd + 56*nf^6*T^4*h^10*W^2*QL*QLd^2*QR*LL*
      LLd + 84*nf^6*T^4*h^10*W^2*QL*QLd^2*QR^2*QRd + 28*nf^6*T^4*h^10*W^2*QL*
      QLd^3*QRd*LLd + 7*nf^6*T^4*h^10*W^2*QL*QLd^4*LRd + 28*nf^6*T^4*h^10*W^2*
      QL^2*QRd^2*LLd*LR + 99/2*nf^6*T^4*h^10*W^2*QL^2*QRd^2*LL*LRd + 14*nf^6*
      T^4*h^10*W^2*QL^2*QR*LLd*LR^2 + 28*nf^6*T^4*h^10*W^2*QL^2*QR*LL*LR*LRd
       + 14*nf^6*T^4*h^10*W^2*QL^2*QR*LL^2*LLd + 42*nf^6*T^4*h^10*W^2*QL^2*
      QR^2*QRd*LL + 56*nf^6*T^4*h^10*W^2*QL^2*QLd*QRd*LR*LRd + 56*nf^6*T^4*
      h^10*W^2*QL^2*QLd*QRd*LL*LLd + 84*nf^6*T^4*h^10*W^2*QL^2*QLd*QR*QRd^2 +
      42*nf^6*T^4*h^10*W^2*QL^2*QLd*QR^2*LR + 28*nf^6*T^4*h^10*W^2*QL^2*QLd^2*
      LLd*LR + 28*nf^6*T^4*h^10*W^2*QL^2*QLd^2*LL*LRd + 28*nf^6*T^4*h^10*W^2*
      QL^2*QLd^3*QR + 14/3*nf^6*T^4*h^10*W^2*QL^3*LR^2*LRd + 28/3*nf^6*T^4*
      h^10*W^2*QL^3*LL*LLd*LR + 33/4*nf^6*T^4*h^10*W^2*QL^3*LL^2*LRd + 33/2*
      nf^6*T^4*h^10*W^2*QL^3*QRd^3 + 28*nf^6*T^4*h^10*W^2*QL^3*QR*QRd*LR + 28*
      nf^6*T^4*h^10*W^2*QL^3*QLd*QR*LL + 28*nf^6*T^4*h^10*W^2*QL^3*QLd^2*QRd
       + 99/8*nf^6*T^4*h^10*W^2*QL^4*QRd*LL + 7*nf^6*T^4*h^10*W^2*QL^4*QLd*LR
       - 1/24*nf^6*T^4*h^10*B*LR^4*LRd^4 - 1/24*nf^6*T^4*h^10*B*LLd^2*LR^4*
      LRd^2 + 23/72*nf^6*T^4*h^10*B*LLd^4*LR^4 - 1/3*nf^6*T^4*h^10*B*LL*LLd*
      LR^3*LRd^3 + 7/18*nf^6*T^4*h^10*B*LL*LLd^3*LR^3*LRd - 1/24*nf^6*T^4*h^10
      *B*LL^2*LR^2*LRd^4 + 1/2*nf^6*T^4*h^10*B*LL^2*LLd^2*LR^2*LRd^2 - 1/24*
      nf^6*T^4*h^10*B*LL^2*LLd^4*LR^2 + 7/18*nf^6*T^4*h^10*B*LL^3*LLd*LR*LRd^3
       - 1/3*nf^6*T^4*h^10*B*LL^3*LLd^3*LR*LRd + 23/72*nf^6*T^4*h^10*B*LL^4*
      LRd^4 - 1/24*nf^6*T^4*h^10*B*LL^4*LLd^2*LRd^2 - 1/24*nf^6*T^4*h^10*B*
      LL^4*LLd^4 - 11/36*nf^6*T^4*h^10*B*QRd^3*LR^2*LRd^3 - 1/12*nf^6*T^4*h^10
      *B*QRd^3*LLd^2*LR^2*LRd - 2/3*nf^6*T^4*h^10*B*QRd^3*LL*LLd*LR*LRd^2 - 1/
      3*nf^6*T^4*h^10*B*QRd^3*LL*LLd^3*LR - 4/9*nf^6*T^4*h^10*B*QRd^3*LL^2*
      LRd^3 - 1/6*nf^6*T^4*h^10*B*QRd^3*LL^2*LLd^2*LRd + 1/18*nf^6*T^4*h^10*B*
      QRd^6*LRd^2 + 1/9*nf^6*T^4*h^10*B*QRd^6*LLd^2 - 1/3*nf^6*T^4*h^10*B*QR*
      QRd*LR^3*LRd^3 + 1/3*nf^6*T^4*h^10*B*QR*QRd*LLd^2*LR^3*LRd + 1/3*nf^6*
      T^4*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 1/3*nf^6*T^4*h^10*B*QR*QRd*LL^2*LR*
      LRd^3 + 1/3*nf^6*T^4*h^10*B*QR*QRd*LL^3*LLd*LRd^2 - 1/3*nf^6*T^4*h^10*B*
      QR*QRd*LL^3*LLd^3 - 3/8*nf^6*T^4*h^10*B*QR*QRd^4*LR*LRd^2 - 1/4*nf^6*T^4
      *h^10*B*QR*QRd^4*LLd^2*LR - 1/4*nf^6*T^4*h^10*B*QR*QRd^4*LL*LLd*LRd - 1/
      8*nf^6*T^4*h^10*B*QR^2*QRd^5*LRd - 11/36*nf^6*T^4*h^10*B*QR^3*LR^3*LRd^2
       - 4/9*nf^6*T^4*h^10*B*QR^3*LLd^2*LR^3 - 2/3*nf^6*T^4*h^10*B*QR^3*LL*LLd
      *LR^2*LRd - 1/12*nf^6*T^4*h^10*B*QR^3*LL^2*LR*LRd^2 - 1/6*nf^6*T^4*h^10*
      B*QR^3*LL^2*LLd^2*LR - 1/3*nf^6*T^4*h^10*B*QR^3*LL^3*LLd*LRd - 3/8*nf^6*
      T^4*h^10*B*QR^4*QRd*LR^2*LRd - 1/4*nf^6*T^4*h^10*B*QR^4*QRd*LL*LLd*LR -
      1/4*nf^6*T^4*h^10*B*QR^4*QRd*LL^2*LRd + 1/24*nf^6*T^4*h^10*B*QR^4*QRd^4
       - 1/8*nf^6*T^4*h^10*B*QR^5*QRd^2*LR + 1/18*nf^6*T^4*h^10*B*QR^6*LR^2 +
      1/9*nf^6*T^4*h^10*B*QR^6*LL^2 - 1/2*nf^6*T^4*h^10*B*QLd*QRd^2*LLd*LR^2*
      LRd^2 + 1/2*nf^6*T^4*h^10*B*QLd*QRd^2*LLd^3*LR^2 - 2/3*nf^6*T^4*h^10*B*
      QLd*QRd^2*LL*LR*LRd^3 - 1/4*nf^6*T^4*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/
      12*nf^6*T^4*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 5/12*nf^6*T^4*h^10*B*QLd*QRd^5
      *LLd*LRd - 2/3*nf^6*T^4*h^10*B*QLd*QR*LLd*LR^3*LRd^2 + 10/9*nf^6*T^4*
      h^10*B*QLd*QR*LLd^3*LR^3 - 1/2*nf^6*T^4*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 1/
      2*nf^6*T^4*h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd + nf^6*T^4*h^10*B*QLd*QR*LL^2
      *LLd*LR*LRd^2 - 2/3*nf^6*T^4*h^10*B*QLd*QR*LL^2*LLd^3*LR + 7/18*nf^6*T^4
      *h^10*B*QLd*QR*LL^3*LRd^3 - 1/2*nf^6*T^4*h^10*B*QLd*QR*LL^3*LLd^2*LRd -
      1/2*nf^6*T^4*h^10*B*QLd*QR*QRd^3*LL*LRd^2 + 1/4*nf^6*T^4*h^10*B*QLd*QR^2
      *QRd^4*LLd - nf^6*T^4*h^10*B*QLd*QR^3*QRd^2*LLd*LR - 3/4*nf^6*T^4*h^10*B
      *QLd*QR^4*LLd*LR^2 - 1/4*nf^6*T^4*h^10*B*QLd*QR^4*LL*LR*LRd + 1/8*nf^6*
      T^4*h^10*B*QLd*QR^4*LL^2*LLd - 1/12*nf^6*T^4*h^10*B*QLd*QR^5*QRd*LL - 5/
      12*nf^6*T^4*h^10*B*QLd^2*QRd*LR^2*LRd^3 - 1/4*nf^6*T^4*h^10*B*QLd^2*QRd*
      LLd^2*LR^2*LRd - 2/3*nf^6*T^4*h^10*B*QLd^2*QRd*LL*LLd^3*LR + 1/2*nf^6*
      T^4*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 1/2*nf^6*T^4*h^10*B*QLd^2*QRd*LL^2*
      LLd^2*LRd - 1/12*nf^6*T^4*h^10*B*QLd^2*QRd^4*LRd^2 + 1/3*nf^6*T^4*h^10*B
      *QLd^2*QRd^4*LLd^2 - 1/2*nf^6*T^4*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 + 1/4*
      nf^6*T^4*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + nf^6*T^4*h^10*B*QLd^2*QR^2*
      LLd^2*LR^2 + nf^6*T^4*h^10*B*QLd^2*QR^2*LL*LLd*LR*LRd + nf^6*T^4*h^10*B*
      QLd^2*QR^2*LL^2*LRd^2 + 5/12*nf^6*T^4*h^10*B*QLd^2*QR^2*QRd^3*LRd + nf^6
      *T^4*h^10*B*QLd^2*QR^3*QRd*LR*LRd + nf^6*T^4*h^10*B*QLd^2*QR^3*QRd*LL*
      LLd + 1/24*nf^6*T^4*h^10*B*QLd^2*QR^4*QRd^2 - 1/6*nf^6*T^4*h^10*B*QLd^2*
      QR^5*LR - 1/6*nf^6*T^4*h^10*B*QLd^3*LLd*LR^2*LRd^2 - 4/9*nf^6*T^4*h^10*B
      *QLd^3*LLd^3*LR^2 - 1/3*nf^6*T^4*h^10*B*QLd^3*LL*LR*LRd^3 - 2/3*nf^6*T^4
      *h^10*B*QLd^3*LL*LLd^2*LR*LRd - 1/12*nf^6*T^4*h^10*B*QLd^3*LL^2*LLd*
      LRd^2 - 11/36*nf^6*T^4*h^10*B*QLd^3*LL^2*LLd^3 + 1/3*nf^6*T^4*h^10*B*
      QLd^3*QRd^3*LLd*LRd - 1/2*nf^6*T^4*h^10*B*QLd^3*QR*QRd*LL*LLd^2 + 1/2*
      nf^6*T^4*h^10*B*QLd^3*QR^2*QRd^2*LLd + 2*nf^6*T^4*h^10*B*QLd^3*QR^3*LLd*
      LR + nf^6*T^4*h^10*B*QLd^3*QR^3*LL*LRd + 1/3*nf^6*T^4*h^10*B*QLd^4*QRd^2
      *LRd^2 - 1/12*nf^6*T^4*h^10*B*QLd^4*QRd^2*LLd^2 + 1/8*nf^6*T^4*h^10*B*
      QLd^4*QR*LR*LRd^2 - 3/4*nf^6*T^4*h^10*B*QLd^4*QR*LLd^2*LR - 1/4*nf^6*T^4
      *h^10*B*QLd^4*QR*LL*LLd*LRd + 7/24*nf^6*T^4*h^10*B*QLd^4*QR^2*QRd*LRd +
      49/72*nf^6*T^4*h^10*B*QLd^4*QR^4 + 5/12*nf^6*T^4*h^10*B*QLd^5*QRd*LLd*
      LRd - 1/6*nf^6*T^4*h^10*B*QLd^5*QR^2*LLd + 1/9*nf^6*T^4*h^10*B*QLd^6*
      LRd^2 + 1/18*nf^6*T^4*h^10*B*QLd^6*LLd^2 - 1/2*nf^6*T^4*h^10*B*QL*QRd*
      LLd*LR^3*LRd^2 + 7/18*nf^6*T^4*h^10*B*QL*QRd*LLd^3*LR^3 - 2/3*nf^6*T^4*
      h^10*B*QL*QRd*LL*LR^2*LRd^3 + nf^6*T^4*h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd
       + 1/2*nf^6*T^4*h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 - 1/2*nf^6*T^4*h^10*B*QL
      *QRd*LL^2*LLd^3*LR + 10/9*nf^6*T^4*h^10*B*QL*QRd*LL^3*LRd^3 - 2/3*nf^6*
      T^4*h^10*B*QL*QRd*LL^3*LLd^2*LRd - 1/4*nf^6*T^4*h^10*B*QL*QRd^4*LLd*LR*
      LRd - 3/4*nf^6*T^4*h^10*B*QL*QRd^4*LL*LRd^2 + 1/8*nf^6*T^4*h^10*B*QL*
      QRd^4*LL*LLd^2 - 1/12*nf^6*T^4*h^10*B*QL*QR*QRd^5*LLd - 2/3*nf^6*T^4*
      h^10*B*QL*QR^2*LLd*LR^3*LRd - 1/2*nf^6*T^4*h^10*B*QL*QR^2*LL*LR^2*LRd^2
       - 1/4*nf^6*T^4*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 1/2*nf^6*T^4*h^10*B*QL*
      QR^2*LL^3*LRd^2 - 5/12*nf^6*T^4*h^10*B*QL*QR^2*LL^3*LLd^2 - nf^6*T^4*
      h^10*B*QL*QR^2*QRd^3*LL*LRd - 1/2*nf^6*T^4*h^10*B*QL*QR^3*QRd*LLd*LR^2
       + 1/4*nf^6*T^4*h^10*B*QL*QR^4*QRd^2*LL + 5/12*nf^6*T^4*h^10*B*QL*QR^5*
      LL*LR - 1/3*nf^6*T^4*h^10*B*QL*QLd*LR^3*LRd^3 + 1/3*nf^6*T^4*h^10*B*QL*
      QLd*LLd^2*LR^3*LRd + 1/3*nf^6*T^4*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 1/3*nf^6
      *T^4*h^10*B*QL*QLd*LL^2*LR*LRd^3 + 1/3*nf^6*T^4*h^10*B*QL*QLd*LL^3*LLd*
      LRd^2 - 1/3*nf^6*T^4*h^10*B*QL*QLd*LL^3*LLd^3 - 1/2*nf^6*T^4*h^10*B*QL*
      QLd*QRd^3*LR*LRd^2 + nf^6*T^4*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 + nf^6*T^4
      *h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 + 1/12*nf^6*T^4*h^10*B*QL*QLd*QR*QRd^4*
      LRd - 1/2*nf^6*T^4*h^10*B*QL*QLd*QR^3*LR^2*LRd + 1/3*nf^6*T^4*h^10*B*QL*
      QLd*QR^3*QRd^3 + 1/12*nf^6*T^4*h^10*B*QL*QLd*QR^4*QRd*LR + 1/4*nf^6*T^4*
      h^10*B*QL*QLd^2*QRd^2*LL*LRd^2 - 1/2*nf^6*T^4*h^10*B*QL*QLd^2*QRd^2*LL*
      LLd^2 + 1/2*nf^6*T^4*h^10*B*QL*QLd^2*QR*QRd^3*LLd + nf^6*T^4*h^10*B*QL*
      QLd^2*QR^2*QRd*LLd*LR + 2*nf^6*T^4*h^10*B*QL*QLd^2*QR^2*QRd*LL*LRd + 7/
      24*nf^6*T^4*h^10*B*QL*QLd^2*QR^4*LL - 1/2*nf^6*T^4*h^10*B*QL*QLd^3*QRd*
      LLd^2*LR + 1/2*nf^6*T^4*h^10*B*QL*QLd^3*QR*QRd^2*LRd + nf^6*T^4*h^10*B*
      QL*QLd^3*QR^2*LR*LRd + nf^6*T^4*h^10*B*QL*QLd^3*QR^2*LL*LLd + 29/18*nf^6
      *T^4*h^10*B*QL*QLd^3*QR^3*QRd - 1/4*nf^6*T^4*h^10*B*QL*QLd^4*LLd*LR*LRd
       - 1/4*nf^6*T^4*h^10*B*QL*QLd^4*LL*LRd^2 - 3/8*nf^6*T^4*h^10*B*QL*QLd^4*
      LL*LLd^2 + 1/12*nf^6*T^4*h^10*B*QL*QLd^4*QR*QRd*LLd - 1/12*nf^6*T^4*h^10
      *B*QL*QLd^5*QR*LRd + nf^6*T^4*h^10*B*QL^2*QRd^2*LLd^2*LR^2 + nf^6*T^4*
      h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd + nf^6*T^4*h^10*B*QL^2*QRd^2*LL^2*LRd^2
       - 1/6*nf^6*T^4*h^10*B*QL^2*QRd^5*LRd - 5/12*nf^6*T^4*h^10*B*QL^2*QR*
      LR^3*LRd^2 + 1/2*nf^6*T^4*h^10*B*QL^2*QR*LLd^2*LR^3 - 1/4*nf^6*T^4*h^10*
      B*QL^2*QR*LL^2*LR*LRd^2 - 1/2*nf^6*T^4*h^10*B*QL^2*QR*LL^2*LLd^2*LR - 2/
      3*nf^6*T^4*h^10*B*QL^2*QR*LL^3*LLd*LRd + nf^6*T^4*h^10*B*QL^2*QR*QRd^3*
      LR*LRd + nf^6*T^4*h^10*B*QL^2*QR*QRd^3*LL*LLd - 1/2*nf^6*T^4*h^10*B*QL^2
      *QR^2*QRd*LR^2*LRd + 1/4*nf^6*T^4*h^10*B*QL^2*QR^2*QRd*LL^2*LRd + 1/24*
      nf^6*T^4*h^10*B*QL^2*QR^2*QRd^4 + 5/12*nf^6*T^4*h^10*B*QL^2*QR^3*QRd^2*
      LR - 1/12*nf^6*T^4*h^10*B*QL^2*QR^4*LR^2 + 1/3*nf^6*T^4*h^10*B*QL^2*QR^4
      *LL^2 + 7/24*nf^6*T^4*h^10*B*QL^2*QLd*QRd^4*LLd + 2*nf^6*T^4*h^10*B*QL^2
      *QLd*QR*QRd^2*LLd*LR + nf^6*T^4*h^10*B*QL^2*QLd*QR*QRd^2*LL*LRd + 1/4*
      nf^6*T^4*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 - 1/2*nf^6*T^4*h^10*B*QL^2*QLd*
      QR^2*LL^2*LLd + 1/2*nf^6*T^4*h^10*B*QL^2*QLd*QR^3*QRd*LL + 1/2*nf^6*T^4*
      h^10*B*QL^2*QLd^2*QRd^3*LRd + 3/2*nf^6*T^4*h^10*B*QL^2*QLd^2*QR^2*QRd^2
       + 1/2*nf^6*T^4*h^10*B*QL^2*QLd^2*QR^3*LR + 5/12*nf^6*T^4*h^10*B*QL^2*
      QLd^3*QRd^2*LLd - nf^6*T^4*h^10*B*QL^2*QLd^3*QR*LLd*LR + 1/4*nf^6*T^4*
      h^10*B*QL^2*QLd^4*QRd*LRd + 1/24*nf^6*T^4*h^10*B*QL^2*QLd^4*QR^2 - 1/8*
      nf^6*T^4*h^10*B*QL^2*QLd^5*LLd - 1/3*nf^6*T^4*h^10*B*QL^3*LLd*LR^3*LRd
       - 1/6*nf^6*T^4*h^10*B*QL^3*LL*LR^2*LRd^2 - 1/12*nf^6*T^4*h^10*B*QL^3*LL
      *LLd^2*LR^2 - 2/3*nf^6*T^4*h^10*B*QL^3*LL^2*LLd*LR*LRd - 4/9*nf^6*T^4*
      h^10*B*QL^3*LL^3*LRd^2 - 11/36*nf^6*T^4*h^10*B*QL^3*LL^3*LLd^2 + nf^6*
      T^4*h^10*B*QL^3*QRd^3*LLd*LR + 2*nf^6*T^4*h^10*B*QL^3*QRd^3*LL*LRd - 1/2
      *nf^6*T^4*h^10*B*QL^3*QR*QRd*LL^2*LLd + 1/2*nf^6*T^4*h^10*B*QL^3*QR^2*
      QRd^2*LL + 1/3*nf^6*T^4*h^10*B*QL^3*QR^3*LL*LR + nf^6*T^4*h^10*B*QL^3*
      QLd*QRd^2*LR*LRd + nf^6*T^4*h^10*B*QL^3*QLd*QRd^2*LL*LLd - 1/2*nf^6*T^4*
      h^10*B*QL^3*QLd*QR*LL^2*LRd + 29/18*nf^6*T^4*h^10*B*QL^3*QLd*QR*QRd^3 +
      1/2*nf^6*T^4*h^10*B*QL^3*QLd*QR^2*QRd*LR - nf^6*T^4*h^10*B*QL^3*QLd^2*
      QRd*LL*LRd + 5/12*nf^6*T^4*h^10*B*QL^3*QLd^2*QR^2*LL + 1/3*nf^6*T^4*h^10
      *B*QL^3*QLd^3*QR*QRd + 1/8*nf^6*T^4*h^10*B*QL^4*QRd*LR^2*LRd - 1/4*nf^6*
      T^4*h^10*B*QL^4*QRd*LL*LLd*LR - 3/4*nf^6*T^4*h^10*B*QL^4*QRd*LL^2*LRd +
      49/72*nf^6*T^4*h^10*B*QL^4*QRd^4 + 7/24*nf^6*T^4*h^10*B*QL^4*QR*QRd^2*LR
       + 1/3*nf^6*T^4*h^10*B*QL^4*QR^2*LR^2 - 1/12*nf^6*T^4*h^10*B*QL^4*QR^2*
      LL^2 - 1/4*nf^6*T^4*h^10*B*QL^4*QLd*LLd*LR^2 - 1/4*nf^6*T^4*h^10*B*QL^4*
      QLd*LL*LR*LRd - 3/8*nf^6*T^4*h^10*B*QL^4*QLd*LL^2*LLd + 1/12*nf^6*T^4*
      h^10*B*QL^4*QLd*QR*QRd*LL + 1/24*nf^6*T^4*h^10*B*QL^4*QLd^2*QRd^2 + 1/4*
      nf^6*T^4*h^10*B*QL^4*QLd^2*QR*LR + 1/24*nf^6*T^4*h^10*B*QL^4*QLd^4 - 1/6
      *nf^6*T^4*h^10*B*QL^5*QRd^2*LL + 5/12*nf^6*T^4*h^10*B*QL^5*QR*LL*LR - 1/
      12*nf^6*T^4*h^10*B*QL^5*QLd*QRd*LR - 1/8*nf^6*T^4*h^10*B*QL^5*QLd^2*LL
       + 1/9*nf^6*T^4*h^10*B*QL^6*LR^2 + 1/18*nf^6*T^4*h^10*B*QL^6*LL^2 + 4/3*
      nf^6*T^4*h^10*B*W*LLd*LR^3*LRd^2 + 2/3*nf^6*T^4*h^10*B*W*LLd^3*LR^3 + 4/
      3*nf^6*T^4*h^10*B*W*LL*LR^2*LRd^3 + 4*nf^6*T^4*h^10*B*W*LL*LLd^2*LR^2*
      LRd + 4*nf^6*T^4*h^10*B*W*LL^2*LLd*LR*LRd^2 + 4/3*nf^6*T^4*h^10*B*W*LL^2
      *LLd^3*LR + 2/3*nf^6*T^4*h^10*B*W*LL^3*LRd^3 + 4/3*nf^6*T^4*h^10*B*W*
      LL^3*LLd^2*LRd + 8/3*nf^6*T^4*h^10*B*W*QRd^3*LLd*LR*LRd + 2*nf^6*T^4*
      h^10*B*W*QRd^3*LL*LRd^2 + 4/3*nf^6*T^4*h^10*B*W*QRd^3*LL*LLd^2 + 8*nf^6*
      T^4*h^10*B*W*QR*QRd*LLd*LR^2*LRd + 8*nf^6*T^4*h^10*B*W*QR*QRd*LL*LR*
      LRd^2 + 8*nf^6*T^4*h^10*B*W*QR*QRd*LL*LLd^2*LR + 8*nf^6*T^4*h^10*B*W*QR*
      QRd*LL^2*LLd*LRd + 2*nf^6*T^4*h^10*B*W*QR*QRd^4*LLd + 8*nf^6*T^4*h^10*B*
      W*QR^2*QRd^2*LLd*LR + 8*nf^6*T^4*h^10*B*W*QR^2*QRd^2*LL*LRd + 2*nf^6*T^4
      *h^10*B*W*QR^3*LLd*LR^2 + 8/3*nf^6*T^4*h^10*B*W*QR^3*LL*LR*LRd + 4/3*
      nf^6*T^4*h^10*B*W*QR^3*LL^2*LLd + 2*nf^6*T^4*h^10*B*W*QR^4*QRd*LL + 4*
      nf^6*T^4*h^10*B*W*QLd*QRd^2*LR*LRd^2 + 4*nf^6*T^4*h^10*B*W*QLd*QRd^2*
      LLd^2*LR + 8*nf^6*T^4*h^10*B*W*QLd*QRd^2*LL*LLd*LRd + 4*nf^6*T^4*h^10*B*
      W*QLd*QR*LR^2*LRd^2 + 6*nf^6*T^4*h^10*B*W*QLd*QR*LLd^2*LR^2 + 16*nf^6*
      T^4*h^10*B*W*QLd*QR*LL*LLd*LR*LRd + 4*nf^6*T^4*h^10*B*W*QLd*QR*LL^2*
      LRd^2 + 4*nf^6*T^4*h^10*B*W*QLd*QR*LL^2*LLd^2 + 8*nf^6*T^4*h^10*B*W*QLd*
      QR*QRd^3*LRd + 16*nf^6*T^4*h^10*B*W*QLd*QR^2*QRd*LR*LRd + 16*nf^6*T^4*
      h^10*B*W*QLd*QR^2*QRd*LL*LLd + 8*nf^6*T^4*h^10*B*W*QLd*QR^3*QRd^2 + 3*
      nf^6*T^4*h^10*B*W*QLd*QR^4*LR + 8*nf^6*T^4*h^10*B*W*QLd^2*QRd*LLd*LR*LRd
       + 4*nf^6*T^4*h^10*B*W*QLd^2*QRd*LL*LRd^2 + 4*nf^6*T^4*h^10*B*W*QLd^2*
      QRd*LL*LLd^2 + 12*nf^6*T^4*h^10*B*W*QLd^2*QR*QRd^2*LLd + 12*nf^6*T^4*
      h^10*B*W*QLd^2*QR^2*LLd*LR + 8*nf^6*T^4*h^10*B*W*QLd^2*QR^2*LL*LRd + 4/3
      *nf^6*T^4*h^10*B*W*QLd^3*LR*LRd^2 + 2*nf^6*T^4*h^10*B*W*QLd^3*LLd^2*LR
       + 8/3*nf^6*T^4*h^10*B*W*QLd^3*LL*LLd*LRd + 8*nf^6*T^4*h^10*B*W*QLd^3*QR
      *QRd*LRd + 4*nf^6*T^4*h^10*B*W*QLd^3*QR^3 + 3*nf^6*T^4*h^10*B*W*QLd^4*QR
      *LLd + 4*nf^6*T^4*h^10*B*W*QL*QRd*LR^2*LRd^2 + 4*nf^6*T^4*h^10*B*W*QL*
      QRd*LLd^2*LR^2 + 16*nf^6*T^4*h^10*B*W*QL*QRd*LL*LLd*LR*LRd + 6*nf^6*T^4*
      h^10*B*W*QL*QRd*LL^2*LRd^2 + 4*nf^6*T^4*h^10*B*W*QL*QRd*LL^2*LLd^2 + 3*
      nf^6*T^4*h^10*B*W*QL*QRd^4*LRd + 16*nf^6*T^4*h^10*B*W*QL*QR*QRd^2*LR*LRd
       + 16*nf^6*T^4*h^10*B*W*QL*QR*QRd^2*LL*LLd + 4*nf^6*T^4*h^10*B*W*QL*QR^2
      *LR^2*LRd + 8*nf^6*T^4*h^10*B*W*QL*QR^2*LL*LLd*LR + 4*nf^6*T^4*h^10*B*W*
      QL*QR^2*LL^2*LRd + 8*nf^6*T^4*h^10*B*W*QL*QR^2*QRd^3 + 8*nf^6*T^4*h^10*B
      *W*QL*QR^3*QRd*LR + 8*nf^6*T^4*h^10*B*W*QL*QLd*LLd*LR^2*LRd + 8*nf^6*T^4
      *h^10*B*W*QL*QLd*LL*LR*LRd^2 + 8*nf^6*T^4*h^10*B*W*QL*QLd*LL*LLd^2*LR +
      8*nf^6*T^4*h^10*B*W*QL*QLd*LL^2*LLd*LRd + 8*nf^6*T^4*h^10*B*W*QL*QLd*
      QRd^3*LLd + 32*nf^6*T^4*h^10*B*W*QL*QLd*QR*QRd*LLd*LR + 32*nf^6*T^4*h^10
      *B*W*QL*QLd*QR*QRd*LL*LRd + 8*nf^6*T^4*h^10*B*W*QL*QLd*QR^3*LL + 12*nf^6
      *T^4*h^10*B*W*QL*QLd^2*QRd^2*LRd + 16*nf^6*T^4*h^10*B*W*QL*QLd^2*QR*LR*
      LRd + 16*nf^6*T^4*h^10*B*W*QL*QLd^2*QR*LL*LLd + 24*nf^6*T^4*h^10*B*W*QL*
      QLd^2*QR^2*QRd + 8*nf^6*T^4*h^10*B*W*QL*QLd^3*QRd*LLd + 2*nf^6*T^4*h^10*
      B*W*QL*QLd^4*LRd + 8*nf^6*T^4*h^10*B*W*QL^2*QRd^2*LLd*LR + 12*nf^6*T^4*
      h^10*B*W*QL^2*QRd^2*LL*LRd + 4*nf^6*T^4*h^10*B*W*QL^2*QR*LLd*LR^2 + 8*
      nf^6*T^4*h^10*B*W*QL^2*QR*LL*LR*LRd + 4*nf^6*T^4*h^10*B*W*QL^2*QR*LL^2*
      LLd + 12*nf^6*T^4*h^10*B*W*QL^2*QR^2*QRd*LL + 16*nf^6*T^4*h^10*B*W*QL^2*
      QLd*QRd*LR*LRd + 16*nf^6*T^4*h^10*B*W*QL^2*QLd*QRd*LL*LLd + 24*nf^6*T^4*
      h^10*B*W*QL^2*QLd*QR*QRd^2 + 12*nf^6*T^4*h^10*B*W*QL^2*QLd*QR^2*LR + 8*
      nf^6*T^4*h^10*B*W*QL^2*QLd^2*LLd*LR + 8*nf^6*T^4*h^10*B*W*QL^2*QLd^2*LL*
      LRd + 8*nf^6*T^4*h^10*B*W*QL^2*QLd^3*QR + 4/3*nf^6*T^4*h^10*B*W*QL^3*
      LR^2*LRd + 8/3*nf^6*T^4*h^10*B*W*QL^3*LL*LLd*LR + 2*nf^6*T^4*h^10*B*W*
      QL^3*LL^2*LRd + 4*nf^6*T^4*h^10*B*W*QL^3*QRd^3 + 8*nf^6*T^4*h^10*B*W*
      QL^3*QR*QRd*LR + 8*nf^6*T^4*h^10*B*W*QL^3*QLd*QR*LL + 8*nf^6*T^4*h^10*B*
      W*QL^3*QLd^2*QRd + 3*nf^6*T^4*h^10*B*W*QL^4*QRd*LL + 2*nf^6*T^4*h^10*B*W
      *QL^4*QLd*LR + 31/96*nf^6*T^4*h^10*p^2*LR^4*LRd^4 + 103/48*nf^6*T^4*h^10
      *p^2*LLd^2*LR^4*LRd^2 + 13/9*nf^6*T^4*h^10*p^2*LLd^4*LR^4 + 5/4*nf^6*T^4
      *h^10*p^2*LL*LLd*LR^3*LRd^3 + 107/36*nf^6*T^4*h^10*p^2*LL*LLd^3*LR^3*LRd
       + 103/48*nf^6*T^4*h^10*p^2*LL^2*LR^2*LRd^4 + 19/8*nf^6*T^4*h^10*p^2*
      LL^2*LLd^2*LR^2*LRd^2 + 103/48*nf^6*T^4*h^10*p^2*LL^2*LLd^4*LR^2 + 107/
      36*nf^6*T^4*h^10*p^2*LL^3*LLd*LR*LRd^3 + 5/4*nf^6*T^4*h^10*p^2*LL^3*
      LLd^3*LR*LRd + 13/9*nf^6*T^4*h^10*p^2*LL^4*LRd^4 + 103/48*nf^6*T^4*h^10*
      p^2*LL^4*LLd^2*LRd^2 + 31/96*nf^6*T^4*h^10*p^2*LL^4*LLd^4 - 91/72*nf^6*
      T^4*h^10*p^2*QRd^3*LR^2*LRd^3 - 71/24*nf^6*T^4*h^10*p^2*QRd^3*LLd^2*LR^2
      *LRd - 29/12*nf^6*T^4*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 13/4*nf^6*T^4*
      h^10*p^2*QRd^3*LL*LLd^3*LR - 13/9*nf^6*T^4*h^10*p^2*QRd^3*LL^2*LRd^3 -
      55/24*nf^6*T^4*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 1/18*nf^6*T^4*h^10*p^2*
      QRd^6*LRd^2 + 11/72*nf^6*T^4*h^10*p^2*QRd^6*LLd^2 + 5/4*nf^6*T^4*h^10*
      p^2*QR*QRd*LR^3*LRd^3 + 37/12*nf^6*T^4*h^10*p^2*QR*QRd*LLd^2*LR^3*LRd +
      9/4*nf^6*T^4*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 37/12*nf^6*T^4*h^10*p^2
      *QR*QRd*LL*LLd^3*LR^2 + 37/12*nf^6*T^4*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 + 9/
      4*nf^6*T^4*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd + 37/12*nf^6*T^4*h^10*p^2*
      QR*QRd*LL^3*LLd*LRd^2 + 5/4*nf^6*T^4*h^10*p^2*QR*QRd*LL^3*LLd^3 - 33/16*
      nf^6*T^4*h^10*p^2*QR*QRd^4*LR*LRd^2 - 19/16*nf^6*T^4*h^10*p^2*QR*QRd^4*
      LLd^2*LR - 11/8*nf^6*T^4*h^10*p^2*QR*QRd^4*LL*LLd*LRd + 9/4*nf^6*T^4*
      h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 + 3*nf^6*T^4*h^10*p^2*QR^2*QRd^2*LLd^2*
      LR^2 + 9/2*nf^6*T^4*h^10*p^2*QR^2*QRd^2*LL*LLd*LR*LRd + 3*nf^6*T^4*h^10*
      p^2*QR^2*QRd^2*LL^2*LRd^2 + 9/4*nf^6*T^4*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2
       - 5/16*nf^6*T^4*h^10*p^2*QR^2*QRd^5*LRd - 91/72*nf^6*T^4*h^10*p^2*QR^3*
      LR^3*LRd^2 - 13/9*nf^6*T^4*h^10*p^2*QR^3*LLd^2*LR^3 - 29/12*nf^6*T^4*
      h^10*p^2*QR^3*LL*LLd*LR^2*LRd - 71/24*nf^6*T^4*h^10*p^2*QR^3*LL^2*LR*
      LRd^2 - 55/24*nf^6*T^4*h^10*p^2*QR^3*LL^2*LLd^2*LR - 13/4*nf^6*T^4*h^10*
      p^2*QR^3*LL^3*LLd*LRd + 9/2*nf^6*T^4*h^10*p^2*QR^3*QRd^3*LR*LRd + 9/2*
      nf^6*T^4*h^10*p^2*QR^3*QRd^3*LL*LLd - 33/16*nf^6*T^4*h^10*p^2*QR^4*QRd*
      LR^2*LRd - 11/8*nf^6*T^4*h^10*p^2*QR^4*QRd*LL*LLd*LR - 19/16*nf^6*T^4*
      h^10*p^2*QR^4*QRd*LL^2*LRd + 185/96*nf^6*T^4*h^10*p^2*QR^4*QRd^4 - 5/16*
      nf^6*T^4*h^10*p^2*QR^5*QRd^2*LR + 1/18*nf^6*T^4*h^10*p^2*QR^6*LR^2 + 11/
      72*nf^6*T^4*h^10*p^2*QR^6*LL^2 - 1/8*nf^6*T^4*h^10*p^2*QLd*QRd^2*LLd*
      LR^2*LRd^2 - 5/8*nf^6*T^4*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 - 29/12*nf^6*T^4
      *h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 - 9/4*nf^6*T^4*h^10*p^2*QLd*QRd^2*LL*
      LLd^2*LR*LRd - 11/8*nf^6*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 19/24*
      nf^6*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 25/24*nf^6*T^4*h^10*p^2*QLd*
      QRd^5*LLd*LRd + 43/12*nf^6*T^4*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 + 46/9*
      nf^6*T^4*h^10*p^2*QLd*QR*LLd^3*LR^3 + 3/4*nf^6*T^4*h^10*p^2*QLd*QR*LL*
      LR^2*LRd^3 + 11/4*nf^6*T^4*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd + 1/4*nf^6*
      T^4*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 43/12*nf^6*T^4*h^10*p^2*QLd*QR*
      LL^2*LLd^3*LR + 107/36*nf^6*T^4*h^10*p^2*QLd*QR*LL^3*LRd^3 + 3/4*nf^6*
      T^4*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd - 11/4*nf^6*T^4*h^10*p^2*QLd*QR*QRd^3
      *LL*LRd^2 - 9/4*nf^6*T^4*h^10*p^2*QLd*QR*QRd^3*LL*LLd^2 + 41/16*nf^6*T^4
      *h^10*p^2*QLd*QR^2*QRd^4*LLd + 13/2*nf^6*T^4*h^10*p^2*QLd*QR^3*QRd^2*LLd
      *LR + 9/2*nf^6*T^4*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd - 3*nf^6*T^4*h^10*p^2*
      QLd*QR^4*LLd*LR^2 - 11/8*nf^6*T^4*h^10*p^2*QLd*QR^4*LL*LR*LRd - 37/16*
      nf^6*T^4*h^10*p^2*QLd*QR^4*LL^2*LLd - 41/24*nf^6*T^4*h^10*p^2*QLd*QR^5*
      QRd*LL - 19/24*nf^6*T^4*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 11/8*nf^6*T^4*
      h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd - 9/4*nf^6*T^4*h^10*p^2*QLd^2*QRd*LL*
      LLd*LR*LRd^2 - 29/12*nf^6*T^4*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR - 5/8*nf^6*
      T^4*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 1/8*nf^6*T^4*h^10*p^2*QLd^2*QRd*LL^2
      *LLd^2*LRd + 1/6*nf^6*T^4*h^10*p^2*QLd^2*QRd^4*LRd^2 + 37/48*nf^6*T^4*
      h^10*p^2*QLd^2*QRd^4*LLd^2 - 19/8*nf^6*T^4*h^10*p^2*QLd^2*QR*QRd^2*LR*
      LRd^2 - 37/8*nf^6*T^4*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR - 9/4*nf^6*T^4*
      h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 3*nf^6*T^4*h^10*p^2*QLd^2*QR^2*LR^2
      *LRd^2 + 4*nf^6*T^4*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 11/2*nf^6*T^4*h^10*
      p^2*QLd^2*QR^2*LL*LLd*LR*LRd + 1/4*nf^6*T^4*h^10*p^2*QLd^2*QR^2*LL^2*
      LRd^2 + 3*nf^6*T^4*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 19/24*nf^6*T^4*h^10*
      p^2*QLd^2*QR^2*QRd^3*LRd + 11/2*nf^6*T^4*h^10*p^2*QLd^2*QR^3*QRd*LR*LRd
       + 11/2*nf^6*T^4*h^10*p^2*QLd^2*QR^3*QRd*LL*LLd + 185/48*nf^6*T^4*h^10*
      p^2*QLd^2*QR^4*QRd^2 - 7/6*nf^6*T^4*h^10*p^2*QLd^2*QR^5*LR - 55/24*nf^6*
      T^4*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 13/9*nf^6*T^4*h^10*p^2*QLd^3*LLd^3*
      LR^2 - 13/4*nf^6*T^4*h^10*p^2*QLd^3*LL*LR*LRd^3 - 29/12*nf^6*T^4*h^10*
      p^2*QLd^3*LL*LLd^2*LR*LRd - 71/24*nf^6*T^4*h^10*p^2*QLd^3*LL^2*LLd*LRd^2
       - 91/72*nf^6*T^4*h^10*p^2*QLd^3*LL^2*LLd^3 + 13/4*nf^6*T^4*h^10*p^2*
      QLd^3*QRd^3*LLd*LRd - 9/4*nf^6*T^4*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 - 11/4
      *nf^6*T^4*h^10*p^2*QLd^3*QR*QRd*LL*LLd^2 + 1/8*nf^6*T^4*h^10*p^2*QLd^3*
      QR^2*QRd^2*LLd + 8*nf^6*T^4*h^10*p^2*QLd^3*QR^3*LLd*LR + 11/2*nf^6*T^4*
      h^10*p^2*QLd^3*QR^3*LL*LRd + 37/48*nf^6*T^4*h^10*p^2*QLd^4*QRd^2*LRd^2
       + 1/6*nf^6*T^4*h^10*p^2*QLd^4*QRd^2*LLd^2 - 37/16*nf^6*T^4*h^10*p^2*
      QLd^4*QR*LR*LRd^2 - 3*nf^6*T^4*h^10*p^2*QLd^4*QR*LLd^2*LR - 11/8*nf^6*
      T^4*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 17/48*nf^6*T^4*h^10*p^2*QLd^4*QR^2*
      QRd*LRd + 23/9*nf^6*T^4*h^10*p^2*QLd^4*QR^4 + 25/24*nf^6*T^4*h^10*p^2*
      QLd^5*QRd*LLd*LRd - 7/6*nf^6*T^4*h^10*p^2*QLd^5*QR^2*LLd + 11/72*nf^6*
      T^4*h^10*p^2*QLd^6*LRd^2 + 1/18*nf^6*T^4*h^10*p^2*QLd^6*LLd^2 + 3/4*nf^6
      *T^4*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 + 107/36*nf^6*T^4*h^10*p^2*QL*QRd*
      LLd^3*LR^3 + 43/12*nf^6*T^4*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + 1/4*nf^6*T^4
      *h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd + 11/4*nf^6*T^4*h^10*p^2*QL*QRd*LL^2*
      LLd*LR*LRd^2 + 3/4*nf^6*T^4*h^10*p^2*QL*QRd*LL^2*LLd^3*LR + 46/9*nf^6*
      T^4*h^10*p^2*QL*QRd*LL^3*LRd^3 + 43/12*nf^6*T^4*h^10*p^2*QL*QRd*LL^3*
      LLd^2*LRd - 11/8*nf^6*T^4*h^10*p^2*QL*QRd^4*LLd*LR*LRd - 3*nf^6*T^4*h^10
      *p^2*QL*QRd^4*LL*LRd^2 - 37/16*nf^6*T^4*h^10*p^2*QL*QRd^4*LL*LLd^2 - 41/
      24*nf^6*T^4*h^10*p^2*QL*QR*QRd^5*LLd - 29/12*nf^6*T^4*h^10*p^2*QL*QR^2*
      LLd*LR^3*LRd - 1/8*nf^6*T^4*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 - 11/8*nf^6*
      T^4*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 9/4*nf^6*T^4*h^10*p^2*QL*QR^2*LL^2*
      LLd*LR*LRd - 5/8*nf^6*T^4*h^10*p^2*QL*QR^2*LL^3*LRd^2 - 19/24*nf^6*T^4*
      h^10*p^2*QL*QR^2*LL^3*LLd^2 + 9/2*nf^6*T^4*h^10*p^2*QL*QR^2*QRd^3*LLd*LR
       + 13/2*nf^6*T^4*h^10*p^2*QL*QR^2*QRd^3*LL*LRd - 11/4*nf^6*T^4*h^10*p^2*
      QL*QR^3*QRd*LLd*LR^2 - 9/4*nf^6*T^4*h^10*p^2*QL*QR^3*QRd*LL^2*LLd + 41/
      16*nf^6*T^4*h^10*p^2*QL*QR^4*QRd^2*LL + 25/24*nf^6*T^4*h^10*p^2*QL*QR^5*
      LL*LR + 5/4*nf^6*T^4*h^10*p^2*QL*QLd*LR^3*LRd^3 + 37/12*nf^6*T^4*h^10*
      p^2*QL*QLd*LLd^2*LR^3*LRd + 9/4*nf^6*T^4*h^10*p^2*QL*QLd*LL*LLd*LR^2*
      LRd^2 + 37/12*nf^6*T^4*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 + 37/12*nf^6*T^4*
      h^10*p^2*QL*QLd*LL^2*LR*LRd^3 + 9/4*nf^6*T^4*h^10*p^2*QL*QLd*LL^2*LLd^2*
      LR*LRd + 37/12*nf^6*T^4*h^10*p^2*QL*QLd*LL^3*LLd*LRd^2 + 5/4*nf^6*T^4*
      h^10*p^2*QL*QLd*LL^3*LLd^3 - 11/4*nf^6*T^4*h^10*p^2*QL*QLd*QRd^3*LR*
      LRd^2 - 9/4*nf^6*T^4*h^10*p^2*QL*QLd*QRd^3*LLd^2*LR + 9/2*nf^6*T^4*h^10*
      p^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 11/2*nf^6*T^4*h^10*p^2*QL*QLd*QR*QRd*
      LLd^2*LR^2 + 11/2*nf^6*T^4*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 9/2*nf^6*
      T^4*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 - 49/24*nf^6*T^4*h^10*p^2*QL*QLd*
      QR*QRd^4*LRd + 9/2*nf^6*T^4*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd + 9/2*nf^6
      *T^4*h^10*p^2*QL*QLd*QR^2*QRd^2*LL*LLd - 11/4*nf^6*T^4*h^10*p^2*QL*QLd*
      QR^3*LR^2*LRd - 9/4*nf^6*T^4*h^10*p^2*QL*QLd*QR^3*LL^2*LRd + 31/4*nf^6*
      T^4*h^10*p^2*QL*QLd*QR^3*QRd^3 - 49/24*nf^6*T^4*h^10*p^2*QL*QLd*QR^4*QRd
      *LR - 9/4*nf^6*T^4*h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 37/8*nf^6*T^4*
      h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 19/8*nf^6*T^4*h^10*p^2*QL*QLd^2*QRd^2
      *LL*LLd^2 - 3/4*nf^6*T^4*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 11/2*nf^6*T^4*
      h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*LR + 1/2*nf^6*T^4*h^10*p^2*QL*QLd^2*QR^2*
      QRd*LL*LRd + 17/48*nf^6*T^4*h^10*p^2*QL*QLd^2*QR^4*LL - 9/4*nf^6*T^4*
      h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 - 11/4*nf^6*T^4*h^10*p^2*QL*QLd^3*QRd*
      LLd^2*LR - 3/4*nf^6*T^4*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd + 11/2*nf^6*T^4*
      h^10*p^2*QL*QLd^3*QR^2*LR*LRd + 11/2*nf^6*T^4*h^10*p^2*QL*QLd^3*QR^2*LL*
      LLd + 289/36*nf^6*T^4*h^10*p^2*QL*QLd^3*QR^3*QRd - 11/8*nf^6*T^4*h^10*
      p^2*QL*QLd^4*LLd*LR*LRd - 19/16*nf^6*T^4*h^10*p^2*QL*QLd^4*LL*LRd^2 - 33/
      16*nf^6*T^4*h^10*p^2*QL*QLd^4*LL*LLd^2 - 49/24*nf^6*T^4*h^10*p^2*QL*
      QLd^4*QR*QRd*LLd - 41/24*nf^6*T^4*h^10*p^2*QL*QLd^5*QR*LRd + 3*nf^6*T^4*
      h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 1/4*nf^6*T^4*h^10*p^2*QL^2*QRd^2*LLd^2*
      LR^2 + 11/2*nf^6*T^4*h^10*p^2*QL^2*QRd^2*LL*LLd*LR*LRd + 4*nf^6*T^4*h^10
      *p^2*QL^2*QRd^2*LL^2*LRd^2 + 3*nf^6*T^4*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2
       - 7/6*nf^6*T^4*h^10*p^2*QL^2*QRd^5*LRd - 19/24*nf^6*T^4*h^10*p^2*QL^2*
      QR*LR^3*LRd^2 - 5/8*nf^6*T^4*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 9/4*nf^6*T^4*
      h^10*p^2*QL^2*QR*LL*LLd*LR^2*LRd - 11/8*nf^6*T^4*h^10*p^2*QL^2*QR*LL^2*
      LR*LRd^2 - 1/8*nf^6*T^4*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 29/12*nf^6*T^4*
      h^10*p^2*QL^2*QR*LL^3*LLd*LRd + 11/2*nf^6*T^4*h^10*p^2*QL^2*QR*QRd^3*LR*
      LRd + 11/2*nf^6*T^4*h^10*p^2*QL^2*QR*QRd^3*LL*LLd - 19/8*nf^6*T^4*h^10*
      p^2*QL^2*QR^2*QRd*LR^2*LRd - 9/4*nf^6*T^4*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*
      LR - 37/8*nf^6*T^4*h^10*p^2*QL^2*QR^2*QRd*LL^2*LRd + 185/48*nf^6*T^4*
      h^10*p^2*QL^2*QR^2*QRd^4 + 19/24*nf^6*T^4*h^10*p^2*QL^2*QR^3*QRd^2*LR +
      1/6*nf^6*T^4*h^10*p^2*QL^2*QR^4*LR^2 + 37/48*nf^6*T^4*h^10*p^2*QL^2*QR^4
      *LL^2 + 17/48*nf^6*T^4*h^10*p^2*QL^2*QLd*QRd^4*LLd + 1/2*nf^6*T^4*h^10*
      p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 11/2*nf^6*T^4*h^10*p^2*QL^2*QLd*QR*QRd^2*
      LL*LRd - 37/8*nf^6*T^4*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 - 9/4*nf^6*T^4*
      h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd - 19/8*nf^6*T^4*h^10*p^2*QL^2*QLd*QR^2*
      LL^2*LLd - 3/4*nf^6*T^4*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 9/4*nf^6*T^4*
      h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 + 3*nf^6*T^4*h^10*p^2*QL^2*QLd^2*LLd^2*
      LR^2 + 9/2*nf^6*T^4*h^10*p^2*QL^2*QLd^2*LL*LLd*LR*LRd + 3*nf^6*T^4*h^10*
      p^2*QL^2*QLd^2*LL^2*LRd^2 + 9/4*nf^6*T^4*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2
       + 1/8*nf^6*T^4*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 9/2*nf^6*T^4*h^10*p^2*
      QL^2*QLd^2*QR*QRd*LR*LRd + 9/2*nf^6*T^4*h^10*p^2*QL^2*QLd^2*QR*QRd*LL*
      LLd + 21/8*nf^6*T^4*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 1/8*nf^6*T^4*h^10*
      p^2*QL^2*QLd^2*QR^3*LR + 19/24*nf^6*T^4*h^10*p^2*QL^2*QLd^3*QRd^2*LLd +
      13/2*nf^6*T^4*h^10*p^2*QL^2*QLd^3*QR*LLd*LR + 9/2*nf^6*T^4*h^10*p^2*QL^2
      *QLd^3*QR*LL*LRd + 41/16*nf^6*T^4*h^10*p^2*QL^2*QLd^4*QRd*LRd + 185/48*
      nf^6*T^4*h^10*p^2*QL^2*QLd^4*QR^2 - 5/16*nf^6*T^4*h^10*p^2*QL^2*QLd^5*
      LLd - 13/4*nf^6*T^4*h^10*p^2*QL^3*LLd*LR^3*LRd - 55/24*nf^6*T^4*h^10*p^2
      *QL^3*LL*LR^2*LRd^2 - 71/24*nf^6*T^4*h^10*p^2*QL^3*LL*LLd^2*LR^2 - 29/12
      *nf^6*T^4*h^10*p^2*QL^3*LL^2*LLd*LR*LRd - 13/9*nf^6*T^4*h^10*p^2*QL^3*
      LL^3*LRd^2 - 91/72*nf^6*T^4*h^10*p^2*QL^3*LL^3*LLd^2 + 11/2*nf^6*T^4*
      h^10*p^2*QL^3*QRd^3*LLd*LR + 8*nf^6*T^4*h^10*p^2*QL^3*QRd^3*LL*LRd - 9/4
      *nf^6*T^4*h^10*p^2*QL^3*QR*QRd*LLd*LR^2 - 11/4*nf^6*T^4*h^10*p^2*QL^3*QR
      *QRd*LL^2*LLd + 1/8*nf^6*T^4*h^10*p^2*QL^3*QR^2*QRd^2*LL + 13/4*nf^6*T^4
      *h^10*p^2*QL^3*QR^3*LL*LR + 11/2*nf^6*T^4*h^10*p^2*QL^3*QLd*QRd^2*LR*LRd
       + 11/2*nf^6*T^4*h^10*p^2*QL^3*QLd*QRd^2*LL*LLd - 9/4*nf^6*T^4*h^10*p^2*
      QL^3*QLd*QR*LR^2*LRd - 11/4*nf^6*T^4*h^10*p^2*QL^3*QLd*QR*LL^2*LRd + 289/
      36*nf^6*T^4*h^10*p^2*QL^3*QLd*QR*QRd^3 - 3/4*nf^6*T^4*h^10*p^2*QL^3*QLd*
      QR^2*QRd*LR + 9/2*nf^6*T^4*h^10*p^2*QL^3*QLd^2*QRd*LLd*LR + 13/2*nf^6*
      T^4*h^10*p^2*QL^3*QLd^2*QRd*LL*LRd + 19/24*nf^6*T^4*h^10*p^2*QL^3*QLd^2*
      QR^2*LL + 9/2*nf^6*T^4*h^10*p^2*QL^3*QLd^3*LR*LRd + 9/2*nf^6*T^4*h^10*
      p^2*QL^3*QLd^3*LL*LLd + 31/4*nf^6*T^4*h^10*p^2*QL^3*QLd^3*QR*QRd - 37/16
      *nf^6*T^4*h^10*p^2*QL^4*QRd*LR^2*LRd - 11/8*nf^6*T^4*h^10*p^2*QL^4*QRd*
      LL*LLd*LR - 3*nf^6*T^4*h^10*p^2*QL^4*QRd*LL^2*LRd + 23/9*nf^6*T^4*h^10*
      p^2*QL^4*QRd^4 + 17/48*nf^6*T^4*h^10*p^2*QL^4*QR*QRd^2*LR + 37/48*nf^6*
      T^4*h^10*p^2*QL^4*QR^2*LR^2 + 1/6*nf^6*T^4*h^10*p^2*QL^4*QR^2*LL^2 - 19/
      16*nf^6*T^4*h^10*p^2*QL^4*QLd*LLd*LR^2 - 11/8*nf^6*T^4*h^10*p^2*QL^4*QLd
      *LL*LR*LRd - 33/16*nf^6*T^4*h^10*p^2*QL^4*QLd*LL^2*LLd - 49/24*nf^6*T^4*
      h^10*p^2*QL^4*QLd*QR*QRd*LL + 185/48*nf^6*T^4*h^10*p^2*QL^4*QLd^2*QRd^2
       + 41/16*nf^6*T^4*h^10*p^2*QL^4*QLd^2*QR*LR + 185/96*nf^6*T^4*h^10*p^2*
      QL^4*QLd^4 - 7/6*nf^6*T^4*h^10*p^2*QL^5*QRd^2*LL + 25/24*nf^6*T^4*h^10*
      p^2*QL^5*QR*LL*LR - 41/24*nf^6*T^4*h^10*p^2*QL^5*QLd*QRd*LR - 5/16*nf^6*
      T^4*h^10*p^2*QL^5*QLd^2*LL + 11/72*nf^6*T^4*h^10*p^2*QL^6*LR^2 + 1/18*
      nf^6*T^4*h^10*p^2*QL^6*LL^2 + 287/12*nf^6*T^4*h^10*p^2*W*LLd*LR^3*LRd^2
       + 21/2*nf^6*T^4*h^10*p^2*W*LLd^3*LR^3 + 287/12*nf^6*T^4*h^10*p^2*W*LL*
      LR^2*LRd^3 + 287/4*nf^6*T^4*h^10*p^2*W*LL*LLd^2*LR^2*LRd + 287/4*nf^6*
      T^4*h^10*p^2*W*LL^2*LLd*LR*LRd^2 + 287/12*nf^6*T^4*h^10*p^2*W*LL^2*LLd^3
      *LR + 21/2*nf^6*T^4*h^10*p^2*W*LL^3*LRd^3 + 287/12*nf^6*T^4*h^10*p^2*W*
      LL^3*LLd^2*LRd + 287/6*nf^6*T^4*h^10*p^2*W*QRd^3*LLd*LR*LRd + 63/2*nf^6*
      T^4*h^10*p^2*W*QRd^3*LL*LRd^2 + 287/12*nf^6*T^4*h^10*p^2*W*QRd^3*LL*
      LLd^2 + 287/2*nf^6*T^4*h^10*p^2*W*QR*QRd*LLd*LR^2*LRd + 287/2*nf^6*T^4*
      h^10*p^2*W*QR*QRd*LL*LR*LRd^2 + 287/2*nf^6*T^4*h^10*p^2*W*QR*QRd*LL*
      LLd^2*LR + 287/2*nf^6*T^4*h^10*p^2*W*QR*QRd*LL^2*LLd*LRd + 287/8*nf^6*
      T^4*h^10*p^2*W*QR*QRd^4*LLd + 287/2*nf^6*T^4*h^10*p^2*W*QR^2*QRd^2*LLd*
      LR + 287/2*nf^6*T^4*h^10*p^2*W*QR^2*QRd^2*LL*LRd + 63/2*nf^6*T^4*h^10*
      p^2*W*QR^3*LLd*LR^2 + 287/6*nf^6*T^4*h^10*p^2*W*QR^3*LL*LR*LRd + 287/12*
      nf^6*T^4*h^10*p^2*W*QR^3*LL^2*LLd + 287/8*nf^6*T^4*h^10*p^2*W*QR^4*QRd*
      LL + 287/4*nf^6*T^4*h^10*p^2*W*QLd*QRd^2*LR*LRd^2 + 287/4*nf^6*T^4*h^10*
      p^2*W*QLd*QRd^2*LLd^2*LR + 287/2*nf^6*T^4*h^10*p^2*W*QLd*QRd^2*LL*LLd*
      LRd + 287/4*nf^6*T^4*h^10*p^2*W*QLd*QR*LR^2*LRd^2 + 189/2*nf^6*T^4*h^10*
      p^2*W*QLd*QR*LLd^2*LR^2 + 287*nf^6*T^4*h^10*p^2*W*QLd*QR*LL*LLd*LR*LRd
       + 287/4*nf^6*T^4*h^10*p^2*W*QLd*QR*LL^2*LRd^2 + 287/4*nf^6*T^4*h^10*p^2
      *W*QLd*QR*LL^2*LLd^2 + 287/2*nf^6*T^4*h^10*p^2*W*QLd*QR*QRd^3*LRd + 287*
      nf^6*T^4*h^10*p^2*W*QLd*QR^2*QRd*LR*LRd + 287*nf^6*T^4*h^10*p^2*W*QLd*
      QR^2*QRd*LL*LLd + 287/2*nf^6*T^4*h^10*p^2*W*QLd*QR^3*QRd^2 + 189/4*nf^6*
      T^4*h^10*p^2*W*QLd*QR^4*LR + 287/2*nf^6*T^4*h^10*p^2*W*QLd^2*QRd*LLd*LR*
      LRd + 287/4*nf^6*T^4*h^10*p^2*W*QLd^2*QRd*LL*LRd^2 + 287/4*nf^6*T^4*h^10
      *p^2*W*QLd^2*QRd*LL*LLd^2 + 861/4*nf^6*T^4*h^10*p^2*W*QLd^2*QR*QRd^2*LLd
       + 189*nf^6*T^4*h^10*p^2*W*QLd^2*QR^2*LLd*LR + 287/2*nf^6*T^4*h^10*p^2*W
      *QLd^2*QR^2*LL*LRd + 287/12*nf^6*T^4*h^10*p^2*W*QLd^3*LR*LRd^2 + 63/2*
      nf^6*T^4*h^10*p^2*W*QLd^3*LLd^2*LR + 287/6*nf^6*T^4*h^10*p^2*W*QLd^3*LL*
      LLd*LRd + 287/2*nf^6*T^4*h^10*p^2*W*QLd^3*QR*QRd*LRd + 63*nf^6*T^4*h^10*
      p^2*W*QLd^3*QR^3 + 189/4*nf^6*T^4*h^10*p^2*W*QLd^4*QR*LLd + 287/4*nf^6*
      T^4*h^10*p^2*W*QL*QRd*LR^2*LRd^2 + 287/4*nf^6*T^4*h^10*p^2*W*QL*QRd*
      LLd^2*LR^2 + 287*nf^6*T^4*h^10*p^2*W*QL*QRd*LL*LLd*LR*LRd + 189/2*nf^6*
      T^4*h^10*p^2*W*QL*QRd*LL^2*LRd^2 + 287/4*nf^6*T^4*h^10*p^2*W*QL*QRd*LL^2
      *LLd^2 + 189/4*nf^6*T^4*h^10*p^2*W*QL*QRd^4*LRd + 287*nf^6*T^4*h^10*p^2*
      W*QL*QR*QRd^2*LR*LRd + 287*nf^6*T^4*h^10*p^2*W*QL*QR*QRd^2*LL*LLd + 287/
      4*nf^6*T^4*h^10*p^2*W*QL*QR^2*LR^2*LRd + 287/2*nf^6*T^4*h^10*p^2*W*QL*
      QR^2*LL*LLd*LR + 287/4*nf^6*T^4*h^10*p^2*W*QL*QR^2*LL^2*LRd + 287/2*nf^6
      *T^4*h^10*p^2*W*QL*QR^2*QRd^3 + 287/2*nf^6*T^4*h^10*p^2*W*QL*QR^3*QRd*LR
       + 287/2*nf^6*T^4*h^10*p^2*W*QL*QLd*LLd*LR^2*LRd + 287/2*nf^6*T^4*h^10*
      p^2*W*QL*QLd*LL*LR*LRd^2 + 287/2*nf^6*T^4*h^10*p^2*W*QL*QLd*LL*LLd^2*LR
       + 287/2*nf^6*T^4*h^10*p^2*W*QL*QLd*LL^2*LLd*LRd + 287/2*nf^6*T^4*h^10*
      p^2*W*QL*QLd*QRd^3*LLd + 574*nf^6*T^4*h^10*p^2*W*QL*QLd*QR*QRd*LLd*LR +
      574*nf^6*T^4*h^10*p^2*W*QL*QLd*QR*QRd*LL*LRd + 287/2*nf^6*T^4*h^10*p^2*W
      *QL*QLd*QR^3*LL + 861/4*nf^6*T^4*h^10*p^2*W*QL*QLd^2*QRd^2*LRd + 287*
      nf^6*T^4*h^10*p^2*W*QL*QLd^2*QR*LR*LRd + 287*nf^6*T^4*h^10*p^2*W*QL*
      QLd^2*QR*LL*LLd + 861/2*nf^6*T^4*h^10*p^2*W*QL*QLd^2*QR^2*QRd + 287/2*
      nf^6*T^4*h^10*p^2*W*QL*QLd^3*QRd*LLd + 287/8*nf^6*T^4*h^10*p^2*W*QL*
      QLd^4*LRd + 287/2*nf^6*T^4*h^10*p^2*W*QL^2*QRd^2*LLd*LR + 189*nf^6*T^4*
      h^10*p^2*W*QL^2*QRd^2*LL*LRd + 287/4*nf^6*T^4*h^10*p^2*W*QL^2*QR*LLd*
      LR^2 + 287/2*nf^6*T^4*h^10*p^2*W*QL^2*QR*LL*LR*LRd + 287/4*nf^6*T^4*h^10
      *p^2*W*QL^2*QR*LL^2*LLd + 861/4*nf^6*T^4*h^10*p^2*W*QL^2*QR^2*QRd*LL +
      287*nf^6*T^4*h^10*p^2*W*QL^2*QLd*QRd*LR*LRd + 287*nf^6*T^4*h^10*p^2*W*
      QL^2*QLd*QRd*LL*LLd + 861/2*nf^6*T^4*h^10*p^2*W*QL^2*QLd*QR*QRd^2 + 861/
      4*nf^6*T^4*h^10*p^2*W*QL^2*QLd*QR^2*LR + 287/2*nf^6*T^4*h^10*p^2*W*QL^2*
      QLd^2*LLd*LR + 287/2*nf^6*T^4*h^10*p^2*W*QL^2*QLd^2*LL*LRd + 287/2*nf^6*
      T^4*h^10*p^2*W*QL^2*QLd^3*QR + 287/12*nf^6*T^4*h^10*p^2*W*QL^3*LR^2*LRd
       + 287/6*nf^6*T^4*h^10*p^2*W*QL^3*LL*LLd*LR + 63/2*nf^6*T^4*h^10*p^2*W*
      QL^3*LL^2*LRd + 63*nf^6*T^4*h^10*p^2*W*QL^3*QRd^3 + 287/2*nf^6*T^4*h^10*
      p^2*W*QL^3*QR*QRd*LR + 287/2*nf^6*T^4*h^10*p^2*W*QL^3*QLd*QR*LL + 287/2*
      nf^6*T^4*h^10*p^2*W*QL^3*QLd^2*QRd + 189/4*nf^6*T^4*h^10*p^2*W*QL^4*QRd*
      LL + 287/8*nf^6*T^4*h^10*p^2*W*QL^4*QLd*LR - 1/24*nf^6*T^4*h^10*u*p*LR^4
      *LRd^4 + 41/12*nf^6*T^4*h^10*u*p*LLd^2*LR^4*LRd^2 + 193/36*nf^6*T^4*h^10
      *u*p*LLd^4*LR^4 - 5/3*nf^6*T^4*h^10*u*p*LL*LLd*LR^3*LRd^3 + 71/9*nf^6*
      T^4*h^10*u*p*LL*LLd^3*LR^3*LRd + 41/12*nf^6*T^4*h^10*u*p*LL^2*LR^2*LRd^4
       + 19/2*nf^6*T^4*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 41/12*nf^6*T^4*h^10*u*
      p*LL^2*LLd^4*LR^2 + 71/9*nf^6*T^4*h^10*u*p*LL^3*LLd*LR*LRd^3 - 5/3*nf^6*
      T^4*h^10*u*p*LL^3*LLd^3*LR*LRd + 193/36*nf^6*T^4*h^10*u*p*LL^4*LRd^4 +
      41/12*nf^6*T^4*h^10*u*p*LL^4*LLd^2*LRd^2 - 1/24*nf^6*T^4*h^10*u*p*LL^4*
      LLd^4 - 91/18*nf^6*T^4*h^10*u*p*QRd^3*LR^2*LRd^3 - 17/2*nf^6*T^4*h^10*u*
      p*QRd^3*LLd^2*LR^2*LRd - 32/3*nf^6*T^4*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 -
      35/3*nf^6*T^4*h^10*u*p*QRd^3*LL*LLd^3*LR - 119/18*nf^6*T^4*h^10*u*p*
      QRd^3*LL^2*LRd^3 - 19/3*nf^6*T^4*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 23/36*
      nf^6*T^4*h^10*u*p*QRd^6*LRd^2 + 23/18*nf^6*T^4*h^10*u*p*QRd^6*LLd^2 - 5/
      3*nf^6*T^4*h^10*u*p*QR*QRd*LR^3*LRd^3 + 22/3*nf^6*T^4*h^10*u*p*QR*QRd*
      LLd^2*LR^3*LRd + 5*nf^6*T^4*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 + 22/3*
      nf^6*T^4*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 + 22/3*nf^6*T^4*h^10*u*p*QR*QRd*
      LL^2*LR*LRd^3 + 5*nf^6*T^4*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd + 22/3*nf^6
      *T^4*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 - 5/3*nf^6*T^4*h^10*u*p*QR*QRd*LL^3*
      LLd^3 - 27/4*nf^6*T^4*h^10*u*p*QR*QRd^4*LR*LRd^2 - 19/4*nf^6*T^4*h^10*u*
      p*QR*QRd^4*LLd^2*LR - 9/2*nf^6*T^4*h^10*u*p*QR*QRd^4*LL*LLd*LRd + 5*nf^6
      *T^4*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 6*nf^6*T^4*h^10*u*p*QR^2*QRd^2*
      LLd^2*LR^2 + 10*nf^6*T^4*h^10*u*p*QR^2*QRd^2*LL*LLd*LR*LRd + 6*nf^6*T^4*
      h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 5*nf^6*T^4*h^10*u*p*QR^2*QRd^2*LL^2*
      LLd^2 - 11/12*nf^6*T^4*h^10*u*p*QR^2*QRd^5*LRd - 91/18*nf^6*T^4*h^10*u*p
      *QR^3*LR^3*LRd^2 - 119/18*nf^6*T^4*h^10*u*p*QR^3*LLd^2*LR^3 - 32/3*nf^6*
      T^4*h^10*u*p*QR^3*LL*LLd*LR^2*LRd - 17/2*nf^6*T^4*h^10*u*p*QR^3*LL^2*LR*
      LRd^2 - 19/3*nf^6*T^4*h^10*u*p*QR^3*LL^2*LLd^2*LR - 35/3*nf^6*T^4*h^10*u
      *p*QR^3*LL^3*LLd*LRd + 10*nf^6*T^4*h^10*u*p*QR^3*QRd^3*LR*LRd + 10*nf^6*
      T^4*h^10*u*p*QR^3*QRd^3*LL*LLd - 27/4*nf^6*T^4*h^10*u*p*QR^4*QRd*LR^2*
      LRd - 9/2*nf^6*T^4*h^10*u*p*QR^4*QRd*LL*LLd*LR - 19/4*nf^6*T^4*h^10*u*p*
      QR^4*QRd*LL^2*LRd + 121/24*nf^6*T^4*h^10*u*p*QR^4*QRd^4 - 11/12*nf^6*T^4
      *h^10*u*p*QR^5*QRd^2*LR + 23/36*nf^6*T^4*h^10*u*p*QR^6*LR^2 + 23/18*nf^6
      *T^4*h^10*u*p*QR^6*LL^2 - 9/2*nf^6*T^4*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2
       + 5/3*nf^6*T^4*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 - 32/3*nf^6*T^4*h^10*u*p*
      QLd*QRd^2*LL*LR*LRd^3 - 5*nf^6*T^4*h^10*u*p*QLd*QRd^2*LL*LLd^2*LR*LRd -
      9/2*nf^6*T^4*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 13/2*nf^6*T^4*h^10*u*p*
      QLd*QRd^2*LL^2*LLd^3 + 37/6*nf^6*T^4*h^10*u*p*QLd*QRd^5*LLd*LRd + 4/3*
      nf^6*T^4*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 + 169/9*nf^6*T^4*h^10*u*p*QLd*QR
      *LLd^3*LR^3 - 5*nf^6*T^4*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 + 9*nf^6*T^4*h^10
      *u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 9*nf^6*T^4*h^10*u*p*QLd*QR*LL^2*LLd*LR*
      LRd^2 + 4/3*nf^6*T^4*h^10*u*p*QLd*QR*LL^2*LLd^3*LR + 71/9*nf^6*T^4*h^10*
      u*p*QLd*QR*LL^3*LRd^3 - 5*nf^6*T^4*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd - 9*
      nf^6*T^4*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 - 5*nf^6*T^4*h^10*u*p*QLd*QR*
      QRd^3*LL*LLd^2 + 41/4*nf^6*T^4*h^10*u*p*QLd*QR^2*QRd^4*LLd + 6*nf^6*T^4*
      h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 10*nf^6*T^4*h^10*u*p*QLd*QR^3*QRd^2*LL*
      LRd - 12*nf^6*T^4*h^10*u*p*QLd*QR^4*LLd*LR^2 - 9/2*nf^6*T^4*h^10*u*p*QLd
      *QR^4*LL*LR*LRd - 15/4*nf^6*T^4*h^10*u*p*QLd*QR^4*LL^2*LLd - 17/6*nf^6*
      T^4*h^10*u*p*QLd*QR^5*QRd*LL - 13/2*nf^6*T^4*h^10*u*p*QLd^2*QRd*LR^2*
      LRd^3 - 9/2*nf^6*T^4*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd - 5*nf^6*T^4*h^10
      *u*p*QLd^2*QRd*LL*LLd*LR*LRd^2 - 32/3*nf^6*T^4*h^10*u*p*QLd^2*QRd*LL*
      LLd^3*LR + 5/3*nf^6*T^4*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 - 9/2*nf^6*T^4*
      h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 1/3*nf^6*T^4*h^10*u*p*QLd^2*QRd^4*
      LRd^2 + 23/4*nf^6*T^4*h^10*u*p*QLd^2*QRd^4*LLd^2 - 19/2*nf^6*T^4*h^10*u*
      p*QLd^2*QR*QRd^2*LR*LRd^2 - 15/2*nf^6*T^4*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*
      LR - 5*nf^6*T^4*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 6*nf^6*T^4*h^10*u*p
      *QLd^2*QR^2*LR^2*LRd^2 + 16*nf^6*T^4*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 18
      *nf^6*T^4*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 9*nf^6*T^4*h^10*u*p*QLd^2*
      QR^2*LL^2*LRd^2 + 6*nf^6*T^4*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 13/2*nf^6*
      T^4*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 18*nf^6*T^4*h^10*u*p*QLd^2*QR^3*QRd*
      LR*LRd + 18*nf^6*T^4*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 103/12*nf^6*T^4*
      h^10*u*p*QLd^2*QR^4*QRd^2 - 41/12*nf^6*T^4*h^10*u*p*QLd^2*QR^5*LR - 19/3
      *nf^6*T^4*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 119/18*nf^6*T^4*h^10*u*p*QLd^3
      *LLd^3*LR^2 - 35/3*nf^6*T^4*h^10*u*p*QLd^3*LL*LR*LRd^3 - 32/3*nf^6*T^4*
      h^10*u*p*QLd^3*LL*LLd^2*LR*LRd - 17/2*nf^6*T^4*h^10*u*p*QLd^3*LL^2*LLd*
      LRd^2 - 91/18*nf^6*T^4*h^10*u*p*QLd^3*LL^2*LLd^3 + 35/3*nf^6*T^4*h^10*u*
      p*QLd^3*QRd^3*LLd*LRd - 5*nf^6*T^4*h^10*u*p*QLd^3*QR*QRd*LL*LRd^2 - 9*
      nf^6*T^4*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 13/3*nf^6*T^4*h^10*u*p*QLd^3*
      QR^2*QRd^2*LLd + 32*nf^6*T^4*h^10*u*p*QLd^3*QR^3*LLd*LR + 18*nf^6*T^4*
      h^10*u*p*QLd^3*QR^3*LL*LRd + 23/4*nf^6*T^4*h^10*u*p*QLd^4*QRd^2*LRd^2 +
      1/3*nf^6*T^4*h^10*u*p*QLd^4*QRd^2*LLd^2 - 15/4*nf^6*T^4*h^10*u*p*QLd^4*
      QR*LR*LRd^2 - 12*nf^6*T^4*h^10*u*p*QLd^4*QR*LLd^2*LR - 9/2*nf^6*T^4*h^10
      *u*p*QLd^4*QR*LL*LLd*LRd + 47/12*nf^6*T^4*h^10*u*p*QLd^4*QR^2*QRd*LRd +
      383/36*nf^6*T^4*h^10*u*p*QLd^4*QR^4 + 37/6*nf^6*T^4*h^10*u*p*QLd^5*QRd*
      LLd*LRd - 41/12*nf^6*T^4*h^10*u*p*QLd^5*QR^2*LLd + 23/18*nf^6*T^4*h^10*u
      *p*QLd^6*LRd^2 + 23/36*nf^6*T^4*h^10*u*p*QLd^6*LLd^2 - 5*nf^6*T^4*h^10*u
      *p*QL*QRd*LLd*LR^3*LRd^2 + 71/9*nf^6*T^4*h^10*u*p*QL*QRd*LLd^3*LR^3 + 4/
      3*nf^6*T^4*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 + 9*nf^6*T^4*h^10*u*p*QL*QRd*LL
      *LLd^2*LR^2*LRd + 9*nf^6*T^4*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 - 5*nf^6*
      T^4*h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 169/9*nf^6*T^4*h^10*u*p*QL*QRd*LL^3*
      LRd^3 + 4/3*nf^6*T^4*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd - 9/2*nf^6*T^4*h^10*
      u*p*QL*QRd^4*LLd*LR*LRd - 12*nf^6*T^4*h^10*u*p*QL*QRd^4*LL*LRd^2 - 15/4*
      nf^6*T^4*h^10*u*p*QL*QRd^4*LL*LLd^2 - 17/6*nf^6*T^4*h^10*u*p*QL*QR*QRd^5
      *LLd - 32/3*nf^6*T^4*h^10*u*p*QL*QR^2*LLd*LR^3*LRd - 9/2*nf^6*T^4*h^10*u
      *p*QL*QR^2*LL*LR^2*LRd^2 - 9/2*nf^6*T^4*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2
       - 5*nf^6*T^4*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd + 5/3*nf^6*T^4*h^10*u*p*
      QL*QR^2*LL^3*LRd^2 - 13/2*nf^6*T^4*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 10*nf^6
      *T^4*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 6*nf^6*T^4*h^10*u*p*QL*QR^2*QRd^3*
      LL*LRd - 9*nf^6*T^4*h^10*u*p*QL*QR^3*QRd*LLd*LR^2 - 5*nf^6*T^4*h^10*u*p*
      QL*QR^3*QRd*LL^2*LLd + 41/4*nf^6*T^4*h^10*u*p*QL*QR^4*QRd^2*LL + 37/6*
      nf^6*T^4*h^10*u*p*QL*QR^5*LL*LR - 5/3*nf^6*T^4*h^10*u*p*QL*QLd*LR^3*
      LRd^3 + 22/3*nf^6*T^4*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd + 5*nf^6*T^4*h^10*u
      *p*QL*QLd*LL*LLd*LR^2*LRd^2 + 22/3*nf^6*T^4*h^10*u*p*QL*QLd*LL*LLd^3*
      LR^2 + 22/3*nf^6*T^4*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 + 5*nf^6*T^4*h^10*u*p
      *QL*QLd*LL^2*LLd^2*LR*LRd + 22/3*nf^6*T^4*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2
       - 5/3*nf^6*T^4*h^10*u*p*QL*QLd*LL^3*LLd^3 - 9*nf^6*T^4*h^10*u*p*QL*QLd*
      QRd^3*LR*LRd^2 - 5*nf^6*T^4*h^10*u*p*QL*QLd*QRd^3*LLd^2*LR + 10*nf^6*T^4
      *h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 + 18*nf^6*T^4*h^10*u*p*QL*QLd*QR*QRd*
      LLd^2*LR^2 + 18*nf^6*T^4*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 10*nf^6*T^4
      *h^10*u*p*QL*QLd*QR*QRd*LL^2*LLd^2 - 7/6*nf^6*T^4*h^10*u*p*QL*QLd*QR*
      QRd^4*LRd + 10*nf^6*T^4*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd + 10*nf^6*T^4*
      h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd - 9*nf^6*T^4*h^10*u*p*QL*QLd*QR^3*LR^2
      *LRd - 5*nf^6*T^4*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 65/3*nf^6*T^4*h^10*u*p
      *QL*QLd*QR^3*QRd^3 - 7/6*nf^6*T^4*h^10*u*p*QL*QLd*QR^4*QRd*LR - 5*nf^6*
      T^4*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 15/2*nf^6*T^4*h^10*u*p*QL*QLd^2
      *QRd^2*LL*LRd^2 - 19/2*nf^6*T^4*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 + 5*
      nf^6*T^4*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 18*nf^6*T^4*h^10*u*p*QL*QLd^2*
      QR^2*QRd*LLd*LR + 18*nf^6*T^4*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd + 47/12*
      nf^6*T^4*h^10*u*p*QL*QLd^2*QR^4*LL - 5*nf^6*T^4*h^10*u*p*QL*QLd^3*QRd*LR
      *LRd^2 - 9*nf^6*T^4*h^10*u*p*QL*QLd^3*QRd*LLd^2*LR + 5*nf^6*T^4*h^10*u*p
      *QL*QLd^3*QR*QRd^2*LRd + 18*nf^6*T^4*h^10*u*p*QL*QLd^3*QR^2*LR*LRd + 18*
      nf^6*T^4*h^10*u*p*QL*QLd^3*QR^2*LL*LLd + 253/9*nf^6*T^4*h^10*u*p*QL*
      QLd^3*QR^3*QRd - 9/2*nf^6*T^4*h^10*u*p*QL*QLd^4*LLd*LR*LRd - 19/4*nf^6*
      T^4*h^10*u*p*QL*QLd^4*LL*LRd^2 - 27/4*nf^6*T^4*h^10*u*p*QL*QLd^4*LL*
      LLd^2 - 7/6*nf^6*T^4*h^10*u*p*QL*QLd^4*QR*QRd*LLd - 17/6*nf^6*T^4*h^10*u
      *p*QL*QLd^5*QR*LRd + 6*nf^6*T^4*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 9*nf^6*
      T^4*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 18*nf^6*T^4*h^10*u*p*QL^2*QRd^2*LL*
      LLd*LR*LRd + 16*nf^6*T^4*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 + 6*nf^6*T^4*
      h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 - 41/12*nf^6*T^4*h^10*u*p*QL^2*QRd^5*LRd
       - 13/2*nf^6*T^4*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 5/3*nf^6*T^4*h^10*u*p*
      QL^2*QR*LLd^2*LR^3 - 5*nf^6*T^4*h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd - 9/2*
      nf^6*T^4*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 - 9/2*nf^6*T^4*h^10*u*p*QL^2*QR*
      LL^2*LLd^2*LR - 32/3*nf^6*T^4*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 18*nf^6*
      T^4*h^10*u*p*QL^2*QR*QRd^3*LR*LRd + 18*nf^6*T^4*h^10*u*p*QL^2*QR*QRd^3*
      LL*LLd - 19/2*nf^6*T^4*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd - 5*nf^6*T^4*h^10
      *u*p*QL^2*QR^2*QRd*LL*LLd*LR - 15/2*nf^6*T^4*h^10*u*p*QL^2*QR^2*QRd*LL^2
      *LRd + 103/12*nf^6*T^4*h^10*u*p*QL^2*QR^2*QRd^4 + 13/2*nf^6*T^4*h^10*u*p
      *QL^2*QR^3*QRd^2*LR + 1/3*nf^6*T^4*h^10*u*p*QL^2*QR^4*LR^2 + 23/4*nf^6*
      T^4*h^10*u*p*QL^2*QR^4*LL^2 + 47/12*nf^6*T^4*h^10*u*p*QL^2*QLd*QRd^4*LLd
       + 18*nf^6*T^4*h^10*u*p*QL^2*QLd*QR*QRd^2*LLd*LR + 18*nf^6*T^4*h^10*u*p*
      QL^2*QLd*QR*QRd^2*LL*LRd - 15/2*nf^6*T^4*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2
       - 5*nf^6*T^4*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd - 19/2*nf^6*T^4*h^10*u*p*
      QL^2*QLd*QR^2*LL^2*LLd + 5*nf^6*T^4*h^10*u*p*QL^2*QLd*QR^3*QRd*LL + 5*
      nf^6*T^4*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 6*nf^6*T^4*h^10*u*p*QL^2*QLd^2
      *LLd^2*LR^2 + 10*nf^6*T^4*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd + 6*nf^6*T^4
      *h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 5*nf^6*T^4*h^10*u*p*QL^2*QLd^2*LL^2*
      LLd^2 + 13/3*nf^6*T^4*h^10*u*p*QL^2*QLd^2*QRd^3*LRd + 10*nf^6*T^4*h^10*u
      *p*QL^2*QLd^2*QR*QRd*LR*LRd + 10*nf^6*T^4*h^10*u*p*QL^2*QLd^2*QR*QRd*LL*
      LLd + 37/2*nf^6*T^4*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 13/3*nf^6*T^4*h^10*
      u*p*QL^2*QLd^2*QR^3*LR + 13/2*nf^6*T^4*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 6
      *nf^6*T^4*h^10*u*p*QL^2*QLd^3*QR*LLd*LR + 10*nf^6*T^4*h^10*u*p*QL^2*
      QLd^3*QR*LL*LRd + 41/4*nf^6*T^4*h^10*u*p*QL^2*QLd^4*QRd*LRd + 103/12*
      nf^6*T^4*h^10*u*p*QL^2*QLd^4*QR^2 - 11/12*nf^6*T^4*h^10*u*p*QL^2*QLd^5*
      LLd - 35/3*nf^6*T^4*h^10*u*p*QL^3*LLd*LR^3*LRd - 19/3*nf^6*T^4*h^10*u*p*
      QL^3*LL*LR^2*LRd^2 - 17/2*nf^6*T^4*h^10*u*p*QL^3*LL*LLd^2*LR^2 - 32/3*
      nf^6*T^4*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 119/18*nf^6*T^4*h^10*u*p*QL^3*
      LL^3*LRd^2 - 91/18*nf^6*T^4*h^10*u*p*QL^3*LL^3*LLd^2 + 18*nf^6*T^4*h^10*
      u*p*QL^3*QRd^3*LLd*LR + 32*nf^6*T^4*h^10*u*p*QL^3*QRd^3*LL*LRd - 5*nf^6*
      T^4*h^10*u*p*QL^3*QR*QRd*LLd*LR^2 - 9*nf^6*T^4*h^10*u*p*QL^3*QR*QRd*LL^2
      *LLd + 13/3*nf^6*T^4*h^10*u*p*QL^3*QR^2*QRd^2*LL + 35/3*nf^6*T^4*h^10*u*
      p*QL^3*QR^3*LL*LR + 18*nf^6*T^4*h^10*u*p*QL^3*QLd*QRd^2*LR*LRd + 18*nf^6
      *T^4*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd - 5*nf^6*T^4*h^10*u*p*QL^3*QLd*QR*
      LR^2*LRd - 9*nf^6*T^4*h^10*u*p*QL^3*QLd*QR*LL^2*LRd + 253/9*nf^6*T^4*
      h^10*u*p*QL^3*QLd*QR*QRd^3 + 5*nf^6*T^4*h^10*u*p*QL^3*QLd*QR^2*QRd*LR +
      10*nf^6*T^4*h^10*u*p*QL^3*QLd^2*QRd*LLd*LR + 6*nf^6*T^4*h^10*u*p*QL^3*
      QLd^2*QRd*LL*LRd + 13/2*nf^6*T^4*h^10*u*p*QL^3*QLd^2*QR^2*LL + 10*nf^6*
      T^4*h^10*u*p*QL^3*QLd^3*LR*LRd + 10*nf^6*T^4*h^10*u*p*QL^3*QLd^3*LL*LLd
       + 65/3*nf^6*T^4*h^10*u*p*QL^3*QLd^3*QR*QRd - 15/4*nf^6*T^4*h^10*u*p*
      QL^4*QRd*LR^2*LRd - 9/2*nf^6*T^4*h^10*u*p*QL^4*QRd*LL*LLd*LR - 12*nf^6*
      T^4*h^10*u*p*QL^4*QRd*LL^2*LRd + 383/36*nf^6*T^4*h^10*u*p*QL^4*QRd^4 +
      47/12*nf^6*T^4*h^10*u*p*QL^4*QR*QRd^2*LR + 23/4*nf^6*T^4*h^10*u*p*QL^4*
      QR^2*LR^2 + 1/3*nf^6*T^4*h^10*u*p*QL^4*QR^2*LL^2 - 19/4*nf^6*T^4*h^10*u*
      p*QL^4*QLd*LLd*LR^2 - 9/2*nf^6*T^4*h^10*u*p*QL^4*QLd*LL*LR*LRd - 27/4*
      nf^6*T^4*h^10*u*p*QL^4*QLd*LL^2*LLd - 7/6*nf^6*T^4*h^10*u*p*QL^4*QLd*QR*
      QRd*LL + 103/12*nf^6*T^4*h^10*u*p*QL^4*QLd^2*QRd^2 + 41/4*nf^6*T^4*h^10*
      u*p*QL^4*QLd^2*QR*LR + 121/24*nf^6*T^4*h^10*u*p*QL^4*QLd^4 - 41/12*nf^6*
      T^4*h^10*u*p*QL^5*QRd^2*LL + 37/6*nf^6*T^4*h^10*u*p*QL^5*QR*LL*LR - 17/6
      *nf^6*T^4*h^10*u*p*QL^5*QLd*QRd*LR - 11/12*nf^6*T^4*h^10*u*p*QL^5*QLd^2*
      LL + 23/18*nf^6*T^4*h^10*u*p*QL^6*LR^2 + 23/36*nf^6*T^4*h^10*u*p*QL^6*
      LL^2 + 49*nf^6*T^4*h^10*u*p*G*QRd^3*LLd*LR*LRd + 191/6*nf^6*T^4*h^10*u*p
      *G*QRd^3*LL*LRd^2 + 49/2*nf^6*T^4*h^10*u*p*G*QRd^3*LL*LLd^2 + 147/2*nf^6
      *T^4*h^10*u*p*G*QR*QRd*LLd*LR^2*LRd + 147/2*nf^6*T^4*h^10*u*p*G*QR*QRd*
      LL*LR*LRd^2 + 147/2*nf^6*T^4*h^10*u*p*G*QR*QRd*LL*LLd^2*LR + 147/2*nf^6*
      T^4*h^10*u*p*G*QR*QRd*LL^2*LLd*LRd + 49*nf^6*T^4*h^10*u*p*G*QR*QRd^4*LLd
       + 147*nf^6*T^4*h^10*u*p*G*QR^2*QRd^2*LLd*LR + 147*nf^6*T^4*h^10*u*p*G*
      QR^2*QRd^2*LL*LRd + 191/6*nf^6*T^4*h^10*u*p*G*QR^3*LLd*LR^2 + 49*nf^6*
      T^4*h^10*u*p*G*QR^3*LL*LR*LRd + 49/2*nf^6*T^4*h^10*u*p*G*QR^3*LL^2*LLd
       + 49*nf^6*T^4*h^10*u*p*G*QR^4*QRd*LL + 147/2*nf^6*T^4*h^10*u*p*G*QLd*
      QRd^2*LR*LRd^2 + 147/2*nf^6*T^4*h^10*u*p*G*QLd*QRd^2*LLd^2*LR + 147*nf^6
      *T^4*h^10*u*p*G*QLd*QRd^2*LL*LLd*LRd + 147/4*nf^6*T^4*h^10*u*p*G*QLd*QR*
      LR^2*LRd^2 + 191/4*nf^6*T^4*h^10*u*p*G*QLd*QR*LLd^2*LR^2 + 147*nf^6*T^4*
      h^10*u*p*G*QLd*QR*LL*LLd*LR*LRd + 147/4*nf^6*T^4*h^10*u*p*G*QLd*QR*LL^2*
      LRd^2 + 147/4*nf^6*T^4*h^10*u*p*G*QLd*QR*LL^2*LLd^2 + 196*nf^6*T^4*h^10*
      u*p*G*QLd*QR*QRd^3*LRd + 294*nf^6*T^4*h^10*u*p*G*QLd*QR^2*QRd*LR*LRd +
      294*nf^6*T^4*h^10*u*p*G*QLd*QR^2*QRd*LL*LLd + 833/4*nf^6*T^4*h^10*u*p*G*
      QLd*QR^3*QRd^2 + 191/3*nf^6*T^4*h^10*u*p*G*QLd*QR^4*LR + 147*nf^6*T^4*
      h^10*u*p*G*QLd^2*QRd*LLd*LR*LRd + 147/2*nf^6*T^4*h^10*u*p*G*QLd^2*QRd*LL
      *LRd^2 + 147/2*nf^6*T^4*h^10*u*p*G*QLd^2*QRd*LL*LLd^2 + 294*nf^6*T^4*
      h^10*u*p*G*QLd^2*QR*QRd^2*LLd + 191*nf^6*T^4*h^10*u*p*G*QLd^2*QR^2*LLd*
      LR + 147*nf^6*T^4*h^10*u*p*G*QLd^2*QR^2*LL*LRd + 49/2*nf^6*T^4*h^10*u*p*
      G*QLd^3*LR*LRd^2 + 191/6*nf^6*T^4*h^10*u*p*G*QLd^3*LLd^2*LR + 49*nf^6*
      T^4*h^10*u*p*G*QLd^3*LL*LLd*LRd + 196*nf^6*T^4*h^10*u*p*G*QLd^3*QR*QRd*
      LRd + 3247/36*nf^6*T^4*h^10*u*p*G*QLd^3*QR^3 + 191/3*nf^6*T^4*h^10*u*p*G
      *QLd^4*QR*LLd + 147/4*nf^6*T^4*h^10*u*p*G*QL*QRd*LR^2*LRd^2 + 147/4*nf^6
      *T^4*h^10*u*p*G*QL*QRd*LLd^2*LR^2 + 147*nf^6*T^4*h^10*u*p*G*QL*QRd*LL*
      LLd*LR*LRd + 191/4*nf^6*T^4*h^10*u*p*G*QL*QRd*LL^2*LRd^2 + 147/4*nf^6*
      T^4*h^10*u*p*G*QL*QRd*LL^2*LLd^2 + 191/3*nf^6*T^4*h^10*u*p*G*QL*QRd^4*
      LRd + 294*nf^6*T^4*h^10*u*p*G*QL*QR*QRd^2*LR*LRd + 294*nf^6*T^4*h^10*u*p
      *G*QL*QR*QRd^2*LL*LLd + 147/2*nf^6*T^4*h^10*u*p*G*QL*QR^2*LR^2*LRd + 147
      *nf^6*T^4*h^10*u*p*G*QL*QR^2*LL*LLd*LR + 147/2*nf^6*T^4*h^10*u*p*G*QL*
      QR^2*LL^2*LRd + 833/4*nf^6*T^4*h^10*u*p*G*QL*QR^2*QRd^3 + 196*nf^6*T^4*
      h^10*u*p*G*QL*QR^3*QRd*LR + 147/2*nf^6*T^4*h^10*u*p*G*QL*QLd*LLd*LR^2*
      LRd + 147/2*nf^6*T^4*h^10*u*p*G*QL*QLd*LL*LR*LRd^2 + 147/2*nf^6*T^4*h^10
      *u*p*G*QL*QLd*LL*LLd^2*LR + 147/2*nf^6*T^4*h^10*u*p*G*QL*QLd*LL^2*LLd*
      LRd + 196*nf^6*T^4*h^10*u*p*G*QL*QLd*QRd^3*LLd + 588*nf^6*T^4*h^10*u*p*G
      *QL*QLd*QR*QRd*LLd*LR + 588*nf^6*T^4*h^10*u*p*G*QL*QLd*QR*QRd*LL*LRd +
      196*nf^6*T^4*h^10*u*p*G*QL*QLd*QR^3*LL + 294*nf^6*T^4*h^10*u*p*G*QL*
      QLd^2*QRd^2*LRd + 294*nf^6*T^4*h^10*u*p*G*QL*QLd^2*QR*LR*LRd + 294*nf^6*
      T^4*h^10*u*p*G*QL*QLd^2*QR*LL*LLd + 2499/4*nf^6*T^4*h^10*u*p*G*QL*QLd^2*
      QR^2*QRd + 196*nf^6*T^4*h^10*u*p*G*QL*QLd^3*QRd*LLd + 49*nf^6*T^4*h^10*u
      *p*G*QL*QLd^4*LRd + 147*nf^6*T^4*h^10*u*p*G*QL^2*QRd^2*LLd*LR + 191*nf^6
      *T^4*h^10*u*p*G*QL^2*QRd^2*LL*LRd + 147/2*nf^6*T^4*h^10*u*p*G*QL^2*QR*
      LLd*LR^2 + 147*nf^6*T^4*h^10*u*p*G*QL^2*QR*LL*LR*LRd + 147/2*nf^6*T^4*
      h^10*u*p*G*QL^2*QR*LL^2*LLd + 294*nf^6*T^4*h^10*u*p*G*QL^2*QR^2*QRd*LL
       + 294*nf^6*T^4*h^10*u*p*G*QL^2*QLd*QRd*LR*LRd + 294*nf^6*T^4*h^10*u*p*G
      *QL^2*QLd*QRd*LL*LLd + 2499/4*nf^6*T^4*h^10*u*p*G*QL^2*QLd*QR*QRd^2 +
      294*nf^6*T^4*h^10*u*p*G*QL^2*QLd*QR^2*LR + 147*nf^6*T^4*h^10*u*p*G*QL^2*
      QLd^2*LLd*LR + 147*nf^6*T^4*h^10*u*p*G*QL^2*QLd^2*LL*LRd + 833/4*nf^6*
      T^4*h^10*u*p*G*QL^2*QLd^3*QR + 49/2*nf^6*T^4*h^10*u*p*G*QL^3*LR^2*LRd +
      49*nf^6*T^4*h^10*u*p*G*QL^3*LL*LLd*LR + 191/6*nf^6*T^4*h^10*u*p*G*QL^3*
      LL^2*LRd + 3247/36*nf^6*T^4*h^10*u*p*G*QL^3*QRd^3 + 196*nf^6*T^4*h^10*u*
      p*G*QL^3*QR*QRd*LR + 196*nf^6*T^4*h^10*u*p*G*QL^3*QLd*QR*LL + 833/4*nf^6
      *T^4*h^10*u*p*G*QL^3*QLd^2*QRd + 191/3*nf^6*T^4*h^10*u*p*G*QL^4*QRd*LL
       + 49*nf^6*T^4*h^10*u*p*G*QL^4*QLd*LR + 343/4*nf^6*T^4*h^10*u*p*W*LLd*
      LR^3*LRd^2 + 1337/36*nf^6*T^4*h^10*u*p*W*LLd^3*LR^3 + 343/4*nf^6*T^4*
      h^10*u*p*W*LL*LR^2*LRd^3 + 1029/4*nf^6*T^4*h^10*u*p*W*LL*LLd^2*LR^2*LRd
       + 1029/4*nf^6*T^4*h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 343/4*nf^6*T^4*h^10*u*
      p*W*LL^2*LLd^3*LR + 1337/36*nf^6*T^4*h^10*u*p*W*LL^3*LRd^3 + 343/4*nf^6*
      T^4*h^10*u*p*W*LL^3*LLd^2*LRd + 343/2*nf^6*T^4*h^10*u*p*W*QRd^3*LLd*LR*
      LRd + 1337/12*nf^6*T^4*h^10*u*p*W*QRd^3*LL*LRd^2 + 343/4*nf^6*T^4*h^10*u
      *p*W*QRd^3*LL*LLd^2 + 1029/2*nf^6*T^4*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd +
      1029/2*nf^6*T^4*h^10*u*p*W*QR*QRd*LL*LR*LRd^2 + 1029/2*nf^6*T^4*h^10*u*p
      *W*QR*QRd*LL*LLd^2*LR + 1029/2*nf^6*T^4*h^10*u*p*W*QR*QRd*LL^2*LLd*LRd
       + 1029/8*nf^6*T^4*h^10*u*p*W*QR*QRd^4*LLd + 1029/2*nf^6*T^4*h^10*u*p*W*
      QR^2*QRd^2*LLd*LR + 1029/2*nf^6*T^4*h^10*u*p*W*QR^2*QRd^2*LL*LRd + 1337/
      12*nf^6*T^4*h^10*u*p*W*QR^3*LLd*LR^2 + 343/2*nf^6*T^4*h^10*u*p*W*QR^3*LL
      *LR*LRd + 343/4*nf^6*T^4*h^10*u*p*W*QR^3*LL^2*LLd + 1029/8*nf^6*T^4*h^10
      *u*p*W*QR^4*QRd*LL + 1029/4*nf^6*T^4*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 +
      1029/4*nf^6*T^4*h^10*u*p*W*QLd*QRd^2*LLd^2*LR + 1029/2*nf^6*T^4*h^10*u*p
      *W*QLd*QRd^2*LL*LLd*LRd + 1029/4*nf^6*T^4*h^10*u*p*W*QLd*QR*LR^2*LRd^2
       + 1337/4*nf^6*T^4*h^10*u*p*W*QLd*QR*LLd^2*LR^2 + 1029*nf^6*T^4*h^10*u*p
      *W*QLd*QR*LL*LLd*LR*LRd + 1029/4*nf^6*T^4*h^10*u*p*W*QLd*QR*LL^2*LRd^2
       + 1029/4*nf^6*T^4*h^10*u*p*W*QLd*QR*LL^2*LLd^2 + 1029/2*nf^6*T^4*h^10*u
      *p*W*QLd*QR*QRd^3*LRd + 1029*nf^6*T^4*h^10*u*p*W*QLd*QR^2*QRd*LR*LRd +
      1029*nf^6*T^4*h^10*u*p*W*QLd*QR^2*QRd*LL*LLd + 1029/2*nf^6*T^4*h^10*u*p*
      W*QLd*QR^3*QRd^2 + 1337/8*nf^6*T^4*h^10*u*p*W*QLd*QR^4*LR + 1029/2*nf^6*
      T^4*h^10*u*p*W*QLd^2*QRd*LLd*LR*LRd + 1029/4*nf^6*T^4*h^10*u*p*W*QLd^2*
      QRd*LL*LRd^2 + 1029/4*nf^6*T^4*h^10*u*p*W*QLd^2*QRd*LL*LLd^2 + 3087/4*
      nf^6*T^4*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 1337/2*nf^6*T^4*h^10*u*p*W*
      QLd^2*QR^2*LLd*LR + 1029/2*nf^6*T^4*h^10*u*p*W*QLd^2*QR^2*LL*LRd + 343/4
      *nf^6*T^4*h^10*u*p*W*QLd^3*LR*LRd^2 + 1337/12*nf^6*T^4*h^10*u*p*W*QLd^3*
      LLd^2*LR + 343/2*nf^6*T^4*h^10*u*p*W*QLd^3*LL*LLd*LRd + 1029/2*nf^6*T^4*
      h^10*u*p*W*QLd^3*QR*QRd*LRd + 1337/6*nf^6*T^4*h^10*u*p*W*QLd^3*QR^3 +
      1337/8*nf^6*T^4*h^10*u*p*W*QLd^4*QR*LLd + 1029/4*nf^6*T^4*h^10*u*p*W*QL*
      QRd*LR^2*LRd^2 + 1029/4*nf^6*T^4*h^10*u*p*W*QL*QRd*LLd^2*LR^2 + 1029*
      nf^6*T^4*h^10*u*p*W*QL*QRd*LL*LLd*LR*LRd + 1337/4*nf^6*T^4*h^10*u*p*W*QL
      *QRd*LL^2*LRd^2 + 1029/4*nf^6*T^4*h^10*u*p*W*QL*QRd*LL^2*LLd^2 + 1337/8*
      nf^6*T^4*h^10*u*p*W*QL*QRd^4*LRd + 1029*nf^6*T^4*h^10*u*p*W*QL*QR*QRd^2*
      LR*LRd + 1029*nf^6*T^4*h^10*u*p*W*QL*QR*QRd^2*LL*LLd + 1029/4*nf^6*T^4*
      h^10*u*p*W*QL*QR^2*LR^2*LRd + 1029/2*nf^6*T^4*h^10*u*p*W*QL*QR^2*LL*LLd*
      LR + 1029/4*nf^6*T^4*h^10*u*p*W*QL*QR^2*LL^2*LRd + 1029/2*nf^6*T^4*h^10*
      u*p*W*QL*QR^2*QRd^3 + 1029/2*nf^6*T^4*h^10*u*p*W*QL*QR^3*QRd*LR + 1029/2
      *nf^6*T^4*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd + 1029/2*nf^6*T^4*h^10*u*p*W*QL
      *QLd*LL*LR*LRd^2 + 1029/2*nf^6*T^4*h^10*u*p*W*QL*QLd*LL*LLd^2*LR + 1029/
      2*nf^6*T^4*h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 1029/2*nf^6*T^4*h^10*u*p*W*
      QL*QLd*QRd^3*LLd + 2058*nf^6*T^4*h^10*u*p*W*QL*QLd*QR*QRd*LLd*LR + 2058*
      nf^6*T^4*h^10*u*p*W*QL*QLd*QR*QRd*LL*LRd + 1029/2*nf^6*T^4*h^10*u*p*W*QL
      *QLd*QR^3*LL + 3087/4*nf^6*T^4*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 1029*nf^6
      *T^4*h^10*u*p*W*QL*QLd^2*QR*LR*LRd + 1029*nf^6*T^4*h^10*u*p*W*QL*QLd^2*
      QR*LL*LLd + 3087/2*nf^6*T^4*h^10*u*p*W*QL*QLd^2*QR^2*QRd + 1029/2*nf^6*
      T^4*h^10*u*p*W*QL*QLd^3*QRd*LLd + 1029/8*nf^6*T^4*h^10*u*p*W*QL*QLd^4*
      LRd + 1029/2*nf^6*T^4*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 1337/2*nf^6*T^4*
      h^10*u*p*W*QL^2*QRd^2*LL*LRd + 1029/4*nf^6*T^4*h^10*u*p*W*QL^2*QR*LLd*
      LR^2 + 1029/2*nf^6*T^4*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 1029/4*nf^6*T^4*
      h^10*u*p*W*QL^2*QR*LL^2*LLd + 3087/4*nf^6*T^4*h^10*u*p*W*QL^2*QR^2*QRd*
      LL + 1029*nf^6*T^4*h^10*u*p*W*QL^2*QLd*QRd*LR*LRd + 1029*nf^6*T^4*h^10*u
      *p*W*QL^2*QLd*QRd*LL*LLd + 3087/2*nf^6*T^4*h^10*u*p*W*QL^2*QLd*QR*QRd^2
       + 3087/4*nf^6*T^4*h^10*u*p*W*QL^2*QLd*QR^2*LR + 1029/2*nf^6*T^4*h^10*u*
      p*W*QL^2*QLd^2*LLd*LR + 1029/2*nf^6*T^4*h^10*u*p*W*QL^2*QLd^2*LL*LRd +
      1029/2*nf^6*T^4*h^10*u*p*W*QL^2*QLd^3*QR + 343/4*nf^6*T^4*h^10*u*p*W*
      QL^3*LR^2*LRd + 343/2*nf^6*T^4*h^10*u*p*W*QL^3*LL*LLd*LR + 1337/12*nf^6*
      T^4*h^10*u*p*W*QL^3*LL^2*LRd + 1337/6*nf^6*T^4*h^10*u*p*W*QL^3*QRd^3 +
      1029/2*nf^6*T^4*h^10*u*p*W*QL^3*QR*QRd*LR + 1029/2*nf^6*T^4*h^10*u*p*W*
      QL^3*QLd*QR*LL + 1029/2*nf^6*T^4*h^10*u*p*W*QL^3*QLd^2*QRd + 1337/8*nf^6
      *T^4*h^10*u*p*W*QL^4*QRd*LL + 1029/8*nf^6*T^4*h^10*u*p*W*QL^4*QLd*LR +
      49/4*nf^6*T^4*h^10*u*p*B*LLd*LR^3*LRd^2 + 191/36*nf^6*T^4*h^10*u*p*B*
      LLd^3*LR^3 + 49/4*nf^6*T^4*h^10*u*p*B*LL*LR^2*LRd^3 + 147/4*nf^6*T^4*
      h^10*u*p*B*LL*LLd^2*LR^2*LRd + 147/4*nf^6*T^4*h^10*u*p*B*LL^2*LLd*LR*
      LRd^2 + 49/4*nf^6*T^4*h^10*u*p*B*LL^2*LLd^3*LR + 191/36*nf^6*T^4*h^10*u*
      p*B*LL^3*LRd^3 + 49/4*nf^6*T^4*h^10*u*p*B*LL^3*LLd^2*LRd + 49/2*nf^6*T^4
      *h^10*u*p*B*QRd^3*LLd*LR*LRd + 191/12*nf^6*T^4*h^10*u*p*B*QRd^3*LL*LRd^2
       + 49/4*nf^6*T^4*h^10*u*p*B*QRd^3*LL*LLd^2 + 147/2*nf^6*T^4*h^10*u*p*B*
      QR*QRd*LLd*LR^2*LRd + 147/2*nf^6*T^4*h^10*u*p*B*QR*QRd*LL*LR*LRd^2 + 147/
      2*nf^6*T^4*h^10*u*p*B*QR*QRd*LL*LLd^2*LR + 147/2*nf^6*T^4*h^10*u*p*B*QR*
      QRd*LL^2*LLd*LRd + 147/8*nf^6*T^4*h^10*u*p*B*QR*QRd^4*LLd + 147/2*nf^6*
      T^4*h^10*u*p*B*QR^2*QRd^2*LLd*LR + 147/2*nf^6*T^4*h^10*u*p*B*QR^2*QRd^2*
      LL*LRd + 191/12*nf^6*T^4*h^10*u*p*B*QR^3*LLd*LR^2 + 49/2*nf^6*T^4*h^10*u
      *p*B*QR^3*LL*LR*LRd + 49/4*nf^6*T^4*h^10*u*p*B*QR^3*LL^2*LLd + 147/8*
      nf^6*T^4*h^10*u*p*B*QR^4*QRd*LL + 147/4*nf^6*T^4*h^10*u*p*B*QLd*QRd^2*LR
      *LRd^2 + 147/4*nf^6*T^4*h^10*u*p*B*QLd*QRd^2*LLd^2*LR + 147/2*nf^6*T^4*
      h^10*u*p*B*QLd*QRd^2*LL*LLd*LRd + 147/4*nf^6*T^4*h^10*u*p*B*QLd*QR*LR^2*
      LRd^2 + 191/4*nf^6*T^4*h^10*u*p*B*QLd*QR*LLd^2*LR^2 + 147*nf^6*T^4*h^10*
      u*p*B*QLd*QR*LL*LLd*LR*LRd + 147/4*nf^6*T^4*h^10*u*p*B*QLd*QR*LL^2*LRd^2
       + 147/4*nf^6*T^4*h^10*u*p*B*QLd*QR*LL^2*LLd^2 + 147/2*nf^6*T^4*h^10*u*p
      *B*QLd*QR*QRd^3*LRd + 147*nf^6*T^4*h^10*u*p*B*QLd*QR^2*QRd*LR*LRd + 147*
      nf^6*T^4*h^10*u*p*B*QLd*QR^2*QRd*LL*LLd + 147/2*nf^6*T^4*h^10*u*p*B*QLd*
      QR^3*QRd^2 + 191/8*nf^6*T^4*h^10*u*p*B*QLd*QR^4*LR + 147/2*nf^6*T^4*h^10
      *u*p*B*QLd^2*QRd*LLd*LR*LRd + 147/4*nf^6*T^4*h^10*u*p*B*QLd^2*QRd*LL*
      LRd^2 + 147/4*nf^6*T^4*h^10*u*p*B*QLd^2*QRd*LL*LLd^2 + 441/4*nf^6*T^4*
      h^10*u*p*B*QLd^2*QR*QRd^2*LLd + 191/2*nf^6*T^4*h^10*u*p*B*QLd^2*QR^2*LLd
      *LR + 147/2*nf^6*T^4*h^10*u*p*B*QLd^2*QR^2*LL*LRd + 49/4*nf^6*T^4*h^10*u
      *p*B*QLd^3*LR*LRd^2 + 191/12*nf^6*T^4*h^10*u*p*B*QLd^3*LLd^2*LR + 49/2*
      nf^6*T^4*h^10*u*p*B*QLd^3*LL*LLd*LRd + 147/2*nf^6*T^4*h^10*u*p*B*QLd^3*
      QR*QRd*LRd + 191/6*nf^6*T^4*h^10*u*p*B*QLd^3*QR^3 + 191/8*nf^6*T^4*h^10*
      u*p*B*QLd^4*QR*LLd + 147/4*nf^6*T^4*h^10*u*p*B*QL*QRd*LR^2*LRd^2 + 147/4
      *nf^6*T^4*h^10*u*p*B*QL*QRd*LLd^2*LR^2 + 147*nf^6*T^4*h^10*u*p*B*QL*QRd*
      LL*LLd*LR*LRd + 191/4*nf^6*T^4*h^10*u*p*B*QL*QRd*LL^2*LRd^2 + 147/4*nf^6
      *T^4*h^10*u*p*B*QL*QRd*LL^2*LLd^2 + 191/8*nf^6*T^4*h^10*u*p*B*QL*QRd^4*
      LRd + 147*nf^6*T^4*h^10*u*p*B*QL*QR*QRd^2*LR*LRd + 147*nf^6*T^4*h^10*u*p
      *B*QL*QR*QRd^2*LL*LLd + 147/4*nf^6*T^4*h^10*u*p*B*QL*QR^2*LR^2*LRd + 147/
      2*nf^6*T^4*h^10*u*p*B*QL*QR^2*LL*LLd*LR + 147/4*nf^6*T^4*h^10*u*p*B*QL*
      QR^2*LL^2*LRd + 147/2*nf^6*T^4*h^10*u*p*B*QL*QR^2*QRd^3 + 147/2*nf^6*T^4
      *h^10*u*p*B*QL*QR^3*QRd*LR + 147/2*nf^6*T^4*h^10*u*p*B*QL*QLd*LLd*LR^2*
      LRd + 147/2*nf^6*T^4*h^10*u*p*B*QL*QLd*LL*LR*LRd^2 + 147/2*nf^6*T^4*h^10
      *u*p*B*QL*QLd*LL*LLd^2*LR + 147/2*nf^6*T^4*h^10*u*p*B*QL*QLd*LL^2*LLd*
      LRd + 147/2*nf^6*T^4*h^10*u*p*B*QL*QLd*QRd^3*LLd + 294*nf^6*T^4*h^10*u*p
      *B*QL*QLd*QR*QRd*LLd*LR + 294*nf^6*T^4*h^10*u*p*B*QL*QLd*QR*QRd*LL*LRd
       + 147/2*nf^6*T^4*h^10*u*p*B*QL*QLd*QR^3*LL + 441/4*nf^6*T^4*h^10*u*p*B*
      QL*QLd^2*QRd^2*LRd + 147*nf^6*T^4*h^10*u*p*B*QL*QLd^2*QR*LR*LRd + 147*
      nf^6*T^4*h^10*u*p*B*QL*QLd^2*QR*LL*LLd + 441/2*nf^6*T^4*h^10*u*p*B*QL*
      QLd^2*QR^2*QRd + 147/2*nf^6*T^4*h^10*u*p*B*QL*QLd^3*QRd*LLd + 147/8*nf^6
      *T^4*h^10*u*p*B*QL*QLd^4*LRd + 147/2*nf^6*T^4*h^10*u*p*B*QL^2*QRd^2*LLd*
      LR + 191/2*nf^6*T^4*h^10*u*p*B*QL^2*QRd^2*LL*LRd + 147/4*nf^6*T^4*h^10*u
      *p*B*QL^2*QR*LLd*LR^2 + 147/2*nf^6*T^4*h^10*u*p*B*QL^2*QR*LL*LR*LRd +
      147/4*nf^6*T^4*h^10*u*p*B*QL^2*QR*LL^2*LLd + 441/4*nf^6*T^4*h^10*u*p*B*
      QL^2*QR^2*QRd*LL + 147*nf^6*T^4*h^10*u*p*B*QL^2*QLd*QRd*LR*LRd + 147*
      nf^6*T^4*h^10*u*p*B*QL^2*QLd*QRd*LL*LLd + 441/2*nf^6*T^4*h^10*u*p*B*QL^2
      *QLd*QR*QRd^2 + 441/4*nf^6*T^4*h^10*u*p*B*QL^2*QLd*QR^2*LR + 147/2*nf^6*
      T^4*h^10*u*p*B*QL^2*QLd^2*LLd*LR + 147/2*nf^6*T^4*h^10*u*p*B*QL^2*QLd^2*
      LL*LRd + 147/2*nf^6*T^4*h^10*u*p*B*QL^2*QLd^3*QR + 49/4*nf^6*T^4*h^10*u*
      p*B*QL^3*LR^2*LRd + 49/2*nf^6*T^4*h^10*u*p*B*QL^3*LL*LLd*LR + 191/12*
      nf^6*T^4*h^10*u*p*B*QL^3*LL^2*LRd + 191/6*nf^6*T^4*h^10*u*p*B*QL^3*QRd^3
       + 147/2*nf^6*T^4*h^10*u*p*B*QL^3*QR*QRd*LR + 147/2*nf^6*T^4*h^10*u*p*B*
      QL^3*QLd*QR*LL + 147/2*nf^6*T^4*h^10*u*p*B*QL^3*QLd^2*QRd + 191/8*nf^6*
      T^4*h^10*u*p*B*QL^4*QRd*LL + 147/8*nf^6*T^4*h^10*u*p*B*QL^4*QLd*LR + 967/
      12*nf^6*T^4*h^10*u*p^3*LLd*LR^3*LRd^2 + 302/9*nf^6*T^4*h^10*u*p^3*LLd^3*
      LR^3 + 967/12*nf^6*T^4*h^10*u*p^3*LL*LR^2*LRd^3 + 967/4*nf^6*T^4*h^10*u*
      p^3*LL*LLd^2*LR^2*LRd + 967/4*nf^6*T^4*h^10*u*p^3*LL^2*LLd*LR*LRd^2 +
      967/12*nf^6*T^4*h^10*u*p^3*LL^2*LLd^3*LR + 302/9*nf^6*T^4*h^10*u*p^3*
      LL^3*LRd^3 + 967/12*nf^6*T^4*h^10*u*p^3*LL^3*LLd^2*LRd + 967/6*nf^6*T^4*
      h^10*u*p^3*QRd^3*LLd*LR*LRd + 302/3*nf^6*T^4*h^10*u*p^3*QRd^3*LL*LRd^2
       + 967/12*nf^6*T^4*h^10*u*p^3*QRd^3*LL*LLd^2 + 967/2*nf^6*T^4*h^10*u*p^3
      *QR*QRd*LLd*LR^2*LRd + 967/2*nf^6*T^4*h^10*u*p^3*QR*QRd*LL*LR*LRd^2 +
      967/2*nf^6*T^4*h^10*u*p^3*QR*QRd*LL*LLd^2*LR + 967/2*nf^6*T^4*h^10*u*p^3
      *QR*QRd*LL^2*LLd*LRd + 967/8*nf^6*T^4*h^10*u*p^3*QR*QRd^4*LLd + 967/2*
      nf^6*T^4*h^10*u*p^3*QR^2*QRd^2*LLd*LR + 967/2*nf^6*T^4*h^10*u*p^3*QR^2*
      QRd^2*LL*LRd + 302/3*nf^6*T^4*h^10*u*p^3*QR^3*LLd*LR^2 + 967/6*nf^6*T^4*
      h^10*u*p^3*QR^3*LL*LR*LRd + 967/12*nf^6*T^4*h^10*u*p^3*QR^3*LL^2*LLd +
      967/8*nf^6*T^4*h^10*u*p^3*QR^4*QRd*LL + 967/4*nf^6*T^4*h^10*u*p^3*QLd*
      QRd^2*LR*LRd^2 + 967/4*nf^6*T^4*h^10*u*p^3*QLd*QRd^2*LLd^2*LR + 967/2*
      nf^6*T^4*h^10*u*p^3*QLd*QRd^2*LL*LLd*LRd + 967/4*nf^6*T^4*h^10*u*p^3*QLd
      *QR*LR^2*LRd^2 + 302*nf^6*T^4*h^10*u*p^3*QLd*QR*LLd^2*LR^2 + 967*nf^6*
      T^4*h^10*u*p^3*QLd*QR*LL*LLd*LR*LRd + 967/4*nf^6*T^4*h^10*u*p^3*QLd*QR*
      LL^2*LRd^2 + 967/4*nf^6*T^4*h^10*u*p^3*QLd*QR*LL^2*LLd^2 + 967/2*nf^6*
      T^4*h^10*u*p^3*QLd*QR*QRd^3*LRd + 967*nf^6*T^4*h^10*u*p^3*QLd*QR^2*QRd*
      LR*LRd + 967*nf^6*T^4*h^10*u*p^3*QLd*QR^2*QRd*LL*LLd + 967/2*nf^6*T^4*
      h^10*u*p^3*QLd*QR^3*QRd^2 + 151*nf^6*T^4*h^10*u*p^3*QLd*QR^4*LR + 967/2*
      nf^6*T^4*h^10*u*p^3*QLd^2*QRd*LLd*LR*LRd + 967/4*nf^6*T^4*h^10*u*p^3*
      QLd^2*QRd*LL*LRd^2 + 967/4*nf^6*T^4*h^10*u*p^3*QLd^2*QRd*LL*LLd^2 + 2901/
      4*nf^6*T^4*h^10*u*p^3*QLd^2*QR*QRd^2*LLd + 604*nf^6*T^4*h^10*u*p^3*QLd^2
      *QR^2*LLd*LR + 967/2*nf^6*T^4*h^10*u*p^3*QLd^2*QR^2*LL*LRd + 967/12*nf^6
      *T^4*h^10*u*p^3*QLd^3*LR*LRd^2 + 302/3*nf^6*T^4*h^10*u*p^3*QLd^3*LLd^2*
      LR + 967/6*nf^6*T^4*h^10*u*p^3*QLd^3*LL*LLd*LRd + 967/2*nf^6*T^4*h^10*u*
      p^3*QLd^3*QR*QRd*LRd + 604/3*nf^6*T^4*h^10*u*p^3*QLd^3*QR^3 + 151*nf^6*
      T^4*h^10*u*p^3*QLd^4*QR*LLd + 967/4*nf^6*T^4*h^10*u*p^3*QL*QRd*LR^2*
      LRd^2 + 967/4*nf^6*T^4*h^10*u*p^3*QL*QRd*LLd^2*LR^2 + 967*nf^6*T^4*h^10*
      u*p^3*QL*QRd*LL*LLd*LR*LRd + 302*nf^6*T^4*h^10*u*p^3*QL*QRd*LL^2*LRd^2
       + 967/4*nf^6*T^4*h^10*u*p^3*QL*QRd*LL^2*LLd^2 + 151*nf^6*T^4*h^10*u*p^3
      *QL*QRd^4*LRd + 967*nf^6*T^4*h^10*u*p^3*QL*QR*QRd^2*LR*LRd + 967*nf^6*
      T^4*h^10*u*p^3*QL*QR*QRd^2*LL*LLd + 967/4*nf^6*T^4*h^10*u*p^3*QL*QR^2*
      LR^2*LRd + 967/2*nf^6*T^4*h^10*u*p^3*QL*QR^2*LL*LLd*LR + 967/4*nf^6*T^4*
      h^10*u*p^3*QL*QR^2*LL^2*LRd + 967/2*nf^6*T^4*h^10*u*p^3*QL*QR^2*QRd^3 +
      967/2*nf^6*T^4*h^10*u*p^3*QL*QR^3*QRd*LR + 967/2*nf^6*T^4*h^10*u*p^3*QL*
      QLd*LLd*LR^2*LRd + 967/2*nf^6*T^4*h^10*u*p^3*QL*QLd*LL*LR*LRd^2 + 967/2*
      nf^6*T^4*h^10*u*p^3*QL*QLd*LL*LLd^2*LR + 967/2*nf^6*T^4*h^10*u*p^3*QL*
      QLd*LL^2*LLd*LRd + 967/2*nf^6*T^4*h^10*u*p^3*QL*QLd*QRd^3*LLd + 1934*
      nf^6*T^4*h^10*u*p^3*QL*QLd*QR*QRd*LLd*LR + 1934*nf^6*T^4*h^10*u*p^3*QL*
      QLd*QR*QRd*LL*LRd + 967/2*nf^6*T^4*h^10*u*p^3*QL*QLd*QR^3*LL + 2901/4*
      nf^6*T^4*h^10*u*p^3*QL*QLd^2*QRd^2*LRd + 967*nf^6*T^4*h^10*u*p^3*QL*
      QLd^2*QR*LR*LRd + 967*nf^6*T^4*h^10*u*p^3*QL*QLd^2*QR*LL*LLd + 2901/2*
      nf^6*T^4*h^10*u*p^3*QL*QLd^2*QR^2*QRd + 967/2*nf^6*T^4*h^10*u*p^3*QL*
      QLd^3*QRd*LLd + 967/8*nf^6*T^4*h^10*u*p^3*QL*QLd^4*LRd + 967/2*nf^6*T^4*
      h^10*u*p^3*QL^2*QRd^2*LLd*LR + 604*nf^6*T^4*h^10*u*p^3*QL^2*QRd^2*LL*LRd
       + 967/4*nf^6*T^4*h^10*u*p^3*QL^2*QR*LLd*LR^2 + 967/2*nf^6*T^4*h^10*u*
      p^3*QL^2*QR*LL*LR*LRd + 967/4*nf^6*T^4*h^10*u*p^3*QL^2*QR*LL^2*LLd +
      2901/4*nf^6*T^4*h^10*u*p^3*QL^2*QR^2*QRd*LL + 967*nf^6*T^4*h^10*u*p^3*
      QL^2*QLd*QRd*LR*LRd + 967*nf^6*T^4*h^10*u*p^3*QL^2*QLd*QRd*LL*LLd + 2901/
      2*nf^6*T^4*h^10*u*p^3*QL^2*QLd*QR*QRd^2 + 2901/4*nf^6*T^4*h^10*u*p^3*
      QL^2*QLd*QR^2*LR + 967/2*nf^6*T^4*h^10*u*p^3*QL^2*QLd^2*LLd*LR + 967/2*
      nf^6*T^4*h^10*u*p^3*QL^2*QLd^2*LL*LRd + 967/2*nf^6*T^4*h^10*u*p^3*QL^2*
      QLd^3*QR + 967/12*nf^6*T^4*h^10*u*p^3*QL^3*LR^2*LRd + 967/6*nf^6*T^4*
      h^10*u*p^3*QL^3*LL*LLd*LR + 302/3*nf^6*T^4*h^10*u*p^3*QL^3*LL^2*LRd +
      604/3*nf^6*T^4*h^10*u*p^3*QL^3*QRd^3 + 967/2*nf^6*T^4*h^10*u*p^3*QL^3*QR
      *QRd*LR + 967/2*nf^6*T^4*h^10*u*p^3*QL^3*QLd*QR*LL + 967/2*nf^6*T^4*h^10
      *u*p^3*QL^3*QLd^2*QRd + 151*nf^6*T^4*h^10*u*p^3*QL^4*QRd*LL + 967/8*nf^6
      *T^4*h^10*u*p^3*QL^4*QLd*LR - 59/288*nf^6*T^4*h^10*u^2*LR^4*LRd^4 + 11/6
      *nf^6*T^4*h^10*u^2*LLd^2*LR^4*LRd^2 + 37/16*nf^6*T^4*h^10*u^2*LLd^4*LR^4
       - 67/36*nf^6*T^4*h^10*u^2*LL*LLd*LR^3*LRd^3 + 85/18*nf^6*T^4*h^10*u^2*
      LL*LLd^3*LR^3*LRd + 11/6*nf^6*T^4*h^10*u^2*LL^2*LR^2*LRd^4 + 43/8*nf^6*
      T^4*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 11/6*nf^6*T^4*h^10*u^2*LL^2*LLd^4*
      LR^2 + 85/18*nf^6*T^4*h^10*u^2*LL^3*LLd*LR*LRd^3 - 67/36*nf^6*T^4*h^10*
      u^2*LL^3*LLd^3*LR*LRd + 37/16*nf^6*T^4*h^10*u^2*LL^4*LRd^4 + 11/6*nf^6*
      T^4*h^10*u^2*LL^4*LLd^2*LRd^2 - 59/288*nf^6*T^4*h^10*u^2*LL^4*LLd^4 -
      149/36*nf^6*T^4*h^10*u^2*QRd^3*LR^2*LRd^3 - 103/24*nf^6*T^4*h^10*u^2*
      QRd^3*LLd^2*LR^2*LRd - 55/6*nf^6*T^4*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 -
      229/36*nf^6*T^4*h^10*u^2*QRd^3*LL*LLd^3*LR - 55/12*nf^6*T^4*h^10*u^2*
      QRd^3*LL^2*LRd^3 - 65/12*nf^6*T^4*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 7/8*
      nf^6*T^4*h^10*u^2*QRd^6*LRd^2 + 83/72*nf^6*T^4*h^10*u^2*QRd^6*LLd^2 - 67/
      36*nf^6*T^4*h^10*u^2*QR*QRd*LR^3*LRd^3 + 23/6*nf^6*T^4*h^10*u^2*QR*QRd*
      LLd^2*LR^3*LRd + 9/4*nf^6*T^4*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 23/6*
      nf^6*T^4*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 23/6*nf^6*T^4*h^10*u^2*QR*QRd*
      LL^2*LR*LRd^3 + 9/4*nf^6*T^4*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd + 23/6*
      nf^6*T^4*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 67/36*nf^6*T^4*h^10*u^2*QR*QRd
      *LL^3*LLd^3 - 39/8*nf^6*T^4*h^10*u^2*QR*QRd^4*LR*LRd^2 - 43/16*nf^6*T^4*
      h^10*u^2*QR*QRd^4*LLd^2*LR - 13/4*nf^6*T^4*h^10*u^2*QR*QRd^4*LL*LLd*LRd
       + 9/4*nf^6*T^4*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 9/2*nf^6*T^4*h^10*u^2*
      QR^2*QRd^2*LLd^2*LR^2 + 9/2*nf^6*T^4*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd
       + 9/2*nf^6*T^4*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 9/4*nf^6*T^4*h^10*u^2*
      QR^2*QRd^2*LL^2*LLd^2 + 1/8*nf^6*T^4*h^10*u^2*QR^2*QRd^5*LRd - 149/36*
      nf^6*T^4*h^10*u^2*QR^3*LR^3*LRd^2 - 55/12*nf^6*T^4*h^10*u^2*QR^3*LLd^2*
      LR^3 - 55/6*nf^6*T^4*h^10*u^2*QR^3*LL*LLd*LR^2*LRd - 103/24*nf^6*T^4*
      h^10*u^2*QR^3*LL^2*LR*LRd^2 - 65/12*nf^6*T^4*h^10*u^2*QR^3*LL^2*LLd^2*LR
       - 229/36*nf^6*T^4*h^10*u^2*QR^3*LL^3*LLd*LRd + 9/2*nf^6*T^4*h^10*u^2*
      QR^3*QRd^3*LR*LRd + 9/2*nf^6*T^4*h^10*u^2*QR^3*QRd^3*LL*LLd - 39/8*nf^6*
      T^4*h^10*u^2*QR^4*QRd*LR^2*LRd - 13/4*nf^6*T^4*h^10*u^2*QR^4*QRd*LL*LLd*
      LR - 43/16*nf^6*T^4*h^10*u^2*QR^4*QRd*LL^2*LRd + 707/288*nf^6*T^4*h^10*
      u^2*QR^4*QRd^4 + 1/8*nf^6*T^4*h^10*u^2*QR^5*QRd^2*LR + 7/8*nf^6*T^4*h^10
      *u^2*QR^6*LR^2 + 83/72*nf^6*T^4*h^10*u^2*QR^6*LL^2 - 25/8*nf^6*T^4*h^10*
      u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 1/4*nf^6*T^4*h^10*u^2*QLd*QRd^2*LLd^3*
      LR^2 - 55/6*nf^6*T^4*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 9/4*nf^6*T^4*h^10*
      u^2*QLd*QRd^2*LL*LLd^2*LR*LRd - 13/4*nf^6*T^4*h^10*u^2*QLd*QRd^2*LL^2*
      LLd*LRd^2 - 33/8*nf^6*T^4*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 71/12*nf^6*T^4
      *h^10*u^2*QLd*QRd^5*LLd*LRd - 1/6*nf^6*T^4*h^10*u^2*QLd*QR*LLd*LR^3*
      LRd^2 + 47/6*nf^6*T^4*h^10*u^2*QLd*QR*LLd^3*LR^3 - 47/12*nf^6*T^4*h^10*
      u^2*QLd*QR*LL*LR^2*LRd^3 + 13/2*nf^6*T^4*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*
      LRd + 25/4*nf^6*T^4*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 1/6*nf^6*T^4*
      h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 85/18*nf^6*T^4*h^10*u^2*QLd*QR*LL^3*
      LRd^3 - 47/12*nf^6*T^4*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd - 13/2*nf^6*T^4*
      h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 - 9/4*nf^6*T^4*h^10*u^2*QLd*QR*QRd^3*LL*
      LLd^2 + 275/48*nf^6*T^4*h^10*u^2*QLd*QR^2*QRd^4*LLd + 5*nf^6*T^4*h^10*
      u^2*QLd*QR^3*QRd^2*LLd*LR + 9/2*nf^6*T^4*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd
       - 51/8*nf^6*T^4*h^10*u^2*QLd*QR^4*LLd*LR^2 - 13/4*nf^6*T^4*h^10*u^2*QLd
      *QR^4*LL*LR*LRd - 23/8*nf^6*T^4*h^10*u^2*QLd*QR^4*LL^2*LLd - 7/12*nf^6*
      T^4*h^10*u^2*QLd*QR^5*QRd*LL - 33/8*nf^6*T^4*h^10*u^2*QLd^2*QRd*LR^2*
      LRd^3 - 13/4*nf^6*T^4*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd - 9/4*nf^6*T^4*
      h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 55/6*nf^6*T^4*h^10*u^2*QLd^2*QRd*LL
      *LLd^3*LR + 1/4*nf^6*T^4*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 - 25/8*nf^6*T^4*
      h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 25/24*nf^6*T^4*h^10*u^2*QLd^2*QRd^4*
      LRd^2 + 173/48*nf^6*T^4*h^10*u^2*QLd^2*QRd^4*LLd^2 - 43/8*nf^6*T^4*h^10*
      u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 23/4*nf^6*T^4*h^10*u^2*QLd^2*QR*QRd^2*
      LLd^2*LR - 9/4*nf^6*T^4*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 9/2*nf^6*
      T^4*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 17/2*nf^6*T^4*h^10*u^2*QLd^2*QR^2*
      LLd^2*LR^2 + 13*nf^6*T^4*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd + 25/4*nf^6*
      T^4*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 9/2*nf^6*T^4*h^10*u^2*QLd^2*QR^2*
      LL^2*LLd^2 + 33/8*nf^6*T^4*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 13*nf^6*T^4*
      h^10*u^2*QLd^2*QR^3*QRd*LR*LRd + 13*nf^6*T^4*h^10*u^2*QLd^2*QR^3*QRd*LL*
      LLd + 43/6*nf^6*T^4*h^10*u^2*QLd^2*QR^4*QRd^2 - 5/24*nf^6*T^4*h^10*u^2*
      QLd^2*QR^5*LR - 65/12*nf^6*T^4*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 55/12*
      nf^6*T^4*h^10*u^2*QLd^3*LLd^3*LR^2 - 229/36*nf^6*T^4*h^10*u^2*QLd^3*LL*
      LR*LRd^3 - 55/6*nf^6*T^4*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd - 103/24*nf^6*
      T^4*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 149/36*nf^6*T^4*h^10*u^2*QLd^3*LL^2*
      LLd^3 + 229/36*nf^6*T^4*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 9/4*nf^6*T^4*h^10
      *u^2*QLd^3*QR*QRd*LL*LRd^2 - 13/2*nf^6*T^4*h^10*u^2*QLd^3*QR*QRd*LL*
      LLd^2 + 15/4*nf^6*T^4*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 17*nf^6*T^4*h^10*
      u^2*QLd^3*QR^3*LLd*LR + 13*nf^6*T^4*h^10*u^2*QLd^3*QR^3*LL*LRd + 173/48*
      nf^6*T^4*h^10*u^2*QLd^4*QRd^2*LRd^2 + 25/24*nf^6*T^4*h^10*u^2*QLd^4*
      QRd^2*LLd^2 - 23/8*nf^6*T^4*h^10*u^2*QLd^4*QR*LR*LRd^2 - 51/8*nf^6*T^4*
      h^10*u^2*QLd^4*QR*LLd^2*LR - 13/4*nf^6*T^4*h^10*u^2*QLd^4*QR*LL*LLd*LRd
       + 103/24*nf^6*T^4*h^10*u^2*QLd^4*QR^2*QRd*LRd + 99/16*nf^6*T^4*h^10*u^2
      *QLd^4*QR^4 + 71/12*nf^6*T^4*h^10*u^2*QLd^5*QRd*LLd*LRd - 5/24*nf^6*T^4*
      h^10*u^2*QLd^5*QR^2*LLd + 83/72*nf^6*T^4*h^10*u^2*QLd^6*LRd^2 + 7/8*nf^6
      *T^4*h^10*u^2*QLd^6*LLd^2 - 47/12*nf^6*T^4*h^10*u^2*QL*QRd*LLd*LR^3*
      LRd^2 + 85/18*nf^6*T^4*h^10*u^2*QL*QRd*LLd^3*LR^3 - 1/6*nf^6*T^4*h^10*
      u^2*QL*QRd*LL*LR^2*LRd^3 + 25/4*nf^6*T^4*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*
      LRd + 13/2*nf^6*T^4*h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2 - 47/12*nf^6*T^4*
      h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 47/6*nf^6*T^4*h^10*u^2*QL*QRd*LL^3*LRd^3
       - 1/6*nf^6*T^4*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd - 13/4*nf^6*T^4*h^10*u^2*
      QL*QRd^4*LLd*LR*LRd - 51/8*nf^6*T^4*h^10*u^2*QL*QRd^4*LL*LRd^2 - 23/8*
      nf^6*T^4*h^10*u^2*QL*QRd^4*LL*LLd^2 - 7/12*nf^6*T^4*h^10*u^2*QL*QR*QRd^5
      *LLd - 55/6*nf^6*T^4*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 25/8*nf^6*T^4*h^10*
      u^2*QL*QR^2*LL*LR^2*LRd^2 - 13/4*nf^6*T^4*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2
       - 9/4*nf^6*T^4*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd + 1/4*nf^6*T^4*h^10*u^2
      *QL*QR^2*LL^3*LRd^2 - 33/8*nf^6*T^4*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 9/2*
      nf^6*T^4*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 5*nf^6*T^4*h^10*u^2*QL*QR^2*
      QRd^3*LL*LRd - 13/2*nf^6*T^4*h^10*u^2*QL*QR^3*QRd*LLd*LR^2 - 9/4*nf^6*
      T^4*h^10*u^2*QL*QR^3*QRd*LL^2*LLd + 275/48*nf^6*T^4*h^10*u^2*QL*QR^4*
      QRd^2*LL + 71/12*nf^6*T^4*h^10*u^2*QL*QR^5*LL*LR - 67/36*nf^6*T^4*h^10*
      u^2*QL*QLd*LR^3*LRd^3 + 23/6*nf^6*T^4*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 9/
      4*nf^6*T^4*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 23/6*nf^6*T^4*h^10*u^2*QL
      *QLd*LL*LLd^3*LR^2 + 23/6*nf^6*T^4*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 9/4*
      nf^6*T^4*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 23/6*nf^6*T^4*h^10*u^2*QL*
      QLd*LL^3*LLd*LRd^2 - 67/36*nf^6*T^4*h^10*u^2*QL*QLd*LL^3*LLd^3 - 13/2*
      nf^6*T^4*h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 - 9/4*nf^6*T^4*h^10*u^2*QL*QLd*
      QRd^3*LLd^2*LR + 9/2*nf^6*T^4*h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 13*
      nf^6*T^4*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 13*nf^6*T^4*h^10*u^2*QL*QLd
      *QR*QRd*LL^2*LRd^2 + 9/2*nf^6*T^4*h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 25/
      12*nf^6*T^4*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 9/2*nf^6*T^4*h^10*u^2*QL*QLd*
      QR^2*QRd^2*LR*LRd + 9/2*nf^6*T^4*h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd - 13/
      2*nf^6*T^4*h^10*u^2*QL*QLd*QR^3*LR^2*LRd - 9/4*nf^6*T^4*h^10*u^2*QL*QLd*
      QR^3*LL^2*LRd + 391/36*nf^6*T^4*h^10*u^2*QL*QLd*QR^3*QRd^3 + 25/12*nf^6*
      T^4*h^10*u^2*QL*QLd*QR^4*QRd*LR - 9/4*nf^6*T^4*h^10*u^2*QL*QLd^2*QRd^2*
      LLd*LR*LRd - 23/4*nf^6*T^4*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 43/8*nf^6*
      T^4*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 47/12*nf^6*T^4*h^10*u^2*QL*QLd^2*
      QR*QRd^3*LLd + 13*nf^6*T^4*h^10*u^2*QL*QLd^2*QR^2*QRd*LLd*LR + 25/2*nf^6
      *T^4*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 103/24*nf^6*T^4*h^10*u^2*QL*
      QLd^2*QR^4*LL - 9/4*nf^6*T^4*h^10*u^2*QL*QLd^3*QRd*LR*LRd^2 - 13/2*nf^6*
      T^4*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 47/12*nf^6*T^4*h^10*u^2*QL*QLd^3*QR
      *QRd^2*LRd + 13*nf^6*T^4*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 13*nf^6*T^4*
      h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 383/18*nf^6*T^4*h^10*u^2*QL*QLd^3*QR^3*
      QRd - 13/4*nf^6*T^4*h^10*u^2*QL*QLd^4*LLd*LR*LRd - 43/16*nf^6*T^4*h^10*
      u^2*QL*QLd^4*LL*LRd^2 - 39/8*nf^6*T^4*h^10*u^2*QL*QLd^4*LL*LLd^2 + 25/12
      *nf^6*T^4*h^10*u^2*QL*QLd^4*QR*QRd*LLd - 7/12*nf^6*T^4*h^10*u^2*QL*QLd^5
      *QR*LRd + 9/2*nf^6*T^4*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 25/4*nf^6*T^4*
      h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 13*nf^6*T^4*h^10*u^2*QL^2*QRd^2*LL*LLd*
      LR*LRd + 17/2*nf^6*T^4*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 9/2*nf^6*T^4*
      h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 - 5/24*nf^6*T^4*h^10*u^2*QL^2*QRd^5*LRd
       - 33/8*nf^6*T^4*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 1/4*nf^6*T^4*h^10*u^2*
      QL^2*QR*LLd^2*LR^3 - 9/4*nf^6*T^4*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd - 13/
      4*nf^6*T^4*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 - 25/8*nf^6*T^4*h^10*u^2*QL^2*
      QR*LL^2*LLd^2*LR - 55/6*nf^6*T^4*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 13*nf^6
      *T^4*h^10*u^2*QL^2*QR*QRd^3*LR*LRd + 13*nf^6*T^4*h^10*u^2*QL^2*QR*QRd^3*
      LL*LLd - 43/8*nf^6*T^4*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd - 9/4*nf^6*T^4*
      h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 23/4*nf^6*T^4*h^10*u^2*QL^2*QR^2*QRd*
      LL^2*LRd + 43/6*nf^6*T^4*h^10*u^2*QL^2*QR^2*QRd^4 + 33/8*nf^6*T^4*h^10*
      u^2*QL^2*QR^3*QRd^2*LR + 25/24*nf^6*T^4*h^10*u^2*QL^2*QR^4*LR^2 + 173/48
      *nf^6*T^4*h^10*u^2*QL^2*QR^4*LL^2 + 103/24*nf^6*T^4*h^10*u^2*QL^2*QLd*
      QRd^4*LLd + 25/2*nf^6*T^4*h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 13*nf^6*
      T^4*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd - 23/4*nf^6*T^4*h^10*u^2*QL^2*QLd*
      QR^2*LLd*LR^2 - 9/4*nf^6*T^4*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd - 43/8*
      nf^6*T^4*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 47/12*nf^6*T^4*h^10*u^2*QL^2*
      QLd*QR^3*QRd*LL + 9/4*nf^6*T^4*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 9/2*nf^6
      *T^4*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 9/2*nf^6*T^4*h^10*u^2*QL^2*QLd^2*
      LL*LLd*LR*LRd + 9/2*nf^6*T^4*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 9/4*nf^6*
      T^4*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 15/4*nf^6*T^4*h^10*u^2*QL^2*QLd^2*
      QRd^3*LRd + 9/2*nf^6*T^4*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 9/2*nf^6*
      T^4*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 93/8*nf^6*T^4*h^10*u^2*QL^2*
      QLd^2*QR^2*QRd^2 + 15/4*nf^6*T^4*h^10*u^2*QL^2*QLd^2*QR^3*LR + 33/8*nf^6
      *T^4*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 5*nf^6*T^4*h^10*u^2*QL^2*QLd^3*QR*
      LLd*LR + 9/2*nf^6*T^4*h^10*u^2*QL^2*QLd^3*QR*LL*LRd + 275/48*nf^6*T^4*
      h^10*u^2*QL^2*QLd^4*QRd*LRd + 43/6*nf^6*T^4*h^10*u^2*QL^2*QLd^4*QR^2 + 1/
      8*nf^6*T^4*h^10*u^2*QL^2*QLd^5*LLd - 229/36*nf^6*T^4*h^10*u^2*QL^3*LLd*
      LR^3*LRd - 65/12*nf^6*T^4*h^10*u^2*QL^3*LL*LR^2*LRd^2 - 103/24*nf^6*T^4*
      h^10*u^2*QL^3*LL*LLd^2*LR^2 - 55/6*nf^6*T^4*h^10*u^2*QL^3*LL^2*LLd*LR*
      LRd - 55/12*nf^6*T^4*h^10*u^2*QL^3*LL^3*LRd^2 - 149/36*nf^6*T^4*h^10*u^2
      *QL^3*LL^3*LLd^2 + 13*nf^6*T^4*h^10*u^2*QL^3*QRd^3*LLd*LR + 17*nf^6*T^4*
      h^10*u^2*QL^3*QRd^3*LL*LRd - 9/4*nf^6*T^4*h^10*u^2*QL^3*QR*QRd*LLd*LR^2
       - 13/2*nf^6*T^4*h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 15/4*nf^6*T^4*h^10*u^2*
      QL^3*QR^2*QRd^2*LL + 229/36*nf^6*T^4*h^10*u^2*QL^3*QR^3*LL*LR + 13*nf^6*
      T^4*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 13*nf^6*T^4*h^10*u^2*QL^3*QLd*QRd^2
      *LL*LLd - 9/4*nf^6*T^4*h^10*u^2*QL^3*QLd*QR*LR^2*LRd - 13/2*nf^6*T^4*
      h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 383/18*nf^6*T^4*h^10*u^2*QL^3*QLd*QR*
      QRd^3 + 47/12*nf^6*T^4*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 9/2*nf^6*T^4*h^10
      *u^2*QL^3*QLd^2*QRd*LLd*LR + 5*nf^6*T^4*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd
       + 33/8*nf^6*T^4*h^10*u^2*QL^3*QLd^2*QR^2*LL + 9/2*nf^6*T^4*h^10*u^2*
      QL^3*QLd^3*LR*LRd + 9/2*nf^6*T^4*h^10*u^2*QL^3*QLd^3*LL*LLd + 391/36*
      nf^6*T^4*h^10*u^2*QL^3*QLd^3*QR*QRd - 23/8*nf^6*T^4*h^10*u^2*QL^4*QRd*
      LR^2*LRd - 13/4*nf^6*T^4*h^10*u^2*QL^4*QRd*LL*LLd*LR - 51/8*nf^6*T^4*
      h^10*u^2*QL^4*QRd*LL^2*LRd + 99/16*nf^6*T^4*h^10*u^2*QL^4*QRd^4 + 103/24
      *nf^6*T^4*h^10*u^2*QL^4*QR*QRd^2*LR + 173/48*nf^6*T^4*h^10*u^2*QL^4*QR^2
      *LR^2 + 25/24*nf^6*T^4*h^10*u^2*QL^4*QR^2*LL^2 - 43/16*nf^6*T^4*h^10*u^2
      *QL^4*QLd*LLd*LR^2 - 13/4*nf^6*T^4*h^10*u^2*QL^4*QLd*LL*LR*LRd - 39/8*
      nf^6*T^4*h^10*u^2*QL^4*QLd*LL^2*LLd + 25/12*nf^6*T^4*h^10*u^2*QL^4*QLd*
      QR*QRd*LL + 43/6*nf^6*T^4*h^10*u^2*QL^4*QLd^2*QRd^2 + 275/48*nf^6*T^4*
      h^10*u^2*QL^4*QLd^2*QR*LR + 707/288*nf^6*T^4*h^10*u^2*QL^4*QLd^4 - 5/24*
      nf^6*T^4*h^10*u^2*QL^5*QRd^2*LL + 71/12*nf^6*T^4*h^10*u^2*QL^5*QR*LL*LR
       - 7/12*nf^6*T^4*h^10*u^2*QL^5*QLd*QRd*LR + 1/8*nf^6*T^4*h^10*u^2*QL^5*
      QLd^2*LL + 83/72*nf^6*T^4*h^10*u^2*QL^6*LR^2 + 7/8*nf^6*T^4*h^10*u^2*
      QL^6*LL^2 + 118/3*nf^6*T^4*h^10*u^2*G*QRd^3*LLd*LR*LRd + 22*nf^6*T^4*
      h^10*u^2*G*QRd^3*LL*LRd^2 + 59/3*nf^6*T^4*h^10*u^2*G*QRd^3*LL*LLd^2 + 59
      *nf^6*T^4*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd + 59*nf^6*T^4*h^10*u^2*G*QR*QRd
      *LL*LR*LRd^2 + 59*nf^6*T^4*h^10*u^2*G*QR*QRd*LL*LLd^2*LR + 59*nf^6*T^4*
      h^10*u^2*G*QR*QRd*LL^2*LLd*LRd + 118/3*nf^6*T^4*h^10*u^2*G*QR*QRd^4*LLd
       + 118*nf^6*T^4*h^10*u^2*G*QR^2*QRd^2*LLd*LR + 118*nf^6*T^4*h^10*u^2*G*
      QR^2*QRd^2*LL*LRd + 22*nf^6*T^4*h^10*u^2*G*QR^3*LLd*LR^2 + 118/3*nf^6*
      T^4*h^10*u^2*G*QR^3*LL*LR*LRd + 59/3*nf^6*T^4*h^10*u^2*G*QR^3*LL^2*LLd
       + 118/3*nf^6*T^4*h^10*u^2*G*QR^4*QRd*LL + 59*nf^6*T^4*h^10*u^2*G*QLd*
      QRd^2*LR*LRd^2 + 59*nf^6*T^4*h^10*u^2*G*QLd*QRd^2*LLd^2*LR + 118*nf^6*
      T^4*h^10*u^2*G*QLd*QRd^2*LL*LLd*LRd + 59/2*nf^6*T^4*h^10*u^2*G*QLd*QR*
      LR^2*LRd^2 + 33*nf^6*T^4*h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 118*nf^6*T^4*
      h^10*u^2*G*QLd*QR*LL*LLd*LR*LRd + 59/2*nf^6*T^4*h^10*u^2*G*QLd*QR*LL^2*
      LRd^2 + 59/2*nf^6*T^4*h^10*u^2*G*QLd*QR*LL^2*LLd^2 + 472/3*nf^6*T^4*h^10
      *u^2*G*QLd*QR*QRd^3*LRd + 236*nf^6*T^4*h^10*u^2*G*QLd*QR^2*QRd*LR*LRd +
      236*nf^6*T^4*h^10*u^2*G*QLd*QR^2*QRd*LL*LLd + 1003/6*nf^6*T^4*h^10*u^2*G
      *QLd*QR^3*QRd^2 + 44*nf^6*T^4*h^10*u^2*G*QLd*QR^4*LR + 118*nf^6*T^4*h^10
      *u^2*G*QLd^2*QRd*LLd*LR*LRd + 59*nf^6*T^4*h^10*u^2*G*QLd^2*QRd*LL*LRd^2
       + 59*nf^6*T^4*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 + 236*nf^6*T^4*h^10*u^2*G*
      QLd^2*QR*QRd^2*LLd + 132*nf^6*T^4*h^10*u^2*G*QLd^2*QR^2*LLd*LR + 118*
      nf^6*T^4*h^10*u^2*G*QLd^2*QR^2*LL*LRd + 59/3*nf^6*T^4*h^10*u^2*G*QLd^3*
      LR*LRd^2 + 22*nf^6*T^4*h^10*u^2*G*QLd^3*LLd^2*LR + 118/3*nf^6*T^4*h^10*
      u^2*G*QLd^3*LL*LLd*LRd + 472/3*nf^6*T^4*h^10*u^2*G*QLd^3*QR*QRd*LRd +
      187/3*nf^6*T^4*h^10*u^2*G*QLd^3*QR^3 + 44*nf^6*T^4*h^10*u^2*G*QLd^4*QR*
      LLd + 59/2*nf^6*T^4*h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 59/2*nf^6*T^4*h^10*
      u^2*G*QL*QRd*LLd^2*LR^2 + 118*nf^6*T^4*h^10*u^2*G*QL*QRd*LL*LLd*LR*LRd
       + 33*nf^6*T^4*h^10*u^2*G*QL*QRd*LL^2*LRd^2 + 59/2*nf^6*T^4*h^10*u^2*G*
      QL*QRd*LL^2*LLd^2 + 44*nf^6*T^4*h^10*u^2*G*QL*QRd^4*LRd + 236*nf^6*T^4*
      h^10*u^2*G*QL*QR*QRd^2*LR*LRd + 236*nf^6*T^4*h^10*u^2*G*QL*QR*QRd^2*LL*
      LLd + 59*nf^6*T^4*h^10*u^2*G*QL*QR^2*LR^2*LRd + 118*nf^6*T^4*h^10*u^2*G*
      QL*QR^2*LL*LLd*LR + 59*nf^6*T^4*h^10*u^2*G*QL*QR^2*LL^2*LRd + 1003/6*
      nf^6*T^4*h^10*u^2*G*QL*QR^2*QRd^3 + 472/3*nf^6*T^4*h^10*u^2*G*QL*QR^3*
      QRd*LR + 59*nf^6*T^4*h^10*u^2*G*QL*QLd*LLd*LR^2*LRd + 59*nf^6*T^4*h^10*
      u^2*G*QL*QLd*LL*LR*LRd^2 + 59*nf^6*T^4*h^10*u^2*G*QL*QLd*LL*LLd^2*LR +
      59*nf^6*T^4*h^10*u^2*G*QL*QLd*LL^2*LLd*LRd + 472/3*nf^6*T^4*h^10*u^2*G*
      QL*QLd*QRd^3*LLd + 472*nf^6*T^4*h^10*u^2*G*QL*QLd*QR*QRd*LLd*LR + 472*
      nf^6*T^4*h^10*u^2*G*QL*QLd*QR*QRd*LL*LRd + 472/3*nf^6*T^4*h^10*u^2*G*QL*
      QLd*QR^3*LL + 236*nf^6*T^4*h^10*u^2*G*QL*QLd^2*QRd^2*LRd + 236*nf^6*T^4*
      h^10*u^2*G*QL*QLd^2*QR*LR*LRd + 236*nf^6*T^4*h^10*u^2*G*QL*QLd^2*QR*LL*
      LLd + 1003/2*nf^6*T^4*h^10*u^2*G*QL*QLd^2*QR^2*QRd + 472/3*nf^6*T^4*h^10
      *u^2*G*QL*QLd^3*QRd*LLd + 118/3*nf^6*T^4*h^10*u^2*G*QL*QLd^4*LRd + 118*
      nf^6*T^4*h^10*u^2*G*QL^2*QRd^2*LLd*LR + 132*nf^6*T^4*h^10*u^2*G*QL^2*
      QRd^2*LL*LRd + 59*nf^6*T^4*h^10*u^2*G*QL^2*QR*LLd*LR^2 + 118*nf^6*T^4*
      h^10*u^2*G*QL^2*QR*LL*LR*LRd + 59*nf^6*T^4*h^10*u^2*G*QL^2*QR*LL^2*LLd
       + 236*nf^6*T^4*h^10*u^2*G*QL^2*QR^2*QRd*LL + 236*nf^6*T^4*h^10*u^2*G*
      QL^2*QLd*QRd*LR*LRd + 236*nf^6*T^4*h^10*u^2*G*QL^2*QLd*QRd*LL*LLd + 1003/
      2*nf^6*T^4*h^10*u^2*G*QL^2*QLd*QR*QRd^2 + 236*nf^6*T^4*h^10*u^2*G*QL^2*
      QLd*QR^2*LR + 118*nf^6*T^4*h^10*u^2*G*QL^2*QLd^2*LLd*LR + 118*nf^6*T^4*
      h^10*u^2*G*QL^2*QLd^2*LL*LRd + 1003/6*nf^6*T^4*h^10*u^2*G*QL^2*QLd^3*QR
       + 59/3*nf^6*T^4*h^10*u^2*G*QL^3*LR^2*LRd + 118/3*nf^6*T^4*h^10*u^2*G*
      QL^3*LL*LLd*LR + 22*nf^6*T^4*h^10*u^2*G*QL^3*LL^2*LRd + 187/3*nf^6*T^4*
      h^10*u^2*G*QL^3*QRd^3 + 472/3*nf^6*T^4*h^10*u^2*G*QL^3*QR*QRd*LR + 472/3
      *nf^6*T^4*h^10*u^2*G*QL^3*QLd*QR*LL + 1003/6*nf^6*T^4*h^10*u^2*G*QL^3*
      QLd^2*QRd + 44*nf^6*T^4*h^10*u^2*G*QL^4*QRd*LL + 118/3*nf^6*T^4*h^10*u^2
      *G*QL^4*QLd*LR + 503/12*nf^6*T^4*h^10*u^2*W*LLd*LR^3*LRd^2 + 97/6*nf^6*
      T^4*h^10*u^2*W*LLd^3*LR^3 + 503/12*nf^6*T^4*h^10*u^2*W*LL*LR^2*LRd^3 +
      503/4*nf^6*T^4*h^10*u^2*W*LL*LLd^2*LR^2*LRd + 503/4*nf^6*T^4*h^10*u^2*W*
      LL^2*LLd*LR*LRd^2 + 503/12*nf^6*T^4*h^10*u^2*W*LL^2*LLd^3*LR + 97/6*nf^6
      *T^4*h^10*u^2*W*LL^3*LRd^3 + 503/12*nf^6*T^4*h^10*u^2*W*LL^3*LLd^2*LRd
       + 503/6*nf^6*T^4*h^10*u^2*W*QRd^3*LLd*LR*LRd + 97/2*nf^6*T^4*h^10*u^2*W
      *QRd^3*LL*LRd^2 + 503/12*nf^6*T^4*h^10*u^2*W*QRd^3*LL*LLd^2 + 503/2*nf^6
      *T^4*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd + 503/2*nf^6*T^4*h^10*u^2*W*QR*QRd*
      LL*LR*LRd^2 + 503/2*nf^6*T^4*h^10*u^2*W*QR*QRd*LL*LLd^2*LR + 503/2*nf^6*
      T^4*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 503/8*nf^6*T^4*h^10*u^2*W*QR*QRd^4*
      LLd + 503/2*nf^6*T^4*h^10*u^2*W*QR^2*QRd^2*LLd*LR + 503/2*nf^6*T^4*h^10*
      u^2*W*QR^2*QRd^2*LL*LRd + 97/2*nf^6*T^4*h^10*u^2*W*QR^3*LLd*LR^2 + 503/6
      *nf^6*T^4*h^10*u^2*W*QR^3*LL*LR*LRd + 503/12*nf^6*T^4*h^10*u^2*W*QR^3*
      LL^2*LLd + 503/8*nf^6*T^4*h^10*u^2*W*QR^4*QRd*LL + 503/4*nf^6*T^4*h^10*
      u^2*W*QLd*QRd^2*LR*LRd^2 + 503/4*nf^6*T^4*h^10*u^2*W*QLd*QRd^2*LLd^2*LR
       + 503/2*nf^6*T^4*h^10*u^2*W*QLd*QRd^2*LL*LLd*LRd + 503/4*nf^6*T^4*h^10*
      u^2*W*QLd*QR*LR^2*LRd^2 + 291/2*nf^6*T^4*h^10*u^2*W*QLd*QR*LLd^2*LR^2 +
      503*nf^6*T^4*h^10*u^2*W*QLd*QR*LL*LLd*LR*LRd + 503/4*nf^6*T^4*h^10*u^2*W
      *QLd*QR*LL^2*LRd^2 + 503/4*nf^6*T^4*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 503/2
      *nf^6*T^4*h^10*u^2*W*QLd*QR*QRd^3*LRd + 503*nf^6*T^4*h^10*u^2*W*QLd*QR^2
      *QRd*LR*LRd + 503*nf^6*T^4*h^10*u^2*W*QLd*QR^2*QRd*LL*LLd + 503/2*nf^6*
      T^4*h^10*u^2*W*QLd*QR^3*QRd^2 + 291/4*nf^6*T^4*h^10*u^2*W*QLd*QR^4*LR +
      503/2*nf^6*T^4*h^10*u^2*W*QLd^2*QRd*LLd*LR*LRd + 503/4*nf^6*T^4*h^10*u^2
      *W*QLd^2*QRd*LL*LRd^2 + 503/4*nf^6*T^4*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 +
      1509/4*nf^6*T^4*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 291*nf^6*T^4*h^10*u^2*W*
      QLd^2*QR^2*LLd*LR + 503/2*nf^6*T^4*h^10*u^2*W*QLd^2*QR^2*LL*LRd + 503/12
      *nf^6*T^4*h^10*u^2*W*QLd^3*LR*LRd^2 + 97/2*nf^6*T^4*h^10*u^2*W*QLd^3*
      LLd^2*LR + 503/6*nf^6*T^4*h^10*u^2*W*QLd^3*LL*LLd*LRd + 503/2*nf^6*T^4*
      h^10*u^2*W*QLd^3*QR*QRd*LRd + 97*nf^6*T^4*h^10*u^2*W*QLd^3*QR^3 + 291/4*
      nf^6*T^4*h^10*u^2*W*QLd^4*QR*LLd + 503/4*nf^6*T^4*h^10*u^2*W*QL*QRd*LR^2
      *LRd^2 + 503/4*nf^6*T^4*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 503*nf^6*T^4*h^10
      *u^2*W*QL*QRd*LL*LLd*LR*LRd + 291/2*nf^6*T^4*h^10*u^2*W*QL*QRd*LL^2*
      LRd^2 + 503/4*nf^6*T^4*h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 291/4*nf^6*T^4*
      h^10*u^2*W*QL*QRd^4*LRd + 503*nf^6*T^4*h^10*u^2*W*QL*QR*QRd^2*LR*LRd +
      503*nf^6*T^4*h^10*u^2*W*QL*QR*QRd^2*LL*LLd + 503/4*nf^6*T^4*h^10*u^2*W*
      QL*QR^2*LR^2*LRd + 503/2*nf^6*T^4*h^10*u^2*W*QL*QR^2*LL*LLd*LR + 503/4*
      nf^6*T^4*h^10*u^2*W*QL*QR^2*LL^2*LRd + 503/2*nf^6*T^4*h^10*u^2*W*QL*QR^2
      *QRd^3 + 503/2*nf^6*T^4*h^10*u^2*W*QL*QR^3*QRd*LR + 503/2*nf^6*T^4*h^10*
      u^2*W*QL*QLd*LLd*LR^2*LRd + 503/2*nf^6*T^4*h^10*u^2*W*QL*QLd*LL*LR*LRd^2
       + 503/2*nf^6*T^4*h^10*u^2*W*QL*QLd*LL*LLd^2*LR + 503/2*nf^6*T^4*h^10*
      u^2*W*QL*QLd*LL^2*LLd*LRd + 503/2*nf^6*T^4*h^10*u^2*W*QL*QLd*QRd^3*LLd
       + 1006*nf^6*T^4*h^10*u^2*W*QL*QLd*QR*QRd*LLd*LR + 1006*nf^6*T^4*h^10*
      u^2*W*QL*QLd*QR*QRd*LL*LRd + 503/2*nf^6*T^4*h^10*u^2*W*QL*QLd*QR^3*LL +
      1509/4*nf^6*T^4*h^10*u^2*W*QL*QLd^2*QRd^2*LRd + 503*nf^6*T^4*h^10*u^2*W*
      QL*QLd^2*QR*LR*LRd + 503*nf^6*T^4*h^10*u^2*W*QL*QLd^2*QR*LL*LLd + 1509/2
      *nf^6*T^4*h^10*u^2*W*QL*QLd^2*QR^2*QRd + 503/2*nf^6*T^4*h^10*u^2*W*QL*
      QLd^3*QRd*LLd + 503/8*nf^6*T^4*h^10*u^2*W*QL*QLd^4*LRd + 503/2*nf^6*T^4*
      h^10*u^2*W*QL^2*QRd^2*LLd*LR + 291*nf^6*T^4*h^10*u^2*W*QL^2*QRd^2*LL*LRd
       + 503/4*nf^6*T^4*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 503/2*nf^6*T^4*h^10*u^2*
      W*QL^2*QR*LL*LR*LRd + 503/4*nf^6*T^4*h^10*u^2*W*QL^2*QR*LL^2*LLd + 1509/
      4*nf^6*T^4*h^10*u^2*W*QL^2*QR^2*QRd*LL + 503*nf^6*T^4*h^10*u^2*W*QL^2*
      QLd*QRd*LR*LRd + 503*nf^6*T^4*h^10*u^2*W*QL^2*QLd*QRd*LL*LLd + 1509/2*
      nf^6*T^4*h^10*u^2*W*QL^2*QLd*QR*QRd^2 + 1509/4*nf^6*T^4*h^10*u^2*W*QL^2*
      QLd*QR^2*LR + 503/2*nf^6*T^4*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 503/2*nf^6*
      T^4*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 503/2*nf^6*T^4*h^10*u^2*W*QL^2*QLd^3*
      QR + 503/12*nf^6*T^4*h^10*u^2*W*QL^3*LR^2*LRd + 503/6*nf^6*T^4*h^10*u^2*
      W*QL^3*LL*LLd*LR + 97/2*nf^6*T^4*h^10*u^2*W*QL^3*LL^2*LRd + 97*nf^6*T^4*
      h^10*u^2*W*QL^3*QRd^3 + 503/2*nf^6*T^4*h^10*u^2*W*QL^3*QR*QRd*LR + 503/2
      *nf^6*T^4*h^10*u^2*W*QL^3*QLd*QR*LL + 503/2*nf^6*T^4*h^10*u^2*W*QL^3*
      QLd^2*QRd + 291/4*nf^6*T^4*h^10*u^2*W*QL^4*QRd*LL + 503/8*nf^6*T^4*h^10*
      u^2*W*QL^4*QLd*LR + 59/6*nf^6*T^4*h^10*u^2*B*LLd*LR^3*LRd^2 + 11/3*nf^6*
      T^4*h^10*u^2*B*LLd^3*LR^3 + 59/6*nf^6*T^4*h^10*u^2*B*LL*LR^2*LRd^3 + 59/
      2*nf^6*T^4*h^10*u^2*B*LL*LLd^2*LR^2*LRd + 59/2*nf^6*T^4*h^10*u^2*B*LL^2*
      LLd*LR*LRd^2 + 59/6*nf^6*T^4*h^10*u^2*B*LL^2*LLd^3*LR + 11/3*nf^6*T^4*
      h^10*u^2*B*LL^3*LRd^3 + 59/6*nf^6*T^4*h^10*u^2*B*LL^3*LLd^2*LRd + 59/3*
      nf^6*T^4*h^10*u^2*B*QRd^3*LLd*LR*LRd + 11*nf^6*T^4*h^10*u^2*B*QRd^3*LL*
      LRd^2 + 59/6*nf^6*T^4*h^10*u^2*B*QRd^3*LL*LLd^2 + 59*nf^6*T^4*h^10*u^2*B
      *QR*QRd*LLd*LR^2*LRd + 59*nf^6*T^4*h^10*u^2*B*QR*QRd*LL*LR*LRd^2 + 59*
      nf^6*T^4*h^10*u^2*B*QR*QRd*LL*LLd^2*LR + 59*nf^6*T^4*h^10*u^2*B*QR*QRd*
      LL^2*LLd*LRd + 59/4*nf^6*T^4*h^10*u^2*B*QR*QRd^4*LLd + 59*nf^6*T^4*h^10*
      u^2*B*QR^2*QRd^2*LLd*LR + 59*nf^6*T^4*h^10*u^2*B*QR^2*QRd^2*LL*LRd + 11*
      nf^6*T^4*h^10*u^2*B*QR^3*LLd*LR^2 + 59/3*nf^6*T^4*h^10*u^2*B*QR^3*LL*LR*
      LRd + 59/6*nf^6*T^4*h^10*u^2*B*QR^3*LL^2*LLd + 59/4*nf^6*T^4*h^10*u^2*B*
      QR^4*QRd*LL + 59/2*nf^6*T^4*h^10*u^2*B*QLd*QRd^2*LR*LRd^2 + 59/2*nf^6*
      T^4*h^10*u^2*B*QLd*QRd^2*LLd^2*LR + 59*nf^6*T^4*h^10*u^2*B*QLd*QRd^2*LL*
      LLd*LRd + 59/2*nf^6*T^4*h^10*u^2*B*QLd*QR*LR^2*LRd^2 + 33*nf^6*T^4*h^10*
      u^2*B*QLd*QR*LLd^2*LR^2 + 118*nf^6*T^4*h^10*u^2*B*QLd*QR*LL*LLd*LR*LRd
       + 59/2*nf^6*T^4*h^10*u^2*B*QLd*QR*LL^2*LRd^2 + 59/2*nf^6*T^4*h^10*u^2*B
      *QLd*QR*LL^2*LLd^2 + 59*nf^6*T^4*h^10*u^2*B*QLd*QR*QRd^3*LRd + 118*nf^6*
      T^4*h^10*u^2*B*QLd*QR^2*QRd*LR*LRd + 118*nf^6*T^4*h^10*u^2*B*QLd*QR^2*
      QRd*LL*LLd + 59*nf^6*T^4*h^10*u^2*B*QLd*QR^3*QRd^2 + 33/2*nf^6*T^4*h^10*
      u^2*B*QLd*QR^4*LR + 59*nf^6*T^4*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd + 59/2*
      nf^6*T^4*h^10*u^2*B*QLd^2*QRd*LL*LRd^2 + 59/2*nf^6*T^4*h^10*u^2*B*QLd^2*
      QRd*LL*LLd^2 + 177/2*nf^6*T^4*h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 66*nf^6*
      T^4*h^10*u^2*B*QLd^2*QR^2*LLd*LR + 59*nf^6*T^4*h^10*u^2*B*QLd^2*QR^2*LL*
      LRd + 59/6*nf^6*T^4*h^10*u^2*B*QLd^3*LR*LRd^2 + 11*nf^6*T^4*h^10*u^2*B*
      QLd^3*LLd^2*LR + 59/3*nf^6*T^4*h^10*u^2*B*QLd^3*LL*LLd*LRd + 59*nf^6*T^4
      *h^10*u^2*B*QLd^3*QR*QRd*LRd + 22*nf^6*T^4*h^10*u^2*B*QLd^3*QR^3 + 33/2*
      nf^6*T^4*h^10*u^2*B*QLd^4*QR*LLd + 59/2*nf^6*T^4*h^10*u^2*B*QL*QRd*LR^2*
      LRd^2 + 59/2*nf^6*T^4*h^10*u^2*B*QL*QRd*LLd^2*LR^2 + 118*nf^6*T^4*h^10*
      u^2*B*QL*QRd*LL*LLd*LR*LRd + 33*nf^6*T^4*h^10*u^2*B*QL*QRd*LL^2*LRd^2 +
      59/2*nf^6*T^4*h^10*u^2*B*QL*QRd*LL^2*LLd^2 + 33/2*nf^6*T^4*h^10*u^2*B*QL
      *QRd^4*LRd + 118*nf^6*T^4*h^10*u^2*B*QL*QR*QRd^2*LR*LRd + 118*nf^6*T^4*
      h^10*u^2*B*QL*QR*QRd^2*LL*LLd + 59/2*nf^6*T^4*h^10*u^2*B*QL*QR^2*LR^2*
      LRd + 59*nf^6*T^4*h^10*u^2*B*QL*QR^2*LL*LLd*LR + 59/2*nf^6*T^4*h^10*u^2*
      B*QL*QR^2*LL^2*LRd + 59*nf^6*T^4*h^10*u^2*B*QL*QR^2*QRd^3 + 59*nf^6*T^4*
      h^10*u^2*B*QL*QR^3*QRd*LR + 59*nf^6*T^4*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd
       + 59*nf^6*T^4*h^10*u^2*B*QL*QLd*LL*LR*LRd^2 + 59*nf^6*T^4*h^10*u^2*B*QL
      *QLd*LL*LLd^2*LR + 59*nf^6*T^4*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 59*nf^6*
      T^4*h^10*u^2*B*QL*QLd*QRd^3*LLd + 236*nf^6*T^4*h^10*u^2*B*QL*QLd*QR*QRd*
      LLd*LR + 236*nf^6*T^4*h^10*u^2*B*QL*QLd*QR*QRd*LL*LRd + 59*nf^6*T^4*h^10
      *u^2*B*QL*QLd*QR^3*LL + 177/2*nf^6*T^4*h^10*u^2*B*QL*QLd^2*QRd^2*LRd +
      118*nf^6*T^4*h^10*u^2*B*QL*QLd^2*QR*LR*LRd + 118*nf^6*T^4*h^10*u^2*B*QL*
      QLd^2*QR*LL*LLd + 177*nf^6*T^4*h^10*u^2*B*QL*QLd^2*QR^2*QRd + 59*nf^6*
      T^4*h^10*u^2*B*QL*QLd^3*QRd*LLd + 59/4*nf^6*T^4*h^10*u^2*B*QL*QLd^4*LRd
       + 59*nf^6*T^4*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 66*nf^6*T^4*h^10*u^2*B*
      QL^2*QRd^2*LL*LRd + 59/2*nf^6*T^4*h^10*u^2*B*QL^2*QR*LLd*LR^2 + 59*nf^6*
      T^4*h^10*u^2*B*QL^2*QR*LL*LR*LRd + 59/2*nf^6*T^4*h^10*u^2*B*QL^2*QR*LL^2
      *LLd + 177/2*nf^6*T^4*h^10*u^2*B*QL^2*QR^2*QRd*LL + 118*nf^6*T^4*h^10*
      u^2*B*QL^2*QLd*QRd*LR*LRd + 118*nf^6*T^4*h^10*u^2*B*QL^2*QLd*QRd*LL*LLd
       + 177*nf^6*T^4*h^10*u^2*B*QL^2*QLd*QR*QRd^2 + 177/2*nf^6*T^4*h^10*u^2*B
      *QL^2*QLd*QR^2*LR + 59*nf^6*T^4*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 59*nf^6*
      T^4*h^10*u^2*B*QL^2*QLd^2*LL*LRd + 59*nf^6*T^4*h^10*u^2*B*QL^2*QLd^3*QR
       + 59/6*nf^6*T^4*h^10*u^2*B*QL^3*LR^2*LRd + 59/3*nf^6*T^4*h^10*u^2*B*
      QL^3*LL*LLd*LR + 11*nf^6*T^4*h^10*u^2*B*QL^3*LL^2*LRd + 22*nf^6*T^4*h^10
      *u^2*B*QL^3*QRd^3 + 59*nf^6*T^4*h^10*u^2*B*QL^3*QR*QRd*LR + 59*nf^6*T^4*
      h^10*u^2*B*QL^3*QLd*QR*LL + 59*nf^6*T^4*h^10*u^2*B*QL^3*QLd^2*QRd + 33/2
      *nf^6*T^4*h^10*u^2*B*QL^4*QRd*LL + 59/4*nf^6*T^4*h^10*u^2*B*QL^4*QLd*LR
       + 692/3*nf^6*T^4*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 1123/12*nf^6*T^4*h^10*
      u^2*p^2*LLd^3*LR^3 + 692/3*nf^6*T^4*h^10*u^2*p^2*LL*LR^2*LRd^3 + 692*
      nf^6*T^4*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 692*nf^6*T^4*h^10*u^2*p^2*LL^2
      *LLd*LR*LRd^2 + 692/3*nf^6*T^4*h^10*u^2*p^2*LL^2*LLd^3*LR + 1123/12*nf^6
      *T^4*h^10*u^2*p^2*LL^3*LRd^3 + 692/3*nf^6*T^4*h^10*u^2*p^2*LL^3*LLd^2*
      LRd + 1384/3*nf^6*T^4*h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 1123/4*nf^6*T^4*
      h^10*u^2*p^2*QRd^3*LL*LRd^2 + 692/3*nf^6*T^4*h^10*u^2*p^2*QRd^3*LL*LLd^2
       + 1384*nf^6*T^4*h^10*u^2*p^2*QR*QRd*LLd*LR^2*LRd + 1384*nf^6*T^4*h^10*
      u^2*p^2*QR*QRd*LL*LR*LRd^2 + 1384*nf^6*T^4*h^10*u^2*p^2*QR*QRd*LL*LLd^2*
      LR + 1384*nf^6*T^4*h^10*u^2*p^2*QR*QRd*LL^2*LLd*LRd + 346*nf^6*T^4*h^10*
      u^2*p^2*QR*QRd^4*LLd + 1384*nf^6*T^4*h^10*u^2*p^2*QR^2*QRd^2*LLd*LR +
      1384*nf^6*T^4*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd + 1123/4*nf^6*T^4*h^10*u^2*
      p^2*QR^3*LLd*LR^2 + 1384/3*nf^6*T^4*h^10*u^2*p^2*QR^3*LL*LR*LRd + 692/3*
      nf^6*T^4*h^10*u^2*p^2*QR^3*LL^2*LLd + 346*nf^6*T^4*h^10*u^2*p^2*QR^4*QRd
      *LL + 692*nf^6*T^4*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 + 692*nf^6*T^4*h^10*
      u^2*p^2*QLd*QRd^2*LLd^2*LR + 1384*nf^6*T^4*h^10*u^2*p^2*QLd*QRd^2*LL*LLd
      *LRd + 692*nf^6*T^4*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 + 3369/4*nf^6*T^4*
      h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 2768*nf^6*T^4*h^10*u^2*p^2*QLd*QR*LL*
      LLd*LR*LRd + 692*nf^6*T^4*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 + 692*nf^6*T^4*
      h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 1384*nf^6*T^4*h^10*u^2*p^2*QLd*QR*QRd^3
      *LRd + 2768*nf^6*T^4*h^10*u^2*p^2*QLd*QR^2*QRd*LR*LRd + 2768*nf^6*T^4*
      h^10*u^2*p^2*QLd*QR^2*QRd*LL*LLd + 1384*nf^6*T^4*h^10*u^2*p^2*QLd*QR^3*
      QRd^2 + 3369/8*nf^6*T^4*h^10*u^2*p^2*QLd*QR^4*LR + 1384*nf^6*T^4*h^10*
      u^2*p^2*QLd^2*QRd*LLd*LR*LRd + 692*nf^6*T^4*h^10*u^2*p^2*QLd^2*QRd*LL*
      LRd^2 + 692*nf^6*T^4*h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 + 2076*nf^6*T^4*
      h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 3369/2*nf^6*T^4*h^10*u^2*p^2*QLd^2*
      QR^2*LLd*LR + 1384*nf^6*T^4*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd + 692/3*nf^6*
      T^4*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 1123/4*nf^6*T^4*h^10*u^2*p^2*QLd^3*
      LLd^2*LR + 1384/3*nf^6*T^4*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 1384*nf^6*T^4
      *h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 1123/2*nf^6*T^4*h^10*u^2*p^2*QLd^3*QR^3
       + 3369/8*nf^6*T^4*h^10*u^2*p^2*QLd^4*QR*LLd + 692*nf^6*T^4*h^10*u^2*p^2
      *QL*QRd*LR^2*LRd^2 + 692*nf^6*T^4*h^10*u^2*p^2*QL*QRd*LLd^2*LR^2 + 2768*
      nf^6*T^4*h^10*u^2*p^2*QL*QRd*LL*LLd*LR*LRd + 3369/4*nf^6*T^4*h^10*u^2*
      p^2*QL*QRd*LL^2*LRd^2 + 692*nf^6*T^4*h^10*u^2*p^2*QL*QRd*LL^2*LLd^2 +
      3369/8*nf^6*T^4*h^10*u^2*p^2*QL*QRd^4*LRd + 2768*nf^6*T^4*h^10*u^2*p^2*
      QL*QR*QRd^2*LR*LRd + 2768*nf^6*T^4*h^10*u^2*p^2*QL*QR*QRd^2*LL*LLd + 692
      *nf^6*T^4*h^10*u^2*p^2*QL*QR^2*LR^2*LRd + 1384*nf^6*T^4*h^10*u^2*p^2*QL*
      QR^2*LL*LLd*LR + 692*nf^6*T^4*h^10*u^2*p^2*QL*QR^2*LL^2*LRd + 1384*nf^6*
      T^4*h^10*u^2*p^2*QL*QR^2*QRd^3 + 1384*nf^6*T^4*h^10*u^2*p^2*QL*QR^3*QRd*
      LR + 1384*nf^6*T^4*h^10*u^2*p^2*QL*QLd*LLd*LR^2*LRd + 1384*nf^6*T^4*h^10
      *u^2*p^2*QL*QLd*LL*LR*LRd^2 + 1384*nf^6*T^4*h^10*u^2*p^2*QL*QLd*LL*LLd^2
      *LR + 1384*nf^6*T^4*h^10*u^2*p^2*QL*QLd*LL^2*LLd*LRd + 1384*nf^6*T^4*
      h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 5536*nf^6*T^4*h^10*u^2*p^2*QL*QLd*QR*QRd
      *LLd*LR + 5536*nf^6*T^4*h^10*u^2*p^2*QL*QLd*QR*QRd*LL*LRd + 1384*nf^6*
      T^4*h^10*u^2*p^2*QL*QLd*QR^3*LL + 2076*nf^6*T^4*h^10*u^2*p^2*QL*QLd^2*
      QRd^2*LRd + 2768*nf^6*T^4*h^10*u^2*p^2*QL*QLd^2*QR*LR*LRd + 2768*nf^6*
      T^4*h^10*u^2*p^2*QL*QLd^2*QR*LL*LLd + 4152*nf^6*T^4*h^10*u^2*p^2*QL*
      QLd^2*QR^2*QRd + 1384*nf^6*T^4*h^10*u^2*p^2*QL*QLd^3*QRd*LLd + 346*nf^6*
      T^4*h^10*u^2*p^2*QL*QLd^4*LRd + 1384*nf^6*T^4*h^10*u^2*p^2*QL^2*QRd^2*
      LLd*LR + 3369/2*nf^6*T^4*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd + 692*nf^6*T^4*
      h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 1384*nf^6*T^4*h^10*u^2*p^2*QL^2*QR*LL*LR
      *LRd + 692*nf^6*T^4*h^10*u^2*p^2*QL^2*QR*LL^2*LLd + 2076*nf^6*T^4*h^10*
      u^2*p^2*QL^2*QR^2*QRd*LL + 2768*nf^6*T^4*h^10*u^2*p^2*QL^2*QLd*QRd*LR*
      LRd + 2768*nf^6*T^4*h^10*u^2*p^2*QL^2*QLd*QRd*LL*LLd + 4152*nf^6*T^4*
      h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 + 2076*nf^6*T^4*h^10*u^2*p^2*QL^2*QLd*
      QR^2*LR + 1384*nf^6*T^4*h^10*u^2*p^2*QL^2*QLd^2*LLd*LR + 1384*nf^6*T^4*
      h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 1384*nf^6*T^4*h^10*u^2*p^2*QL^2*QLd^3*
      QR + 692/3*nf^6*T^4*h^10*u^2*p^2*QL^3*LR^2*LRd + 1384/3*nf^6*T^4*h^10*
      u^2*p^2*QL^3*LL*LLd*LR + 1123/4*nf^6*T^4*h^10*u^2*p^2*QL^3*LL^2*LRd +
      1123/2*nf^6*T^4*h^10*u^2*p^2*QL^3*QRd^3 + 1384*nf^6*T^4*h^10*u^2*p^2*
      QL^3*QR*QRd*LR + 1384*nf^6*T^4*h^10*u^2*p^2*QL^3*QLd*QR*LL + 1384*nf^6*
      T^4*h^10*u^2*p^2*QL^3*QLd^2*QRd + 3369/8*nf^6*T^4*h^10*u^2*p^2*QL^4*QRd*
      LL + 346*nf^6*T^4*h^10*u^2*p^2*QL^4*QLd*LR + 1909/12*nf^6*T^4*h^10*u^3*p
      *LLd*LR^3*LRd^2 + 1081/18*nf^6*T^4*h^10*u^3*p*LLd^3*LR^3 + 1909/12*nf^6*
      T^4*h^10*u^3*p*LL*LR^2*LRd^3 + 1909/4*nf^6*T^4*h^10*u^3*p*LL*LLd^2*LR^2*
      LRd + 1909/4*nf^6*T^4*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 1909/12*nf^6*T^4*
      h^10*u^3*p*LL^2*LLd^3*LR + 1081/18*nf^6*T^4*h^10*u^3*p*LL^3*LRd^3 + 1909/
      12*nf^6*T^4*h^10*u^3*p*LL^3*LLd^2*LRd + 1909/6*nf^6*T^4*h^10*u^3*p*QRd^3
      *LLd*LR*LRd + 1081/6*nf^6*T^4*h^10*u^3*p*QRd^3*LL*LRd^2 + 1909/12*nf^6*
      T^4*h^10*u^3*p*QRd^3*LL*LLd^2 + 1909/2*nf^6*T^4*h^10*u^3*p*QR*QRd*LLd*
      LR^2*LRd + 1909/2*nf^6*T^4*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 + 1909/2*nf^6*
      T^4*h^10*u^3*p*QR*QRd*LL*LLd^2*LR + 1909/2*nf^6*T^4*h^10*u^3*p*QR*QRd*
      LL^2*LLd*LRd + 1909/8*nf^6*T^4*h^10*u^3*p*QR*QRd^4*LLd + 1909/2*nf^6*T^4
      *h^10*u^3*p*QR^2*QRd^2*LLd*LR + 1909/2*nf^6*T^4*h^10*u^3*p*QR^2*QRd^2*LL
      *LRd + 1081/6*nf^6*T^4*h^10*u^3*p*QR^3*LLd*LR^2 + 1909/6*nf^6*T^4*h^10*
      u^3*p*QR^3*LL*LR*LRd + 1909/12*nf^6*T^4*h^10*u^3*p*QR^3*LL^2*LLd + 1909/
      8*nf^6*T^4*h^10*u^3*p*QR^4*QRd*LL + 1909/4*nf^6*T^4*h^10*u^3*p*QLd*QRd^2
      *LR*LRd^2 + 1909/4*nf^6*T^4*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 1909/2*nf^6*
      T^4*h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd + 1909/4*nf^6*T^4*h^10*u^3*p*QLd*QR*
      LR^2*LRd^2 + 1081/2*nf^6*T^4*h^10*u^3*p*QLd*QR*LLd^2*LR^2 + 1909*nf^6*
      T^4*h^10*u^3*p*QLd*QR*LL*LLd*LR*LRd + 1909/4*nf^6*T^4*h^10*u^3*p*QLd*QR*
      LL^2*LRd^2 + 1909/4*nf^6*T^4*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 1909/2*nf^6*
      T^4*h^10*u^3*p*QLd*QR*QRd^3*LRd + 1909*nf^6*T^4*h^10*u^3*p*QLd*QR^2*QRd*
      LR*LRd + 1909*nf^6*T^4*h^10*u^3*p*QLd*QR^2*QRd*LL*LLd + 1909/2*nf^6*T^4*
      h^10*u^3*p*QLd*QR^3*QRd^2 + 1081/4*nf^6*T^4*h^10*u^3*p*QLd*QR^4*LR +
      1909/2*nf^6*T^4*h^10*u^3*p*QLd^2*QRd*LLd*LR*LRd + 1909/4*nf^6*T^4*h^10*
      u^3*p*QLd^2*QRd*LL*LRd^2 + 1909/4*nf^6*T^4*h^10*u^3*p*QLd^2*QRd*LL*LLd^2
       + 5727/4*nf^6*T^4*h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 1081*nf^6*T^4*h^10*
      u^3*p*QLd^2*QR^2*LLd*LR + 1909/2*nf^6*T^4*h^10*u^3*p*QLd^2*QR^2*LL*LRd
       + 1909/12*nf^6*T^4*h^10*u^3*p*QLd^3*LR*LRd^2 + 1081/6*nf^6*T^4*h^10*u^3
      *p*QLd^3*LLd^2*LR + 1909/6*nf^6*T^4*h^10*u^3*p*QLd^3*LL*LLd*LRd + 1909/2
      *nf^6*T^4*h^10*u^3*p*QLd^3*QR*QRd*LRd + 1081/3*nf^6*T^4*h^10*u^3*p*QLd^3
      *QR^3 + 1081/4*nf^6*T^4*h^10*u^3*p*QLd^4*QR*LLd + 1909/4*nf^6*T^4*h^10*
      u^3*p*QL*QRd*LR^2*LRd^2 + 1909/4*nf^6*T^4*h^10*u^3*p*QL*QRd*LLd^2*LR^2
       + 1909*nf^6*T^4*h^10*u^3*p*QL*QRd*LL*LLd*LR*LRd + 1081/2*nf^6*T^4*h^10*
      u^3*p*QL*QRd*LL^2*LRd^2 + 1909/4*nf^6*T^4*h^10*u^3*p*QL*QRd*LL^2*LLd^2
       + 1081/4*nf^6*T^4*h^10*u^3*p*QL*QRd^4*LRd + 1909*nf^6*T^4*h^10*u^3*p*QL
      *QR*QRd^2*LR*LRd + 1909*nf^6*T^4*h^10*u^3*p*QL*QR*QRd^2*LL*LLd + 1909/4*
      nf^6*T^4*h^10*u^3*p*QL*QR^2*LR^2*LRd + 1909/2*nf^6*T^4*h^10*u^3*p*QL*
      QR^2*LL*LLd*LR + 1909/4*nf^6*T^4*h^10*u^3*p*QL*QR^2*LL^2*LRd + 1909/2*
      nf^6*T^4*h^10*u^3*p*QL*QR^2*QRd^3 + 1909/2*nf^6*T^4*h^10*u^3*p*QL*QR^3*
      QRd*LR + 1909/2*nf^6*T^4*h^10*u^3*p*QL*QLd*LLd*LR^2*LRd + 1909/2*nf^6*
      T^4*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 + 1909/2*nf^6*T^4*h^10*u^3*p*QL*QLd*LL
      *LLd^2*LR + 1909/2*nf^6*T^4*h^10*u^3*p*QL*QLd*LL^2*LLd*LRd + 1909/2*nf^6
      *T^4*h^10*u^3*p*QL*QLd*QRd^3*LLd + 3818*nf^6*T^4*h^10*u^3*p*QL*QLd*QR*
      QRd*LLd*LR + 3818*nf^6*T^4*h^10*u^3*p*QL*QLd*QR*QRd*LL*LRd + 1909/2*nf^6
      *T^4*h^10*u^3*p*QL*QLd*QR^3*LL + 5727/4*nf^6*T^4*h^10*u^3*p*QL*QLd^2*
      QRd^2*LRd + 1909*nf^6*T^4*h^10*u^3*p*QL*QLd^2*QR*LR*LRd + 1909*nf^6*T^4*
      h^10*u^3*p*QL*QLd^2*QR*LL*LLd + 5727/2*nf^6*T^4*h^10*u^3*p*QL*QLd^2*QR^2
      *QRd + 1909/2*nf^6*T^4*h^10*u^3*p*QL*QLd^3*QRd*LLd + 1909/8*nf^6*T^4*
      h^10*u^3*p*QL*QLd^4*LRd + 1909/2*nf^6*T^4*h^10*u^3*p*QL^2*QRd^2*LLd*LR
       + 1081*nf^6*T^4*h^10*u^3*p*QL^2*QRd^2*LL*LRd + 1909/4*nf^6*T^4*h^10*u^3
      *p*QL^2*QR*LLd*LR^2 + 1909/2*nf^6*T^4*h^10*u^3*p*QL^2*QR*LL*LR*LRd +
      1909/4*nf^6*T^4*h^10*u^3*p*QL^2*QR*LL^2*LLd + 5727/4*nf^6*T^4*h^10*u^3*p
      *QL^2*QR^2*QRd*LL + 1909*nf^6*T^4*h^10*u^3*p*QL^2*QLd*QRd*LR*LRd + 1909*
      nf^6*T^4*h^10*u^3*p*QL^2*QLd*QRd*LL*LLd + 5727/2*nf^6*T^4*h^10*u^3*p*
      QL^2*QLd*QR*QRd^2 + 5727/4*nf^6*T^4*h^10*u^3*p*QL^2*QLd*QR^2*LR + 1909/2
      *nf^6*T^4*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 1909/2*nf^6*T^4*h^10*u^3*p*QL^2
      *QLd^2*LL*LRd + 1909/2*nf^6*T^4*h^10*u^3*p*QL^2*QLd^3*QR + 1909/12*nf^6*
      T^4*h^10*u^3*p*QL^3*LR^2*LRd + 1909/6*nf^6*T^4*h^10*u^3*p*QL^3*LL*LLd*LR
       + 1081/6*nf^6*T^4*h^10*u^3*p*QL^3*LL^2*LRd + 1081/3*nf^6*T^4*h^10*u^3*p
      *QL^3*QRd^3 + 1909/2*nf^6*T^4*h^10*u^3*p*QL^3*QR*QRd*LR + 1909/2*nf^6*
      T^4*h^10*u^3*p*QL^3*QLd*QR*LL + 1909/2*nf^6*T^4*h^10*u^3*p*QL^3*QLd^2*
      QRd + 1081/4*nf^6*T^4*h^10*u^3*p*QL^4*QRd*LL + 1909/8*nf^6*T^4*h^10*u^3*
      p*QL^4*QLd*LR + 31*nf^6*T^4*h^10*u^4*LLd*LR^3*LRd^2 + 397/36*nf^6*T^4*
      h^10*u^4*LLd^3*LR^3 + 31*nf^6*T^4*h^10*u^4*LL*LR^2*LRd^3 + 93*nf^6*T^4*
      h^10*u^4*LL*LLd^2*LR^2*LRd + 93*nf^6*T^4*h^10*u^4*LL^2*LLd*LR*LRd^2 + 31
      *nf^6*T^4*h^10*u^4*LL^2*LLd^3*LR + 397/36*nf^6*T^4*h^10*u^4*LL^3*LRd^3
       + 31*nf^6*T^4*h^10*u^4*LL^3*LLd^2*LRd + 62*nf^6*T^4*h^10*u^4*QRd^3*LLd*
      LR*LRd + 397/12*nf^6*T^4*h^10*u^4*QRd^3*LL*LRd^2 + 31*nf^6*T^4*h^10*u^4*
      QRd^3*LL*LLd^2 + 186*nf^6*T^4*h^10*u^4*QR*QRd*LLd*LR^2*LRd + 186*nf^6*
      T^4*h^10*u^4*QR*QRd*LL*LR*LRd^2 + 186*nf^6*T^4*h^10*u^4*QR*QRd*LL*LLd^2*
      LR + 186*nf^6*T^4*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 93/2*nf^6*T^4*h^10*u^4*
      QR*QRd^4*LLd + 186*nf^6*T^4*h^10*u^4*QR^2*QRd^2*LLd*LR + 186*nf^6*T^4*
      h^10*u^4*QR^2*QRd^2*LL*LRd + 397/12*nf^6*T^4*h^10*u^4*QR^3*LLd*LR^2 + 62
      *nf^6*T^4*h^10*u^4*QR^3*LL*LR*LRd + 31*nf^6*T^4*h^10*u^4*QR^3*LL^2*LLd
       + 93/2*nf^6*T^4*h^10*u^4*QR^4*QRd*LL + 93*nf^6*T^4*h^10*u^4*QLd*QRd^2*
      LR*LRd^2 + 93*nf^6*T^4*h^10*u^4*QLd*QRd^2*LLd^2*LR + 186*nf^6*T^4*h^10*
      u^4*QLd*QRd^2*LL*LLd*LRd + 93*nf^6*T^4*h^10*u^4*QLd*QR*LR^2*LRd^2 + 397/
      4*nf^6*T^4*h^10*u^4*QLd*QR*LLd^2*LR^2 + 372*nf^6*T^4*h^10*u^4*QLd*QR*LL*
      LLd*LR*LRd + 93*nf^6*T^4*h^10*u^4*QLd*QR*LL^2*LRd^2 + 93*nf^6*T^4*h^10*
      u^4*QLd*QR*LL^2*LLd^2 + 186*nf^6*T^4*h^10*u^4*QLd*QR*QRd^3*LRd + 372*
      nf^6*T^4*h^10*u^4*QLd*QR^2*QRd*LR*LRd + 372*nf^6*T^4*h^10*u^4*QLd*QR^2*
      QRd*LL*LLd + 186*nf^6*T^4*h^10*u^4*QLd*QR^3*QRd^2 + 397/8*nf^6*T^4*h^10*
      u^4*QLd*QR^4*LR + 186*nf^6*T^4*h^10*u^4*QLd^2*QRd*LLd*LR*LRd + 93*nf^6*
      T^4*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 93*nf^6*T^4*h^10*u^4*QLd^2*QRd*LL*
      LLd^2 + 279*nf^6*T^4*h^10*u^4*QLd^2*QR*QRd^2*LLd + 397/2*nf^6*T^4*h^10*
      u^4*QLd^2*QR^2*LLd*LR + 186*nf^6*T^4*h^10*u^4*QLd^2*QR^2*LL*LRd + 31*
      nf^6*T^4*h^10*u^4*QLd^3*LR*LRd^2 + 397/12*nf^6*T^4*h^10*u^4*QLd^3*LLd^2*
      LR + 62*nf^6*T^4*h^10*u^4*QLd^3*LL*LLd*LRd + 186*nf^6*T^4*h^10*u^4*QLd^3
      *QR*QRd*LRd + 397/6*nf^6*T^4*h^10*u^4*QLd^3*QR^3 + 397/8*nf^6*T^4*h^10*
      u^4*QLd^4*QR*LLd + 93*nf^6*T^4*h^10*u^4*QL*QRd*LR^2*LRd^2 + 93*nf^6*T^4*
      h^10*u^4*QL*QRd*LLd^2*LR^2 + 372*nf^6*T^4*h^10*u^4*QL*QRd*LL*LLd*LR*LRd
       + 397/4*nf^6*T^4*h^10*u^4*QL*QRd*LL^2*LRd^2 + 93*nf^6*T^4*h^10*u^4*QL*
      QRd*LL^2*LLd^2 + 397/8*nf^6*T^4*h^10*u^4*QL*QRd^4*LRd + 372*nf^6*T^4*
      h^10*u^4*QL*QR*QRd^2*LR*LRd + 372*nf^6*T^4*h^10*u^4*QL*QR*QRd^2*LL*LLd
       + 93*nf^6*T^4*h^10*u^4*QL*QR^2*LR^2*LRd + 186*nf^6*T^4*h^10*u^4*QL*QR^2
      *LL*LLd*LR + 93*nf^6*T^4*h^10*u^4*QL*QR^2*LL^2*LRd + 186*nf^6*T^4*h^10*
      u^4*QL*QR^2*QRd^3 + 186*nf^6*T^4*h^10*u^4*QL*QR^3*QRd*LR + 186*nf^6*T^4*
      h^10*u^4*QL*QLd*LLd*LR^2*LRd + 186*nf^6*T^4*h^10*u^4*QL*QLd*LL*LR*LRd^2
       + 186*nf^6*T^4*h^10*u^4*QL*QLd*LL*LLd^2*LR + 186*nf^6*T^4*h^10*u^4*QL*
      QLd*LL^2*LLd*LRd + 186*nf^6*T^4*h^10*u^4*QL*QLd*QRd^3*LLd + 744*nf^6*T^4
      *h^10*u^4*QL*QLd*QR*QRd*LLd*LR + 744*nf^6*T^4*h^10*u^4*QL*QLd*QR*QRd*LL*
      LRd + 186*nf^6*T^4*h^10*u^4*QL*QLd*QR^3*LL + 279*nf^6*T^4*h^10*u^4*QL*
      QLd^2*QRd^2*LRd + 372*nf^6*T^4*h^10*u^4*QL*QLd^2*QR*LR*LRd + 372*nf^6*
      T^4*h^10*u^4*QL*QLd^2*QR*LL*LLd + 558*nf^6*T^4*h^10*u^4*QL*QLd^2*QR^2*
      QRd + 186*nf^6*T^4*h^10*u^4*QL*QLd^3*QRd*LLd + 93/2*nf^6*T^4*h^10*u^4*QL
      *QLd^4*LRd + 186*nf^6*T^4*h^10*u^4*QL^2*QRd^2*LLd*LR + 397/2*nf^6*T^4*
      h^10*u^4*QL^2*QRd^2*LL*LRd + 93*nf^6*T^4*h^10*u^4*QL^2*QR*LLd*LR^2 + 186
      *nf^6*T^4*h^10*u^4*QL^2*QR*LL*LR*LRd + 93*nf^6*T^4*h^10*u^4*QL^2*QR*LL^2
      *LLd + 279*nf^6*T^4*h^10*u^4*QL^2*QR^2*QRd*LL + 372*nf^6*T^4*h^10*u^4*
      QL^2*QLd*QRd*LR*LRd + 372*nf^6*T^4*h^10*u^4*QL^2*QLd*QRd*LL*LLd + 558*
      nf^6*T^4*h^10*u^4*QL^2*QLd*QR*QRd^2 + 279*nf^6*T^4*h^10*u^4*QL^2*QLd*
      QR^2*LR + 186*nf^6*T^4*h^10*u^4*QL^2*QLd^2*LLd*LR + 186*nf^6*T^4*h^10*
      u^4*QL^2*QLd^2*LL*LRd + 186*nf^6*T^4*h^10*u^4*QL^2*QLd^3*QR + 31*nf^6*
      T^4*h^10*u^4*QL^3*LR^2*LRd + 62*nf^6*T^4*h^10*u^4*QL^3*LL*LLd*LR + 397/
      12*nf^6*T^4*h^10*u^4*QL^3*LL^2*LRd + 397/6*nf^6*T^4*h^10*u^4*QL^3*QRd^3
       + 186*nf^6*T^4*h^10*u^4*QL^3*QR*QRd*LR + 186*nf^6*T^4*h^10*u^4*QL^3*QLd
      *QR*LL + 186*nf^6*T^4*h^10*u^4*QL^3*QLd^2*QRd + 397/8*nf^6*T^4*h^10*u^4*
      QL^4*QRd*LL + 93/2*nf^6*T^4*h^10*u^4*QL^4*QLd*LR + 1/288*nf^6*T^5*h^10*
      LLd*LR^5*LRd^4 - 37/720*nf^6*T^5*h^10*LLd^3*LR^5*LRd^2 + 251/2400*nf^6*
      T^5*h^10*LLd^5*LR^5 + 1/288*nf^6*T^5*h^10*LL*LR^4*LRd^5 - 7/144*nf^6*T^5
      *h^10*LL*LLd^2*LR^4*LRd^3 + 67/288*nf^6*T^5*h^10*LL*LLd^4*LR^4*LRd - 7/
      144*nf^6*T^5*h^10*LL^2*LLd*LR^3*LRd^4 + 13/72*nf^6*T^5*h^10*LL^2*LLd^3*
      LR^3*LRd^2 - 37/720*nf^6*T^5*h^10*LL^2*LLd^5*LR^3 - 37/720*nf^6*T^5*h^10
      *LL^3*LR^2*LRd^5 + 13/72*nf^6*T^5*h^10*LL^3*LLd^2*LR^2*LRd^3 - 7/144*
      nf^6*T^5*h^10*LL^3*LLd^4*LR^2*LRd + 67/288*nf^6*T^5*h^10*LL^4*LLd*LR*
      LRd^4 - 7/144*nf^6*T^5*h^10*LL^4*LLd^3*LR*LRd^2 + 1/288*nf^6*T^5*h^10*
      LL^4*LLd^5*LR + 251/2400*nf^6*T^5*h^10*LL^5*LRd^5 - 37/720*nf^6*T^5*h^10
      *LL^5*LLd^2*LRd^3 + 1/288*nf^6*T^5*h^10*LL^5*LLd^4*LRd + 7/36*nf^6*T^5*
      h^10*QRd^3*LLd*LR^3*LRd^3 + 1/36*nf^6*T^5*h^10*QRd^3*LLd^3*LR^3*LRd + 25/
      144*nf^6*T^5*h^10*QRd^3*LL*LR^2*LRd^4 - 5/24*nf^6*T^5*h^10*QRd^3*LL*
      LLd^2*LR^2*LRd^2 - 7/144*nf^6*T^5*h^10*QRd^3*LL*LLd^4*LR^2 + 1/9*nf^6*
      T^5*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 5/36*nf^6*T^5*h^10*QRd^3*LL^2*LLd^3*
      LR*LRd + 1/16*nf^6*T^5*h^10*QRd^3*LL^3*LRd^4 + 1/36*nf^6*T^5*h^10*QRd^3*
      LL^3*LLd^2*LRd^2 + 7/144*nf^6*T^5*h^10*QRd^3*LL^3*LLd^4 + 55/144*nf^6*
      T^5*h^10*QRd^6*LLd*LR*LRd^2 + 11/144*nf^6*T^5*h^10*QRd^6*LLd^3*LR + 1/16
      *nf^6*T^5*h^10*QRd^6*LL*LRd^3 + 23/72*nf^6*T^5*h^10*QRd^6*LL*LLd^2*LRd
       + 5/72*nf^6*T^5*h^10*QR*QRd*LLd*LR^4*LRd^3 + 13/72*nf^6*T^5*h^10*QR*QRd
      *LLd^3*LR^4*LRd + 5/72*nf^6*T^5*h^10*QR*QRd*LL*LR^3*LRd^4 + 13/72*nf^6*
      T^5*h^10*QR*QRd*LL*LLd^4*LR^3 + 13/72*nf^6*T^5*h^10*QR*QRd*LL^3*LR*LRd^4
       + 5/72*nf^6*T^5*h^10*QR*QRd*LL^3*LLd^4*LR + 13/72*nf^6*T^5*h^10*QR*QRd*
      LL^4*LLd*LRd^3 + 5/72*nf^6*T^5*h^10*QR*QRd*LL^4*LLd^3*LRd - 1/8*nf^6*T^5
      *h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 1/48*nf^6*T^5*h^10*QR*QRd^4*LLd^3*LR^2
       + 1/24*nf^6*T^5*h^10*QR*QRd^4*LL*LR*LRd^3 - 3/16*nf^6*T^5*h^10*QR*QRd^4
      *LL^2*LLd*LRd^2 + 1/48*nf^6*T^5*h^10*QR*QRd^4*LL^2*LLd^3 - 17/120*nf^6*
      T^5*h^10*QR*QRd^7*LLd*LRd + 1/4*nf^6*T^5*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2
       + 1/18*nf^6*T^5*h^10*QR^2*QRd^2*LLd^3*LR^3 + 1/4*nf^6*T^5*h^10*QR^2*
      QRd^2*LL*LR^2*LRd^3 + 1/4*nf^6*T^5*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 1/18*
      nf^6*T^5*h^10*QR^2*QRd^2*LL^3*LRd^3 + 1/4*nf^6*T^5*h^10*QR^2*QRd^2*LL^3*
      LLd^2*LRd - 13/60*nf^6*T^5*h^10*QR^2*QRd^5*LL*LRd^2 - 13/48*nf^6*T^5*
      h^10*QR^2*QRd^5*LL*LLd^2 + 25/144*nf^6*T^5*h^10*QR^3*LLd*LR^4*LRd^2 + 1/
      16*nf^6*T^5*h^10*QR^3*LLd^3*LR^4 + 7/36*nf^6*T^5*h^10*QR^3*LL*LR^3*LRd^3
       + 1/9*nf^6*T^5*h^10*QR^3*LL*LLd^2*LR^3*LRd - 5/24*nf^6*T^5*h^10*QR^3*
      LL^2*LLd*LR^2*LRd^2 + 1/36*nf^6*T^5*h^10*QR^3*LL^2*LLd^3*LR^2 + 1/36*
      nf^6*T^5*h^10*QR^3*LL^3*LR*LRd^3 + 5/36*nf^6*T^5*h^10*QR^3*LL^3*LLd^2*LR
      *LRd - 7/144*nf^6*T^5*h^10*QR^3*LL^4*LLd*LRd^2 + 7/144*nf^6*T^5*h^10*
      QR^3*LL^4*LLd^3 + 1/6*nf^6*T^5*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 1/6*nf^6*
      T^5*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 1/6*nf^6*T^5*h^10*QR^3*QRd^3*LL*LLd^2*
      LR + 1/6*nf^6*T^5*h^10*QR^3*QRd^3*LL^2*LLd*LRd + 1/16*nf^6*T^5*h^10*QR^3
      *QRd^6*LLd + 1/24*nf^6*T^5*h^10*QR^4*QRd*LLd*LR^3*LRd - 1/8*nf^6*T^5*
      h^10*QR^4*QRd*LL*LR^2*LRd^2 - 3/16*nf^6*T^5*h^10*QR^4*QRd*LL*LLd^2*LR^2
       - 1/48*nf^6*T^5*h^10*QR^4*QRd*LL^3*LRd^2 + 1/48*nf^6*T^5*h^10*QR^4*QRd*
      LL^3*LLd^2 + 163/288*nf^6*T^5*h^10*QR^4*QRd^4*LLd*LR + 163/288*nf^6*T^5*
      h^10*QR^4*QRd^4*LL*LRd - 13/60*nf^6*T^5*h^10*QR^5*QRd^2*LLd*LR^2 - 13/48
      *nf^6*T^5*h^10*QR^5*QRd^2*LL^2*LLd + 1/16*nf^6*T^5*h^10*QR^6*LLd*LR^3 +
      55/144*nf^6*T^5*h^10*QR^6*LL*LR^2*LRd + 23/72*nf^6*T^5*h^10*QR^6*LL^2*
      LLd*LR + 11/144*nf^6*T^5*h^10*QR^6*LL^3*LRd + 1/16*nf^6*T^5*h^10*QR^6*
      QRd^3*LL - 17/120*nf^6*T^5*h^10*QR^7*QRd*LL*LR + 17/144*nf^6*T^5*h^10*
      QLd*QRd^2*LR^3*LRd^4 - 1/24*nf^6*T^5*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 +
      25/144*nf^6*T^5*h^10*QLd*QRd^2*LLd^4*LR^3 - 5/48*nf^6*T^5*h^10*QLd*QRd^2
      *LL^2*LR*LRd^4 + 5/48*nf^6*T^5*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 5/18*nf^6*
      T^5*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 5/36*nf^6*T^5*h^10*QLd*QRd^2*LL^3*
      LLd^3*LRd - 5/72*nf^6*T^5*h^10*QLd*QRd^5*LR*LRd^3 + 1/12*nf^6*T^5*h^10*
      QLd*QRd^5*LL*LLd*LRd^2 - 7/72*nf^6*T^5*h^10*QLd*QRd^5*LL*LLd^3 + 5/288*
      nf^6*T^5*h^10*QLd*QR*LR^4*LRd^4 + 1/24*nf^6*T^5*h^10*QLd*QR*LLd^2*LR^4*
      LRd^2 + 35/96*nf^6*T^5*h^10*QLd*QR*LLd^4*LR^4 + 1/9*nf^6*T^5*h^10*QLd*QR
      *LL*LLd*LR^3*LRd^3 + 2/9*nf^6*T^5*h^10*QLd*QR*LL*LLd^3*LR^3*LRd - 1/8*
      nf^6*T^5*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 1/8*nf^6*T^5*h^10*QLd*QR*LL^2*
      LLd^2*LR^2*LRd^2 + 1/24*nf^6*T^5*h^10*QLd*QR*LL^2*LLd^4*LR^2 + 4/9*nf^6*
      T^5*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 1/9*nf^6*T^5*h^10*QLd*QR*LL^3*LLd^3*
      LR*LRd + 67/288*nf^6*T^5*h^10*QLd*QR*LL^4*LRd^4 - 1/8*nf^6*T^5*h^10*QLd*
      QR*LL^4*LLd^2*LRd^2 + 5/288*nf^6*T^5*h^10*QLd*QR*LL^4*LLd^4 + 1/12*nf^6*
      T^5*h^10*QLd*QR*QRd^3*LL^2*LRd^3 + 41/240*nf^6*T^5*h^10*QLd*QR*QRd^6*
      LRd^2 + 1/8*nf^6*T^5*h^10*QLd*QR*QRd^6*LLd^2 + 1/9*nf^6*T^5*h^10*QLd*
      QR^2*QRd*LR^3*LRd^3 + 1/9*nf^6*T^5*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 1/8*
      nf^6*T^5*h^10*QLd*QR^2*QRd^4*LR*LRd^2 - 13/48*nf^6*T^5*h^10*QLd*QR^2*
      QRd^4*LLd^2*LR + 1/4*nf^6*T^5*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 1/4*nf^6*
      T^5*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 11/72*nf^6*T^5*h^10*QLd*QR^3*QRd^5*
      LRd + 5/48*nf^6*T^5*h^10*QLd*QR^4*LR^3*LRd^2 - 1/16*nf^6*T^5*h^10*QLd*
      QR^4*LLd^2*LR^3 - 1/16*nf^6*T^5*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 1/8*nf^6*
      T^5*h^10*QLd*QR^4*LL^2*LLd^2*LR + 1/24*nf^6*T^5*h^10*QLd*QR^4*LL^3*LLd*
      LRd + 19/72*nf^6*T^5*h^10*QLd*QR^4*QRd^3*LR*LRd + 19/72*nf^6*T^5*h^10*
      QLd*QR^4*QRd^3*LL*LLd - 1/60*nf^6*T^5*h^10*QLd*QR^5*QRd*LR^2*LRd - 1/5*
      nf^6*T^5*h^10*QLd*QR^5*QRd*LL*LLd*LR + 151/288*nf^6*T^5*h^10*QLd*QR^5*
      QRd^4 - 137/360*nf^6*T^5*h^10*QLd*QR^6*QRd^2*LR - 7/80*nf^6*T^5*h^10*QLd
      *QR^7*LR^2 + 1/80*nf^6*T^5*h^10*QLd*QR^7*LL^2 + 5/36*nf^6*T^5*h^10*QLd^2
      *QRd*LLd*LR^3*LRd^3 + 5/18*nf^6*T^5*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 5/48
      *nf^6*T^5*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 5/48*nf^6*T^5*h^10*QLd^2*QRd*LL
      *LLd^4*LR^2 + 25/144*nf^6*T^5*h^10*QLd^2*QRd*LL^3*LRd^4 - 1/24*nf^6*T^5*
      h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 17/144*nf^6*T^5*h^10*QLd^2*QRd*LL^3*
      LLd^4 - 1/8*nf^6*T^5*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 25/144*nf^6*T^5*
      h^10*QLd^2*QRd^4*LLd^3*LR - 19/144*nf^6*T^5*h^10*QLd^2*QRd^4*LL*LRd^3 +
      17/48*nf^6*T^5*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 1/8*nf^6*T^5*h^10*QLd^2*
      QR*QRd^2*LLd*LR^2*LRd^2 + 1/8*nf^6*T^5*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 -
      1/24*nf^6*T^5*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/12*nf^6*T^5*h^10*QLd^2*
      QR^2*LLd*LR^3*LRd^2 + 5/12*nf^6*T^5*h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/12*
      nf^6*T^5*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 3/4*nf^6*T^5*h^10*QLd^2*QR^2*LL
      *LLd^2*LR^2*LRd + 1/4*nf^6*T^5*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 1/12*
      nf^6*T^5*h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 13/36*nf^6*T^5*h^10*QLd^2*QR^2*
      LL^3*LRd^3 - 1/12*nf^6*T^5*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/12*nf^6*
      T^5*h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd - 11/24*nf^6*T^5*h^10*QLd^2*QR^2*
      QRd^3*LL*LRd^2 - 1/24*nf^6*T^5*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 23/144*
      nf^6*T^5*h^10*QLd^2*QR^3*QRd^4*LLd - 1/24*nf^6*T^5*h^10*QLd^2*QR^4*QRd^2
      *LLd*LR + 1/8*nf^6*T^5*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 27/80*nf^6*T^5*
      h^10*QLd^2*QR^5*LLd*LR^2 - 11/60*nf^6*T^5*h^10*QLd^2*QR^5*LL*LR*LRd + 1/
      30*nf^6*T^5*h^10*QLd^2*QR^5*LL^2*LLd - 409/720*nf^6*T^5*h^10*QLd^2*QR^6*
      QRd*LL + 7/144*nf^6*T^5*h^10*QLd^3*LR^3*LRd^4 + 1/36*nf^6*T^5*h^10*QLd^3
      *LLd^2*LR^3*LRd^2 + 1/16*nf^6*T^5*h^10*QLd^3*LLd^4*LR^3 + 5/36*nf^6*T^5*
      h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 1/9*nf^6*T^5*h^10*QLd^3*LL*LLd^3*LR^2*LRd
       - 7/144*nf^6*T^5*h^10*QLd^3*LL^2*LR*LRd^4 - 5/24*nf^6*T^5*h^10*QLd^3*
      LL^2*LLd^2*LR*LRd^2 + 25/144*nf^6*T^5*h^10*QLd^3*LL^2*LLd^4*LR + 1/36*
      nf^6*T^5*h^10*QLd^3*LL^3*LLd*LRd^3 + 7/36*nf^6*T^5*h^10*QLd^3*LL^3*LLd^3
      *LRd + 1/36*nf^6*T^5*h^10*QLd^3*QRd^3*LR*LRd^3 + 7/36*nf^6*T^5*h^10*
      QLd^3*QRd^3*LLd^2*LR*LRd + 7/36*nf^6*T^5*h^10*QLd^3*QRd^3*LL*LLd*LRd^2
       + 1/36*nf^6*T^5*h^10*QLd^3*QRd^3*LL*LLd^3 + 1/12*nf^6*T^5*h^10*QLd^3*QR
      *QRd*LR^2*LRd^3 - 1/48*nf^6*T^5*h^10*QLd^3*QR*QRd^4*LRd^2 + 11/48*nf^6*
      T^5*h^10*QLd^3*QR*QRd^4*LLd^2 - 7/24*nf^6*T^5*h^10*QLd^3*QR^2*QRd^2*LR*
      LRd^2 - 1/24*nf^6*T^5*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 1/6*nf^6*T^5*h^10
      *QLd^3*QR^3*LR^2*LRd^2 + 1/2*nf^6*T^5*h^10*QLd^3*QR^3*LLd^2*LR^2 + 2/3*
      nf^6*T^5*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 7/12*nf^6*T^5*h^10*QLd^3*QR^3*
      LL^2*LRd^2 + 1/6*nf^6*T^5*h^10*QLd^3*QR^3*LL^2*LLd^2 + 1/6*nf^6*T^5*h^10
      *QLd^3*QR^3*QRd^3*LRd + 35/72*nf^6*T^5*h^10*QLd^3*QR^4*QRd*LR*LRd + 35/
      72*nf^6*T^5*h^10*QLd^3*QR^4*QRd*LL*LLd + 89/720*nf^6*T^5*h^10*QLd^3*QR^5
      *QRd^2 - 53/240*nf^6*T^5*h^10*QLd^3*QR^6*LR + 17/48*nf^6*T^5*h^10*QLd^4*
      QRd^2*LLd*LR*LRd^2 - 19/144*nf^6*T^5*h^10*QLd^4*QRd^2*LLd^3*LR + 25/144*
      nf^6*T^5*h^10*QLd^4*QRd^2*LL*LRd^3 - 1/8*nf^6*T^5*h^10*QLd^4*QRd^2*LL*
      LLd^2*LRd + 1/8*nf^6*T^5*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 1/16*nf^6*T^5*
      h^10*QLd^4*QR*LLd^3*LR^2 + 1/24*nf^6*T^5*h^10*QLd^4*QR*LL*LR*LRd^3 - 1/
      16*nf^6*T^5*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 5/48*nf^6*T^5*h^10*QLd^4*QR*
      LL^2*LLd^3 - 1/24*nf^6*T^5*h^10*QLd^4*QR*QRd^3*LLd*LRd + 1/8*nf^6*T^5*
      h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 31/48*nf^6*T^5*h^10*QLd^4*QR^2*QRd*LL*
      LLd^2 + 35/144*nf^6*T^5*h^10*QLd^4*QR^3*QRd^2*LLd + 85/96*nf^6*T^5*h^10*
      QLd^4*QR^4*LLd*LR + 341/288*nf^6*T^5*h^10*QLd^4*QR^4*LL*LRd - 7/72*nf^6*
      T^5*h^10*QLd^5*QRd*LR*LRd^3 + 1/12*nf^6*T^5*h^10*QLd^5*QRd*LLd^2*LR*LRd
       - 5/72*nf^6*T^5*h^10*QLd^5*QRd*LL*LLd^3 + 13/48*nf^6*T^5*h^10*QLd^5*QR*
      QRd^2*LRd^2 - 2/15*nf^6*T^5*h^10*QLd^5*QR*QRd^2*LLd^2 + 1/30*nf^6*T^5*
      h^10*QLd^5*QR^2*LR*LRd^2 - 27/80*nf^6*T^5*h^10*QLd^5*QR^2*LLd^2*LR - 11/
      60*nf^6*T^5*h^10*QLd^5*QR^2*LL*LLd*LRd + 71/360*nf^6*T^5*h^10*QLd^5*QR^3
      *QRd*LRd + 1253/2400*nf^6*T^5*h^10*QLd^5*QR^5 + 23/72*nf^6*T^5*h^10*
      QLd^6*LLd*LR*LRd^2 + 1/16*nf^6*T^5*h^10*QLd^6*LLd^3*LR + 11/144*nf^6*T^5
      *h^10*QLd^6*LL*LRd^3 + 55/144*nf^6*T^5*h^10*QLd^6*LL*LLd^2*LRd - 1/5*
      nf^6*T^5*h^10*QLd^6*QR*QRd*LLd*LRd - 53/240*nf^6*T^5*h^10*QLd^6*QR^3*LLd
       + 1/80*nf^6*T^5*h^10*QLd^7*QR*LRd^2 - 7/80*nf^6*T^5*h^10*QLd^7*QR*LLd^2
       + 5/288*nf^6*T^5*h^10*QL*QRd*LR^4*LRd^4 - 1/8*nf^6*T^5*h^10*QL*QRd*
      LLd^2*LR^4*LRd^2 + 67/288*nf^6*T^5*h^10*QL*QRd*LLd^4*LR^4 + 1/9*nf^6*T^5
      *h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 4/9*nf^6*T^5*h^10*QL*QRd*LL*LLd^3*LR^3*
      LRd + 1/24*nf^6*T^5*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 1/8*nf^6*T^5*h^10*QL*
      QRd*LL^2*LLd^2*LR^2*LRd^2 - 1/8*nf^6*T^5*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 2/
      9*nf^6*T^5*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 1/9*nf^6*T^5*h^10*QL*QRd*LL^3
      *LLd^3*LR*LRd + 35/96*nf^6*T^5*h^10*QL*QRd*LL^4*LRd^4 + 1/24*nf^6*T^5*
      h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 5/288*nf^6*T^5*h^10*QL*QRd*LL^4*LLd^4 + 5/
      48*nf^6*T^5*h^10*QL*QRd^4*LR^2*LRd^3 - 1/16*nf^6*T^5*h^10*QL*QRd^4*LLd^2
      *LR^2*LRd + 1/24*nf^6*T^5*h^10*QL*QRd^4*LL*LLd^3*LR - 1/16*nf^6*T^5*h^10
      *QL*QRd^4*LL^2*LRd^3 + 1/8*nf^6*T^5*h^10*QL*QRd^4*LL^2*LLd^2*LRd - 7/80*
      nf^6*T^5*h^10*QL*QRd^7*LRd^2 + 1/80*nf^6*T^5*h^10*QL*QRd^7*LLd^2 + 1/9*
      nf^6*T^5*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 1/9*nf^6*T^5*h^10*QL*QR*QRd^2*
      LL^3*LLd^3 - 1/60*nf^6*T^5*h^10*QL*QR*QRd^5*LR*LRd^2 - 1/5*nf^6*T^5*h^10
      *QL*QR*QRd^5*LL*LLd*LRd + 17/144*nf^6*T^5*h^10*QL*QR^2*LR^4*LRd^3 - 5/48
      *nf^6*T^5*h^10*QL*QR^2*LLd^2*LR^4*LRd + 5/18*nf^6*T^5*h^10*QL*QR^2*LL*
      LLd^3*LR^3 - 1/24*nf^6*T^5*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 5/36*nf^6*T^5*
      h^10*QL*QR^2*LL^3*LLd^3*LR + 25/144*nf^6*T^5*h^10*QL*QR^2*LL^4*LRd^3 + 5/
      48*nf^6*T^5*h^10*QL*QR^2*LL^4*LLd^2*LRd + 1/4*nf^6*T^5*h^10*QL*QR^2*
      QRd^3*LR^2*LRd^2 + 1/4*nf^6*T^5*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 - 137/360*
      nf^6*T^5*h^10*QL*QR^2*QRd^6*LRd + 1/12*nf^6*T^5*h^10*QL*QR^3*QRd*LLd^2*
      LR^3 + 19/72*nf^6*T^5*h^10*QL*QR^3*QRd^4*LR*LRd + 19/72*nf^6*T^5*h^10*QL
      *QR^3*QRd^4*LL*LLd - 1/8*nf^6*T^5*h^10*QL*QR^4*QRd^2*LR^2*LRd - 13/48*
      nf^6*T^5*h^10*QL*QR^4*QRd^2*LL^2*LRd + 151/288*nf^6*T^5*h^10*QL*QR^4*
      QRd^5 - 5/72*nf^6*T^5*h^10*QL*QR^5*LR^3*LRd + 1/12*nf^6*T^5*h^10*QL*QR^5
      *LL*LLd*LR^2 - 7/72*nf^6*T^5*h^10*QL*QR^5*LL^3*LLd + 11/72*nf^6*T^5*h^10
      *QL*QR^5*QRd^3*LR + 41/240*nf^6*T^5*h^10*QL*QR^6*QRd*LR^2 + 1/8*nf^6*T^5
      *h^10*QL*QR^6*QRd*LL^2 + 5/72*nf^6*T^5*h^10*QL*QLd*LLd*LR^4*LRd^3 + 13/
      72*nf^6*T^5*h^10*QL*QLd*LLd^3*LR^4*LRd + 5/72*nf^6*T^5*h^10*QL*QLd*LL*
      LR^3*LRd^4 + 13/72*nf^6*T^5*h^10*QL*QLd*LL*LLd^4*LR^3 + 13/72*nf^6*T^5*
      h^10*QL*QLd*LL^3*LR*LRd^4 + 5/72*nf^6*T^5*h^10*QL*QLd*LL^3*LLd^4*LR + 13/
      72*nf^6*T^5*h^10*QL*QLd*LL^4*LLd*LRd^3 + 5/72*nf^6*T^5*h^10*QL*QLd*LL^4*
      LLd^3*LRd + 1/12*nf^6*T^5*h^10*QL*QLd*QRd^3*LL^2*LLd^3 - 1/5*nf^6*T^5*
      h^10*QL*QLd*QRd^6*LLd*LRd + 4/9*nf^6*T^5*h^10*QL*QLd*QR*QRd*LLd^3*LR^3
       + 4/9*nf^6*T^5*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 1/12*nf^6*T^5*h^10*QL*
      QLd*QR^3*LL^3*LLd^2 + 2/9*nf^6*T^5*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 2/9*
      nf^6*T^5*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 1/5*nf^6*T^5*h^10*QL*QLd*QR^6*
      LL*LR - 1/24*nf^6*T^5*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 1/8*nf^6*T^5*h^10
      *QL*QLd^2*QRd^2*LL^2*LRd^3 - 1/8*nf^6*T^5*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2
      *LRd - 2/15*nf^6*T^5*h^10*QL*QLd^2*QRd^5*LRd^2 + 13/48*nf^6*T^5*h^10*QL*
      QLd^2*QRd^5*LLd^2 + 1/9*nf^6*T^5*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 1/9*nf^6*
      T^5*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 1/12*nf^6*T^5*h^10*QL*QLd^2*QR*QRd^3*
      LLd^2*LR + 3/4*nf^6*T^5*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 1/4*nf^6*T^5
      *h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 - 5/16*nf^6*T^5*h^10*QL*QLd^2*QR^2*
      QRd^4*LRd - 31/48*nf^6*T^5*h^10*QL*QLd^2*QR^4*LR^2*LRd + 1/8*nf^6*T^5*
      h^10*QL*QLd^2*QR^4*LL^2*LRd + 35/144*nf^6*T^5*h^10*QL*QLd^2*QR^4*QRd^3
       - 1/5*nf^6*T^5*h^10*QL*QLd^2*QR^5*QRd*LR + 1/12*nf^6*T^5*h^10*QL*QLd^3*
      QRd*LLd^3*LR^2 - 1/24*nf^6*T^5*h^10*QL*QLd^3*QRd^4*LLd*LRd + 1/12*nf^6*
      T^5*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 1/18*nf^6*T^5*h^10*QL*QLd^3*QR^2*
      QRd^3*LLd + 4/9*nf^6*T^5*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 8/9*nf^6*T^5*
      h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 71/360*nf^6*T^5*h^10*QL*QLd^3*QR^5*LL +
      1/48*nf^6*T^5*h^10*QL*QLd^4*LR^2*LRd^3 - 3/16*nf^6*T^5*h^10*QL*QLd^4*
      LLd^2*LR^2*LRd + 1/24*nf^6*T^5*h^10*QL*QLd^4*LL*LLd^3*LR - 1/48*nf^6*T^5
      *h^10*QL*QLd^4*LL^2*LRd^3 - 1/8*nf^6*T^5*h^10*QL*QLd^4*LL^2*LLd^2*LRd +
      11/48*nf^6*T^5*h^10*QL*QLd^4*QRd^3*LRd^2 - 1/48*nf^6*T^5*h^10*QL*QLd^4*
      QRd^3*LLd^2 + 1/8*nf^6*T^5*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 35/72*nf^6*T^5
      *h^10*QL*QLd^4*QR^3*LR*LRd + 35/72*nf^6*T^5*h^10*QL*QLd^4*QR^3*LL*LLd +
      469/288*nf^6*T^5*h^10*QL*QLd^4*QR^4*QRd - 1/5*nf^6*T^5*h^10*QL*QLd^5*QR*
      LLd*LR*LRd - 1/60*nf^6*T^5*h^10*QL*QLd^5*QR*LL*LLd^2 - 1/5*nf^6*T^5*h^10
      *QL*QLd^5*QR^2*QRd*LLd + 1/8*nf^6*T^5*h^10*QL*QLd^6*QRd*LRd^2 + 41/240*
      nf^6*T^5*h^10*QL*QLd^6*QRd*LLd^2 - 409/720*nf^6*T^5*h^10*QL*QLd^6*QR^2*
      LRd - 17/120*nf^6*T^5*h^10*QL*QLd^7*LLd*LRd - 1/12*nf^6*T^5*h^10*QL^2*
      QRd^2*LLd*LR^3*LRd^2 + 13/36*nf^6*T^5*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/12*
      nf^6*T^5*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 1/4*nf^6*T^5*h^10*QL^2*QRd^2*LL
      *LLd^2*LR^2*LRd + 3/4*nf^6*T^5*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 1/12*
      nf^6*T^5*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 5/12*nf^6*T^5*h^10*QL^2*QRd^2*
      LL^3*LRd^3 - 1/12*nf^6*T^5*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd - 11/60*nf^6*
      T^5*h^10*QL^2*QRd^5*LLd*LR*LRd - 27/80*nf^6*T^5*h^10*QL^2*QRd^5*LL*LRd^2
       + 1/30*nf^6*T^5*h^10*QL^2*QRd^5*LL*LLd^2 + 5/48*nf^6*T^5*h^10*QL^2*QR*
      LLd*LR^4*LRd^2 + 25/144*nf^6*T^5*h^10*QL^2*QR*LLd^3*LR^4 + 5/36*nf^6*T^5
      *h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/24*nf^6*T^5*h^10*QL^2*QR*LL^2*LLd^3*LR^2
       + 5/18*nf^6*T^5*h^10*QL^2*QR*LL^3*LR*LRd^3 - 5/48*nf^6*T^5*h^10*QL^2*QR
      *LL^4*LLd*LRd^2 + 17/144*nf^6*T^5*h^10*QL^2*QR*LL^4*LLd^3 - 409/720*nf^6
      *T^5*h^10*QL^2*QR*QRd^6*LLd - 1/8*nf^6*T^5*h^10*QL^2*QR^2*QRd*LL*LR^2*
      LRd^2 + 1/8*nf^6*T^5*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 1/24*nf^6*T^5*h^10*
      QL^2*QR^2*QRd*LL^3*LLd^2 + 1/8*nf^6*T^5*h^10*QL^2*QR^2*QRd^4*LLd*LR - 1/
      24*nf^6*T^5*h^10*QL^2*QR^2*QRd^4*LL*LRd - 11/24*nf^6*T^5*h^10*QL^2*QR^3*
      QRd^2*LLd*LR^2 - 1/12*nf^6*T^5*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd - 1/24*
      nf^6*T^5*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 19/144*nf^6*T^5*h^10*QL^2*QR^4*
      LLd*LR^3 - 1/8*nf^6*T^5*h^10*QL^2*QR^4*LL*LR^2*LRd + 17/48*nf^6*T^5*h^10
      *QL^2*QR^4*LL^2*LLd*LR + 25/144*nf^6*T^5*h^10*QL^2*QR^4*LL^3*LRd - 23/
      144*nf^6*T^5*h^10*QL^2*QR^4*QRd^3*LL + 1/9*nf^6*T^5*h^10*QL^2*QLd*QRd*
      LR^3*LRd^3 + 1/9*nf^6*T^5*h^10*QL^2*QLd*QRd*LL^3*LLd^3 - 31/48*nf^6*T^5*
      h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 1/8*nf^6*T^5*h^10*QL^2*QLd*QRd^4*LLd^2*LR
       + 1/4*nf^6*T^5*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 3/4*nf^6*T^5*h^10*
      QL^2*QLd*QR*QRd^2*LL^2*LRd^2 - 1/5*nf^6*T^5*h^10*QL^2*QLd*QR*QRd^5*LRd
       - 1/24*nf^6*T^5*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 1/8*nf^6*T^5*h^10*QL^2*
      QLd*QR^2*LLd^2*LR^3 - 1/8*nf^6*T^5*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 1/
      12*nf^6*T^5*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 35/144*nf^6*T^5*h^10*QL^2*
      QLd*QR^3*QRd^4 - 5/16*nf^6*T^5*h^10*QL^2*QLd*QR^4*QRd^2*LR - 2/15*nf^6*
      T^5*h^10*QL^2*QLd*QR^5*LR^2 + 13/48*nf^6*T^5*h^10*QL^2*QLd*QR^5*LL^2 + 1/
      4*nf^6*T^5*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 1/18*nf^6*T^5*h^10*QL^2*
      QLd^2*LLd^3*LR^3 + 1/4*nf^6*T^5*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 1/4*nf^6
      *T^5*h^10*QL^2*QLd^2*LL^2*LLd^3*LR + 1/18*nf^6*T^5*h^10*QL^2*QLd^2*LL^3*
      LRd^3 + 1/4*nf^6*T^5*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/24*nf^6*T^5*h^10
      *QL^2*QLd^2*QRd^3*LL*LRd^2 - 7/24*nf^6*T^5*h^10*QL^2*QLd^2*QRd^3*LL*
      LLd^2 + 1/8*nf^6*T^5*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 7/8*nf^6*T^5*h^10*
      QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 7/8*nf^6*T^5*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LL*LRd - 1/24*nf^6*T^5*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 7/24*nf^6*T^5*
      h^10*QL^2*QLd^2*QR^3*LL^2*LLd + 1/8*nf^6*T^5*h^10*QL^2*QLd^2*QR^4*QRd*LL
       - 1/24*nf^6*T^5*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 11/24*nf^6*T^5*h^10*
      QL^2*QLd^3*QRd^2*LLd^2*LR - 1/12*nf^6*T^5*h^10*QL^2*QLd^3*QRd^2*LL*LLd*
      LRd + 1/4*nf^6*T^5*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 1/4*nf^6*T^5*h^10*
      QL^2*QLd^3*QR*LL^2*LLd^2 - 1/18*nf^6*T^5*h^10*QL^2*QLd^3*QR*QRd^3*LRd +
      91/72*nf^6*T^5*h^10*QL^2*QLd^3*QR^3*QRd^2 + 35/144*nf^6*T^5*h^10*QL^2*
      QLd^3*QR^4*LR - 13/48*nf^6*T^5*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 1/8*nf^6*
      T^5*h^10*QL^2*QLd^4*QRd*LL*LLd^2 - 5/16*nf^6*T^5*h^10*QL^2*QLd^4*QR*
      QRd^2*LLd - 1/24*nf^6*T^5*h^10*QL^2*QLd^4*QR^2*LLd*LR + 1/8*nf^6*T^5*
      h^10*QL^2*QLd^4*QR^2*LL*LRd - 13/48*nf^6*T^5*h^10*QL^2*QLd^5*LR*LRd^2 -
      13/60*nf^6*T^5*h^10*QL^2*QLd^5*LLd^2*LR + 89/720*nf^6*T^5*h^10*QL^2*
      QLd^5*QR^3 - 137/360*nf^6*T^5*h^10*QL^2*QLd^6*QR*LLd + 7/144*nf^6*T^5*
      h^10*QL^3*LR^4*LRd^3 - 7/144*nf^6*T^5*h^10*QL^3*LLd^2*LR^4*LRd + 5/36*
      nf^6*T^5*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 1/36*nf^6*T^5*h^10*QL^3*LL*LLd^3*
      LR^3 + 1/36*nf^6*T^5*h^10*QL^3*LL^2*LR^2*LRd^3 - 5/24*nf^6*T^5*h^10*QL^3
      *LL^2*LLd^2*LR^2*LRd + 1/9*nf^6*T^5*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 7/36*
      nf^6*T^5*h^10*QL^3*LL^3*LLd^3*LR + 1/16*nf^6*T^5*h^10*QL^3*LL^4*LRd^3 +
      25/144*nf^6*T^5*h^10*QL^3*LL^4*LLd^2*LRd + 1/6*nf^6*T^5*h^10*QL^3*QRd^3*
      LR^2*LRd^2 + 7/12*nf^6*T^5*h^10*QL^3*QRd^3*LLd^2*LR^2 + 2/3*nf^6*T^5*
      h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 1/2*nf^6*T^5*h^10*QL^3*QRd^3*LL^2*LRd^2
       + 1/6*nf^6*T^5*h^10*QL^3*QRd^3*LL^2*LLd^2 - 53/240*nf^6*T^5*h^10*QL^3*
      QRd^6*LRd + 1/12*nf^6*T^5*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 35/72*nf^6*T^5*
      h^10*QL^3*QR*QRd^4*LR*LRd + 35/72*nf^6*T^5*h^10*QL^3*QR*QRd^4*LL*LLd - 7/
      24*nf^6*T^5*h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 1/24*nf^6*T^5*h^10*QL^3*QR^2
      *QRd^2*LL^2*LRd + 89/720*nf^6*T^5*h^10*QL^3*QR^2*QRd^5 + 1/36*nf^6*T^5*
      h^10*QL^3*QR^3*LR^3*LRd + 7/36*nf^6*T^5*h^10*QL^3*QR^3*LL*LLd*LR^2 + 7/
      36*nf^6*T^5*h^10*QL^3*QR^3*LL^2*LR*LRd + 1/36*nf^6*T^5*h^10*QL^3*QR^3*
      LL^3*LLd + 1/6*nf^6*T^5*h^10*QL^3*QR^3*QRd^3*LR - 1/48*nf^6*T^5*h^10*
      QL^3*QR^4*QRd*LR^2 + 11/48*nf^6*T^5*h^10*QL^3*QR^4*QRd*LL^2 + 71/360*
      nf^6*T^5*h^10*QL^3*QLd*QRd^5*LLd + 1/12*nf^6*T^5*h^10*QL^3*QLd*QR*LL^3*
      LRd^2 + 8/9*nf^6*T^5*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 4/9*nf^6*T^5*h^10*
      QL^3*QLd*QR*QRd^3*LL*LRd + 1/12*nf^6*T^5*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2
       - 1/18*nf^6*T^5*h^10*QL^3*QLd*QR^3*QRd^2*LL - 1/24*nf^6*T^5*h^10*QL^3*
      QLd*QR^4*LL*LR + 1/4*nf^6*T^5*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 1/4*nf^6*
      T^5*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 + 35/144*nf^6*T^5*h^10*QL^3*QLd^2*
      QRd^4*LRd - 1/24*nf^6*T^5*h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 1/12*nf^6*T^5*
      h^10*QL^3*QLd^2*QR^2*LL*LLd*LR - 11/24*nf^6*T^5*h^10*QL^3*QLd^2*QR^2*
      LL^2*LRd + 91/72*nf^6*T^5*h^10*QL^3*QLd^2*QR^2*QRd^3 - 1/18*nf^6*T^5*
      h^10*QL^3*QLd^2*QR^3*QRd*LR + 1/6*nf^6*T^5*h^10*QL^3*QLd^3*LLd*LR^2*LRd
       + 1/6*nf^6*T^5*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 1/6*nf^6*T^5*h^10*QL^3*
      QLd^3*LL*LLd^2*LR + 1/6*nf^6*T^5*h^10*QL^3*QLd^3*LL^2*LLd*LRd + 1/6*nf^6
      *T^5*h^10*QL^3*QLd^3*QRd^3*LLd + 2/9*nf^6*T^5*h^10*QL^3*QLd^3*QR*QRd*LLd
      *LR + 2/9*nf^6*T^5*h^10*QL^3*QLd^3*QR*QRd*LL*LRd + 1/6*nf^6*T^5*h^10*
      QL^3*QLd^3*QR^3*LL - 23/144*nf^6*T^5*h^10*QL^3*QLd^4*QRd^2*LRd + 19/72*
      nf^6*T^5*h^10*QL^3*QLd^4*QR*LR*LRd + 19/72*nf^6*T^5*h^10*QL^3*QLd^4*QR*
      LL*LLd + 35/144*nf^6*T^5*h^10*QL^3*QLd^4*QR^2*QRd + 11/72*nf^6*T^5*h^10*
      QL^3*QLd^5*QRd*LLd + 1/16*nf^6*T^5*h^10*QL^3*QLd^6*LRd + 1/24*nf^6*T^5*
      h^10*QL^4*QRd*LLd*LR^3*LRd + 1/8*nf^6*T^5*h^10*QL^4*QRd*LL*LR^2*LRd^2 -
      1/16*nf^6*T^5*h^10*QL^4*QRd*LL*LLd^2*LR^2 - 1/16*nf^6*T^5*h^10*QL^4*QRd*
      LL^3*LRd^2 + 5/48*nf^6*T^5*h^10*QL^4*QRd*LL^3*LLd^2 + 341/288*nf^6*T^5*
      h^10*QL^4*QRd^4*LLd*LR + 85/96*nf^6*T^5*h^10*QL^4*QRd^4*LL*LRd + 1/8*
      nf^6*T^5*h^10*QL^4*QR*QRd^2*LLd*LR^2 - 31/48*nf^6*T^5*h^10*QL^4*QR*QRd^2
      *LL^2*LLd + 25/144*nf^6*T^5*h^10*QL^4*QR^2*LLd*LR^3 + 17/48*nf^6*T^5*
      h^10*QL^4*QR^2*LL*LR^2*LRd - 1/8*nf^6*T^5*h^10*QL^4*QR^2*LL^2*LLd*LR -
      19/144*nf^6*T^5*h^10*QL^4*QR^2*LL^3*LRd + 35/144*nf^6*T^5*h^10*QL^4*QR^2
      *QRd^3*LL - 1/24*nf^6*T^5*h^10*QL^4*QR^3*QRd*LL*LR + 1/48*nf^6*T^5*h^10*
      QL^4*QLd*LR^3*LRd^2 - 1/48*nf^6*T^5*h^10*QL^4*QLd*LLd^2*LR^3 - 3/16*nf^6
      *T^5*h^10*QL^4*QLd*LL^2*LR*LRd^2 - 1/8*nf^6*T^5*h^10*QL^4*QLd*LL^2*LLd^2
      *LR + 1/24*nf^6*T^5*h^10*QL^4*QLd*LL^3*LLd*LRd + 35/72*nf^6*T^5*h^10*
      QL^4*QLd*QRd^3*LR*LRd + 35/72*nf^6*T^5*h^10*QL^4*QLd*QRd^3*LL*LLd + 469/
      288*nf^6*T^5*h^10*QL^4*QLd*QR*QRd^4 + 1/8*nf^6*T^5*h^10*QL^4*QLd*QR^2*
      QRd^2*LR + 11/48*nf^6*T^5*h^10*QL^4*QLd*QR^3*LR^2 - 1/48*nf^6*T^5*h^10*
      QL^4*QLd*QR^3*LL^2 + 1/8*nf^6*T^5*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 1/24*
      nf^6*T^5*h^10*QL^4*QLd^2*QRd^2*LL*LRd - 13/48*nf^6*T^5*h^10*QL^4*QLd^2*
      QR*LLd*LR^2 - 1/8*nf^6*T^5*h^10*QL^4*QLd^2*QR*LL^2*LLd - 5/16*nf^6*T^5*
      h^10*QL^4*QLd^2*QR^2*QRd*LL + 19/72*nf^6*T^5*h^10*QL^4*QLd^3*QRd*LR*LRd
       + 19/72*nf^6*T^5*h^10*QL^4*QLd^3*QRd*LL*LLd + 35/144*nf^6*T^5*h^10*QL^4
      *QLd^3*QR*QRd^2 - 23/144*nf^6*T^5*h^10*QL^4*QLd^3*QR^2*LR + 163/288*nf^6
      *T^5*h^10*QL^4*QLd^4*LLd*LR + 163/288*nf^6*T^5*h^10*QL^4*QLd^4*LL*LRd +
      151/288*nf^6*T^5*h^10*QL^4*QLd^5*QR + 1/30*nf^6*T^5*h^10*QL^5*QRd^2*LR^2
      *LRd - 11/60*nf^6*T^5*h^10*QL^5*QRd^2*LL*LLd*LR - 27/80*nf^6*T^5*h^10*
      QL^5*QRd^2*LL^2*LRd + 1253/2400*nf^6*T^5*h^10*QL^5*QRd^5 - 7/72*nf^6*T^5
      *h^10*QL^5*QR*LR^3*LRd + 1/12*nf^6*T^5*h^10*QL^5*QR*LL^2*LR*LRd - 5/72*
      nf^6*T^5*h^10*QL^5*QR*LL^3*LLd + 71/360*nf^6*T^5*h^10*QL^5*QR*QRd^3*LR
       + 13/48*nf^6*T^5*h^10*QL^5*QR^2*QRd*LR^2 - 2/15*nf^6*T^5*h^10*QL^5*QR^2
      *QRd*LL^2 - 1/5*nf^6*T^5*h^10*QL^5*QLd*QRd*LL*LR*LRd - 1/60*nf^6*T^5*
      h^10*QL^5*QLd*QRd*LL^2*LLd - 1/5*nf^6*T^5*h^10*QL^5*QLd*QR*QRd^2*LL - 13/
      48*nf^6*T^5*h^10*QL^5*QLd^2*LR^2*LRd - 13/60*nf^6*T^5*h^10*QL^5*QLd^2*
      LL^2*LRd + 89/720*nf^6*T^5*h^10*QL^5*QLd^2*QRd^3 + 11/72*nf^6*T^5*h^10*
      QL^5*QLd^3*QR*LL + 151/288*nf^6*T^5*h^10*QL^5*QLd^4*QRd + 11/144*nf^6*
      T^5*h^10*QL^6*LLd*LR^3 + 23/72*nf^6*T^5*h^10*QL^6*LL*LR^2*LRd + 55/144*
      nf^6*T^5*h^10*QL^6*LL^2*LLd*LR + 1/16*nf^6*T^5*h^10*QL^6*LL^3*LRd - 53/
      240*nf^6*T^5*h^10*QL^6*QRd^3*LL - 1/5*nf^6*T^5*h^10*QL^6*QR*QRd*LL*LR -
      409/720*nf^6*T^5*h^10*QL^6*QLd*QRd^2*LR + 1/8*nf^6*T^5*h^10*QL^6*QLd*QR*
      LR^2 + 41/240*nf^6*T^5*h^10*QL^6*QLd*QR*LL^2 - 137/360*nf^6*T^5*h^10*
      QL^6*QLd^2*QRd*LL + 1/16*nf^6*T^5*h^10*QL^6*QLd^3*LR + 1/80*nf^6*T^5*
      h^10*QL^7*QRd*LR^2 - 7/80*nf^6*T^5*h^10*QL^7*QRd*LL^2 - 17/120*nf^6*T^5*
      h^10*QL^7*QLd*LL*LR - 1/24*nf^6*T^5*h^10*W*LR^4*LRd^4 - 1/24*nf^6*T^5*
      h^10*W*LLd^2*LR^4*LRd^2 + 23/72*nf^6*T^5*h^10*W*LLd^4*LR^4 - 1/3*nf^6*
      T^5*h^10*W*LL*LLd*LR^3*LRd^3 + 7/18*nf^6*T^5*h^10*W*LL*LLd^3*LR^3*LRd -
      1/24*nf^6*T^5*h^10*W*LL^2*LR^2*LRd^4 + 1/2*nf^6*T^5*h^10*W*LL^2*LLd^2*
      LR^2*LRd^2 - 1/24*nf^6*T^5*h^10*W*LL^2*LLd^4*LR^2 + 7/18*nf^6*T^5*h^10*W
      *LL^3*LLd*LR*LRd^3 - 1/3*nf^6*T^5*h^10*W*LL^3*LLd^3*LR*LRd + 23/72*nf^6*
      T^5*h^10*W*LL^4*LRd^4 - 1/24*nf^6*T^5*h^10*W*LL^4*LLd^2*LRd^2 - 1/24*
      nf^6*T^5*h^10*W*LL^4*LLd^4 - 11/36*nf^6*T^5*h^10*W*QRd^3*LR^2*LRd^3 - 1/
      12*nf^6*T^5*h^10*W*QRd^3*LLd^2*LR^2*LRd - 2/3*nf^6*T^5*h^10*W*QRd^3*LL*
      LLd*LR*LRd^2 - 1/3*nf^6*T^5*h^10*W*QRd^3*LL*LLd^3*LR - 4/9*nf^6*T^5*h^10
      *W*QRd^3*LL^2*LRd^3 - 1/6*nf^6*T^5*h^10*W*QRd^3*LL^2*LLd^2*LRd + 1/18*
      nf^6*T^5*h^10*W*QRd^6*LRd^2 + 1/9*nf^6*T^5*h^10*W*QRd^6*LLd^2 - 1/3*nf^6
      *T^5*h^10*W*QR*QRd*LR^3*LRd^3 + 1/3*nf^6*T^5*h^10*W*QR*QRd*LLd^2*LR^3*
      LRd + 1/3*nf^6*T^5*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 1/3*nf^6*T^5*h^10*W*QR*
      QRd*LL^2*LR*LRd^3 + 1/3*nf^6*T^5*h^10*W*QR*QRd*LL^3*LLd*LRd^2 - 1/3*nf^6
      *T^5*h^10*W*QR*QRd*LL^3*LLd^3 - 3/8*nf^6*T^5*h^10*W*QR*QRd^4*LR*LRd^2 -
      1/4*nf^6*T^5*h^10*W*QR*QRd^4*LLd^2*LR - 1/4*nf^6*T^5*h^10*W*QR*QRd^4*LL*
      LLd*LRd - 1/8*nf^6*T^5*h^10*W*QR^2*QRd^5*LRd - 11/36*nf^6*T^5*h^10*W*
      QR^3*LR^3*LRd^2 - 4/9*nf^6*T^5*h^10*W*QR^3*LLd^2*LR^3 - 2/3*nf^6*T^5*
      h^10*W*QR^3*LL*LLd*LR^2*LRd - 1/12*nf^6*T^5*h^10*W*QR^3*LL^2*LR*LRd^2 -
      1/6*nf^6*T^5*h^10*W*QR^3*LL^2*LLd^2*LR - 1/3*nf^6*T^5*h^10*W*QR^3*LL^3*
      LLd*LRd - 3/8*nf^6*T^5*h^10*W*QR^4*QRd*LR^2*LRd - 1/4*nf^6*T^5*h^10*W*
      QR^4*QRd*LL*LLd*LR - 1/4*nf^6*T^5*h^10*W*QR^4*QRd*LL^2*LRd + 1/24*nf^6*
      T^5*h^10*W*QR^4*QRd^4 - 1/8*nf^6*T^5*h^10*W*QR^5*QRd^2*LR + 1/18*nf^6*
      T^5*h^10*W*QR^6*LR^2 + 1/9*nf^6*T^5*h^10*W*QR^6*LL^2 - 1/2*nf^6*T^5*h^10
      *W*QLd*QRd^2*LLd*LR^2*LRd^2 + 1/2*nf^6*T^5*h^10*W*QLd*QRd^2*LLd^3*LR^2
       - 2/3*nf^6*T^5*h^10*W*QLd*QRd^2*LL*LR*LRd^3 - 1/4*nf^6*T^5*h^10*W*QLd*
      QRd^2*LL^2*LLd*LRd^2 - 5/12*nf^6*T^5*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 5/12*
      nf^6*T^5*h^10*W*QLd*QRd^5*LLd*LRd - 2/3*nf^6*T^5*h^10*W*QLd*QR*LLd*LR^3*
      LRd^2 + 10/9*nf^6*T^5*h^10*W*QLd*QR*LLd^3*LR^3 - 1/2*nf^6*T^5*h^10*W*QLd
      *QR*LL*LR^2*LRd^3 + 1/2*nf^6*T^5*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd + nf^6*
      T^5*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 2/3*nf^6*T^5*h^10*W*QLd*QR*LL^2*
      LLd^3*LR + 7/18*nf^6*T^5*h^10*W*QLd*QR*LL^3*LRd^3 - 1/2*nf^6*T^5*h^10*W*
      QLd*QR*LL^3*LLd^2*LRd - 1/2*nf^6*T^5*h^10*W*QLd*QR*QRd^3*LL*LRd^2 + 1/4*
      nf^6*T^5*h^10*W*QLd*QR^2*QRd^4*LLd - nf^6*T^5*h^10*W*QLd*QR^3*QRd^2*LLd*
      LR - 3/4*nf^6*T^5*h^10*W*QLd*QR^4*LLd*LR^2 - 1/4*nf^6*T^5*h^10*W*QLd*
      QR^4*LL*LR*LRd + 1/8*nf^6*T^5*h^10*W*QLd*QR^4*LL^2*LLd - 1/12*nf^6*T^5*
      h^10*W*QLd*QR^5*QRd*LL - 5/12*nf^6*T^5*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 1/4
      *nf^6*T^5*h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd - 2/3*nf^6*T^5*h^10*W*QLd^2*
      QRd*LL*LLd^3*LR + 1/2*nf^6*T^5*h^10*W*QLd^2*QRd*LL^2*LRd^3 - 1/2*nf^6*
      T^5*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd - 1/12*nf^6*T^5*h^10*W*QLd^2*QRd^4*
      LRd^2 + 1/3*nf^6*T^5*h^10*W*QLd^2*QRd^4*LLd^2 - 1/2*nf^6*T^5*h^10*W*
      QLd^2*QR*QRd^2*LR*LRd^2 + 1/4*nf^6*T^5*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR +
      nf^6*T^5*h^10*W*QLd^2*QR^2*LLd^2*LR^2 + nf^6*T^5*h^10*W*QLd^2*QR^2*LL*
      LLd*LR*LRd + nf^6*T^5*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 5/12*nf^6*T^5*h^10*
      W*QLd^2*QR^2*QRd^3*LRd + nf^6*T^5*h^10*W*QLd^2*QR^3*QRd*LR*LRd + nf^6*
      T^5*h^10*W*QLd^2*QR^3*QRd*LL*LLd + 1/24*nf^6*T^5*h^10*W*QLd^2*QR^4*QRd^2
       - 1/6*nf^6*T^5*h^10*W*QLd^2*QR^5*LR - 1/6*nf^6*T^5*h^10*W*QLd^3*LLd*
      LR^2*LRd^2 - 4/9*nf^6*T^5*h^10*W*QLd^3*LLd^3*LR^2 - 1/3*nf^6*T^5*h^10*W*
      QLd^3*LL*LR*LRd^3 - 2/3*nf^6*T^5*h^10*W*QLd^3*LL*LLd^2*LR*LRd - 1/12*
      nf^6*T^5*h^10*W*QLd^3*LL^2*LLd*LRd^2 - 11/36*nf^6*T^5*h^10*W*QLd^3*LL^2*
      LLd^3 + 1/3*nf^6*T^5*h^10*W*QLd^3*QRd^3*LLd*LRd - 1/2*nf^6*T^5*h^10*W*
      QLd^3*QR*QRd*LL*LLd^2 + 1/2*nf^6*T^5*h^10*W*QLd^3*QR^2*QRd^2*LLd + 2*
      nf^6*T^5*h^10*W*QLd^3*QR^3*LLd*LR + nf^6*T^5*h^10*W*QLd^3*QR^3*LL*LRd +
      1/3*nf^6*T^5*h^10*W*QLd^4*QRd^2*LRd^2 - 1/12*nf^6*T^5*h^10*W*QLd^4*QRd^2
      *LLd^2 + 1/8*nf^6*T^5*h^10*W*QLd^4*QR*LR*LRd^2 - 3/4*nf^6*T^5*h^10*W*
      QLd^4*QR*LLd^2*LR - 1/4*nf^6*T^5*h^10*W*QLd^4*QR*LL*LLd*LRd + 7/24*nf^6*
      T^5*h^10*W*QLd^4*QR^2*QRd*LRd + 49/72*nf^6*T^5*h^10*W*QLd^4*QR^4 + 5/12*
      nf^6*T^5*h^10*W*QLd^5*QRd*LLd*LRd - 1/6*nf^6*T^5*h^10*W*QLd^5*QR^2*LLd
       + 1/9*nf^6*T^5*h^10*W*QLd^6*LRd^2 + 1/18*nf^6*T^5*h^10*W*QLd^6*LLd^2 -
      1/2*nf^6*T^5*h^10*W*QL*QRd*LLd*LR^3*LRd^2 + 7/18*nf^6*T^5*h^10*W*QL*QRd*
      LLd^3*LR^3 - 2/3*nf^6*T^5*h^10*W*QL*QRd*LL*LR^2*LRd^3 + nf^6*T^5*h^10*W*
      QL*QRd*LL*LLd^2*LR^2*LRd + 1/2*nf^6*T^5*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2
       - 1/2*nf^6*T^5*h^10*W*QL*QRd*LL^2*LLd^3*LR + 10/9*nf^6*T^5*h^10*W*QL*
      QRd*LL^3*LRd^3 - 2/3*nf^6*T^5*h^10*W*QL*QRd*LL^3*LLd^2*LRd - 1/4*nf^6*
      T^5*h^10*W*QL*QRd^4*LLd*LR*LRd - 3/4*nf^6*T^5*h^10*W*QL*QRd^4*LL*LRd^2
       + 1/8*nf^6*T^5*h^10*W*QL*QRd^4*LL*LLd^2 - 1/12*nf^6*T^5*h^10*W*QL*QR*
      QRd^5*LLd - 2/3*nf^6*T^5*h^10*W*QL*QR^2*LLd*LR^3*LRd - 1/2*nf^6*T^5*h^10
      *W*QL*QR^2*LL*LR^2*LRd^2 - 1/4*nf^6*T^5*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 1/
      2*nf^6*T^5*h^10*W*QL*QR^2*LL^3*LRd^2 - 5/12*nf^6*T^5*h^10*W*QL*QR^2*LL^3
      *LLd^2 - nf^6*T^5*h^10*W*QL*QR^2*QRd^3*LL*LRd - 1/2*nf^6*T^5*h^10*W*QL*
      QR^3*QRd*LLd*LR^2 + 1/4*nf^6*T^5*h^10*W*QL*QR^4*QRd^2*LL + 5/12*nf^6*T^5
      *h^10*W*QL*QR^5*LL*LR - 1/3*nf^6*T^5*h^10*W*QL*QLd*LR^3*LRd^3 + 1/3*nf^6
      *T^5*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 1/3*nf^6*T^5*h^10*W*QL*QLd*LL*LLd^3*
      LR^2 + 1/3*nf^6*T^5*h^10*W*QL*QLd*LL^2*LR*LRd^3 + 1/3*nf^6*T^5*h^10*W*QL
      *QLd*LL^3*LLd*LRd^2 - 1/3*nf^6*T^5*h^10*W*QL*QLd*LL^3*LLd^3 - 1/2*nf^6*
      T^5*h^10*W*QL*QLd*QRd^3*LR*LRd^2 + nf^6*T^5*h^10*W*QL*QLd*QR*QRd*LLd^2*
      LR^2 + nf^6*T^5*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2 + 1/12*nf^6*T^5*h^10*W*
      QL*QLd*QR*QRd^4*LRd - 1/2*nf^6*T^5*h^10*W*QL*QLd*QR^3*LR^2*LRd + 1/3*
      nf^6*T^5*h^10*W*QL*QLd*QR^3*QRd^3 + 1/12*nf^6*T^5*h^10*W*QL*QLd*QR^4*QRd
      *LR + 1/4*nf^6*T^5*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 - 1/2*nf^6*T^5*h^10*W*
      QL*QLd^2*QRd^2*LL*LLd^2 + 1/2*nf^6*T^5*h^10*W*QL*QLd^2*QR*QRd^3*LLd +
      nf^6*T^5*h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 2*nf^6*T^5*h^10*W*QL*QLd^2*
      QR^2*QRd*LL*LRd + 7/24*nf^6*T^5*h^10*W*QL*QLd^2*QR^4*LL - 1/2*nf^6*T^5*
      h^10*W*QL*QLd^3*QRd*LLd^2*LR + 1/2*nf^6*T^5*h^10*W*QL*QLd^3*QR*QRd^2*LRd
       + nf^6*T^5*h^10*W*QL*QLd^3*QR^2*LR*LRd + nf^6*T^5*h^10*W*QL*QLd^3*QR^2*
      LL*LLd + 29/18*nf^6*T^5*h^10*W*QL*QLd^3*QR^3*QRd - 1/4*nf^6*T^5*h^10*W*
      QL*QLd^4*LLd*LR*LRd - 1/4*nf^6*T^5*h^10*W*QL*QLd^4*LL*LRd^2 - 3/8*nf^6*
      T^5*h^10*W*QL*QLd^4*LL*LLd^2 + 1/12*nf^6*T^5*h^10*W*QL*QLd^4*QR*QRd*LLd
       - 1/12*nf^6*T^5*h^10*W*QL*QLd^5*QR*LRd + nf^6*T^5*h^10*W*QL^2*QRd^2*
      LLd^2*LR^2 + nf^6*T^5*h^10*W*QL^2*QRd^2*LL*LLd*LR*LRd + nf^6*T^5*h^10*W*
      QL^2*QRd^2*LL^2*LRd^2 - 1/6*nf^6*T^5*h^10*W*QL^2*QRd^5*LRd - 5/12*nf^6*
      T^5*h^10*W*QL^2*QR*LR^3*LRd^2 + 1/2*nf^6*T^5*h^10*W*QL^2*QR*LLd^2*LR^3
       - 1/4*nf^6*T^5*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 1/2*nf^6*T^5*h^10*W*QL^2*
      QR*LL^2*LLd^2*LR - 2/3*nf^6*T^5*h^10*W*QL^2*QR*LL^3*LLd*LRd + nf^6*T^5*
      h^10*W*QL^2*QR*QRd^3*LR*LRd + nf^6*T^5*h^10*W*QL^2*QR*QRd^3*LL*LLd - 1/2
      *nf^6*T^5*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 1/4*nf^6*T^5*h^10*W*QL^2*QR^2*
      QRd*LL^2*LRd + 1/24*nf^6*T^5*h^10*W*QL^2*QR^2*QRd^4 + 5/12*nf^6*T^5*h^10
      *W*QL^2*QR^3*QRd^2*LR - 1/12*nf^6*T^5*h^10*W*QL^2*QR^4*LR^2 + 1/3*nf^6*
      T^5*h^10*W*QL^2*QR^4*LL^2 + 7/24*nf^6*T^5*h^10*W*QL^2*QLd*QRd^4*LLd + 2*
      nf^6*T^5*h^10*W*QL^2*QLd*QR*QRd^2*LLd*LR + nf^6*T^5*h^10*W*QL^2*QLd*QR*
      QRd^2*LL*LRd + 1/4*nf^6*T^5*h^10*W*QL^2*QLd*QR^2*LLd*LR^2 - 1/2*nf^6*T^5
      *h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 1/2*nf^6*T^5*h^10*W*QL^2*QLd*QR^3*QRd*
      LL + 1/2*nf^6*T^5*h^10*W*QL^2*QLd^2*QRd^3*LRd + 3/2*nf^6*T^5*h^10*W*QL^2
      *QLd^2*QR^2*QRd^2 + 1/2*nf^6*T^5*h^10*W*QL^2*QLd^2*QR^3*LR + 5/12*nf^6*
      T^5*h^10*W*QL^2*QLd^3*QRd^2*LLd - nf^6*T^5*h^10*W*QL^2*QLd^3*QR*LLd*LR
       + 1/4*nf^6*T^5*h^10*W*QL^2*QLd^4*QRd*LRd + 1/24*nf^6*T^5*h^10*W*QL^2*
      QLd^4*QR^2 - 1/8*nf^6*T^5*h^10*W*QL^2*QLd^5*LLd - 1/3*nf^6*T^5*h^10*W*
      QL^3*LLd*LR^3*LRd - 1/6*nf^6*T^5*h^10*W*QL^3*LL*LR^2*LRd^2 - 1/12*nf^6*
      T^5*h^10*W*QL^3*LL*LLd^2*LR^2 - 2/3*nf^6*T^5*h^10*W*QL^3*LL^2*LLd*LR*LRd
       - 4/9*nf^6*T^5*h^10*W*QL^3*LL^3*LRd^2 - 11/36*nf^6*T^5*h^10*W*QL^3*LL^3
      *LLd^2 + nf^6*T^5*h^10*W*QL^3*QRd^3*LLd*LR + 2*nf^6*T^5*h^10*W*QL^3*
      QRd^3*LL*LRd - 1/2*nf^6*T^5*h^10*W*QL^3*QR*QRd*LL^2*LLd + 1/2*nf^6*T^5*
      h^10*W*QL^3*QR^2*QRd^2*LL + 1/3*nf^6*T^5*h^10*W*QL^3*QR^3*LL*LR + nf^6*
      T^5*h^10*W*QL^3*QLd*QRd^2*LR*LRd + nf^6*T^5*h^10*W*QL^3*QLd*QRd^2*LL*LLd
       - 1/2*nf^6*T^5*h^10*W*QL^3*QLd*QR*LL^2*LRd + 29/18*nf^6*T^5*h^10*W*QL^3
      *QLd*QR*QRd^3 + 1/2*nf^6*T^5*h^10*W*QL^3*QLd*QR^2*QRd*LR - nf^6*T^5*h^10
      *W*QL^3*QLd^2*QRd*LL*LRd + 5/12*nf^6*T^5*h^10*W*QL^3*QLd^2*QR^2*LL + 1/3
      *nf^6*T^5*h^10*W*QL^3*QLd^3*QR*QRd + 1/8*nf^6*T^5*h^10*W*QL^4*QRd*LR^2*
      LRd - 1/4*nf^6*T^5*h^10*W*QL^4*QRd*LL*LLd*LR - 3/4*nf^6*T^5*h^10*W*QL^4*
      QRd*LL^2*LRd + 49/72*nf^6*T^5*h^10*W*QL^4*QRd^4 + 7/24*nf^6*T^5*h^10*W*
      QL^4*QR*QRd^2*LR + 1/3*nf^6*T^5*h^10*W*QL^4*QR^2*LR^2 - 1/12*nf^6*T^5*
      h^10*W*QL^4*QR^2*LL^2 - 1/4*nf^6*T^5*h^10*W*QL^4*QLd*LLd*LR^2 - 1/4*nf^6
      *T^5*h^10*W*QL^4*QLd*LL*LR*LRd - 3/8*nf^6*T^5*h^10*W*QL^4*QLd*LL^2*LLd
       + 1/12*nf^6*T^5*h^10*W*QL^4*QLd*QR*QRd*LL + 1/24*nf^6*T^5*h^10*W*QL^4*
      QLd^2*QRd^2 + 1/4*nf^6*T^5*h^10*W*QL^4*QLd^2*QR*LR + 1/24*nf^6*T^5*h^10*
      W*QL^4*QLd^4 - 1/6*nf^6*T^5*h^10*W*QL^5*QRd^2*LL + 5/12*nf^6*T^5*h^10*W*
      QL^5*QR*LL*LR - 1/12*nf^6*T^5*h^10*W*QL^5*QLd*QRd*LR - 1/8*nf^6*T^5*h^10
      *W*QL^5*QLd^2*LL + 1/9*nf^6*T^5*h^10*W*QL^6*LR^2 + 1/18*nf^6*T^5*h^10*W*
      QL^6*LL^2 + 2/3*nf^6*T^5*h^10*W^2*LLd*LR^3*LRd^2 + 5/12*nf^6*T^5*h^10*
      W^2*LLd^3*LR^3 + 2/3*nf^6*T^5*h^10*W^2*LL*LR^2*LRd^3 + 2*nf^6*T^5*h^10*
      W^2*LL*LLd^2*LR^2*LRd + 2*nf^6*T^5*h^10*W^2*LL^2*LLd*LR*LRd^2 + 2/3*nf^6
      *T^5*h^10*W^2*LL^2*LLd^3*LR + 5/12*nf^6*T^5*h^10*W^2*LL^3*LRd^3 + 2/3*
      nf^6*T^5*h^10*W^2*LL^3*LLd^2*LRd + 4/3*nf^6*T^5*h^10*W^2*QRd^3*LLd*LR*
      LRd + 5/4*nf^6*T^5*h^10*W^2*QRd^3*LL*LRd^2 + 2/3*nf^6*T^5*h^10*W^2*QRd^3
      *LL*LLd^2 + 4*nf^6*T^5*h^10*W^2*QR*QRd*LLd*LR^2*LRd + 4*nf^6*T^5*h^10*
      W^2*QR*QRd*LL*LR*LRd^2 + 4*nf^6*T^5*h^10*W^2*QR*QRd*LL*LLd^2*LR + 4*nf^6
      *T^5*h^10*W^2*QR*QRd*LL^2*LLd*LRd + nf^6*T^5*h^10*W^2*QR*QRd^4*LLd + 4*
      nf^6*T^5*h^10*W^2*QR^2*QRd^2*LLd*LR + 4*nf^6*T^5*h^10*W^2*QR^2*QRd^2*LL*
      LRd + 5/4*nf^6*T^5*h^10*W^2*QR^3*LLd*LR^2 + 4/3*nf^6*T^5*h^10*W^2*QR^3*
      LL*LR*LRd + 2/3*nf^6*T^5*h^10*W^2*QR^3*LL^2*LLd + nf^6*T^5*h^10*W^2*QR^4
      *QRd*LL + 2*nf^6*T^5*h^10*W^2*QLd*QRd^2*LR*LRd^2 + 2*nf^6*T^5*h^10*W^2*
      QLd*QRd^2*LLd^2*LR + 4*nf^6*T^5*h^10*W^2*QLd*QRd^2*LL*LLd*LRd + 2*nf^6*
      T^5*h^10*W^2*QLd*QR*LR^2*LRd^2 + 15/4*nf^6*T^5*h^10*W^2*QLd*QR*LLd^2*
      LR^2 + 8*nf^6*T^5*h^10*W^2*QLd*QR*LL*LLd*LR*LRd + 2*nf^6*T^5*h^10*W^2*
      QLd*QR*LL^2*LRd^2 + 2*nf^6*T^5*h^10*W^2*QLd*QR*LL^2*LLd^2 + 4*nf^6*T^5*
      h^10*W^2*QLd*QR*QRd^3*LRd + 8*nf^6*T^5*h^10*W^2*QLd*QR^2*QRd*LR*LRd + 8*
      nf^6*T^5*h^10*W^2*QLd*QR^2*QRd*LL*LLd + 4*nf^6*T^5*h^10*W^2*QLd*QR^3*
      QRd^2 + 15/8*nf^6*T^5*h^10*W^2*QLd*QR^4*LR + 4*nf^6*T^5*h^10*W^2*QLd^2*
      QRd*LLd*LR*LRd + 2*nf^6*T^5*h^10*W^2*QLd^2*QRd*LL*LRd^2 + 2*nf^6*T^5*
      h^10*W^2*QLd^2*QRd*LL*LLd^2 + 6*nf^6*T^5*h^10*W^2*QLd^2*QR*QRd^2*LLd +
      15/2*nf^6*T^5*h^10*W^2*QLd^2*QR^2*LLd*LR + 4*nf^6*T^5*h^10*W^2*QLd^2*
      QR^2*LL*LRd + 2/3*nf^6*T^5*h^10*W^2*QLd^3*LR*LRd^2 + 5/4*nf^6*T^5*h^10*
      W^2*QLd^3*LLd^2*LR + 4/3*nf^6*T^5*h^10*W^2*QLd^3*LL*LLd*LRd + 4*nf^6*T^5
      *h^10*W^2*QLd^3*QR*QRd*LRd + 5/2*nf^6*T^5*h^10*W^2*QLd^3*QR^3 + 15/8*
      nf^6*T^5*h^10*W^2*QLd^4*QR*LLd + 2*nf^6*T^5*h^10*W^2*QL*QRd*LR^2*LRd^2
       + 2*nf^6*T^5*h^10*W^2*QL*QRd*LLd^2*LR^2 + 8*nf^6*T^5*h^10*W^2*QL*QRd*LL
      *LLd*LR*LRd + 15/4*nf^6*T^5*h^10*W^2*QL*QRd*LL^2*LRd^2 + 2*nf^6*T^5*h^10
      *W^2*QL*QRd*LL^2*LLd^2 + 15/8*nf^6*T^5*h^10*W^2*QL*QRd^4*LRd + 8*nf^6*
      T^5*h^10*W^2*QL*QR*QRd^2*LR*LRd + 8*nf^6*T^5*h^10*W^2*QL*QR*QRd^2*LL*LLd
       + 2*nf^6*T^5*h^10*W^2*QL*QR^2*LR^2*LRd + 4*nf^6*T^5*h^10*W^2*QL*QR^2*LL
      *LLd*LR + 2*nf^6*T^5*h^10*W^2*QL*QR^2*LL^2*LRd + 4*nf^6*T^5*h^10*W^2*QL*
      QR^2*QRd^3 + 4*nf^6*T^5*h^10*W^2*QL*QR^3*QRd*LR + 4*nf^6*T^5*h^10*W^2*QL
      *QLd*LLd*LR^2*LRd + 4*nf^6*T^5*h^10*W^2*QL*QLd*LL*LR*LRd^2 + 4*nf^6*T^5*
      h^10*W^2*QL*QLd*LL*LLd^2*LR + 4*nf^6*T^5*h^10*W^2*QL*QLd*LL^2*LLd*LRd +
      4*nf^6*T^5*h^10*W^2*QL*QLd*QRd^3*LLd + 16*nf^6*T^5*h^10*W^2*QL*QLd*QR*
      QRd*LLd*LR + 16*nf^6*T^5*h^10*W^2*QL*QLd*QR*QRd*LL*LRd + 4*nf^6*T^5*h^10
      *W^2*QL*QLd*QR^3*LL + 6*nf^6*T^5*h^10*W^2*QL*QLd^2*QRd^2*LRd + 8*nf^6*
      T^5*h^10*W^2*QL*QLd^2*QR*LR*LRd + 8*nf^6*T^5*h^10*W^2*QL*QLd^2*QR*LL*LLd
       + 12*nf^6*T^5*h^10*W^2*QL*QLd^2*QR^2*QRd + 4*nf^6*T^5*h^10*W^2*QL*QLd^3
      *QRd*LLd + nf^6*T^5*h^10*W^2*QL*QLd^4*LRd + 4*nf^6*T^5*h^10*W^2*QL^2*
      QRd^2*LLd*LR + 15/2*nf^6*T^5*h^10*W^2*QL^2*QRd^2*LL*LRd + 2*nf^6*T^5*
      h^10*W^2*QL^2*QR*LLd*LR^2 + 4*nf^6*T^5*h^10*W^2*QL^2*QR*LL*LR*LRd + 2*
      nf^6*T^5*h^10*W^2*QL^2*QR*LL^2*LLd + 6*nf^6*T^5*h^10*W^2*QL^2*QR^2*QRd*
      LL + 8*nf^6*T^5*h^10*W^2*QL^2*QLd*QRd*LR*LRd + 8*nf^6*T^5*h^10*W^2*QL^2*
      QLd*QRd*LL*LLd + 12*nf^6*T^5*h^10*W^2*QL^2*QLd*QR*QRd^2 + 6*nf^6*T^5*
      h^10*W^2*QL^2*QLd*QR^2*LR + 4*nf^6*T^5*h^10*W^2*QL^2*QLd^2*LLd*LR + 4*
      nf^6*T^5*h^10*W^2*QL^2*QLd^2*LL*LRd + 4*nf^6*T^5*h^10*W^2*QL^2*QLd^3*QR
       + 2/3*nf^6*T^5*h^10*W^2*QL^3*LR^2*LRd + 4/3*nf^6*T^5*h^10*W^2*QL^3*LL*
      LLd*LR + 5/4*nf^6*T^5*h^10*W^2*QL^3*LL^2*LRd + 5/2*nf^6*T^5*h^10*W^2*
      QL^3*QRd^3 + 4*nf^6*T^5*h^10*W^2*QL^3*QR*QRd*LR + 4*nf^6*T^5*h^10*W^2*
      QL^3*QLd*QR*LL + 4*nf^6*T^5*h^10*W^2*QL^3*QLd^2*QRd + 15/8*nf^6*T^5*h^10
      *W^2*QL^4*QRd*LL + nf^6*T^5*h^10*W^2*QL^4*QLd*LR + 7/96*nf^6*T^5*h^10*u*
      p*LR^4*LRd^4 + 43/48*nf^6*T^5*h^10*u*p*LLd^2*LR^4*LRd^2 + 47/36*nf^6*T^5
      *h^10*u*p*LLd^4*LR^4 - 1/12*nf^6*T^5*h^10*u*p*LL*LLd*LR^3*LRd^3 + 73/36*
      nf^6*T^5*h^10*u*p*LL*LLd^3*LR^3*LRd + 43/48*nf^6*T^5*h^10*u*p*LL^2*LR^2*
      LRd^4 + 19/8*nf^6*T^5*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 43/48*nf^6*T^5*
      h^10*u*p*LL^2*LLd^4*LR^2 + 73/36*nf^6*T^5*h^10*u*p*LL^3*LLd*LR*LRd^3 - 1/
      12*nf^6*T^5*h^10*u*p*LL^3*LLd^3*LR*LRd + 47/36*nf^6*T^5*h^10*u*p*LL^4*
      LRd^4 + 43/48*nf^6*T^5*h^10*u*p*LL^4*LLd^2*LRd^2 + 7/96*nf^6*T^5*h^10*u*
      p*LL^4*LLd^4 - 89/72*nf^6*T^5*h^10*u*p*QRd^3*LR^2*LRd^3 - 15/8*nf^6*T^5*
      h^10*u*p*QRd^3*LLd^2*LR^2*LRd - 31/12*nf^6*T^5*h^10*u*p*QRd^3*LL*LLd*LR*
      LRd^2 - 31/12*nf^6*T^5*h^10*u*p*QRd^3*LL*LLd^3*LR - 31/18*nf^6*T^5*h^10*
      u*p*QRd^3*LL^2*LRd^3 - 37/24*nf^6*T^5*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 7/
      36*nf^6*T^5*h^10*u*p*QRd^6*LRd^2 + 11/36*nf^6*T^5*h^10*u*p*QRd^6*LLd^2
       - 1/12*nf^6*T^5*h^10*u*p*QR*QRd*LR^3*LRd^3 + 23/12*nf^6*T^5*h^10*u*p*QR
      *QRd*LLd^2*LR^3*LRd + 5/4*nf^6*T^5*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 +
      23/12*nf^6*T^5*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 + 23/12*nf^6*T^5*h^10*u*p*
      QR*QRd*LL^2*LR*LRd^3 + 5/4*nf^6*T^5*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd +
      23/12*nf^6*T^5*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 - 1/12*nf^6*T^5*h^10*u*p*
      QR*QRd*LL^3*LLd^3 - 27/16*nf^6*T^5*h^10*u*p*QR*QRd^4*LR*LRd^2 - 19/16*
      nf^6*T^5*h^10*u*p*QR*QRd^4*LLd^2*LR - 9/8*nf^6*T^5*h^10*u*p*QR*QRd^4*LL*
      LLd*LRd + 5/4*nf^6*T^5*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 3/2*nf^6*T^5*
      h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 5/2*nf^6*T^5*h^10*u*p*QR^2*QRd^2*LL*LLd
      *LR*LRd + 3/2*nf^6*T^5*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 5/4*nf^6*T^5*
      h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 - 13/48*nf^6*T^5*h^10*u*p*QR^2*QRd^5*LRd
       - 89/72*nf^6*T^5*h^10*u*p*QR^3*LR^3*LRd^2 - 31/18*nf^6*T^5*h^10*u*p*
      QR^3*LLd^2*LR^3 - 31/12*nf^6*T^5*h^10*u*p*QR^3*LL*LLd*LR^2*LRd - 15/8*
      nf^6*T^5*h^10*u*p*QR^3*LL^2*LR*LRd^2 - 37/24*nf^6*T^5*h^10*u*p*QR^3*LL^2
      *LLd^2*LR - 31/12*nf^6*T^5*h^10*u*p*QR^3*LL^3*LLd*LRd + 5/2*nf^6*T^5*
      h^10*u*p*QR^3*QRd^3*LR*LRd + 5/2*nf^6*T^5*h^10*u*p*QR^3*QRd^3*LL*LLd -
      27/16*nf^6*T^5*h^10*u*p*QR^4*QRd*LR^2*LRd - 9/8*nf^6*T^5*h^10*u*p*QR^4*
      QRd*LL*LLd*LR - 19/16*nf^6*T^5*h^10*u*p*QR^4*QRd*LL^2*LRd + 113/96*nf^6*
      T^5*h^10*u*p*QR^4*QRd^4 - 13/48*nf^6*T^5*h^10*u*p*QR^5*QRd^2*LR + 7/36*
      nf^6*T^5*h^10*u*p*QR^6*LR^2 + 11/36*nf^6*T^5*h^10*u*p*QR^6*LL^2 - 9/8*
      nf^6*T^5*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + 11/24*nf^6*T^5*h^10*u*p*QLd
      *QRd^2*LLd^3*LR^2 - 31/12*nf^6*T^5*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 - 5/4*
      nf^6*T^5*h^10*u*p*QLd*QRd^2*LL*LLd^2*LR*LRd - 9/8*nf^6*T^5*h^10*u*p*QLd*
      QRd^2*LL^2*LLd*LRd^2 - 11/8*nf^6*T^5*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 35/
      24*nf^6*T^5*h^10*u*p*QLd*QRd^5*LLd*LRd + 5/12*nf^6*T^5*h^10*u*p*QLd*QR*
      LLd*LR^3*LRd^2 + 41/9*nf^6*T^5*h^10*u*p*QLd*QR*LLd^3*LR^3 - 3/4*nf^6*T^5
      *h^10*u*p*QLd*QR*LL*LR^2*LRd^3 + 9/4*nf^6*T^5*h^10*u*p*QLd*QR*LL*LLd^2*
      LR^2*LRd + 9/4*nf^6*T^5*h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 5/12*nf^6*
      T^5*h^10*u*p*QLd*QR*LL^2*LLd^3*LR + 73/36*nf^6*T^5*h^10*u*p*QLd*QR*LL^3*
      LRd^3 - 3/4*nf^6*T^5*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd - 9/4*nf^6*T^5*h^10*
      u*p*QLd*QR*QRd^3*LL*LRd^2 - 5/4*nf^6*T^5*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2
       + 33/16*nf^6*T^5*h^10*u*p*QLd*QR^2*QRd^4*LLd + 3/2*nf^6*T^5*h^10*u*p*
      QLd*QR^3*QRd^2*LLd*LR + 5/2*nf^6*T^5*h^10*u*p*QLd*QR^3*QRd^2*LL*LRd - 3*
      nf^6*T^5*h^10*u*p*QLd*QR^4*LLd*LR^2 - 9/8*nf^6*T^5*h^10*u*p*QLd*QR^4*LL*
      LR*LRd - 15/16*nf^6*T^5*h^10*u*p*QLd*QR^4*LL^2*LLd - 19/24*nf^6*T^5*h^10
      *u*p*QLd*QR^5*QRd*LL - 11/8*nf^6*T^5*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 - 9/8
      *nf^6*T^5*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd - 5/4*nf^6*T^5*h^10*u*p*
      QLd^2*QRd*LL*LLd*LR*LRd^2 - 31/12*nf^6*T^5*h^10*u*p*QLd^2*QRd*LL*LLd^3*
      LR + 11/24*nf^6*T^5*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 - 9/8*nf^6*T^5*h^10*u*
      p*QLd^2*QRd*LL^2*LLd^2*LRd + 1/24*nf^6*T^5*h^10*u*p*QLd^2*QRd^4*LRd^2 +
      19/16*nf^6*T^5*h^10*u*p*QLd^2*QRd^4*LLd^2 - 19/8*nf^6*T^5*h^10*u*p*QLd^2
      *QR*QRd^2*LR*LRd^2 - 15/8*nf^6*T^5*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR - 5/
      4*nf^6*T^5*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 3/2*nf^6*T^5*h^10*u*p*
      QLd^2*QR^2*LR^2*LRd^2 + 4*nf^6*T^5*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 9/2*
      nf^6*T^5*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 9/4*nf^6*T^5*h^10*u*p*QLd^2
      *QR^2*LL^2*LRd^2 + 3/2*nf^6*T^5*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 11/8*
      nf^6*T^5*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 9/2*nf^6*T^5*h^10*u*p*QLd^2*
      QR^3*QRd*LR*LRd + 9/2*nf^6*T^5*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 101/48*
      nf^6*T^5*h^10*u*p*QLd^2*QR^4*QRd^2 - 3/4*nf^6*T^5*h^10*u*p*QLd^2*QR^5*LR
       - 37/24*nf^6*T^5*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 31/18*nf^6*T^5*h^10*u*
      p*QLd^3*LLd^3*LR^2 - 31/12*nf^6*T^5*h^10*u*p*QLd^3*LL*LR*LRd^3 - 31/12*
      nf^6*T^5*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd - 15/8*nf^6*T^5*h^10*u*p*QLd^3*
      LL^2*LLd*LRd^2 - 89/72*nf^6*T^5*h^10*u*p*QLd^3*LL^2*LLd^3 + 31/12*nf^6*
      T^5*h^10*u*p*QLd^3*QRd^3*LLd*LRd - 5/4*nf^6*T^5*h^10*u*p*QLd^3*QR*QRd*LL
      *LRd^2 - 9/4*nf^6*T^5*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 25/24*nf^6*T^5*
      h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 8*nf^6*T^5*h^10*u*p*QLd^3*QR^3*LLd*LR +
      9/2*nf^6*T^5*h^10*u*p*QLd^3*QR^3*LL*LRd + 19/16*nf^6*T^5*h^10*u*p*QLd^4*
      QRd^2*LRd^2 + 1/24*nf^6*T^5*h^10*u*p*QLd^4*QRd^2*LLd^2 - 15/16*nf^6*T^5*
      h^10*u*p*QLd^4*QR*LR*LRd^2 - 3*nf^6*T^5*h^10*u*p*QLd^4*QR*LLd^2*LR - 9/8
      *nf^6*T^5*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 43/48*nf^6*T^5*h^10*u*p*QLd^4*
      QR^2*QRd*LRd + 97/36*nf^6*T^5*h^10*u*p*QLd^4*QR^4 + 35/24*nf^6*T^5*h^10*
      u*p*QLd^5*QRd*LLd*LRd - 3/4*nf^6*T^5*h^10*u*p*QLd^5*QR^2*LLd + 11/36*
      nf^6*T^5*h^10*u*p*QLd^6*LRd^2 + 7/36*nf^6*T^5*h^10*u*p*QLd^6*LLd^2 - 3/4
      *nf^6*T^5*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 + 73/36*nf^6*T^5*h^10*u*p*QL*
      QRd*LLd^3*LR^3 + 5/12*nf^6*T^5*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 + 9/4*nf^6*
      T^5*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd + 9/4*nf^6*T^5*h^10*u*p*QL*QRd*
      LL^2*LLd*LR*LRd^2 - 3/4*nf^6*T^5*h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 41/9*
      nf^6*T^5*h^10*u*p*QL*QRd*LL^3*LRd^3 + 5/12*nf^6*T^5*h^10*u*p*QL*QRd*LL^3
      *LLd^2*LRd - 9/8*nf^6*T^5*h^10*u*p*QL*QRd^4*LLd*LR*LRd - 3*nf^6*T^5*h^10
      *u*p*QL*QRd^4*LL*LRd^2 - 15/16*nf^6*T^5*h^10*u*p*QL*QRd^4*LL*LLd^2 - 19/
      24*nf^6*T^5*h^10*u*p*QL*QR*QRd^5*LLd - 31/12*nf^6*T^5*h^10*u*p*QL*QR^2*
      LLd*LR^3*LRd - 9/8*nf^6*T^5*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 - 9/8*nf^6*
      T^5*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 - 5/4*nf^6*T^5*h^10*u*p*QL*QR^2*LL^2*
      LLd*LR*LRd + 11/24*nf^6*T^5*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 11/8*nf^6*T^5*
      h^10*u*p*QL*QR^2*LL^3*LLd^2 + 5/2*nf^6*T^5*h^10*u*p*QL*QR^2*QRd^3*LLd*LR
       + 3/2*nf^6*T^5*h^10*u*p*QL*QR^2*QRd^3*LL*LRd - 9/4*nf^6*T^5*h^10*u*p*QL
      *QR^3*QRd*LLd*LR^2 - 5/4*nf^6*T^5*h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 33/16*
      nf^6*T^5*h^10*u*p*QL*QR^4*QRd^2*LL + 35/24*nf^6*T^5*h^10*u*p*QL*QR^5*LL*
      LR - 1/12*nf^6*T^5*h^10*u*p*QL*QLd*LR^3*LRd^3 + 23/12*nf^6*T^5*h^10*u*p*
      QL*QLd*LLd^2*LR^3*LRd + 5/4*nf^6*T^5*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2
       + 23/12*nf^6*T^5*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 + 23/12*nf^6*T^5*h^10*u*
      p*QL*QLd*LL^2*LR*LRd^3 + 5/4*nf^6*T^5*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd
       + 23/12*nf^6*T^5*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 - 1/12*nf^6*T^5*h^10*u*
      p*QL*QLd*LL^3*LLd^3 - 9/4*nf^6*T^5*h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 - 5/4*
      nf^6*T^5*h^10*u*p*QL*QLd*QRd^3*LLd^2*LR + 5/2*nf^6*T^5*h^10*u*p*QL*QLd*
      QR*QRd*LR^2*LRd^2 + 9/2*nf^6*T^5*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 + 9/2
      *nf^6*T^5*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 5/2*nf^6*T^5*h^10*u*p*QL*
      QLd*QR*QRd*LL^2*LLd^2 - 11/24*nf^6*T^5*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 5/
      2*nf^6*T^5*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd + 5/2*nf^6*T^5*h^10*u*p*QL*
      QLd*QR^2*QRd^2*LL*LLd - 9/4*nf^6*T^5*h^10*u*p*QL*QLd*QR^3*LR^2*LRd - 5/4
      *nf^6*T^5*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 61/12*nf^6*T^5*h^10*u*p*QL*QLd
      *QR^3*QRd^3 - 11/24*nf^6*T^5*h^10*u*p*QL*QLd*QR^4*QRd*LR - 5/4*nf^6*T^5*
      h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 15/8*nf^6*T^5*h^10*u*p*QL*QLd^2*
      QRd^2*LL*LRd^2 - 19/8*nf^6*T^5*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 + 3/4*
      nf^6*T^5*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 9/2*nf^6*T^5*h^10*u*p*QL*QLd^2
      *QR^2*QRd*LLd*LR + 9/2*nf^6*T^5*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd + 43/
      48*nf^6*T^5*h^10*u*p*QL*QLd^2*QR^4*LL - 5/4*nf^6*T^5*h^10*u*p*QL*QLd^3*
      QRd*LR*LRd^2 - 9/4*nf^6*T^5*h^10*u*p*QL*QLd^3*QRd*LLd^2*LR + 3/4*nf^6*
      T^5*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 9/2*nf^6*T^5*h^10*u*p*QL*QLd^3*QR^2
      *LR*LRd + 9/2*nf^6*T^5*h^10*u*p*QL*QLd^3*QR^2*LL*LLd + 251/36*nf^6*T^5*
      h^10*u*p*QL*QLd^3*QR^3*QRd - 9/8*nf^6*T^5*h^10*u*p*QL*QLd^4*LLd*LR*LRd
       - 19/16*nf^6*T^5*h^10*u*p*QL*QLd^4*LL*LRd^2 - 27/16*nf^6*T^5*h^10*u*p*
      QL*QLd^4*LL*LLd^2 - 11/24*nf^6*T^5*h^10*u*p*QL*QLd^4*QR*QRd*LLd - 19/24*
      nf^6*T^5*h^10*u*p*QL*QLd^5*QR*LRd + 3/2*nf^6*T^5*h^10*u*p*QL^2*QRd^2*
      LR^2*LRd^2 + 9/4*nf^6*T^5*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 9/2*nf^6*T^5*
      h^10*u*p*QL^2*QRd^2*LL*LLd*LR*LRd + 4*nf^6*T^5*h^10*u*p*QL^2*QRd^2*LL^2*
      LRd^2 + 3/2*nf^6*T^5*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 - 3/4*nf^6*T^5*h^10*
      u*p*QL^2*QRd^5*LRd - 11/8*nf^6*T^5*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 11/24*
      nf^6*T^5*h^10*u*p*QL^2*QR*LLd^2*LR^3 - 5/4*nf^6*T^5*h^10*u*p*QL^2*QR*LL*
      LLd*LR^2*LRd - 9/8*nf^6*T^5*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 - 9/8*nf^6*
      T^5*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 31/12*nf^6*T^5*h^10*u*p*QL^2*QR*
      LL^3*LLd*LRd + 9/2*nf^6*T^5*h^10*u*p*QL^2*QR*QRd^3*LR*LRd + 9/2*nf^6*T^5
      *h^10*u*p*QL^2*QR*QRd^3*LL*LLd - 19/8*nf^6*T^5*h^10*u*p*QL^2*QR^2*QRd*
      LR^2*LRd - 5/4*nf^6*T^5*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR - 15/8*nf^6*T^5
      *h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 101/48*nf^6*T^5*h^10*u*p*QL^2*QR^2*
      QRd^4 + 11/8*nf^6*T^5*h^10*u*p*QL^2*QR^3*QRd^2*LR + 1/24*nf^6*T^5*h^10*u
      *p*QL^2*QR^4*LR^2 + 19/16*nf^6*T^5*h^10*u*p*QL^2*QR^4*LL^2 + 43/48*nf^6*
      T^5*h^10*u*p*QL^2*QLd*QRd^4*LLd + 9/2*nf^6*T^5*h^10*u*p*QL^2*QLd*QR*
      QRd^2*LLd*LR + 9/2*nf^6*T^5*h^10*u*p*QL^2*QLd*QR*QRd^2*LL*LRd - 15/8*
      nf^6*T^5*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 - 5/4*nf^6*T^5*h^10*u*p*QL^2*
      QLd*QR^2*LL*LR*LRd - 19/8*nf^6*T^5*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd + 3/4
      *nf^6*T^5*h^10*u*p*QL^2*QLd*QR^3*QRd*LL + 5/4*nf^6*T^5*h^10*u*p*QL^2*
      QLd^2*LR^2*LRd^2 + 3/2*nf^6*T^5*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 5/2*
      nf^6*T^5*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd + 3/2*nf^6*T^5*h^10*u*p*QL^2*
      QLd^2*LL^2*LRd^2 + 5/4*nf^6*T^5*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 25/24*
      nf^6*T^5*h^10*u*p*QL^2*QLd^2*QRd^3*LRd + 5/2*nf^6*T^5*h^10*u*p*QL^2*
      QLd^2*QR*QRd*LR*LRd + 5/2*nf^6*T^5*h^10*u*p*QL^2*QLd^2*QR*QRd*LL*LLd +
      37/8*nf^6*T^5*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 25/24*nf^6*T^5*h^10*u*p*
      QL^2*QLd^2*QR^3*LR + 11/8*nf^6*T^5*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 3/2*
      nf^6*T^5*h^10*u*p*QL^2*QLd^3*QR*LLd*LR + 5/2*nf^6*T^5*h^10*u*p*QL^2*
      QLd^3*QR*LL*LRd + 33/16*nf^6*T^5*h^10*u*p*QL^2*QLd^4*QRd*LRd + 101/48*
      nf^6*T^5*h^10*u*p*QL^2*QLd^4*QR^2 - 13/48*nf^6*T^5*h^10*u*p*QL^2*QLd^5*
      LLd - 31/12*nf^6*T^5*h^10*u*p*QL^3*LLd*LR^3*LRd - 37/24*nf^6*T^5*h^10*u*
      p*QL^3*LL*LR^2*LRd^2 - 15/8*nf^6*T^5*h^10*u*p*QL^3*LL*LLd^2*LR^2 - 31/12
      *nf^6*T^5*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 31/18*nf^6*T^5*h^10*u*p*QL^3*
      LL^3*LRd^2 - 89/72*nf^6*T^5*h^10*u*p*QL^3*LL^3*LLd^2 + 9/2*nf^6*T^5*h^10
      *u*p*QL^3*QRd^3*LLd*LR + 8*nf^6*T^5*h^10*u*p*QL^3*QRd^3*LL*LRd - 5/4*
      nf^6*T^5*h^10*u*p*QL^3*QR*QRd*LLd*LR^2 - 9/4*nf^6*T^5*h^10*u*p*QL^3*QR*
      QRd*LL^2*LLd + 25/24*nf^6*T^5*h^10*u*p*QL^3*QR^2*QRd^2*LL + 31/12*nf^6*
      T^5*h^10*u*p*QL^3*QR^3*LL*LR + 9/2*nf^6*T^5*h^10*u*p*QL^3*QLd*QRd^2*LR*
      LRd + 9/2*nf^6*T^5*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd - 5/4*nf^6*T^5*h^10*u*
      p*QL^3*QLd*QR*LR^2*LRd - 9/4*nf^6*T^5*h^10*u*p*QL^3*QLd*QR*LL^2*LRd +
      251/36*nf^6*T^5*h^10*u*p*QL^3*QLd*QR*QRd^3 + 3/4*nf^6*T^5*h^10*u*p*QL^3*
      QLd*QR^2*QRd*LR + 5/2*nf^6*T^5*h^10*u*p*QL^3*QLd^2*QRd*LLd*LR + 3/2*nf^6
      *T^5*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd + 11/8*nf^6*T^5*h^10*u*p*QL^3*QLd^2*
      QR^2*LL + 5/2*nf^6*T^5*h^10*u*p*QL^3*QLd^3*LR*LRd + 5/2*nf^6*T^5*h^10*u*
      p*QL^3*QLd^3*LL*LLd + 61/12*nf^6*T^5*h^10*u*p*QL^3*QLd^3*QR*QRd - 15/16*
      nf^6*T^5*h^10*u*p*QL^4*QRd*LR^2*LRd - 9/8*nf^6*T^5*h^10*u*p*QL^4*QRd*LL*
      LLd*LR - 3*nf^6*T^5*h^10*u*p*QL^4*QRd*LL^2*LRd + 97/36*nf^6*T^5*h^10*u*p
      *QL^4*QRd^4 + 43/48*nf^6*T^5*h^10*u*p*QL^4*QR*QRd^2*LR + 19/16*nf^6*T^5*
      h^10*u*p*QL^4*QR^2*LR^2 + 1/24*nf^6*T^5*h^10*u*p*QL^4*QR^2*LL^2 - 19/16*
      nf^6*T^5*h^10*u*p*QL^4*QLd*LLd*LR^2 - 9/8*nf^6*T^5*h^10*u*p*QL^4*QLd*LL*
      LR*LRd - 27/16*nf^6*T^5*h^10*u*p*QL^4*QLd*LL^2*LLd - 11/24*nf^6*T^5*h^10
      *u*p*QL^4*QLd*QR*QRd*LL + 101/48*nf^6*T^5*h^10*u*p*QL^4*QLd^2*QRd^2 + 33/
      16*nf^6*T^5*h^10*u*p*QL^4*QLd^2*QR*LR + 113/96*nf^6*T^5*h^10*u*p*QL^4*
      QLd^4 - 3/4*nf^6*T^5*h^10*u*p*QL^5*QRd^2*LL + 35/24*nf^6*T^5*h^10*u*p*
      QL^5*QR*LL*LR - 19/24*nf^6*T^5*h^10*u*p*QL^5*QLd*QRd*LR - 13/48*nf^6*T^5
      *h^10*u*p*QL^5*QLd^2*LL + 11/36*nf^6*T^5*h^10*u*p*QL^6*LR^2 + 7/36*nf^6*
      T^5*h^10*u*p*QL^6*LL^2 + 49/4*nf^6*T^5*h^10*u*p*W*LLd*LR^3*LRd^2 + 191/
      36*nf^6*T^5*h^10*u*p*W*LLd^3*LR^3 + 49/4*nf^6*T^5*h^10*u*p*W*LL*LR^2*
      LRd^3 + 147/4*nf^6*T^5*h^10*u*p*W*LL*LLd^2*LR^2*LRd + 147/4*nf^6*T^5*
      h^10*u*p*W*LL^2*LLd*LR*LRd^2 + 49/4*nf^6*T^5*h^10*u*p*W*LL^2*LLd^3*LR +
      191/36*nf^6*T^5*h^10*u*p*W*LL^3*LRd^3 + 49/4*nf^6*T^5*h^10*u*p*W*LL^3*
      LLd^2*LRd + 49/2*nf^6*T^5*h^10*u*p*W*QRd^3*LLd*LR*LRd + 191/12*nf^6*T^5*
      h^10*u*p*W*QRd^3*LL*LRd^2 + 49/4*nf^6*T^5*h^10*u*p*W*QRd^3*LL*LLd^2 +
      147/2*nf^6*T^5*h^10*u*p*W*QR*QRd*LLd*LR^2*LRd + 147/2*nf^6*T^5*h^10*u*p*
      W*QR*QRd*LL*LR*LRd^2 + 147/2*nf^6*T^5*h^10*u*p*W*QR*QRd*LL*LLd^2*LR +
      147/2*nf^6*T^5*h^10*u*p*W*QR*QRd*LL^2*LLd*LRd + 147/8*nf^6*T^5*h^10*u*p*
      W*QR*QRd^4*LLd + 147/2*nf^6*T^5*h^10*u*p*W*QR^2*QRd^2*LLd*LR + 147/2*
      nf^6*T^5*h^10*u*p*W*QR^2*QRd^2*LL*LRd + 191/12*nf^6*T^5*h^10*u*p*W*QR^3*
      LLd*LR^2 + 49/2*nf^6*T^5*h^10*u*p*W*QR^3*LL*LR*LRd + 49/4*nf^6*T^5*h^10*
      u*p*W*QR^3*LL^2*LLd + 147/8*nf^6*T^5*h^10*u*p*W*QR^4*QRd*LL + 147/4*nf^6
      *T^5*h^10*u*p*W*QLd*QRd^2*LR*LRd^2 + 147/4*nf^6*T^5*h^10*u*p*W*QLd*QRd^2
      *LLd^2*LR + 147/2*nf^6*T^5*h^10*u*p*W*QLd*QRd^2*LL*LLd*LRd + 147/4*nf^6*
      T^5*h^10*u*p*W*QLd*QR*LR^2*LRd^2 + 191/4*nf^6*T^5*h^10*u*p*W*QLd*QR*
      LLd^2*LR^2 + 147*nf^6*T^5*h^10*u*p*W*QLd*QR*LL*LLd*LR*LRd + 147/4*nf^6*
      T^5*h^10*u*p*W*QLd*QR*LL^2*LRd^2 + 147/4*nf^6*T^5*h^10*u*p*W*QLd*QR*LL^2
      *LLd^2 + 147/2*nf^6*T^5*h^10*u*p*W*QLd*QR*QRd^3*LRd + 147*nf^6*T^5*h^10*
      u*p*W*QLd*QR^2*QRd*LR*LRd + 147*nf^6*T^5*h^10*u*p*W*QLd*QR^2*QRd*LL*LLd
       + 147/2*nf^6*T^5*h^10*u*p*W*QLd*QR^3*QRd^2 + 191/8*nf^6*T^5*h^10*u*p*W*
      QLd*QR^4*LR + 147/2*nf^6*T^5*h^10*u*p*W*QLd^2*QRd*LLd*LR*LRd + 147/4*
      nf^6*T^5*h^10*u*p*W*QLd^2*QRd*LL*LRd^2 + 147/4*nf^6*T^5*h^10*u*p*W*QLd^2
      *QRd*LL*LLd^2 + 441/4*nf^6*T^5*h^10*u*p*W*QLd^2*QR*QRd^2*LLd + 191/2*
      nf^6*T^5*h^10*u*p*W*QLd^2*QR^2*LLd*LR + 147/2*nf^6*T^5*h^10*u*p*W*QLd^2*
      QR^2*LL*LRd + 49/4*nf^6*T^5*h^10*u*p*W*QLd^3*LR*LRd^2 + 191/12*nf^6*T^5*
      h^10*u*p*W*QLd^3*LLd^2*LR + 49/2*nf^6*T^5*h^10*u*p*W*QLd^3*LL*LLd*LRd +
      147/2*nf^6*T^5*h^10*u*p*W*QLd^3*QR*QRd*LRd + 191/6*nf^6*T^5*h^10*u*p*W*
      QLd^3*QR^3 + 191/8*nf^6*T^5*h^10*u*p*W*QLd^4*QR*LLd + 147/4*nf^6*T^5*
      h^10*u*p*W*QL*QRd*LR^2*LRd^2 + 147/4*nf^6*T^5*h^10*u*p*W*QL*QRd*LLd^2*
      LR^2 + 147*nf^6*T^5*h^10*u*p*W*QL*QRd*LL*LLd*LR*LRd + 191/4*nf^6*T^5*
      h^10*u*p*W*QL*QRd*LL^2*LRd^2 + 147/4*nf^6*T^5*h^10*u*p*W*QL*QRd*LL^2*
      LLd^2 + 191/8*nf^6*T^5*h^10*u*p*W*QL*QRd^4*LRd + 147*nf^6*T^5*h^10*u*p*W
      *QL*QR*QRd^2*LR*LRd + 147*nf^6*T^5*h^10*u*p*W*QL*QR*QRd^2*LL*LLd + 147/4
      *nf^6*T^5*h^10*u*p*W*QL*QR^2*LR^2*LRd + 147/2*nf^6*T^5*h^10*u*p*W*QL*
      QR^2*LL*LLd*LR + 147/4*nf^6*T^5*h^10*u*p*W*QL*QR^2*LL^2*LRd + 147/2*nf^6
      *T^5*h^10*u*p*W*QL*QR^2*QRd^3 + 147/2*nf^6*T^5*h^10*u*p*W*QL*QR^3*QRd*LR
       + 147/2*nf^6*T^5*h^10*u*p*W*QL*QLd*LLd*LR^2*LRd + 147/2*nf^6*T^5*h^10*u
      *p*W*QL*QLd*LL*LR*LRd^2 + 147/2*nf^6*T^5*h^10*u*p*W*QL*QLd*LL*LLd^2*LR
       + 147/2*nf^6*T^5*h^10*u*p*W*QL*QLd*LL^2*LLd*LRd + 147/2*nf^6*T^5*h^10*u
      *p*W*QL*QLd*QRd^3*LLd + 294*nf^6*T^5*h^10*u*p*W*QL*QLd*QR*QRd*LLd*LR +
      294*nf^6*T^5*h^10*u*p*W*QL*QLd*QR*QRd*LL*LRd + 147/2*nf^6*T^5*h^10*u*p*W
      *QL*QLd*QR^3*LL + 441/4*nf^6*T^5*h^10*u*p*W*QL*QLd^2*QRd^2*LRd + 147*
      nf^6*T^5*h^10*u*p*W*QL*QLd^2*QR*LR*LRd + 147*nf^6*T^5*h^10*u*p*W*QL*
      QLd^2*QR*LL*LLd + 441/2*nf^6*T^5*h^10*u*p*W*QL*QLd^2*QR^2*QRd + 147/2*
      nf^6*T^5*h^10*u*p*W*QL*QLd^3*QRd*LLd + 147/8*nf^6*T^5*h^10*u*p*W*QL*
      QLd^4*LRd + 147/2*nf^6*T^5*h^10*u*p*W*QL^2*QRd^2*LLd*LR + 191/2*nf^6*T^5
      *h^10*u*p*W*QL^2*QRd^2*LL*LRd + 147/4*nf^6*T^5*h^10*u*p*W*QL^2*QR*LLd*
      LR^2 + 147/2*nf^6*T^5*h^10*u*p*W*QL^2*QR*LL*LR*LRd + 147/4*nf^6*T^5*h^10
      *u*p*W*QL^2*QR*LL^2*LLd + 441/4*nf^6*T^5*h^10*u*p*W*QL^2*QR^2*QRd*LL +
      147*nf^6*T^5*h^10*u*p*W*QL^2*QLd*QRd*LR*LRd + 147*nf^6*T^5*h^10*u*p*W*
      QL^2*QLd*QRd*LL*LLd + 441/2*nf^6*T^5*h^10*u*p*W*QL^2*QLd*QR*QRd^2 + 441/
      4*nf^6*T^5*h^10*u*p*W*QL^2*QLd*QR^2*LR + 147/2*nf^6*T^5*h^10*u*p*W*QL^2*
      QLd^2*LLd*LR + 147/2*nf^6*T^5*h^10*u*p*W*QL^2*QLd^2*LL*LRd + 147/2*nf^6*
      T^5*h^10*u*p*W*QL^2*QLd^3*QR + 49/4*nf^6*T^5*h^10*u*p*W*QL^3*LR^2*LRd +
      49/2*nf^6*T^5*h^10*u*p*W*QL^3*LL*LLd*LR + 191/12*nf^6*T^5*h^10*u*p*W*
      QL^3*LL^2*LRd + 191/6*nf^6*T^5*h^10*u*p*W*QL^3*QRd^3 + 147/2*nf^6*T^5*
      h^10*u*p*W*QL^3*QR*QRd*LR + 147/2*nf^6*T^5*h^10*u*p*W*QL^3*QLd*QR*LL +
      147/2*nf^6*T^5*h^10*u*p*W*QL^3*QLd^2*QRd + 191/8*nf^6*T^5*h^10*u*p*W*
      QL^4*QRd*LL + 147/8*nf^6*T^5*h^10*u*p*W*QL^4*QLd*LR - 1/36*nf^6*T^5*h^10
      *u^2*LR^4*LRd^4 + 7/8*nf^6*T^5*h^10*u^2*LLd^2*LR^4*LRd^2 + 55/72*nf^6*
      T^5*h^10*u^2*LLd^4*LR^4 - 4/9*nf^6*T^5*h^10*u^2*LL*LLd*LR^3*LRd^3 + 11/6
      *nf^6*T^5*h^10*u^2*LL*LLd^3*LR^3*LRd + 7/8*nf^6*T^5*h^10*u^2*LL^2*LR^2*
      LRd^4 + 2*nf^6*T^5*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 7/8*nf^6*T^5*h^10*
      u^2*LL^2*LLd^4*LR^2 + 11/6*nf^6*T^5*h^10*u^2*LL^3*LLd*LR*LRd^3 - 4/9*
      nf^6*T^5*h^10*u^2*LL^3*LLd^3*LR*LRd + 55/72*nf^6*T^5*h^10*u^2*LL^4*LRd^4
       + 7/8*nf^6*T^5*h^10*u^2*LL^4*LLd^2*LRd^2 - 1/36*nf^6*T^5*h^10*u^2*LL^4*
      LLd^4 - 19/12*nf^6*T^5*h^10*u^2*QRd^3*LR^2*LRd^3 - 7/4*nf^6*T^5*h^10*u^2
      *QRd^3*LLd^2*LR^2*LRd - 7/2*nf^6*T^5*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 22/
      9*nf^6*T^5*h^10*u^2*QRd^3*LL*LLd^3*LR - 31/18*nf^6*T^5*h^10*u^2*QRd^3*
      LL^2*LRd^3 - 9/4*nf^6*T^5*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 13/36*nf^6*T^5
      *h^10*u^2*QRd^6*LRd^2 + 5/12*nf^6*T^5*h^10*u^2*QRd^6*LLd^2 - 4/9*nf^6*
      T^5*h^10*u^2*QR*QRd*LR^3*LRd^3 + 3/2*nf^6*T^5*h^10*u^2*QR*QRd*LLd^2*LR^3
      *LRd + nf^6*T^5*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 3/2*nf^6*T^5*h^10*
      u^2*QR*QRd*LL*LLd^3*LR^2 + 3/2*nf^6*T^5*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 +
      nf^6*T^5*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd + 3/2*nf^6*T^5*h^10*u^2*QR*
      QRd*LL^3*LLd*LRd^2 - 4/9*nf^6*T^5*h^10*u^2*QR*QRd*LL^3*LLd^3 - 15/8*nf^6
      *T^5*h^10*u^2*QR*QRd^4*LR*LRd^2 - nf^6*T^5*h^10*u^2*QR*QRd^4*LLd^2*LR -
      5/4*nf^6*T^5*h^10*u^2*QR*QRd^4*LL*LLd*LRd + nf^6*T^5*h^10*u^2*QR^2*QRd^2
      *LR^2*LRd^2 + 2*nf^6*T^5*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 2*nf^6*T^5*
      h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd + 2*nf^6*T^5*h^10*u^2*QR^2*QRd^2*LL^2*
      LRd^2 + nf^6*T^5*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 1/8*nf^6*T^5*h^10*u^2*
      QR^2*QRd^5*LRd - 19/12*nf^6*T^5*h^10*u^2*QR^3*LR^3*LRd^2 - 31/18*nf^6*
      T^5*h^10*u^2*QR^3*LLd^2*LR^3 - 7/2*nf^6*T^5*h^10*u^2*QR^3*LL*LLd*LR^2*
      LRd - 7/4*nf^6*T^5*h^10*u^2*QR^3*LL^2*LR*LRd^2 - 9/4*nf^6*T^5*h^10*u^2*
      QR^3*LL^2*LLd^2*LR - 22/9*nf^6*T^5*h^10*u^2*QR^3*LL^3*LLd*LRd + 2*nf^6*
      T^5*h^10*u^2*QR^3*QRd^3*LR*LRd + 2*nf^6*T^5*h^10*u^2*QR^3*QRd^3*LL*LLd
       - 15/8*nf^6*T^5*h^10*u^2*QR^4*QRd*LR^2*LRd - 5/4*nf^6*T^5*h^10*u^2*QR^4
      *QRd*LL*LLd*LR - nf^6*T^5*h^10*u^2*QR^4*QRd*LL^2*LRd + 37/36*nf^6*T^5*
      h^10*u^2*QR^4*QRd^4 + 1/8*nf^6*T^5*h^10*u^2*QR^5*QRd^2*LR + 13/36*nf^6*
      T^5*h^10*u^2*QR^6*LR^2 + 5/12*nf^6*T^5*h^10*u^2*QR^6*LL^2 - nf^6*T^5*
      h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 1/4*nf^6*T^5*h^10*u^2*QLd*QRd^2*
      LLd^3*LR^2 - 7/2*nf^6*T^5*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - nf^6*T^5*h^10
      *u^2*QLd*QRd^2*LL*LLd^2*LR*LRd - 5/4*nf^6*T^5*h^10*u^2*QLd*QRd^2*LL^2*
      LLd*LRd^2 - 17/12*nf^6*T^5*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 9/4*nf^6*T^5*
      h^10*u^2*QLd*QRd^5*LLd*LRd + 1/2*nf^6*T^5*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2
       + 23/9*nf^6*T^5*h^10*u^2*QLd*QR*LLd^3*LR^3 - 7/6*nf^6*T^5*h^10*u^2*QLd*
      QR*LL*LR^2*LRd^3 + 5/2*nf^6*T^5*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 2*
      nf^6*T^5*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 1/2*nf^6*T^5*h^10*u^2*QLd*
      QR*LL^2*LLd^3*LR + 11/6*nf^6*T^5*h^10*u^2*QLd*QR*LL^3*LRd^3 - 7/6*nf^6*
      T^5*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd - 5/2*nf^6*T^5*h^10*u^2*QLd*QR*QRd^3*
      LL*LRd^2 - nf^6*T^5*h^10*u^2*QLd*QR*QRd^3*LL*LLd^2 + 13/6*nf^6*T^5*h^10*
      u^2*QLd*QR^2*QRd^4*LLd + 3*nf^6*T^5*h^10*u^2*QLd*QR^3*QRd^2*LLd*LR + 2*
      nf^6*T^5*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd - 9/4*nf^6*T^5*h^10*u^2*QLd*QR^4
      *LLd*LR^2 - 5/4*nf^6*T^5*h^10*u^2*QLd*QR^4*LL*LR*LRd - 11/8*nf^6*T^5*
      h^10*u^2*QLd*QR^4*LL^2*LLd - 1/4*nf^6*T^5*h^10*u^2*QLd*QR^5*QRd*LL - 17/
      12*nf^6*T^5*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 5/4*nf^6*T^5*h^10*u^2*QLd^2*
      QRd*LLd^2*LR^2*LRd - nf^6*T^5*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 7/2*
      nf^6*T^5*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 1/4*nf^6*T^5*h^10*u^2*QLd^2*
      QRd*LL^2*LRd^3 - nf^6*T^5*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 1/2*nf^6*
      T^5*h^10*u^2*QLd^2*QRd^4*LRd^2 + 5/4*nf^6*T^5*h^10*u^2*QLd^2*QRd^4*LLd^2
       - 2*nf^6*T^5*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 11/4*nf^6*T^5*h^10*u^2*
      QLd^2*QR*QRd^2*LLd^2*LR - nf^6*T^5*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd +
      2*nf^6*T^5*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 3*nf^6*T^5*h^10*u^2*QLd^2*
      QR^2*LLd^2*LR^2 + 5*nf^6*T^5*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd + 2*nf^6*
      T^5*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 2*nf^6*T^5*h^10*u^2*QLd^2*QR^2*LL^2
      *LLd^2 + 17/12*nf^6*T^5*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 5*nf^6*T^5*h^10*
      u^2*QLd^2*QR^3*QRd*LR*LRd + 5*nf^6*T^5*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd +
      25/8*nf^6*T^5*h^10*u^2*QLd^2*QR^4*QRd^2 + 1/12*nf^6*T^5*h^10*u^2*QLd^2*
      QR^5*LR - 9/4*nf^6*T^5*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 31/18*nf^6*T^5*
      h^10*u^2*QLd^3*LLd^3*LR^2 - 22/9*nf^6*T^5*h^10*u^2*QLd^3*LL*LR*LRd^3 - 7/
      2*nf^6*T^5*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd - 7/4*nf^6*T^5*h^10*u^2*QLd^3*
      LL^2*LLd*LRd^2 - 19/12*nf^6*T^5*h^10*u^2*QLd^3*LL^2*LLd^3 + 22/9*nf^6*
      T^5*h^10*u^2*QLd^3*QRd^3*LLd*LRd - nf^6*T^5*h^10*u^2*QLd^3*QR*QRd*LL*
      LRd^2 - 5/2*nf^6*T^5*h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 5/4*nf^6*T^5*h^10*
      u^2*QLd^3*QR^2*QRd^2*LLd + 6*nf^6*T^5*h^10*u^2*QLd^3*QR^3*LLd*LR + 5*
      nf^6*T^5*h^10*u^2*QLd^3*QR^3*LL*LRd + 5/4*nf^6*T^5*h^10*u^2*QLd^4*QRd^2*
      LRd^2 + 1/2*nf^6*T^5*h^10*u^2*QLd^4*QRd^2*LLd^2 - 11/8*nf^6*T^5*h^10*u^2
      *QLd^4*QR*LR*LRd^2 - 9/4*nf^6*T^5*h^10*u^2*QLd^4*QR*LLd^2*LR - 5/4*nf^6*
      T^5*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 13/8*nf^6*T^5*h^10*u^2*QLd^4*QR^2*QRd
      *LRd + 161/72*nf^6*T^5*h^10*u^2*QLd^4*QR^4 + 9/4*nf^6*T^5*h^10*u^2*QLd^5
      *QRd*LLd*LRd + 1/12*nf^6*T^5*h^10*u^2*QLd^5*QR^2*LLd + 5/12*nf^6*T^5*
      h^10*u^2*QLd^6*LRd^2 + 13/36*nf^6*T^5*h^10*u^2*QLd^6*LLd^2 - 7/6*nf^6*
      T^5*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 11/6*nf^6*T^5*h^10*u^2*QL*QRd*LLd^3
      *LR^3 + 1/2*nf^6*T^5*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 2*nf^6*T^5*h^10*u^2
      *QL*QRd*LL*LLd^2*LR^2*LRd + 5/2*nf^6*T^5*h^10*u^2*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 7/6*nf^6*T^5*h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 23/9*nf^6*T^5*h^10*
      u^2*QL*QRd*LL^3*LRd^3 + 1/2*nf^6*T^5*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd - 5/
      4*nf^6*T^5*h^10*u^2*QL*QRd^4*LLd*LR*LRd - 9/4*nf^6*T^5*h^10*u^2*QL*QRd^4
      *LL*LRd^2 - 11/8*nf^6*T^5*h^10*u^2*QL*QRd^4*LL*LLd^2 - 1/4*nf^6*T^5*h^10
      *u^2*QL*QR*QRd^5*LLd - 7/2*nf^6*T^5*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - nf^6
      *T^5*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 5/4*nf^6*T^5*h^10*u^2*QL*QR^2*LL*
      LLd^2*LR^2 - nf^6*T^5*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd - 1/4*nf^6*T^5*
      h^10*u^2*QL*QR^2*LL^3*LRd^2 - 17/12*nf^6*T^5*h^10*u^2*QL*QR^2*LL^3*LLd^2
       + 2*nf^6*T^5*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 3*nf^6*T^5*h^10*u^2*QL*
      QR^2*QRd^3*LL*LRd - 5/2*nf^6*T^5*h^10*u^2*QL*QR^3*QRd*LLd*LR^2 - nf^6*
      T^5*h^10*u^2*QL*QR^3*QRd*LL^2*LLd + 13/6*nf^6*T^5*h^10*u^2*QL*QR^4*QRd^2
      *LL + 9/4*nf^6*T^5*h^10*u^2*QL*QR^5*LL*LR - 4/9*nf^6*T^5*h^10*u^2*QL*QLd
      *LR^3*LRd^3 + 3/2*nf^6*T^5*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + nf^6*T^5*
      h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 3/2*nf^6*T^5*h^10*u^2*QL*QLd*LL*
      LLd^3*LR^2 + 3/2*nf^6*T^5*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + nf^6*T^5*h^10*
      u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 3/2*nf^6*T^5*h^10*u^2*QL*QLd*LL^3*LLd*
      LRd^2 - 4/9*nf^6*T^5*h^10*u^2*QL*QLd*LL^3*LLd^3 - 5/2*nf^6*T^5*h^10*u^2*
      QL*QLd*QRd^3*LR*LRd^2 - nf^6*T^5*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 2*nf^6
      *T^5*h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 5*nf^6*T^5*h^10*u^2*QL*QLd*QR*
      QRd*LLd^2*LR^2 + 5*nf^6*T^5*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 2*nf^6*
      T^5*h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 3/4*nf^6*T^5*h^10*u^2*QL*QLd*QR*
      QRd^4*LRd + 2*nf^6*T^5*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 2*nf^6*T^5*
      h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd - 5/2*nf^6*T^5*h^10*u^2*QL*QLd*QR^3*
      LR^2*LRd - nf^6*T^5*h^10*u^2*QL*QLd*QR^3*LL^2*LRd + 40/9*nf^6*T^5*h^10*
      u^2*QL*QLd*QR^3*QRd^3 + 3/4*nf^6*T^5*h^10*u^2*QL*QLd*QR^4*QRd*LR - nf^6*
      T^5*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 11/4*nf^6*T^5*h^10*u^2*QL*QLd^2
      *QRd^2*LL*LRd^2 - 2*nf^6*T^5*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 7/6*nf^6
      *T^5*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 5*nf^6*T^5*h^10*u^2*QL*QLd^2*QR^2*
      QRd*LLd*LR + 4*nf^6*T^5*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 13/8*nf^6*
      T^5*h^10*u^2*QL*QLd^2*QR^4*LL - nf^6*T^5*h^10*u^2*QL*QLd^3*QRd*LR*LRd^2
       - 5/2*nf^6*T^5*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 7/6*nf^6*T^5*h^10*u^2*
      QL*QLd^3*QR*QRd^2*LRd + 5*nf^6*T^5*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 5*
      nf^6*T^5*h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 49/6*nf^6*T^5*h^10*u^2*QL*QLd^3
      *QR^3*QRd - 5/4*nf^6*T^5*h^10*u^2*QL*QLd^4*LLd*LR*LRd - nf^6*T^5*h^10*
      u^2*QL*QLd^4*LL*LRd^2 - 15/8*nf^6*T^5*h^10*u^2*QL*QLd^4*LL*LLd^2 + 3/4*
      nf^6*T^5*h^10*u^2*QL*QLd^4*QR*QRd*LLd - 1/4*nf^6*T^5*h^10*u^2*QL*QLd^5*
      QR*LRd + 2*nf^6*T^5*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 2*nf^6*T^5*h^10*u^2
      *QL^2*QRd^2*LLd^2*LR^2 + 5*nf^6*T^5*h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd +
      3*nf^6*T^5*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 2*nf^6*T^5*h^10*u^2*QL^2*
      QRd^2*LL^2*LLd^2 + 1/12*nf^6*T^5*h^10*u^2*QL^2*QRd^5*LRd - 17/12*nf^6*
      T^5*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 1/4*nf^6*T^5*h^10*u^2*QL^2*QR*LLd^2*
      LR^3 - nf^6*T^5*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd - 5/4*nf^6*T^5*h^10*u^2
      *QL^2*QR*LL^2*LR*LRd^2 - nf^6*T^5*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 7/2*
      nf^6*T^5*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 5*nf^6*T^5*h^10*u^2*QL^2*QR*
      QRd^3*LR*LRd + 5*nf^6*T^5*h^10*u^2*QL^2*QR*QRd^3*LL*LLd - 2*nf^6*T^5*
      h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd - nf^6*T^5*h^10*u^2*QL^2*QR^2*QRd*LL*LLd
      *LR - 11/4*nf^6*T^5*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 25/8*nf^6*T^5*h^10
      *u^2*QL^2*QR^2*QRd^4 + 17/12*nf^6*T^5*h^10*u^2*QL^2*QR^3*QRd^2*LR + 1/2*
      nf^6*T^5*h^10*u^2*QL^2*QR^4*LR^2 + 5/4*nf^6*T^5*h^10*u^2*QL^2*QR^4*LL^2
       + 13/8*nf^6*T^5*h^10*u^2*QL^2*QLd*QRd^4*LLd + 4*nf^6*T^5*h^10*u^2*QL^2*
      QLd*QR*QRd^2*LLd*LR + 5*nf^6*T^5*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd - 11/
      4*nf^6*T^5*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 - nf^6*T^5*h^10*u^2*QL^2*QLd*
      QR^2*LL*LR*LRd - 2*nf^6*T^5*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 7/6*nf^6*
      T^5*h^10*u^2*QL^2*QLd*QR^3*QRd*LL + nf^6*T^5*h^10*u^2*QL^2*QLd^2*LR^2*
      LRd^2 + 2*nf^6*T^5*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 2*nf^6*T^5*h^10*u^2*
      QL^2*QLd^2*LL*LLd*LR*LRd + 2*nf^6*T^5*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 +
      nf^6*T^5*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 5/4*nf^6*T^5*h^10*u^2*QL^2*
      QLd^2*QRd^3*LRd + 2*nf^6*T^5*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 2*nf^6*
      T^5*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 4*nf^6*T^5*h^10*u^2*QL^2*QLd^2*
      QR^2*QRd^2 + 5/4*nf^6*T^5*h^10*u^2*QL^2*QLd^2*QR^3*LR + 17/12*nf^6*T^5*
      h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 3*nf^6*T^5*h^10*u^2*QL^2*QLd^3*QR*LLd*LR
       + 2*nf^6*T^5*h^10*u^2*QL^2*QLd^3*QR*LL*LRd + 13/6*nf^6*T^5*h^10*u^2*
      QL^2*QLd^4*QRd*LRd + 25/8*nf^6*T^5*h^10*u^2*QL^2*QLd^4*QR^2 + 1/8*nf^6*
      T^5*h^10*u^2*QL^2*QLd^5*LLd - 22/9*nf^6*T^5*h^10*u^2*QL^3*LLd*LR^3*LRd
       - 9/4*nf^6*T^5*h^10*u^2*QL^3*LL*LR^2*LRd^2 - 7/4*nf^6*T^5*h^10*u^2*QL^3
      *LL*LLd^2*LR^2 - 7/2*nf^6*T^5*h^10*u^2*QL^3*LL^2*LLd*LR*LRd - 31/18*nf^6
      *T^5*h^10*u^2*QL^3*LL^3*LRd^2 - 19/12*nf^6*T^5*h^10*u^2*QL^3*LL^3*LLd^2
       + 5*nf^6*T^5*h^10*u^2*QL^3*QRd^3*LLd*LR + 6*nf^6*T^5*h^10*u^2*QL^3*
      QRd^3*LL*LRd - nf^6*T^5*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 - 5/2*nf^6*T^5*
      h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 5/4*nf^6*T^5*h^10*u^2*QL^3*QR^2*QRd^2*LL
       + 22/9*nf^6*T^5*h^10*u^2*QL^3*QR^3*LL*LR + 5*nf^6*T^5*h^10*u^2*QL^3*QLd
      *QRd^2*LR*LRd + 5*nf^6*T^5*h^10*u^2*QL^3*QLd*QRd^2*LL*LLd - nf^6*T^5*
      h^10*u^2*QL^3*QLd*QR*LR^2*LRd - 5/2*nf^6*T^5*h^10*u^2*QL^3*QLd*QR*LL^2*
      LRd + 49/6*nf^6*T^5*h^10*u^2*QL^3*QLd*QR*QRd^3 + 7/6*nf^6*T^5*h^10*u^2*
      QL^3*QLd*QR^2*QRd*LR + 2*nf^6*T^5*h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 3*
      nf^6*T^5*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 17/12*nf^6*T^5*h^10*u^2*QL^3*
      QLd^2*QR^2*LL + 2*nf^6*T^5*h^10*u^2*QL^3*QLd^3*LR*LRd + 2*nf^6*T^5*h^10*
      u^2*QL^3*QLd^3*LL*LLd + 40/9*nf^6*T^5*h^10*u^2*QL^3*QLd^3*QR*QRd - 11/8*
      nf^6*T^5*h^10*u^2*QL^4*QRd*LR^2*LRd - 5/4*nf^6*T^5*h^10*u^2*QL^4*QRd*LL*
      LLd*LR - 9/4*nf^6*T^5*h^10*u^2*QL^4*QRd*LL^2*LRd + 161/72*nf^6*T^5*h^10*
      u^2*QL^4*QRd^4 + 13/8*nf^6*T^5*h^10*u^2*QL^4*QR*QRd^2*LR + 5/4*nf^6*T^5*
      h^10*u^2*QL^4*QR^2*LR^2 + 1/2*nf^6*T^5*h^10*u^2*QL^4*QR^2*LL^2 - nf^6*
      T^5*h^10*u^2*QL^4*QLd*LLd*LR^2 - 5/4*nf^6*T^5*h^10*u^2*QL^4*QLd*LL*LR*
      LRd - 15/8*nf^6*T^5*h^10*u^2*QL^4*QLd*LL^2*LLd + 3/4*nf^6*T^5*h^10*u^2*
      QL^4*QLd*QR*QRd*LL + 25/8*nf^6*T^5*h^10*u^2*QL^4*QLd^2*QRd^2 + 13/6*nf^6
      *T^5*h^10*u^2*QL^4*QLd^2*QR*LR + 37/36*nf^6*T^5*h^10*u^2*QL^4*QLd^4 + 1/
      12*nf^6*T^5*h^10*u^2*QL^5*QRd^2*LL + 9/4*nf^6*T^5*h^10*u^2*QL^5*QR*LL*LR
       - 1/4*nf^6*T^5*h^10*u^2*QL^5*QLd*QRd*LR + 1/8*nf^6*T^5*h^10*u^2*QL^5*
      QLd^2*LL + 5/12*nf^6*T^5*h^10*u^2*QL^6*LR^2 + 13/36*nf^6*T^5*h^10*u^2*
      QL^6*LL^2 + 17/3*nf^6*T^5*h^10*u^2*G*QRd^3*LLd*LR*LRd + 3*nf^6*T^5*h^10*
      u^2*G*QRd^3*LL*LRd^2 + 17/6*nf^6*T^5*h^10*u^2*G*QRd^3*LL*LLd^2 + 17/2*
      nf^6*T^5*h^10*u^2*G*QR*QRd*LLd*LR^2*LRd + 17/2*nf^6*T^5*h^10*u^2*G*QR*
      QRd*LL*LR*LRd^2 + 17/2*nf^6*T^5*h^10*u^2*G*QR*QRd*LL*LLd^2*LR + 17/2*
      nf^6*T^5*h^10*u^2*G*QR*QRd*LL^2*LLd*LRd + 17/3*nf^6*T^5*h^10*u^2*G*QR*
      QRd^4*LLd + 17*nf^6*T^5*h^10*u^2*G*QR^2*QRd^2*LLd*LR + 17*nf^6*T^5*h^10*
      u^2*G*QR^2*QRd^2*LL*LRd + 3*nf^6*T^5*h^10*u^2*G*QR^3*LLd*LR^2 + 17/3*
      nf^6*T^5*h^10*u^2*G*QR^3*LL*LR*LRd + 17/6*nf^6*T^5*h^10*u^2*G*QR^3*LL^2*
      LLd + 17/3*nf^6*T^5*h^10*u^2*G*QR^4*QRd*LL + 17/2*nf^6*T^5*h^10*u^2*G*
      QLd*QRd^2*LR*LRd^2 + 17/2*nf^6*T^5*h^10*u^2*G*QLd*QRd^2*LLd^2*LR + 17*
      nf^6*T^5*h^10*u^2*G*QLd*QRd^2*LL*LLd*LRd + 17/4*nf^6*T^5*h^10*u^2*G*QLd*
      QR*LR^2*LRd^2 + 9/2*nf^6*T^5*h^10*u^2*G*QLd*QR*LLd^2*LR^2 + 17*nf^6*T^5*
      h^10*u^2*G*QLd*QR*LL*LLd*LR*LRd + 17/4*nf^6*T^5*h^10*u^2*G*QLd*QR*LL^2*
      LRd^2 + 17/4*nf^6*T^5*h^10*u^2*G*QLd*QR*LL^2*LLd^2 + 68/3*nf^6*T^5*h^10*
      u^2*G*QLd*QR*QRd^3*LRd + 34*nf^6*T^5*h^10*u^2*G*QLd*QR^2*QRd*LR*LRd + 34
      *nf^6*T^5*h^10*u^2*G*QLd*QR^2*QRd*LL*LLd + 289/12*nf^6*T^5*h^10*u^2*G*
      QLd*QR^3*QRd^2 + 6*nf^6*T^5*h^10*u^2*G*QLd*QR^4*LR + 17*nf^6*T^5*h^10*
      u^2*G*QLd^2*QRd*LLd*LR*LRd + 17/2*nf^6*T^5*h^10*u^2*G*QLd^2*QRd*LL*LRd^2
       + 17/2*nf^6*T^5*h^10*u^2*G*QLd^2*QRd*LL*LLd^2 + 34*nf^6*T^5*h^10*u^2*G*
      QLd^2*QR*QRd^2*LLd + 18*nf^6*T^5*h^10*u^2*G*QLd^2*QR^2*LLd*LR + 17*nf^6*
      T^5*h^10*u^2*G*QLd^2*QR^2*LL*LRd + 17/6*nf^6*T^5*h^10*u^2*G*QLd^3*LR*
      LRd^2 + 3*nf^6*T^5*h^10*u^2*G*QLd^3*LLd^2*LR + 17/3*nf^6*T^5*h^10*u^2*G*
      QLd^3*LL*LLd*LRd + 68/3*nf^6*T^5*h^10*u^2*G*QLd^3*QR*QRd*LRd + 17/2*nf^6
      *T^5*h^10*u^2*G*QLd^3*QR^3 + 6*nf^6*T^5*h^10*u^2*G*QLd^4*QR*LLd + 17/4*
      nf^6*T^5*h^10*u^2*G*QL*QRd*LR^2*LRd^2 + 17/4*nf^6*T^5*h^10*u^2*G*QL*QRd*
      LLd^2*LR^2 + 17*nf^6*T^5*h^10*u^2*G*QL*QRd*LL*LLd*LR*LRd + 9/2*nf^6*T^5*
      h^10*u^2*G*QL*QRd*LL^2*LRd^2 + 17/4*nf^6*T^5*h^10*u^2*G*QL*QRd*LL^2*
      LLd^2 + 6*nf^6*T^5*h^10*u^2*G*QL*QRd^4*LRd + 34*nf^6*T^5*h^10*u^2*G*QL*
      QR*QRd^2*LR*LRd + 34*nf^6*T^5*h^10*u^2*G*QL*QR*QRd^2*LL*LLd + 17/2*nf^6*
      T^5*h^10*u^2*G*QL*QR^2*LR^2*LRd + 17*nf^6*T^5*h^10*u^2*G*QL*QR^2*LL*LLd*
      LR + 17/2*nf^6*T^5*h^10*u^2*G*QL*QR^2*LL^2*LRd + 289/12*nf^6*T^5*h^10*
      u^2*G*QL*QR^2*QRd^3 + 68/3*nf^6*T^5*h^10*u^2*G*QL*QR^3*QRd*LR + 17/2*
      nf^6*T^5*h^10*u^2*G*QL*QLd*LLd*LR^2*LRd + 17/2*nf^6*T^5*h^10*u^2*G*QL*
      QLd*LL*LR*LRd^2 + 17/2*nf^6*T^5*h^10*u^2*G*QL*QLd*LL*LLd^2*LR + 17/2*
      nf^6*T^5*h^10*u^2*G*QL*QLd*LL^2*LLd*LRd + 68/3*nf^6*T^5*h^10*u^2*G*QL*
      QLd*QRd^3*LLd + 68*nf^6*T^5*h^10*u^2*G*QL*QLd*QR*QRd*LLd*LR + 68*nf^6*
      T^5*h^10*u^2*G*QL*QLd*QR*QRd*LL*LRd + 68/3*nf^6*T^5*h^10*u^2*G*QL*QLd*
      QR^3*LL + 34*nf^6*T^5*h^10*u^2*G*QL*QLd^2*QRd^2*LRd + 34*nf^6*T^5*h^10*
      u^2*G*QL*QLd^2*QR*LR*LRd + 34*nf^6*T^5*h^10*u^2*G*QL*QLd^2*QR*LL*LLd +
      289/4*nf^6*T^5*h^10*u^2*G*QL*QLd^2*QR^2*QRd + 68/3*nf^6*T^5*h^10*u^2*G*
      QL*QLd^3*QRd*LLd + 17/3*nf^6*T^5*h^10*u^2*G*QL*QLd^4*LRd + 17*nf^6*T^5*
      h^10*u^2*G*QL^2*QRd^2*LLd*LR + 18*nf^6*T^5*h^10*u^2*G*QL^2*QRd^2*LL*LRd
       + 17/2*nf^6*T^5*h^10*u^2*G*QL^2*QR*LLd*LR^2 + 17*nf^6*T^5*h^10*u^2*G*
      QL^2*QR*LL*LR*LRd + 17/2*nf^6*T^5*h^10*u^2*G*QL^2*QR*LL^2*LLd + 34*nf^6*
      T^5*h^10*u^2*G*QL^2*QR^2*QRd*LL + 34*nf^6*T^5*h^10*u^2*G*QL^2*QLd*QRd*LR
      *LRd + 34*nf^6*T^5*h^10*u^2*G*QL^2*QLd*QRd*LL*LLd + 289/4*nf^6*T^5*h^10*
      u^2*G*QL^2*QLd*QR*QRd^2 + 34*nf^6*T^5*h^10*u^2*G*QL^2*QLd*QR^2*LR + 17*
      nf^6*T^5*h^10*u^2*G*QL^2*QLd^2*LLd*LR + 17*nf^6*T^5*h^10*u^2*G*QL^2*
      QLd^2*LL*LRd + 289/12*nf^6*T^5*h^10*u^2*G*QL^2*QLd^3*QR + 17/6*nf^6*T^5*
      h^10*u^2*G*QL^3*LR^2*LRd + 17/3*nf^6*T^5*h^10*u^2*G*QL^3*LL*LLd*LR + 3*
      nf^6*T^5*h^10*u^2*G*QL^3*LL^2*LRd + 17/2*nf^6*T^5*h^10*u^2*G*QL^3*QRd^3
       + 68/3*nf^6*T^5*h^10*u^2*G*QL^3*QR*QRd*LR + 68/3*nf^6*T^5*h^10*u^2*G*
      QL^3*QLd*QR*LL + 289/12*nf^6*T^5*h^10*u^2*G*QL^3*QLd^2*QRd + 6*nf^6*T^5*
      h^10*u^2*G*QL^4*QRd*LL + 17/3*nf^6*T^5*h^10*u^2*G*QL^4*QLd*LR + 45/4*
      nf^6*T^5*h^10*u^2*W*LLd*LR^3*LRd^2 + 25/6*nf^6*T^5*h^10*u^2*W*LLd^3*LR^3
       + 45/4*nf^6*T^5*h^10*u^2*W*LL*LR^2*LRd^3 + 135/4*nf^6*T^5*h^10*u^2*W*LL
      *LLd^2*LR^2*LRd + 135/4*nf^6*T^5*h^10*u^2*W*LL^2*LLd*LR*LRd^2 + 45/4*
      nf^6*T^5*h^10*u^2*W*LL^2*LLd^3*LR + 25/6*nf^6*T^5*h^10*u^2*W*LL^3*LRd^3
       + 45/4*nf^6*T^5*h^10*u^2*W*LL^3*LLd^2*LRd + 45/2*nf^6*T^5*h^10*u^2*W*
      QRd^3*LLd*LR*LRd + 25/2*nf^6*T^5*h^10*u^2*W*QRd^3*LL*LRd^2 + 45/4*nf^6*
      T^5*h^10*u^2*W*QRd^3*LL*LLd^2 + 135/2*nf^6*T^5*h^10*u^2*W*QR*QRd*LLd*
      LR^2*LRd + 135/2*nf^6*T^5*h^10*u^2*W*QR*QRd*LL*LR*LRd^2 + 135/2*nf^6*T^5
      *h^10*u^2*W*QR*QRd*LL*LLd^2*LR + 135/2*nf^6*T^5*h^10*u^2*W*QR*QRd*LL^2*
      LLd*LRd + 135/8*nf^6*T^5*h^10*u^2*W*QR*QRd^4*LLd + 135/2*nf^6*T^5*h^10*
      u^2*W*QR^2*QRd^2*LLd*LR + 135/2*nf^6*T^5*h^10*u^2*W*QR^2*QRd^2*LL*LRd +
      25/2*nf^6*T^5*h^10*u^2*W*QR^3*LLd*LR^2 + 45/2*nf^6*T^5*h^10*u^2*W*QR^3*
      LL*LR*LRd + 45/4*nf^6*T^5*h^10*u^2*W*QR^3*LL^2*LLd + 135/8*nf^6*T^5*h^10
      *u^2*W*QR^4*QRd*LL + 135/4*nf^6*T^5*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 + 135/
      4*nf^6*T^5*h^10*u^2*W*QLd*QRd^2*LLd^2*LR + 135/2*nf^6*T^5*h^10*u^2*W*QLd
      *QRd^2*LL*LLd*LRd + 135/4*nf^6*T^5*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 75/2*
      nf^6*T^5*h^10*u^2*W*QLd*QR*LLd^2*LR^2 + 135*nf^6*T^5*h^10*u^2*W*QLd*QR*
      LL*LLd*LR*LRd + 135/4*nf^6*T^5*h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 135/4*nf^6
      *T^5*h^10*u^2*W*QLd*QR*LL^2*LLd^2 + 135/2*nf^6*T^5*h^10*u^2*W*QLd*QR*
      QRd^3*LRd + 135*nf^6*T^5*h^10*u^2*W*QLd*QR^2*QRd*LR*LRd + 135*nf^6*T^5*
      h^10*u^2*W*QLd*QR^2*QRd*LL*LLd + 135/2*nf^6*T^5*h^10*u^2*W*QLd*QR^3*
      QRd^2 + 75/4*nf^6*T^5*h^10*u^2*W*QLd*QR^4*LR + 135/2*nf^6*T^5*h^10*u^2*W
      *QLd^2*QRd*LLd*LR*LRd + 135/4*nf^6*T^5*h^10*u^2*W*QLd^2*QRd*LL*LRd^2 +
      135/4*nf^6*T^5*h^10*u^2*W*QLd^2*QRd*LL*LLd^2 + 405/4*nf^6*T^5*h^10*u^2*W
      *QLd^2*QR*QRd^2*LLd + 75*nf^6*T^5*h^10*u^2*W*QLd^2*QR^2*LLd*LR + 135/2*
      nf^6*T^5*h^10*u^2*W*QLd^2*QR^2*LL*LRd + 45/4*nf^6*T^5*h^10*u^2*W*QLd^3*
      LR*LRd^2 + 25/2*nf^6*T^5*h^10*u^2*W*QLd^3*LLd^2*LR + 45/2*nf^6*T^5*h^10*
      u^2*W*QLd^3*LL*LLd*LRd + 135/2*nf^6*T^5*h^10*u^2*W*QLd^3*QR*QRd*LRd + 25
      *nf^6*T^5*h^10*u^2*W*QLd^3*QR^3 + 75/4*nf^6*T^5*h^10*u^2*W*QLd^4*QR*LLd
       + 135/4*nf^6*T^5*h^10*u^2*W*QL*QRd*LR^2*LRd^2 + 135/4*nf^6*T^5*h^10*u^2
      *W*QL*QRd*LLd^2*LR^2 + 135*nf^6*T^5*h^10*u^2*W*QL*QRd*LL*LLd*LR*LRd + 75/
      2*nf^6*T^5*h^10*u^2*W*QL*QRd*LL^2*LRd^2 + 135/4*nf^6*T^5*h^10*u^2*W*QL*
      QRd*LL^2*LLd^2 + 75/4*nf^6*T^5*h^10*u^2*W*QL*QRd^4*LRd + 135*nf^6*T^5*
      h^10*u^2*W*QL*QR*QRd^2*LR*LRd + 135*nf^6*T^5*h^10*u^2*W*QL*QR*QRd^2*LL*
      LLd + 135/4*nf^6*T^5*h^10*u^2*W*QL*QR^2*LR^2*LRd + 135/2*nf^6*T^5*h^10*
      u^2*W*QL*QR^2*LL*LLd*LR + 135/4*nf^6*T^5*h^10*u^2*W*QL*QR^2*LL^2*LRd +
      135/2*nf^6*T^5*h^10*u^2*W*QL*QR^2*QRd^3 + 135/2*nf^6*T^5*h^10*u^2*W*QL*
      QR^3*QRd*LR + 135/2*nf^6*T^5*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd + 135/2*nf^6
      *T^5*h^10*u^2*W*QL*QLd*LL*LR*LRd^2 + 135/2*nf^6*T^5*h^10*u^2*W*QL*QLd*LL
      *LLd^2*LR + 135/2*nf^6*T^5*h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 135/2*nf^6*
      T^5*h^10*u^2*W*QL*QLd*QRd^3*LLd + 270*nf^6*T^5*h^10*u^2*W*QL*QLd*QR*QRd*
      LLd*LR + 270*nf^6*T^5*h^10*u^2*W*QL*QLd*QR*QRd*LL*LRd + 135/2*nf^6*T^5*
      h^10*u^2*W*QL*QLd*QR^3*LL + 405/4*nf^6*T^5*h^10*u^2*W*QL*QLd^2*QRd^2*LRd
       + 135*nf^6*T^5*h^10*u^2*W*QL*QLd^2*QR*LR*LRd + 135*nf^6*T^5*h^10*u^2*W*
      QL*QLd^2*QR*LL*LLd + 405/2*nf^6*T^5*h^10*u^2*W*QL*QLd^2*QR^2*QRd + 135/2
      *nf^6*T^5*h^10*u^2*W*QL*QLd^3*QRd*LLd + 135/8*nf^6*T^5*h^10*u^2*W*QL*
      QLd^4*LRd + 135/2*nf^6*T^5*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 75*nf^6*T^5*
      h^10*u^2*W*QL^2*QRd^2*LL*LRd + 135/4*nf^6*T^5*h^10*u^2*W*QL^2*QR*LLd*
      LR^2 + 135/2*nf^6*T^5*h^10*u^2*W*QL^2*QR*LL*LR*LRd + 135/4*nf^6*T^5*h^10
      *u^2*W*QL^2*QR*LL^2*LLd + 405/4*nf^6*T^5*h^10*u^2*W*QL^2*QR^2*QRd*LL +
      135*nf^6*T^5*h^10*u^2*W*QL^2*QLd*QRd*LR*LRd + 135*nf^6*T^5*h^10*u^2*W*
      QL^2*QLd*QRd*LL*LLd + 405/2*nf^6*T^5*h^10*u^2*W*QL^2*QLd*QR*QRd^2 + 405/
      4*nf^6*T^5*h^10*u^2*W*QL^2*QLd*QR^2*LR + 135/2*nf^6*T^5*h^10*u^2*W*QL^2*
      QLd^2*LLd*LR + 135/2*nf^6*T^5*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 135/2*nf^6*
      T^5*h^10*u^2*W*QL^2*QLd^3*QR + 45/4*nf^6*T^5*h^10*u^2*W*QL^3*LR^2*LRd +
      45/2*nf^6*T^5*h^10*u^2*W*QL^3*LL*LLd*LR + 25/2*nf^6*T^5*h^10*u^2*W*QL^3*
      LL^2*LRd + 25*nf^6*T^5*h^10*u^2*W*QL^3*QRd^3 + 135/2*nf^6*T^5*h^10*u^2*W
      *QL^3*QR*QRd*LR + 135/2*nf^6*T^5*h^10*u^2*W*QL^3*QLd*QR*LL + 135/2*nf^6*
      T^5*h^10*u^2*W*QL^3*QLd^2*QRd + 75/4*nf^6*T^5*h^10*u^2*W*QL^4*QRd*LL +
      135/8*nf^6*T^5*h^10*u^2*W*QL^4*QLd*LR + 17/12*nf^6*T^5*h^10*u^2*B*LLd*
      LR^3*LRd^2 + 1/2*nf^6*T^5*h^10*u^2*B*LLd^3*LR^3 + 17/12*nf^6*T^5*h^10*
      u^2*B*LL*LR^2*LRd^3 + 17/4*nf^6*T^5*h^10*u^2*B*LL*LLd^2*LR^2*LRd + 17/4*
      nf^6*T^5*h^10*u^2*B*LL^2*LLd*LR*LRd^2 + 17/12*nf^6*T^5*h^10*u^2*B*LL^2*
      LLd^3*LR + 1/2*nf^6*T^5*h^10*u^2*B*LL^3*LRd^3 + 17/12*nf^6*T^5*h^10*u^2*
      B*LL^3*LLd^2*LRd + 17/6*nf^6*T^5*h^10*u^2*B*QRd^3*LLd*LR*LRd + 3/2*nf^6*
      T^5*h^10*u^2*B*QRd^3*LL*LRd^2 + 17/12*nf^6*T^5*h^10*u^2*B*QRd^3*LL*LLd^2
       + 17/2*nf^6*T^5*h^10*u^2*B*QR*QRd*LLd*LR^2*LRd + 17/2*nf^6*T^5*h^10*u^2
      *B*QR*QRd*LL*LR*LRd^2 + 17/2*nf^6*T^5*h^10*u^2*B*QR*QRd*LL*LLd^2*LR + 17/
      2*nf^6*T^5*h^10*u^2*B*QR*QRd*LL^2*LLd*LRd + 17/8*nf^6*T^5*h^10*u^2*B*QR*
      QRd^4*LLd + 17/2*nf^6*T^5*h^10*u^2*B*QR^2*QRd^2*LLd*LR + 17/2*nf^6*T^5*
      h^10*u^2*B*QR^2*QRd^2*LL*LRd + 3/2*nf^6*T^5*h^10*u^2*B*QR^3*LLd*LR^2 +
      17/6*nf^6*T^5*h^10*u^2*B*QR^3*LL*LR*LRd + 17/12*nf^6*T^5*h^10*u^2*B*QR^3
      *LL^2*LLd + 17/8*nf^6*T^5*h^10*u^2*B*QR^4*QRd*LL + 17/4*nf^6*T^5*h^10*
      u^2*B*QLd*QRd^2*LR*LRd^2 + 17/4*nf^6*T^5*h^10*u^2*B*QLd*QRd^2*LLd^2*LR
       + 17/2*nf^6*T^5*h^10*u^2*B*QLd*QRd^2*LL*LLd*LRd + 17/4*nf^6*T^5*h^10*
      u^2*B*QLd*QR*LR^2*LRd^2 + 9/2*nf^6*T^5*h^10*u^2*B*QLd*QR*LLd^2*LR^2 + 17
      *nf^6*T^5*h^10*u^2*B*QLd*QR*LL*LLd*LR*LRd + 17/4*nf^6*T^5*h^10*u^2*B*QLd
      *QR*LL^2*LRd^2 + 17/4*nf^6*T^5*h^10*u^2*B*QLd*QR*LL^2*LLd^2 + 17/2*nf^6*
      T^5*h^10*u^2*B*QLd*QR*QRd^3*LRd + 17*nf^6*T^5*h^10*u^2*B*QLd*QR^2*QRd*LR
      *LRd + 17*nf^6*T^5*h^10*u^2*B*QLd*QR^2*QRd*LL*LLd + 17/2*nf^6*T^5*h^10*
      u^2*B*QLd*QR^3*QRd^2 + 9/4*nf^6*T^5*h^10*u^2*B*QLd*QR^4*LR + 17/2*nf^6*
      T^5*h^10*u^2*B*QLd^2*QRd*LLd*LR*LRd + 17/4*nf^6*T^5*h^10*u^2*B*QLd^2*QRd
      *LL*LRd^2 + 17/4*nf^6*T^5*h^10*u^2*B*QLd^2*QRd*LL*LLd^2 + 51/4*nf^6*T^5*
      h^10*u^2*B*QLd^2*QR*QRd^2*LLd + 9*nf^6*T^5*h^10*u^2*B*QLd^2*QR^2*LLd*LR
       + 17/2*nf^6*T^5*h^10*u^2*B*QLd^2*QR^2*LL*LRd + 17/12*nf^6*T^5*h^10*u^2*
      B*QLd^3*LR*LRd^2 + 3/2*nf^6*T^5*h^10*u^2*B*QLd^3*LLd^2*LR + 17/6*nf^6*
      T^5*h^10*u^2*B*QLd^3*LL*LLd*LRd + 17/2*nf^6*T^5*h^10*u^2*B*QLd^3*QR*QRd*
      LRd + 3*nf^6*T^5*h^10*u^2*B*QLd^3*QR^3 + 9/4*nf^6*T^5*h^10*u^2*B*QLd^4*
      QR*LLd + 17/4*nf^6*T^5*h^10*u^2*B*QL*QRd*LR^2*LRd^2 + 17/4*nf^6*T^5*h^10
      *u^2*B*QL*QRd*LLd^2*LR^2 + 17*nf^6*T^5*h^10*u^2*B*QL*QRd*LL*LLd*LR*LRd
       + 9/2*nf^6*T^5*h^10*u^2*B*QL*QRd*LL^2*LRd^2 + 17/4*nf^6*T^5*h^10*u^2*B*
      QL*QRd*LL^2*LLd^2 + 9/4*nf^6*T^5*h^10*u^2*B*QL*QRd^4*LRd + 17*nf^6*T^5*
      h^10*u^2*B*QL*QR*QRd^2*LR*LRd + 17*nf^6*T^5*h^10*u^2*B*QL*QR*QRd^2*LL*
      LLd + 17/4*nf^6*T^5*h^10*u^2*B*QL*QR^2*LR^2*LRd + 17/2*nf^6*T^5*h^10*u^2
      *B*QL*QR^2*LL*LLd*LR + 17/4*nf^6*T^5*h^10*u^2*B*QL*QR^2*LL^2*LRd + 17/2*
      nf^6*T^5*h^10*u^2*B*QL*QR^2*QRd^3 + 17/2*nf^6*T^5*h^10*u^2*B*QL*QR^3*QRd
      *LR + 17/2*nf^6*T^5*h^10*u^2*B*QL*QLd*LLd*LR^2*LRd + 17/2*nf^6*T^5*h^10*
      u^2*B*QL*QLd*LL*LR*LRd^2 + 17/2*nf^6*T^5*h^10*u^2*B*QL*QLd*LL*LLd^2*LR
       + 17/2*nf^6*T^5*h^10*u^2*B*QL*QLd*LL^2*LLd*LRd + 17/2*nf^6*T^5*h^10*u^2
      *B*QL*QLd*QRd^3*LLd + 34*nf^6*T^5*h^10*u^2*B*QL*QLd*QR*QRd*LLd*LR + 34*
      nf^6*T^5*h^10*u^2*B*QL*QLd*QR*QRd*LL*LRd + 17/2*nf^6*T^5*h^10*u^2*B*QL*
      QLd*QR^3*LL + 51/4*nf^6*T^5*h^10*u^2*B*QL*QLd^2*QRd^2*LRd + 17*nf^6*T^5*
      h^10*u^2*B*QL*QLd^2*QR*LR*LRd + 17*nf^6*T^5*h^10*u^2*B*QL*QLd^2*QR*LL*
      LLd + 51/2*nf^6*T^5*h^10*u^2*B*QL*QLd^2*QR^2*QRd + 17/2*nf^6*T^5*h^10*
      u^2*B*QL*QLd^3*QRd*LLd + 17/8*nf^6*T^5*h^10*u^2*B*QL*QLd^4*LRd + 17/2*
      nf^6*T^5*h^10*u^2*B*QL^2*QRd^2*LLd*LR + 9*nf^6*T^5*h^10*u^2*B*QL^2*QRd^2
      *LL*LRd + 17/4*nf^6*T^5*h^10*u^2*B*QL^2*QR*LLd*LR^2 + 17/2*nf^6*T^5*h^10
      *u^2*B*QL^2*QR*LL*LR*LRd + 17/4*nf^6*T^5*h^10*u^2*B*QL^2*QR*LL^2*LLd +
      51/4*nf^6*T^5*h^10*u^2*B*QL^2*QR^2*QRd*LL + 17*nf^6*T^5*h^10*u^2*B*QL^2*
      QLd*QRd*LR*LRd + 17*nf^6*T^5*h^10*u^2*B*QL^2*QLd*QRd*LL*LLd + 51/2*nf^6*
      T^5*h^10*u^2*B*QL^2*QLd*QR*QRd^2 + 51/4*nf^6*T^5*h^10*u^2*B*QL^2*QLd*
      QR^2*LR + 17/2*nf^6*T^5*h^10*u^2*B*QL^2*QLd^2*LLd*LR + 17/2*nf^6*T^5*
      h^10*u^2*B*QL^2*QLd^2*LL*LRd + 17/2*nf^6*T^5*h^10*u^2*B*QL^2*QLd^3*QR +
      17/12*nf^6*T^5*h^10*u^2*B*QL^3*LR^2*LRd + 17/6*nf^6*T^5*h^10*u^2*B*QL^3*
      LL*LLd*LR + 3/2*nf^6*T^5*h^10*u^2*B*QL^3*LL^2*LRd + 3*nf^6*T^5*h^10*u^2*
      B*QL^3*QRd^3 + 17/2*nf^6*T^5*h^10*u^2*B*QL^3*QR*QRd*LR + 17/2*nf^6*T^5*
      h^10*u^2*B*QL^3*QLd*QR*LL + 17/2*nf^6*T^5*h^10*u^2*B*QL^3*QLd^2*QRd + 9/
      4*nf^6*T^5*h^10*u^2*B*QL^4*QRd*LL + 17/8*nf^6*T^5*h^10*u^2*B*QL^4*QLd*LR
       + 403/12*nf^6*T^5*h^10*u^2*p^2*LLd*LR^3*LRd^2 + 122/9*nf^6*T^5*h^10*u^2
      *p^2*LLd^3*LR^3 + 403/12*nf^6*T^5*h^10*u^2*p^2*LL*LR^2*LRd^3 + 403/4*
      nf^6*T^5*h^10*u^2*p^2*LL*LLd^2*LR^2*LRd + 403/4*nf^6*T^5*h^10*u^2*p^2*
      LL^2*LLd*LR*LRd^2 + 403/12*nf^6*T^5*h^10*u^2*p^2*LL^2*LLd^3*LR + 122/9*
      nf^6*T^5*h^10*u^2*p^2*LL^3*LRd^3 + 403/12*nf^6*T^5*h^10*u^2*p^2*LL^3*
      LLd^2*LRd + 403/6*nf^6*T^5*h^10*u^2*p^2*QRd^3*LLd*LR*LRd + 122/3*nf^6*
      T^5*h^10*u^2*p^2*QRd^3*LL*LRd^2 + 403/12*nf^6*T^5*h^10*u^2*p^2*QRd^3*LL*
      LLd^2 + 403/2*nf^6*T^5*h^10*u^2*p^2*QR*QRd*LLd*LR^2*LRd + 403/2*nf^6*T^5
      *h^10*u^2*p^2*QR*QRd*LL*LR*LRd^2 + 403/2*nf^6*T^5*h^10*u^2*p^2*QR*QRd*LL
      *LLd^2*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QR*QRd*LL^2*LLd*LRd + 403/8*nf^6
      *T^5*h^10*u^2*p^2*QR*QRd^4*LLd + 403/2*nf^6*T^5*h^10*u^2*p^2*QR^2*QRd^2*
      LLd*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QR^2*QRd^2*LL*LRd + 122/3*nf^6*T^5*
      h^10*u^2*p^2*QR^3*LLd*LR^2 + 403/6*nf^6*T^5*h^10*u^2*p^2*QR^3*LL*LR*LRd
       + 403/12*nf^6*T^5*h^10*u^2*p^2*QR^3*LL^2*LLd + 403/8*nf^6*T^5*h^10*u^2*
      p^2*QR^4*QRd*LL + 403/4*nf^6*T^5*h^10*u^2*p^2*QLd*QRd^2*LR*LRd^2 + 403/4
      *nf^6*T^5*h^10*u^2*p^2*QLd*QRd^2*LLd^2*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*
      QLd*QRd^2*LL*LLd*LRd + 403/4*nf^6*T^5*h^10*u^2*p^2*QLd*QR*LR^2*LRd^2 +
      122*nf^6*T^5*h^10*u^2*p^2*QLd*QR*LLd^2*LR^2 + 403*nf^6*T^5*h^10*u^2*p^2*
      QLd*QR*LL*LLd*LR*LRd + 403/4*nf^6*T^5*h^10*u^2*p^2*QLd*QR*LL^2*LRd^2 +
      403/4*nf^6*T^5*h^10*u^2*p^2*QLd*QR*LL^2*LLd^2 + 403/2*nf^6*T^5*h^10*u^2*
      p^2*QLd*QR*QRd^3*LRd + 403*nf^6*T^5*h^10*u^2*p^2*QLd*QR^2*QRd*LR*LRd +
      403*nf^6*T^5*h^10*u^2*p^2*QLd*QR^2*QRd*LL*LLd + 403/2*nf^6*T^5*h^10*u^2*
      p^2*QLd*QR^3*QRd^2 + 61*nf^6*T^5*h^10*u^2*p^2*QLd*QR^4*LR + 403/2*nf^6*
      T^5*h^10*u^2*p^2*QLd^2*QRd*LLd*LR*LRd + 403/4*nf^6*T^5*h^10*u^2*p^2*
      QLd^2*QRd*LL*LRd^2 + 403/4*nf^6*T^5*h^10*u^2*p^2*QLd^2*QRd*LL*LLd^2 +
      1209/4*nf^6*T^5*h^10*u^2*p^2*QLd^2*QR*QRd^2*LLd + 244*nf^6*T^5*h^10*u^2*
      p^2*QLd^2*QR^2*LLd*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QLd^2*QR^2*LL*LRd +
      403/12*nf^6*T^5*h^10*u^2*p^2*QLd^3*LR*LRd^2 + 122/3*nf^6*T^5*h^10*u^2*
      p^2*QLd^3*LLd^2*LR + 403/6*nf^6*T^5*h^10*u^2*p^2*QLd^3*LL*LLd*LRd + 403/
      2*nf^6*T^5*h^10*u^2*p^2*QLd^3*QR*QRd*LRd + 244/3*nf^6*T^5*h^10*u^2*p^2*
      QLd^3*QR^3 + 61*nf^6*T^5*h^10*u^2*p^2*QLd^4*QR*LLd + 403/4*nf^6*T^5*h^10
      *u^2*p^2*QL*QRd*LR^2*LRd^2 + 403/4*nf^6*T^5*h^10*u^2*p^2*QL*QRd*LLd^2*
      LR^2 + 403*nf^6*T^5*h^10*u^2*p^2*QL*QRd*LL*LLd*LR*LRd + 122*nf^6*T^5*
      h^10*u^2*p^2*QL*QRd*LL^2*LRd^2 + 403/4*nf^6*T^5*h^10*u^2*p^2*QL*QRd*LL^2
      *LLd^2 + 61*nf^6*T^5*h^10*u^2*p^2*QL*QRd^4*LRd + 403*nf^6*T^5*h^10*u^2*
      p^2*QL*QR*QRd^2*LR*LRd + 403*nf^6*T^5*h^10*u^2*p^2*QL*QR*QRd^2*LL*LLd +
      403/4*nf^6*T^5*h^10*u^2*p^2*QL*QR^2*LR^2*LRd + 403/2*nf^6*T^5*h^10*u^2*
      p^2*QL*QR^2*LL*LLd*LR + 403/4*nf^6*T^5*h^10*u^2*p^2*QL*QR^2*LL^2*LRd +
      403/2*nf^6*T^5*h^10*u^2*p^2*QL*QR^2*QRd^3 + 403/2*nf^6*T^5*h^10*u^2*p^2*
      QL*QR^3*QRd*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QL*QLd*LLd*LR^2*LRd + 403/2
      *nf^6*T^5*h^10*u^2*p^2*QL*QLd*LL*LR*LRd^2 + 403/2*nf^6*T^5*h^10*u^2*p^2*
      QL*QLd*LL*LLd^2*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QL*QLd*LL^2*LLd*LRd +
      403/2*nf^6*T^5*h^10*u^2*p^2*QL*QLd*QRd^3*LLd + 806*nf^6*T^5*h^10*u^2*p^2
      *QL*QLd*QR*QRd*LLd*LR + 806*nf^6*T^5*h^10*u^2*p^2*QL*QLd*QR*QRd*LL*LRd
       + 403/2*nf^6*T^5*h^10*u^2*p^2*QL*QLd*QR^3*LL + 1209/4*nf^6*T^5*h^10*u^2
      *p^2*QL*QLd^2*QRd^2*LRd + 403*nf^6*T^5*h^10*u^2*p^2*QL*QLd^2*QR*LR*LRd
       + 403*nf^6*T^5*h^10*u^2*p^2*QL*QLd^2*QR*LL*LLd + 1209/2*nf^6*T^5*h^10*
      u^2*p^2*QL*QLd^2*QR^2*QRd + 403/2*nf^6*T^5*h^10*u^2*p^2*QL*QLd^3*QRd*LLd
       + 403/8*nf^6*T^5*h^10*u^2*p^2*QL*QLd^4*LRd + 403/2*nf^6*T^5*h^10*u^2*
      p^2*QL^2*QRd^2*LLd*LR + 244*nf^6*T^5*h^10*u^2*p^2*QL^2*QRd^2*LL*LRd +
      403/4*nf^6*T^5*h^10*u^2*p^2*QL^2*QR*LLd*LR^2 + 403/2*nf^6*T^5*h^10*u^2*
      p^2*QL^2*QR*LL*LR*LRd + 403/4*nf^6*T^5*h^10*u^2*p^2*QL^2*QR*LL^2*LLd +
      1209/4*nf^6*T^5*h^10*u^2*p^2*QL^2*QR^2*QRd*LL + 403*nf^6*T^5*h^10*u^2*
      p^2*QL^2*QLd*QRd*LR*LRd + 403*nf^6*T^5*h^10*u^2*p^2*QL^2*QLd*QRd*LL*LLd
       + 1209/2*nf^6*T^5*h^10*u^2*p^2*QL^2*QLd*QR*QRd^2 + 1209/4*nf^6*T^5*h^10
      *u^2*p^2*QL^2*QLd*QR^2*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QL^2*QLd^2*LLd*
      LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QL^2*QLd^2*LL*LRd + 403/2*nf^6*T^5*h^10
      *u^2*p^2*QL^2*QLd^3*QR + 403/12*nf^6*T^5*h^10*u^2*p^2*QL^3*LR^2*LRd +
      403/6*nf^6*T^5*h^10*u^2*p^2*QL^3*LL*LLd*LR + 122/3*nf^6*T^5*h^10*u^2*p^2
      *QL^3*LL^2*LRd + 244/3*nf^6*T^5*h^10*u^2*p^2*QL^3*QRd^3 + 403/2*nf^6*T^5
      *h^10*u^2*p^2*QL^3*QR*QRd*LR + 403/2*nf^6*T^5*h^10*u^2*p^2*QL^3*QLd*QR*
      LL + 403/2*nf^6*T^5*h^10*u^2*p^2*QL^3*QLd^2*QRd + 61*nf^6*T^5*h^10*u^2*
      p^2*QL^4*QRd*LL + 403/8*nf^6*T^5*h^10*u^2*p^2*QL^4*QLd*LR + 529/12*nf^6*
      T^5*h^10*u^3*p*LLd*LR^3*LRd^2 + 145/9*nf^6*T^5*h^10*u^3*p*LLd^3*LR^3 +
      529/12*nf^6*T^5*h^10*u^3*p*LL*LR^2*LRd^3 + 529/4*nf^6*T^5*h^10*u^3*p*LL*
      LLd^2*LR^2*LRd + 529/4*nf^6*T^5*h^10*u^3*p*LL^2*LLd*LR*LRd^2 + 529/12*
      nf^6*T^5*h^10*u^3*p*LL^2*LLd^3*LR + 145/9*nf^6*T^5*h^10*u^3*p*LL^3*LRd^3
       + 529/12*nf^6*T^5*h^10*u^3*p*LL^3*LLd^2*LRd + 529/6*nf^6*T^5*h^10*u^3*p
      *QRd^3*LLd*LR*LRd + 145/3*nf^6*T^5*h^10*u^3*p*QRd^3*LL*LRd^2 + 529/12*
      nf^6*T^5*h^10*u^3*p*QRd^3*LL*LLd^2 + 529/2*nf^6*T^5*h^10*u^3*p*QR*QRd*
      LLd*LR^2*LRd + 529/2*nf^6*T^5*h^10*u^3*p*QR*QRd*LL*LR*LRd^2 + 529/2*nf^6
      *T^5*h^10*u^3*p*QR*QRd*LL*LLd^2*LR + 529/2*nf^6*T^5*h^10*u^3*p*QR*QRd*
      LL^2*LLd*LRd + 529/8*nf^6*T^5*h^10*u^3*p*QR*QRd^4*LLd + 529/2*nf^6*T^5*
      h^10*u^3*p*QR^2*QRd^2*LLd*LR + 529/2*nf^6*T^5*h^10*u^3*p*QR^2*QRd^2*LL*
      LRd + 145/3*nf^6*T^5*h^10*u^3*p*QR^3*LLd*LR^2 + 529/6*nf^6*T^5*h^10*u^3*
      p*QR^3*LL*LR*LRd + 529/12*nf^6*T^5*h^10*u^3*p*QR^3*LL^2*LLd + 529/8*nf^6
      *T^5*h^10*u^3*p*QR^4*QRd*LL + 529/4*nf^6*T^5*h^10*u^3*p*QLd*QRd^2*LR*
      LRd^2 + 529/4*nf^6*T^5*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 529/2*nf^6*T^5*
      h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd + 529/4*nf^6*T^5*h^10*u^3*p*QLd*QR*LR^2*
      LRd^2 + 145*nf^6*T^5*h^10*u^3*p*QLd*QR*LLd^2*LR^2 + 529*nf^6*T^5*h^10*
      u^3*p*QLd*QR*LL*LLd*LR*LRd + 529/4*nf^6*T^5*h^10*u^3*p*QLd*QR*LL^2*LRd^2
       + 529/4*nf^6*T^5*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 529/2*nf^6*T^5*h^10*u^3
      *p*QLd*QR*QRd^3*LRd + 529*nf^6*T^5*h^10*u^3*p*QLd*QR^2*QRd*LR*LRd + 529*
      nf^6*T^5*h^10*u^3*p*QLd*QR^2*QRd*LL*LLd + 529/2*nf^6*T^5*h^10*u^3*p*QLd*
      QR^3*QRd^2 + 145/2*nf^6*T^5*h^10*u^3*p*QLd*QR^4*LR + 529/2*nf^6*T^5*h^10
      *u^3*p*QLd^2*QRd*LLd*LR*LRd + 529/4*nf^6*T^5*h^10*u^3*p*QLd^2*QRd*LL*
      LRd^2 + 529/4*nf^6*T^5*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 + 1587/4*nf^6*T^5*
      h^10*u^3*p*QLd^2*QR*QRd^2*LLd + 290*nf^6*T^5*h^10*u^3*p*QLd^2*QR^2*LLd*
      LR + 529/2*nf^6*T^5*h^10*u^3*p*QLd^2*QR^2*LL*LRd + 529/12*nf^6*T^5*h^10*
      u^3*p*QLd^3*LR*LRd^2 + 145/3*nf^6*T^5*h^10*u^3*p*QLd^3*LLd^2*LR + 529/6*
      nf^6*T^5*h^10*u^3*p*QLd^3*LL*LLd*LRd + 529/2*nf^6*T^5*h^10*u^3*p*QLd^3*
      QR*QRd*LRd + 290/3*nf^6*T^5*h^10*u^3*p*QLd^3*QR^3 + 145/2*nf^6*T^5*h^10*
      u^3*p*QLd^4*QR*LLd + 529/4*nf^6*T^5*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 529/4
      *nf^6*T^5*h^10*u^3*p*QL*QRd*LLd^2*LR^2 + 529*nf^6*T^5*h^10*u^3*p*QL*QRd*
      LL*LLd*LR*LRd + 145*nf^6*T^5*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 529/4*nf^6*
      T^5*h^10*u^3*p*QL*QRd*LL^2*LLd^2 + 145/2*nf^6*T^5*h^10*u^3*p*QL*QRd^4*
      LRd + 529*nf^6*T^5*h^10*u^3*p*QL*QR*QRd^2*LR*LRd + 529*nf^6*T^5*h^10*u^3
      *p*QL*QR*QRd^2*LL*LLd + 529/4*nf^6*T^5*h^10*u^3*p*QL*QR^2*LR^2*LRd + 529/
      2*nf^6*T^5*h^10*u^3*p*QL*QR^2*LL*LLd*LR + 529/4*nf^6*T^5*h^10*u^3*p*QL*
      QR^2*LL^2*LRd + 529/2*nf^6*T^5*h^10*u^3*p*QL*QR^2*QRd^3 + 529/2*nf^6*T^5
      *h^10*u^3*p*QL*QR^3*QRd*LR + 529/2*nf^6*T^5*h^10*u^3*p*QL*QLd*LLd*LR^2*
      LRd + 529/2*nf^6*T^5*h^10*u^3*p*QL*QLd*LL*LR*LRd^2 + 529/2*nf^6*T^5*h^10
      *u^3*p*QL*QLd*LL*LLd^2*LR + 529/2*nf^6*T^5*h^10*u^3*p*QL*QLd*LL^2*LLd*
      LRd + 529/2*nf^6*T^5*h^10*u^3*p*QL*QLd*QRd^3*LLd + 1058*nf^6*T^5*h^10*
      u^3*p*QL*QLd*QR*QRd*LLd*LR + 1058*nf^6*T^5*h^10*u^3*p*QL*QLd*QR*QRd*LL*
      LRd + 529/2*nf^6*T^5*h^10*u^3*p*QL*QLd*QR^3*LL + 1587/4*nf^6*T^5*h^10*
      u^3*p*QL*QLd^2*QRd^2*LRd + 529*nf^6*T^5*h^10*u^3*p*QL*QLd^2*QR*LR*LRd +
      529*nf^6*T^5*h^10*u^3*p*QL*QLd^2*QR*LL*LLd + 1587/2*nf^6*T^5*h^10*u^3*p*
      QL*QLd^2*QR^2*QRd + 529/2*nf^6*T^5*h^10*u^3*p*QL*QLd^3*QRd*LLd + 529/8*
      nf^6*T^5*h^10*u^3*p*QL*QLd^4*LRd + 529/2*nf^6*T^5*h^10*u^3*p*QL^2*QRd^2*
      LLd*LR + 290*nf^6*T^5*h^10*u^3*p*QL^2*QRd^2*LL*LRd + 529/4*nf^6*T^5*h^10
      *u^3*p*QL^2*QR*LLd*LR^2 + 529/2*nf^6*T^5*h^10*u^3*p*QL^2*QR*LL*LR*LRd +
      529/4*nf^6*T^5*h^10*u^3*p*QL^2*QR*LL^2*LLd + 1587/4*nf^6*T^5*h^10*u^3*p*
      QL^2*QR^2*QRd*LL + 529*nf^6*T^5*h^10*u^3*p*QL^2*QLd*QRd*LR*LRd + 529*
      nf^6*T^5*h^10*u^3*p*QL^2*QLd*QRd*LL*LLd + 1587/2*nf^6*T^5*h^10*u^3*p*
      QL^2*QLd*QR*QRd^2 + 1587/4*nf^6*T^5*h^10*u^3*p*QL^2*QLd*QR^2*LR + 529/2*
      nf^6*T^5*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 529/2*nf^6*T^5*h^10*u^3*p*QL^2*
      QLd^2*LL*LRd + 529/2*nf^6*T^5*h^10*u^3*p*QL^2*QLd^3*QR + 529/12*nf^6*T^5
      *h^10*u^3*p*QL^3*LR^2*LRd + 529/6*nf^6*T^5*h^10*u^3*p*QL^3*LL*LLd*LR +
      145/3*nf^6*T^5*h^10*u^3*p*QL^3*LL^2*LRd + 290/3*nf^6*T^5*h^10*u^3*p*QL^3
      *QRd^3 + 529/2*nf^6*T^5*h^10*u^3*p*QL^3*QR*QRd*LR + 529/2*nf^6*T^5*h^10*
      u^3*p*QL^3*QLd*QR*LL + 529/2*nf^6*T^5*h^10*u^3*p*QL^3*QLd^2*QRd + 145/2*
      nf^6*T^5*h^10*u^3*p*QL^4*QRd*LL + 529/8*nf^6*T^5*h^10*u^3*p*QL^4*QLd*LR
       + 149/12*nf^6*T^5*h^10*u^4*LLd*LR^3*LRd^2 + 17/4*nf^6*T^5*h^10*u^4*
      LLd^3*LR^3 + 149/12*nf^6*T^5*h^10*u^4*LL*LR^2*LRd^3 + 149/4*nf^6*T^5*
      h^10*u^4*LL*LLd^2*LR^2*LRd + 149/4*nf^6*T^5*h^10*u^4*LL^2*LLd*LR*LRd^2
       + 149/12*nf^6*T^5*h^10*u^4*LL^2*LLd^3*LR + 17/4*nf^6*T^5*h^10*u^4*LL^3*
      LRd^3 + 149/12*nf^6*T^5*h^10*u^4*LL^3*LLd^2*LRd + 149/6*nf^6*T^5*h^10*
      u^4*QRd^3*LLd*LR*LRd + 51/4*nf^6*T^5*h^10*u^4*QRd^3*LL*LRd^2 + 149/12*
      nf^6*T^5*h^10*u^4*QRd^3*LL*LLd^2 + 149/2*nf^6*T^5*h^10*u^4*QR*QRd*LLd*
      LR^2*LRd + 149/2*nf^6*T^5*h^10*u^4*QR*QRd*LL*LR*LRd^2 + 149/2*nf^6*T^5*
      h^10*u^4*QR*QRd*LL*LLd^2*LR + 149/2*nf^6*T^5*h^10*u^4*QR*QRd*LL^2*LLd*
      LRd + 149/8*nf^6*T^5*h^10*u^4*QR*QRd^4*LLd + 149/2*nf^6*T^5*h^10*u^4*
      QR^2*QRd^2*LLd*LR + 149/2*nf^6*T^5*h^10*u^4*QR^2*QRd^2*LL*LRd + 51/4*
      nf^6*T^5*h^10*u^4*QR^3*LLd*LR^2 + 149/6*nf^6*T^5*h^10*u^4*QR^3*LL*LR*LRd
       + 149/12*nf^6*T^5*h^10*u^4*QR^3*LL^2*LLd + 149/8*nf^6*T^5*h^10*u^4*QR^4
      *QRd*LL + 149/4*nf^6*T^5*h^10*u^4*QLd*QRd^2*LR*LRd^2 + 149/4*nf^6*T^5*
      h^10*u^4*QLd*QRd^2*LLd^2*LR + 149/2*nf^6*T^5*h^10*u^4*QLd*QRd^2*LL*LLd*
      LRd + 149/4*nf^6*T^5*h^10*u^4*QLd*QR*LR^2*LRd^2 + 153/4*nf^6*T^5*h^10*
      u^4*QLd*QR*LLd^2*LR^2 + 149*nf^6*T^5*h^10*u^4*QLd*QR*LL*LLd*LR*LRd + 149/
      4*nf^6*T^5*h^10*u^4*QLd*QR*LL^2*LRd^2 + 149/4*nf^6*T^5*h^10*u^4*QLd*QR*
      LL^2*LLd^2 + 149/2*nf^6*T^5*h^10*u^4*QLd*QR*QRd^3*LRd + 149*nf^6*T^5*
      h^10*u^4*QLd*QR^2*QRd*LR*LRd + 149*nf^6*T^5*h^10*u^4*QLd*QR^2*QRd*LL*LLd
       + 149/2*nf^6*T^5*h^10*u^4*QLd*QR^3*QRd^2 + 153/8*nf^6*T^5*h^10*u^4*QLd*
      QR^4*LR + 149/2*nf^6*T^5*h^10*u^4*QLd^2*QRd*LLd*LR*LRd + 149/4*nf^6*T^5*
      h^10*u^4*QLd^2*QRd*LL*LRd^2 + 149/4*nf^6*T^5*h^10*u^4*QLd^2*QRd*LL*LLd^2
       + 447/4*nf^6*T^5*h^10*u^4*QLd^2*QR*QRd^2*LLd + 153/2*nf^6*T^5*h^10*u^4*
      QLd^2*QR^2*LLd*LR + 149/2*nf^6*T^5*h^10*u^4*QLd^2*QR^2*LL*LRd + 149/12*
      nf^6*T^5*h^10*u^4*QLd^3*LR*LRd^2 + 51/4*nf^6*T^5*h^10*u^4*QLd^3*LLd^2*LR
       + 149/6*nf^6*T^5*h^10*u^4*QLd^3*LL*LLd*LRd + 149/2*nf^6*T^5*h^10*u^4*
      QLd^3*QR*QRd*LRd + 51/2*nf^6*T^5*h^10*u^4*QLd^3*QR^3 + 153/8*nf^6*T^5*
      h^10*u^4*QLd^4*QR*LLd + 149/4*nf^6*T^5*h^10*u^4*QL*QRd*LR^2*LRd^2 + 149/
      4*nf^6*T^5*h^10*u^4*QL*QRd*LLd^2*LR^2 + 149*nf^6*T^5*h^10*u^4*QL*QRd*LL*
      LLd*LR*LRd + 153/4*nf^6*T^5*h^10*u^4*QL*QRd*LL^2*LRd^2 + 149/4*nf^6*T^5*
      h^10*u^4*QL*QRd*LL^2*LLd^2 + 153/8*nf^6*T^5*h^10*u^4*QL*QRd^4*LRd + 149*
      nf^6*T^5*h^10*u^4*QL*QR*QRd^2*LR*LRd + 149*nf^6*T^5*h^10*u^4*QL*QR*QRd^2
      *LL*LLd + 149/4*nf^6*T^5*h^10*u^4*QL*QR^2*LR^2*LRd + 149/2*nf^6*T^5*h^10
      *u^4*QL*QR^2*LL*LLd*LR + 149/4*nf^6*T^5*h^10*u^4*QL*QR^2*LL^2*LRd + 149/
      2*nf^6*T^5*h^10*u^4*QL*QR^2*QRd^3 + 149/2*nf^6*T^5*h^10*u^4*QL*QR^3*QRd*
      LR + 149/2*nf^6*T^5*h^10*u^4*QL*QLd*LLd*LR^2*LRd + 149/2*nf^6*T^5*h^10*
      u^4*QL*QLd*LL*LR*LRd^2 + 149/2*nf^6*T^5*h^10*u^4*QL*QLd*LL*LLd^2*LR +
      149/2*nf^6*T^5*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 149/2*nf^6*T^5*h^10*u^4*QL
      *QLd*QRd^3*LLd + 298*nf^6*T^5*h^10*u^4*QL*QLd*QR*QRd*LLd*LR + 298*nf^6*
      T^5*h^10*u^4*QL*QLd*QR*QRd*LL*LRd + 149/2*nf^6*T^5*h^10*u^4*QL*QLd*QR^3*
      LL + 447/4*nf^6*T^5*h^10*u^4*QL*QLd^2*QRd^2*LRd + 149*nf^6*T^5*h^10*u^4*
      QL*QLd^2*QR*LR*LRd + 149*nf^6*T^5*h^10*u^4*QL*QLd^2*QR*LL*LLd + 447/2*
      nf^6*T^5*h^10*u^4*QL*QLd^2*QR^2*QRd + 149/2*nf^6*T^5*h^10*u^4*QL*QLd^3*
      QRd*LLd + 149/8*nf^6*T^5*h^10*u^4*QL*QLd^4*LRd + 149/2*nf^6*T^5*h^10*u^4
      *QL^2*QRd^2*LLd*LR + 153/2*nf^6*T^5*h^10*u^4*QL^2*QRd^2*LL*LRd + 149/4*
      nf^6*T^5*h^10*u^4*QL^2*QR*LLd*LR^2 + 149/2*nf^6*T^5*h^10*u^4*QL^2*QR*LL*
      LR*LRd + 149/4*nf^6*T^5*h^10*u^4*QL^2*QR*LL^2*LLd + 447/4*nf^6*T^5*h^10*
      u^4*QL^2*QR^2*QRd*LL + 149*nf^6*T^5*h^10*u^4*QL^2*QLd*QRd*LR*LRd + 149*
      nf^6*T^5*h^10*u^4*QL^2*QLd*QRd*LL*LLd + 447/2*nf^6*T^5*h^10*u^4*QL^2*QLd
      *QR*QRd^2 + 447/4*nf^6*T^5*h^10*u^4*QL^2*QLd*QR^2*LR + 149/2*nf^6*T^5*
      h^10*u^4*QL^2*QLd^2*LLd*LR + 149/2*nf^6*T^5*h^10*u^4*QL^2*QLd^2*LL*LRd
       + 149/2*nf^6*T^5*h^10*u^4*QL^2*QLd^3*QR + 149/12*nf^6*T^5*h^10*u^4*QL^3
      *LR^2*LRd + 149/6*nf^6*T^5*h^10*u^4*QL^3*LL*LLd*LR + 51/4*nf^6*T^5*h^10*
      u^4*QL^3*LL^2*LRd + 51/2*nf^6*T^5*h^10*u^4*QL^3*QRd^3 + 149/2*nf^6*T^5*
      h^10*u^4*QL^3*QR*QRd*LR + 149/2*nf^6*T^5*h^10*u^4*QL^3*QLd*QR*LL + 149/2
      *nf^6*T^5*h^10*u^4*QL^3*QLd^2*QRd + 153/8*nf^6*T^5*h^10*u^4*QL^4*QRd*LL
       + 149/8*nf^6*T^5*h^10*u^4*QL^4*QLd*LR + 5/288*nf^6*T^6*h^10*u^2*LR^4*
      LRd^4 + 1/4*nf^6*T^6*h^10*u^2*LLd^2*LR^4*LRd^2 + 17/144*nf^6*T^6*h^10*
      u^2*LLd^4*LR^4 + 1/36*nf^6*T^6*h^10*u^2*LL*LLd*LR^3*LRd^3 + 7/18*nf^6*
      T^6*h^10*u^2*LL*LLd^3*LR^3*LRd + 1/4*nf^6*T^6*h^10*u^2*LL^2*LR^2*LRd^4
       + 3/8*nf^6*T^6*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 1/4*nf^6*T^6*h^10*u^2*
      LL^2*LLd^4*LR^2 + 7/18*nf^6*T^6*h^10*u^2*LL^3*LLd*LR*LRd^3 + 1/36*nf^6*
      T^6*h^10*u^2*LL^3*LLd^3*LR*LRd + 17/144*nf^6*T^6*h^10*u^2*LL^4*LRd^4 + 1/
      4*nf^6*T^6*h^10*u^2*LL^4*LLd^2*LRd^2 + 5/288*nf^6*T^6*h^10*u^2*LL^4*
      LLd^4 - 11/36*nf^6*T^6*h^10*u^2*QRd^3*LR^2*LRd^3 - 3/8*nf^6*T^6*h^10*u^2
      *QRd^3*LLd^2*LR^2*LRd - 2/3*nf^6*T^6*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 17/
      36*nf^6*T^6*h^10*u^2*QRd^3*LL*LLd^3*LR - 11/36*nf^6*T^6*h^10*u^2*QRd^3*
      LL^2*LRd^3 - 1/2*nf^6*T^6*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 5/72*nf^6*T^6*
      h^10*u^2*QRd^6*LRd^2 + 5/72*nf^6*T^6*h^10*u^2*QRd^6*LLd^2 + 1/36*nf^6*
      T^6*h^10*u^2*QR*QRd*LR^3*LRd^3 + 1/3*nf^6*T^6*h^10*u^2*QR*QRd*LLd^2*LR^3
      *LRd + 1/4*nf^6*T^6*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 1/3*nf^6*T^6*
      h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 1/3*nf^6*T^6*h^10*u^2*QR*QRd*LL^2*LR*
      LRd^3 + 1/4*nf^6*T^6*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd + 1/3*nf^6*T^6*
      h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 1/36*nf^6*T^6*h^10*u^2*QR*QRd*LL^3*
      LLd^3 - 3/8*nf^6*T^6*h^10*u^2*QR*QRd^4*LR*LRd^2 - 3/16*nf^6*T^6*h^10*u^2
      *QR*QRd^4*LLd^2*LR - 1/4*nf^6*T^6*h^10*u^2*QR*QRd^4*LL*LLd*LRd + 1/4*
      nf^6*T^6*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 1/2*nf^6*T^6*h^10*u^2*QR^2*
      QRd^2*LLd^2*LR^2 + 1/2*nf^6*T^6*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd + 1/2*
      nf^6*T^6*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 1/4*nf^6*T^6*h^10*u^2*QR^2*
      QRd^2*LL^2*LLd^2 + 1/24*nf^6*T^6*h^10*u^2*QR^2*QRd^5*LRd - 11/36*nf^6*
      T^6*h^10*u^2*QR^3*LR^3*LRd^2 - 11/36*nf^6*T^6*h^10*u^2*QR^3*LLd^2*LR^3
       - 2/3*nf^6*T^6*h^10*u^2*QR^3*LL*LLd*LR^2*LRd - 3/8*nf^6*T^6*h^10*u^2*
      QR^3*LL^2*LR*LRd^2 - 1/2*nf^6*T^6*h^10*u^2*QR^3*LL^2*LLd^2*LR - 17/36*
      nf^6*T^6*h^10*u^2*QR^3*LL^3*LLd*LRd + 1/2*nf^6*T^6*h^10*u^2*QR^3*QRd^3*
      LR*LRd + 1/2*nf^6*T^6*h^10*u^2*QR^3*QRd^3*LL*LLd - 3/8*nf^6*T^6*h^10*u^2
      *QR^4*QRd*LR^2*LRd - 1/4*nf^6*T^6*h^10*u^2*QR^4*QRd*LL*LLd*LR - 3/16*
      nf^6*T^6*h^10*u^2*QR^4*QRd*LL^2*LRd + 67/288*nf^6*T^6*h^10*u^2*QR^4*
      QRd^4 + 1/24*nf^6*T^6*h^10*u^2*QR^5*QRd^2*LR + 5/72*nf^6*T^6*h^10*u^2*
      QR^6*LR^2 + 5/72*nf^6*T^6*h^10*u^2*QR^6*LL^2 - 1/8*nf^6*T^6*h^10*u^2*QLd
      *QRd^2*LLd*LR^2*LRd^2 - 1/6*nf^6*T^6*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 - 2/3
      *nf^6*T^6*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 1/4*nf^6*T^6*h^10*u^2*QLd*
      QRd^2*LL*LLd^2*LR*LRd - 1/4*nf^6*T^6*h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2
       - 5/24*nf^6*T^6*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 5/12*nf^6*T^6*h^10*u^2*
      QLd*QRd^5*LLd*LRd + 1/3*nf^6*T^6*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 + 7/18*
      nf^6*T^6*h^10*u^2*QLd*QR*LLd^3*LR^3 - 1/12*nf^6*T^6*h^10*u^2*QLd*QR*LL*
      LR^2*LRd^3 + 1/2*nf^6*T^6*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 1/4*nf^6*
      T^6*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 1/3*nf^6*T^6*h^10*u^2*QLd*QR*
      LL^2*LLd^3*LR + 7/18*nf^6*T^6*h^10*u^2*QLd*QR*LL^3*LRd^3 - 1/12*nf^6*T^6
      *h^10*u^2*QLd*QR*LL^3*LLd^2*LRd - 1/2*nf^6*T^6*h^10*u^2*QLd*QR*QRd^3*LL*
      LRd^2 - 1/4*nf^6*T^6*h^10*u^2*QLd*QR*QRd^3*LL*LLd^2 + 19/48*nf^6*T^6*
      h^10*u^2*QLd*QR^2*QRd^4*LLd + nf^6*T^6*h^10*u^2*QLd*QR^3*QRd^2*LLd*LR +
      1/2*nf^6*T^6*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd - 3/8*nf^6*T^6*h^10*u^2*QLd*
      QR^4*LLd*LR^2 - 1/4*nf^6*T^6*h^10*u^2*QLd*QR^4*LL*LR*LRd - 3/8*nf^6*T^6*
      h^10*u^2*QLd*QR^4*LL^2*LLd - 1/12*nf^6*T^6*h^10*u^2*QLd*QR^5*QRd*LL - 5/
      24*nf^6*T^6*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 1/4*nf^6*T^6*h^10*u^2*QLd^2*
      QRd*LLd^2*LR^2*LRd - 1/4*nf^6*T^6*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 - 2/
      3*nf^6*T^6*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 1/6*nf^6*T^6*h^10*u^2*QLd^2*
      QRd*LL^2*LRd^3 - 1/8*nf^6*T^6*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 1/8*
      nf^6*T^6*h^10*u^2*QLd^2*QRd^4*LRd^2 + 3/16*nf^6*T^6*h^10*u^2*QLd^2*QRd^4
      *LLd^2 - 3/8*nf^6*T^6*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 3/4*nf^6*T^6*
      h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR - 1/4*nf^6*T^6*h^10*u^2*QLd^2*QR*QRd^2*
      LL*LLd*LRd + 1/2*nf^6*T^6*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 1/2*nf^6*T^6*
      h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + nf^6*T^6*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*
      LRd + 1/4*nf^6*T^6*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 1/2*nf^6*T^6*h^10*
      u^2*QLd^2*QR^2*LL^2*LLd^2 + 5/24*nf^6*T^6*h^10*u^2*QLd^2*QR^2*QRd^3*LRd
       + nf^6*T^6*h^10*u^2*QLd^2*QR^3*QRd*LR*LRd + nf^6*T^6*h^10*u^2*QLd^2*
      QR^3*QRd*LL*LLd + 3/4*nf^6*T^6*h^10*u^2*QLd^2*QR^4*QRd^2 + 1/24*nf^6*T^6
      *h^10*u^2*QLd^2*QR^5*LR - 1/2*nf^6*T^6*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 -
      11/36*nf^6*T^6*h^10*u^2*QLd^3*LLd^3*LR^2 - 17/36*nf^6*T^6*h^10*u^2*QLd^3
      *LL*LR*LRd^3 - 2/3*nf^6*T^6*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd - 3/8*nf^6*
      T^6*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 11/36*nf^6*T^6*h^10*u^2*QLd^3*LL^2*
      LLd^3 + 17/36*nf^6*T^6*h^10*u^2*QLd^3*QRd^3*LLd*LRd - 1/4*nf^6*T^6*h^10*
      u^2*QLd^3*QR*QRd*LL*LRd^2 - 1/2*nf^6*T^6*h^10*u^2*QLd^3*QR*QRd*LL*LLd^2
       + 1/6*nf^6*T^6*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + nf^6*T^6*h^10*u^2*QLd^3*
      QR^3*LLd*LR + nf^6*T^6*h^10*u^2*QLd^3*QR^3*LL*LRd + 3/16*nf^6*T^6*h^10*
      u^2*QLd^4*QRd^2*LRd^2 + 1/8*nf^6*T^6*h^10*u^2*QLd^4*QRd^2*LLd^2 - 3/8*
      nf^6*T^6*h^10*u^2*QLd^4*QR*LR*LRd^2 - 3/8*nf^6*T^6*h^10*u^2*QLd^4*QR*
      LLd^2*LR - 1/4*nf^6*T^6*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 7/24*nf^6*T^6*
      h^10*u^2*QLd^4*QR^2*QRd*LRd + 55/144*nf^6*T^6*h^10*u^2*QLd^4*QR^4 + 5/12
      *nf^6*T^6*h^10*u^2*QLd^5*QRd*LLd*LRd + 1/24*nf^6*T^6*h^10*u^2*QLd^5*QR^2
      *LLd + 5/72*nf^6*T^6*h^10*u^2*QLd^6*LRd^2 + 5/72*nf^6*T^6*h^10*u^2*QLd^6
      *LLd^2 - 1/12*nf^6*T^6*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 7/18*nf^6*T^6*
      h^10*u^2*QL*QRd*LLd^3*LR^3 + 1/3*nf^6*T^6*h^10*u^2*QL*QRd*LL*LR^2*LRd^3
       + 1/4*nf^6*T^6*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd + 1/2*nf^6*T^6*h^10*
      u^2*QL*QRd*LL^2*LLd*LR*LRd^2 - 1/12*nf^6*T^6*h^10*u^2*QL*QRd*LL^2*LLd^3*
      LR + 7/18*nf^6*T^6*h^10*u^2*QL*QRd*LL^3*LRd^3 + 1/3*nf^6*T^6*h^10*u^2*QL
      *QRd*LL^3*LLd^2*LRd - 1/4*nf^6*T^6*h^10*u^2*QL*QRd^4*LLd*LR*LRd - 3/8*
      nf^6*T^6*h^10*u^2*QL*QRd^4*LL*LRd^2 - 3/8*nf^6*T^6*h^10*u^2*QL*QRd^4*LL*
      LLd^2 - 1/12*nf^6*T^6*h^10*u^2*QL*QR*QRd^5*LLd - 2/3*nf^6*T^6*h^10*u^2*
      QL*QR^2*LLd*LR^3*LRd - 1/8*nf^6*T^6*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 1/4
      *nf^6*T^6*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 - 1/4*nf^6*T^6*h^10*u^2*QL*QR^2
      *LL^2*LLd*LR*LRd - 1/6*nf^6*T^6*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 5/24*nf^6*
      T^6*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 1/2*nf^6*T^6*h^10*u^2*QL*QR^2*QRd^3*
      LLd*LR + nf^6*T^6*h^10*u^2*QL*QR^2*QRd^3*LL*LRd - 1/2*nf^6*T^6*h^10*u^2*
      QL*QR^3*QRd*LLd*LR^2 - 1/4*nf^6*T^6*h^10*u^2*QL*QR^3*QRd*LL^2*LLd + 19/
      48*nf^6*T^6*h^10*u^2*QL*QR^4*QRd^2*LL + 5/12*nf^6*T^6*h^10*u^2*QL*QR^5*
      LL*LR + 1/36*nf^6*T^6*h^10*u^2*QL*QLd*LR^3*LRd^3 + 1/3*nf^6*T^6*h^10*u^2
      *QL*QLd*LLd^2*LR^3*LRd + 1/4*nf^6*T^6*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2
       + 1/3*nf^6*T^6*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 + 1/3*nf^6*T^6*h^10*u^2*QL
      *QLd*LL^2*LR*LRd^3 + 1/4*nf^6*T^6*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 1/
      3*nf^6*T^6*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + 1/36*nf^6*T^6*h^10*u^2*QL*
      QLd*LL^3*LLd^3 - 1/2*nf^6*T^6*h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 - 1/4*nf^6*
      T^6*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 1/2*nf^6*T^6*h^10*u^2*QL*QLd*QR*QRd
      *LR^2*LRd^2 + nf^6*T^6*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 + nf^6*T^6*h^10
      *u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 1/2*nf^6*T^6*h^10*u^2*QL*QLd*QR*QRd*LL^2
      *LLd^2 + 1/12*nf^6*T^6*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 1/2*nf^6*T^6*h^10*
      u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 1/2*nf^6*T^6*h^10*u^2*QL*QLd*QR^2*QRd^2*
      LL*LLd - 1/2*nf^6*T^6*h^10*u^2*QL*QLd*QR^3*LR^2*LRd - 1/4*nf^6*T^6*h^10*
      u^2*QL*QLd*QR^3*LL^2*LRd + 35/36*nf^6*T^6*h^10*u^2*QL*QLd*QR^3*QRd^3 + 1/
      12*nf^6*T^6*h^10*u^2*QL*QLd*QR^4*QRd*LR - 1/4*nf^6*T^6*h^10*u^2*QL*QLd^2
      *QRd^2*LLd*LR*LRd - 3/4*nf^6*T^6*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 3/8*
      nf^6*T^6*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 1/12*nf^6*T^6*h^10*u^2*QL*
      QLd^2*QR*QRd^3*LLd + nf^6*T^6*h^10*u^2*QL*QLd^2*QR^2*QRd*LLd*LR + 1/2*
      nf^6*T^6*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 7/24*nf^6*T^6*h^10*u^2*QL*
      QLd^2*QR^4*LL - 1/4*nf^6*T^6*h^10*u^2*QL*QLd^3*QRd*LR*LRd^2 - 1/2*nf^6*
      T^6*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 1/12*nf^6*T^6*h^10*u^2*QL*QLd^3*QR*
      QRd^2*LRd + nf^6*T^6*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + nf^6*T^6*h^10*u^2*
      QL*QLd^3*QR^2*LL*LLd + 29/18*nf^6*T^6*h^10*u^2*QL*QLd^3*QR^3*QRd - 1/4*
      nf^6*T^6*h^10*u^2*QL*QLd^4*LLd*LR*LRd - 3/16*nf^6*T^6*h^10*u^2*QL*QLd^4*
      LL*LRd^2 - 3/8*nf^6*T^6*h^10*u^2*QL*QLd^4*LL*LLd^2 + 1/12*nf^6*T^6*h^10*
      u^2*QL*QLd^4*QR*QRd*LLd - 1/12*nf^6*T^6*h^10*u^2*QL*QLd^5*QR*LRd + 1/2*
      nf^6*T^6*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 1/4*nf^6*T^6*h^10*u^2*QL^2*
      QRd^2*LLd^2*LR^2 + nf^6*T^6*h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 1/2*nf^6
      *T^6*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 1/2*nf^6*T^6*h^10*u^2*QL^2*QRd^2*
      LL^2*LLd^2 + 1/24*nf^6*T^6*h^10*u^2*QL^2*QRd^5*LRd - 5/24*nf^6*T^6*h^10*
      u^2*QL^2*QR*LR^3*LRd^2 - 1/6*nf^6*T^6*h^10*u^2*QL^2*QR*LLd^2*LR^3 - 1/4*
      nf^6*T^6*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd - 1/4*nf^6*T^6*h^10*u^2*QL^2*
      QR*LL^2*LR*LRd^2 - 1/8*nf^6*T^6*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 2/3*
      nf^6*T^6*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + nf^6*T^6*h^10*u^2*QL^2*QR*QRd^3
      *LR*LRd + nf^6*T^6*h^10*u^2*QL^2*QR*QRd^3*LL*LLd - 3/8*nf^6*T^6*h^10*u^2
      *QL^2*QR^2*QRd*LR^2*LRd - 1/4*nf^6*T^6*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR
       - 3/4*nf^6*T^6*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 3/4*nf^6*T^6*h^10*u^2*
      QL^2*QR^2*QRd^4 + 5/24*nf^6*T^6*h^10*u^2*QL^2*QR^3*QRd^2*LR + 1/8*nf^6*
      T^6*h^10*u^2*QL^2*QR^4*LR^2 + 3/16*nf^6*T^6*h^10*u^2*QL^2*QR^4*LL^2 + 7/
      24*nf^6*T^6*h^10*u^2*QL^2*QLd*QRd^4*LLd + 1/2*nf^6*T^6*h^10*u^2*QL^2*QLd
      *QR*QRd^2*LLd*LR + nf^6*T^6*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd - 3/4*nf^6
      *T^6*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 - 1/4*nf^6*T^6*h^10*u^2*QL^2*QLd*
      QR^2*LL*LR*LRd - 3/8*nf^6*T^6*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 1/12*
      nf^6*T^6*h^10*u^2*QL^2*QLd*QR^3*QRd*LL + 1/4*nf^6*T^6*h^10*u^2*QL^2*
      QLd^2*LR^2*LRd^2 + 1/2*nf^6*T^6*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 1/2*
      nf^6*T^6*h^10*u^2*QL^2*QLd^2*LL*LLd*LR*LRd + 1/2*nf^6*T^6*h^10*u^2*QL^2*
      QLd^2*LL^2*LRd^2 + 1/4*nf^6*T^6*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 1/6*
      nf^6*T^6*h^10*u^2*QL^2*QLd^2*QRd^3*LRd + 1/2*nf^6*T^6*h^10*u^2*QL^2*
      QLd^2*QR*QRd*LR*LRd + 1/2*nf^6*T^6*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 5/
      8*nf^6*T^6*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 1/6*nf^6*T^6*h^10*u^2*QL^2*
      QLd^2*QR^3*LR + 5/24*nf^6*T^6*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + nf^6*T^6*
      h^10*u^2*QL^2*QLd^3*QR*LLd*LR + 1/2*nf^6*T^6*h^10*u^2*QL^2*QLd^3*QR*LL*
      LRd + 19/48*nf^6*T^6*h^10*u^2*QL^2*QLd^4*QRd*LRd + 3/4*nf^6*T^6*h^10*u^2
      *QL^2*QLd^4*QR^2 + 1/24*nf^6*T^6*h^10*u^2*QL^2*QLd^5*LLd - 17/36*nf^6*
      T^6*h^10*u^2*QL^3*LLd*LR^3*LRd - 1/2*nf^6*T^6*h^10*u^2*QL^3*LL*LR^2*
      LRd^2 - 3/8*nf^6*T^6*h^10*u^2*QL^3*LL*LLd^2*LR^2 - 2/3*nf^6*T^6*h^10*u^2
      *QL^3*LL^2*LLd*LR*LRd - 11/36*nf^6*T^6*h^10*u^2*QL^3*LL^3*LRd^2 - 11/36*
      nf^6*T^6*h^10*u^2*QL^3*LL^3*LLd^2 + nf^6*T^6*h^10*u^2*QL^3*QRd^3*LLd*LR
       + nf^6*T^6*h^10*u^2*QL^3*QRd^3*LL*LRd - 1/4*nf^6*T^6*h^10*u^2*QL^3*QR*
      QRd*LLd*LR^2 - 1/2*nf^6*T^6*h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 1/6*nf^6*T^6
      *h^10*u^2*QL^3*QR^2*QRd^2*LL + 17/36*nf^6*T^6*h^10*u^2*QL^3*QR^3*LL*LR
       + nf^6*T^6*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + nf^6*T^6*h^10*u^2*QL^3*QLd*
      QRd^2*LL*LLd - 1/4*nf^6*T^6*h^10*u^2*QL^3*QLd*QR*LR^2*LRd - 1/2*nf^6*T^6
      *h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 29/18*nf^6*T^6*h^10*u^2*QL^3*QLd*QR*
      QRd^3 + 1/12*nf^6*T^6*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 1/2*nf^6*T^6*h^10*
      u^2*QL^3*QLd^2*QRd*LLd*LR + nf^6*T^6*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 5/
      24*nf^6*T^6*h^10*u^2*QL^3*QLd^2*QR^2*LL + 1/2*nf^6*T^6*h^10*u^2*QL^3*
      QLd^3*LR*LRd + 1/2*nf^6*T^6*h^10*u^2*QL^3*QLd^3*LL*LLd + 35/36*nf^6*T^6*
      h^10*u^2*QL^3*QLd^3*QR*QRd - 3/8*nf^6*T^6*h^10*u^2*QL^4*QRd*LR^2*LRd - 1/
      4*nf^6*T^6*h^10*u^2*QL^4*QRd*LL*LLd*LR - 3/8*nf^6*T^6*h^10*u^2*QL^4*QRd*
      LL^2*LRd + 55/144*nf^6*T^6*h^10*u^2*QL^4*QRd^4 + 7/24*nf^6*T^6*h^10*u^2*
      QL^4*QR*QRd^2*LR + 3/16*nf^6*T^6*h^10*u^2*QL^4*QR^2*LR^2 + 1/8*nf^6*T^6*
      h^10*u^2*QL^4*QR^2*LL^2 - 3/16*nf^6*T^6*h^10*u^2*QL^4*QLd*LLd*LR^2 - 1/4
      *nf^6*T^6*h^10*u^2*QL^4*QLd*LL*LR*LRd - 3/8*nf^6*T^6*h^10*u^2*QL^4*QLd*
      LL^2*LLd + 1/12*nf^6*T^6*h^10*u^2*QL^4*QLd*QR*QRd*LL + 3/4*nf^6*T^6*h^10
      *u^2*QL^4*QLd^2*QRd^2 + 19/48*nf^6*T^6*h^10*u^2*QL^4*QLd^2*QR*LR + 67/
      288*nf^6*T^6*h^10*u^2*QL^4*QLd^4 + 1/24*nf^6*T^6*h^10*u^2*QL^5*QRd^2*LL
       + 5/12*nf^6*T^6*h^10*u^2*QL^5*QR*LL*LR - 1/12*nf^6*T^6*h^10*u^2*QL^5*
      QLd*QRd*LR + 1/24*nf^6*T^6*h^10*u^2*QL^5*QLd^2*LL + 5/72*nf^6*T^6*h^10*
      u^2*QL^6*LR^2 + 5/72*nf^6*T^6*h^10*u^2*QL^6*LL^2 + 17/12*nf^6*T^6*h^10*
      u^2*W*LLd*LR^3*LRd^2 + 1/2*nf^6*T^6*h^10*u^2*W*LLd^3*LR^3 + 17/12*nf^6*
      T^6*h^10*u^2*W*LL*LR^2*LRd^3 + 17/4*nf^6*T^6*h^10*u^2*W*LL*LLd^2*LR^2*
      LRd + 17/4*nf^6*T^6*h^10*u^2*W*LL^2*LLd*LR*LRd^2 + 17/12*nf^6*T^6*h^10*
      u^2*W*LL^2*LLd^3*LR + 1/2*nf^6*T^6*h^10*u^2*W*LL^3*LRd^3 + 17/12*nf^6*
      T^6*h^10*u^2*W*LL^3*LLd^2*LRd + 17/6*nf^6*T^6*h^10*u^2*W*QRd^3*LLd*LR*
      LRd + 3/2*nf^6*T^6*h^10*u^2*W*QRd^3*LL*LRd^2 + 17/12*nf^6*T^6*h^10*u^2*W
      *QRd^3*LL*LLd^2 + 17/2*nf^6*T^6*h^10*u^2*W*QR*QRd*LLd*LR^2*LRd + 17/2*
      nf^6*T^6*h^10*u^2*W*QR*QRd*LL*LR*LRd^2 + 17/2*nf^6*T^6*h^10*u^2*W*QR*QRd
      *LL*LLd^2*LR + 17/2*nf^6*T^6*h^10*u^2*W*QR*QRd*LL^2*LLd*LRd + 17/8*nf^6*
      T^6*h^10*u^2*W*QR*QRd^4*LLd + 17/2*nf^6*T^6*h^10*u^2*W*QR^2*QRd^2*LLd*LR
       + 17/2*nf^6*T^6*h^10*u^2*W*QR^2*QRd^2*LL*LRd + 3/2*nf^6*T^6*h^10*u^2*W*
      QR^3*LLd*LR^2 + 17/6*nf^6*T^6*h^10*u^2*W*QR^3*LL*LR*LRd + 17/12*nf^6*T^6
      *h^10*u^2*W*QR^3*LL^2*LLd + 17/8*nf^6*T^6*h^10*u^2*W*QR^4*QRd*LL + 17/4*
      nf^6*T^6*h^10*u^2*W*QLd*QRd^2*LR*LRd^2 + 17/4*nf^6*T^6*h^10*u^2*W*QLd*
      QRd^2*LLd^2*LR + 17/2*nf^6*T^6*h^10*u^2*W*QLd*QRd^2*LL*LLd*LRd + 17/4*
      nf^6*T^6*h^10*u^2*W*QLd*QR*LR^2*LRd^2 + 9/2*nf^6*T^6*h^10*u^2*W*QLd*QR*
      LLd^2*LR^2 + 17*nf^6*T^6*h^10*u^2*W*QLd*QR*LL*LLd*LR*LRd + 17/4*nf^6*T^6
      *h^10*u^2*W*QLd*QR*LL^2*LRd^2 + 17/4*nf^6*T^6*h^10*u^2*W*QLd*QR*LL^2*
      LLd^2 + 17/2*nf^6*T^6*h^10*u^2*W*QLd*QR*QRd^3*LRd + 17*nf^6*T^6*h^10*u^2
      *W*QLd*QR^2*QRd*LR*LRd + 17*nf^6*T^6*h^10*u^2*W*QLd*QR^2*QRd*LL*LLd + 17/
      2*nf^6*T^6*h^10*u^2*W*QLd*QR^3*QRd^2 + 9/4*nf^6*T^6*h^10*u^2*W*QLd*QR^4*
      LR + 17/2*nf^6*T^6*h^10*u^2*W*QLd^2*QRd*LLd*LR*LRd + 17/4*nf^6*T^6*h^10*
      u^2*W*QLd^2*QRd*LL*LRd^2 + 17/4*nf^6*T^6*h^10*u^2*W*QLd^2*QRd*LL*LLd^2
       + 51/4*nf^6*T^6*h^10*u^2*W*QLd^2*QR*QRd^2*LLd + 9*nf^6*T^6*h^10*u^2*W*
      QLd^2*QR^2*LLd*LR + 17/2*nf^6*T^6*h^10*u^2*W*QLd^2*QR^2*LL*LRd + 17/12*
      nf^6*T^6*h^10*u^2*W*QLd^3*LR*LRd^2 + 3/2*nf^6*T^6*h^10*u^2*W*QLd^3*LLd^2
      *LR + 17/6*nf^6*T^6*h^10*u^2*W*QLd^3*LL*LLd*LRd + 17/2*nf^6*T^6*h^10*u^2
      *W*QLd^3*QR*QRd*LRd + 3*nf^6*T^6*h^10*u^2*W*QLd^3*QR^3 + 9/4*nf^6*T^6*
      h^10*u^2*W*QLd^4*QR*LLd + 17/4*nf^6*T^6*h^10*u^2*W*QL*QRd*LR^2*LRd^2 +
      17/4*nf^6*T^6*h^10*u^2*W*QL*QRd*LLd^2*LR^2 + 17*nf^6*T^6*h^10*u^2*W*QL*
      QRd*LL*LLd*LR*LRd + 9/2*nf^6*T^6*h^10*u^2*W*QL*QRd*LL^2*LRd^2 + 17/4*
      nf^6*T^6*h^10*u^2*W*QL*QRd*LL^2*LLd^2 + 9/4*nf^6*T^6*h^10*u^2*W*QL*QRd^4
      *LRd + 17*nf^6*T^6*h^10*u^2*W*QL*QR*QRd^2*LR*LRd + 17*nf^6*T^6*h^10*u^2*
      W*QL*QR*QRd^2*LL*LLd + 17/4*nf^6*T^6*h^10*u^2*W*QL*QR^2*LR^2*LRd + 17/2*
      nf^6*T^6*h^10*u^2*W*QL*QR^2*LL*LLd*LR + 17/4*nf^6*T^6*h^10*u^2*W*QL*QR^2
      *LL^2*LRd + 17/2*nf^6*T^6*h^10*u^2*W*QL*QR^2*QRd^3 + 17/2*nf^6*T^6*h^10*
      u^2*W*QL*QR^3*QRd*LR + 17/2*nf^6*T^6*h^10*u^2*W*QL*QLd*LLd*LR^2*LRd + 17/
      2*nf^6*T^6*h^10*u^2*W*QL*QLd*LL*LR*LRd^2 + 17/2*nf^6*T^6*h^10*u^2*W*QL*
      QLd*LL*LLd^2*LR + 17/2*nf^6*T^6*h^10*u^2*W*QL*QLd*LL^2*LLd*LRd + 17/2*
      nf^6*T^6*h^10*u^2*W*QL*QLd*QRd^3*LLd + 34*nf^6*T^6*h^10*u^2*W*QL*QLd*QR*
      QRd*LLd*LR + 34*nf^6*T^6*h^10*u^2*W*QL*QLd*QR*QRd*LL*LRd + 17/2*nf^6*T^6
      *h^10*u^2*W*QL*QLd*QR^3*LL + 51/4*nf^6*T^6*h^10*u^2*W*QL*QLd^2*QRd^2*LRd
       + 17*nf^6*T^6*h^10*u^2*W*QL*QLd^2*QR*LR*LRd + 17*nf^6*T^6*h^10*u^2*W*QL
      *QLd^2*QR*LL*LLd + 51/2*nf^6*T^6*h^10*u^2*W*QL*QLd^2*QR^2*QRd + 17/2*
      nf^6*T^6*h^10*u^2*W*QL*QLd^3*QRd*LLd + 17/8*nf^6*T^6*h^10*u^2*W*QL*QLd^4
      *LRd + 17/2*nf^6*T^6*h^10*u^2*W*QL^2*QRd^2*LLd*LR + 9*nf^6*T^6*h^10*u^2*
      W*QL^2*QRd^2*LL*LRd + 17/4*nf^6*T^6*h^10*u^2*W*QL^2*QR*LLd*LR^2 + 17/2*
      nf^6*T^6*h^10*u^2*W*QL^2*QR*LL*LR*LRd + 17/4*nf^6*T^6*h^10*u^2*W*QL^2*QR
      *LL^2*LLd + 51/4*nf^6*T^6*h^10*u^2*W*QL^2*QR^2*QRd*LL + 17*nf^6*T^6*h^10
      *u^2*W*QL^2*QLd*QRd*LR*LRd + 17*nf^6*T^6*h^10*u^2*W*QL^2*QLd*QRd*LL*LLd
       + 51/2*nf^6*T^6*h^10*u^2*W*QL^2*QLd*QR*QRd^2 + 51/4*nf^6*T^6*h^10*u^2*W
      *QL^2*QLd*QR^2*LR + 17/2*nf^6*T^6*h^10*u^2*W*QL^2*QLd^2*LLd*LR + 17/2*
      nf^6*T^6*h^10*u^2*W*QL^2*QLd^2*LL*LRd + 17/2*nf^6*T^6*h^10*u^2*W*QL^2*
      QLd^3*QR + 17/12*nf^6*T^6*h^10*u^2*W*QL^3*LR^2*LRd + 17/6*nf^6*T^6*h^10*
      u^2*W*QL^3*LL*LLd*LR + 3/2*nf^6*T^6*h^10*u^2*W*QL^3*LL^2*LRd + 3*nf^6*
      T^6*h^10*u^2*W*QL^3*QRd^3 + 17/2*nf^6*T^6*h^10*u^2*W*QL^3*QR*QRd*LR + 17/
      2*nf^6*T^6*h^10*u^2*W*QL^3*QLd*QR*LL + 17/2*nf^6*T^6*h^10*u^2*W*QL^3*
      QLd^2*QRd + 9/4*nf^6*T^6*h^10*u^2*W*QL^4*QRd*LL + 17/8*nf^6*T^6*h^10*u^2
      *W*QL^4*QLd*LR + 23/4*nf^6*T^6*h^10*u^3*p*LLd*LR^3*LRd^2 + 73/36*nf^6*
      T^6*h^10*u^3*p*LLd^3*LR^3 + 23/4*nf^6*T^6*h^10*u^3*p*LL*LR^2*LRd^3 + 69/
      4*nf^6*T^6*h^10*u^3*p*LL*LLd^2*LR^2*LRd + 69/4*nf^6*T^6*h^10*u^3*p*LL^2*
      LLd*LR*LRd^2 + 23/4*nf^6*T^6*h^10*u^3*p*LL^2*LLd^3*LR + 73/36*nf^6*T^6*
      h^10*u^3*p*LL^3*LRd^3 + 23/4*nf^6*T^6*h^10*u^3*p*LL^3*LLd^2*LRd + 23/2*
      nf^6*T^6*h^10*u^3*p*QRd^3*LLd*LR*LRd + 73/12*nf^6*T^6*h^10*u^3*p*QRd^3*
      LL*LRd^2 + 23/4*nf^6*T^6*h^10*u^3*p*QRd^3*LL*LLd^2 + 69/2*nf^6*T^6*h^10*
      u^3*p*QR*QRd*LLd*LR^2*LRd + 69/2*nf^6*T^6*h^10*u^3*p*QR*QRd*LL*LR*LRd^2
       + 69/2*nf^6*T^6*h^10*u^3*p*QR*QRd*LL*LLd^2*LR + 69/2*nf^6*T^6*h^10*u^3*
      p*QR*QRd*LL^2*LLd*LRd + 69/8*nf^6*T^6*h^10*u^3*p*QR*QRd^4*LLd + 69/2*
      nf^6*T^6*h^10*u^3*p*QR^2*QRd^2*LLd*LR + 69/2*nf^6*T^6*h^10*u^3*p*QR^2*
      QRd^2*LL*LRd + 73/12*nf^6*T^6*h^10*u^3*p*QR^3*LLd*LR^2 + 23/2*nf^6*T^6*
      h^10*u^3*p*QR^3*LL*LR*LRd + 23/4*nf^6*T^6*h^10*u^3*p*QR^3*LL^2*LLd + 69/
      8*nf^6*T^6*h^10*u^3*p*QR^4*QRd*LL + 69/4*nf^6*T^6*h^10*u^3*p*QLd*QRd^2*
      LR*LRd^2 + 69/4*nf^6*T^6*h^10*u^3*p*QLd*QRd^2*LLd^2*LR + 69/2*nf^6*T^6*
      h^10*u^3*p*QLd*QRd^2*LL*LLd*LRd + 69/4*nf^6*T^6*h^10*u^3*p*QLd*QR*LR^2*
      LRd^2 + 73/4*nf^6*T^6*h^10*u^3*p*QLd*QR*LLd^2*LR^2 + 69*nf^6*T^6*h^10*
      u^3*p*QLd*QR*LL*LLd*LR*LRd + 69/4*nf^6*T^6*h^10*u^3*p*QLd*QR*LL^2*LRd^2
       + 69/4*nf^6*T^6*h^10*u^3*p*QLd*QR*LL^2*LLd^2 + 69/2*nf^6*T^6*h^10*u^3*p
      *QLd*QR*QRd^3*LRd + 69*nf^6*T^6*h^10*u^3*p*QLd*QR^2*QRd*LR*LRd + 69*nf^6
      *T^6*h^10*u^3*p*QLd*QR^2*QRd*LL*LLd + 69/2*nf^6*T^6*h^10*u^3*p*QLd*QR^3*
      QRd^2 + 73/8*nf^6*T^6*h^10*u^3*p*QLd*QR^4*LR + 69/2*nf^6*T^6*h^10*u^3*p*
      QLd^2*QRd*LLd*LR*LRd + 69/4*nf^6*T^6*h^10*u^3*p*QLd^2*QRd*LL*LRd^2 + 69/
      4*nf^6*T^6*h^10*u^3*p*QLd^2*QRd*LL*LLd^2 + 207/4*nf^6*T^6*h^10*u^3*p*
      QLd^2*QR*QRd^2*LLd + 73/2*nf^6*T^6*h^10*u^3*p*QLd^2*QR^2*LLd*LR + 69/2*
      nf^6*T^6*h^10*u^3*p*QLd^2*QR^2*LL*LRd + 23/4*nf^6*T^6*h^10*u^3*p*QLd^3*
      LR*LRd^2 + 73/12*nf^6*T^6*h^10*u^3*p*QLd^3*LLd^2*LR + 23/2*nf^6*T^6*h^10
      *u^3*p*QLd^3*LL*LLd*LRd + 69/2*nf^6*T^6*h^10*u^3*p*QLd^3*QR*QRd*LRd + 73/
      6*nf^6*T^6*h^10*u^3*p*QLd^3*QR^3 + 73/8*nf^6*T^6*h^10*u^3*p*QLd^4*QR*LLd
       + 69/4*nf^6*T^6*h^10*u^3*p*QL*QRd*LR^2*LRd^2 + 69/4*nf^6*T^6*h^10*u^3*p
      *QL*QRd*LLd^2*LR^2 + 69*nf^6*T^6*h^10*u^3*p*QL*QRd*LL*LLd*LR*LRd + 73/4*
      nf^6*T^6*h^10*u^3*p*QL*QRd*LL^2*LRd^2 + 69/4*nf^6*T^6*h^10*u^3*p*QL*QRd*
      LL^2*LLd^2 + 73/8*nf^6*T^6*h^10*u^3*p*QL*QRd^4*LRd + 69*nf^6*T^6*h^10*
      u^3*p*QL*QR*QRd^2*LR*LRd + 69*nf^6*T^6*h^10*u^3*p*QL*QR*QRd^2*LL*LLd +
      69/4*nf^6*T^6*h^10*u^3*p*QL*QR^2*LR^2*LRd + 69/2*nf^6*T^6*h^10*u^3*p*QL*
      QR^2*LL*LLd*LR + 69/4*nf^6*T^6*h^10*u^3*p*QL*QR^2*LL^2*LRd + 69/2*nf^6*
      T^6*h^10*u^3*p*QL*QR^2*QRd^3 + 69/2*nf^6*T^6*h^10*u^3*p*QL*QR^3*QRd*LR
       + 69/2*nf^6*T^6*h^10*u^3*p*QL*QLd*LLd*LR^2*LRd + 69/2*nf^6*T^6*h^10*u^3
      *p*QL*QLd*LL*LR*LRd^2 + 69/2*nf^6*T^6*h^10*u^3*p*QL*QLd*LL*LLd^2*LR + 69/
      2*nf^6*T^6*h^10*u^3*p*QL*QLd*LL^2*LLd*LRd + 69/2*nf^6*T^6*h^10*u^3*p*QL*
      QLd*QRd^3*LLd + 138*nf^6*T^6*h^10*u^3*p*QL*QLd*QR*QRd*LLd*LR + 138*nf^6*
      T^6*h^10*u^3*p*QL*QLd*QR*QRd*LL*LRd + 69/2*nf^6*T^6*h^10*u^3*p*QL*QLd*
      QR^3*LL + 207/4*nf^6*T^6*h^10*u^3*p*QL*QLd^2*QRd^2*LRd + 69*nf^6*T^6*
      h^10*u^3*p*QL*QLd^2*QR*LR*LRd + 69*nf^6*T^6*h^10*u^3*p*QL*QLd^2*QR*LL*
      LLd + 207/2*nf^6*T^6*h^10*u^3*p*QL*QLd^2*QR^2*QRd + 69/2*nf^6*T^6*h^10*
      u^3*p*QL*QLd^3*QRd*LLd + 69/8*nf^6*T^6*h^10*u^3*p*QL*QLd^4*LRd + 69/2*
      nf^6*T^6*h^10*u^3*p*QL^2*QRd^2*LLd*LR + 73/2*nf^6*T^6*h^10*u^3*p*QL^2*
      QRd^2*LL*LRd + 69/4*nf^6*T^6*h^10*u^3*p*QL^2*QR*LLd*LR^2 + 69/2*nf^6*T^6
      *h^10*u^3*p*QL^2*QR*LL*LR*LRd + 69/4*nf^6*T^6*h^10*u^3*p*QL^2*QR*LL^2*
      LLd + 207/4*nf^6*T^6*h^10*u^3*p*QL^2*QR^2*QRd*LL + 69*nf^6*T^6*h^10*u^3*
      p*QL^2*QLd*QRd*LR*LRd + 69*nf^6*T^6*h^10*u^3*p*QL^2*QLd*QRd*LL*LLd + 207/
      2*nf^6*T^6*h^10*u^3*p*QL^2*QLd*QR*QRd^2 + 207/4*nf^6*T^6*h^10*u^3*p*QL^2
      *QLd*QR^2*LR + 69/2*nf^6*T^6*h^10*u^3*p*QL^2*QLd^2*LLd*LR + 69/2*nf^6*
      T^6*h^10*u^3*p*QL^2*QLd^2*LL*LRd + 69/2*nf^6*T^6*h^10*u^3*p*QL^2*QLd^3*
      QR + 23/4*nf^6*T^6*h^10*u^3*p*QL^3*LR^2*LRd + 23/2*nf^6*T^6*h^10*u^3*p*
      QL^3*LL*LLd*LR + 73/12*nf^6*T^6*h^10*u^3*p*QL^3*LL^2*LRd + 73/6*nf^6*T^6
      *h^10*u^3*p*QL^3*QRd^3 + 69/2*nf^6*T^6*h^10*u^3*p*QL^3*QR*QRd*LR + 69/2*
      nf^6*T^6*h^10*u^3*p*QL^3*QLd*QR*LL + 69/2*nf^6*T^6*h^10*u^3*p*QL^3*QLd^2
      *QRd + 73/8*nf^6*T^6*h^10*u^3*p*QL^4*QRd*LL + 69/8*nf^6*T^6*h^10*u^3*p*
      QL^4*QLd*LR + 13/4*nf^6*T^6*h^10*u^4*LLd*LR^3*LRd^2 + 13/12*nf^6*T^6*
      h^10*u^4*LLd^3*LR^3 + 13/4*nf^6*T^6*h^10*u^4*LL*LR^2*LRd^3 + 39/4*nf^6*
      T^6*h^10*u^4*LL*LLd^2*LR^2*LRd + 39/4*nf^6*T^6*h^10*u^4*LL^2*LLd*LR*
      LRd^2 + 13/4*nf^6*T^6*h^10*u^4*LL^2*LLd^3*LR + 13/12*nf^6*T^6*h^10*u^4*
      LL^3*LRd^3 + 13/4*nf^6*T^6*h^10*u^4*LL^3*LLd^2*LRd + 13/2*nf^6*T^6*h^10*
      u^4*QRd^3*LLd*LR*LRd + 13/4*nf^6*T^6*h^10*u^4*QRd^3*LL*LRd^2 + 13/4*nf^6
      *T^6*h^10*u^4*QRd^3*LL*LLd^2 + 39/2*nf^6*T^6*h^10*u^4*QR*QRd*LLd*LR^2*
      LRd + 39/2*nf^6*T^6*h^10*u^4*QR*QRd*LL*LR*LRd^2 + 39/2*nf^6*T^6*h^10*u^4
      *QR*QRd*LL*LLd^2*LR + 39/2*nf^6*T^6*h^10*u^4*QR*QRd*LL^2*LLd*LRd + 39/8*
      nf^6*T^6*h^10*u^4*QR*QRd^4*LLd + 39/2*nf^6*T^6*h^10*u^4*QR^2*QRd^2*LLd*
      LR + 39/2*nf^6*T^6*h^10*u^4*QR^2*QRd^2*LL*LRd + 13/4*nf^6*T^6*h^10*u^4*
      QR^3*LLd*LR^2 + 13/2*nf^6*T^6*h^10*u^4*QR^3*LL*LR*LRd + 13/4*nf^6*T^6*
      h^10*u^4*QR^3*LL^2*LLd + 39/8*nf^6*T^6*h^10*u^4*QR^4*QRd*LL + 39/4*nf^6*
      T^6*h^10*u^4*QLd*QRd^2*LR*LRd^2 + 39/4*nf^6*T^6*h^10*u^4*QLd*QRd^2*LLd^2
      *LR + 39/2*nf^6*T^6*h^10*u^4*QLd*QRd^2*LL*LLd*LRd + 39/4*nf^6*T^6*h^10*
      u^4*QLd*QR*LR^2*LRd^2 + 39/4*nf^6*T^6*h^10*u^4*QLd*QR*LLd^2*LR^2 + 39*
      nf^6*T^6*h^10*u^4*QLd*QR*LL*LLd*LR*LRd + 39/4*nf^6*T^6*h^10*u^4*QLd*QR*
      LL^2*LRd^2 + 39/4*nf^6*T^6*h^10*u^4*QLd*QR*LL^2*LLd^2 + 39/2*nf^6*T^6*
      h^10*u^4*QLd*QR*QRd^3*LRd + 39*nf^6*T^6*h^10*u^4*QLd*QR^2*QRd*LR*LRd +
      39*nf^6*T^6*h^10*u^4*QLd*QR^2*QRd*LL*LLd + 39/2*nf^6*T^6*h^10*u^4*QLd*
      QR^3*QRd^2 + 39/8*nf^6*T^6*h^10*u^4*QLd*QR^4*LR + 39/2*nf^6*T^6*h^10*u^4
      *QLd^2*QRd*LLd*LR*LRd + 39/4*nf^6*T^6*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 39/4
      *nf^6*T^6*h^10*u^4*QLd^2*QRd*LL*LLd^2 + 117/4*nf^6*T^6*h^10*u^4*QLd^2*QR
      *QRd^2*LLd + 39/2*nf^6*T^6*h^10*u^4*QLd^2*QR^2*LLd*LR + 39/2*nf^6*T^6*
      h^10*u^4*QLd^2*QR^2*LL*LRd + 13/4*nf^6*T^6*h^10*u^4*QLd^3*LR*LRd^2 + 13/
      4*nf^6*T^6*h^10*u^4*QLd^3*LLd^2*LR + 13/2*nf^6*T^6*h^10*u^4*QLd^3*LL*LLd
      *LRd + 39/2*nf^6*T^6*h^10*u^4*QLd^3*QR*QRd*LRd + 13/2*nf^6*T^6*h^10*u^4*
      QLd^3*QR^3 + 39/8*nf^6*T^6*h^10*u^4*QLd^4*QR*LLd + 39/4*nf^6*T^6*h^10*
      u^4*QL*QRd*LR^2*LRd^2 + 39/4*nf^6*T^6*h^10*u^4*QL*QRd*LLd^2*LR^2 + 39*
      nf^6*T^6*h^10*u^4*QL*QRd*LL*LLd*LR*LRd + 39/4*nf^6*T^6*h^10*u^4*QL*QRd*
      LL^2*LRd^2 + 39/4*nf^6*T^6*h^10*u^4*QL*QRd*LL^2*LLd^2 + 39/8*nf^6*T^6*
      h^10*u^4*QL*QRd^4*LRd + 39*nf^6*T^6*h^10*u^4*QL*QR*QRd^2*LR*LRd + 39*
      nf^6*T^6*h^10*u^4*QL*QR*QRd^2*LL*LLd + 39/4*nf^6*T^6*h^10*u^4*QL*QR^2*
      LR^2*LRd + 39/2*nf^6*T^6*h^10*u^4*QL*QR^2*LL*LLd*LR + 39/4*nf^6*T^6*h^10
      *u^4*QL*QR^2*LL^2*LRd + 39/2*nf^6*T^6*h^10*u^4*QL*QR^2*QRd^3 + 39/2*nf^6
      *T^6*h^10*u^4*QL*QR^3*QRd*LR + 39/2*nf^6*T^6*h^10*u^4*QL*QLd*LLd*LR^2*
      LRd + 39/2*nf^6*T^6*h^10*u^4*QL*QLd*LL*LR*LRd^2 + 39/2*nf^6*T^6*h^10*u^4
      *QL*QLd*LL*LLd^2*LR + 39/2*nf^6*T^6*h^10*u^4*QL*QLd*LL^2*LLd*LRd + 39/2*
      nf^6*T^6*h^10*u^4*QL*QLd*QRd^3*LLd + 78*nf^6*T^6*h^10*u^4*QL*QLd*QR*QRd*
      LLd*LR + 78*nf^6*T^6*h^10*u^4*QL*QLd*QR*QRd*LL*LRd + 39/2*nf^6*T^6*h^10*
      u^4*QL*QLd*QR^3*LL + 117/4*nf^6*T^6*h^10*u^4*QL*QLd^2*QRd^2*LRd + 39*
      nf^6*T^6*h^10*u^4*QL*QLd^2*QR*LR*LRd + 39*nf^6*T^6*h^10*u^4*QL*QLd^2*QR*
      LL*LLd + 117/2*nf^6*T^6*h^10*u^4*QL*QLd^2*QR^2*QRd + 39/2*nf^6*T^6*h^10*
      u^4*QL*QLd^3*QRd*LLd + 39/8*nf^6*T^6*h^10*u^4*QL*QLd^4*LRd + 39/2*nf^6*
      T^6*h^10*u^4*QL^2*QRd^2*LLd*LR + 39/2*nf^6*T^6*h^10*u^4*QL^2*QRd^2*LL*
      LRd + 39/4*nf^6*T^6*h^10*u^4*QL^2*QR*LLd*LR^2 + 39/2*nf^6*T^6*h^10*u^4*
      QL^2*QR*LL*LR*LRd + 39/4*nf^6*T^6*h^10*u^4*QL^2*QR*LL^2*LLd + 117/4*nf^6
      *T^6*h^10*u^4*QL^2*QR^2*QRd*LL + 39*nf^6*T^6*h^10*u^4*QL^2*QLd*QRd*LR*
      LRd + 39*nf^6*T^6*h^10*u^4*QL^2*QLd*QRd*LL*LLd + 117/2*nf^6*T^6*h^10*u^4
      *QL^2*QLd*QR*QRd^2 + 117/4*nf^6*T^6*h^10*u^4*QL^2*QLd*QR^2*LR + 39/2*
      nf^6*T^6*h^10*u^4*QL^2*QLd^2*LLd*LR + 39/2*nf^6*T^6*h^10*u^4*QL^2*QLd^2*
      LL*LRd + 39/2*nf^6*T^6*h^10*u^4*QL^2*QLd^3*QR + 13/4*nf^6*T^6*h^10*u^4*
      QL^3*LR^2*LRd + 13/2*nf^6*T^6*h^10*u^4*QL^3*LL*LLd*LR + 13/4*nf^6*T^6*
      h^10*u^4*QL^3*LL^2*LRd + 13/2*nf^6*T^6*h^10*u^4*QL^3*QRd^3 + 39/2*nf^6*
      T^6*h^10*u^4*QL^3*QR*QRd*LR + 39/2*nf^6*T^6*h^10*u^4*QL^3*QLd*QR*LL + 39/
      2*nf^6*T^6*h^10*u^4*QL^3*QLd^2*QRd + 39/8*nf^6*T^6*h^10*u^4*QL^4*QRd*LL
       + 39/8*nf^6*T^6*h^10*u^4*QL^4*QLd*LR + 5/12*nf^6*T^7*h^10*u^4*LLd*LR^3*
      LRd^2 + 5/36*nf^6*T^7*h^10*u^4*LLd^3*LR^3 + 5/12*nf^6*T^7*h^10*u^4*LL*
      LR^2*LRd^3 + 5/4*nf^6*T^7*h^10*u^4*LL*LLd^2*LR^2*LRd + 5/4*nf^6*T^7*h^10
      *u^4*LL^2*LLd*LR*LRd^2 + 5/12*nf^6*T^7*h^10*u^4*LL^2*LLd^3*LR + 5/36*
      nf^6*T^7*h^10*u^4*LL^3*LRd^3 + 5/12*nf^6*T^7*h^10*u^4*LL^3*LLd^2*LRd + 5/
      6*nf^6*T^7*h^10*u^4*QRd^3*LLd*LR*LRd + 5/12*nf^6*T^7*h^10*u^4*QRd^3*LL*
      LRd^2 + 5/12*nf^6*T^7*h^10*u^4*QRd^3*LL*LLd^2 + 5/2*nf^6*T^7*h^10*u^4*QR
      *QRd*LLd*LR^2*LRd + 5/2*nf^6*T^7*h^10*u^4*QR*QRd*LL*LR*LRd^2 + 5/2*nf^6*
      T^7*h^10*u^4*QR*QRd*LL*LLd^2*LR + 5/2*nf^6*T^7*h^10*u^4*QR*QRd*LL^2*LLd*
      LRd + 5/8*nf^6*T^7*h^10*u^4*QR*QRd^4*LLd + 5/2*nf^6*T^7*h^10*u^4*QR^2*
      QRd^2*LLd*LR + 5/2*nf^6*T^7*h^10*u^4*QR^2*QRd^2*LL*LRd + 5/12*nf^6*T^7*
      h^10*u^4*QR^3*LLd*LR^2 + 5/6*nf^6*T^7*h^10*u^4*QR^3*LL*LR*LRd + 5/12*
      nf^6*T^7*h^10*u^4*QR^3*LL^2*LLd + 5/8*nf^6*T^7*h^10*u^4*QR^4*QRd*LL + 5/
      4*nf^6*T^7*h^10*u^4*QLd*QRd^2*LR*LRd^2 + 5/4*nf^6*T^7*h^10*u^4*QLd*QRd^2
      *LLd^2*LR + 5/2*nf^6*T^7*h^10*u^4*QLd*QRd^2*LL*LLd*LRd + 5/4*nf^6*T^7*
      h^10*u^4*QLd*QR*LR^2*LRd^2 + 5/4*nf^6*T^7*h^10*u^4*QLd*QR*LLd^2*LR^2 + 5
      *nf^6*T^7*h^10*u^4*QLd*QR*LL*LLd*LR*LRd + 5/4*nf^6*T^7*h^10*u^4*QLd*QR*
      LL^2*LRd^2 + 5/4*nf^6*T^7*h^10*u^4*QLd*QR*LL^2*LLd^2 + 5/2*nf^6*T^7*h^10
      *u^4*QLd*QR*QRd^3*LRd + 5*nf^6*T^7*h^10*u^4*QLd*QR^2*QRd*LR*LRd + 5*nf^6
      *T^7*h^10*u^4*QLd*QR^2*QRd*LL*LLd + 5/2*nf^6*T^7*h^10*u^4*QLd*QR^3*QRd^2
       + 5/8*nf^6*T^7*h^10*u^4*QLd*QR^4*LR + 5/2*nf^6*T^7*h^10*u^4*QLd^2*QRd*
      LLd*LR*LRd + 5/4*nf^6*T^7*h^10*u^4*QLd^2*QRd*LL*LRd^2 + 5/4*nf^6*T^7*
      h^10*u^4*QLd^2*QRd*LL*LLd^2 + 15/4*nf^6*T^7*h^10*u^4*QLd^2*QR*QRd^2*LLd
       + 5/2*nf^6*T^7*h^10*u^4*QLd^2*QR^2*LLd*LR + 5/2*nf^6*T^7*h^10*u^4*QLd^2
      *QR^2*LL*LRd + 5/12*nf^6*T^7*h^10*u^4*QLd^3*LR*LRd^2 + 5/12*nf^6*T^7*
      h^10*u^4*QLd^3*LLd^2*LR + 5/6*nf^6*T^7*h^10*u^4*QLd^3*LL*LLd*LRd + 5/2*
      nf^6*T^7*h^10*u^4*QLd^3*QR*QRd*LRd + 5/6*nf^6*T^7*h^10*u^4*QLd^3*QR^3 +
      5/8*nf^6*T^7*h^10*u^4*QLd^4*QR*LLd + 5/4*nf^6*T^7*h^10*u^4*QL*QRd*LR^2*
      LRd^2 + 5/4*nf^6*T^7*h^10*u^4*QL*QRd*LLd^2*LR^2 + 5*nf^6*T^7*h^10*u^4*QL
      *QRd*LL*LLd*LR*LRd + 5/4*nf^6*T^7*h^10*u^4*QL*QRd*LL^2*LRd^2 + 5/4*nf^6*
      T^7*h^10*u^4*QL*QRd*LL^2*LLd^2 + 5/8*nf^6*T^7*h^10*u^4*QL*QRd^4*LRd + 5*
      nf^6*T^7*h^10*u^4*QL*QR*QRd^2*LR*LRd + 5*nf^6*T^7*h^10*u^4*QL*QR*QRd^2*
      LL*LLd + 5/4*nf^6*T^7*h^10*u^4*QL*QR^2*LR^2*LRd + 5/2*nf^6*T^7*h^10*u^4*
      QL*QR^2*LL*LLd*LR + 5/4*nf^6*T^7*h^10*u^4*QL*QR^2*LL^2*LRd + 5/2*nf^6*
      T^7*h^10*u^4*QL*QR^2*QRd^3 + 5/2*nf^6*T^7*h^10*u^4*QL*QR^3*QRd*LR + 5/2*
      nf^6*T^7*h^10*u^4*QL*QLd*LLd*LR^2*LRd + 5/2*nf^6*T^7*h^10*u^4*QL*QLd*LL*
      LR*LRd^2 + 5/2*nf^6*T^7*h^10*u^4*QL*QLd*LL*LLd^2*LR + 5/2*nf^6*T^7*h^10*
      u^4*QL*QLd*LL^2*LLd*LRd + 5/2*nf^6*T^7*h^10*u^4*QL*QLd*QRd^3*LLd + 10*
      nf^6*T^7*h^10*u^4*QL*QLd*QR*QRd*LLd*LR + 10*nf^6*T^7*h^10*u^4*QL*QLd*QR*
      QRd*LL*LRd + 5/2*nf^6*T^7*h^10*u^4*QL*QLd*QR^3*LL + 15/4*nf^6*T^7*h^10*
      u^4*QL*QLd^2*QRd^2*LRd + 5*nf^6*T^7*h^10*u^4*QL*QLd^2*QR*LR*LRd + 5*nf^6
      *T^7*h^10*u^4*QL*QLd^2*QR*LL*LLd + 15/2*nf^6*T^7*h^10*u^4*QL*QLd^2*QR^2*
      QRd + 5/2*nf^6*T^7*h^10*u^4*QL*QLd^3*QRd*LLd + 5/8*nf^6*T^7*h^10*u^4*QL*
      QLd^4*LRd + 5/2*nf^6*T^7*h^10*u^4*QL^2*QRd^2*LLd*LR + 5/2*nf^6*T^7*h^10*
      u^4*QL^2*QRd^2*LL*LRd + 5/4*nf^6*T^7*h^10*u^4*QL^2*QR*LLd*LR^2 + 5/2*
      nf^6*T^7*h^10*u^4*QL^2*QR*LL*LR*LRd + 5/4*nf^6*T^7*h^10*u^4*QL^2*QR*LL^2
      *LLd + 15/4*nf^6*T^7*h^10*u^4*QL^2*QR^2*QRd*LL + 5*nf^6*T^7*h^10*u^4*
      QL^2*QLd*QRd*LR*LRd + 5*nf^6*T^7*h^10*u^4*QL^2*QLd*QRd*LL*LLd + 15/2*
      nf^6*T^7*h^10*u^4*QL^2*QLd*QR*QRd^2 + 15/4*nf^6*T^7*h^10*u^4*QL^2*QLd*
      QR^2*LR + 5/2*nf^6*T^7*h^10*u^4*QL^2*QLd^2*LLd*LR + 5/2*nf^6*T^7*h^10*
      u^4*QL^2*QLd^2*LL*LRd + 5/2*nf^6*T^7*h^10*u^4*QL^2*QLd^3*QR + 5/12*nf^6*
      T^7*h^10*u^4*QL^3*LR^2*LRd + 5/6*nf^6*T^7*h^10*u^4*QL^3*LL*LLd*LR + 5/12
      *nf^6*T^7*h^10*u^4*QL^3*LL^2*LRd + 5/6*nf^6*T^7*h^10*u^4*QL^3*QRd^3 + 5/
      2*nf^6*T^7*h^10*u^4*QL^3*QR*QRd*LR + 5/2*nf^6*T^7*h^10*u^4*QL^3*QLd*QR*
      LL + 5/2*nf^6*T^7*h^10*u^4*QL^3*QLd^2*QRd + 5/8*nf^6*T^7*h^10*u^4*QL^4*
      QRd*LL + 5/8*nf^6*T^7*h^10*u^4*QL^4*QLd*LR - 7/72*nf^7*h^10*LLd*LR^5*
      LRd^4 - 19/90*nf^7*h^10*LLd^3*LR^5*LRd^2 - 49/180*nf^7*h^10*LLd^5*LR^5
       - 7/72*nf^7*h^10*LL*LR^4*LRd^5 - 1/18*nf^7*h^10*LL*LLd^2*LR^4*LRd^3 - 1/
      2*nf^7*h^10*LL*LLd^4*LR^4*LRd - 1/18*nf^7*h^10*LL^2*LLd*LR^3*LRd^4 - 1/2
      *nf^7*h^10*LL^2*LLd^3*LR^3*LRd^2 - 19/90*nf^7*h^10*LL^2*LLd^5*LR^3 - 19/
      90*nf^7*h^10*LL^3*LR^2*LRd^5 - 1/2*nf^7*h^10*LL^3*LLd^2*LR^2*LRd^3 - 1/
      18*nf^7*h^10*LL^3*LLd^4*LR^2*LRd - 1/2*nf^7*h^10*LL^4*LLd*LR*LRd^4 - 1/
      18*nf^7*h^10*LL^4*LLd^3*LR*LRd^2 - 7/72*nf^7*h^10*LL^4*LLd^5*LR - 49/180
      *nf^7*h^10*LL^5*LRd^5 - 19/90*nf^7*h^10*LL^5*LLd^2*LRd^3 - 7/72*nf^7*
      h^10*LL^5*LLd^4*LRd - 1/9*nf^7*h^10*QRd^3*LLd^3*LR^3*LRd - 13/36*nf^7*
      h^10*QRd^3*LL*LR^2*LRd^4 - 1/18*nf^7*h^10*QRd^3*LL*LLd^4*LR^2 - 1/9*nf^7
      *h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 2/9*nf^7*h^10*QRd^3*LL^2*LLd^3*LR*LRd +
      1/36*nf^7*h^10*QRd^3*LL^3*LRd^4 - 13/36*nf^7*h^10*QRd^3*LL^3*LLd^2*LRd^2
       - 5/18*nf^7*h^10*QRd^6*LLd*LR*LRd^2 + 1/18*nf^7*h^10*QRd^6*LLd^3*LR - 1/
      4*nf^7*h^10*QRd^6*LL*LRd^3 - 11/72*nf^7*h^10*QRd^6*LL*LLd^2*LRd - 1/6*
      nf^7*h^10*QR*QRd*LLd*LR^4*LRd^3 - 5/6*nf^7*h^10*QR*QRd*LLd^3*LR^4*LRd -
      1/6*nf^7*h^10*QR*QRd*LL*LR^3*LRd^4 - 1/3*nf^7*h^10*QR*QRd*LL*LLd^2*LR^3*
      LRd^2 - 5/6*nf^7*h^10*QR*QRd*LL*LLd^4*LR^3 - 1/3*nf^7*h^10*QR*QRd*LL^2*
      LLd*LR^2*LRd^3 - 1/3*nf^7*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 5/6*nf^7*
      h^10*QR*QRd*LL^3*LR*LRd^4 - 1/3*nf^7*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 1/
      6*nf^7*h^10*QR*QRd*LL^3*LLd^4*LR - 5/6*nf^7*h^10*QR*QRd*LL^4*LLd*LRd^3
       - 1/6*nf^7*h^10*QR*QRd*LL^4*LLd^3*LRd - 7/8*nf^7*h^10*QR*QRd^4*LLd*LR^2
      *LRd^2 + 1/12*nf^7*h^10*QR*QRd^4*LLd^3*LR^2 - 1/6*nf^7*h^10*QR*QRd^4*LL*
      LR*LRd^3 - nf^7*h^10*QR*QRd^4*LL*LLd^2*LR*LRd - 1/2*nf^7*h^10*QR*QRd^4*
      LL^2*LLd*LRd^2 - 1/3*nf^7*h^10*QR*QRd^4*LL^2*LLd^3 - 1/6*nf^7*h^10*QR*
      QRd^7*LLd*LRd - 1/6*nf^7*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 - 1/6*nf^7*h^10*
      QR^2*QRd^2*LL*LR^2*LRd^3 - 1/6*nf^7*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/6*
      nf^7*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd - 2/3*nf^7*h^10*QR^2*QRd^5*LLd*LR*
      LRd - 17/24*nf^7*h^10*QR^2*QRd^5*LL*LRd^2 - 5/12*nf^7*h^10*QR^2*QRd^5*LL
      *LLd^2 - 13/36*nf^7*h^10*QR^3*LLd*LR^4*LRd^2 + 1/36*nf^7*h^10*QR^3*LLd^3
      *LR^4 - 1/9*nf^7*h^10*QR^3*LL*LLd^2*LR^3*LRd - 13/36*nf^7*h^10*QR^3*LL^2
      *LLd^3*LR^2 - 1/9*nf^7*h^10*QR^3*LL^3*LR*LRd^3 - 2/9*nf^7*h^10*QR^3*LL^3
      *LLd^2*LR*LRd - 1/18*nf^7*h^10*QR^3*LL^4*LLd*LRd^2 + 1/9*nf^7*h^10*QR^3*
      QRd^6*LLd - 1/6*nf^7*h^10*QR^4*QRd*LLd*LR^3*LRd - 7/8*nf^7*h^10*QR^4*QRd
      *LL*LR^2*LRd^2 - 1/2*nf^7*h^10*QR^4*QRd*LL*LLd^2*LR^2 - nf^7*h^10*QR^4*
      QRd*LL^2*LLd*LR*LRd + 1/12*nf^7*h^10*QR^4*QRd*LL^3*LRd^2 - 1/3*nf^7*h^10
      *QR^4*QRd*LL^3*LLd^2 - 1/24*nf^7*h^10*QR^4*QRd^4*LLd*LR - 1/24*nf^7*h^10
      *QR^4*QRd^4*LL*LRd - 17/24*nf^7*h^10*QR^5*QRd^2*LLd*LR^2 - 2/3*nf^7*h^10
      *QR^5*QRd^2*LL*LR*LRd - 5/12*nf^7*h^10*QR^5*QRd^2*LL^2*LLd - 1/4*nf^7*
      h^10*QR^6*LLd*LR^3 - 5/18*nf^7*h^10*QR^6*LL*LR^2*LRd - 11/72*nf^7*h^10*
      QR^6*LL^2*LLd*LR + 1/18*nf^7*h^10*QR^6*LL^3*LRd + 1/9*nf^7*h^10*QR^6*
      QRd^3*LL - 1/6*nf^7*h^10*QR^7*QRd*LL*LR - 1/9*nf^7*h^10*QLd*QRd^2*LR^3*
      LRd^4 + 1/6*nf^7*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 23/36*nf^7*h^10*QLd*
      QRd^2*LLd^4*LR^3 + 1/3*nf^7*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 1/3*nf^7*
      h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd - 1/2*nf^7*h^10*QLd*QRd^2*LL^2*LR*LRd^4
       - 3/4*nf^7*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 1/4*nf^7*h^10*QLd*QRd^2
      *LL^2*LLd^4*LR - 2/9*nf^7*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 2/9*nf^7*h^10*
      QLd*QRd^2*LL^3*LLd^3*LRd - 1/18*nf^7*h^10*QLd*QRd^5*LR*LRd^3 - 2/3*nf^7*
      h^10*QLd*QRd^5*LLd^2*LR*LRd - 2/3*nf^7*h^10*QLd*QRd^5*LL*LLd*LRd^2 - 5/
      18*nf^7*h^10*QLd*QRd^5*LL*LLd^3 - 1/24*nf^7*h^10*QLd*QR*LR^4*LRd^4 - 11/
      24*nf^7*h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 5/4*nf^7*h^10*QLd*QR*LLd^4*LR^4
       + 1/3*nf^7*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 2/3*nf^7*h^10*QLd*QR*LL*
      LLd^3*LR^3*LRd - 11/24*nf^7*h^10*QLd*QR*LL^2*LR^2*LRd^4 - 1/2*nf^7*h^10*
      QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 11/24*nf^7*h^10*QLd*QR*LL^2*LLd^4*LR^2 -
      4/3*nf^7*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 1/3*nf^7*h^10*QLd*QR*LL^3*LLd^3
      *LR*LRd - 1/2*nf^7*h^10*QLd*QR*LL^4*LRd^4 - 11/24*nf^7*h^10*QLd*QR*LL^4*
      LLd^2*LRd^2 - 1/24*nf^7*h^10*QLd*QR*LL^4*LLd^4 + 1/3*nf^7*h^10*QLd*QR*
      QRd^3*LR^2*LRd^3 - 1/6*nf^7*h^10*QLd*QR*QRd^6*LRd^2 + 5/24*nf^7*h^10*QLd
      *QR*QRd^6*LLd^2 + 1/3*nf^7*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 1/3*nf^7*h^10*
      QLd*QR^2*QRd*LLd^2*LR^3*LRd - 1/3*nf^7*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2
       - 2/3*nf^7*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 - 2/3*nf^7*h^10*QLd*QR^2*QRd
      *LL^3*LLd*LRd^2 + 1/3*nf^7*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 13/24*nf^7*
      h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 1/2*nf^7*h^10*QLd*QR^2*QRd^4*LLd^2*LR -
      nf^7*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 1/2*nf^7*h^10*QLd*QR^3*QRd^2*LR^2*
      LRd^2 + nf^7*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 1/2*nf^7*h^10*QLd*QR^3*
      QRd^2*LL^2*LLd^2 - 1/18*nf^7*h^10*QLd*QR^3*QRd^5*LRd - 5/12*nf^7*h^10*
      QLd*QR^4*LR^3*LRd^2 + 1/6*nf^7*h^10*QLd*QR^4*LLd^2*LR^3 - nf^7*h^10*QLd*
      QR^4*LL*LLd*LR^2*LRd - 1/4*nf^7*h^10*QLd*QR^4*LL^2*LR*LRd^2 - 7/8*nf^7*
      h^10*QLd*QR^4*LL^2*LLd^2*LR - 1/2*nf^7*h^10*QLd*QR^4*LL^3*LLd*LRd - 1/6*
      nf^7*h^10*QLd*QR^4*QRd^3*LR*LRd - 1/6*nf^7*h^10*QLd*QR^4*QRd^3*LL*LLd -
      2/3*nf^7*h^10*QLd*QR^5*QRd*LR^2*LRd - 5/3*nf^7*h^10*QLd*QR^5*QRd*LL*LLd*
      LR - 2/3*nf^7*h^10*QLd*QR^5*QRd*LL^2*LRd + 1/8*nf^7*h^10*QLd*QR^5*QRd^4
       - 47/72*nf^7*h^10*QLd*QR^6*QRd^2*LR - 1/4*nf^7*h^10*QLd*QR^7*LR^2 + 2/9
      *nf^7*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 2/9*nf^7*h^10*QLd^2*QRd*LLd^3*LR^3
      *LRd - 1/4*nf^7*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 3/4*nf^7*h^10*QLd^2*QRd*
      LL*LLd^2*LR^2*LRd^2 - 1/2*nf^7*h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 1/3*nf^7*
      h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 1/3*nf^7*h^10*QLd^2*QRd*LL^2*LLd^3*LR
      *LRd - 23/36*nf^7*h^10*QLd^2*QRd*LL^3*LRd^4 + 1/6*nf^7*h^10*QLd^2*QRd*
      LL^3*LLd^2*LRd^2 - 1/9*nf^7*h^10*QLd^2*QRd*LL^3*LLd^4 + 5/24*nf^7*h^10*
      QLd^2*QRd^4*LLd*LR*LRd^2 - 4/9*nf^7*h^10*QLd^2*QRd^4*LLd^3*LR + 19/36*
      nf^7*h^10*QLd^2*QRd^4*LL*LRd^3 - 3/4*nf^7*h^10*QLd^2*QRd^4*LL*LLd^2*LRd
       + 1/2*nf^7*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 2/3*nf^7*h^10*QLd^2*QR*
      QRd^2*LLd^3*LR^2 + 1/3*nf^7*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 3/4*nf^7*
      h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 1/2*nf^7*h^10*QLd^2*QR*QRd^2*LL^2*
      LLd^3 - 2/3*nf^7*h^10*QLd^2*QR*QRd^5*LLd*LRd - nf^7*h^10*QLd^2*QR^2*
      LLd^3*LR^3 + 2/3*nf^7*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 - nf^7*h^10*QLd^2*
      QR^2*LL^3*LRd^3 + 2/3*nf^7*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 5/6*nf^7*
      h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 + 1/6*nf^7*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2
       + 19/36*nf^7*h^10*QLd^2*QR^3*QRd^4*LLd - 11/24*nf^7*h^10*QLd^2*QR^4*
      QRd^2*LLd*LR - 11/24*nf^7*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 5/12*nf^7*h^10*
      QLd^2*QR^5*LLd*LR^2 - nf^7*h^10*QLd^2*QR^5*LL*LR*LRd - 11/24*nf^7*h^10*
      QLd^2*QR^5*LL^2*LLd - 5/18*nf^7*h^10*QLd^2*QR^6*QRd*LL - 13/36*nf^7*h^10
      *QLd^3*LLd^2*LR^3*LRd^2 + 1/36*nf^7*h^10*QLd^3*LLd^4*LR^3 - 2/9*nf^7*
      h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 1/9*nf^7*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 1/
      18*nf^7*h^10*QLd^3*LL^2*LR*LRd^4 - 13/36*nf^7*h^10*QLd^3*LL^2*LLd^4*LR
       - 1/9*nf^7*h^10*QLd^3*LL^3*LLd*LRd^3 + 1/9*nf^7*h^10*QLd^3*QRd^3*LR*
      LRd^3 - 1/9*nf^7*h^10*QLd^3*QRd^3*LLd^2*LR*LRd - 1/9*nf^7*h^10*QLd^3*
      QRd^3*LL*LLd*LRd^2 + 1/9*nf^7*h^10*QLd^3*QRd^3*LL*LLd^3 + 1/3*nf^7*h^10*
      QLd^3*QR*QRd*LL*LLd^3*LR - 1/3*nf^7*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 1/6*
      nf^7*h^10*QLd^3*QR*QRd^4*LRd^2 - 2/3*nf^7*h^10*QLd^3*QR*QRd^4*LLd^2 - 5/
      6*nf^7*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR - 1/3*nf^7*h^10*QLd^3*QR^2*QRd^2*
      LL*LLd*LRd + 1/2*nf^7*h^10*QLd^3*QR^3*LR^2*LRd^2 - nf^7*h^10*QLd^3*QR^3*
      LLd^2*LR^2 + 1/2*nf^7*h^10*QLd^3*QR^3*LL^2*LLd^2 - 1/3*nf^7*h^10*QLd^3*
      QR^3*QRd^3*LRd - 5/6*nf^7*h^10*QLd^3*QR^4*QRd*LR*LRd - 5/6*nf^7*h^10*
      QLd^3*QR^4*QRd*LL*LLd - 11/30*nf^7*h^10*QLd^3*QR^5*QRd^2 - 3/4*nf^7*h^10
      *QLd^4*QRd^2*LLd*LR*LRd^2 + 19/36*nf^7*h^10*QLd^4*QRd^2*LLd^3*LR - 4/9*
      nf^7*h^10*QLd^4*QRd^2*LL*LRd^3 + 5/24*nf^7*h^10*QLd^4*QRd^2*LL*LLd^2*LRd
       - 7/8*nf^7*h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 1/6*nf^7*h^10*QLd^4*QR*LLd^3*
      LR^2 - 1/2*nf^7*h^10*QLd^4*QR*LL*LR*LRd^3 - nf^7*h^10*QLd^4*QR*LL*LLd^2*
      LR*LRd - 1/4*nf^7*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 5/12*nf^7*h^10*QLd^4*QR
      *LL^2*LLd^3 - 1/2*nf^7*h^10*QLd^4*QR*QRd^3*LLd*LRd - 4/3*nf^7*h^10*QLd^4
      *QR^2*QRd*LLd*LR*LRd - 47/24*nf^7*h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 1/2*
      nf^7*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 43/36*nf^7*h^10*QLd^4*QR^3*QRd^2*LLd
       - 5/4*nf^7*h^10*QLd^4*QR^4*LLd*LR - 1/2*nf^7*h^10*QLd^4*QR^4*LL*LRd - 5/
      18*nf^7*h^10*QLd^5*QRd*LR*LRd^3 - 2/3*nf^7*h^10*QLd^5*QRd*LLd^2*LR*LRd
       - 2/3*nf^7*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 1/18*nf^7*h^10*QLd^5*QRd*LL*
      LLd^3 - 5/12*nf^7*h^10*QLd^5*QR*QRd^2*LRd^2 + 3/8*nf^7*h^10*QLd^5*QR*
      QRd^2*LLd^2 - 11/24*nf^7*h^10*QLd^5*QR^2*LR*LRd^2 - 5/12*nf^7*h^10*QLd^5
      *QR^2*LLd^2*LR - nf^7*h^10*QLd^5*QR^2*LL*LLd*LRd - 11/18*nf^7*h^10*QLd^5
      *QR^3*QRd*LRd - 9/20*nf^7*h^10*QLd^5*QR^5 - 11/72*nf^7*h^10*QLd^6*LLd*LR
      *LRd^2 - 1/4*nf^7*h^10*QLd^6*LLd^3*LR + 1/18*nf^7*h^10*QLd^6*LL*LRd^3 -
      5/18*nf^7*h^10*QLd^6*LL*LLd^2*LRd - 2/3*nf^7*h^10*QLd^6*QR*QRd*LLd*LRd
       - 1/4*nf^7*h^10*QLd^7*QR*LLd^2 - 1/24*nf^7*h^10*QL*QRd*LR^4*LRd^4 - 11/
      24*nf^7*h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 1/2*nf^7*h^10*QL*QRd*LLd^4*LR^4
       + 1/3*nf^7*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 4/3*nf^7*h^10*QL*QRd*LL*
      LLd^3*LR^3*LRd - 11/24*nf^7*h^10*QL*QRd*LL^2*LR^2*LRd^4 - 1/2*nf^7*h^10*
      QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 11/24*nf^7*h^10*QL*QRd*LL^2*LLd^4*LR^2 -
      2/3*nf^7*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 1/3*nf^7*h^10*QL*QRd*LL^3*LLd^3
      *LR*LRd - 5/4*nf^7*h^10*QL*QRd*LL^4*LRd^4 - 11/24*nf^7*h^10*QL*QRd*LL^4*
      LLd^2*LRd^2 - 1/24*nf^7*h^10*QL*QRd*LL^4*LLd^4 - 5/12*nf^7*h^10*QL*QRd^4
      *LR^2*LRd^3 - 1/4*nf^7*h^10*QL*QRd^4*LLd^2*LR^2*LRd - nf^7*h^10*QL*QRd^4
      *LL*LLd*LR*LRd^2 - 1/2*nf^7*h^10*QL*QRd^4*LL*LLd^3*LR + 1/6*nf^7*h^10*QL
      *QRd^4*LL^2*LRd^3 - 7/8*nf^7*h^10*QL*QRd^4*LL^2*LLd^2*LRd - 1/4*nf^7*
      h^10*QL*QRd^7*LRd^2 + 1/3*nf^7*h^10*QL*QR*QRd^2*LR^3*LRd^3 - 2/3*nf^7*
      h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd - 2/3*nf^7*h^10*QL*QR*QRd^2*LL*LLd^3*
      LR^2 - 1/3*nf^7*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 - 1/3*nf^7*h^10*QL*QR*
      QRd^2*LL^3*LLd*LRd^2 + 1/3*nf^7*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 2/3*nf^7*
      h^10*QL*QR*QRd^5*LR*LRd^2 - 2/3*nf^7*h^10*QL*QR*QRd^5*LLd^2*LR - 5/3*
      nf^7*h^10*QL*QR*QRd^5*LL*LLd*LRd - 1/9*nf^7*h^10*QL*QR^2*LR^4*LRd^3 - 1/
      2*nf^7*h^10*QL*QR^2*LLd^2*LR^4*LRd + 1/3*nf^7*h^10*QL*QR^2*LL*LLd*LR^3*
      LRd^2 - 2/9*nf^7*h^10*QL*QR^2*LL*LLd^3*LR^3 + 1/6*nf^7*h^10*QL*QR^2*LL^2
      *LR^2*LRd^3 - 3/4*nf^7*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd - 1/3*nf^7*h^10*
      QL*QR^2*LL^3*LLd*LR*LRd^2 + 2/9*nf^7*h^10*QL*QR^2*LL^3*LLd^3*LR - 23/36*
      nf^7*h^10*QL*QR^2*LL^4*LRd^3 - 1/4*nf^7*h^10*QL*QR^2*LL^4*LLd^2*LRd - 1/
      2*nf^7*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + nf^7*h^10*QL*QR^2*QRd^3*LL^2*
      LRd^2 - 1/2*nf^7*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 - 47/72*nf^7*h^10*QL*QR^2
      *QRd^6*LRd + 1/3*nf^7*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 1/6*nf^7*h^10*QL*
      QR^3*QRd^4*LR*LRd - 1/6*nf^7*h^10*QL*QR^3*QRd^4*LL*LLd - 13/24*nf^7*h^10
      *QL*QR^4*QRd^2*LR^2*LRd - nf^7*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 1/2*nf^7*
      h^10*QL*QR^4*QRd^2*LL^2*LRd + 1/8*nf^7*h^10*QL*QR^4*QRd^5 - 1/18*nf^7*
      h^10*QL*QR^5*LR^3*LRd - 2/3*nf^7*h^10*QL*QR^5*LL*LLd*LR^2 - 2/3*nf^7*
      h^10*QL*QR^5*LL^2*LR*LRd - 5/18*nf^7*h^10*QL*QR^5*LL^3*LLd - 1/18*nf^7*
      h^10*QL*QR^5*QRd^3*LR - 1/6*nf^7*h^10*QL*QR^6*QRd*LR^2 + 5/24*nf^7*h^10*
      QL*QR^6*QRd*LL^2 - 1/6*nf^7*h^10*QL*QLd*LLd*LR^4*LRd^3 - 5/6*nf^7*h^10*
      QL*QLd*LLd^3*LR^4*LRd - 1/6*nf^7*h^10*QL*QLd*LL*LR^3*LRd^4 - 1/3*nf^7*
      h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 - 5/6*nf^7*h^10*QL*QLd*LL*LLd^4*LR^3 - 1/
      3*nf^7*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 1/3*nf^7*h^10*QL*QLd*LL^2*LLd^3
      *LR^2*LRd - 5/6*nf^7*h^10*QL*QLd*LL^3*LR*LRd^4 - 1/3*nf^7*h^10*QL*QLd*
      LL^3*LLd^2*LR*LRd^2 - 1/6*nf^7*h^10*QL*QLd*LL^3*LLd^4*LR - 5/6*nf^7*h^10
      *QL*QLd*LL^4*LLd*LRd^3 - 1/6*nf^7*h^10*QL*QLd*LL^4*LLd^3*LRd - 1/3*nf^7*
      h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 1/3*nf^7*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 -
      2/3*nf^7*h^10*QL*QLd*QRd^6*LLd*LRd - 4/3*nf^7*h^10*QL*QLd*QR*QRd*LLd^3*
      LR^3 - 4/3*nf^7*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 2*nf^7*h^10*QL*QLd*QR*
      QRd^4*LLd*LR*LRd - 2/3*nf^7*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 - nf^7*h^10*QL
      *QLd*QR*QRd^4*LL*LLd^2 - 1/3*nf^7*h^10*QL*QLd*QR^2*QRd^5*LLd + 1/3*nf^7*
      h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 1/3*nf^7*h^10*QL*QLd*QR^3*LL^3*LRd^2 + 1/
      3*nf^7*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 1/3*nf^7*h^10*QL*QLd*QR^3*QRd^3*
      LL*LRd - 2/3*nf^7*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 - 2*nf^7*h^10*QL*QLd*
      QR^4*QRd*LL*LR*LRd - nf^7*h^10*QL*QLd*QR^4*QRd*LL^2*LLd - 1/3*nf^7*h^10*
      QL*QLd*QR^5*QRd^2*LL - 2/3*nf^7*h^10*QL*QLd*QR^6*LL*LR + 1/2*nf^7*h^10*
      QL*QLd^2*QRd^2*LR^2*LRd^3 - 3/4*nf^7*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd
       + 1/3*nf^7*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR - 2/3*nf^7*h^10*QL*QLd^2*
      QRd^2*LL^2*LRd^3 + 1/2*nf^7*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 3/8*
      nf^7*h^10*QL*QLd^2*QRd^5*LRd^2 - 5/12*nf^7*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/
      3*nf^7*h^10*QL*QLd^2*QR*LR^3*LRd^3 - 1/3*nf^7*h^10*QL*QLd^2*QR*LLd^2*
      LR^3*LRd - 1/3*nf^7*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 - 2/3*nf^7*h^10*QL*
      QLd^2*QR*LL^2*LR*LRd^3 - 2/3*nf^7*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 + 1/3*
      nf^7*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 1/3*nf^7*h^10*QL*QLd^2*QR*QRd^3*LR*
      LRd^2 - 1/3*nf^7*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 3/2*nf^7*h^10*QL*
      QLd^2*QR^2*QRd*LR^2*LRd^2 - nf^7*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 3/2
      *nf^7*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 1/4*nf^7*h^10*QL*QLd^2*QR^2*
      QRd^4*LRd - 1/3*nf^7*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - 1/3*nf^7*h^10*QL*
      QLd^2*QR^3*QRd^2*LL*LLd - 1/2*nf^7*h^10*QL*QLd^2*QR^4*LR^2*LRd - 4/3*
      nf^7*h^10*QL*QLd^2*QR^4*LL*LLd*LR - 47/24*nf^7*h^10*QL*QLd^2*QR^4*LL^2*
      LRd - 1/6*nf^7*h^10*QL*QLd^2*QR^4*QRd^3 - nf^7*h^10*QL*QLd^2*QR^5*QRd*LR
       + 1/3*nf^7*h^10*QL*QLd^3*QRd*LL^2*LLd^3 - 1/2*nf^7*h^10*QL*QLd^3*QRd^4*
      LLd*LRd - 1/3*nf^7*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 + 1/3*nf^7*h^10*QL*
      QLd^3*QR*QRd^2*LL*LLd^2 - 4/9*nf^7*h^10*QL*QLd^3*QR^2*QRd^3*LLd - 2/3*
      nf^7*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 4/3*nf^7*h^10*QL*QLd^3*QR^3*QRd*LL*
      LRd - 11/18*nf^7*h^10*QL*QLd^3*QR^5*LL - 1/3*nf^7*h^10*QL*QLd^4*LR^2*
      LRd^3 - 1/2*nf^7*h^10*QL*QLd^4*LLd^2*LR^2*LRd - nf^7*h^10*QL*QLd^4*LL*
      LLd*LR*LRd^2 - 1/6*nf^7*h^10*QL*QLd^4*LL*LLd^3*LR + 1/12*nf^7*h^10*QL*
      QLd^4*LL^2*LRd^3 - 7/8*nf^7*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 2/3*nf^7*h^10
      *QL*QLd^4*QRd^3*LRd^2 + 1/6*nf^7*h^10*QL*QLd^4*QRd^3*LLd^2 - nf^7*h^10*
      QL*QLd^4*QR*QRd*LR*LRd^2 - 2/3*nf^7*h^10*QL*QLd^4*QR*QRd*LLd^2*LR - 2*
      nf^7*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd - 55/24*nf^7*h^10*QL*QLd^4*QR^2*
      QRd^2*LRd - 5/6*nf^7*h^10*QL*QLd^4*QR^3*LR*LRd - 5/6*nf^7*h^10*QL*QLd^4*
      QR^3*LL*LLd - 7/6*nf^7*h^10*QL*QLd^4*QR^4*QRd - 2/3*nf^7*h^10*QL*QLd^5*
      QRd^2*LLd*LRd - 5/3*nf^7*h^10*QL*QLd^5*QR*LLd*LR*LRd - 2/3*nf^7*h^10*QL*
      QLd^5*QR*LL*LRd^2 - 2/3*nf^7*h^10*QL*QLd^5*QR*LL*LLd^2 - nf^7*h^10*QL*
      QLd^5*QR^2*QRd*LLd + 5/24*nf^7*h^10*QL*QLd^6*QRd*LRd^2 - 1/6*nf^7*h^10*
      QL*QLd^6*QRd*LLd^2 - 5/18*nf^7*h^10*QL*QLd^6*QR^2*LRd - 1/6*nf^7*h^10*QL
      *QLd^7*LLd*LRd + 2/3*nf^7*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - nf^7*h^10*
      QL^2*QRd^2*LLd^3*LR^3 + 2/3*nf^7*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - nf^7*
      h^10*QL^2*QRd^2*LL^3*LRd^3 - nf^7*h^10*QL^2*QRd^5*LLd*LR*LRd - 5/12*nf^7
      *h^10*QL^2*QRd^5*LL*LRd^2 - 11/24*nf^7*h^10*QL^2*QRd^5*LL*LLd^2 - 1/4*
      nf^7*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 23/36*nf^7*h^10*QL^2*QR*LLd^3*LR^4 +
      2/9*nf^7*h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/3*nf^7*h^10*QL^2*QR*LL*LLd^2*
      LR^3*LRd - 3/4*nf^7*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 1/6*nf^7*h^10*
      QL^2*QR*LL^2*LLd^3*LR^2 - 2/9*nf^7*h^10*QL^2*QR*LL^3*LR*LRd^3 + 1/3*nf^7
      *h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 1/2*nf^7*h^10*QL^2*QR*LL^4*LLd*LRd^2
       - 1/9*nf^7*h^10*QL^2*QR*LL^4*LLd^3 - 5/18*nf^7*h^10*QL^2*QR*QRd^6*LLd
       + 1/3*nf^7*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd + 1/2*nf^7*h^10*QL^2*QR^2*
      QRd*LL*LR^2*LRd^2 - 3/4*nf^7*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 2/3*nf^7
      *h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 1/2*nf^7*h^10*QL^2*QR^2*QRd*LL^3*LLd^2
       - 11/24*nf^7*h^10*QL^2*QR^2*QRd^4*LLd*LR - 11/24*nf^7*h^10*QL^2*QR^2*
      QRd^4*LL*LRd + 5/6*nf^7*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 1/6*nf^7*h^10*
      QL^2*QR^3*QRd^2*LL^2*LLd + 19/36*nf^7*h^10*QL^2*QR^4*LLd*LR^3 + 5/24*
      nf^7*h^10*QL^2*QR^4*LL*LR^2*LRd - 3/4*nf^7*h^10*QL^2*QR^4*LL^2*LLd*LR -
      4/9*nf^7*h^10*QL^2*QR^4*LL^3*LRd + 19/36*nf^7*h^10*QL^2*QR^4*QRd^3*LL -
      2/3*nf^7*h^10*QL^2*QR^5*QRd*LL*LR + 1/3*nf^7*h^10*QL^2*QLd*QRd*LR^3*
      LRd^3 - 2/3*nf^7*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd - 2/3*nf^7*h^10*QL^2*
      QLd*QRd*LL*LLd^3*LR^2 - 1/3*nf^7*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 - 1/3*
      nf^7*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 1/3*nf^7*h^10*QL^2*QLd*QRd*LL^3*
      LLd^3 - 1/2*nf^7*h^10*QL^2*QLd*QRd^4*LR*LRd^2 - 47/24*nf^7*h^10*QL^2*QLd
      *QRd^4*LLd^2*LR - 4/3*nf^7*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 3/2*nf^7*
      h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 - nf^7*h^10*QL^2*QLd*QR*QRd^2*LLd^2*
      LR^2 + 3/2*nf^7*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 - nf^7*h^10*QL^2*QLd*
      QR*QRd^5*LRd + 1/2*nf^7*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 2/3*nf^7*h^10*
      QL^2*QLd*QR^2*LLd^2*LR^3 - 3/4*nf^7*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 1/
      2*nf^7*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 1/3*nf^7*h^10*QL^2*QLd*QR^2*
      LL^3*LLd*LRd - 1/3*nf^7*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd - 1/3*nf^7*h^10*
      QL^2*QLd*QR^2*QRd^3*LL*LLd + 1/3*nf^7*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd -
      1/3*nf^7*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 1/6*nf^7*h^10*QL^2*QLd*QR^3*
      QRd^4 + 1/4*nf^7*h^10*QL^2*QLd*QR^4*QRd^2*LR + 3/8*nf^7*h^10*QL^2*QLd*
      QR^5*LR^2 - 5/12*nf^7*h^10*QL^2*QLd*QR^5*LL^2 - 1/6*nf^7*h^10*QL^2*QLd^2
      *LLd*LR^3*LRd^2 - 1/6*nf^7*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 1/6*nf^7*h^10
      *QL^2*QLd^2*LL^2*LLd^3*LR - 1/6*nf^7*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/
      3*nf^7*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd - 5/6*nf^7*h^10*QL^2*QLd^2*QRd^3
      *LL*LRd^2 - 55/24*nf^7*h^10*QL^2*QLd^2*QR*QRd^4*LLd - 1/2*nf^7*h^10*QL^2
      *QLd^2*QR^2*QRd^2*LLd*LR - 1/2*nf^7*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd -
      5/6*nf^7*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 1/3*nf^7*h^10*QL^2*QLd^2*QR^3*
      LL*LR*LRd - 55/24*nf^7*h^10*QL^2*QLd^2*QR^4*QRd*LL + 1/6*nf^7*h^10*QL^2*
      QLd^3*QRd^2*LR*LRd^2 + 5/6*nf^7*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 1/2*
      nf^7*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + nf^7*h^10*QL^2*QLd^3*QR*LLd^2*LR^2
       - 1/2*nf^7*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 4/9*nf^7*h^10*QL^2*QLd^3*QR*
      QRd^3*LRd - 1/3*nf^7*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd - 1/3*nf^7*h^10*
      QL^2*QLd^3*QR^2*QRd*LL*LLd - 7/6*nf^7*h^10*QL^2*QLd^3*QR^3*QRd^2 - 43/36
      *nf^7*h^10*QL^2*QLd^3*QR^4*LR - nf^7*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 1/
      2*nf^7*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 13/24*nf^7*h^10*QL^2*QLd^4*QRd*LL*
      LLd^2 + 1/4*nf^7*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 11/24*nf^7*h^10*QL^2*
      QLd^4*QR^2*LLd*LR - 11/24*nf^7*h^10*QL^2*QLd^4*QR^2*LL*LRd - 5/12*nf^7*
      h^10*QL^2*QLd^5*LR*LRd^2 - 17/24*nf^7*h^10*QL^2*QLd^5*LLd^2*LR - 2/3*
      nf^7*h^10*QL^2*QLd^5*LL*LLd*LRd - 1/3*nf^7*h^10*QL^2*QLd^5*QR*QRd*LRd -
      11/30*nf^7*h^10*QL^2*QLd^5*QR^3 - 47/72*nf^7*h^10*QL^2*QLd^6*QR*LLd - 1/
      18*nf^7*h^10*QL^3*LLd^2*LR^4*LRd - 2/9*nf^7*h^10*QL^3*LL*LLd*LR^3*LRd^2
       - 1/9*nf^7*h^10*QL^3*LL*LLd^3*LR^3 - 13/36*nf^7*h^10*QL^3*LL^2*LR^2*
      LRd^3 - 1/9*nf^7*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 1/36*nf^7*h^10*QL^3*LL^4*
      LRd^3 - 13/36*nf^7*h^10*QL^3*LL^4*LLd^2*LRd + 1/2*nf^7*h^10*QL^3*QRd^3*
      LR^2*LRd^2 - nf^7*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/2*nf^7*h^10*QL^3*QRd^3*
      LL^2*LLd^2 - 1/3*nf^7*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 1/3*nf^7*h^10*QL^3*
      QR*QRd*LL^3*LLd*LRd - 5/6*nf^7*h^10*QL^3*QR*QRd^4*LR*LRd - 5/6*nf^7*h^10
      *QL^3*QR*QRd^4*LL*LLd - 1/3*nf^7*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 5/6*
      nf^7*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 11/30*nf^7*h^10*QL^3*QR^2*QRd^5 + 1/
      9*nf^7*h^10*QL^3*QR^3*LR^3*LRd - 1/9*nf^7*h^10*QL^3*QR^3*LL*LLd*LR^2 - 1/
      9*nf^7*h^10*QL^3*QR^3*LL^2*LR*LRd + 1/9*nf^7*h^10*QL^3*QR^3*LL^3*LLd - 1/
      3*nf^7*h^10*QL^3*QR^3*QRd^3*LR + 1/6*nf^7*h^10*QL^3*QR^4*QRd*LR^2 - 2/3*
      nf^7*h^10*QL^3*QR^4*QRd*LL^2 - 11/18*nf^7*h^10*QL^3*QLd*QRd^5*LLd + 1/3*
      nf^7*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 4/3*nf^7*h^10*QL^3*QLd*QR*QRd^3*LLd*
      LR - 2/3*nf^7*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 1/3*nf^7*h^10*QL^3*QLd*
      QR^2*QRd*LLd*LR^2 + 1/3*nf^7*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd - 4/9*nf^7*
      h^10*QL^3*QLd*QR^3*QRd^2*LL - 1/2*nf^7*h^10*QL^3*QLd*QR^4*LL*LR - 1/2*
      nf^7*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + nf^7*h^10*QL^3*QLd^2*QRd*LL^2*
      LRd^2 - 1/2*nf^7*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 - 43/36*nf^7*h^10*QL^3*
      QLd^2*QRd^4*LRd - 1/3*nf^7*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd - 1/3*nf^7*
      h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 1/6*nf^7*h^10*QL^3*QLd^2*QR^2*LR^2*LRd
       + 5/6*nf^7*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 7/6*nf^7*h^10*QL^3*QLd^2*
      QR^2*QRd^3 - 4/9*nf^7*h^10*QL^3*QLd^2*QR^3*QRd*LR - 1/3*nf^7*h^10*QL^3*
      QLd^3*QRd^3*LLd + 1/3*nf^7*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 1/3*nf^7*h^10
      *QL^3*QLd^3*QR*QRd*LL*LRd - 1/3*nf^7*h^10*QL^3*QLd^3*QR^3*LL + 19/36*
      nf^7*h^10*QL^3*QLd^4*QRd^2*LRd - 1/6*nf^7*h^10*QL^3*QLd^4*QR*LR*LRd - 1/
      6*nf^7*h^10*QL^3*QLd^4*QR*LL*LLd - 1/6*nf^7*h^10*QL^3*QLd^4*QR^2*QRd - 1/
      18*nf^7*h^10*QL^3*QLd^5*QRd*LLd + 1/9*nf^7*h^10*QL^3*QLd^6*LRd - 1/2*
      nf^7*h^10*QL^4*QRd*LLd*LR^3*LRd - 7/8*nf^7*h^10*QL^4*QRd*LL*LR^2*LRd^2
       - 1/4*nf^7*h^10*QL^4*QRd*LL*LLd^2*LR^2 - nf^7*h^10*QL^4*QRd*LL^2*LLd*LR
      *LRd + 1/6*nf^7*h^10*QL^4*QRd*LL^3*LRd^2 - 5/12*nf^7*h^10*QL^4*QRd*LL^3*
      LLd^2 - 1/2*nf^7*h^10*QL^4*QRd^4*LLd*LR - 5/4*nf^7*h^10*QL^4*QRd^4*LL*
      LRd - 47/24*nf^7*h^10*QL^4*QR*QRd^2*LLd*LR^2 - 4/3*nf^7*h^10*QL^4*QR*
      QRd^2*LL*LR*LRd - 1/2*nf^7*h^10*QL^4*QR*QRd^2*LL^2*LLd - 4/9*nf^7*h^10*
      QL^4*QR^2*LLd*LR^3 - 3/4*nf^7*h^10*QL^4*QR^2*LL*LR^2*LRd + 5/24*nf^7*
      h^10*QL^4*QR^2*LL^2*LLd*LR + 19/36*nf^7*h^10*QL^4*QR^2*LL^3*LRd - 43/36*
      nf^7*h^10*QL^4*QR^2*QRd^3*LL - 1/2*nf^7*h^10*QL^4*QR^3*QRd*LL*LR - 1/3*
      nf^7*h^10*QL^4*QLd*LR^3*LRd^2 + 1/12*nf^7*h^10*QL^4*QLd*LLd^2*LR^3 -
      nf^7*h^10*QL^4*QLd*LL*LLd*LR^2*LRd - 1/2*nf^7*h^10*QL^4*QLd*LL^2*LR*
      LRd^2 - 7/8*nf^7*h^10*QL^4*QLd*LL^2*LLd^2*LR - 1/6*nf^7*h^10*QL^4*QLd*
      LL^3*LLd*LRd - 5/6*nf^7*h^10*QL^4*QLd*QRd^3*LR*LRd - 5/6*nf^7*h^10*QL^4*
      QLd*QRd^3*LL*LLd - nf^7*h^10*QL^4*QLd*QR*QRd*LR^2*LRd - 2*nf^7*h^10*QL^4
      *QLd*QR*QRd*LL*LLd*LR - 2/3*nf^7*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 7/6*
      nf^7*h^10*QL^4*QLd*QR*QRd^4 - 55/24*nf^7*h^10*QL^4*QLd*QR^2*QRd^2*LR - 2/
      3*nf^7*h^10*QL^4*QLd*QR^3*LR^2 + 1/6*nf^7*h^10*QL^4*QLd*QR^3*LL^2 - 11/
      24*nf^7*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 11/24*nf^7*h^10*QL^4*QLd^2*QRd^2*
      LL*LRd + 1/2*nf^7*h^10*QL^4*QLd^2*QR*LLd*LR^2 - nf^7*h^10*QL^4*QLd^2*QR*
      LL*LR*LRd - 13/24*nf^7*h^10*QL^4*QLd^2*QR*LL^2*LLd + 1/4*nf^7*h^10*QL^4*
      QLd^2*QR^2*QRd*LL - 1/6*nf^7*h^10*QL^4*QLd^3*QRd*LR*LRd - 1/6*nf^7*h^10*
      QL^4*QLd^3*QRd*LL*LLd - 1/6*nf^7*h^10*QL^4*QLd^3*QR*QRd^2 + 19/36*nf^7*
      h^10*QL^4*QLd^3*QR^2*LR - 1/24*nf^7*h^10*QL^4*QLd^4*LLd*LR - 1/24*nf^7*
      h^10*QL^4*QLd^4*LL*LRd + 1/8*nf^7*h^10*QL^4*QLd^5*QR - 11/24*nf^7*h^10*
      QL^5*QRd^2*LR^2*LRd - nf^7*h^10*QL^5*QRd^2*LL*LLd*LR - 5/12*nf^7*h^10*
      QL^5*QRd^2*LL^2*LRd - 9/20*nf^7*h^10*QL^5*QRd^5 - 5/18*nf^7*h^10*QL^5*QR
      *LR^3*LRd - 2/3*nf^7*h^10*QL^5*QR*LL*LLd*LR^2 - 2/3*nf^7*h^10*QL^5*QR*
      LL^2*LR*LRd - 1/18*nf^7*h^10*QL^5*QR*LL^3*LLd - 11/18*nf^7*h^10*QL^5*QR*
      QRd^3*LR - 5/12*nf^7*h^10*QL^5*QR^2*QRd*LR^2 + 3/8*nf^7*h^10*QL^5*QR^2*
      QRd*LL^2 - 2/3*nf^7*h^10*QL^5*QLd*QRd*LLd*LR^2 - 5/3*nf^7*h^10*QL^5*QLd*
      QRd*LL*LR*LRd - 2/3*nf^7*h^10*QL^5*QLd*QRd*LL^2*LLd - nf^7*h^10*QL^5*QLd
      *QR*QRd^2*LL - 2/3*nf^7*h^10*QL^5*QLd*QR^2*LL*LR - 5/12*nf^7*h^10*QL^5*
      QLd^2*LR^2*LRd - 2/3*nf^7*h^10*QL^5*QLd^2*LL*LLd*LR - 17/24*nf^7*h^10*
      QL^5*QLd^2*LL^2*LRd - 11/30*nf^7*h^10*QL^5*QLd^2*QRd^3 - 1/3*nf^7*h^10*
      QL^5*QLd^2*QR*QRd*LR - 1/18*nf^7*h^10*QL^5*QLd^3*QR*LL + 1/8*nf^7*h^10*
      QL^5*QLd^4*QRd + 1/18*nf^7*h^10*QL^6*LLd*LR^3 - 11/72*nf^7*h^10*QL^6*LL*
      LR^2*LRd - 5/18*nf^7*h^10*QL^6*LL^2*LLd*LR - 1/4*nf^7*h^10*QL^6*LL^3*LRd
       - 2/3*nf^7*h^10*QL^6*QR*QRd*LL*LR - 5/18*nf^7*h^10*QL^6*QLd*QRd^2*LR +
      5/24*nf^7*h^10*QL^6*QLd*QR*LR^2 - 1/6*nf^7*h^10*QL^6*QLd*QR*LL^2 - 47/72
      *nf^7*h^10*QL^6*QLd^2*QRd*LL + 1/9*nf^7*h^10*QL^6*QLd^3*LR - 1/4*nf^7*
      h^10*QL^7*QRd*LL^2 - 1/6*nf^7*h^10*QL^7*QLd*LL*LR - 8/9*nf^7*h^10*G*
      QRd^3*LR^2*LRd^3 - 4/3*nf^7*h^10*G*QRd^3*LLd^2*LR^2*LRd - 8/3*nf^7*h^10*
      G*QRd^3*LL*LLd*LR*LRd^2 - 4/3*nf^7*h^10*G*QRd^3*LL*LLd^3*LR - 40/9*nf^7*
      h^10*G*QRd^3*LL^2*LRd^3 - 4/9*nf^7*h^10*G*QRd^6*LRd^2 + 8/45*nf^7*h^10*G
      *QRd^6*LLd^2 - 4/3*nf^7*h^10*G*QR*QRd*LR^3*LRd^3 - 16/3*nf^7*h^10*G*QR*
      QRd*LLd^2*LR^3*LRd - 4*nf^7*h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 - 16/3*nf^7*
      h^10*G*QR*QRd*LL*LLd^3*LR^2 - 16/3*nf^7*h^10*G*QR*QRd*LL^2*LR*LRd^3 - 4*
      nf^7*h^10*G*QR*QRd*LL^2*LLd^2*LR*LRd - 16/3*nf^7*h^10*G*QR*QRd*LL^3*LLd*
      LRd^2 - 4/3*nf^7*h^10*G*QR*QRd*LL^3*LLd^3 - 8/3*nf^7*h^10*G*QR*QRd^4*LR*
      LRd^2 - 4/3*nf^7*h^10*G*QR*QRd^4*LLd^2*LR - 4*nf^7*h^10*G*QR^2*QRd^2*
      LR^2*LRd^2 - 8*nf^7*h^10*G*QR^2*QRd^2*LLd^2*LR^2 - 8*nf^7*h^10*G*QR^2*
      QRd^2*LL^2*LRd^2 - 4*nf^7*h^10*G*QR^2*QRd^2*LL^2*LLd^2 - 16/15*nf^7*h^10
      *G*QR^2*QRd^5*LRd - 8/9*nf^7*h^10*G*QR^3*LR^3*LRd^2 - 40/9*nf^7*h^10*G*
      QR^3*LLd^2*LR^3 - 8/3*nf^7*h^10*G*QR^3*LL*LLd*LR^2*LRd - 4/3*nf^7*h^10*G
      *QR^3*LL^2*LR*LRd^2 - 4/3*nf^7*h^10*G*QR^3*LL^3*LLd*LRd - 4/3*nf^7*h^10*
      G*QR^3*QRd^3*LR*LRd - 4/3*nf^7*h^10*G*QR^3*QRd^3*LL*LLd - 8/3*nf^7*h^10*
      G*QR^4*QRd*LR^2*LRd - 4/3*nf^7*h^10*G*QR^4*QRd*LL^2*LRd - 4/3*nf^7*h^10*
      G*QR^4*QRd^4 - 16/15*nf^7*h^10*G*QR^5*QRd^2*LR - 4/9*nf^7*h^10*G*QR^6*
      LR^2 + 8/45*nf^7*h^10*G*QR^6*LL^2 - 4*nf^7*h^10*G*QLd*QRd^2*LLd*LR^2*
      LRd^2 - 16/3*nf^7*h^10*G*QLd*QRd^2*LLd^3*LR^2 - 8*nf^7*h^10*G*QLd*QRd^2*
      LL*LR*LRd^3 - 4*nf^7*h^10*G*QLd*QRd^2*LL*LLd^2*LR*LRd - 8*nf^7*h^10*G*
      QLd*QRd^2*LL^2*LLd*LRd^2 - 8/3*nf^7*h^10*G*QLd*QRd^2*LL^2*LLd^3 - 8/3*
      nf^7*h^10*G*QLd*QR*LLd*LR^3*LRd^2 - 20/3*nf^7*h^10*G*QLd*QR*LLd^3*LR^3
       - 8/3*nf^7*h^10*G*QLd*QR*LL*LR^2*LRd^3 - 8*nf^7*h^10*G*QLd*QR*LL*LLd^2*
      LR^2*LRd - 4*nf^7*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 - 8/3*nf^7*h^10*G*QLd*
      QR*LL^2*LLd^3*LR - 8/3*nf^7*h^10*G*QLd*QR*LL^3*LRd^3 - 8/3*nf^7*h^10*G*
      QLd*QR*LL^3*LLd^2*LRd - 32/3*nf^7*h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 16/3*
      nf^7*h^10*G*QLd*QR*QRd^3*LL*LLd^2 - 16*nf^7*h^10*G*QLd*QR^2*QRd*LLd*LR^2
      *LRd - 8*nf^7*h^10*G*QLd*QR^2*QRd*LL*LR*LRd^2 - 16*nf^7*h^10*G*QLd*QR^2*
      QRd*LL*LLd^2*LR - 8*nf^7*h^10*G*QLd*QR^2*QRd*LL^2*LLd*LRd - 8/3*nf^7*
      h^10*G*QLd*QR^2*QRd^4*LLd - 8/3*nf^7*h^10*G*QLd*QR^3*QRd^2*LLd*LR - 8/3*
      nf^7*h^10*G*QLd*QR^3*QRd^2*LL*LRd - 20/3*nf^7*h^10*G*QLd*QR^4*LLd*LR^2
       + 8/3*nf^7*h^10*G*QLd*QR^4*LL^2*LLd - 8/3*nf^7*h^10*G*QLd*QR^5*QRd*LL
       - 8/3*nf^7*h^10*G*QLd^2*QRd*LR^2*LRd^3 - 8*nf^7*h^10*G*QLd^2*QRd*LLd^2*
      LR^2*LRd - 4*nf^7*h^10*G*QLd^2*QRd*LL*LLd*LR*LRd^2 - 8*nf^7*h^10*G*QLd^2
      *QRd*LL*LLd^3*LR - 16/3*nf^7*h^10*G*QLd^2*QRd*LL^2*LRd^3 - 4*nf^7*h^10*G
      *QLd^2*QRd*LL^2*LLd^2*LRd - 8/3*nf^7*h^10*G*QLd^2*QRd^4*LRd^2 - 4/3*nf^7
      *h^10*G*QLd^2*QRd^4*LLd^2 - 8*nf^7*h^10*G*QLd^2*QR*QRd^2*LR*LRd^2 - 16*
      nf^7*h^10*G*QLd^2*QR*QRd^2*LLd^2*LR - 20*nf^7*h^10*G*QLd^2*QR^2*LLd^2*
      LR^2 - 4*nf^7*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 4*nf^7*h^10*G*QLd^2*QR^2*
      QRd^3*LRd - 16/3*nf^7*h^10*G*QLd^2*QR^3*QRd*LR*LRd - 16/3*nf^7*h^10*G*
      QLd^2*QR^3*QRd*LL*LLd - 8*nf^7*h^10*G*QLd^2*QR^4*QRd^2 - 4*nf^7*h^10*G*
      QLd^2*QR^5*LR - 40/9*nf^7*h^10*G*QLd^3*LLd^3*LR^2 - 4/3*nf^7*h^10*G*
      QLd^3*LL*LR*LRd^3 - 8/3*nf^7*h^10*G*QLd^3*LL*LLd^2*LR*LRd - 4/3*nf^7*
      h^10*G*QLd^3*LL^2*LLd*LRd^2 - 8/9*nf^7*h^10*G*QLd^3*LL^2*LLd^3 - 16/3*
      nf^7*h^10*G*QLd^3*QR*QRd*LL*LRd^2 - 32/3*nf^7*h^10*G*QLd^3*QR*QRd*LL*
      LLd^2 - 16/3*nf^7*h^10*G*QLd^3*QR^2*QRd^2*LLd - 20/3*nf^7*h^10*G*QLd^3*
      QR^3*LLd*LR - 8/3*nf^7*h^10*G*QLd^3*QR^3*LL*LRd - 4/3*nf^7*h^10*G*QLd^4*
      QRd^2*LRd^2 - 8/3*nf^7*h^10*G*QLd^4*QRd^2*LLd^2 + 8/3*nf^7*h^10*G*QLd^4*
      QR*LR*LRd^2 - 20/3*nf^7*h^10*G*QLd^4*QR*LLd^2*LR - 16/3*nf^7*h^10*G*
      QLd^4*QR^2*QRd*LRd - 20/3*nf^7*h^10*G*QLd^4*QR^4 - 4*nf^7*h^10*G*QLd^5*
      QR^2*LLd + 8/45*nf^7*h^10*G*QLd^6*LRd^2 - 4/9*nf^7*h^10*G*QLd^6*LLd^2 -
      8/3*nf^7*h^10*G*QL*QRd*LLd*LR^3*LRd^2 - 8/3*nf^7*h^10*G*QL*QRd*LLd^3*
      LR^3 - 8/3*nf^7*h^10*G*QL*QRd*LL*LR^2*LRd^3 - 4*nf^7*h^10*G*QL*QRd*LL*
      LLd^2*LR^2*LRd - 8*nf^7*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 8/3*nf^7*h^10*
      G*QL*QRd*LL^2*LLd^3*LR - 20/3*nf^7*h^10*G*QL*QRd*LL^3*LRd^3 - 8/3*nf^7*
      h^10*G*QL*QRd*LL^3*LLd^2*LRd - 20/3*nf^7*h^10*G*QL*QRd^4*LL*LRd^2 + 8/3*
      nf^7*h^10*G*QL*QRd^4*LL*LLd^2 - 8*nf^7*h^10*G*QL*QR*QRd^2*LLd*LR^2*LRd
       - 16*nf^7*h^10*G*QL*QR*QRd^2*LL*LR*LRd^2 - 8*nf^7*h^10*G*QL*QR*QRd^2*LL
      *LLd^2*LR - 16*nf^7*h^10*G*QL*QR*QRd^2*LL^2*LLd*LRd - 8/3*nf^7*h^10*G*QL
      *QR*QRd^5*LLd - 8*nf^7*h^10*G*QL*QR^2*LLd*LR^3*LRd - 4*nf^7*h^10*G*QL*
      QR^2*LL*LR^2*LRd^2 - 8*nf^7*h^10*G*QL*QR^2*LL*LLd^2*LR^2 - 4*nf^7*h^10*G
      *QL*QR^2*LL^2*LLd*LR*LRd - 16/3*nf^7*h^10*G*QL*QR^2*LL^3*LRd^2 - 8/3*
      nf^7*h^10*G*QL*QR^2*LL^3*LLd^2 - 8/3*nf^7*h^10*G*QL*QR^2*QRd^3*LLd*LR -
      8/3*nf^7*h^10*G*QL*QR^2*QRd^3*LL*LRd - 32/3*nf^7*h^10*G*QL*QR^3*QRd*LLd*
      LR^2 - 16/3*nf^7*h^10*G*QL*QR^3*QRd*LL^2*LLd - 8/3*nf^7*h^10*G*QL*QR^4*
      QRd^2*LL - 4/3*nf^7*h^10*G*QL*QLd*LR^3*LRd^3 - 16/3*nf^7*h^10*G*QL*QLd*
      LLd^2*LR^3*LRd - 4*nf^7*h^10*G*QL*QLd*LL*LLd*LR^2*LRd^2 - 16/3*nf^7*h^10
      *G*QL*QLd*LL*LLd^3*LR^2 - 16/3*nf^7*h^10*G*QL*QLd*LL^2*LR*LRd^3 - 4*nf^7
      *h^10*G*QL*QLd*LL^2*LLd^2*LR*LRd - 16/3*nf^7*h^10*G*QL*QLd*LL^3*LLd*
      LRd^2 - 4/3*nf^7*h^10*G*QL*QLd*LL^3*LLd^3 - 32/3*nf^7*h^10*G*QL*QLd*
      QRd^3*LR*LRd^2 - 16/3*nf^7*h^10*G*QL*QLd*QRd^3*LLd^2*LR - 16*nf^7*h^10*G
      *QL*QLd*QR*QRd*LR^2*LRd^2 - 32*nf^7*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 - 32
      *nf^7*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 - 16*nf^7*h^10*G*QL*QLd*QR*QRd*
      LL^2*LLd^2 - 8*nf^7*h^10*G*QL*QLd*QR*QRd^4*LRd - 4*nf^7*h^10*G*QL*QLd*
      QR^2*QRd^2*LR*LRd - 4*nf^7*h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd - 32/3*nf^7*
      h^10*G*QL*QLd*QR^3*LR^2*LRd - 16/3*nf^7*h^10*G*QL*QLd*QR^3*LL^2*LRd - 32/
      3*nf^7*h^10*G*QL*QLd*QR^3*QRd^3 - 8*nf^7*h^10*G*QL*QLd*QR^4*QRd*LR - 16*
      nf^7*h^10*G*QL*QLd^2*QRd^2*LL*LRd^2 - 8*nf^7*h^10*G*QL*QLd^2*QRd^2*LL*
      LLd^2 - 16*nf^7*h^10*G*QL*QLd^2*QR*LLd*LR^2*LRd - 8*nf^7*h^10*G*QL*QLd^2
      *QR*LL*LR*LRd^2 - 16*nf^7*h^10*G*QL*QLd^2*QR*LL*LLd^2*LR - 8*nf^7*h^10*G
      *QL*QLd^2*QR*LL^2*LLd*LRd - 16/3*nf^7*h^10*G*QL*QLd^2*QR*QRd^3*LLd - 8*
      nf^7*h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR - 4*nf^7*h^10*G*QL*QLd^2*QR^2*QRd*
      LL*LRd - 16/3*nf^7*h^10*G*QL*QLd^2*QR^4*LL - 16/3*nf^7*h^10*G*QL*QLd^3*
      QRd*LR*LRd^2 - 32/3*nf^7*h^10*G*QL*QLd^3*QRd*LLd^2*LR - 16/3*nf^7*h^10*G
      *QL*QLd^3*QR*QRd^2*LRd - 16/3*nf^7*h^10*G*QL*QLd^3*QR^2*LR*LRd - 16/3*
      nf^7*h^10*G*QL*QLd^3*QR^2*LL*LLd - 64/3*nf^7*h^10*G*QL*QLd^3*QR^3*QRd -
      4/3*nf^7*h^10*G*QL*QLd^4*LL*LRd^2 - 8/3*nf^7*h^10*G*QL*QLd^4*LL*LLd^2 -
      8*nf^7*h^10*G*QL*QLd^4*QR*QRd*LLd - 8/3*nf^7*h^10*G*QL*QLd^5*QR*LRd - 4*
      nf^7*h^10*G*QL^2*QRd^2*LLd^2*LR^2 - 20*nf^7*h^10*G*QL^2*QRd^2*LL^2*LRd^2
       - 4*nf^7*h^10*G*QL^2*QRd^5*LRd - 8/3*nf^7*h^10*G*QL^2*QR*LR^3*LRd^2 -
      16/3*nf^7*h^10*G*QL^2*QR*LLd^2*LR^3 - 4*nf^7*h^10*G*QL^2*QR*LL*LLd*LR^2*
      LRd - 8*nf^7*h^10*G*QL^2*QR*LL^2*LR*LRd^2 - 4*nf^7*h^10*G*QL^2*QR*LL^2*
      LLd^2*LR - 8*nf^7*h^10*G*QL^2*QR*LL^3*LLd*LRd - 16/3*nf^7*h^10*G*QL^2*QR
      *QRd^3*LR*LRd - 16/3*nf^7*h^10*G*QL^2*QR*QRd^3*LL*LLd - 8*nf^7*h^10*G*
      QL^2*QR^2*QRd*LR^2*LRd - 16*nf^7*h^10*G*QL^2*QR^2*QRd*LL^2*LRd - 8*nf^7*
      h^10*G*QL^2*QR^2*QRd^4 - 4*nf^7*h^10*G*QL^2*QR^3*QRd^2*LR - 8/3*nf^7*
      h^10*G*QL^2*QR^4*LR^2 - 4/3*nf^7*h^10*G*QL^2*QR^4*LL^2 - 8*nf^7*h^10*G*
      QL^2*QLd*QRd*LLd*LR^2*LRd - 16*nf^7*h^10*G*QL^2*QLd*QRd*LL*LR*LRd^2 - 8*
      nf^7*h^10*G*QL^2*QLd*QRd*LL*LLd^2*LR - 16*nf^7*h^10*G*QL^2*QLd*QRd*LL^2*
      LLd*LRd - 16/3*nf^7*h^10*G*QL^2*QLd*QRd^4*LLd - 4*nf^7*h^10*G*QL^2*QLd*
      QR*QRd^2*LLd*LR - 8*nf^7*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd - 16*nf^7*h^10*
      G*QL^2*QLd*QR^2*LLd*LR^2 - 8*nf^7*h^10*G*QL^2*QLd*QR^2*LL^2*LLd - 16/3*
      nf^7*h^10*G*QL^2*QLd*QR^3*QRd*LL - 4*nf^7*h^10*G*QL^2*QLd^2*LR^2*LRd^2
       - 8*nf^7*h^10*G*QL^2*QLd^2*LLd^2*LR^2 - 8*nf^7*h^10*G*QL^2*QLd^2*LL^2*
      LRd^2 - 4*nf^7*h^10*G*QL^2*QLd^2*LL^2*LLd^2 - 16/3*nf^7*h^10*G*QL^2*
      QLd^2*QRd^3*LRd - 4*nf^7*h^10*G*QL^2*QLd^2*QR*QRd*LR*LRd - 4*nf^7*h^10*G
      *QL^2*QLd^2*QR*QRd*LL*LLd - 16*nf^7*h^10*G*QL^2*QLd^2*QR^2*QRd^2 - 16/3*
      nf^7*h^10*G*QL^2*QLd^2*QR^3*LR - 4*nf^7*h^10*G*QL^2*QLd^3*QRd^2*LLd - 8/
      3*nf^7*h^10*G*QL^2*QLd^3*QR*LLd*LR - 8/3*nf^7*h^10*G*QL^2*QLd^3*QR*LL*
      LRd - 8/3*nf^7*h^10*G*QL^2*QLd^4*QRd*LRd - 8*nf^7*h^10*G*QL^2*QLd^4*QR^2
       - 16/15*nf^7*h^10*G*QL^2*QLd^5*LLd - 4/3*nf^7*h^10*G*QL^3*LLd*LR^3*LRd
       - 4/3*nf^7*h^10*G*QL^3*LL*LLd^2*LR^2 - 8/3*nf^7*h^10*G*QL^3*LL^2*LLd*LR
      *LRd - 40/9*nf^7*h^10*G*QL^3*LL^3*LRd^2 - 8/9*nf^7*h^10*G*QL^3*LL^3*
      LLd^2 - 8/3*nf^7*h^10*G*QL^3*QRd^3*LLd*LR - 20/3*nf^7*h^10*G*QL^3*QRd^3*
      LL*LRd - 16/3*nf^7*h^10*G*QL^3*QR*QRd*LLd*LR^2 - 32/3*nf^7*h^10*G*QL^3*
      QR*QRd*LL^2*LLd - 16/3*nf^7*h^10*G*QL^3*QR^2*QRd^2*LL - 16/3*nf^7*h^10*G
      *QL^3*QLd*QRd^2*LR*LRd - 16/3*nf^7*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 16/3*
      nf^7*h^10*G*QL^3*QLd*QR*LR^2*LRd - 32/3*nf^7*h^10*G*QL^3*QLd*QR*LL^2*LRd
       - 64/3*nf^7*h^10*G*QL^3*QLd*QR*QRd^3 - 16/3*nf^7*h^10*G*QL^3*QLd*QR^2*
      QRd*LR - 8/3*nf^7*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 8/3*nf^7*h^10*G*QL^3*
      QLd^2*QRd*LL*LRd - 4*nf^7*h^10*G*QL^3*QLd^2*QR^2*LL - 4/3*nf^7*h^10*G*
      QL^3*QLd^3*LR*LRd - 4/3*nf^7*h^10*G*QL^3*QLd^3*LL*LLd - 32/3*nf^7*h^10*G
      *QL^3*QLd^3*QR*QRd + 8/3*nf^7*h^10*G*QL^4*QRd*LR^2*LRd - 20/3*nf^7*h^10*
      G*QL^4*QRd*LL^2*LRd - 20/3*nf^7*h^10*G*QL^4*QRd^4 - 16/3*nf^7*h^10*G*
      QL^4*QR*QRd^2*LR - 4/3*nf^7*h^10*G*QL^4*QR^2*LR^2 - 8/3*nf^7*h^10*G*QL^4
      *QR^2*LL^2 - 4/3*nf^7*h^10*G*QL^4*QLd*LLd*LR^2 - 8/3*nf^7*h^10*G*QL^4*
      QLd*LL^2*LLd - 8*nf^7*h^10*G*QL^4*QLd*QR*QRd*LL - 8*nf^7*h^10*G*QL^4*
      QLd^2*QRd^2 - 8/3*nf^7*h^10*G*QL^4*QLd^2*QR*LR - 4/3*nf^7*h^10*G*QL^4*
      QLd^4 - 4*nf^7*h^10*G*QL^5*QRd^2*LL - 8/3*nf^7*h^10*G*QL^5*QLd*QRd*LR -
      16/15*nf^7*h^10*G*QL^5*QLd^2*LL + 8/45*nf^7*h^10*G*QL^6*LR^2 - 4/9*nf^7*
      h^10*G*QL^6*LL^2 - 5/12*nf^7*h^10*W*LR^4*LRd^4 - 5/2*nf^7*h^10*W*LLd^2*
      LR^4*LRd^2 - 25/12*nf^7*h^10*W*LLd^4*LR^4 - 10/3*nf^7*h^10*W*LL*LLd*LR^3
      *LRd^3 - 20/3*nf^7*h^10*W*LL*LLd^3*LR^3*LRd - 5/2*nf^7*h^10*W*LL^2*LR^2*
      LRd^4 - 5*nf^7*h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 5/2*nf^7*h^10*W*LL^2*LLd^4
      *LR^2 - 20/3*nf^7*h^10*W*LL^3*LLd*LR*LRd^3 - 10/3*nf^7*h^10*W*LL^3*LLd^3
      *LR*LRd - 25/12*nf^7*h^10*W*LL^4*LRd^4 - 5/2*nf^7*h^10*W*LL^4*LLd^2*
      LRd^2 - 5/12*nf^7*h^10*W*LL^4*LLd^4 + 5/9*nf^7*h^10*W*QRd^3*LR^2*LRd^3
       + 5/6*nf^7*h^10*W*QRd^3*LLd^2*LR^2*LRd + 20/3*nf^7*h^10*W*QRd^3*LL*LLd*
      LR*LRd^2 - 25/18*nf^7*h^10*W*QRd^3*LL^2*LRd^3 + 5*nf^7*h^10*W*QRd^3*LL^2
      *LLd^2*LRd + 25/36*nf^7*h^10*W*QRd^6*LRd^2 + 5/9*nf^7*h^10*W*QRd^6*LLd^2
       - 10/3*nf^7*h^10*W*QR*QRd*LR^3*LRd^3 - 40/3*nf^7*h^10*W*QR*QRd*LLd^2*
      LR^3*LRd - 10*nf^7*h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 - 40/3*nf^7*h^10*W*QR
      *QRd*LL*LLd^3*LR^2 - 40/3*nf^7*h^10*W*QR*QRd*LL^2*LR*LRd^3 - 10*nf^7*
      h^10*W*QR*QRd*LL^2*LLd^2*LR*LRd - 40/3*nf^7*h^10*W*QR*QRd*LL^3*LLd*LRd^2
       - 10/3*nf^7*h^10*W*QR*QRd*LL^3*LLd^3 + 5/2*nf^7*h^10*W*QR*QRd^4*LR*
      LRd^2 + 5/4*nf^7*h^10*W*QR*QRd^4*LLd^2*LR + 10*nf^7*h^10*W*QR*QRd^4*LL*
      LLd*LRd - 5*nf^7*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 10*nf^7*h^10*W*QR^2*
      QRd^2*LLd^2*LR^2 - 10*nf^7*h^10*W*QR^2*QRd^2*LL^2*LRd^2 - 5*nf^7*h^10*W*
      QR^2*QRd^2*LL^2*LLd^2 + 11/6*nf^7*h^10*W*QR^2*QRd^5*LRd + 5/9*nf^7*h^10*
      W*QR^3*LR^3*LRd^2 - 25/18*nf^7*h^10*W*QR^3*LLd^2*LR^3 + 20/3*nf^7*h^10*W
      *QR^3*LL*LLd*LR^2*LRd + 5/6*nf^7*h^10*W*QR^3*LL^2*LR*LRd^2 + 5*nf^7*h^10
      *W*QR^3*LL^2*LLd^2*LR + 5/2*nf^7*h^10*W*QR^4*QRd*LR^2*LRd + 10*nf^7*h^10
      *W*QR^4*QRd*LL*LLd*LR + 5/4*nf^7*h^10*W*QR^4*QRd*LL^2*LRd - 5/12*nf^7*
      h^10*W*QR^4*QRd^4 + 11/6*nf^7*h^10*W*QR^5*QRd^2*LR + 25/36*nf^7*h^10*W*
      QR^6*LR^2 + 5/9*nf^7*h^10*W*QR^6*LL^2 - 5/2*nf^7*h^10*W*QLd*QRd^2*LLd*
      LR^2*LRd^2 - 25/3*nf^7*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 20/3*nf^7*h^10*W*
      QLd*QRd^2*LL*LR*LRd^3 - 5*nf^7*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/2*
      nf^7*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 10/3*nf^7*h^10*W*QLd*QRd^5*LLd*LRd -
      20/3*nf^7*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - 50/3*nf^7*h^10*W*QLd*QR*LLd^3*
      LR^3 - 20/3*nf^7*h^10*W*QLd*QR*LL*LR^2*LRd^3 - 20*nf^7*h^10*W*QLd*QR*LL*
      LLd^2*LR^2*LRd - 10*nf^7*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 20/3*nf^7*
      h^10*W*QLd*QR*LL^2*LLd^3*LR - 20/3*nf^7*h^10*W*QLd*QR*LL^3*LRd^3 - 20/3*
      nf^7*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 10*nf^7*h^10*W*QLd*QR*QRd^3*LLd*LR*
      LRd - 20*nf^7*h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd - 10*nf^7*h^10*W*QLd*QR^2
      *QRd*LL*LR*LRd^2 - 20*nf^7*h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR - 10*nf^7*
      h^10*W*QLd*QR^2*QRd*LL^2*LLd*LRd + 25/12*nf^7*h^10*W*QLd*QR^2*QRd^4*LLd
       + 25/4*nf^7*h^10*W*QLd*QR^4*LLd*LR^2 + 10*nf^7*h^10*W*QLd*QR^4*LL*LR*
      LRd + 15/2*nf^7*h^10*W*QLd*QR^4*LL^2*LLd + 10/3*nf^7*h^10*W*QLd*QR^5*QRd
      *LL - 5/2*nf^7*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 5*nf^7*h^10*W*QLd^2*QRd*
      LLd^2*LR^2*LRd - 20/3*nf^7*h^10*W*QLd^2*QRd*LL*LLd^3*LR - 25/3*nf^7*h^10
      *W*QLd^2*QRd*LL^2*LRd^3 - 5/2*nf^7*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 5/
      12*nf^7*h^10*W*QLd^2*QRd^4*LLd^2 - 5/2*nf^7*h^10*W*QLd^2*QR*QRd^2*LR*
      LRd^2 - 15*nf^7*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + 10*nf^7*h^10*W*QLd^2*QR
      *QRd^2*LL*LLd*LRd - 25*nf^7*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 5*nf^7*h^10*W
      *QLd^2*QR^2*LL^2*LRd^2 + 5/2*nf^7*h^10*W*QLd^2*QR^2*QRd^3*LRd - 5/2*nf^7
      *h^10*W*QLd^2*QR^4*QRd^2 + 15/4*nf^7*h^10*W*QLd^2*QR^5*LR + 5*nf^7*h^10*
      W*QLd^3*LLd*LR^2*LRd^2 - 25/18*nf^7*h^10*W*QLd^3*LLd^3*LR^2 + 20/3*nf^7*
      h^10*W*QLd^3*LL*LLd^2*LR*LRd + 5/6*nf^7*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 5/
      9*nf^7*h^10*W*QLd^3*LL^2*LLd^3 + 10/3*nf^7*h^10*W*QLd^3*QRd^3*LLd*LRd +
      20*nf^7*h^10*W*QLd^3*QR*QRd*LLd*LR*LRd + 5/3*nf^7*h^10*W*QLd^3*QR^2*
      QRd^2*LLd + 5/12*nf^7*h^10*W*QLd^4*QRd^2*LRd^2 + 15/2*nf^7*h^10*W*QLd^4*
      QR*LR*LRd^2 + 25/4*nf^7*h^10*W*QLd^4*QR*LLd^2*LR + 10*nf^7*h^10*W*QLd^4*
      QR*LL*LLd*LRd + 25/6*nf^7*h^10*W*QLd^4*QR^2*QRd*LRd - 25/12*nf^7*h^10*W*
      QLd^4*QR^4 + 10/3*nf^7*h^10*W*QLd^5*QRd*LLd*LRd + 15/4*nf^7*h^10*W*QLd^5
      *QR^2*LLd + 5/9*nf^7*h^10*W*QLd^6*LRd^2 + 25/36*nf^7*h^10*W*QLd^6*LLd^2
       - 20/3*nf^7*h^10*W*QL*QRd*LLd*LR^3*LRd^2 - 20/3*nf^7*h^10*W*QL*QRd*
      LLd^3*LR^3 - 20/3*nf^7*h^10*W*QL*QRd*LL*LR^2*LRd^3 - 10*nf^7*h^10*W*QL*
      QRd*LL*LLd^2*LR^2*LRd - 20*nf^7*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 20/3*
      nf^7*h^10*W*QL*QRd*LL^2*LLd^3*LR - 50/3*nf^7*h^10*W*QL*QRd*LL^3*LRd^3 -
      20/3*nf^7*h^10*W*QL*QRd*LL^3*LLd^2*LRd + 10*nf^7*h^10*W*QL*QRd^4*LLd*LR*
      LRd + 25/4*nf^7*h^10*W*QL*QRd^4*LL*LRd^2 + 15/2*nf^7*h^10*W*QL*QRd^4*LL*
      LLd^2 - 10*nf^7*h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd - 20*nf^7*h^10*W*QL*QR*
      QRd^2*LL*LR*LRd^2 - 10*nf^7*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR - 20*nf^7*
      h^10*W*QL*QR*QRd^2*LL^2*LLd*LRd + 10/3*nf^7*h^10*W*QL*QR*QRd^5*LLd - 20/
      3*nf^7*h^10*W*QL*QR^2*LLd*LR^3*LRd - 5/2*nf^7*h^10*W*QL*QR^2*LL*LR^2*
      LRd^2 - 5*nf^7*h^10*W*QL*QR^2*LL*LLd^2*LR^2 - 25/3*nf^7*h^10*W*QL*QR^2*
      LL^3*LRd^2 - 5/2*nf^7*h^10*W*QL*QR^2*LL^3*LLd^2 + 10*nf^7*h^10*W*QL*QR^3
      *QRd*LL*LR*LRd + 25/12*nf^7*h^10*W*QL*QR^4*QRd^2*LL + 10/3*nf^7*h^10*W*
      QL*QR^5*LL*LR - 10/3*nf^7*h^10*W*QL*QLd*LR^3*LRd^3 - 40/3*nf^7*h^10*W*QL
      *QLd*LLd^2*LR^3*LRd - 10*nf^7*h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 - 40/3*
      nf^7*h^10*W*QL*QLd*LL*LLd^3*LR^2 - 40/3*nf^7*h^10*W*QL*QLd*LL^2*LR*LRd^3
       - 10*nf^7*h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd - 40/3*nf^7*h^10*W*QL*QLd*
      LL^3*LLd*LRd^2 - 10/3*nf^7*h^10*W*QL*QLd*LL^3*LLd^3 + 20*nf^7*h^10*W*QL*
      QLd*QRd^3*LL*LLd*LRd - 20*nf^7*h^10*W*QL*QLd*QR*QRd*LR^2*LRd^2 - 40*nf^7
      *h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 - 40*nf^7*h^10*W*QL*QLd*QR*QRd*LL^2*
      LRd^2 - 20*nf^7*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 + 10*nf^7*h^10*W*QL*QLd*
      QR*QRd^4*LRd + 20*nf^7*h^10*W*QL*QLd*QR^3*LL*LLd*LR - 10/3*nf^7*h^10*W*
      QL*QLd*QR^3*QRd^3 + 10*nf^7*h^10*W*QL*QLd*QR^4*QRd*LR + 10*nf^7*h^10*W*
      QL*QLd^2*QRd^2*LLd*LR*LRd - 15*nf^7*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 - 5/2
      *nf^7*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 20*nf^7*h^10*W*QL*QLd^2*QR*LLd*
      LR^2*LRd - 10*nf^7*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 - 20*nf^7*h^10*W*QL*
      QLd^2*QR*LL*LLd^2*LR - 10*nf^7*h^10*W*QL*QLd^2*QR*LL^2*LLd*LRd + 20/3*
      nf^7*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 25/6*nf^7*h^10*W*QL*QLd^2*QR^4*LL +
      10*nf^7*h^10*W*QL*QLd^3*QRd*LL*LLd*LRd + 20/3*nf^7*h^10*W*QL*QLd^3*QR*
      QRd^2*LRd - 20/3*nf^7*h^10*W*QL*QLd^3*QR^3*QRd + 10*nf^7*h^10*W*QL*QLd^4
      *LLd*LR*LRd + 5/4*nf^7*h^10*W*QL*QLd^4*LL*LRd^2 + 5/2*nf^7*h^10*W*QL*
      QLd^4*LL*LLd^2 + 10*nf^7*h^10*W*QL*QLd^4*QR*QRd*LLd + 10/3*nf^7*h^10*W*
      QL*QLd^5*QR*LRd - 5*nf^7*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 25*nf^7*h^10*W*
      QL^2*QRd^2*LL^2*LRd^2 + 15/4*nf^7*h^10*W*QL^2*QRd^5*LRd - 5/2*nf^7*h^10*
      W*QL^2*QR*LR^3*LRd^2 - 25/3*nf^7*h^10*W*QL^2*QR*LLd^2*LR^3 - 5*nf^7*h^10
      *W*QL^2*QR*LL^2*LR*LRd^2 - 5/2*nf^7*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 20/3*
      nf^7*h^10*W*QL^2*QR*LL^3*LLd*LRd - 5/2*nf^7*h^10*W*QL^2*QR^2*QRd*LR^2*
      LRd + 10*nf^7*h^10*W*QL^2*QR^2*QRd*LL*LLd*LR - 15*nf^7*h^10*W*QL^2*QR^2*
      QRd*LL^2*LRd - 5/2*nf^7*h^10*W*QL^2*QR^2*QRd^4 + 5/2*nf^7*h^10*W*QL^2*
      QR^3*QRd^2*LR + 5/12*nf^7*h^10*W*QL^2*QR^4*LL^2 - 10*nf^7*h^10*W*QL^2*
      QLd*QRd*LLd*LR^2*LRd - 20*nf^7*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 - 10*nf^7
      *h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR - 20*nf^7*h^10*W*QL^2*QLd*QRd*LL^2*LLd*
      LRd + 25/6*nf^7*h^10*W*QL^2*QLd*QRd^4*LLd - 15*nf^7*h^10*W*QL^2*QLd*QR^2
      *LLd*LR^2 + 10*nf^7*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd - 5/2*nf^7*h^10*W*
      QL^2*QLd*QR^2*LL^2*LLd + 20/3*nf^7*h^10*W*QL^2*QLd*QR^3*QRd*LL - 5*nf^7*
      h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 10*nf^7*h^10*W*QL^2*QLd^2*LLd^2*LR^2 - 10
      *nf^7*h^10*W*QL^2*QLd^2*LL^2*LRd^2 - 5*nf^7*h^10*W*QL^2*QLd^2*LL^2*LLd^2
       + 5/3*nf^7*h^10*W*QL^2*QLd^2*QRd^3*LRd - 5*nf^7*h^10*W*QL^2*QLd^2*QR^2*
      QRd^2 + 5/3*nf^7*h^10*W*QL^2*QLd^2*QR^3*LR + 5/2*nf^7*h^10*W*QL^2*QLd^3*
      QRd^2*LLd + 25/12*nf^7*h^10*W*QL^2*QLd^4*QRd*LRd - 5/2*nf^7*h^10*W*QL^2*
      QLd^4*QR^2 + 11/6*nf^7*h^10*W*QL^2*QLd^5*LLd + 5*nf^7*h^10*W*QL^3*LL*
      LR^2*LRd^2 + 5/6*nf^7*h^10*W*QL^3*LL*LLd^2*LR^2 + 20/3*nf^7*h^10*W*QL^3*
      LL^2*LLd*LR*LRd - 25/18*nf^7*h^10*W*QL^3*LL^3*LRd^2 + 5/9*nf^7*h^10*W*
      QL^3*LL^3*LLd^2 + 20*nf^7*h^10*W*QL^3*QR*QRd*LL*LR*LRd + 5/3*nf^7*h^10*W
      *QL^3*QR^2*QRd^2*LL + 10/3*nf^7*h^10*W*QL^3*QR^3*LL*LR + 10*nf^7*h^10*W*
      QL^3*QLd*QR*LL*LLd*LR - 20/3*nf^7*h^10*W*QL^3*QLd*QR*QRd^3 + 20/3*nf^7*
      h^10*W*QL^3*QLd*QR^2*QRd*LR + 5/2*nf^7*h^10*W*QL^3*QLd^2*QR^2*LL - 10/3*
      nf^7*h^10*W*QL^3*QLd^3*QR*QRd + 15/2*nf^7*h^10*W*QL^4*QRd*LR^2*LRd + 10*
      nf^7*h^10*W*QL^4*QRd*LL*LLd*LR + 25/4*nf^7*h^10*W*QL^4*QRd*LL^2*LRd - 25/
      12*nf^7*h^10*W*QL^4*QRd^4 + 25/6*nf^7*h^10*W*QL^4*QR*QRd^2*LR + 5/12*
      nf^7*h^10*W*QL^4*QR^2*LR^2 + 5/4*nf^7*h^10*W*QL^4*QLd*LLd*LR^2 + 10*nf^7
      *h^10*W*QL^4*QLd*LL*LR*LRd + 5/2*nf^7*h^10*W*QL^4*QLd*LL^2*LLd + 10*nf^7
      *h^10*W*QL^4*QLd*QR*QRd*LL - 5/2*nf^7*h^10*W*QL^4*QLd^2*QRd^2 + 25/12*
      nf^7*h^10*W*QL^4*QLd^2*QR*LR - 5/12*nf^7*h^10*W*QL^4*QLd^4 + 15/4*nf^7*
      h^10*W*QL^5*QRd^2*LL + 10/3*nf^7*h^10*W*QL^5*QR*LL*LR + 10/3*nf^7*h^10*W
      *QL^5*QLd*QRd*LR + 11/6*nf^7*h^10*W*QL^5*QLd^2*LL + 5/9*nf^7*h^10*W*QL^6
      *LR^2 + 25/36*nf^7*h^10*W*QL^6*LL^2 - 1/6*nf^7*h^10*B*LR^4*LRd^4 - nf^7*
      h^10*B*LLd^2*LR^4*LRd^2 - 5/6*nf^7*h^10*B*LLd^4*LR^4 - 4/3*nf^7*h^10*B*
      LL*LLd*LR^3*LRd^3 - 8/3*nf^7*h^10*B*LL*LLd^3*LR^3*LRd - nf^7*h^10*B*LL^2
      *LR^2*LRd^4 - 2*nf^7*h^10*B*LL^2*LLd^2*LR^2*LRd^2 - nf^7*h^10*B*LL^2*
      LLd^4*LR^2 - 8/3*nf^7*h^10*B*LL^3*LLd*LR*LRd^3 - 4/3*nf^7*h^10*B*LL^3*
      LLd^3*LR*LRd - 5/6*nf^7*h^10*B*LL^4*LRd^4 - nf^7*h^10*B*LL^4*LLd^2*LRd^2
       - 1/6*nf^7*h^10*B*LL^4*LLd^4 + 2/9*nf^7*h^10*B*QRd^3*LR^2*LRd^3 + 1/3*
      nf^7*h^10*B*QRd^3*LLd^2*LR^2*LRd + 8/3*nf^7*h^10*B*QRd^3*LL*LLd*LR*LRd^2
       - 5/9*nf^7*h^10*B*QRd^3*LL^2*LRd^3 + 2*nf^7*h^10*B*QRd^3*LL^2*LLd^2*LRd
       + 5/18*nf^7*h^10*B*QRd^6*LRd^2 + 2/9*nf^7*h^10*B*QRd^6*LLd^2 - 4/3*nf^7
      *h^10*B*QR*QRd*LR^3*LRd^3 - 16/3*nf^7*h^10*B*QR*QRd*LLd^2*LR^3*LRd - 4*
      nf^7*h^10*B*QR*QRd*LL*LLd*LR^2*LRd^2 - 16/3*nf^7*h^10*B*QR*QRd*LL*LLd^3*
      LR^2 - 16/3*nf^7*h^10*B*QR*QRd*LL^2*LR*LRd^3 - 4*nf^7*h^10*B*QR*QRd*LL^2
      *LLd^2*LR*LRd - 16/3*nf^7*h^10*B*QR*QRd*LL^3*LLd*LRd^2 - 4/3*nf^7*h^10*B
      *QR*QRd*LL^3*LLd^3 + nf^7*h^10*B*QR*QRd^4*LR*LRd^2 + 1/2*nf^7*h^10*B*QR*
      QRd^4*LLd^2*LR + 4*nf^7*h^10*B*QR*QRd^4*LL*LLd*LRd - 2*nf^7*h^10*B*QR^2*
      QRd^2*LR^2*LRd^2 - 4*nf^7*h^10*B*QR^2*QRd^2*LLd^2*LR^2 - 4*nf^7*h^10*B*
      QR^2*QRd^2*LL^2*LRd^2 - 2*nf^7*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 11/15*nf^7
      *h^10*B*QR^2*QRd^5*LRd + 2/9*nf^7*h^10*B*QR^3*LR^3*LRd^2 - 5/9*nf^7*h^10
      *B*QR^3*LLd^2*LR^3 + 8/3*nf^7*h^10*B*QR^3*LL*LLd*LR^2*LRd + 1/3*nf^7*
      h^10*B*QR^3*LL^2*LR*LRd^2 + 2*nf^7*h^10*B*QR^3*LL^2*LLd^2*LR + nf^7*h^10
      *B*QR^4*QRd*LR^2*LRd + 4*nf^7*h^10*B*QR^4*QRd*LL*LLd*LR + 1/2*nf^7*h^10*
      B*QR^4*QRd*LL^2*LRd - 1/6*nf^7*h^10*B*QR^4*QRd^4 + 11/15*nf^7*h^10*B*
      QR^5*QRd^2*LR + 5/18*nf^7*h^10*B*QR^6*LR^2 + 2/9*nf^7*h^10*B*QR^6*LL^2
       - nf^7*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 - 10/3*nf^7*h^10*B*QLd*QRd^2*
      LLd^3*LR^2 - 8/3*nf^7*h^10*B*QLd*QRd^2*LL*LR*LRd^3 - 2*nf^7*h^10*B*QLd*
      QRd^2*LL^2*LLd*LRd^2 - nf^7*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 4/3*nf^7*h^10*
      B*QLd*QRd^5*LLd*LRd - 8/3*nf^7*h^10*B*QLd*QR*LLd*LR^3*LRd^2 - 20/3*nf^7*
      h^10*B*QLd*QR*LLd^3*LR^3 - 8/3*nf^7*h^10*B*QLd*QR*LL*LR^2*LRd^3 - 8*nf^7
      *h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd - 4*nf^7*h^10*B*QLd*QR*LL^2*LLd*LR*
      LRd^2 - 8/3*nf^7*h^10*B*QLd*QR*LL^2*LLd^3*LR - 8/3*nf^7*h^10*B*QLd*QR*
      LL^3*LRd^3 - 8/3*nf^7*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 4*nf^7*h^10*B*QLd*
      QR*QRd^3*LLd*LR*LRd - 8*nf^7*h^10*B*QLd*QR^2*QRd*LLd*LR^2*LRd - 4*nf^7*
      h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2 - 8*nf^7*h^10*B*QLd*QR^2*QRd*LL*LLd^2*LR
       - 4*nf^7*h^10*B*QLd*QR^2*QRd*LL^2*LLd*LRd + 5/6*nf^7*h^10*B*QLd*QR^2*
      QRd^4*LLd + 5/2*nf^7*h^10*B*QLd*QR^4*LLd*LR^2 + 4*nf^7*h^10*B*QLd*QR^4*
      LL*LR*LRd + 3*nf^7*h^10*B*QLd*QR^4*LL^2*LLd + 4/3*nf^7*h^10*B*QLd*QR^5*
      QRd*LL - nf^7*h^10*B*QLd^2*QRd*LR^2*LRd^3 - 2*nf^7*h^10*B*QLd^2*QRd*
      LLd^2*LR^2*LRd - 8/3*nf^7*h^10*B*QLd^2*QRd*LL*LLd^3*LR - 10/3*nf^7*h^10*
      B*QLd^2*QRd*LL^2*LRd^3 - nf^7*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd + 1/6*nf^7
      *h^10*B*QLd^2*QRd^4*LLd^2 - nf^7*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 - 6*nf^7
      *h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 4*nf^7*h^10*B*QLd^2*QR*QRd^2*LL*LLd*
      LRd - 10*nf^7*h^10*B*QLd^2*QR^2*LLd^2*LR^2 - 2*nf^7*h^10*B*QLd^2*QR^2*
      LL^2*LRd^2 + nf^7*h^10*B*QLd^2*QR^2*QRd^3*LRd - nf^7*h^10*B*QLd^2*QR^4*
      QRd^2 + 3/2*nf^7*h^10*B*QLd^2*QR^5*LR + 2*nf^7*h^10*B*QLd^3*LLd*LR^2*
      LRd^2 - 5/9*nf^7*h^10*B*QLd^3*LLd^3*LR^2 + 8/3*nf^7*h^10*B*QLd^3*LL*
      LLd^2*LR*LRd + 1/3*nf^7*h^10*B*QLd^3*LL^2*LLd*LRd^2 + 2/9*nf^7*h^10*B*
      QLd^3*LL^2*LLd^3 + 4/3*nf^7*h^10*B*QLd^3*QRd^3*LLd*LRd + 8*nf^7*h^10*B*
      QLd^3*QR*QRd*LLd*LR*LRd + 2/3*nf^7*h^10*B*QLd^3*QR^2*QRd^2*LLd + 1/6*
      nf^7*h^10*B*QLd^4*QRd^2*LRd^2 + 3*nf^7*h^10*B*QLd^4*QR*LR*LRd^2 + 5/2*
      nf^7*h^10*B*QLd^4*QR*LLd^2*LR + 4*nf^7*h^10*B*QLd^4*QR*LL*LLd*LRd + 5/3*
      nf^7*h^10*B*QLd^4*QR^2*QRd*LRd - 5/6*nf^7*h^10*B*QLd^4*QR^4 + 4/3*nf^7*
      h^10*B*QLd^5*QRd*LLd*LRd + 3/2*nf^7*h^10*B*QLd^5*QR^2*LLd + 2/9*nf^7*
      h^10*B*QLd^6*LRd^2 + 5/18*nf^7*h^10*B*QLd^6*LLd^2 - 8/3*nf^7*h^10*B*QL*
      QRd*LLd*LR^3*LRd^2 - 8/3*nf^7*h^10*B*QL*QRd*LLd^3*LR^3 - 8/3*nf^7*h^10*B
      *QL*QRd*LL*LR^2*LRd^3 - 4*nf^7*h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd - 8*nf^7*
      h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 - 8/3*nf^7*h^10*B*QL*QRd*LL^2*LLd^3*LR
       - 20/3*nf^7*h^10*B*QL*QRd*LL^3*LRd^3 - 8/3*nf^7*h^10*B*QL*QRd*LL^3*
      LLd^2*LRd + 4*nf^7*h^10*B*QL*QRd^4*LLd*LR*LRd + 5/2*nf^7*h^10*B*QL*QRd^4
      *LL*LRd^2 + 3*nf^7*h^10*B*QL*QRd^4*LL*LLd^2 - 4*nf^7*h^10*B*QL*QR*QRd^2*
      LLd*LR^2*LRd - 8*nf^7*h^10*B*QL*QR*QRd^2*LL*LR*LRd^2 - 4*nf^7*h^10*B*QL*
      QR*QRd^2*LL*LLd^2*LR - 8*nf^7*h^10*B*QL*QR*QRd^2*LL^2*LLd*LRd + 4/3*nf^7
      *h^10*B*QL*QR*QRd^5*LLd - 8/3*nf^7*h^10*B*QL*QR^2*LLd*LR^3*LRd - nf^7*
      h^10*B*QL*QR^2*LL*LR^2*LRd^2 - 2*nf^7*h^10*B*QL*QR^2*LL*LLd^2*LR^2 - 10/
      3*nf^7*h^10*B*QL*QR^2*LL^3*LRd^2 - nf^7*h^10*B*QL*QR^2*LL^3*LLd^2 + 4*
      nf^7*h^10*B*QL*QR^3*QRd*LL*LR*LRd + 5/6*nf^7*h^10*B*QL*QR^4*QRd^2*LL + 4/
      3*nf^7*h^10*B*QL*QR^5*LL*LR - 4/3*nf^7*h^10*B*QL*QLd*LR^3*LRd^3 - 16/3*
      nf^7*h^10*B*QL*QLd*LLd^2*LR^3*LRd - 4*nf^7*h^10*B*QL*QLd*LL*LLd*LR^2*
      LRd^2 - 16/3*nf^7*h^10*B*QL*QLd*LL*LLd^3*LR^2 - 16/3*nf^7*h^10*B*QL*QLd*
      LL^2*LR*LRd^3 - 4*nf^7*h^10*B*QL*QLd*LL^2*LLd^2*LR*LRd - 16/3*nf^7*h^10*
      B*QL*QLd*LL^3*LLd*LRd^2 - 4/3*nf^7*h^10*B*QL*QLd*LL^3*LLd^3 + 8*nf^7*
      h^10*B*QL*QLd*QRd^3*LL*LLd*LRd - 8*nf^7*h^10*B*QL*QLd*QR*QRd*LR^2*LRd^2
       - 16*nf^7*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 - 16*nf^7*h^10*B*QL*QLd*QR*
      QRd*LL^2*LRd^2 - 8*nf^7*h^10*B*QL*QLd*QR*QRd*LL^2*LLd^2 + 4*nf^7*h^10*B*
      QL*QLd*QR*QRd^4*LRd + 8*nf^7*h^10*B*QL*QLd*QR^3*LL*LLd*LR - 4/3*nf^7*
      h^10*B*QL*QLd*QR^3*QRd^3 + 4*nf^7*h^10*B*QL*QLd*QR^4*QRd*LR + 4*nf^7*
      h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd - 6*nf^7*h^10*B*QL*QLd^2*QRd^2*LL*LRd^2
       - nf^7*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 - 8*nf^7*h^10*B*QL*QLd^2*QR*LLd*
      LR^2*LRd - 4*nf^7*h^10*B*QL*QLd^2*QR*LL*LR*LRd^2 - 8*nf^7*h^10*B*QL*
      QLd^2*QR*LL*LLd^2*LR - 4*nf^7*h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 8/3*nf^7
      *h^10*B*QL*QLd^2*QR*QRd^3*LLd + 5/3*nf^7*h^10*B*QL*QLd^2*QR^4*LL + 4*
      nf^7*h^10*B*QL*QLd^3*QRd*LL*LLd*LRd + 8/3*nf^7*h^10*B*QL*QLd^3*QR*QRd^2*
      LRd - 8/3*nf^7*h^10*B*QL*QLd^3*QR^3*QRd + 4*nf^7*h^10*B*QL*QLd^4*LLd*LR*
      LRd + 1/2*nf^7*h^10*B*QL*QLd^4*LL*LRd^2 + nf^7*h^10*B*QL*QLd^4*LL*LLd^2
       + 4*nf^7*h^10*B*QL*QLd^4*QR*QRd*LLd + 4/3*nf^7*h^10*B*QL*QLd^5*QR*LRd
       - 2*nf^7*h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 10*nf^7*h^10*B*QL^2*QRd^2*LL^2*
      LRd^2 + 3/2*nf^7*h^10*B*QL^2*QRd^5*LRd - nf^7*h^10*B*QL^2*QR*LR^3*LRd^2
       - 10/3*nf^7*h^10*B*QL^2*QR*LLd^2*LR^3 - 2*nf^7*h^10*B*QL^2*QR*LL^2*LR*
      LRd^2 - nf^7*h^10*B*QL^2*QR*LL^2*LLd^2*LR - 8/3*nf^7*h^10*B*QL^2*QR*LL^3
      *LLd*LRd - nf^7*h^10*B*QL^2*QR^2*QRd*LR^2*LRd + 4*nf^7*h^10*B*QL^2*QR^2*
      QRd*LL*LLd*LR - 6*nf^7*h^10*B*QL^2*QR^2*QRd*LL^2*LRd - nf^7*h^10*B*QL^2*
      QR^2*QRd^4 + nf^7*h^10*B*QL^2*QR^3*QRd^2*LR + 1/6*nf^7*h^10*B*QL^2*QR^4*
      LL^2 - 4*nf^7*h^10*B*QL^2*QLd*QRd*LLd*LR^2*LRd - 8*nf^7*h^10*B*QL^2*QLd*
      QRd*LL*LR*LRd^2 - 4*nf^7*h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR - 8*nf^7*h^10*B
      *QL^2*QLd*QRd*LL^2*LLd*LRd + 5/3*nf^7*h^10*B*QL^2*QLd*QRd^4*LLd - 6*nf^7
      *h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 4*nf^7*h^10*B*QL^2*QLd*QR^2*LL*LR*LRd
       - nf^7*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 8/3*nf^7*h^10*B*QL^2*QLd*QR^3*
      QRd*LL - 2*nf^7*h^10*B*QL^2*QLd^2*LR^2*LRd^2 - 4*nf^7*h^10*B*QL^2*QLd^2*
      LLd^2*LR^2 - 4*nf^7*h^10*B*QL^2*QLd^2*LL^2*LRd^2 - 2*nf^7*h^10*B*QL^2*
      QLd^2*LL^2*LLd^2 + 2/3*nf^7*h^10*B*QL^2*QLd^2*QRd^3*LRd - 2*nf^7*h^10*B*
      QL^2*QLd^2*QR^2*QRd^2 + 2/3*nf^7*h^10*B*QL^2*QLd^2*QR^3*LR + nf^7*h^10*B
      *QL^2*QLd^3*QRd^2*LLd + 5/6*nf^7*h^10*B*QL^2*QLd^4*QRd*LRd - nf^7*h^10*B
      *QL^2*QLd^4*QR^2 + 11/15*nf^7*h^10*B*QL^2*QLd^5*LLd + 2*nf^7*h^10*B*QL^3
      *LL*LR^2*LRd^2 + 1/3*nf^7*h^10*B*QL^3*LL*LLd^2*LR^2 + 8/3*nf^7*h^10*B*
      QL^3*LL^2*LLd*LR*LRd - 5/9*nf^7*h^10*B*QL^3*LL^3*LRd^2 + 2/9*nf^7*h^10*B
      *QL^3*LL^3*LLd^2 + 8*nf^7*h^10*B*QL^3*QR*QRd*LL*LR*LRd + 2/3*nf^7*h^10*B
      *QL^3*QR^2*QRd^2*LL + 4/3*nf^7*h^10*B*QL^3*QR^3*LL*LR + 4*nf^7*h^10*B*
      QL^3*QLd*QR*LL*LLd*LR - 8/3*nf^7*h^10*B*QL^3*QLd*QR*QRd^3 + 8/3*nf^7*
      h^10*B*QL^3*QLd*QR^2*QRd*LR + nf^7*h^10*B*QL^3*QLd^2*QR^2*LL - 4/3*nf^7*
      h^10*B*QL^3*QLd^3*QR*QRd + 3*nf^7*h^10*B*QL^4*QRd*LR^2*LRd + 4*nf^7*h^10
      *B*QL^4*QRd*LL*LLd*LR + 5/2*nf^7*h^10*B*QL^4*QRd*LL^2*LRd - 5/6*nf^7*
      h^10*B*QL^4*QRd^4 + 5/3*nf^7*h^10*B*QL^4*QR*QRd^2*LR + 1/6*nf^7*h^10*B*
      QL^4*QR^2*LR^2 + 1/2*nf^7*h^10*B*QL^4*QLd*LLd*LR^2 + 4*nf^7*h^10*B*QL^4*
      QLd*LL*LR*LRd + nf^7*h^10*B*QL^4*QLd*LL^2*LLd + 4*nf^7*h^10*B*QL^4*QLd*
      QR*QRd*LL - nf^7*h^10*B*QL^4*QLd^2*QRd^2 + 5/6*nf^7*h^10*B*QL^4*QLd^2*QR
      *LR - 1/6*nf^7*h^10*B*QL^4*QLd^4 + 3/2*nf^7*h^10*B*QL^5*QRd^2*LL + 4/3*
      nf^7*h^10*B*QL^5*QR*LL*LR + 4/3*nf^7*h^10*B*QL^5*QLd*QRd*LR + 11/15*nf^7
      *h^10*B*QL^5*QLd^2*LL + 2/9*nf^7*h^10*B*QL^6*LR^2 + 5/18*nf^7*h^10*B*
      QL^6*LL^2 - 49/12*nf^7*h^10*p^2*LR^4*LRd^4 - 239/12*nf^7*h^10*p^2*LLd^2*
      LR^4*LRd^2 - 26/3*nf^7*h^10*p^2*LLd^4*LR^4 - 98/3*nf^7*h^10*p^2*LL*LLd*
      LR^3*LRd^3 - 42*nf^7*h^10*p^2*LL*LLd^3*LR^3*LRd - 239/12*nf^7*h^10*p^2*
      LL^2*LR^2*LRd^4 - 49*nf^7*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 - 239/12*nf^7*
      h^10*p^2*LL^2*LLd^4*LR^2 - 42*nf^7*h^10*p^2*LL^3*LLd*LR*LRd^3 - 98/3*
      nf^7*h^10*p^2*LL^3*LLd^3*LR*LRd - 26/3*nf^7*h^10*p^2*LL^4*LRd^4 - 239/12
      *nf^7*h^10*p^2*LL^4*LLd^2*LRd^2 - 49/12*nf^7*h^10*p^2*LL^4*LLd^4 - 37/18
      *nf^7*h^10*p^2*QRd^3*LR^2*LRd^3 + 49/6*nf^7*h^10*p^2*QRd^3*LLd^2*LR^2*
      LRd + 42*nf^7*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 52/9*nf^7*h^10*p^2*QRd^3*
      LL^2*LRd^3 + 89/6*nf^7*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 26/9*nf^7*h^10*
      p^2*QRd^6*LRd^2 + 19/9*nf^7*h^10*p^2*QRd^6*LLd^2 - 98/3*nf^7*h^10*p^2*QR
      *QRd*LR^3*LRd^3 - 84*nf^7*h^10*p^2*QR*QRd*LLd^2*LR^3*LRd - 98*nf^7*h^10*
      p^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 84*nf^7*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 -
      84*nf^7*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 - 98*nf^7*h^10*p^2*QR*QRd*LL^2*
      LLd^2*LR*LRd - 84*nf^7*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 - 98/3*nf^7*h^10*
      p^2*QR*QRd*LL^3*LLd^3 + 63/4*nf^7*h^10*p^2*QR*QRd^4*LR*LRd^2 + 49/4*nf^7
      *h^10*p^2*QR*QRd^4*LLd^2*LR + 63*nf^7*h^10*p^2*QR*QRd^4*LL*LLd*LRd - 49*
      nf^7*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 63*nf^7*h^10*p^2*QR^2*QRd^2*LLd^2*
      LR^2 - 63*nf^7*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 - 49*nf^7*h^10*p^2*QR^2*
      QRd^2*LL^2*LLd^2 + 593/60*nf^7*h^10*p^2*QR^2*QRd^5*LRd - 37/18*nf^7*h^10
      *p^2*QR^3*LR^3*LRd^2 - 52/9*nf^7*h^10*p^2*QR^3*LLd^2*LR^3 + 42*nf^7*h^10
      *p^2*QR^3*LL*LLd*LR^2*LRd + 49/6*nf^7*h^10*p^2*QR^3*LL^2*LR*LRd^2 + 89/6
      *nf^7*h^10*p^2*QR^3*LL^2*LLd^2*LR + 63/4*nf^7*h^10*p^2*QR^4*QRd*LR^2*LRd
       + 63*nf^7*h^10*p^2*QR^4*QRd*LL*LLd*LR + 49/4*nf^7*h^10*p^2*QR^4*QRd*
      LL^2*LRd - 49/12*nf^7*h^10*p^2*QR^4*QRd^4 + 593/60*nf^7*h^10*p^2*QR^5*
      QRd^2*LR + 26/9*nf^7*h^10*p^2*QR^6*LR^2 + 19/9*nf^7*h^10*p^2*QR^6*LL^2
       - 49/2*nf^7*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 215/6*nf^7*h^10*p^2*QLd
      *QRd^2*LLd^3*LR^2 - 42*nf^7*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 - 63/2*nf^7*
      h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 49/2*nf^7*h^10*p^2*QLd*QRd^2*LL^2*
      LLd^3 + 21*nf^7*h^10*p^2*QLd*QRd^5*LLd*LRd - 226/3*nf^7*h^10*p^2*QLd*QR*
      LLd*LR^3*LRd^2 - 208/3*nf^7*h^10*p^2*QLd*QR*LLd^3*LR^3 - 196/3*nf^7*h^10
      *p^2*QLd*QR*LL*LR^2*LRd^3 - 126*nf^7*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd
       - 98*nf^7*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 226/3*nf^7*h^10*p^2*QLd*
      QR*LL^2*LLd^3*LR - 42*nf^7*h^10*p^2*QLd*QR*LL^3*LRd^3 - 196/3*nf^7*h^10*
      p^2*QLd*QR*LL^3*LLd^2*LRd + 98*nf^7*h^10*p^2*QLd*QR*QRd^3*LLd*LR*LRd -
      126*nf^7*h^10*p^2*QLd*QR^2*QRd*LLd*LR^2*LRd - 98*nf^7*h^10*p^2*QLd*QR^2*
      QRd*LL*LR*LRd^2 - 126*nf^7*h^10*p^2*QLd*QR^2*QRd*LL*LLd^2*LR - 98*nf^7*
      h^10*p^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 245/12*nf^7*h^10*p^2*QLd*QR^2*QRd^4
      *LLd + 26*nf^7*h^10*p^2*QLd*QR^4*LLd*LR^2 + 63*nf^7*h^10*p^2*QLd*QR^4*LL
      *LR*LRd + 89/4*nf^7*h^10*p^2*QLd*QR^4*LL^2*LLd + 21*nf^7*h^10*p^2*QLd*
      QR^5*QRd*LL - 49/2*nf^7*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 63/2*nf^7*h^10*
      p^2*QLd^2*QRd*LLd^2*LR^2*LRd - 42*nf^7*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR -
      215/6*nf^7*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 49/2*nf^7*h^10*p^2*QLd^2*QRd*
      LL^2*LLd^2*LRd + 25/6*nf^7*h^10*p^2*QLd^2*QRd^4*LRd^2 + 49/12*nf^7*h^10*
      p^2*QLd^2*QRd^4*LLd^2 - 49/2*nf^7*h^10*p^2*QLd^2*QR*QRd^2*LR*LRd^2 - 89/
      2*nf^7*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 98*nf^7*h^10*p^2*QLd^2*QR*
      QRd^2*LL*LLd*LRd - 50*nf^7*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2 - 104*nf^7*
      h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 - 49*nf^7*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2
       - 50*nf^7*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 49/2*nf^7*h^10*p^2*QLd^2*
      QR^2*QRd^3*LRd - 239/12*nf^7*h^10*p^2*QLd^2*QR^4*QRd^2 + 78/5*nf^7*h^10*
      p^2*QLd^2*QR^5*LR + 89/6*nf^7*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 52/9*nf^7*
      h^10*p^2*QLd^3*LLd^3*LR^2 + 42*nf^7*h^10*p^2*QLd^3*LL*LLd^2*LR*LRd + 49/
      6*nf^7*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 - 37/18*nf^7*h^10*p^2*QLd^3*LL^2*
      LLd^3 + 98/3*nf^7*h^10*p^2*QLd^3*QRd^3*LLd*LRd + 126*nf^7*h^10*p^2*QLd^3
      *QR*QRd*LLd*LR*LRd + 163/6*nf^7*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 49/12*
      nf^7*h^10*p^2*QLd^4*QRd^2*LRd^2 + 25/6*nf^7*h^10*p^2*QLd^4*QRd^2*LLd^2
       + 89/4*nf^7*h^10*p^2*QLd^4*QR*LR*LRd^2 + 26*nf^7*h^10*p^2*QLd^4*QR*
      LLd^2*LR + 63*nf^7*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 105/4*nf^7*h^10*p^2*
      QLd^4*QR^2*QRd*LRd - 26/3*nf^7*h^10*p^2*QLd^4*QR^4 + 21*nf^7*h^10*p^2*
      QLd^5*QRd*LLd*LRd + 78/5*nf^7*h^10*p^2*QLd^5*QR^2*LLd + 19/9*nf^7*h^10*
      p^2*QLd^6*LRd^2 + 26/9*nf^7*h^10*p^2*QLd^6*LLd^2 - 196/3*nf^7*h^10*p^2*
      QL*QRd*LLd*LR^3*LRd^2 - 42*nf^7*h^10*p^2*QL*QRd*LLd^3*LR^3 - 226/3*nf^7*
      h^10*p^2*QL*QRd*LL*LR^2*LRd^3 - 98*nf^7*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*
      LRd - 126*nf^7*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 - 196/3*nf^7*h^10*p^2*
      QL*QRd*LL^2*LLd^3*LR - 208/3*nf^7*h^10*p^2*QL*QRd*LL^3*LRd^3 - 226/3*
      nf^7*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd + 63*nf^7*h^10*p^2*QL*QRd^4*LLd*LR*
      LRd + 26*nf^7*h^10*p^2*QL*QRd^4*LL*LRd^2 + 89/4*nf^7*h^10*p^2*QL*QRd^4*
      LL*LLd^2 - 98*nf^7*h^10*p^2*QL*QR*QRd^2*LLd*LR^2*LRd - 126*nf^7*h^10*p^2
      *QL*QR*QRd^2*LL*LR*LRd^2 - 98*nf^7*h^10*p^2*QL*QR*QRd^2*LL*LLd^2*LR -
      126*nf^7*h^10*p^2*QL*QR*QRd^2*LL^2*LLd*LRd + 21*nf^7*h^10*p^2*QL*QR*
      QRd^5*LLd - 42*nf^7*h^10*p^2*QL*QR^2*LLd*LR^3*LRd - 49/2*nf^7*h^10*p^2*
      QL*QR^2*LL*LR^2*LRd^2 - 63/2*nf^7*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 215/6
      *nf^7*h^10*p^2*QL*QR^2*LL^3*LRd^2 - 49/2*nf^7*h^10*p^2*QL*QR^2*LL^3*
      LLd^2 + 98*nf^7*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd + 245/12*nf^7*h^10*p^2*QL
      *QR^4*QRd^2*LL + 21*nf^7*h^10*p^2*QL*QR^5*LL*LR - 98/3*nf^7*h^10*p^2*QL*
      QLd*LR^3*LRd^3 - 84*nf^7*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd - 98*nf^7*h^10*
      p^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 84*nf^7*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 -
      84*nf^7*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 - 98*nf^7*h^10*p^2*QL*QLd*LL^2*
      LLd^2*LR*LRd - 84*nf^7*h^10*p^2*QL*QLd*LL^3*LLd*LRd^2 - 98/3*nf^7*h^10*
      p^2*QL*QLd*LL^3*LLd^3 + 126*nf^7*h^10*p^2*QL*QLd*QRd^3*LL*LLd*LRd - 196*
      nf^7*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 - 252*nf^7*h^10*p^2*QL*QLd*QR*QRd
      *LLd^2*LR^2 - 252*nf^7*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 196*nf^7*h^10
      *p^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 63*nf^7*h^10*p^2*QL*QLd*QR*QRd^4*LRd +
      126*nf^7*h^10*p^2*QL*QLd*QR^3*LL*LLd*LR - 98/3*nf^7*h^10*p^2*QL*QLd*QR^3
      *QRd^3 + 63*nf^7*h^10*p^2*QL*QLd*QR^4*QRd*LR + 98*nf^7*h^10*p^2*QL*QLd^2
      *QRd^2*LLd*LR*LRd - 89/2*nf^7*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 49/2*
      nf^7*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 - 126*nf^7*h^10*p^2*QL*QLd^2*QR*
      LLd*LR^2*LRd - 98*nf^7*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 - 126*nf^7*h^10*
      p^2*QL*QLd^2*QR*LL*LLd^2*LR - 98*nf^7*h^10*p^2*QL*QLd^2*QR*LL^2*LLd*LRd
       + 196/3*nf^7*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 105/4*nf^7*h^10*p^2*QL*
      QLd^2*QR^4*LL + 98*nf^7*h^10*p^2*QL*QLd^3*QRd*LL*LLd*LRd + 196/3*nf^7*
      h^10*p^2*QL*QLd^3*QR*QRd^2*LRd - 42*nf^7*h^10*p^2*QL*QLd^3*QR^3*QRd + 63
      *nf^7*h^10*p^2*QL*QLd^4*LLd*LR*LRd + 49/4*nf^7*h^10*p^2*QL*QLd^4*LL*
      LRd^2 + 63/4*nf^7*h^10*p^2*QL*QLd^4*LL*LLd^2 + 63*nf^7*h^10*p^2*QL*QLd^4
      *QR*QRd*LLd + 21*nf^7*h^10*p^2*QL*QLd^5*QR*LRd - 50*nf^7*h^10*p^2*QL^2*
      QRd^2*LR^2*LRd^2 - 49*nf^7*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 - 104*nf^7*
      h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 - 50*nf^7*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2
       + 78/5*nf^7*h^10*p^2*QL^2*QRd^5*LRd - 49/2*nf^7*h^10*p^2*QL^2*QR*LR^3*
      LRd^2 - 215/6*nf^7*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 63/2*nf^7*h^10*p^2*QL^2
      *QR*LL^2*LR*LRd^2 - 49/2*nf^7*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 42*nf^7*
      h^10*p^2*QL^2*QR*LL^3*LLd*LRd - 49/2*nf^7*h^10*p^2*QL^2*QR^2*QRd*LR^2*
      LRd + 98*nf^7*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR - 89/2*nf^7*h^10*p^2*QL^2
      *QR^2*QRd*LL^2*LRd - 239/12*nf^7*h^10*p^2*QL^2*QR^2*QRd^4 + 49/2*nf^7*
      h^10*p^2*QL^2*QR^3*QRd^2*LR + 25/6*nf^7*h^10*p^2*QL^2*QR^4*LR^2 + 49/12*
      nf^7*h^10*p^2*QL^2*QR^4*LL^2 - 98*nf^7*h^10*p^2*QL^2*QLd*QRd*LLd*LR^2*
      LRd - 126*nf^7*h^10*p^2*QL^2*QLd*QRd*LL*LR*LRd^2 - 98*nf^7*h^10*p^2*QL^2
      *QLd*QRd*LL*LLd^2*LR - 126*nf^7*h^10*p^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 105/
      4*nf^7*h^10*p^2*QL^2*QLd*QRd^4*LLd - 89/2*nf^7*h^10*p^2*QL^2*QLd*QR^2*
      LLd*LR^2 + 98*nf^7*h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd - 49/2*nf^7*h^10*p^2
      *QL^2*QLd*QR^2*LL^2*LLd + 196/3*nf^7*h^10*p^2*QL^2*QLd*QR^3*QRd*LL - 49*
      nf^7*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 - 63*nf^7*h^10*p^2*QL^2*QLd^2*LLd^2*
      LR^2 - 63*nf^7*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 - 49*nf^7*h^10*p^2*QL^2*
      QLd^2*LL^2*LLd^2 + 163/6*nf^7*h^10*p^2*QL^2*QLd^2*QRd^3*LRd - 49*nf^7*
      h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 163/6*nf^7*h^10*p^2*QL^2*QLd^2*QR^3*LR
       + 49/2*nf^7*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 245/12*nf^7*h^10*p^2*QL^2*
      QLd^4*QRd*LRd - 239/12*nf^7*h^10*p^2*QL^2*QLd^4*QR^2 + 593/60*nf^7*h^10*
      p^2*QL^2*QLd^5*LLd + 89/6*nf^7*h^10*p^2*QL^3*LL*LR^2*LRd^2 + 49/6*nf^7*
      h^10*p^2*QL^3*LL*LLd^2*LR^2 + 42*nf^7*h^10*p^2*QL^3*LL^2*LLd*LR*LRd - 52/
      9*nf^7*h^10*p^2*QL^3*LL^3*LRd^2 - 37/18*nf^7*h^10*p^2*QL^3*LL^3*LLd^2 +
      126*nf^7*h^10*p^2*QL^3*QR*QRd*LL*LR*LRd + 163/6*nf^7*h^10*p^2*QL^3*QR^2*
      QRd^2*LL + 98/3*nf^7*h^10*p^2*QL^3*QR^3*LL*LR + 98*nf^7*h^10*p^2*QL^3*
      QLd*QR*LL*LLd*LR - 42*nf^7*h^10*p^2*QL^3*QLd*QR*QRd^3 + 196/3*nf^7*h^10*
      p^2*QL^3*QLd*QR^2*QRd*LR + 49/2*nf^7*h^10*p^2*QL^3*QLd^2*QR^2*LL - 98/3*
      nf^7*h^10*p^2*QL^3*QLd^3*QR*QRd + 89/4*nf^7*h^10*p^2*QL^4*QRd*LR^2*LRd
       + 63*nf^7*h^10*p^2*QL^4*QRd*LL*LLd*LR + 26*nf^7*h^10*p^2*QL^4*QRd*LL^2*
      LRd - 26/3*nf^7*h^10*p^2*QL^4*QRd^4 + 105/4*nf^7*h^10*p^2*QL^4*QR*QRd^2*
      LR + 49/12*nf^7*h^10*p^2*QL^4*QR^2*LR^2 + 25/6*nf^7*h^10*p^2*QL^4*QR^2*
      LL^2 + 49/4*nf^7*h^10*p^2*QL^4*QLd*LLd*LR^2 + 63*nf^7*h^10*p^2*QL^4*QLd*
      LL*LR*LRd + 63/4*nf^7*h^10*p^2*QL^4*QLd*LL^2*LLd + 63*nf^7*h^10*p^2*QL^4
      *QLd*QR*QRd*LL - 239/12*nf^7*h^10*p^2*QL^4*QLd^2*QRd^2 + 245/12*nf^7*
      h^10*p^2*QL^4*QLd^2*QR*LR - 49/12*nf^7*h^10*p^2*QL^4*QLd^4 + 78/5*nf^7*
      h^10*p^2*QL^5*QRd^2*LL + 21*nf^7*h^10*p^2*QL^5*QR*LL*LR + 21*nf^7*h^10*
      p^2*QL^5*QLd*QRd*LR + 593/60*nf^7*h^10*p^2*QL^5*QLd^2*LL + 19/9*nf^7*
      h^10*p^2*QL^6*LR^2 + 26/9*nf^7*h^10*p^2*QL^6*LL^2 - 125/24*nf^7*h^10*u*p
      *LR^4*LRd^4 - 635/24*nf^7*h^10*u*p*LLd^2*LR^4*LRd^2 - 25/2*nf^7*h^10*u*p
      *LLd^4*LR^4 - 125/3*nf^7*h^10*u*p*LL*LLd*LR^3*LRd^3 - 175/3*nf^7*h^10*u*
      p*LL*LLd^3*LR^3*LRd - 635/24*nf^7*h^10*u*p*LL^2*LR^2*LRd^4 - 125/2*nf^7*
      h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 - 635/24*nf^7*h^10*u*p*LL^2*LLd^4*LR^2 -
      175/3*nf^7*h^10*u*p*LL^3*LLd*LR*LRd^3 - 125/3*nf^7*h^10*u*p*LL^3*LLd^3*
      LR*LRd - 25/2*nf^7*h^10*u*p*LL^4*LRd^4 - 635/24*nf^7*h^10*u*p*LL^4*LLd^2
      *LRd^2 - 125/24*nf^7*h^10*u*p*LL^4*LLd^4 - 5/4*nf^7*h^10*u*p*QRd^3*LR^2*
      LRd^3 + 125/12*nf^7*h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 175/3*nf^7*h^10*u*p*
      QRd^3*LL*LLd*LR*LRd^2 - 25/3*nf^7*h^10*u*p*QRd^3*LL^2*LRd^3 + 305/12*
      nf^7*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 25/6*nf^7*h^10*u*p*QRd^6*LRd^2 + 10/
      3*nf^7*h^10*u*p*QRd^6*LLd^2 - 125/3*nf^7*h^10*u*p*QR*QRd*LR^3*LRd^3 -
      350/3*nf^7*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd - 125*nf^7*h^10*u*p*QR*QRd*LL*
      LLd*LR^2*LRd^2 - 350/3*nf^7*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - 350/3*nf^7*
      h^10*u*p*QR*QRd*LL^2*LR*LRd^3 - 125*nf^7*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*
      LRd - 350/3*nf^7*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 - 125/3*nf^7*h^10*u*p*QR
      *QRd*LL^3*LLd^3 + 175/8*nf^7*h^10*u*p*QR*QRd^4*LR*LRd^2 + 125/8*nf^7*
      h^10*u*p*QR*QRd^4*LLd^2*LR + 175/2*nf^7*h^10*u*p*QR*QRd^4*LL*LLd*LRd -
      125/2*nf^7*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 - 175/2*nf^7*h^10*u*p*QR^2*
      QRd^2*LLd^2*LR^2 - 175/2*nf^7*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 125/2*
      nf^7*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 341/24*nf^7*h^10*u*p*QR^2*QRd^5*
      LRd - 5/4*nf^7*h^10*u*p*QR^3*LR^3*LRd^2 - 25/3*nf^7*h^10*u*p*QR^3*LLd^2*
      LR^3 + 175/3*nf^7*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 125/12*nf^7*h^10*u*p*
      QR^3*LL^2*LR*LRd^2 + 305/12*nf^7*h^10*u*p*QR^3*LL^2*LLd^2*LR + 175/8*
      nf^7*h^10*u*p*QR^4*QRd*LR^2*LRd + 175/2*nf^7*h^10*u*p*QR^4*QRd*LL*LLd*LR
       + 125/8*nf^7*h^10*u*p*QR^4*QRd*LL^2*LRd - 125/24*nf^7*h^10*u*p*QR^4*
      QRd^4 + 341/24*nf^7*h^10*u*p*QR^5*QRd^2*LR + 25/6*nf^7*h^10*u*p*QR^6*
      LR^2 + 10/3*nf^7*h^10*u*p*QR^6*LL^2 - 125/4*nf^7*h^10*u*p*QLd*QRd^2*LLd*
      LR^2*LRd^2 - 655/12*nf^7*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 - 175/3*nf^7*h^10
      *u*p*QLd*QRd^2*LL*LR*LRd^3 - 175/4*nf^7*h^10*u*p*QLd*QRd^2*LL^2*LLd*
      LRd^2 - 125/4*nf^7*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 175/6*nf^7*h^10*u*p*
      QLd*QRd^5*LLd*LRd - 95*nf^7*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 - 100*nf^7*
      h^10*u*p*QLd*QR*LLd^3*LR^3 - 250/3*nf^7*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 -
      175*nf^7*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd - 125*nf^7*h^10*u*p*QLd*QR*
      LL^2*LLd*LR*LRd^2 - 95*nf^7*h^10*u*p*QLd*QR*LL^2*LLd^3*LR - 175/3*nf^7*
      h^10*u*p*QLd*QR*LL^3*LRd^3 - 250/3*nf^7*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd
       + 125*nf^7*h^10*u*p*QLd*QR*QRd^3*LLd*LR*LRd - 175*nf^7*h^10*u*p*QLd*
      QR^2*QRd*LLd*LR^2*LRd - 125*nf^7*h^10*u*p*QLd*QR^2*QRd*LL*LR*LRd^2 - 175
      *nf^7*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR - 125*nf^7*h^10*u*p*QLd*QR^2*QRd
      *LL^2*LLd*LRd + 625/24*nf^7*h^10*u*p*QLd*QR^2*QRd^4*LLd + 75/2*nf^7*h^10
      *u*p*QLd*QR^4*LLd*LR^2 + 175/2*nf^7*h^10*u*p*QLd*QR^4*LL*LR*LRd + 305/8*
      nf^7*h^10*u*p*QLd*QR^4*LL^2*LLd + 175/6*nf^7*h^10*u*p*QLd*QR^5*QRd*LL -
      125/4*nf^7*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 - 175/4*nf^7*h^10*u*p*QLd^2*QRd
      *LLd^2*LR^2*LRd - 175/3*nf^7*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR - 655/12*
      nf^7*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 - 125/4*nf^7*h^10*u*p*QLd^2*QRd*LL^2*
      LLd^2*LRd + 55/12*nf^7*h^10*u*p*QLd^2*QRd^4*LRd^2 + 125/24*nf^7*h^10*u*p
      *QLd^2*QRd^4*LLd^2 - 125/4*nf^7*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 - 305/4
      *nf^7*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR + 125*nf^7*h^10*u*p*QLd^2*QR*
      QRd^2*LL*LLd*LRd - 55*nf^7*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 150*nf^7*
      h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - 125/2*nf^7*h^10*u*p*QLd^2*QR^2*LL^2*
      LRd^2 - 55*nf^7*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 125/4*nf^7*h^10*u*p*
      QLd^2*QR^2*QRd^3*LRd - 635/24*nf^7*h^10*u*p*QLd^2*QR^4*QRd^2 + 45/2*nf^7
      *h^10*u*p*QLd^2*QR^5*LR + 305/12*nf^7*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 25/
      3*nf^7*h^10*u*p*QLd^3*LLd^3*LR^2 + 175/3*nf^7*h^10*u*p*QLd^3*LL*LLd^2*LR
      *LRd + 125/12*nf^7*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 - 5/4*nf^7*h^10*u*p*
      QLd^3*LL^2*LLd^3 + 125/3*nf^7*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 175*nf^7*
      h^10*u*p*QLd^3*QR*QRd*LLd*LR*LRd + 395/12*nf^7*h^10*u*p*QLd^3*QR^2*QRd^2
      *LLd + 125/24*nf^7*h^10*u*p*QLd^4*QRd^2*LRd^2 + 55/12*nf^7*h^10*u*p*
      QLd^4*QRd^2*LLd^2 + 305/8*nf^7*h^10*u*p*QLd^4*QR*LR*LRd^2 + 75/2*nf^7*
      h^10*u*p*QLd^4*QR*LLd^2*LR + 175/2*nf^7*h^10*u*p*QLd^4*QR*LL*LLd*LRd +
      875/24*nf^7*h^10*u*p*QLd^4*QR^2*QRd*LRd - 25/2*nf^7*h^10*u*p*QLd^4*QR^4
       + 175/6*nf^7*h^10*u*p*QLd^5*QRd*LLd*LRd + 45/2*nf^7*h^10*u*p*QLd^5*QR^2
      *LLd + 10/3*nf^7*h^10*u*p*QLd^6*LRd^2 + 25/6*nf^7*h^10*u*p*QLd^6*LLd^2
       - 250/3*nf^7*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 175/3*nf^7*h^10*u*p*QL*
      QRd*LLd^3*LR^3 - 95*nf^7*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 - 125*nf^7*h^10*u
      *p*QL*QRd*LL*LLd^2*LR^2*LRd - 175*nf^7*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2
       - 250/3*nf^7*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - 100*nf^7*h^10*u*p*QL*QRd*
      LL^3*LRd^3 - 95*nf^7*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 175/2*nf^7*h^10*u*
      p*QL*QRd^4*LLd*LR*LRd + 75/2*nf^7*h^10*u*p*QL*QRd^4*LL*LRd^2 + 305/8*
      nf^7*h^10*u*p*QL*QRd^4*LL*LLd^2 - 125*nf^7*h^10*u*p*QL*QR*QRd^2*LLd*LR^2
      *LRd - 175*nf^7*h^10*u*p*QL*QR*QRd^2*LL*LR*LRd^2 - 125*nf^7*h^10*u*p*QL*
      QR*QRd^2*LL*LLd^2*LR - 175*nf^7*h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 175/
      6*nf^7*h^10*u*p*QL*QR*QRd^5*LLd - 175/3*nf^7*h^10*u*p*QL*QR^2*LLd*LR^3*
      LRd - 125/4*nf^7*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 - 175/4*nf^7*h^10*u*p*QL
      *QR^2*LL*LLd^2*LR^2 - 655/12*nf^7*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 125/4*
      nf^7*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 125*nf^7*h^10*u*p*QL*QR^3*QRd*LL*LR*
      LRd + 625/24*nf^7*h^10*u*p*QL*QR^4*QRd^2*LL + 175/6*nf^7*h^10*u*p*QL*
      QR^5*LL*LR - 125/3*nf^7*h^10*u*p*QL*QLd*LR^3*LRd^3 - 350/3*nf^7*h^10*u*p
      *QL*QLd*LLd^2*LR^3*LRd - 125*nf^7*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 -
      350/3*nf^7*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 - 350/3*nf^7*h^10*u*p*QL*QLd*
      LL^2*LR*LRd^3 - 125*nf^7*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd - 350/3*nf^7*
      h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 - 125/3*nf^7*h^10*u*p*QL*QLd*LL^3*LLd^3
       + 175*nf^7*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd - 250*nf^7*h^10*u*p*QL*QLd*
      QR*QRd*LR^2*LRd^2 - 350*nf^7*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 - 350*
      nf^7*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 - 250*nf^7*h^10*u*p*QL*QLd*QR*QRd
      *LL^2*LLd^2 + 175/2*nf^7*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 175*nf^7*h^10*u*
      p*QL*QLd*QR^3*LL*LLd*LR - 125/3*nf^7*h^10*u*p*QL*QLd*QR^3*QRd^3 + 175/2*
      nf^7*h^10*u*p*QL*QLd*QR^4*QRd*LR + 125*nf^7*h^10*u*p*QL*QLd^2*QRd^2*LLd*
      LR*LRd - 305/4*nf^7*h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 - 125/4*nf^7*h^10*u
      *p*QL*QLd^2*QRd^2*LL*LLd^2 - 175*nf^7*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd
       - 125*nf^7*h^10*u*p*QL*QLd^2*QR*LL*LR*LRd^2 - 175*nf^7*h^10*u*p*QL*
      QLd^2*QR*LL*LLd^2*LR - 125*nf^7*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 250/
      3*nf^7*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 875/24*nf^7*h^10*u*p*QL*QLd^2*
      QR^4*LL + 125*nf^7*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd + 250/3*nf^7*h^10*u*
      p*QL*QLd^3*QR*QRd^2*LRd - 175/3*nf^7*h^10*u*p*QL*QLd^3*QR^3*QRd + 175/2*
      nf^7*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 125/8*nf^7*h^10*u*p*QL*QLd^4*LL*
      LRd^2 + 175/8*nf^7*h^10*u*p*QL*QLd^4*LL*LLd^2 + 175/2*nf^7*h^10*u*p*QL*
      QLd^4*QR*QRd*LLd + 175/6*nf^7*h^10*u*p*QL*QLd^5*QR*LRd - 55*nf^7*h^10*u*
      p*QL^2*QRd^2*LR^2*LRd^2 - 125/2*nf^7*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 -
      150*nf^7*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 - 55*nf^7*h^10*u*p*QL^2*QRd^2*
      LL^2*LLd^2 + 45/2*nf^7*h^10*u*p*QL^2*QRd^5*LRd - 125/4*nf^7*h^10*u*p*
      QL^2*QR*LR^3*LRd^2 - 655/12*nf^7*h^10*u*p*QL^2*QR*LLd^2*LR^3 - 175/4*
      nf^7*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 - 125/4*nf^7*h^10*u*p*QL^2*QR*LL^2*
      LLd^2*LR - 175/3*nf^7*h^10*u*p*QL^2*QR*LL^3*LLd*LRd - 125/4*nf^7*h^10*u*
      p*QL^2*QR^2*QRd*LR^2*LRd + 125*nf^7*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR -
      305/4*nf^7*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd - 635/24*nf^7*h^10*u*p*QL^2*
      QR^2*QRd^4 + 125/4*nf^7*h^10*u*p*QL^2*QR^3*QRd^2*LR + 55/12*nf^7*h^10*u*
      p*QL^2*QR^4*LR^2 + 125/24*nf^7*h^10*u*p*QL^2*QR^4*LL^2 - 125*nf^7*h^10*u
      *p*QL^2*QLd*QRd*LLd*LR^2*LRd - 175*nf^7*h^10*u*p*QL^2*QLd*QRd*LL*LR*
      LRd^2 - 125*nf^7*h^10*u*p*QL^2*QLd*QRd*LL*LLd^2*LR - 175*nf^7*h^10*u*p*
      QL^2*QLd*QRd*LL^2*LLd*LRd + 875/24*nf^7*h^10*u*p*QL^2*QLd*QRd^4*LLd -
      305/4*nf^7*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 125*nf^7*h^10*u*p*QL^2*QLd*
      QR^2*LL*LR*LRd - 125/4*nf^7*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd + 250/3*nf^7
      *h^10*u*p*QL^2*QLd*QR^3*QRd*LL - 125/2*nf^7*h^10*u*p*QL^2*QLd^2*LR^2*
      LRd^2 - 175/2*nf^7*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 - 175/2*nf^7*h^10*u*p*
      QL^2*QLd^2*LL^2*LRd^2 - 125/2*nf^7*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 395/
      12*nf^7*h^10*u*p*QL^2*QLd^2*QRd^3*LRd - 125/2*nf^7*h^10*u*p*QL^2*QLd^2*
      QR^2*QRd^2 + 395/12*nf^7*h^10*u*p*QL^2*QLd^2*QR^3*LR + 125/4*nf^7*h^10*u
      *p*QL^2*QLd^3*QRd^2*LLd + 625/24*nf^7*h^10*u*p*QL^2*QLd^4*QRd*LRd - 635/
      24*nf^7*h^10*u*p*QL^2*QLd^4*QR^2 + 341/24*nf^7*h^10*u*p*QL^2*QLd^5*LLd
       + 305/12*nf^7*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 125/12*nf^7*h^10*u*p*QL^3*
      LL*LLd^2*LR^2 + 175/3*nf^7*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 25/3*nf^7*
      h^10*u*p*QL^3*LL^3*LRd^2 - 5/4*nf^7*h^10*u*p*QL^3*LL^3*LLd^2 + 175*nf^7*
      h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 395/12*nf^7*h^10*u*p*QL^3*QR^2*QRd^2*LL
       + 125/3*nf^7*h^10*u*p*QL^3*QR^3*LL*LR + 125*nf^7*h^10*u*p*QL^3*QLd*QR*
      LL*LLd*LR - 175/3*nf^7*h^10*u*p*QL^3*QLd*QR*QRd^3 + 250/3*nf^7*h^10*u*p*
      QL^3*QLd*QR^2*QRd*LR + 125/4*nf^7*h^10*u*p*QL^3*QLd^2*QR^2*LL - 125/3*
      nf^7*h^10*u*p*QL^3*QLd^3*QR*QRd + 305/8*nf^7*h^10*u*p*QL^4*QRd*LR^2*LRd
       + 175/2*nf^7*h^10*u*p*QL^4*QRd*LL*LLd*LR + 75/2*nf^7*h^10*u*p*QL^4*QRd*
      LL^2*LRd - 25/2*nf^7*h^10*u*p*QL^4*QRd^4 + 875/24*nf^7*h^10*u*p*QL^4*QR*
      QRd^2*LR + 125/24*nf^7*h^10*u*p*QL^4*QR^2*LR^2 + 55/12*nf^7*h^10*u*p*
      QL^4*QR^2*LL^2 + 125/8*nf^7*h^10*u*p*QL^4*QLd*LLd*LR^2 + 175/2*nf^7*h^10
      *u*p*QL^4*QLd*LL*LR*LRd + 175/8*nf^7*h^10*u*p*QL^4*QLd*LL^2*LLd + 175/2*
      nf^7*h^10*u*p*QL^4*QLd*QR*QRd*LL - 635/24*nf^7*h^10*u*p*QL^4*QLd^2*QRd^2
       + 625/24*nf^7*h^10*u*p*QL^4*QLd^2*QR*LR - 125/24*nf^7*h^10*u*p*QL^4*
      QLd^4 + 45/2*nf^7*h^10*u*p*QL^5*QRd^2*LL + 175/6*nf^7*h^10*u*p*QL^5*QR*
      LL*LR + 175/6*nf^7*h^10*u*p*QL^5*QLd*QRd*LR + 341/24*nf^7*h^10*u*p*QL^5*
      QLd^2*LL + 10/3*nf^7*h^10*u*p*QL^6*LR^2 + 25/6*nf^7*h^10*u*p*QL^6*LL^2
       - 31/24*nf^7*h^10*u^2*LR^4*LRd^4 - 43/6*nf^7*h^10*u^2*LLd^2*LR^4*LRd^2
       - 13/4*nf^7*h^10*u^2*LLd^4*LR^4 - 31/3*nf^7*h^10*u^2*LL*LLd*LR^3*LRd^3
       - 16*nf^7*h^10*u^2*LL*LLd^3*LR^3*LRd - 43/6*nf^7*h^10*u^2*LL^2*LR^2*
      LRd^4 - 31/2*nf^7*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 43/6*nf^7*h^10*u^2*
      LL^2*LLd^4*LR^2 - 16*nf^7*h^10*u^2*LL^3*LLd*LR*LRd^3 - 31/3*nf^7*h^10*
      u^2*LL^3*LLd^3*LR*LRd - 13/4*nf^7*h^10*u^2*LL^4*LRd^4 - 43/6*nf^7*h^10*
      u^2*LL^4*LLd^2*LRd^2 - 31/24*nf^7*h^10*u^2*LL^4*LLd^4 - 2/9*nf^7*h^10*
      u^2*QRd^3*LR^2*LRd^3 + 31/12*nf^7*h^10*u^2*QRd^3*LLd^2*LR^2*LRd + 16*
      nf^7*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 13/6*nf^7*h^10*u^2*QRd^3*LL^2*
      LRd^3 + 22/3*nf^7*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 13/12*nf^7*h^10*u^2*
      QRd^6*LRd^2 + 17/18*nf^7*h^10*u^2*QRd^6*LLd^2 - 31/3*nf^7*h^10*u^2*QR*
      QRd*LR^3*LRd^3 - 32*nf^7*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 31*nf^7*h^10*
      u^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 32*nf^7*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 -
      32*nf^7*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 31*nf^7*h^10*u^2*QR*QRd*LL^2*
      LLd^2*LR*LRd - 32*nf^7*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 31/3*nf^7*h^10*
      u^2*QR*QRd*LL^3*LLd^3 + 6*nf^7*h^10*u^2*QR*QRd^4*LR*LRd^2 + 31/8*nf^7*
      h^10*u^2*QR*QRd^4*LLd^2*LR + 24*nf^7*h^10*u^2*QR*QRd^4*LL*LLd*LRd - 31/2
      *nf^7*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 24*nf^7*h^10*u^2*QR^2*QRd^2*LLd^2
      *LR^2 - 24*nf^7*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 - 31/2*nf^7*h^10*u^2*QR^2
      *QRd^2*LL^2*LLd^2 + 59/15*nf^7*h^10*u^2*QR^2*QRd^5*LRd - 2/9*nf^7*h^10*
      u^2*QR^3*LR^3*LRd^2 - 13/6*nf^7*h^10*u^2*QR^3*LLd^2*LR^3 + 16*nf^7*h^10*
      u^2*QR^3*LL*LLd*LR^2*LRd + 31/12*nf^7*h^10*u^2*QR^3*LL^2*LR*LRd^2 + 22/3
      *nf^7*h^10*u^2*QR^3*LL^2*LLd^2*LR + 6*nf^7*h^10*u^2*QR^4*QRd*LR^2*LRd +
      24*nf^7*h^10*u^2*QR^4*QRd*LL*LLd*LR + 31/8*nf^7*h^10*u^2*QR^4*QRd*LL^2*
      LRd - 31/24*nf^7*h^10*u^2*QR^4*QRd^4 + 59/15*nf^7*h^10*u^2*QR^5*QRd^2*LR
       + 13/12*nf^7*h^10*u^2*QR^6*LR^2 + 17/18*nf^7*h^10*u^2*QR^6*LL^2 - 31/4*
      nf^7*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 46/3*nf^7*h^10*u^2*QLd*QRd^2*
      LLd^3*LR^2 - 16*nf^7*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 12*nf^7*h^10*u^2*
      QLd*QRd^2*LL^2*LLd*LRd^2 - 31/4*nf^7*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 8*
      nf^7*h^10*u^2*QLd*QRd^5*LLd*LRd - 76/3*nf^7*h^10*u^2*QLd*QR*LLd*LR^3*
      LRd^2 - 26*nf^7*h^10*u^2*QLd*QR*LLd^3*LR^3 - 62/3*nf^7*h^10*u^2*QLd*QR*
      LL*LR^2*LRd^3 - 48*nf^7*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd - 31*nf^7*h^10
      *u^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 76/3*nf^7*h^10*u^2*QLd*QR*LL^2*LLd^3*LR
       - 16*nf^7*h^10*u^2*QLd*QR*LL^3*LRd^3 - 62/3*nf^7*h^10*u^2*QLd*QR*LL^3*
      LLd^2*LRd + 31*nf^7*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd - 48*nf^7*h^10*u^2*
      QLd*QR^2*QRd*LLd*LR^2*LRd - 31*nf^7*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2 -
      48*nf^7*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR - 31*nf^7*h^10*u^2*QLd*QR^2*
      QRd*LL^2*LLd*LRd + 155/24*nf^7*h^10*u^2*QLd*QR^2*QRd^4*LLd + 39/4*nf^7*
      h^10*u^2*QLd*QR^4*LLd*LR^2 + 24*nf^7*h^10*u^2*QLd*QR^4*LL*LR*LRd + 11*
      nf^7*h^10*u^2*QLd*QR^4*LL^2*LLd + 8*nf^7*h^10*u^2*QLd*QR^5*QRd*LL - 31/4
      *nf^7*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 12*nf^7*h^10*u^2*QLd^2*QRd*LLd^2*
      LR^2*LRd - 16*nf^7*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 46/3*nf^7*h^10*u^2*
      QLd^2*QRd*LL^2*LRd^3 - 31/4*nf^7*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 7/6
      *nf^7*h^10*u^2*QLd^2*QRd^4*LRd^2 + 31/24*nf^7*h^10*u^2*QLd^2*QRd^4*LLd^2
       - 31/4*nf^7*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 22*nf^7*h^10*u^2*QLd^2*
      QR*QRd^2*LLd^2*LR + 31*nf^7*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd - 14*nf^7
      *h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 - 39*nf^7*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2
       - 31/2*nf^7*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 - 14*nf^7*h^10*u^2*QLd^2*
      QR^2*LL^2*LLd^2 + 31/4*nf^7*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 43/6*nf^7*
      h^10*u^2*QLd^2*QR^4*QRd^2 + 117/20*nf^7*h^10*u^2*QLd^2*QR^5*LR + 22/3*
      nf^7*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 13/6*nf^7*h^10*u^2*QLd^3*LLd^3*LR^2
       + 16*nf^7*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 31/12*nf^7*h^10*u^2*QLd^3*
      LL^2*LLd*LRd^2 - 2/9*nf^7*h^10*u^2*QLd^3*LL^2*LLd^3 + 31/3*nf^7*h^10*u^2
      *QLd^3*QRd^3*LLd*LRd + 48*nf^7*h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 26/3*
      nf^7*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 31/24*nf^7*h^10*u^2*QLd^4*QRd^2*
      LRd^2 + 7/6*nf^7*h^10*u^2*QLd^4*QRd^2*LLd^2 + 11*nf^7*h^10*u^2*QLd^4*QR*
      LR*LRd^2 + 39/4*nf^7*h^10*u^2*QLd^4*QR*LLd^2*LR + 24*nf^7*h^10*u^2*QLd^4
      *QR*LL*LLd*LRd + 10*nf^7*h^10*u^2*QLd^4*QR^2*QRd*LRd - 13/4*nf^7*h^10*
      u^2*QLd^4*QR^4 + 8*nf^7*h^10*u^2*QLd^5*QRd*LLd*LRd + 117/20*nf^7*h^10*
      u^2*QLd^5*QR^2*LLd + 17/18*nf^7*h^10*u^2*QLd^6*LRd^2 + 13/12*nf^7*h^10*
      u^2*QLd^6*LLd^2 - 62/3*nf^7*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 16*nf^7*
      h^10*u^2*QL*QRd*LLd^3*LR^3 - 76/3*nf^7*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 -
      31*nf^7*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd - 48*nf^7*h^10*u^2*QL*QRd*LL^2
      *LLd*LR*LRd^2 - 62/3*nf^7*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 26*nf^7*h^10*
      u^2*QL*QRd*LL^3*LRd^3 - 76/3*nf^7*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 24*
      nf^7*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 39/4*nf^7*h^10*u^2*QL*QRd^4*LL*LRd^2
       + 11*nf^7*h^10*u^2*QL*QRd^4*LL*LLd^2 - 31*nf^7*h^10*u^2*QL*QR*QRd^2*LLd
      *LR^2*LRd - 48*nf^7*h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2 - 31*nf^7*h^10*u^2*
      QL*QR*QRd^2*LL*LLd^2*LR - 48*nf^7*h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 8*
      nf^7*h^10*u^2*QL*QR*QRd^5*LLd - 16*nf^7*h^10*u^2*QL*QR^2*LLd*LR^3*LRd -
      31/4*nf^7*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 12*nf^7*h^10*u^2*QL*QR^2*LL*
      LLd^2*LR^2 - 46/3*nf^7*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 31/4*nf^7*h^10*u^2*
      QL*QR^2*LL^3*LLd^2 + 31*nf^7*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 155/24*
      nf^7*h^10*u^2*QL*QR^4*QRd^2*LL + 8*nf^7*h^10*u^2*QL*QR^5*LL*LR - 31/3*
      nf^7*h^10*u^2*QL*QLd*LR^3*LRd^3 - 32*nf^7*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd
       - 31*nf^7*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 32*nf^7*h^10*u^2*QL*QLd*
      LL*LLd^3*LR^2 - 32*nf^7*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 31*nf^7*h^10*u^2
      *QL*QLd*LL^2*LLd^2*LR*LRd - 32*nf^7*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 - 31/
      3*nf^7*h^10*u^2*QL*QLd*LL^3*LLd^3 + 48*nf^7*h^10*u^2*QL*QLd*QRd^3*LL*LLd
      *LRd - 62*nf^7*h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 - 96*nf^7*h^10*u^2*QL*
      QLd*QR*QRd*LLd^2*LR^2 - 96*nf^7*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 62*
      nf^7*h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 24*nf^7*h^10*u^2*QL*QLd*QR*
      QRd^4*LRd + 48*nf^7*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR - 31/3*nf^7*h^10*u^2*
      QL*QLd*QR^3*QRd^3 + 24*nf^7*h^10*u^2*QL*QLd*QR^4*QRd*LR + 31*nf^7*h^10*
      u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 22*nf^7*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2
       - 31/4*nf^7*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 48*nf^7*h^10*u^2*QL*
      QLd^2*QR*LLd*LR^2*LRd - 31*nf^7*h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2 - 48*
      nf^7*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR - 31*nf^7*h^10*u^2*QL*QLd^2*QR*
      LL^2*LLd*LRd + 62/3*nf^7*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 10*nf^7*h^10*
      u^2*QL*QLd^2*QR^4*LL + 31*nf^7*h^10*u^2*QL*QLd^3*QRd*LL*LLd*LRd + 62/3*
      nf^7*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd - 16*nf^7*h^10*u^2*QL*QLd^3*QR^3*QRd
       + 24*nf^7*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 31/8*nf^7*h^10*u^2*QL*QLd^4*LL
      *LRd^2 + 6*nf^7*h^10*u^2*QL*QLd^4*LL*LLd^2 + 24*nf^7*h^10*u^2*QL*QLd^4*
      QR*QRd*LLd + 8*nf^7*h^10*u^2*QL*QLd^5*QR*LRd - 14*nf^7*h^10*u^2*QL^2*
      QRd^2*LR^2*LRd^2 - 31/2*nf^7*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - 39*nf^7*
      h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 - 14*nf^7*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2
       + 117/20*nf^7*h^10*u^2*QL^2*QRd^5*LRd - 31/4*nf^7*h^10*u^2*QL^2*QR*LR^3
      *LRd^2 - 46/3*nf^7*h^10*u^2*QL^2*QR*LLd^2*LR^3 - 12*nf^7*h^10*u^2*QL^2*
      QR*LL^2*LR*LRd^2 - 31/4*nf^7*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 16*nf^7*
      h^10*u^2*QL^2*QR*LL^3*LLd*LRd - 31/4*nf^7*h^10*u^2*QL^2*QR^2*QRd*LR^2*
      LRd + 31*nf^7*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 22*nf^7*h^10*u^2*QL^2*
      QR^2*QRd*LL^2*LRd - 43/6*nf^7*h^10*u^2*QL^2*QR^2*QRd^4 + 31/4*nf^7*h^10*
      u^2*QL^2*QR^3*QRd^2*LR + 7/6*nf^7*h^10*u^2*QL^2*QR^4*LR^2 + 31/24*nf^7*
      h^10*u^2*QL^2*QR^4*LL^2 - 31*nf^7*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*LRd -
      48*nf^7*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 - 31*nf^7*h^10*u^2*QL^2*QLd*
      QRd*LL*LLd^2*LR - 48*nf^7*h^10*u^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 10*nf^7*
      h^10*u^2*QL^2*QLd*QRd^4*LLd - 22*nf^7*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 +
      31*nf^7*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd - 31/4*nf^7*h^10*u^2*QL^2*QLd*
      QR^2*LL^2*LLd + 62/3*nf^7*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 31/2*nf^7*h^10
      *u^2*QL^2*QLd^2*LR^2*LRd^2 - 24*nf^7*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 - 24
      *nf^7*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 31/2*nf^7*h^10*u^2*QL^2*QLd^2*
      LL^2*LLd^2 + 26/3*nf^7*h^10*u^2*QL^2*QLd^2*QRd^3*LRd - 31/2*nf^7*h^10*
      u^2*QL^2*QLd^2*QR^2*QRd^2 + 26/3*nf^7*h^10*u^2*QL^2*QLd^2*QR^3*LR + 31/4
      *nf^7*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 155/24*nf^7*h^10*u^2*QL^2*QLd^4*
      QRd*LRd - 43/6*nf^7*h^10*u^2*QL^2*QLd^4*QR^2 + 59/15*nf^7*h^10*u^2*QL^2*
      QLd^5*LLd + 22/3*nf^7*h^10*u^2*QL^3*LL*LR^2*LRd^2 + 31/12*nf^7*h^10*u^2*
      QL^3*LL*LLd^2*LR^2 + 16*nf^7*h^10*u^2*QL^3*LL^2*LLd*LR*LRd - 13/6*nf^7*
      h^10*u^2*QL^3*LL^3*LRd^2 - 2/9*nf^7*h^10*u^2*QL^3*LL^3*LLd^2 + 48*nf^7*
      h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 26/3*nf^7*h^10*u^2*QL^3*QR^2*QRd^2*LL
       + 31/3*nf^7*h^10*u^2*QL^3*QR^3*LL*LR + 31*nf^7*h^10*u^2*QL^3*QLd*QR*LL*
      LLd*LR - 16*nf^7*h^10*u^2*QL^3*QLd*QR*QRd^3 + 62/3*nf^7*h^10*u^2*QL^3*
      QLd*QR^2*QRd*LR + 31/4*nf^7*h^10*u^2*QL^3*QLd^2*QR^2*LL - 31/3*nf^7*h^10
      *u^2*QL^3*QLd^3*QR*QRd + 11*nf^7*h^10*u^2*QL^4*QRd*LR^2*LRd + 24*nf^7*
      h^10*u^2*QL^4*QRd*LL*LLd*LR + 39/4*nf^7*h^10*u^2*QL^4*QRd*LL^2*LRd - 13/
      4*nf^7*h^10*u^2*QL^4*QRd^4 + 10*nf^7*h^10*u^2*QL^4*QR*QRd^2*LR + 31/24*
      nf^7*h^10*u^2*QL^4*QR^2*LR^2 + 7/6*nf^7*h^10*u^2*QL^4*QR^2*LL^2 + 31/8*
      nf^7*h^10*u^2*QL^4*QLd*LLd*LR^2 + 24*nf^7*h^10*u^2*QL^4*QLd*LL*LR*LRd +
      6*nf^7*h^10*u^2*QL^4*QLd*LL^2*LLd + 24*nf^7*h^10*u^2*QL^4*QLd*QR*QRd*LL
       - 43/6*nf^7*h^10*u^2*QL^4*QLd^2*QRd^2 + 155/24*nf^7*h^10*u^2*QL^4*QLd^2
      *QR*LR - 31/24*nf^7*h^10*u^2*QL^4*QLd^4 + 117/20*nf^7*h^10*u^2*QL^5*
      QRd^2*LL + 8*nf^7*h^10*u^2*QL^5*QR*LL*LR + 8*nf^7*h^10*u^2*QL^5*QLd*QRd*
      LR + 59/15*nf^7*h^10*u^2*QL^5*QLd^2*LL + 17/18*nf^7*h^10*u^2*QL^6*LR^2
       + 13/12*nf^7*h^10*u^2*QL^6*LL^2 - 11/72*nf^7*T*h^10*LLd*LR^5*LRd^4 - 47/
      360*nf^7*T*h^10*LLd^3*LR^5*LRd^2 - 101/180*nf^7*T*h^10*LLd^5*LR^5 - 11/
      72*nf^7*T*h^10*LL*LR^4*LRd^5 + 13/72*nf^7*T*h^10*LL*LLd^2*LR^4*LRd^3 - 5/
      6*nf^7*T*h^10*LL*LLd^4*LR^4*LRd + 13/72*nf^7*T*h^10*LL^2*LLd*LR^3*LRd^4
       - 7/6*nf^7*T*h^10*LL^2*LLd^3*LR^3*LRd^2 - 47/360*nf^7*T*h^10*LL^2*LLd^5
      *LR^3 - 47/360*nf^7*T*h^10*LL^3*LR^2*LRd^5 - 7/6*nf^7*T*h^10*LL^3*LLd^2*
      LR^2*LRd^3 + 13/72*nf^7*T*h^10*LL^3*LLd^4*LR^2*LRd - 5/6*nf^7*T*h^10*
      LL^4*LLd*LR*LRd^4 + 13/72*nf^7*T*h^10*LL^4*LLd^3*LR*LRd^2 - 11/72*nf^7*T
      *h^10*LL^4*LLd^5*LR - 101/180*nf^7*T*h^10*LL^5*LRd^5 - 47/360*nf^7*T*
      h^10*LL^5*LLd^2*LRd^3 - 11/72*nf^7*T*h^10*LL^5*LLd^4*LRd - 2/9*nf^7*T*
      h^10*QRd^3*LLd^3*LR^3*LRd - 55/72*nf^7*T*h^10*QRd^3*LL*LR^2*LRd^4 + 1/6*
      nf^7*T*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 13/72*nf^7*T*h^10*QRd^3*LL*LLd^4
      *LR^2 - 2/9*nf^7*T*h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 4/9*nf^7*T*h^10*QRd^3*
      LL^2*LLd^3*LR*LRd + 5/12*nf^7*T*h^10*QRd^3*LL^3*LRd^4 - 35/36*nf^7*T*
      h^10*QRd^3*LL^3*LLd^2*LRd^2 - 1/18*nf^7*T*h^10*QRd^6*LLd*LR*LRd^2 + 29/
      72*nf^7*T*h^10*QRd^6*LLd^3*LR - 1/3*nf^7*T*h^10*QRd^6*LL*LRd^3 + 23/72*
      nf^7*T*h^10*QRd^6*LL*LLd^2*LRd - 4/3*nf^7*T*h^10*QR*QRd*LLd^3*LR^4*LRd
       - 2/3*nf^7*T*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 4/3*nf^7*T*h^10*QR*QRd*
      LL*LLd^4*LR^3 - 2/3*nf^7*T*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 - 2/3*nf^7*T*
      h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 4/3*nf^7*T*h^10*QR*QRd*LL^3*LR*LRd^4
       - 2/3*nf^7*T*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 4/3*nf^7*T*h^10*QR*QRd*
      LL^4*LLd*LRd^3 - 13/8*nf^7*T*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 1/3*nf^7*T*
      h^10*QR*QRd^4*LLd^3*LR^2 - nf^7*T*h^10*QR*QRd^4*LL*LLd^2*LR*LRd - 1/2*
      nf^7*T*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 5/8*nf^7*T*h^10*QR*QRd^4*LL^2*
      LLd^3 - 1/2*nf^7*T*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 1/3*nf^7*T*h^10*QR^2
      *QRd^2*LLd^3*LR^3 - 1/2*nf^7*T*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 1/2*nf^7*
      T*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 1/3*nf^7*T*h^10*QR^2*QRd^2*LL^3*LRd^3
       - 1/2*nf^7*T*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd - 1/3*nf^7*T*h^10*QR^2*
      QRd^5*LLd*LR*LRd - 29/24*nf^7*T*h^10*QR^2*QRd^5*LL*LRd^2 - 5/12*nf^7*T*
      h^10*QR^2*QRd^5*LL*LLd^2 - 55/72*nf^7*T*h^10*QR^3*LLd*LR^4*LRd^2 + 5/12*
      nf^7*T*h^10*QR^3*LLd^3*LR^4 - 2/9*nf^7*T*h^10*QR^3*LL*LLd^2*LR^3*LRd + 1/
      6*nf^7*T*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 - 35/36*nf^7*T*h^10*QR^3*LL^2*
      LLd^3*LR^2 - 2/9*nf^7*T*h^10*QR^3*LL^3*LR*LRd^3 - 4/9*nf^7*T*h^10*QR^3*
      LL^3*LLd^2*LR*LRd + 13/72*nf^7*T*h^10*QR^3*LL^4*LLd*LRd^2 + 31/72*nf^7*T
      *h^10*QR^3*QRd^6*LLd - 13/8*nf^7*T*h^10*QR^4*QRd*LL*LR^2*LRd^2 - 1/2*
      nf^7*T*h^10*QR^4*QRd*LL*LLd^2*LR^2 - nf^7*T*h^10*QR^4*QRd*LL^2*LLd*LR*
      LRd + 1/3*nf^7*T*h^10*QR^4*QRd*LL^3*LRd^2 - 5/8*nf^7*T*h^10*QR^4*QRd*
      LL^3*LLd^2 - 1/8*nf^7*T*h^10*QR^4*QRd^4*LLd*LR - 1/8*nf^7*T*h^10*QR^4*
      QRd^4*LL*LRd - 29/24*nf^7*T*h^10*QR^5*QRd^2*LLd*LR^2 - 1/3*nf^7*T*h^10*
      QR^5*QRd^2*LL*LR*LRd - 5/12*nf^7*T*h^10*QR^5*QRd^2*LL^2*LLd - 1/3*nf^7*T
      *h^10*QR^6*LLd*LR^3 - 1/18*nf^7*T*h^10*QR^6*LL*LR^2*LRd + 23/72*nf^7*T*
      h^10*QR^6*LL^2*LLd*LR + 29/72*nf^7*T*h^10*QR^6*LL^3*LRd + 31/72*nf^7*T*
      h^10*QR^6*QRd^3*LL - 13/72*nf^7*T*h^10*QLd*QRd^2*LR^3*LRd^4 + 2/3*nf^7*T
      *h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 101/72*nf^7*T*h^10*QLd*QRd^2*LLd^4*
      LR^3 + 2/3*nf^7*T*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 2/3*nf^7*T*h^10*QLd
      *QRd^2*LL*LLd^3*LR^2*LRd - 1/2*nf^7*T*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 9/4
      *nf^7*T*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 1/4*nf^7*T*h^10*QLd*QRd^2*
      LL^2*LLd^4*LR - 4/9*nf^7*T*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 4/9*nf^7*T*
      h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 2/9*nf^7*T*h^10*QLd*QRd^5*LR*LRd^3 - 1/3
      *nf^7*T*h^10*QLd*QRd^5*LLd^2*LR*LRd - 1/3*nf^7*T*h^10*QLd*QRd^5*LL*LLd*
      LRd^2 - 2/9*nf^7*T*h^10*QLd*QRd^5*LL*LLd^3 - 1/8*nf^7*T*h^10*QLd*QR*LR^4
      *LRd^4 - 1/24*nf^7*T*h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 29/12*nf^7*T*h^10*
      QLd*QR*LLd^4*LR^4 + 2/3*nf^7*T*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 4/3*nf^7*
      T*h^10*QLd*QR*LL*LLd^3*LR^3*LRd - 1/24*nf^7*T*h^10*QLd*QR*LL^2*LR^2*
      LRd^4 - 3/2*nf^7*T*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 1/24*nf^7*T*h^10*
      QLd*QR*LL^2*LLd^4*LR^2 - 8/3*nf^7*T*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 2/3*
      nf^7*T*h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 5/6*nf^7*T*h^10*QLd*QR*LL^4*LRd^4
       - 1/24*nf^7*T*h^10*QLd*QR*LL^4*LLd^2*LRd^2 - 1/8*nf^7*T*h^10*QLd*QR*
      LL^4*LLd^4 + 2/3*nf^7*T*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 1/6*nf^7*T*h^10*
      QLd*QR*QRd^6*LRd^2 + 31/24*nf^7*T*h^10*QLd*QR*QRd^6*LLd^2 + 2/3*nf^7*T*
      h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 2/3*nf^7*T*h^10*QLd*QR^2*QRd*LLd^2*LR^3*
      LRd - 2/3*nf^7*T*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 4/3*nf^7*T*h^10*QLd*
      QR^2*QRd*LL^2*LR*LRd^3 - 4/3*nf^7*T*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 + 2/
      3*nf^7*T*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 23/24*nf^7*T*h^10*QLd*QR^2*QRd^4
      *LR*LRd^2 + 3/2*nf^7*T*h^10*QLd*QR^2*QRd^4*LLd^2*LR - nf^7*T*h^10*QLd*
      QR^2*QRd^4*LL*LLd*LRd - 3/2*nf^7*T*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 3*
      nf^7*T*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 3/2*nf^7*T*h^10*QLd*QR^3*QRd^2*
      LL^2*LLd^2 + 2/9*nf^7*T*h^10*QLd*QR^3*QRd^5*LRd - 23/24*nf^7*T*h^10*QLd*
      QR^4*LR^3*LRd^2 + 13/12*nf^7*T*h^10*QLd*QR^4*LLd^2*LR^3 - nf^7*T*h^10*
      QLd*QR^4*LL*LLd*LR^2*LRd + 1/4*nf^7*T*h^10*QLd*QR^4*LL^2*LR*LRd^2 - 13/8
      *nf^7*T*h^10*QLd*QR^4*LL^2*LLd^2*LR - 2/3*nf^7*T*h^10*QLd*QR^4*LL^3*LLd*
      LRd - 1/3*nf^7*T*h^10*QLd*QR^5*QRd*LR^2*LRd - 4/3*nf^7*T*h^10*QLd*QR^5*
      QRd*LL*LLd*LR - 1/3*nf^7*T*h^10*QLd*QR^5*QRd*LL^2*LRd + 7/24*nf^7*T*h^10
      *QLd*QR^5*QRd^4 - 85/72*nf^7*T*h^10*QLd*QR^6*QRd^2*LR - 1/3*nf^7*T*h^10*
      QLd*QR^7*LR^2 + 5/24*nf^7*T*h^10*QLd*QR^7*LL^2 + 4/9*nf^7*T*h^10*QLd^2*
      QRd*LLd*LR^3*LRd^3 - 4/9*nf^7*T*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 1/4*nf^7
      *T*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 9/4*nf^7*T*h^10*QLd^2*QRd*LL*LLd^2*
      LR^2*LRd^2 - 1/2*nf^7*T*h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 2/3*nf^7*T*h^10*
      QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 2/3*nf^7*T*h^10*QLd^2*QRd*LL^2*LLd^3*LR*
      LRd - 101/72*nf^7*T*h^10*QLd^2*QRd*LL^3*LRd^4 + 2/3*nf^7*T*h^10*QLd^2*
      QRd*LL^3*LLd^2*LRd^2 - 13/72*nf^7*T*h^10*QLd^2*QRd*LL^3*LLd^4 + 31/24*
      nf^7*T*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 - 41/36*nf^7*T*h^10*QLd^2*QRd^4*
      LLd^3*LR + 115/72*nf^7*T*h^10*QLd^2*QRd^4*LL*LRd^3 - 5/4*nf^7*T*h^10*
      QLd^2*QRd^4*LL*LLd^2*LRd + 3/2*nf^7*T*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2
       - 23/12*nf^7*T*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 2/3*nf^7*T*h^10*QLd^2*
      QR*QRd^2*LL*LR*LRd^3 - 9/4*nf^7*T*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 4/
      3*nf^7*T*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 - 1/3*nf^7*T*h^10*QLd^2*QR*QRd^5
      *LLd*LRd + 1/6*nf^7*T*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 7/3*nf^7*T*h^10*
      QLd^2*QR^2*LLd^3*LR^3 + 11/6*nf^7*T*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 1/6*
      nf^7*T*h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 7/3*nf^7*T*h^10*QLd^2*QR^2*LL^3*
      LRd^3 + 11/6*nf^7*T*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 7/3*nf^7*T*h^10*
      QLd^2*QR^2*QRd^3*LL*LRd^2 + 7/12*nf^7*T*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2
       + 25/18*nf^7*T*h^10*QLd^2*QR^3*QRd^4*LLd - 1/24*nf^7*T*h^10*QLd^2*QR^4*
      QRd^2*LLd*LR - 1/24*nf^7*T*h^10*QLd^2*QR^4*QRd^2*LL*LRd + 7/12*nf^7*T*
      h^10*QLd^2*QR^5*LLd*LR^2 - nf^7*T*h^10*QLd^2*QR^5*LL*LR*LRd - 11/24*nf^7
      *T*h^10*QLd^2*QR^5*LL^2*LLd - 1/18*nf^7*T*h^10*QLd^2*QR^6*QRd*LL - 35/36
      *nf^7*T*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 5/12*nf^7*T*h^10*QLd^3*LLd^4*LR^3
       - 4/9*nf^7*T*h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 2/9*nf^7*T*h^10*QLd^3*LL*
      LLd^3*LR^2*LRd + 13/72*nf^7*T*h^10*QLd^3*LL^2*LR*LRd^4 + 1/6*nf^7*T*h^10
      *QLd^3*LL^2*LLd^2*LR*LRd^2 - 55/72*nf^7*T*h^10*QLd^3*LL^2*LLd^4*LR - 2/9
      *nf^7*T*h^10*QLd^3*LL^3*LLd*LRd^3 + 2/9*nf^7*T*h^10*QLd^3*QRd^3*LR*LRd^3
       - 2/9*nf^7*T*h^10*QLd^3*QRd^3*LLd^2*LR*LRd - 2/9*nf^7*T*h^10*QLd^3*
      QRd^3*LL*LLd*LRd^2 + 2/9*nf^7*T*h^10*QLd^3*QRd^3*LL*LLd^3 + 2/3*nf^7*T*
      h^10*QLd^3*QR*QRd*LL*LLd^3*LR - 2/3*nf^7*T*h^10*QLd^3*QR*QRd*LL^2*LRd^3
       + 5/8*nf^7*T*h^10*QLd^3*QR*QRd^4*LRd^2 - 7/4*nf^7*T*h^10*QLd^3*QR*QRd^4
      *LLd^2 + 1/6*nf^7*T*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 31/12*nf^7*T*h^10*
      QLd^3*QR^2*QRd^2*LLd^2*LR - 2/3*nf^7*T*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd
       + 3/2*nf^7*T*h^10*QLd^3*QR^3*LR^2*LRd^2 - 3*nf^7*T*h^10*QLd^3*QR^3*
      LLd^2*LR^2 + 3/2*nf^7*T*h^10*QLd^3*QR^3*LL^2*LLd^2 - 2/3*nf^7*T*h^10*
      QLd^3*QR^3*QRd^3*LRd - 4/3*nf^7*T*h^10*QLd^3*QR^4*QRd*LR*LRd - 4/3*nf^7*
      T*h^10*QLd^3*QR^4*QRd*LL*LLd - 53/120*nf^7*T*h^10*QLd^3*QR^5*QRd^2 + 25/
      36*nf^7*T*h^10*QLd^3*QR^6*LR - 5/4*nf^7*T*h^10*QLd^4*QRd^2*LLd*LR*LRd^2
       + 115/72*nf^7*T*h^10*QLd^4*QRd^2*LLd^3*LR - 41/36*nf^7*T*h^10*QLd^4*
      QRd^2*LL*LRd^3 + 31/24*nf^7*T*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 13/8*nf^7*
      T*h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 13/12*nf^7*T*h^10*QLd^4*QR*LLd^3*LR^2
       - 2/3*nf^7*T*h^10*QLd^4*QR*LL*LR*LRd^3 - nf^7*T*h^10*QLd^4*QR*LL*LLd^2*
      LR*LRd + 1/4*nf^7*T*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 23/24*nf^7*T*h^10*
      QLd^4*QR*LL^2*LLd^3 - 2/3*nf^7*T*h^10*QLd^4*QR*QRd^3*LLd*LRd - 5/3*nf^7*
      T*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd - 109/24*nf^7*T*h^10*QLd^4*QR^2*QRd*LL*
      LRd^2 - 1/2*nf^7*T*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 211/72*nf^7*T*h^10*
      QLd^4*QR^3*QRd^2*LLd - 29/12*nf^7*T*h^10*QLd^4*QR^4*LLd*LR - 5/6*nf^7*T*
      h^10*QLd^4*QR^4*LL*LRd - 2/9*nf^7*T*h^10*QLd^5*QRd*LR*LRd^3 - 1/3*nf^7*T
      *h^10*QLd^5*QRd*LLd^2*LR*LRd - 1/3*nf^7*T*h^10*QLd^5*QRd*LL*LLd*LRd^2 +
      2/9*nf^7*T*h^10*QLd^5*QRd*LL*LLd^3 - 5/12*nf^7*T*h^10*QLd^5*QR*QRd^2*
      LRd^2 + 41/24*nf^7*T*h^10*QLd^5*QR*QRd^2*LLd^2 - 11/24*nf^7*T*h^10*QLd^5
      *QR^2*LR*LRd^2 + 7/12*nf^7*T*h^10*QLd^5*QR^2*LLd^2*LR - nf^7*T*h^10*
      QLd^5*QR^2*LL*LLd*LRd - 8/9*nf^7*T*h^10*QLd^5*QR^3*QRd*LRd - 11/12*nf^7*
      T*h^10*QLd^5*QR^5 + 23/72*nf^7*T*h^10*QLd^6*LLd*LR*LRd^2 - 1/3*nf^7*T*
      h^10*QLd^6*LLd^3*LR + 29/72*nf^7*T*h^10*QLd^6*LL*LRd^3 - 1/18*nf^7*T*
      h^10*QLd^6*LL*LLd^2*LRd - 1/3*nf^7*T*h^10*QLd^6*QR*QRd*LLd*LRd + 25/36*
      nf^7*T*h^10*QLd^6*QR^3*LLd + 5/24*nf^7*T*h^10*QLd^7*QR*LRd^2 - 1/3*nf^7*
      T*h^10*QLd^7*QR*LLd^2 - 1/8*nf^7*T*h^10*QL*QRd*LR^4*LRd^4 - 1/24*nf^7*T*
      h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 5/6*nf^7*T*h^10*QL*QRd*LLd^4*LR^4 + 2/3*
      nf^7*T*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 8/3*nf^7*T*h^10*QL*QRd*LL*LLd^3*
      LR^3*LRd - 1/24*nf^7*T*h^10*QL*QRd*LL^2*LR^2*LRd^4 - 3/2*nf^7*T*h^10*QL*
      QRd*LL^2*LLd^2*LR^2*LRd^2 - 1/24*nf^7*T*h^10*QL*QRd*LL^2*LLd^4*LR^2 - 4/
      3*nf^7*T*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 2/3*nf^7*T*h^10*QL*QRd*LL^3*
      LLd^3*LR*LRd - 29/12*nf^7*T*h^10*QL*QRd*LL^4*LRd^4 - 1/24*nf^7*T*h^10*QL
      *QRd*LL^4*LLd^2*LRd^2 - 1/8*nf^7*T*h^10*QL*QRd*LL^4*LLd^4 - 23/24*nf^7*T
      *h^10*QL*QRd^4*LR^2*LRd^3 + 1/4*nf^7*T*h^10*QL*QRd^4*LLd^2*LR^2*LRd -
      nf^7*T*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 - 2/3*nf^7*T*h^10*QL*QRd^4*LL*LLd^3
      *LR + 13/12*nf^7*T*h^10*QL*QRd^4*LL^2*LRd^3 - 13/8*nf^7*T*h^10*QL*QRd^4*
      LL^2*LLd^2*LRd - 1/3*nf^7*T*h^10*QL*QRd^7*LRd^2 + 5/24*nf^7*T*h^10*QL*
      QRd^7*LLd^2 + 2/3*nf^7*T*h^10*QL*QR*QRd^2*LR^3*LRd^3 - 4/3*nf^7*T*h^10*
      QL*QR*QRd^2*LLd^2*LR^3*LRd - 4/3*nf^7*T*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2
       - 2/3*nf^7*T*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 - 2/3*nf^7*T*h^10*QL*QR*
      QRd^2*LL^3*LLd*LRd^2 + 2/3*nf^7*T*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 1/3*nf^7
      *T*h^10*QL*QR*QRd^5*LR*LRd^2 - 1/3*nf^7*T*h^10*QL*QR*QRd^5*LLd^2*LR - 4/
      3*nf^7*T*h^10*QL*QR*QRd^5*LL*LLd*LRd - 13/72*nf^7*T*h^10*QL*QR^2*LR^4*
      LRd^3 - 1/2*nf^7*T*h^10*QL*QR^2*LLd^2*LR^4*LRd + 2/3*nf^7*T*h^10*QL*QR^2
      *LL*LLd*LR^3*LRd^2 - 4/9*nf^7*T*h^10*QL*QR^2*LL*LLd^3*LR^3 + 2/3*nf^7*T*
      h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 9/4*nf^7*T*h^10*QL*QR^2*LL^2*LLd^2*LR^2*
      LRd - 2/3*nf^7*T*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 + 4/9*nf^7*T*h^10*QL*
      QR^2*LL^3*LLd^3*LR - 101/72*nf^7*T*h^10*QL*QR^2*LL^4*LRd^3 + 1/4*nf^7*T*
      h^10*QL*QR^2*LL^4*LLd^2*LRd - 3/2*nf^7*T*h^10*QL*QR^2*QRd^3*LR^2*LRd^2
       + 3*nf^7*T*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 3/2*nf^7*T*h^10*QL*QR^2*
      QRd^3*LL^2*LLd^2 - 85/72*nf^7*T*h^10*QL*QR^2*QRd^6*LRd + 2/3*nf^7*T*h^10
      *QL*QR^3*QRd*LR^3*LRd^2 - 23/24*nf^7*T*h^10*QL*QR^4*QRd^2*LR^2*LRd -
      nf^7*T*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 3/2*nf^7*T*h^10*QL*QR^4*QRd^2*LL^2
      *LRd + 7/24*nf^7*T*h^10*QL*QR^4*QRd^5 + 2/9*nf^7*T*h^10*QL*QR^5*LR^3*LRd
       - 1/3*nf^7*T*h^10*QL*QR^5*LL*LLd*LR^2 - 1/3*nf^7*T*h^10*QL*QR^5*LL^2*LR
      *LRd - 2/9*nf^7*T*h^10*QL*QR^5*LL^3*LLd + 2/9*nf^7*T*h^10*QL*QR^5*QRd^3*
      LR + 1/6*nf^7*T*h^10*QL*QR^6*QRd*LR^2 + 31/24*nf^7*T*h^10*QL*QR^6*QRd*
      LL^2 - 4/3*nf^7*T*h^10*QL*QLd*LLd^3*LR^4*LRd - 2/3*nf^7*T*h^10*QL*QLd*LL
      *LLd^2*LR^3*LRd^2 - 4/3*nf^7*T*h^10*QL*QLd*LL*LLd^4*LR^3 - 2/3*nf^7*T*
      h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 2/3*nf^7*T*h^10*QL*QLd*LL^2*LLd^3*LR^2
      *LRd - 4/3*nf^7*T*h^10*QL*QLd*LL^3*LR*LRd^4 - 2/3*nf^7*T*h^10*QL*QLd*
      LL^3*LLd^2*LR*LRd^2 - 4/3*nf^7*T*h^10*QL*QLd*LL^4*LLd*LRd^3 - 2/3*nf^7*T
      *h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 2/3*nf^7*T*h^10*QL*QLd*QRd^3*LL*LR*LRd^3
       - 1/3*nf^7*T*h^10*QL*QLd*QRd^6*LLd*LRd - 8/3*nf^7*T*h^10*QL*QLd*QR*QRd*
      LLd^3*LR^3 - 8/3*nf^7*T*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 2*nf^7*T*h^10*QL
      *QLd*QR*QRd^4*LLd*LR*LRd - 1/3*nf^7*T*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 -
      nf^7*T*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 1/3*nf^7*T*h^10*QL*QLd*QR^2*QRd^5
      *LLd + 2/3*nf^7*T*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 2/3*nf^7*T*h^10*QL*QLd
      *QR^3*LL^3*LRd^2 + 2/3*nf^7*T*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 2/3*nf^7*T
      *h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 1/3*nf^7*T*h^10*QL*QLd*QR^4*QRd*LLd*
      LR^2 - 2*nf^7*T*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd - nf^7*T*h^10*QL*QLd*QR^4
      *QRd*LL^2*LLd + 1/3*nf^7*T*h^10*QL*QLd*QR^5*QRd^2*LL - 1/3*nf^7*T*h^10*
      QL*QLd*QR^6*LL*LR + 4/3*nf^7*T*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 - 9/4*nf^7
      *T*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd + 2/3*nf^7*T*h^10*QL*QLd^2*QRd^2*
      LL*LLd^3*LR - 23/12*nf^7*T*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 + 3/2*nf^7*T*
      h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 41/24*nf^7*T*h^10*QL*QLd^2*QRd^5*
      LRd^2 - 5/12*nf^7*T*h^10*QL*QLd^2*QRd^5*LLd^2 + 2/3*nf^7*T*h^10*QL*QLd^2
      *QR*LR^3*LRd^3 - 2/3*nf^7*T*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd - 2/3*nf^7*T
      *h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 - 4/3*nf^7*T*h^10*QL*QLd^2*QR*LL^2*LR*
      LRd^3 - 4/3*nf^7*T*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 + 2/3*nf^7*T*h^10*QL*
      QLd^2*QR*LL^3*LLd^3 + 2/3*nf^7*T*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 - 2/3*
      nf^7*T*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 9/2*nf^7*T*h^10*QL*QLd^2*QR^2*
      QRd*LR^2*LRd^2 - 3*nf^7*T*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 9/2*nf^7*T
      *h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 7/4*nf^7*T*h^10*QL*QLd^2*QR^2*QRd^4
      *LRd - 2/3*nf^7*T*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - 2/3*nf^7*T*h^10*QL*
      QLd^2*QR^3*QRd^2*LL*LLd - 1/2*nf^7*T*h^10*QL*QLd^2*QR^4*LR^2*LRd - 5/3*
      nf^7*T*h^10*QL*QLd^2*QR^4*LL*LLd*LR - 109/24*nf^7*T*h^10*QL*QLd^2*QR^4*
      LL^2*LRd - 1/24*nf^7*T*h^10*QL*QLd^2*QR^4*QRd^3 - nf^7*T*h^10*QL*QLd^2*
      QR^5*QRd*LR + 2/3*nf^7*T*h^10*QL*QLd^3*QRd*LL^2*LLd^3 - 2/3*nf^7*T*h^10*
      QL*QLd^3*QRd^4*LLd*LRd - 2/3*nf^7*T*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 + 2/
      3*nf^7*T*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 - 8/9*nf^7*T*h^10*QL*QLd^3*QR^2
      *QRd^3*LLd - 4/3*nf^7*T*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 8/3*nf^7*T*h^10*
      QL*QLd^3*QR^3*QRd*LL*LRd - 8/9*nf^7*T*h^10*QL*QLd^3*QR^5*LL - 5/8*nf^7*T
      *h^10*QL*QLd^4*LR^2*LRd^3 - 1/2*nf^7*T*h^10*QL*QLd^4*LLd^2*LR^2*LRd -
      nf^7*T*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 + 1/3*nf^7*T*h^10*QL*QLd^4*LL^2*
      LRd^3 - 13/8*nf^7*T*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 7/4*nf^7*T*h^10*QL*
      QLd^4*QRd^3*LRd^2 + 5/8*nf^7*T*h^10*QL*QLd^4*QRd^3*LLd^2 - nf^7*T*h^10*
      QL*QLd^4*QR*QRd*LR*LRd^2 - 1/3*nf^7*T*h^10*QL*QLd^4*QR*QRd*LLd^2*LR - 2*
      nf^7*T*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd - 125/24*nf^7*T*h^10*QL*QLd^4*
      QR^2*QRd^2*LRd - 4/3*nf^7*T*h^10*QL*QLd^4*QR^3*LR*LRd - 4/3*nf^7*T*h^10*
      QL*QLd^4*QR^3*LL*LLd - 13/6*nf^7*T*h^10*QL*QLd^4*QR^4*QRd - 1/3*nf^7*T*
      h^10*QL*QLd^5*QRd^2*LLd*LRd - 4/3*nf^7*T*h^10*QL*QLd^5*QR*LLd*LR*LRd - 1/
      3*nf^7*T*h^10*QL*QLd^5*QR*LL*LRd^2 - 1/3*nf^7*T*h^10*QL*QLd^5*QR*LL*
      LLd^2 - nf^7*T*h^10*QL*QLd^5*QR^2*QRd*LLd + 31/24*nf^7*T*h^10*QL*QLd^6*
      QRd*LRd^2 + 1/6*nf^7*T*h^10*QL*QLd^6*QRd*LLd^2 - 1/18*nf^7*T*h^10*QL*
      QLd^6*QR^2*LRd + 11/6*nf^7*T*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 7/3*nf^7*T
      *h^10*QL^2*QRd^2*LLd^3*LR^3 + 1/6*nf^7*T*h^10*QL^2*QRd^2*LL*LR^2*LRd^3
       + 11/6*nf^7*T*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 7/3*nf^7*T*h^10*QL^2*
      QRd^2*LL^3*LRd^3 + 1/6*nf^7*T*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd - nf^7*T*
      h^10*QL^2*QRd^5*LLd*LR*LRd + 7/12*nf^7*T*h^10*QL^2*QRd^5*LL*LRd^2 - 11/
      24*nf^7*T*h^10*QL^2*QRd^5*LL*LLd^2 + 1/4*nf^7*T*h^10*QL^2*QR*LLd*LR^4*
      LRd^2 - 101/72*nf^7*T*h^10*QL^2*QR*LLd^3*LR^4 + 4/9*nf^7*T*h^10*QL^2*QR*
      LL*LR^3*LRd^3 - 2/3*nf^7*T*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd - 9/4*nf^7*T*
      h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 2/3*nf^7*T*h^10*QL^2*QR*LL^2*LLd^3*
      LR^2 - 4/9*nf^7*T*h^10*QL^2*QR*LL^3*LR*LRd^3 + 2/3*nf^7*T*h^10*QL^2*QR*
      LL^3*LLd^2*LR*LRd - 1/2*nf^7*T*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 13/72*nf^7*
      T*h^10*QL^2*QR*LL^4*LLd^3 - 1/18*nf^7*T*h^10*QL^2*QR*QRd^6*LLd + 2/3*
      nf^7*T*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd + 3/2*nf^7*T*h^10*QL^2*QR^2*QRd*
      LL*LR^2*LRd^2 - 9/4*nf^7*T*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 23/12*nf^7
      *T*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 4/3*nf^7*T*h^10*QL^2*QR^2*QRd*LL^3*
      LLd^2 - 1/24*nf^7*T*h^10*QL^2*QR^2*QRd^4*LLd*LR - 1/24*nf^7*T*h^10*QL^2*
      QR^2*QRd^4*LL*LRd + 7/3*nf^7*T*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 7/12*nf^7
      *T*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 115/72*nf^7*T*h^10*QL^2*QR^4*LLd*LR^3
       + 31/24*nf^7*T*h^10*QL^2*QR^4*LL*LR^2*LRd - 5/4*nf^7*T*h^10*QL^2*QR^4*
      LL^2*LLd*LR - 41/36*nf^7*T*h^10*QL^2*QR^4*LL^3*LRd + 25/18*nf^7*T*h^10*
      QL^2*QR^4*QRd^3*LL - 1/3*nf^7*T*h^10*QL^2*QR^5*QRd*LL*LR + 2/3*nf^7*T*
      h^10*QL^2*QLd*QRd*LR^3*LRd^3 - 4/3*nf^7*T*h^10*QL^2*QLd*QRd*LLd^2*LR^3*
      LRd - 4/3*nf^7*T*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 - 2/3*nf^7*T*h^10*QL^2*
      QLd*QRd*LL^2*LR*LRd^3 - 2/3*nf^7*T*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 2/
      3*nf^7*T*h^10*QL^2*QLd*QRd*LL^3*LLd^3 - 1/2*nf^7*T*h^10*QL^2*QLd*QRd^4*
      LR*LRd^2 - 109/24*nf^7*T*h^10*QL^2*QLd*QRd^4*LLd^2*LR - 5/3*nf^7*T*h^10*
      QL^2*QLd*QRd^4*LL*LLd*LRd + 9/2*nf^7*T*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2
       - 3*nf^7*T*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 9/2*nf^7*T*h^10*QL^2*QLd
      *QR*QRd^2*LL^2*LLd^2 - nf^7*T*h^10*QL^2*QLd*QR*QRd^5*LRd + 4/3*nf^7*T*
      h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 23/12*nf^7*T*h^10*QL^2*QLd*QR^2*LLd^2*
      LR^3 - 9/4*nf^7*T*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 3/2*nf^7*T*h^10*
      QL^2*QLd*QR^2*LL^2*LLd^2*LR + 2/3*nf^7*T*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd
       - 2/3*nf^7*T*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd - 2/3*nf^7*T*h^10*QL^2*QLd
      *QR^2*QRd^3*LL*LLd + 2/3*nf^7*T*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd - 2/3*
      nf^7*T*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 1/24*nf^7*T*h^10*QL^2*QLd*QR^3*
      QRd^4 + 7/4*nf^7*T*h^10*QL^2*QLd*QR^4*QRd^2*LR + 41/24*nf^7*T*h^10*QL^2*
      QLd*QR^5*LR^2 - 5/12*nf^7*T*h^10*QL^2*QLd*QR^5*LL^2 - 1/2*nf^7*T*h^10*
      QL^2*QLd^2*LLd*LR^3*LRd^2 + 1/3*nf^7*T*h^10*QL^2*QLd^2*LLd^3*LR^3 - 1/2*
      nf^7*T*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 1/2*nf^7*T*h^10*QL^2*QLd^2*LL^2*
      LLd^3*LR + 1/3*nf^7*T*h^10*QL^2*QLd^2*LL^3*LRd^3 - 1/2*nf^7*T*h^10*QL^2*
      QLd^2*LL^3*LLd^2*LRd - 2/3*nf^7*T*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd - 31/
      12*nf^7*T*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 1/6*nf^7*T*h^10*QL^2*QLd^2*
      QRd^3*LL*LLd^2 - 125/24*nf^7*T*h^10*QL^2*QLd^2*QR*QRd^4*LLd - 3/2*nf^7*T
      *h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR - 3/2*nf^7*T*h^10*QL^2*QLd^2*QR^2*
      QRd^2*LL*LRd - 31/12*nf^7*T*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 2/3*nf^7*T*
      h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 1/6*nf^7*T*h^10*QL^2*QLd^2*QR^3*LL^2*
      LLd - 125/24*nf^7*T*h^10*QL^2*QLd^2*QR^4*QRd*LL + 7/12*nf^7*T*h^10*QL^2*
      QLd^3*QRd^2*LR*LRd^2 + 7/3*nf^7*T*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 3/2*
      nf^7*T*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 3*nf^7*T*h^10*QL^2*QLd^3*QR*LLd^2
      *LR^2 - 3/2*nf^7*T*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 8/9*nf^7*T*h^10*QL^2*
      QLd^3*QR*QRd^3*LRd - 2/3*nf^7*T*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd - 2/3*
      nf^7*T*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd - 5/2*nf^7*T*h^10*QL^2*QLd^3*QR^3
      *QRd^2 - 211/72*nf^7*T*h^10*QL^2*QLd^3*QR^4*LR - nf^7*T*h^10*QL^2*QLd^4*
      QRd*LLd*LR*LRd + 3/2*nf^7*T*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 23/24*nf^7*T*
      h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 7/4*nf^7*T*h^10*QL^2*QLd^4*QR*QRd^2*LLd
       - 1/24*nf^7*T*h^10*QL^2*QLd^4*QR^2*LLd*LR - 1/24*nf^7*T*h^10*QL^2*QLd^4
      *QR^2*LL*LRd - 5/12*nf^7*T*h^10*QL^2*QLd^5*LR*LRd^2 - 29/24*nf^7*T*h^10*
      QL^2*QLd^5*LLd^2*LR - 1/3*nf^7*T*h^10*QL^2*QLd^5*LL*LLd*LRd + 1/3*nf^7*T
      *h^10*QL^2*QLd^5*QR*QRd*LRd - 53/120*nf^7*T*h^10*QL^2*QLd^5*QR^3 - 85/72
      *nf^7*T*h^10*QL^2*QLd^6*QR*LLd + 13/72*nf^7*T*h^10*QL^3*LLd^2*LR^4*LRd
       - 4/9*nf^7*T*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 2/9*nf^7*T*h^10*QL^3*LL*
      LLd^3*LR^3 - 35/36*nf^7*T*h^10*QL^3*LL^2*LR^2*LRd^3 + 1/6*nf^7*T*h^10*
      QL^3*LL^2*LLd^2*LR^2*LRd - 2/9*nf^7*T*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 5/12
      *nf^7*T*h^10*QL^3*LL^4*LRd^3 - 55/72*nf^7*T*h^10*QL^3*LL^4*LLd^2*LRd + 3/
      2*nf^7*T*h^10*QL^3*QRd^3*LR^2*LRd^2 - 3*nf^7*T*h^10*QL^3*QRd^3*LL^2*
      LRd^2 + 3/2*nf^7*T*h^10*QL^3*QRd^3*LL^2*LLd^2 + 25/36*nf^7*T*h^10*QL^3*
      QRd^6*LRd - 2/3*nf^7*T*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 2/3*nf^7*T*h^10*
      QL^3*QR*QRd*LL^3*LLd*LRd - 4/3*nf^7*T*h^10*QL^3*QR*QRd^4*LR*LRd - 4/3*
      nf^7*T*h^10*QL^3*QR*QRd^4*LL*LLd + 1/6*nf^7*T*h^10*QL^3*QR^2*QRd^2*LR^2*
      LRd - 2/3*nf^7*T*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 31/12*nf^7*T*h^10*QL^3
      *QR^2*QRd^2*LL^2*LRd - 53/120*nf^7*T*h^10*QL^3*QR^2*QRd^5 + 2/9*nf^7*T*
      h^10*QL^3*QR^3*LR^3*LRd - 2/9*nf^7*T*h^10*QL^3*QR^3*LL*LLd*LR^2 - 2/9*
      nf^7*T*h^10*QL^3*QR^3*LL^2*LR*LRd + 2/9*nf^7*T*h^10*QL^3*QR^3*LL^3*LLd
       - 2/3*nf^7*T*h^10*QL^3*QR^3*QRd^3*LR + 5/8*nf^7*T*h^10*QL^3*QR^4*QRd*
      LR^2 - 7/4*nf^7*T*h^10*QL^3*QR^4*QRd*LL^2 - 8/9*nf^7*T*h^10*QL^3*QLd*
      QRd^5*LLd + 2/3*nf^7*T*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 8/3*nf^7*T*h^10*
      QL^3*QLd*QR*QRd^3*LLd*LR - 4/3*nf^7*T*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 2/
      3*nf^7*T*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 2/3*nf^7*T*h^10*QL^3*QLd*QR^2
      *QRd*LL^2*LLd - 8/9*nf^7*T*h^10*QL^3*QLd*QR^3*QRd^2*LL - 2/3*nf^7*T*h^10
      *QL^3*QLd*QR^4*LL*LR - 3/2*nf^7*T*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 3*
      nf^7*T*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 - 3/2*nf^7*T*h^10*QL^3*QLd^2*QRd*
      LL^2*LLd^2 - 211/72*nf^7*T*h^10*QL^3*QLd^2*QRd^4*LRd - 2/3*nf^7*T*h^10*
      QL^3*QLd^2*QR*QRd^2*LR*LRd - 2/3*nf^7*T*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd
       + 7/12*nf^7*T*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 7/3*nf^7*T*h^10*QL^3*
      QLd^2*QR^2*LL^2*LRd - 5/2*nf^7*T*h^10*QL^3*QLd^2*QR^2*QRd^3 - 8/9*nf^7*T
      *h^10*QL^3*QLd^2*QR^3*QRd*LR - 2/3*nf^7*T*h^10*QL^3*QLd^3*QRd^3*LLd + 2/
      3*nf^7*T*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 2/3*nf^7*T*h^10*QL^3*QLd^3*QR*
      QRd*LL*LRd - 2/3*nf^7*T*h^10*QL^3*QLd^3*QR^3*LL + 25/18*nf^7*T*h^10*QL^3
      *QLd^4*QRd^2*LRd - 1/24*nf^7*T*h^10*QL^3*QLd^4*QR^2*QRd + 2/9*nf^7*T*
      h^10*QL^3*QLd^5*QRd*LLd + 31/72*nf^7*T*h^10*QL^3*QLd^6*LRd - 2/3*nf^7*T*
      h^10*QL^4*QRd*LLd*LR^3*LRd - 13/8*nf^7*T*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 1/
      4*nf^7*T*h^10*QL^4*QRd*LL*LLd^2*LR^2 - nf^7*T*h^10*QL^4*QRd*LL^2*LLd*LR*
      LRd + 13/12*nf^7*T*h^10*QL^4*QRd*LL^3*LRd^2 - 23/24*nf^7*T*h^10*QL^4*QRd
      *LL^3*LLd^2 - 5/6*nf^7*T*h^10*QL^4*QRd^4*LLd*LR - 29/12*nf^7*T*h^10*QL^4
      *QRd^4*LL*LRd - 109/24*nf^7*T*h^10*QL^4*QR*QRd^2*LLd*LR^2 - 5/3*nf^7*T*
      h^10*QL^4*QR*QRd^2*LL*LR*LRd - 1/2*nf^7*T*h^10*QL^4*QR*QRd^2*LL^2*LLd -
      41/36*nf^7*T*h^10*QL^4*QR^2*LLd*LR^3 - 5/4*nf^7*T*h^10*QL^4*QR^2*LL*LR^2
      *LRd + 31/24*nf^7*T*h^10*QL^4*QR^2*LL^2*LLd*LR + 115/72*nf^7*T*h^10*QL^4
      *QR^2*LL^3*LRd - 211/72*nf^7*T*h^10*QL^4*QR^2*QRd^3*LL - 2/3*nf^7*T*h^10
      *QL^4*QR^3*QRd*LL*LR - 5/8*nf^7*T*h^10*QL^4*QLd*LR^3*LRd^2 + 1/3*nf^7*T*
      h^10*QL^4*QLd*LLd^2*LR^3 - nf^7*T*h^10*QL^4*QLd*LL*LLd*LR^2*LRd - 1/2*
      nf^7*T*h^10*QL^4*QLd*LL^2*LR*LRd^2 - 13/8*nf^7*T*h^10*QL^4*QLd*LL^2*
      LLd^2*LR - 4/3*nf^7*T*h^10*QL^4*QLd*QRd^3*LR*LRd - 4/3*nf^7*T*h^10*QL^4*
      QLd*QRd^3*LL*LLd - nf^7*T*h^10*QL^4*QLd*QR*QRd*LR^2*LRd - 2*nf^7*T*h^10*
      QL^4*QLd*QR*QRd*LL*LLd*LR - 1/3*nf^7*T*h^10*QL^4*QLd*QR*QRd*LL^2*LRd -
      13/6*nf^7*T*h^10*QL^4*QLd*QR*QRd^4 - 125/24*nf^7*T*h^10*QL^4*QLd*QR^2*
      QRd^2*LR - 7/4*nf^7*T*h^10*QL^4*QLd*QR^3*LR^2 + 5/8*nf^7*T*h^10*QL^4*QLd
      *QR^3*LL^2 - 1/24*nf^7*T*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 1/24*nf^7*T*h^10
      *QL^4*QLd^2*QRd^2*LL*LRd + 3/2*nf^7*T*h^10*QL^4*QLd^2*QR*LLd*LR^2 - nf^7
      *T*h^10*QL^4*QLd^2*QR*LL*LR*LRd - 23/24*nf^7*T*h^10*QL^4*QLd^2*QR*LL^2*
      LLd + 7/4*nf^7*T*h^10*QL^4*QLd^2*QR^2*QRd*LL - 1/24*nf^7*T*h^10*QL^4*
      QLd^3*QR*QRd^2 + 25/18*nf^7*T*h^10*QL^4*QLd^3*QR^2*LR - 1/8*nf^7*T*h^10*
      QL^4*QLd^4*LLd*LR - 1/8*nf^7*T*h^10*QL^4*QLd^4*LL*LRd + 7/24*nf^7*T*h^10
      *QL^4*QLd^5*QR - 11/24*nf^7*T*h^10*QL^5*QRd^2*LR^2*LRd - nf^7*T*h^10*
      QL^5*QRd^2*LL*LLd*LR + 7/12*nf^7*T*h^10*QL^5*QRd^2*LL^2*LRd - 11/12*nf^7
      *T*h^10*QL^5*QRd^5 - 2/9*nf^7*T*h^10*QL^5*QR*LR^3*LRd - 1/3*nf^7*T*h^10*
      QL^5*QR*LL*LLd*LR^2 - 1/3*nf^7*T*h^10*QL^5*QR*LL^2*LR*LRd + 2/9*nf^7*T*
      h^10*QL^5*QR*LL^3*LLd - 8/9*nf^7*T*h^10*QL^5*QR*QRd^3*LR - 5/12*nf^7*T*
      h^10*QL^5*QR^2*QRd*LR^2 + 41/24*nf^7*T*h^10*QL^5*QR^2*QRd*LL^2 - 1/3*
      nf^7*T*h^10*QL^5*QLd*QRd*LLd*LR^2 - 4/3*nf^7*T*h^10*QL^5*QLd*QRd*LL*LR*
      LRd - 1/3*nf^7*T*h^10*QL^5*QLd*QRd*LL^2*LLd - nf^7*T*h^10*QL^5*QLd*QR*
      QRd^2*LL - 1/3*nf^7*T*h^10*QL^5*QLd*QR^2*LL*LR - 5/12*nf^7*T*h^10*QL^5*
      QLd^2*LR^2*LRd - 1/3*nf^7*T*h^10*QL^5*QLd^2*LL*LLd*LR - 29/24*nf^7*T*
      h^10*QL^5*QLd^2*LL^2*LRd - 53/120*nf^7*T*h^10*QL^5*QLd^2*QRd^3 + 1/3*
      nf^7*T*h^10*QL^5*QLd^2*QR*QRd*LR + 2/9*nf^7*T*h^10*QL^5*QLd^3*QR*LL + 7/
      24*nf^7*T*h^10*QL^5*QLd^4*QRd + 29/72*nf^7*T*h^10*QL^6*LLd*LR^3 + 23/72*
      nf^7*T*h^10*QL^6*LL*LR^2*LRd - 1/18*nf^7*T*h^10*QL^6*LL^2*LLd*LR - 1/3*
      nf^7*T*h^10*QL^6*LL^3*LRd + 25/36*nf^7*T*h^10*QL^6*QRd^3*LL - 1/3*nf^7*T
      *h^10*QL^6*QR*QRd*LL*LR - 1/18*nf^7*T*h^10*QL^6*QLd*QRd^2*LR + 31/24*
      nf^7*T*h^10*QL^6*QLd*QR*LR^2 + 1/6*nf^7*T*h^10*QL^6*QLd*QR*LL^2 - 85/72*
      nf^7*T*h^10*QL^6*QLd^2*QRd*LL + 31/72*nf^7*T*h^10*QL^6*QLd^3*LR + 5/24*
      nf^7*T*h^10*QL^7*QRd*LR^2 - 1/3*nf^7*T*h^10*QL^7*QRd*LL^2 - 20/9*nf^7*T*
      h^10*G*QRd^3*LR^2*LRd^3 - 10/3*nf^7*T*h^10*G*QRd^3*LLd^2*LR^2*LRd - 20/3
      *nf^7*T*h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 10/3*nf^7*T*h^10*G*QRd^3*LL*LLd^3
      *LR - 100/9*nf^7*T*h^10*G*QRd^3*LL^2*LRd^3 - 10/9*nf^7*T*h^10*G*QRd^6*
      LRd^2 + 4/9*nf^7*T*h^10*G*QRd^6*LLd^2 - 10/3*nf^7*T*h^10*G*QR*QRd*LR^3*
      LRd^3 - 40/3*nf^7*T*h^10*G*QR*QRd*LLd^2*LR^3*LRd - 10*nf^7*T*h^10*G*QR*
      QRd*LL*LLd*LR^2*LRd^2 - 40/3*nf^7*T*h^10*G*QR*QRd*LL*LLd^3*LR^2 - 40/3*
      nf^7*T*h^10*G*QR*QRd*LL^2*LR*LRd^3 - 10*nf^7*T*h^10*G*QR*QRd*LL^2*LLd^2*
      LR*LRd - 40/3*nf^7*T*h^10*G*QR*QRd*LL^3*LLd*LRd^2 - 10/3*nf^7*T*h^10*G*
      QR*QRd*LL^3*LLd^3 - 20/3*nf^7*T*h^10*G*QR*QRd^4*LR*LRd^2 - 10/3*nf^7*T*
      h^10*G*QR*QRd^4*LLd^2*LR - 10*nf^7*T*h^10*G*QR^2*QRd^2*LR^2*LRd^2 - 20*
      nf^7*T*h^10*G*QR^2*QRd^2*LLd^2*LR^2 - 20*nf^7*T*h^10*G*QR^2*QRd^2*LL^2*
      LRd^2 - 10*nf^7*T*h^10*G*QR^2*QRd^2*LL^2*LLd^2 - 8/3*nf^7*T*h^10*G*QR^2*
      QRd^5*LRd - 20/9*nf^7*T*h^10*G*QR^3*LR^3*LRd^2 - 100/9*nf^7*T*h^10*G*
      QR^3*LLd^2*LR^3 - 20/3*nf^7*T*h^10*G*QR^3*LL*LLd*LR^2*LRd - 10/3*nf^7*T*
      h^10*G*QR^3*LL^2*LR*LRd^2 - 10/3*nf^7*T*h^10*G*QR^3*LL^3*LLd*LRd - 10/3*
      nf^7*T*h^10*G*QR^3*QRd^3*LR*LRd - 10/3*nf^7*T*h^10*G*QR^3*QRd^3*LL*LLd
       - 20/3*nf^7*T*h^10*G*QR^4*QRd*LR^2*LRd - 10/3*nf^7*T*h^10*G*QR^4*QRd*
      LL^2*LRd - 10/3*nf^7*T*h^10*G*QR^4*QRd^4 - 8/3*nf^7*T*h^10*G*QR^5*QRd^2*
      LR - 10/9*nf^7*T*h^10*G*QR^6*LR^2 + 4/9*nf^7*T*h^10*G*QR^6*LL^2 - 10*
      nf^7*T*h^10*G*QLd*QRd^2*LLd*LR^2*LRd^2 - 40/3*nf^7*T*h^10*G*QLd*QRd^2*
      LLd^3*LR^2 - 20*nf^7*T*h^10*G*QLd*QRd^2*LL*LR*LRd^3 - 10*nf^7*T*h^10*G*
      QLd*QRd^2*LL*LLd^2*LR*LRd - 20*nf^7*T*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 -
      20/3*nf^7*T*h^10*G*QLd*QRd^2*LL^2*LLd^3 - 20/3*nf^7*T*h^10*G*QLd*QR*LLd*
      LR^3*LRd^2 - 50/3*nf^7*T*h^10*G*QLd*QR*LLd^3*LR^3 - 20/3*nf^7*T*h^10*G*
      QLd*QR*LL*LR^2*LRd^3 - 20*nf^7*T*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd - 10*
      nf^7*T*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 - 20/3*nf^7*T*h^10*G*QLd*QR*LL^2*
      LLd^3*LR - 20/3*nf^7*T*h^10*G*QLd*QR*LL^3*LRd^3 - 20/3*nf^7*T*h^10*G*QLd
      *QR*LL^3*LLd^2*LRd - 80/3*nf^7*T*h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 40/3*
      nf^7*T*h^10*G*QLd*QR*QRd^3*LL*LLd^2 - 40*nf^7*T*h^10*G*QLd*QR^2*QRd*LLd*
      LR^2*LRd - 20*nf^7*T*h^10*G*QLd*QR^2*QRd*LL*LR*LRd^2 - 40*nf^7*T*h^10*G*
      QLd*QR^2*QRd*LL*LLd^2*LR - 20*nf^7*T*h^10*G*QLd*QR^2*QRd*LL^2*LLd*LRd -
      20/3*nf^7*T*h^10*G*QLd*QR^2*QRd^4*LLd - 20/3*nf^7*T*h^10*G*QLd*QR^3*
      QRd^2*LLd*LR - 20/3*nf^7*T*h^10*G*QLd*QR^3*QRd^2*LL*LRd - 50/3*nf^7*T*
      h^10*G*QLd*QR^4*LLd*LR^2 + 20/3*nf^7*T*h^10*G*QLd*QR^4*LL^2*LLd - 20/3*
      nf^7*T*h^10*G*QLd*QR^5*QRd*LL - 20/3*nf^7*T*h^10*G*QLd^2*QRd*LR^2*LRd^3
       - 20*nf^7*T*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd - 10*nf^7*T*h^10*G*QLd^2*
      QRd*LL*LLd*LR*LRd^2 - 20*nf^7*T*h^10*G*QLd^2*QRd*LL*LLd^3*LR - 40/3*nf^7
      *T*h^10*G*QLd^2*QRd*LL^2*LRd^3 - 10*nf^7*T*h^10*G*QLd^2*QRd*LL^2*LLd^2*
      LRd - 20/3*nf^7*T*h^10*G*QLd^2*QRd^4*LRd^2 - 10/3*nf^7*T*h^10*G*QLd^2*
      QRd^4*LLd^2 - 20*nf^7*T*h^10*G*QLd^2*QR*QRd^2*LR*LRd^2 - 40*nf^7*T*h^10*
      G*QLd^2*QR*QRd^2*LLd^2*LR - 50*nf^7*T*h^10*G*QLd^2*QR^2*LLd^2*LR^2 - 10*
      nf^7*T*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 10*nf^7*T*h^10*G*QLd^2*QR^2*QRd^3*
      LRd - 40/3*nf^7*T*h^10*G*QLd^2*QR^3*QRd*LR*LRd - 40/3*nf^7*T*h^10*G*
      QLd^2*QR^3*QRd*LL*LLd - 20*nf^7*T*h^10*G*QLd^2*QR^4*QRd^2 - 10*nf^7*T*
      h^10*G*QLd^2*QR^5*LR - 100/9*nf^7*T*h^10*G*QLd^3*LLd^3*LR^2 - 10/3*nf^7*
      T*h^10*G*QLd^3*LL*LR*LRd^3 - 20/3*nf^7*T*h^10*G*QLd^3*LL*LLd^2*LR*LRd -
      10/3*nf^7*T*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 20/9*nf^7*T*h^10*G*QLd^3*LL^2*
      LLd^3 - 40/3*nf^7*T*h^10*G*QLd^3*QR*QRd*LL*LRd^2 - 80/3*nf^7*T*h^10*G*
      QLd^3*QR*QRd*LL*LLd^2 - 40/3*nf^7*T*h^10*G*QLd^3*QR^2*QRd^2*LLd - 50/3*
      nf^7*T*h^10*G*QLd^3*QR^3*LLd*LR - 20/3*nf^7*T*h^10*G*QLd^3*QR^3*LL*LRd
       - 10/3*nf^7*T*h^10*G*QLd^4*QRd^2*LRd^2 - 20/3*nf^7*T*h^10*G*QLd^4*QRd^2
      *LLd^2 + 20/3*nf^7*T*h^10*G*QLd^4*QR*LR*LRd^2 - 50/3*nf^7*T*h^10*G*QLd^4
      *QR*LLd^2*LR - 40/3*nf^7*T*h^10*G*QLd^4*QR^2*QRd*LRd - 50/3*nf^7*T*h^10*
      G*QLd^4*QR^4 - 10*nf^7*T*h^10*G*QLd^5*QR^2*LLd + 4/9*nf^7*T*h^10*G*QLd^6
      *LRd^2 - 10/9*nf^7*T*h^10*G*QLd^6*LLd^2 - 20/3*nf^7*T*h^10*G*QL*QRd*LLd*
      LR^3*LRd^2 - 20/3*nf^7*T*h^10*G*QL*QRd*LLd^3*LR^3 - 20/3*nf^7*T*h^10*G*
      QL*QRd*LL*LR^2*LRd^3 - 10*nf^7*T*h^10*G*QL*QRd*LL*LLd^2*LR^2*LRd - 20*
      nf^7*T*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 20/3*nf^7*T*h^10*G*QL*QRd*LL^2*
      LLd^3*LR - 50/3*nf^7*T*h^10*G*QL*QRd*LL^3*LRd^3 - 20/3*nf^7*T*h^10*G*QL*
      QRd*LL^3*LLd^2*LRd - 50/3*nf^7*T*h^10*G*QL*QRd^4*LL*LRd^2 + 20/3*nf^7*T*
      h^10*G*QL*QRd^4*LL*LLd^2 - 20*nf^7*T*h^10*G*QL*QR*QRd^2*LLd*LR^2*LRd -
      40*nf^7*T*h^10*G*QL*QR*QRd^2*LL*LR*LRd^2 - 20*nf^7*T*h^10*G*QL*QR*QRd^2*
      LL*LLd^2*LR - 40*nf^7*T*h^10*G*QL*QR*QRd^2*LL^2*LLd*LRd - 20/3*nf^7*T*
      h^10*G*QL*QR*QRd^5*LLd - 20*nf^7*T*h^10*G*QL*QR^2*LLd*LR^3*LRd - 10*nf^7
      *T*h^10*G*QL*QR^2*LL*LR^2*LRd^2 - 20*nf^7*T*h^10*G*QL*QR^2*LL*LLd^2*LR^2
       - 10*nf^7*T*h^10*G*QL*QR^2*LL^2*LLd*LR*LRd - 40/3*nf^7*T*h^10*G*QL*QR^2
      *LL^3*LRd^2 - 20/3*nf^7*T*h^10*G*QL*QR^2*LL^3*LLd^2 - 20/3*nf^7*T*h^10*G
      *QL*QR^2*QRd^3*LLd*LR - 20/3*nf^7*T*h^10*G*QL*QR^2*QRd^3*LL*LRd - 80/3*
      nf^7*T*h^10*G*QL*QR^3*QRd*LLd*LR^2 - 40/3*nf^7*T*h^10*G*QL*QR^3*QRd*LL^2
      *LLd - 20/3*nf^7*T*h^10*G*QL*QR^4*QRd^2*LL - 10/3*nf^7*T*h^10*G*QL*QLd*
      LR^3*LRd^3 - 40/3*nf^7*T*h^10*G*QL*QLd*LLd^2*LR^3*LRd - 10*nf^7*T*h^10*G
      *QL*QLd*LL*LLd*LR^2*LRd^2 - 40/3*nf^7*T*h^10*G*QL*QLd*LL*LLd^3*LR^2 - 40/
      3*nf^7*T*h^10*G*QL*QLd*LL^2*LR*LRd^3 - 10*nf^7*T*h^10*G*QL*QLd*LL^2*
      LLd^2*LR*LRd - 40/3*nf^7*T*h^10*G*QL*QLd*LL^3*LLd*LRd^2 - 10/3*nf^7*T*
      h^10*G*QL*QLd*LL^3*LLd^3 - 80/3*nf^7*T*h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 40/
      3*nf^7*T*h^10*G*QL*QLd*QRd^3*LLd^2*LR - 40*nf^7*T*h^10*G*QL*QLd*QR*QRd*
      LR^2*LRd^2 - 80*nf^7*T*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 - 80*nf^7*T*h^10*
      G*QL*QLd*QR*QRd*LL^2*LRd^2 - 40*nf^7*T*h^10*G*QL*QLd*QR*QRd*LL^2*LLd^2
       - 20*nf^7*T*h^10*G*QL*QLd*QR*QRd^4*LRd - 10*nf^7*T*h^10*G*QL*QLd*QR^2*
      QRd^2*LR*LRd - 10*nf^7*T*h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd - 80/3*nf^7*T*
      h^10*G*QL*QLd*QR^3*LR^2*LRd - 40/3*nf^7*T*h^10*G*QL*QLd*QR^3*LL^2*LRd -
      80/3*nf^7*T*h^10*G*QL*QLd*QR^3*QRd^3 - 20*nf^7*T*h^10*G*QL*QLd*QR^4*QRd*
      LR - 40*nf^7*T*h^10*G*QL*QLd^2*QRd^2*LL*LRd^2 - 20*nf^7*T*h^10*G*QL*
      QLd^2*QRd^2*LL*LLd^2 - 40*nf^7*T*h^10*G*QL*QLd^2*QR*LLd*LR^2*LRd - 20*
      nf^7*T*h^10*G*QL*QLd^2*QR*LL*LR*LRd^2 - 40*nf^7*T*h^10*G*QL*QLd^2*QR*LL*
      LLd^2*LR - 20*nf^7*T*h^10*G*QL*QLd^2*QR*LL^2*LLd*LRd - 40/3*nf^7*T*h^10*
      G*QL*QLd^2*QR*QRd^3*LLd - 20*nf^7*T*h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR - 10
      *nf^7*T*h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd - 40/3*nf^7*T*h^10*G*QL*QLd^2*
      QR^4*LL - 40/3*nf^7*T*h^10*G*QL*QLd^3*QRd*LR*LRd^2 - 80/3*nf^7*T*h^10*G*
      QL*QLd^3*QRd*LLd^2*LR - 40/3*nf^7*T*h^10*G*QL*QLd^3*QR*QRd^2*LRd - 40/3*
      nf^7*T*h^10*G*QL*QLd^3*QR^2*LR*LRd - 40/3*nf^7*T*h^10*G*QL*QLd^3*QR^2*LL
      *LLd - 160/3*nf^7*T*h^10*G*QL*QLd^3*QR^3*QRd - 10/3*nf^7*T*h^10*G*QL*
      QLd^4*LL*LRd^2 - 20/3*nf^7*T*h^10*G*QL*QLd^4*LL*LLd^2 - 20*nf^7*T*h^10*G
      *QL*QLd^4*QR*QRd*LLd - 20/3*nf^7*T*h^10*G*QL*QLd^5*QR*LRd - 10*nf^7*T*
      h^10*G*QL^2*QRd^2*LLd^2*LR^2 - 50*nf^7*T*h^10*G*QL^2*QRd^2*LL^2*LRd^2 -
      10*nf^7*T*h^10*G*QL^2*QRd^5*LRd - 20/3*nf^7*T*h^10*G*QL^2*QR*LR^3*LRd^2
       - 40/3*nf^7*T*h^10*G*QL^2*QR*LLd^2*LR^3 - 10*nf^7*T*h^10*G*QL^2*QR*LL*
      LLd*LR^2*LRd - 20*nf^7*T*h^10*G*QL^2*QR*LL^2*LR*LRd^2 - 10*nf^7*T*h^10*G
      *QL^2*QR*LL^2*LLd^2*LR - 20*nf^7*T*h^10*G*QL^2*QR*LL^3*LLd*LRd - 40/3*
      nf^7*T*h^10*G*QL^2*QR*QRd^3*LR*LRd - 40/3*nf^7*T*h^10*G*QL^2*QR*QRd^3*LL
      *LLd - 20*nf^7*T*h^10*G*QL^2*QR^2*QRd*LR^2*LRd - 40*nf^7*T*h^10*G*QL^2*
      QR^2*QRd*LL^2*LRd - 20*nf^7*T*h^10*G*QL^2*QR^2*QRd^4 - 10*nf^7*T*h^10*G*
      QL^2*QR^3*QRd^2*LR - 20/3*nf^7*T*h^10*G*QL^2*QR^4*LR^2 - 10/3*nf^7*T*
      h^10*G*QL^2*QR^4*LL^2 - 20*nf^7*T*h^10*G*QL^2*QLd*QRd*LLd*LR^2*LRd - 40*
      nf^7*T*h^10*G*QL^2*QLd*QRd*LL*LR*LRd^2 - 20*nf^7*T*h^10*G*QL^2*QLd*QRd*
      LL*LLd^2*LR - 40*nf^7*T*h^10*G*QL^2*QLd*QRd*LL^2*LLd*LRd - 40/3*nf^7*T*
      h^10*G*QL^2*QLd*QRd^4*LLd - 10*nf^7*T*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR -
      20*nf^7*T*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd - 40*nf^7*T*h^10*G*QL^2*QLd*
      QR^2*LLd*LR^2 - 20*nf^7*T*h^10*G*QL^2*QLd*QR^2*LL^2*LLd - 40/3*nf^7*T*
      h^10*G*QL^2*QLd*QR^3*QRd*LL - 10*nf^7*T*h^10*G*QL^2*QLd^2*LR^2*LRd^2 -
      20*nf^7*T*h^10*G*QL^2*QLd^2*LLd^2*LR^2 - 20*nf^7*T*h^10*G*QL^2*QLd^2*
      LL^2*LRd^2 - 10*nf^7*T*h^10*G*QL^2*QLd^2*LL^2*LLd^2 - 40/3*nf^7*T*h^10*G
      *QL^2*QLd^2*QRd^3*LRd - 10*nf^7*T*h^10*G*QL^2*QLd^2*QR*QRd*LR*LRd - 10*
      nf^7*T*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd - 40*nf^7*T*h^10*G*QL^2*QLd^2*
      QR^2*QRd^2 - 40/3*nf^7*T*h^10*G*QL^2*QLd^2*QR^3*LR - 10*nf^7*T*h^10*G*
      QL^2*QLd^3*QRd^2*LLd - 20/3*nf^7*T*h^10*G*QL^2*QLd^3*QR*LLd*LR - 20/3*
      nf^7*T*h^10*G*QL^2*QLd^3*QR*LL*LRd - 20/3*nf^7*T*h^10*G*QL^2*QLd^4*QRd*
      LRd - 20*nf^7*T*h^10*G*QL^2*QLd^4*QR^2 - 8/3*nf^7*T*h^10*G*QL^2*QLd^5*
      LLd - 10/3*nf^7*T*h^10*G*QL^3*LLd*LR^3*LRd - 10/3*nf^7*T*h^10*G*QL^3*LL*
      LLd^2*LR^2 - 20/3*nf^7*T*h^10*G*QL^3*LL^2*LLd*LR*LRd - 100/9*nf^7*T*h^10
      *G*QL^3*LL^3*LRd^2 - 20/9*nf^7*T*h^10*G*QL^3*LL^3*LLd^2 - 20/3*nf^7*T*
      h^10*G*QL^3*QRd^3*LLd*LR - 50/3*nf^7*T*h^10*G*QL^3*QRd^3*LL*LRd - 40/3*
      nf^7*T*h^10*G*QL^3*QR*QRd*LLd*LR^2 - 80/3*nf^7*T*h^10*G*QL^3*QR*QRd*LL^2
      *LLd - 40/3*nf^7*T*h^10*G*QL^3*QR^2*QRd^2*LL - 40/3*nf^7*T*h^10*G*QL^3*
      QLd*QRd^2*LR*LRd - 40/3*nf^7*T*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 40/3*nf^7*
      T*h^10*G*QL^3*QLd*QR*LR^2*LRd - 80/3*nf^7*T*h^10*G*QL^3*QLd*QR*LL^2*LRd
       - 160/3*nf^7*T*h^10*G*QL^3*QLd*QR*QRd^3 - 40/3*nf^7*T*h^10*G*QL^3*QLd*
      QR^2*QRd*LR - 20/3*nf^7*T*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 20/3*nf^7*T*
      h^10*G*QL^3*QLd^2*QRd*LL*LRd - 10*nf^7*T*h^10*G*QL^3*QLd^2*QR^2*LL - 10/
      3*nf^7*T*h^10*G*QL^3*QLd^3*LR*LRd - 10/3*nf^7*T*h^10*G*QL^3*QLd^3*LL*LLd
       - 80/3*nf^7*T*h^10*G*QL^3*QLd^3*QR*QRd + 20/3*nf^7*T*h^10*G*QL^4*QRd*
      LR^2*LRd - 50/3*nf^7*T*h^10*G*QL^4*QRd*LL^2*LRd - 50/3*nf^7*T*h^10*G*
      QL^4*QRd^4 - 40/3*nf^7*T*h^10*G*QL^4*QR*QRd^2*LR - 10/3*nf^7*T*h^10*G*
      QL^4*QR^2*LR^2 - 20/3*nf^7*T*h^10*G*QL^4*QR^2*LL^2 - 10/3*nf^7*T*h^10*G*
      QL^4*QLd*LLd*LR^2 - 20/3*nf^7*T*h^10*G*QL^4*QLd*LL^2*LLd - 20*nf^7*T*
      h^10*G*QL^4*QLd*QR*QRd*LL - 20*nf^7*T*h^10*G*QL^4*QLd^2*QRd^2 - 20/3*
      nf^7*T*h^10*G*QL^4*QLd^2*QR*LR - 10/3*nf^7*T*h^10*G*QL^4*QLd^4 - 10*nf^7
      *T*h^10*G*QL^5*QRd^2*LL - 20/3*nf^7*T*h^10*G*QL^5*QLd*QRd*LR - 8/3*nf^7*
      T*h^10*G*QL^5*QLd^2*LL + 4/9*nf^7*T*h^10*G*QL^6*LR^2 - 10/9*nf^7*T*h^10*
      G*QL^6*LL^2 - nf^7*T*h^10*W*LR^4*LRd^4 - 6*nf^7*T*h^10*W*LLd^2*LR^4*
      LRd^2 - 5*nf^7*T*h^10*W*LLd^4*LR^4 - 8*nf^7*T*h^10*W*LL*LLd*LR^3*LRd^3
       - 16*nf^7*T*h^10*W*LL*LLd^3*LR^3*LRd - 6*nf^7*T*h^10*W*LL^2*LR^2*LRd^4
       - 12*nf^7*T*h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 6*nf^7*T*h^10*W*LL^2*LLd^4*
      LR^2 - 16*nf^7*T*h^10*W*LL^3*LLd*LR*LRd^3 - 8*nf^7*T*h^10*W*LL^3*LLd^3*
      LR*LRd - 5*nf^7*T*h^10*W*LL^4*LRd^4 - 6*nf^7*T*h^10*W*LL^4*LLd^2*LRd^2
       - nf^7*T*h^10*W*LL^4*LLd^4 + 4/3*nf^7*T*h^10*W*QRd^3*LR^2*LRd^3 + 2*
      nf^7*T*h^10*W*QRd^3*LLd^2*LR^2*LRd + 16*nf^7*T*h^10*W*QRd^3*LL*LLd*LR*
      LRd^2 - 10/3*nf^7*T*h^10*W*QRd^3*LL^2*LRd^3 + 12*nf^7*T*h^10*W*QRd^3*
      LL^2*LLd^2*LRd + 5/3*nf^7*T*h^10*W*QRd^6*LRd^2 + 4/3*nf^7*T*h^10*W*QRd^6
      *LLd^2 - 8*nf^7*T*h^10*W*QR*QRd*LR^3*LRd^3 - 32*nf^7*T*h^10*W*QR*QRd*
      LLd^2*LR^3*LRd - 24*nf^7*T*h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 - 32*nf^7*T*
      h^10*W*QR*QRd*LL*LLd^3*LR^2 - 32*nf^7*T*h^10*W*QR*QRd*LL^2*LR*LRd^3 - 24
      *nf^7*T*h^10*W*QR*QRd*LL^2*LLd^2*LR*LRd - 32*nf^7*T*h^10*W*QR*QRd*LL^3*
      LLd*LRd^2 - 8*nf^7*T*h^10*W*QR*QRd*LL^3*LLd^3 + 6*nf^7*T*h^10*W*QR*QRd^4
      *LR*LRd^2 + 3*nf^7*T*h^10*W*QR*QRd^4*LLd^2*LR + 24*nf^7*T*h^10*W*QR*
      QRd^4*LL*LLd*LRd - 12*nf^7*T*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 24*nf^7*T*
      h^10*W*QR^2*QRd^2*LLd^2*LR^2 - 24*nf^7*T*h^10*W*QR^2*QRd^2*LL^2*LRd^2 -
      12*nf^7*T*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 22/5*nf^7*T*h^10*W*QR^2*QRd^5*
      LRd + 4/3*nf^7*T*h^10*W*QR^3*LR^3*LRd^2 - 10/3*nf^7*T*h^10*W*QR^3*LLd^2*
      LR^3 + 16*nf^7*T*h^10*W*QR^3*LL*LLd*LR^2*LRd + 2*nf^7*T*h^10*W*QR^3*LL^2
      *LR*LRd^2 + 12*nf^7*T*h^10*W*QR^3*LL^2*LLd^2*LR + 6*nf^7*T*h^10*W*QR^4*
      QRd*LR^2*LRd + 24*nf^7*T*h^10*W*QR^4*QRd*LL*LLd*LR + 3*nf^7*T*h^10*W*
      QR^4*QRd*LL^2*LRd - nf^7*T*h^10*W*QR^4*QRd^4 + 22/5*nf^7*T*h^10*W*QR^5*
      QRd^2*LR + 5/3*nf^7*T*h^10*W*QR^6*LR^2 + 4/3*nf^7*T*h^10*W*QR^6*LL^2 - 6
      *nf^7*T*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 - 20*nf^7*T*h^10*W*QLd*QRd^2*
      LLd^3*LR^2 - 16*nf^7*T*h^10*W*QLd*QRd^2*LL*LR*LRd^3 - 12*nf^7*T*h^10*W*
      QLd*QRd^2*LL^2*LLd*LRd^2 - 6*nf^7*T*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 8*nf^7
      *T*h^10*W*QLd*QRd^5*LLd*LRd - 16*nf^7*T*h^10*W*QLd*QR*LLd*LR^3*LRd^2 -
      40*nf^7*T*h^10*W*QLd*QR*LLd^3*LR^3 - 16*nf^7*T*h^10*W*QLd*QR*LL*LR^2*
      LRd^3 - 48*nf^7*T*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd - 24*nf^7*T*h^10*W*QLd
      *QR*LL^2*LLd*LR*LRd^2 - 16*nf^7*T*h^10*W*QLd*QR*LL^2*LLd^3*LR - 16*nf^7*
      T*h^10*W*QLd*QR*LL^3*LRd^3 - 16*nf^7*T*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 24
      *nf^7*T*h^10*W*QLd*QR*QRd^3*LLd*LR*LRd - 48*nf^7*T*h^10*W*QLd*QR^2*QRd*
      LLd*LR^2*LRd - 24*nf^7*T*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 - 48*nf^7*T*
      h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR - 24*nf^7*T*h^10*W*QLd*QR^2*QRd*LL^2*LLd
      *LRd + 5*nf^7*T*h^10*W*QLd*QR^2*QRd^4*LLd + 15*nf^7*T*h^10*W*QLd*QR^4*
      LLd*LR^2 + 24*nf^7*T*h^10*W*QLd*QR^4*LL*LR*LRd + 18*nf^7*T*h^10*W*QLd*
      QR^4*LL^2*LLd + 8*nf^7*T*h^10*W*QLd*QR^5*QRd*LL - 6*nf^7*T*h^10*W*QLd^2*
      QRd*LR^2*LRd^3 - 12*nf^7*T*h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd - 16*nf^7*T*
      h^10*W*QLd^2*QRd*LL*LLd^3*LR - 20*nf^7*T*h^10*W*QLd^2*QRd*LL^2*LRd^3 - 6
      *nf^7*T*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + nf^7*T*h^10*W*QLd^2*QRd^4*
      LLd^2 - 6*nf^7*T*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - 36*nf^7*T*h^10*W*QLd^2
      *QR*QRd^2*LLd^2*LR + 24*nf^7*T*h^10*W*QLd^2*QR*QRd^2*LL*LLd*LRd - 60*
      nf^7*T*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 12*nf^7*T*h^10*W*QLd^2*QR^2*LL^2*
      LRd^2 + 6*nf^7*T*h^10*W*QLd^2*QR^2*QRd^3*LRd - 6*nf^7*T*h^10*W*QLd^2*
      QR^4*QRd^2 + 9*nf^7*T*h^10*W*QLd^2*QR^5*LR + 12*nf^7*T*h^10*W*QLd^3*LLd*
      LR^2*LRd^2 - 10/3*nf^7*T*h^10*W*QLd^3*LLd^3*LR^2 + 16*nf^7*T*h^10*W*
      QLd^3*LL*LLd^2*LR*LRd + 2*nf^7*T*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 4/3*nf^7*
      T*h^10*W*QLd^3*LL^2*LLd^3 + 8*nf^7*T*h^10*W*QLd^3*QRd^3*LLd*LRd + 48*
      nf^7*T*h^10*W*QLd^3*QR*QRd*LLd*LR*LRd + 4*nf^7*T*h^10*W*QLd^3*QR^2*QRd^2
      *LLd + nf^7*T*h^10*W*QLd^4*QRd^2*LRd^2 + 18*nf^7*T*h^10*W*QLd^4*QR*LR*
      LRd^2 + 15*nf^7*T*h^10*W*QLd^4*QR*LLd^2*LR + 24*nf^7*T*h^10*W*QLd^4*QR*
      LL*LLd*LRd + 10*nf^7*T*h^10*W*QLd^4*QR^2*QRd*LRd - 5*nf^7*T*h^10*W*QLd^4
      *QR^4 + 8*nf^7*T*h^10*W*QLd^5*QRd*LLd*LRd + 9*nf^7*T*h^10*W*QLd^5*QR^2*
      LLd + 4/3*nf^7*T*h^10*W*QLd^6*LRd^2 + 5/3*nf^7*T*h^10*W*QLd^6*LLd^2 - 16
      *nf^7*T*h^10*W*QL*QRd*LLd*LR^3*LRd^2 - 16*nf^7*T*h^10*W*QL*QRd*LLd^3*
      LR^3 - 16*nf^7*T*h^10*W*QL*QRd*LL*LR^2*LRd^3 - 24*nf^7*T*h^10*W*QL*QRd*
      LL*LLd^2*LR^2*LRd - 48*nf^7*T*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 16*nf^7*
      T*h^10*W*QL*QRd*LL^2*LLd^3*LR - 40*nf^7*T*h^10*W*QL*QRd*LL^3*LRd^3 - 16*
      nf^7*T*h^10*W*QL*QRd*LL^3*LLd^2*LRd + 24*nf^7*T*h^10*W*QL*QRd^4*LLd*LR*
      LRd + 15*nf^7*T*h^10*W*QL*QRd^4*LL*LRd^2 + 18*nf^7*T*h^10*W*QL*QRd^4*LL*
      LLd^2 - 24*nf^7*T*h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd - 48*nf^7*T*h^10*W*QL*
      QR*QRd^2*LL*LR*LRd^2 - 24*nf^7*T*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR - 48*
      nf^7*T*h^10*W*QL*QR*QRd^2*LL^2*LLd*LRd + 8*nf^7*T*h^10*W*QL*QR*QRd^5*LLd
       - 16*nf^7*T*h^10*W*QL*QR^2*LLd*LR^3*LRd - 6*nf^7*T*h^10*W*QL*QR^2*LL*
      LR^2*LRd^2 - 12*nf^7*T*h^10*W*QL*QR^2*LL*LLd^2*LR^2 - 20*nf^7*T*h^10*W*
      QL*QR^2*LL^3*LRd^2 - 6*nf^7*T*h^10*W*QL*QR^2*LL^3*LLd^2 + 24*nf^7*T*h^10
      *W*QL*QR^3*QRd*LL*LR*LRd + 5*nf^7*T*h^10*W*QL*QR^4*QRd^2*LL + 8*nf^7*T*
      h^10*W*QL*QR^5*LL*LR - 8*nf^7*T*h^10*W*QL*QLd*LR^3*LRd^3 - 32*nf^7*T*
      h^10*W*QL*QLd*LLd^2*LR^3*LRd - 24*nf^7*T*h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2
       - 32*nf^7*T*h^10*W*QL*QLd*LL*LLd^3*LR^2 - 32*nf^7*T*h^10*W*QL*QLd*LL^2*
      LR*LRd^3 - 24*nf^7*T*h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd - 32*nf^7*T*h^10*W*
      QL*QLd*LL^3*LLd*LRd^2 - 8*nf^7*T*h^10*W*QL*QLd*LL^3*LLd^3 + 48*nf^7*T*
      h^10*W*QL*QLd*QRd^3*LL*LLd*LRd - 48*nf^7*T*h^10*W*QL*QLd*QR*QRd*LR^2*
      LRd^2 - 96*nf^7*T*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 - 96*nf^7*T*h^10*W*QL*
      QLd*QR*QRd*LL^2*LRd^2 - 48*nf^7*T*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 + 24*
      nf^7*T*h^10*W*QL*QLd*QR*QRd^4*LRd + 48*nf^7*T*h^10*W*QL*QLd*QR^3*LL*LLd*
      LR - 8*nf^7*T*h^10*W*QL*QLd*QR^3*QRd^3 + 24*nf^7*T*h^10*W*QL*QLd*QR^4*
      QRd*LR + 24*nf^7*T*h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd - 36*nf^7*T*h^10*W*
      QL*QLd^2*QRd^2*LL*LRd^2 - 6*nf^7*T*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 48*
      nf^7*T*h^10*W*QL*QLd^2*QR*LLd*LR^2*LRd - 24*nf^7*T*h^10*W*QL*QLd^2*QR*LL
      *LR*LRd^2 - 48*nf^7*T*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR - 24*nf^7*T*h^10*W*
      QL*QLd^2*QR*LL^2*LLd*LRd + 16*nf^7*T*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 10*
      nf^7*T*h^10*W*QL*QLd^2*QR^4*LL + 24*nf^7*T*h^10*W*QL*QLd^3*QRd*LL*LLd*
      LRd + 16*nf^7*T*h^10*W*QL*QLd^3*QR*QRd^2*LRd - 16*nf^7*T*h^10*W*QL*QLd^3
      *QR^3*QRd + 24*nf^7*T*h^10*W*QL*QLd^4*LLd*LR*LRd + 3*nf^7*T*h^10*W*QL*
      QLd^4*LL*LRd^2 + 6*nf^7*T*h^10*W*QL*QLd^4*LL*LLd^2 + 24*nf^7*T*h^10*W*QL
      *QLd^4*QR*QRd*LLd + 8*nf^7*T*h^10*W*QL*QLd^5*QR*LRd - 12*nf^7*T*h^10*W*
      QL^2*QRd^2*LLd^2*LR^2 - 60*nf^7*T*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 9*nf^7*
      T*h^10*W*QL^2*QRd^5*LRd - 6*nf^7*T*h^10*W*QL^2*QR*LR^3*LRd^2 - 20*nf^7*T
      *h^10*W*QL^2*QR*LLd^2*LR^3 - 12*nf^7*T*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 6*
      nf^7*T*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 16*nf^7*T*h^10*W*QL^2*QR*LL^3*LLd*
      LRd - 6*nf^7*T*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 24*nf^7*T*h^10*W*QL^2*
      QR^2*QRd*LL*LLd*LR - 36*nf^7*T*h^10*W*QL^2*QR^2*QRd*LL^2*LRd - 6*nf^7*T*
      h^10*W*QL^2*QR^2*QRd^4 + 6*nf^7*T*h^10*W*QL^2*QR^3*QRd^2*LR + nf^7*T*
      h^10*W*QL^2*QR^4*LL^2 - 24*nf^7*T*h^10*W*QL^2*QLd*QRd*LLd*LR^2*LRd - 48*
      nf^7*T*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 - 24*nf^7*T*h^10*W*QL^2*QLd*QRd*
      LL*LLd^2*LR - 48*nf^7*T*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd + 10*nf^7*T*
      h^10*W*QL^2*QLd*QRd^4*LLd - 36*nf^7*T*h^10*W*QL^2*QLd*QR^2*LLd*LR^2 + 24
      *nf^7*T*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd - 6*nf^7*T*h^10*W*QL^2*QLd*QR^2*
      LL^2*LLd + 16*nf^7*T*h^10*W*QL^2*QLd*QR^3*QRd*LL - 12*nf^7*T*h^10*W*QL^2
      *QLd^2*LR^2*LRd^2 - 24*nf^7*T*h^10*W*QL^2*QLd^2*LLd^2*LR^2 - 24*nf^7*T*
      h^10*W*QL^2*QLd^2*LL^2*LRd^2 - 12*nf^7*T*h^10*W*QL^2*QLd^2*LL^2*LLd^2 +
      4*nf^7*T*h^10*W*QL^2*QLd^2*QRd^3*LRd - 12*nf^7*T*h^10*W*QL^2*QLd^2*QR^2*
      QRd^2 + 4*nf^7*T*h^10*W*QL^2*QLd^2*QR^3*LR + 6*nf^7*T*h^10*W*QL^2*QLd^3*
      QRd^2*LLd + 5*nf^7*T*h^10*W*QL^2*QLd^4*QRd*LRd - 6*nf^7*T*h^10*W*QL^2*
      QLd^4*QR^2 + 22/5*nf^7*T*h^10*W*QL^2*QLd^5*LLd + 12*nf^7*T*h^10*W*QL^3*
      LL*LR^2*LRd^2 + 2*nf^7*T*h^10*W*QL^3*LL*LLd^2*LR^2 + 16*nf^7*T*h^10*W*
      QL^3*LL^2*LLd*LR*LRd - 10/3*nf^7*T*h^10*W*QL^3*LL^3*LRd^2 + 4/3*nf^7*T*
      h^10*W*QL^3*LL^3*LLd^2 + 48*nf^7*T*h^10*W*QL^3*QR*QRd*LL*LR*LRd + 4*nf^7
      *T*h^10*W*QL^3*QR^2*QRd^2*LL + 8*nf^7*T*h^10*W*QL^3*QR^3*LL*LR + 24*nf^7
      *T*h^10*W*QL^3*QLd*QR*LL*LLd*LR - 16*nf^7*T*h^10*W*QL^3*QLd*QR*QRd^3 +
      16*nf^7*T*h^10*W*QL^3*QLd*QR^2*QRd*LR + 6*nf^7*T*h^10*W*QL^3*QLd^2*QR^2*
      LL - 8*nf^7*T*h^10*W*QL^3*QLd^3*QR*QRd + 18*nf^7*T*h^10*W*QL^4*QRd*LR^2*
      LRd + 24*nf^7*T*h^10*W*QL^4*QRd*LL*LLd*LR + 15*nf^7*T*h^10*W*QL^4*QRd*
      LL^2*LRd - 5*nf^7*T*h^10*W*QL^4*QRd^4 + 10*nf^7*T*h^10*W*QL^4*QR*QRd^2*
      LR + nf^7*T*h^10*W*QL^4*QR^2*LR^2 + 3*nf^7*T*h^10*W*QL^4*QLd*LLd*LR^2 +
      24*nf^7*T*h^10*W*QL^4*QLd*LL*LR*LRd + 6*nf^7*T*h^10*W*QL^4*QLd*LL^2*LLd
       + 24*nf^7*T*h^10*W*QL^4*QLd*QR*QRd*LL - 6*nf^7*T*h^10*W*QL^4*QLd^2*
      QRd^2 + 5*nf^7*T*h^10*W*QL^4*QLd^2*QR*LR - nf^7*T*h^10*W*QL^4*QLd^4 + 9*
      nf^7*T*h^10*W*QL^5*QRd^2*LL + 8*nf^7*T*h^10*W*QL^5*QR*LL*LR + 8*nf^7*T*
      h^10*W*QL^5*QLd*QRd*LR + 22/5*nf^7*T*h^10*W*QL^5*QLd^2*LL + 4/3*nf^7*T*
      h^10*W*QL^6*LR^2 + 5/3*nf^7*T*h^10*W*QL^6*LL^2 - 5/12*nf^7*T*h^10*B*LR^4
      *LRd^4 - 5/2*nf^7*T*h^10*B*LLd^2*LR^4*LRd^2 - 25/12*nf^7*T*h^10*B*LLd^4*
      LR^4 - 10/3*nf^7*T*h^10*B*LL*LLd*LR^3*LRd^3 - 20/3*nf^7*T*h^10*B*LL*
      LLd^3*LR^3*LRd - 5/2*nf^7*T*h^10*B*LL^2*LR^2*LRd^4 - 5*nf^7*T*h^10*B*
      LL^2*LLd^2*LR^2*LRd^2 - 5/2*nf^7*T*h^10*B*LL^2*LLd^4*LR^2 - 20/3*nf^7*T*
      h^10*B*LL^3*LLd*LR*LRd^3 - 10/3*nf^7*T*h^10*B*LL^3*LLd^3*LR*LRd - 25/12*
      nf^7*T*h^10*B*LL^4*LRd^4 - 5/2*nf^7*T*h^10*B*LL^4*LLd^2*LRd^2 - 5/12*
      nf^7*T*h^10*B*LL^4*LLd^4 + 5/9*nf^7*T*h^10*B*QRd^3*LR^2*LRd^3 + 5/6*nf^7
      *T*h^10*B*QRd^3*LLd^2*LR^2*LRd + 20/3*nf^7*T*h^10*B*QRd^3*LL*LLd*LR*
      LRd^2 - 25/18*nf^7*T*h^10*B*QRd^3*LL^2*LRd^3 + 5*nf^7*T*h^10*B*QRd^3*
      LL^2*LLd^2*LRd + 25/36*nf^7*T*h^10*B*QRd^6*LRd^2 + 5/9*nf^7*T*h^10*B*
      QRd^6*LLd^2 - 10/3*nf^7*T*h^10*B*QR*QRd*LR^3*LRd^3 - 40/3*nf^7*T*h^10*B*
      QR*QRd*LLd^2*LR^3*LRd - 10*nf^7*T*h^10*B*QR*QRd*LL*LLd*LR^2*LRd^2 - 40/3
      *nf^7*T*h^10*B*QR*QRd*LL*LLd^3*LR^2 - 40/3*nf^7*T*h^10*B*QR*QRd*LL^2*LR*
      LRd^3 - 10*nf^7*T*h^10*B*QR*QRd*LL^2*LLd^2*LR*LRd - 40/3*nf^7*T*h^10*B*
      QR*QRd*LL^3*LLd*LRd^2 - 10/3*nf^7*T*h^10*B*QR*QRd*LL^3*LLd^3 + 5/2*nf^7*
      T*h^10*B*QR*QRd^4*LR*LRd^2 + 5/4*nf^7*T*h^10*B*QR*QRd^4*LLd^2*LR + 10*
      nf^7*T*h^10*B*QR*QRd^4*LL*LLd*LRd - 5*nf^7*T*h^10*B*QR^2*QRd^2*LR^2*
      LRd^2 - 10*nf^7*T*h^10*B*QR^2*QRd^2*LLd^2*LR^2 - 10*nf^7*T*h^10*B*QR^2*
      QRd^2*LL^2*LRd^2 - 5*nf^7*T*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 11/6*nf^7*T*
      h^10*B*QR^2*QRd^5*LRd + 5/9*nf^7*T*h^10*B*QR^3*LR^3*LRd^2 - 25/18*nf^7*T
      *h^10*B*QR^3*LLd^2*LR^3 + 20/3*nf^7*T*h^10*B*QR^3*LL*LLd*LR^2*LRd + 5/6*
      nf^7*T*h^10*B*QR^3*LL^2*LR*LRd^2 + 5*nf^7*T*h^10*B*QR^3*LL^2*LLd^2*LR +
      5/2*nf^7*T*h^10*B*QR^4*QRd*LR^2*LRd + 10*nf^7*T*h^10*B*QR^4*QRd*LL*LLd*
      LR + 5/4*nf^7*T*h^10*B*QR^4*QRd*LL^2*LRd - 5/12*nf^7*T*h^10*B*QR^4*QRd^4
       + 11/6*nf^7*T*h^10*B*QR^5*QRd^2*LR + 25/36*nf^7*T*h^10*B*QR^6*LR^2 + 5/
      9*nf^7*T*h^10*B*QR^6*LL^2 - 5/2*nf^7*T*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2
       - 25/3*nf^7*T*h^10*B*QLd*QRd^2*LLd^3*LR^2 - 20/3*nf^7*T*h^10*B*QLd*
      QRd^2*LL*LR*LRd^3 - 5*nf^7*T*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/2*nf^7*
      T*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 10/3*nf^7*T*h^10*B*QLd*QRd^5*LLd*LRd -
      20/3*nf^7*T*h^10*B*QLd*QR*LLd*LR^3*LRd^2 - 50/3*nf^7*T*h^10*B*QLd*QR*
      LLd^3*LR^3 - 20/3*nf^7*T*h^10*B*QLd*QR*LL*LR^2*LRd^3 - 20*nf^7*T*h^10*B*
      QLd*QR*LL*LLd^2*LR^2*LRd - 10*nf^7*T*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 -
      20/3*nf^7*T*h^10*B*QLd*QR*LL^2*LLd^3*LR - 20/3*nf^7*T*h^10*B*QLd*QR*LL^3
      *LRd^3 - 20/3*nf^7*T*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 10*nf^7*T*h^10*B*QLd
      *QR*QRd^3*LLd*LR*LRd - 20*nf^7*T*h^10*B*QLd*QR^2*QRd*LLd*LR^2*LRd - 10*
      nf^7*T*h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2 - 20*nf^7*T*h^10*B*QLd*QR^2*QRd*
      LL*LLd^2*LR - 10*nf^7*T*h^10*B*QLd*QR^2*QRd*LL^2*LLd*LRd + 25/12*nf^7*T*
      h^10*B*QLd*QR^2*QRd^4*LLd + 25/4*nf^7*T*h^10*B*QLd*QR^4*LLd*LR^2 + 10*
      nf^7*T*h^10*B*QLd*QR^4*LL*LR*LRd + 15/2*nf^7*T*h^10*B*QLd*QR^4*LL^2*LLd
       + 10/3*nf^7*T*h^10*B*QLd*QR^5*QRd*LL - 5/2*nf^7*T*h^10*B*QLd^2*QRd*LR^2
      *LRd^3 - 5*nf^7*T*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd - 20/3*nf^7*T*h^10*B*
      QLd^2*QRd*LL*LLd^3*LR - 25/3*nf^7*T*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 5/2*
      nf^7*T*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd + 5/12*nf^7*T*h^10*B*QLd^2*QRd^4*
      LLd^2 - 5/2*nf^7*T*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 - 15*nf^7*T*h^10*B*
      QLd^2*QR*QRd^2*LLd^2*LR + 10*nf^7*T*h^10*B*QLd^2*QR*QRd^2*LL*LLd*LRd -
      25*nf^7*T*h^10*B*QLd^2*QR^2*LLd^2*LR^2 - 5*nf^7*T*h^10*B*QLd^2*QR^2*LL^2
      *LRd^2 + 5/2*nf^7*T*h^10*B*QLd^2*QR^2*QRd^3*LRd - 5/2*nf^7*T*h^10*B*
      QLd^2*QR^4*QRd^2 + 15/4*nf^7*T*h^10*B*QLd^2*QR^5*LR + 5*nf^7*T*h^10*B*
      QLd^3*LLd*LR^2*LRd^2 - 25/18*nf^7*T*h^10*B*QLd^3*LLd^3*LR^2 + 20/3*nf^7*
      T*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 5/6*nf^7*T*h^10*B*QLd^3*LL^2*LLd*LRd^2
       + 5/9*nf^7*T*h^10*B*QLd^3*LL^2*LLd^3 + 10/3*nf^7*T*h^10*B*QLd^3*QRd^3*
      LLd*LRd + 20*nf^7*T*h^10*B*QLd^3*QR*QRd*LLd*LR*LRd + 5/3*nf^7*T*h^10*B*
      QLd^3*QR^2*QRd^2*LLd + 5/12*nf^7*T*h^10*B*QLd^4*QRd^2*LRd^2 + 15/2*nf^7*
      T*h^10*B*QLd^4*QR*LR*LRd^2 + 25/4*nf^7*T*h^10*B*QLd^4*QR*LLd^2*LR + 10*
      nf^7*T*h^10*B*QLd^4*QR*LL*LLd*LRd + 25/6*nf^7*T*h^10*B*QLd^4*QR^2*QRd*
      LRd - 25/12*nf^7*T*h^10*B*QLd^4*QR^4 + 10/3*nf^7*T*h^10*B*QLd^5*QRd*LLd*
      LRd + 15/4*nf^7*T*h^10*B*QLd^5*QR^2*LLd + 5/9*nf^7*T*h^10*B*QLd^6*LRd^2
       + 25/36*nf^7*T*h^10*B*QLd^6*LLd^2 - 20/3*nf^7*T*h^10*B*QL*QRd*LLd*LR^3*
      LRd^2 - 20/3*nf^7*T*h^10*B*QL*QRd*LLd^3*LR^3 - 20/3*nf^7*T*h^10*B*QL*QRd
      *LL*LR^2*LRd^3 - 10*nf^7*T*h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd - 20*nf^7*T*
      h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 - 20/3*nf^7*T*h^10*B*QL*QRd*LL^2*LLd^3*
      LR - 50/3*nf^7*T*h^10*B*QL*QRd*LL^3*LRd^3 - 20/3*nf^7*T*h^10*B*QL*QRd*
      LL^3*LLd^2*LRd + 10*nf^7*T*h^10*B*QL*QRd^4*LLd*LR*LRd + 25/4*nf^7*T*h^10
      *B*QL*QRd^4*LL*LRd^2 + 15/2*nf^7*T*h^10*B*QL*QRd^4*LL*LLd^2 - 10*nf^7*T*
      h^10*B*QL*QR*QRd^2*LLd*LR^2*LRd - 20*nf^7*T*h^10*B*QL*QR*QRd^2*LL*LR*
      LRd^2 - 10*nf^7*T*h^10*B*QL*QR*QRd^2*LL*LLd^2*LR - 20*nf^7*T*h^10*B*QL*
      QR*QRd^2*LL^2*LLd*LRd + 10/3*nf^7*T*h^10*B*QL*QR*QRd^5*LLd - 20/3*nf^7*T
      *h^10*B*QL*QR^2*LLd*LR^3*LRd - 5/2*nf^7*T*h^10*B*QL*QR^2*LL*LR^2*LRd^2
       - 5*nf^7*T*h^10*B*QL*QR^2*LL*LLd^2*LR^2 - 25/3*nf^7*T*h^10*B*QL*QR^2*
      LL^3*LRd^2 - 5/2*nf^7*T*h^10*B*QL*QR^2*LL^3*LLd^2 + 10*nf^7*T*h^10*B*QL*
      QR^3*QRd*LL*LR*LRd + 25/12*nf^7*T*h^10*B*QL*QR^4*QRd^2*LL + 10/3*nf^7*T*
      h^10*B*QL*QR^5*LL*LR - 10/3*nf^7*T*h^10*B*QL*QLd*LR^3*LRd^3 - 40/3*nf^7*
      T*h^10*B*QL*QLd*LLd^2*LR^3*LRd - 10*nf^7*T*h^10*B*QL*QLd*LL*LLd*LR^2*
      LRd^2 - 40/3*nf^7*T*h^10*B*QL*QLd*LL*LLd^3*LR^2 - 40/3*nf^7*T*h^10*B*QL*
      QLd*LL^2*LR*LRd^3 - 10*nf^7*T*h^10*B*QL*QLd*LL^2*LLd^2*LR*LRd - 40/3*
      nf^7*T*h^10*B*QL*QLd*LL^3*LLd*LRd^2 - 10/3*nf^7*T*h^10*B*QL*QLd*LL^3*
      LLd^3 + 20*nf^7*T*h^10*B*QL*QLd*QRd^3*LL*LLd*LRd - 20*nf^7*T*h^10*B*QL*
      QLd*QR*QRd*LR^2*LRd^2 - 40*nf^7*T*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 - 40*
      nf^7*T*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 - 20*nf^7*T*h^10*B*QL*QLd*QR*QRd*
      LL^2*LLd^2 + 10*nf^7*T*h^10*B*QL*QLd*QR*QRd^4*LRd + 20*nf^7*T*h^10*B*QL*
      QLd*QR^3*LL*LLd*LR - 10/3*nf^7*T*h^10*B*QL*QLd*QR^3*QRd^3 + 10*nf^7*T*
      h^10*B*QL*QLd*QR^4*QRd*LR + 10*nf^7*T*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd
       - 15*nf^7*T*h^10*B*QL*QLd^2*QRd^2*LL*LRd^2 - 5/2*nf^7*T*h^10*B*QL*QLd^2
      *QRd^2*LL*LLd^2 - 20*nf^7*T*h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd - 10*nf^7*T*
      h^10*B*QL*QLd^2*QR*LL*LR*LRd^2 - 20*nf^7*T*h^10*B*QL*QLd^2*QR*LL*LLd^2*
      LR - 10*nf^7*T*h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 20/3*nf^7*T*h^10*B*QL*
      QLd^2*QR*QRd^3*LLd + 25/6*nf^7*T*h^10*B*QL*QLd^2*QR^4*LL + 10*nf^7*T*
      h^10*B*QL*QLd^3*QRd*LL*LLd*LRd + 20/3*nf^7*T*h^10*B*QL*QLd^3*QR*QRd^2*
      LRd - 20/3*nf^7*T*h^10*B*QL*QLd^3*QR^3*QRd + 10*nf^7*T*h^10*B*QL*QLd^4*
      LLd*LR*LRd + 5/4*nf^7*T*h^10*B*QL*QLd^4*LL*LRd^2 + 5/2*nf^7*T*h^10*B*QL*
      QLd^4*LL*LLd^2 + 10*nf^7*T*h^10*B*QL*QLd^4*QR*QRd*LLd + 10/3*nf^7*T*h^10
      *B*QL*QLd^5*QR*LRd - 5*nf^7*T*h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 25*nf^7*T*
      h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 15/4*nf^7*T*h^10*B*QL^2*QRd^5*LRd - 5/2*
      nf^7*T*h^10*B*QL^2*QR*LR^3*LRd^2 - 25/3*nf^7*T*h^10*B*QL^2*QR*LLd^2*LR^3
       - 5*nf^7*T*h^10*B*QL^2*QR*LL^2*LR*LRd^2 - 5/2*nf^7*T*h^10*B*QL^2*QR*
      LL^2*LLd^2*LR - 20/3*nf^7*T*h^10*B*QL^2*QR*LL^3*LLd*LRd - 5/2*nf^7*T*
      h^10*B*QL^2*QR^2*QRd*LR^2*LRd + 10*nf^7*T*h^10*B*QL^2*QR^2*QRd*LL*LLd*LR
       - 15*nf^7*T*h^10*B*QL^2*QR^2*QRd*LL^2*LRd - 5/2*nf^7*T*h^10*B*QL^2*QR^2
      *QRd^4 + 5/2*nf^7*T*h^10*B*QL^2*QR^3*QRd^2*LR + 5/12*nf^7*T*h^10*B*QL^2*
      QR^4*LL^2 - 10*nf^7*T*h^10*B*QL^2*QLd*QRd*LLd*LR^2*LRd - 20*nf^7*T*h^10*
      B*QL^2*QLd*QRd*LL*LR*LRd^2 - 10*nf^7*T*h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR
       - 20*nf^7*T*h^10*B*QL^2*QLd*QRd*LL^2*LLd*LRd + 25/6*nf^7*T*h^10*B*QL^2*
      QLd*QRd^4*LLd - 15*nf^7*T*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 10*nf^7*T*h^10
      *B*QL^2*QLd*QR^2*LL*LR*LRd - 5/2*nf^7*T*h^10*B*QL^2*QLd*QR^2*LL^2*LLd +
      20/3*nf^7*T*h^10*B*QL^2*QLd*QR^3*QRd*LL - 5*nf^7*T*h^10*B*QL^2*QLd^2*
      LR^2*LRd^2 - 10*nf^7*T*h^10*B*QL^2*QLd^2*LLd^2*LR^2 - 10*nf^7*T*h^10*B*
      QL^2*QLd^2*LL^2*LRd^2 - 5*nf^7*T*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 5/3*nf^7
      *T*h^10*B*QL^2*QLd^2*QRd^3*LRd - 5*nf^7*T*h^10*B*QL^2*QLd^2*QR^2*QRd^2
       + 5/3*nf^7*T*h^10*B*QL^2*QLd^2*QR^3*LR + 5/2*nf^7*T*h^10*B*QL^2*QLd^3*
      QRd^2*LLd + 25/12*nf^7*T*h^10*B*QL^2*QLd^4*QRd*LRd - 5/2*nf^7*T*h^10*B*
      QL^2*QLd^4*QR^2 + 11/6*nf^7*T*h^10*B*QL^2*QLd^5*LLd + 5*nf^7*T*h^10*B*
      QL^3*LL*LR^2*LRd^2 + 5/6*nf^7*T*h^10*B*QL^3*LL*LLd^2*LR^2 + 20/3*nf^7*T*
      h^10*B*QL^3*LL^2*LLd*LR*LRd - 25/18*nf^7*T*h^10*B*QL^3*LL^3*LRd^2 + 5/9*
      nf^7*T*h^10*B*QL^3*LL^3*LLd^2 + 20*nf^7*T*h^10*B*QL^3*QR*QRd*LL*LR*LRd
       + 5/3*nf^7*T*h^10*B*QL^3*QR^2*QRd^2*LL + 10/3*nf^7*T*h^10*B*QL^3*QR^3*
      LL*LR + 10*nf^7*T*h^10*B*QL^3*QLd*QR*LL*LLd*LR - 20/3*nf^7*T*h^10*B*QL^3
      *QLd*QR*QRd^3 + 20/3*nf^7*T*h^10*B*QL^3*QLd*QR^2*QRd*LR + 5/2*nf^7*T*
      h^10*B*QL^3*QLd^2*QR^2*LL - 10/3*nf^7*T*h^10*B*QL^3*QLd^3*QR*QRd + 15/2*
      nf^7*T*h^10*B*QL^4*QRd*LR^2*LRd + 10*nf^7*T*h^10*B*QL^4*QRd*LL*LLd*LR +
      25/4*nf^7*T*h^10*B*QL^4*QRd*LL^2*LRd - 25/12*nf^7*T*h^10*B*QL^4*QRd^4 +
      25/6*nf^7*T*h^10*B*QL^4*QR*QRd^2*LR + 5/12*nf^7*T*h^10*B*QL^4*QR^2*LR^2
       + 5/4*nf^7*T*h^10*B*QL^4*QLd*LLd*LR^2 + 10*nf^7*T*h^10*B*QL^4*QLd*LL*LR
      *LRd + 5/2*nf^7*T*h^10*B*QL^4*QLd*LL^2*LLd + 10*nf^7*T*h^10*B*QL^4*QLd*
      QR*QRd*LL - 5/2*nf^7*T*h^10*B*QL^4*QLd^2*QRd^2 + 25/12*nf^7*T*h^10*B*
      QL^4*QLd^2*QR*LR - 5/12*nf^7*T*h^10*B*QL^4*QLd^4 + 15/4*nf^7*T*h^10*B*
      QL^5*QRd^2*LL + 10/3*nf^7*T*h^10*B*QL^5*QR*LL*LR + 10/3*nf^7*T*h^10*B*
      QL^5*QLd*QRd*LR + 11/6*nf^7*T*h^10*B*QL^5*QLd^2*LL + 5/9*nf^7*T*h^10*B*
      QL^6*LR^2 + 25/36*nf^7*T*h^10*B*QL^6*LL^2 - 245/24*nf^7*T*h^10*p^2*LR^4*
      LRd^4 - 1195/24*nf^7*T*h^10*p^2*LLd^2*LR^4*LRd^2 - 65/3*nf^7*T*h^10*p^2*
      LLd^4*LR^4 - 245/3*nf^7*T*h^10*p^2*LL*LLd*LR^3*LRd^3 - 105*nf^7*T*h^10*
      p^2*LL*LLd^3*LR^3*LRd - 1195/24*nf^7*T*h^10*p^2*LL^2*LR^2*LRd^4 - 245/2*
      nf^7*T*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 - 1195/24*nf^7*T*h^10*p^2*LL^2*
      LLd^4*LR^2 - 105*nf^7*T*h^10*p^2*LL^3*LLd*LR*LRd^3 - 245/3*nf^7*T*h^10*
      p^2*LL^3*LLd^3*LR*LRd - 65/3*nf^7*T*h^10*p^2*LL^4*LRd^4 - 1195/24*nf^7*T
      *h^10*p^2*LL^4*LLd^2*LRd^2 - 245/24*nf^7*T*h^10*p^2*LL^4*LLd^4 - 185/36*
      nf^7*T*h^10*p^2*QRd^3*LR^2*LRd^3 + 245/12*nf^7*T*h^10*p^2*QRd^3*LLd^2*
      LR^2*LRd + 105*nf^7*T*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 130/9*nf^7*T*h^10
      *p^2*QRd^3*LL^2*LRd^3 + 445/12*nf^7*T*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 65/
      9*nf^7*T*h^10*p^2*QRd^6*LRd^2 + 95/18*nf^7*T*h^10*p^2*QRd^6*LLd^2 - 245/
      3*nf^7*T*h^10*p^2*QR*QRd*LR^3*LRd^3 - 210*nf^7*T*h^10*p^2*QR*QRd*LLd^2*
      LR^3*LRd - 245*nf^7*T*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 210*nf^7*T*
      h^10*p^2*QR*QRd*LL*LLd^3*LR^2 - 210*nf^7*T*h^10*p^2*QR*QRd*LL^2*LR*LRd^3
       - 245*nf^7*T*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd - 210*nf^7*T*h^10*p^2*QR
      *QRd*LL^3*LLd*LRd^2 - 245/3*nf^7*T*h^10*p^2*QR*QRd*LL^3*LLd^3 + 315/8*
      nf^7*T*h^10*p^2*QR*QRd^4*LR*LRd^2 + 245/8*nf^7*T*h^10*p^2*QR*QRd^4*LLd^2
      *LR + 315/2*nf^7*T*h^10*p^2*QR*QRd^4*LL*LLd*LRd - 245/2*nf^7*T*h^10*p^2*
      QR^2*QRd^2*LR^2*LRd^2 - 315/2*nf^7*T*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 -
      315/2*nf^7*T*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 - 245/2*nf^7*T*h^10*p^2*QR^2
      *QRd^2*LL^2*LLd^2 + 593/24*nf^7*T*h^10*p^2*QR^2*QRd^5*LRd - 185/36*nf^7*
      T*h^10*p^2*QR^3*LR^3*LRd^2 - 130/9*nf^7*T*h^10*p^2*QR^3*LLd^2*LR^3 + 105
      *nf^7*T*h^10*p^2*QR^3*LL*LLd*LR^2*LRd + 245/12*nf^7*T*h^10*p^2*QR^3*LL^2
      *LR*LRd^2 + 445/12*nf^7*T*h^10*p^2*QR^3*LL^2*LLd^2*LR + 315/8*nf^7*T*
      h^10*p^2*QR^4*QRd*LR^2*LRd + 315/2*nf^7*T*h^10*p^2*QR^4*QRd*LL*LLd*LR +
      245/8*nf^7*T*h^10*p^2*QR^4*QRd*LL^2*LRd - 245/24*nf^7*T*h^10*p^2*QR^4*
      QRd^4 + 593/24*nf^7*T*h^10*p^2*QR^5*QRd^2*LR + 65/9*nf^7*T*h^10*p^2*QR^6
      *LR^2 + 95/18*nf^7*T*h^10*p^2*QR^6*LL^2 - 245/4*nf^7*T*h^10*p^2*QLd*
      QRd^2*LLd*LR^2*LRd^2 - 1075/12*nf^7*T*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 -
      105*nf^7*T*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 - 315/4*nf^7*T*h^10*p^2*QLd*
      QRd^2*LL^2*LLd*LRd^2 - 245/4*nf^7*T*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 105/
      2*nf^7*T*h^10*p^2*QLd*QRd^5*LLd*LRd - 565/3*nf^7*T*h^10*p^2*QLd*QR*LLd*
      LR^3*LRd^2 - 520/3*nf^7*T*h^10*p^2*QLd*QR*LLd^3*LR^3 - 490/3*nf^7*T*h^10
      *p^2*QLd*QR*LL*LR^2*LRd^3 - 315*nf^7*T*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd
       - 245*nf^7*T*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 565/3*nf^7*T*h^10*p^2*
      QLd*QR*LL^2*LLd^3*LR - 105*nf^7*T*h^10*p^2*QLd*QR*LL^3*LRd^3 - 490/3*
      nf^7*T*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd + 245*nf^7*T*h^10*p^2*QLd*QR*QRd^3
      *LLd*LR*LRd - 315*nf^7*T*h^10*p^2*QLd*QR^2*QRd*LLd*LR^2*LRd - 245*nf^7*T
      *h^10*p^2*QLd*QR^2*QRd*LL*LR*LRd^2 - 315*nf^7*T*h^10*p^2*QLd*QR^2*QRd*LL
      *LLd^2*LR - 245*nf^7*T*h^10*p^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 1225/24*nf^7
      *T*h^10*p^2*QLd*QR^2*QRd^4*LLd + 65*nf^7*T*h^10*p^2*QLd*QR^4*LLd*LR^2 +
      315/2*nf^7*T*h^10*p^2*QLd*QR^4*LL*LR*LRd + 445/8*nf^7*T*h^10*p^2*QLd*
      QR^4*LL^2*LLd + 105/2*nf^7*T*h^10*p^2*QLd*QR^5*QRd*LL - 245/4*nf^7*T*
      h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 315/4*nf^7*T*h^10*p^2*QLd^2*QRd*LLd^2*
      LR^2*LRd - 105*nf^7*T*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR - 1075/12*nf^7*T*
      h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 245/4*nf^7*T*h^10*p^2*QLd^2*QRd*LL^2*
      LLd^2*LRd + 125/12*nf^7*T*h^10*p^2*QLd^2*QRd^4*LRd^2 + 245/24*nf^7*T*
      h^10*p^2*QLd^2*QRd^4*LLd^2 - 245/4*nf^7*T*h^10*p^2*QLd^2*QR*QRd^2*LR*
      LRd^2 - 445/4*nf^7*T*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 245*nf^7*T*h^10*
      p^2*QLd^2*QR*QRd^2*LL*LLd*LRd - 125*nf^7*T*h^10*p^2*QLd^2*QR^2*LR^2*
      LRd^2 - 260*nf^7*T*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 - 245/2*nf^7*T*h^10*
      p^2*QLd^2*QR^2*LL^2*LRd^2 - 125*nf^7*T*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 +
      245/4*nf^7*T*h^10*p^2*QLd^2*QR^2*QRd^3*LRd - 1195/24*nf^7*T*h^10*p^2*
      QLd^2*QR^4*QRd^2 + 39*nf^7*T*h^10*p^2*QLd^2*QR^5*LR + 445/12*nf^7*T*h^10
      *p^2*QLd^3*LLd*LR^2*LRd^2 - 130/9*nf^7*T*h^10*p^2*QLd^3*LLd^3*LR^2 + 105
      *nf^7*T*h^10*p^2*QLd^3*LL*LLd^2*LR*LRd + 245/12*nf^7*T*h^10*p^2*QLd^3*
      LL^2*LLd*LRd^2 - 185/36*nf^7*T*h^10*p^2*QLd^3*LL^2*LLd^3 + 245/3*nf^7*T*
      h^10*p^2*QLd^3*QRd^3*LLd*LRd + 315*nf^7*T*h^10*p^2*QLd^3*QR*QRd*LLd*LR*
      LRd + 815/12*nf^7*T*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 245/24*nf^7*T*h^10*
      p^2*QLd^4*QRd^2*LRd^2 + 125/12*nf^7*T*h^10*p^2*QLd^4*QRd^2*LLd^2 + 445/8
      *nf^7*T*h^10*p^2*QLd^4*QR*LR*LRd^2 + 65*nf^7*T*h^10*p^2*QLd^4*QR*LLd^2*
      LR + 315/2*nf^7*T*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 525/8*nf^7*T*h^10*p^2*
      QLd^4*QR^2*QRd*LRd - 65/3*nf^7*T*h^10*p^2*QLd^4*QR^4 + 105/2*nf^7*T*h^10
      *p^2*QLd^5*QRd*LLd*LRd + 39*nf^7*T*h^10*p^2*QLd^5*QR^2*LLd + 95/18*nf^7*
      T*h^10*p^2*QLd^6*LRd^2 + 65/9*nf^7*T*h^10*p^2*QLd^6*LLd^2 - 490/3*nf^7*T
      *h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 - 105*nf^7*T*h^10*p^2*QL*QRd*LLd^3*LR^3
       - 565/3*nf^7*T*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 - 245*nf^7*T*h^10*p^2*QL*
      QRd*LL*LLd^2*LR^2*LRd - 315*nf^7*T*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 -
      490/3*nf^7*T*h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 520/3*nf^7*T*h^10*p^2*QL*
      QRd*LL^3*LRd^3 - 565/3*nf^7*T*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd + 315/2*
      nf^7*T*h^10*p^2*QL*QRd^4*LLd*LR*LRd + 65*nf^7*T*h^10*p^2*QL*QRd^4*LL*
      LRd^2 + 445/8*nf^7*T*h^10*p^2*QL*QRd^4*LL*LLd^2 - 245*nf^7*T*h^10*p^2*QL
      *QR*QRd^2*LLd*LR^2*LRd - 315*nf^7*T*h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 -
      245*nf^7*T*h^10*p^2*QL*QR*QRd^2*LL*LLd^2*LR - 315*nf^7*T*h^10*p^2*QL*QR*
      QRd^2*LL^2*LLd*LRd + 105/2*nf^7*T*h^10*p^2*QL*QR*QRd^5*LLd - 105*nf^7*T*
      h^10*p^2*QL*QR^2*LLd*LR^3*LRd - 245/4*nf^7*T*h^10*p^2*QL*QR^2*LL*LR^2*
      LRd^2 - 315/4*nf^7*T*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 1075/12*nf^7*T*
      h^10*p^2*QL*QR^2*LL^3*LRd^2 - 245/4*nf^7*T*h^10*p^2*QL*QR^2*LL^3*LLd^2
       + 245*nf^7*T*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd + 1225/24*nf^7*T*h^10*p^2*
      QL*QR^4*QRd^2*LL + 105/2*nf^7*T*h^10*p^2*QL*QR^5*LL*LR - 245/3*nf^7*T*
      h^10*p^2*QL*QLd*LR^3*LRd^3 - 210*nf^7*T*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd
       - 245*nf^7*T*h^10*p^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 210*nf^7*T*h^10*p^2*QL
      *QLd*LL*LLd^3*LR^2 - 210*nf^7*T*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 - 245*nf^7
      *T*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd - 210*nf^7*T*h^10*p^2*QL*QLd*LL^3*
      LLd*LRd^2 - 245/3*nf^7*T*h^10*p^2*QL*QLd*LL^3*LLd^3 + 315*nf^7*T*h^10*
      p^2*QL*QLd*QRd^3*LL*LLd*LRd - 490*nf^7*T*h^10*p^2*QL*QLd*QR*QRd*LR^2*
      LRd^2 - 630*nf^7*T*h^10*p^2*QL*QLd*QR*QRd*LLd^2*LR^2 - 630*nf^7*T*h^10*
      p^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 490*nf^7*T*h^10*p^2*QL*QLd*QR*QRd*LL^2*
      LLd^2 + 315/2*nf^7*T*h^10*p^2*QL*QLd*QR*QRd^4*LRd + 315*nf^7*T*h^10*p^2*
      QL*QLd*QR^3*LL*LLd*LR - 245/3*nf^7*T*h^10*p^2*QL*QLd*QR^3*QRd^3 + 315/2*
      nf^7*T*h^10*p^2*QL*QLd*QR^4*QRd*LR + 245*nf^7*T*h^10*p^2*QL*QLd^2*QRd^2*
      LLd*LR*LRd - 445/4*nf^7*T*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 245/4*nf^7*
      T*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 - 315*nf^7*T*h^10*p^2*QL*QLd^2*QR*LLd
      *LR^2*LRd - 245*nf^7*T*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 - 315*nf^7*T*
      h^10*p^2*QL*QLd^2*QR*LL*LLd^2*LR - 245*nf^7*T*h^10*p^2*QL*QLd^2*QR*LL^2*
      LLd*LRd + 490/3*nf^7*T*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 525/8*nf^7*T*
      h^10*p^2*QL*QLd^2*QR^4*LL + 245*nf^7*T*h^10*p^2*QL*QLd^3*QRd*LL*LLd*LRd
       + 490/3*nf^7*T*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd - 105*nf^7*T*h^10*p^2*QL*
      QLd^3*QR^3*QRd + 315/2*nf^7*T*h^10*p^2*QL*QLd^4*LLd*LR*LRd + 245/8*nf^7*
      T*h^10*p^2*QL*QLd^4*LL*LRd^2 + 315/8*nf^7*T*h^10*p^2*QL*QLd^4*LL*LLd^2
       + 315/2*nf^7*T*h^10*p^2*QL*QLd^4*QR*QRd*LLd + 105/2*nf^7*T*h^10*p^2*QL*
      QLd^5*QR*LRd - 125*nf^7*T*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 - 245/2*nf^7*T*
      h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 - 260*nf^7*T*h^10*p^2*QL^2*QRd^2*LL^2*
      LRd^2 - 125*nf^7*T*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 + 39*nf^7*T*h^10*p^2*
      QL^2*QRd^5*LRd - 245/4*nf^7*T*h^10*p^2*QL^2*QR*LR^3*LRd^2 - 1075/12*nf^7
      *T*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 315/4*nf^7*T*h^10*p^2*QL^2*QR*LL^2*LR*
      LRd^2 - 245/4*nf^7*T*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 105*nf^7*T*h^10*
      p^2*QL^2*QR*LL^3*LLd*LRd - 245/4*nf^7*T*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd
       + 245*nf^7*T*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR - 445/4*nf^7*T*h^10*p^2*
      QL^2*QR^2*QRd*LL^2*LRd - 1195/24*nf^7*T*h^10*p^2*QL^2*QR^2*QRd^4 + 245/4
      *nf^7*T*h^10*p^2*QL^2*QR^3*QRd^2*LR + 125/12*nf^7*T*h^10*p^2*QL^2*QR^4*
      LR^2 + 245/24*nf^7*T*h^10*p^2*QL^2*QR^4*LL^2 - 245*nf^7*T*h^10*p^2*QL^2*
      QLd*QRd*LLd*LR^2*LRd - 315*nf^7*T*h^10*p^2*QL^2*QLd*QRd*LL*LR*LRd^2 -
      245*nf^7*T*h^10*p^2*QL^2*QLd*QRd*LL*LLd^2*LR - 315*nf^7*T*h^10*p^2*QL^2*
      QLd*QRd*LL^2*LLd*LRd + 525/8*nf^7*T*h^10*p^2*QL^2*QLd*QRd^4*LLd - 445/4*
      nf^7*T*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 + 245*nf^7*T*h^10*p^2*QL^2*QLd*
      QR^2*LL*LR*LRd - 245/4*nf^7*T*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 490/3*
      nf^7*T*h^10*p^2*QL^2*QLd*QR^3*QRd*LL - 245/2*nf^7*T*h^10*p^2*QL^2*QLd^2*
      LR^2*LRd^2 - 315/2*nf^7*T*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 - 315/2*nf^7*T*
      h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 - 245/2*nf^7*T*h^10*p^2*QL^2*QLd^2*LL^2*
      LLd^2 + 815/12*nf^7*T*h^10*p^2*QL^2*QLd^2*QRd^3*LRd - 245/2*nf^7*T*h^10*
      p^2*QL^2*QLd^2*QR^2*QRd^2 + 815/12*nf^7*T*h^10*p^2*QL^2*QLd^2*QR^3*LR +
      245/4*nf^7*T*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 1225/24*nf^7*T*h^10*p^2*
      QL^2*QLd^4*QRd*LRd - 1195/24*nf^7*T*h^10*p^2*QL^2*QLd^4*QR^2 + 593/24*
      nf^7*T*h^10*p^2*QL^2*QLd^5*LLd + 445/12*nf^7*T*h^10*p^2*QL^3*LL*LR^2*
      LRd^2 + 245/12*nf^7*T*h^10*p^2*QL^3*LL*LLd^2*LR^2 + 105*nf^7*T*h^10*p^2*
      QL^3*LL^2*LLd*LR*LRd - 130/9*nf^7*T*h^10*p^2*QL^3*LL^3*LRd^2 - 185/36*
      nf^7*T*h^10*p^2*QL^3*LL^3*LLd^2 + 315*nf^7*T*h^10*p^2*QL^3*QR*QRd*LL*LR*
      LRd + 815/12*nf^7*T*h^10*p^2*QL^3*QR^2*QRd^2*LL + 245/3*nf^7*T*h^10*p^2*
      QL^3*QR^3*LL*LR + 245*nf^7*T*h^10*p^2*QL^3*QLd*QR*LL*LLd*LR - 105*nf^7*T
      *h^10*p^2*QL^3*QLd*QR*QRd^3 + 490/3*nf^7*T*h^10*p^2*QL^3*QLd*QR^2*QRd*LR
       + 245/4*nf^7*T*h^10*p^2*QL^3*QLd^2*QR^2*LL - 245/3*nf^7*T*h^10*p^2*QL^3
      *QLd^3*QR*QRd + 445/8*nf^7*T*h^10*p^2*QL^4*QRd*LR^2*LRd + 315/2*nf^7*T*
      h^10*p^2*QL^4*QRd*LL*LLd*LR + 65*nf^7*T*h^10*p^2*QL^4*QRd*LL^2*LRd - 65/
      3*nf^7*T*h^10*p^2*QL^4*QRd^4 + 525/8*nf^7*T*h^10*p^2*QL^4*QR*QRd^2*LR +
      245/24*nf^7*T*h^10*p^2*QL^4*QR^2*LR^2 + 125/12*nf^7*T*h^10*p^2*QL^4*QR^2
      *LL^2 + 245/8*nf^7*T*h^10*p^2*QL^4*QLd*LLd*LR^2 + 315/2*nf^7*T*h^10*p^2*
      QL^4*QLd*LL*LR*LRd + 315/8*nf^7*T*h^10*p^2*QL^4*QLd*LL^2*LLd + 315/2*
      nf^7*T*h^10*p^2*QL^4*QLd*QR*QRd*LL - 1195/24*nf^7*T*h^10*p^2*QL^4*QLd^2*
      QRd^2 + 1225/24*nf^7*T*h^10*p^2*QL^4*QLd^2*QR*LR - 245/24*nf^7*T*h^10*
      p^2*QL^4*QLd^4 + 39*nf^7*T*h^10*p^2*QL^5*QRd^2*LL + 105/2*nf^7*T*h^10*
      p^2*QL^5*QR*LL*LR + 105/2*nf^7*T*h^10*p^2*QL^5*QLd*QRd*LR + 593/24*nf^7*
      T*h^10*p^2*QL^5*QLd^2*LL + 95/18*nf^7*T*h^10*p^2*QL^6*LR^2 + 65/9*nf^7*T
      *h^10*p^2*QL^6*LL^2 - 25/2*nf^7*T*h^10*u*p*LR^4*LRd^4 - 127/2*nf^7*T*
      h^10*u*p*LLd^2*LR^4*LRd^2 - 30*nf^7*T*h^10*u*p*LLd^4*LR^4 - 100*nf^7*T*
      h^10*u*p*LL*LLd*LR^3*LRd^3 - 140*nf^7*T*h^10*u*p*LL*LLd^3*LR^3*LRd - 127/
      2*nf^7*T*h^10*u*p*LL^2*LR^2*LRd^4 - 150*nf^7*T*h^10*u*p*LL^2*LLd^2*LR^2*
      LRd^2 - 127/2*nf^7*T*h^10*u*p*LL^2*LLd^4*LR^2 - 140*nf^7*T*h^10*u*p*LL^3
      *LLd*LR*LRd^3 - 100*nf^7*T*h^10*u*p*LL^3*LLd^3*LR*LRd - 30*nf^7*T*h^10*u
      *p*LL^4*LRd^4 - 127/2*nf^7*T*h^10*u*p*LL^4*LLd^2*LRd^2 - 25/2*nf^7*T*
      h^10*u*p*LL^4*LLd^4 - 3*nf^7*T*h^10*u*p*QRd^3*LR^2*LRd^3 + 25*nf^7*T*
      h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 140*nf^7*T*h^10*u*p*QRd^3*LL*LLd*LR*
      LRd^2 - 20*nf^7*T*h^10*u*p*QRd^3*LL^2*LRd^3 + 61*nf^7*T*h^10*u*p*QRd^3*
      LL^2*LLd^2*LRd + 10*nf^7*T*h^10*u*p*QRd^6*LRd^2 + 8*nf^7*T*h^10*u*p*
      QRd^6*LLd^2 - 100*nf^7*T*h^10*u*p*QR*QRd*LR^3*LRd^3 - 280*nf^7*T*h^10*u*
      p*QR*QRd*LLd^2*LR^3*LRd - 300*nf^7*T*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2
       - 280*nf^7*T*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - 280*nf^7*T*h^10*u*p*QR*QRd
      *LL^2*LR*LRd^3 - 300*nf^7*T*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd - 280*nf^7
      *T*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 - 100*nf^7*T*h^10*u*p*QR*QRd*LL^3*
      LLd^3 + 105/2*nf^7*T*h^10*u*p*QR*QRd^4*LR*LRd^2 + 75/2*nf^7*T*h^10*u*p*
      QR*QRd^4*LLd^2*LR + 210*nf^7*T*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 150*nf^7*T
      *h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 - 210*nf^7*T*h^10*u*p*QR^2*QRd^2*LLd^2*
      LR^2 - 210*nf^7*T*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 150*nf^7*T*h^10*u*p*
      QR^2*QRd^2*LL^2*LLd^2 + 341/10*nf^7*T*h^10*u*p*QR^2*QRd^5*LRd - 3*nf^7*T
      *h^10*u*p*QR^3*LR^3*LRd^2 - 20*nf^7*T*h^10*u*p*QR^3*LLd^2*LR^3 + 140*
      nf^7*T*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 25*nf^7*T*h^10*u*p*QR^3*LL^2*LR*
      LRd^2 + 61*nf^7*T*h^10*u*p*QR^3*LL^2*LLd^2*LR + 105/2*nf^7*T*h^10*u*p*
      QR^4*QRd*LR^2*LRd + 210*nf^7*T*h^10*u*p*QR^4*QRd*LL*LLd*LR + 75/2*nf^7*T
      *h^10*u*p*QR^4*QRd*LL^2*LRd - 25/2*nf^7*T*h^10*u*p*QR^4*QRd^4 + 341/10*
      nf^7*T*h^10*u*p*QR^5*QRd^2*LR + 10*nf^7*T*h^10*u*p*QR^6*LR^2 + 8*nf^7*T*
      h^10*u*p*QR^6*LL^2 - 75*nf^7*T*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 131*
      nf^7*T*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 - 140*nf^7*T*h^10*u*p*QLd*QRd^2*LL*
      LR*LRd^3 - 105*nf^7*T*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 75*nf^7*T*h^10
      *u*p*QLd*QRd^2*LL^2*LLd^3 + 70*nf^7*T*h^10*u*p*QLd*QRd^5*LLd*LRd - 228*
      nf^7*T*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 - 240*nf^7*T*h^10*u*p*QLd*QR*LLd^3
      *LR^3 - 200*nf^7*T*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 - 420*nf^7*T*h^10*u*p*
      QLd*QR*LL*LLd^2*LR^2*LRd - 300*nf^7*T*h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2
       - 228*nf^7*T*h^10*u*p*QLd*QR*LL^2*LLd^3*LR - 140*nf^7*T*h^10*u*p*QLd*QR
      *LL^3*LRd^3 - 200*nf^7*T*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 300*nf^7*T*
      h^10*u*p*QLd*QR*QRd^3*LLd*LR*LRd - 420*nf^7*T*h^10*u*p*QLd*QR^2*QRd*LLd*
      LR^2*LRd - 300*nf^7*T*h^10*u*p*QLd*QR^2*QRd*LL*LR*LRd^2 - 420*nf^7*T*
      h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR - 300*nf^7*T*h^10*u*p*QLd*QR^2*QRd*
      LL^2*LLd*LRd + 125/2*nf^7*T*h^10*u*p*QLd*QR^2*QRd^4*LLd + 90*nf^7*T*h^10
      *u*p*QLd*QR^4*LLd*LR^2 + 210*nf^7*T*h^10*u*p*QLd*QR^4*LL*LR*LRd + 183/2*
      nf^7*T*h^10*u*p*QLd*QR^4*LL^2*LLd + 70*nf^7*T*h^10*u*p*QLd*QR^5*QRd*LL
       - 75*nf^7*T*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 - 105*nf^7*T*h^10*u*p*QLd^2*
      QRd*LLd^2*LR^2*LRd - 140*nf^7*T*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR - 131*
      nf^7*T*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 - 75*nf^7*T*h^10*u*p*QLd^2*QRd*LL^2
      *LLd^2*LRd + 11*nf^7*T*h^10*u*p*QLd^2*QRd^4*LRd^2 + 25/2*nf^7*T*h^10*u*p
      *QLd^2*QRd^4*LLd^2 - 75*nf^7*T*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 - 183*
      nf^7*T*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR + 300*nf^7*T*h^10*u*p*QLd^2*QR*
      QRd^2*LL*LLd*LRd - 132*nf^7*T*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 360*nf^7*
      T*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - 150*nf^7*T*h^10*u*p*QLd^2*QR^2*LL^2*
      LRd^2 - 132*nf^7*T*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 75*nf^7*T*h^10*u*p*
      QLd^2*QR^2*QRd^3*LRd - 127/2*nf^7*T*h^10*u*p*QLd^2*QR^4*QRd^2 + 54*nf^7*
      T*h^10*u*p*QLd^2*QR^5*LR + 61*nf^7*T*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 20*
      nf^7*T*h^10*u*p*QLd^3*LLd^3*LR^2 + 140*nf^7*T*h^10*u*p*QLd^3*LL*LLd^2*LR
      *LRd + 25*nf^7*T*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 - 3*nf^7*T*h^10*u*p*QLd^3
      *LL^2*LLd^3 + 100*nf^7*T*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 420*nf^7*T*h^10*
      u*p*QLd^3*QR*QRd*LLd*LR*LRd + 79*nf^7*T*h^10*u*p*QLd^3*QR^2*QRd^2*LLd +
      25/2*nf^7*T*h^10*u*p*QLd^4*QRd^2*LRd^2 + 11*nf^7*T*h^10*u*p*QLd^4*QRd^2*
      LLd^2 + 183/2*nf^7*T*h^10*u*p*QLd^4*QR*LR*LRd^2 + 90*nf^7*T*h^10*u*p*
      QLd^4*QR*LLd^2*LR + 210*nf^7*T*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 175/2*nf^7
      *T*h^10*u*p*QLd^4*QR^2*QRd*LRd - 30*nf^7*T*h^10*u*p*QLd^4*QR^4 + 70*nf^7
      *T*h^10*u*p*QLd^5*QRd*LLd*LRd + 54*nf^7*T*h^10*u*p*QLd^5*QR^2*LLd + 8*
      nf^7*T*h^10*u*p*QLd^6*LRd^2 + 10*nf^7*T*h^10*u*p*QLd^6*LLd^2 - 200*nf^7*
      T*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 140*nf^7*T*h^10*u*p*QL*QRd*LLd^3*LR^3
       - 228*nf^7*T*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 - 300*nf^7*T*h^10*u*p*QL*QRd
      *LL*LLd^2*LR^2*LRd - 420*nf^7*T*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 - 200*
      nf^7*T*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - 240*nf^7*T*h^10*u*p*QL*QRd*LL^3*
      LRd^3 - 228*nf^7*T*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 210*nf^7*T*h^10*u*p*
      QL*QRd^4*LLd*LR*LRd + 90*nf^7*T*h^10*u*p*QL*QRd^4*LL*LRd^2 + 183/2*nf^7*
      T*h^10*u*p*QL*QRd^4*LL*LLd^2 - 300*nf^7*T*h^10*u*p*QL*QR*QRd^2*LLd*LR^2*
      LRd - 420*nf^7*T*h^10*u*p*QL*QR*QRd^2*LL*LR*LRd^2 - 300*nf^7*T*h^10*u*p*
      QL*QR*QRd^2*LL*LLd^2*LR - 420*nf^7*T*h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd
       + 70*nf^7*T*h^10*u*p*QL*QR*QRd^5*LLd - 140*nf^7*T*h^10*u*p*QL*QR^2*LLd*
      LR^3*LRd - 75*nf^7*T*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 - 105*nf^7*T*h^10*u*
      p*QL*QR^2*LL*LLd^2*LR^2 - 131*nf^7*T*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 75*
      nf^7*T*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 300*nf^7*T*h^10*u*p*QL*QR^3*QRd*LL*
      LR*LRd + 125/2*nf^7*T*h^10*u*p*QL*QR^4*QRd^2*LL + 70*nf^7*T*h^10*u*p*QL*
      QR^5*LL*LR - 100*nf^7*T*h^10*u*p*QL*QLd*LR^3*LRd^3 - 280*nf^7*T*h^10*u*p
      *QL*QLd*LLd^2*LR^3*LRd - 300*nf^7*T*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 -
      280*nf^7*T*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 - 280*nf^7*T*h^10*u*p*QL*QLd*
      LL^2*LR*LRd^3 - 300*nf^7*T*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd - 280*nf^7*
      T*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 - 100*nf^7*T*h^10*u*p*QL*QLd*LL^3*LLd^3
       + 420*nf^7*T*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd - 600*nf^7*T*h^10*u*p*QL*
      QLd*QR*QRd*LR^2*LRd^2 - 840*nf^7*T*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 -
      840*nf^7*T*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 - 600*nf^7*T*h^10*u*p*QL*
      QLd*QR*QRd*LL^2*LLd^2 + 210*nf^7*T*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 420*
      nf^7*T*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR - 100*nf^7*T*h^10*u*p*QL*QLd*QR^3*
      QRd^3 + 210*nf^7*T*h^10*u*p*QL*QLd*QR^4*QRd*LR + 300*nf^7*T*h^10*u*p*QL*
      QLd^2*QRd^2*LLd*LR*LRd - 183*nf^7*T*h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 -
      75*nf^7*T*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 - 420*nf^7*T*h^10*u*p*QL*
      QLd^2*QR*LLd*LR^2*LRd - 300*nf^7*T*h^10*u*p*QL*QLd^2*QR*LL*LR*LRd^2 -
      420*nf^7*T*h^10*u*p*QL*QLd^2*QR*LL*LLd^2*LR - 300*nf^7*T*h^10*u*p*QL*
      QLd^2*QR*LL^2*LLd*LRd + 200*nf^7*T*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 175/
      2*nf^7*T*h^10*u*p*QL*QLd^2*QR^4*LL + 300*nf^7*T*h^10*u*p*QL*QLd^3*QRd*LL
      *LLd*LRd + 200*nf^7*T*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 140*nf^7*T*h^10*u
      *p*QL*QLd^3*QR^3*QRd + 210*nf^7*T*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 75/2*
      nf^7*T*h^10*u*p*QL*QLd^4*LL*LRd^2 + 105/2*nf^7*T*h^10*u*p*QL*QLd^4*LL*
      LLd^2 + 210*nf^7*T*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 70*nf^7*T*h^10*u*p*QL*
      QLd^5*QR*LRd - 132*nf^7*T*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 150*nf^7*T*
      h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 360*nf^7*T*h^10*u*p*QL^2*QRd^2*LL^2*
      LRd^2 - 132*nf^7*T*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 54*nf^7*T*h^10*u*p*
      QL^2*QRd^5*LRd - 75*nf^7*T*h^10*u*p*QL^2*QR*LR^3*LRd^2 - 131*nf^7*T*h^10
      *u*p*QL^2*QR*LLd^2*LR^3 - 105*nf^7*T*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 - 75
      *nf^7*T*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 140*nf^7*T*h^10*u*p*QL^2*QR*
      LL^3*LLd*LRd - 75*nf^7*T*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 300*nf^7*T*
      h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR - 183*nf^7*T*h^10*u*p*QL^2*QR^2*QRd*
      LL^2*LRd - 127/2*nf^7*T*h^10*u*p*QL^2*QR^2*QRd^4 + 75*nf^7*T*h^10*u*p*
      QL^2*QR^3*QRd^2*LR + 11*nf^7*T*h^10*u*p*QL^2*QR^4*LR^2 + 25/2*nf^7*T*
      h^10*u*p*QL^2*QR^4*LL^2 - 300*nf^7*T*h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd
       - 420*nf^7*T*h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 - 300*nf^7*T*h^10*u*p*
      QL^2*QLd*QRd*LL*LLd^2*LR - 420*nf^7*T*h^10*u*p*QL^2*QLd*QRd*LL^2*LLd*LRd
       + 175/2*nf^7*T*h^10*u*p*QL^2*QLd*QRd^4*LLd - 183*nf^7*T*h^10*u*p*QL^2*
      QLd*QR^2*LLd*LR^2 + 300*nf^7*T*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd - 75*
      nf^7*T*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd + 200*nf^7*T*h^10*u*p*QL^2*QLd*
      QR^3*QRd*LL - 150*nf^7*T*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 210*nf^7*T*
      h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 - 210*nf^7*T*h^10*u*p*QL^2*QLd^2*LL^2*
      LRd^2 - 150*nf^7*T*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 79*nf^7*T*h^10*u*p*
      QL^2*QLd^2*QRd^3*LRd - 150*nf^7*T*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 79*
      nf^7*T*h^10*u*p*QL^2*QLd^2*QR^3*LR + 75*nf^7*T*h^10*u*p*QL^2*QLd^3*QRd^2
      *LLd + 125/2*nf^7*T*h^10*u*p*QL^2*QLd^4*QRd*LRd - 127/2*nf^7*T*h^10*u*p*
      QL^2*QLd^4*QR^2 + 341/10*nf^7*T*h^10*u*p*QL^2*QLd^5*LLd + 61*nf^7*T*h^10
      *u*p*QL^3*LL*LR^2*LRd^2 + 25*nf^7*T*h^10*u*p*QL^3*LL*LLd^2*LR^2 + 140*
      nf^7*T*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 20*nf^7*T*h^10*u*p*QL^3*LL^3*
      LRd^2 - 3*nf^7*T*h^10*u*p*QL^3*LL^3*LLd^2 + 420*nf^7*T*h^10*u*p*QL^3*QR*
      QRd*LL*LR*LRd + 79*nf^7*T*h^10*u*p*QL^3*QR^2*QRd^2*LL + 100*nf^7*T*h^10*
      u*p*QL^3*QR^3*LL*LR + 300*nf^7*T*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR - 140*
      nf^7*T*h^10*u*p*QL^3*QLd*QR*QRd^3 + 200*nf^7*T*h^10*u*p*QL^3*QLd*QR^2*
      QRd*LR + 75*nf^7*T*h^10*u*p*QL^3*QLd^2*QR^2*LL - 100*nf^7*T*h^10*u*p*
      QL^3*QLd^3*QR*QRd + 183/2*nf^7*T*h^10*u*p*QL^4*QRd*LR^2*LRd + 210*nf^7*T
      *h^10*u*p*QL^4*QRd*LL*LLd*LR + 90*nf^7*T*h^10*u*p*QL^4*QRd*LL^2*LRd - 30
      *nf^7*T*h^10*u*p*QL^4*QRd^4 + 175/2*nf^7*T*h^10*u*p*QL^4*QR*QRd^2*LR +
      25/2*nf^7*T*h^10*u*p*QL^4*QR^2*LR^2 + 11*nf^7*T*h^10*u*p*QL^4*QR^2*LL^2
       + 75/2*nf^7*T*h^10*u*p*QL^4*QLd*LLd*LR^2 + 210*nf^7*T*h^10*u*p*QL^4*QLd
      *LL*LR*LRd + 105/2*nf^7*T*h^10*u*p*QL^4*QLd*LL^2*LLd + 210*nf^7*T*h^10*u
      *p*QL^4*QLd*QR*QRd*LL - 127/2*nf^7*T*h^10*u*p*QL^4*QLd^2*QRd^2 + 125/2*
      nf^7*T*h^10*u*p*QL^4*QLd^2*QR*LR - 25/2*nf^7*T*h^10*u*p*QL^4*QLd^4 + 54*
      nf^7*T*h^10*u*p*QL^5*QRd^2*LL + 70*nf^7*T*h^10*u*p*QL^5*QR*LL*LR + 70*
      nf^7*T*h^10*u*p*QL^5*QLd*QRd*LR + 341/10*nf^7*T*h^10*u*p*QL^5*QLd^2*LL
       + 8*nf^7*T*h^10*u*p*QL^6*LR^2 + 10*nf^7*T*h^10*u*p*QL^6*LL^2 - 51/16*
      nf^7*T*h^10*u^2*LR^4*LRd^4 - 53/3*nf^7*T*h^10*u^2*LLd^2*LR^4*LRd^2 - 95/
      12*nf^7*T*h^10*u^2*LLd^4*LR^4 - 51/2*nf^7*T*h^10*u^2*LL*LLd*LR^3*LRd^3
       - 118/3*nf^7*T*h^10*u^2*LL*LLd^3*LR^3*LRd - 53/3*nf^7*T*h^10*u^2*LL^2*
      LR^2*LRd^4 - 153/4*nf^7*T*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 53/3*nf^7*T*
      h^10*u^2*LL^2*LLd^4*LR^2 - 118/3*nf^7*T*h^10*u^2*LL^3*LLd*LR*LRd^3 - 51/
      2*nf^7*T*h^10*u^2*LL^3*LLd^3*LR*LRd - 95/12*nf^7*T*h^10*u^2*LL^4*LRd^4
       - 53/3*nf^7*T*h^10*u^2*LL^4*LLd^2*LRd^2 - 51/16*nf^7*T*h^10*u^2*LL^4*
      LLd^4 - 11/18*nf^7*T*h^10*u^2*QRd^3*LR^2*LRd^3 + 51/8*nf^7*T*h^10*u^2*
      QRd^3*LLd^2*LR^2*LRd + 118/3*nf^7*T*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 95/
      18*nf^7*T*h^10*u^2*QRd^3*LL^2*LRd^3 + 107/6*nf^7*T*h^10*u^2*QRd^3*LL^2*
      LLd^2*LRd + 95/36*nf^7*T*h^10*u^2*QRd^6*LRd^2 + 83/36*nf^7*T*h^10*u^2*
      QRd^6*LLd^2 - 51/2*nf^7*T*h^10*u^2*QR*QRd*LR^3*LRd^3 - 236/3*nf^7*T*h^10
      *u^2*QR*QRd*LLd^2*LR^3*LRd - 153/2*nf^7*T*h^10*u^2*QR*QRd*LL*LLd*LR^2*
      LRd^2 - 236/3*nf^7*T*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 236/3*nf^7*T*h^10*
      u^2*QR*QRd*LL^2*LR*LRd^3 - 153/2*nf^7*T*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*
      LRd - 236/3*nf^7*T*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 51/2*nf^7*T*h^10*u^2
      *QR*QRd*LL^3*LLd^3 + 59/4*nf^7*T*h^10*u^2*QR*QRd^4*LR*LRd^2 + 153/16*
      nf^7*T*h^10*u^2*QR*QRd^4*LLd^2*LR + 59*nf^7*T*h^10*u^2*QR*QRd^4*LL*LLd*
      LRd - 153/4*nf^7*T*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 59*nf^7*T*h^10*u^2*
      QR^2*QRd^2*LLd^2*LR^2 - 59*nf^7*T*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 - 153/4
      *nf^7*T*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 193/20*nf^7*T*h^10*u^2*QR^2*
      QRd^5*LRd - 11/18*nf^7*T*h^10*u^2*QR^3*LR^3*LRd^2 - 95/18*nf^7*T*h^10*
      u^2*QR^3*LLd^2*LR^3 + 118/3*nf^7*T*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 51/8*
      nf^7*T*h^10*u^2*QR^3*LL^2*LR*LRd^2 + 107/6*nf^7*T*h^10*u^2*QR^3*LL^2*
      LLd^2*LR + 59/4*nf^7*T*h^10*u^2*QR^4*QRd*LR^2*LRd + 59*nf^7*T*h^10*u^2*
      QR^4*QRd*LL*LLd*LR + 153/16*nf^7*T*h^10*u^2*QR^4*QRd*LL^2*LRd - 51/16*
      nf^7*T*h^10*u^2*QR^4*QRd^4 + 193/20*nf^7*T*h^10*u^2*QR^5*QRd^2*LR + 95/
      36*nf^7*T*h^10*u^2*QR^6*LR^2 + 83/36*nf^7*T*h^10*u^2*QR^6*LL^2 - 153/8*
      nf^7*T*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 75/2*nf^7*T*h^10*u^2*QLd*
      QRd^2*LLd^3*LR^2 - 118/3*nf^7*T*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 59/2*
      nf^7*T*h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 153/8*nf^7*T*h^10*u^2*QLd*
      QRd^2*LL^2*LLd^3 + 59/3*nf^7*T*h^10*u^2*QLd*QRd^5*LLd*LRd - 188/3*nf^7*T
      *h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 - 190/3*nf^7*T*h^10*u^2*QLd*QR*LLd^3*
      LR^3 - 51*nf^7*T*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 118*nf^7*T*h^10*u^2*QLd
      *QR*LL*LLd^2*LR^2*LRd - 153/2*nf^7*T*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2
       - 188/3*nf^7*T*h^10*u^2*QLd*QR*LL^2*LLd^3*LR - 118/3*nf^7*T*h^10*u^2*
      QLd*QR*LL^3*LRd^3 - 51*nf^7*T*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 153/2*
      nf^7*T*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd - 118*nf^7*T*h^10*u^2*QLd*QR^2*
      QRd*LLd*LR^2*LRd - 153/2*nf^7*T*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2 - 118*
      nf^7*T*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR - 153/2*nf^7*T*h^10*u^2*QLd*
      QR^2*QRd*LL^2*LLd*LRd + 255/16*nf^7*T*h^10*u^2*QLd*QR^2*QRd^4*LLd + 95/4
      *nf^7*T*h^10*u^2*QLd*QR^4*LLd*LR^2 + 59*nf^7*T*h^10*u^2*QLd*QR^4*LL*LR*
      LRd + 107/4*nf^7*T*h^10*u^2*QLd*QR^4*LL^2*LLd + 59/3*nf^7*T*h^10*u^2*QLd
      *QR^5*QRd*LL - 153/8*nf^7*T*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 59/2*nf^7*T*
      h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd - 118/3*nf^7*T*h^10*u^2*QLd^2*QRd*LL*
      LLd^3*LR - 75/2*nf^7*T*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 - 153/8*nf^7*T*h^10
      *u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 35/12*nf^7*T*h^10*u^2*QLd^2*QRd^4*LRd^2
       + 51/16*nf^7*T*h^10*u^2*QLd^2*QRd^4*LLd^2 - 153/8*nf^7*T*h^10*u^2*QLd^2
      *QR*QRd^2*LR*LRd^2 - 107/2*nf^7*T*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR + 153/
      2*nf^7*T*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd - 35*nf^7*T*h^10*u^2*QLd^2*
      QR^2*LR^2*LRd^2 - 95*nf^7*T*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 - 153/4*nf^7*
      T*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 - 35*nf^7*T*h^10*u^2*QLd^2*QR^2*LL^2*
      LLd^2 + 153/8*nf^7*T*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 53/3*nf^7*T*h^10*
      u^2*QLd^2*QR^4*QRd^2 + 57/4*nf^7*T*h^10*u^2*QLd^2*QR^5*LR + 107/6*nf^7*T
      *h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 95/18*nf^7*T*h^10*u^2*QLd^3*LLd^3*LR^2
       + 118/3*nf^7*T*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 51/8*nf^7*T*h^10*u^2*
      QLd^3*LL^2*LLd*LRd^2 - 11/18*nf^7*T*h^10*u^2*QLd^3*LL^2*LLd^3 + 51/2*
      nf^7*T*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 118*nf^7*T*h^10*u^2*QLd^3*QR*QRd*
      LLd*LR*LRd + 43/2*nf^7*T*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 51/16*nf^7*T*
      h^10*u^2*QLd^4*QRd^2*LRd^2 + 35/12*nf^7*T*h^10*u^2*QLd^4*QRd^2*LLd^2 +
      107/4*nf^7*T*h^10*u^2*QLd^4*QR*LR*LRd^2 + 95/4*nf^7*T*h^10*u^2*QLd^4*QR*
      LLd^2*LR + 59*nf^7*T*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 295/12*nf^7*T*h^10*
      u^2*QLd^4*QR^2*QRd*LRd - 95/12*nf^7*T*h^10*u^2*QLd^4*QR^4 + 59/3*nf^7*T*
      h^10*u^2*QLd^5*QRd*LLd*LRd + 57/4*nf^7*T*h^10*u^2*QLd^5*QR^2*LLd + 83/36
      *nf^7*T*h^10*u^2*QLd^6*LRd^2 + 95/36*nf^7*T*h^10*u^2*QLd^6*LLd^2 - 51*
      nf^7*T*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 118/3*nf^7*T*h^10*u^2*QL*QRd*
      LLd^3*LR^3 - 188/3*nf^7*T*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 - 153/2*nf^7*T*
      h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd - 118*nf^7*T*h^10*u^2*QL*QRd*LL^2*LLd*
      LR*LRd^2 - 51*nf^7*T*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 190/3*nf^7*T*h^10*
      u^2*QL*QRd*LL^3*LRd^3 - 188/3*nf^7*T*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 59
      *nf^7*T*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 95/4*nf^7*T*h^10*u^2*QL*QRd^4*LL*
      LRd^2 + 107/4*nf^7*T*h^10*u^2*QL*QRd^4*LL*LLd^2 - 153/2*nf^7*T*h^10*u^2*
      QL*QR*QRd^2*LLd*LR^2*LRd - 118*nf^7*T*h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2
       - 153/2*nf^7*T*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR - 118*nf^7*T*h^10*u^2*
      QL*QR*QRd^2*LL^2*LLd*LRd + 59/3*nf^7*T*h^10*u^2*QL*QR*QRd^5*LLd - 118/3*
      nf^7*T*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 153/8*nf^7*T*h^10*u^2*QL*QR^2*LL*
      LR^2*LRd^2 - 59/2*nf^7*T*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 - 75/2*nf^7*T*
      h^10*u^2*QL*QR^2*LL^3*LRd^2 - 153/8*nf^7*T*h^10*u^2*QL*QR^2*LL^3*LLd^2
       + 153/2*nf^7*T*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 255/16*nf^7*T*h^10*u^2*
      QL*QR^4*QRd^2*LL + 59/3*nf^7*T*h^10*u^2*QL*QR^5*LL*LR - 51/2*nf^7*T*h^10
      *u^2*QL*QLd*LR^3*LRd^3 - 236/3*nf^7*T*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd -
      153/2*nf^7*T*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 236/3*nf^7*T*h^10*u^2*
      QL*QLd*LL*LLd^3*LR^2 - 236/3*nf^7*T*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 153/
      2*nf^7*T*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd - 236/3*nf^7*T*h^10*u^2*QL*
      QLd*LL^3*LLd*LRd^2 - 51/2*nf^7*T*h^10*u^2*QL*QLd*LL^3*LLd^3 + 118*nf^7*T
      *h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd - 153*nf^7*T*h^10*u^2*QL*QLd*QR*QRd*
      LR^2*LRd^2 - 236*nf^7*T*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 - 236*nf^7*T*
      h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 153*nf^7*T*h^10*u^2*QL*QLd*QR*QRd*
      LL^2*LLd^2 + 59*nf^7*T*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 118*nf^7*T*h^10*
      u^2*QL*QLd*QR^3*LL*LLd*LR - 51/2*nf^7*T*h^10*u^2*QL*QLd*QR^3*QRd^3 + 59*
      nf^7*T*h^10*u^2*QL*QLd*QR^4*QRd*LR + 153/2*nf^7*T*h^10*u^2*QL*QLd^2*
      QRd^2*LLd*LR*LRd - 107/2*nf^7*T*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 153/8
      *nf^7*T*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 118*nf^7*T*h^10*u^2*QL*QLd^2*
      QR*LLd*LR^2*LRd - 153/2*nf^7*T*h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2 - 118*
      nf^7*T*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR - 153/2*nf^7*T*h^10*u^2*QL*QLd^2
      *QR*LL^2*LLd*LRd + 51*nf^7*T*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 295/12*
      nf^7*T*h^10*u^2*QL*QLd^2*QR^4*LL + 153/2*nf^7*T*h^10*u^2*QL*QLd^3*QRd*LL
      *LLd*LRd + 51*nf^7*T*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd - 118/3*nf^7*T*h^10*
      u^2*QL*QLd^3*QR^3*QRd + 59*nf^7*T*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 153/16*
      nf^7*T*h^10*u^2*QL*QLd^4*LL*LRd^2 + 59/4*nf^7*T*h^10*u^2*QL*QLd^4*LL*
      LLd^2 + 59*nf^7*T*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 59/3*nf^7*T*h^10*u^2*QL
      *QLd^5*QR*LRd - 35*nf^7*T*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 - 153/4*nf^7*T*
      h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - 95*nf^7*T*h^10*u^2*QL^2*QRd^2*LL^2*
      LRd^2 - 35*nf^7*T*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 57/4*nf^7*T*h^10*u^2*
      QL^2*QRd^5*LRd - 153/8*nf^7*T*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 75/2*nf^7*T*
      h^10*u^2*QL^2*QR*LLd^2*LR^3 - 59/2*nf^7*T*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2
       - 153/8*nf^7*T*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 118/3*nf^7*T*h^10*u^2*
      QL^2*QR*LL^3*LLd*LRd - 153/8*nf^7*T*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd +
      153/2*nf^7*T*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 107/2*nf^7*T*h^10*u^2*
      QL^2*QR^2*QRd*LL^2*LRd - 53/3*nf^7*T*h^10*u^2*QL^2*QR^2*QRd^4 + 153/8*
      nf^7*T*h^10*u^2*QL^2*QR^3*QRd^2*LR + 35/12*nf^7*T*h^10*u^2*QL^2*QR^4*
      LR^2 + 51/16*nf^7*T*h^10*u^2*QL^2*QR^4*LL^2 - 153/2*nf^7*T*h^10*u^2*QL^2
      *QLd*QRd*LLd*LR^2*LRd - 118*nf^7*T*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 -
      153/2*nf^7*T*h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR - 118*nf^7*T*h^10*u^2*
      QL^2*QLd*QRd*LL^2*LLd*LRd + 295/12*nf^7*T*h^10*u^2*QL^2*QLd*QRd^4*LLd -
      107/2*nf^7*T*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 153/2*nf^7*T*h^10*u^2*
      QL^2*QLd*QR^2*LL*LR*LRd - 153/8*nf^7*T*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd
       + 51*nf^7*T*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 153/4*nf^7*T*h^10*u^2*QL^2*
      QLd^2*LR^2*LRd^2 - 59*nf^7*T*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 - 59*nf^7*T*
      h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 153/4*nf^7*T*h^10*u^2*QL^2*QLd^2*LL^2*
      LLd^2 + 43/2*nf^7*T*h^10*u^2*QL^2*QLd^2*QRd^3*LRd - 153/4*nf^7*T*h^10*
      u^2*QL^2*QLd^2*QR^2*QRd^2 + 43/2*nf^7*T*h^10*u^2*QL^2*QLd^2*QR^3*LR +
      153/8*nf^7*T*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 255/16*nf^7*T*h^10*u^2*QL^2
      *QLd^4*QRd*LRd - 53/3*nf^7*T*h^10*u^2*QL^2*QLd^4*QR^2 + 193/20*nf^7*T*
      h^10*u^2*QL^2*QLd^5*LLd + 107/6*nf^7*T*h^10*u^2*QL^3*LL*LR^2*LRd^2 + 51/
      8*nf^7*T*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 118/3*nf^7*T*h^10*u^2*QL^3*LL^2*
      LLd*LR*LRd - 95/18*nf^7*T*h^10*u^2*QL^3*LL^3*LRd^2 - 11/18*nf^7*T*h^10*
      u^2*QL^3*LL^3*LLd^2 + 118*nf^7*T*h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 43/2*
      nf^7*T*h^10*u^2*QL^3*QR^2*QRd^2*LL + 51/2*nf^7*T*h^10*u^2*QL^3*QR^3*LL*
      LR + 153/2*nf^7*T*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR - 118/3*nf^7*T*h^10*u^2
      *QL^3*QLd*QR*QRd^3 + 51*nf^7*T*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 153/8*
      nf^7*T*h^10*u^2*QL^3*QLd^2*QR^2*LL - 51/2*nf^7*T*h^10*u^2*QL^3*QLd^3*QR*
      QRd + 107/4*nf^7*T*h^10*u^2*QL^4*QRd*LR^2*LRd + 59*nf^7*T*h^10*u^2*QL^4*
      QRd*LL*LLd*LR + 95/4*nf^7*T*h^10*u^2*QL^4*QRd*LL^2*LRd - 95/12*nf^7*T*
      h^10*u^2*QL^4*QRd^4 + 295/12*nf^7*T*h^10*u^2*QL^4*QR*QRd^2*LR + 51/16*
      nf^7*T*h^10*u^2*QL^4*QR^2*LR^2 + 35/12*nf^7*T*h^10*u^2*QL^4*QR^2*LL^2 +
      153/16*nf^7*T*h^10*u^2*QL^4*QLd*LLd*LR^2 + 59*nf^7*T*h^10*u^2*QL^4*QLd*
      LL*LR*LRd + 59/4*nf^7*T*h^10*u^2*QL^4*QLd*LL^2*LLd + 59*nf^7*T*h^10*u^2*
      QL^4*QLd*QR*QRd*LL - 53/3*nf^7*T*h^10*u^2*QL^4*QLd^2*QRd^2 + 255/16*nf^7
      *T*h^10*u^2*QL^4*QLd^2*QR*LR - 51/16*nf^7*T*h^10*u^2*QL^4*QLd^4 + 57/4*
      nf^7*T*h^10*u^2*QL^5*QRd^2*LL + 59/3*nf^7*T*h^10*u^2*QL^5*QR*LL*LR + 59/
      3*nf^7*T*h^10*u^2*QL^5*QLd*QRd*LR + 193/20*nf^7*T*h^10*u^2*QL^5*QLd^2*LL
       + 83/36*nf^7*T*h^10*u^2*QL^6*LR^2 + 95/36*nf^7*T*h^10*u^2*QL^6*LL^2 + 1/
      36*nf^7*T^2*h^10*LLd*LR^5*LRd^4 + 2/9*nf^7*T^2*h^10*LLd^3*LR^5*LRd^2 -
      37/72*nf^7*T^2*h^10*LLd^5*LR^5 + 1/36*nf^7*T^2*h^10*LL*LR^4*LRd^5 + 11/
      18*nf^7*T^2*h^10*LL*LLd^2*LR^4*LRd^3 - 5/8*nf^7*T^2*h^10*LL*LLd^4*LR^4*
      LRd + 11/18*nf^7*T^2*h^10*LL^2*LLd*LR^3*LRd^4 - 17/12*nf^7*T^2*h^10*LL^2
      *LLd^3*LR^3*LRd^2 + 2/9*nf^7*T^2*h^10*LL^2*LLd^5*LR^3 + 2/9*nf^7*T^2*
      h^10*LL^3*LR^2*LRd^5 - 17/12*nf^7*T^2*h^10*LL^3*LLd^2*LR^2*LRd^3 + 11/18
      *nf^7*T^2*h^10*LL^3*LLd^4*LR^2*LRd - 5/8*nf^7*T^2*h^10*LL^4*LLd*LR*LRd^4
       + 11/18*nf^7*T^2*h^10*LL^4*LLd^3*LR*LRd^2 + 1/36*nf^7*T^2*h^10*LL^4*
      LLd^5*LR - 37/72*nf^7*T^2*h^10*LL^5*LRd^5 + 2/9*nf^7*T^2*h^10*LL^5*LLd^2
      *LRd^3 + 1/36*nf^7*T^2*h^10*LL^5*LLd^4*LRd - 5/18*nf^7*T^2*h^10*QRd^3*
      LLd^3*LR^3*LRd - 35/72*nf^7*T^2*h^10*QRd^3*LL*LR^2*LRd^4 + 1/6*nf^7*T^2*
      h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 11/18*nf^7*T^2*h^10*QRd^3*LL*LLd^4*LR^2
       - 5/18*nf^7*T^2*h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 5/9*nf^7*T^2*h^10*QRd^3*
      LL^2*LLd^3*LR*LRd + 53/72*nf^7*T^2*h^10*QRd^3*LL^3*LRd^4 - 83/72*nf^7*
      T^2*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 85/72*nf^7*T^2*h^10*QRd^6*LLd*LR*LRd^2
       + 8/9*nf^7*T^2*h^10*QRd^6*LLd^3*LR + 11/24*nf^7*T^2*h^10*QRd^6*LL*LRd^3
       + 233/144*nf^7*T^2*h^10*QRd^6*LL*LLd^2*LRd + 5/6*nf^7*T^2*h^10*QR*QRd*
      LLd*LR^4*LRd^3 - 5/6*nf^7*T^2*h^10*QR*QRd*LLd^3*LR^4*LRd + 5/6*nf^7*T^2*
      h^10*QR*QRd*LL*LR^3*LRd^4 - 5/6*nf^7*T^2*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2
       - 5/6*nf^7*T^2*h^10*QR*QRd*LL*LLd^4*LR^3 - 5/6*nf^7*T^2*h^10*QR*QRd*
      LL^2*LLd*LR^2*LRd^3 - 5/6*nf^7*T^2*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 5/6
      *nf^7*T^2*h^10*QR*QRd*LL^3*LR*LRd^4 - 5/6*nf^7*T^2*h^10*QR*QRd*LL^3*
      LLd^2*LR*LRd^2 + 5/6*nf^7*T^2*h^10*QR*QRd*LL^3*LLd^4*LR - 5/6*nf^7*T^2*
      h^10*QR*QRd*LL^4*LLd*LRd^3 + 5/6*nf^7*T^2*h^10*QR*QRd*LL^4*LLd^3*LRd -
      11/16*nf^7*T^2*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 3/8*nf^7*T^2*h^10*QR*QRd^4
      *LLd^3*LR^2 + 5/6*nf^7*T^2*h^10*QR*QRd^4*LL*LR*LRd^3 + 5/4*nf^7*T^2*h^10
      *QR*QRd^4*LL*LLd^2*LR*LRd + 5/8*nf^7*T^2*h^10*QR*QRd^4*LL^2*LLd*LRd^2 -
      1/3*nf^7*T^2*h^10*QR*QRd^4*LL^2*LLd^3 + 5/6*nf^7*T^2*h^10*QR*QRd^7*LLd*
      LRd - 7/12*nf^7*T^2*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 1/3*nf^7*T^2*h^10*
      QR^2*QRd^2*LLd^3*LR^3 - 7/12*nf^7*T^2*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 7/
      12*nf^7*T^2*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 1/3*nf^7*T^2*h^10*QR^2*QRd^2
      *LL^3*LRd^3 - 7/12*nf^7*T^2*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 25/12*nf^7*
      T^2*h^10*QR^2*QRd^5*LLd*LR*LRd - 3/16*nf^7*T^2*h^10*QR^2*QRd^5*LL*LRd^2
       + 3/4*nf^7*T^2*h^10*QR^2*QRd^5*LL*LLd^2 - 35/72*nf^7*T^2*h^10*QR^3*LLd*
      LR^4*LRd^2 + 53/72*nf^7*T^2*h^10*QR^3*LLd^3*LR^4 - 5/18*nf^7*T^2*h^10*
      QR^3*LL*LLd^2*LR^3*LRd + 1/6*nf^7*T^2*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 - 83/
      72*nf^7*T^2*h^10*QR^3*LL^2*LLd^3*LR^2 - 5/18*nf^7*T^2*h^10*QR^3*LL^3*LR*
      LRd^3 - 5/9*nf^7*T^2*h^10*QR^3*LL^3*LLd^2*LR*LRd + 11/18*nf^7*T^2*h^10*
      QR^3*LL^4*LLd*LRd^2 + 17/18*nf^7*T^2*h^10*QR^3*QRd^6*LLd + 5/6*nf^7*T^2*
      h^10*QR^4*QRd*LLd*LR^3*LRd - 11/16*nf^7*T^2*h^10*QR^4*QRd*LL*LR^2*LRd^2
       + 5/8*nf^7*T^2*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 5/4*nf^7*T^2*h^10*QR^4*QRd
      *LL^2*LLd*LR*LRd + 3/8*nf^7*T^2*h^10*QR^4*QRd*LL^3*LRd^2 - 1/3*nf^7*T^2*
      h^10*QR^4*QRd*LL^3*LLd^2 + 1/12*nf^7*T^2*h^10*QR^4*QRd^4*LLd*LR + 1/12*
      nf^7*T^2*h^10*QR^4*QRd^4*LL*LRd - 3/16*nf^7*T^2*h^10*QR^5*QRd^2*LLd*LR^2
       + 25/12*nf^7*T^2*h^10*QR^5*QRd^2*LL*LR*LRd + 3/4*nf^7*T^2*h^10*QR^5*
      QRd^2*LL^2*LLd + 11/24*nf^7*T^2*h^10*QR^6*LLd*LR^3 + 85/72*nf^7*T^2*h^10
      *QR^6*LL*LR^2*LRd + 233/144*nf^7*T^2*h^10*QR^6*LL^2*LLd*LR + 8/9*nf^7*
      T^2*h^10*QR^6*LL^3*LRd + 17/18*nf^7*T^2*h^10*QR^6*QRd^3*LL + 5/6*nf^7*
      T^2*h^10*QR^7*QRd*LL*LR + 2/9*nf^7*T^2*h^10*QLd*QRd^2*LR^3*LRd^4 + 3/4*
      nf^7*T^2*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 91/72*nf^7*T^2*h^10*QLd*QRd^2
      *LLd^4*LR^3 + 5/6*nf^7*T^2*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 5/6*nf^7*
      T^2*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd + 5/8*nf^7*T^2*h^10*QLd*QRd^2*LL^2*
      LR*LRd^4 - 21/8*nf^7*T^2*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 3/2*nf^7*
      T^2*h^10*QLd*QRd^2*LL^2*LLd^4*LR - 5/9*nf^7*T^2*h^10*QLd*QRd^2*LL^3*LLd*
      LRd^3 + 5/9*nf^7*T^2*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 10/9*nf^7*T^2*h^10*
      QLd*QRd^5*LR*LRd^3 + 25/12*nf^7*T^2*h^10*QLd*QRd^5*LLd^2*LR*LRd + 25/12*
      nf^7*T^2*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 5/9*nf^7*T^2*h^10*QLd*QRd^5*LL*
      LLd^3 + 1/12*nf^7*T^2*h^10*QLd*QR*LR^4*LRd^4 + 53/48*nf^7*T^2*h^10*QLd*
      QR*LLd^2*LR^4*LRd^2 - 17/8*nf^7*T^2*h^10*QLd*QR*LLd^4*LR^4 + 5/6*nf^7*
      T^2*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 5/3*nf^7*T^2*h^10*QLd*QR*LL*LLd^3*
      LR^3*LRd + 53/48*nf^7*T^2*h^10*QLd*QR*LL^2*LR^2*LRd^4 - 7/4*nf^7*T^2*
      h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 53/48*nf^7*T^2*h^10*QLd*QR*LL^2*
      LLd^4*LR^2 - 10/3*nf^7*T^2*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 5/6*nf^7*T^2*
      h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 5/8*nf^7*T^2*h^10*QLd*QR*LL^4*LRd^4 + 53/
      48*nf^7*T^2*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 1/12*nf^7*T^2*h^10*QLd*QR*
      LL^4*LLd^4 + 5/6*nf^7*T^2*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 35/24*nf^7*T^2*
      h^10*QLd*QR*QRd^6*LRd^2 + 133/48*nf^7*T^2*h^10*QLd*QR*QRd^6*LLd^2 + 5/6*
      nf^7*T^2*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 5/6*nf^7*T^2*h^10*QLd*QR^2*QRd*
      LLd^2*LR^3*LRd - 5/6*nf^7*T^2*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 5/3*nf^7
      *T^2*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 - 5/3*nf^7*T^2*h^10*QLd*QR^2*QRd*
      LL^3*LLd*LRd^2 + 5/6*nf^7*T^2*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 7/48*nf^7*
      T^2*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 7/4*nf^7*T^2*h^10*QLd*QR^2*QRd^4*
      LLd^2*LR + 5/4*nf^7*T^2*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 7/4*nf^7*T^2*
      h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 7/2*nf^7*T^2*h^10*QLd*QR^3*QRd^2*LLd^2*
      LR^2 - 7/4*nf^7*T^2*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 10/9*nf^7*T^2*h^10*
      QLd*QR^3*QRd^5*LRd - 17/24*nf^7*T^2*h^10*QLd*QR^4*LR^3*LRd^2 + 25/12*
      nf^7*T^2*h^10*QLd*QR^4*LLd^2*LR^3 + 5/4*nf^7*T^2*h^10*QLd*QR^4*LL*LLd*
      LR^2*LRd + 3/2*nf^7*T^2*h^10*QLd*QR^4*LL^2*LR*LRd^2 - 11/16*nf^7*T^2*
      h^10*QLd*QR^4*LL^2*LLd^2*LR + 5/6*nf^7*T^2*h^10*QLd*QR^4*QRd^3*LR*LRd +
      5/6*nf^7*T^2*h^10*QLd*QR^4*QRd^3*LL*LLd + 25/12*nf^7*T^2*h^10*QLd*QR^5*
      QRd*LR^2*LRd + 10/3*nf^7*T^2*h^10*QLd*QR^5*QRd*LL*LLd*LR + 25/12*nf^7*
      T^2*h^10*QLd*QR^5*QRd*LL^2*LRd + 7/12*nf^7*T^2*h^10*QLd*QR^5*QRd^4 - 19/
      144*nf^7*T^2*h^10*QLd*QR^6*QRd^2*LR + 11/24*nf^7*T^2*h^10*QLd*QR^7*LR^2
       + 2/3*nf^7*T^2*h^10*QLd*QR^7*LL^2 + 5/9*nf^7*T^2*h^10*QLd^2*QRd*LLd*
      LR^3*LRd^3 - 5/9*nf^7*T^2*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 3/2*nf^7*T^2*
      h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 21/8*nf^7*T^2*h^10*QLd^2*QRd*LL*LLd^2*
      LR^2*LRd^2 + 5/8*nf^7*T^2*h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 5/6*nf^7*T^2*
      h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 5/6*nf^7*T^2*h^10*QLd^2*QRd*LL^2*
      LLd^3*LR*LRd - 91/72*nf^7*T^2*h^10*QLd^2*QRd*LL^3*LRd^4 + 3/4*nf^7*T^2*
      h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 2/9*nf^7*T^2*h^10*QLd^2*QRd*LL^3*LLd^4
       + 133/48*nf^7*T^2*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 - 49/36*nf^7*T^2*h^10*
      QLd^2*QRd^4*LLd^3*LR + 167/72*nf^7*T^2*h^10*QLd^2*QRd^4*LL*LRd^3 - 1/4*
      nf^7*T^2*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 7/4*nf^7*T^2*h^10*QLd^2*QR*
      QRd^2*LLd*LR^2*LRd^2 - 9/4*nf^7*T^2*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 5/6
      *nf^7*T^2*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 21/8*nf^7*T^2*h^10*QLd^2*QR*
      QRd^2*LL^2*LLd*LRd^2 + 19/12*nf^7*T^2*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 +
      25/12*nf^7*T^2*h^10*QLd^2*QR*QRd^5*LLd*LRd + 1/6*nf^7*T^2*h^10*QLd^2*
      QR^2*LLd*LR^3*LRd^2 - 17/6*nf^7*T^2*h^10*QLd^2*QR^2*LLd^3*LR^3 + 13/6*
      nf^7*T^2*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 1/6*nf^7*T^2*h^10*QLd^2*QR^2*
      LL^2*LLd^3*LR - 17/6*nf^7*T^2*h^10*QLd^2*QR^2*LL^3*LRd^3 + 13/6*nf^7*T^2
      *h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 11/4*nf^7*T^2*h^10*QLd^2*QR^2*QRd^3*LL
      *LRd^2 + 2/3*nf^7*T^2*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 119/72*nf^7*T^2*
      h^10*QLd^2*QR^3*QRd^4*LLd + 53/48*nf^7*T^2*h^10*QLd^2*QR^4*QRd^2*LLd*LR
       + 53/48*nf^7*T^2*h^10*QLd^2*QR^4*QRd^2*LL*LRd + 25/8*nf^7*T^2*h^10*
      QLd^2*QR^5*LLd*LR^2 + 5/4*nf^7*T^2*h^10*QLd^2*QR^5*LL*LR*LRd + 11/16*
      nf^7*T^2*h^10*QLd^2*QR^5*LL^2*LLd + 85/72*nf^7*T^2*h^10*QLd^2*QR^6*QRd*
      LL - 83/72*nf^7*T^2*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 53/72*nf^7*T^2*h^10*
      QLd^3*LLd^4*LR^3 - 5/9*nf^7*T^2*h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 5/18*nf^7
      *T^2*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 11/18*nf^7*T^2*h^10*QLd^3*LL^2*LR*
      LRd^4 + 1/6*nf^7*T^2*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 - 35/72*nf^7*T^2*
      h^10*QLd^3*LL^2*LLd^4*LR - 5/18*nf^7*T^2*h^10*QLd^3*LL^3*LLd*LRd^3 + 5/
      18*nf^7*T^2*h^10*QLd^3*QRd^3*LR*LRd^3 - 5/18*nf^7*T^2*h^10*QLd^3*QRd^3*
      LLd^2*LR*LRd - 5/18*nf^7*T^2*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 5/18*nf^7*
      T^2*h^10*QLd^3*QRd^3*LL*LLd^3 + 5/6*nf^7*T^2*h^10*QLd^3*QR*QRd*LL*LLd^3*
      LR - 5/6*nf^7*T^2*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 7/6*nf^7*T^2*h^10*QLd^3
      *QR*QRd^4*LRd^2 - 25/12*nf^7*T^2*h^10*QLd^3*QR*QRd^4*LLd^2 + 1/6*nf^7*
      T^2*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 3*nf^7*T^2*h^10*QLd^3*QR^2*QRd^2*
      LLd^2*LR - 5/6*nf^7*T^2*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 7/4*nf^7*T^2*
      h^10*QLd^3*QR^3*LR^2*LRd^2 - 7/2*nf^7*T^2*h^10*QLd^3*QR^3*LLd^2*LR^2 + 7/
      4*nf^7*T^2*h^10*QLd^3*QR^3*LL^2*LLd^2 - 5/6*nf^7*T^2*h^10*QLd^3*QR^3*
      QRd^3*LRd - 5/6*nf^7*T^2*h^10*QLd^3*QR^4*QRd*LR*LRd - 5/6*nf^7*T^2*h^10*
      QLd^3*QR^4*QRd*LL*LLd - 1/6*nf^7*T^2*h^10*QLd^3*QR^5*QRd^2 + 29/18*nf^7*
      T^2*h^10*QLd^3*QR^6*LR - 1/4*nf^7*T^2*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 +
      167/72*nf^7*T^2*h^10*QLd^4*QRd^2*LLd^3*LR - 49/36*nf^7*T^2*h^10*QLd^4*
      QRd^2*LL*LRd^3 + 133/48*nf^7*T^2*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 11/16*
      nf^7*T^2*h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 25/12*nf^7*T^2*h^10*QLd^4*QR*
      LLd^3*LR^2 + 5/4*nf^7*T^2*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 3/2*nf^7*T^2*
      h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 17/24*nf^7*T^2*h^10*QLd^4*QR*LL^2*LLd^3
       + 5/12*nf^7*T^2*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd - 199/48*nf^7*T^2*h^10*
      QLd^4*QR^2*QRd*LL*LRd^2 + 5/8*nf^7*T^2*h^10*QLd^4*QR^2*QRd*LL*LLd^2 -
      221/72*nf^7*T^2*h^10*QLd^4*QR^3*QRd^2*LLd - 17/8*nf^7*T^2*h^10*QLd^4*
      QR^4*LLd*LR - 5/8*nf^7*T^2*h^10*QLd^4*QR^4*LL*LRd + 5/9*nf^7*T^2*h^10*
      QLd^5*QRd*LR*LRd^3 + 25/12*nf^7*T^2*h^10*QLd^5*QRd*LLd^2*LR*LRd + 25/12*
      nf^7*T^2*h^10*QLd^5*QRd*LL*LLd*LRd^2 + 10/9*nf^7*T^2*h^10*QLd^5*QRd*LL*
      LLd^3 + 3/4*nf^7*T^2*h^10*QLd^5*QR*QRd^2*LRd^2 + 157/48*nf^7*T^2*h^10*
      QLd^5*QR*QRd^2*LLd^2 + 11/16*nf^7*T^2*h^10*QLd^5*QR^2*LR*LRd^2 + 25/8*
      nf^7*T^2*h^10*QLd^5*QR^2*LLd^2*LR + 5/4*nf^7*T^2*h^10*QLd^5*QR^2*LL*LLd*
      LRd - 5/18*nf^7*T^2*h^10*QLd^5*QR^3*QRd*LRd - 23/24*nf^7*T^2*h^10*QLd^5*
      QR^5 + 233/144*nf^7*T^2*h^10*QLd^6*LLd*LR*LRd^2 + 11/24*nf^7*T^2*h^10*
      QLd^6*LLd^3*LR + 8/9*nf^7*T^2*h^10*QLd^6*LL*LRd^3 + 85/72*nf^7*T^2*h^10*
      QLd^6*LL*LLd^2*LRd + 25/12*nf^7*T^2*h^10*QLd^6*QR*QRd*LLd*LRd + 29/18*
      nf^7*T^2*h^10*QLd^6*QR^3*LLd + 2/3*nf^7*T^2*h^10*QLd^7*QR*LRd^2 + 11/24*
      nf^7*T^2*h^10*QLd^7*QR*LLd^2 + 1/12*nf^7*T^2*h^10*QL*QRd*LR^4*LRd^4 + 53/
      48*nf^7*T^2*h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 5/8*nf^7*T^2*h^10*QL*QRd*
      LLd^4*LR^4 + 5/6*nf^7*T^2*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 10/3*nf^7*T^2*
      h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 53/48*nf^7*T^2*h^10*QL*QRd*LL^2*LR^2*
      LRd^4 - 7/4*nf^7*T^2*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 + 53/48*nf^7*T^2*
      h^10*QL*QRd*LL^2*LLd^4*LR^2 - 5/3*nf^7*T^2*h^10*QL*QRd*LL^3*LLd*LR*LRd^3
       + 5/6*nf^7*T^2*h^10*QL*QRd*LL^3*LLd^3*LR*LRd - 17/8*nf^7*T^2*h^10*QL*
      QRd*LL^4*LRd^4 + 53/48*nf^7*T^2*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 1/12*nf^7
      *T^2*h^10*QL*QRd*LL^4*LLd^4 - 17/24*nf^7*T^2*h^10*QL*QRd^4*LR^2*LRd^3 +
      3/2*nf^7*T^2*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 5/4*nf^7*T^2*h^10*QL*QRd^4*
      LL*LLd*LR*LRd^2 + 25/12*nf^7*T^2*h^10*QL*QRd^4*LL^2*LRd^3 - 11/16*nf^7*
      T^2*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 11/24*nf^7*T^2*h^10*QL*QRd^7*LRd^2 +
      2/3*nf^7*T^2*h^10*QL*QRd^7*LLd^2 + 5/6*nf^7*T^2*h^10*QL*QR*QRd^2*LR^3*
      LRd^3 - 5/3*nf^7*T^2*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd - 5/3*nf^7*T^2*h^10
      *QL*QR*QRd^2*LL*LLd^3*LR^2 - 5/6*nf^7*T^2*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3
       - 5/6*nf^7*T^2*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 + 5/6*nf^7*T^2*h^10*QL*
      QR*QRd^2*LL^3*LLd^3 + 25/12*nf^7*T^2*h^10*QL*QR*QRd^5*LR*LRd^2 + 25/12*
      nf^7*T^2*h^10*QL*QR*QRd^5*LLd^2*LR + 10/3*nf^7*T^2*h^10*QL*QR*QRd^5*LL*
      LLd*LRd + 2/9*nf^7*T^2*h^10*QL*QR^2*LR^4*LRd^3 + 5/8*nf^7*T^2*h^10*QL*
      QR^2*LLd^2*LR^4*LRd + 5/6*nf^7*T^2*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 - 5/9*
      nf^7*T^2*h^10*QL*QR^2*LL*LLd^3*LR^3 + 3/4*nf^7*T^2*h^10*QL*QR^2*LL^2*
      LR^2*LRd^3 - 21/8*nf^7*T^2*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd - 5/6*nf^7*
      T^2*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 + 5/9*nf^7*T^2*h^10*QL*QR^2*LL^3*
      LLd^3*LR - 91/72*nf^7*T^2*h^10*QL*QR^2*LL^4*LRd^3 + 3/2*nf^7*T^2*h^10*QL
      *QR^2*LL^4*LLd^2*LRd - 7/4*nf^7*T^2*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 7/2*
      nf^7*T^2*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 7/4*nf^7*T^2*h^10*QL*QR^2*QRd^3
      *LL^2*LLd^2 - 19/144*nf^7*T^2*h^10*QL*QR^2*QRd^6*LRd + 5/6*nf^7*T^2*h^10
      *QL*QR^3*QRd*LR^3*LRd^2 + 5/6*nf^7*T^2*h^10*QL*QR^3*QRd^4*LR*LRd + 5/6*
      nf^7*T^2*h^10*QL*QR^3*QRd^4*LL*LLd + 7/48*nf^7*T^2*h^10*QL*QR^4*QRd^2*
      LR^2*LRd + 5/4*nf^7*T^2*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 7/4*nf^7*T^2*h^10
      *QL*QR^4*QRd^2*LL^2*LRd + 7/12*nf^7*T^2*h^10*QL*QR^4*QRd^5 + 10/9*nf^7*
      T^2*h^10*QL*QR^5*LR^3*LRd + 25/12*nf^7*T^2*h^10*QL*QR^5*LL*LLd*LR^2 + 25/
      12*nf^7*T^2*h^10*QL*QR^5*LL^2*LR*LRd + 5/9*nf^7*T^2*h^10*QL*QR^5*LL^3*
      LLd + 10/9*nf^7*T^2*h^10*QL*QR^5*QRd^3*LR + 35/24*nf^7*T^2*h^10*QL*QR^6*
      QRd*LR^2 + 133/48*nf^7*T^2*h^10*QL*QR^6*QRd*LL^2 + 5/6*nf^7*T^2*h^10*QL*
      QLd*LLd*LR^4*LRd^3 - 5/6*nf^7*T^2*h^10*QL*QLd*LLd^3*LR^4*LRd + 5/6*nf^7*
      T^2*h^10*QL*QLd*LL*LR^3*LRd^4 - 5/6*nf^7*T^2*h^10*QL*QLd*LL*LLd^2*LR^3*
      LRd^2 - 5/6*nf^7*T^2*h^10*QL*QLd*LL*LLd^4*LR^3 - 5/6*nf^7*T^2*h^10*QL*
      QLd*LL^2*LLd*LR^2*LRd^3 - 5/6*nf^7*T^2*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd
       - 5/6*nf^7*T^2*h^10*QL*QLd*LL^3*LR*LRd^4 - 5/6*nf^7*T^2*h^10*QL*QLd*
      LL^3*LLd^2*LR*LRd^2 + 5/6*nf^7*T^2*h^10*QL*QLd*LL^3*LLd^4*LR - 5/6*nf^7*
      T^2*h^10*QL*QLd*LL^4*LLd*LRd^3 + 5/6*nf^7*T^2*h^10*QL*QLd*LL^4*LLd^3*LRd
       - 5/6*nf^7*T^2*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 5/6*nf^7*T^2*h^10*QL*QLd*
      QRd^3*LL*LR*LRd^3 + 25/12*nf^7*T^2*h^10*QL*QLd*QRd^6*LLd*LRd - 10/3*nf^7
      *T^2*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 10/3*nf^7*T^2*h^10*QL*QLd*QR*QRd*
      LL^3*LRd^3 + 5/2*nf^7*T^2*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd + 25/12*nf^7*
      T^2*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 5/4*nf^7*T^2*h^10*QL*QLd*QR*QRd^4*LL
      *LLd^2 + 35/12*nf^7*T^2*h^10*QL*QLd*QR^2*QRd^5*LLd + 5/6*nf^7*T^2*h^10*
      QL*QLd*QR^3*LLd*LR^3*LRd - 5/6*nf^7*T^2*h^10*QL*QLd*QR^3*LL^3*LRd^2 + 5/
      6*nf^7*T^2*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 5/6*nf^7*T^2*h^10*QL*QLd*QR^3
      *QRd^3*LL*LRd + 25/12*nf^7*T^2*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 5/2*nf^7*
      T^2*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 5/4*nf^7*T^2*h^10*QL*QLd*QR^4*QRd*
      LL^2*LLd + 35/12*nf^7*T^2*h^10*QL*QLd*QR^5*QRd^2*LL + 25/12*nf^7*T^2*
      h^10*QL*QLd*QR^6*LL*LR + 19/12*nf^7*T^2*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3
       - 21/8*nf^7*T^2*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd + 5/6*nf^7*T^2*h^10*
      QL*QLd^2*QRd^2*LL*LLd^3*LR - 9/4*nf^7*T^2*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3
       + 7/4*nf^7*T^2*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 157/48*nf^7*T^2*
      h^10*QL*QLd^2*QRd^5*LRd^2 + 3/4*nf^7*T^2*h^10*QL*QLd^2*QRd^5*LLd^2 + 5/6
      *nf^7*T^2*h^10*QL*QLd^2*QR*LR^3*LRd^3 - 5/6*nf^7*T^2*h^10*QL*QLd^2*QR*
      LLd^2*LR^3*LRd - 5/6*nf^7*T^2*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 - 5/3*nf^7*
      T^2*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 5/3*nf^7*T^2*h^10*QL*QLd^2*QR*LL^3*
      LLd*LRd^2 + 5/6*nf^7*T^2*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 5/6*nf^7*T^2*h^10
      *QL*QLd^2*QR*QRd^3*LR*LRd^2 - 5/6*nf^7*T^2*h^10*QL*QLd^2*QR*QRd^3*LLd^2*
      LR + 21/4*nf^7*T^2*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 - 7/2*nf^7*T^2*h^10
      *QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 21/4*nf^7*T^2*h^10*QL*QLd^2*QR^2*QRd*
      LL^2*LLd^2 + 13/4*nf^7*T^2*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 5/6*nf^7*T^2*
      h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - 5/6*nf^7*T^2*h^10*QL*QLd^2*QR^3*QRd^2*
      LL*LLd + 5/8*nf^7*T^2*h^10*QL*QLd^2*QR^4*LR^2*LRd + 5/12*nf^7*T^2*h^10*
      QL*QLd^2*QR^4*LL*LLd*LR - 199/48*nf^7*T^2*h^10*QL*QLd^2*QR^4*LL^2*LRd +
      1/3*nf^7*T^2*h^10*QL*QLd^2*QR^4*QRd^3 + 5/4*nf^7*T^2*h^10*QL*QLd^2*QR^5*
      QRd*LR + 5/6*nf^7*T^2*h^10*QL*QLd^3*QRd*LL^2*LLd^3 - 5/6*nf^7*T^2*h^10*
      QL*QLd^3*QR*QRd^2*LL*LRd^2 + 5/6*nf^7*T^2*h^10*QL*QLd^3*QR*QRd^2*LL*
      LLd^2 - 10/9*nf^7*T^2*h^10*QL*QLd^3*QR^2*QRd^3*LLd - 5/3*nf^7*T^2*h^10*
      QL*QLd^3*QR^3*QRd*LLd*LR - 10/3*nf^7*T^2*h^10*QL*QLd^3*QR^3*QRd*LL*LRd
       - 5/18*nf^7*T^2*h^10*QL*QLd^3*QR^5*LL - 1/3*nf^7*T^2*h^10*QL*QLd^4*LR^2
      *LRd^3 + 5/8*nf^7*T^2*h^10*QL*QLd^4*LLd^2*LR^2*LRd + 5/4*nf^7*T^2*h^10*
      QL*QLd^4*LL*LLd*LR*LRd^2 + 5/6*nf^7*T^2*h^10*QL*QLd^4*LL*LLd^3*LR + 3/8*
      nf^7*T^2*h^10*QL*QLd^4*LL^2*LRd^3 - 11/16*nf^7*T^2*h^10*QL*QLd^4*LL^2*
      LLd^2*LRd - 25/12*nf^7*T^2*h^10*QL*QLd^4*QRd^3*LRd^2 + 7/6*nf^7*T^2*h^10
      *QL*QLd^4*QRd^3*LLd^2 + 5/4*nf^7*T^2*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 + 25/
      12*nf^7*T^2*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 5/2*nf^7*T^2*h^10*QL*QLd^4*
      QR*QRd*LL*LLd*LRd - 239/48*nf^7*T^2*h^10*QL*QLd^4*QR^2*QRd^2*LRd - 5/6*
      nf^7*T^2*h^10*QL*QLd^4*QR^3*LR*LRd - 5/6*nf^7*T^2*h^10*QL*QLd^4*QR^3*LL*
      LLd - 55/24*nf^7*T^2*h^10*QL*QLd^4*QR^4*QRd + 25/12*nf^7*T^2*h^10*QL*
      QLd^5*QRd^2*LLd*LRd + 10/3*nf^7*T^2*h^10*QL*QLd^5*QR*LLd*LR*LRd + 25/12*
      nf^7*T^2*h^10*QL*QLd^5*QR*LL*LRd^2 + 25/12*nf^7*T^2*h^10*QL*QLd^5*QR*LL*
      LLd^2 + 5/4*nf^7*T^2*h^10*QL*QLd^5*QR^2*QRd*LLd + 133/48*nf^7*T^2*h^10*
      QL*QLd^6*QRd*LRd^2 + 35/24*nf^7*T^2*h^10*QL*QLd^6*QRd*LLd^2 + 85/72*nf^7
      *T^2*h^10*QL*QLd^6*QR^2*LRd + 5/6*nf^7*T^2*h^10*QL*QLd^7*LLd*LRd + 13/6*
      nf^7*T^2*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 17/6*nf^7*T^2*h^10*QL^2*QRd^2*
      LLd^3*LR^3 + 1/6*nf^7*T^2*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 13/6*nf^7*T^2*
      h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 17/6*nf^7*T^2*h^10*QL^2*QRd^2*LL^3*LRd^3
       + 1/6*nf^7*T^2*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 5/4*nf^7*T^2*h^10*QL^2*
      QRd^5*LLd*LR*LRd + 25/8*nf^7*T^2*h^10*QL^2*QRd^5*LL*LRd^2 + 11/16*nf^7*
      T^2*h^10*QL^2*QRd^5*LL*LLd^2 + 3/2*nf^7*T^2*h^10*QL^2*QR*LLd*LR^4*LRd^2
       - 91/72*nf^7*T^2*h^10*QL^2*QR*LLd^3*LR^4 + 5/9*nf^7*T^2*h^10*QL^2*QR*LL
      *LR^3*LRd^3 - 5/6*nf^7*T^2*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd - 21/8*nf^7*
      T^2*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 3/4*nf^7*T^2*h^10*QL^2*QR*LL^2*
      LLd^3*LR^2 - 5/9*nf^7*T^2*h^10*QL^2*QR*LL^3*LR*LRd^3 + 5/6*nf^7*T^2*h^10
      *QL^2*QR*LL^3*LLd^2*LR*LRd + 5/8*nf^7*T^2*h^10*QL^2*QR*LL^4*LLd*LRd^2 +
      2/9*nf^7*T^2*h^10*QL^2*QR*LL^4*LLd^3 + 85/72*nf^7*T^2*h^10*QL^2*QR*QRd^6
      *LLd + 5/6*nf^7*T^2*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd + 7/4*nf^7*T^2*h^10*
      QL^2*QR^2*QRd*LL*LR^2*LRd^2 - 21/8*nf^7*T^2*h^10*QL^2*QR^2*QRd*LL*LLd^2*
      LR^2 - 9/4*nf^7*T^2*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 19/12*nf^7*T^2*h^10*
      QL^2*QR^2*QRd*LL^3*LLd^2 + 53/48*nf^7*T^2*h^10*QL^2*QR^2*QRd^4*LLd*LR +
      53/48*nf^7*T^2*h^10*QL^2*QR^2*QRd^4*LL*LRd + 11/4*nf^7*T^2*h^10*QL^2*
      QR^3*QRd^2*LLd*LR^2 + 2/3*nf^7*T^2*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 167/
      72*nf^7*T^2*h^10*QL^2*QR^4*LLd*LR^3 + 133/48*nf^7*T^2*h^10*QL^2*QR^4*LL*
      LR^2*LRd - 1/4*nf^7*T^2*h^10*QL^2*QR^4*LL^2*LLd*LR - 49/36*nf^7*T^2*h^10
      *QL^2*QR^4*LL^3*LRd + 119/72*nf^7*T^2*h^10*QL^2*QR^4*QRd^3*LL + 25/12*
      nf^7*T^2*h^10*QL^2*QR^5*QRd*LL*LR + 5/6*nf^7*T^2*h^10*QL^2*QLd*QRd*LR^3*
      LRd^3 - 5/3*nf^7*T^2*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd - 5/3*nf^7*T^2*
      h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 - 5/6*nf^7*T^2*h^10*QL^2*QLd*QRd*LL^2*LR
      *LRd^3 - 5/6*nf^7*T^2*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 5/6*nf^7*T^2*
      h^10*QL^2*QLd*QRd*LL^3*LLd^3 + 5/8*nf^7*T^2*h^10*QL^2*QLd*QRd^4*LR*LRd^2
       - 199/48*nf^7*T^2*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 5/12*nf^7*T^2*h^10*
      QL^2*QLd*QRd^4*LL*LLd*LRd + 21/4*nf^7*T^2*h^10*QL^2*QLd*QR*QRd^2*LR^2*
      LRd^2 - 7/2*nf^7*T^2*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 21/4*nf^7*T^2*
      h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 + 5/4*nf^7*T^2*h^10*QL^2*QLd*QR*QRd^5*
      LRd + 19/12*nf^7*T^2*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 9/4*nf^7*T^2*h^10*
      QL^2*QLd*QR^2*LLd^2*LR^3 - 21/8*nf^7*T^2*h^10*QL^2*QLd*QR^2*LL^2*LR*
      LRd^2 + 7/4*nf^7*T^2*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 5/6*nf^7*T^2*
      h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd - 5/6*nf^7*T^2*h^10*QL^2*QLd*QR^2*QRd^3*
      LR*LRd - 5/6*nf^7*T^2*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd + 5/6*nf^7*T^2*
      h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd - 5/6*nf^7*T^2*h^10*QL^2*QLd*QR^3*QRd*
      LL^2*LRd + 1/3*nf^7*T^2*h^10*QL^2*QLd*QR^3*QRd^4 + 13/4*nf^7*T^2*h^10*
      QL^2*QLd*QR^4*QRd^2*LR + 157/48*nf^7*T^2*h^10*QL^2*QLd*QR^5*LR^2 + 3/4*
      nf^7*T^2*h^10*QL^2*QLd*QR^5*LL^2 - 7/12*nf^7*T^2*h^10*QL^2*QLd^2*LLd*
      LR^3*LRd^2 + 1/3*nf^7*T^2*h^10*QL^2*QLd^2*LLd^3*LR^3 - 7/12*nf^7*T^2*
      h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 7/12*nf^7*T^2*h^10*QL^2*QLd^2*LL^2*LLd^3
      *LR + 1/3*nf^7*T^2*h^10*QL^2*QLd^2*LL^3*LRd^3 - 7/12*nf^7*T^2*h^10*QL^2*
      QLd^2*LL^3*LLd^2*LRd - 5/6*nf^7*T^2*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd - 3
      *nf^7*T^2*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 1/6*nf^7*T^2*h^10*QL^2*QLd^2*
      QRd^3*LL*LLd^2 - 239/48*nf^7*T^2*h^10*QL^2*QLd^2*QR*QRd^4*LLd - 7/4*nf^7
      *T^2*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR - 7/4*nf^7*T^2*h^10*QL^2*QLd^2*
      QR^2*QRd^2*LL*LRd - 3*nf^7*T^2*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 5/6*nf^7*
      T^2*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 1/6*nf^7*T^2*h^10*QL^2*QLd^2*QR^3*
      LL^2*LLd - 239/48*nf^7*T^2*h^10*QL^2*QLd^2*QR^4*QRd*LL + 2/3*nf^7*T^2*
      h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 11/4*nf^7*T^2*h^10*QL^2*QLd^3*QRd^2*
      LLd^2*LR - 7/4*nf^7*T^2*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 7/2*nf^7*T^2*
      h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 7/4*nf^7*T^2*h^10*QL^2*QLd^3*QR*LL^2*
      LLd^2 - 10/9*nf^7*T^2*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 5/6*nf^7*T^2*h^10*
      QL^2*QLd^3*QR^2*QRd*LR*LRd - 5/6*nf^7*T^2*h^10*QL^2*QLd^3*QR^2*QRd*LL*
      LLd - 37/12*nf^7*T^2*h^10*QL^2*QLd^3*QR^3*QRd^2 - 221/72*nf^7*T^2*h^10*
      QL^2*QLd^3*QR^4*LR + 5/4*nf^7*T^2*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 7/4*
      nf^7*T^2*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 7/48*nf^7*T^2*h^10*QL^2*QLd^4*
      QRd*LL*LLd^2 + 13/4*nf^7*T^2*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 53/48*nf^7*
      T^2*h^10*QL^2*QLd^4*QR^2*LLd*LR + 53/48*nf^7*T^2*h^10*QL^2*QLd^4*QR^2*LL
      *LRd + 3/4*nf^7*T^2*h^10*QL^2*QLd^5*LR*LRd^2 - 3/16*nf^7*T^2*h^10*QL^2*
      QLd^5*LLd^2*LR + 25/12*nf^7*T^2*h^10*QL^2*QLd^5*LL*LLd*LRd + 35/12*nf^7*
      T^2*h^10*QL^2*QLd^5*QR*QRd*LRd - 1/6*nf^7*T^2*h^10*QL^2*QLd^5*QR^3 - 19/
      144*nf^7*T^2*h^10*QL^2*QLd^6*QR*LLd + 11/18*nf^7*T^2*h^10*QL^3*LLd^2*
      LR^4*LRd - 5/9*nf^7*T^2*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 5/18*nf^7*T^2*h^10
      *QL^3*LL*LLd^3*LR^3 - 83/72*nf^7*T^2*h^10*QL^3*LL^2*LR^2*LRd^3 + 1/6*
      nf^7*T^2*h^10*QL^3*LL^2*LLd^2*LR^2*LRd - 5/18*nf^7*T^2*h^10*QL^3*LL^3*
      LLd*LR*LRd^2 + 53/72*nf^7*T^2*h^10*QL^3*LL^4*LRd^3 - 35/72*nf^7*T^2*h^10
      *QL^3*LL^4*LLd^2*LRd + 7/4*nf^7*T^2*h^10*QL^3*QRd^3*LR^2*LRd^2 - 7/2*
      nf^7*T^2*h^10*QL^3*QRd^3*LL^2*LRd^2 + 7/4*nf^7*T^2*h^10*QL^3*QRd^3*LL^2*
      LLd^2 + 29/18*nf^7*T^2*h^10*QL^3*QRd^6*LRd - 5/6*nf^7*T^2*h^10*QL^3*QR*
      QRd*LLd^2*LR^3 + 5/6*nf^7*T^2*h^10*QL^3*QR*QRd*LL^3*LLd*LRd - 5/6*nf^7*
      T^2*h^10*QL^3*QR*QRd^4*LR*LRd - 5/6*nf^7*T^2*h^10*QL^3*QR*QRd^4*LL*LLd
       + 1/6*nf^7*T^2*h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 5/6*nf^7*T^2*h^10*QL^3*
      QR^2*QRd^2*LL*LLd*LR - 3*nf^7*T^2*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 1/6*
      nf^7*T^2*h^10*QL^3*QR^2*QRd^5 + 5/18*nf^7*T^2*h^10*QL^3*QR^3*LR^3*LRd -
      5/18*nf^7*T^2*h^10*QL^3*QR^3*LL*LLd*LR^2 - 5/18*nf^7*T^2*h^10*QL^3*QR^3*
      LL^2*LR*LRd + 5/18*nf^7*T^2*h^10*QL^3*QR^3*LL^3*LLd - 5/6*nf^7*T^2*h^10*
      QL^3*QR^3*QRd^3*LR + 7/6*nf^7*T^2*h^10*QL^3*QR^4*QRd*LR^2 - 25/12*nf^7*
      T^2*h^10*QL^3*QR^4*QRd*LL^2 - 5/18*nf^7*T^2*h^10*QL^3*QLd*QRd^5*LLd + 5/
      6*nf^7*T^2*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 10/3*nf^7*T^2*h^10*QL^3*QLd*QR*
      QRd^3*LLd*LR - 5/3*nf^7*T^2*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 5/6*nf^7*T^2
      *h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 5/6*nf^7*T^2*h^10*QL^3*QLd*QR^2*QRd*
      LL^2*LLd - 10/9*nf^7*T^2*h^10*QL^3*QLd*QR^3*QRd^2*LL - 7/4*nf^7*T^2*h^10
      *QL^3*QLd^2*QRd*LR^2*LRd^2 + 7/2*nf^7*T^2*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2
       - 7/4*nf^7*T^2*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 - 221/72*nf^7*T^2*h^10*
      QL^3*QLd^2*QRd^4*LRd - 5/6*nf^7*T^2*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd - 5/
      6*nf^7*T^2*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 2/3*nf^7*T^2*h^10*QL^3*
      QLd^2*QR^2*LR^2*LRd + 11/4*nf^7*T^2*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 37/
      12*nf^7*T^2*h^10*QL^3*QLd^2*QR^2*QRd^3 - 10/9*nf^7*T^2*h^10*QL^3*QLd^2*
      QR^3*QRd*LR - 5/6*nf^7*T^2*h^10*QL^3*QLd^3*QRd^3*LLd + 5/6*nf^7*T^2*h^10
      *QL^3*QLd^3*QR*QRd*LLd*LR + 5/6*nf^7*T^2*h^10*QL^3*QLd^3*QR*QRd*LL*LRd
       - 5/6*nf^7*T^2*h^10*QL^3*QLd^3*QR^3*LL + 119/72*nf^7*T^2*h^10*QL^3*
      QLd^4*QRd^2*LRd + 5/6*nf^7*T^2*h^10*QL^3*QLd^4*QR*LR*LRd + 5/6*nf^7*T^2*
      h^10*QL^3*QLd^4*QR*LL*LLd + 1/3*nf^7*T^2*h^10*QL^3*QLd^4*QR^2*QRd + 10/9
      *nf^7*T^2*h^10*QL^3*QLd^5*QRd*LLd + 17/18*nf^7*T^2*h^10*QL^3*QLd^6*LRd
       - 11/16*nf^7*T^2*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 3/2*nf^7*T^2*h^10*QL^4*
      QRd*LL*LLd^2*LR^2 + 5/4*nf^7*T^2*h^10*QL^4*QRd*LL^2*LLd*LR*LRd + 25/12*
      nf^7*T^2*h^10*QL^4*QRd*LL^3*LRd^2 - 17/24*nf^7*T^2*h^10*QL^4*QRd*LL^3*
      LLd^2 - 5/8*nf^7*T^2*h^10*QL^4*QRd^4*LLd*LR - 17/8*nf^7*T^2*h^10*QL^4*
      QRd^4*LL*LRd - 199/48*nf^7*T^2*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 5/12*nf^7*
      T^2*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 5/8*nf^7*T^2*h^10*QL^4*QR*QRd^2*LL^2*
      LLd - 49/36*nf^7*T^2*h^10*QL^4*QR^2*LLd*LR^3 - 1/4*nf^7*T^2*h^10*QL^4*
      QR^2*LL*LR^2*LRd + 133/48*nf^7*T^2*h^10*QL^4*QR^2*LL^2*LLd*LR + 167/72*
      nf^7*T^2*h^10*QL^4*QR^2*LL^3*LRd - 221/72*nf^7*T^2*h^10*QL^4*QR^2*QRd^3*
      LL - 1/3*nf^7*T^2*h^10*QL^4*QLd*LR^3*LRd^2 + 3/8*nf^7*T^2*h^10*QL^4*QLd*
      LLd^2*LR^3 + 5/4*nf^7*T^2*h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 5/8*nf^7*T^2*
      h^10*QL^4*QLd*LL^2*LR*LRd^2 - 11/16*nf^7*T^2*h^10*QL^4*QLd*LL^2*LLd^2*LR
       + 5/6*nf^7*T^2*h^10*QL^4*QLd*LL^3*LLd*LRd - 5/6*nf^7*T^2*h^10*QL^4*QLd*
      QRd^3*LR*LRd - 5/6*nf^7*T^2*h^10*QL^4*QLd*QRd^3*LL*LLd + 5/4*nf^7*T^2*
      h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 5/2*nf^7*T^2*h^10*QL^4*QLd*QR*QRd*LL*LLd
      *LR + 25/12*nf^7*T^2*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 55/24*nf^7*T^2*h^10
      *QL^4*QLd*QR*QRd^4 - 239/48*nf^7*T^2*h^10*QL^4*QLd*QR^2*QRd^2*LR - 25/12
      *nf^7*T^2*h^10*QL^4*QLd*QR^3*LR^2 + 7/6*nf^7*T^2*h^10*QL^4*QLd*QR^3*LL^2
       + 53/48*nf^7*T^2*h^10*QL^4*QLd^2*QRd^2*LLd*LR + 53/48*nf^7*T^2*h^10*
      QL^4*QLd^2*QRd^2*LL*LRd + 7/4*nf^7*T^2*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 5/4
      *nf^7*T^2*h^10*QL^4*QLd^2*QR*LL*LR*LRd + 7/48*nf^7*T^2*h^10*QL^4*QLd^2*
      QR*LL^2*LLd + 13/4*nf^7*T^2*h^10*QL^4*QLd^2*QR^2*QRd*LL + 5/6*nf^7*T^2*
      h^10*QL^4*QLd^3*QRd*LR*LRd + 5/6*nf^7*T^2*h^10*QL^4*QLd^3*QRd*LL*LLd + 1/
      3*nf^7*T^2*h^10*QL^4*QLd^3*QR*QRd^2 + 119/72*nf^7*T^2*h^10*QL^4*QLd^3*
      QR^2*LR + 1/12*nf^7*T^2*h^10*QL^4*QLd^4*LLd*LR + 1/12*nf^7*T^2*h^10*QL^4
      *QLd^4*LL*LRd + 7/12*nf^7*T^2*h^10*QL^4*QLd^5*QR + 11/16*nf^7*T^2*h^10*
      QL^5*QRd^2*LR^2*LRd + 5/4*nf^7*T^2*h^10*QL^5*QRd^2*LL*LLd*LR + 25/8*nf^7
      *T^2*h^10*QL^5*QRd^2*LL^2*LRd - 23/24*nf^7*T^2*h^10*QL^5*QRd^5 + 5/9*
      nf^7*T^2*h^10*QL^5*QR*LR^3*LRd + 25/12*nf^7*T^2*h^10*QL^5*QR*LL*LLd*LR^2
       + 25/12*nf^7*T^2*h^10*QL^5*QR*LL^2*LR*LRd + 10/9*nf^7*T^2*h^10*QL^5*QR*
      LL^3*LLd - 5/18*nf^7*T^2*h^10*QL^5*QR*QRd^3*LR + 3/4*nf^7*T^2*h^10*QL^5*
      QR^2*QRd*LR^2 + 157/48*nf^7*T^2*h^10*QL^5*QR^2*QRd*LL^2 + 25/12*nf^7*T^2
      *h^10*QL^5*QLd*QRd*LLd*LR^2 + 10/3*nf^7*T^2*h^10*QL^5*QLd*QRd*LL*LR*LRd
       + 25/12*nf^7*T^2*h^10*QL^5*QLd*QRd*LL^2*LLd + 5/4*nf^7*T^2*h^10*QL^5*
      QLd*QR*QRd^2*LL + 25/12*nf^7*T^2*h^10*QL^5*QLd*QR^2*LL*LR + 3/4*nf^7*T^2
      *h^10*QL^5*QLd^2*LR^2*LRd + 25/12*nf^7*T^2*h^10*QL^5*QLd^2*LL*LLd*LR - 3/
      16*nf^7*T^2*h^10*QL^5*QLd^2*LL^2*LRd - 1/6*nf^7*T^2*h^10*QL^5*QLd^2*
      QRd^3 + 35/12*nf^7*T^2*h^10*QL^5*QLd^2*QR*QRd*LR + 10/9*nf^7*T^2*h^10*
      QL^5*QLd^3*QR*LL + 7/12*nf^7*T^2*h^10*QL^5*QLd^4*QRd + 8/9*nf^7*T^2*h^10
      *QL^6*LLd*LR^3 + 233/144*nf^7*T^2*h^10*QL^6*LL*LR^2*LRd + 85/72*nf^7*T^2
      *h^10*QL^6*LL^2*LLd*LR + 11/24*nf^7*T^2*h^10*QL^6*LL^3*LRd + 29/18*nf^7*
      T^2*h^10*QL^6*QRd^3*LL + 25/12*nf^7*T^2*h^10*QL^6*QR*QRd*LL*LR + 85/72*
      nf^7*T^2*h^10*QL^6*QLd*QRd^2*LR + 133/48*nf^7*T^2*h^10*QL^6*QLd*QR*LR^2
       + 35/24*nf^7*T^2*h^10*QL^6*QLd*QR*LL^2 - 19/144*nf^7*T^2*h^10*QL^6*
      QLd^2*QRd*LL + 17/18*nf^7*T^2*h^10*QL^6*QLd^3*LR + 2/3*nf^7*T^2*h^10*
      QL^7*QRd*LR^2 + 11/24*nf^7*T^2*h^10*QL^7*QRd*LL^2 + 5/6*nf^7*T^2*h^10*
      QL^7*QLd*LL*LR - 20/9*nf^7*T^2*h^10*G*QRd^3*LR^2*LRd^3 - 10/3*nf^7*T^2*
      h^10*G*QRd^3*LLd^2*LR^2*LRd - 20/3*nf^7*T^2*h^10*G*QRd^3*LL*LLd*LR*LRd^2
       - 10/3*nf^7*T^2*h^10*G*QRd^3*LL*LLd^3*LR - 100/9*nf^7*T^2*h^10*G*QRd^3*
      LL^2*LRd^3 - 10/9*nf^7*T^2*h^10*G*QRd^6*LRd^2 + 4/9*nf^7*T^2*h^10*G*
      QRd^6*LLd^2 - 10/3*nf^7*T^2*h^10*G*QR*QRd*LR^3*LRd^3 - 40/3*nf^7*T^2*
      h^10*G*QR*QRd*LLd^2*LR^3*LRd - 10*nf^7*T^2*h^10*G*QR*QRd*LL*LLd*LR^2*
      LRd^2 - 40/3*nf^7*T^2*h^10*G*QR*QRd*LL*LLd^3*LR^2 - 40/3*nf^7*T^2*h^10*G
      *QR*QRd*LL^2*LR*LRd^3 - 10*nf^7*T^2*h^10*G*QR*QRd*LL^2*LLd^2*LR*LRd - 40/
      3*nf^7*T^2*h^10*G*QR*QRd*LL^3*LLd*LRd^2 - 10/3*nf^7*T^2*h^10*G*QR*QRd*
      LL^3*LLd^3 - 20/3*nf^7*T^2*h^10*G*QR*QRd^4*LR*LRd^2 - 10/3*nf^7*T^2*h^10
      *G*QR*QRd^4*LLd^2*LR - 10*nf^7*T^2*h^10*G*QR^2*QRd^2*LR^2*LRd^2 - 20*
      nf^7*T^2*h^10*G*QR^2*QRd^2*LLd^2*LR^2 - 20*nf^7*T^2*h^10*G*QR^2*QRd^2*
      LL^2*LRd^2 - 10*nf^7*T^2*h^10*G*QR^2*QRd^2*LL^2*LLd^2 - 8/3*nf^7*T^2*
      h^10*G*QR^2*QRd^5*LRd - 20/9*nf^7*T^2*h^10*G*QR^3*LR^3*LRd^2 - 100/9*
      nf^7*T^2*h^10*G*QR^3*LLd^2*LR^3 - 20/3*nf^7*T^2*h^10*G*QR^3*LL*LLd*LR^2*
      LRd - 10/3*nf^7*T^2*h^10*G*QR^3*LL^2*LR*LRd^2 - 10/3*nf^7*T^2*h^10*G*
      QR^3*LL^3*LLd*LRd - 10/3*nf^7*T^2*h^10*G*QR^3*QRd^3*LR*LRd - 10/3*nf^7*
      T^2*h^10*G*QR^3*QRd^3*LL*LLd - 20/3*nf^7*T^2*h^10*G*QR^4*QRd*LR^2*LRd -
      10/3*nf^7*T^2*h^10*G*QR^4*QRd*LL^2*LRd - 10/3*nf^7*T^2*h^10*G*QR^4*QRd^4
       - 8/3*nf^7*T^2*h^10*G*QR^5*QRd^2*LR - 10/9*nf^7*T^2*h^10*G*QR^6*LR^2 +
      4/9*nf^7*T^2*h^10*G*QR^6*LL^2 - 10*nf^7*T^2*h^10*G*QLd*QRd^2*LLd*LR^2*
      LRd^2 - 40/3*nf^7*T^2*h^10*G*QLd*QRd^2*LLd^3*LR^2 - 20*nf^7*T^2*h^10*G*
      QLd*QRd^2*LL*LR*LRd^3 - 10*nf^7*T^2*h^10*G*QLd*QRd^2*LL*LLd^2*LR*LRd -
      20*nf^7*T^2*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 - 20/3*nf^7*T^2*h^10*G*QLd*
      QRd^2*LL^2*LLd^3 - 20/3*nf^7*T^2*h^10*G*QLd*QR*LLd*LR^3*LRd^2 - 50/3*
      nf^7*T^2*h^10*G*QLd*QR*LLd^3*LR^3 - 20/3*nf^7*T^2*h^10*G*QLd*QR*LL*LR^2*
      LRd^3 - 20*nf^7*T^2*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd - 10*nf^7*T^2*h^10*G
      *QLd*QR*LL^2*LLd*LR*LRd^2 - 20/3*nf^7*T^2*h^10*G*QLd*QR*LL^2*LLd^3*LR -
      20/3*nf^7*T^2*h^10*G*QLd*QR*LL^3*LRd^3 - 20/3*nf^7*T^2*h^10*G*QLd*QR*
      LL^3*LLd^2*LRd - 80/3*nf^7*T^2*h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 40/3*nf^7*
      T^2*h^10*G*QLd*QR*QRd^3*LL*LLd^2 - 40*nf^7*T^2*h^10*G*QLd*QR^2*QRd*LLd*
      LR^2*LRd - 20*nf^7*T^2*h^10*G*QLd*QR^2*QRd*LL*LR*LRd^2 - 40*nf^7*T^2*
      h^10*G*QLd*QR^2*QRd*LL*LLd^2*LR - 20*nf^7*T^2*h^10*G*QLd*QR^2*QRd*LL^2*
      LLd*LRd - 20/3*nf^7*T^2*h^10*G*QLd*QR^2*QRd^4*LLd - 20/3*nf^7*T^2*h^10*G
      *QLd*QR^3*QRd^2*LLd*LR - 20/3*nf^7*T^2*h^10*G*QLd*QR^3*QRd^2*LL*LRd - 50/
      3*nf^7*T^2*h^10*G*QLd*QR^4*LLd*LR^2 + 20/3*nf^7*T^2*h^10*G*QLd*QR^4*LL^2
      *LLd - 20/3*nf^7*T^2*h^10*G*QLd*QR^5*QRd*LL - 20/3*nf^7*T^2*h^10*G*QLd^2
      *QRd*LR^2*LRd^3 - 20*nf^7*T^2*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd - 10*nf^7*
      T^2*h^10*G*QLd^2*QRd*LL*LLd*LR*LRd^2 - 20*nf^7*T^2*h^10*G*QLd^2*QRd*LL*
      LLd^3*LR - 40/3*nf^7*T^2*h^10*G*QLd^2*QRd*LL^2*LRd^3 - 10*nf^7*T^2*h^10*
      G*QLd^2*QRd*LL^2*LLd^2*LRd - 20/3*nf^7*T^2*h^10*G*QLd^2*QRd^4*LRd^2 - 10/
      3*nf^7*T^2*h^10*G*QLd^2*QRd^4*LLd^2 - 20*nf^7*T^2*h^10*G*QLd^2*QR*QRd^2*
      LR*LRd^2 - 40*nf^7*T^2*h^10*G*QLd^2*QR*QRd^2*LLd^2*LR - 50*nf^7*T^2*h^10
      *G*QLd^2*QR^2*LLd^2*LR^2 - 10*nf^7*T^2*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 10
      *nf^7*T^2*h^10*G*QLd^2*QR^2*QRd^3*LRd - 40/3*nf^7*T^2*h^10*G*QLd^2*QR^3*
      QRd*LR*LRd - 40/3*nf^7*T^2*h^10*G*QLd^2*QR^3*QRd*LL*LLd - 20*nf^7*T^2*
      h^10*G*QLd^2*QR^4*QRd^2 - 10*nf^7*T^2*h^10*G*QLd^2*QR^5*LR - 100/9*nf^7*
      T^2*h^10*G*QLd^3*LLd^3*LR^2 - 10/3*nf^7*T^2*h^10*G*QLd^3*LL*LR*LRd^3 -
      20/3*nf^7*T^2*h^10*G*QLd^3*LL*LLd^2*LR*LRd - 10/3*nf^7*T^2*h^10*G*QLd^3*
      LL^2*LLd*LRd^2 - 20/9*nf^7*T^2*h^10*G*QLd^3*LL^2*LLd^3 - 40/3*nf^7*T^2*
      h^10*G*QLd^3*QR*QRd*LL*LRd^2 - 80/3*nf^7*T^2*h^10*G*QLd^3*QR*QRd*LL*
      LLd^2 - 40/3*nf^7*T^2*h^10*G*QLd^3*QR^2*QRd^2*LLd - 50/3*nf^7*T^2*h^10*G
      *QLd^3*QR^3*LLd*LR - 20/3*nf^7*T^2*h^10*G*QLd^3*QR^3*LL*LRd - 10/3*nf^7*
      T^2*h^10*G*QLd^4*QRd^2*LRd^2 - 20/3*nf^7*T^2*h^10*G*QLd^4*QRd^2*LLd^2 +
      20/3*nf^7*T^2*h^10*G*QLd^4*QR*LR*LRd^2 - 50/3*nf^7*T^2*h^10*G*QLd^4*QR*
      LLd^2*LR - 40/3*nf^7*T^2*h^10*G*QLd^4*QR^2*QRd*LRd - 50/3*nf^7*T^2*h^10*
      G*QLd^4*QR^4 - 10*nf^7*T^2*h^10*G*QLd^5*QR^2*LLd + 4/9*nf^7*T^2*h^10*G*
      QLd^6*LRd^2 - 10/9*nf^7*T^2*h^10*G*QLd^6*LLd^2 - 20/3*nf^7*T^2*h^10*G*QL
      *QRd*LLd*LR^3*LRd^2 - 20/3*nf^7*T^2*h^10*G*QL*QRd*LLd^3*LR^3 - 20/3*nf^7
      *T^2*h^10*G*QL*QRd*LL*LR^2*LRd^3 - 10*nf^7*T^2*h^10*G*QL*QRd*LL*LLd^2*
      LR^2*LRd - 20*nf^7*T^2*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 20/3*nf^7*T^2*
      h^10*G*QL*QRd*LL^2*LLd^3*LR - 50/3*nf^7*T^2*h^10*G*QL*QRd*LL^3*LRd^3 -
      20/3*nf^7*T^2*h^10*G*QL*QRd*LL^3*LLd^2*LRd - 50/3*nf^7*T^2*h^10*G*QL*
      QRd^4*LL*LRd^2 + 20/3*nf^7*T^2*h^10*G*QL*QRd^4*LL*LLd^2 - 20*nf^7*T^2*
      h^10*G*QL*QR*QRd^2*LLd*LR^2*LRd - 40*nf^7*T^2*h^10*G*QL*QR*QRd^2*LL*LR*
      LRd^2 - 20*nf^7*T^2*h^10*G*QL*QR*QRd^2*LL*LLd^2*LR - 40*nf^7*T^2*h^10*G*
      QL*QR*QRd^2*LL^2*LLd*LRd - 20/3*nf^7*T^2*h^10*G*QL*QR*QRd^5*LLd - 20*
      nf^7*T^2*h^10*G*QL*QR^2*LLd*LR^3*LRd - 10*nf^7*T^2*h^10*G*QL*QR^2*LL*
      LR^2*LRd^2 - 20*nf^7*T^2*h^10*G*QL*QR^2*LL*LLd^2*LR^2 - 10*nf^7*T^2*h^10
      *G*QL*QR^2*LL^2*LLd*LR*LRd - 40/3*nf^7*T^2*h^10*G*QL*QR^2*LL^3*LRd^2 -
      20/3*nf^7*T^2*h^10*G*QL*QR^2*LL^3*LLd^2 - 20/3*nf^7*T^2*h^10*G*QL*QR^2*
      QRd^3*LLd*LR - 20/3*nf^7*T^2*h^10*G*QL*QR^2*QRd^3*LL*LRd - 80/3*nf^7*T^2
      *h^10*G*QL*QR^3*QRd*LLd*LR^2 - 40/3*nf^7*T^2*h^10*G*QL*QR^3*QRd*LL^2*LLd
       - 20/3*nf^7*T^2*h^10*G*QL*QR^4*QRd^2*LL - 10/3*nf^7*T^2*h^10*G*QL*QLd*
      LR^3*LRd^3 - 40/3*nf^7*T^2*h^10*G*QL*QLd*LLd^2*LR^3*LRd - 10*nf^7*T^2*
      h^10*G*QL*QLd*LL*LLd*LR^2*LRd^2 - 40/3*nf^7*T^2*h^10*G*QL*QLd*LL*LLd^3*
      LR^2 - 40/3*nf^7*T^2*h^10*G*QL*QLd*LL^2*LR*LRd^3 - 10*nf^7*T^2*h^10*G*QL
      *QLd*LL^2*LLd^2*LR*LRd - 40/3*nf^7*T^2*h^10*G*QL*QLd*LL^3*LLd*LRd^2 - 10/
      3*nf^7*T^2*h^10*G*QL*QLd*LL^3*LLd^3 - 80/3*nf^7*T^2*h^10*G*QL*QLd*QRd^3*
      LR*LRd^2 - 40/3*nf^7*T^2*h^10*G*QL*QLd*QRd^3*LLd^2*LR - 40*nf^7*T^2*h^10
      *G*QL*QLd*QR*QRd*LR^2*LRd^2 - 80*nf^7*T^2*h^10*G*QL*QLd*QR*QRd*LLd^2*
      LR^2 - 80*nf^7*T^2*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 - 40*nf^7*T^2*h^10*G*
      QL*QLd*QR*QRd*LL^2*LLd^2 - 20*nf^7*T^2*h^10*G*QL*QLd*QR*QRd^4*LRd - 10*
      nf^7*T^2*h^10*G*QL*QLd*QR^2*QRd^2*LR*LRd - 10*nf^7*T^2*h^10*G*QL*QLd*
      QR^2*QRd^2*LL*LLd - 80/3*nf^7*T^2*h^10*G*QL*QLd*QR^3*LR^2*LRd - 40/3*
      nf^7*T^2*h^10*G*QL*QLd*QR^3*LL^2*LRd - 80/3*nf^7*T^2*h^10*G*QL*QLd*QR^3*
      QRd^3 - 20*nf^7*T^2*h^10*G*QL*QLd*QR^4*QRd*LR - 40*nf^7*T^2*h^10*G*QL*
      QLd^2*QRd^2*LL*LRd^2 - 20*nf^7*T^2*h^10*G*QL*QLd^2*QRd^2*LL*LLd^2 - 40*
      nf^7*T^2*h^10*G*QL*QLd^2*QR*LLd*LR^2*LRd - 20*nf^7*T^2*h^10*G*QL*QLd^2*
      QR*LL*LR*LRd^2 - 40*nf^7*T^2*h^10*G*QL*QLd^2*QR*LL*LLd^2*LR - 20*nf^7*
      T^2*h^10*G*QL*QLd^2*QR*LL^2*LLd*LRd - 40/3*nf^7*T^2*h^10*G*QL*QLd^2*QR*
      QRd^3*LLd - 20*nf^7*T^2*h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR - 10*nf^7*T^2*
      h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd - 40/3*nf^7*T^2*h^10*G*QL*QLd^2*QR^4*LL
       - 40/3*nf^7*T^2*h^10*G*QL*QLd^3*QRd*LR*LRd^2 - 80/3*nf^7*T^2*h^10*G*QL*
      QLd^3*QRd*LLd^2*LR - 40/3*nf^7*T^2*h^10*G*QL*QLd^3*QR*QRd^2*LRd - 40/3*
      nf^7*T^2*h^10*G*QL*QLd^3*QR^2*LR*LRd - 40/3*nf^7*T^2*h^10*G*QL*QLd^3*
      QR^2*LL*LLd - 160/3*nf^7*T^2*h^10*G*QL*QLd^3*QR^3*QRd - 10/3*nf^7*T^2*
      h^10*G*QL*QLd^4*LL*LRd^2 - 20/3*nf^7*T^2*h^10*G*QL*QLd^4*LL*LLd^2 - 20*
      nf^7*T^2*h^10*G*QL*QLd^4*QR*QRd*LLd - 20/3*nf^7*T^2*h^10*G*QL*QLd^5*QR*
      LRd - 10*nf^7*T^2*h^10*G*QL^2*QRd^2*LLd^2*LR^2 - 50*nf^7*T^2*h^10*G*QL^2
      *QRd^2*LL^2*LRd^2 - 10*nf^7*T^2*h^10*G*QL^2*QRd^5*LRd - 20/3*nf^7*T^2*
      h^10*G*QL^2*QR*LR^3*LRd^2 - 40/3*nf^7*T^2*h^10*G*QL^2*QR*LLd^2*LR^3 - 10
      *nf^7*T^2*h^10*G*QL^2*QR*LL*LLd*LR^2*LRd - 20*nf^7*T^2*h^10*G*QL^2*QR*
      LL^2*LR*LRd^2 - 10*nf^7*T^2*h^10*G*QL^2*QR*LL^2*LLd^2*LR - 20*nf^7*T^2*
      h^10*G*QL^2*QR*LL^3*LLd*LRd - 40/3*nf^7*T^2*h^10*G*QL^2*QR*QRd^3*LR*LRd
       - 40/3*nf^7*T^2*h^10*G*QL^2*QR*QRd^3*LL*LLd - 20*nf^7*T^2*h^10*G*QL^2*
      QR^2*QRd*LR^2*LRd - 40*nf^7*T^2*h^10*G*QL^2*QR^2*QRd*LL^2*LRd - 20*nf^7*
      T^2*h^10*G*QL^2*QR^2*QRd^4 - 10*nf^7*T^2*h^10*G*QL^2*QR^3*QRd^2*LR - 20/
      3*nf^7*T^2*h^10*G*QL^2*QR^4*LR^2 - 10/3*nf^7*T^2*h^10*G*QL^2*QR^4*LL^2
       - 20*nf^7*T^2*h^10*G*QL^2*QLd*QRd*LLd*LR^2*LRd - 40*nf^7*T^2*h^10*G*
      QL^2*QLd*QRd*LL*LR*LRd^2 - 20*nf^7*T^2*h^10*G*QL^2*QLd*QRd*LL*LLd^2*LR
       - 40*nf^7*T^2*h^10*G*QL^2*QLd*QRd*LL^2*LLd*LRd - 40/3*nf^7*T^2*h^10*G*
      QL^2*QLd*QRd^4*LLd - 10*nf^7*T^2*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR - 20*
      nf^7*T^2*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd - 40*nf^7*T^2*h^10*G*QL^2*QLd*
      QR^2*LLd*LR^2 - 20*nf^7*T^2*h^10*G*QL^2*QLd*QR^2*LL^2*LLd - 40/3*nf^7*
      T^2*h^10*G*QL^2*QLd*QR^3*QRd*LL - 10*nf^7*T^2*h^10*G*QL^2*QLd^2*LR^2*
      LRd^2 - 20*nf^7*T^2*h^10*G*QL^2*QLd^2*LLd^2*LR^2 - 20*nf^7*T^2*h^10*G*
      QL^2*QLd^2*LL^2*LRd^2 - 10*nf^7*T^2*h^10*G*QL^2*QLd^2*LL^2*LLd^2 - 40/3*
      nf^7*T^2*h^10*G*QL^2*QLd^2*QRd^3*LRd - 10*nf^7*T^2*h^10*G*QL^2*QLd^2*QR*
      QRd*LR*LRd - 10*nf^7*T^2*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd - 40*nf^7*T^2*
      h^10*G*QL^2*QLd^2*QR^2*QRd^2 - 40/3*nf^7*T^2*h^10*G*QL^2*QLd^2*QR^3*LR
       - 10*nf^7*T^2*h^10*G*QL^2*QLd^3*QRd^2*LLd - 20/3*nf^7*T^2*h^10*G*QL^2*
      QLd^3*QR*LLd*LR - 20/3*nf^7*T^2*h^10*G*QL^2*QLd^3*QR*LL*LRd - 20/3*nf^7*
      T^2*h^10*G*QL^2*QLd^4*QRd*LRd - 20*nf^7*T^2*h^10*G*QL^2*QLd^4*QR^2 - 8/3
      *nf^7*T^2*h^10*G*QL^2*QLd^5*LLd - 10/3*nf^7*T^2*h^10*G*QL^3*LLd*LR^3*LRd
       - 10/3*nf^7*T^2*h^10*G*QL^3*LL*LLd^2*LR^2 - 20/3*nf^7*T^2*h^10*G*QL^3*
      LL^2*LLd*LR*LRd - 100/9*nf^7*T^2*h^10*G*QL^3*LL^3*LRd^2 - 20/9*nf^7*T^2*
      h^10*G*QL^3*LL^3*LLd^2 - 20/3*nf^7*T^2*h^10*G*QL^3*QRd^3*LLd*LR - 50/3*
      nf^7*T^2*h^10*G*QL^3*QRd^3*LL*LRd - 40/3*nf^7*T^2*h^10*G*QL^3*QR*QRd*LLd
      *LR^2 - 80/3*nf^7*T^2*h^10*G*QL^3*QR*QRd*LL^2*LLd - 40/3*nf^7*T^2*h^10*G
      *QL^3*QR^2*QRd^2*LL - 40/3*nf^7*T^2*h^10*G*QL^3*QLd*QRd^2*LR*LRd - 40/3*
      nf^7*T^2*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 40/3*nf^7*T^2*h^10*G*QL^3*QLd*QR
      *LR^2*LRd - 80/3*nf^7*T^2*h^10*G*QL^3*QLd*QR*LL^2*LRd - 160/3*nf^7*T^2*
      h^10*G*QL^3*QLd*QR*QRd^3 - 40/3*nf^7*T^2*h^10*G*QL^3*QLd*QR^2*QRd*LR -
      20/3*nf^7*T^2*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 20/3*nf^7*T^2*h^10*G*QL^3*
      QLd^2*QRd*LL*LRd - 10*nf^7*T^2*h^10*G*QL^3*QLd^2*QR^2*LL - 10/3*nf^7*T^2
      *h^10*G*QL^3*QLd^3*LR*LRd - 10/3*nf^7*T^2*h^10*G*QL^3*QLd^3*LL*LLd - 80/
      3*nf^7*T^2*h^10*G*QL^3*QLd^3*QR*QRd + 20/3*nf^7*T^2*h^10*G*QL^4*QRd*LR^2
      *LRd - 50/3*nf^7*T^2*h^10*G*QL^4*QRd*LL^2*LRd - 50/3*nf^7*T^2*h^10*G*
      QL^4*QRd^4 - 40/3*nf^7*T^2*h^10*G*QL^4*QR*QRd^2*LR - 10/3*nf^7*T^2*h^10*
      G*QL^4*QR^2*LR^2 - 20/3*nf^7*T^2*h^10*G*QL^4*QR^2*LL^2 - 10/3*nf^7*T^2*
      h^10*G*QL^4*QLd*LLd*LR^2 - 20/3*nf^7*T^2*h^10*G*QL^4*QLd*LL^2*LLd - 20*
      nf^7*T^2*h^10*G*QL^4*QLd*QR*QRd*LL - 20*nf^7*T^2*h^10*G*QL^4*QLd^2*QRd^2
       - 20/3*nf^7*T^2*h^10*G*QL^4*QLd^2*QR*LR - 10/3*nf^7*T^2*h^10*G*QL^4*
      QLd^4 - 10*nf^7*T^2*h^10*G*QL^5*QRd^2*LL - 20/3*nf^7*T^2*h^10*G*QL^5*QLd
      *QRd*LR - 8/3*nf^7*T^2*h^10*G*QL^5*QLd^2*LL + 4/9*nf^7*T^2*h^10*G*QL^6*
      LR^2 - 10/9*nf^7*T^2*h^10*G*QL^6*LL^2 - 25/24*nf^7*T^2*h^10*W*LR^4*LRd^4
       - 25/4*nf^7*T^2*h^10*W*LLd^2*LR^4*LRd^2 - 125/24*nf^7*T^2*h^10*W*LLd^4*
      LR^4 - 25/3*nf^7*T^2*h^10*W*LL*LLd*LR^3*LRd^3 - 50/3*nf^7*T^2*h^10*W*LL*
      LLd^3*LR^3*LRd - 25/4*nf^7*T^2*h^10*W*LL^2*LR^2*LRd^4 - 25/2*nf^7*T^2*
      h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 25/4*nf^7*T^2*h^10*W*LL^2*LLd^4*LR^2 - 50/
      3*nf^7*T^2*h^10*W*LL^3*LLd*LR*LRd^3 - 25/3*nf^7*T^2*h^10*W*LL^3*LLd^3*LR
      *LRd - 125/24*nf^7*T^2*h^10*W*LL^4*LRd^4 - 25/4*nf^7*T^2*h^10*W*LL^4*
      LLd^2*LRd^2 - 25/24*nf^7*T^2*h^10*W*LL^4*LLd^4 + 25/18*nf^7*T^2*h^10*W*
      QRd^3*LR^2*LRd^3 + 25/12*nf^7*T^2*h^10*W*QRd^3*LLd^2*LR^2*LRd + 50/3*
      nf^7*T^2*h^10*W*QRd^3*LL*LLd*LR*LRd^2 - 125/36*nf^7*T^2*h^10*W*QRd^3*
      LL^2*LRd^3 + 25/2*nf^7*T^2*h^10*W*QRd^3*LL^2*LLd^2*LRd + 125/72*nf^7*T^2
      *h^10*W*QRd^6*LRd^2 + 25/18*nf^7*T^2*h^10*W*QRd^6*LLd^2 - 25/3*nf^7*T^2*
      h^10*W*QR*QRd*LR^3*LRd^3 - 100/3*nf^7*T^2*h^10*W*QR*QRd*LLd^2*LR^3*LRd
       - 25*nf^7*T^2*h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 - 100/3*nf^7*T^2*h^10*W*
      QR*QRd*LL*LLd^3*LR^2 - 100/3*nf^7*T^2*h^10*W*QR*QRd*LL^2*LR*LRd^3 - 25*
      nf^7*T^2*h^10*W*QR*QRd*LL^2*LLd^2*LR*LRd - 100/3*nf^7*T^2*h^10*W*QR*QRd*
      LL^3*LLd*LRd^2 - 25/3*nf^7*T^2*h^10*W*QR*QRd*LL^3*LLd^3 + 25/4*nf^7*T^2*
      h^10*W*QR*QRd^4*LR*LRd^2 + 25/8*nf^7*T^2*h^10*W*QR*QRd^4*LLd^2*LR + 25*
      nf^7*T^2*h^10*W*QR*QRd^4*LL*LLd*LRd - 25/2*nf^7*T^2*h^10*W*QR^2*QRd^2*
      LR^2*LRd^2 - 25*nf^7*T^2*h^10*W*QR^2*QRd^2*LLd^2*LR^2 - 25*nf^7*T^2*h^10
      *W*QR^2*QRd^2*LL^2*LRd^2 - 25/2*nf^7*T^2*h^10*W*QR^2*QRd^2*LL^2*LLd^2 +
      55/12*nf^7*T^2*h^10*W*QR^2*QRd^5*LRd + 25/18*nf^7*T^2*h^10*W*QR^3*LR^3*
      LRd^2 - 125/36*nf^7*T^2*h^10*W*QR^3*LLd^2*LR^3 + 50/3*nf^7*T^2*h^10*W*
      QR^3*LL*LLd*LR^2*LRd + 25/12*nf^7*T^2*h^10*W*QR^3*LL^2*LR*LRd^2 + 25/2*
      nf^7*T^2*h^10*W*QR^3*LL^2*LLd^2*LR + 25/4*nf^7*T^2*h^10*W*QR^4*QRd*LR^2*
      LRd + 25*nf^7*T^2*h^10*W*QR^4*QRd*LL*LLd*LR + 25/8*nf^7*T^2*h^10*W*QR^4*
      QRd*LL^2*LRd - 25/24*nf^7*T^2*h^10*W*QR^4*QRd^4 + 55/12*nf^7*T^2*h^10*W*
      QR^5*QRd^2*LR + 125/72*nf^7*T^2*h^10*W*QR^6*LR^2 + 25/18*nf^7*T^2*h^10*W
      *QR^6*LL^2 - 25/4*nf^7*T^2*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 - 125/6*nf^7*
      T^2*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 50/3*nf^7*T^2*h^10*W*QLd*QRd^2*LL*LR*
      LRd^3 - 25/2*nf^7*T^2*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 - 25/4*nf^7*T^2*
      h^10*W*QLd*QRd^2*LL^2*LLd^3 + 25/3*nf^7*T^2*h^10*W*QLd*QRd^5*LLd*LRd -
      50/3*nf^7*T^2*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - 125/3*nf^7*T^2*h^10*W*QLd*
      QR*LLd^3*LR^3 - 50/3*nf^7*T^2*h^10*W*QLd*QR*LL*LR^2*LRd^3 - 50*nf^7*T^2*
      h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd - 25*nf^7*T^2*h^10*W*QLd*QR*LL^2*LLd*LR*
      LRd^2 - 50/3*nf^7*T^2*h^10*W*QLd*QR*LL^2*LLd^3*LR - 50/3*nf^7*T^2*h^10*W
      *QLd*QR*LL^3*LRd^3 - 50/3*nf^7*T^2*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 25*
      nf^7*T^2*h^10*W*QLd*QR*QRd^3*LLd*LR*LRd - 50*nf^7*T^2*h^10*W*QLd*QR^2*
      QRd*LLd*LR^2*LRd - 25*nf^7*T^2*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 - 50*nf^7
      *T^2*h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR - 25*nf^7*T^2*h^10*W*QLd*QR^2*QRd*
      LL^2*LLd*LRd + 125/24*nf^7*T^2*h^10*W*QLd*QR^2*QRd^4*LLd + 125/8*nf^7*
      T^2*h^10*W*QLd*QR^4*LLd*LR^2 + 25*nf^7*T^2*h^10*W*QLd*QR^4*LL*LR*LRd +
      75/4*nf^7*T^2*h^10*W*QLd*QR^4*LL^2*LLd + 25/3*nf^7*T^2*h^10*W*QLd*QR^5*
      QRd*LL - 25/4*nf^7*T^2*h^10*W*QLd^2*QRd*LR^2*LRd^3 - 25/2*nf^7*T^2*h^10*
      W*QLd^2*QRd*LLd^2*LR^2*LRd - 50/3*nf^7*T^2*h^10*W*QLd^2*QRd*LL*LLd^3*LR
       - 125/6*nf^7*T^2*h^10*W*QLd^2*QRd*LL^2*LRd^3 - 25/4*nf^7*T^2*h^10*W*
      QLd^2*QRd*LL^2*LLd^2*LRd + 25/24*nf^7*T^2*h^10*W*QLd^2*QRd^4*LLd^2 - 25/
      4*nf^7*T^2*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - 75/2*nf^7*T^2*h^10*W*QLd^2*
      QR*QRd^2*LLd^2*LR + 25*nf^7*T^2*h^10*W*QLd^2*QR*QRd^2*LL*LLd*LRd - 125/2
      *nf^7*T^2*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 25/2*nf^7*T^2*h^10*W*QLd^2*QR^2
      *LL^2*LRd^2 + 25/4*nf^7*T^2*h^10*W*QLd^2*QR^2*QRd^3*LRd - 25/4*nf^7*T^2*
      h^10*W*QLd^2*QR^4*QRd^2 + 75/8*nf^7*T^2*h^10*W*QLd^2*QR^5*LR + 25/2*nf^7
      *T^2*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 125/36*nf^7*T^2*h^10*W*QLd^3*LLd^3*
      LR^2 + 50/3*nf^7*T^2*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 25/12*nf^7*T^2*h^10*
      W*QLd^3*LL^2*LLd*LRd^2 + 25/18*nf^7*T^2*h^10*W*QLd^3*LL^2*LLd^3 + 25/3*
      nf^7*T^2*h^10*W*QLd^3*QRd^3*LLd*LRd + 50*nf^7*T^2*h^10*W*QLd^3*QR*QRd*
      LLd*LR*LRd + 25/6*nf^7*T^2*h^10*W*QLd^3*QR^2*QRd^2*LLd + 25/24*nf^7*T^2*
      h^10*W*QLd^4*QRd^2*LRd^2 + 75/4*nf^7*T^2*h^10*W*QLd^4*QR*LR*LRd^2 + 125/
      8*nf^7*T^2*h^10*W*QLd^4*QR*LLd^2*LR + 25*nf^7*T^2*h^10*W*QLd^4*QR*LL*LLd
      *LRd + 125/12*nf^7*T^2*h^10*W*QLd^4*QR^2*QRd*LRd - 125/24*nf^7*T^2*h^10*
      W*QLd^4*QR^4 + 25/3*nf^7*T^2*h^10*W*QLd^5*QRd*LLd*LRd + 75/8*nf^7*T^2*
      h^10*W*QLd^5*QR^2*LLd + 25/18*nf^7*T^2*h^10*W*QLd^6*LRd^2 + 125/72*nf^7*
      T^2*h^10*W*QLd^6*LLd^2 - 50/3*nf^7*T^2*h^10*W*QL*QRd*LLd*LR^3*LRd^2 - 50/
      3*nf^7*T^2*h^10*W*QL*QRd*LLd^3*LR^3 - 50/3*nf^7*T^2*h^10*W*QL*QRd*LL*
      LR^2*LRd^3 - 25*nf^7*T^2*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd - 50*nf^7*T^2*
      h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 50/3*nf^7*T^2*h^10*W*QL*QRd*LL^2*LLd^3
      *LR - 125/3*nf^7*T^2*h^10*W*QL*QRd*LL^3*LRd^3 - 50/3*nf^7*T^2*h^10*W*QL*
      QRd*LL^3*LLd^2*LRd + 25*nf^7*T^2*h^10*W*QL*QRd^4*LLd*LR*LRd + 125/8*nf^7
      *T^2*h^10*W*QL*QRd^4*LL*LRd^2 + 75/4*nf^7*T^2*h^10*W*QL*QRd^4*LL*LLd^2
       - 25*nf^7*T^2*h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd - 50*nf^7*T^2*h^10*W*QL*
      QR*QRd^2*LL*LR*LRd^2 - 25*nf^7*T^2*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR - 50*
      nf^7*T^2*h^10*W*QL*QR*QRd^2*LL^2*LLd*LRd + 25/3*nf^7*T^2*h^10*W*QL*QR*
      QRd^5*LLd - 50/3*nf^7*T^2*h^10*W*QL*QR^2*LLd*LR^3*LRd - 25/4*nf^7*T^2*
      h^10*W*QL*QR^2*LL*LR^2*LRd^2 - 25/2*nf^7*T^2*h^10*W*QL*QR^2*LL*LLd^2*
      LR^2 - 125/6*nf^7*T^2*h^10*W*QL*QR^2*LL^3*LRd^2 - 25/4*nf^7*T^2*h^10*W*
      QL*QR^2*LL^3*LLd^2 + 25*nf^7*T^2*h^10*W*QL*QR^3*QRd*LL*LR*LRd + 125/24*
      nf^7*T^2*h^10*W*QL*QR^4*QRd^2*LL + 25/3*nf^7*T^2*h^10*W*QL*QR^5*LL*LR -
      25/3*nf^7*T^2*h^10*W*QL*QLd*LR^3*LRd^3 - 100/3*nf^7*T^2*h^10*W*QL*QLd*
      LLd^2*LR^3*LRd - 25*nf^7*T^2*h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 - 100/3*
      nf^7*T^2*h^10*W*QL*QLd*LL*LLd^3*LR^2 - 100/3*nf^7*T^2*h^10*W*QL*QLd*LL^2
      *LR*LRd^3 - 25*nf^7*T^2*h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd - 100/3*nf^7*T^2
      *h^10*W*QL*QLd*LL^3*LLd*LRd^2 - 25/3*nf^7*T^2*h^10*W*QL*QLd*LL^3*LLd^3
       + 50*nf^7*T^2*h^10*W*QL*QLd*QRd^3*LL*LLd*LRd - 50*nf^7*T^2*h^10*W*QL*
      QLd*QR*QRd*LR^2*LRd^2 - 100*nf^7*T^2*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 -
      100*nf^7*T^2*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2 - 50*nf^7*T^2*h^10*W*QL*QLd
      *QR*QRd*LL^2*LLd^2 + 25*nf^7*T^2*h^10*W*QL*QLd*QR*QRd^4*LRd + 50*nf^7*
      T^2*h^10*W*QL*QLd*QR^3*LL*LLd*LR - 25/3*nf^7*T^2*h^10*W*QL*QLd*QR^3*
      QRd^3 + 25*nf^7*T^2*h^10*W*QL*QLd*QR^4*QRd*LR + 25*nf^7*T^2*h^10*W*QL*
      QLd^2*QRd^2*LLd*LR*LRd - 75/2*nf^7*T^2*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 -
      25/4*nf^7*T^2*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 50*nf^7*T^2*h^10*W*QL*
      QLd^2*QR*LLd*LR^2*LRd - 25*nf^7*T^2*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 - 50*
      nf^7*T^2*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR - 25*nf^7*T^2*h^10*W*QL*QLd^2*QR
      *LL^2*LLd*LRd + 50/3*nf^7*T^2*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 125/12*nf^7
      *T^2*h^10*W*QL*QLd^2*QR^4*LL + 25*nf^7*T^2*h^10*W*QL*QLd^3*QRd*LL*LLd*
      LRd + 50/3*nf^7*T^2*h^10*W*QL*QLd^3*QR*QRd^2*LRd - 50/3*nf^7*T^2*h^10*W*
      QL*QLd^3*QR^3*QRd + 25*nf^7*T^2*h^10*W*QL*QLd^4*LLd*LR*LRd + 25/8*nf^7*
      T^2*h^10*W*QL*QLd^4*LL*LRd^2 + 25/4*nf^7*T^2*h^10*W*QL*QLd^4*LL*LLd^2 +
      25*nf^7*T^2*h^10*W*QL*QLd^4*QR*QRd*LLd + 25/3*nf^7*T^2*h^10*W*QL*QLd^5*
      QR*LRd - 25/2*nf^7*T^2*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 125/2*nf^7*T^2*
      h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 75/8*nf^7*T^2*h^10*W*QL^2*QRd^5*LRd - 25/
      4*nf^7*T^2*h^10*W*QL^2*QR*LR^3*LRd^2 - 125/6*nf^7*T^2*h^10*W*QL^2*QR*
      LLd^2*LR^3 - 25/2*nf^7*T^2*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 25/4*nf^7*T^2*
      h^10*W*QL^2*QR*LL^2*LLd^2*LR - 50/3*nf^7*T^2*h^10*W*QL^2*QR*LL^3*LLd*LRd
       - 25/4*nf^7*T^2*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 25*nf^7*T^2*h^10*W*QL^2
      *QR^2*QRd*LL*LLd*LR - 75/2*nf^7*T^2*h^10*W*QL^2*QR^2*QRd*LL^2*LRd - 25/4
      *nf^7*T^2*h^10*W*QL^2*QR^2*QRd^4 + 25/4*nf^7*T^2*h^10*W*QL^2*QR^3*QRd^2*
      LR + 25/24*nf^7*T^2*h^10*W*QL^2*QR^4*LL^2 - 25*nf^7*T^2*h^10*W*QL^2*QLd*
      QRd*LLd*LR^2*LRd - 50*nf^7*T^2*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 - 25*nf^7
      *T^2*h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR - 50*nf^7*T^2*h^10*W*QL^2*QLd*QRd*
      LL^2*LLd*LRd + 125/12*nf^7*T^2*h^10*W*QL^2*QLd*QRd^4*LLd - 75/2*nf^7*T^2
      *h^10*W*QL^2*QLd*QR^2*LLd*LR^2 + 25*nf^7*T^2*h^10*W*QL^2*QLd*QR^2*LL*LR*
      LRd - 25/4*nf^7*T^2*h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 50/3*nf^7*T^2*h^10*W
      *QL^2*QLd*QR^3*QRd*LL - 25/2*nf^7*T^2*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 25*
      nf^7*T^2*h^10*W*QL^2*QLd^2*LLd^2*LR^2 - 25*nf^7*T^2*h^10*W*QL^2*QLd^2*
      LL^2*LRd^2 - 25/2*nf^7*T^2*h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 25/6*nf^7*T^2*
      h^10*W*QL^2*QLd^2*QRd^3*LRd - 25/2*nf^7*T^2*h^10*W*QL^2*QLd^2*QR^2*QRd^2
       + 25/6*nf^7*T^2*h^10*W*QL^2*QLd^2*QR^3*LR + 25/4*nf^7*T^2*h^10*W*QL^2*
      QLd^3*QRd^2*LLd + 125/24*nf^7*T^2*h^10*W*QL^2*QLd^4*QRd*LRd - 25/4*nf^7*
      T^2*h^10*W*QL^2*QLd^4*QR^2 + 55/12*nf^7*T^2*h^10*W*QL^2*QLd^5*LLd + 25/2
      *nf^7*T^2*h^10*W*QL^3*LL*LR^2*LRd^2 + 25/12*nf^7*T^2*h^10*W*QL^3*LL*
      LLd^2*LR^2 + 50/3*nf^7*T^2*h^10*W*QL^3*LL^2*LLd*LR*LRd - 125/36*nf^7*T^2
      *h^10*W*QL^3*LL^3*LRd^2 + 25/18*nf^7*T^2*h^10*W*QL^3*LL^3*LLd^2 + 50*
      nf^7*T^2*h^10*W*QL^3*QR*QRd*LL*LR*LRd + 25/6*nf^7*T^2*h^10*W*QL^3*QR^2*
      QRd^2*LL + 25/3*nf^7*T^2*h^10*W*QL^3*QR^3*LL*LR + 25*nf^7*T^2*h^10*W*
      QL^3*QLd*QR*LL*LLd*LR - 50/3*nf^7*T^2*h^10*W*QL^3*QLd*QR*QRd^3 + 50/3*
      nf^7*T^2*h^10*W*QL^3*QLd*QR^2*QRd*LR + 25/4*nf^7*T^2*h^10*W*QL^3*QLd^2*
      QR^2*LL - 25/3*nf^7*T^2*h^10*W*QL^3*QLd^3*QR*QRd + 75/4*nf^7*T^2*h^10*W*
      QL^4*QRd*LR^2*LRd + 25*nf^7*T^2*h^10*W*QL^4*QRd*LL*LLd*LR + 125/8*nf^7*
      T^2*h^10*W*QL^4*QRd*LL^2*LRd - 125/24*nf^7*T^2*h^10*W*QL^4*QRd^4 + 125/
      12*nf^7*T^2*h^10*W*QL^4*QR*QRd^2*LR + 25/24*nf^7*T^2*h^10*W*QL^4*QR^2*
      LR^2 + 25/8*nf^7*T^2*h^10*W*QL^4*QLd*LLd*LR^2 + 25*nf^7*T^2*h^10*W*QL^4*
      QLd*LL*LR*LRd + 25/4*nf^7*T^2*h^10*W*QL^4*QLd*LL^2*LLd + 25*nf^7*T^2*
      h^10*W*QL^4*QLd*QR*QRd*LL - 25/4*nf^7*T^2*h^10*W*QL^4*QLd^2*QRd^2 + 125/
      24*nf^7*T^2*h^10*W*QL^4*QLd^2*QR*LR - 25/24*nf^7*T^2*h^10*W*QL^4*QLd^4
       + 75/8*nf^7*T^2*h^10*W*QL^5*QRd^2*LL + 25/3*nf^7*T^2*h^10*W*QL^5*QR*LL*
      LR + 25/3*nf^7*T^2*h^10*W*QL^5*QLd*QRd*LR + 55/12*nf^7*T^2*h^10*W*QL^5*
      QLd^2*LL + 25/18*nf^7*T^2*h^10*W*QL^6*LR^2 + 125/72*nf^7*T^2*h^10*W*QL^6
      *LL^2 - 5/12*nf^7*T^2*h^10*B*LR^4*LRd^4 - 5/2*nf^7*T^2*h^10*B*LLd^2*LR^4
      *LRd^2 - 25/12*nf^7*T^2*h^10*B*LLd^4*LR^4 - 10/3*nf^7*T^2*h^10*B*LL*LLd*
      LR^3*LRd^3 - 20/3*nf^7*T^2*h^10*B*LL*LLd^3*LR^3*LRd - 5/2*nf^7*T^2*h^10*
      B*LL^2*LR^2*LRd^4 - 5*nf^7*T^2*h^10*B*LL^2*LLd^2*LR^2*LRd^2 - 5/2*nf^7*
      T^2*h^10*B*LL^2*LLd^4*LR^2 - 20/3*nf^7*T^2*h^10*B*LL^3*LLd*LR*LRd^3 - 10/
      3*nf^7*T^2*h^10*B*LL^3*LLd^3*LR*LRd - 25/12*nf^7*T^2*h^10*B*LL^4*LRd^4
       - 5/2*nf^7*T^2*h^10*B*LL^4*LLd^2*LRd^2 - 5/12*nf^7*T^2*h^10*B*LL^4*
      LLd^4 + 5/9*nf^7*T^2*h^10*B*QRd^3*LR^2*LRd^3 + 5/6*nf^7*T^2*h^10*B*QRd^3
      *LLd^2*LR^2*LRd + 20/3*nf^7*T^2*h^10*B*QRd^3*LL*LLd*LR*LRd^2 - 25/18*
      nf^7*T^2*h^10*B*QRd^3*LL^2*LRd^3 + 5*nf^7*T^2*h^10*B*QRd^3*LL^2*LLd^2*
      LRd + 25/36*nf^7*T^2*h^10*B*QRd^6*LRd^2 + 5/9*nf^7*T^2*h^10*B*QRd^6*
      LLd^2 - 10/3*nf^7*T^2*h^10*B*QR*QRd*LR^3*LRd^3 - 40/3*nf^7*T^2*h^10*B*QR
      *QRd*LLd^2*LR^3*LRd - 10*nf^7*T^2*h^10*B*QR*QRd*LL*LLd*LR^2*LRd^2 - 40/3
      *nf^7*T^2*h^10*B*QR*QRd*LL*LLd^3*LR^2 - 40/3*nf^7*T^2*h^10*B*QR*QRd*LL^2
      *LR*LRd^3 - 10*nf^7*T^2*h^10*B*QR*QRd*LL^2*LLd^2*LR*LRd - 40/3*nf^7*T^2*
      h^10*B*QR*QRd*LL^3*LLd*LRd^2 - 10/3*nf^7*T^2*h^10*B*QR*QRd*LL^3*LLd^3 +
      5/2*nf^7*T^2*h^10*B*QR*QRd^4*LR*LRd^2 + 5/4*nf^7*T^2*h^10*B*QR*QRd^4*
      LLd^2*LR + 10*nf^7*T^2*h^10*B*QR*QRd^4*LL*LLd*LRd - 5*nf^7*T^2*h^10*B*
      QR^2*QRd^2*LR^2*LRd^2 - 10*nf^7*T^2*h^10*B*QR^2*QRd^2*LLd^2*LR^2 - 10*
      nf^7*T^2*h^10*B*QR^2*QRd^2*LL^2*LRd^2 - 5*nf^7*T^2*h^10*B*QR^2*QRd^2*
      LL^2*LLd^2 + 11/6*nf^7*T^2*h^10*B*QR^2*QRd^5*LRd + 5/9*nf^7*T^2*h^10*B*
      QR^3*LR^3*LRd^2 - 25/18*nf^7*T^2*h^10*B*QR^3*LLd^2*LR^3 + 20/3*nf^7*T^2*
      h^10*B*QR^3*LL*LLd*LR^2*LRd + 5/6*nf^7*T^2*h^10*B*QR^3*LL^2*LR*LRd^2 + 5
      *nf^7*T^2*h^10*B*QR^3*LL^2*LLd^2*LR + 5/2*nf^7*T^2*h^10*B*QR^4*QRd*LR^2*
      LRd + 10*nf^7*T^2*h^10*B*QR^4*QRd*LL*LLd*LR + 5/4*nf^7*T^2*h^10*B*QR^4*
      QRd*LL^2*LRd - 5/12*nf^7*T^2*h^10*B*QR^4*QRd^4 + 11/6*nf^7*T^2*h^10*B*
      QR^5*QRd^2*LR + 25/36*nf^7*T^2*h^10*B*QR^6*LR^2 + 5/9*nf^7*T^2*h^10*B*
      QR^6*LL^2 - 5/2*nf^7*T^2*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 - 25/3*nf^7*T^2
      *h^10*B*QLd*QRd^2*LLd^3*LR^2 - 20/3*nf^7*T^2*h^10*B*QLd*QRd^2*LL*LR*
      LRd^3 - 5*nf^7*T^2*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/2*nf^7*T^2*h^10*B
      *QLd*QRd^2*LL^2*LLd^3 + 10/3*nf^7*T^2*h^10*B*QLd*QRd^5*LLd*LRd - 20/3*
      nf^7*T^2*h^10*B*QLd*QR*LLd*LR^3*LRd^2 - 50/3*nf^7*T^2*h^10*B*QLd*QR*
      LLd^3*LR^3 - 20/3*nf^7*T^2*h^10*B*QLd*QR*LL*LR^2*LRd^3 - 20*nf^7*T^2*
      h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd - 10*nf^7*T^2*h^10*B*QLd*QR*LL^2*LLd*LR*
      LRd^2 - 20/3*nf^7*T^2*h^10*B*QLd*QR*LL^2*LLd^3*LR - 20/3*nf^7*T^2*h^10*B
      *QLd*QR*LL^3*LRd^3 - 20/3*nf^7*T^2*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 10*
      nf^7*T^2*h^10*B*QLd*QR*QRd^3*LLd*LR*LRd - 20*nf^7*T^2*h^10*B*QLd*QR^2*
      QRd*LLd*LR^2*LRd - 10*nf^7*T^2*h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2 - 20*nf^7
      *T^2*h^10*B*QLd*QR^2*QRd*LL*LLd^2*LR - 10*nf^7*T^2*h^10*B*QLd*QR^2*QRd*
      LL^2*LLd*LRd + 25/12*nf^7*T^2*h^10*B*QLd*QR^2*QRd^4*LLd + 25/4*nf^7*T^2*
      h^10*B*QLd*QR^4*LLd*LR^2 + 10*nf^7*T^2*h^10*B*QLd*QR^4*LL*LR*LRd + 15/2*
      nf^7*T^2*h^10*B*QLd*QR^4*LL^2*LLd + 10/3*nf^7*T^2*h^10*B*QLd*QR^5*QRd*LL
       - 5/2*nf^7*T^2*h^10*B*QLd^2*QRd*LR^2*LRd^3 - 5*nf^7*T^2*h^10*B*QLd^2*
      QRd*LLd^2*LR^2*LRd - 20/3*nf^7*T^2*h^10*B*QLd^2*QRd*LL*LLd^3*LR - 25/3*
      nf^7*T^2*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 5/2*nf^7*T^2*h^10*B*QLd^2*QRd*
      LL^2*LLd^2*LRd + 5/12*nf^7*T^2*h^10*B*QLd^2*QRd^4*LLd^2 - 5/2*nf^7*T^2*
      h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 - 15*nf^7*T^2*h^10*B*QLd^2*QR*QRd^2*LLd^2
      *LR + 10*nf^7*T^2*h^10*B*QLd^2*QR*QRd^2*LL*LLd*LRd - 25*nf^7*T^2*h^10*B*
      QLd^2*QR^2*LLd^2*LR^2 - 5*nf^7*T^2*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 5/2*
      nf^7*T^2*h^10*B*QLd^2*QR^2*QRd^3*LRd - 5/2*nf^7*T^2*h^10*B*QLd^2*QR^4*
      QRd^2 + 15/4*nf^7*T^2*h^10*B*QLd^2*QR^5*LR + 5*nf^7*T^2*h^10*B*QLd^3*LLd
      *LR^2*LRd^2 - 25/18*nf^7*T^2*h^10*B*QLd^3*LLd^3*LR^2 + 20/3*nf^7*T^2*
      h^10*B*QLd^3*LL*LLd^2*LR*LRd + 5/6*nf^7*T^2*h^10*B*QLd^3*LL^2*LLd*LRd^2
       + 5/9*nf^7*T^2*h^10*B*QLd^3*LL^2*LLd^3 + 10/3*nf^7*T^2*h^10*B*QLd^3*
      QRd^3*LLd*LRd + 20*nf^7*T^2*h^10*B*QLd^3*QR*QRd*LLd*LR*LRd + 5/3*nf^7*
      T^2*h^10*B*QLd^3*QR^2*QRd^2*LLd + 5/12*nf^7*T^2*h^10*B*QLd^4*QRd^2*LRd^2
       + 15/2*nf^7*T^2*h^10*B*QLd^4*QR*LR*LRd^2 + 25/4*nf^7*T^2*h^10*B*QLd^4*
      QR*LLd^2*LR + 10*nf^7*T^2*h^10*B*QLd^4*QR*LL*LLd*LRd + 25/6*nf^7*T^2*
      h^10*B*QLd^4*QR^2*QRd*LRd - 25/12*nf^7*T^2*h^10*B*QLd^4*QR^4 + 10/3*nf^7
      *T^2*h^10*B*QLd^5*QRd*LLd*LRd + 15/4*nf^7*T^2*h^10*B*QLd^5*QR^2*LLd + 5/
      9*nf^7*T^2*h^10*B*QLd^6*LRd^2 + 25/36*nf^7*T^2*h^10*B*QLd^6*LLd^2 - 20/3
      *nf^7*T^2*h^10*B*QL*QRd*LLd*LR^3*LRd^2 - 20/3*nf^7*T^2*h^10*B*QL*QRd*
      LLd^3*LR^3 - 20/3*nf^7*T^2*h^10*B*QL*QRd*LL*LR^2*LRd^3 - 10*nf^7*T^2*
      h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd - 20*nf^7*T^2*h^10*B*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 20/3*nf^7*T^2*h^10*B*QL*QRd*LL^2*LLd^3*LR - 50/3*nf^7*T^2*h^10*B
      *QL*QRd*LL^3*LRd^3 - 20/3*nf^7*T^2*h^10*B*QL*QRd*LL^3*LLd^2*LRd + 10*
      nf^7*T^2*h^10*B*QL*QRd^4*LLd*LR*LRd + 25/4*nf^7*T^2*h^10*B*QL*QRd^4*LL*
      LRd^2 + 15/2*nf^7*T^2*h^10*B*QL*QRd^4*LL*LLd^2 - 10*nf^7*T^2*h^10*B*QL*
      QR*QRd^2*LLd*LR^2*LRd - 20*nf^7*T^2*h^10*B*QL*QR*QRd^2*LL*LR*LRd^2 - 10*
      nf^7*T^2*h^10*B*QL*QR*QRd^2*LL*LLd^2*LR - 20*nf^7*T^2*h^10*B*QL*QR*QRd^2
      *LL^2*LLd*LRd + 10/3*nf^7*T^2*h^10*B*QL*QR*QRd^5*LLd - 20/3*nf^7*T^2*
      h^10*B*QL*QR^2*LLd*LR^3*LRd - 5/2*nf^7*T^2*h^10*B*QL*QR^2*LL*LR^2*LRd^2
       - 5*nf^7*T^2*h^10*B*QL*QR^2*LL*LLd^2*LR^2 - 25/3*nf^7*T^2*h^10*B*QL*
      QR^2*LL^3*LRd^2 - 5/2*nf^7*T^2*h^10*B*QL*QR^2*LL^3*LLd^2 + 10*nf^7*T^2*
      h^10*B*QL*QR^3*QRd*LL*LR*LRd + 25/12*nf^7*T^2*h^10*B*QL*QR^4*QRd^2*LL +
      10/3*nf^7*T^2*h^10*B*QL*QR^5*LL*LR - 10/3*nf^7*T^2*h^10*B*QL*QLd*LR^3*
      LRd^3 - 40/3*nf^7*T^2*h^10*B*QL*QLd*LLd^2*LR^3*LRd - 10*nf^7*T^2*h^10*B*
      QL*QLd*LL*LLd*LR^2*LRd^2 - 40/3*nf^7*T^2*h^10*B*QL*QLd*LL*LLd^3*LR^2 -
      40/3*nf^7*T^2*h^10*B*QL*QLd*LL^2*LR*LRd^3 - 10*nf^7*T^2*h^10*B*QL*QLd*
      LL^2*LLd^2*LR*LRd - 40/3*nf^7*T^2*h^10*B*QL*QLd*LL^3*LLd*LRd^2 - 10/3*
      nf^7*T^2*h^10*B*QL*QLd*LL^3*LLd^3 + 20*nf^7*T^2*h^10*B*QL*QLd*QRd^3*LL*
      LLd*LRd - 20*nf^7*T^2*h^10*B*QL*QLd*QR*QRd*LR^2*LRd^2 - 40*nf^7*T^2*h^10
      *B*QL*QLd*QR*QRd*LLd^2*LR^2 - 40*nf^7*T^2*h^10*B*QL*QLd*QR*QRd*LL^2*
      LRd^2 - 20*nf^7*T^2*h^10*B*QL*QLd*QR*QRd*LL^2*LLd^2 + 10*nf^7*T^2*h^10*B
      *QL*QLd*QR*QRd^4*LRd + 20*nf^7*T^2*h^10*B*QL*QLd*QR^3*LL*LLd*LR - 10/3*
      nf^7*T^2*h^10*B*QL*QLd*QR^3*QRd^3 + 10*nf^7*T^2*h^10*B*QL*QLd*QR^4*QRd*
      LR + 10*nf^7*T^2*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd - 15*nf^7*T^2*h^10*B*
      QL*QLd^2*QRd^2*LL*LRd^2 - 5/2*nf^7*T^2*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 -
      20*nf^7*T^2*h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd - 10*nf^7*T^2*h^10*B*QL*
      QLd^2*QR*LL*LR*LRd^2 - 20*nf^7*T^2*h^10*B*QL*QLd^2*QR*LL*LLd^2*LR - 10*
      nf^7*T^2*h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 20/3*nf^7*T^2*h^10*B*QL*QLd^2
      *QR*QRd^3*LLd + 25/6*nf^7*T^2*h^10*B*QL*QLd^2*QR^4*LL + 10*nf^7*T^2*h^10
      *B*QL*QLd^3*QRd*LL*LLd*LRd + 20/3*nf^7*T^2*h^10*B*QL*QLd^3*QR*QRd^2*LRd
       - 20/3*nf^7*T^2*h^10*B*QL*QLd^3*QR^3*QRd + 10*nf^7*T^2*h^10*B*QL*QLd^4*
      LLd*LR*LRd + 5/4*nf^7*T^2*h^10*B*QL*QLd^4*LL*LRd^2 + 5/2*nf^7*T^2*h^10*B
      *QL*QLd^4*LL*LLd^2 + 10*nf^7*T^2*h^10*B*QL*QLd^4*QR*QRd*LLd + 10/3*nf^7*
      T^2*h^10*B*QL*QLd^5*QR*LRd - 5*nf^7*T^2*h^10*B*QL^2*QRd^2*LLd^2*LR^2 -
      25*nf^7*T^2*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 15/4*nf^7*T^2*h^10*B*QL^2*
      QRd^5*LRd - 5/2*nf^7*T^2*h^10*B*QL^2*QR*LR^3*LRd^2 - 25/3*nf^7*T^2*h^10*
      B*QL^2*QR*LLd^2*LR^3 - 5*nf^7*T^2*h^10*B*QL^2*QR*LL^2*LR*LRd^2 - 5/2*
      nf^7*T^2*h^10*B*QL^2*QR*LL^2*LLd^2*LR - 20/3*nf^7*T^2*h^10*B*QL^2*QR*
      LL^3*LLd*LRd - 5/2*nf^7*T^2*h^10*B*QL^2*QR^2*QRd*LR^2*LRd + 10*nf^7*T^2*
      h^10*B*QL^2*QR^2*QRd*LL*LLd*LR - 15*nf^7*T^2*h^10*B*QL^2*QR^2*QRd*LL^2*
      LRd - 5/2*nf^7*T^2*h^10*B*QL^2*QR^2*QRd^4 + 5/2*nf^7*T^2*h^10*B*QL^2*
      QR^3*QRd^2*LR + 5/12*nf^7*T^2*h^10*B*QL^2*QR^4*LL^2 - 10*nf^7*T^2*h^10*B
      *QL^2*QLd*QRd*LLd*LR^2*LRd - 20*nf^7*T^2*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2
       - 10*nf^7*T^2*h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR - 20*nf^7*T^2*h^10*B*QL^2
      *QLd*QRd*LL^2*LLd*LRd + 25/6*nf^7*T^2*h^10*B*QL^2*QLd*QRd^4*LLd - 15*
      nf^7*T^2*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 10*nf^7*T^2*h^10*B*QL^2*QLd*
      QR^2*LL*LR*LRd - 5/2*nf^7*T^2*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 20/3*nf^7*
      T^2*h^10*B*QL^2*QLd*QR^3*QRd*LL - 5*nf^7*T^2*h^10*B*QL^2*QLd^2*LR^2*
      LRd^2 - 10*nf^7*T^2*h^10*B*QL^2*QLd^2*LLd^2*LR^2 - 10*nf^7*T^2*h^10*B*
      QL^2*QLd^2*LL^2*LRd^2 - 5*nf^7*T^2*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 5/3*
      nf^7*T^2*h^10*B*QL^2*QLd^2*QRd^3*LRd - 5*nf^7*T^2*h^10*B*QL^2*QLd^2*QR^2
      *QRd^2 + 5/3*nf^7*T^2*h^10*B*QL^2*QLd^2*QR^3*LR + 5/2*nf^7*T^2*h^10*B*
      QL^2*QLd^3*QRd^2*LLd + 25/12*nf^7*T^2*h^10*B*QL^2*QLd^4*QRd*LRd - 5/2*
      nf^7*T^2*h^10*B*QL^2*QLd^4*QR^2 + 11/6*nf^7*T^2*h^10*B*QL^2*QLd^5*LLd +
      5*nf^7*T^2*h^10*B*QL^3*LL*LR^2*LRd^2 + 5/6*nf^7*T^2*h^10*B*QL^3*LL*LLd^2
      *LR^2 + 20/3*nf^7*T^2*h^10*B*QL^3*LL^2*LLd*LR*LRd - 25/18*nf^7*T^2*h^10*
      B*QL^3*LL^3*LRd^2 + 5/9*nf^7*T^2*h^10*B*QL^3*LL^3*LLd^2 + 20*nf^7*T^2*
      h^10*B*QL^3*QR*QRd*LL*LR*LRd + 5/3*nf^7*T^2*h^10*B*QL^3*QR^2*QRd^2*LL +
      10/3*nf^7*T^2*h^10*B*QL^3*QR^3*LL*LR + 10*nf^7*T^2*h^10*B*QL^3*QLd*QR*LL
      *LLd*LR - 20/3*nf^7*T^2*h^10*B*QL^3*QLd*QR*QRd^3 + 20/3*nf^7*T^2*h^10*B*
      QL^3*QLd*QR^2*QRd*LR + 5/2*nf^7*T^2*h^10*B*QL^3*QLd^2*QR^2*LL - 10/3*
      nf^7*T^2*h^10*B*QL^3*QLd^3*QR*QRd + 15/2*nf^7*T^2*h^10*B*QL^4*QRd*LR^2*
      LRd + 10*nf^7*T^2*h^10*B*QL^4*QRd*LL*LLd*LR + 25/4*nf^7*T^2*h^10*B*QL^4*
      QRd*LL^2*LRd - 25/12*nf^7*T^2*h^10*B*QL^4*QRd^4 + 25/6*nf^7*T^2*h^10*B*
      QL^4*QR*QRd^2*LR + 5/12*nf^7*T^2*h^10*B*QL^4*QR^2*LR^2 + 5/4*nf^7*T^2*
      h^10*B*QL^4*QLd*LLd*LR^2 + 10*nf^7*T^2*h^10*B*QL^4*QLd*LL*LR*LRd + 5/2*
      nf^7*T^2*h^10*B*QL^4*QLd*LL^2*LLd + 10*nf^7*T^2*h^10*B*QL^4*QLd*QR*QRd*
      LL - 5/2*nf^7*T^2*h^10*B*QL^4*QLd^2*QRd^2 + 25/12*nf^7*T^2*h^10*B*QL^4*
      QLd^2*QR*LR - 5/12*nf^7*T^2*h^10*B*QL^4*QLd^4 + 15/4*nf^7*T^2*h^10*B*
      QL^5*QRd^2*LL + 10/3*nf^7*T^2*h^10*B*QL^5*QR*LL*LR + 10/3*nf^7*T^2*h^10*
      B*QL^5*QLd*QRd*LR + 11/6*nf^7*T^2*h^10*B*QL^5*QLd^2*LL + 5/9*nf^7*T^2*
      h^10*B*QL^6*LR^2 + 25/36*nf^7*T^2*h^10*B*QL^6*LL^2 - 245/24*nf^7*T^2*
      h^10*p^2*LR^4*LRd^4 - 1195/24*nf^7*T^2*h^10*p^2*LLd^2*LR^4*LRd^2 - 65/3*
      nf^7*T^2*h^10*p^2*LLd^4*LR^4 - 245/3*nf^7*T^2*h^10*p^2*LL*LLd*LR^3*LRd^3
       - 105*nf^7*T^2*h^10*p^2*LL*LLd^3*LR^3*LRd - 1195/24*nf^7*T^2*h^10*p^2*
      LL^2*LR^2*LRd^4 - 245/2*nf^7*T^2*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 - 1195/
      24*nf^7*T^2*h^10*p^2*LL^2*LLd^4*LR^2 - 105*nf^7*T^2*h^10*p^2*LL^3*LLd*LR
      *LRd^3 - 245/3*nf^7*T^2*h^10*p^2*LL^3*LLd^3*LR*LRd - 65/3*nf^7*T^2*h^10*
      p^2*LL^4*LRd^4 - 1195/24*nf^7*T^2*h^10*p^2*LL^4*LLd^2*LRd^2 - 245/24*
      nf^7*T^2*h^10*p^2*LL^4*LLd^4 - 185/36*nf^7*T^2*h^10*p^2*QRd^3*LR^2*LRd^3
       + 245/12*nf^7*T^2*h^10*p^2*QRd^3*LLd^2*LR^2*LRd + 105*nf^7*T^2*h^10*p^2
      *QRd^3*LL*LLd*LR*LRd^2 - 130/9*nf^7*T^2*h^10*p^2*QRd^3*LL^2*LRd^3 + 445/
      12*nf^7*T^2*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 65/9*nf^7*T^2*h^10*p^2*QRd^6
      *LRd^2 + 95/18*nf^7*T^2*h^10*p^2*QRd^6*LLd^2 - 245/3*nf^7*T^2*h^10*p^2*
      QR*QRd*LR^3*LRd^3 - 210*nf^7*T^2*h^10*p^2*QR*QRd*LLd^2*LR^3*LRd - 245*
      nf^7*T^2*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 210*nf^7*T^2*h^10*p^2*QR*
      QRd*LL*LLd^3*LR^2 - 210*nf^7*T^2*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 - 245*
      nf^7*T^2*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd - 210*nf^7*T^2*h^10*p^2*QR*
      QRd*LL^3*LLd*LRd^2 - 245/3*nf^7*T^2*h^10*p^2*QR*QRd*LL^3*LLd^3 + 315/8*
      nf^7*T^2*h^10*p^2*QR*QRd^4*LR*LRd^2 + 245/8*nf^7*T^2*h^10*p^2*QR*QRd^4*
      LLd^2*LR + 315/2*nf^7*T^2*h^10*p^2*QR*QRd^4*LL*LLd*LRd - 245/2*nf^7*T^2*
      h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 315/2*nf^7*T^2*h^10*p^2*QR^2*QRd^2*
      LLd^2*LR^2 - 315/2*nf^7*T^2*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 - 245/2*nf^7*
      T^2*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 593/24*nf^7*T^2*h^10*p^2*QR^2*QRd^5
      *LRd - 185/36*nf^7*T^2*h^10*p^2*QR^3*LR^3*LRd^2 - 130/9*nf^7*T^2*h^10*
      p^2*QR^3*LLd^2*LR^3 + 105*nf^7*T^2*h^10*p^2*QR^3*LL*LLd*LR^2*LRd + 245/
      12*nf^7*T^2*h^10*p^2*QR^3*LL^2*LR*LRd^2 + 445/12*nf^7*T^2*h^10*p^2*QR^3*
      LL^2*LLd^2*LR + 315/8*nf^7*T^2*h^10*p^2*QR^4*QRd*LR^2*LRd + 315/2*nf^7*
      T^2*h^10*p^2*QR^4*QRd*LL*LLd*LR + 245/8*nf^7*T^2*h^10*p^2*QR^4*QRd*LL^2*
      LRd - 245/24*nf^7*T^2*h^10*p^2*QR^4*QRd^4 + 593/24*nf^7*T^2*h^10*p^2*
      QR^5*QRd^2*LR + 65/9*nf^7*T^2*h^10*p^2*QR^6*LR^2 + 95/18*nf^7*T^2*h^10*
      p^2*QR^6*LL^2 - 245/4*nf^7*T^2*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 1075/
      12*nf^7*T^2*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 - 105*nf^7*T^2*h^10*p^2*QLd*
      QRd^2*LL*LR*LRd^3 - 315/4*nf^7*T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 -
      245/4*nf^7*T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 105/2*nf^7*T^2*h^10*p^2*
      QLd*QRd^5*LLd*LRd - 565/3*nf^7*T^2*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 - 520/
      3*nf^7*T^2*h^10*p^2*QLd*QR*LLd^3*LR^3 - 490/3*nf^7*T^2*h^10*p^2*QLd*QR*
      LL*LR^2*LRd^3 - 315*nf^7*T^2*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd - 245*
      nf^7*T^2*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 565/3*nf^7*T^2*h^10*p^2*QLd
      *QR*LL^2*LLd^3*LR - 105*nf^7*T^2*h^10*p^2*QLd*QR*LL^3*LRd^3 - 490/3*nf^7
      *T^2*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd + 245*nf^7*T^2*h^10*p^2*QLd*QR*QRd^3
      *LLd*LR*LRd - 315*nf^7*T^2*h^10*p^2*QLd*QR^2*QRd*LLd*LR^2*LRd - 245*nf^7
      *T^2*h^10*p^2*QLd*QR^2*QRd*LL*LR*LRd^2 - 315*nf^7*T^2*h^10*p^2*QLd*QR^2*
      QRd*LL*LLd^2*LR - 245*nf^7*T^2*h^10*p^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 1225/
      24*nf^7*T^2*h^10*p^2*QLd*QR^2*QRd^4*LLd + 65*nf^7*T^2*h^10*p^2*QLd*QR^4*
      LLd*LR^2 + 315/2*nf^7*T^2*h^10*p^2*QLd*QR^4*LL*LR*LRd + 445/8*nf^7*T^2*
      h^10*p^2*QLd*QR^4*LL^2*LLd + 105/2*nf^7*T^2*h^10*p^2*QLd*QR^5*QRd*LL -
      245/4*nf^7*T^2*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 315/4*nf^7*T^2*h^10*p^2*
      QLd^2*QRd*LLd^2*LR^2*LRd - 105*nf^7*T^2*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR
       - 1075/12*nf^7*T^2*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 245/4*nf^7*T^2*h^10*
      p^2*QLd^2*QRd*LL^2*LLd^2*LRd + 125/12*nf^7*T^2*h^10*p^2*QLd^2*QRd^4*
      LRd^2 + 245/24*nf^7*T^2*h^10*p^2*QLd^2*QRd^4*LLd^2 - 245/4*nf^7*T^2*h^10
      *p^2*QLd^2*QR*QRd^2*LR*LRd^2 - 445/4*nf^7*T^2*h^10*p^2*QLd^2*QR*QRd^2*
      LLd^2*LR + 245*nf^7*T^2*h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd - 125*nf^7*
      T^2*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2 - 260*nf^7*T^2*h^10*p^2*QLd^2*QR^2*
      LLd^2*LR^2 - 245/2*nf^7*T^2*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 - 125*nf^7*
      T^2*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 245/4*nf^7*T^2*h^10*p^2*QLd^2*QR^2*
      QRd^3*LRd - 1195/24*nf^7*T^2*h^10*p^2*QLd^2*QR^4*QRd^2 + 39*nf^7*T^2*
      h^10*p^2*QLd^2*QR^5*LR + 445/12*nf^7*T^2*h^10*p^2*QLd^3*LLd*LR^2*LRd^2
       - 130/9*nf^7*T^2*h^10*p^2*QLd^3*LLd^3*LR^2 + 105*nf^7*T^2*h^10*p^2*
      QLd^3*LL*LLd^2*LR*LRd + 245/12*nf^7*T^2*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 -
      185/36*nf^7*T^2*h^10*p^2*QLd^3*LL^2*LLd^3 + 245/3*nf^7*T^2*h^10*p^2*
      QLd^3*QRd^3*LLd*LRd + 315*nf^7*T^2*h^10*p^2*QLd^3*QR*QRd*LLd*LR*LRd +
      815/12*nf^7*T^2*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 245/24*nf^7*T^2*h^10*p^2
      *QLd^4*QRd^2*LRd^2 + 125/12*nf^7*T^2*h^10*p^2*QLd^4*QRd^2*LLd^2 + 445/8*
      nf^7*T^2*h^10*p^2*QLd^4*QR*LR*LRd^2 + 65*nf^7*T^2*h^10*p^2*QLd^4*QR*
      LLd^2*LR + 315/2*nf^7*T^2*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 525/8*nf^7*T^2*
      h^10*p^2*QLd^4*QR^2*QRd*LRd - 65/3*nf^7*T^2*h^10*p^2*QLd^4*QR^4 + 105/2*
      nf^7*T^2*h^10*p^2*QLd^5*QRd*LLd*LRd + 39*nf^7*T^2*h^10*p^2*QLd^5*QR^2*
      LLd + 95/18*nf^7*T^2*h^10*p^2*QLd^6*LRd^2 + 65/9*nf^7*T^2*h^10*p^2*QLd^6
      *LLd^2 - 490/3*nf^7*T^2*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 - 105*nf^7*T^2*
      h^10*p^2*QL*QRd*LLd^3*LR^3 - 565/3*nf^7*T^2*h^10*p^2*QL*QRd*LL*LR^2*
      LRd^3 - 245*nf^7*T^2*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd - 315*nf^7*T^2*
      h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 - 490/3*nf^7*T^2*h^10*p^2*QL*QRd*LL^2*
      LLd^3*LR - 520/3*nf^7*T^2*h^10*p^2*QL*QRd*LL^3*LRd^3 - 565/3*nf^7*T^2*
      h^10*p^2*QL*QRd*LL^3*LLd^2*LRd + 315/2*nf^7*T^2*h^10*p^2*QL*QRd^4*LLd*LR
      *LRd + 65*nf^7*T^2*h^10*p^2*QL*QRd^4*LL*LRd^2 + 445/8*nf^7*T^2*h^10*p^2*
      QL*QRd^4*LL*LLd^2 - 245*nf^7*T^2*h^10*p^2*QL*QR*QRd^2*LLd*LR^2*LRd - 315
      *nf^7*T^2*h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 - 245*nf^7*T^2*h^10*p^2*QL*QR
      *QRd^2*LL*LLd^2*LR - 315*nf^7*T^2*h^10*p^2*QL*QR*QRd^2*LL^2*LLd*LRd +
      105/2*nf^7*T^2*h^10*p^2*QL*QR*QRd^5*LLd - 105*nf^7*T^2*h^10*p^2*QL*QR^2*
      LLd*LR^3*LRd - 245/4*nf^7*T^2*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 - 315/4*
      nf^7*T^2*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 1075/12*nf^7*T^2*h^10*p^2*QL*
      QR^2*LL^3*LRd^2 - 245/4*nf^7*T^2*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 245*nf^7*
      T^2*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd + 1225/24*nf^7*T^2*h^10*p^2*QL*QR^4*
      QRd^2*LL + 105/2*nf^7*T^2*h^10*p^2*QL*QR^5*LL*LR - 245/3*nf^7*T^2*h^10*
      p^2*QL*QLd*LR^3*LRd^3 - 210*nf^7*T^2*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd -
      245*nf^7*T^2*h^10*p^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 210*nf^7*T^2*h^10*p^2*
      QL*QLd*LL*LLd^3*LR^2 - 210*nf^7*T^2*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 - 245*
      nf^7*T^2*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd - 210*nf^7*T^2*h^10*p^2*QL*
      QLd*LL^3*LLd*LRd^2 - 245/3*nf^7*T^2*h^10*p^2*QL*QLd*LL^3*LLd^3 + 315*
      nf^7*T^2*h^10*p^2*QL*QLd*QRd^3*LL*LLd*LRd - 490*nf^7*T^2*h^10*p^2*QL*QLd
      *QR*QRd*LR^2*LRd^2 - 630*nf^7*T^2*h^10*p^2*QL*QLd*QR*QRd*LLd^2*LR^2 -
      630*nf^7*T^2*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 490*nf^7*T^2*h^10*p^2*
      QL*QLd*QR*QRd*LL^2*LLd^2 + 315/2*nf^7*T^2*h^10*p^2*QL*QLd*QR*QRd^4*LRd
       + 315*nf^7*T^2*h^10*p^2*QL*QLd*QR^3*LL*LLd*LR - 245/3*nf^7*T^2*h^10*p^2
      *QL*QLd*QR^3*QRd^3 + 315/2*nf^7*T^2*h^10*p^2*QL*QLd*QR^4*QRd*LR + 245*
      nf^7*T^2*h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 445/4*nf^7*T^2*h^10*p^2*QL
      *QLd^2*QRd^2*LL*LRd^2 - 245/4*nf^7*T^2*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2
       - 315*nf^7*T^2*h^10*p^2*QL*QLd^2*QR*LLd*LR^2*LRd - 245*nf^7*T^2*h^10*
      p^2*QL*QLd^2*QR*LL*LR*LRd^2 - 315*nf^7*T^2*h^10*p^2*QL*QLd^2*QR*LL*LLd^2
      *LR - 245*nf^7*T^2*h^10*p^2*QL*QLd^2*QR*LL^2*LLd*LRd + 490/3*nf^7*T^2*
      h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 525/8*nf^7*T^2*h^10*p^2*QL*QLd^2*QR^4*
      LL + 245*nf^7*T^2*h^10*p^2*QL*QLd^3*QRd*LL*LLd*LRd + 490/3*nf^7*T^2*h^10
      *p^2*QL*QLd^3*QR*QRd^2*LRd - 105*nf^7*T^2*h^10*p^2*QL*QLd^3*QR^3*QRd +
      315/2*nf^7*T^2*h^10*p^2*QL*QLd^4*LLd*LR*LRd + 245/8*nf^7*T^2*h^10*p^2*QL
      *QLd^4*LL*LRd^2 + 315/8*nf^7*T^2*h^10*p^2*QL*QLd^4*LL*LLd^2 + 315/2*nf^7
      *T^2*h^10*p^2*QL*QLd^4*QR*QRd*LLd + 105/2*nf^7*T^2*h^10*p^2*QL*QLd^5*QR*
      LRd - 125*nf^7*T^2*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 - 245/2*nf^7*T^2*h^10*
      p^2*QL^2*QRd^2*LLd^2*LR^2 - 260*nf^7*T^2*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2
       - 125*nf^7*T^2*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 + 39*nf^7*T^2*h^10*p^2*
      QL^2*QRd^5*LRd - 245/4*nf^7*T^2*h^10*p^2*QL^2*QR*LR^3*LRd^2 - 1075/12*
      nf^7*T^2*h^10*p^2*QL^2*QR*LLd^2*LR^3 - 315/4*nf^7*T^2*h^10*p^2*QL^2*QR*
      LL^2*LR*LRd^2 - 245/4*nf^7*T^2*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 105*nf^7
      *T^2*h^10*p^2*QL^2*QR*LL^3*LLd*LRd - 245/4*nf^7*T^2*h^10*p^2*QL^2*QR^2*
      QRd*LR^2*LRd + 245*nf^7*T^2*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR - 445/4*
      nf^7*T^2*h^10*p^2*QL^2*QR^2*QRd*LL^2*LRd - 1195/24*nf^7*T^2*h^10*p^2*
      QL^2*QR^2*QRd^4 + 245/4*nf^7*T^2*h^10*p^2*QL^2*QR^3*QRd^2*LR + 125/12*
      nf^7*T^2*h^10*p^2*QL^2*QR^4*LR^2 + 245/24*nf^7*T^2*h^10*p^2*QL^2*QR^4*
      LL^2 - 245*nf^7*T^2*h^10*p^2*QL^2*QLd*QRd*LLd*LR^2*LRd - 315*nf^7*T^2*
      h^10*p^2*QL^2*QLd*QRd*LL*LR*LRd^2 - 245*nf^7*T^2*h^10*p^2*QL^2*QLd*QRd*
      LL*LLd^2*LR - 315*nf^7*T^2*h^10*p^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 525/8*
      nf^7*T^2*h^10*p^2*QL^2*QLd*QRd^4*LLd - 445/4*nf^7*T^2*h^10*p^2*QL^2*QLd*
      QR^2*LLd*LR^2 + 245*nf^7*T^2*h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd - 245/4*
      nf^7*T^2*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 490/3*nf^7*T^2*h^10*p^2*QL^2*
      QLd*QR^3*QRd*LL - 245/2*nf^7*T^2*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 - 315/2*
      nf^7*T^2*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 - 315/2*nf^7*T^2*h^10*p^2*QL^2*
      QLd^2*LL^2*LRd^2 - 245/2*nf^7*T^2*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 815/
      12*nf^7*T^2*h^10*p^2*QL^2*QLd^2*QRd^3*LRd - 245/2*nf^7*T^2*h^10*p^2*QL^2
      *QLd^2*QR^2*QRd^2 + 815/12*nf^7*T^2*h^10*p^2*QL^2*QLd^2*QR^3*LR + 245/4*
      nf^7*T^2*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 1225/24*nf^7*T^2*h^10*p^2*QL^2*
      QLd^4*QRd*LRd - 1195/24*nf^7*T^2*h^10*p^2*QL^2*QLd^4*QR^2 + 593/24*nf^7*
      T^2*h^10*p^2*QL^2*QLd^5*LLd + 445/12*nf^7*T^2*h^10*p^2*QL^3*LL*LR^2*
      LRd^2 + 245/12*nf^7*T^2*h^10*p^2*QL^3*LL*LLd^2*LR^2 + 105*nf^7*T^2*h^10*
      p^2*QL^3*LL^2*LLd*LR*LRd - 130/9*nf^7*T^2*h^10*p^2*QL^3*LL^3*LRd^2 - 185/
      36*nf^7*T^2*h^10*p^2*QL^3*LL^3*LLd^2 + 315*nf^7*T^2*h^10*p^2*QL^3*QR*QRd
      *LL*LR*LRd + 815/12*nf^7*T^2*h^10*p^2*QL^3*QR^2*QRd^2*LL + 245/3*nf^7*
      T^2*h^10*p^2*QL^3*QR^3*LL*LR + 245*nf^7*T^2*h^10*p^2*QL^3*QLd*QR*LL*LLd*
      LR - 105*nf^7*T^2*h^10*p^2*QL^3*QLd*QR*QRd^3 + 490/3*nf^7*T^2*h^10*p^2*
      QL^3*QLd*QR^2*QRd*LR + 245/4*nf^7*T^2*h^10*p^2*QL^3*QLd^2*QR^2*LL - 245/
      3*nf^7*T^2*h^10*p^2*QL^3*QLd^3*QR*QRd + 445/8*nf^7*T^2*h^10*p^2*QL^4*QRd
      *LR^2*LRd + 315/2*nf^7*T^2*h^10*p^2*QL^4*QRd*LL*LLd*LR + 65*nf^7*T^2*
      h^10*p^2*QL^4*QRd*LL^2*LRd - 65/3*nf^7*T^2*h^10*p^2*QL^4*QRd^4 + 525/8*
      nf^7*T^2*h^10*p^2*QL^4*QR*QRd^2*LR + 245/24*nf^7*T^2*h^10*p^2*QL^4*QR^2*
      LR^2 + 125/12*nf^7*T^2*h^10*p^2*QL^4*QR^2*LL^2 + 245/8*nf^7*T^2*h^10*p^2
      *QL^4*QLd*LLd*LR^2 + 315/2*nf^7*T^2*h^10*p^2*QL^4*QLd*LL*LR*LRd + 315/8*
      nf^7*T^2*h^10*p^2*QL^4*QLd*LL^2*LLd + 315/2*nf^7*T^2*h^10*p^2*QL^4*QLd*
      QR*QRd*LL - 1195/24*nf^7*T^2*h^10*p^2*QL^4*QLd^2*QRd^2 + 1225/24*nf^7*
      T^2*h^10*p^2*QL^4*QLd^2*QR*LR - 245/24*nf^7*T^2*h^10*p^2*QL^4*QLd^4 + 39
      *nf^7*T^2*h^10*p^2*QL^5*QRd^2*LL + 105/2*nf^7*T^2*h^10*p^2*QL^5*QR*LL*LR
       + 105/2*nf^7*T^2*h^10*p^2*QL^5*QLd*QRd*LR + 593/24*nf^7*T^2*h^10*p^2*
      QL^5*QLd^2*LL + 95/18*nf^7*T^2*h^10*p^2*QL^6*LR^2 + 65/9*nf^7*T^2*h^10*
      p^2*QL^6*LL^2 - 625/48*nf^7*T^2*h^10*u*p*LR^4*LRd^4 - 3175/48*nf^7*T^2*
      h^10*u*p*LLd^2*LR^4*LRd^2 - 125/4*nf^7*T^2*h^10*u*p*LLd^4*LR^4 - 625/6*
      nf^7*T^2*h^10*u*p*LL*LLd*LR^3*LRd^3 - 875/6*nf^7*T^2*h^10*u*p*LL*LLd^3*
      LR^3*LRd - 3175/48*nf^7*T^2*h^10*u*p*LL^2*LR^2*LRd^4 - 625/4*nf^7*T^2*
      h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 - 3175/48*nf^7*T^2*h^10*u*p*LL^2*LLd^4*
      LR^2 - 875/6*nf^7*T^2*h^10*u*p*LL^3*LLd*LR*LRd^3 - 625/6*nf^7*T^2*h^10*u
      *p*LL^3*LLd^3*LR*LRd - 125/4*nf^7*T^2*h^10*u*p*LL^4*LRd^4 - 3175/48*nf^7
      *T^2*h^10*u*p*LL^4*LLd^2*LRd^2 - 625/48*nf^7*T^2*h^10*u*p*LL^4*LLd^4 -
      25/8*nf^7*T^2*h^10*u*p*QRd^3*LR^2*LRd^3 + 625/24*nf^7*T^2*h^10*u*p*QRd^3
      *LLd^2*LR^2*LRd + 875/6*nf^7*T^2*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 - 125/6*
      nf^7*T^2*h^10*u*p*QRd^3*LL^2*LRd^3 + 1525/24*nf^7*T^2*h^10*u*p*QRd^3*
      LL^2*LLd^2*LRd + 125/12*nf^7*T^2*h^10*u*p*QRd^6*LRd^2 + 25/3*nf^7*T^2*
      h^10*u*p*QRd^6*LLd^2 - 625/6*nf^7*T^2*h^10*u*p*QR*QRd*LR^3*LRd^3 - 875/3
      *nf^7*T^2*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd - 625/2*nf^7*T^2*h^10*u*p*QR*
      QRd*LL*LLd*LR^2*LRd^2 - 875/3*nf^7*T^2*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 -
      875/3*nf^7*T^2*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 - 625/2*nf^7*T^2*h^10*u*p*
      QR*QRd*LL^2*LLd^2*LR*LRd - 875/3*nf^7*T^2*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2
       - 625/6*nf^7*T^2*h^10*u*p*QR*QRd*LL^3*LLd^3 + 875/16*nf^7*T^2*h^10*u*p*
      QR*QRd^4*LR*LRd^2 + 625/16*nf^7*T^2*h^10*u*p*QR*QRd^4*LLd^2*LR + 875/4*
      nf^7*T^2*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 625/4*nf^7*T^2*h^10*u*p*QR^2*
      QRd^2*LR^2*LRd^2 - 875/4*nf^7*T^2*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 875/4
      *nf^7*T^2*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 625/4*nf^7*T^2*h^10*u*p*QR^2*
      QRd^2*LL^2*LLd^2 + 1705/48*nf^7*T^2*h^10*u*p*QR^2*QRd^5*LRd - 25/8*nf^7*
      T^2*h^10*u*p*QR^3*LR^3*LRd^2 - 125/6*nf^7*T^2*h^10*u*p*QR^3*LLd^2*LR^3
       + 875/6*nf^7*T^2*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 625/24*nf^7*T^2*h^10*u
      *p*QR^3*LL^2*LR*LRd^2 + 1525/24*nf^7*T^2*h^10*u*p*QR^3*LL^2*LLd^2*LR +
      875/16*nf^7*T^2*h^10*u*p*QR^4*QRd*LR^2*LRd + 875/4*nf^7*T^2*h^10*u*p*
      QR^4*QRd*LL*LLd*LR + 625/16*nf^7*T^2*h^10*u*p*QR^4*QRd*LL^2*LRd - 625/48
      *nf^7*T^2*h^10*u*p*QR^4*QRd^4 + 1705/48*nf^7*T^2*h^10*u*p*QR^5*QRd^2*LR
       + 125/12*nf^7*T^2*h^10*u*p*QR^6*LR^2 + 25/3*nf^7*T^2*h^10*u*p*QR^6*LL^2
       - 625/8*nf^7*T^2*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 3275/24*nf^7*T^2*
      h^10*u*p*QLd*QRd^2*LLd^3*LR^2 - 875/6*nf^7*T^2*h^10*u*p*QLd*QRd^2*LL*LR*
      LRd^3 - 875/8*nf^7*T^2*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 625/8*nf^7*
      T^2*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 875/12*nf^7*T^2*h^10*u*p*QLd*QRd^5*
      LLd*LRd - 475/2*nf^7*T^2*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 - 250*nf^7*T^2*
      h^10*u*p*QLd*QR*LLd^3*LR^3 - 625/3*nf^7*T^2*h^10*u*p*QLd*QR*LL*LR^2*
      LRd^3 - 875/2*nf^7*T^2*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd - 625/2*nf^7*
      T^2*h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 - 475/2*nf^7*T^2*h^10*u*p*QLd*QR*
      LL^2*LLd^3*LR - 875/6*nf^7*T^2*h^10*u*p*QLd*QR*LL^3*LRd^3 - 625/3*nf^7*
      T^2*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 625/2*nf^7*T^2*h^10*u*p*QLd*QR*
      QRd^3*LLd*LR*LRd - 875/2*nf^7*T^2*h^10*u*p*QLd*QR^2*QRd*LLd*LR^2*LRd -
      625/2*nf^7*T^2*h^10*u*p*QLd*QR^2*QRd*LL*LR*LRd^2 - 875/2*nf^7*T^2*h^10*u
      *p*QLd*QR^2*QRd*LL*LLd^2*LR - 625/2*nf^7*T^2*h^10*u*p*QLd*QR^2*QRd*LL^2*
      LLd*LRd + 3125/48*nf^7*T^2*h^10*u*p*QLd*QR^2*QRd^4*LLd + 375/4*nf^7*T^2*
      h^10*u*p*QLd*QR^4*LLd*LR^2 + 875/4*nf^7*T^2*h^10*u*p*QLd*QR^4*LL*LR*LRd
       + 1525/16*nf^7*T^2*h^10*u*p*QLd*QR^4*LL^2*LLd + 875/12*nf^7*T^2*h^10*u*
      p*QLd*QR^5*QRd*LL - 625/8*nf^7*T^2*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 - 875/8
      *nf^7*T^2*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd - 875/6*nf^7*T^2*h^10*u*p*
      QLd^2*QRd*LL*LLd^3*LR - 3275/24*nf^7*T^2*h^10*u*p*QLd^2*QRd*LL^2*LRd^3
       - 625/8*nf^7*T^2*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 275/24*nf^7*T^2*
      h^10*u*p*QLd^2*QRd^4*LRd^2 + 625/48*nf^7*T^2*h^10*u*p*QLd^2*QRd^4*LLd^2
       - 625/8*nf^7*T^2*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 - 1525/8*nf^7*T^2*
      h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR + 625/2*nf^7*T^2*h^10*u*p*QLd^2*QR*
      QRd^2*LL*LLd*LRd - 275/2*nf^7*T^2*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 375*
      nf^7*T^2*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - 625/4*nf^7*T^2*h^10*u*p*QLd^2*
      QR^2*LL^2*LRd^2 - 275/2*nf^7*T^2*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 625/8*
      nf^7*T^2*h^10*u*p*QLd^2*QR^2*QRd^3*LRd - 3175/48*nf^7*T^2*h^10*u*p*QLd^2
      *QR^4*QRd^2 + 225/4*nf^7*T^2*h^10*u*p*QLd^2*QR^5*LR + 1525/24*nf^7*T^2*
      h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 125/6*nf^7*T^2*h^10*u*p*QLd^3*LLd^3*LR^2
       + 875/6*nf^7*T^2*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd + 625/24*nf^7*T^2*h^10*
      u*p*QLd^3*LL^2*LLd*LRd^2 - 25/8*nf^7*T^2*h^10*u*p*QLd^3*LL^2*LLd^3 + 625/
      6*nf^7*T^2*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 875/2*nf^7*T^2*h^10*u*p*QLd^3*
      QR*QRd*LLd*LR*LRd + 1975/24*nf^7*T^2*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 625/
      48*nf^7*T^2*h^10*u*p*QLd^4*QRd^2*LRd^2 + 275/24*nf^7*T^2*h^10*u*p*QLd^4*
      QRd^2*LLd^2 + 1525/16*nf^7*T^2*h^10*u*p*QLd^4*QR*LR*LRd^2 + 375/4*nf^7*
      T^2*h^10*u*p*QLd^4*QR*LLd^2*LR + 875/4*nf^7*T^2*h^10*u*p*QLd^4*QR*LL*LLd
      *LRd + 4375/48*nf^7*T^2*h^10*u*p*QLd^4*QR^2*QRd*LRd - 125/4*nf^7*T^2*
      h^10*u*p*QLd^4*QR^4 + 875/12*nf^7*T^2*h^10*u*p*QLd^5*QRd*LLd*LRd + 225/4
      *nf^7*T^2*h^10*u*p*QLd^5*QR^2*LLd + 25/3*nf^7*T^2*h^10*u*p*QLd^6*LRd^2
       + 125/12*nf^7*T^2*h^10*u*p*QLd^6*LLd^2 - 625/3*nf^7*T^2*h^10*u*p*QL*QRd
      *LLd*LR^3*LRd^2 - 875/6*nf^7*T^2*h^10*u*p*QL*QRd*LLd^3*LR^3 - 475/2*nf^7
      *T^2*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 - 625/2*nf^7*T^2*h^10*u*p*QL*QRd*LL*
      LLd^2*LR^2*LRd - 875/2*nf^7*T^2*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 - 625/
      3*nf^7*T^2*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - 250*nf^7*T^2*h^10*u*p*QL*QRd*
      LL^3*LRd^3 - 475/2*nf^7*T^2*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 875/4*nf^7*
      T^2*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 375/4*nf^7*T^2*h^10*u*p*QL*QRd^4*LL*
      LRd^2 + 1525/16*nf^7*T^2*h^10*u*p*QL*QRd^4*LL*LLd^2 - 625/2*nf^7*T^2*
      h^10*u*p*QL*QR*QRd^2*LLd*LR^2*LRd - 875/2*nf^7*T^2*h^10*u*p*QL*QR*QRd^2*
      LL*LR*LRd^2 - 625/2*nf^7*T^2*h^10*u*p*QL*QR*QRd^2*LL*LLd^2*LR - 875/2*
      nf^7*T^2*h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 875/12*nf^7*T^2*h^10*u*p*QL
      *QR*QRd^5*LLd - 875/6*nf^7*T^2*h^10*u*p*QL*QR^2*LLd*LR^3*LRd - 625/8*
      nf^7*T^2*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 - 875/8*nf^7*T^2*h^10*u*p*QL*
      QR^2*LL*LLd^2*LR^2 - 3275/24*nf^7*T^2*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 625/
      8*nf^7*T^2*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 625/2*nf^7*T^2*h^10*u*p*QL*QR^3
      *QRd*LL*LR*LRd + 3125/48*nf^7*T^2*h^10*u*p*QL*QR^4*QRd^2*LL + 875/12*
      nf^7*T^2*h^10*u*p*QL*QR^5*LL*LR - 625/6*nf^7*T^2*h^10*u*p*QL*QLd*LR^3*
      LRd^3 - 875/3*nf^7*T^2*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd - 625/2*nf^7*T^2*
      h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 - 875/3*nf^7*T^2*h^10*u*p*QL*QLd*LL*
      LLd^3*LR^2 - 875/3*nf^7*T^2*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 - 625/2*nf^7*
      T^2*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd - 875/3*nf^7*T^2*h^10*u*p*QL*QLd*
      LL^3*LLd*LRd^2 - 625/6*nf^7*T^2*h^10*u*p*QL*QLd*LL^3*LLd^3 + 875/2*nf^7*
      T^2*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd - 625*nf^7*T^2*h^10*u*p*QL*QLd*QR*
      QRd*LR^2*LRd^2 - 875*nf^7*T^2*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 - 875*
      nf^7*T^2*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 - 625*nf^7*T^2*h^10*u*p*QL*
      QLd*QR*QRd*LL^2*LLd^2 + 875/4*nf^7*T^2*h^10*u*p*QL*QLd*QR*QRd^4*LRd +
      875/2*nf^7*T^2*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR - 625/6*nf^7*T^2*h^10*u*p*
      QL*QLd*QR^3*QRd^3 + 875/4*nf^7*T^2*h^10*u*p*QL*QLd*QR^4*QRd*LR + 625/2*
      nf^7*T^2*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 1525/8*nf^7*T^2*h^10*u*p*
      QL*QLd^2*QRd^2*LL*LRd^2 - 625/8*nf^7*T^2*h^10*u*p*QL*QLd^2*QRd^2*LL*
      LLd^2 - 875/2*nf^7*T^2*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd - 625/2*nf^7*
      T^2*h^10*u*p*QL*QLd^2*QR*LL*LR*LRd^2 - 875/2*nf^7*T^2*h^10*u*p*QL*QLd^2*
      QR*LL*LLd^2*LR - 625/2*nf^7*T^2*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 625/
      3*nf^7*T^2*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 4375/48*nf^7*T^2*h^10*u*p*QL
      *QLd^2*QR^4*LL + 625/2*nf^7*T^2*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd + 625/3
      *nf^7*T^2*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 875/6*nf^7*T^2*h^10*u*p*QL*
      QLd^3*QR^3*QRd + 875/4*nf^7*T^2*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 625/16*
      nf^7*T^2*h^10*u*p*QL*QLd^4*LL*LRd^2 + 875/16*nf^7*T^2*h^10*u*p*QL*QLd^4*
      LL*LLd^2 + 875/4*nf^7*T^2*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 875/12*nf^7*T^2
      *h^10*u*p*QL*QLd^5*QR*LRd - 275/2*nf^7*T^2*h^10*u*p*QL^2*QRd^2*LR^2*
      LRd^2 - 625/4*nf^7*T^2*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 375*nf^7*T^2*
      h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 - 275/2*nf^7*T^2*h^10*u*p*QL^2*QRd^2*LL^2
      *LLd^2 + 225/4*nf^7*T^2*h^10*u*p*QL^2*QRd^5*LRd - 625/8*nf^7*T^2*h^10*u*
      p*QL^2*QR*LR^3*LRd^2 - 3275/24*nf^7*T^2*h^10*u*p*QL^2*QR*LLd^2*LR^3 -
      875/8*nf^7*T^2*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 - 625/8*nf^7*T^2*h^10*u*p*
      QL^2*QR*LL^2*LLd^2*LR - 875/6*nf^7*T^2*h^10*u*p*QL^2*QR*LL^3*LLd*LRd -
      625/8*nf^7*T^2*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 625/2*nf^7*T^2*h^10*u*p
      *QL^2*QR^2*QRd*LL*LLd*LR - 1525/8*nf^7*T^2*h^10*u*p*QL^2*QR^2*QRd*LL^2*
      LRd - 3175/48*nf^7*T^2*h^10*u*p*QL^2*QR^2*QRd^4 + 625/8*nf^7*T^2*h^10*u*
      p*QL^2*QR^3*QRd^2*LR + 275/24*nf^7*T^2*h^10*u*p*QL^2*QR^4*LR^2 + 625/48*
      nf^7*T^2*h^10*u*p*QL^2*QR^4*LL^2 - 625/2*nf^7*T^2*h^10*u*p*QL^2*QLd*QRd*
      LLd*LR^2*LRd - 875/2*nf^7*T^2*h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 - 625/2*
      nf^7*T^2*h^10*u*p*QL^2*QLd*QRd*LL*LLd^2*LR - 875/2*nf^7*T^2*h^10*u*p*
      QL^2*QLd*QRd*LL^2*LLd*LRd + 4375/48*nf^7*T^2*h^10*u*p*QL^2*QLd*QRd^4*LLd
       - 1525/8*nf^7*T^2*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 625/2*nf^7*T^2*h^10
      *u*p*QL^2*QLd*QR^2*LL*LR*LRd - 625/8*nf^7*T^2*h^10*u*p*QL^2*QLd*QR^2*
      LL^2*LLd + 625/3*nf^7*T^2*h^10*u*p*QL^2*QLd*QR^3*QRd*LL - 625/4*nf^7*T^2
      *h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 875/4*nf^7*T^2*h^10*u*p*QL^2*QLd^2*
      LLd^2*LR^2 - 875/4*nf^7*T^2*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - 625/4*nf^7*
      T^2*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 1975/24*nf^7*T^2*h^10*u*p*QL^2*
      QLd^2*QRd^3*LRd - 625/4*nf^7*T^2*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 1975/
      24*nf^7*T^2*h^10*u*p*QL^2*QLd^2*QR^3*LR + 625/8*nf^7*T^2*h^10*u*p*QL^2*
      QLd^3*QRd^2*LLd + 3125/48*nf^7*T^2*h^10*u*p*QL^2*QLd^4*QRd*LRd - 3175/48
      *nf^7*T^2*h^10*u*p*QL^2*QLd^4*QR^2 + 1705/48*nf^7*T^2*h^10*u*p*QL^2*
      QLd^5*LLd + 1525/24*nf^7*T^2*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 625/24*nf^7*
      T^2*h^10*u*p*QL^3*LL*LLd^2*LR^2 + 875/6*nf^7*T^2*h^10*u*p*QL^3*LL^2*LLd*
      LR*LRd - 125/6*nf^7*T^2*h^10*u*p*QL^3*LL^3*LRd^2 - 25/8*nf^7*T^2*h^10*u*
      p*QL^3*LL^3*LLd^2 + 875/2*nf^7*T^2*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 1975/
      24*nf^7*T^2*h^10*u*p*QL^3*QR^2*QRd^2*LL + 625/6*nf^7*T^2*h^10*u*p*QL^3*
      QR^3*LL*LR + 625/2*nf^7*T^2*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR - 875/6*nf^7*
      T^2*h^10*u*p*QL^3*QLd*QR*QRd^3 + 625/3*nf^7*T^2*h^10*u*p*QL^3*QLd*QR^2*
      QRd*LR + 625/8*nf^7*T^2*h^10*u*p*QL^3*QLd^2*QR^2*LL - 625/6*nf^7*T^2*
      h^10*u*p*QL^3*QLd^3*QR*QRd + 1525/16*nf^7*T^2*h^10*u*p*QL^4*QRd*LR^2*LRd
       + 875/4*nf^7*T^2*h^10*u*p*QL^4*QRd*LL*LLd*LR + 375/4*nf^7*T^2*h^10*u*p*
      QL^4*QRd*LL^2*LRd - 125/4*nf^7*T^2*h^10*u*p*QL^4*QRd^4 + 4375/48*nf^7*
      T^2*h^10*u*p*QL^4*QR*QRd^2*LR + 625/48*nf^7*T^2*h^10*u*p*QL^4*QR^2*LR^2
       + 275/24*nf^7*T^2*h^10*u*p*QL^4*QR^2*LL^2 + 625/16*nf^7*T^2*h^10*u*p*
      QL^4*QLd*LLd*LR^2 + 875/4*nf^7*T^2*h^10*u*p*QL^4*QLd*LL*LR*LRd + 875/16*
      nf^7*T^2*h^10*u*p*QL^4*QLd*LL^2*LLd + 875/4*nf^7*T^2*h^10*u*p*QL^4*QLd*
      QR*QRd*LL - 3175/48*nf^7*T^2*h^10*u*p*QL^4*QLd^2*QRd^2 + 3125/48*nf^7*
      T^2*h^10*u*p*QL^4*QLd^2*QR*LR - 625/48*nf^7*T^2*h^10*u*p*QL^4*QLd^4 +
      225/4*nf^7*T^2*h^10*u*p*QL^5*QRd^2*LL + 875/12*nf^7*T^2*h^10*u*p*QL^5*QR
      *LL*LR + 875/12*nf^7*T^2*h^10*u*p*QL^5*QLd*QRd*LR + 1705/48*nf^7*T^2*
      h^10*u*p*QL^5*QLd^2*LL + 25/3*nf^7*T^2*h^10*u*p*QL^6*LR^2 + 125/12*nf^7*
      T^2*h^10*u*p*QL^6*LL^2 - 85/24*nf^7*T^2*h^10*u^2*LR^4*LRd^4 - 235/12*
      nf^7*T^2*h^10*u^2*LLd^2*LR^4*LRd^2 - 205/24*nf^7*T^2*h^10*u^2*LLd^4*LR^4
       - 85/3*nf^7*T^2*h^10*u^2*LL*LLd*LR^3*LRd^3 - 130/3*nf^7*T^2*h^10*u^2*LL
      *LLd^3*LR^3*LRd - 235/12*nf^7*T^2*h^10*u^2*LL^2*LR^2*LRd^4 - 85/2*nf^7*
      T^2*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 235/12*nf^7*T^2*h^10*u^2*LL^2*LLd^4
      *LR^2 - 130/3*nf^7*T^2*h^10*u^2*LL^3*LLd*LR*LRd^3 - 85/3*nf^7*T^2*h^10*
      u^2*LL^3*LLd^3*LR*LRd - 205/24*nf^7*T^2*h^10*u^2*LL^4*LRd^4 - 235/12*
      nf^7*T^2*h^10*u^2*LL^4*LLd^2*LRd^2 - 85/24*nf^7*T^2*h^10*u^2*LL^4*LLd^4
       - 5/6*nf^7*T^2*h^10*u^2*QRd^3*LR^2*LRd^3 + 85/12*nf^7*T^2*h^10*u^2*
      QRd^3*LLd^2*LR^2*LRd + 130/3*nf^7*T^2*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 -
      205/36*nf^7*T^2*h^10*u^2*QRd^3*LL^2*LRd^3 + 115/6*nf^7*T^2*h^10*u^2*
      QRd^3*LL^2*LLd^2*LRd + 205/72*nf^7*T^2*h^10*u^2*QRd^6*LRd^2 + 5/2*nf^7*
      T^2*h^10*u^2*QRd^6*LLd^2 - 85/3*nf^7*T^2*h^10*u^2*QR*QRd*LR^3*LRd^3 -
      260/3*nf^7*T^2*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 85*nf^7*T^2*h^10*u^2*QR*
      QRd*LL*LLd*LR^2*LRd^2 - 260/3*nf^7*T^2*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 -
      260/3*nf^7*T^2*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 85*nf^7*T^2*h^10*u^2*QR*
      QRd*LL^2*LLd^2*LR*LRd - 260/3*nf^7*T^2*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 -
      85/3*nf^7*T^2*h^10*u^2*QR*QRd*LL^3*LLd^3 + 65/4*nf^7*T^2*h^10*u^2*QR*
      QRd^4*LR*LRd^2 + 85/8*nf^7*T^2*h^10*u^2*QR*QRd^4*LLd^2*LR + 65*nf^7*T^2*
      h^10*u^2*QR*QRd^4*LL*LLd*LRd - 85/2*nf^7*T^2*h^10*u^2*QR^2*QRd^2*LR^2*
      LRd^2 - 65*nf^7*T^2*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 - 65*nf^7*T^2*h^10*
      u^2*QR^2*QRd^2*LL^2*LRd^2 - 85/2*nf^7*T^2*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2
       + 127/12*nf^7*T^2*h^10*u^2*QR^2*QRd^5*LRd - 5/6*nf^7*T^2*h^10*u^2*QR^3*
      LR^3*LRd^2 - 205/36*nf^7*T^2*h^10*u^2*QR^3*LLd^2*LR^3 + 130/3*nf^7*T^2*
      h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 85/12*nf^7*T^2*h^10*u^2*QR^3*LL^2*LR*
      LRd^2 + 115/6*nf^7*T^2*h^10*u^2*QR^3*LL^2*LLd^2*LR + 65/4*nf^7*T^2*h^10*
      u^2*QR^4*QRd*LR^2*LRd + 65*nf^7*T^2*h^10*u^2*QR^4*QRd*LL*LLd*LR + 85/8*
      nf^7*T^2*h^10*u^2*QR^4*QRd*LL^2*LRd - 85/24*nf^7*T^2*h^10*u^2*QR^4*QRd^4
       + 127/12*nf^7*T^2*h^10*u^2*QR^5*QRd^2*LR + 205/72*nf^7*T^2*h^10*u^2*
      QR^6*LR^2 + 5/2*nf^7*T^2*h^10*u^2*QR^6*LL^2 - 85/4*nf^7*T^2*h^10*u^2*QLd
      *QRd^2*LLd*LR^2*LRd^2 - 245/6*nf^7*T^2*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 -
      130/3*nf^7*T^2*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 65/2*nf^7*T^2*h^10*u^2*
      QLd*QRd^2*LL^2*LLd*LRd^2 - 85/4*nf^7*T^2*h^10*u^2*QLd*QRd^2*LL^2*LLd^3
       + 65/3*nf^7*T^2*h^10*u^2*QLd*QRd^5*LLd*LRd - 70*nf^7*T^2*h^10*u^2*QLd*
      QR*LLd*LR^3*LRd^2 - 205/3*nf^7*T^2*h^10*u^2*QLd*QR*LLd^3*LR^3 - 170/3*
      nf^7*T^2*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 130*nf^7*T^2*h^10*u^2*QLd*QR*LL
      *LLd^2*LR^2*LRd - 85*nf^7*T^2*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 70*
      nf^7*T^2*h^10*u^2*QLd*QR*LL^2*LLd^3*LR - 130/3*nf^7*T^2*h^10*u^2*QLd*QR*
      LL^3*LRd^3 - 170/3*nf^7*T^2*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 85*nf^7*T^2
      *h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd - 130*nf^7*T^2*h^10*u^2*QLd*QR^2*QRd*
      LLd*LR^2*LRd - 85*nf^7*T^2*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2 - 130*nf^7*
      T^2*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR - 85*nf^7*T^2*h^10*u^2*QLd*QR^2*
      QRd*LL^2*LLd*LRd + 425/24*nf^7*T^2*h^10*u^2*QLd*QR^2*QRd^4*LLd + 205/8*
      nf^7*T^2*h^10*u^2*QLd*QR^4*LLd*LR^2 + 65*nf^7*T^2*h^10*u^2*QLd*QR^4*LL*
      LR*LRd + 115/4*nf^7*T^2*h^10*u^2*QLd*QR^4*LL^2*LLd + 65/3*nf^7*T^2*h^10*
      u^2*QLd*QR^5*QRd*LL - 85/4*nf^7*T^2*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 65/2
      *nf^7*T^2*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd - 130/3*nf^7*T^2*h^10*u^2*
      QLd^2*QRd*LL*LLd^3*LR - 245/6*nf^7*T^2*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 -
      85/4*nf^7*T^2*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 10/3*nf^7*T^2*h^10*u^2
      *QLd^2*QRd^4*LRd^2 + 85/24*nf^7*T^2*h^10*u^2*QLd^2*QRd^4*LLd^2 - 85/4*
      nf^7*T^2*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 115/2*nf^7*T^2*h^10*u^2*
      QLd^2*QR*QRd^2*LLd^2*LR + 85*nf^7*T^2*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd
       - 40*nf^7*T^2*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 - 205/2*nf^7*T^2*h^10*u^2*
      QLd^2*QR^2*LLd^2*LR^2 - 85/2*nf^7*T^2*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 -
      40*nf^7*T^2*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 85/4*nf^7*T^2*h^10*u^2*
      QLd^2*QR^2*QRd^3*LRd - 235/12*nf^7*T^2*h^10*u^2*QLd^2*QR^4*QRd^2 + 123/8
      *nf^7*T^2*h^10*u^2*QLd^2*QR^5*LR + 115/6*nf^7*T^2*h^10*u^2*QLd^3*LLd*
      LR^2*LRd^2 - 205/36*nf^7*T^2*h^10*u^2*QLd^3*LLd^3*LR^2 + 130/3*nf^7*T^2*
      h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 85/12*nf^7*T^2*h^10*u^2*QLd^3*LL^2*LLd*
      LRd^2 - 5/6*nf^7*T^2*h^10*u^2*QLd^3*LL^2*LLd^3 + 85/3*nf^7*T^2*h^10*u^2*
      QLd^3*QRd^3*LLd*LRd + 130*nf^7*T^2*h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd +
      145/6*nf^7*T^2*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 85/24*nf^7*T^2*h^10*u^2*
      QLd^4*QRd^2*LRd^2 + 10/3*nf^7*T^2*h^10*u^2*QLd^4*QRd^2*LLd^2 + 115/4*
      nf^7*T^2*h^10*u^2*QLd^4*QR*LR*LRd^2 + 205/8*nf^7*T^2*h^10*u^2*QLd^4*QR*
      LLd^2*LR + 65*nf^7*T^2*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 325/12*nf^7*T^2*
      h^10*u^2*QLd^4*QR^2*QRd*LRd - 205/24*nf^7*T^2*h^10*u^2*QLd^4*QR^4 + 65/3
      *nf^7*T^2*h^10*u^2*QLd^5*QRd*LLd*LRd + 123/8*nf^7*T^2*h^10*u^2*QLd^5*
      QR^2*LLd + 5/2*nf^7*T^2*h^10*u^2*QLd^6*LRd^2 + 205/72*nf^7*T^2*h^10*u^2*
      QLd^6*LLd^2 - 170/3*nf^7*T^2*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 130/3*nf^7
      *T^2*h^10*u^2*QL*QRd*LLd^3*LR^3 - 70*nf^7*T^2*h^10*u^2*QL*QRd*LL*LR^2*
      LRd^3 - 85*nf^7*T^2*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd - 130*nf^7*T^2*
      h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2 - 170/3*nf^7*T^2*h^10*u^2*QL*QRd*LL^2*
      LLd^3*LR - 205/3*nf^7*T^2*h^10*u^2*QL*QRd*LL^3*LRd^3 - 70*nf^7*T^2*h^10*
      u^2*QL*QRd*LL^3*LLd^2*LRd + 65*nf^7*T^2*h^10*u^2*QL*QRd^4*LLd*LR*LRd +
      205/8*nf^7*T^2*h^10*u^2*QL*QRd^4*LL*LRd^2 + 115/4*nf^7*T^2*h^10*u^2*QL*
      QRd^4*LL*LLd^2 - 85*nf^7*T^2*h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd - 130*
      nf^7*T^2*h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2 - 85*nf^7*T^2*h^10*u^2*QL*QR*
      QRd^2*LL*LLd^2*LR - 130*nf^7*T^2*h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 65/
      3*nf^7*T^2*h^10*u^2*QL*QR*QRd^5*LLd - 130/3*nf^7*T^2*h^10*u^2*QL*QR^2*
      LLd*LR^3*LRd - 85/4*nf^7*T^2*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 65/2*nf^7*
      T^2*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 - 245/6*nf^7*T^2*h^10*u^2*QL*QR^2*
      LL^3*LRd^2 - 85/4*nf^7*T^2*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 85*nf^7*T^2*
      h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 425/24*nf^7*T^2*h^10*u^2*QL*QR^4*QRd^2*
      LL + 65/3*nf^7*T^2*h^10*u^2*QL*QR^5*LL*LR - 85/3*nf^7*T^2*h^10*u^2*QL*
      QLd*LR^3*LRd^3 - 260/3*nf^7*T^2*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd - 85*nf^7
      *T^2*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 260/3*nf^7*T^2*h^10*u^2*QL*QLd*
      LL*LLd^3*LR^2 - 260/3*nf^7*T^2*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 85*nf^7*
      T^2*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd - 260/3*nf^7*T^2*h^10*u^2*QL*QLd*
      LL^3*LLd*LRd^2 - 85/3*nf^7*T^2*h^10*u^2*QL*QLd*LL^3*LLd^3 + 130*nf^7*T^2
      *h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd - 170*nf^7*T^2*h^10*u^2*QL*QLd*QR*QRd*
      LR^2*LRd^2 - 260*nf^7*T^2*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 - 260*nf^7*
      T^2*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 170*nf^7*T^2*h^10*u^2*QL*QLd*QR*
      QRd*LL^2*LLd^2 + 65*nf^7*T^2*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 130*nf^7*T^2
      *h^10*u^2*QL*QLd*QR^3*LL*LLd*LR - 85/3*nf^7*T^2*h^10*u^2*QL*QLd*QR^3*
      QRd^3 + 65*nf^7*T^2*h^10*u^2*QL*QLd*QR^4*QRd*LR + 85*nf^7*T^2*h^10*u^2*
      QL*QLd^2*QRd^2*LLd*LR*LRd - 115/2*nf^7*T^2*h^10*u^2*QL*QLd^2*QRd^2*LL*
      LRd^2 - 85/4*nf^7*T^2*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 130*nf^7*T^2*
      h^10*u^2*QL*QLd^2*QR*LLd*LR^2*LRd - 85*nf^7*T^2*h^10*u^2*QL*QLd^2*QR*LL*
      LR*LRd^2 - 130*nf^7*T^2*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR - 85*nf^7*T^2*
      h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 170/3*nf^7*T^2*h^10*u^2*QL*QLd^2*QR*
      QRd^3*LLd + 325/12*nf^7*T^2*h^10*u^2*QL*QLd^2*QR^4*LL + 85*nf^7*T^2*h^10
      *u^2*QL*QLd^3*QRd*LL*LLd*LRd + 170/3*nf^7*T^2*h^10*u^2*QL*QLd^3*QR*QRd^2
      *LRd - 130/3*nf^7*T^2*h^10*u^2*QL*QLd^3*QR^3*QRd + 65*nf^7*T^2*h^10*u^2*
      QL*QLd^4*LLd*LR*LRd + 85/8*nf^7*T^2*h^10*u^2*QL*QLd^4*LL*LRd^2 + 65/4*
      nf^7*T^2*h^10*u^2*QL*QLd^4*LL*LLd^2 + 65*nf^7*T^2*h^10*u^2*QL*QLd^4*QR*
      QRd*LLd + 65/3*nf^7*T^2*h^10*u^2*QL*QLd^5*QR*LRd - 40*nf^7*T^2*h^10*u^2*
      QL^2*QRd^2*LR^2*LRd^2 - 85/2*nf^7*T^2*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 -
      205/2*nf^7*T^2*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 - 40*nf^7*T^2*h^10*u^2*
      QL^2*QRd^2*LL^2*LLd^2 + 123/8*nf^7*T^2*h^10*u^2*QL^2*QRd^5*LRd - 85/4*
      nf^7*T^2*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 245/6*nf^7*T^2*h^10*u^2*QL^2*QR*
      LLd^2*LR^3 - 65/2*nf^7*T^2*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 - 85/4*nf^7*
      T^2*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 130/3*nf^7*T^2*h^10*u^2*QL^2*QR*
      LL^3*LLd*LRd - 85/4*nf^7*T^2*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 85*nf^7*
      T^2*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 115/2*nf^7*T^2*h^10*u^2*QL^2*QR^2
      *QRd*LL^2*LRd - 235/12*nf^7*T^2*h^10*u^2*QL^2*QR^2*QRd^4 + 85/4*nf^7*T^2
      *h^10*u^2*QL^2*QR^3*QRd^2*LR + 10/3*nf^7*T^2*h^10*u^2*QL^2*QR^4*LR^2 +
      85/24*nf^7*T^2*h^10*u^2*QL^2*QR^4*LL^2 - 85*nf^7*T^2*h^10*u^2*QL^2*QLd*
      QRd*LLd*LR^2*LRd - 130*nf^7*T^2*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 - 85*
      nf^7*T^2*h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR - 130*nf^7*T^2*h^10*u^2*QL^2*
      QLd*QRd*LL^2*LLd*LRd + 325/12*nf^7*T^2*h^10*u^2*QL^2*QLd*QRd^4*LLd - 115/
      2*nf^7*T^2*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 85*nf^7*T^2*h^10*u^2*QL^2*
      QLd*QR^2*LL*LR*LRd - 85/4*nf^7*T^2*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 170/
      3*nf^7*T^2*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 85/2*nf^7*T^2*h^10*u^2*QL^2*
      QLd^2*LR^2*LRd^2 - 65*nf^7*T^2*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 - 65*nf^7*
      T^2*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 85/2*nf^7*T^2*h^10*u^2*QL^2*QLd^2*
      LL^2*LLd^2 + 145/6*nf^7*T^2*h^10*u^2*QL^2*QLd^2*QRd^3*LRd - 85/2*nf^7*
      T^2*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 145/6*nf^7*T^2*h^10*u^2*QL^2*QLd^2*
      QR^3*LR + 85/4*nf^7*T^2*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 425/24*nf^7*T^2*
      h^10*u^2*QL^2*QLd^4*QRd*LRd - 235/12*nf^7*T^2*h^10*u^2*QL^2*QLd^4*QR^2
       + 127/12*nf^7*T^2*h^10*u^2*QL^2*QLd^5*LLd + 115/6*nf^7*T^2*h^10*u^2*
      QL^3*LL*LR^2*LRd^2 + 85/12*nf^7*T^2*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 130/3*
      nf^7*T^2*h^10*u^2*QL^3*LL^2*LLd*LR*LRd - 205/36*nf^7*T^2*h^10*u^2*QL^3*
      LL^3*LRd^2 - 5/6*nf^7*T^2*h^10*u^2*QL^3*LL^3*LLd^2 + 130*nf^7*T^2*h^10*
      u^2*QL^3*QR*QRd*LL*LR*LRd + 145/6*nf^7*T^2*h^10*u^2*QL^3*QR^2*QRd^2*LL
       + 85/3*nf^7*T^2*h^10*u^2*QL^3*QR^3*LL*LR + 85*nf^7*T^2*h^10*u^2*QL^3*
      QLd*QR*LL*LLd*LR - 130/3*nf^7*T^2*h^10*u^2*QL^3*QLd*QR*QRd^3 + 170/3*
      nf^7*T^2*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 85/4*nf^7*T^2*h^10*u^2*QL^3*
      QLd^2*QR^2*LL - 85/3*nf^7*T^2*h^10*u^2*QL^3*QLd^3*QR*QRd + 115/4*nf^7*
      T^2*h^10*u^2*QL^4*QRd*LR^2*LRd + 65*nf^7*T^2*h^10*u^2*QL^4*QRd*LL*LLd*LR
       + 205/8*nf^7*T^2*h^10*u^2*QL^4*QRd*LL^2*LRd - 205/24*nf^7*T^2*h^10*u^2*
      QL^4*QRd^4 + 325/12*nf^7*T^2*h^10*u^2*QL^4*QR*QRd^2*LR + 85/24*nf^7*T^2*
      h^10*u^2*QL^4*QR^2*LR^2 + 10/3*nf^7*T^2*h^10*u^2*QL^4*QR^2*LL^2 + 85/8*
      nf^7*T^2*h^10*u^2*QL^4*QLd*LLd*LR^2 + 65*nf^7*T^2*h^10*u^2*QL^4*QLd*LL*
      LR*LRd + 65/4*nf^7*T^2*h^10*u^2*QL^4*QLd*LL^2*LLd + 65*nf^7*T^2*h^10*u^2
      *QL^4*QLd*QR*QRd*LL - 235/12*nf^7*T^2*h^10*u^2*QL^4*QLd^2*QRd^2 + 425/24
      *nf^7*T^2*h^10*u^2*QL^4*QLd^2*QR*LR - 85/24*nf^7*T^2*h^10*u^2*QL^4*QLd^4
       + 123/8*nf^7*T^2*h^10*u^2*QL^5*QRd^2*LL + 65/3*nf^7*T^2*h^10*u^2*QL^5*
      QR*LL*LR + 65/3*nf^7*T^2*h^10*u^2*QL^5*QLd*QRd*LR + 127/12*nf^7*T^2*h^10
      *u^2*QL^5*QLd^2*LL + 5/2*nf^7*T^2*h^10*u^2*QL^6*LR^2 + 205/72*nf^7*T^2*
      h^10*u^2*QL^6*LL^2 + 1/6*nf^7*T^3*h^10*LLd*LR^5*LRd^4 + 43/240*nf^7*T^3*
      h^10*LLd^3*LR^5*LRd^2 - 17/40*nf^7*T^3*h^10*LLd^5*LR^5 + 1/6*nf^7*T^3*
      h^10*LL*LR^4*LRd^5 + 31/48*nf^7*T^3*h^10*LL*LLd^2*LR^4*LRd^3 - 5/8*nf^7*
      T^3*h^10*LL*LLd^4*LR^4*LRd + 31/48*nf^7*T^3*h^10*LL^2*LLd*LR^3*LRd^4 -
      17/12*nf^7*T^3*h^10*LL^2*LLd^3*LR^3*LRd^2 + 43/240*nf^7*T^3*h^10*LL^2*
      LLd^5*LR^3 + 43/240*nf^7*T^3*h^10*LL^3*LR^2*LRd^5 - 17/12*nf^7*T^3*h^10*
      LL^3*LLd^2*LR^2*LRd^3 + 31/48*nf^7*T^3*h^10*LL^3*LLd^4*LR^2*LRd - 5/8*
      nf^7*T^3*h^10*LL^4*LLd*LR*LRd^4 + 31/48*nf^7*T^3*h^10*LL^4*LLd^3*LR*
      LRd^2 + 1/6*nf^7*T^3*h^10*LL^4*LLd^5*LR - 17/40*nf^7*T^3*h^10*LL^5*LRd^5
       + 43/240*nf^7*T^3*h^10*LL^5*LLd^2*LRd^3 + 1/6*nf^7*T^3*h^10*LL^5*LLd^4*
      LRd - 1/3*nf^7*T^3*h^10*QRd^3*LLd^3*LR^3*LRd - 5/48*nf^7*T^3*h^10*QRd^3*
      LL*LR^2*LRd^4 - 1/12*nf^7*T^3*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 31/48*
      nf^7*T^3*h^10*QRd^3*LL*LLd^4*LR^2 - 1/3*nf^7*T^3*h^10*QRd^3*LL^2*LLd*LR*
      LRd^3 - 2/3*nf^7*T^3*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 13/24*nf^7*T^3*h^10*
      QRd^3*LL^3*LRd^4 - 23/24*nf^7*T^3*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 43/24*
      nf^7*T^3*h^10*QRd^6*LLd*LR*LRd^2 + 47/48*nf^7*T^3*h^10*QRd^6*LLd^3*LR +
      13/12*nf^7*T^3*h^10*QRd^6*LL*LRd^3 + 101/48*nf^7*T^3*h^10*QRd^6*LL*LLd^2
      *LRd + 5/4*nf^7*T^3*h^10*QR*QRd*LLd*LR^4*LRd^3 - 3/4*nf^7*T^3*h^10*QR*
      QRd*LLd^3*LR^4*LRd + 5/4*nf^7*T^3*h^10*QR*QRd*LL*LR^3*LRd^4 - nf^7*T^3*
      h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 3/4*nf^7*T^3*h^10*QR*QRd*LL*LLd^4*LR^3
       - nf^7*T^3*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 - nf^7*T^3*h^10*QR*QRd*LL^2*
      LLd^3*LR^2*LRd - 3/4*nf^7*T^3*h^10*QR*QRd*LL^3*LR*LRd^4 - nf^7*T^3*h^10*
      QR*QRd*LL^3*LLd^2*LR*LRd^2 + 5/4*nf^7*T^3*h^10*QR*QRd*LL^3*LLd^4*LR - 3/
      4*nf^7*T^3*h^10*QR*QRd*LL^4*LLd*LRd^3 + 5/4*nf^7*T^3*h^10*QR*QRd*LL^4*
      LLd^3*LRd + 3/16*nf^7*T^3*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 1/6*nf^7*T^3*
      h^10*QR*QRd^4*LLd^3*LR^2 + 5/4*nf^7*T^3*h^10*QR*QRd^4*LL*LR*LRd^3 + 9/4*
      nf^7*T^3*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 9/8*nf^7*T^3*h^10*QR*QRd^4*LL^2
      *LLd*LRd^2 - 1/16*nf^7*T^3*h^10*QR*QRd^4*LL^2*LLd^3 + 5/4*nf^7*T^3*h^10*
      QR*QRd^7*LLd*LRd - 5/12*nf^7*T^3*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 - 1/6*
      nf^7*T^3*h^10*QR^2*QRd^2*LLd^3*LR^3 - 5/12*nf^7*T^3*h^10*QR^2*QRd^2*LL*
      LR^2*LRd^3 - 5/12*nf^7*T^3*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/6*nf^7*T^3*
      h^10*QR^2*QRd^2*LL^3*LRd^3 - 5/12*nf^7*T^3*h^10*QR^2*QRd^2*LL^3*LLd^2*
      LRd + 13/4*nf^7*T^3*h^10*QR^2*QRd^5*LLd*LR*LRd + 31/48*nf^7*T^3*h^10*
      QR^2*QRd^5*LL*LRd^2 + 17/12*nf^7*T^3*h^10*QR^2*QRd^5*LL*LLd^2 - 5/48*
      nf^7*T^3*h^10*QR^3*LLd*LR^4*LRd^2 + 13/24*nf^7*T^3*h^10*QR^3*LLd^3*LR^4
       - 1/3*nf^7*T^3*h^10*QR^3*LL*LLd^2*LR^3*LRd - 1/12*nf^7*T^3*h^10*QR^3*
      LL^2*LLd*LR^2*LRd^2 - 23/24*nf^7*T^3*h^10*QR^3*LL^2*LLd^3*LR^2 - 1/3*
      nf^7*T^3*h^10*QR^3*LL^3*LR*LRd^3 - 2/3*nf^7*T^3*h^10*QR^3*LL^3*LLd^2*LR*
      LRd + 31/48*nf^7*T^3*h^10*QR^3*LL^4*LLd*LRd^2 + 19/16*nf^7*T^3*h^10*QR^3
      *QRd^6*LLd + 5/4*nf^7*T^3*h^10*QR^4*QRd*LLd*LR^3*LRd + 3/16*nf^7*T^3*
      h^10*QR^4*QRd*LL*LR^2*LRd^2 + 9/8*nf^7*T^3*h^10*QR^4*QRd*LL*LLd^2*LR^2
       + 9/4*nf^7*T^3*h^10*QR^4*QRd*LL^2*LLd*LR*LRd + 1/6*nf^7*T^3*h^10*QR^4*
      QRd*LL^3*LRd^2 - 1/16*nf^7*T^3*h^10*QR^4*QRd*LL^3*LLd^2 + 3/8*nf^7*T^3*
      h^10*QR^4*QRd^4*LLd*LR + 3/8*nf^7*T^3*h^10*QR^4*QRd^4*LL*LRd + 31/48*
      nf^7*T^3*h^10*QR^5*QRd^2*LLd*LR^2 + 13/4*nf^7*T^3*h^10*QR^5*QRd^2*LL*LR*
      LRd + 17/12*nf^7*T^3*h^10*QR^5*QRd^2*LL^2*LLd + 13/12*nf^7*T^3*h^10*QR^6
      *LLd*LR^3 + 43/24*nf^7*T^3*h^10*QR^6*LL*LR^2*LRd + 101/48*nf^7*T^3*h^10*
      QR^6*LL^2*LLd*LR + 47/48*nf^7*T^3*h^10*QR^6*LL^3*LRd + 19/16*nf^7*T^3*
      h^10*QR^6*QRd^3*LL + 5/4*nf^7*T^3*h^10*QR^7*QRd*LL*LR + 29/48*nf^7*T^3*
      h^10*QLd*QRd^2*LR^3*LRd^4 + 1/3*nf^7*T^3*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2
       - 43/48*nf^7*T^3*h^10*QLd*QRd^2*LLd^4*LR^3 + nf^7*T^3*h^10*QLd*QRd^2*LL
      *LLd*LR^2*LRd^3 - nf^7*T^3*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd + 9/8*nf^7*
      T^3*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 15/8*nf^7*T^3*h^10*QLd*QRd^2*LL^2*
      LLd^2*LR*LRd^2 + 7/4*nf^7*T^3*h^10*QLd*QRd^2*LL^2*LLd^4*LR - 2/3*nf^7*
      T^3*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 2/3*nf^7*T^3*h^10*QLd*QRd^2*LL^3*
      LLd^3*LRd + 19/12*nf^7*T^3*h^10*QLd*QRd^5*LR*LRd^3 + 13/4*nf^7*T^3*h^10*
      QLd*QRd^5*LLd^2*LR*LRd + 13/4*nf^7*T^3*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 11/
      12*nf^7*T^3*h^10*QLd*QRd^5*LL*LLd^3 + 3/8*nf^7*T^3*h^10*QLd*QR*LR^4*
      LRd^4 + 17/16*nf^7*T^3*h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 15/8*nf^7*T^3*h^10
      *QLd*QR*LLd^4*LR^4 + nf^7*T^3*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 2*nf^7*T^3
      *h^10*QLd*QR*LL*LLd^3*LR^3*LRd + 17/16*nf^7*T^3*h^10*QLd*QR*LL^2*LR^2*
      LRd^4 - 5/4*nf^7*T^3*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 17/16*nf^7*T^3*
      h^10*QLd*QR*LL^2*LLd^4*LR^2 - 4*nf^7*T^3*h^10*QLd*QR*LL^3*LLd*LR*LRd^3
       + nf^7*T^3*h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 5/8*nf^7*T^3*h^10*QLd*QR*
      LL^4*LRd^4 + 17/16*nf^7*T^3*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 3/8*nf^7*T^3*
      h^10*QLd*QR*LL^4*LLd^4 + nf^7*T^3*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 17/8*
      nf^7*T^3*h^10*QLd*QR*QRd^6*LRd^2 + 49/16*nf^7*T^3*h^10*QLd*QR*QRd^6*
      LLd^2 + nf^7*T^3*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - nf^7*T^3*h^10*QLd*QR^2*
      QRd*LLd^2*LR^3*LRd - nf^7*T^3*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 2*nf^7*
      T^3*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 - 2*nf^7*T^3*h^10*QLd*QR^2*QRd*LL^3*
      LLd*LRd^2 + nf^7*T^3*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 19/16*nf^7*T^3*h^10*
      QLd*QR^2*QRd^4*LR*LRd^2 + 5/4*nf^7*T^3*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 9/
      4*nf^7*T^3*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 5/4*nf^7*T^3*h^10*QLd*QR^3*
      QRd^2*LR^2*LRd^2 + 5/2*nf^7*T^3*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 5/4*
      nf^7*T^3*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 19/12*nf^7*T^3*h^10*QLd*QR^3*
      QRd^5*LRd - 11/48*nf^7*T^3*h^10*QLd*QR^4*LR^3*LRd^2 + 49/24*nf^7*T^3*
      h^10*QLd*QR^4*LLd^2*LR^3 + 9/4*nf^7*T^3*h^10*QLd*QR^4*LL*LLd*LR^2*LRd +
      7/4*nf^7*T^3*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 3/16*nf^7*T^3*h^10*QLd*QR^4*
      LL^2*LLd^2*LR + 1/4*nf^7*T^3*h^10*QLd*QR^4*LL^3*LLd*LRd + 5/4*nf^7*T^3*
      h^10*QLd*QR^4*QRd^3*LR*LRd + 5/4*nf^7*T^3*h^10*QLd*QR^4*QRd^3*LL*LLd +
      13/4*nf^7*T^3*h^10*QLd*QR^5*QRd*LR^2*LRd + 11/2*nf^7*T^3*h^10*QLd*QR^5*
      QRd*LL*LLd*LR + 13/4*nf^7*T^3*h^10*QLd*QR^5*QRd*LL^2*LRd + 5/6*nf^7*T^3*
      h^10*QLd*QR^5*QRd^4 + 41/48*nf^7*T^3*h^10*QLd*QR^6*QRd^2*LR + 13/12*nf^7
      *T^3*h^10*QLd*QR^7*LR^2 + 41/48*nf^7*T^3*h^10*QLd*QR^7*LL^2 + 2/3*nf^7*
      T^3*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 2/3*nf^7*T^3*h^10*QLd^2*QRd*LLd^3*
      LR^3*LRd + 7/4*nf^7*T^3*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 15/8*nf^7*T^3*
      h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 + 9/8*nf^7*T^3*h^10*QLd^2*QRd*LL*
      LLd^4*LR^2 - nf^7*T^3*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + nf^7*T^3*h^10*
      QLd^2*QRd*LL^2*LLd^3*LR*LRd - 43/48*nf^7*T^3*h^10*QLd^2*QRd*LL^3*LRd^4
       + 1/3*nf^7*T^3*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 29/48*nf^7*T^3*h^10*
      QLd^2*QRd*LL^3*LLd^4 + 49/16*nf^7*T^3*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 - 29/
      24*nf^7*T^3*h^10*QLd^2*QRd^4*LLd^3*LR + 109/48*nf^7*T^3*h^10*QLd^2*QRd^4
      *LL*LRd^3 + 1/2*nf^7*T^3*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 5/4*nf^7*T^3*
      h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 41/24*nf^7*T^3*h^10*QLd^2*QR*QRd^2*
      LLd^3*LR^2 + nf^7*T^3*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 15/8*nf^7*T^3*
      h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 4/3*nf^7*T^3*h^10*QLd^2*QR*QRd^2*
      LL^2*LLd^3 + 13/4*nf^7*T^3*h^10*QLd^2*QR*QRd^5*LLd*LRd - 1/12*nf^7*T^3*
      h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 17/6*nf^7*T^3*h^10*QLd^2*QR^2*LLd^3*
      LR^3 + 7/4*nf^7*T^3*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 - 1/12*nf^7*T^3*h^10*
      QLd^2*QR^2*LL^2*LLd^3*LR - 17/6*nf^7*T^3*h^10*QLd^2*QR^2*LL^3*LRd^3 + 7/
      4*nf^7*T^3*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 13/6*nf^7*T^3*h^10*QLd^2*
      QR^2*QRd^3*LL*LRd^2 + 3/8*nf^7*T^3*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 17/
      12*nf^7*T^3*h^10*QLd^2*QR^3*QRd^4*LLd + 17/16*nf^7*T^3*h^10*QLd^2*QR^4*
      QRd^2*LLd*LR + 17/16*nf^7*T^3*h^10*QLd^2*QR^4*QRd^2*LL*LRd + 91/24*nf^7*
      T^3*h^10*QLd^2*QR^5*LLd*LR^2 + 9/4*nf^7*T^3*h^10*QLd^2*QR^5*LL*LR*LRd +
      61/48*nf^7*T^3*h^10*QLd^2*QR^5*LL^2*LLd + 43/24*nf^7*T^3*h^10*QLd^2*QR^6
      *QRd*LL - 23/24*nf^7*T^3*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 13/24*nf^7*T^3*
      h^10*QLd^3*LLd^4*LR^3 - 2/3*nf^7*T^3*h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 1/3*
      nf^7*T^3*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 31/48*nf^7*T^3*h^10*QLd^3*LL^2*
      LR*LRd^4 - 1/12*nf^7*T^3*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 - 5/48*nf^7*T^3*
      h^10*QLd^3*LL^2*LLd^4*LR - 1/3*nf^7*T^3*h^10*QLd^3*LL^3*LLd*LRd^3 + 1/3*
      nf^7*T^3*h^10*QLd^3*QRd^3*LR*LRd^3 - 1/3*nf^7*T^3*h^10*QLd^3*QRd^3*LLd^2
      *LR*LRd - 1/3*nf^7*T^3*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 1/3*nf^7*T^3*h^10
      *QLd^3*QRd^3*LL*LLd^3 + nf^7*T^3*h^10*QLd^3*QR*QRd*LL*LLd^3*LR - nf^7*
      T^3*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 21/16*nf^7*T^3*h^10*QLd^3*QR*QRd^4*
      LRd^2 - 43/24*nf^7*T^3*h^10*QLd^3*QR*QRd^4*LLd^2 - 1/12*nf^7*T^3*h^10*
      QLd^3*QR^2*QRd^2*LR*LRd^2 - 49/24*nf^7*T^3*h^10*QLd^3*QR^2*QRd^2*LLd^2*
      LR - nf^7*T^3*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 5/4*nf^7*T^3*h^10*QLd^3
      *QR^3*LR^2*LRd^2 - 5/2*nf^7*T^3*h^10*QLd^3*QR^3*LLd^2*LR^2 + 5/4*nf^7*
      T^3*h^10*QLd^3*QR^3*LL^2*LLd^2 - nf^7*T^3*h^10*QLd^3*QR^3*QRd^3*LRd - 3/
      4*nf^7*T^3*h^10*QLd^3*QR^4*QRd*LR*LRd - 3/4*nf^7*T^3*h^10*QLd^3*QR^4*QRd
      *LL*LLd - 23/80*nf^7*T^3*h^10*QLd^3*QR^5*QRd^2 + 113/72*nf^7*T^3*h^10*
      QLd^3*QR^6*LR + 1/2*nf^7*T^3*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 + 109/48*nf^7
      *T^3*h^10*QLd^4*QRd^2*LLd^3*LR - 29/24*nf^7*T^3*h^10*QLd^4*QRd^2*LL*
      LRd^3 + 49/16*nf^7*T^3*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 3/16*nf^7*T^3*
      h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 49/24*nf^7*T^3*h^10*QLd^4*QR*LLd^3*LR^2
       + 1/4*nf^7*T^3*h^10*QLd^4*QR*LL*LR*LRd^3 + 9/4*nf^7*T^3*h^10*QLd^4*QR*
      LL*LLd^2*LR*LRd + 7/4*nf^7*T^3*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 11/48*nf^7
      *T^3*h^10*QLd^4*QR*LL^2*LLd^3 + 1/4*nf^7*T^3*h^10*QLd^4*QR*QRd^3*LLd*LRd
       + 5/4*nf^7*T^3*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd - 43/16*nf^7*T^3*h^10*
      QLd^4*QR^2*QRd*LL*LRd^2 + 9/8*nf^7*T^3*h^10*QLd^4*QR^2*QRd*LL*LLd^2 -
      113/48*nf^7*T^3*h^10*QLd^4*QR^3*QRd^2*LLd - 15/8*nf^7*T^3*h^10*QLd^4*
      QR^4*LLd*LR - 5/8*nf^7*T^3*h^10*QLd^4*QR^4*LL*LRd + 11/12*nf^7*T^3*h^10*
      QLd^5*QRd*LR*LRd^3 + 13/4*nf^7*T^3*h^10*QLd^5*QRd*LLd^2*LR*LRd + 13/4*
      nf^7*T^3*h^10*QLd^5*QRd*LL*LLd*LRd^2 + 19/12*nf^7*T^3*h^10*QLd^5*QRd*LL*
      LLd^3 + 17/12*nf^7*T^3*h^10*QLd^5*QR*QRd^2*LRd^2 + 169/48*nf^7*T^3*h^10*
      QLd^5*QR*QRd^2*LLd^2 + 61/48*nf^7*T^3*h^10*QLd^5*QR^2*LR*LRd^2 + 91/24*
      nf^7*T^3*h^10*QLd^5*QR^2*LLd^2*LR + 9/4*nf^7*T^3*h^10*QLd^5*QR^2*LL*LLd*
      LRd - 1/12*nf^7*T^3*h^10*QLd^5*QR^3*QRd*LRd - 23/24*nf^7*T^3*h^10*QLd^5*
      QR^5 + 101/48*nf^7*T^3*h^10*QLd^6*LLd*LR*LRd^2 + 13/12*nf^7*T^3*h^10*
      QLd^6*LLd^3*LR + 47/48*nf^7*T^3*h^10*QLd^6*LL*LRd^3 + 43/24*nf^7*T^3*
      h^10*QLd^6*LL*LLd^2*LRd + 13/4*nf^7*T^3*h^10*QLd^6*QR*QRd*LLd*LRd + 113/
      72*nf^7*T^3*h^10*QLd^6*QR^3*LLd + 41/48*nf^7*T^3*h^10*QLd^7*QR*LRd^2 +
      13/12*nf^7*T^3*h^10*QLd^7*QR*LLd^2 + 3/8*nf^7*T^3*h^10*QL*QRd*LR^4*LRd^4
       + 17/16*nf^7*T^3*h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 5/8*nf^7*T^3*h^10*QL*
      QRd*LLd^4*LR^4 + nf^7*T^3*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 4*nf^7*T^3*
      h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 17/16*nf^7*T^3*h^10*QL*QRd*LL^2*LR^2*
      LRd^4 - 5/4*nf^7*T^3*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 + 17/16*nf^7*T^3*
      h^10*QL*QRd*LL^2*LLd^4*LR^2 - 2*nf^7*T^3*h^10*QL*QRd*LL^3*LLd*LR*LRd^3
       + nf^7*T^3*h^10*QL*QRd*LL^3*LLd^3*LR*LRd - 15/8*nf^7*T^3*h^10*QL*QRd*
      LL^4*LRd^4 + 17/16*nf^7*T^3*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 3/8*nf^7*T^3*
      h^10*QL*QRd*LL^4*LLd^4 - 11/48*nf^7*T^3*h^10*QL*QRd^4*LR^2*LRd^3 + 7/4*
      nf^7*T^3*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 9/4*nf^7*T^3*h^10*QL*QRd^4*LL*
      LLd*LR*LRd^2 + 1/4*nf^7*T^3*h^10*QL*QRd^4*LL*LLd^3*LR + 49/24*nf^7*T^3*
      h^10*QL*QRd^4*LL^2*LRd^3 + 3/16*nf^7*T^3*h^10*QL*QRd^4*LL^2*LLd^2*LRd +
      13/12*nf^7*T^3*h^10*QL*QRd^7*LRd^2 + 41/48*nf^7*T^3*h^10*QL*QRd^7*LLd^2
       + nf^7*T^3*h^10*QL*QR*QRd^2*LR^3*LRd^3 - 2*nf^7*T^3*h^10*QL*QR*QRd^2*
      LLd^2*LR^3*LRd - 2*nf^7*T^3*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 - nf^7*T^3*
      h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 - nf^7*T^3*h^10*QL*QR*QRd^2*LL^3*LLd*
      LRd^2 + nf^7*T^3*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 13/4*nf^7*T^3*h^10*QL*QR*
      QRd^5*LR*LRd^2 + 13/4*nf^7*T^3*h^10*QL*QR*QRd^5*LLd^2*LR + 11/2*nf^7*T^3
      *h^10*QL*QR*QRd^5*LL*LLd*LRd + 29/48*nf^7*T^3*h^10*QL*QR^2*LR^4*LRd^3 +
      9/8*nf^7*T^3*h^10*QL*QR^2*LLd^2*LR^4*LRd + nf^7*T^3*h^10*QL*QR^2*LL*LLd*
      LR^3*LRd^2 - 2/3*nf^7*T^3*h^10*QL*QR^2*LL*LLd^3*LR^3 + 1/3*nf^7*T^3*h^10
      *QL*QR^2*LL^2*LR^2*LRd^3 - 15/8*nf^7*T^3*h^10*QL*QR^2*LL^2*LLd^2*LR^2*
      LRd - nf^7*T^3*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 + 2/3*nf^7*T^3*h^10*QL*
      QR^2*LL^3*LLd^3*LR - 43/48*nf^7*T^3*h^10*QL*QR^2*LL^4*LRd^3 + 7/4*nf^7*
      T^3*h^10*QL*QR^2*LL^4*LLd^2*LRd - 5/4*nf^7*T^3*h^10*QL*QR^2*QRd^3*LR^2*
      LRd^2 + 5/2*nf^7*T^3*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 5/4*nf^7*T^3*h^10*
      QL*QR^2*QRd^3*LL^2*LLd^2 + 41/48*nf^7*T^3*h^10*QL*QR^2*QRd^6*LRd + nf^7*
      T^3*h^10*QL*QR^3*QRd*LR^3*LRd^2 + 5/4*nf^7*T^3*h^10*QL*QR^3*QRd^4*LR*LRd
       + 5/4*nf^7*T^3*h^10*QL*QR^3*QRd^4*LL*LLd + 19/16*nf^7*T^3*h^10*QL*QR^4*
      QRd^2*LR^2*LRd + 9/4*nf^7*T^3*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 5/4*nf^7*
      T^3*h^10*QL*QR^4*QRd^2*LL^2*LRd + 5/6*nf^7*T^3*h^10*QL*QR^4*QRd^5 + 19/
      12*nf^7*T^3*h^10*QL*QR^5*LR^3*LRd + 13/4*nf^7*T^3*h^10*QL*QR^5*LL*LLd*
      LR^2 + 13/4*nf^7*T^3*h^10*QL*QR^5*LL^2*LR*LRd + 11/12*nf^7*T^3*h^10*QL*
      QR^5*LL^3*LLd + 19/12*nf^7*T^3*h^10*QL*QR^5*QRd^3*LR + 17/8*nf^7*T^3*
      h^10*QL*QR^6*QRd*LR^2 + 49/16*nf^7*T^3*h^10*QL*QR^6*QRd*LL^2 + 5/4*nf^7*
      T^3*h^10*QL*QLd*LLd*LR^4*LRd^3 - 3/4*nf^7*T^3*h^10*QL*QLd*LLd^3*LR^4*LRd
       + 5/4*nf^7*T^3*h^10*QL*QLd*LL*LR^3*LRd^4 - nf^7*T^3*h^10*QL*QLd*LL*
      LLd^2*LR^3*LRd^2 - 3/4*nf^7*T^3*h^10*QL*QLd*LL*LLd^4*LR^3 - nf^7*T^3*
      h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - nf^7*T^3*h^10*QL*QLd*LL^2*LLd^3*LR^2*
      LRd - 3/4*nf^7*T^3*h^10*QL*QLd*LL^3*LR*LRd^4 - nf^7*T^3*h^10*QL*QLd*LL^3
      *LLd^2*LR*LRd^2 + 5/4*nf^7*T^3*h^10*QL*QLd*LL^3*LLd^4*LR - 3/4*nf^7*T^3*
      h^10*QL*QLd*LL^4*LLd*LRd^3 + 5/4*nf^7*T^3*h^10*QL*QLd*LL^4*LLd^3*LRd -
      nf^7*T^3*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + nf^7*T^3*h^10*QL*QLd*QRd^3*LL*LR
      *LRd^3 + 13/4*nf^7*T^3*h^10*QL*QLd*QRd^6*LLd*LRd - 4*nf^7*T^3*h^10*QL*
      QLd*QR*QRd*LLd^3*LR^3 - 4*nf^7*T^3*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 9/2*
      nf^7*T^3*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd + 13/4*nf^7*T^3*h^10*QL*QLd*QR*
      QRd^4*LL*LRd^2 + 9/4*nf^7*T^3*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 17/4*nf^7*
      T^3*h^10*QL*QLd*QR^2*QRd^5*LLd + nf^7*T^3*h^10*QL*QLd*QR^3*LLd*LR^3*LRd
       - nf^7*T^3*h^10*QL*QLd*QR^3*LL^3*LRd^2 + nf^7*T^3*h^10*QL*QLd*QR^3*
      QRd^3*LLd*LR + nf^7*T^3*h^10*QL*QLd*QR^3*QRd^3*LL*LRd + 13/4*nf^7*T^3*
      h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 9/2*nf^7*T^3*h^10*QL*QLd*QR^4*QRd*LL*LR*
      LRd + 9/4*nf^7*T^3*h^10*QL*QLd*QR^4*QRd*LL^2*LLd + 17/4*nf^7*T^3*h^10*QL
      *QLd*QR^5*QRd^2*LL + 13/4*nf^7*T^3*h^10*QL*QLd*QR^6*LL*LR + 4/3*nf^7*T^3
      *h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 - 15/8*nf^7*T^3*h^10*QL*QLd^2*QRd^2*
      LLd^2*LR^2*LRd + nf^7*T^3*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR - 41/24*nf^7*
      T^3*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 + 5/4*nf^7*T^3*h^10*QL*QLd^2*QRd^2*
      LL^2*LLd^2*LRd + 169/48*nf^7*T^3*h^10*QL*QLd^2*QRd^5*LRd^2 + 17/12*nf^7*
      T^3*h^10*QL*QLd^2*QRd^5*LLd^2 + nf^7*T^3*h^10*QL*QLd^2*QR*LR^3*LRd^3 -
      nf^7*T^3*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd - nf^7*T^3*h^10*QL*QLd^2*QR*LL*
      LLd^3*LR^2 - 2*nf^7*T^3*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 2*nf^7*T^3*h^10
      *QL*QLd^2*QR*LL^3*LLd*LRd^2 + nf^7*T^3*h^10*QL*QLd^2*QR*LL^3*LLd^3 +
      nf^7*T^3*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 - nf^7*T^3*h^10*QL*QLd^2*QR*
      QRd^3*LLd^2*LR + 15/4*nf^7*T^3*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 - 5/2*
      nf^7*T^3*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 15/4*nf^7*T^3*h^10*QL*QLd^2
      *QR^2*QRd*LL^2*LLd^2 + 3*nf^7*T^3*h^10*QL*QLd^2*QR^2*QRd^4*LRd - nf^7*
      T^3*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - nf^7*T^3*h^10*QL*QLd^2*QR^3*QRd^2*
      LL*LLd + 9/8*nf^7*T^3*h^10*QL*QLd^2*QR^4*LR^2*LRd + 5/4*nf^7*T^3*h^10*QL
      *QLd^2*QR^4*LL*LLd*LR - 43/16*nf^7*T^3*h^10*QL*QLd^2*QR^4*LL^2*LRd + 5/
      16*nf^7*T^3*h^10*QL*QLd^2*QR^4*QRd^3 + 9/4*nf^7*T^3*h^10*QL*QLd^2*QR^5*
      QRd*LR + nf^7*T^3*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 1/4*nf^7*T^3*h^10*QL*
      QLd^3*QRd^4*LLd*LRd - nf^7*T^3*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 + nf^7*
      T^3*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 - 4/3*nf^7*T^3*h^10*QL*QLd^3*QR^2*
      QRd^3*LLd - 2*nf^7*T^3*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 4*nf^7*T^3*h^10*
      QL*QLd^3*QR^3*QRd*LL*LRd - 1/12*nf^7*T^3*h^10*QL*QLd^3*QR^5*LL - 1/16*
      nf^7*T^3*h^10*QL*QLd^4*LR^2*LRd^3 + 9/8*nf^7*T^3*h^10*QL*QLd^4*LLd^2*
      LR^2*LRd + 9/4*nf^7*T^3*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 + 5/4*nf^7*T^3*
      h^10*QL*QLd^4*LL*LLd^3*LR + 1/6*nf^7*T^3*h^10*QL*QLd^4*LL^2*LRd^3 + 3/16
      *nf^7*T^3*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 43/24*nf^7*T^3*h^10*QL*QLd^4*
      QRd^3*LRd^2 + 21/16*nf^7*T^3*h^10*QL*QLd^4*QRd^3*LLd^2 + 9/4*nf^7*T^3*
      h^10*QL*QLd^4*QR*QRd*LR*LRd^2 + 13/4*nf^7*T^3*h^10*QL*QLd^4*QR*QRd*LLd^2
      *LR + 9/2*nf^7*T^3*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd - 59/16*nf^7*T^3*h^10
      *QL*QLd^4*QR^2*QRd^2*LRd - 3/4*nf^7*T^3*h^10*QL*QLd^4*QR^3*LR*LRd - 3/4*
      nf^7*T^3*h^10*QL*QLd^4*QR^3*LL*LLd - 21/8*nf^7*T^3*h^10*QL*QLd^4*QR^4*
      QRd + 13/4*nf^7*T^3*h^10*QL*QLd^5*QRd^2*LLd*LRd + 11/2*nf^7*T^3*h^10*QL*
      QLd^5*QR*LLd*LR*LRd + 13/4*nf^7*T^3*h^10*QL*QLd^5*QR*LL*LRd^2 + 13/4*
      nf^7*T^3*h^10*QL*QLd^5*QR*LL*LLd^2 + 9/4*nf^7*T^3*h^10*QL*QLd^5*QR^2*QRd
      *LLd + 49/16*nf^7*T^3*h^10*QL*QLd^6*QRd*LRd^2 + 17/8*nf^7*T^3*h^10*QL*
      QLd^6*QRd*LLd^2 + 43/24*nf^7*T^3*h^10*QL*QLd^6*QR^2*LRd + 5/4*nf^7*T^3*
      h^10*QL*QLd^7*LLd*LRd + 7/4*nf^7*T^3*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 17/
      6*nf^7*T^3*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/12*nf^7*T^3*h^10*QL^2*QRd^2*LL
      *LR^2*LRd^3 + 7/4*nf^7*T^3*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 17/6*nf^7*T^3
      *h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/12*nf^7*T^3*h^10*QL^2*QRd^2*LL^3*LLd^2*
      LRd + 9/4*nf^7*T^3*h^10*QL^2*QRd^5*LLd*LR*LRd + 91/24*nf^7*T^3*h^10*QL^2
      *QRd^5*LL*LRd^2 + 61/48*nf^7*T^3*h^10*QL^2*QRd^5*LL*LLd^2 + 7/4*nf^7*T^3
      *h^10*QL^2*QR*LLd*LR^4*LRd^2 - 43/48*nf^7*T^3*h^10*QL^2*QR*LLd^3*LR^4 +
      2/3*nf^7*T^3*h^10*QL^2*QR*LL*LR^3*LRd^3 - nf^7*T^3*h^10*QL^2*QR*LL*LLd^2
      *LR^3*LRd - 15/8*nf^7*T^3*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 1/3*nf^7*
      T^3*h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 2/3*nf^7*T^3*h^10*QL^2*QR*LL^3*LR*
      LRd^3 + nf^7*T^3*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd + 9/8*nf^7*T^3*h^10*QL^2
      *QR*LL^4*LLd*LRd^2 + 29/48*nf^7*T^3*h^10*QL^2*QR*LL^4*LLd^3 + 43/24*nf^7
      *T^3*h^10*QL^2*QR*QRd^6*LLd + nf^7*T^3*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd
       + 5/4*nf^7*T^3*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 - 15/8*nf^7*T^3*h^10*
      QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 41/24*nf^7*T^3*h^10*QL^2*QR^2*QRd*LL^3*
      LRd^2 + 4/3*nf^7*T^3*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 17/16*nf^7*T^3*h^10
      *QL^2*QR^2*QRd^4*LLd*LR + 17/16*nf^7*T^3*h^10*QL^2*QR^2*QRd^4*LL*LRd +
      13/6*nf^7*T^3*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 3/8*nf^7*T^3*h^10*QL^2*
      QR^3*QRd^2*LL^2*LLd + 109/48*nf^7*T^3*h^10*QL^2*QR^4*LLd*LR^3 + 49/16*
      nf^7*T^3*h^10*QL^2*QR^4*LL*LR^2*LRd + 1/2*nf^7*T^3*h^10*QL^2*QR^4*LL^2*
      LLd*LR - 29/24*nf^7*T^3*h^10*QL^2*QR^4*LL^3*LRd + 17/12*nf^7*T^3*h^10*
      QL^2*QR^4*QRd^3*LL + 13/4*nf^7*T^3*h^10*QL^2*QR^5*QRd*LL*LR + nf^7*T^3*
      h^10*QL^2*QLd*QRd*LR^3*LRd^3 - 2*nf^7*T^3*h^10*QL^2*QLd*QRd*LLd^2*LR^3*
      LRd - 2*nf^7*T^3*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 - nf^7*T^3*h^10*QL^2*
      QLd*QRd*LL^2*LR*LRd^3 - nf^7*T^3*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + nf^7
      *T^3*h^10*QL^2*QLd*QRd*LL^3*LLd^3 + 9/8*nf^7*T^3*h^10*QL^2*QLd*QRd^4*LR*
      LRd^2 - 43/16*nf^7*T^3*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 5/4*nf^7*T^3*h^10*
      QL^2*QLd*QRd^4*LL*LLd*LRd + 15/4*nf^7*T^3*h^10*QL^2*QLd*QR*QRd^2*LR^2*
      LRd^2 - 5/2*nf^7*T^3*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 15/4*nf^7*T^3*
      h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 + 9/4*nf^7*T^3*h^10*QL^2*QLd*QR*QRd^5*
      LRd + 4/3*nf^7*T^3*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 41/24*nf^7*T^3*h^10*
      QL^2*QLd*QR^2*LLd^2*LR^3 - 15/8*nf^7*T^3*h^10*QL^2*QLd*QR^2*LL^2*LR*
      LRd^2 + 5/4*nf^7*T^3*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + nf^7*T^3*h^10*
      QL^2*QLd*QR^2*LL^3*LLd*LRd - nf^7*T^3*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd -
      nf^7*T^3*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd + nf^7*T^3*h^10*QL^2*QLd*QR^3*
      QRd*LR^2*LRd - nf^7*T^3*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 5/16*nf^7*T^3*
      h^10*QL^2*QLd*QR^3*QRd^4 + 3*nf^7*T^3*h^10*QL^2*QLd*QR^4*QRd^2*LR + 169/
      48*nf^7*T^3*h^10*QL^2*QLd*QR^5*LR^2 + 17/12*nf^7*T^3*h^10*QL^2*QLd*QR^5*
      LL^2 - 5/12*nf^7*T^3*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 1/6*nf^7*T^3*h^10*
      QL^2*QLd^2*LLd^3*LR^3 - 5/12*nf^7*T^3*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 5/
      12*nf^7*T^3*h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 1/6*nf^7*T^3*h^10*QL^2*QLd^2
      *LL^3*LRd^3 - 5/12*nf^7*T^3*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - nf^7*T^3*
      h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd - 49/24*nf^7*T^3*h^10*QL^2*QLd^2*QRd^3*
      LL*LRd^2 - 1/12*nf^7*T^3*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 59/16*nf^7*T^3
      *h^10*QL^2*QLd^2*QR*QRd^4*LLd - 5/4*nf^7*T^3*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LLd*LR - 5/4*nf^7*T^3*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 49/24*nf^7*T^3
      *h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - nf^7*T^3*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd
       - 1/12*nf^7*T^3*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 59/16*nf^7*T^3*h^10*
      QL^2*QLd^2*QR^4*QRd*LL + 3/8*nf^7*T^3*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 +
      13/6*nf^7*T^3*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 5/4*nf^7*T^3*h^10*QL^2*
      QLd^3*QR*LR^2*LRd^2 + 5/2*nf^7*T^3*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 5/4*
      nf^7*T^3*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 4/3*nf^7*T^3*h^10*QL^2*QLd^3*QR
      *QRd^3*LRd - nf^7*T^3*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd - nf^7*T^3*h^10*
      QL^2*QLd^3*QR^2*QRd*LL*LLd - 41/12*nf^7*T^3*h^10*QL^2*QLd^3*QR^3*QRd^2
       - 113/48*nf^7*T^3*h^10*QL^2*QLd^3*QR^4*LR + 9/4*nf^7*T^3*h^10*QL^2*
      QLd^4*QRd*LLd*LR*LRd + 5/4*nf^7*T^3*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 19/16
      *nf^7*T^3*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 3*nf^7*T^3*h^10*QL^2*QLd^4*QR*
      QRd^2*LLd + 17/16*nf^7*T^3*h^10*QL^2*QLd^4*QR^2*LLd*LR + 17/16*nf^7*T^3*
      h^10*QL^2*QLd^4*QR^2*LL*LRd + 17/12*nf^7*T^3*h^10*QL^2*QLd^5*LR*LRd^2 +
      31/48*nf^7*T^3*h^10*QL^2*QLd^5*LLd^2*LR + 13/4*nf^7*T^3*h^10*QL^2*QLd^5*
      LL*LLd*LRd + 17/4*nf^7*T^3*h^10*QL^2*QLd^5*QR*QRd*LRd - 23/80*nf^7*T^3*
      h^10*QL^2*QLd^5*QR^3 + 41/48*nf^7*T^3*h^10*QL^2*QLd^6*QR*LLd + 31/48*
      nf^7*T^3*h^10*QL^3*LLd^2*LR^4*LRd - 2/3*nf^7*T^3*h^10*QL^3*LL*LLd*LR^3*
      LRd^2 - 1/3*nf^7*T^3*h^10*QL^3*LL*LLd^3*LR^3 - 23/24*nf^7*T^3*h^10*QL^3*
      LL^2*LR^2*LRd^3 - 1/12*nf^7*T^3*h^10*QL^3*LL^2*LLd^2*LR^2*LRd - 1/3*nf^7
      *T^3*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 13/24*nf^7*T^3*h^10*QL^3*LL^4*LRd^3
       - 5/48*nf^7*T^3*h^10*QL^3*LL^4*LLd^2*LRd + 5/4*nf^7*T^3*h^10*QL^3*QRd^3
      *LR^2*LRd^2 - 5/2*nf^7*T^3*h^10*QL^3*QRd^3*LL^2*LRd^2 + 5/4*nf^7*T^3*
      h^10*QL^3*QRd^3*LL^2*LLd^2 + 113/72*nf^7*T^3*h^10*QL^3*QRd^6*LRd - nf^7*
      T^3*h^10*QL^3*QR*QRd*LLd^2*LR^3 + nf^7*T^3*h^10*QL^3*QR*QRd*LL^3*LLd*LRd
       - 3/4*nf^7*T^3*h^10*QL^3*QR*QRd^4*LR*LRd - 3/4*nf^7*T^3*h^10*QL^3*QR*
      QRd^4*LL*LLd - 1/12*nf^7*T^3*h^10*QL^3*QR^2*QRd^2*LR^2*LRd - nf^7*T^3*
      h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 49/24*nf^7*T^3*h^10*QL^3*QR^2*QRd^2*
      LL^2*LRd - 23/80*nf^7*T^3*h^10*QL^3*QR^2*QRd^5 + 1/3*nf^7*T^3*h^10*QL^3*
      QR^3*LR^3*LRd - 1/3*nf^7*T^3*h^10*QL^3*QR^3*LL*LLd*LR^2 - 1/3*nf^7*T^3*
      h^10*QL^3*QR^3*LL^2*LR*LRd + 1/3*nf^7*T^3*h^10*QL^3*QR^3*LL^3*LLd - nf^7
      *T^3*h^10*QL^3*QR^3*QRd^3*LR + 21/16*nf^7*T^3*h^10*QL^3*QR^4*QRd*LR^2 -
      43/24*nf^7*T^3*h^10*QL^3*QR^4*QRd*LL^2 - 1/12*nf^7*T^3*h^10*QL^3*QLd*
      QRd^5*LLd + nf^7*T^3*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 4*nf^7*T^3*h^10*QL^3*
      QLd*QR*QRd^3*LLd*LR - 2*nf^7*T^3*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - nf^7*
      T^3*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + nf^7*T^3*h^10*QL^3*QLd*QR^2*QRd*
      LL^2*LLd - 4/3*nf^7*T^3*h^10*QL^3*QLd*QR^3*QRd^2*LL + 1/4*nf^7*T^3*h^10*
      QL^3*QLd*QR^4*LL*LR - 5/4*nf^7*T^3*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 5/2*
      nf^7*T^3*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 - 5/4*nf^7*T^3*h^10*QL^3*QLd^2*
      QRd*LL^2*LLd^2 - 113/48*nf^7*T^3*h^10*QL^3*QLd^2*QRd^4*LRd - nf^7*T^3*
      h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd - nf^7*T^3*h^10*QL^3*QLd^2*QR*QRd^2*LL*
      LLd + 3/8*nf^7*T^3*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 13/6*nf^7*T^3*h^10*
      QL^3*QLd^2*QR^2*LL^2*LRd - 41/12*nf^7*T^3*h^10*QL^3*QLd^2*QR^2*QRd^3 - 4/
      3*nf^7*T^3*h^10*QL^3*QLd^2*QR^3*QRd*LR - nf^7*T^3*h^10*QL^3*QLd^3*QRd^3*
      LLd + nf^7*T^3*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + nf^7*T^3*h^10*QL^3*QLd^3*
      QR*QRd*LL*LRd - nf^7*T^3*h^10*QL^3*QLd^3*QR^3*LL + 17/12*nf^7*T^3*h^10*
      QL^3*QLd^4*QRd^2*LRd + 5/4*nf^7*T^3*h^10*QL^3*QLd^4*QR*LR*LRd + 5/4*nf^7
      *T^3*h^10*QL^3*QLd^4*QR*LL*LLd + 5/16*nf^7*T^3*h^10*QL^3*QLd^4*QR^2*QRd
       + 19/12*nf^7*T^3*h^10*QL^3*QLd^5*QRd*LLd + 19/16*nf^7*T^3*h^10*QL^3*
      QLd^6*LRd + 1/4*nf^7*T^3*h^10*QL^4*QRd*LLd*LR^3*LRd + 3/16*nf^7*T^3*h^10
      *QL^4*QRd*LL*LR^2*LRd^2 + 7/4*nf^7*T^3*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 9/4
      *nf^7*T^3*h^10*QL^4*QRd*LL^2*LLd*LR*LRd + 49/24*nf^7*T^3*h^10*QL^4*QRd*
      LL^3*LRd^2 - 11/48*nf^7*T^3*h^10*QL^4*QRd*LL^3*LLd^2 - 5/8*nf^7*T^3*h^10
      *QL^4*QRd^4*LLd*LR - 15/8*nf^7*T^3*h^10*QL^4*QRd^4*LL*LRd - 43/16*nf^7*
      T^3*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 5/4*nf^7*T^3*h^10*QL^4*QR*QRd^2*LL*LR*
      LRd + 9/8*nf^7*T^3*h^10*QL^4*QR*QRd^2*LL^2*LLd - 29/24*nf^7*T^3*h^10*
      QL^4*QR^2*LLd*LR^3 + 1/2*nf^7*T^3*h^10*QL^4*QR^2*LL*LR^2*LRd + 49/16*
      nf^7*T^3*h^10*QL^4*QR^2*LL^2*LLd*LR + 109/48*nf^7*T^3*h^10*QL^4*QR^2*
      LL^3*LRd - 113/48*nf^7*T^3*h^10*QL^4*QR^2*QRd^3*LL + 1/4*nf^7*T^3*h^10*
      QL^4*QR^3*QRd*LL*LR - 1/16*nf^7*T^3*h^10*QL^4*QLd*LR^3*LRd^2 + 1/6*nf^7*
      T^3*h^10*QL^4*QLd*LLd^2*LR^3 + 9/4*nf^7*T^3*h^10*QL^4*QLd*LL*LLd*LR^2*
      LRd + 9/8*nf^7*T^3*h^10*QL^4*QLd*LL^2*LR*LRd^2 + 3/16*nf^7*T^3*h^10*QL^4
      *QLd*LL^2*LLd^2*LR + 5/4*nf^7*T^3*h^10*QL^4*QLd*LL^3*LLd*LRd - 3/4*nf^7*
      T^3*h^10*QL^4*QLd*QRd^3*LR*LRd - 3/4*nf^7*T^3*h^10*QL^4*QLd*QRd^3*LL*LLd
       + 9/4*nf^7*T^3*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 9/2*nf^7*T^3*h^10*QL^4*
      QLd*QR*QRd*LL*LLd*LR + 13/4*nf^7*T^3*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 21/
      8*nf^7*T^3*h^10*QL^4*QLd*QR*QRd^4 - 59/16*nf^7*T^3*h^10*QL^4*QLd*QR^2*
      QRd^2*LR - 43/24*nf^7*T^3*h^10*QL^4*QLd*QR^3*LR^2 + 21/16*nf^7*T^3*h^10*
      QL^4*QLd*QR^3*LL^2 + 17/16*nf^7*T^3*h^10*QL^4*QLd^2*QRd^2*LLd*LR + 17/16
      *nf^7*T^3*h^10*QL^4*QLd^2*QRd^2*LL*LRd + 5/4*nf^7*T^3*h^10*QL^4*QLd^2*QR
      *LLd*LR^2 + 9/4*nf^7*T^3*h^10*QL^4*QLd^2*QR*LL*LR*LRd + 19/16*nf^7*T^3*
      h^10*QL^4*QLd^2*QR*LL^2*LLd + 3*nf^7*T^3*h^10*QL^4*QLd^2*QR^2*QRd*LL + 5/
      4*nf^7*T^3*h^10*QL^4*QLd^3*QRd*LR*LRd + 5/4*nf^7*T^3*h^10*QL^4*QLd^3*QRd
      *LL*LLd + 5/16*nf^7*T^3*h^10*QL^4*QLd^3*QR*QRd^2 + 17/12*nf^7*T^3*h^10*
      QL^4*QLd^3*QR^2*LR + 3/8*nf^7*T^3*h^10*QL^4*QLd^4*LLd*LR + 3/8*nf^7*T^3*
      h^10*QL^4*QLd^4*LL*LRd + 5/6*nf^7*T^3*h^10*QL^4*QLd^5*QR + 61/48*nf^7*
      T^3*h^10*QL^5*QRd^2*LR^2*LRd + 9/4*nf^7*T^3*h^10*QL^5*QRd^2*LL*LLd*LR +
      91/24*nf^7*T^3*h^10*QL^5*QRd^2*LL^2*LRd - 23/24*nf^7*T^3*h^10*QL^5*QRd^5
       + 11/12*nf^7*T^3*h^10*QL^5*QR*LR^3*LRd + 13/4*nf^7*T^3*h^10*QL^5*QR*LL*
      LLd*LR^2 + 13/4*nf^7*T^3*h^10*QL^5*QR*LL^2*LR*LRd + 19/12*nf^7*T^3*h^10*
      QL^5*QR*LL^3*LLd - 1/12*nf^7*T^3*h^10*QL^5*QR*QRd^3*LR + 17/12*nf^7*T^3*
      h^10*QL^5*QR^2*QRd*LR^2 + 169/48*nf^7*T^3*h^10*QL^5*QR^2*QRd*LL^2 + 13/4
      *nf^7*T^3*h^10*QL^5*QLd*QRd*LLd*LR^2 + 11/2*nf^7*T^3*h^10*QL^5*QLd*QRd*
      LL*LR*LRd + 13/4*nf^7*T^3*h^10*QL^5*QLd*QRd*LL^2*LLd + 9/4*nf^7*T^3*h^10
      *QL^5*QLd*QR*QRd^2*LL + 13/4*nf^7*T^3*h^10*QL^5*QLd*QR^2*LL*LR + 17/12*
      nf^7*T^3*h^10*QL^5*QLd^2*LR^2*LRd + 13/4*nf^7*T^3*h^10*QL^5*QLd^2*LL*LLd
      *LR + 31/48*nf^7*T^3*h^10*QL^5*QLd^2*LL^2*LRd - 23/80*nf^7*T^3*h^10*QL^5
      *QLd^2*QRd^3 + 17/4*nf^7*T^3*h^10*QL^5*QLd^2*QR*QRd*LR + 19/12*nf^7*T^3*
      h^10*QL^5*QLd^3*QR*LL + 5/6*nf^7*T^3*h^10*QL^5*QLd^4*QRd + 47/48*nf^7*
      T^3*h^10*QL^6*LLd*LR^3 + 101/48*nf^7*T^3*h^10*QL^6*LL*LR^2*LRd + 43/24*
      nf^7*T^3*h^10*QL^6*LL^2*LLd*LR + 13/12*nf^7*T^3*h^10*QL^6*LL^3*LRd + 113/
      72*nf^7*T^3*h^10*QL^6*QRd^3*LL + 13/4*nf^7*T^3*h^10*QL^6*QR*QRd*LL*LR +
      43/24*nf^7*T^3*h^10*QL^6*QLd*QRd^2*LR + 49/16*nf^7*T^3*h^10*QL^6*QLd*QR*
      LR^2 + 17/8*nf^7*T^3*h^10*QL^6*QLd*QR*LL^2 + 41/48*nf^7*T^3*h^10*QL^6*
      QLd^2*QRd*LL + 19/16*nf^7*T^3*h^10*QL^6*QLd^3*LR + 41/48*nf^7*T^3*h^10*
      QL^7*QRd*LR^2 + 13/12*nf^7*T^3*h^10*QL^7*QRd*LL^2 + 5/4*nf^7*T^3*h^10*
      QL^7*QLd*LL*LR - 10/9*nf^7*T^3*h^10*G*QRd^3*LR^2*LRd^3 - 5/3*nf^7*T^3*
      h^10*G*QRd^3*LLd^2*LR^2*LRd - 10/3*nf^7*T^3*h^10*G*QRd^3*LL*LLd*LR*LRd^2
       - 5/3*nf^7*T^3*h^10*G*QRd^3*LL*LLd^3*LR - 50/9*nf^7*T^3*h^10*G*QRd^3*
      LL^2*LRd^3 - 5/9*nf^7*T^3*h^10*G*QRd^6*LRd^2 + 2/9*nf^7*T^3*h^10*G*QRd^6
      *LLd^2 - 5/3*nf^7*T^3*h^10*G*QR*QRd*LR^3*LRd^3 - 20/3*nf^7*T^3*h^10*G*QR
      *QRd*LLd^2*LR^3*LRd - 5*nf^7*T^3*h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 - 20/3*
      nf^7*T^3*h^10*G*QR*QRd*LL*LLd^3*LR^2 - 20/3*nf^7*T^3*h^10*G*QR*QRd*LL^2*
      LR*LRd^3 - 5*nf^7*T^3*h^10*G*QR*QRd*LL^2*LLd^2*LR*LRd - 20/3*nf^7*T^3*
      h^10*G*QR*QRd*LL^3*LLd*LRd^2 - 5/3*nf^7*T^3*h^10*G*QR*QRd*LL^3*LLd^3 -
      10/3*nf^7*T^3*h^10*G*QR*QRd^4*LR*LRd^2 - 5/3*nf^7*T^3*h^10*G*QR*QRd^4*
      LLd^2*LR - 5*nf^7*T^3*h^10*G*QR^2*QRd^2*LR^2*LRd^2 - 10*nf^7*T^3*h^10*G*
      QR^2*QRd^2*LLd^2*LR^2 - 10*nf^7*T^3*h^10*G*QR^2*QRd^2*LL^2*LRd^2 - 5*
      nf^7*T^3*h^10*G*QR^2*QRd^2*LL^2*LLd^2 - 4/3*nf^7*T^3*h^10*G*QR^2*QRd^5*
      LRd - 10/9*nf^7*T^3*h^10*G*QR^3*LR^3*LRd^2 - 50/9*nf^7*T^3*h^10*G*QR^3*
      LLd^2*LR^3 - 10/3*nf^7*T^3*h^10*G*QR^3*LL*LLd*LR^2*LRd - 5/3*nf^7*T^3*
      h^10*G*QR^3*LL^2*LR*LRd^2 - 5/3*nf^7*T^3*h^10*G*QR^3*LL^3*LLd*LRd - 5/3*
      nf^7*T^3*h^10*G*QR^3*QRd^3*LR*LRd - 5/3*nf^7*T^3*h^10*G*QR^3*QRd^3*LL*
      LLd - 10/3*nf^7*T^3*h^10*G*QR^4*QRd*LR^2*LRd - 5/3*nf^7*T^3*h^10*G*QR^4*
      QRd*LL^2*LRd - 5/3*nf^7*T^3*h^10*G*QR^4*QRd^4 - 4/3*nf^7*T^3*h^10*G*QR^5
      *QRd^2*LR - 5/9*nf^7*T^3*h^10*G*QR^6*LR^2 + 2/9*nf^7*T^3*h^10*G*QR^6*
      LL^2 - 5*nf^7*T^3*h^10*G*QLd*QRd^2*LLd*LR^2*LRd^2 - 20/3*nf^7*T^3*h^10*G
      *QLd*QRd^2*LLd^3*LR^2 - 10*nf^7*T^3*h^10*G*QLd*QRd^2*LL*LR*LRd^3 - 5*
      nf^7*T^3*h^10*G*QLd*QRd^2*LL*LLd^2*LR*LRd - 10*nf^7*T^3*h^10*G*QLd*QRd^2
      *LL^2*LLd*LRd^2 - 10/3*nf^7*T^3*h^10*G*QLd*QRd^2*LL^2*LLd^3 - 10/3*nf^7*
      T^3*h^10*G*QLd*QR*LLd*LR^3*LRd^2 - 25/3*nf^7*T^3*h^10*G*QLd*QR*LLd^3*
      LR^3 - 10/3*nf^7*T^3*h^10*G*QLd*QR*LL*LR^2*LRd^3 - 10*nf^7*T^3*h^10*G*
      QLd*QR*LL*LLd^2*LR^2*LRd - 5*nf^7*T^3*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 -
      10/3*nf^7*T^3*h^10*G*QLd*QR*LL^2*LLd^3*LR - 10/3*nf^7*T^3*h^10*G*QLd*QR*
      LL^3*LRd^3 - 10/3*nf^7*T^3*h^10*G*QLd*QR*LL^3*LLd^2*LRd - 40/3*nf^7*T^3*
      h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 20/3*nf^7*T^3*h^10*G*QLd*QR*QRd^3*LL*
      LLd^2 - 20*nf^7*T^3*h^10*G*QLd*QR^2*QRd*LLd*LR^2*LRd - 10*nf^7*T^3*h^10*
      G*QLd*QR^2*QRd*LL*LR*LRd^2 - 20*nf^7*T^3*h^10*G*QLd*QR^2*QRd*LL*LLd^2*LR
       - 10*nf^7*T^3*h^10*G*QLd*QR^2*QRd*LL^2*LLd*LRd - 10/3*nf^7*T^3*h^10*G*
      QLd*QR^2*QRd^4*LLd - 10/3*nf^7*T^3*h^10*G*QLd*QR^3*QRd^2*LLd*LR - 10/3*
      nf^7*T^3*h^10*G*QLd*QR^3*QRd^2*LL*LRd - 25/3*nf^7*T^3*h^10*G*QLd*QR^4*
      LLd*LR^2 + 10/3*nf^7*T^3*h^10*G*QLd*QR^4*LL^2*LLd - 10/3*nf^7*T^3*h^10*G
      *QLd*QR^5*QRd*LL - 10/3*nf^7*T^3*h^10*G*QLd^2*QRd*LR^2*LRd^3 - 10*nf^7*
      T^3*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd - 5*nf^7*T^3*h^10*G*QLd^2*QRd*LL*LLd
      *LR*LRd^2 - 10*nf^7*T^3*h^10*G*QLd^2*QRd*LL*LLd^3*LR - 20/3*nf^7*T^3*
      h^10*G*QLd^2*QRd*LL^2*LRd^3 - 5*nf^7*T^3*h^10*G*QLd^2*QRd*LL^2*LLd^2*LRd
       - 10/3*nf^7*T^3*h^10*G*QLd^2*QRd^4*LRd^2 - 5/3*nf^7*T^3*h^10*G*QLd^2*
      QRd^4*LLd^2 - 10*nf^7*T^3*h^10*G*QLd^2*QR*QRd^2*LR*LRd^2 - 20*nf^7*T^3*
      h^10*G*QLd^2*QR*QRd^2*LLd^2*LR - 25*nf^7*T^3*h^10*G*QLd^2*QR^2*LLd^2*
      LR^2 - 5*nf^7*T^3*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - 5*nf^7*T^3*h^10*G*QLd^2
      *QR^2*QRd^3*LRd - 20/3*nf^7*T^3*h^10*G*QLd^2*QR^3*QRd*LR*LRd - 20/3*nf^7
      *T^3*h^10*G*QLd^2*QR^3*QRd*LL*LLd - 10*nf^7*T^3*h^10*G*QLd^2*QR^4*QRd^2
       - 5*nf^7*T^3*h^10*G*QLd^2*QR^5*LR - 50/9*nf^7*T^3*h^10*G*QLd^3*LLd^3*
      LR^2 - 5/3*nf^7*T^3*h^10*G*QLd^3*LL*LR*LRd^3 - 10/3*nf^7*T^3*h^10*G*
      QLd^3*LL*LLd^2*LR*LRd - 5/3*nf^7*T^3*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 10/9*
      nf^7*T^3*h^10*G*QLd^3*LL^2*LLd^3 - 20/3*nf^7*T^3*h^10*G*QLd^3*QR*QRd*LL*
      LRd^2 - 40/3*nf^7*T^3*h^10*G*QLd^3*QR*QRd*LL*LLd^2 - 20/3*nf^7*T^3*h^10*
      G*QLd^3*QR^2*QRd^2*LLd - 25/3*nf^7*T^3*h^10*G*QLd^3*QR^3*LLd*LR - 10/3*
      nf^7*T^3*h^10*G*QLd^3*QR^3*LL*LRd - 5/3*nf^7*T^3*h^10*G*QLd^4*QRd^2*
      LRd^2 - 10/3*nf^7*T^3*h^10*G*QLd^4*QRd^2*LLd^2 + 10/3*nf^7*T^3*h^10*G*
      QLd^4*QR*LR*LRd^2 - 25/3*nf^7*T^3*h^10*G*QLd^4*QR*LLd^2*LR - 20/3*nf^7*
      T^3*h^10*G*QLd^4*QR^2*QRd*LRd - 25/3*nf^7*T^3*h^10*G*QLd^4*QR^4 - 5*nf^7
      *T^3*h^10*G*QLd^5*QR^2*LLd + 2/9*nf^7*T^3*h^10*G*QLd^6*LRd^2 - 5/9*nf^7*
      T^3*h^10*G*QLd^6*LLd^2 - 10/3*nf^7*T^3*h^10*G*QL*QRd*LLd*LR^3*LRd^2 - 10/
      3*nf^7*T^3*h^10*G*QL*QRd*LLd^3*LR^3 - 10/3*nf^7*T^3*h^10*G*QL*QRd*LL*
      LR^2*LRd^3 - 5*nf^7*T^3*h^10*G*QL*QRd*LL*LLd^2*LR^2*LRd - 10*nf^7*T^3*
      h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 10/3*nf^7*T^3*h^10*G*QL*QRd*LL^2*LLd^3
      *LR - 25/3*nf^7*T^3*h^10*G*QL*QRd*LL^3*LRd^3 - 10/3*nf^7*T^3*h^10*G*QL*
      QRd*LL^3*LLd^2*LRd - 25/3*nf^7*T^3*h^10*G*QL*QRd^4*LL*LRd^2 + 10/3*nf^7*
      T^3*h^10*G*QL*QRd^4*LL*LLd^2 - 10*nf^7*T^3*h^10*G*QL*QR*QRd^2*LLd*LR^2*
      LRd - 20*nf^7*T^3*h^10*G*QL*QR*QRd^2*LL*LR*LRd^2 - 10*nf^7*T^3*h^10*G*QL
      *QR*QRd^2*LL*LLd^2*LR - 20*nf^7*T^3*h^10*G*QL*QR*QRd^2*LL^2*LLd*LRd - 10/
      3*nf^7*T^3*h^10*G*QL*QR*QRd^5*LLd - 10*nf^7*T^3*h^10*G*QL*QR^2*LLd*LR^3*
      LRd - 5*nf^7*T^3*h^10*G*QL*QR^2*LL*LR^2*LRd^2 - 10*nf^7*T^3*h^10*G*QL*
      QR^2*LL*LLd^2*LR^2 - 5*nf^7*T^3*h^10*G*QL*QR^2*LL^2*LLd*LR*LRd - 20/3*
      nf^7*T^3*h^10*G*QL*QR^2*LL^3*LRd^2 - 10/3*nf^7*T^3*h^10*G*QL*QR^2*LL^3*
      LLd^2 - 10/3*nf^7*T^3*h^10*G*QL*QR^2*QRd^3*LLd*LR - 10/3*nf^7*T^3*h^10*G
      *QL*QR^2*QRd^3*LL*LRd - 40/3*nf^7*T^3*h^10*G*QL*QR^3*QRd*LLd*LR^2 - 20/3
      *nf^7*T^3*h^10*G*QL*QR^3*QRd*LL^2*LLd - 10/3*nf^7*T^3*h^10*G*QL*QR^4*
      QRd^2*LL - 5/3*nf^7*T^3*h^10*G*QL*QLd*LR^3*LRd^3 - 20/3*nf^7*T^3*h^10*G*
      QL*QLd*LLd^2*LR^3*LRd - 5*nf^7*T^3*h^10*G*QL*QLd*LL*LLd*LR^2*LRd^2 - 20/
      3*nf^7*T^3*h^10*G*QL*QLd*LL*LLd^3*LR^2 - 20/3*nf^7*T^3*h^10*G*QL*QLd*
      LL^2*LR*LRd^3 - 5*nf^7*T^3*h^10*G*QL*QLd*LL^2*LLd^2*LR*LRd - 20/3*nf^7*
      T^3*h^10*G*QL*QLd*LL^3*LLd*LRd^2 - 5/3*nf^7*T^3*h^10*G*QL*QLd*LL^3*LLd^3
       - 40/3*nf^7*T^3*h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 20/3*nf^7*T^3*h^10*G*QL*
      QLd*QRd^3*LLd^2*LR - 20*nf^7*T^3*h^10*G*QL*QLd*QR*QRd*LR^2*LRd^2 - 40*
      nf^7*T^3*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 - 40*nf^7*T^3*h^10*G*QL*QLd*QR*
      QRd*LL^2*LRd^2 - 20*nf^7*T^3*h^10*G*QL*QLd*QR*QRd*LL^2*LLd^2 - 10*nf^7*
      T^3*h^10*G*QL*QLd*QR*QRd^4*LRd - 5*nf^7*T^3*h^10*G*QL*QLd*QR^2*QRd^2*LR*
      LRd - 5*nf^7*T^3*h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd - 40/3*nf^7*T^3*h^10*G*
      QL*QLd*QR^3*LR^2*LRd - 20/3*nf^7*T^3*h^10*G*QL*QLd*QR^3*LL^2*LRd - 40/3*
      nf^7*T^3*h^10*G*QL*QLd*QR^3*QRd^3 - 10*nf^7*T^3*h^10*G*QL*QLd*QR^4*QRd*
      LR - 20*nf^7*T^3*h^10*G*QL*QLd^2*QRd^2*LL*LRd^2 - 10*nf^7*T^3*h^10*G*QL*
      QLd^2*QRd^2*LL*LLd^2 - 20*nf^7*T^3*h^10*G*QL*QLd^2*QR*LLd*LR^2*LRd - 10*
      nf^7*T^3*h^10*G*QL*QLd^2*QR*LL*LR*LRd^2 - 20*nf^7*T^3*h^10*G*QL*QLd^2*QR
      *LL*LLd^2*LR - 10*nf^7*T^3*h^10*G*QL*QLd^2*QR*LL^2*LLd*LRd - 20/3*nf^7*
      T^3*h^10*G*QL*QLd^2*QR*QRd^3*LLd - 10*nf^7*T^3*h^10*G*QL*QLd^2*QR^2*QRd*
      LLd*LR - 5*nf^7*T^3*h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd - 20/3*nf^7*T^3*h^10
      *G*QL*QLd^2*QR^4*LL - 20/3*nf^7*T^3*h^10*G*QL*QLd^3*QRd*LR*LRd^2 - 40/3*
      nf^7*T^3*h^10*G*QL*QLd^3*QRd*LLd^2*LR - 20/3*nf^7*T^3*h^10*G*QL*QLd^3*QR
      *QRd^2*LRd - 20/3*nf^7*T^3*h^10*G*QL*QLd^3*QR^2*LR*LRd - 20/3*nf^7*T^3*
      h^10*G*QL*QLd^3*QR^2*LL*LLd - 80/3*nf^7*T^3*h^10*G*QL*QLd^3*QR^3*QRd - 5/
      3*nf^7*T^3*h^10*G*QL*QLd^4*LL*LRd^2 - 10/3*nf^7*T^3*h^10*G*QL*QLd^4*LL*
      LLd^2 - 10*nf^7*T^3*h^10*G*QL*QLd^4*QR*QRd*LLd - 10/3*nf^7*T^3*h^10*G*QL
      *QLd^5*QR*LRd - 5*nf^7*T^3*h^10*G*QL^2*QRd^2*LLd^2*LR^2 - 25*nf^7*T^3*
      h^10*G*QL^2*QRd^2*LL^2*LRd^2 - 5*nf^7*T^3*h^10*G*QL^2*QRd^5*LRd - 10/3*
      nf^7*T^3*h^10*G*QL^2*QR*LR^3*LRd^2 - 20/3*nf^7*T^3*h^10*G*QL^2*QR*LLd^2*
      LR^3 - 5*nf^7*T^3*h^10*G*QL^2*QR*LL*LLd*LR^2*LRd - 10*nf^7*T^3*h^10*G*
      QL^2*QR*LL^2*LR*LRd^2 - 5*nf^7*T^3*h^10*G*QL^2*QR*LL^2*LLd^2*LR - 10*
      nf^7*T^3*h^10*G*QL^2*QR*LL^3*LLd*LRd - 20/3*nf^7*T^3*h^10*G*QL^2*QR*
      QRd^3*LR*LRd - 20/3*nf^7*T^3*h^10*G*QL^2*QR*QRd^3*LL*LLd - 10*nf^7*T^3*
      h^10*G*QL^2*QR^2*QRd*LR^2*LRd - 20*nf^7*T^3*h^10*G*QL^2*QR^2*QRd*LL^2*
      LRd - 10*nf^7*T^3*h^10*G*QL^2*QR^2*QRd^4 - 5*nf^7*T^3*h^10*G*QL^2*QR^3*
      QRd^2*LR - 10/3*nf^7*T^3*h^10*G*QL^2*QR^4*LR^2 - 5/3*nf^7*T^3*h^10*G*
      QL^2*QR^4*LL^2 - 10*nf^7*T^3*h^10*G*QL^2*QLd*QRd*LLd*LR^2*LRd - 20*nf^7*
      T^3*h^10*G*QL^2*QLd*QRd*LL*LR*LRd^2 - 10*nf^7*T^3*h^10*G*QL^2*QLd*QRd*LL
      *LLd^2*LR - 20*nf^7*T^3*h^10*G*QL^2*QLd*QRd*LL^2*LLd*LRd - 20/3*nf^7*T^3
      *h^10*G*QL^2*QLd*QRd^4*LLd - 5*nf^7*T^3*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR
       - 10*nf^7*T^3*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd - 20*nf^7*T^3*h^10*G*QL^2
      *QLd*QR^2*LLd*LR^2 - 10*nf^7*T^3*h^10*G*QL^2*QLd*QR^2*LL^2*LLd - 20/3*
      nf^7*T^3*h^10*G*QL^2*QLd*QR^3*QRd*LL - 5*nf^7*T^3*h^10*G*QL^2*QLd^2*LR^2
      *LRd^2 - 10*nf^7*T^3*h^10*G*QL^2*QLd^2*LLd^2*LR^2 - 10*nf^7*T^3*h^10*G*
      QL^2*QLd^2*LL^2*LRd^2 - 5*nf^7*T^3*h^10*G*QL^2*QLd^2*LL^2*LLd^2 - 20/3*
      nf^7*T^3*h^10*G*QL^2*QLd^2*QRd^3*LRd - 5*nf^7*T^3*h^10*G*QL^2*QLd^2*QR*
      QRd*LR*LRd - 5*nf^7*T^3*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd - 20*nf^7*T^3*
      h^10*G*QL^2*QLd^2*QR^2*QRd^2 - 20/3*nf^7*T^3*h^10*G*QL^2*QLd^2*QR^3*LR
       - 5*nf^7*T^3*h^10*G*QL^2*QLd^3*QRd^2*LLd - 10/3*nf^7*T^3*h^10*G*QL^2*
      QLd^3*QR*LLd*LR - 10/3*nf^7*T^3*h^10*G*QL^2*QLd^3*QR*LL*LRd - 10/3*nf^7*
      T^3*h^10*G*QL^2*QLd^4*QRd*LRd - 10*nf^7*T^3*h^10*G*QL^2*QLd^4*QR^2 - 4/3
      *nf^7*T^3*h^10*G*QL^2*QLd^5*LLd - 5/3*nf^7*T^3*h^10*G*QL^3*LLd*LR^3*LRd
       - 5/3*nf^7*T^3*h^10*G*QL^3*LL*LLd^2*LR^2 - 10/3*nf^7*T^3*h^10*G*QL^3*
      LL^2*LLd*LR*LRd - 50/9*nf^7*T^3*h^10*G*QL^3*LL^3*LRd^2 - 10/9*nf^7*T^3*
      h^10*G*QL^3*LL^3*LLd^2 - 10/3*nf^7*T^3*h^10*G*QL^3*QRd^3*LLd*LR - 25/3*
      nf^7*T^3*h^10*G*QL^3*QRd^3*LL*LRd - 20/3*nf^7*T^3*h^10*G*QL^3*QR*QRd*LLd
      *LR^2 - 40/3*nf^7*T^3*h^10*G*QL^3*QR*QRd*LL^2*LLd - 20/3*nf^7*T^3*h^10*G
      *QL^3*QR^2*QRd^2*LL - 20/3*nf^7*T^3*h^10*G*QL^3*QLd*QRd^2*LR*LRd - 20/3*
      nf^7*T^3*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 20/3*nf^7*T^3*h^10*G*QL^3*QLd*QR
      *LR^2*LRd - 40/3*nf^7*T^3*h^10*G*QL^3*QLd*QR*LL^2*LRd - 80/3*nf^7*T^3*
      h^10*G*QL^3*QLd*QR*QRd^3 - 20/3*nf^7*T^3*h^10*G*QL^3*QLd*QR^2*QRd*LR -
      10/3*nf^7*T^3*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 10/3*nf^7*T^3*h^10*G*QL^3*
      QLd^2*QRd*LL*LRd - 5*nf^7*T^3*h^10*G*QL^3*QLd^2*QR^2*LL - 5/3*nf^7*T^3*
      h^10*G*QL^3*QLd^3*LR*LRd - 5/3*nf^7*T^3*h^10*G*QL^3*QLd^3*LL*LLd - 40/3*
      nf^7*T^3*h^10*G*QL^3*QLd^3*QR*QRd + 10/3*nf^7*T^3*h^10*G*QL^4*QRd*LR^2*
      LRd - 25/3*nf^7*T^3*h^10*G*QL^4*QRd*LL^2*LRd - 25/3*nf^7*T^3*h^10*G*QL^4
      *QRd^4 - 20/3*nf^7*T^3*h^10*G*QL^4*QR*QRd^2*LR - 5/3*nf^7*T^3*h^10*G*
      QL^4*QR^2*LR^2 - 10/3*nf^7*T^3*h^10*G*QL^4*QR^2*LL^2 - 5/3*nf^7*T^3*h^10
      *G*QL^4*QLd*LLd*LR^2 - 10/3*nf^7*T^3*h^10*G*QL^4*QLd*LL^2*LLd - 10*nf^7*
      T^3*h^10*G*QL^4*QLd*QR*QRd*LL - 10*nf^7*T^3*h^10*G*QL^4*QLd^2*QRd^2 - 10/
      3*nf^7*T^3*h^10*G*QL^4*QLd^2*QR*LR - 5/3*nf^7*T^3*h^10*G*QL^4*QLd^4 - 5*
      nf^7*T^3*h^10*G*QL^5*QRd^2*LL - 10/3*nf^7*T^3*h^10*G*QL^5*QLd*QRd*LR - 4/
      3*nf^7*T^3*h^10*G*QL^5*QLd^2*LL + 2/9*nf^7*T^3*h^10*G*QL^6*LR^2 - 5/9*
      nf^7*T^3*h^10*G*QL^6*LL^2 - 2/3*nf^7*T^3*h^10*W*LR^4*LRd^4 - 4*nf^7*T^3*
      h^10*W*LLd^2*LR^4*LRd^2 - 10/3*nf^7*T^3*h^10*W*LLd^4*LR^4 - 16/3*nf^7*
      T^3*h^10*W*LL*LLd*LR^3*LRd^3 - 32/3*nf^7*T^3*h^10*W*LL*LLd^3*LR^3*LRd -
      4*nf^7*T^3*h^10*W*LL^2*LR^2*LRd^4 - 8*nf^7*T^3*h^10*W*LL^2*LLd^2*LR^2*
      LRd^2 - 4*nf^7*T^3*h^10*W*LL^2*LLd^4*LR^2 - 32/3*nf^7*T^3*h^10*W*LL^3*
      LLd*LR*LRd^3 - 16/3*nf^7*T^3*h^10*W*LL^3*LLd^3*LR*LRd - 10/3*nf^7*T^3*
      h^10*W*LL^4*LRd^4 - 4*nf^7*T^3*h^10*W*LL^4*LLd^2*LRd^2 - 2/3*nf^7*T^3*
      h^10*W*LL^4*LLd^4 + 8/9*nf^7*T^3*h^10*W*QRd^3*LR^2*LRd^3 + 4/3*nf^7*T^3*
      h^10*W*QRd^3*LLd^2*LR^2*LRd + 32/3*nf^7*T^3*h^10*W*QRd^3*LL*LLd*LR*LRd^2
       - 20/9*nf^7*T^3*h^10*W*QRd^3*LL^2*LRd^3 + 8*nf^7*T^3*h^10*W*QRd^3*LL^2*
      LLd^2*LRd + 10/9*nf^7*T^3*h^10*W*QRd^6*LRd^2 + 8/9*nf^7*T^3*h^10*W*QRd^6
      *LLd^2 - 16/3*nf^7*T^3*h^10*W*QR*QRd*LR^3*LRd^3 - 64/3*nf^7*T^3*h^10*W*
      QR*QRd*LLd^2*LR^3*LRd - 16*nf^7*T^3*h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 - 64/
      3*nf^7*T^3*h^10*W*QR*QRd*LL*LLd^3*LR^2 - 64/3*nf^7*T^3*h^10*W*QR*QRd*
      LL^2*LR*LRd^3 - 16*nf^7*T^3*h^10*W*QR*QRd*LL^2*LLd^2*LR*LRd - 64/3*nf^7*
      T^3*h^10*W*QR*QRd*LL^3*LLd*LRd^2 - 16/3*nf^7*T^3*h^10*W*QR*QRd*LL^3*
      LLd^3 + 4*nf^7*T^3*h^10*W*QR*QRd^4*LR*LRd^2 + 2*nf^7*T^3*h^10*W*QR*QRd^4
      *LLd^2*LR + 16*nf^7*T^3*h^10*W*QR*QRd^4*LL*LLd*LRd - 8*nf^7*T^3*h^10*W*
      QR^2*QRd^2*LR^2*LRd^2 - 16*nf^7*T^3*h^10*W*QR^2*QRd^2*LLd^2*LR^2 - 16*
      nf^7*T^3*h^10*W*QR^2*QRd^2*LL^2*LRd^2 - 8*nf^7*T^3*h^10*W*QR^2*QRd^2*
      LL^2*LLd^2 + 44/15*nf^7*T^3*h^10*W*QR^2*QRd^5*LRd + 8/9*nf^7*T^3*h^10*W*
      QR^3*LR^3*LRd^2 - 20/9*nf^7*T^3*h^10*W*QR^3*LLd^2*LR^3 + 32/3*nf^7*T^3*
      h^10*W*QR^3*LL*LLd*LR^2*LRd + 4/3*nf^7*T^3*h^10*W*QR^3*LL^2*LR*LRd^2 + 8
      *nf^7*T^3*h^10*W*QR^3*LL^2*LLd^2*LR + 4*nf^7*T^3*h^10*W*QR^4*QRd*LR^2*
      LRd + 16*nf^7*T^3*h^10*W*QR^4*QRd*LL*LLd*LR + 2*nf^7*T^3*h^10*W*QR^4*QRd
      *LL^2*LRd - 2/3*nf^7*T^3*h^10*W*QR^4*QRd^4 + 44/15*nf^7*T^3*h^10*W*QR^5*
      QRd^2*LR + 10/9*nf^7*T^3*h^10*W*QR^6*LR^2 + 8/9*nf^7*T^3*h^10*W*QR^6*
      LL^2 - 4*nf^7*T^3*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 - 40/3*nf^7*T^3*h^10*W
      *QLd*QRd^2*LLd^3*LR^2 - 32/3*nf^7*T^3*h^10*W*QLd*QRd^2*LL*LR*LRd^3 - 8*
      nf^7*T^3*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 - 4*nf^7*T^3*h^10*W*QLd*QRd^2*
      LL^2*LLd^3 + 16/3*nf^7*T^3*h^10*W*QLd*QRd^5*LLd*LRd - 32/3*nf^7*T^3*h^10
      *W*QLd*QR*LLd*LR^3*LRd^2 - 80/3*nf^7*T^3*h^10*W*QLd*QR*LLd^3*LR^3 - 32/3
      *nf^7*T^3*h^10*W*QLd*QR*LL*LR^2*LRd^3 - 32*nf^7*T^3*h^10*W*QLd*QR*LL*
      LLd^2*LR^2*LRd - 16*nf^7*T^3*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 32/3*nf^7
      *T^3*h^10*W*QLd*QR*LL^2*LLd^3*LR - 32/3*nf^7*T^3*h^10*W*QLd*QR*LL^3*
      LRd^3 - 32/3*nf^7*T^3*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 16*nf^7*T^3*h^10*W*
      QLd*QR*QRd^3*LLd*LR*LRd - 32*nf^7*T^3*h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd
       - 16*nf^7*T^3*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 - 32*nf^7*T^3*h^10*W*QLd*
      QR^2*QRd*LL*LLd^2*LR - 16*nf^7*T^3*h^10*W*QLd*QR^2*QRd*LL^2*LLd*LRd + 10/
      3*nf^7*T^3*h^10*W*QLd*QR^2*QRd^4*LLd + 10*nf^7*T^3*h^10*W*QLd*QR^4*LLd*
      LR^2 + 16*nf^7*T^3*h^10*W*QLd*QR^4*LL*LR*LRd + 12*nf^7*T^3*h^10*W*QLd*
      QR^4*LL^2*LLd + 16/3*nf^7*T^3*h^10*W*QLd*QR^5*QRd*LL - 4*nf^7*T^3*h^10*W
      *QLd^2*QRd*LR^2*LRd^3 - 8*nf^7*T^3*h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd - 32/
      3*nf^7*T^3*h^10*W*QLd^2*QRd*LL*LLd^3*LR - 40/3*nf^7*T^3*h^10*W*QLd^2*QRd
      *LL^2*LRd^3 - 4*nf^7*T^3*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 2/3*nf^7*T^3*
      h^10*W*QLd^2*QRd^4*LLd^2 - 4*nf^7*T^3*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 -
      24*nf^7*T^3*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + 16*nf^7*T^3*h^10*W*QLd^2*QR
      *QRd^2*LL*LLd*LRd - 40*nf^7*T^3*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 8*nf^7*
      T^3*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 4*nf^7*T^3*h^10*W*QLd^2*QR^2*QRd^3*
      LRd - 4*nf^7*T^3*h^10*W*QLd^2*QR^4*QRd^2 + 6*nf^7*T^3*h^10*W*QLd^2*QR^5*
      LR + 8*nf^7*T^3*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 20/9*nf^7*T^3*h^10*W*QLd^3
      *LLd^3*LR^2 + 32/3*nf^7*T^3*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 4/3*nf^7*T^3*
      h^10*W*QLd^3*LL^2*LLd*LRd^2 + 8/9*nf^7*T^3*h^10*W*QLd^3*LL^2*LLd^3 + 16/
      3*nf^7*T^3*h^10*W*QLd^3*QRd^3*LLd*LRd + 32*nf^7*T^3*h^10*W*QLd^3*QR*QRd*
      LLd*LR*LRd + 8/3*nf^7*T^3*h^10*W*QLd^3*QR^2*QRd^2*LLd + 2/3*nf^7*T^3*
      h^10*W*QLd^4*QRd^2*LRd^2 + 12*nf^7*T^3*h^10*W*QLd^4*QR*LR*LRd^2 + 10*
      nf^7*T^3*h^10*W*QLd^4*QR*LLd^2*LR + 16*nf^7*T^3*h^10*W*QLd^4*QR*LL*LLd*
      LRd + 20/3*nf^7*T^3*h^10*W*QLd^4*QR^2*QRd*LRd - 10/3*nf^7*T^3*h^10*W*
      QLd^4*QR^4 + 16/3*nf^7*T^3*h^10*W*QLd^5*QRd*LLd*LRd + 6*nf^7*T^3*h^10*W*
      QLd^5*QR^2*LLd + 8/9*nf^7*T^3*h^10*W*QLd^6*LRd^2 + 10/9*nf^7*T^3*h^10*W*
      QLd^6*LLd^2 - 32/3*nf^7*T^3*h^10*W*QL*QRd*LLd*LR^3*LRd^2 - 32/3*nf^7*T^3
      *h^10*W*QL*QRd*LLd^3*LR^3 - 32/3*nf^7*T^3*h^10*W*QL*QRd*LL*LR^2*LRd^3 -
      16*nf^7*T^3*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd - 32*nf^7*T^3*h^10*W*QL*QRd*
      LL^2*LLd*LR*LRd^2 - 32/3*nf^7*T^3*h^10*W*QL*QRd*LL^2*LLd^3*LR - 80/3*
      nf^7*T^3*h^10*W*QL*QRd*LL^3*LRd^3 - 32/3*nf^7*T^3*h^10*W*QL*QRd*LL^3*
      LLd^2*LRd + 16*nf^7*T^3*h^10*W*QL*QRd^4*LLd*LR*LRd + 10*nf^7*T^3*h^10*W*
      QL*QRd^4*LL*LRd^2 + 12*nf^7*T^3*h^10*W*QL*QRd^4*LL*LLd^2 - 16*nf^7*T^3*
      h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd - 32*nf^7*T^3*h^10*W*QL*QR*QRd^2*LL*LR*
      LRd^2 - 16*nf^7*T^3*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR - 32*nf^7*T^3*h^10*W*
      QL*QR*QRd^2*LL^2*LLd*LRd + 16/3*nf^7*T^3*h^10*W*QL*QR*QRd^5*LLd - 32/3*
      nf^7*T^3*h^10*W*QL*QR^2*LLd*LR^3*LRd - 4*nf^7*T^3*h^10*W*QL*QR^2*LL*LR^2
      *LRd^2 - 8*nf^7*T^3*h^10*W*QL*QR^2*LL*LLd^2*LR^2 - 40/3*nf^7*T^3*h^10*W*
      QL*QR^2*LL^3*LRd^2 - 4*nf^7*T^3*h^10*W*QL*QR^2*LL^3*LLd^2 + 16*nf^7*T^3*
      h^10*W*QL*QR^3*QRd*LL*LR*LRd + 10/3*nf^7*T^3*h^10*W*QL*QR^4*QRd^2*LL +
      16/3*nf^7*T^3*h^10*W*QL*QR^5*LL*LR - 16/3*nf^7*T^3*h^10*W*QL*QLd*LR^3*
      LRd^3 - 64/3*nf^7*T^3*h^10*W*QL*QLd*LLd^2*LR^3*LRd - 16*nf^7*T^3*h^10*W*
      QL*QLd*LL*LLd*LR^2*LRd^2 - 64/3*nf^7*T^3*h^10*W*QL*QLd*LL*LLd^3*LR^2 -
      64/3*nf^7*T^3*h^10*W*QL*QLd*LL^2*LR*LRd^3 - 16*nf^7*T^3*h^10*W*QL*QLd*
      LL^2*LLd^2*LR*LRd - 64/3*nf^7*T^3*h^10*W*QL*QLd*LL^3*LLd*LRd^2 - 16/3*
      nf^7*T^3*h^10*W*QL*QLd*LL^3*LLd^3 + 32*nf^7*T^3*h^10*W*QL*QLd*QRd^3*LL*
      LLd*LRd - 32*nf^7*T^3*h^10*W*QL*QLd*QR*QRd*LR^2*LRd^2 - 64*nf^7*T^3*h^10
      *W*QL*QLd*QR*QRd*LLd^2*LR^2 - 64*nf^7*T^3*h^10*W*QL*QLd*QR*QRd*LL^2*
      LRd^2 - 32*nf^7*T^3*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 + 16*nf^7*T^3*h^10*W
      *QL*QLd*QR*QRd^4*LRd + 32*nf^7*T^3*h^10*W*QL*QLd*QR^3*LL*LLd*LR - 16/3*
      nf^7*T^3*h^10*W*QL*QLd*QR^3*QRd^3 + 16*nf^7*T^3*h^10*W*QL*QLd*QR^4*QRd*
      LR + 16*nf^7*T^3*h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd - 24*nf^7*T^3*h^10*W*
      QL*QLd^2*QRd^2*LL*LRd^2 - 4*nf^7*T^3*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 32
      *nf^7*T^3*h^10*W*QL*QLd^2*QR*LLd*LR^2*LRd - 16*nf^7*T^3*h^10*W*QL*QLd^2*
      QR*LL*LR*LRd^2 - 32*nf^7*T^3*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR - 16*nf^7*
      T^3*h^10*W*QL*QLd^2*QR*LL^2*LLd*LRd + 32/3*nf^7*T^3*h^10*W*QL*QLd^2*QR*
      QRd^3*LLd + 20/3*nf^7*T^3*h^10*W*QL*QLd^2*QR^4*LL + 16*nf^7*T^3*h^10*W*
      QL*QLd^3*QRd*LL*LLd*LRd + 32/3*nf^7*T^3*h^10*W*QL*QLd^3*QR*QRd^2*LRd -
      32/3*nf^7*T^3*h^10*W*QL*QLd^3*QR^3*QRd + 16*nf^7*T^3*h^10*W*QL*QLd^4*LLd
      *LR*LRd + 2*nf^7*T^3*h^10*W*QL*QLd^4*LL*LRd^2 + 4*nf^7*T^3*h^10*W*QL*
      QLd^4*LL*LLd^2 + 16*nf^7*T^3*h^10*W*QL*QLd^4*QR*QRd*LLd + 16/3*nf^7*T^3*
      h^10*W*QL*QLd^5*QR*LRd - 8*nf^7*T^3*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 40*
      nf^7*T^3*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 6*nf^7*T^3*h^10*W*QL^2*QRd^5*LRd
       - 4*nf^7*T^3*h^10*W*QL^2*QR*LR^3*LRd^2 - 40/3*nf^7*T^3*h^10*W*QL^2*QR*
      LLd^2*LR^3 - 8*nf^7*T^3*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 4*nf^7*T^3*h^10*W
      *QL^2*QR*LL^2*LLd^2*LR - 32/3*nf^7*T^3*h^10*W*QL^2*QR*LL^3*LLd*LRd - 4*
      nf^7*T^3*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 16*nf^7*T^3*h^10*W*QL^2*QR^2*
      QRd*LL*LLd*LR - 24*nf^7*T^3*h^10*W*QL^2*QR^2*QRd*LL^2*LRd - 4*nf^7*T^3*
      h^10*W*QL^2*QR^2*QRd^4 + 4*nf^7*T^3*h^10*W*QL^2*QR^3*QRd^2*LR + 2/3*nf^7
      *T^3*h^10*W*QL^2*QR^4*LL^2 - 16*nf^7*T^3*h^10*W*QL^2*QLd*QRd*LLd*LR^2*
      LRd - 32*nf^7*T^3*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 - 16*nf^7*T^3*h^10*W*
      QL^2*QLd*QRd*LL*LLd^2*LR - 32*nf^7*T^3*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd
       + 20/3*nf^7*T^3*h^10*W*QL^2*QLd*QRd^4*LLd - 24*nf^7*T^3*h^10*W*QL^2*QLd
      *QR^2*LLd*LR^2 + 16*nf^7*T^3*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd - 4*nf^7*T^3
      *h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 32/3*nf^7*T^3*h^10*W*QL^2*QLd*QR^3*QRd*
      LL - 8*nf^7*T^3*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 16*nf^7*T^3*h^10*W*QL^2*
      QLd^2*LLd^2*LR^2 - 16*nf^7*T^3*h^10*W*QL^2*QLd^2*LL^2*LRd^2 - 8*nf^7*T^3
      *h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 8/3*nf^7*T^3*h^10*W*QL^2*QLd^2*QRd^3*LRd
       - 8*nf^7*T^3*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 8/3*nf^7*T^3*h^10*W*QL^2*
      QLd^2*QR^3*LR + 4*nf^7*T^3*h^10*W*QL^2*QLd^3*QRd^2*LLd + 10/3*nf^7*T^3*
      h^10*W*QL^2*QLd^4*QRd*LRd - 4*nf^7*T^3*h^10*W*QL^2*QLd^4*QR^2 + 44/15*
      nf^7*T^3*h^10*W*QL^2*QLd^5*LLd + 8*nf^7*T^3*h^10*W*QL^3*LL*LR^2*LRd^2 +
      4/3*nf^7*T^3*h^10*W*QL^3*LL*LLd^2*LR^2 + 32/3*nf^7*T^3*h^10*W*QL^3*LL^2*
      LLd*LR*LRd - 20/9*nf^7*T^3*h^10*W*QL^3*LL^3*LRd^2 + 8/9*nf^7*T^3*h^10*W*
      QL^3*LL^3*LLd^2 + 32*nf^7*T^3*h^10*W*QL^3*QR*QRd*LL*LR*LRd + 8/3*nf^7*
      T^3*h^10*W*QL^3*QR^2*QRd^2*LL + 16/3*nf^7*T^3*h^10*W*QL^3*QR^3*LL*LR +
      16*nf^7*T^3*h^10*W*QL^3*QLd*QR*LL*LLd*LR - 32/3*nf^7*T^3*h^10*W*QL^3*QLd
      *QR*QRd^3 + 32/3*nf^7*T^3*h^10*W*QL^3*QLd*QR^2*QRd*LR + 4*nf^7*T^3*h^10*
      W*QL^3*QLd^2*QR^2*LL - 16/3*nf^7*T^3*h^10*W*QL^3*QLd^3*QR*QRd + 12*nf^7*
      T^3*h^10*W*QL^4*QRd*LR^2*LRd + 16*nf^7*T^3*h^10*W*QL^4*QRd*LL*LLd*LR +
      10*nf^7*T^3*h^10*W*QL^4*QRd*LL^2*LRd - 10/3*nf^7*T^3*h^10*W*QL^4*QRd^4
       + 20/3*nf^7*T^3*h^10*W*QL^4*QR*QRd^2*LR + 2/3*nf^7*T^3*h^10*W*QL^4*QR^2
      *LR^2 + 2*nf^7*T^3*h^10*W*QL^4*QLd*LLd*LR^2 + 16*nf^7*T^3*h^10*W*QL^4*
      QLd*LL*LR*LRd + 4*nf^7*T^3*h^10*W*QL^4*QLd*LL^2*LLd + 16*nf^7*T^3*h^10*W
      *QL^4*QLd*QR*QRd*LL - 4*nf^7*T^3*h^10*W*QL^4*QLd^2*QRd^2 + 10/3*nf^7*T^3
      *h^10*W*QL^4*QLd^2*QR*LR - 2/3*nf^7*T^3*h^10*W*QL^4*QLd^4 + 6*nf^7*T^3*
      h^10*W*QL^5*QRd^2*LL + 16/3*nf^7*T^3*h^10*W*QL^5*QR*LL*LR + 16/3*nf^7*
      T^3*h^10*W*QL^5*QLd*QRd*LR + 44/15*nf^7*T^3*h^10*W*QL^5*QLd^2*LL + 8/9*
      nf^7*T^3*h^10*W*QL^6*LR^2 + 10/9*nf^7*T^3*h^10*W*QL^6*LL^2 - 5/24*nf^7*
      T^3*h^10*B*LR^4*LRd^4 - 5/4*nf^7*T^3*h^10*B*LLd^2*LR^4*LRd^2 - 25/24*
      nf^7*T^3*h^10*B*LLd^4*LR^4 - 5/3*nf^7*T^3*h^10*B*LL*LLd*LR^3*LRd^3 - 10/
      3*nf^7*T^3*h^10*B*LL*LLd^3*LR^3*LRd - 5/4*nf^7*T^3*h^10*B*LL^2*LR^2*
      LRd^4 - 5/2*nf^7*T^3*h^10*B*LL^2*LLd^2*LR^2*LRd^2 - 5/4*nf^7*T^3*h^10*B*
      LL^2*LLd^4*LR^2 - 10/3*nf^7*T^3*h^10*B*LL^3*LLd*LR*LRd^3 - 5/3*nf^7*T^3*
      h^10*B*LL^3*LLd^3*LR*LRd - 25/24*nf^7*T^3*h^10*B*LL^4*LRd^4 - 5/4*nf^7*
      T^3*h^10*B*LL^4*LLd^2*LRd^2 - 5/24*nf^7*T^3*h^10*B*LL^4*LLd^4 + 5/18*
      nf^7*T^3*h^10*B*QRd^3*LR^2*LRd^3 + 5/12*nf^7*T^3*h^10*B*QRd^3*LLd^2*LR^2
      *LRd + 10/3*nf^7*T^3*h^10*B*QRd^3*LL*LLd*LR*LRd^2 - 25/36*nf^7*T^3*h^10*
      B*QRd^3*LL^2*LRd^3 + 5/2*nf^7*T^3*h^10*B*QRd^3*LL^2*LLd^2*LRd + 25/72*
      nf^7*T^3*h^10*B*QRd^6*LRd^2 + 5/18*nf^7*T^3*h^10*B*QRd^6*LLd^2 - 5/3*
      nf^7*T^3*h^10*B*QR*QRd*LR^3*LRd^3 - 20/3*nf^7*T^3*h^10*B*QR*QRd*LLd^2*
      LR^3*LRd - 5*nf^7*T^3*h^10*B*QR*QRd*LL*LLd*LR^2*LRd^2 - 20/3*nf^7*T^3*
      h^10*B*QR*QRd*LL*LLd^3*LR^2 - 20/3*nf^7*T^3*h^10*B*QR*QRd*LL^2*LR*LRd^3
       - 5*nf^7*T^3*h^10*B*QR*QRd*LL^2*LLd^2*LR*LRd - 20/3*nf^7*T^3*h^10*B*QR*
      QRd*LL^3*LLd*LRd^2 - 5/3*nf^7*T^3*h^10*B*QR*QRd*LL^3*LLd^3 + 5/4*nf^7*
      T^3*h^10*B*QR*QRd^4*LR*LRd^2 + 5/8*nf^7*T^3*h^10*B*QR*QRd^4*LLd^2*LR + 5
      *nf^7*T^3*h^10*B*QR*QRd^4*LL*LLd*LRd - 5/2*nf^7*T^3*h^10*B*QR^2*QRd^2*
      LR^2*LRd^2 - 5*nf^7*T^3*h^10*B*QR^2*QRd^2*LLd^2*LR^2 - 5*nf^7*T^3*h^10*B
      *QR^2*QRd^2*LL^2*LRd^2 - 5/2*nf^7*T^3*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 11/
      12*nf^7*T^3*h^10*B*QR^2*QRd^5*LRd + 5/18*nf^7*T^3*h^10*B*QR^3*LR^3*LRd^2
       - 25/36*nf^7*T^3*h^10*B*QR^3*LLd^2*LR^3 + 10/3*nf^7*T^3*h^10*B*QR^3*LL*
      LLd*LR^2*LRd + 5/12*nf^7*T^3*h^10*B*QR^3*LL^2*LR*LRd^2 + 5/2*nf^7*T^3*
      h^10*B*QR^3*LL^2*LLd^2*LR + 5/4*nf^7*T^3*h^10*B*QR^4*QRd*LR^2*LRd + 5*
      nf^7*T^3*h^10*B*QR^4*QRd*LL*LLd*LR + 5/8*nf^7*T^3*h^10*B*QR^4*QRd*LL^2*
      LRd - 5/24*nf^7*T^3*h^10*B*QR^4*QRd^4 + 11/12*nf^7*T^3*h^10*B*QR^5*QRd^2
      *LR + 25/72*nf^7*T^3*h^10*B*QR^6*LR^2 + 5/18*nf^7*T^3*h^10*B*QR^6*LL^2
       - 5/4*nf^7*T^3*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 - 25/6*nf^7*T^3*h^10*B*
      QLd*QRd^2*LLd^3*LR^2 - 10/3*nf^7*T^3*h^10*B*QLd*QRd^2*LL*LR*LRd^3 - 5/2*
      nf^7*T^3*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/4*nf^7*T^3*h^10*B*QLd*QRd^2
      *LL^2*LLd^3 + 5/3*nf^7*T^3*h^10*B*QLd*QRd^5*LLd*LRd - 10/3*nf^7*T^3*h^10
      *B*QLd*QR*LLd*LR^3*LRd^2 - 25/3*nf^7*T^3*h^10*B*QLd*QR*LLd^3*LR^3 - 10/3
      *nf^7*T^3*h^10*B*QLd*QR*LL*LR^2*LRd^3 - 10*nf^7*T^3*h^10*B*QLd*QR*LL*
      LLd^2*LR^2*LRd - 5*nf^7*T^3*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 - 10/3*nf^7*
      T^3*h^10*B*QLd*QR*LL^2*LLd^3*LR - 10/3*nf^7*T^3*h^10*B*QLd*QR*LL^3*LRd^3
       - 10/3*nf^7*T^3*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 5*nf^7*T^3*h^10*B*QLd*QR
      *QRd^3*LLd*LR*LRd - 10*nf^7*T^3*h^10*B*QLd*QR^2*QRd*LLd*LR^2*LRd - 5*
      nf^7*T^3*h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2 - 10*nf^7*T^3*h^10*B*QLd*QR^2*
      QRd*LL*LLd^2*LR - 5*nf^7*T^3*h^10*B*QLd*QR^2*QRd*LL^2*LLd*LRd + 25/24*
      nf^7*T^3*h^10*B*QLd*QR^2*QRd^4*LLd + 25/8*nf^7*T^3*h^10*B*QLd*QR^4*LLd*
      LR^2 + 5*nf^7*T^3*h^10*B*QLd*QR^4*LL*LR*LRd + 15/4*nf^7*T^3*h^10*B*QLd*
      QR^4*LL^2*LLd + 5/3*nf^7*T^3*h^10*B*QLd*QR^5*QRd*LL - 5/4*nf^7*T^3*h^10*
      B*QLd^2*QRd*LR^2*LRd^3 - 5/2*nf^7*T^3*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd -
      10/3*nf^7*T^3*h^10*B*QLd^2*QRd*LL*LLd^3*LR - 25/6*nf^7*T^3*h^10*B*QLd^2*
      QRd*LL^2*LRd^3 - 5/4*nf^7*T^3*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd + 5/24*
      nf^7*T^3*h^10*B*QLd^2*QRd^4*LLd^2 - 5/4*nf^7*T^3*h^10*B*QLd^2*QR*QRd^2*
      LR*LRd^2 - 15/2*nf^7*T^3*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 5*nf^7*T^3*
      h^10*B*QLd^2*QR*QRd^2*LL*LLd*LRd - 25/2*nf^7*T^3*h^10*B*QLd^2*QR^2*LLd^2
      *LR^2 - 5/2*nf^7*T^3*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 5/4*nf^7*T^3*h^10*B*
      QLd^2*QR^2*QRd^3*LRd - 5/4*nf^7*T^3*h^10*B*QLd^2*QR^4*QRd^2 + 15/8*nf^7*
      T^3*h^10*B*QLd^2*QR^5*LR + 5/2*nf^7*T^3*h^10*B*QLd^3*LLd*LR^2*LRd^2 - 25/
      36*nf^7*T^3*h^10*B*QLd^3*LLd^3*LR^2 + 10/3*nf^7*T^3*h^10*B*QLd^3*LL*
      LLd^2*LR*LRd + 5/12*nf^7*T^3*h^10*B*QLd^3*LL^2*LLd*LRd^2 + 5/18*nf^7*T^3
      *h^10*B*QLd^3*LL^2*LLd^3 + 5/3*nf^7*T^3*h^10*B*QLd^3*QRd^3*LLd*LRd + 10*
      nf^7*T^3*h^10*B*QLd^3*QR*QRd*LLd*LR*LRd + 5/6*nf^7*T^3*h^10*B*QLd^3*QR^2
      *QRd^2*LLd + 5/24*nf^7*T^3*h^10*B*QLd^4*QRd^2*LRd^2 + 15/4*nf^7*T^3*h^10
      *B*QLd^4*QR*LR*LRd^2 + 25/8*nf^7*T^3*h^10*B*QLd^4*QR*LLd^2*LR + 5*nf^7*
      T^3*h^10*B*QLd^4*QR*LL*LLd*LRd + 25/12*nf^7*T^3*h^10*B*QLd^4*QR^2*QRd*
      LRd - 25/24*nf^7*T^3*h^10*B*QLd^4*QR^4 + 5/3*nf^7*T^3*h^10*B*QLd^5*QRd*
      LLd*LRd + 15/8*nf^7*T^3*h^10*B*QLd^5*QR^2*LLd + 5/18*nf^7*T^3*h^10*B*
      QLd^6*LRd^2 + 25/72*nf^7*T^3*h^10*B*QLd^6*LLd^2 - 10/3*nf^7*T^3*h^10*B*
      QL*QRd*LLd*LR^3*LRd^2 - 10/3*nf^7*T^3*h^10*B*QL*QRd*LLd^3*LR^3 - 10/3*
      nf^7*T^3*h^10*B*QL*QRd*LL*LR^2*LRd^3 - 5*nf^7*T^3*h^10*B*QL*QRd*LL*LLd^2
      *LR^2*LRd - 10*nf^7*T^3*h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 - 10/3*nf^7*T^3*
      h^10*B*QL*QRd*LL^2*LLd^3*LR - 25/3*nf^7*T^3*h^10*B*QL*QRd*LL^3*LRd^3 -
      10/3*nf^7*T^3*h^10*B*QL*QRd*LL^3*LLd^2*LRd + 5*nf^7*T^3*h^10*B*QL*QRd^4*
      LLd*LR*LRd + 25/8*nf^7*T^3*h^10*B*QL*QRd^4*LL*LRd^2 + 15/4*nf^7*T^3*h^10
      *B*QL*QRd^4*LL*LLd^2 - 5*nf^7*T^3*h^10*B*QL*QR*QRd^2*LLd*LR^2*LRd - 10*
      nf^7*T^3*h^10*B*QL*QR*QRd^2*LL*LR*LRd^2 - 5*nf^7*T^3*h^10*B*QL*QR*QRd^2*
      LL*LLd^2*LR - 10*nf^7*T^3*h^10*B*QL*QR*QRd^2*LL^2*LLd*LRd + 5/3*nf^7*T^3
      *h^10*B*QL*QR*QRd^5*LLd - 10/3*nf^7*T^3*h^10*B*QL*QR^2*LLd*LR^3*LRd - 5/
      4*nf^7*T^3*h^10*B*QL*QR^2*LL*LR^2*LRd^2 - 5/2*nf^7*T^3*h^10*B*QL*QR^2*LL
      *LLd^2*LR^2 - 25/6*nf^7*T^3*h^10*B*QL*QR^2*LL^3*LRd^2 - 5/4*nf^7*T^3*
      h^10*B*QL*QR^2*LL^3*LLd^2 + 5*nf^7*T^3*h^10*B*QL*QR^3*QRd*LL*LR*LRd + 25/
      24*nf^7*T^3*h^10*B*QL*QR^4*QRd^2*LL + 5/3*nf^7*T^3*h^10*B*QL*QR^5*LL*LR
       - 5/3*nf^7*T^3*h^10*B*QL*QLd*LR^3*LRd^3 - 20/3*nf^7*T^3*h^10*B*QL*QLd*
      LLd^2*LR^3*LRd - 5*nf^7*T^3*h^10*B*QL*QLd*LL*LLd*LR^2*LRd^2 - 20/3*nf^7*
      T^3*h^10*B*QL*QLd*LL*LLd^3*LR^2 - 20/3*nf^7*T^3*h^10*B*QL*QLd*LL^2*LR*
      LRd^3 - 5*nf^7*T^3*h^10*B*QL*QLd*LL^2*LLd^2*LR*LRd - 20/3*nf^7*T^3*h^10*
      B*QL*QLd*LL^3*LLd*LRd^2 - 5/3*nf^7*T^3*h^10*B*QL*QLd*LL^3*LLd^3 + 10*
      nf^7*T^3*h^10*B*QL*QLd*QRd^3*LL*LLd*LRd - 10*nf^7*T^3*h^10*B*QL*QLd*QR*
      QRd*LR^2*LRd^2 - 20*nf^7*T^3*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 - 20*nf^7*
      T^3*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 - 10*nf^7*T^3*h^10*B*QL*QLd*QR*QRd*
      LL^2*LLd^2 + 5*nf^7*T^3*h^10*B*QL*QLd*QR*QRd^4*LRd + 10*nf^7*T^3*h^10*B*
      QL*QLd*QR^3*LL*LLd*LR - 5/3*nf^7*T^3*h^10*B*QL*QLd*QR^3*QRd^3 + 5*nf^7*
      T^3*h^10*B*QL*QLd*QR^4*QRd*LR + 5*nf^7*T^3*h^10*B*QL*QLd^2*QRd^2*LLd*LR*
      LRd - 15/2*nf^7*T^3*h^10*B*QL*QLd^2*QRd^2*LL*LRd^2 - 5/4*nf^7*T^3*h^10*B
      *QL*QLd^2*QRd^2*LL*LLd^2 - 10*nf^7*T^3*h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd
       - 5*nf^7*T^3*h^10*B*QL*QLd^2*QR*LL*LR*LRd^2 - 10*nf^7*T^3*h^10*B*QL*
      QLd^2*QR*LL*LLd^2*LR - 5*nf^7*T^3*h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 10/3
      *nf^7*T^3*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 25/12*nf^7*T^3*h^10*B*QL*QLd^2*
      QR^4*LL + 5*nf^7*T^3*h^10*B*QL*QLd^3*QRd*LL*LLd*LRd + 10/3*nf^7*T^3*h^10
      *B*QL*QLd^3*QR*QRd^2*LRd - 10/3*nf^7*T^3*h^10*B*QL*QLd^3*QR^3*QRd + 5*
      nf^7*T^3*h^10*B*QL*QLd^4*LLd*LR*LRd + 5/8*nf^7*T^3*h^10*B*QL*QLd^4*LL*
      LRd^2 + 5/4*nf^7*T^3*h^10*B*QL*QLd^4*LL*LLd^2 + 5*nf^7*T^3*h^10*B*QL*
      QLd^4*QR*QRd*LLd + 5/3*nf^7*T^3*h^10*B*QL*QLd^5*QR*LRd - 5/2*nf^7*T^3*
      h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 25/2*nf^7*T^3*h^10*B*QL^2*QRd^2*LL^2*
      LRd^2 + 15/8*nf^7*T^3*h^10*B*QL^2*QRd^5*LRd - 5/4*nf^7*T^3*h^10*B*QL^2*
      QR*LR^3*LRd^2 - 25/6*nf^7*T^3*h^10*B*QL^2*QR*LLd^2*LR^3 - 5/2*nf^7*T^3*
      h^10*B*QL^2*QR*LL^2*LR*LRd^2 - 5/4*nf^7*T^3*h^10*B*QL^2*QR*LL^2*LLd^2*LR
       - 10/3*nf^7*T^3*h^10*B*QL^2*QR*LL^3*LLd*LRd - 5/4*nf^7*T^3*h^10*B*QL^2*
      QR^2*QRd*LR^2*LRd + 5*nf^7*T^3*h^10*B*QL^2*QR^2*QRd*LL*LLd*LR - 15/2*
      nf^7*T^3*h^10*B*QL^2*QR^2*QRd*LL^2*LRd - 5/4*nf^7*T^3*h^10*B*QL^2*QR^2*
      QRd^4 + 5/4*nf^7*T^3*h^10*B*QL^2*QR^3*QRd^2*LR + 5/24*nf^7*T^3*h^10*B*
      QL^2*QR^4*LL^2 - 5*nf^7*T^3*h^10*B*QL^2*QLd*QRd*LLd*LR^2*LRd - 10*nf^7*
      T^3*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2 - 5*nf^7*T^3*h^10*B*QL^2*QLd*QRd*LL*
      LLd^2*LR - 10*nf^7*T^3*h^10*B*QL^2*QLd*QRd*LL^2*LLd*LRd + 25/12*nf^7*T^3
      *h^10*B*QL^2*QLd*QRd^4*LLd - 15/2*nf^7*T^3*h^10*B*QL^2*QLd*QR^2*LLd*LR^2
       + 5*nf^7*T^3*h^10*B*QL^2*QLd*QR^2*LL*LR*LRd - 5/4*nf^7*T^3*h^10*B*QL^2*
      QLd*QR^2*LL^2*LLd + 10/3*nf^7*T^3*h^10*B*QL^2*QLd*QR^3*QRd*LL - 5/2*nf^7
      *T^3*h^10*B*QL^2*QLd^2*LR^2*LRd^2 - 5*nf^7*T^3*h^10*B*QL^2*QLd^2*LLd^2*
      LR^2 - 5*nf^7*T^3*h^10*B*QL^2*QLd^2*LL^2*LRd^2 - 5/2*nf^7*T^3*h^10*B*
      QL^2*QLd^2*LL^2*LLd^2 + 5/6*nf^7*T^3*h^10*B*QL^2*QLd^2*QRd^3*LRd - 5/2*
      nf^7*T^3*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 5/6*nf^7*T^3*h^10*B*QL^2*QLd^2*
      QR^3*LR + 5/4*nf^7*T^3*h^10*B*QL^2*QLd^3*QRd^2*LLd + 25/24*nf^7*T^3*h^10
      *B*QL^2*QLd^4*QRd*LRd - 5/4*nf^7*T^3*h^10*B*QL^2*QLd^4*QR^2 + 11/12*nf^7
      *T^3*h^10*B*QL^2*QLd^5*LLd + 5/2*nf^7*T^3*h^10*B*QL^3*LL*LR^2*LRd^2 + 5/
      12*nf^7*T^3*h^10*B*QL^3*LL*LLd^2*LR^2 + 10/3*nf^7*T^3*h^10*B*QL^3*LL^2*
      LLd*LR*LRd - 25/36*nf^7*T^3*h^10*B*QL^3*LL^3*LRd^2 + 5/18*nf^7*T^3*h^10*
      B*QL^3*LL^3*LLd^2 + 10*nf^7*T^3*h^10*B*QL^3*QR*QRd*LL*LR*LRd + 5/6*nf^7*
      T^3*h^10*B*QL^3*QR^2*QRd^2*LL + 5/3*nf^7*T^3*h^10*B*QL^3*QR^3*LL*LR + 5*
      nf^7*T^3*h^10*B*QL^3*QLd*QR*LL*LLd*LR - 10/3*nf^7*T^3*h^10*B*QL^3*QLd*QR
      *QRd^3 + 10/3*nf^7*T^3*h^10*B*QL^3*QLd*QR^2*QRd*LR + 5/4*nf^7*T^3*h^10*B
      *QL^3*QLd^2*QR^2*LL - 5/3*nf^7*T^3*h^10*B*QL^3*QLd^3*QR*QRd + 15/4*nf^7*
      T^3*h^10*B*QL^4*QRd*LR^2*LRd + 5*nf^7*T^3*h^10*B*QL^4*QRd*LL*LLd*LR + 25/
      8*nf^7*T^3*h^10*B*QL^4*QRd*LL^2*LRd - 25/24*nf^7*T^3*h^10*B*QL^4*QRd^4
       + 25/12*nf^7*T^3*h^10*B*QL^4*QR*QRd^2*LR + 5/24*nf^7*T^3*h^10*B*QL^4*
      QR^2*LR^2 + 5/8*nf^7*T^3*h^10*B*QL^4*QLd*LLd*LR^2 + 5*nf^7*T^3*h^10*B*
      QL^4*QLd*LL*LR*LRd + 5/4*nf^7*T^3*h^10*B*QL^4*QLd*LL^2*LLd + 5*nf^7*T^3*
      h^10*B*QL^4*QLd*QR*QRd*LL - 5/4*nf^7*T^3*h^10*B*QL^4*QLd^2*QRd^2 + 25/24
      *nf^7*T^3*h^10*B*QL^4*QLd^2*QR*LR - 5/24*nf^7*T^3*h^10*B*QL^4*QLd^4 + 15/
      8*nf^7*T^3*h^10*B*QL^5*QRd^2*LL + 5/3*nf^7*T^3*h^10*B*QL^5*QR*LL*LR + 5/
      3*nf^7*T^3*h^10*B*QL^5*QLd*QRd*LR + 11/12*nf^7*T^3*h^10*B*QL^5*QLd^2*LL
       + 5/18*nf^7*T^3*h^10*B*QL^6*LR^2 + 25/72*nf^7*T^3*h^10*B*QL^6*LL^2 -
      245/48*nf^7*T^3*h^10*p^2*LR^4*LRd^4 - 1195/48*nf^7*T^3*h^10*p^2*LLd^2*
      LR^4*LRd^2 - 65/6*nf^7*T^3*h^10*p^2*LLd^4*LR^4 - 245/6*nf^7*T^3*h^10*p^2
      *LL*LLd*LR^3*LRd^3 - 105/2*nf^7*T^3*h^10*p^2*LL*LLd^3*LR^3*LRd - 1195/48
      *nf^7*T^3*h^10*p^2*LL^2*LR^2*LRd^4 - 245/4*nf^7*T^3*h^10*p^2*LL^2*LLd^2*
      LR^2*LRd^2 - 1195/48*nf^7*T^3*h^10*p^2*LL^2*LLd^4*LR^2 - 105/2*nf^7*T^3*
      h^10*p^2*LL^3*LLd*LR*LRd^3 - 245/6*nf^7*T^3*h^10*p^2*LL^3*LLd^3*LR*LRd
       - 65/6*nf^7*T^3*h^10*p^2*LL^4*LRd^4 - 1195/48*nf^7*T^3*h^10*p^2*LL^4*
      LLd^2*LRd^2 - 245/48*nf^7*T^3*h^10*p^2*LL^4*LLd^4 - 185/72*nf^7*T^3*h^10
      *p^2*QRd^3*LR^2*LRd^3 + 245/24*nf^7*T^3*h^10*p^2*QRd^3*LLd^2*LR^2*LRd +
      105/2*nf^7*T^3*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 65/9*nf^7*T^3*h^10*p^2*
      QRd^3*LL^2*LRd^3 + 445/24*nf^7*T^3*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 65/18
      *nf^7*T^3*h^10*p^2*QRd^6*LRd^2 + 95/36*nf^7*T^3*h^10*p^2*QRd^6*LLd^2 -
      245/6*nf^7*T^3*h^10*p^2*QR*QRd*LR^3*LRd^3 - 105*nf^7*T^3*h^10*p^2*QR*QRd
      *LLd^2*LR^3*LRd - 245/2*nf^7*T^3*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 105
      *nf^7*T^3*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 - 105*nf^7*T^3*h^10*p^2*QR*QRd*
      LL^2*LR*LRd^3 - 245/2*nf^7*T^3*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd - 105*
      nf^7*T^3*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 - 245/6*nf^7*T^3*h^10*p^2*QR*QRd
      *LL^3*LLd^3 + 315/16*nf^7*T^3*h^10*p^2*QR*QRd^4*LR*LRd^2 + 245/16*nf^7*
      T^3*h^10*p^2*QR*QRd^4*LLd^2*LR + 315/4*nf^7*T^3*h^10*p^2*QR*QRd^4*LL*LLd
      *LRd - 245/4*nf^7*T^3*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 315/4*nf^7*T^3*
      h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 - 315/4*nf^7*T^3*h^10*p^2*QR^2*QRd^2*LL^2
      *LRd^2 - 245/4*nf^7*T^3*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 593/48*nf^7*T^3
      *h^10*p^2*QR^2*QRd^5*LRd - 185/72*nf^7*T^3*h^10*p^2*QR^3*LR^3*LRd^2 - 65/
      9*nf^7*T^3*h^10*p^2*QR^3*LLd^2*LR^3 + 105/2*nf^7*T^3*h^10*p^2*QR^3*LL*
      LLd*LR^2*LRd + 245/24*nf^7*T^3*h^10*p^2*QR^3*LL^2*LR*LRd^2 + 445/24*nf^7
      *T^3*h^10*p^2*QR^3*LL^2*LLd^2*LR + 315/16*nf^7*T^3*h^10*p^2*QR^4*QRd*
      LR^2*LRd + 315/4*nf^7*T^3*h^10*p^2*QR^4*QRd*LL*LLd*LR + 245/16*nf^7*T^3*
      h^10*p^2*QR^4*QRd*LL^2*LRd - 245/48*nf^7*T^3*h^10*p^2*QR^4*QRd^4 + 593/
      48*nf^7*T^3*h^10*p^2*QR^5*QRd^2*LR + 65/18*nf^7*T^3*h^10*p^2*QR^6*LR^2
       + 95/36*nf^7*T^3*h^10*p^2*QR^6*LL^2 - 245/8*nf^7*T^3*h^10*p^2*QLd*QRd^2
      *LLd*LR^2*LRd^2 - 1075/24*nf^7*T^3*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 - 105/2
      *nf^7*T^3*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 - 315/8*nf^7*T^3*h^10*p^2*QLd*
      QRd^2*LL^2*LLd*LRd^2 - 245/8*nf^7*T^3*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 +
      105/4*nf^7*T^3*h^10*p^2*QLd*QRd^5*LLd*LRd - 565/6*nf^7*T^3*h^10*p^2*QLd*
      QR*LLd*LR^3*LRd^2 - 260/3*nf^7*T^3*h^10*p^2*QLd*QR*LLd^3*LR^3 - 245/3*
      nf^7*T^3*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 - 315/2*nf^7*T^3*h^10*p^2*QLd*QR*
      LL*LLd^2*LR^2*LRd - 245/2*nf^7*T^3*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 -
      565/6*nf^7*T^3*h^10*p^2*QLd*QR*LL^2*LLd^3*LR - 105/2*nf^7*T^3*h^10*p^2*
      QLd*QR*LL^3*LRd^3 - 245/3*nf^7*T^3*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd + 245/
      2*nf^7*T^3*h^10*p^2*QLd*QR*QRd^3*LLd*LR*LRd - 315/2*nf^7*T^3*h^10*p^2*
      QLd*QR^2*QRd*LLd*LR^2*LRd - 245/2*nf^7*T^3*h^10*p^2*QLd*QR^2*QRd*LL*LR*
      LRd^2 - 315/2*nf^7*T^3*h^10*p^2*QLd*QR^2*QRd*LL*LLd^2*LR - 245/2*nf^7*
      T^3*h^10*p^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 1225/48*nf^7*T^3*h^10*p^2*QLd*
      QR^2*QRd^4*LLd + 65/2*nf^7*T^3*h^10*p^2*QLd*QR^4*LLd*LR^2 + 315/4*nf^7*
      T^3*h^10*p^2*QLd*QR^4*LL*LR*LRd + 445/16*nf^7*T^3*h^10*p^2*QLd*QR^4*LL^2
      *LLd + 105/4*nf^7*T^3*h^10*p^2*QLd*QR^5*QRd*LL - 245/8*nf^7*T^3*h^10*p^2
      *QLd^2*QRd*LR^2*LRd^3 - 315/8*nf^7*T^3*h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd
       - 105/2*nf^7*T^3*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR - 1075/24*nf^7*T^3*h^10
      *p^2*QLd^2*QRd*LL^2*LRd^3 - 245/8*nf^7*T^3*h^10*p^2*QLd^2*QRd*LL^2*LLd^2
      *LRd + 125/24*nf^7*T^3*h^10*p^2*QLd^2*QRd^4*LRd^2 + 245/48*nf^7*T^3*h^10
      *p^2*QLd^2*QRd^4*LLd^2 - 245/8*nf^7*T^3*h^10*p^2*QLd^2*QR*QRd^2*LR*LRd^2
       - 445/8*nf^7*T^3*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 245/2*nf^7*T^3*h^10
      *p^2*QLd^2*QR*QRd^2*LL*LLd*LRd - 125/2*nf^7*T^3*h^10*p^2*QLd^2*QR^2*LR^2
      *LRd^2 - 130*nf^7*T^3*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 - 245/4*nf^7*T^3*
      h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 - 125/2*nf^7*T^3*h^10*p^2*QLd^2*QR^2*LL^2
      *LLd^2 + 245/8*nf^7*T^3*h^10*p^2*QLd^2*QR^2*QRd^3*LRd - 1195/48*nf^7*T^3
      *h^10*p^2*QLd^2*QR^4*QRd^2 + 39/2*nf^7*T^3*h^10*p^2*QLd^2*QR^5*LR + 445/
      24*nf^7*T^3*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 - 65/9*nf^7*T^3*h^10*p^2*QLd^3
      *LLd^3*LR^2 + 105/2*nf^7*T^3*h^10*p^2*QLd^3*LL*LLd^2*LR*LRd + 245/24*
      nf^7*T^3*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 - 185/72*nf^7*T^3*h^10*p^2*QLd^3*
      LL^2*LLd^3 + 245/6*nf^7*T^3*h^10*p^2*QLd^3*QRd^3*LLd*LRd + 315/2*nf^7*
      T^3*h^10*p^2*QLd^3*QR*QRd*LLd*LR*LRd + 815/24*nf^7*T^3*h^10*p^2*QLd^3*
      QR^2*QRd^2*LLd + 245/48*nf^7*T^3*h^10*p^2*QLd^4*QRd^2*LRd^2 + 125/24*
      nf^7*T^3*h^10*p^2*QLd^4*QRd^2*LLd^2 + 445/16*nf^7*T^3*h^10*p^2*QLd^4*QR*
      LR*LRd^2 + 65/2*nf^7*T^3*h^10*p^2*QLd^4*QR*LLd^2*LR + 315/4*nf^7*T^3*
      h^10*p^2*QLd^4*QR*LL*LLd*LRd + 525/16*nf^7*T^3*h^10*p^2*QLd^4*QR^2*QRd*
      LRd - 65/6*nf^7*T^3*h^10*p^2*QLd^4*QR^4 + 105/4*nf^7*T^3*h^10*p^2*QLd^5*
      QRd*LLd*LRd + 39/2*nf^7*T^3*h^10*p^2*QLd^5*QR^2*LLd + 95/36*nf^7*T^3*
      h^10*p^2*QLd^6*LRd^2 + 65/18*nf^7*T^3*h^10*p^2*QLd^6*LLd^2 - 245/3*nf^7*
      T^3*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 - 105/2*nf^7*T^3*h^10*p^2*QL*QRd*
      LLd^3*LR^3 - 565/6*nf^7*T^3*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 - 245/2*nf^7*
      T^3*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd - 315/2*nf^7*T^3*h^10*p^2*QL*QRd*
      LL^2*LLd*LR*LRd^2 - 245/3*nf^7*T^3*h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 260/3
      *nf^7*T^3*h^10*p^2*QL*QRd*LL^3*LRd^3 - 565/6*nf^7*T^3*h^10*p^2*QL*QRd*
      LL^3*LLd^2*LRd + 315/4*nf^7*T^3*h^10*p^2*QL*QRd^4*LLd*LR*LRd + 65/2*nf^7
      *T^3*h^10*p^2*QL*QRd^4*LL*LRd^2 + 445/16*nf^7*T^3*h^10*p^2*QL*QRd^4*LL*
      LLd^2 - 245/2*nf^7*T^3*h^10*p^2*QL*QR*QRd^2*LLd*LR^2*LRd - 315/2*nf^7*
      T^3*h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 - 245/2*nf^7*T^3*h^10*p^2*QL*QR*
      QRd^2*LL*LLd^2*LR - 315/2*nf^7*T^3*h^10*p^2*QL*QR*QRd^2*LL^2*LLd*LRd +
      105/4*nf^7*T^3*h^10*p^2*QL*QR*QRd^5*LLd - 105/2*nf^7*T^3*h^10*p^2*QL*
      QR^2*LLd*LR^3*LRd - 245/8*nf^7*T^3*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 - 315/
      8*nf^7*T^3*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 - 1075/24*nf^7*T^3*h^10*p^2*QL
      *QR^2*LL^3*LRd^2 - 245/8*nf^7*T^3*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 245/2*
      nf^7*T^3*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd + 1225/48*nf^7*T^3*h^10*p^2*QL*
      QR^4*QRd^2*LL + 105/4*nf^7*T^3*h^10*p^2*QL*QR^5*LL*LR - 245/6*nf^7*T^3*
      h^10*p^2*QL*QLd*LR^3*LRd^3 - 105*nf^7*T^3*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd
       - 245/2*nf^7*T^3*h^10*p^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 105*nf^7*T^3*h^10*
      p^2*QL*QLd*LL*LLd^3*LR^2 - 105*nf^7*T^3*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 -
      245/2*nf^7*T^3*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd - 105*nf^7*T^3*h^10*p^2
      *QL*QLd*LL^3*LLd*LRd^2 - 245/6*nf^7*T^3*h^10*p^2*QL*QLd*LL^3*LLd^3 + 315/
      2*nf^7*T^3*h^10*p^2*QL*QLd*QRd^3*LL*LLd*LRd - 245*nf^7*T^3*h^10*p^2*QL*
      QLd*QR*QRd*LR^2*LRd^2 - 315*nf^7*T^3*h^10*p^2*QL*QLd*QR*QRd*LLd^2*LR^2
       - 315*nf^7*T^3*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 245*nf^7*T^3*h^10*
      p^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 315/4*nf^7*T^3*h^10*p^2*QL*QLd*QR*QRd^4*
      LRd + 315/2*nf^7*T^3*h^10*p^2*QL*QLd*QR^3*LL*LLd*LR - 245/6*nf^7*T^3*
      h^10*p^2*QL*QLd*QR^3*QRd^3 + 315/4*nf^7*T^3*h^10*p^2*QL*QLd*QR^4*QRd*LR
       + 245/2*nf^7*T^3*h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 445/8*nf^7*T^3*
      h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 245/8*nf^7*T^3*h^10*p^2*QL*QLd^2*
      QRd^2*LL*LLd^2 - 315/2*nf^7*T^3*h^10*p^2*QL*QLd^2*QR*LLd*LR^2*LRd - 245/
      2*nf^7*T^3*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 - 315/2*nf^7*T^3*h^10*p^2*QL
      *QLd^2*QR*LL*LLd^2*LR - 245/2*nf^7*T^3*h^10*p^2*QL*QLd^2*QR*LL^2*LLd*LRd
       + 245/3*nf^7*T^3*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 525/16*nf^7*T^3*h^10*
      p^2*QL*QLd^2*QR^4*LL + 245/2*nf^7*T^3*h^10*p^2*QL*QLd^3*QRd*LL*LLd*LRd
       + 245/3*nf^7*T^3*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd - 105/2*nf^7*T^3*h^10*
      p^2*QL*QLd^3*QR^3*QRd + 315/4*nf^7*T^3*h^10*p^2*QL*QLd^4*LLd*LR*LRd +
      245/16*nf^7*T^3*h^10*p^2*QL*QLd^4*LL*LRd^2 + 315/16*nf^7*T^3*h^10*p^2*QL
      *QLd^4*LL*LLd^2 + 315/4*nf^7*T^3*h^10*p^2*QL*QLd^4*QR*QRd*LLd + 105/4*
      nf^7*T^3*h^10*p^2*QL*QLd^5*QR*LRd - 125/2*nf^7*T^3*h^10*p^2*QL^2*QRd^2*
      LR^2*LRd^2 - 245/4*nf^7*T^3*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 - 130*nf^7*
      T^3*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 - 125/2*nf^7*T^3*h^10*p^2*QL^2*QRd^2*
      LL^2*LLd^2 + 39/2*nf^7*T^3*h^10*p^2*QL^2*QRd^5*LRd - 245/8*nf^7*T^3*h^10
      *p^2*QL^2*QR*LR^3*LRd^2 - 1075/24*nf^7*T^3*h^10*p^2*QL^2*QR*LLd^2*LR^3
       - 315/8*nf^7*T^3*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 - 245/8*nf^7*T^3*h^10*
      p^2*QL^2*QR*LL^2*LLd^2*LR - 105/2*nf^7*T^3*h^10*p^2*QL^2*QR*LL^3*LLd*LRd
       - 245/8*nf^7*T^3*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd + 245/2*nf^7*T^3*h^10*
      p^2*QL^2*QR^2*QRd*LL*LLd*LR - 445/8*nf^7*T^3*h^10*p^2*QL^2*QR^2*QRd*LL^2
      *LRd - 1195/48*nf^7*T^3*h^10*p^2*QL^2*QR^2*QRd^4 + 245/8*nf^7*T^3*h^10*
      p^2*QL^2*QR^3*QRd^2*LR + 125/24*nf^7*T^3*h^10*p^2*QL^2*QR^4*LR^2 + 245/
      48*nf^7*T^3*h^10*p^2*QL^2*QR^4*LL^2 - 245/2*nf^7*T^3*h^10*p^2*QL^2*QLd*
      QRd*LLd*LR^2*LRd - 315/2*nf^7*T^3*h^10*p^2*QL^2*QLd*QRd*LL*LR*LRd^2 -
      245/2*nf^7*T^3*h^10*p^2*QL^2*QLd*QRd*LL*LLd^2*LR - 315/2*nf^7*T^3*h^10*
      p^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 525/16*nf^7*T^3*h^10*p^2*QL^2*QLd*QRd^4*
      LLd - 445/8*nf^7*T^3*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 + 245/2*nf^7*T^3*
      h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd - 245/8*nf^7*T^3*h^10*p^2*QL^2*QLd*QR^2
      *LL^2*LLd + 245/3*nf^7*T^3*h^10*p^2*QL^2*QLd*QR^3*QRd*LL - 245/4*nf^7*
      T^3*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 - 315/4*nf^7*T^3*h^10*p^2*QL^2*QLd^2*
      LLd^2*LR^2 - 315/4*nf^7*T^3*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 - 245/4*nf^7*
      T^3*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 815/24*nf^7*T^3*h^10*p^2*QL^2*QLd^2
      *QRd^3*LRd - 245/4*nf^7*T^3*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 815/24*nf^7
      *T^3*h^10*p^2*QL^2*QLd^2*QR^3*LR + 245/8*nf^7*T^3*h^10*p^2*QL^2*QLd^3*
      QRd^2*LLd + 1225/48*nf^7*T^3*h^10*p^2*QL^2*QLd^4*QRd*LRd - 1195/48*nf^7*
      T^3*h^10*p^2*QL^2*QLd^4*QR^2 + 593/48*nf^7*T^3*h^10*p^2*QL^2*QLd^5*LLd
       + 445/24*nf^7*T^3*h^10*p^2*QL^3*LL*LR^2*LRd^2 + 245/24*nf^7*T^3*h^10*
      p^2*QL^3*LL*LLd^2*LR^2 + 105/2*nf^7*T^3*h^10*p^2*QL^3*LL^2*LLd*LR*LRd -
      65/9*nf^7*T^3*h^10*p^2*QL^3*LL^3*LRd^2 - 185/72*nf^7*T^3*h^10*p^2*QL^3*
      LL^3*LLd^2 + 315/2*nf^7*T^3*h^10*p^2*QL^3*QR*QRd*LL*LR*LRd + 815/24*nf^7
      *T^3*h^10*p^2*QL^3*QR^2*QRd^2*LL + 245/6*nf^7*T^3*h^10*p^2*QL^3*QR^3*LL*
      LR + 245/2*nf^7*T^3*h^10*p^2*QL^3*QLd*QR*LL*LLd*LR - 105/2*nf^7*T^3*h^10
      *p^2*QL^3*QLd*QR*QRd^3 + 245/3*nf^7*T^3*h^10*p^2*QL^3*QLd*QR^2*QRd*LR +
      245/8*nf^7*T^3*h^10*p^2*QL^3*QLd^2*QR^2*LL - 245/6*nf^7*T^3*h^10*p^2*
      QL^3*QLd^3*QR*QRd + 445/16*nf^7*T^3*h^10*p^2*QL^4*QRd*LR^2*LRd + 315/4*
      nf^7*T^3*h^10*p^2*QL^4*QRd*LL*LLd*LR + 65/2*nf^7*T^3*h^10*p^2*QL^4*QRd*
      LL^2*LRd - 65/6*nf^7*T^3*h^10*p^2*QL^4*QRd^4 + 525/16*nf^7*T^3*h^10*p^2*
      QL^4*QR*QRd^2*LR + 245/48*nf^7*T^3*h^10*p^2*QL^4*QR^2*LR^2 + 125/24*nf^7
      *T^3*h^10*p^2*QL^4*QR^2*LL^2 + 245/16*nf^7*T^3*h^10*p^2*QL^4*QLd*LLd*
      LR^2 + 315/4*nf^7*T^3*h^10*p^2*QL^4*QLd*LL*LR*LRd + 315/16*nf^7*T^3*h^10
      *p^2*QL^4*QLd*LL^2*LLd + 315/4*nf^7*T^3*h^10*p^2*QL^4*QLd*QR*QRd*LL -
      1195/48*nf^7*T^3*h^10*p^2*QL^4*QLd^2*QRd^2 + 1225/48*nf^7*T^3*h^10*p^2*
      QL^4*QLd^2*QR*LR - 245/48*nf^7*T^3*h^10*p^2*QL^4*QLd^4 + 39/2*nf^7*T^3*
      h^10*p^2*QL^5*QRd^2*LL + 105/4*nf^7*T^3*h^10*p^2*QL^5*QR*LL*LR + 105/4*
      nf^7*T^3*h^10*p^2*QL^5*QLd*QRd*LR + 593/48*nf^7*T^3*h^10*p^2*QL^5*QLd^2*
      LL + 95/36*nf^7*T^3*h^10*p^2*QL^6*LR^2 + 65/18*nf^7*T^3*h^10*p^2*QL^6*
      LL^2 - 25/3*nf^7*T^3*h^10*u*p*LR^4*LRd^4 - 127/3*nf^7*T^3*h^10*u*p*LLd^2
      *LR^4*LRd^2 - 20*nf^7*T^3*h^10*u*p*LLd^4*LR^4 - 200/3*nf^7*T^3*h^10*u*p*
      LL*LLd*LR^3*LRd^3 - 280/3*nf^7*T^3*h^10*u*p*LL*LLd^3*LR^3*LRd - 127/3*
      nf^7*T^3*h^10*u*p*LL^2*LR^2*LRd^4 - 100*nf^7*T^3*h^10*u*p*LL^2*LLd^2*
      LR^2*LRd^2 - 127/3*nf^7*T^3*h^10*u*p*LL^2*LLd^4*LR^2 - 280/3*nf^7*T^3*
      h^10*u*p*LL^3*LLd*LR*LRd^3 - 200/3*nf^7*T^3*h^10*u*p*LL^3*LLd^3*LR*LRd
       - 20*nf^7*T^3*h^10*u*p*LL^4*LRd^4 - 127/3*nf^7*T^3*h^10*u*p*LL^4*LLd^2*
      LRd^2 - 25/3*nf^7*T^3*h^10*u*p*LL^4*LLd^4 - 2*nf^7*T^3*h^10*u*p*QRd^3*
      LR^2*LRd^3 + 50/3*nf^7*T^3*h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 280/3*nf^7*
      T^3*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 - 40/3*nf^7*T^3*h^10*u*p*QRd^3*LL^2*
      LRd^3 + 122/3*nf^7*T^3*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 20/3*nf^7*T^3*
      h^10*u*p*QRd^6*LRd^2 + 16/3*nf^7*T^3*h^10*u*p*QRd^6*LLd^2 - 200/3*nf^7*
      T^3*h^10*u*p*QR*QRd*LR^3*LRd^3 - 560/3*nf^7*T^3*h^10*u*p*QR*QRd*LLd^2*
      LR^3*LRd - 200*nf^7*T^3*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 - 560/3*nf^7*
      T^3*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - 560/3*nf^7*T^3*h^10*u*p*QR*QRd*LL^2*
      LR*LRd^3 - 200*nf^7*T^3*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd - 560/3*nf^7*
      T^3*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 - 200/3*nf^7*T^3*h^10*u*p*QR*QRd*LL^3
      *LLd^3 + 35*nf^7*T^3*h^10*u*p*QR*QRd^4*LR*LRd^2 + 25*nf^7*T^3*h^10*u*p*
      QR*QRd^4*LLd^2*LR + 140*nf^7*T^3*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 100*nf^7
      *T^3*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 - 140*nf^7*T^3*h^10*u*p*QR^2*QRd^2*
      LLd^2*LR^2 - 140*nf^7*T^3*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 100*nf^7*T^3*
      h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 341/15*nf^7*T^3*h^10*u*p*QR^2*QRd^5*LRd
       - 2*nf^7*T^3*h^10*u*p*QR^3*LR^3*LRd^2 - 40/3*nf^7*T^3*h^10*u*p*QR^3*
      LLd^2*LR^3 + 280/3*nf^7*T^3*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 50/3*nf^7*
      T^3*h^10*u*p*QR^3*LL^2*LR*LRd^2 + 122/3*nf^7*T^3*h^10*u*p*QR^3*LL^2*
      LLd^2*LR + 35*nf^7*T^3*h^10*u*p*QR^4*QRd*LR^2*LRd + 140*nf^7*T^3*h^10*u*
      p*QR^4*QRd*LL*LLd*LR + 25*nf^7*T^3*h^10*u*p*QR^4*QRd*LL^2*LRd - 25/3*
      nf^7*T^3*h^10*u*p*QR^4*QRd^4 + 341/15*nf^7*T^3*h^10*u*p*QR^5*QRd^2*LR +
      20/3*nf^7*T^3*h^10*u*p*QR^6*LR^2 + 16/3*nf^7*T^3*h^10*u*p*QR^6*LL^2 - 50
      *nf^7*T^3*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 262/3*nf^7*T^3*h^10*u*p*
      QLd*QRd^2*LLd^3*LR^2 - 280/3*nf^7*T^3*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 -
      70*nf^7*T^3*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 50*nf^7*T^3*h^10*u*p*QLd
      *QRd^2*LL^2*LLd^3 + 140/3*nf^7*T^3*h^10*u*p*QLd*QRd^5*LLd*LRd - 152*nf^7
      *T^3*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 - 160*nf^7*T^3*h^10*u*p*QLd*QR*LLd^3
      *LR^3 - 400/3*nf^7*T^3*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 - 280*nf^7*T^3*h^10
      *u*p*QLd*QR*LL*LLd^2*LR^2*LRd - 200*nf^7*T^3*h^10*u*p*QLd*QR*LL^2*LLd*LR
      *LRd^2 - 152*nf^7*T^3*h^10*u*p*QLd*QR*LL^2*LLd^3*LR - 280/3*nf^7*T^3*
      h^10*u*p*QLd*QR*LL^3*LRd^3 - 400/3*nf^7*T^3*h^10*u*p*QLd*QR*LL^3*LLd^2*
      LRd + 200*nf^7*T^3*h^10*u*p*QLd*QR*QRd^3*LLd*LR*LRd - 280*nf^7*T^3*h^10*
      u*p*QLd*QR^2*QRd*LLd*LR^2*LRd - 200*nf^7*T^3*h^10*u*p*QLd*QR^2*QRd*LL*LR
      *LRd^2 - 280*nf^7*T^3*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR - 200*nf^7*T^3*
      h^10*u*p*QLd*QR^2*QRd*LL^2*LLd*LRd + 125/3*nf^7*T^3*h^10*u*p*QLd*QR^2*
      QRd^4*LLd + 60*nf^7*T^3*h^10*u*p*QLd*QR^4*LLd*LR^2 + 140*nf^7*T^3*h^10*u
      *p*QLd*QR^4*LL*LR*LRd + 61*nf^7*T^3*h^10*u*p*QLd*QR^4*LL^2*LLd + 140/3*
      nf^7*T^3*h^10*u*p*QLd*QR^5*QRd*LL - 50*nf^7*T^3*h^10*u*p*QLd^2*QRd*LR^2*
      LRd^3 - 70*nf^7*T^3*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd - 280/3*nf^7*T^3*
      h^10*u*p*QLd^2*QRd*LL*LLd^3*LR - 262/3*nf^7*T^3*h^10*u*p*QLd^2*QRd*LL^2*
      LRd^3 - 50*nf^7*T^3*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 22/3*nf^7*T^3*
      h^10*u*p*QLd^2*QRd^4*LRd^2 + 25/3*nf^7*T^3*h^10*u*p*QLd^2*QRd^4*LLd^2 -
      50*nf^7*T^3*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 - 122*nf^7*T^3*h^10*u*p*
      QLd^2*QR*QRd^2*LLd^2*LR + 200*nf^7*T^3*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*
      LRd - 88*nf^7*T^3*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 240*nf^7*T^3*h^10*u*p
      *QLd^2*QR^2*LLd^2*LR^2 - 100*nf^7*T^3*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 -
      88*nf^7*T^3*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 50*nf^7*T^3*h^10*u*p*QLd^2*
      QR^2*QRd^3*LRd - 127/3*nf^7*T^3*h^10*u*p*QLd^2*QR^4*QRd^2 + 36*nf^7*T^3*
      h^10*u*p*QLd^2*QR^5*LR + 122/3*nf^7*T^3*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 -
      40/3*nf^7*T^3*h^10*u*p*QLd^3*LLd^3*LR^2 + 280/3*nf^7*T^3*h^10*u*p*QLd^3*
      LL*LLd^2*LR*LRd + 50/3*nf^7*T^3*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 - 2*nf^7*
      T^3*h^10*u*p*QLd^3*LL^2*LLd^3 + 200/3*nf^7*T^3*h^10*u*p*QLd^3*QRd^3*LLd*
      LRd + 280*nf^7*T^3*h^10*u*p*QLd^3*QR*QRd*LLd*LR*LRd + 158/3*nf^7*T^3*
      h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 25/3*nf^7*T^3*h^10*u*p*QLd^4*QRd^2*LRd^2
       + 22/3*nf^7*T^3*h^10*u*p*QLd^4*QRd^2*LLd^2 + 61*nf^7*T^3*h^10*u*p*QLd^4
      *QR*LR*LRd^2 + 60*nf^7*T^3*h^10*u*p*QLd^4*QR*LLd^2*LR + 140*nf^7*T^3*
      h^10*u*p*QLd^4*QR*LL*LLd*LRd + 175/3*nf^7*T^3*h^10*u*p*QLd^4*QR^2*QRd*
      LRd - 20*nf^7*T^3*h^10*u*p*QLd^4*QR^4 + 140/3*nf^7*T^3*h^10*u*p*QLd^5*
      QRd*LLd*LRd + 36*nf^7*T^3*h^10*u*p*QLd^5*QR^2*LLd + 16/3*nf^7*T^3*h^10*u
      *p*QLd^6*LRd^2 + 20/3*nf^7*T^3*h^10*u*p*QLd^6*LLd^2 - 400/3*nf^7*T^3*
      h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 280/3*nf^7*T^3*h^10*u*p*QL*QRd*LLd^3*
      LR^3 - 152*nf^7*T^3*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 - 200*nf^7*T^3*h^10*u*
      p*QL*QRd*LL*LLd^2*LR^2*LRd - 280*nf^7*T^3*h^10*u*p*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 400/3*nf^7*T^3*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - 160*nf^7*T^3*h^10
      *u*p*QL*QRd*LL^3*LRd^3 - 152*nf^7*T^3*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd +
      140*nf^7*T^3*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 60*nf^7*T^3*h^10*u*p*QL*
      QRd^4*LL*LRd^2 + 61*nf^7*T^3*h^10*u*p*QL*QRd^4*LL*LLd^2 - 200*nf^7*T^3*
      h^10*u*p*QL*QR*QRd^2*LLd*LR^2*LRd - 280*nf^7*T^3*h^10*u*p*QL*QR*QRd^2*LL
      *LR*LRd^2 - 200*nf^7*T^3*h^10*u*p*QL*QR*QRd^2*LL*LLd^2*LR - 280*nf^7*T^3
      *h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 140/3*nf^7*T^3*h^10*u*p*QL*QR*QRd^5
      *LLd - 280/3*nf^7*T^3*h^10*u*p*QL*QR^2*LLd*LR^3*LRd - 50*nf^7*T^3*h^10*u
      *p*QL*QR^2*LL*LR^2*LRd^2 - 70*nf^7*T^3*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 -
      262/3*nf^7*T^3*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 50*nf^7*T^3*h^10*u*p*QL*
      QR^2*LL^3*LLd^2 + 200*nf^7*T^3*h^10*u*p*QL*QR^3*QRd*LL*LR*LRd + 125/3*
      nf^7*T^3*h^10*u*p*QL*QR^4*QRd^2*LL + 140/3*nf^7*T^3*h^10*u*p*QL*QR^5*LL*
      LR - 200/3*nf^7*T^3*h^10*u*p*QL*QLd*LR^3*LRd^3 - 560/3*nf^7*T^3*h^10*u*p
      *QL*QLd*LLd^2*LR^3*LRd - 200*nf^7*T^3*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2
       - 560/3*nf^7*T^3*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 - 560/3*nf^7*T^3*h^10*u*
      p*QL*QLd*LL^2*LR*LRd^3 - 200*nf^7*T^3*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd
       - 560/3*nf^7*T^3*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 - 200/3*nf^7*T^3*h^10*u
      *p*QL*QLd*LL^3*LLd^3 + 280*nf^7*T^3*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd -
      400*nf^7*T^3*h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 - 560*nf^7*T^3*h^10*u*p*
      QL*QLd*QR*QRd*LLd^2*LR^2 - 560*nf^7*T^3*h^10*u*p*QL*QLd*QR*QRd*LL^2*
      LRd^2 - 400*nf^7*T^3*h^10*u*p*QL*QLd*QR*QRd*LL^2*LLd^2 + 140*nf^7*T^3*
      h^10*u*p*QL*QLd*QR*QRd^4*LRd + 280*nf^7*T^3*h^10*u*p*QL*QLd*QR^3*LL*LLd*
      LR - 200/3*nf^7*T^3*h^10*u*p*QL*QLd*QR^3*QRd^3 + 140*nf^7*T^3*h^10*u*p*
      QL*QLd*QR^4*QRd*LR + 200*nf^7*T^3*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd -
      122*nf^7*T^3*h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 - 50*nf^7*T^3*h^10*u*p*QL*
      QLd^2*QRd^2*LL*LLd^2 - 280*nf^7*T^3*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd -
      200*nf^7*T^3*h^10*u*p*QL*QLd^2*QR*LL*LR*LRd^2 - 280*nf^7*T^3*h^10*u*p*QL
      *QLd^2*QR*LL*LLd^2*LR - 200*nf^7*T^3*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd
       + 400/3*nf^7*T^3*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 175/3*nf^7*T^3*h^10*u
      *p*QL*QLd^2*QR^4*LL + 200*nf^7*T^3*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd +
      400/3*nf^7*T^3*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd - 280/3*nf^7*T^3*h^10*u*p*
      QL*QLd^3*QR^3*QRd + 140*nf^7*T^3*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 25*nf^7*
      T^3*h^10*u*p*QL*QLd^4*LL*LRd^2 + 35*nf^7*T^3*h^10*u*p*QL*QLd^4*LL*LLd^2
       + 140*nf^7*T^3*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 140/3*nf^7*T^3*h^10*u*p*
      QL*QLd^5*QR*LRd - 88*nf^7*T^3*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 100*nf^7*
      T^3*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 - 240*nf^7*T^3*h^10*u*p*QL^2*QRd^2*
      LL^2*LRd^2 - 88*nf^7*T^3*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 36*nf^7*T^3*
      h^10*u*p*QL^2*QRd^5*LRd - 50*nf^7*T^3*h^10*u*p*QL^2*QR*LR^3*LRd^2 - 262/
      3*nf^7*T^3*h^10*u*p*QL^2*QR*LLd^2*LR^3 - 70*nf^7*T^3*h^10*u*p*QL^2*QR*
      LL^2*LR*LRd^2 - 50*nf^7*T^3*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 280/3*nf^7*
      T^3*h^10*u*p*QL^2*QR*LL^3*LLd*LRd - 50*nf^7*T^3*h^10*u*p*QL^2*QR^2*QRd*
      LR^2*LRd + 200*nf^7*T^3*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR - 122*nf^7*T^3*
      h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd - 127/3*nf^7*T^3*h^10*u*p*QL^2*QR^2*
      QRd^4 + 50*nf^7*T^3*h^10*u*p*QL^2*QR^3*QRd^2*LR + 22/3*nf^7*T^3*h^10*u*p
      *QL^2*QR^4*LR^2 + 25/3*nf^7*T^3*h^10*u*p*QL^2*QR^4*LL^2 - 200*nf^7*T^3*
      h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd - 280*nf^7*T^3*h^10*u*p*QL^2*QLd*QRd*
      LL*LR*LRd^2 - 200*nf^7*T^3*h^10*u*p*QL^2*QLd*QRd*LL*LLd^2*LR - 280*nf^7*
      T^3*h^10*u*p*QL^2*QLd*QRd*LL^2*LLd*LRd + 175/3*nf^7*T^3*h^10*u*p*QL^2*
      QLd*QRd^4*LLd - 122*nf^7*T^3*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 200*nf^7*
      T^3*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd - 50*nf^7*T^3*h^10*u*p*QL^2*QLd*
      QR^2*LL^2*LLd + 400/3*nf^7*T^3*h^10*u*p*QL^2*QLd*QR^3*QRd*LL - 100*nf^7*
      T^3*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 140*nf^7*T^3*h^10*u*p*QL^2*QLd^2*
      LLd^2*LR^2 - 140*nf^7*T^3*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - 100*nf^7*T^3*
      h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 158/3*nf^7*T^3*h^10*u*p*QL^2*QLd^2*
      QRd^3*LRd - 100*nf^7*T^3*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 158/3*nf^7*T^3
      *h^10*u*p*QL^2*QLd^2*QR^3*LR + 50*nf^7*T^3*h^10*u*p*QL^2*QLd^3*QRd^2*LLd
       + 125/3*nf^7*T^3*h^10*u*p*QL^2*QLd^4*QRd*LRd - 127/3*nf^7*T^3*h^10*u*p*
      QL^2*QLd^4*QR^2 + 341/15*nf^7*T^3*h^10*u*p*QL^2*QLd^5*LLd + 122/3*nf^7*
      T^3*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 50/3*nf^7*T^3*h^10*u*p*QL^3*LL*LLd^2*
      LR^2 + 280/3*nf^7*T^3*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 40/3*nf^7*T^3*h^10
      *u*p*QL^3*LL^3*LRd^2 - 2*nf^7*T^3*h^10*u*p*QL^3*LL^3*LLd^2 + 280*nf^7*
      T^3*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 158/3*nf^7*T^3*h^10*u*p*QL^3*QR^2*
      QRd^2*LL + 200/3*nf^7*T^3*h^10*u*p*QL^3*QR^3*LL*LR + 200*nf^7*T^3*h^10*u
      *p*QL^3*QLd*QR*LL*LLd*LR - 280/3*nf^7*T^3*h^10*u*p*QL^3*QLd*QR*QRd^3 +
      400/3*nf^7*T^3*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 50*nf^7*T^3*h^10*u*p*QL^3
      *QLd^2*QR^2*LL - 200/3*nf^7*T^3*h^10*u*p*QL^3*QLd^3*QR*QRd + 61*nf^7*T^3
      *h^10*u*p*QL^4*QRd*LR^2*LRd + 140*nf^7*T^3*h^10*u*p*QL^4*QRd*LL*LLd*LR
       + 60*nf^7*T^3*h^10*u*p*QL^4*QRd*LL^2*LRd - 20*nf^7*T^3*h^10*u*p*QL^4*
      QRd^4 + 175/3*nf^7*T^3*h^10*u*p*QL^4*QR*QRd^2*LR + 25/3*nf^7*T^3*h^10*u*
      p*QL^4*QR^2*LR^2 + 22/3*nf^7*T^3*h^10*u*p*QL^4*QR^2*LL^2 + 25*nf^7*T^3*
      h^10*u*p*QL^4*QLd*LLd*LR^2 + 140*nf^7*T^3*h^10*u*p*QL^4*QLd*LL*LR*LRd +
      35*nf^7*T^3*h^10*u*p*QL^4*QLd*LL^2*LLd + 140*nf^7*T^3*h^10*u*p*QL^4*QLd*
      QR*QRd*LL - 127/3*nf^7*T^3*h^10*u*p*QL^4*QLd^2*QRd^2 + 125/3*nf^7*T^3*
      h^10*u*p*QL^4*QLd^2*QR*LR - 25/3*nf^7*T^3*h^10*u*p*QL^4*QLd^4 + 36*nf^7*
      T^3*h^10*u*p*QL^5*QRd^2*LL + 140/3*nf^7*T^3*h^10*u*p*QL^5*QR*LL*LR + 140/
      3*nf^7*T^3*h^10*u*p*QL^5*QLd*QRd*LR + 341/15*nf^7*T^3*h^10*u*p*QL^5*
      QLd^2*LL + 16/3*nf^7*T^3*h^10*u*p*QL^6*LR^2 + 20/3*nf^7*T^3*h^10*u*p*
      QL^6*LL^2 - 125/48*nf^7*T^3*h^10*u^2*LR^4*LRd^4 - 43/3*nf^7*T^3*h^10*u^2
      *LLd^2*LR^4*LRd^2 - 71/12*nf^7*T^3*h^10*u^2*LLd^4*LR^4 - 125/6*nf^7*T^3*
      h^10*u^2*LL*LLd*LR^3*LRd^3 - 94/3*nf^7*T^3*h^10*u^2*LL*LLd^3*LR^3*LRd -
      43/3*nf^7*T^3*h^10*u^2*LL^2*LR^2*LRd^4 - 125/4*nf^7*T^3*h^10*u^2*LL^2*
      LLd^2*LR^2*LRd^2 - 43/3*nf^7*T^3*h^10*u^2*LL^2*LLd^4*LR^2 - 94/3*nf^7*
      T^3*h^10*u^2*LL^3*LLd*LR*LRd^3 - 125/6*nf^7*T^3*h^10*u^2*LL^3*LLd^3*LR*
      LRd - 71/12*nf^7*T^3*h^10*u^2*LL^4*LRd^4 - 43/3*nf^7*T^3*h^10*u^2*LL^4*
      LLd^2*LRd^2 - 125/48*nf^7*T^3*h^10*u^2*LL^4*LLd^4 - 5/6*nf^7*T^3*h^10*
      u^2*QRd^3*LR^2*LRd^3 + 125/24*nf^7*T^3*h^10*u^2*QRd^3*LLd^2*LR^2*LRd +
      94/3*nf^7*T^3*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 71/18*nf^7*T^3*h^10*u^2*
      QRd^3*LL^2*LRd^3 + 79/6*nf^7*T^3*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 71/36*
      nf^7*T^3*h^10*u^2*QRd^6*LRd^2 + 7/4*nf^7*T^3*h^10*u^2*QRd^6*LLd^2 - 125/
      6*nf^7*T^3*h^10*u^2*QR*QRd*LR^3*LRd^3 - 188/3*nf^7*T^3*h^10*u^2*QR*QRd*
      LLd^2*LR^3*LRd - 125/2*nf^7*T^3*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 188/
      3*nf^7*T^3*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 188/3*nf^7*T^3*h^10*u^2*QR*
      QRd*LL^2*LR*LRd^3 - 125/2*nf^7*T^3*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd -
      188/3*nf^7*T^3*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 125/6*nf^7*T^3*h^10*u^2*
      QR*QRd*LL^3*LLd^3 + 47/4*nf^7*T^3*h^10*u^2*QR*QRd^4*LR*LRd^2 + 125/16*
      nf^7*T^3*h^10*u^2*QR*QRd^4*LLd^2*LR + 47*nf^7*T^3*h^10*u^2*QR*QRd^4*LL*
      LLd*LRd - 125/4*nf^7*T^3*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 47*nf^7*T^3*
      h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 - 47*nf^7*T^3*h^10*u^2*QR^2*QRd^2*LL^2*
      LRd^2 - 125/4*nf^7*T^3*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 91/12*nf^7*T^3*
      h^10*u^2*QR^2*QRd^5*LRd - 5/6*nf^7*T^3*h^10*u^2*QR^3*LR^3*LRd^2 - 71/18*
      nf^7*T^3*h^10*u^2*QR^3*LLd^2*LR^3 + 94/3*nf^7*T^3*h^10*u^2*QR^3*LL*LLd*
      LR^2*LRd + 125/24*nf^7*T^3*h^10*u^2*QR^3*LL^2*LR*LRd^2 + 79/6*nf^7*T^3*
      h^10*u^2*QR^3*LL^2*LLd^2*LR + 47/4*nf^7*T^3*h^10*u^2*QR^4*QRd*LR^2*LRd
       + 47*nf^7*T^3*h^10*u^2*QR^4*QRd*LL*LLd*LR + 125/16*nf^7*T^3*h^10*u^2*
      QR^4*QRd*LL^2*LRd - 125/48*nf^7*T^3*h^10*u^2*QR^4*QRd^4 + 91/12*nf^7*T^3
      *h^10*u^2*QR^5*QRd^2*LR + 71/36*nf^7*T^3*h^10*u^2*QR^6*LR^2 + 7/4*nf^7*
      T^3*h^10*u^2*QR^6*LL^2 - 125/8*nf^7*T^3*h^10*u^2*QLd*QRd^2*LLd*LR^2*
      LRd^2 - 173/6*nf^7*T^3*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 - 94/3*nf^7*T^3*
      h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 47/2*nf^7*T^3*h^10*u^2*QLd*QRd^2*LL^2*
      LLd*LRd^2 - 125/8*nf^7*T^3*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 47/3*nf^7*T^3
      *h^10*u^2*QLd*QRd^5*LLd*LRd - 52*nf^7*T^3*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2
       - 142/3*nf^7*T^3*h^10*u^2*QLd*QR*LLd^3*LR^3 - 125/3*nf^7*T^3*h^10*u^2*
      QLd*QR*LL*LR^2*LRd^3 - 94*nf^7*T^3*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd -
      125/2*nf^7*T^3*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 52*nf^7*T^3*h^10*u^2*
      QLd*QR*LL^2*LLd^3*LR - 94/3*nf^7*T^3*h^10*u^2*QLd*QR*LL^3*LRd^3 - 125/3*
      nf^7*T^3*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 125/2*nf^7*T^3*h^10*u^2*QLd*QR
      *QRd^3*LLd*LR*LRd - 94*nf^7*T^3*h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd - 125/
      2*nf^7*T^3*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2 - 94*nf^7*T^3*h^10*u^2*QLd*
      QR^2*QRd*LL*LLd^2*LR - 125/2*nf^7*T^3*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd
       + 625/48*nf^7*T^3*h^10*u^2*QLd*QR^2*QRd^4*LLd + 71/4*nf^7*T^3*h^10*u^2*
      QLd*QR^4*LLd*LR^2 + 47*nf^7*T^3*h^10*u^2*QLd*QR^4*LL*LR*LRd + 79/4*nf^7*
      T^3*h^10*u^2*QLd*QR^4*LL^2*LLd + 47/3*nf^7*T^3*h^10*u^2*QLd*QR^5*QRd*LL
       - 125/8*nf^7*T^3*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 47/2*nf^7*T^3*h^10*u^2
      *QLd^2*QRd*LLd^2*LR^2*LRd - 94/3*nf^7*T^3*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR
       - 173/6*nf^7*T^3*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 - 125/8*nf^7*T^3*h^10*
      u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 31/12*nf^7*T^3*h^10*u^2*QLd^2*QRd^4*LRd^2
       + 125/48*nf^7*T^3*h^10*u^2*QLd^2*QRd^4*LLd^2 - 125/8*nf^7*T^3*h^10*u^2*
      QLd^2*QR*QRd^2*LR*LRd^2 - 79/2*nf^7*T^3*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR
       + 125/2*nf^7*T^3*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd - 31*nf^7*T^3*h^10*
      u^2*QLd^2*QR^2*LR^2*LRd^2 - 71*nf^7*T^3*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2
       - 125/4*nf^7*T^3*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 - 31*nf^7*T^3*h^10*u^2*
      QLd^2*QR^2*LL^2*LLd^2 + 125/8*nf^7*T^3*h^10*u^2*QLd^2*QR^2*QRd^3*LRd -
      43/3*nf^7*T^3*h^10*u^2*QLd^2*QR^4*QRd^2 + 213/20*nf^7*T^3*h^10*u^2*QLd^2
      *QR^5*LR + 79/6*nf^7*T^3*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 - 71/18*nf^7*T^3*
      h^10*u^2*QLd^3*LLd^3*LR^2 + 94/3*nf^7*T^3*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd
       + 125/24*nf^7*T^3*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 - 5/6*nf^7*T^3*h^10*u^2
      *QLd^3*LL^2*LLd^3 + 125/6*nf^7*T^3*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 94*
      nf^7*T^3*h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 109/6*nf^7*T^3*h^10*u^2*
      QLd^3*QR^2*QRd^2*LLd + 125/48*nf^7*T^3*h^10*u^2*QLd^4*QRd^2*LRd^2 + 31/
      12*nf^7*T^3*h^10*u^2*QLd^4*QRd^2*LLd^2 + 79/4*nf^7*T^3*h^10*u^2*QLd^4*QR
      *LR*LRd^2 + 71/4*nf^7*T^3*h^10*u^2*QLd^4*QR*LLd^2*LR + 47*nf^7*T^3*h^10*
      u^2*QLd^4*QR*LL*LLd*LRd + 235/12*nf^7*T^3*h^10*u^2*QLd^4*QR^2*QRd*LRd -
      71/12*nf^7*T^3*h^10*u^2*QLd^4*QR^4 + 47/3*nf^7*T^3*h^10*u^2*QLd^5*QRd*
      LLd*LRd + 213/20*nf^7*T^3*h^10*u^2*QLd^5*QR^2*LLd + 7/4*nf^7*T^3*h^10*
      u^2*QLd^6*LRd^2 + 71/36*nf^7*T^3*h^10*u^2*QLd^6*LLd^2 - 125/3*nf^7*T^3*
      h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 94/3*nf^7*T^3*h^10*u^2*QL*QRd*LLd^3*
      LR^3 - 52*nf^7*T^3*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 - 125/2*nf^7*T^3*h^10*
      u^2*QL*QRd*LL*LLd^2*LR^2*LRd - 94*nf^7*T^3*h^10*u^2*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 125/3*nf^7*T^3*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 142/3*nf^7*T^3*
      h^10*u^2*QL*QRd*LL^3*LRd^3 - 52*nf^7*T^3*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd
       + 47*nf^7*T^3*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 71/4*nf^7*T^3*h^10*u^2*QL*
      QRd^4*LL*LRd^2 + 79/4*nf^7*T^3*h^10*u^2*QL*QRd^4*LL*LLd^2 - 125/2*nf^7*
      T^3*h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd - 94*nf^7*T^3*h^10*u^2*QL*QR*QRd^2
      *LL*LR*LRd^2 - 125/2*nf^7*T^3*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR - 94*nf^7
      *T^3*h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 47/3*nf^7*T^3*h^10*u^2*QL*QR*
      QRd^5*LLd - 94/3*nf^7*T^3*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 125/8*nf^7*T^3
      *h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 47/2*nf^7*T^3*h^10*u^2*QL*QR^2*LL*
      LLd^2*LR^2 - 173/6*nf^7*T^3*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 125/8*nf^7*T^3
      *h^10*u^2*QL*QR^2*LL^3*LLd^2 + 125/2*nf^7*T^3*h^10*u^2*QL*QR^3*QRd*LL*LR
      *LRd + 625/48*nf^7*T^3*h^10*u^2*QL*QR^4*QRd^2*LL + 47/3*nf^7*T^3*h^10*
      u^2*QL*QR^5*LL*LR - 125/6*nf^7*T^3*h^10*u^2*QL*QLd*LR^3*LRd^3 - 188/3*
      nf^7*T^3*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd - 125/2*nf^7*T^3*h^10*u^2*QL*QLd
      *LL*LLd*LR^2*LRd^2 - 188/3*nf^7*T^3*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 188/
      3*nf^7*T^3*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 - 125/2*nf^7*T^3*h^10*u^2*QL*
      QLd*LL^2*LLd^2*LR*LRd - 188/3*nf^7*T^3*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 -
      125/6*nf^7*T^3*h^10*u^2*QL*QLd*LL^3*LLd^3 + 94*nf^7*T^3*h^10*u^2*QL*QLd*
      QRd^3*LL*LLd*LRd - 125*nf^7*T^3*h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 - 188*
      nf^7*T^3*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 - 188*nf^7*T^3*h^10*u^2*QL*
      QLd*QR*QRd*LL^2*LRd^2 - 125*nf^7*T^3*h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2
       + 47*nf^7*T^3*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 94*nf^7*T^3*h^10*u^2*QL*
      QLd*QR^3*LL*LLd*LR - 125/6*nf^7*T^3*h^10*u^2*QL*QLd*QR^3*QRd^3 + 47*nf^7
      *T^3*h^10*u^2*QL*QLd*QR^4*QRd*LR + 125/2*nf^7*T^3*h^10*u^2*QL*QLd^2*
      QRd^2*LLd*LR*LRd - 79/2*nf^7*T^3*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 125/
      8*nf^7*T^3*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 94*nf^7*T^3*h^10*u^2*QL*
      QLd^2*QR*LLd*LR^2*LRd - 125/2*nf^7*T^3*h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2
       - 94*nf^7*T^3*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR - 125/2*nf^7*T^3*h^10*
      u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 125/3*nf^7*T^3*h^10*u^2*QL*QLd^2*QR*QRd^3
      *LLd + 235/12*nf^7*T^3*h^10*u^2*QL*QLd^2*QR^4*LL + 125/2*nf^7*T^3*h^10*
      u^2*QL*QLd^3*QRd*LL*LLd*LRd + 125/3*nf^7*T^3*h^10*u^2*QL*QLd^3*QR*QRd^2*
      LRd - 94/3*nf^7*T^3*h^10*u^2*QL*QLd^3*QR^3*QRd + 47*nf^7*T^3*h^10*u^2*QL
      *QLd^4*LLd*LR*LRd + 125/16*nf^7*T^3*h^10*u^2*QL*QLd^4*LL*LRd^2 + 47/4*
      nf^7*T^3*h^10*u^2*QL*QLd^4*LL*LLd^2 + 47*nf^7*T^3*h^10*u^2*QL*QLd^4*QR*
      QRd*LLd + 47/3*nf^7*T^3*h^10*u^2*QL*QLd^5*QR*LRd - 31*nf^7*T^3*h^10*u^2*
      QL^2*QRd^2*LR^2*LRd^2 - 125/4*nf^7*T^3*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 -
      71*nf^7*T^3*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 - 31*nf^7*T^3*h^10*u^2*QL^2*
      QRd^2*LL^2*LLd^2 + 213/20*nf^7*T^3*h^10*u^2*QL^2*QRd^5*LRd - 125/8*nf^7*
      T^3*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 173/6*nf^7*T^3*h^10*u^2*QL^2*QR*LLd^2*
      LR^3 - 47/2*nf^7*T^3*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 - 125/8*nf^7*T^3*
      h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 94/3*nf^7*T^3*h^10*u^2*QL^2*QR*LL^3*LLd
      *LRd - 125/8*nf^7*T^3*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 125/2*nf^7*T^3*
      h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 79/2*nf^7*T^3*h^10*u^2*QL^2*QR^2*QRd*
      LL^2*LRd - 43/3*nf^7*T^3*h^10*u^2*QL^2*QR^2*QRd^4 + 125/8*nf^7*T^3*h^10*
      u^2*QL^2*QR^3*QRd^2*LR + 31/12*nf^7*T^3*h^10*u^2*QL^2*QR^4*LR^2 + 125/48
      *nf^7*T^3*h^10*u^2*QL^2*QR^4*LL^2 - 125/2*nf^7*T^3*h^10*u^2*QL^2*QLd*QRd
      *LLd*LR^2*LRd - 94*nf^7*T^3*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 - 125/2*
      nf^7*T^3*h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR - 94*nf^7*T^3*h^10*u^2*QL^2*
      QLd*QRd*LL^2*LLd*LRd + 235/12*nf^7*T^3*h^10*u^2*QL^2*QLd*QRd^4*LLd - 79/
      2*nf^7*T^3*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 125/2*nf^7*T^3*h^10*u^2*
      QL^2*QLd*QR^2*LL*LR*LRd - 125/8*nf^7*T^3*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd
       + 125/3*nf^7*T^3*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 125/4*nf^7*T^3*h^10*
      u^2*QL^2*QLd^2*LR^2*LRd^2 - 47*nf^7*T^3*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2
       - 47*nf^7*T^3*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 125/4*nf^7*T^3*h^10*u^2*
      QL^2*QLd^2*LL^2*LLd^2 + 109/6*nf^7*T^3*h^10*u^2*QL^2*QLd^2*QRd^3*LRd -
      125/4*nf^7*T^3*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 109/6*nf^7*T^3*h^10*u^2*
      QL^2*QLd^2*QR^3*LR + 125/8*nf^7*T^3*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 625/
      48*nf^7*T^3*h^10*u^2*QL^2*QLd^4*QRd*LRd - 43/3*nf^7*T^3*h^10*u^2*QL^2*
      QLd^4*QR^2 + 91/12*nf^7*T^3*h^10*u^2*QL^2*QLd^5*LLd + 79/6*nf^7*T^3*h^10
      *u^2*QL^3*LL*LR^2*LRd^2 + 125/24*nf^7*T^3*h^10*u^2*QL^3*LL*LLd^2*LR^2 +
      94/3*nf^7*T^3*h^10*u^2*QL^3*LL^2*LLd*LR*LRd - 71/18*nf^7*T^3*h^10*u^2*
      QL^3*LL^3*LRd^2 - 5/6*nf^7*T^3*h^10*u^2*QL^3*LL^3*LLd^2 + 94*nf^7*T^3*
      h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 109/6*nf^7*T^3*h^10*u^2*QL^3*QR^2*QRd^2
      *LL + 125/6*nf^7*T^3*h^10*u^2*QL^3*QR^3*LL*LR + 125/2*nf^7*T^3*h^10*u^2*
      QL^3*QLd*QR*LL*LLd*LR - 94/3*nf^7*T^3*h^10*u^2*QL^3*QLd*QR*QRd^3 + 125/3
      *nf^7*T^3*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 125/8*nf^7*T^3*h^10*u^2*QL^3*
      QLd^2*QR^2*LL - 125/6*nf^7*T^3*h^10*u^2*QL^3*QLd^3*QR*QRd + 79/4*nf^7*
      T^3*h^10*u^2*QL^4*QRd*LR^2*LRd + 47*nf^7*T^3*h^10*u^2*QL^4*QRd*LL*LLd*LR
       + 71/4*nf^7*T^3*h^10*u^2*QL^4*QRd*LL^2*LRd - 71/12*nf^7*T^3*h^10*u^2*
      QL^4*QRd^4 + 235/12*nf^7*T^3*h^10*u^2*QL^4*QR*QRd^2*LR + 125/48*nf^7*T^3
      *h^10*u^2*QL^4*QR^2*LR^2 + 31/12*nf^7*T^3*h^10*u^2*QL^4*QR^2*LL^2 + 125/
      16*nf^7*T^3*h^10*u^2*QL^4*QLd*LLd*LR^2 + 47*nf^7*T^3*h^10*u^2*QL^4*QLd*
      LL*LR*LRd + 47/4*nf^7*T^3*h^10*u^2*QL^4*QLd*LL^2*LLd + 47*nf^7*T^3*h^10*
      u^2*QL^4*QLd*QR*QRd*LL - 43/3*nf^7*T^3*h^10*u^2*QL^4*QLd^2*QRd^2 + 625/
      48*nf^7*T^3*h^10*u^2*QL^4*QLd^2*QR*LR - 125/48*nf^7*T^3*h^10*u^2*QL^4*
      QLd^4 + 213/20*nf^7*T^3*h^10*u^2*QL^5*QRd^2*LL + 47/3*nf^7*T^3*h^10*u^2*
      QL^5*QR*LL*LR + 47/3*nf^7*T^3*h^10*u^2*QL^5*QLd*QRd*LR + 91/12*nf^7*T^3*
      h^10*u^2*QL^5*QLd^2*LL + 7/4*nf^7*T^3*h^10*u^2*QL^6*LR^2 + 71/36*nf^7*
      T^3*h^10*u^2*QL^6*LL^2 + 7/72*nf^7*T^4*h^10*LLd*LR^5*LRd^4 + 41/720*nf^7
      *T^4*h^10*LLd^3*LR^5*LRd^2 - 103/360*nf^7*T^4*h^10*LLd^5*LR^5 + 7/72*
      nf^7*T^4*h^10*LL*LR^4*LRd^5 + 53/144*nf^7*T^4*h^10*LL*LLd^2*LR^4*LRd^3
       - 11/24*nf^7*T^4*h^10*LL*LLd^4*LR^4*LRd + 53/144*nf^7*T^4*h^10*LL^2*LLd
      *LR^3*LRd^4 - 11/12*nf^7*T^4*h^10*LL^2*LLd^3*LR^3*LRd^2 + 41/720*nf^7*
      T^4*h^10*LL^2*LLd^5*LR^3 + 41/720*nf^7*T^4*h^10*LL^3*LR^2*LRd^5 - 11/12*
      nf^7*T^4*h^10*LL^3*LLd^2*LR^2*LRd^3 + 53/144*nf^7*T^4*h^10*LL^3*LLd^4*
      LR^2*LRd - 11/24*nf^7*T^4*h^10*LL^4*LLd*LR*LRd^4 + 53/144*nf^7*T^4*h^10*
      LL^4*LLd^3*LR*LRd^2 + 7/72*nf^7*T^4*h^10*LL^4*LLd^5*LR - 103/360*nf^7*
      T^4*h^10*LL^5*LRd^5 + 41/720*nf^7*T^4*h^10*LL^5*LLd^2*LRd^3 + 7/72*nf^7*
      T^4*h^10*LL^5*LLd^4*LRd - 2/9*nf^7*T^4*h^10*QRd^3*LLd^3*LR^3*LRd - 11/
      144*nf^7*T^4*h^10*QRd^3*LL*LR^2*LRd^4 - 1/12*nf^7*T^4*h^10*QRd^3*LL*
      LLd^2*LR^2*LRd^2 + 53/144*nf^7*T^4*h^10*QRd^3*LL*LLd^4*LR^2 - 2/9*nf^7*
      T^4*h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 4/9*nf^7*T^4*h^10*QRd^3*LL^2*LLd^3*LR
      *LRd + 7/24*nf^7*T^4*h^10*QRd^3*LL^3*LRd^4 - 43/72*nf^7*T^4*h^10*QRd^3*
      LL^3*LLd^2*LRd^2 + 77/72*nf^7*T^4*h^10*QRd^6*LLd*LR*LRd^2 + 85/144*nf^7*
      T^4*h^10*QRd^6*LLd^3*LR + 2/3*nf^7*T^4*h^10*QRd^6*LL*LRd^3 + 181/144*
      nf^7*T^4*h^10*QRd^6*LL*LLd^2*LRd + 3/4*nf^7*T^4*h^10*QR*QRd*LLd*LR^4*
      LRd^3 - 7/12*nf^7*T^4*h^10*QR*QRd*LLd^3*LR^4*LRd + 3/4*nf^7*T^4*h^10*QR*
      QRd*LL*LR^3*LRd^4 - 2/3*nf^7*T^4*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 7/12*
      nf^7*T^4*h^10*QR*QRd*LL*LLd^4*LR^3 - 2/3*nf^7*T^4*h^10*QR*QRd*LL^2*LLd*
      LR^2*LRd^3 - 2/3*nf^7*T^4*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 7/12*nf^7*
      T^4*h^10*QR*QRd*LL^3*LR*LRd^4 - 2/3*nf^7*T^4*h^10*QR*QRd*LL^3*LLd^2*LR*
      LRd^2 + 3/4*nf^7*T^4*h^10*QR*QRd*LL^3*LLd^4*LR - 7/12*nf^7*T^4*h^10*QR*
      QRd*LL^4*LLd*LRd^3 + 3/4*nf^7*T^4*h^10*QR*QRd*LL^4*LLd^3*LRd + 1/16*nf^7
      *T^4*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 1/12*nf^7*T^4*h^10*QR*QRd^4*LLd^3*
      LR^2 + 3/4*nf^7*T^4*h^10*QR*QRd^4*LL*LR*LRd^3 + 5/4*nf^7*T^4*h^10*QR*
      QRd^4*LL*LLd^2*LR*LRd + 5/8*nf^7*T^4*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 1/16
      *nf^7*T^4*h^10*QR*QRd^4*LL^2*LLd^3 + 3/4*nf^7*T^4*h^10*QR*QRd^7*LLd*LRd
       - 1/4*nf^7*T^4*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 - 1/6*nf^7*T^4*h^10*QR^2*
      QRd^2*LLd^3*LR^3 - 1/4*nf^7*T^4*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 1/4*nf^7
      *T^4*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/6*nf^7*T^4*h^10*QR^2*QRd^2*LL^3*
      LRd^3 - 1/4*nf^7*T^4*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 23/12*nf^7*T^4*
      h^10*QR^2*QRd^5*LLd*LR*LRd + 17/48*nf^7*T^4*h^10*QR^2*QRd^5*LL*LRd^2 + 5/
      6*nf^7*T^4*h^10*QR^2*QRd^5*LL*LLd^2 - 11/144*nf^7*T^4*h^10*QR^3*LLd*LR^4
      *LRd^2 + 7/24*nf^7*T^4*h^10*QR^3*LLd^3*LR^4 - 2/9*nf^7*T^4*h^10*QR^3*LL*
      LLd^2*LR^3*LRd - 1/12*nf^7*T^4*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 - 43/72*
      nf^7*T^4*h^10*QR^3*LL^2*LLd^3*LR^2 - 2/9*nf^7*T^4*h^10*QR^3*LL^3*LR*
      LRd^3 - 4/9*nf^7*T^4*h^10*QR^3*LL^3*LLd^2*LR*LRd + 53/144*nf^7*T^4*h^10*
      QR^3*LL^4*LLd*LRd^2 + 107/144*nf^7*T^4*h^10*QR^3*QRd^6*LLd + 3/4*nf^7*
      T^4*h^10*QR^4*QRd*LLd*LR^3*LRd + 1/16*nf^7*T^4*h^10*QR^4*QRd*LL*LR^2*
      LRd^2 + 5/8*nf^7*T^4*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 5/4*nf^7*T^4*h^10*
      QR^4*QRd*LL^2*LLd*LR*LRd + 1/12*nf^7*T^4*h^10*QR^4*QRd*LL^3*LRd^2 - 1/16
      *nf^7*T^4*h^10*QR^4*QRd*LL^3*LLd^2 + 1/4*nf^7*T^4*h^10*QR^4*QRd^4*LLd*LR
       + 1/4*nf^7*T^4*h^10*QR^4*QRd^4*LL*LRd + 17/48*nf^7*T^4*h^10*QR^5*QRd^2*
      LLd*LR^2 + 23/12*nf^7*T^4*h^10*QR^5*QRd^2*LL*LR*LRd + 5/6*nf^7*T^4*h^10*
      QR^5*QRd^2*LL^2*LLd + 2/3*nf^7*T^4*h^10*QR^6*LLd*LR^3 + 77/72*nf^7*T^4*
      h^10*QR^6*LL*LR^2*LRd + 181/144*nf^7*T^4*h^10*QR^6*LL^2*LLd*LR + 85/144*
      nf^7*T^4*h^10*QR^6*LL^3*LRd + 107/144*nf^7*T^4*h^10*QR^6*QRd^3*LL + 3/4*
      nf^7*T^4*h^10*QR^7*QRd*LL*LR + 55/144*nf^7*T^4*h^10*QLd*QRd^2*LR^3*LRd^4
       + 1/6*nf^7*T^4*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 85/144*nf^7*T^4*h^10*
      QLd*QRd^2*LLd^4*LR^3 + 2/3*nf^7*T^4*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 2/
      3*nf^7*T^4*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd + 5/8*nf^7*T^4*h^10*QLd*
      QRd^2*LL^2*LR*LRd^4 - 9/8*nf^7*T^4*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 +
      nf^7*T^4*h^10*QLd*QRd^2*LL^2*LLd^4*LR - 4/9*nf^7*T^4*h^10*QLd*QRd^2*LL^3
      *LLd*LRd^3 + 4/9*nf^7*T^4*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 35/36*nf^7*T^4
      *h^10*QLd*QRd^5*LR*LRd^3 + 23/12*nf^7*T^4*h^10*QLd*QRd^5*LLd^2*LR*LRd +
      23/12*nf^7*T^4*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 19/36*nf^7*T^4*h^10*QLd*
      QRd^5*LL*LLd^3 + 1/4*nf^7*T^4*h^10*QLd*QR*LR^4*LRd^4 + 25/48*nf^7*T^4*
      h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 31/24*nf^7*T^4*h^10*QLd*QR*LLd^4*LR^4 + 2/
      3*nf^7*T^4*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 4/3*nf^7*T^4*h^10*QLd*QR*LL*
      LLd^3*LR^3*LRd + 25/48*nf^7*T^4*h^10*QLd*QR*LL^2*LR^2*LRd^4 - 3/4*nf^7*
      T^4*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 25/48*nf^7*T^4*h^10*QLd*QR*LL^2*
      LLd^4*LR^2 - 8/3*nf^7*T^4*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 2/3*nf^7*T^4*
      h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 11/24*nf^7*T^4*h^10*QLd*QR*LL^4*LRd^4 +
      25/48*nf^7*T^4*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 1/4*nf^7*T^4*h^10*QLd*QR*
      LL^4*LLd^4 + 2/3*nf^7*T^4*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 31/24*nf^7*T^4*
      h^10*QLd*QR*QRd^6*LRd^2 + 89/48*nf^7*T^4*h^10*QLd*QR*QRd^6*LLd^2 + 2/3*
      nf^7*T^4*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 2/3*nf^7*T^4*h^10*QLd*QR^2*QRd*
      LLd^2*LR^3*LRd - 2/3*nf^7*T^4*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 4/3*nf^7
      *T^4*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 - 4/3*nf^7*T^4*h^10*QLd*QR^2*QRd*
      LL^3*LLd*LRd^2 + 2/3*nf^7*T^4*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 35/48*nf^7*
      T^4*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 3/4*nf^7*T^4*h^10*QLd*QR^2*QRd^4*
      LLd^2*LR + 5/4*nf^7*T^4*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 3/4*nf^7*T^4*
      h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 3/2*nf^7*T^4*h^10*QLd*QR^3*QRd^2*LLd^2*
      LR^2 - 3/4*nf^7*T^4*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 35/36*nf^7*T^4*h^10
      *QLd*QR^3*QRd^5*LRd - 7/48*nf^7*T^4*h^10*QLd*QR^4*LR^3*LRd^2 + 29/24*
      nf^7*T^4*h^10*QLd*QR^4*LLd^2*LR^3 + 5/4*nf^7*T^4*h^10*QLd*QR^4*LL*LLd*
      LR^2*LRd + nf^7*T^4*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 1/16*nf^7*T^4*h^10*QLd
      *QR^4*LL^2*LLd^2*LR + 1/12*nf^7*T^4*h^10*QLd*QR^4*LL^3*LLd*LRd + 3/4*
      nf^7*T^4*h^10*QLd*QR^4*QRd^3*LR*LRd + 3/4*nf^7*T^4*h^10*QLd*QR^4*QRd^3*
      LL*LLd + 23/12*nf^7*T^4*h^10*QLd*QR^5*QRd*LR^2*LRd + 19/6*nf^7*T^4*h^10*
      QLd*QR^5*QRd*LL*LLd*LR + 23/12*nf^7*T^4*h^10*QLd*QR^5*QRd*LL^2*LRd + 13/
      24*nf^7*T^4*h^10*QLd*QR^5*QRd^4 + 73/144*nf^7*T^4*h^10*QLd*QR^6*QRd^2*LR
       + 2/3*nf^7*T^4*h^10*QLd*QR^7*LR^2 + 25/48*nf^7*T^4*h^10*QLd*QR^7*LL^2
       + 4/9*nf^7*T^4*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 4/9*nf^7*T^4*h^10*QLd^2*
      QRd*LLd^3*LR^3*LRd + nf^7*T^4*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 9/8*nf^7*
      T^4*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 + 5/8*nf^7*T^4*h^10*QLd^2*QRd*LL*
      LLd^4*LR^2 - 2/3*nf^7*T^4*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 2/3*nf^7*
      T^4*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd - 85/144*nf^7*T^4*h^10*QLd^2*QRd*
      LL^3*LRd^4 + 1/6*nf^7*T^4*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 55/144*nf^7*
      T^4*h^10*QLd^2*QRd*LL^3*LLd^4 + 89/48*nf^7*T^4*h^10*QLd^2*QRd^4*LLd*LR*
      LRd^2 - 55/72*nf^7*T^4*h^10*QLd^2*QRd^4*LLd^3*LR + 203/144*nf^7*T^4*h^10
      *QLd^2*QRd^4*LL*LRd^3 + 1/4*nf^7*T^4*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 3/4
      *nf^7*T^4*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 25/24*nf^7*T^4*h^10*QLd^2
      *QR*QRd^2*LLd^3*LR^2 + 2/3*nf^7*T^4*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 9/
      8*nf^7*T^4*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 5/6*nf^7*T^4*h^10*QLd^2*
      QR*QRd^2*LL^2*LLd^3 + 23/12*nf^7*T^4*h^10*QLd^2*QR*QRd^5*LLd*LRd - 1/12*
      nf^7*T^4*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 11/6*nf^7*T^4*h^10*QLd^2*QR^2*
      LLd^3*LR^3 + 13/12*nf^7*T^4*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 - 1/12*nf^7*
      T^4*h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 11/6*nf^7*T^4*h^10*QLd^2*QR^2*LL^3*
      LRd^3 + 13/12*nf^7*T^4*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 4/3*nf^7*T^4*
      h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 + 5/24*nf^7*T^4*h^10*QLd^2*QR^2*QRd^3*LL*
      LLd^2 + 8/9*nf^7*T^4*h^10*QLd^2*QR^3*QRd^4*LLd + 25/48*nf^7*T^4*h^10*
      QLd^2*QR^4*QRd^2*LLd*LR + 25/48*nf^7*T^4*h^10*QLd^2*QR^4*QRd^2*LL*LRd +
      53/24*nf^7*T^4*h^10*QLd^2*QR^5*LLd*LR^2 + 5/4*nf^7*T^4*h^10*QLd^2*QR^5*
      LL*LR*LRd + 35/48*nf^7*T^4*h^10*QLd^2*QR^5*LL^2*LLd + 77/72*nf^7*T^4*
      h^10*QLd^2*QR^6*QRd*LL - 43/72*nf^7*T^4*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 7/
      24*nf^7*T^4*h^10*QLd^3*LLd^4*LR^3 - 4/9*nf^7*T^4*h^10*QLd^3*LL*LLd*LR^2*
      LRd^3 - 2/9*nf^7*T^4*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 53/144*nf^7*T^4*h^10
      *QLd^3*LL^2*LR*LRd^4 - 1/12*nf^7*T^4*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 - 11/
      144*nf^7*T^4*h^10*QLd^3*LL^2*LLd^4*LR - 2/9*nf^7*T^4*h^10*QLd^3*LL^3*LLd
      *LRd^3 + 2/9*nf^7*T^4*h^10*QLd^3*QRd^3*LR*LRd^3 - 2/9*nf^7*T^4*h^10*
      QLd^3*QRd^3*LLd^2*LR*LRd - 2/9*nf^7*T^4*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 +
      2/9*nf^7*T^4*h^10*QLd^3*QRd^3*LL*LLd^3 + 2/3*nf^7*T^4*h^10*QLd^3*QR*QRd*
      LL*LLd^3*LR - 2/3*nf^7*T^4*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 13/16*nf^7*T^4
      *h^10*QLd^3*QR*QRd^4*LRd^2 - 9/8*nf^7*T^4*h^10*QLd^3*QR*QRd^4*LLd^2 - 1/
      12*nf^7*T^4*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 29/24*nf^7*T^4*h^10*QLd^3*
      QR^2*QRd^2*LLd^2*LR - 2/3*nf^7*T^4*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 3/
      4*nf^7*T^4*h^10*QLd^3*QR^3*LR^2*LRd^2 - 3/2*nf^7*T^4*h^10*QLd^3*QR^3*
      LLd^2*LR^2 + 3/4*nf^7*T^4*h^10*QLd^3*QR^3*LL^2*LLd^2 - 2/3*nf^7*T^4*h^10
      *QLd^3*QR^3*QRd^3*LRd - 7/12*nf^7*T^4*h^10*QLd^3*QR^4*QRd*LR*LRd - 7/12*
      nf^7*T^4*h^10*QLd^3*QR^4*QRd*LL*LLd - 61/240*nf^7*T^4*h^10*QLd^3*QR^5*
      QRd^2 + 65/72*nf^7*T^4*h^10*QLd^3*QR^6*LR + 1/4*nf^7*T^4*h^10*QLd^4*
      QRd^2*LLd*LR*LRd^2 + 203/144*nf^7*T^4*h^10*QLd^4*QRd^2*LLd^3*LR - 55/72*
      nf^7*T^4*h^10*QLd^4*QRd^2*LL*LRd^3 + 89/48*nf^7*T^4*h^10*QLd^4*QRd^2*LL*
      LLd^2*LRd + 1/16*nf^7*T^4*h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 29/24*nf^7*T^4*
      h^10*QLd^4*QR*LLd^3*LR^2 + 1/12*nf^7*T^4*h^10*QLd^4*QR*LL*LR*LRd^3 + 5/4
      *nf^7*T^4*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + nf^7*T^4*h^10*QLd^4*QR*LL^2*
      LLd*LRd^2 - 7/48*nf^7*T^4*h^10*QLd^4*QR*LL^2*LLd^3 + 1/12*nf^7*T^4*h^10*
      QLd^4*QR*QRd^3*LLd*LRd + 7/12*nf^7*T^4*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd -
      83/48*nf^7*T^4*h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 5/8*nf^7*T^4*h^10*QLd^4*
      QR^2*QRd*LL*LLd^2 - 215/144*nf^7*T^4*h^10*QLd^4*QR^3*QRd^2*LLd - 31/24*
      nf^7*T^4*h^10*QLd^4*QR^4*LLd*LR - 11/24*nf^7*T^4*h^10*QLd^4*QR^4*LL*LRd
       + 19/36*nf^7*T^4*h^10*QLd^5*QRd*LR*LRd^3 + 23/12*nf^7*T^4*h^10*QLd^5*
      QRd*LLd^2*LR*LRd + 23/12*nf^7*T^4*h^10*QLd^5*QRd*LL*LLd*LRd^2 + 35/36*
      nf^7*T^4*h^10*QLd^5*QRd*LL*LLd^3 + 5/6*nf^7*T^4*h^10*QLd^5*QR*QRd^2*
      LRd^2 + 103/48*nf^7*T^4*h^10*QLd^5*QR*QRd^2*LLd^2 + 35/48*nf^7*T^4*h^10*
      QLd^5*QR^2*LR*LRd^2 + 53/24*nf^7*T^4*h^10*QLd^5*QR^2*LLd^2*LR + 5/4*nf^7
      *T^4*h^10*QLd^5*QR^2*LL*LLd*LRd - 5/36*nf^7*T^4*h^10*QLd^5*QR^3*QRd*LRd
       - 77/120*nf^7*T^4*h^10*QLd^5*QR^5 + 181/144*nf^7*T^4*h^10*QLd^6*LLd*LR*
      LRd^2 + 2/3*nf^7*T^4*h^10*QLd^6*LLd^3*LR + 85/144*nf^7*T^4*h^10*QLd^6*LL
      *LRd^3 + 77/72*nf^7*T^4*h^10*QLd^6*LL*LLd^2*LRd + 23/12*nf^7*T^4*h^10*
      QLd^6*QR*QRd*LLd*LRd + 65/72*nf^7*T^4*h^10*QLd^6*QR^3*LLd + 25/48*nf^7*
      T^4*h^10*QLd^7*QR*LRd^2 + 2/3*nf^7*T^4*h^10*QLd^7*QR*LLd^2 + 1/4*nf^7*
      T^4*h^10*QL*QRd*LR^4*LRd^4 + 25/48*nf^7*T^4*h^10*QL*QRd*LLd^2*LR^4*LRd^2
       - 11/24*nf^7*T^4*h^10*QL*QRd*LLd^4*LR^4 + 2/3*nf^7*T^4*h^10*QL*QRd*LL*
      LLd*LR^3*LRd^3 - 8/3*nf^7*T^4*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 25/48*nf^7
      *T^4*h^10*QL*QRd*LL^2*LR^2*LRd^4 - 3/4*nf^7*T^4*h^10*QL*QRd*LL^2*LLd^2*
      LR^2*LRd^2 + 25/48*nf^7*T^4*h^10*QL*QRd*LL^2*LLd^4*LR^2 - 4/3*nf^7*T^4*
      h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 2/3*nf^7*T^4*h^10*QL*QRd*LL^3*LLd^3*LR*
      LRd - 31/24*nf^7*T^4*h^10*QL*QRd*LL^4*LRd^4 + 25/48*nf^7*T^4*h^10*QL*QRd
      *LL^4*LLd^2*LRd^2 + 1/4*nf^7*T^4*h^10*QL*QRd*LL^4*LLd^4 - 7/48*nf^7*T^4*
      h^10*QL*QRd^4*LR^2*LRd^3 + nf^7*T^4*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 5/4*
      nf^7*T^4*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 1/12*nf^7*T^4*h^10*QL*QRd^4*LL*
      LLd^3*LR + 29/24*nf^7*T^4*h^10*QL*QRd^4*LL^2*LRd^3 + 1/16*nf^7*T^4*h^10*
      QL*QRd^4*LL^2*LLd^2*LRd + 2/3*nf^7*T^4*h^10*QL*QRd^7*LRd^2 + 25/48*nf^7*
      T^4*h^10*QL*QRd^7*LLd^2 + 2/3*nf^7*T^4*h^10*QL*QR*QRd^2*LR^3*LRd^3 - 4/3
      *nf^7*T^4*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd - 4/3*nf^7*T^4*h^10*QL*QR*
      QRd^2*LL*LLd^3*LR^2 - 2/3*nf^7*T^4*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 - 2/3*
      nf^7*T^4*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 + 2/3*nf^7*T^4*h^10*QL*QR*QRd^2
      *LL^3*LLd^3 + 23/12*nf^7*T^4*h^10*QL*QR*QRd^5*LR*LRd^2 + 23/12*nf^7*T^4*
      h^10*QL*QR*QRd^5*LLd^2*LR + 19/6*nf^7*T^4*h^10*QL*QR*QRd^5*LL*LLd*LRd +
      55/144*nf^7*T^4*h^10*QL*QR^2*LR^4*LRd^3 + 5/8*nf^7*T^4*h^10*QL*QR^2*
      LLd^2*LR^4*LRd + 2/3*nf^7*T^4*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 - 4/9*nf^7*
      T^4*h^10*QL*QR^2*LL*LLd^3*LR^3 + 1/6*nf^7*T^4*h^10*QL*QR^2*LL^2*LR^2*
      LRd^3 - 9/8*nf^7*T^4*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd - 2/3*nf^7*T^4*
      h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 + 4/9*nf^7*T^4*h^10*QL*QR^2*LL^3*LLd^3*LR
       - 85/144*nf^7*T^4*h^10*QL*QR^2*LL^4*LRd^3 + nf^7*T^4*h^10*QL*QR^2*LL^4*
      LLd^2*LRd - 3/4*nf^7*T^4*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 3/2*nf^7*T^4*
      h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 3/4*nf^7*T^4*h^10*QL*QR^2*QRd^3*LL^2*
      LLd^2 + 73/144*nf^7*T^4*h^10*QL*QR^2*QRd^6*LRd + 2/3*nf^7*T^4*h^10*QL*
      QR^3*QRd*LR^3*LRd^2 + 3/4*nf^7*T^4*h^10*QL*QR^3*QRd^4*LR*LRd + 3/4*nf^7*
      T^4*h^10*QL*QR^3*QRd^4*LL*LLd + 35/48*nf^7*T^4*h^10*QL*QR^4*QRd^2*LR^2*
      LRd + 5/4*nf^7*T^4*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 3/4*nf^7*T^4*h^10*QL*
      QR^4*QRd^2*LL^2*LRd + 13/24*nf^7*T^4*h^10*QL*QR^4*QRd^5 + 35/36*nf^7*T^4
      *h^10*QL*QR^5*LR^3*LRd + 23/12*nf^7*T^4*h^10*QL*QR^5*LL*LLd*LR^2 + 23/12
      *nf^7*T^4*h^10*QL*QR^5*LL^2*LR*LRd + 19/36*nf^7*T^4*h^10*QL*QR^5*LL^3*
      LLd + 35/36*nf^7*T^4*h^10*QL*QR^5*QRd^3*LR + 31/24*nf^7*T^4*h^10*QL*QR^6
      *QRd*LR^2 + 89/48*nf^7*T^4*h^10*QL*QR^6*QRd*LL^2 + 3/4*nf^7*T^4*h^10*QL*
      QLd*LLd*LR^4*LRd^3 - 7/12*nf^7*T^4*h^10*QL*QLd*LLd^3*LR^4*LRd + 3/4*nf^7
      *T^4*h^10*QL*QLd*LL*LR^3*LRd^4 - 2/3*nf^7*T^4*h^10*QL*QLd*LL*LLd^2*LR^3*
      LRd^2 - 7/12*nf^7*T^4*h^10*QL*QLd*LL*LLd^4*LR^3 - 2/3*nf^7*T^4*h^10*QL*
      QLd*LL^2*LLd*LR^2*LRd^3 - 2/3*nf^7*T^4*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd
       - 7/12*nf^7*T^4*h^10*QL*QLd*LL^3*LR*LRd^4 - 2/3*nf^7*T^4*h^10*QL*QLd*
      LL^3*LLd^2*LR*LRd^2 + 3/4*nf^7*T^4*h^10*QL*QLd*LL^3*LLd^4*LR - 7/12*nf^7
      *T^4*h^10*QL*QLd*LL^4*LLd*LRd^3 + 3/4*nf^7*T^4*h^10*QL*QLd*LL^4*LLd^3*
      LRd - 2/3*nf^7*T^4*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 2/3*nf^7*T^4*h^10*QL*
      QLd*QRd^3*LL*LR*LRd^3 + 23/12*nf^7*T^4*h^10*QL*QLd*QRd^6*LLd*LRd - 8/3*
      nf^7*T^4*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 8/3*nf^7*T^4*h^10*QL*QLd*QR*QRd
      *LL^3*LRd^3 + 5/2*nf^7*T^4*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd + 23/12*nf^7*
      T^4*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 5/4*nf^7*T^4*h^10*QL*QLd*QR*QRd^4*LL
      *LLd^2 + 31/12*nf^7*T^4*h^10*QL*QLd*QR^2*QRd^5*LLd + 2/3*nf^7*T^4*h^10*
      QL*QLd*QR^3*LLd*LR^3*LRd - 2/3*nf^7*T^4*h^10*QL*QLd*QR^3*LL^3*LRd^2 + 2/
      3*nf^7*T^4*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 2/3*nf^7*T^4*h^10*QL*QLd*QR^3
      *QRd^3*LL*LRd + 23/12*nf^7*T^4*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 5/2*nf^7*
      T^4*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 5/4*nf^7*T^4*h^10*QL*QLd*QR^4*QRd*
      LL^2*LLd + 31/12*nf^7*T^4*h^10*QL*QLd*QR^5*QRd^2*LL + 23/12*nf^7*T^4*
      h^10*QL*QLd*QR^6*LL*LR + 5/6*nf^7*T^4*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 - 9/
      8*nf^7*T^4*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd + 2/3*nf^7*T^4*h^10*QL*
      QLd^2*QRd^2*LL*LLd^3*LR - 25/24*nf^7*T^4*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3
       + 3/4*nf^7*T^4*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 103/48*nf^7*T^4*
      h^10*QL*QLd^2*QRd^5*LRd^2 + 5/6*nf^7*T^4*h^10*QL*QLd^2*QRd^5*LLd^2 + 2/3
      *nf^7*T^4*h^10*QL*QLd^2*QR*LR^3*LRd^3 - 2/3*nf^7*T^4*h^10*QL*QLd^2*QR*
      LLd^2*LR^3*LRd - 2/3*nf^7*T^4*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 - 4/3*nf^7*
      T^4*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 4/3*nf^7*T^4*h^10*QL*QLd^2*QR*LL^3*
      LLd*LRd^2 + 2/3*nf^7*T^4*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 2/3*nf^7*T^4*h^10
      *QL*QLd^2*QR*QRd^3*LR*LRd^2 - 2/3*nf^7*T^4*h^10*QL*QLd^2*QR*QRd^3*LLd^2*
      LR + 9/4*nf^7*T^4*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 - 3/2*nf^7*T^4*h^10*
      QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 9/4*nf^7*T^4*h^10*QL*QLd^2*QR^2*QRd*LL^2*
      LLd^2 + 7/4*nf^7*T^4*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 2/3*nf^7*T^4*h^10*QL
      *QLd^2*QR^3*QRd^2*LR*LRd - 2/3*nf^7*T^4*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd
       + 5/8*nf^7*T^4*h^10*QL*QLd^2*QR^4*LR^2*LRd + 7/12*nf^7*T^4*h^10*QL*
      QLd^2*QR^4*LL*LLd*LR - 83/48*nf^7*T^4*h^10*QL*QLd^2*QR^4*LL^2*LRd + 7/48
      *nf^7*T^4*h^10*QL*QLd^2*QR^4*QRd^3 + 5/4*nf^7*T^4*h^10*QL*QLd^2*QR^5*QRd
      *LR + 2/3*nf^7*T^4*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 1/12*nf^7*T^4*h^10*QL*
      QLd^3*QRd^4*LLd*LRd - 2/3*nf^7*T^4*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 + 2/3
      *nf^7*T^4*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 - 8/9*nf^7*T^4*h^10*QL*QLd^3*
      QR^2*QRd^3*LLd - 4/3*nf^7*T^4*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 8/3*nf^7*
      T^4*h^10*QL*QLd^3*QR^3*QRd*LL*LRd - 5/36*nf^7*T^4*h^10*QL*QLd^3*QR^5*LL
       - 1/16*nf^7*T^4*h^10*QL*QLd^4*LR^2*LRd^3 + 5/8*nf^7*T^4*h^10*QL*QLd^4*
      LLd^2*LR^2*LRd + 5/4*nf^7*T^4*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 + 3/4*nf^7*
      T^4*h^10*QL*QLd^4*LL*LLd^3*LR + 1/12*nf^7*T^4*h^10*QL*QLd^4*LL^2*LRd^3
       + 1/16*nf^7*T^4*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 9/8*nf^7*T^4*h^10*QL*
      QLd^4*QRd^3*LRd^2 + 13/16*nf^7*T^4*h^10*QL*QLd^4*QRd^3*LLd^2 + 5/4*nf^7*
      T^4*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 + 23/12*nf^7*T^4*h^10*QL*QLd^4*QR*QRd*
      LLd^2*LR + 5/2*nf^7*T^4*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd - 115/48*nf^7*
      T^4*h^10*QL*QLd^4*QR^2*QRd^2*LRd - 7/12*nf^7*T^4*h^10*QL*QLd^4*QR^3*LR*
      LRd - 7/12*nf^7*T^4*h^10*QL*QLd^4*QR^3*LL*LLd - 43/24*nf^7*T^4*h^10*QL*
      QLd^4*QR^4*QRd + 23/12*nf^7*T^4*h^10*QL*QLd^5*QRd^2*LLd*LRd + 19/6*nf^7*
      T^4*h^10*QL*QLd^5*QR*LLd*LR*LRd + 23/12*nf^7*T^4*h^10*QL*QLd^5*QR*LL*
      LRd^2 + 23/12*nf^7*T^4*h^10*QL*QLd^5*QR*LL*LLd^2 + 5/4*nf^7*T^4*h^10*QL*
      QLd^5*QR^2*QRd*LLd + 89/48*nf^7*T^4*h^10*QL*QLd^6*QRd*LRd^2 + 31/24*nf^7
      *T^4*h^10*QL*QLd^6*QRd*LLd^2 + 77/72*nf^7*T^4*h^10*QL*QLd^6*QR^2*LRd + 3/
      4*nf^7*T^4*h^10*QL*QLd^7*LLd*LRd + 13/12*nf^7*T^4*h^10*QL^2*QRd^2*LLd*
      LR^3*LRd^2 - 11/6*nf^7*T^4*h^10*QL^2*QRd^2*LLd^3*LR^3 - 1/12*nf^7*T^4*
      h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 13/12*nf^7*T^4*h^10*QL^2*QRd^2*LL^2*
      LLd^3*LR - 11/6*nf^7*T^4*h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/12*nf^7*T^4*h^10
      *QL^2*QRd^2*LL^3*LLd^2*LRd + 5/4*nf^7*T^4*h^10*QL^2*QRd^5*LLd*LR*LRd +
      53/24*nf^7*T^4*h^10*QL^2*QRd^5*LL*LRd^2 + 35/48*nf^7*T^4*h^10*QL^2*QRd^5
      *LL*LLd^2 + nf^7*T^4*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 85/144*nf^7*T^4*h^10*
      QL^2*QR*LLd^3*LR^4 + 4/9*nf^7*T^4*h^10*QL^2*QR*LL*LR^3*LRd^3 - 2/3*nf^7*
      T^4*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd - 9/8*nf^7*T^4*h^10*QL^2*QR*LL^2*LLd*
      LR^2*LRd^2 + 1/6*nf^7*T^4*h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 4/9*nf^7*T^4*
      h^10*QL^2*QR*LL^3*LR*LRd^3 + 2/3*nf^7*T^4*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd
       + 5/8*nf^7*T^4*h^10*QL^2*QR*LL^4*LLd*LRd^2 + 55/144*nf^7*T^4*h^10*QL^2*
      QR*LL^4*LLd^3 + 77/72*nf^7*T^4*h^10*QL^2*QR*QRd^6*LLd + 2/3*nf^7*T^4*
      h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd + 3/4*nf^7*T^4*h^10*QL^2*QR^2*QRd*LL*
      LR^2*LRd^2 - 9/8*nf^7*T^4*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 25/24*nf^7*
      T^4*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 5/6*nf^7*T^4*h^10*QL^2*QR^2*QRd*LL^3
      *LLd^2 + 25/48*nf^7*T^4*h^10*QL^2*QR^2*QRd^4*LLd*LR + 25/48*nf^7*T^4*
      h^10*QL^2*QR^2*QRd^4*LL*LRd + 4/3*nf^7*T^4*h^10*QL^2*QR^3*QRd^2*LLd*LR^2
       + 5/24*nf^7*T^4*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 203/144*nf^7*T^4*h^10*
      QL^2*QR^4*LLd*LR^3 + 89/48*nf^7*T^4*h^10*QL^2*QR^4*LL*LR^2*LRd + 1/4*
      nf^7*T^4*h^10*QL^2*QR^4*LL^2*LLd*LR - 55/72*nf^7*T^4*h^10*QL^2*QR^4*LL^3
      *LRd + 8/9*nf^7*T^4*h^10*QL^2*QR^4*QRd^3*LL + 23/12*nf^7*T^4*h^10*QL^2*
      QR^5*QRd*LL*LR + 2/3*nf^7*T^4*h^10*QL^2*QLd*QRd*LR^3*LRd^3 - 4/3*nf^7*
      T^4*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd - 4/3*nf^7*T^4*h^10*QL^2*QLd*QRd*LL
      *LLd^3*LR^2 - 2/3*nf^7*T^4*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 - 2/3*nf^7*
      T^4*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 2/3*nf^7*T^4*h^10*QL^2*QLd*QRd*
      LL^3*LLd^3 + 5/8*nf^7*T^4*h^10*QL^2*QLd*QRd^4*LR*LRd^2 - 83/48*nf^7*T^4*
      h^10*QL^2*QLd*QRd^4*LLd^2*LR + 7/12*nf^7*T^4*h^10*QL^2*QLd*QRd^4*LL*LLd*
      LRd + 9/4*nf^7*T^4*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 - 3/2*nf^7*T^4*h^10
      *QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 9/4*nf^7*T^4*h^10*QL^2*QLd*QR*QRd^2*LL^2
      *LLd^2 + 5/4*nf^7*T^4*h^10*QL^2*QLd*QR*QRd^5*LRd + 5/6*nf^7*T^4*h^10*
      QL^2*QLd*QR^2*LR^3*LRd^2 - 25/24*nf^7*T^4*h^10*QL^2*QLd*QR^2*LLd^2*LR^3
       - 9/8*nf^7*T^4*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 3/4*nf^7*T^4*h^10*
      QL^2*QLd*QR^2*LL^2*LLd^2*LR + 2/3*nf^7*T^4*h^10*QL^2*QLd*QR^2*LL^3*LLd*
      LRd - 2/3*nf^7*T^4*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd - 2/3*nf^7*T^4*h^10*
      QL^2*QLd*QR^2*QRd^3*LL*LLd + 2/3*nf^7*T^4*h^10*QL^2*QLd*QR^3*QRd*LR^2*
      LRd - 2/3*nf^7*T^4*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 7/48*nf^7*T^4*h^10*
      QL^2*QLd*QR^3*QRd^4 + 7/4*nf^7*T^4*h^10*QL^2*QLd*QR^4*QRd^2*LR + 103/48*
      nf^7*T^4*h^10*QL^2*QLd*QR^5*LR^2 + 5/6*nf^7*T^4*h^10*QL^2*QLd*QR^5*LL^2
       - 1/4*nf^7*T^4*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 1/6*nf^7*T^4*h^10*QL^2*
      QLd^2*LLd^3*LR^3 - 1/4*nf^7*T^4*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 1/4*nf^7
      *T^4*h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 1/6*nf^7*T^4*h^10*QL^2*QLd^2*LL^3*
      LRd^3 - 1/4*nf^7*T^4*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 2/3*nf^7*T^4*h^10*
      QL^2*QLd^2*QRd^3*LLd*LR*LRd - 29/24*nf^7*T^4*h^10*QL^2*QLd^2*QRd^3*LL*
      LRd^2 - 1/12*nf^7*T^4*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 115/48*nf^7*T^4*
      h^10*QL^2*QLd^2*QR*QRd^4*LLd - 3/4*nf^7*T^4*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LLd*LR - 3/4*nf^7*T^4*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 29/24*nf^7*T^4
      *h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 2/3*nf^7*T^4*h^10*QL^2*QLd^2*QR^3*LL*LR
      *LRd - 1/12*nf^7*T^4*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 115/48*nf^7*T^4*
      h^10*QL^2*QLd^2*QR^4*QRd*LL + 5/24*nf^7*T^4*h^10*QL^2*QLd^3*QRd^2*LR*
      LRd^2 + 4/3*nf^7*T^4*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 3/4*nf^7*T^4*h^10*
      QL^2*QLd^3*QR*LR^2*LRd^2 + 3/2*nf^7*T^4*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 -
      3/4*nf^7*T^4*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 8/9*nf^7*T^4*h^10*QL^2*
      QLd^3*QR*QRd^3*LRd - 2/3*nf^7*T^4*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd - 2/3*
      nf^7*T^4*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd - 9/4*nf^7*T^4*h^10*QL^2*QLd^3*
      QR^3*QRd^2 - 215/144*nf^7*T^4*h^10*QL^2*QLd^3*QR^4*LR + 5/4*nf^7*T^4*
      h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 3/4*nf^7*T^4*h^10*QL^2*QLd^4*QRd*LL*
      LRd^2 + 35/48*nf^7*T^4*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 7/4*nf^7*T^4*h^10*
      QL^2*QLd^4*QR*QRd^2*LLd + 25/48*nf^7*T^4*h^10*QL^2*QLd^4*QR^2*LLd*LR +
      25/48*nf^7*T^4*h^10*QL^2*QLd^4*QR^2*LL*LRd + 5/6*nf^7*T^4*h^10*QL^2*
      QLd^5*LR*LRd^2 + 17/48*nf^7*T^4*h^10*QL^2*QLd^5*LLd^2*LR + 23/12*nf^7*
      T^4*h^10*QL^2*QLd^5*LL*LLd*LRd + 31/12*nf^7*T^4*h^10*QL^2*QLd^5*QR*QRd*
      LRd - 61/240*nf^7*T^4*h^10*QL^2*QLd^5*QR^3 + 73/144*nf^7*T^4*h^10*QL^2*
      QLd^6*QR*LLd + 53/144*nf^7*T^4*h^10*QL^3*LLd^2*LR^4*LRd - 4/9*nf^7*T^4*
      h^10*QL^3*LL*LLd*LR^3*LRd^2 - 2/9*nf^7*T^4*h^10*QL^3*LL*LLd^3*LR^3 - 43/
      72*nf^7*T^4*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/12*nf^7*T^4*h^10*QL^3*LL^2*
      LLd^2*LR^2*LRd - 2/9*nf^7*T^4*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 7/24*nf^7*
      T^4*h^10*QL^3*LL^4*LRd^3 - 11/144*nf^7*T^4*h^10*QL^3*LL^4*LLd^2*LRd + 3/
      4*nf^7*T^4*h^10*QL^3*QRd^3*LR^2*LRd^2 - 3/2*nf^7*T^4*h^10*QL^3*QRd^3*
      LL^2*LRd^2 + 3/4*nf^7*T^4*h^10*QL^3*QRd^3*LL^2*LLd^2 + 65/72*nf^7*T^4*
      h^10*QL^3*QRd^6*LRd - 2/3*nf^7*T^4*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 2/3*
      nf^7*T^4*h^10*QL^3*QR*QRd*LL^3*LLd*LRd - 7/12*nf^7*T^4*h^10*QL^3*QR*
      QRd^4*LR*LRd - 7/12*nf^7*T^4*h^10*QL^3*QR*QRd^4*LL*LLd - 1/12*nf^7*T^4*
      h^10*QL^3*QR^2*QRd^2*LR^2*LRd - 2/3*nf^7*T^4*h^10*QL^3*QR^2*QRd^2*LL*LLd
      *LR - 29/24*nf^7*T^4*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 61/240*nf^7*T^4*
      h^10*QL^3*QR^2*QRd^5 + 2/9*nf^7*T^4*h^10*QL^3*QR^3*LR^3*LRd - 2/9*nf^7*
      T^4*h^10*QL^3*QR^3*LL*LLd*LR^2 - 2/9*nf^7*T^4*h^10*QL^3*QR^3*LL^2*LR*LRd
       + 2/9*nf^7*T^4*h^10*QL^3*QR^3*LL^3*LLd - 2/3*nf^7*T^4*h^10*QL^3*QR^3*
      QRd^3*LR + 13/16*nf^7*T^4*h^10*QL^3*QR^4*QRd*LR^2 - 9/8*nf^7*T^4*h^10*
      QL^3*QR^4*QRd*LL^2 - 5/36*nf^7*T^4*h^10*QL^3*QLd*QRd^5*LLd + 2/3*nf^7*
      T^4*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 8/3*nf^7*T^4*h^10*QL^3*QLd*QR*QRd^3*
      LLd*LR - 4/3*nf^7*T^4*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 2/3*nf^7*T^4*h^10*
      QL^3*QLd*QR^2*QRd*LLd*LR^2 + 2/3*nf^7*T^4*h^10*QL^3*QLd*QR^2*QRd*LL^2*
      LLd - 8/9*nf^7*T^4*h^10*QL^3*QLd*QR^3*QRd^2*LL + 1/12*nf^7*T^4*h^10*QL^3
      *QLd*QR^4*LL*LR - 3/4*nf^7*T^4*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 3/2*nf^7
      *T^4*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 - 3/4*nf^7*T^4*h^10*QL^3*QLd^2*QRd*
      LL^2*LLd^2 - 215/144*nf^7*T^4*h^10*QL^3*QLd^2*QRd^4*LRd - 2/3*nf^7*T^4*
      h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd - 2/3*nf^7*T^4*h^10*QL^3*QLd^2*QR*QRd^2*
      LL*LLd + 5/24*nf^7*T^4*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 4/3*nf^7*T^4*h^10
      *QL^3*QLd^2*QR^2*LL^2*LRd - 9/4*nf^7*T^4*h^10*QL^3*QLd^2*QR^2*QRd^3 - 8/
      9*nf^7*T^4*h^10*QL^3*QLd^2*QR^3*QRd*LR - 2/3*nf^7*T^4*h^10*QL^3*QLd^3*
      QRd^3*LLd + 2/3*nf^7*T^4*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 2/3*nf^7*T^4*
      h^10*QL^3*QLd^3*QR*QRd*LL*LRd - 2/3*nf^7*T^4*h^10*QL^3*QLd^3*QR^3*LL + 8/
      9*nf^7*T^4*h^10*QL^3*QLd^4*QRd^2*LRd + 3/4*nf^7*T^4*h^10*QL^3*QLd^4*QR*
      LR*LRd + 3/4*nf^7*T^4*h^10*QL^3*QLd^4*QR*LL*LLd + 7/48*nf^7*T^4*h^10*
      QL^3*QLd^4*QR^2*QRd + 35/36*nf^7*T^4*h^10*QL^3*QLd^5*QRd*LLd + 107/144*
      nf^7*T^4*h^10*QL^3*QLd^6*LRd + 1/12*nf^7*T^4*h^10*QL^4*QRd*LLd*LR^3*LRd
       + 1/16*nf^7*T^4*h^10*QL^4*QRd*LL*LR^2*LRd^2 + nf^7*T^4*h^10*QL^4*QRd*LL
      *LLd^2*LR^2 + 5/4*nf^7*T^4*h^10*QL^4*QRd*LL^2*LLd*LR*LRd + 29/24*nf^7*
      T^4*h^10*QL^4*QRd*LL^3*LRd^2 - 7/48*nf^7*T^4*h^10*QL^4*QRd*LL^3*LLd^2 -
      11/24*nf^7*T^4*h^10*QL^4*QRd^4*LLd*LR - 31/24*nf^7*T^4*h^10*QL^4*QRd^4*
      LL*LRd - 83/48*nf^7*T^4*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 7/12*nf^7*T^4*h^10
      *QL^4*QR*QRd^2*LL*LR*LRd + 5/8*nf^7*T^4*h^10*QL^4*QR*QRd^2*LL^2*LLd - 55/
      72*nf^7*T^4*h^10*QL^4*QR^2*LLd*LR^3 + 1/4*nf^7*T^4*h^10*QL^4*QR^2*LL*
      LR^2*LRd + 89/48*nf^7*T^4*h^10*QL^4*QR^2*LL^2*LLd*LR + 203/144*nf^7*T^4*
      h^10*QL^4*QR^2*LL^3*LRd - 215/144*nf^7*T^4*h^10*QL^4*QR^2*QRd^3*LL + 1/
      12*nf^7*T^4*h^10*QL^4*QR^3*QRd*LL*LR - 1/16*nf^7*T^4*h^10*QL^4*QLd*LR^3*
      LRd^2 + 1/12*nf^7*T^4*h^10*QL^4*QLd*LLd^2*LR^3 + 5/4*nf^7*T^4*h^10*QL^4*
      QLd*LL*LLd*LR^2*LRd + 5/8*nf^7*T^4*h^10*QL^4*QLd*LL^2*LR*LRd^2 + 1/16*
      nf^7*T^4*h^10*QL^4*QLd*LL^2*LLd^2*LR + 3/4*nf^7*T^4*h^10*QL^4*QLd*LL^3*
      LLd*LRd - 7/12*nf^7*T^4*h^10*QL^4*QLd*QRd^3*LR*LRd - 7/12*nf^7*T^4*h^10*
      QL^4*QLd*QRd^3*LL*LLd + 5/4*nf^7*T^4*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 5/2
      *nf^7*T^4*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR + 23/12*nf^7*T^4*h^10*QL^4*QLd*
      QR*QRd*LL^2*LRd - 43/24*nf^7*T^4*h^10*QL^4*QLd*QR*QRd^4 - 115/48*nf^7*
      T^4*h^10*QL^4*QLd*QR^2*QRd^2*LR - 9/8*nf^7*T^4*h^10*QL^4*QLd*QR^3*LR^2
       + 13/16*nf^7*T^4*h^10*QL^4*QLd*QR^3*LL^2 + 25/48*nf^7*T^4*h^10*QL^4*
      QLd^2*QRd^2*LLd*LR + 25/48*nf^7*T^4*h^10*QL^4*QLd^2*QRd^2*LL*LRd + 3/4*
      nf^7*T^4*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 5/4*nf^7*T^4*h^10*QL^4*QLd^2*QR*
      LL*LR*LRd + 35/48*nf^7*T^4*h^10*QL^4*QLd^2*QR*LL^2*LLd + 7/4*nf^7*T^4*
      h^10*QL^4*QLd^2*QR^2*QRd*LL + 3/4*nf^7*T^4*h^10*QL^4*QLd^3*QRd*LR*LRd +
      3/4*nf^7*T^4*h^10*QL^4*QLd^3*QRd*LL*LLd + 7/48*nf^7*T^4*h^10*QL^4*QLd^3*
      QR*QRd^2 + 8/9*nf^7*T^4*h^10*QL^4*QLd^3*QR^2*LR + 1/4*nf^7*T^4*h^10*QL^4
      *QLd^4*LLd*LR + 1/4*nf^7*T^4*h^10*QL^4*QLd^4*LL*LRd + 13/24*nf^7*T^4*
      h^10*QL^4*QLd^5*QR + 35/48*nf^7*T^4*h^10*QL^5*QRd^2*LR^2*LRd + 5/4*nf^7*
      T^4*h^10*QL^5*QRd^2*LL*LLd*LR + 53/24*nf^7*T^4*h^10*QL^5*QRd^2*LL^2*LRd
       - 77/120*nf^7*T^4*h^10*QL^5*QRd^5 + 19/36*nf^7*T^4*h^10*QL^5*QR*LR^3*
      LRd + 23/12*nf^7*T^4*h^10*QL^5*QR*LL*LLd*LR^2 + 23/12*nf^7*T^4*h^10*QL^5
      *QR*LL^2*LR*LRd + 35/36*nf^7*T^4*h^10*QL^5*QR*LL^3*LLd - 5/36*nf^7*T^4*
      h^10*QL^5*QR*QRd^3*LR + 5/6*nf^7*T^4*h^10*QL^5*QR^2*QRd*LR^2 + 103/48*
      nf^7*T^4*h^10*QL^5*QR^2*QRd*LL^2 + 23/12*nf^7*T^4*h^10*QL^5*QLd*QRd*LLd*
      LR^2 + 19/6*nf^7*T^4*h^10*QL^5*QLd*QRd*LL*LR*LRd + 23/12*nf^7*T^4*h^10*
      QL^5*QLd*QRd*LL^2*LLd + 5/4*nf^7*T^4*h^10*QL^5*QLd*QR*QRd^2*LL + 23/12*
      nf^7*T^4*h^10*QL^5*QLd*QR^2*LL*LR + 5/6*nf^7*T^4*h^10*QL^5*QLd^2*LR^2*
      LRd + 23/12*nf^7*T^4*h^10*QL^5*QLd^2*LL*LLd*LR + 17/48*nf^7*T^4*h^10*
      QL^5*QLd^2*LL^2*LRd - 61/240*nf^7*T^4*h^10*QL^5*QLd^2*QRd^3 + 31/12*nf^7
      *T^4*h^10*QL^5*QLd^2*QR*QRd*LR + 35/36*nf^7*T^4*h^10*QL^5*QLd^3*QR*LL +
      13/24*nf^7*T^4*h^10*QL^5*QLd^4*QRd + 85/144*nf^7*T^4*h^10*QL^6*LLd*LR^3
       + 181/144*nf^7*T^4*h^10*QL^6*LL*LR^2*LRd + 77/72*nf^7*T^4*h^10*QL^6*
      LL^2*LLd*LR + 2/3*nf^7*T^4*h^10*QL^6*LL^3*LRd + 65/72*nf^7*T^4*h^10*QL^6
      *QRd^3*LL + 23/12*nf^7*T^4*h^10*QL^6*QR*QRd*LL*LR + 77/72*nf^7*T^4*h^10*
      QL^6*QLd*QRd^2*LR + 89/48*nf^7*T^4*h^10*QL^6*QLd*QR*LR^2 + 31/24*nf^7*
      T^4*h^10*QL^6*QLd*QR*LL^2 + 73/144*nf^7*T^4*h^10*QL^6*QLd^2*QRd*LL + 107/
      144*nf^7*T^4*h^10*QL^6*QLd^3*LR + 25/48*nf^7*T^4*h^10*QL^7*QRd*LR^2 + 2/
      3*nf^7*T^4*h^10*QL^7*QRd*LL^2 + 3/4*nf^7*T^4*h^10*QL^7*QLd*LL*LR - 2/9*
      nf^7*T^4*h^10*G*QRd^3*LR^2*LRd^3 - 1/3*nf^7*T^4*h^10*G*QRd^3*LLd^2*LR^2*
      LRd - 2/3*nf^7*T^4*h^10*G*QRd^3*LL*LLd*LR*LRd^2 - 1/3*nf^7*T^4*h^10*G*
      QRd^3*LL*LLd^3*LR - 10/9*nf^7*T^4*h^10*G*QRd^3*LL^2*LRd^3 - 1/9*nf^7*T^4
      *h^10*G*QRd^6*LRd^2 + 2/45*nf^7*T^4*h^10*G*QRd^6*LLd^2 - 1/3*nf^7*T^4*
      h^10*G*QR*QRd*LR^3*LRd^3 - 4/3*nf^7*T^4*h^10*G*QR*QRd*LLd^2*LR^3*LRd -
      nf^7*T^4*h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 - 4/3*nf^7*T^4*h^10*G*QR*QRd*LL
      *LLd^3*LR^2 - 4/3*nf^7*T^4*h^10*G*QR*QRd*LL^2*LR*LRd^3 - nf^7*T^4*h^10*G
      *QR*QRd*LL^2*LLd^2*LR*LRd - 4/3*nf^7*T^4*h^10*G*QR*QRd*LL^3*LLd*LRd^2 -
      1/3*nf^7*T^4*h^10*G*QR*QRd*LL^3*LLd^3 - 2/3*nf^7*T^4*h^10*G*QR*QRd^4*LR*
      LRd^2 - 1/3*nf^7*T^4*h^10*G*QR*QRd^4*LLd^2*LR - nf^7*T^4*h^10*G*QR^2*
      QRd^2*LR^2*LRd^2 - 2*nf^7*T^4*h^10*G*QR^2*QRd^2*LLd^2*LR^2 - 2*nf^7*T^4*
      h^10*G*QR^2*QRd^2*LL^2*LRd^2 - nf^7*T^4*h^10*G*QR^2*QRd^2*LL^2*LLd^2 - 4/
      15*nf^7*T^4*h^10*G*QR^2*QRd^5*LRd - 2/9*nf^7*T^4*h^10*G*QR^3*LR^3*LRd^2
       - 10/9*nf^7*T^4*h^10*G*QR^3*LLd^2*LR^3 - 2/3*nf^7*T^4*h^10*G*QR^3*LL*
      LLd*LR^2*LRd - 1/3*nf^7*T^4*h^10*G*QR^3*LL^2*LR*LRd^2 - 1/3*nf^7*T^4*
      h^10*G*QR^3*LL^3*LLd*LRd - 1/3*nf^7*T^4*h^10*G*QR^3*QRd^3*LR*LRd - 1/3*
      nf^7*T^4*h^10*G*QR^3*QRd^3*LL*LLd - 2/3*nf^7*T^4*h^10*G*QR^4*QRd*LR^2*
      LRd - 1/3*nf^7*T^4*h^10*G*QR^4*QRd*LL^2*LRd - 1/3*nf^7*T^4*h^10*G*QR^4*
      QRd^4 - 4/15*nf^7*T^4*h^10*G*QR^5*QRd^2*LR - 1/9*nf^7*T^4*h^10*G*QR^6*
      LR^2 + 2/45*nf^7*T^4*h^10*G*QR^6*LL^2 - nf^7*T^4*h^10*G*QLd*QRd^2*LLd*
      LR^2*LRd^2 - 4/3*nf^7*T^4*h^10*G*QLd*QRd^2*LLd^3*LR^2 - 2*nf^7*T^4*h^10*
      G*QLd*QRd^2*LL*LR*LRd^3 - nf^7*T^4*h^10*G*QLd*QRd^2*LL*LLd^2*LR*LRd - 2*
      nf^7*T^4*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 - 2/3*nf^7*T^4*h^10*G*QLd*QRd^2
      *LL^2*LLd^3 - 2/3*nf^7*T^4*h^10*G*QLd*QR*LLd*LR^3*LRd^2 - 5/3*nf^7*T^4*
      h^10*G*QLd*QR*LLd^3*LR^3 - 2/3*nf^7*T^4*h^10*G*QLd*QR*LL*LR^2*LRd^3 - 2*
      nf^7*T^4*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd - nf^7*T^4*h^10*G*QLd*QR*LL^2*
      LLd*LR*LRd^2 - 2/3*nf^7*T^4*h^10*G*QLd*QR*LL^2*LLd^3*LR - 2/3*nf^7*T^4*
      h^10*G*QLd*QR*LL^3*LRd^3 - 2/3*nf^7*T^4*h^10*G*QLd*QR*LL^3*LLd^2*LRd - 8/
      3*nf^7*T^4*h^10*G*QLd*QR*QRd^3*LL*LRd^2 - 4/3*nf^7*T^4*h^10*G*QLd*QR*
      QRd^3*LL*LLd^2 - 4*nf^7*T^4*h^10*G*QLd*QR^2*QRd*LLd*LR^2*LRd - 2*nf^7*
      T^4*h^10*G*QLd*QR^2*QRd*LL*LR*LRd^2 - 4*nf^7*T^4*h^10*G*QLd*QR^2*QRd*LL*
      LLd^2*LR - 2*nf^7*T^4*h^10*G*QLd*QR^2*QRd*LL^2*LLd*LRd - 2/3*nf^7*T^4*
      h^10*G*QLd*QR^2*QRd^4*LLd - 2/3*nf^7*T^4*h^10*G*QLd*QR^3*QRd^2*LLd*LR -
      2/3*nf^7*T^4*h^10*G*QLd*QR^3*QRd^2*LL*LRd - 5/3*nf^7*T^4*h^10*G*QLd*QR^4
      *LLd*LR^2 + 2/3*nf^7*T^4*h^10*G*QLd*QR^4*LL^2*LLd - 2/3*nf^7*T^4*h^10*G*
      QLd*QR^5*QRd*LL - 2/3*nf^7*T^4*h^10*G*QLd^2*QRd*LR^2*LRd^3 - 2*nf^7*T^4*
      h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd - nf^7*T^4*h^10*G*QLd^2*QRd*LL*LLd*LR*
      LRd^2 - 2*nf^7*T^4*h^10*G*QLd^2*QRd*LL*LLd^3*LR - 4/3*nf^7*T^4*h^10*G*
      QLd^2*QRd*LL^2*LRd^3 - nf^7*T^4*h^10*G*QLd^2*QRd*LL^2*LLd^2*LRd - 2/3*
      nf^7*T^4*h^10*G*QLd^2*QRd^4*LRd^2 - 1/3*nf^7*T^4*h^10*G*QLd^2*QRd^4*
      LLd^2 - 2*nf^7*T^4*h^10*G*QLd^2*QR*QRd^2*LR*LRd^2 - 4*nf^7*T^4*h^10*G*
      QLd^2*QR*QRd^2*LLd^2*LR - 5*nf^7*T^4*h^10*G*QLd^2*QR^2*LLd^2*LR^2 - nf^7
      *T^4*h^10*G*QLd^2*QR^2*LL^2*LRd^2 - nf^7*T^4*h^10*G*QLd^2*QR^2*QRd^3*LRd
       - 4/3*nf^7*T^4*h^10*G*QLd^2*QR^3*QRd*LR*LRd - 4/3*nf^7*T^4*h^10*G*QLd^2
      *QR^3*QRd*LL*LLd - 2*nf^7*T^4*h^10*G*QLd^2*QR^4*QRd^2 - nf^7*T^4*h^10*G*
      QLd^2*QR^5*LR - 10/9*nf^7*T^4*h^10*G*QLd^3*LLd^3*LR^2 - 1/3*nf^7*T^4*
      h^10*G*QLd^3*LL*LR*LRd^3 - 2/3*nf^7*T^4*h^10*G*QLd^3*LL*LLd^2*LR*LRd - 1/
      3*nf^7*T^4*h^10*G*QLd^3*LL^2*LLd*LRd^2 - 2/9*nf^7*T^4*h^10*G*QLd^3*LL^2*
      LLd^3 - 4/3*nf^7*T^4*h^10*G*QLd^3*QR*QRd*LL*LRd^2 - 8/3*nf^7*T^4*h^10*G*
      QLd^3*QR*QRd*LL*LLd^2 - 4/3*nf^7*T^4*h^10*G*QLd^3*QR^2*QRd^2*LLd - 5/3*
      nf^7*T^4*h^10*G*QLd^3*QR^3*LLd*LR - 2/3*nf^7*T^4*h^10*G*QLd^3*QR^3*LL*
      LRd - 1/3*nf^7*T^4*h^10*G*QLd^4*QRd^2*LRd^2 - 2/3*nf^7*T^4*h^10*G*QLd^4*
      QRd^2*LLd^2 + 2/3*nf^7*T^4*h^10*G*QLd^4*QR*LR*LRd^2 - 5/3*nf^7*T^4*h^10*
      G*QLd^4*QR*LLd^2*LR - 4/3*nf^7*T^4*h^10*G*QLd^4*QR^2*QRd*LRd - 5/3*nf^7*
      T^4*h^10*G*QLd^4*QR^4 - nf^7*T^4*h^10*G*QLd^5*QR^2*LLd + 2/45*nf^7*T^4*
      h^10*G*QLd^6*LRd^2 - 1/9*nf^7*T^4*h^10*G*QLd^6*LLd^2 - 2/3*nf^7*T^4*h^10
      *G*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^7*T^4*h^10*G*QL*QRd*LLd^3*LR^3 - 2/3*
      nf^7*T^4*h^10*G*QL*QRd*LL*LR^2*LRd^3 - nf^7*T^4*h^10*G*QL*QRd*LL*LLd^2*
      LR^2*LRd - 2*nf^7*T^4*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 - 2/3*nf^7*T^4*
      h^10*G*QL*QRd*LL^2*LLd^3*LR - 5/3*nf^7*T^4*h^10*G*QL*QRd*LL^3*LRd^3 - 2/
      3*nf^7*T^4*h^10*G*QL*QRd*LL^3*LLd^2*LRd - 5/3*nf^7*T^4*h^10*G*QL*QRd^4*
      LL*LRd^2 + 2/3*nf^7*T^4*h^10*G*QL*QRd^4*LL*LLd^2 - 2*nf^7*T^4*h^10*G*QL*
      QR*QRd^2*LLd*LR^2*LRd - 4*nf^7*T^4*h^10*G*QL*QR*QRd^2*LL*LR*LRd^2 - 2*
      nf^7*T^4*h^10*G*QL*QR*QRd^2*LL*LLd^2*LR - 4*nf^7*T^4*h^10*G*QL*QR*QRd^2*
      LL^2*LLd*LRd - 2/3*nf^7*T^4*h^10*G*QL*QR*QRd^5*LLd - 2*nf^7*T^4*h^10*G*
      QL*QR^2*LLd*LR^3*LRd - nf^7*T^4*h^10*G*QL*QR^2*LL*LR^2*LRd^2 - 2*nf^7*
      T^4*h^10*G*QL*QR^2*LL*LLd^2*LR^2 - nf^7*T^4*h^10*G*QL*QR^2*LL^2*LLd*LR*
      LRd - 4/3*nf^7*T^4*h^10*G*QL*QR^2*LL^3*LRd^2 - 2/3*nf^7*T^4*h^10*G*QL*
      QR^2*LL^3*LLd^2 - 2/3*nf^7*T^4*h^10*G*QL*QR^2*QRd^3*LLd*LR - 2/3*nf^7*
      T^4*h^10*G*QL*QR^2*QRd^3*LL*LRd - 8/3*nf^7*T^4*h^10*G*QL*QR^3*QRd*LLd*
      LR^2 - 4/3*nf^7*T^4*h^10*G*QL*QR^3*QRd*LL^2*LLd - 2/3*nf^7*T^4*h^10*G*QL
      *QR^4*QRd^2*LL - 1/3*nf^7*T^4*h^10*G*QL*QLd*LR^3*LRd^3 - 4/3*nf^7*T^4*
      h^10*G*QL*QLd*LLd^2*LR^3*LRd - nf^7*T^4*h^10*G*QL*QLd*LL*LLd*LR^2*LRd^2
       - 4/3*nf^7*T^4*h^10*G*QL*QLd*LL*LLd^3*LR^2 - 4/3*nf^7*T^4*h^10*G*QL*QLd
      *LL^2*LR*LRd^3 - nf^7*T^4*h^10*G*QL*QLd*LL^2*LLd^2*LR*LRd - 4/3*nf^7*T^4
      *h^10*G*QL*QLd*LL^3*LLd*LRd^2 - 1/3*nf^7*T^4*h^10*G*QL*QLd*LL^3*LLd^3 -
      8/3*nf^7*T^4*h^10*G*QL*QLd*QRd^3*LR*LRd^2 - 4/3*nf^7*T^4*h^10*G*QL*QLd*
      QRd^3*LLd^2*LR - 4*nf^7*T^4*h^10*G*QL*QLd*QR*QRd*LR^2*LRd^2 - 8*nf^7*T^4
      *h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 - 8*nf^7*T^4*h^10*G*QL*QLd*QR*QRd*LL^2*
      LRd^2 - 4*nf^7*T^4*h^10*G*QL*QLd*QR*QRd*LL^2*LLd^2 - 2*nf^7*T^4*h^10*G*
      QL*QLd*QR*QRd^4*LRd - nf^7*T^4*h^10*G*QL*QLd*QR^2*QRd^2*LR*LRd - nf^7*
      T^4*h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd - 8/3*nf^7*T^4*h^10*G*QL*QLd*QR^3*
      LR^2*LRd - 4/3*nf^7*T^4*h^10*G*QL*QLd*QR^3*LL^2*LRd - 8/3*nf^7*T^4*h^10*
      G*QL*QLd*QR^3*QRd^3 - 2*nf^7*T^4*h^10*G*QL*QLd*QR^4*QRd*LR - 4*nf^7*T^4*
      h^10*G*QL*QLd^2*QRd^2*LL*LRd^2 - 2*nf^7*T^4*h^10*G*QL*QLd^2*QRd^2*LL*
      LLd^2 - 4*nf^7*T^4*h^10*G*QL*QLd^2*QR*LLd*LR^2*LRd - 2*nf^7*T^4*h^10*G*
      QL*QLd^2*QR*LL*LR*LRd^2 - 4*nf^7*T^4*h^10*G*QL*QLd^2*QR*LL*LLd^2*LR - 2*
      nf^7*T^4*h^10*G*QL*QLd^2*QR*LL^2*LLd*LRd - 4/3*nf^7*T^4*h^10*G*QL*QLd^2*
      QR*QRd^3*LLd - 2*nf^7*T^4*h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR - nf^7*T^4*
      h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd - 4/3*nf^7*T^4*h^10*G*QL*QLd^2*QR^4*LL
       - 4/3*nf^7*T^4*h^10*G*QL*QLd^3*QRd*LR*LRd^2 - 8/3*nf^7*T^4*h^10*G*QL*
      QLd^3*QRd*LLd^2*LR - 4/3*nf^7*T^4*h^10*G*QL*QLd^3*QR*QRd^2*LRd - 4/3*
      nf^7*T^4*h^10*G*QL*QLd^3*QR^2*LR*LRd - 4/3*nf^7*T^4*h^10*G*QL*QLd^3*QR^2
      *LL*LLd - 16/3*nf^7*T^4*h^10*G*QL*QLd^3*QR^3*QRd - 1/3*nf^7*T^4*h^10*G*
      QL*QLd^4*LL*LRd^2 - 2/3*nf^7*T^4*h^10*G*QL*QLd^4*LL*LLd^2 - 2*nf^7*T^4*
      h^10*G*QL*QLd^4*QR*QRd*LLd - 2/3*nf^7*T^4*h^10*G*QL*QLd^5*QR*LRd - nf^7*
      T^4*h^10*G*QL^2*QRd^2*LLd^2*LR^2 - 5*nf^7*T^4*h^10*G*QL^2*QRd^2*LL^2*
      LRd^2 - nf^7*T^4*h^10*G*QL^2*QRd^5*LRd - 2/3*nf^7*T^4*h^10*G*QL^2*QR*
      LR^3*LRd^2 - 4/3*nf^7*T^4*h^10*G*QL^2*QR*LLd^2*LR^3 - nf^7*T^4*h^10*G*
      QL^2*QR*LL*LLd*LR^2*LRd - 2*nf^7*T^4*h^10*G*QL^2*QR*LL^2*LR*LRd^2 - nf^7
      *T^4*h^10*G*QL^2*QR*LL^2*LLd^2*LR - 2*nf^7*T^4*h^10*G*QL^2*QR*LL^3*LLd*
      LRd - 4/3*nf^7*T^4*h^10*G*QL^2*QR*QRd^3*LR*LRd - 4/3*nf^7*T^4*h^10*G*
      QL^2*QR*QRd^3*LL*LLd - 2*nf^7*T^4*h^10*G*QL^2*QR^2*QRd*LR^2*LRd - 4*nf^7
      *T^4*h^10*G*QL^2*QR^2*QRd*LL^2*LRd - 2*nf^7*T^4*h^10*G*QL^2*QR^2*QRd^4
       - nf^7*T^4*h^10*G*QL^2*QR^3*QRd^2*LR - 2/3*nf^7*T^4*h^10*G*QL^2*QR^4*
      LR^2 - 1/3*nf^7*T^4*h^10*G*QL^2*QR^4*LL^2 - 2*nf^7*T^4*h^10*G*QL^2*QLd*
      QRd*LLd*LR^2*LRd - 4*nf^7*T^4*h^10*G*QL^2*QLd*QRd*LL*LR*LRd^2 - 2*nf^7*
      T^4*h^10*G*QL^2*QLd*QRd*LL*LLd^2*LR - 4*nf^7*T^4*h^10*G*QL^2*QLd*QRd*
      LL^2*LLd*LRd - 4/3*nf^7*T^4*h^10*G*QL^2*QLd*QRd^4*LLd - nf^7*T^4*h^10*G*
      QL^2*QLd*QR*QRd^2*LLd*LR - 2*nf^7*T^4*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd -
      4*nf^7*T^4*h^10*G*QL^2*QLd*QR^2*LLd*LR^2 - 2*nf^7*T^4*h^10*G*QL^2*QLd*
      QR^2*LL^2*LLd - 4/3*nf^7*T^4*h^10*G*QL^2*QLd*QR^3*QRd*LL - nf^7*T^4*h^10
      *G*QL^2*QLd^2*LR^2*LRd^2 - 2*nf^7*T^4*h^10*G*QL^2*QLd^2*LLd^2*LR^2 - 2*
      nf^7*T^4*h^10*G*QL^2*QLd^2*LL^2*LRd^2 - nf^7*T^4*h^10*G*QL^2*QLd^2*LL^2*
      LLd^2 - 4/3*nf^7*T^4*h^10*G*QL^2*QLd^2*QRd^3*LRd - nf^7*T^4*h^10*G*QL^2*
      QLd^2*QR*QRd*LR*LRd - nf^7*T^4*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd - 4*nf^7*
      T^4*h^10*G*QL^2*QLd^2*QR^2*QRd^2 - 4/3*nf^7*T^4*h^10*G*QL^2*QLd^2*QR^3*
      LR - nf^7*T^4*h^10*G*QL^2*QLd^3*QRd^2*LLd - 2/3*nf^7*T^4*h^10*G*QL^2*
      QLd^3*QR*LLd*LR - 2/3*nf^7*T^4*h^10*G*QL^2*QLd^3*QR*LL*LRd - 2/3*nf^7*
      T^4*h^10*G*QL^2*QLd^4*QRd*LRd - 2*nf^7*T^4*h^10*G*QL^2*QLd^4*QR^2 - 4/15
      *nf^7*T^4*h^10*G*QL^2*QLd^5*LLd - 1/3*nf^7*T^4*h^10*G*QL^3*LLd*LR^3*LRd
       - 1/3*nf^7*T^4*h^10*G*QL^3*LL*LLd^2*LR^2 - 2/3*nf^7*T^4*h^10*G*QL^3*
      LL^2*LLd*LR*LRd - 10/9*nf^7*T^4*h^10*G*QL^3*LL^3*LRd^2 - 2/9*nf^7*T^4*
      h^10*G*QL^3*LL^3*LLd^2 - 2/3*nf^7*T^4*h^10*G*QL^3*QRd^3*LLd*LR - 5/3*
      nf^7*T^4*h^10*G*QL^3*QRd^3*LL*LRd - 4/3*nf^7*T^4*h^10*G*QL^3*QR*QRd*LLd*
      LR^2 - 8/3*nf^7*T^4*h^10*G*QL^3*QR*QRd*LL^2*LLd - 4/3*nf^7*T^4*h^10*G*
      QL^3*QR^2*QRd^2*LL - 4/3*nf^7*T^4*h^10*G*QL^3*QLd*QRd^2*LR*LRd - 4/3*
      nf^7*T^4*h^10*G*QL^3*QLd*QRd^2*LL*LLd - 4/3*nf^7*T^4*h^10*G*QL^3*QLd*QR*
      LR^2*LRd - 8/3*nf^7*T^4*h^10*G*QL^3*QLd*QR*LL^2*LRd - 16/3*nf^7*T^4*h^10
      *G*QL^3*QLd*QR*QRd^3 - 4/3*nf^7*T^4*h^10*G*QL^3*QLd*QR^2*QRd*LR - 2/3*
      nf^7*T^4*h^10*G*QL^3*QLd^2*QRd*LLd*LR - 2/3*nf^7*T^4*h^10*G*QL^3*QLd^2*
      QRd*LL*LRd - nf^7*T^4*h^10*G*QL^3*QLd^2*QR^2*LL - 1/3*nf^7*T^4*h^10*G*
      QL^3*QLd^3*LR*LRd - 1/3*nf^7*T^4*h^10*G*QL^3*QLd^3*LL*LLd - 8/3*nf^7*T^4
      *h^10*G*QL^3*QLd^3*QR*QRd + 2/3*nf^7*T^4*h^10*G*QL^4*QRd*LR^2*LRd - 5/3*
      nf^7*T^4*h^10*G*QL^4*QRd*LL^2*LRd - 5/3*nf^7*T^4*h^10*G*QL^4*QRd^4 - 4/3
      *nf^7*T^4*h^10*G*QL^4*QR*QRd^2*LR - 1/3*nf^7*T^4*h^10*G*QL^4*QR^2*LR^2
       - 2/3*nf^7*T^4*h^10*G*QL^4*QR^2*LL^2 - 1/3*nf^7*T^4*h^10*G*QL^4*QLd*LLd
      *LR^2 - 2/3*nf^7*T^4*h^10*G*QL^4*QLd*LL^2*LLd - 2*nf^7*T^4*h^10*G*QL^4*
      QLd*QR*QRd*LL - 2*nf^7*T^4*h^10*G*QL^4*QLd^2*QRd^2 - 2/3*nf^7*T^4*h^10*G
      *QL^4*QLd^2*QR*LR - 1/3*nf^7*T^4*h^10*G*QL^4*QLd^4 - nf^7*T^4*h^10*G*
      QL^5*QRd^2*LL - 2/3*nf^7*T^4*h^10*G*QL^5*QLd*QRd*LR - 4/15*nf^7*T^4*h^10
      *G*QL^5*QLd^2*LL + 2/45*nf^7*T^4*h^10*G*QL^6*LR^2 - 1/9*nf^7*T^4*h^10*G*
      QL^6*LL^2 - 1/4*nf^7*T^4*h^10*W*LR^4*LRd^4 - 3/2*nf^7*T^4*h^10*W*LLd^2*
      LR^4*LRd^2 - 5/4*nf^7*T^4*h^10*W*LLd^4*LR^4 - 2*nf^7*T^4*h^10*W*LL*LLd*
      LR^3*LRd^3 - 4*nf^7*T^4*h^10*W*LL*LLd^3*LR^3*LRd - 3/2*nf^7*T^4*h^10*W*
      LL^2*LR^2*LRd^4 - 3*nf^7*T^4*h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 3/2*nf^7*T^4
      *h^10*W*LL^2*LLd^4*LR^2 - 4*nf^7*T^4*h^10*W*LL^3*LLd*LR*LRd^3 - 2*nf^7*
      T^4*h^10*W*LL^3*LLd^3*LR*LRd - 5/4*nf^7*T^4*h^10*W*LL^4*LRd^4 - 3/2*nf^7
      *T^4*h^10*W*LL^4*LLd^2*LRd^2 - 1/4*nf^7*T^4*h^10*W*LL^4*LLd^4 + 1/3*nf^7
      *T^4*h^10*W*QRd^3*LR^2*LRd^3 + 1/2*nf^7*T^4*h^10*W*QRd^3*LLd^2*LR^2*LRd
       + 4*nf^7*T^4*h^10*W*QRd^3*LL*LLd*LR*LRd^2 - 5/6*nf^7*T^4*h^10*W*QRd^3*
      LL^2*LRd^3 + 3*nf^7*T^4*h^10*W*QRd^3*LL^2*LLd^2*LRd + 5/12*nf^7*T^4*h^10
      *W*QRd^6*LRd^2 + 1/3*nf^7*T^4*h^10*W*QRd^6*LLd^2 - 2*nf^7*T^4*h^10*W*QR*
      QRd*LR^3*LRd^3 - 8*nf^7*T^4*h^10*W*QR*QRd*LLd^2*LR^3*LRd - 6*nf^7*T^4*
      h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 - 8*nf^7*T^4*h^10*W*QR*QRd*LL*LLd^3*LR^2
       - 8*nf^7*T^4*h^10*W*QR*QRd*LL^2*LR*LRd^3 - 6*nf^7*T^4*h^10*W*QR*QRd*
      LL^2*LLd^2*LR*LRd - 8*nf^7*T^4*h^10*W*QR*QRd*LL^3*LLd*LRd^2 - 2*nf^7*T^4
      *h^10*W*QR*QRd*LL^3*LLd^3 + 3/2*nf^7*T^4*h^10*W*QR*QRd^4*LR*LRd^2 + 3/4*
      nf^7*T^4*h^10*W*QR*QRd^4*LLd^2*LR + 6*nf^7*T^4*h^10*W*QR*QRd^4*LL*LLd*
      LRd - 3*nf^7*T^4*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - 6*nf^7*T^4*h^10*W*QR^2*
      QRd^2*LLd^2*LR^2 - 6*nf^7*T^4*h^10*W*QR^2*QRd^2*LL^2*LRd^2 - 3*nf^7*T^4*
      h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 11/10*nf^7*T^4*h^10*W*QR^2*QRd^5*LRd + 1/
      3*nf^7*T^4*h^10*W*QR^3*LR^3*LRd^2 - 5/6*nf^7*T^4*h^10*W*QR^3*LLd^2*LR^3
       + 4*nf^7*T^4*h^10*W*QR^3*LL*LLd*LR^2*LRd + 1/2*nf^7*T^4*h^10*W*QR^3*
      LL^2*LR*LRd^2 + 3*nf^7*T^4*h^10*W*QR^3*LL^2*LLd^2*LR + 3/2*nf^7*T^4*h^10
      *W*QR^4*QRd*LR^2*LRd + 6*nf^7*T^4*h^10*W*QR^4*QRd*LL*LLd*LR + 3/4*nf^7*
      T^4*h^10*W*QR^4*QRd*LL^2*LRd - 1/4*nf^7*T^4*h^10*W*QR^4*QRd^4 + 11/10*
      nf^7*T^4*h^10*W*QR^5*QRd^2*LR + 5/12*nf^7*T^4*h^10*W*QR^6*LR^2 + 1/3*
      nf^7*T^4*h^10*W*QR^6*LL^2 - 3/2*nf^7*T^4*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2
       - 5*nf^7*T^4*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 4*nf^7*T^4*h^10*W*QLd*QRd^2*
      LL*LR*LRd^3 - 3*nf^7*T^4*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 - 3/2*nf^7*T^4*
      h^10*W*QLd*QRd^2*LL^2*LLd^3 + 2*nf^7*T^4*h^10*W*QLd*QRd^5*LLd*LRd - 4*
      nf^7*T^4*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - 10*nf^7*T^4*h^10*W*QLd*QR*LLd^3*
      LR^3 - 4*nf^7*T^4*h^10*W*QLd*QR*LL*LR^2*LRd^3 - 12*nf^7*T^4*h^10*W*QLd*
      QR*LL*LLd^2*LR^2*LRd - 6*nf^7*T^4*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 - 4*
      nf^7*T^4*h^10*W*QLd*QR*LL^2*LLd^3*LR - 4*nf^7*T^4*h^10*W*QLd*QR*LL^3*
      LRd^3 - 4*nf^7*T^4*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 6*nf^7*T^4*h^10*W*QLd*
      QR*QRd^3*LLd*LR*LRd - 12*nf^7*T^4*h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd - 6*
      nf^7*T^4*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 - 12*nf^7*T^4*h^10*W*QLd*QR^2*
      QRd*LL*LLd^2*LR - 6*nf^7*T^4*h^10*W*QLd*QR^2*QRd*LL^2*LLd*LRd + 5/4*nf^7
      *T^4*h^10*W*QLd*QR^2*QRd^4*LLd + 15/4*nf^7*T^4*h^10*W*QLd*QR^4*LLd*LR^2
       + 6*nf^7*T^4*h^10*W*QLd*QR^4*LL*LR*LRd + 9/2*nf^7*T^4*h^10*W*QLd*QR^4*
      LL^2*LLd + 2*nf^7*T^4*h^10*W*QLd*QR^5*QRd*LL - 3/2*nf^7*T^4*h^10*W*QLd^2
      *QRd*LR^2*LRd^3 - 3*nf^7*T^4*h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd - 4*nf^7*
      T^4*h^10*W*QLd^2*QRd*LL*LLd^3*LR - 5*nf^7*T^4*h^10*W*QLd^2*QRd*LL^2*
      LRd^3 - 3/2*nf^7*T^4*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 1/4*nf^7*T^4*h^10
      *W*QLd^2*QRd^4*LLd^2 - 3/2*nf^7*T^4*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 - 9*
      nf^7*T^4*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + 6*nf^7*T^4*h^10*W*QLd^2*QR*
      QRd^2*LL*LLd*LRd - 15*nf^7*T^4*h^10*W*QLd^2*QR^2*LLd^2*LR^2 - 3*nf^7*T^4
      *h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 3/2*nf^7*T^4*h^10*W*QLd^2*QR^2*QRd^3*LRd
       - 3/2*nf^7*T^4*h^10*W*QLd^2*QR^4*QRd^2 + 9/4*nf^7*T^4*h^10*W*QLd^2*QR^5
      *LR + 3*nf^7*T^4*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 5/6*nf^7*T^4*h^10*W*QLd^3
      *LLd^3*LR^2 + 4*nf^7*T^4*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 1/2*nf^7*T^4*
      h^10*W*QLd^3*LL^2*LLd*LRd^2 + 1/3*nf^7*T^4*h^10*W*QLd^3*LL^2*LLd^3 + 2*
      nf^7*T^4*h^10*W*QLd^3*QRd^3*LLd*LRd + 12*nf^7*T^4*h^10*W*QLd^3*QR*QRd*
      LLd*LR*LRd + nf^7*T^4*h^10*W*QLd^3*QR^2*QRd^2*LLd + 1/4*nf^7*T^4*h^10*W*
      QLd^4*QRd^2*LRd^2 + 9/2*nf^7*T^4*h^10*W*QLd^4*QR*LR*LRd^2 + 15/4*nf^7*
      T^4*h^10*W*QLd^4*QR*LLd^2*LR + 6*nf^7*T^4*h^10*W*QLd^4*QR*LL*LLd*LRd + 5/
      2*nf^7*T^4*h^10*W*QLd^4*QR^2*QRd*LRd - 5/4*nf^7*T^4*h^10*W*QLd^4*QR^4 +
      2*nf^7*T^4*h^10*W*QLd^5*QRd*LLd*LRd + 9/4*nf^7*T^4*h^10*W*QLd^5*QR^2*LLd
       + 1/3*nf^7*T^4*h^10*W*QLd^6*LRd^2 + 5/12*nf^7*T^4*h^10*W*QLd^6*LLd^2 -
      4*nf^7*T^4*h^10*W*QL*QRd*LLd*LR^3*LRd^2 - 4*nf^7*T^4*h^10*W*QL*QRd*LLd^3
      *LR^3 - 4*nf^7*T^4*h^10*W*QL*QRd*LL*LR^2*LRd^3 - 6*nf^7*T^4*h^10*W*QL*
      QRd*LL*LLd^2*LR^2*LRd - 12*nf^7*T^4*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 4*
      nf^7*T^4*h^10*W*QL*QRd*LL^2*LLd^3*LR - 10*nf^7*T^4*h^10*W*QL*QRd*LL^3*
      LRd^3 - 4*nf^7*T^4*h^10*W*QL*QRd*LL^3*LLd^2*LRd + 6*nf^7*T^4*h^10*W*QL*
      QRd^4*LLd*LR*LRd + 15/4*nf^7*T^4*h^10*W*QL*QRd^4*LL*LRd^2 + 9/2*nf^7*T^4
      *h^10*W*QL*QRd^4*LL*LLd^2 - 6*nf^7*T^4*h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd
       - 12*nf^7*T^4*h^10*W*QL*QR*QRd^2*LL*LR*LRd^2 - 6*nf^7*T^4*h^10*W*QL*QR*
      QRd^2*LL*LLd^2*LR - 12*nf^7*T^4*h^10*W*QL*QR*QRd^2*LL^2*LLd*LRd + 2*nf^7
      *T^4*h^10*W*QL*QR*QRd^5*LLd - 4*nf^7*T^4*h^10*W*QL*QR^2*LLd*LR^3*LRd - 3/
      2*nf^7*T^4*h^10*W*QL*QR^2*LL*LR^2*LRd^2 - 3*nf^7*T^4*h^10*W*QL*QR^2*LL*
      LLd^2*LR^2 - 5*nf^7*T^4*h^10*W*QL*QR^2*LL^3*LRd^2 - 3/2*nf^7*T^4*h^10*W*
      QL*QR^2*LL^3*LLd^2 + 6*nf^7*T^4*h^10*W*QL*QR^3*QRd*LL*LR*LRd + 5/4*nf^7*
      T^4*h^10*W*QL*QR^4*QRd^2*LL + 2*nf^7*T^4*h^10*W*QL*QR^5*LL*LR - 2*nf^7*
      T^4*h^10*W*QL*QLd*LR^3*LRd^3 - 8*nf^7*T^4*h^10*W*QL*QLd*LLd^2*LR^3*LRd
       - 6*nf^7*T^4*h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 - 8*nf^7*T^4*h^10*W*QL*QLd
      *LL*LLd^3*LR^2 - 8*nf^7*T^4*h^10*W*QL*QLd*LL^2*LR*LRd^3 - 6*nf^7*T^4*
      h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd - 8*nf^7*T^4*h^10*W*QL*QLd*LL^3*LLd*
      LRd^2 - 2*nf^7*T^4*h^10*W*QL*QLd*LL^3*LLd^3 + 12*nf^7*T^4*h^10*W*QL*QLd*
      QRd^3*LL*LLd*LRd - 12*nf^7*T^4*h^10*W*QL*QLd*QR*QRd*LR^2*LRd^2 - 24*nf^7
      *T^4*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 - 24*nf^7*T^4*h^10*W*QL*QLd*QR*QRd*
      LL^2*LRd^2 - 12*nf^7*T^4*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 + 6*nf^7*T^4*
      h^10*W*QL*QLd*QR*QRd^4*LRd + 12*nf^7*T^4*h^10*W*QL*QLd*QR^3*LL*LLd*LR -
      2*nf^7*T^4*h^10*W*QL*QLd*QR^3*QRd^3 + 6*nf^7*T^4*h^10*W*QL*QLd*QR^4*QRd*
      LR + 6*nf^7*T^4*h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd - 9*nf^7*T^4*h^10*W*QL*
      QLd^2*QRd^2*LL*LRd^2 - 3/2*nf^7*T^4*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 12*
      nf^7*T^4*h^10*W*QL*QLd^2*QR*LLd*LR^2*LRd - 6*nf^7*T^4*h^10*W*QL*QLd^2*QR
      *LL*LR*LRd^2 - 12*nf^7*T^4*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR - 6*nf^7*T^4*
      h^10*W*QL*QLd^2*QR*LL^2*LLd*LRd + 4*nf^7*T^4*h^10*W*QL*QLd^2*QR*QRd^3*
      LLd + 5/2*nf^7*T^4*h^10*W*QL*QLd^2*QR^4*LL + 6*nf^7*T^4*h^10*W*QL*QLd^3*
      QRd*LL*LLd*LRd + 4*nf^7*T^4*h^10*W*QL*QLd^3*QR*QRd^2*LRd - 4*nf^7*T^4*
      h^10*W*QL*QLd^3*QR^3*QRd + 6*nf^7*T^4*h^10*W*QL*QLd^4*LLd*LR*LRd + 3/4*
      nf^7*T^4*h^10*W*QL*QLd^4*LL*LRd^2 + 3/2*nf^7*T^4*h^10*W*QL*QLd^4*LL*
      LLd^2 + 6*nf^7*T^4*h^10*W*QL*QLd^4*QR*QRd*LLd + 2*nf^7*T^4*h^10*W*QL*
      QLd^5*QR*LRd - 3*nf^7*T^4*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 15*nf^7*T^4*
      h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 9/4*nf^7*T^4*h^10*W*QL^2*QRd^5*LRd - 3/2*
      nf^7*T^4*h^10*W*QL^2*QR*LR^3*LRd^2 - 5*nf^7*T^4*h^10*W*QL^2*QR*LLd^2*
      LR^3 - 3*nf^7*T^4*h^10*W*QL^2*QR*LL^2*LR*LRd^2 - 3/2*nf^7*T^4*h^10*W*
      QL^2*QR*LL^2*LLd^2*LR - 4*nf^7*T^4*h^10*W*QL^2*QR*LL^3*LLd*LRd - 3/2*
      nf^7*T^4*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 6*nf^7*T^4*h^10*W*QL^2*QR^2*QRd
      *LL*LLd*LR - 9*nf^7*T^4*h^10*W*QL^2*QR^2*QRd*LL^2*LRd - 3/2*nf^7*T^4*
      h^10*W*QL^2*QR^2*QRd^4 + 3/2*nf^7*T^4*h^10*W*QL^2*QR^3*QRd^2*LR + 1/4*
      nf^7*T^4*h^10*W*QL^2*QR^4*LL^2 - 6*nf^7*T^4*h^10*W*QL^2*QLd*QRd*LLd*LR^2
      *LRd - 12*nf^7*T^4*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 - 6*nf^7*T^4*h^10*W*
      QL^2*QLd*QRd*LL*LLd^2*LR - 12*nf^7*T^4*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd
       + 5/2*nf^7*T^4*h^10*W*QL^2*QLd*QRd^4*LLd - 9*nf^7*T^4*h^10*W*QL^2*QLd*
      QR^2*LLd*LR^2 + 6*nf^7*T^4*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd - 3/2*nf^7*T^4
      *h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 4*nf^7*T^4*h^10*W*QL^2*QLd*QR^3*QRd*LL
       - 3*nf^7*T^4*h^10*W*QL^2*QLd^2*LR^2*LRd^2 - 6*nf^7*T^4*h^10*W*QL^2*
      QLd^2*LLd^2*LR^2 - 6*nf^7*T^4*h^10*W*QL^2*QLd^2*LL^2*LRd^2 - 3*nf^7*T^4*
      h^10*W*QL^2*QLd^2*LL^2*LLd^2 + nf^7*T^4*h^10*W*QL^2*QLd^2*QRd^3*LRd - 3*
      nf^7*T^4*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + nf^7*T^4*h^10*W*QL^2*QLd^2*QR^3*
      LR + 3/2*nf^7*T^4*h^10*W*QL^2*QLd^3*QRd^2*LLd + 5/4*nf^7*T^4*h^10*W*QL^2
      *QLd^4*QRd*LRd - 3/2*nf^7*T^4*h^10*W*QL^2*QLd^4*QR^2 + 11/10*nf^7*T^4*
      h^10*W*QL^2*QLd^5*LLd + 3*nf^7*T^4*h^10*W*QL^3*LL*LR^2*LRd^2 + 1/2*nf^7*
      T^4*h^10*W*QL^3*LL*LLd^2*LR^2 + 4*nf^7*T^4*h^10*W*QL^3*LL^2*LLd*LR*LRd
       - 5/6*nf^7*T^4*h^10*W*QL^3*LL^3*LRd^2 + 1/3*nf^7*T^4*h^10*W*QL^3*LL^3*
      LLd^2 + 12*nf^7*T^4*h^10*W*QL^3*QR*QRd*LL*LR*LRd + nf^7*T^4*h^10*W*QL^3*
      QR^2*QRd^2*LL + 2*nf^7*T^4*h^10*W*QL^3*QR^3*LL*LR + 6*nf^7*T^4*h^10*W*
      QL^3*QLd*QR*LL*LLd*LR - 4*nf^7*T^4*h^10*W*QL^3*QLd*QR*QRd^3 + 4*nf^7*T^4
      *h^10*W*QL^3*QLd*QR^2*QRd*LR + 3/2*nf^7*T^4*h^10*W*QL^3*QLd^2*QR^2*LL -
      2*nf^7*T^4*h^10*W*QL^3*QLd^3*QR*QRd + 9/2*nf^7*T^4*h^10*W*QL^4*QRd*LR^2*
      LRd + 6*nf^7*T^4*h^10*W*QL^4*QRd*LL*LLd*LR + 15/4*nf^7*T^4*h^10*W*QL^4*
      QRd*LL^2*LRd - 5/4*nf^7*T^4*h^10*W*QL^4*QRd^4 + 5/2*nf^7*T^4*h^10*W*QL^4
      *QR*QRd^2*LR + 1/4*nf^7*T^4*h^10*W*QL^4*QR^2*LR^2 + 3/4*nf^7*T^4*h^10*W*
      QL^4*QLd*LLd*LR^2 + 6*nf^7*T^4*h^10*W*QL^4*QLd*LL*LR*LRd + 3/2*nf^7*T^4*
      h^10*W*QL^4*QLd*LL^2*LLd + 6*nf^7*T^4*h^10*W*QL^4*QLd*QR*QRd*LL - 3/2*
      nf^7*T^4*h^10*W*QL^4*QLd^2*QRd^2 + 5/4*nf^7*T^4*h^10*W*QL^4*QLd^2*QR*LR
       - 1/4*nf^7*T^4*h^10*W*QL^4*QLd^4 + 9/4*nf^7*T^4*h^10*W*QL^5*QRd^2*LL +
      2*nf^7*T^4*h^10*W*QL^5*QR*LL*LR + 2*nf^7*T^4*h^10*W*QL^5*QLd*QRd*LR + 11/
      10*nf^7*T^4*h^10*W*QL^5*QLd^2*LL + 1/3*nf^7*T^4*h^10*W*QL^6*LR^2 + 5/12*
      nf^7*T^4*h^10*W*QL^6*LL^2 - 1/24*nf^7*T^4*h^10*B*LR^4*LRd^4 - 1/4*nf^7*
      T^4*h^10*B*LLd^2*LR^4*LRd^2 - 5/24*nf^7*T^4*h^10*B*LLd^4*LR^4 - 1/3*nf^7
      *T^4*h^10*B*LL*LLd*LR^3*LRd^3 - 2/3*nf^7*T^4*h^10*B*LL*LLd^3*LR^3*LRd -
      1/4*nf^7*T^4*h^10*B*LL^2*LR^2*LRd^4 - 1/2*nf^7*T^4*h^10*B*LL^2*LLd^2*
      LR^2*LRd^2 - 1/4*nf^7*T^4*h^10*B*LL^2*LLd^4*LR^2 - 2/3*nf^7*T^4*h^10*B*
      LL^3*LLd*LR*LRd^3 - 1/3*nf^7*T^4*h^10*B*LL^3*LLd^3*LR*LRd - 5/24*nf^7*
      T^4*h^10*B*LL^4*LRd^4 - 1/4*nf^7*T^4*h^10*B*LL^4*LLd^2*LRd^2 - 1/24*nf^7
      *T^4*h^10*B*LL^4*LLd^4 + 1/18*nf^7*T^4*h^10*B*QRd^3*LR^2*LRd^3 + 1/12*
      nf^7*T^4*h^10*B*QRd^3*LLd^2*LR^2*LRd + 2/3*nf^7*T^4*h^10*B*QRd^3*LL*LLd*
      LR*LRd^2 - 5/36*nf^7*T^4*h^10*B*QRd^3*LL^2*LRd^3 + 1/2*nf^7*T^4*h^10*B*
      QRd^3*LL^2*LLd^2*LRd + 5/72*nf^7*T^4*h^10*B*QRd^6*LRd^2 + 1/18*nf^7*T^4*
      h^10*B*QRd^6*LLd^2 - 1/3*nf^7*T^4*h^10*B*QR*QRd*LR^3*LRd^3 - 4/3*nf^7*
      T^4*h^10*B*QR*QRd*LLd^2*LR^3*LRd - nf^7*T^4*h^10*B*QR*QRd*LL*LLd*LR^2*
      LRd^2 - 4/3*nf^7*T^4*h^10*B*QR*QRd*LL*LLd^3*LR^2 - 4/3*nf^7*T^4*h^10*B*
      QR*QRd*LL^2*LR*LRd^3 - nf^7*T^4*h^10*B*QR*QRd*LL^2*LLd^2*LR*LRd - 4/3*
      nf^7*T^4*h^10*B*QR*QRd*LL^3*LLd*LRd^2 - 1/3*nf^7*T^4*h^10*B*QR*QRd*LL^3*
      LLd^3 + 1/4*nf^7*T^4*h^10*B*QR*QRd^4*LR*LRd^2 + 1/8*nf^7*T^4*h^10*B*QR*
      QRd^4*LLd^2*LR + nf^7*T^4*h^10*B*QR*QRd^4*LL*LLd*LRd - 1/2*nf^7*T^4*h^10
      *B*QR^2*QRd^2*LR^2*LRd^2 - nf^7*T^4*h^10*B*QR^2*QRd^2*LLd^2*LR^2 - nf^7*
      T^4*h^10*B*QR^2*QRd^2*LL^2*LRd^2 - 1/2*nf^7*T^4*h^10*B*QR^2*QRd^2*LL^2*
      LLd^2 + 11/60*nf^7*T^4*h^10*B*QR^2*QRd^5*LRd + 1/18*nf^7*T^4*h^10*B*QR^3
      *LR^3*LRd^2 - 5/36*nf^7*T^4*h^10*B*QR^3*LLd^2*LR^3 + 2/3*nf^7*T^4*h^10*B
      *QR^3*LL*LLd*LR^2*LRd + 1/12*nf^7*T^4*h^10*B*QR^3*LL^2*LR*LRd^2 + 1/2*
      nf^7*T^4*h^10*B*QR^3*LL^2*LLd^2*LR + 1/4*nf^7*T^4*h^10*B*QR^4*QRd*LR^2*
      LRd + nf^7*T^4*h^10*B*QR^4*QRd*LL*LLd*LR + 1/8*nf^7*T^4*h^10*B*QR^4*QRd*
      LL^2*LRd - 1/24*nf^7*T^4*h^10*B*QR^4*QRd^4 + 11/60*nf^7*T^4*h^10*B*QR^5*
      QRd^2*LR + 5/72*nf^7*T^4*h^10*B*QR^6*LR^2 + 1/18*nf^7*T^4*h^10*B*QR^6*
      LL^2 - 1/4*nf^7*T^4*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 - 5/6*nf^7*T^4*h^10*
      B*QLd*QRd^2*LLd^3*LR^2 - 2/3*nf^7*T^4*h^10*B*QLd*QRd^2*LL*LR*LRd^3 - 1/2
      *nf^7*T^4*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 - 1/4*nf^7*T^4*h^10*B*QLd*
      QRd^2*LL^2*LLd^3 + 1/3*nf^7*T^4*h^10*B*QLd*QRd^5*LLd*LRd - 2/3*nf^7*T^4*
      h^10*B*QLd*QR*LLd*LR^3*LRd^2 - 5/3*nf^7*T^4*h^10*B*QLd*QR*LLd^3*LR^3 - 2/
      3*nf^7*T^4*h^10*B*QLd*QR*LL*LR^2*LRd^3 - 2*nf^7*T^4*h^10*B*QLd*QR*LL*
      LLd^2*LR^2*LRd - nf^7*T^4*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 - 2/3*nf^7*T^4
      *h^10*B*QLd*QR*LL^2*LLd^3*LR - 2/3*nf^7*T^4*h^10*B*QLd*QR*LL^3*LRd^3 - 2/
      3*nf^7*T^4*h^10*B*QLd*QR*LL^3*LLd^2*LRd + nf^7*T^4*h^10*B*QLd*QR*QRd^3*
      LLd*LR*LRd - 2*nf^7*T^4*h^10*B*QLd*QR^2*QRd*LLd*LR^2*LRd - nf^7*T^4*h^10
      *B*QLd*QR^2*QRd*LL*LR*LRd^2 - 2*nf^7*T^4*h^10*B*QLd*QR^2*QRd*LL*LLd^2*LR
       - nf^7*T^4*h^10*B*QLd*QR^2*QRd*LL^2*LLd*LRd + 5/24*nf^7*T^4*h^10*B*QLd*
      QR^2*QRd^4*LLd + 5/8*nf^7*T^4*h^10*B*QLd*QR^4*LLd*LR^2 + nf^7*T^4*h^10*B
      *QLd*QR^4*LL*LR*LRd + 3/4*nf^7*T^4*h^10*B*QLd*QR^4*LL^2*LLd + 1/3*nf^7*
      T^4*h^10*B*QLd*QR^5*QRd*LL - 1/4*nf^7*T^4*h^10*B*QLd^2*QRd*LR^2*LRd^3 -
      1/2*nf^7*T^4*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd - 2/3*nf^7*T^4*h^10*B*QLd^2
      *QRd*LL*LLd^3*LR - 5/6*nf^7*T^4*h^10*B*QLd^2*QRd*LL^2*LRd^3 - 1/4*nf^7*
      T^4*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd + 1/24*nf^7*T^4*h^10*B*QLd^2*QRd^4*
      LLd^2 - 1/4*nf^7*T^4*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 - 3/2*nf^7*T^4*h^10*
      B*QLd^2*QR*QRd^2*LLd^2*LR + nf^7*T^4*h^10*B*QLd^2*QR*QRd^2*LL*LLd*LRd -
      5/2*nf^7*T^4*h^10*B*QLd^2*QR^2*LLd^2*LR^2 - 1/2*nf^7*T^4*h^10*B*QLd^2*
      QR^2*LL^2*LRd^2 + 1/4*nf^7*T^4*h^10*B*QLd^2*QR^2*QRd^3*LRd - 1/4*nf^7*
      T^4*h^10*B*QLd^2*QR^4*QRd^2 + 3/8*nf^7*T^4*h^10*B*QLd^2*QR^5*LR + 1/2*
      nf^7*T^4*h^10*B*QLd^3*LLd*LR^2*LRd^2 - 5/36*nf^7*T^4*h^10*B*QLd^3*LLd^3*
      LR^2 + 2/3*nf^7*T^4*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 1/12*nf^7*T^4*h^10*B*
      QLd^3*LL^2*LLd*LRd^2 + 1/18*nf^7*T^4*h^10*B*QLd^3*LL^2*LLd^3 + 1/3*nf^7*
      T^4*h^10*B*QLd^3*QRd^3*LLd*LRd + 2*nf^7*T^4*h^10*B*QLd^3*QR*QRd*LLd*LR*
      LRd + 1/6*nf^7*T^4*h^10*B*QLd^3*QR^2*QRd^2*LLd + 1/24*nf^7*T^4*h^10*B*
      QLd^4*QRd^2*LRd^2 + 3/4*nf^7*T^4*h^10*B*QLd^4*QR*LR*LRd^2 + 5/8*nf^7*T^4
      *h^10*B*QLd^4*QR*LLd^2*LR + nf^7*T^4*h^10*B*QLd^4*QR*LL*LLd*LRd + 5/12*
      nf^7*T^4*h^10*B*QLd^4*QR^2*QRd*LRd - 5/24*nf^7*T^4*h^10*B*QLd^4*QR^4 + 1/
      3*nf^7*T^4*h^10*B*QLd^5*QRd*LLd*LRd + 3/8*nf^7*T^4*h^10*B*QLd^5*QR^2*LLd
       + 1/18*nf^7*T^4*h^10*B*QLd^6*LRd^2 + 5/72*nf^7*T^4*h^10*B*QLd^6*LLd^2
       - 2/3*nf^7*T^4*h^10*B*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^7*T^4*h^10*B*QL*
      QRd*LLd^3*LR^3 - 2/3*nf^7*T^4*h^10*B*QL*QRd*LL*LR^2*LRd^3 - nf^7*T^4*
      h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd - 2*nf^7*T^4*h^10*B*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 2/3*nf^7*T^4*h^10*B*QL*QRd*LL^2*LLd^3*LR - 5/3*nf^7*T^4*h^10*B*
      QL*QRd*LL^3*LRd^3 - 2/3*nf^7*T^4*h^10*B*QL*QRd*LL^3*LLd^2*LRd + nf^7*T^4
      *h^10*B*QL*QRd^4*LLd*LR*LRd + 5/8*nf^7*T^4*h^10*B*QL*QRd^4*LL*LRd^2 + 3/
      4*nf^7*T^4*h^10*B*QL*QRd^4*LL*LLd^2 - nf^7*T^4*h^10*B*QL*QR*QRd^2*LLd*
      LR^2*LRd - 2*nf^7*T^4*h^10*B*QL*QR*QRd^2*LL*LR*LRd^2 - nf^7*T^4*h^10*B*
      QL*QR*QRd^2*LL*LLd^2*LR - 2*nf^7*T^4*h^10*B*QL*QR*QRd^2*LL^2*LLd*LRd + 1/
      3*nf^7*T^4*h^10*B*QL*QR*QRd^5*LLd - 2/3*nf^7*T^4*h^10*B*QL*QR^2*LLd*LR^3
      *LRd - 1/4*nf^7*T^4*h^10*B*QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^7*T^4*h^10*B*
      QL*QR^2*LL*LLd^2*LR^2 - 5/6*nf^7*T^4*h^10*B*QL*QR^2*LL^3*LRd^2 - 1/4*
      nf^7*T^4*h^10*B*QL*QR^2*LL^3*LLd^2 + nf^7*T^4*h^10*B*QL*QR^3*QRd*LL*LR*
      LRd + 5/24*nf^7*T^4*h^10*B*QL*QR^4*QRd^2*LL + 1/3*nf^7*T^4*h^10*B*QL*
      QR^5*LL*LR - 1/3*nf^7*T^4*h^10*B*QL*QLd*LR^3*LRd^3 - 4/3*nf^7*T^4*h^10*B
      *QL*QLd*LLd^2*LR^3*LRd - nf^7*T^4*h^10*B*QL*QLd*LL*LLd*LR^2*LRd^2 - 4/3*
      nf^7*T^4*h^10*B*QL*QLd*LL*LLd^3*LR^2 - 4/3*nf^7*T^4*h^10*B*QL*QLd*LL^2*
      LR*LRd^3 - nf^7*T^4*h^10*B*QL*QLd*LL^2*LLd^2*LR*LRd - 4/3*nf^7*T^4*h^10*
      B*QL*QLd*LL^3*LLd*LRd^2 - 1/3*nf^7*T^4*h^10*B*QL*QLd*LL^3*LLd^3 + 2*nf^7
      *T^4*h^10*B*QL*QLd*QRd^3*LL*LLd*LRd - 2*nf^7*T^4*h^10*B*QL*QLd*QR*QRd*
      LR^2*LRd^2 - 4*nf^7*T^4*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 - 4*nf^7*T^4*
      h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 - 2*nf^7*T^4*h^10*B*QL*QLd*QR*QRd*LL^2*
      LLd^2 + nf^7*T^4*h^10*B*QL*QLd*QR*QRd^4*LRd + 2*nf^7*T^4*h^10*B*QL*QLd*
      QR^3*LL*LLd*LR - 1/3*nf^7*T^4*h^10*B*QL*QLd*QR^3*QRd^3 + nf^7*T^4*h^10*B
      *QL*QLd*QR^4*QRd*LR + nf^7*T^4*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd - 3/2*
      nf^7*T^4*h^10*B*QL*QLd^2*QRd^2*LL*LRd^2 - 1/4*nf^7*T^4*h^10*B*QL*QLd^2*
      QRd^2*LL*LLd^2 - 2*nf^7*T^4*h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd - nf^7*T^4*
      h^10*B*QL*QLd^2*QR*LL*LR*LRd^2 - 2*nf^7*T^4*h^10*B*QL*QLd^2*QR*LL*LLd^2*
      LR - nf^7*T^4*h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 2/3*nf^7*T^4*h^10*B*QL*
      QLd^2*QR*QRd^3*LLd + 5/12*nf^7*T^4*h^10*B*QL*QLd^2*QR^4*LL + nf^7*T^4*
      h^10*B*QL*QLd^3*QRd*LL*LLd*LRd + 2/3*nf^7*T^4*h^10*B*QL*QLd^3*QR*QRd^2*
      LRd - 2/3*nf^7*T^4*h^10*B*QL*QLd^3*QR^3*QRd + nf^7*T^4*h^10*B*QL*QLd^4*
      LLd*LR*LRd + 1/8*nf^7*T^4*h^10*B*QL*QLd^4*LL*LRd^2 + 1/4*nf^7*T^4*h^10*B
      *QL*QLd^4*LL*LLd^2 + nf^7*T^4*h^10*B*QL*QLd^4*QR*QRd*LLd + 1/3*nf^7*T^4*
      h^10*B*QL*QLd^5*QR*LRd - 1/2*nf^7*T^4*h^10*B*QL^2*QRd^2*LLd^2*LR^2 - 5/2
      *nf^7*T^4*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 3/8*nf^7*T^4*h^10*B*QL^2*QRd^5*
      LRd - 1/4*nf^7*T^4*h^10*B*QL^2*QR*LR^3*LRd^2 - 5/6*nf^7*T^4*h^10*B*QL^2*
      QR*LLd^2*LR^3 - 1/2*nf^7*T^4*h^10*B*QL^2*QR*LL^2*LR*LRd^2 - 1/4*nf^7*T^4
      *h^10*B*QL^2*QR*LL^2*LLd^2*LR - 2/3*nf^7*T^4*h^10*B*QL^2*QR*LL^3*LLd*LRd
       - 1/4*nf^7*T^4*h^10*B*QL^2*QR^2*QRd*LR^2*LRd + nf^7*T^4*h^10*B*QL^2*
      QR^2*QRd*LL*LLd*LR - 3/2*nf^7*T^4*h^10*B*QL^2*QR^2*QRd*LL^2*LRd - 1/4*
      nf^7*T^4*h^10*B*QL^2*QR^2*QRd^4 + 1/4*nf^7*T^4*h^10*B*QL^2*QR^3*QRd^2*LR
       + 1/24*nf^7*T^4*h^10*B*QL^2*QR^4*LL^2 - nf^7*T^4*h^10*B*QL^2*QLd*QRd*
      LLd*LR^2*LRd - 2*nf^7*T^4*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2 - nf^7*T^4*
      h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR - 2*nf^7*T^4*h^10*B*QL^2*QLd*QRd*LL^2*
      LLd*LRd + 5/12*nf^7*T^4*h^10*B*QL^2*QLd*QRd^4*LLd - 3/2*nf^7*T^4*h^10*B*
      QL^2*QLd*QR^2*LLd*LR^2 + nf^7*T^4*h^10*B*QL^2*QLd*QR^2*LL*LR*LRd - 1/4*
      nf^7*T^4*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 2/3*nf^7*T^4*h^10*B*QL^2*QLd*
      QR^3*QRd*LL - 1/2*nf^7*T^4*h^10*B*QL^2*QLd^2*LR^2*LRd^2 - nf^7*T^4*h^10*
      B*QL^2*QLd^2*LLd^2*LR^2 - nf^7*T^4*h^10*B*QL^2*QLd^2*LL^2*LRd^2 - 1/2*
      nf^7*T^4*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 1/6*nf^7*T^4*h^10*B*QL^2*QLd^2*
      QRd^3*LRd - 1/2*nf^7*T^4*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 1/6*nf^7*T^4*
      h^10*B*QL^2*QLd^2*QR^3*LR + 1/4*nf^7*T^4*h^10*B*QL^2*QLd^3*QRd^2*LLd + 5/
      24*nf^7*T^4*h^10*B*QL^2*QLd^4*QRd*LRd - 1/4*nf^7*T^4*h^10*B*QL^2*QLd^4*
      QR^2 + 11/60*nf^7*T^4*h^10*B*QL^2*QLd^5*LLd + 1/2*nf^7*T^4*h^10*B*QL^3*
      LL*LR^2*LRd^2 + 1/12*nf^7*T^4*h^10*B*QL^3*LL*LLd^2*LR^2 + 2/3*nf^7*T^4*
      h^10*B*QL^3*LL^2*LLd*LR*LRd - 5/36*nf^7*T^4*h^10*B*QL^3*LL^3*LRd^2 + 1/
      18*nf^7*T^4*h^10*B*QL^3*LL^3*LLd^2 + 2*nf^7*T^4*h^10*B*QL^3*QR*QRd*LL*LR
      *LRd + 1/6*nf^7*T^4*h^10*B*QL^3*QR^2*QRd^2*LL + 1/3*nf^7*T^4*h^10*B*QL^3
      *QR^3*LL*LR + nf^7*T^4*h^10*B*QL^3*QLd*QR*LL*LLd*LR - 2/3*nf^7*T^4*h^10*
      B*QL^3*QLd*QR*QRd^3 + 2/3*nf^7*T^4*h^10*B*QL^3*QLd*QR^2*QRd*LR + 1/4*
      nf^7*T^4*h^10*B*QL^3*QLd^2*QR^2*LL - 1/3*nf^7*T^4*h^10*B*QL^3*QLd^3*QR*
      QRd + 3/4*nf^7*T^4*h^10*B*QL^4*QRd*LR^2*LRd + nf^7*T^4*h^10*B*QL^4*QRd*
      LL*LLd*LR + 5/8*nf^7*T^4*h^10*B*QL^4*QRd*LL^2*LRd - 5/24*nf^7*T^4*h^10*B
      *QL^4*QRd^4 + 5/12*nf^7*T^4*h^10*B*QL^4*QR*QRd^2*LR + 1/24*nf^7*T^4*h^10
      *B*QL^4*QR^2*LR^2 + 1/8*nf^7*T^4*h^10*B*QL^4*QLd*LLd*LR^2 + nf^7*T^4*
      h^10*B*QL^4*QLd*LL*LR*LRd + 1/4*nf^7*T^4*h^10*B*QL^4*QLd*LL^2*LLd + nf^7
      *T^4*h^10*B*QL^4*QLd*QR*QRd*LL - 1/4*nf^7*T^4*h^10*B*QL^4*QLd^2*QRd^2 +
      5/24*nf^7*T^4*h^10*B*QL^4*QLd^2*QR*LR - 1/24*nf^7*T^4*h^10*B*QL^4*QLd^4
       + 3/8*nf^7*T^4*h^10*B*QL^5*QRd^2*LL + 1/3*nf^7*T^4*h^10*B*QL^5*QR*LL*LR
       + 1/3*nf^7*T^4*h^10*B*QL^5*QLd*QRd*LR + 11/60*nf^7*T^4*h^10*B*QL^5*
      QLd^2*LL + 1/18*nf^7*T^4*h^10*B*QL^6*LR^2 + 5/72*nf^7*T^4*h^10*B*QL^6*
      LL^2 - 49/48*nf^7*T^4*h^10*p^2*LR^4*LRd^4 - 239/48*nf^7*T^4*h^10*p^2*
      LLd^2*LR^4*LRd^2 - 13/6*nf^7*T^4*h^10*p^2*LLd^4*LR^4 - 49/6*nf^7*T^4*
      h^10*p^2*LL*LLd*LR^3*LRd^3 - 21/2*nf^7*T^4*h^10*p^2*LL*LLd^3*LR^3*LRd -
      239/48*nf^7*T^4*h^10*p^2*LL^2*LR^2*LRd^4 - 49/4*nf^7*T^4*h^10*p^2*LL^2*
      LLd^2*LR^2*LRd^2 - 239/48*nf^7*T^4*h^10*p^2*LL^2*LLd^4*LR^2 - 21/2*nf^7*
      T^4*h^10*p^2*LL^3*LLd*LR*LRd^3 - 49/6*nf^7*T^4*h^10*p^2*LL^3*LLd^3*LR*
      LRd - 13/6*nf^7*T^4*h^10*p^2*LL^4*LRd^4 - 239/48*nf^7*T^4*h^10*p^2*LL^4*
      LLd^2*LRd^2 - 49/48*nf^7*T^4*h^10*p^2*LL^4*LLd^4 - 37/72*nf^7*T^4*h^10*
      p^2*QRd^3*LR^2*LRd^3 + 49/24*nf^7*T^4*h^10*p^2*QRd^3*LLd^2*LR^2*LRd + 21/
      2*nf^7*T^4*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 - 13/9*nf^7*T^4*h^10*p^2*QRd^3
      *LL^2*LRd^3 + 89/24*nf^7*T^4*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 13/18*nf^7*
      T^4*h^10*p^2*QRd^6*LRd^2 + 19/36*nf^7*T^4*h^10*p^2*QRd^6*LLd^2 - 49/6*
      nf^7*T^4*h^10*p^2*QR*QRd*LR^3*LRd^3 - 21*nf^7*T^4*h^10*p^2*QR*QRd*LLd^2*
      LR^3*LRd - 49/2*nf^7*T^4*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 21*nf^7*T^4
      *h^10*p^2*QR*QRd*LL*LLd^3*LR^2 - 21*nf^7*T^4*h^10*p^2*QR*QRd*LL^2*LR*
      LRd^3 - 49/2*nf^7*T^4*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd - 21*nf^7*T^4*
      h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 - 49/6*nf^7*T^4*h^10*p^2*QR*QRd*LL^3*
      LLd^3 + 63/16*nf^7*T^4*h^10*p^2*QR*QRd^4*LR*LRd^2 + 49/16*nf^7*T^4*h^10*
      p^2*QR*QRd^4*LLd^2*LR + 63/4*nf^7*T^4*h^10*p^2*QR*QRd^4*LL*LLd*LRd - 49/
      4*nf^7*T^4*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 - 63/4*nf^7*T^4*h^10*p^2*QR^2*
      QRd^2*LLd^2*LR^2 - 63/4*nf^7*T^4*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 - 49/4*
      nf^7*T^4*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 593/240*nf^7*T^4*h^10*p^2*QR^2
      *QRd^5*LRd - 37/72*nf^7*T^4*h^10*p^2*QR^3*LR^3*LRd^2 - 13/9*nf^7*T^4*
      h^10*p^2*QR^3*LLd^2*LR^3 + 21/2*nf^7*T^4*h^10*p^2*QR^3*LL*LLd*LR^2*LRd
       + 49/24*nf^7*T^4*h^10*p^2*QR^3*LL^2*LR*LRd^2 + 89/24*nf^7*T^4*h^10*p^2*
      QR^3*LL^2*LLd^2*LR + 63/16*nf^7*T^4*h^10*p^2*QR^4*QRd*LR^2*LRd + 63/4*
      nf^7*T^4*h^10*p^2*QR^4*QRd*LL*LLd*LR + 49/16*nf^7*T^4*h^10*p^2*QR^4*QRd*
      LL^2*LRd - 49/48*nf^7*T^4*h^10*p^2*QR^4*QRd^4 + 593/240*nf^7*T^4*h^10*
      p^2*QR^5*QRd^2*LR + 13/18*nf^7*T^4*h^10*p^2*QR^6*LR^2 + 19/36*nf^7*T^4*
      h^10*p^2*QR^6*LL^2 - 49/8*nf^7*T^4*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 -
      215/24*nf^7*T^4*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 - 21/2*nf^7*T^4*h^10*p^2*
      QLd*QRd^2*LL*LR*LRd^3 - 63/8*nf^7*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2
       - 49/8*nf^7*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 21/4*nf^7*T^4*h^10*p^2*
      QLd*QRd^5*LLd*LRd - 113/6*nf^7*T^4*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 - 52/3
      *nf^7*T^4*h^10*p^2*QLd*QR*LLd^3*LR^3 - 49/3*nf^7*T^4*h^10*p^2*QLd*QR*LL*
      LR^2*LRd^3 - 63/2*nf^7*T^4*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd - 49/2*nf^7
      *T^4*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 113/6*nf^7*T^4*h^10*p^2*QLd*QR*
      LL^2*LLd^3*LR - 21/2*nf^7*T^4*h^10*p^2*QLd*QR*LL^3*LRd^3 - 49/3*nf^7*T^4
      *h^10*p^2*QLd*QR*LL^3*LLd^2*LRd + 49/2*nf^7*T^4*h^10*p^2*QLd*QR*QRd^3*
      LLd*LR*LRd - 63/2*nf^7*T^4*h^10*p^2*QLd*QR^2*QRd*LLd*LR^2*LRd - 49/2*
      nf^7*T^4*h^10*p^2*QLd*QR^2*QRd*LL*LR*LRd^2 - 63/2*nf^7*T^4*h^10*p^2*QLd*
      QR^2*QRd*LL*LLd^2*LR - 49/2*nf^7*T^4*h^10*p^2*QLd*QR^2*QRd*LL^2*LLd*LRd
       + 245/48*nf^7*T^4*h^10*p^2*QLd*QR^2*QRd^4*LLd + 13/2*nf^7*T^4*h^10*p^2*
      QLd*QR^4*LLd*LR^2 + 63/4*nf^7*T^4*h^10*p^2*QLd*QR^4*LL*LR*LRd + 89/16*
      nf^7*T^4*h^10*p^2*QLd*QR^4*LL^2*LLd + 21/4*nf^7*T^4*h^10*p^2*QLd*QR^5*
      QRd*LL - 49/8*nf^7*T^4*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 - 63/8*nf^7*T^4*
      h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd - 21/2*nf^7*T^4*h^10*p^2*QLd^2*QRd*LL*
      LLd^3*LR - 215/24*nf^7*T^4*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 - 49/8*nf^7*T^4
      *h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd + 25/24*nf^7*T^4*h^10*p^2*QLd^2*QRd^4
      *LRd^2 + 49/48*nf^7*T^4*h^10*p^2*QLd^2*QRd^4*LLd^2 - 49/8*nf^7*T^4*h^10*
      p^2*QLd^2*QR*QRd^2*LR*LRd^2 - 89/8*nf^7*T^4*h^10*p^2*QLd^2*QR*QRd^2*
      LLd^2*LR + 49/2*nf^7*T^4*h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd - 25/2*nf^7*
      T^4*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2 - 26*nf^7*T^4*h^10*p^2*QLd^2*QR^2*
      LLd^2*LR^2 - 49/4*nf^7*T^4*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 - 25/2*nf^7*
      T^4*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 49/8*nf^7*T^4*h^10*p^2*QLd^2*QR^2*
      QRd^3*LRd - 239/48*nf^7*T^4*h^10*p^2*QLd^2*QR^4*QRd^2 + 39/10*nf^7*T^4*
      h^10*p^2*QLd^2*QR^5*LR + 89/24*nf^7*T^4*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 -
      13/9*nf^7*T^4*h^10*p^2*QLd^3*LLd^3*LR^2 + 21/2*nf^7*T^4*h^10*p^2*QLd^3*
      LL*LLd^2*LR*LRd + 49/24*nf^7*T^4*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 - 37/72*
      nf^7*T^4*h^10*p^2*QLd^3*LL^2*LLd^3 + 49/6*nf^7*T^4*h^10*p^2*QLd^3*QRd^3*
      LLd*LRd + 63/2*nf^7*T^4*h^10*p^2*QLd^3*QR*QRd*LLd*LR*LRd + 163/24*nf^7*
      T^4*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 49/48*nf^7*T^4*h^10*p^2*QLd^4*QRd^2*
      LRd^2 + 25/24*nf^7*T^4*h^10*p^2*QLd^4*QRd^2*LLd^2 + 89/16*nf^7*T^4*h^10*
      p^2*QLd^4*QR*LR*LRd^2 + 13/2*nf^7*T^4*h^10*p^2*QLd^4*QR*LLd^2*LR + 63/4*
      nf^7*T^4*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 105/16*nf^7*T^4*h^10*p^2*QLd^4*
      QR^2*QRd*LRd - 13/6*nf^7*T^4*h^10*p^2*QLd^4*QR^4 + 21/4*nf^7*T^4*h^10*
      p^2*QLd^5*QRd*LLd*LRd + 39/10*nf^7*T^4*h^10*p^2*QLd^5*QR^2*LLd + 19/36*
      nf^7*T^4*h^10*p^2*QLd^6*LRd^2 + 13/18*nf^7*T^4*h^10*p^2*QLd^6*LLd^2 - 49/
      3*nf^7*T^4*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 - 21/2*nf^7*T^4*h^10*p^2*QL*
      QRd*LLd^3*LR^3 - 113/6*nf^7*T^4*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 - 49/2*
      nf^7*T^4*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd - 63/2*nf^7*T^4*h^10*p^2*QL*
      QRd*LL^2*LLd*LR*LRd^2 - 49/3*nf^7*T^4*h^10*p^2*QL*QRd*LL^2*LLd^3*LR - 52/
      3*nf^7*T^4*h^10*p^2*QL*QRd*LL^3*LRd^3 - 113/6*nf^7*T^4*h^10*p^2*QL*QRd*
      LL^3*LLd^2*LRd + 63/4*nf^7*T^4*h^10*p^2*QL*QRd^4*LLd*LR*LRd + 13/2*nf^7*
      T^4*h^10*p^2*QL*QRd^4*LL*LRd^2 + 89/16*nf^7*T^4*h^10*p^2*QL*QRd^4*LL*
      LLd^2 - 49/2*nf^7*T^4*h^10*p^2*QL*QR*QRd^2*LLd*LR^2*LRd - 63/2*nf^7*T^4*
      h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 - 49/2*nf^7*T^4*h^10*p^2*QL*QR*QRd^2*LL
      *LLd^2*LR - 63/2*nf^7*T^4*h^10*p^2*QL*QR*QRd^2*LL^2*LLd*LRd + 21/4*nf^7*
      T^4*h^10*p^2*QL*QR*QRd^5*LLd - 21/2*nf^7*T^4*h^10*p^2*QL*QR^2*LLd*LR^3*
      LRd - 49/8*nf^7*T^4*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 - 63/8*nf^7*T^4*h^10*
      p^2*QL*QR^2*LL*LLd^2*LR^2 - 215/24*nf^7*T^4*h^10*p^2*QL*QR^2*LL^3*LRd^2
       - 49/8*nf^7*T^4*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 49/2*nf^7*T^4*h^10*p^2*QL
      *QR^3*QRd*LL*LR*LRd + 245/48*nf^7*T^4*h^10*p^2*QL*QR^4*QRd^2*LL + 21/4*
      nf^7*T^4*h^10*p^2*QL*QR^5*LL*LR - 49/6*nf^7*T^4*h^10*p^2*QL*QLd*LR^3*
      LRd^3 - 21*nf^7*T^4*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd - 49/2*nf^7*T^4*h^10*
      p^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 21*nf^7*T^4*h^10*p^2*QL*QLd*LL*LLd^3*LR^2
       - 21*nf^7*T^4*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 - 49/2*nf^7*T^4*h^10*p^2*QL
      *QLd*LL^2*LLd^2*LR*LRd - 21*nf^7*T^4*h^10*p^2*QL*QLd*LL^3*LLd*LRd^2 - 49/
      6*nf^7*T^4*h^10*p^2*QL*QLd*LL^3*LLd^3 + 63/2*nf^7*T^4*h^10*p^2*QL*QLd*
      QRd^3*LL*LLd*LRd - 49*nf^7*T^4*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 - 63*
      nf^7*T^4*h^10*p^2*QL*QLd*QR*QRd*LLd^2*LR^2 - 63*nf^7*T^4*h^10*p^2*QL*QLd
      *QR*QRd*LL^2*LRd^2 - 49*nf^7*T^4*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 63/
      4*nf^7*T^4*h^10*p^2*QL*QLd*QR*QRd^4*LRd + 63/2*nf^7*T^4*h^10*p^2*QL*QLd*
      QR^3*LL*LLd*LR - 49/6*nf^7*T^4*h^10*p^2*QL*QLd*QR^3*QRd^3 + 63/4*nf^7*
      T^4*h^10*p^2*QL*QLd*QR^4*QRd*LR + 49/2*nf^7*T^4*h^10*p^2*QL*QLd^2*QRd^2*
      LLd*LR*LRd - 89/8*nf^7*T^4*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 - 49/8*nf^7*
      T^4*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 - 63/2*nf^7*T^4*h^10*p^2*QL*QLd^2*
      QR*LLd*LR^2*LRd - 49/2*nf^7*T^4*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 - 63/2*
      nf^7*T^4*h^10*p^2*QL*QLd^2*QR*LL*LLd^2*LR - 49/2*nf^7*T^4*h^10*p^2*QL*
      QLd^2*QR*LL^2*LLd*LRd + 49/3*nf^7*T^4*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd +
      105/16*nf^7*T^4*h^10*p^2*QL*QLd^2*QR^4*LL + 49/2*nf^7*T^4*h^10*p^2*QL*
      QLd^3*QRd*LL*LLd*LRd + 49/3*nf^7*T^4*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd - 21/
      2*nf^7*T^4*h^10*p^2*QL*QLd^3*QR^3*QRd + 63/4*nf^7*T^4*h^10*p^2*QL*QLd^4*
      LLd*LR*LRd + 49/16*nf^7*T^4*h^10*p^2*QL*QLd^4*LL*LRd^2 + 63/16*nf^7*T^4*
      h^10*p^2*QL*QLd^4*LL*LLd^2 + 63/4*nf^7*T^4*h^10*p^2*QL*QLd^4*QR*QRd*LLd
       + 21/4*nf^7*T^4*h^10*p^2*QL*QLd^5*QR*LRd - 25/2*nf^7*T^4*h^10*p^2*QL^2*
      QRd^2*LR^2*LRd^2 - 49/4*nf^7*T^4*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 - 26*
      nf^7*T^4*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 - 25/2*nf^7*T^4*h^10*p^2*QL^2*
      QRd^2*LL^2*LLd^2 + 39/10*nf^7*T^4*h^10*p^2*QL^2*QRd^5*LRd - 49/8*nf^7*
      T^4*h^10*p^2*QL^2*QR*LR^3*LRd^2 - 215/24*nf^7*T^4*h^10*p^2*QL^2*QR*LLd^2
      *LR^3 - 63/8*nf^7*T^4*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 - 49/8*nf^7*T^4*
      h^10*p^2*QL^2*QR*LL^2*LLd^2*LR - 21/2*nf^7*T^4*h^10*p^2*QL^2*QR*LL^3*LLd
      *LRd - 49/8*nf^7*T^4*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd + 49/2*nf^7*T^4*
      h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR - 89/8*nf^7*T^4*h^10*p^2*QL^2*QR^2*QRd*
      LL^2*LRd - 239/48*nf^7*T^4*h^10*p^2*QL^2*QR^2*QRd^4 + 49/8*nf^7*T^4*h^10
      *p^2*QL^2*QR^3*QRd^2*LR + 25/24*nf^7*T^4*h^10*p^2*QL^2*QR^4*LR^2 + 49/48
      *nf^7*T^4*h^10*p^2*QL^2*QR^4*LL^2 - 49/2*nf^7*T^4*h^10*p^2*QL^2*QLd*QRd*
      LLd*LR^2*LRd - 63/2*nf^7*T^4*h^10*p^2*QL^2*QLd*QRd*LL*LR*LRd^2 - 49/2*
      nf^7*T^4*h^10*p^2*QL^2*QLd*QRd*LL*LLd^2*LR - 63/2*nf^7*T^4*h^10*p^2*QL^2
      *QLd*QRd*LL^2*LLd*LRd + 105/16*nf^7*T^4*h^10*p^2*QL^2*QLd*QRd^4*LLd - 89/
      8*nf^7*T^4*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 + 49/2*nf^7*T^4*h^10*p^2*QL^2
      *QLd*QR^2*LL*LR*LRd - 49/8*nf^7*T^4*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 49/
      3*nf^7*T^4*h^10*p^2*QL^2*QLd*QR^3*QRd*LL - 49/4*nf^7*T^4*h^10*p^2*QL^2*
      QLd^2*LR^2*LRd^2 - 63/4*nf^7*T^4*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 - 63/4*
      nf^7*T^4*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 - 49/4*nf^7*T^4*h^10*p^2*QL^2*
      QLd^2*LL^2*LLd^2 + 163/24*nf^7*T^4*h^10*p^2*QL^2*QLd^2*QRd^3*LRd - 49/4*
      nf^7*T^4*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 163/24*nf^7*T^4*h^10*p^2*QL^2*
      QLd^2*QR^3*LR + 49/8*nf^7*T^4*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 245/48*
      nf^7*T^4*h^10*p^2*QL^2*QLd^4*QRd*LRd - 239/48*nf^7*T^4*h^10*p^2*QL^2*
      QLd^4*QR^2 + 593/240*nf^7*T^4*h^10*p^2*QL^2*QLd^5*LLd + 89/24*nf^7*T^4*
      h^10*p^2*QL^3*LL*LR^2*LRd^2 + 49/24*nf^7*T^4*h^10*p^2*QL^3*LL*LLd^2*LR^2
       + 21/2*nf^7*T^4*h^10*p^2*QL^3*LL^2*LLd*LR*LRd - 13/9*nf^7*T^4*h^10*p^2*
      QL^3*LL^3*LRd^2 - 37/72*nf^7*T^4*h^10*p^2*QL^3*LL^3*LLd^2 + 63/2*nf^7*
      T^4*h^10*p^2*QL^3*QR*QRd*LL*LR*LRd + 163/24*nf^7*T^4*h^10*p^2*QL^3*QR^2*
      QRd^2*LL + 49/6*nf^7*T^4*h^10*p^2*QL^3*QR^3*LL*LR + 49/2*nf^7*T^4*h^10*
      p^2*QL^3*QLd*QR*LL*LLd*LR - 21/2*nf^7*T^4*h^10*p^2*QL^3*QLd*QR*QRd^3 +
      49/3*nf^7*T^4*h^10*p^2*QL^3*QLd*QR^2*QRd*LR + 49/8*nf^7*T^4*h^10*p^2*
      QL^3*QLd^2*QR^2*LL - 49/6*nf^7*T^4*h^10*p^2*QL^3*QLd^3*QR*QRd + 89/16*
      nf^7*T^4*h^10*p^2*QL^4*QRd*LR^2*LRd + 63/4*nf^7*T^4*h^10*p^2*QL^4*QRd*LL
      *LLd*LR + 13/2*nf^7*T^4*h^10*p^2*QL^4*QRd*LL^2*LRd - 13/6*nf^7*T^4*h^10*
      p^2*QL^4*QRd^4 + 105/16*nf^7*T^4*h^10*p^2*QL^4*QR*QRd^2*LR + 49/48*nf^7*
      T^4*h^10*p^2*QL^4*QR^2*LR^2 + 25/24*nf^7*T^4*h^10*p^2*QL^4*QR^2*LL^2 +
      49/16*nf^7*T^4*h^10*p^2*QL^4*QLd*LLd*LR^2 + 63/4*nf^7*T^4*h^10*p^2*QL^4*
      QLd*LL*LR*LRd + 63/16*nf^7*T^4*h^10*p^2*QL^4*QLd*LL^2*LLd + 63/4*nf^7*
      T^4*h^10*p^2*QL^4*QLd*QR*QRd*LL - 239/48*nf^7*T^4*h^10*p^2*QL^4*QLd^2*
      QRd^2 + 245/48*nf^7*T^4*h^10*p^2*QL^4*QLd^2*QR*LR - 49/48*nf^7*T^4*h^10*
      p^2*QL^4*QLd^4 + 39/10*nf^7*T^4*h^10*p^2*QL^5*QRd^2*LL + 21/4*nf^7*T^4*
      h^10*p^2*QL^5*QR*LL*LR + 21/4*nf^7*T^4*h^10*p^2*QL^5*QLd*QRd*LR + 593/
      240*nf^7*T^4*h^10*p^2*QL^5*QLd^2*LL + 19/36*nf^7*T^4*h^10*p^2*QL^6*LR^2
       + 13/18*nf^7*T^4*h^10*p^2*QL^6*LL^2 - 25/8*nf^7*T^4*h^10*u*p*LR^4*LRd^4
       - 127/8*nf^7*T^4*h^10*u*p*LLd^2*LR^4*LRd^2 - 15/2*nf^7*T^4*h^10*u*p*
      LLd^4*LR^4 - 25*nf^7*T^4*h^10*u*p*LL*LLd*LR^3*LRd^3 - 35*nf^7*T^4*h^10*u
      *p*LL*LLd^3*LR^3*LRd - 127/8*nf^7*T^4*h^10*u*p*LL^2*LR^2*LRd^4 - 75/2*
      nf^7*T^4*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 - 127/8*nf^7*T^4*h^10*u*p*LL^2*
      LLd^4*LR^2 - 35*nf^7*T^4*h^10*u*p*LL^3*LLd*LR*LRd^3 - 25*nf^7*T^4*h^10*u
      *p*LL^3*LLd^3*LR*LRd - 15/2*nf^7*T^4*h^10*u*p*LL^4*LRd^4 - 127/8*nf^7*
      T^4*h^10*u*p*LL^4*LLd^2*LRd^2 - 25/8*nf^7*T^4*h^10*u*p*LL^4*LLd^4 - 3/4*
      nf^7*T^4*h^10*u*p*QRd^3*LR^2*LRd^3 + 25/4*nf^7*T^4*h^10*u*p*QRd^3*LLd^2*
      LR^2*LRd + 35*nf^7*T^4*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 - 5*nf^7*T^4*h^10*
      u*p*QRd^3*LL^2*LRd^3 + 61/4*nf^7*T^4*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 5/2
      *nf^7*T^4*h^10*u*p*QRd^6*LRd^2 + 2*nf^7*T^4*h^10*u*p*QRd^6*LLd^2 - 25*
      nf^7*T^4*h^10*u*p*QR*QRd*LR^3*LRd^3 - 70*nf^7*T^4*h^10*u*p*QR*QRd*LLd^2*
      LR^3*LRd - 75*nf^7*T^4*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 - 70*nf^7*T^4*
      h^10*u*p*QR*QRd*LL*LLd^3*LR^2 - 70*nf^7*T^4*h^10*u*p*QR*QRd*LL^2*LR*
      LRd^3 - 75*nf^7*T^4*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd - 70*nf^7*T^4*h^10
      *u*p*QR*QRd*LL^3*LLd*LRd^2 - 25*nf^7*T^4*h^10*u*p*QR*QRd*LL^3*LLd^3 +
      105/8*nf^7*T^4*h^10*u*p*QR*QRd^4*LR*LRd^2 + 75/8*nf^7*T^4*h^10*u*p*QR*
      QRd^4*LLd^2*LR + 105/2*nf^7*T^4*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 75/2*nf^7
      *T^4*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 - 105/2*nf^7*T^4*h^10*u*p*QR^2*QRd^2
      *LLd^2*LR^2 - 105/2*nf^7*T^4*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 75/2*nf^7*
      T^4*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 341/40*nf^7*T^4*h^10*u*p*QR^2*QRd^5
      *LRd - 3/4*nf^7*T^4*h^10*u*p*QR^3*LR^3*LRd^2 - 5*nf^7*T^4*h^10*u*p*QR^3*
      LLd^2*LR^3 + 35*nf^7*T^4*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 25/4*nf^7*T^4*
      h^10*u*p*QR^3*LL^2*LR*LRd^2 + 61/4*nf^7*T^4*h^10*u*p*QR^3*LL^2*LLd^2*LR
       + 105/8*nf^7*T^4*h^10*u*p*QR^4*QRd*LR^2*LRd + 105/2*nf^7*T^4*h^10*u*p*
      QR^4*QRd*LL*LLd*LR + 75/8*nf^7*T^4*h^10*u*p*QR^4*QRd*LL^2*LRd - 25/8*
      nf^7*T^4*h^10*u*p*QR^4*QRd^4 + 341/40*nf^7*T^4*h^10*u*p*QR^5*QRd^2*LR +
      5/2*nf^7*T^4*h^10*u*p*QR^6*LR^2 + 2*nf^7*T^4*h^10*u*p*QR^6*LL^2 - 75/4*
      nf^7*T^4*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 131/4*nf^7*T^4*h^10*u*p*QLd
      *QRd^2*LLd^3*LR^2 - 35*nf^7*T^4*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 - 105/4*
      nf^7*T^4*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 75/4*nf^7*T^4*h^10*u*p*QLd*
      QRd^2*LL^2*LLd^3 + 35/2*nf^7*T^4*h^10*u*p*QLd*QRd^5*LLd*LRd - 57*nf^7*
      T^4*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 - 60*nf^7*T^4*h^10*u*p*QLd*QR*LLd^3*
      LR^3 - 50*nf^7*T^4*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 - 105*nf^7*T^4*h^10*u*p
      *QLd*QR*LL*LLd^2*LR^2*LRd - 75*nf^7*T^4*h^10*u*p*QLd*QR*LL^2*LLd*LR*
      LRd^2 - 57*nf^7*T^4*h^10*u*p*QLd*QR*LL^2*LLd^3*LR - 35*nf^7*T^4*h^10*u*p
      *QLd*QR*LL^3*LRd^3 - 50*nf^7*T^4*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 75*
      nf^7*T^4*h^10*u*p*QLd*QR*QRd^3*LLd*LR*LRd - 105*nf^7*T^4*h^10*u*p*QLd*
      QR^2*QRd*LLd*LR^2*LRd - 75*nf^7*T^4*h^10*u*p*QLd*QR^2*QRd*LL*LR*LRd^2 -
      105*nf^7*T^4*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR - 75*nf^7*T^4*h^10*u*p*
      QLd*QR^2*QRd*LL^2*LLd*LRd + 125/8*nf^7*T^4*h^10*u*p*QLd*QR^2*QRd^4*LLd
       + 45/2*nf^7*T^4*h^10*u*p*QLd*QR^4*LLd*LR^2 + 105/2*nf^7*T^4*h^10*u*p*
      QLd*QR^4*LL*LR*LRd + 183/8*nf^7*T^4*h^10*u*p*QLd*QR^4*LL^2*LLd + 35/2*
      nf^7*T^4*h^10*u*p*QLd*QR^5*QRd*LL - 75/4*nf^7*T^4*h^10*u*p*QLd^2*QRd*
      LR^2*LRd^3 - 105/4*nf^7*T^4*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd - 35*nf^7*
      T^4*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR - 131/4*nf^7*T^4*h^10*u*p*QLd^2*QRd*
      LL^2*LRd^3 - 75/4*nf^7*T^4*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 11/4*nf^7
      *T^4*h^10*u*p*QLd^2*QRd^4*LRd^2 + 25/8*nf^7*T^4*h^10*u*p*QLd^2*QRd^4*
      LLd^2 - 75/4*nf^7*T^4*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 - 183/4*nf^7*T^4*
      h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR + 75*nf^7*T^4*h^10*u*p*QLd^2*QR*QRd^2*
      LL*LLd*LRd - 33*nf^7*T^4*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 - 90*nf^7*T^4*
      h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - 75/2*nf^7*T^4*h^10*u*p*QLd^2*QR^2*LL^2*
      LRd^2 - 33*nf^7*T^4*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 75/4*nf^7*T^4*h^10*
      u*p*QLd^2*QR^2*QRd^3*LRd - 127/8*nf^7*T^4*h^10*u*p*QLd^2*QR^4*QRd^2 + 27/
      2*nf^7*T^4*h^10*u*p*QLd^2*QR^5*LR + 61/4*nf^7*T^4*h^10*u*p*QLd^3*LLd*
      LR^2*LRd^2 - 5*nf^7*T^4*h^10*u*p*QLd^3*LLd^3*LR^2 + 35*nf^7*T^4*h^10*u*p
      *QLd^3*LL*LLd^2*LR*LRd + 25/4*nf^7*T^4*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 - 3/
      4*nf^7*T^4*h^10*u*p*QLd^3*LL^2*LLd^3 + 25*nf^7*T^4*h^10*u*p*QLd^3*QRd^3*
      LLd*LRd + 105*nf^7*T^4*h^10*u*p*QLd^3*QR*QRd*LLd*LR*LRd + 79/4*nf^7*T^4*
      h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 25/8*nf^7*T^4*h^10*u*p*QLd^4*QRd^2*LRd^2
       + 11/4*nf^7*T^4*h^10*u*p*QLd^4*QRd^2*LLd^2 + 183/8*nf^7*T^4*h^10*u*p*
      QLd^4*QR*LR*LRd^2 + 45/2*nf^7*T^4*h^10*u*p*QLd^4*QR*LLd^2*LR + 105/2*
      nf^7*T^4*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 175/8*nf^7*T^4*h^10*u*p*QLd^4*
      QR^2*QRd*LRd - 15/2*nf^7*T^4*h^10*u*p*QLd^4*QR^4 + 35/2*nf^7*T^4*h^10*u*
      p*QLd^5*QRd*LLd*LRd + 27/2*nf^7*T^4*h^10*u*p*QLd^5*QR^2*LLd + 2*nf^7*T^4
      *h^10*u*p*QLd^6*LRd^2 + 5/2*nf^7*T^4*h^10*u*p*QLd^6*LLd^2 - 50*nf^7*T^4*
      h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 - 35*nf^7*T^4*h^10*u*p*QL*QRd*LLd^3*LR^3
       - 57*nf^7*T^4*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 - 75*nf^7*T^4*h^10*u*p*QL*
      QRd*LL*LLd^2*LR^2*LRd - 105*nf^7*T^4*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2
       - 50*nf^7*T^4*h^10*u*p*QL*QRd*LL^2*LLd^3*LR - 60*nf^7*T^4*h^10*u*p*QL*
      QRd*LL^3*LRd^3 - 57*nf^7*T^4*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 105/2*nf^7
      *T^4*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 45/2*nf^7*T^4*h^10*u*p*QL*QRd^4*LL*
      LRd^2 + 183/8*nf^7*T^4*h^10*u*p*QL*QRd^4*LL*LLd^2 - 75*nf^7*T^4*h^10*u*p
      *QL*QR*QRd^2*LLd*LR^2*LRd - 105*nf^7*T^4*h^10*u*p*QL*QR*QRd^2*LL*LR*
      LRd^2 - 75*nf^7*T^4*h^10*u*p*QL*QR*QRd^2*LL*LLd^2*LR - 105*nf^7*T^4*h^10
      *u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 35/2*nf^7*T^4*h^10*u*p*QL*QR*QRd^5*LLd
       - 35*nf^7*T^4*h^10*u*p*QL*QR^2*LLd*LR^3*LRd - 75/4*nf^7*T^4*h^10*u*p*QL
      *QR^2*LL*LR^2*LRd^2 - 105/4*nf^7*T^4*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 -
      131/4*nf^7*T^4*h^10*u*p*QL*QR^2*LL^3*LRd^2 - 75/4*nf^7*T^4*h^10*u*p*QL*
      QR^2*LL^3*LLd^2 + 75*nf^7*T^4*h^10*u*p*QL*QR^3*QRd*LL*LR*LRd + 125/8*
      nf^7*T^4*h^10*u*p*QL*QR^4*QRd^2*LL + 35/2*nf^7*T^4*h^10*u*p*QL*QR^5*LL*
      LR - 25*nf^7*T^4*h^10*u*p*QL*QLd*LR^3*LRd^3 - 70*nf^7*T^4*h^10*u*p*QL*
      QLd*LLd^2*LR^3*LRd - 75*nf^7*T^4*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 - 70*
      nf^7*T^4*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 - 70*nf^7*T^4*h^10*u*p*QL*QLd*
      LL^2*LR*LRd^3 - 75*nf^7*T^4*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd - 70*nf^7*
      T^4*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 - 25*nf^7*T^4*h^10*u*p*QL*QLd*LL^3*
      LLd^3 + 105*nf^7*T^4*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd - 150*nf^7*T^4*
      h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 - 210*nf^7*T^4*h^10*u*p*QL*QLd*QR*QRd*
      LLd^2*LR^2 - 210*nf^7*T^4*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 - 150*nf^7*
      T^4*h^10*u*p*QL*QLd*QR*QRd*LL^2*LLd^2 + 105/2*nf^7*T^4*h^10*u*p*QL*QLd*
      QR*QRd^4*LRd + 105*nf^7*T^4*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR - 25*nf^7*T^4
      *h^10*u*p*QL*QLd*QR^3*QRd^3 + 105/2*nf^7*T^4*h^10*u*p*QL*QLd*QR^4*QRd*LR
       + 75*nf^7*T^4*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 183/4*nf^7*T^4*h^10*
      u*p*QL*QLd^2*QRd^2*LL*LRd^2 - 75/4*nf^7*T^4*h^10*u*p*QL*QLd^2*QRd^2*LL*
      LLd^2 - 105*nf^7*T^4*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd - 75*nf^7*T^4*
      h^10*u*p*QL*QLd^2*QR*LL*LR*LRd^2 - 105*nf^7*T^4*h^10*u*p*QL*QLd^2*QR*LL*
      LLd^2*LR - 75*nf^7*T^4*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 50*nf^7*T^4*
      h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 175/8*nf^7*T^4*h^10*u*p*QL*QLd^2*QR^4*
      LL + 75*nf^7*T^4*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd + 50*nf^7*T^4*h^10*u*p
      *QL*QLd^3*QR*QRd^2*LRd - 35*nf^7*T^4*h^10*u*p*QL*QLd^3*QR^3*QRd + 105/2*
      nf^7*T^4*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 75/8*nf^7*T^4*h^10*u*p*QL*QLd^4*
      LL*LRd^2 + 105/8*nf^7*T^4*h^10*u*p*QL*QLd^4*LL*LLd^2 + 105/2*nf^7*T^4*
      h^10*u*p*QL*QLd^4*QR*QRd*LLd + 35/2*nf^7*T^4*h^10*u*p*QL*QLd^5*QR*LRd -
      33*nf^7*T^4*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 75/2*nf^7*T^4*h^10*u*p*QL^2
      *QRd^2*LLd^2*LR^2 - 90*nf^7*T^4*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 - 33*nf^7
      *T^4*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 27/2*nf^7*T^4*h^10*u*p*QL^2*QRd^5*
      LRd - 75/4*nf^7*T^4*h^10*u*p*QL^2*QR*LR^3*LRd^2 - 131/4*nf^7*T^4*h^10*u*
      p*QL^2*QR*LLd^2*LR^3 - 105/4*nf^7*T^4*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 -
      75/4*nf^7*T^4*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 35*nf^7*T^4*h^10*u*p*QL^2
      *QR*LL^3*LLd*LRd - 75/4*nf^7*T^4*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 75*
      nf^7*T^4*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR - 183/4*nf^7*T^4*h^10*u*p*QL^2
      *QR^2*QRd*LL^2*LRd - 127/8*nf^7*T^4*h^10*u*p*QL^2*QR^2*QRd^4 + 75/4*nf^7
      *T^4*h^10*u*p*QL^2*QR^3*QRd^2*LR + 11/4*nf^7*T^4*h^10*u*p*QL^2*QR^4*LR^2
       + 25/8*nf^7*T^4*h^10*u*p*QL^2*QR^4*LL^2 - 75*nf^7*T^4*h^10*u*p*QL^2*QLd
      *QRd*LLd*LR^2*LRd - 105*nf^7*T^4*h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 - 75*
      nf^7*T^4*h^10*u*p*QL^2*QLd*QRd*LL*LLd^2*LR - 105*nf^7*T^4*h^10*u*p*QL^2*
      QLd*QRd*LL^2*LLd*LRd + 175/8*nf^7*T^4*h^10*u*p*QL^2*QLd*QRd^4*LLd - 183/
      4*nf^7*T^4*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 75*nf^7*T^4*h^10*u*p*QL^2*
      QLd*QR^2*LL*LR*LRd - 75/4*nf^7*T^4*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd + 50*
      nf^7*T^4*h^10*u*p*QL^2*QLd*QR^3*QRd*LL - 75/2*nf^7*T^4*h^10*u*p*QL^2*
      QLd^2*LR^2*LRd^2 - 105/2*nf^7*T^4*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 - 105/2
      *nf^7*T^4*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 - 75/2*nf^7*T^4*h^10*u*p*QL^2*
      QLd^2*LL^2*LLd^2 + 79/4*nf^7*T^4*h^10*u*p*QL^2*QLd^2*QRd^3*LRd - 75/2*
      nf^7*T^4*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 79/4*nf^7*T^4*h^10*u*p*QL^2*
      QLd^2*QR^3*LR + 75/4*nf^7*T^4*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 125/8*nf^7
      *T^4*h^10*u*p*QL^2*QLd^4*QRd*LRd - 127/8*nf^7*T^4*h^10*u*p*QL^2*QLd^4*
      QR^2 + 341/40*nf^7*T^4*h^10*u*p*QL^2*QLd^5*LLd + 61/4*nf^7*T^4*h^10*u*p*
      QL^3*LL*LR^2*LRd^2 + 25/4*nf^7*T^4*h^10*u*p*QL^3*LL*LLd^2*LR^2 + 35*nf^7
      *T^4*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 5*nf^7*T^4*h^10*u*p*QL^3*LL^3*LRd^2
       - 3/4*nf^7*T^4*h^10*u*p*QL^3*LL^3*LLd^2 + 105*nf^7*T^4*h^10*u*p*QL^3*QR
      *QRd*LL*LR*LRd + 79/4*nf^7*T^4*h^10*u*p*QL^3*QR^2*QRd^2*LL + 25*nf^7*T^4
      *h^10*u*p*QL^3*QR^3*LL*LR + 75*nf^7*T^4*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR
       - 35*nf^7*T^4*h^10*u*p*QL^3*QLd*QR*QRd^3 + 50*nf^7*T^4*h^10*u*p*QL^3*
      QLd*QR^2*QRd*LR + 75/4*nf^7*T^4*h^10*u*p*QL^3*QLd^2*QR^2*LL - 25*nf^7*
      T^4*h^10*u*p*QL^3*QLd^3*QR*QRd + 183/8*nf^7*T^4*h^10*u*p*QL^4*QRd*LR^2*
      LRd + 105/2*nf^7*T^4*h^10*u*p*QL^4*QRd*LL*LLd*LR + 45/2*nf^7*T^4*h^10*u*
      p*QL^4*QRd*LL^2*LRd - 15/2*nf^7*T^4*h^10*u*p*QL^4*QRd^4 + 175/8*nf^7*T^4
      *h^10*u*p*QL^4*QR*QRd^2*LR + 25/8*nf^7*T^4*h^10*u*p*QL^4*QR^2*LR^2 + 11/
      4*nf^7*T^4*h^10*u*p*QL^4*QR^2*LL^2 + 75/8*nf^7*T^4*h^10*u*p*QL^4*QLd*LLd
      *LR^2 + 105/2*nf^7*T^4*h^10*u*p*QL^4*QLd*LL*LR*LRd + 105/8*nf^7*T^4*h^10
      *u*p*QL^4*QLd*LL^2*LLd + 105/2*nf^7*T^4*h^10*u*p*QL^4*QLd*QR*QRd*LL -
      127/8*nf^7*T^4*h^10*u*p*QL^4*QLd^2*QRd^2 + 125/8*nf^7*T^4*h^10*u*p*QL^4*
      QLd^2*QR*LR - 25/8*nf^7*T^4*h^10*u*p*QL^4*QLd^4 + 27/2*nf^7*T^4*h^10*u*p
      *QL^5*QRd^2*LL + 35/2*nf^7*T^4*h^10*u*p*QL^5*QR*LL*LR + 35/2*nf^7*T^4*
      h^10*u*p*QL^5*QLd*QRd*LR + 341/40*nf^7*T^4*h^10*u*p*QL^5*QLd^2*LL + 2*
      nf^7*T^4*h^10*u*p*QL^6*LR^2 + 5/2*nf^7*T^4*h^10*u*p*QL^6*LL^2 - 21/16*
      nf^7*T^4*h^10*u^2*LR^4*LRd^4 - 43/6*nf^7*T^4*h^10*u^2*LLd^2*LR^4*LRd^2
       - 8/3*nf^7*T^4*h^10*u^2*LLd^4*LR^4 - 21/2*nf^7*T^4*h^10*u^2*LL*LLd*LR^3
      *LRd^3 - 46/3*nf^7*T^4*h^10*u^2*LL*LLd^3*LR^3*LRd - 43/6*nf^7*T^4*h^10*
      u^2*LL^2*LR^2*LRd^4 - 63/4*nf^7*T^4*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 43/
      6*nf^7*T^4*h^10*u^2*LL^2*LLd^4*LR^2 - 46/3*nf^7*T^4*h^10*u^2*LL^3*LLd*LR
      *LRd^3 - 21/2*nf^7*T^4*h^10*u^2*LL^3*LLd^3*LR*LRd - 8/3*nf^7*T^4*h^10*
      u^2*LL^4*LRd^4 - 43/6*nf^7*T^4*h^10*u^2*LL^4*LLd^2*LRd^2 - 21/16*nf^7*
      T^4*h^10*u^2*LL^4*LLd^4 - 11/18*nf^7*T^4*h^10*u^2*QRd^3*LR^2*LRd^3 + 21/
      8*nf^7*T^4*h^10*u^2*QRd^3*LLd^2*LR^2*LRd + 46/3*nf^7*T^4*h^10*u^2*QRd^3*
      LL*LLd*LR*LRd^2 - 16/9*nf^7*T^4*h^10*u^2*QRd^3*LL^2*LRd^3 + 35/6*nf^7*
      T^4*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 8/9*nf^7*T^4*h^10*u^2*QRd^6*LRd^2 +
      29/36*nf^7*T^4*h^10*u^2*QRd^6*LLd^2 - 21/2*nf^7*T^4*h^10*u^2*QR*QRd*LR^3
      *LRd^3 - 92/3*nf^7*T^4*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 63/2*nf^7*T^4*
      h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 92/3*nf^7*T^4*h^10*u^2*QR*QRd*LL*
      LLd^3*LR^2 - 92/3*nf^7*T^4*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 63/2*nf^7*T^4
      *h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd - 92/3*nf^7*T^4*h^10*u^2*QR*QRd*LL^3*
      LLd*LRd^2 - 21/2*nf^7*T^4*h^10*u^2*QR*QRd*LL^3*LLd^3 + 23/4*nf^7*T^4*
      h^10*u^2*QR*QRd^4*LR*LRd^2 + 63/16*nf^7*T^4*h^10*u^2*QR*QRd^4*LLd^2*LR
       + 23*nf^7*T^4*h^10*u^2*QR*QRd^4*LL*LLd*LRd - 63/4*nf^7*T^4*h^10*u^2*
      QR^2*QRd^2*LR^2*LRd^2 - 23*nf^7*T^4*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 - 23*
      nf^7*T^4*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 - 63/4*nf^7*T^4*h^10*u^2*QR^2*
      QRd^2*LL^2*LLd^2 + 73/20*nf^7*T^4*h^10*u^2*QR^2*QRd^5*LRd - 11/18*nf^7*
      T^4*h^10*u^2*QR^3*LR^3*LRd^2 - 16/9*nf^7*T^4*h^10*u^2*QR^3*LLd^2*LR^3 +
      46/3*nf^7*T^4*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 21/8*nf^7*T^4*h^10*u^2*
      QR^3*LL^2*LR*LRd^2 + 35/6*nf^7*T^4*h^10*u^2*QR^3*LL^2*LLd^2*LR + 23/4*
      nf^7*T^4*h^10*u^2*QR^4*QRd*LR^2*LRd + 23*nf^7*T^4*h^10*u^2*QR^4*QRd*LL*
      LLd*LR + 63/16*nf^7*T^4*h^10*u^2*QR^4*QRd*LL^2*LRd - 21/16*nf^7*T^4*h^10
      *u^2*QR^4*QRd^4 + 73/20*nf^7*T^4*h^10*u^2*QR^5*QRd^2*LR + 8/9*nf^7*T^4*
      h^10*u^2*QR^6*LR^2 + 29/36*nf^7*T^4*h^10*u^2*QR^6*LL^2 - 63/8*nf^7*T^4*
      h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 27/2*nf^7*T^4*h^10*u^2*QLd*QRd^2*
      LLd^3*LR^2 - 46/3*nf^7*T^4*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 23/2*nf^7*
      T^4*h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 63/8*nf^7*T^4*h^10*u^2*QLd*QRd^2
      *LL^2*LLd^3 + 23/3*nf^7*T^4*h^10*u^2*QLd*QRd^5*LLd*LRd - 80/3*nf^7*T^4*
      h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 - 64/3*nf^7*T^4*h^10*u^2*QLd*QR*LLd^3*
      LR^3 - 21*nf^7*T^4*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 46*nf^7*T^4*h^10*u^2*
      QLd*QR*LL*LLd^2*LR^2*LRd - 63/2*nf^7*T^4*h^10*u^2*QLd*QR*LL^2*LLd*LR*
      LRd^2 - 80/3*nf^7*T^4*h^10*u^2*QLd*QR*LL^2*LLd^3*LR - 46/3*nf^7*T^4*h^10
      *u^2*QLd*QR*LL^3*LRd^3 - 21*nf^7*T^4*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 63/
      2*nf^7*T^4*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd - 46*nf^7*T^4*h^10*u^2*QLd*
      QR^2*QRd*LLd*LR^2*LRd - 63/2*nf^7*T^4*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2
       - 46*nf^7*T^4*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR - 63/2*nf^7*T^4*h^10*
      u^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 105/16*nf^7*T^4*h^10*u^2*QLd*QR^2*QRd^4*
      LLd + 8*nf^7*T^4*h^10*u^2*QLd*QR^4*LLd*LR^2 + 23*nf^7*T^4*h^10*u^2*QLd*
      QR^4*LL*LR*LRd + 35/4*nf^7*T^4*h^10*u^2*QLd*QR^4*LL^2*LLd + 23/3*nf^7*
      T^4*h^10*u^2*QLd*QR^5*QRd*LL - 63/8*nf^7*T^4*h^10*u^2*QLd^2*QRd*LR^2*
      LRd^3 - 23/2*nf^7*T^4*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd - 46/3*nf^7*T^4*
      h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 27/2*nf^7*T^4*h^10*u^2*QLd^2*QRd*LL^2*
      LRd^3 - 63/8*nf^7*T^4*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 17/12*nf^7*T^4
      *h^10*u^2*QLd^2*QRd^4*LRd^2 + 21/16*nf^7*T^4*h^10*u^2*QLd^2*QRd^4*LLd^2
       - 63/8*nf^7*T^4*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 35/2*nf^7*T^4*h^10*
      u^2*QLd^2*QR*QRd^2*LLd^2*LR + 63/2*nf^7*T^4*h^10*u^2*QLd^2*QR*QRd^2*LL*
      LLd*LRd - 17*nf^7*T^4*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 - 32*nf^7*T^4*h^10*
      u^2*QLd^2*QR^2*LLd^2*LR^2 - 63/4*nf^7*T^4*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2
       - 17*nf^7*T^4*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 63/8*nf^7*T^4*h^10*u^2*
      QLd^2*QR^2*QRd^3*LRd - 43/6*nf^7*T^4*h^10*u^2*QLd^2*QR^4*QRd^2 + 24/5*
      nf^7*T^4*h^10*u^2*QLd^2*QR^5*LR + 35/6*nf^7*T^4*h^10*u^2*QLd^3*LLd*LR^2*
      LRd^2 - 16/9*nf^7*T^4*h^10*u^2*QLd^3*LLd^3*LR^2 + 46/3*nf^7*T^4*h^10*u^2
      *QLd^3*LL*LLd^2*LR*LRd + 21/8*nf^7*T^4*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 -
      11/18*nf^7*T^4*h^10*u^2*QLd^3*LL^2*LLd^3 + 21/2*nf^7*T^4*h^10*u^2*QLd^3*
      QRd^3*LLd*LRd + 46*nf^7*T^4*h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 19/2*nf^7
      *T^4*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 21/16*nf^7*T^4*h^10*u^2*QLd^4*QRd^2
      *LRd^2 + 17/12*nf^7*T^4*h^10*u^2*QLd^4*QRd^2*LLd^2 + 35/4*nf^7*T^4*h^10*
      u^2*QLd^4*QR*LR*LRd^2 + 8*nf^7*T^4*h^10*u^2*QLd^4*QR*LLd^2*LR + 23*nf^7*
      T^4*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 115/12*nf^7*T^4*h^10*u^2*QLd^4*QR^2*
      QRd*LRd - 8/3*nf^7*T^4*h^10*u^2*QLd^4*QR^4 + 23/3*nf^7*T^4*h^10*u^2*
      QLd^5*QRd*LLd*LRd + 24/5*nf^7*T^4*h^10*u^2*QLd^5*QR^2*LLd + 29/36*nf^7*
      T^4*h^10*u^2*QLd^6*LRd^2 + 8/9*nf^7*T^4*h^10*u^2*QLd^6*LLd^2 - 21*nf^7*
      T^4*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 46/3*nf^7*T^4*h^10*u^2*QL*QRd*LLd^3
      *LR^3 - 80/3*nf^7*T^4*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 - 63/2*nf^7*T^4*h^10
      *u^2*QL*QRd*LL*LLd^2*LR^2*LRd - 46*nf^7*T^4*h^10*u^2*QL*QRd*LL^2*LLd*LR*
      LRd^2 - 21*nf^7*T^4*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 64/3*nf^7*T^4*h^10*
      u^2*QL*QRd*LL^3*LRd^3 - 80/3*nf^7*T^4*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd +
      23*nf^7*T^4*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 8*nf^7*T^4*h^10*u^2*QL*QRd^4*
      LL*LRd^2 + 35/4*nf^7*T^4*h^10*u^2*QL*QRd^4*LL*LLd^2 - 63/2*nf^7*T^4*h^10
      *u^2*QL*QR*QRd^2*LLd*LR^2*LRd - 46*nf^7*T^4*h^10*u^2*QL*QR*QRd^2*LL*LR*
      LRd^2 - 63/2*nf^7*T^4*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR - 46*nf^7*T^4*
      h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 23/3*nf^7*T^4*h^10*u^2*QL*QR*QRd^5*
      LLd - 46/3*nf^7*T^4*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 63/8*nf^7*T^4*h^10*
      u^2*QL*QR^2*LL*LR^2*LRd^2 - 23/2*nf^7*T^4*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2
       - 27/2*nf^7*T^4*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 63/8*nf^7*T^4*h^10*u^2*QL
      *QR^2*LL^3*LLd^2 + 63/2*nf^7*T^4*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 105/16
      *nf^7*T^4*h^10*u^2*QL*QR^4*QRd^2*LL + 23/3*nf^7*T^4*h^10*u^2*QL*QR^5*LL*
      LR - 21/2*nf^7*T^4*h^10*u^2*QL*QLd*LR^3*LRd^3 - 92/3*nf^7*T^4*h^10*u^2*
      QL*QLd*LLd^2*LR^3*LRd - 63/2*nf^7*T^4*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2
       - 92/3*nf^7*T^4*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 92/3*nf^7*T^4*h^10*u^2*
      QL*QLd*LL^2*LR*LRd^3 - 63/2*nf^7*T^4*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd
       - 92/3*nf^7*T^4*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 - 21/2*nf^7*T^4*h^10*u^2
      *QL*QLd*LL^3*LLd^3 + 46*nf^7*T^4*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd - 63*
      nf^7*T^4*h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 - 92*nf^7*T^4*h^10*u^2*QL*QLd
      *QR*QRd*LLd^2*LR^2 - 92*nf^7*T^4*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 63*
      nf^7*T^4*h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 23*nf^7*T^4*h^10*u^2*QL*QLd
      *QR*QRd^4*LRd + 46*nf^7*T^4*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR - 21/2*nf^7*
      T^4*h^10*u^2*QL*QLd*QR^3*QRd^3 + 23*nf^7*T^4*h^10*u^2*QL*QLd*QR^4*QRd*LR
       + 63/2*nf^7*T^4*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 35/2*nf^7*T^4*h^10
      *u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 63/8*nf^7*T^4*h^10*u^2*QL*QLd^2*QRd^2*LL*
      LLd^2 - 46*nf^7*T^4*h^10*u^2*QL*QLd^2*QR*LLd*LR^2*LRd - 63/2*nf^7*T^4*
      h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2 - 46*nf^7*T^4*h^10*u^2*QL*QLd^2*QR*LL*
      LLd^2*LR - 63/2*nf^7*T^4*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 21*nf^7*T^4
      *h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 115/12*nf^7*T^4*h^10*u^2*QL*QLd^2*QR^4
      *LL + 63/2*nf^7*T^4*h^10*u^2*QL*QLd^3*QRd*LL*LLd*LRd + 21*nf^7*T^4*h^10*
      u^2*QL*QLd^3*QR*QRd^2*LRd - 46/3*nf^7*T^4*h^10*u^2*QL*QLd^3*QR^3*QRd +
      23*nf^7*T^4*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 63/16*nf^7*T^4*h^10*u^2*QL*
      QLd^4*LL*LRd^2 + 23/4*nf^7*T^4*h^10*u^2*QL*QLd^4*LL*LLd^2 + 23*nf^7*T^4*
      h^10*u^2*QL*QLd^4*QR*QRd*LLd + 23/3*nf^7*T^4*h^10*u^2*QL*QLd^5*QR*LRd -
      17*nf^7*T^4*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 - 63/4*nf^7*T^4*h^10*u^2*QL^2
      *QRd^2*LLd^2*LR^2 - 32*nf^7*T^4*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 - 17*nf^7
      *T^4*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 24/5*nf^7*T^4*h^10*u^2*QL^2*QRd^5*
      LRd - 63/8*nf^7*T^4*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 27/2*nf^7*T^4*h^10*u^2
      *QL^2*QR*LLd^2*LR^3 - 23/2*nf^7*T^4*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 - 63/
      8*nf^7*T^4*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 46/3*nf^7*T^4*h^10*u^2*QL^2*
      QR*LL^3*LLd*LRd - 63/8*nf^7*T^4*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 63/2*
      nf^7*T^4*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 35/2*nf^7*T^4*h^10*u^2*QL^2*
      QR^2*QRd*LL^2*LRd - 43/6*nf^7*T^4*h^10*u^2*QL^2*QR^2*QRd^4 + 63/8*nf^7*
      T^4*h^10*u^2*QL^2*QR^3*QRd^2*LR + 17/12*nf^7*T^4*h^10*u^2*QL^2*QR^4*LR^2
       + 21/16*nf^7*T^4*h^10*u^2*QL^2*QR^4*LL^2 - 63/2*nf^7*T^4*h^10*u^2*QL^2*
      QLd*QRd*LLd*LR^2*LRd - 46*nf^7*T^4*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 -
      63/2*nf^7*T^4*h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR - 46*nf^7*T^4*h^10*u^2*
      QL^2*QLd*QRd*LL^2*LLd*LRd + 115/12*nf^7*T^4*h^10*u^2*QL^2*QLd*QRd^4*LLd
       - 35/2*nf^7*T^4*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 63/2*nf^7*T^4*h^10*
      u^2*QL^2*QLd*QR^2*LL*LR*LRd - 63/8*nf^7*T^4*h^10*u^2*QL^2*QLd*QR^2*LL^2*
      LLd + 21*nf^7*T^4*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 63/4*nf^7*T^4*h^10*u^2
      *QL^2*QLd^2*LR^2*LRd^2 - 23*nf^7*T^4*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 - 23
      *nf^7*T^4*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 63/4*nf^7*T^4*h^10*u^2*QL^2*
      QLd^2*LL^2*LLd^2 + 19/2*nf^7*T^4*h^10*u^2*QL^2*QLd^2*QRd^3*LRd - 63/4*
      nf^7*T^4*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 19/2*nf^7*T^4*h^10*u^2*QL^2*
      QLd^2*QR^3*LR + 63/8*nf^7*T^4*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 105/16*
      nf^7*T^4*h^10*u^2*QL^2*QLd^4*QRd*LRd - 43/6*nf^7*T^4*h^10*u^2*QL^2*QLd^4
      *QR^2 + 73/20*nf^7*T^4*h^10*u^2*QL^2*QLd^5*LLd + 35/6*nf^7*T^4*h^10*u^2*
      QL^3*LL*LR^2*LRd^2 + 21/8*nf^7*T^4*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 46/3*
      nf^7*T^4*h^10*u^2*QL^3*LL^2*LLd*LR*LRd - 16/9*nf^7*T^4*h^10*u^2*QL^3*
      LL^3*LRd^2 - 11/18*nf^7*T^4*h^10*u^2*QL^3*LL^3*LLd^2 + 46*nf^7*T^4*h^10*
      u^2*QL^3*QR*QRd*LL*LR*LRd + 19/2*nf^7*T^4*h^10*u^2*QL^3*QR^2*QRd^2*LL +
      21/2*nf^7*T^4*h^10*u^2*QL^3*QR^3*LL*LR + 63/2*nf^7*T^4*h^10*u^2*QL^3*QLd
      *QR*LL*LLd*LR - 46/3*nf^7*T^4*h^10*u^2*QL^3*QLd*QR*QRd^3 + 21*nf^7*T^4*
      h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 63/8*nf^7*T^4*h^10*u^2*QL^3*QLd^2*QR^2*
      LL - 21/2*nf^7*T^4*h^10*u^2*QL^3*QLd^3*QR*QRd + 35/4*nf^7*T^4*h^10*u^2*
      QL^4*QRd*LR^2*LRd + 23*nf^7*T^4*h^10*u^2*QL^4*QRd*LL*LLd*LR + 8*nf^7*T^4
      *h^10*u^2*QL^4*QRd*LL^2*LRd - 8/3*nf^7*T^4*h^10*u^2*QL^4*QRd^4 + 115/12*
      nf^7*T^4*h^10*u^2*QL^4*QR*QRd^2*LR + 21/16*nf^7*T^4*h^10*u^2*QL^4*QR^2*
      LR^2 + 17/12*nf^7*T^4*h^10*u^2*QL^4*QR^2*LL^2 + 63/16*nf^7*T^4*h^10*u^2*
      QL^4*QLd*LLd*LR^2 + 23*nf^7*T^4*h^10*u^2*QL^4*QLd*LL*LR*LRd + 23/4*nf^7*
      T^4*h^10*u^2*QL^4*QLd*LL^2*LLd + 23*nf^7*T^4*h^10*u^2*QL^4*QLd*QR*QRd*LL
       - 43/6*nf^7*T^4*h^10*u^2*QL^4*QLd^2*QRd^2 + 105/16*nf^7*T^4*h^10*u^2*
      QL^4*QLd^2*QR*LR - 21/16*nf^7*T^4*h^10*u^2*QL^4*QLd^4 + 24/5*nf^7*T^4*
      h^10*u^2*QL^5*QRd^2*LL + 23/3*nf^7*T^4*h^10*u^2*QL^5*QR*LL*LR + 23/3*
      nf^7*T^4*h^10*u^2*QL^5*QLd*QRd*LR + 73/20*nf^7*T^4*h^10*u^2*QL^5*QLd^2*
      LL + 29/36*nf^7*T^4*h^10*u^2*QL^6*LR^2 + 8/9*nf^7*T^4*h^10*u^2*QL^6*LL^2
       + 1/72*nf^7*T^5*h^10*LLd*LR^5*LRd^4 + 7/360*nf^7*T^5*h^10*LLd^3*LR^5*
      LRd^2 - 31/360*nf^7*T^5*h^10*LLd^5*LR^5 + 1/72*nf^7*T^5*h^10*LL*LR^4*
      LRd^5 + 7/72*nf^7*T^5*h^10*LL*LLd^2*LR^4*LRd^3 - 1/8*nf^7*T^5*h^10*LL*
      LLd^4*LR^4*LRd + 7/72*nf^7*T^5*h^10*LL^2*LLd*LR^3*LRd^4 - 1/4*nf^7*T^5*
      h^10*LL^2*LLd^3*LR^3*LRd^2 + 7/360*nf^7*T^5*h^10*LL^2*LLd^5*LR^3 + 7/360
      *nf^7*T^5*h^10*LL^3*LR^2*LRd^5 - 1/4*nf^7*T^5*h^10*LL^3*LLd^2*LR^2*LRd^3
       + 7/72*nf^7*T^5*h^10*LL^3*LLd^4*LR^2*LRd - 1/8*nf^7*T^5*h^10*LL^4*LLd*
      LR*LRd^4 + 7/72*nf^7*T^5*h^10*LL^4*LLd^3*LR*LRd^2 + 1/72*nf^7*T^5*h^10*
      LL^4*LLd^5*LR - 31/360*nf^7*T^5*h^10*LL^5*LRd^5 + 7/360*nf^7*T^5*h^10*
      LL^5*LLd^2*LRd^3 + 1/72*nf^7*T^5*h^10*LL^5*LLd^4*LRd - 1/18*nf^7*T^5*
      h^10*QRd^3*LLd^3*LR^3*LRd - 1/18*nf^7*T^5*h^10*QRd^3*LL*LR^2*LRd^4 + 7/
      72*nf^7*T^5*h^10*QRd^3*LL*LLd^4*LR^2 - 1/18*nf^7*T^5*h^10*QRd^3*LL^2*LLd
      *LR*LRd^3 - 1/9*nf^7*T^5*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 7/72*nf^7*T^5*
      h^10*QRd^3*LL^3*LRd^4 - 13/72*nf^7*T^5*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 17/
      72*nf^7*T^5*h^10*QRd^6*LLd*LR*LRd^2 + 11/72*nf^7*T^5*h^10*QRd^6*LLd^3*LR
       + 1/8*nf^7*T^5*h^10*QRd^6*LL*LRd^3 + 43/144*nf^7*T^5*h^10*QRd^6*LL*
      LLd^2*LRd + 1/6*nf^7*T^5*h^10*QR*QRd*LLd*LR^4*LRd^3 - 1/6*nf^7*T^5*h^10*
      QR*QRd*LLd^3*LR^4*LRd + 1/6*nf^7*T^5*h^10*QR*QRd*LL*LR^3*LRd^4 - 1/6*
      nf^7*T^5*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 1/6*nf^7*T^5*h^10*QR*QRd*LL*
      LLd^4*LR^3 - 1/6*nf^7*T^5*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 - 1/6*nf^7*T^5
      *h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 1/6*nf^7*T^5*h^10*QR*QRd*LL^3*LR*
      LRd^4 - 1/6*nf^7*T^5*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 + 1/6*nf^7*T^5*h^10
      *QR*QRd*LL^3*LLd^4*LR - 1/6*nf^7*T^5*h^10*QR*QRd*LL^4*LLd*LRd^3 + 1/6*
      nf^7*T^5*h^10*QR*QRd*LL^4*LLd^3*LRd - 1/16*nf^7*T^5*h^10*QR*QRd^4*LLd*
      LR^2*LRd^2 + 1/24*nf^7*T^5*h^10*QR*QRd^4*LLd^3*LR^2 + 1/6*nf^7*T^5*h^10*
      QR*QRd^4*LL*LR*LRd^3 + 1/4*nf^7*T^5*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 1/8*
      nf^7*T^5*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 1/24*nf^7*T^5*h^10*QR*QRd^4*LL^2
      *LLd^3 + 1/6*nf^7*T^5*h^10*QR*QRd^7*LLd*LRd - 1/12*nf^7*T^5*h^10*QR^2*
      QRd^2*LLd*LR^3*LRd^2 - 1/12*nf^7*T^5*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 1/
      12*nf^7*T^5*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/12*nf^7*T^5*h^10*QR^2*
      QRd^2*LL^3*LLd^2*LRd + 5/12*nf^7*T^5*h^10*QR^2*QRd^5*LLd*LR*LRd + 1/48*
      nf^7*T^5*h^10*QR^2*QRd^5*LL*LRd^2 + 1/6*nf^7*T^5*h^10*QR^2*QRd^5*LL*
      LLd^2 - 1/18*nf^7*T^5*h^10*QR^3*LLd*LR^4*LRd^2 + 7/72*nf^7*T^5*h^10*QR^3
      *LLd^3*LR^4 - 1/18*nf^7*T^5*h^10*QR^3*LL*LLd^2*LR^3*LRd - 13/72*nf^7*T^5
      *h^10*QR^3*LL^2*LLd^3*LR^2 - 1/18*nf^7*T^5*h^10*QR^3*LL^3*LR*LRd^3 - 1/9
      *nf^7*T^5*h^10*QR^3*LL^3*LLd^2*LR*LRd + 7/72*nf^7*T^5*h^10*QR^3*LL^4*LLd
      *LRd^2 + 13/72*nf^7*T^5*h^10*QR^3*QRd^6*LLd + 1/6*nf^7*T^5*h^10*QR^4*QRd
      *LLd*LR^3*LRd - 1/16*nf^7*T^5*h^10*QR^4*QRd*LL*LR^2*LRd^2 + 1/8*nf^7*T^5
      *h^10*QR^4*QRd*LL*LLd^2*LR^2 + 1/4*nf^7*T^5*h^10*QR^4*QRd*LL^2*LLd*LR*
      LRd + 1/24*nf^7*T^5*h^10*QR^4*QRd*LL^3*LRd^2 - 1/24*nf^7*T^5*h^10*QR^4*
      QRd*LL^3*LLd^2 + 1/24*nf^7*T^5*h^10*QR^4*QRd^4*LLd*LR + 1/24*nf^7*T^5*
      h^10*QR^4*QRd^4*LL*LRd + 1/48*nf^7*T^5*h^10*QR^5*QRd^2*LLd*LR^2 + 5/12*
      nf^7*T^5*h^10*QR^5*QRd^2*LL*LR*LRd + 1/6*nf^7*T^5*h^10*QR^5*QRd^2*LL^2*
      LLd + 1/8*nf^7*T^5*h^10*QR^6*LLd*LR^3 + 17/72*nf^7*T^5*h^10*QR^6*LL*LR^2
      *LRd + 43/144*nf^7*T^5*h^10*QR^6*LL^2*LLd*LR + 11/72*nf^7*T^5*h^10*QR^6*
      LL^3*LRd + 13/72*nf^7*T^5*h^10*QR^6*QRd^3*LL + 1/6*nf^7*T^5*h^10*QR^7*
      QRd*LL*LR + 5/72*nf^7*T^5*h^10*QLd*QRd^2*LR^3*LRd^4 + 1/12*nf^7*T^5*h^10
      *QLd*QRd^2*LLd^2*LR^3*LRd^2 - 7/36*nf^7*T^5*h^10*QLd*QRd^2*LLd^4*LR^3 +
      1/6*nf^7*T^5*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 1/6*nf^7*T^5*h^10*QLd*
      QRd^2*LL*LLd^3*LR^2*LRd + 1/8*nf^7*T^5*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 3/
      8*nf^7*T^5*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 1/4*nf^7*T^5*h^10*QLd*
      QRd^2*LL^2*LLd^4*LR - 1/9*nf^7*T^5*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 1/9*
      nf^7*T^5*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 2/9*nf^7*T^5*h^10*QLd*QRd^5*LR*
      LRd^3 + 5/12*nf^7*T^5*h^10*QLd*QRd^5*LLd^2*LR*LRd + 5/12*nf^7*T^5*h^10*
      QLd*QRd^5*LL*LLd*LRd^2 + 1/9*nf^7*T^5*h^10*QLd*QRd^5*LL*LLd^3 + 1/24*
      nf^7*T^5*h^10*QLd*QR*LR^4*LRd^4 + 7/48*nf^7*T^5*h^10*QLd*QR*LLd^2*LR^4*
      LRd^2 - 3/8*nf^7*T^5*h^10*QLd*QR*LLd^4*LR^4 + 1/6*nf^7*T^5*h^10*QLd*QR*
      LL*LLd*LR^3*LRd^3 - 1/3*nf^7*T^5*h^10*QLd*QR*LL*LLd^3*LR^3*LRd + 7/48*
      nf^7*T^5*h^10*QLd*QR*LL^2*LR^2*LRd^4 - 1/4*nf^7*T^5*h^10*QLd*QR*LL^2*
      LLd^2*LR^2*LRd^2 + 7/48*nf^7*T^5*h^10*QLd*QR*LL^2*LLd^4*LR^2 - 2/3*nf^7*
      T^5*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 1/6*nf^7*T^5*h^10*QLd*QR*LL^3*LLd^3*
      LR*LRd - 1/8*nf^7*T^5*h^10*QLd*QR*LL^4*LRd^4 + 7/48*nf^7*T^5*h^10*QLd*QR
      *LL^4*LLd^2*LRd^2 + 1/24*nf^7*T^5*h^10*QLd*QR*LL^4*LLd^4 + 1/6*nf^7*T^5*
      h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 7/24*nf^7*T^5*h^10*QLd*QR*QRd^6*LRd^2 +
      23/48*nf^7*T^5*h^10*QLd*QR*QRd^6*LLd^2 + 1/6*nf^7*T^5*h^10*QLd*QR^2*QRd*
      LR^3*LRd^3 - 1/6*nf^7*T^5*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd - 1/6*nf^7*
      T^5*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 1/3*nf^7*T^5*h^10*QLd*QR^2*QRd*
      LL^2*LR*LRd^3 - 1/3*nf^7*T^5*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 + 1/6*nf^7
      *T^5*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 5/48*nf^7*T^5*h^10*QLd*QR^2*QRd^4*LR
      *LRd^2 + 1/4*nf^7*T^5*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 1/4*nf^7*T^5*h^10*
      QLd*QR^2*QRd^4*LL*LLd*LRd - 1/4*nf^7*T^5*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2
       + 1/2*nf^7*T^5*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 1/4*nf^7*T^5*h^10*QLd*
      QR^3*QRd^2*LL^2*LLd^2 + 2/9*nf^7*T^5*h^10*QLd*QR^3*QRd^5*LRd - 1/12*nf^7
      *T^5*h^10*QLd*QR^4*LR^3*LRd^2 + 1/3*nf^7*T^5*h^10*QLd*QR^4*LLd^2*LR^3 +
      1/4*nf^7*T^5*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 1/4*nf^7*T^5*h^10*QLd*QR^4*
      LL^2*LR*LRd^2 - 1/16*nf^7*T^5*h^10*QLd*QR^4*LL^2*LLd^2*LR + 1/6*nf^7*T^5
      *h^10*QLd*QR^4*QRd^3*LR*LRd + 1/6*nf^7*T^5*h^10*QLd*QR^4*QRd^3*LL*LLd +
      5/12*nf^7*T^5*h^10*QLd*QR^5*QRd*LR^2*LRd + 2/3*nf^7*T^5*h^10*QLd*QR^5*
      QRd*LL*LLd*LR + 5/12*nf^7*T^5*h^10*QLd*QR^5*QRd*LL^2*LRd + 1/8*nf^7*T^5*
      h^10*QLd*QR^5*QRd^4 + 7/144*nf^7*T^5*h^10*QLd*QR^6*QRd^2*LR + 1/8*nf^7*
      T^5*h^10*QLd*QR^7*LR^2 + 1/8*nf^7*T^5*h^10*QLd*QR^7*LL^2 + 1/9*nf^7*T^5*
      h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 1/9*nf^7*T^5*h^10*QLd^2*QRd*LLd^3*LR^3*
      LRd + 1/4*nf^7*T^5*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 3/8*nf^7*T^5*h^10*
      QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 + 1/8*nf^7*T^5*h^10*QLd^2*QRd*LL*LLd^4*
      LR^2 - 1/6*nf^7*T^5*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 1/6*nf^7*T^5*h^10
      *QLd^2*QRd*LL^2*LLd^3*LR*LRd - 7/36*nf^7*T^5*h^10*QLd^2*QRd*LL^3*LRd^4
       + 1/12*nf^7*T^5*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 5/72*nf^7*T^5*h^10*
      QLd^2*QRd*LL^3*LLd^4 + 23/48*nf^7*T^5*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 - 2/
      9*nf^7*T^5*h^10*QLd^2*QRd^4*LLd^3*LR + 7/18*nf^7*T^5*h^10*QLd^2*QRd^4*LL
      *LRd^3 + 1/4*nf^7*T^5*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 1/3*nf^7*T^5*
      h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 1/6*nf^7*T^5*h^10*QLd^2*QR*QRd^2*LL*LR*
      LRd^3 - 3/8*nf^7*T^5*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 1/4*nf^7*T^5*
      h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 5/12*nf^7*T^5*h^10*QLd^2*QR*QRd^5*LLd*
      LRd - 1/2*nf^7*T^5*h^10*QLd^2*QR^2*LLd^3*LR^3 + 1/3*nf^7*T^5*h^10*QLd^2*
      QR^2*LL*LR^2*LRd^3 - 1/2*nf^7*T^5*h^10*QLd^2*QR^2*LL^3*LRd^3 + 1/3*nf^7*
      T^5*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 5/12*nf^7*T^5*h^10*QLd^2*QR^2*QRd^3
      *LL*LRd^2 + 1/12*nf^7*T^5*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 19/72*nf^7*
      T^5*h^10*QLd^2*QR^3*QRd^4*LLd + 7/48*nf^7*T^5*h^10*QLd^2*QR^4*QRd^2*LLd*
      LR + 7/48*nf^7*T^5*h^10*QLd^2*QR^4*QRd^2*LL*LRd + 13/24*nf^7*T^5*h^10*
      QLd^2*QR^5*LLd*LR^2 + 1/4*nf^7*T^5*h^10*QLd^2*QR^5*LL*LR*LRd + 7/48*nf^7
      *T^5*h^10*QLd^2*QR^5*LL^2*LLd + 17/72*nf^7*T^5*h^10*QLd^2*QR^6*QRd*LL -
      13/72*nf^7*T^5*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 7/72*nf^7*T^5*h^10*QLd^3*
      LLd^4*LR^3 - 1/9*nf^7*T^5*h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 1/18*nf^7*T^5*
      h^10*QLd^3*LL*LLd^3*LR^2*LRd + 7/72*nf^7*T^5*h^10*QLd^3*LL^2*LR*LRd^4 -
      1/18*nf^7*T^5*h^10*QLd^3*LL^2*LLd^4*LR - 1/18*nf^7*T^5*h^10*QLd^3*LL^3*
      LLd*LRd^3 + 1/18*nf^7*T^5*h^10*QLd^3*QRd^3*LR*LRd^3 - 1/18*nf^7*T^5*h^10
      *QLd^3*QRd^3*LLd^2*LR*LRd - 1/18*nf^7*T^5*h^10*QLd^3*QRd^3*LL*LLd*LRd^2
       + 1/18*nf^7*T^5*h^10*QLd^3*QRd^3*LL*LLd^3 + 1/6*nf^7*T^5*h^10*QLd^3*QR*
      QRd*LL*LLd^3*LR - 1/6*nf^7*T^5*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 5/24*nf^7*
      T^5*h^10*QLd^3*QR*QRd^4*LRd^2 - 1/3*nf^7*T^5*h^10*QLd^3*QR*QRd^4*LLd^2
       - 5/12*nf^7*T^5*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR - 1/6*nf^7*T^5*h^10*
      QLd^3*QR^2*QRd^2*LL*LLd*LRd + 1/4*nf^7*T^5*h^10*QLd^3*QR^3*LR^2*LRd^2 -
      1/2*nf^7*T^5*h^10*QLd^3*QR^3*LLd^2*LR^2 + 1/4*nf^7*T^5*h^10*QLd^3*QR^3*
      LL^2*LLd^2 - 1/6*nf^7*T^5*h^10*QLd^3*QR^3*QRd^3*LRd - 1/6*nf^7*T^5*h^10*
      QLd^3*QR^4*QRd*LR*LRd - 1/6*nf^7*T^5*h^10*QLd^3*QR^4*QRd*LL*LLd - 7/120*
      nf^7*T^5*h^10*QLd^3*QR^5*QRd^2 + 1/4*nf^7*T^5*h^10*QLd^3*QR^6*LR + 7/18*
      nf^7*T^5*h^10*QLd^4*QRd^2*LLd^3*LR - 2/9*nf^7*T^5*h^10*QLd^4*QRd^2*LL*
      LRd^3 + 23/48*nf^7*T^5*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 1/16*nf^7*T^5*
      h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 1/3*nf^7*T^5*h^10*QLd^4*QR*LLd^3*LR^2 + 1/
      4*nf^7*T^5*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 1/4*nf^7*T^5*h^10*QLd^4*QR*
      LL^2*LLd*LRd^2 - 1/12*nf^7*T^5*h^10*QLd^4*QR*LL^2*LLd^3 + 1/12*nf^7*T^5*
      h^10*QLd^4*QR^2*QRd*LLd*LR*LRd - 29/48*nf^7*T^5*h^10*QLd^4*QR^2*QRd*LL*
      LRd^2 + 1/8*nf^7*T^5*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 17/36*nf^7*T^5*h^10*
      QLd^4*QR^3*QRd^2*LLd - 3/8*nf^7*T^5*h^10*QLd^4*QR^4*LLd*LR - 1/8*nf^7*
      T^5*h^10*QLd^4*QR^4*LL*LRd + 1/9*nf^7*T^5*h^10*QLd^5*QRd*LR*LRd^3 + 5/12
      *nf^7*T^5*h^10*QLd^5*QRd*LLd^2*LR*LRd + 5/12*nf^7*T^5*h^10*QLd^5*QRd*LL*
      LLd*LRd^2 + 2/9*nf^7*T^5*h^10*QLd^5*QRd*LL*LLd^3 + 1/6*nf^7*T^5*h^10*
      QLd^5*QR*QRd^2*LRd^2 + 9/16*nf^7*T^5*h^10*QLd^5*QR*QRd^2*LLd^2 + 7/48*
      nf^7*T^5*h^10*QLd^5*QR^2*LR*LRd^2 + 13/24*nf^7*T^5*h^10*QLd^5*QR^2*LLd^2
      *LR + 1/4*nf^7*T^5*h^10*QLd^5*QR^2*LL*LLd*LRd - 1/18*nf^7*T^5*h^10*QLd^5
      *QR^3*QRd*LRd - 7/40*nf^7*T^5*h^10*QLd^5*QR^5 + 43/144*nf^7*T^5*h^10*
      QLd^6*LLd*LR*LRd^2 + 1/8*nf^7*T^5*h^10*QLd^6*LLd^3*LR + 11/72*nf^7*T^5*
      h^10*QLd^6*LL*LRd^3 + 17/72*nf^7*T^5*h^10*QLd^6*LL*LLd^2*LRd + 5/12*nf^7
      *T^5*h^10*QLd^6*QR*QRd*LLd*LRd + 1/4*nf^7*T^5*h^10*QLd^6*QR^3*LLd + 1/8*
      nf^7*T^5*h^10*QLd^7*QR*LRd^2 + 1/8*nf^7*T^5*h^10*QLd^7*QR*LLd^2 + 1/24*
      nf^7*T^5*h^10*QL*QRd*LR^4*LRd^4 + 7/48*nf^7*T^5*h^10*QL*QRd*LLd^2*LR^4*
      LRd^2 - 1/8*nf^7*T^5*h^10*QL*QRd*LLd^4*LR^4 + 1/6*nf^7*T^5*h^10*QL*QRd*
      LL*LLd*LR^3*LRd^3 - 2/3*nf^7*T^5*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 7/48*
      nf^7*T^5*h^10*QL*QRd*LL^2*LR^2*LRd^4 - 1/4*nf^7*T^5*h^10*QL*QRd*LL^2*
      LLd^2*LR^2*LRd^2 + 7/48*nf^7*T^5*h^10*QL*QRd*LL^2*LLd^4*LR^2 - 1/3*nf^7*
      T^5*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 1/6*nf^7*T^5*h^10*QL*QRd*LL^3*LLd^3*
      LR*LRd - 3/8*nf^7*T^5*h^10*QL*QRd*LL^4*LRd^4 + 7/48*nf^7*T^5*h^10*QL*QRd
      *LL^4*LLd^2*LRd^2 + 1/24*nf^7*T^5*h^10*QL*QRd*LL^4*LLd^4 - 1/12*nf^7*T^5
      *h^10*QL*QRd^4*LR^2*LRd^3 + 1/4*nf^7*T^5*h^10*QL*QRd^4*LLd^2*LR^2*LRd +
      1/4*nf^7*T^5*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 1/3*nf^7*T^5*h^10*QL*QRd^4*
      LL^2*LRd^3 - 1/16*nf^7*T^5*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 1/8*nf^7*T^5*
      h^10*QL*QRd^7*LRd^2 + 1/8*nf^7*T^5*h^10*QL*QRd^7*LLd^2 + 1/6*nf^7*T^5*
      h^10*QL*QR*QRd^2*LR^3*LRd^3 - 1/3*nf^7*T^5*h^10*QL*QR*QRd^2*LLd^2*LR^3*
      LRd - 1/3*nf^7*T^5*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 - 1/6*nf^7*T^5*h^10*QL
      *QR*QRd^2*LL^2*LR*LRd^3 - 1/6*nf^7*T^5*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2
       + 1/6*nf^7*T^5*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 5/12*nf^7*T^5*h^10*QL*QR*
      QRd^5*LR*LRd^2 + 5/12*nf^7*T^5*h^10*QL*QR*QRd^5*LLd^2*LR + 2/3*nf^7*T^5*
      h^10*QL*QR*QRd^5*LL*LLd*LRd + 5/72*nf^7*T^5*h^10*QL*QR^2*LR^4*LRd^3 + 1/
      8*nf^7*T^5*h^10*QL*QR^2*LLd^2*LR^4*LRd + 1/6*nf^7*T^5*h^10*QL*QR^2*LL*
      LLd*LR^3*LRd^2 - 1/9*nf^7*T^5*h^10*QL*QR^2*LL*LLd^3*LR^3 + 1/12*nf^7*T^5
      *h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 3/8*nf^7*T^5*h^10*QL*QR^2*LL^2*LLd^2*
      LR^2*LRd - 1/6*nf^7*T^5*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 + 1/9*nf^7*T^5*
      h^10*QL*QR^2*LL^3*LLd^3*LR - 7/36*nf^7*T^5*h^10*QL*QR^2*LL^4*LRd^3 + 1/4
      *nf^7*T^5*h^10*QL*QR^2*LL^4*LLd^2*LRd - 1/4*nf^7*T^5*h^10*QL*QR^2*QRd^3*
      LR^2*LRd^2 + 1/2*nf^7*T^5*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 1/4*nf^7*T^5*
      h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 7/144*nf^7*T^5*h^10*QL*QR^2*QRd^6*LRd +
      1/6*nf^7*T^5*h^10*QL*QR^3*QRd*LR^3*LRd^2 + 1/6*nf^7*T^5*h^10*QL*QR^3*
      QRd^4*LR*LRd + 1/6*nf^7*T^5*h^10*QL*QR^3*QRd^4*LL*LLd + 5/48*nf^7*T^5*
      h^10*QL*QR^4*QRd^2*LR^2*LRd + 1/4*nf^7*T^5*h^10*QL*QR^4*QRd^2*LL*LLd*LR
       + 1/4*nf^7*T^5*h^10*QL*QR^4*QRd^2*LL^2*LRd + 1/8*nf^7*T^5*h^10*QL*QR^4*
      QRd^5 + 2/9*nf^7*T^5*h^10*QL*QR^5*LR^3*LRd + 5/12*nf^7*T^5*h^10*QL*QR^5*
      LL*LLd*LR^2 + 5/12*nf^7*T^5*h^10*QL*QR^5*LL^2*LR*LRd + 1/9*nf^7*T^5*h^10
      *QL*QR^5*LL^3*LLd + 2/9*nf^7*T^5*h^10*QL*QR^5*QRd^3*LR + 7/24*nf^7*T^5*
      h^10*QL*QR^6*QRd*LR^2 + 23/48*nf^7*T^5*h^10*QL*QR^6*QRd*LL^2 + 1/6*nf^7*
      T^5*h^10*QL*QLd*LLd*LR^4*LRd^3 - 1/6*nf^7*T^5*h^10*QL*QLd*LLd^3*LR^4*LRd
       + 1/6*nf^7*T^5*h^10*QL*QLd*LL*LR^3*LRd^4 - 1/6*nf^7*T^5*h^10*QL*QLd*LL*
      LLd^2*LR^3*LRd^2 - 1/6*nf^7*T^5*h^10*QL*QLd*LL*LLd^4*LR^3 - 1/6*nf^7*T^5
      *h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 1/6*nf^7*T^5*h^10*QL*QLd*LL^2*LLd^3*
      LR^2*LRd - 1/6*nf^7*T^5*h^10*QL*QLd*LL^3*LR*LRd^4 - 1/6*nf^7*T^5*h^10*QL
      *QLd*LL^3*LLd^2*LR*LRd^2 + 1/6*nf^7*T^5*h^10*QL*QLd*LL^3*LLd^4*LR - 1/6*
      nf^7*T^5*h^10*QL*QLd*LL^4*LLd*LRd^3 + 1/6*nf^7*T^5*h^10*QL*QLd*LL^4*
      LLd^3*LRd - 1/6*nf^7*T^5*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 1/6*nf^7*T^5*
      h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 5/12*nf^7*T^5*h^10*QL*QLd*QRd^6*LLd*LRd
       - 2/3*nf^7*T^5*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 2/3*nf^7*T^5*h^10*QL*QLd
      *QR*QRd*LL^3*LRd^3 + 1/2*nf^7*T^5*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd + 5/12
      *nf^7*T^5*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 1/4*nf^7*T^5*h^10*QL*QLd*QR*
      QRd^4*LL*LLd^2 + 7/12*nf^7*T^5*h^10*QL*QLd*QR^2*QRd^5*LLd + 1/6*nf^7*T^5
      *h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 1/6*nf^7*T^5*h^10*QL*QLd*QR^3*LL^3*
      LRd^2 + 1/6*nf^7*T^5*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 1/6*nf^7*T^5*h^10*
      QL*QLd*QR^3*QRd^3*LL*LRd + 5/12*nf^7*T^5*h^10*QL*QLd*QR^4*QRd*LLd*LR^2
       + 1/2*nf^7*T^5*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 1/4*nf^7*T^5*h^10*QL*
      QLd*QR^4*QRd*LL^2*LLd + 7/12*nf^7*T^5*h^10*QL*QLd*QR^5*QRd^2*LL + 5/12*
      nf^7*T^5*h^10*QL*QLd*QR^6*LL*LR + 1/4*nf^7*T^5*h^10*QL*QLd^2*QRd^2*LR^2*
      LRd^3 - 3/8*nf^7*T^5*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd + 1/6*nf^7*T^5*
      h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR - 1/3*nf^7*T^5*h^10*QL*QLd^2*QRd^2*LL^2*
      LRd^3 + 1/4*nf^7*T^5*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 9/16*nf^7*T^5*
      h^10*QL*QLd^2*QRd^5*LRd^2 + 1/6*nf^7*T^5*h^10*QL*QLd^2*QRd^5*LLd^2 + 1/6
      *nf^7*T^5*h^10*QL*QLd^2*QR*LR^3*LRd^3 - 1/6*nf^7*T^5*h^10*QL*QLd^2*QR*
      LLd^2*LR^3*LRd - 1/6*nf^7*T^5*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 - 1/3*nf^7*
      T^5*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 1/3*nf^7*T^5*h^10*QL*QLd^2*QR*LL^3*
      LLd*LRd^2 + 1/6*nf^7*T^5*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 1/6*nf^7*T^5*h^10
      *QL*QLd^2*QR*QRd^3*LR*LRd^2 - 1/6*nf^7*T^5*h^10*QL*QLd^2*QR*QRd^3*LLd^2*
      LR + 3/4*nf^7*T^5*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 - 1/2*nf^7*T^5*h^10*
      QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 3/4*nf^7*T^5*h^10*QL*QLd^2*QR^2*QRd*LL^2*
      LLd^2 + 1/2*nf^7*T^5*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 1/6*nf^7*T^5*h^10*QL
      *QLd^2*QR^3*QRd^2*LR*LRd - 1/6*nf^7*T^5*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd
       + 1/8*nf^7*T^5*h^10*QL*QLd^2*QR^4*LR^2*LRd + 1/12*nf^7*T^5*h^10*QL*
      QLd^2*QR^4*LL*LLd*LR - 29/48*nf^7*T^5*h^10*QL*QLd^2*QR^4*LL^2*LRd + 1/24
      *nf^7*T^5*h^10*QL*QLd^2*QR^4*QRd^3 + 1/4*nf^7*T^5*h^10*QL*QLd^2*QR^5*QRd
      *LR + 1/6*nf^7*T^5*h^10*QL*QLd^3*QRd*LL^2*LLd^3 - 1/6*nf^7*T^5*h^10*QL*
      QLd^3*QR*QRd^2*LL*LRd^2 + 1/6*nf^7*T^5*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2
       - 2/9*nf^7*T^5*h^10*QL*QLd^3*QR^2*QRd^3*LLd - 1/3*nf^7*T^5*h^10*QL*
      QLd^3*QR^3*QRd*LLd*LR - 2/3*nf^7*T^5*h^10*QL*QLd^3*QR^3*QRd*LL*LRd - 1/
      18*nf^7*T^5*h^10*QL*QLd^3*QR^5*LL - 1/24*nf^7*T^5*h^10*QL*QLd^4*LR^2*
      LRd^3 + 1/8*nf^7*T^5*h^10*QL*QLd^4*LLd^2*LR^2*LRd + 1/4*nf^7*T^5*h^10*QL
      *QLd^4*LL*LLd*LR*LRd^2 + 1/6*nf^7*T^5*h^10*QL*QLd^4*LL*LLd^3*LR + 1/24*
      nf^7*T^5*h^10*QL*QLd^4*LL^2*LRd^3 - 1/16*nf^7*T^5*h^10*QL*QLd^4*LL^2*
      LLd^2*LRd - 1/3*nf^7*T^5*h^10*QL*QLd^4*QRd^3*LRd^2 + 5/24*nf^7*T^5*h^10*
      QL*QLd^4*QRd^3*LLd^2 + 1/4*nf^7*T^5*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 + 5/12
      *nf^7*T^5*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 1/2*nf^7*T^5*h^10*QL*QLd^4*QR*
      QRd*LL*LLd*LRd - 37/48*nf^7*T^5*h^10*QL*QLd^4*QR^2*QRd^2*LRd - 1/6*nf^7*
      T^5*h^10*QL*QLd^4*QR^3*LR*LRd - 1/6*nf^7*T^5*h^10*QL*QLd^4*QR^3*LL*LLd
       - 11/24*nf^7*T^5*h^10*QL*QLd^4*QR^4*QRd + 5/12*nf^7*T^5*h^10*QL*QLd^5*
      QRd^2*LLd*LRd + 2/3*nf^7*T^5*h^10*QL*QLd^5*QR*LLd*LR*LRd + 5/12*nf^7*T^5
      *h^10*QL*QLd^5*QR*LL*LRd^2 + 5/12*nf^7*T^5*h^10*QL*QLd^5*QR*LL*LLd^2 + 1/
      4*nf^7*T^5*h^10*QL*QLd^5*QR^2*QRd*LLd + 23/48*nf^7*T^5*h^10*QL*QLd^6*QRd
      *LRd^2 + 7/24*nf^7*T^5*h^10*QL*QLd^6*QRd*LLd^2 + 17/72*nf^7*T^5*h^10*QL*
      QLd^6*QR^2*LRd + 1/6*nf^7*T^5*h^10*QL*QLd^7*LLd*LRd + 1/3*nf^7*T^5*h^10*
      QL^2*QRd^2*LLd*LR^3*LRd^2 - 1/2*nf^7*T^5*h^10*QL^2*QRd^2*LLd^3*LR^3 + 1/
      3*nf^7*T^5*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 1/2*nf^7*T^5*h^10*QL^2*QRd^2*
      LL^3*LRd^3 + 1/4*nf^7*T^5*h^10*QL^2*QRd^5*LLd*LR*LRd + 13/24*nf^7*T^5*
      h^10*QL^2*QRd^5*LL*LRd^2 + 7/48*nf^7*T^5*h^10*QL^2*QRd^5*LL*LLd^2 + 1/4*
      nf^7*T^5*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 7/36*nf^7*T^5*h^10*QL^2*QR*LLd^3*
      LR^4 + 1/9*nf^7*T^5*h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/6*nf^7*T^5*h^10*QL^2*
      QR*LL*LLd^2*LR^3*LRd - 3/8*nf^7*T^5*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 1/
      12*nf^7*T^5*h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 1/9*nf^7*T^5*h^10*QL^2*QR*
      LL^3*LR*LRd^3 + 1/6*nf^7*T^5*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd + 1/8*nf^7*
      T^5*h^10*QL^2*QR*LL^4*LLd*LRd^2 + 5/72*nf^7*T^5*h^10*QL^2*QR*LL^4*LLd^3
       + 17/72*nf^7*T^5*h^10*QL^2*QR*QRd^6*LLd + 1/6*nf^7*T^5*h^10*QL^2*QR^2*
      QRd*LLd*LR^3*LRd + 1/4*nf^7*T^5*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 - 3/8*
      nf^7*T^5*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 1/3*nf^7*T^5*h^10*QL^2*QR^2*
      QRd*LL^3*LRd^2 + 1/4*nf^7*T^5*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 7/48*nf^7*
      T^5*h^10*QL^2*QR^2*QRd^4*LLd*LR + 7/48*nf^7*T^5*h^10*QL^2*QR^2*QRd^4*LL*
      LRd + 5/12*nf^7*T^5*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 1/12*nf^7*T^5*h^10*
      QL^2*QR^3*QRd^2*LL^2*LLd + 7/18*nf^7*T^5*h^10*QL^2*QR^4*LLd*LR^3 + 23/48
      *nf^7*T^5*h^10*QL^2*QR^4*LL*LR^2*LRd - 2/9*nf^7*T^5*h^10*QL^2*QR^4*LL^3*
      LRd + 19/72*nf^7*T^5*h^10*QL^2*QR^4*QRd^3*LL + 5/12*nf^7*T^5*h^10*QL^2*
      QR^5*QRd*LL*LR + 1/6*nf^7*T^5*h^10*QL^2*QLd*QRd*LR^3*LRd^3 - 1/3*nf^7*
      T^5*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd - 1/3*nf^7*T^5*h^10*QL^2*QLd*QRd*LL
      *LLd^3*LR^2 - 1/6*nf^7*T^5*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 - 1/6*nf^7*
      T^5*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 1/6*nf^7*T^5*h^10*QL^2*QLd*QRd*
      LL^3*LLd^3 + 1/8*nf^7*T^5*h^10*QL^2*QLd*QRd^4*LR*LRd^2 - 29/48*nf^7*T^5*
      h^10*QL^2*QLd*QRd^4*LLd^2*LR + 1/12*nf^7*T^5*h^10*QL^2*QLd*QRd^4*LL*LLd*
      LRd + 3/4*nf^7*T^5*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 - 1/2*nf^7*T^5*h^10
      *QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 3/4*nf^7*T^5*h^10*QL^2*QLd*QR*QRd^2*LL^2
      *LLd^2 + 1/4*nf^7*T^5*h^10*QL^2*QLd*QR*QRd^5*LRd + 1/4*nf^7*T^5*h^10*
      QL^2*QLd*QR^2*LR^3*LRd^2 - 1/3*nf^7*T^5*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 -
      3/8*nf^7*T^5*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 1/4*nf^7*T^5*h^10*QL^2*
      QLd*QR^2*LL^2*LLd^2*LR + 1/6*nf^7*T^5*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd -
      1/6*nf^7*T^5*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd - 1/6*nf^7*T^5*h^10*QL^2*
      QLd*QR^2*QRd^3*LL*LLd + 1/6*nf^7*T^5*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd - 1/
      6*nf^7*T^5*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 1/24*nf^7*T^5*h^10*QL^2*QLd
      *QR^3*QRd^4 + 1/2*nf^7*T^5*h^10*QL^2*QLd*QR^4*QRd^2*LR + 9/16*nf^7*T^5*
      h^10*QL^2*QLd*QR^5*LR^2 + 1/6*nf^7*T^5*h^10*QL^2*QLd*QR^5*LL^2 - 1/12*
      nf^7*T^5*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 1/12*nf^7*T^5*h^10*QL^2*QLd^2*
      LL*LR^2*LRd^3 - 1/12*nf^7*T^5*h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 1/12*nf^7*
      T^5*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd - 1/6*nf^7*T^5*h^10*QL^2*QLd^2*QRd^3*
      LLd*LR*LRd - 5/12*nf^7*T^5*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 - 37/48*nf^7*
      T^5*h^10*QL^2*QLd^2*QR*QRd^4*LLd - 1/4*nf^7*T^5*h^10*QL^2*QLd^2*QR^2*
      QRd^2*LLd*LR - 1/4*nf^7*T^5*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 5/12*
      nf^7*T^5*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 - 1/6*nf^7*T^5*h^10*QL^2*QLd^2*
      QR^3*LL*LR*LRd - 37/48*nf^7*T^5*h^10*QL^2*QLd^2*QR^4*QRd*LL + 1/12*nf^7*
      T^5*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 5/12*nf^7*T^5*h^10*QL^2*QLd^3*QRd^2
      *LLd^2*LR - 1/4*nf^7*T^5*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 1/2*nf^7*T^5*
      h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 1/4*nf^7*T^5*h^10*QL^2*QLd^3*QR*LL^2*
      LLd^2 - 2/9*nf^7*T^5*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 1/6*nf^7*T^5*h^10*
      QL^2*QLd^3*QR^2*QRd*LR*LRd - 1/6*nf^7*T^5*h^10*QL^2*QLd^3*QR^2*QRd*LL*
      LLd - 7/12*nf^7*T^5*h^10*QL^2*QLd^3*QR^3*QRd^2 - 17/36*nf^7*T^5*h^10*
      QL^2*QLd^3*QR^4*LR + 1/4*nf^7*T^5*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 1/4*
      nf^7*T^5*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 5/48*nf^7*T^5*h^10*QL^2*QLd^4*
      QRd*LL*LLd^2 + 1/2*nf^7*T^5*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 7/48*nf^7*T^5
      *h^10*QL^2*QLd^4*QR^2*LLd*LR + 7/48*nf^7*T^5*h^10*QL^2*QLd^4*QR^2*LL*LRd
       + 1/6*nf^7*T^5*h^10*QL^2*QLd^5*LR*LRd^2 + 1/48*nf^7*T^5*h^10*QL^2*QLd^5
      *LLd^2*LR + 5/12*nf^7*T^5*h^10*QL^2*QLd^5*LL*LLd*LRd + 7/12*nf^7*T^5*
      h^10*QL^2*QLd^5*QR*QRd*LRd - 7/120*nf^7*T^5*h^10*QL^2*QLd^5*QR^3 + 7/144
      *nf^7*T^5*h^10*QL^2*QLd^6*QR*LLd + 7/72*nf^7*T^5*h^10*QL^3*LLd^2*LR^4*
      LRd - 1/9*nf^7*T^5*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 1/18*nf^7*T^5*h^10*QL^3
      *LL*LLd^3*LR^3 - 13/72*nf^7*T^5*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/18*nf^7*
      T^5*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 7/72*nf^7*T^5*h^10*QL^3*LL^4*LRd^3 - 1/
      18*nf^7*T^5*h^10*QL^3*LL^4*LLd^2*LRd + 1/4*nf^7*T^5*h^10*QL^3*QRd^3*LR^2
      *LRd^2 - 1/2*nf^7*T^5*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/4*nf^7*T^5*h^10*
      QL^3*QRd^3*LL^2*LLd^2 + 1/4*nf^7*T^5*h^10*QL^3*QRd^6*LRd - 1/6*nf^7*T^5*
      h^10*QL^3*QR*QRd*LLd^2*LR^3 + 1/6*nf^7*T^5*h^10*QL^3*QR*QRd*LL^3*LLd*LRd
       - 1/6*nf^7*T^5*h^10*QL^3*QR*QRd^4*LR*LRd - 1/6*nf^7*T^5*h^10*QL^3*QR*
      QRd^4*LL*LLd - 1/6*nf^7*T^5*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 5/12*nf^7*
      T^5*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 7/120*nf^7*T^5*h^10*QL^3*QR^2*QRd^5
       + 1/18*nf^7*T^5*h^10*QL^3*QR^3*LR^3*LRd - 1/18*nf^7*T^5*h^10*QL^3*QR^3*
      LL*LLd*LR^2 - 1/18*nf^7*T^5*h^10*QL^3*QR^3*LL^2*LR*LRd + 1/18*nf^7*T^5*
      h^10*QL^3*QR^3*LL^3*LLd - 1/6*nf^7*T^5*h^10*QL^3*QR^3*QRd^3*LR + 5/24*
      nf^7*T^5*h^10*QL^3*QR^4*QRd*LR^2 - 1/3*nf^7*T^5*h^10*QL^3*QR^4*QRd*LL^2
       - 1/18*nf^7*T^5*h^10*QL^3*QLd*QRd^5*LLd + 1/6*nf^7*T^5*h^10*QL^3*QLd*QR
      *LL^3*LLd^2 - 2/3*nf^7*T^5*h^10*QL^3*QLd*QR*QRd^3*LLd*LR - 1/3*nf^7*T^5*
      h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 1/6*nf^7*T^5*h^10*QL^3*QLd*QR^2*QRd*LLd*
      LR^2 + 1/6*nf^7*T^5*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd - 2/9*nf^7*T^5*h^10*
      QL^3*QLd*QR^3*QRd^2*LL - 1/4*nf^7*T^5*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 1/
      2*nf^7*T^5*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 - 1/4*nf^7*T^5*h^10*QL^3*QLd^2
      *QRd*LL^2*LLd^2 - 17/36*nf^7*T^5*h^10*QL^3*QLd^2*QRd^4*LRd - 1/6*nf^7*
      T^5*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd - 1/6*nf^7*T^5*h^10*QL^3*QLd^2*QR*
      QRd^2*LL*LLd + 1/12*nf^7*T^5*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 5/12*nf^7*
      T^5*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 7/12*nf^7*T^5*h^10*QL^3*QLd^2*QR^2*
      QRd^3 - 2/9*nf^7*T^5*h^10*QL^3*QLd^2*QR^3*QRd*LR - 1/6*nf^7*T^5*h^10*
      QL^3*QLd^3*QRd^3*LLd + 1/6*nf^7*T^5*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 1/6*
      nf^7*T^5*h^10*QL^3*QLd^3*QR*QRd*LL*LRd - 1/6*nf^7*T^5*h^10*QL^3*QLd^3*
      QR^3*LL + 19/72*nf^7*T^5*h^10*QL^3*QLd^4*QRd^2*LRd + 1/6*nf^7*T^5*h^10*
      QL^3*QLd^4*QR*LR*LRd + 1/6*nf^7*T^5*h^10*QL^3*QLd^4*QR*LL*LLd + 1/24*
      nf^7*T^5*h^10*QL^3*QLd^4*QR^2*QRd + 2/9*nf^7*T^5*h^10*QL^3*QLd^5*QRd*LLd
       + 13/72*nf^7*T^5*h^10*QL^3*QLd^6*LRd - 1/16*nf^7*T^5*h^10*QL^4*QRd*LL*
      LR^2*LRd^2 + 1/4*nf^7*T^5*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 1/4*nf^7*T^5*
      h^10*QL^4*QRd*LL^2*LLd*LR*LRd + 1/3*nf^7*T^5*h^10*QL^4*QRd*LL^3*LRd^2 -
      1/12*nf^7*T^5*h^10*QL^4*QRd*LL^3*LLd^2 - 1/8*nf^7*T^5*h^10*QL^4*QRd^4*
      LLd*LR - 3/8*nf^7*T^5*h^10*QL^4*QRd^4*LL*LRd - 29/48*nf^7*T^5*h^10*QL^4*
      QR*QRd^2*LLd*LR^2 + 1/12*nf^7*T^5*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 1/8*
      nf^7*T^5*h^10*QL^4*QR*QRd^2*LL^2*LLd - 2/9*nf^7*T^5*h^10*QL^4*QR^2*LLd*
      LR^3 + 23/48*nf^7*T^5*h^10*QL^4*QR^2*LL^2*LLd*LR + 7/18*nf^7*T^5*h^10*
      QL^4*QR^2*LL^3*LRd - 17/36*nf^7*T^5*h^10*QL^4*QR^2*QRd^3*LL - 1/24*nf^7*
      T^5*h^10*QL^4*QLd*LR^3*LRd^2 + 1/24*nf^7*T^5*h^10*QL^4*QLd*LLd^2*LR^3 +
      1/4*nf^7*T^5*h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 1/8*nf^7*T^5*h^10*QL^4*QLd*
      LL^2*LR*LRd^2 - 1/16*nf^7*T^5*h^10*QL^4*QLd*LL^2*LLd^2*LR + 1/6*nf^7*T^5
      *h^10*QL^4*QLd*LL^3*LLd*LRd - 1/6*nf^7*T^5*h^10*QL^4*QLd*QRd^3*LR*LRd -
      1/6*nf^7*T^5*h^10*QL^4*QLd*QRd^3*LL*LLd + 1/4*nf^7*T^5*h^10*QL^4*QLd*QR*
      QRd*LR^2*LRd + 1/2*nf^7*T^5*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR + 5/12*nf^7*
      T^5*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 11/24*nf^7*T^5*h^10*QL^4*QLd*QR*
      QRd^4 - 37/48*nf^7*T^5*h^10*QL^4*QLd*QR^2*QRd^2*LR - 1/3*nf^7*T^5*h^10*
      QL^4*QLd*QR^3*LR^2 + 5/24*nf^7*T^5*h^10*QL^4*QLd*QR^3*LL^2 + 7/48*nf^7*
      T^5*h^10*QL^4*QLd^2*QRd^2*LLd*LR + 7/48*nf^7*T^5*h^10*QL^4*QLd^2*QRd^2*
      LL*LRd + 1/4*nf^7*T^5*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 1/4*nf^7*T^5*h^10*
      QL^4*QLd^2*QR*LL*LR*LRd + 5/48*nf^7*T^5*h^10*QL^4*QLd^2*QR*LL^2*LLd + 1/
      2*nf^7*T^5*h^10*QL^4*QLd^2*QR^2*QRd*LL + 1/6*nf^7*T^5*h^10*QL^4*QLd^3*
      QRd*LR*LRd + 1/6*nf^7*T^5*h^10*QL^4*QLd^3*QRd*LL*LLd + 1/24*nf^7*T^5*
      h^10*QL^4*QLd^3*QR*QRd^2 + 19/72*nf^7*T^5*h^10*QL^4*QLd^3*QR^2*LR + 1/24
      *nf^7*T^5*h^10*QL^4*QLd^4*LLd*LR + 1/24*nf^7*T^5*h^10*QL^4*QLd^4*LL*LRd
       + 1/8*nf^7*T^5*h^10*QL^4*QLd^5*QR + 7/48*nf^7*T^5*h^10*QL^5*QRd^2*LR^2*
      LRd + 1/4*nf^7*T^5*h^10*QL^5*QRd^2*LL*LLd*LR + 13/24*nf^7*T^5*h^10*QL^5*
      QRd^2*LL^2*LRd - 7/40*nf^7*T^5*h^10*QL^5*QRd^5 + 1/9*nf^7*T^5*h^10*QL^5*
      QR*LR^3*LRd + 5/12*nf^7*T^5*h^10*QL^5*QR*LL*LLd*LR^2 + 5/12*nf^7*T^5*
      h^10*QL^5*QR*LL^2*LR*LRd + 2/9*nf^7*T^5*h^10*QL^5*QR*LL^3*LLd - 1/18*
      nf^7*T^5*h^10*QL^5*QR*QRd^3*LR + 1/6*nf^7*T^5*h^10*QL^5*QR^2*QRd*LR^2 +
      9/16*nf^7*T^5*h^10*QL^5*QR^2*QRd*LL^2 + 5/12*nf^7*T^5*h^10*QL^5*QLd*QRd*
      LLd*LR^2 + 2/3*nf^7*T^5*h^10*QL^5*QLd*QRd*LL*LR*LRd + 5/12*nf^7*T^5*h^10
      *QL^5*QLd*QRd*LL^2*LLd + 1/4*nf^7*T^5*h^10*QL^5*QLd*QR*QRd^2*LL + 5/12*
      nf^7*T^5*h^10*QL^5*QLd*QR^2*LL*LR + 1/6*nf^7*T^5*h^10*QL^5*QLd^2*LR^2*
      LRd + 5/12*nf^7*T^5*h^10*QL^5*QLd^2*LL*LLd*LR + 1/48*nf^7*T^5*h^10*QL^5*
      QLd^2*LL^2*LRd - 7/120*nf^7*T^5*h^10*QL^5*QLd^2*QRd^3 + 7/12*nf^7*T^5*
      h^10*QL^5*QLd^2*QR*QRd*LR + 2/9*nf^7*T^5*h^10*QL^5*QLd^3*QR*LL + 1/8*
      nf^7*T^5*h^10*QL^5*QLd^4*QRd + 11/72*nf^7*T^5*h^10*QL^6*LLd*LR^3 + 43/
      144*nf^7*T^5*h^10*QL^6*LL*LR^2*LRd + 17/72*nf^7*T^5*h^10*QL^6*LL^2*LLd*
      LR + 1/8*nf^7*T^5*h^10*QL^6*LL^3*LRd + 1/4*nf^7*T^5*h^10*QL^6*QRd^3*LL
       + 5/12*nf^7*T^5*h^10*QL^6*QR*QRd*LL*LR + 17/72*nf^7*T^5*h^10*QL^6*QLd*
      QRd^2*LR + 23/48*nf^7*T^5*h^10*QL^6*QLd*QR*LR^2 + 7/24*nf^7*T^5*h^10*
      QL^6*QLd*QR*LL^2 + 7/144*nf^7*T^5*h^10*QL^6*QLd^2*QRd*LL + 13/72*nf^7*
      T^5*h^10*QL^6*QLd^3*LR + 1/8*nf^7*T^5*h^10*QL^7*QRd*LR^2 + 1/8*nf^7*T^5*
      h^10*QL^7*QRd*LL^2 + 1/6*nf^7*T^5*h^10*QL^7*QLd*LL*LR - 1/24*nf^7*T^5*
      h^10*W*LR^4*LRd^4 - 1/4*nf^7*T^5*h^10*W*LLd^2*LR^4*LRd^2 - 5/24*nf^7*T^5
      *h^10*W*LLd^4*LR^4 - 1/3*nf^7*T^5*h^10*W*LL*LLd*LR^3*LRd^3 - 2/3*nf^7*
      T^5*h^10*W*LL*LLd^3*LR^3*LRd - 1/4*nf^7*T^5*h^10*W*LL^2*LR^2*LRd^4 - 1/2
      *nf^7*T^5*h^10*W*LL^2*LLd^2*LR^2*LRd^2 - 1/4*nf^7*T^5*h^10*W*LL^2*LLd^4*
      LR^2 - 2/3*nf^7*T^5*h^10*W*LL^3*LLd*LR*LRd^3 - 1/3*nf^7*T^5*h^10*W*LL^3*
      LLd^3*LR*LRd - 5/24*nf^7*T^5*h^10*W*LL^4*LRd^4 - 1/4*nf^7*T^5*h^10*W*
      LL^4*LLd^2*LRd^2 - 1/24*nf^7*T^5*h^10*W*LL^4*LLd^4 + 1/18*nf^7*T^5*h^10*
      W*QRd^3*LR^2*LRd^3 + 1/12*nf^7*T^5*h^10*W*QRd^3*LLd^2*LR^2*LRd + 2/3*
      nf^7*T^5*h^10*W*QRd^3*LL*LLd*LR*LRd^2 - 5/36*nf^7*T^5*h^10*W*QRd^3*LL^2*
      LRd^3 + 1/2*nf^7*T^5*h^10*W*QRd^3*LL^2*LLd^2*LRd + 5/72*nf^7*T^5*h^10*W*
      QRd^6*LRd^2 + 1/18*nf^7*T^5*h^10*W*QRd^6*LLd^2 - 1/3*nf^7*T^5*h^10*W*QR*
      QRd*LR^3*LRd^3 - 4/3*nf^7*T^5*h^10*W*QR*QRd*LLd^2*LR^3*LRd - nf^7*T^5*
      h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 - 4/3*nf^7*T^5*h^10*W*QR*QRd*LL*LLd^3*
      LR^2 - 4/3*nf^7*T^5*h^10*W*QR*QRd*LL^2*LR*LRd^3 - nf^7*T^5*h^10*W*QR*QRd
      *LL^2*LLd^2*LR*LRd - 4/3*nf^7*T^5*h^10*W*QR*QRd*LL^3*LLd*LRd^2 - 1/3*
      nf^7*T^5*h^10*W*QR*QRd*LL^3*LLd^3 + 1/4*nf^7*T^5*h^10*W*QR*QRd^4*LR*
      LRd^2 + 1/8*nf^7*T^5*h^10*W*QR*QRd^4*LLd^2*LR + nf^7*T^5*h^10*W*QR*QRd^4
      *LL*LLd*LRd - 1/2*nf^7*T^5*h^10*W*QR^2*QRd^2*LR^2*LRd^2 - nf^7*T^5*h^10*
      W*QR^2*QRd^2*LLd^2*LR^2 - nf^7*T^5*h^10*W*QR^2*QRd^2*LL^2*LRd^2 - 1/2*
      nf^7*T^5*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 11/60*nf^7*T^5*h^10*W*QR^2*QRd^5
      *LRd + 1/18*nf^7*T^5*h^10*W*QR^3*LR^3*LRd^2 - 5/36*nf^7*T^5*h^10*W*QR^3*
      LLd^2*LR^3 + 2/3*nf^7*T^5*h^10*W*QR^3*LL*LLd*LR^2*LRd + 1/12*nf^7*T^5*
      h^10*W*QR^3*LL^2*LR*LRd^2 + 1/2*nf^7*T^5*h^10*W*QR^3*LL^2*LLd^2*LR + 1/4
      *nf^7*T^5*h^10*W*QR^4*QRd*LR^2*LRd + nf^7*T^5*h^10*W*QR^4*QRd*LL*LLd*LR
       + 1/8*nf^7*T^5*h^10*W*QR^4*QRd*LL^2*LRd - 1/24*nf^7*T^5*h^10*W*QR^4*
      QRd^4 + 11/60*nf^7*T^5*h^10*W*QR^5*QRd^2*LR + 5/72*nf^7*T^5*h^10*W*QR^6*
      LR^2 + 1/18*nf^7*T^5*h^10*W*QR^6*LL^2 - 1/4*nf^7*T^5*h^10*W*QLd*QRd^2*
      LLd*LR^2*LRd^2 - 5/6*nf^7*T^5*h^10*W*QLd*QRd^2*LLd^3*LR^2 - 2/3*nf^7*T^5
      *h^10*W*QLd*QRd^2*LL*LR*LRd^3 - 1/2*nf^7*T^5*h^10*W*QLd*QRd^2*LL^2*LLd*
      LRd^2 - 1/4*nf^7*T^5*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 1/3*nf^7*T^5*h^10*W*
      QLd*QRd^5*LLd*LRd - 2/3*nf^7*T^5*h^10*W*QLd*QR*LLd*LR^3*LRd^2 - 5/3*nf^7
      *T^5*h^10*W*QLd*QR*LLd^3*LR^3 - 2/3*nf^7*T^5*h^10*W*QLd*QR*LL*LR^2*LRd^3
       - 2*nf^7*T^5*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd - nf^7*T^5*h^10*W*QLd*QR*
      LL^2*LLd*LR*LRd^2 - 2/3*nf^7*T^5*h^10*W*QLd*QR*LL^2*LLd^3*LR - 2/3*nf^7*
      T^5*h^10*W*QLd*QR*LL^3*LRd^3 - 2/3*nf^7*T^5*h^10*W*QLd*QR*LL^3*LLd^2*LRd
       + nf^7*T^5*h^10*W*QLd*QR*QRd^3*LLd*LR*LRd - 2*nf^7*T^5*h^10*W*QLd*QR^2*
      QRd*LLd*LR^2*LRd - nf^7*T^5*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 - 2*nf^7*T^5
      *h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR - nf^7*T^5*h^10*W*QLd*QR^2*QRd*LL^2*LLd
      *LRd + 5/24*nf^7*T^5*h^10*W*QLd*QR^2*QRd^4*LLd + 5/8*nf^7*T^5*h^10*W*QLd
      *QR^4*LLd*LR^2 + nf^7*T^5*h^10*W*QLd*QR^4*LL*LR*LRd + 3/4*nf^7*T^5*h^10*
      W*QLd*QR^4*LL^2*LLd + 1/3*nf^7*T^5*h^10*W*QLd*QR^5*QRd*LL - 1/4*nf^7*T^5
      *h^10*W*QLd^2*QRd*LR^2*LRd^3 - 1/2*nf^7*T^5*h^10*W*QLd^2*QRd*LLd^2*LR^2*
      LRd - 2/3*nf^7*T^5*h^10*W*QLd^2*QRd*LL*LLd^3*LR - 5/6*nf^7*T^5*h^10*W*
      QLd^2*QRd*LL^2*LRd^3 - 1/4*nf^7*T^5*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 1/
      24*nf^7*T^5*h^10*W*QLd^2*QRd^4*LLd^2 - 1/4*nf^7*T^5*h^10*W*QLd^2*QR*
      QRd^2*LR*LRd^2 - 3/2*nf^7*T^5*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + nf^7*T^5*
      h^10*W*QLd^2*QR*QRd^2*LL*LLd*LRd - 5/2*nf^7*T^5*h^10*W*QLd^2*QR^2*LLd^2*
      LR^2 - 1/2*nf^7*T^5*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 1/4*nf^7*T^5*h^10*W*
      QLd^2*QR^2*QRd^3*LRd - 1/4*nf^7*T^5*h^10*W*QLd^2*QR^4*QRd^2 + 3/8*nf^7*
      T^5*h^10*W*QLd^2*QR^5*LR + 1/2*nf^7*T^5*h^10*W*QLd^3*LLd*LR^2*LRd^2 - 5/
      36*nf^7*T^5*h^10*W*QLd^3*LLd^3*LR^2 + 2/3*nf^7*T^5*h^10*W*QLd^3*LL*LLd^2
      *LR*LRd + 1/12*nf^7*T^5*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 1/18*nf^7*T^5*h^10
      *W*QLd^3*LL^2*LLd^3 + 1/3*nf^7*T^5*h^10*W*QLd^3*QRd^3*LLd*LRd + 2*nf^7*
      T^5*h^10*W*QLd^3*QR*QRd*LLd*LR*LRd + 1/6*nf^7*T^5*h^10*W*QLd^3*QR^2*
      QRd^2*LLd + 1/24*nf^7*T^5*h^10*W*QLd^4*QRd^2*LRd^2 + 3/4*nf^7*T^5*h^10*W
      *QLd^4*QR*LR*LRd^2 + 5/8*nf^7*T^5*h^10*W*QLd^4*QR*LLd^2*LR + nf^7*T^5*
      h^10*W*QLd^4*QR*LL*LLd*LRd + 5/12*nf^7*T^5*h^10*W*QLd^4*QR^2*QRd*LRd - 5/
      24*nf^7*T^5*h^10*W*QLd^4*QR^4 + 1/3*nf^7*T^5*h^10*W*QLd^5*QRd*LLd*LRd +
      3/8*nf^7*T^5*h^10*W*QLd^5*QR^2*LLd + 1/18*nf^7*T^5*h^10*W*QLd^6*LRd^2 +
      5/72*nf^7*T^5*h^10*W*QLd^6*LLd^2 - 2/3*nf^7*T^5*h^10*W*QL*QRd*LLd*LR^3*
      LRd^2 - 2/3*nf^7*T^5*h^10*W*QL*QRd*LLd^3*LR^3 - 2/3*nf^7*T^5*h^10*W*QL*
      QRd*LL*LR^2*LRd^3 - nf^7*T^5*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd - 2*nf^7*
      T^5*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 - 2/3*nf^7*T^5*h^10*W*QL*QRd*LL^2*
      LLd^3*LR - 5/3*nf^7*T^5*h^10*W*QL*QRd*LL^3*LRd^3 - 2/3*nf^7*T^5*h^10*W*
      QL*QRd*LL^3*LLd^2*LRd + nf^7*T^5*h^10*W*QL*QRd^4*LLd*LR*LRd + 5/8*nf^7*
      T^5*h^10*W*QL*QRd^4*LL*LRd^2 + 3/4*nf^7*T^5*h^10*W*QL*QRd^4*LL*LLd^2 -
      nf^7*T^5*h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd - 2*nf^7*T^5*h^10*W*QL*QR*QRd^2
      *LL*LR*LRd^2 - nf^7*T^5*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR - 2*nf^7*T^5*h^10
      *W*QL*QR*QRd^2*LL^2*LLd*LRd + 1/3*nf^7*T^5*h^10*W*QL*QR*QRd^5*LLd - 2/3*
      nf^7*T^5*h^10*W*QL*QR^2*LLd*LR^3*LRd - 1/4*nf^7*T^5*h^10*W*QL*QR^2*LL*
      LR^2*LRd^2 - 1/2*nf^7*T^5*h^10*W*QL*QR^2*LL*LLd^2*LR^2 - 5/6*nf^7*T^5*
      h^10*W*QL*QR^2*LL^3*LRd^2 - 1/4*nf^7*T^5*h^10*W*QL*QR^2*LL^3*LLd^2 +
      nf^7*T^5*h^10*W*QL*QR^3*QRd*LL*LR*LRd + 5/24*nf^7*T^5*h^10*W*QL*QR^4*
      QRd^2*LL + 1/3*nf^7*T^5*h^10*W*QL*QR^5*LL*LR - 1/3*nf^7*T^5*h^10*W*QL*
      QLd*LR^3*LRd^3 - 4/3*nf^7*T^5*h^10*W*QL*QLd*LLd^2*LR^3*LRd - nf^7*T^5*
      h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 - 4/3*nf^7*T^5*h^10*W*QL*QLd*LL*LLd^3*
      LR^2 - 4/3*nf^7*T^5*h^10*W*QL*QLd*LL^2*LR*LRd^3 - nf^7*T^5*h^10*W*QL*QLd
      *LL^2*LLd^2*LR*LRd - 4/3*nf^7*T^5*h^10*W*QL*QLd*LL^3*LLd*LRd^2 - 1/3*
      nf^7*T^5*h^10*W*QL*QLd*LL^3*LLd^3 + 2*nf^7*T^5*h^10*W*QL*QLd*QRd^3*LL*
      LLd*LRd - 2*nf^7*T^5*h^10*W*QL*QLd*QR*QRd*LR^2*LRd^2 - 4*nf^7*T^5*h^10*W
      *QL*QLd*QR*QRd*LLd^2*LR^2 - 4*nf^7*T^5*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2
       - 2*nf^7*T^5*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 + nf^7*T^5*h^10*W*QL*QLd*
      QR*QRd^4*LRd + 2*nf^7*T^5*h^10*W*QL*QLd*QR^3*LL*LLd*LR - 1/3*nf^7*T^5*
      h^10*W*QL*QLd*QR^3*QRd^3 + nf^7*T^5*h^10*W*QL*QLd*QR^4*QRd*LR + nf^7*T^5
      *h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd - 3/2*nf^7*T^5*h^10*W*QL*QLd^2*QRd^2*
      LL*LRd^2 - 1/4*nf^7*T^5*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 - 2*nf^7*T^5*h^10
      *W*QL*QLd^2*QR*LLd*LR^2*LRd - nf^7*T^5*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 -
      2*nf^7*T^5*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR - nf^7*T^5*h^10*W*QL*QLd^2*QR*
      LL^2*LLd*LRd + 2/3*nf^7*T^5*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 5/12*nf^7*T^5
      *h^10*W*QL*QLd^2*QR^4*LL + nf^7*T^5*h^10*W*QL*QLd^3*QRd*LL*LLd*LRd + 2/3
      *nf^7*T^5*h^10*W*QL*QLd^3*QR*QRd^2*LRd - 2/3*nf^7*T^5*h^10*W*QL*QLd^3*
      QR^3*QRd + nf^7*T^5*h^10*W*QL*QLd^4*LLd*LR*LRd + 1/8*nf^7*T^5*h^10*W*QL*
      QLd^4*LL*LRd^2 + 1/4*nf^7*T^5*h^10*W*QL*QLd^4*LL*LLd^2 + nf^7*T^5*h^10*W
      *QL*QLd^4*QR*QRd*LLd + 1/3*nf^7*T^5*h^10*W*QL*QLd^5*QR*LRd - 1/2*nf^7*
      T^5*h^10*W*QL^2*QRd^2*LLd^2*LR^2 - 5/2*nf^7*T^5*h^10*W*QL^2*QRd^2*LL^2*
      LRd^2 + 3/8*nf^7*T^5*h^10*W*QL^2*QRd^5*LRd - 1/4*nf^7*T^5*h^10*W*QL^2*QR
      *LR^3*LRd^2 - 5/6*nf^7*T^5*h^10*W*QL^2*QR*LLd^2*LR^3 - 1/2*nf^7*T^5*h^10
      *W*QL^2*QR*LL^2*LR*LRd^2 - 1/4*nf^7*T^5*h^10*W*QL^2*QR*LL^2*LLd^2*LR - 2/
      3*nf^7*T^5*h^10*W*QL^2*QR*LL^3*LLd*LRd - 1/4*nf^7*T^5*h^10*W*QL^2*QR^2*
      QRd*LR^2*LRd + nf^7*T^5*h^10*W*QL^2*QR^2*QRd*LL*LLd*LR - 3/2*nf^7*T^5*
      h^10*W*QL^2*QR^2*QRd*LL^2*LRd - 1/4*nf^7*T^5*h^10*W*QL^2*QR^2*QRd^4 + 1/
      4*nf^7*T^5*h^10*W*QL^2*QR^3*QRd^2*LR + 1/24*nf^7*T^5*h^10*W*QL^2*QR^4*
      LL^2 - nf^7*T^5*h^10*W*QL^2*QLd*QRd*LLd*LR^2*LRd - 2*nf^7*T^5*h^10*W*
      QL^2*QLd*QRd*LL*LR*LRd^2 - nf^7*T^5*h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR - 2*
      nf^7*T^5*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd + 5/12*nf^7*T^5*h^10*W*QL^2*
      QLd*QRd^4*LLd - 3/2*nf^7*T^5*h^10*W*QL^2*QLd*QR^2*LLd*LR^2 + nf^7*T^5*
      h^10*W*QL^2*QLd*QR^2*LL*LR*LRd - 1/4*nf^7*T^5*h^10*W*QL^2*QLd*QR^2*LL^2*
      LLd + 2/3*nf^7*T^5*h^10*W*QL^2*QLd*QR^3*QRd*LL - 1/2*nf^7*T^5*h^10*W*
      QL^2*QLd^2*LR^2*LRd^2 - nf^7*T^5*h^10*W*QL^2*QLd^2*LLd^2*LR^2 - nf^7*T^5
      *h^10*W*QL^2*QLd^2*LL^2*LRd^2 - 1/2*nf^7*T^5*h^10*W*QL^2*QLd^2*LL^2*
      LLd^2 + 1/6*nf^7*T^5*h^10*W*QL^2*QLd^2*QRd^3*LRd - 1/2*nf^7*T^5*h^10*W*
      QL^2*QLd^2*QR^2*QRd^2 + 1/6*nf^7*T^5*h^10*W*QL^2*QLd^2*QR^3*LR + 1/4*
      nf^7*T^5*h^10*W*QL^2*QLd^3*QRd^2*LLd + 5/24*nf^7*T^5*h^10*W*QL^2*QLd^4*
      QRd*LRd - 1/4*nf^7*T^5*h^10*W*QL^2*QLd^4*QR^2 + 11/60*nf^7*T^5*h^10*W*
      QL^2*QLd^5*LLd + 1/2*nf^7*T^5*h^10*W*QL^3*LL*LR^2*LRd^2 + 1/12*nf^7*T^5*
      h^10*W*QL^3*LL*LLd^2*LR^2 + 2/3*nf^7*T^5*h^10*W*QL^3*LL^2*LLd*LR*LRd - 5/
      36*nf^7*T^5*h^10*W*QL^3*LL^3*LRd^2 + 1/18*nf^7*T^5*h^10*W*QL^3*LL^3*
      LLd^2 + 2*nf^7*T^5*h^10*W*QL^3*QR*QRd*LL*LR*LRd + 1/6*nf^7*T^5*h^10*W*
      QL^3*QR^2*QRd^2*LL + 1/3*nf^7*T^5*h^10*W*QL^3*QR^3*LL*LR + nf^7*T^5*h^10
      *W*QL^3*QLd*QR*LL*LLd*LR - 2/3*nf^7*T^5*h^10*W*QL^3*QLd*QR*QRd^3 + 2/3*
      nf^7*T^5*h^10*W*QL^3*QLd*QR^2*QRd*LR + 1/4*nf^7*T^5*h^10*W*QL^3*QLd^2*
      QR^2*LL - 1/3*nf^7*T^5*h^10*W*QL^3*QLd^3*QR*QRd + 3/4*nf^7*T^5*h^10*W*
      QL^4*QRd*LR^2*LRd + nf^7*T^5*h^10*W*QL^4*QRd*LL*LLd*LR + 5/8*nf^7*T^5*
      h^10*W*QL^4*QRd*LL^2*LRd - 5/24*nf^7*T^5*h^10*W*QL^4*QRd^4 + 5/12*nf^7*
      T^5*h^10*W*QL^4*QR*QRd^2*LR + 1/24*nf^7*T^5*h^10*W*QL^4*QR^2*LR^2 + 1/8*
      nf^7*T^5*h^10*W*QL^4*QLd*LLd*LR^2 + nf^7*T^5*h^10*W*QL^4*QLd*LL*LR*LRd
       + 1/4*nf^7*T^5*h^10*W*QL^4*QLd*LL^2*LLd + nf^7*T^5*h^10*W*QL^4*QLd*QR*
      QRd*LL - 1/4*nf^7*T^5*h^10*W*QL^4*QLd^2*QRd^2 + 5/24*nf^7*T^5*h^10*W*
      QL^4*QLd^2*QR*LR - 1/24*nf^7*T^5*h^10*W*QL^4*QLd^4 + 3/8*nf^7*T^5*h^10*W
      *QL^5*QRd^2*LL + 1/3*nf^7*T^5*h^10*W*QL^5*QR*LL*LR + 1/3*nf^7*T^5*h^10*W
      *QL^5*QLd*QRd*LR + 11/60*nf^7*T^5*h^10*W*QL^5*QLd^2*LL + 1/18*nf^7*T^5*
      h^10*W*QL^6*LR^2 + 5/72*nf^7*T^5*h^10*W*QL^6*LL^2 - 25/48*nf^7*T^5*h^10*
      u*p*LR^4*LRd^4 - 127/48*nf^7*T^5*h^10*u*p*LLd^2*LR^4*LRd^2 - 5/4*nf^7*
      T^5*h^10*u*p*LLd^4*LR^4 - 25/6*nf^7*T^5*h^10*u*p*LL*LLd*LR^3*LRd^3 - 35/
      6*nf^7*T^5*h^10*u*p*LL*LLd^3*LR^3*LRd - 127/48*nf^7*T^5*h^10*u*p*LL^2*
      LR^2*LRd^4 - 25/4*nf^7*T^5*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 - 127/48*nf^7*
      T^5*h^10*u*p*LL^2*LLd^4*LR^2 - 35/6*nf^7*T^5*h^10*u*p*LL^3*LLd*LR*LRd^3
       - 25/6*nf^7*T^5*h^10*u*p*LL^3*LLd^3*LR*LRd - 5/4*nf^7*T^5*h^10*u*p*LL^4
      *LRd^4 - 127/48*nf^7*T^5*h^10*u*p*LL^4*LLd^2*LRd^2 - 25/48*nf^7*T^5*h^10
      *u*p*LL^4*LLd^4 - 1/8*nf^7*T^5*h^10*u*p*QRd^3*LR^2*LRd^3 + 25/24*nf^7*
      T^5*h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 35/6*nf^7*T^5*h^10*u*p*QRd^3*LL*LLd*
      LR*LRd^2 - 5/6*nf^7*T^5*h^10*u*p*QRd^3*LL^2*LRd^3 + 61/24*nf^7*T^5*h^10*
      u*p*QRd^3*LL^2*LLd^2*LRd + 5/12*nf^7*T^5*h^10*u*p*QRd^6*LRd^2 + 1/3*nf^7
      *T^5*h^10*u*p*QRd^6*LLd^2 - 25/6*nf^7*T^5*h^10*u*p*QR*QRd*LR^3*LRd^3 -
      35/3*nf^7*T^5*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd - 25/2*nf^7*T^5*h^10*u*p*QR
      *QRd*LL*LLd*LR^2*LRd^2 - 35/3*nf^7*T^5*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 -
      35/3*nf^7*T^5*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 - 25/2*nf^7*T^5*h^10*u*p*QR*
      QRd*LL^2*LLd^2*LR*LRd - 35/3*nf^7*T^5*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 -
      25/6*nf^7*T^5*h^10*u*p*QR*QRd*LL^3*LLd^3 + 35/16*nf^7*T^5*h^10*u*p*QR*
      QRd^4*LR*LRd^2 + 25/16*nf^7*T^5*h^10*u*p*QR*QRd^4*LLd^2*LR + 35/4*nf^7*
      T^5*h^10*u*p*QR*QRd^4*LL*LLd*LRd - 25/4*nf^7*T^5*h^10*u*p*QR^2*QRd^2*
      LR^2*LRd^2 - 35/4*nf^7*T^5*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 - 35/4*nf^7*
      T^5*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 - 25/4*nf^7*T^5*h^10*u*p*QR^2*QRd^2*
      LL^2*LLd^2 + 341/240*nf^7*T^5*h^10*u*p*QR^2*QRd^5*LRd - 1/8*nf^7*T^5*
      h^10*u*p*QR^3*LR^3*LRd^2 - 5/6*nf^7*T^5*h^10*u*p*QR^3*LLd^2*LR^3 + 35/6*
      nf^7*T^5*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 25/24*nf^7*T^5*h^10*u*p*QR^3*
      LL^2*LR*LRd^2 + 61/24*nf^7*T^5*h^10*u*p*QR^3*LL^2*LLd^2*LR + 35/16*nf^7*
      T^5*h^10*u*p*QR^4*QRd*LR^2*LRd + 35/4*nf^7*T^5*h^10*u*p*QR^4*QRd*LL*LLd*
      LR + 25/16*nf^7*T^5*h^10*u*p*QR^4*QRd*LL^2*LRd - 25/48*nf^7*T^5*h^10*u*p
      *QR^4*QRd^4 + 341/240*nf^7*T^5*h^10*u*p*QR^5*QRd^2*LR + 5/12*nf^7*T^5*
      h^10*u*p*QR^6*LR^2 + 1/3*nf^7*T^5*h^10*u*p*QR^6*LL^2 - 25/8*nf^7*T^5*
      h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 - 131/24*nf^7*T^5*h^10*u*p*QLd*QRd^2*
      LLd^3*LR^2 - 35/6*nf^7*T^5*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 - 35/8*nf^7*
      T^5*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 - 25/8*nf^7*T^5*h^10*u*p*QLd*QRd^2
      *LL^2*LLd^3 + 35/12*nf^7*T^5*h^10*u*p*QLd*QRd^5*LLd*LRd - 19/2*nf^7*T^5*
      h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 - 10*nf^7*T^5*h^10*u*p*QLd*QR*LLd^3*LR^3
       - 25/3*nf^7*T^5*h^10*u*p*QLd*QR*LL*LR^2*LRd^3 - 35/2*nf^7*T^5*h^10*u*p*
      QLd*QR*LL*LLd^2*LR^2*LRd - 25/2*nf^7*T^5*h^10*u*p*QLd*QR*LL^2*LLd*LR*
      LRd^2 - 19/2*nf^7*T^5*h^10*u*p*QLd*QR*LL^2*LLd^3*LR - 35/6*nf^7*T^5*h^10
      *u*p*QLd*QR*LL^3*LRd^3 - 25/3*nf^7*T^5*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd +
      25/2*nf^7*T^5*h^10*u*p*QLd*QR*QRd^3*LLd*LR*LRd - 35/2*nf^7*T^5*h^10*u*p*
      QLd*QR^2*QRd*LLd*LR^2*LRd - 25/2*nf^7*T^5*h^10*u*p*QLd*QR^2*QRd*LL*LR*
      LRd^2 - 35/2*nf^7*T^5*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR - 25/2*nf^7*T^5*
      h^10*u*p*QLd*QR^2*QRd*LL^2*LLd*LRd + 125/48*nf^7*T^5*h^10*u*p*QLd*QR^2*
      QRd^4*LLd + 15/4*nf^7*T^5*h^10*u*p*QLd*QR^4*LLd*LR^2 + 35/4*nf^7*T^5*
      h^10*u*p*QLd*QR^4*LL*LR*LRd + 61/16*nf^7*T^5*h^10*u*p*QLd*QR^4*LL^2*LLd
       + 35/12*nf^7*T^5*h^10*u*p*QLd*QR^5*QRd*LL - 25/8*nf^7*T^5*h^10*u*p*
      QLd^2*QRd*LR^2*LRd^3 - 35/8*nf^7*T^5*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd
       - 35/6*nf^7*T^5*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR - 131/24*nf^7*T^5*h^10*u
      *p*QLd^2*QRd*LL^2*LRd^3 - 25/8*nf^7*T^5*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*
      LRd + 11/24*nf^7*T^5*h^10*u*p*QLd^2*QRd^4*LRd^2 + 25/48*nf^7*T^5*h^10*u*
      p*QLd^2*QRd^4*LLd^2 - 25/8*nf^7*T^5*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 -
      61/8*nf^7*T^5*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR + 25/2*nf^7*T^5*h^10*u*p*
      QLd^2*QR*QRd^2*LL*LLd*LRd - 11/2*nf^7*T^5*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2
       - 15*nf^7*T^5*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 - 25/4*nf^7*T^5*h^10*u*p*
      QLd^2*QR^2*LL^2*LRd^2 - 11/2*nf^7*T^5*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 +
      25/8*nf^7*T^5*h^10*u*p*QLd^2*QR^2*QRd^3*LRd - 127/48*nf^7*T^5*h^10*u*p*
      QLd^2*QR^4*QRd^2 + 9/4*nf^7*T^5*h^10*u*p*QLd^2*QR^5*LR + 61/24*nf^7*T^5*
      h^10*u*p*QLd^3*LLd*LR^2*LRd^2 - 5/6*nf^7*T^5*h^10*u*p*QLd^3*LLd^3*LR^2
       + 35/6*nf^7*T^5*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd + 25/24*nf^7*T^5*h^10*u*
      p*QLd^3*LL^2*LLd*LRd^2 - 1/8*nf^7*T^5*h^10*u*p*QLd^3*LL^2*LLd^3 + 25/6*
      nf^7*T^5*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 35/2*nf^7*T^5*h^10*u*p*QLd^3*QR*
      QRd*LLd*LR*LRd + 79/24*nf^7*T^5*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 25/48*
      nf^7*T^5*h^10*u*p*QLd^4*QRd^2*LRd^2 + 11/24*nf^7*T^5*h^10*u*p*QLd^4*
      QRd^2*LLd^2 + 61/16*nf^7*T^5*h^10*u*p*QLd^4*QR*LR*LRd^2 + 15/4*nf^7*T^5*
      h^10*u*p*QLd^4*QR*LLd^2*LR + 35/4*nf^7*T^5*h^10*u*p*QLd^4*QR*LL*LLd*LRd
       + 175/48*nf^7*T^5*h^10*u*p*QLd^4*QR^2*QRd*LRd - 5/4*nf^7*T^5*h^10*u*p*
      QLd^4*QR^4 + 35/12*nf^7*T^5*h^10*u*p*QLd^5*QRd*LLd*LRd + 9/4*nf^7*T^5*
      h^10*u*p*QLd^5*QR^2*LLd + 1/3*nf^7*T^5*h^10*u*p*QLd^6*LRd^2 + 5/12*nf^7*
      T^5*h^10*u*p*QLd^6*LLd^2 - 25/3*nf^7*T^5*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2
       - 35/6*nf^7*T^5*h^10*u*p*QL*QRd*LLd^3*LR^3 - 19/2*nf^7*T^5*h^10*u*p*QL*
      QRd*LL*LR^2*LRd^3 - 25/2*nf^7*T^5*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd - 35/
      2*nf^7*T^5*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 - 25/3*nf^7*T^5*h^10*u*p*QL
      *QRd*LL^2*LLd^3*LR - 10*nf^7*T^5*h^10*u*p*QL*QRd*LL^3*LRd^3 - 19/2*nf^7*
      T^5*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 35/4*nf^7*T^5*h^10*u*p*QL*QRd^4*LLd
      *LR*LRd + 15/4*nf^7*T^5*h^10*u*p*QL*QRd^4*LL*LRd^2 + 61/16*nf^7*T^5*h^10
      *u*p*QL*QRd^4*LL*LLd^2 - 25/2*nf^7*T^5*h^10*u*p*QL*QR*QRd^2*LLd*LR^2*LRd
       - 35/2*nf^7*T^5*h^10*u*p*QL*QR*QRd^2*LL*LR*LRd^2 - 25/2*nf^7*T^5*h^10*u
      *p*QL*QR*QRd^2*LL*LLd^2*LR - 35/2*nf^7*T^5*h^10*u*p*QL*QR*QRd^2*LL^2*LLd
      *LRd + 35/12*nf^7*T^5*h^10*u*p*QL*QR*QRd^5*LLd - 35/6*nf^7*T^5*h^10*u*p*
      QL*QR^2*LLd*LR^3*LRd - 25/8*nf^7*T^5*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 - 35/
      8*nf^7*T^5*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 - 131/24*nf^7*T^5*h^10*u*p*QL*
      QR^2*LL^3*LRd^2 - 25/8*nf^7*T^5*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 25/2*nf^7*
      T^5*h^10*u*p*QL*QR^3*QRd*LL*LR*LRd + 125/48*nf^7*T^5*h^10*u*p*QL*QR^4*
      QRd^2*LL + 35/12*nf^7*T^5*h^10*u*p*QL*QR^5*LL*LR - 25/6*nf^7*T^5*h^10*u*
      p*QL*QLd*LR^3*LRd^3 - 35/3*nf^7*T^5*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd - 25/
      2*nf^7*T^5*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 - 35/3*nf^7*T^5*h^10*u*p*QL
      *QLd*LL*LLd^3*LR^2 - 35/3*nf^7*T^5*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 - 25/2*
      nf^7*T^5*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd - 35/3*nf^7*T^5*h^10*u*p*QL*
      QLd*LL^3*LLd*LRd^2 - 25/6*nf^7*T^5*h^10*u*p*QL*QLd*LL^3*LLd^3 + 35/2*
      nf^7*T^5*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd - 25*nf^7*T^5*h^10*u*p*QL*QLd*
      QR*QRd*LR^2*LRd^2 - 35*nf^7*T^5*h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 - 35*
      nf^7*T^5*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 - 25*nf^7*T^5*h^10*u*p*QL*QLd
      *QR*QRd*LL^2*LLd^2 + 35/4*nf^7*T^5*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 35/2*
      nf^7*T^5*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR - 25/6*nf^7*T^5*h^10*u*p*QL*QLd*
      QR^3*QRd^3 + 35/4*nf^7*T^5*h^10*u*p*QL*QLd*QR^4*QRd*LR + 25/2*nf^7*T^5*
      h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd - 61/8*nf^7*T^5*h^10*u*p*QL*QLd^2*
      QRd^2*LL*LRd^2 - 25/8*nf^7*T^5*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 - 35/2*
      nf^7*T^5*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd - 25/2*nf^7*T^5*h^10*u*p*QL*
      QLd^2*QR*LL*LR*LRd^2 - 35/2*nf^7*T^5*h^10*u*p*QL*QLd^2*QR*LL*LLd^2*LR -
      25/2*nf^7*T^5*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 25/3*nf^7*T^5*h^10*u*p
      *QL*QLd^2*QR*QRd^3*LLd + 175/48*nf^7*T^5*h^10*u*p*QL*QLd^2*QR^4*LL + 25/
      2*nf^7*T^5*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd + 25/3*nf^7*T^5*h^10*u*p*QL*
      QLd^3*QR*QRd^2*LRd - 35/6*nf^7*T^5*h^10*u*p*QL*QLd^3*QR^3*QRd + 35/4*
      nf^7*T^5*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 25/16*nf^7*T^5*h^10*u*p*QL*QLd^4
      *LL*LRd^2 + 35/16*nf^7*T^5*h^10*u*p*QL*QLd^4*LL*LLd^2 + 35/4*nf^7*T^5*
      h^10*u*p*QL*QLd^4*QR*QRd*LLd + 35/12*nf^7*T^5*h^10*u*p*QL*QLd^5*QR*LRd
       - 11/2*nf^7*T^5*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 - 25/4*nf^7*T^5*h^10*u*p
      *QL^2*QRd^2*LLd^2*LR^2 - 15*nf^7*T^5*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 - 11/
      2*nf^7*T^5*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 9/4*nf^7*T^5*h^10*u*p*QL^2*
      QRd^5*LRd - 25/8*nf^7*T^5*h^10*u*p*QL^2*QR*LR^3*LRd^2 - 131/24*nf^7*T^5*
      h^10*u*p*QL^2*QR*LLd^2*LR^3 - 35/8*nf^7*T^5*h^10*u*p*QL^2*QR*LL^2*LR*
      LRd^2 - 25/8*nf^7*T^5*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR - 35/6*nf^7*T^5*
      h^10*u*p*QL^2*QR*LL^3*LLd*LRd - 25/8*nf^7*T^5*h^10*u*p*QL^2*QR^2*QRd*
      LR^2*LRd + 25/2*nf^7*T^5*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR - 61/8*nf^7*
      T^5*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd - 127/48*nf^7*T^5*h^10*u*p*QL^2*QR^2
      *QRd^4 + 25/8*nf^7*T^5*h^10*u*p*QL^2*QR^3*QRd^2*LR + 11/24*nf^7*T^5*h^10
      *u*p*QL^2*QR^4*LR^2 + 25/48*nf^7*T^5*h^10*u*p*QL^2*QR^4*LL^2 - 25/2*nf^7
      *T^5*h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd - 35/2*nf^7*T^5*h^10*u*p*QL^2*
      QLd*QRd*LL*LR*LRd^2 - 25/2*nf^7*T^5*h^10*u*p*QL^2*QLd*QRd*LL*LLd^2*LR -
      35/2*nf^7*T^5*h^10*u*p*QL^2*QLd*QRd*LL^2*LLd*LRd + 175/48*nf^7*T^5*h^10*
      u*p*QL^2*QLd*QRd^4*LLd - 61/8*nf^7*T^5*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2
       + 25/2*nf^7*T^5*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd - 25/8*nf^7*T^5*h^10*u
      *p*QL^2*QLd*QR^2*LL^2*LLd + 25/3*nf^7*T^5*h^10*u*p*QL^2*QLd*QR^3*QRd*LL
       - 25/4*nf^7*T^5*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 - 35/4*nf^7*T^5*h^10*u*p
      *QL^2*QLd^2*LLd^2*LR^2 - 35/4*nf^7*T^5*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 -
      25/4*nf^7*T^5*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 79/24*nf^7*T^5*h^10*u*p*
      QL^2*QLd^2*QRd^3*LRd - 25/4*nf^7*T^5*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 79/
      24*nf^7*T^5*h^10*u*p*QL^2*QLd^2*QR^3*LR + 25/8*nf^7*T^5*h^10*u*p*QL^2*
      QLd^3*QRd^2*LLd + 125/48*nf^7*T^5*h^10*u*p*QL^2*QLd^4*QRd*LRd - 127/48*
      nf^7*T^5*h^10*u*p*QL^2*QLd^4*QR^2 + 341/240*nf^7*T^5*h^10*u*p*QL^2*QLd^5
      *LLd + 61/24*nf^7*T^5*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 25/24*nf^7*T^5*h^10*
      u*p*QL^3*LL*LLd^2*LR^2 + 35/6*nf^7*T^5*h^10*u*p*QL^3*LL^2*LLd*LR*LRd - 5/
      6*nf^7*T^5*h^10*u*p*QL^3*LL^3*LRd^2 - 1/8*nf^7*T^5*h^10*u*p*QL^3*LL^3*
      LLd^2 + 35/2*nf^7*T^5*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 79/24*nf^7*T^5*
      h^10*u*p*QL^3*QR^2*QRd^2*LL + 25/6*nf^7*T^5*h^10*u*p*QL^3*QR^3*LL*LR +
      25/2*nf^7*T^5*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR - 35/6*nf^7*T^5*h^10*u*p*
      QL^3*QLd*QR*QRd^3 + 25/3*nf^7*T^5*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 25/8*
      nf^7*T^5*h^10*u*p*QL^3*QLd^2*QR^2*LL - 25/6*nf^7*T^5*h^10*u*p*QL^3*QLd^3
      *QR*QRd + 61/16*nf^7*T^5*h^10*u*p*QL^4*QRd*LR^2*LRd + 35/4*nf^7*T^5*h^10
      *u*p*QL^4*QRd*LL*LLd*LR + 15/4*nf^7*T^5*h^10*u*p*QL^4*QRd*LL^2*LRd - 5/4
      *nf^7*T^5*h^10*u*p*QL^4*QRd^4 + 175/48*nf^7*T^5*h^10*u*p*QL^4*QR*QRd^2*
      LR + 25/48*nf^7*T^5*h^10*u*p*QL^4*QR^2*LR^2 + 11/24*nf^7*T^5*h^10*u*p*
      QL^4*QR^2*LL^2 + 25/16*nf^7*T^5*h^10*u*p*QL^4*QLd*LLd*LR^2 + 35/4*nf^7*
      T^5*h^10*u*p*QL^4*QLd*LL*LR*LRd + 35/16*nf^7*T^5*h^10*u*p*QL^4*QLd*LL^2*
      LLd + 35/4*nf^7*T^5*h^10*u*p*QL^4*QLd*QR*QRd*LL - 127/48*nf^7*T^5*h^10*u
      *p*QL^4*QLd^2*QRd^2 + 125/48*nf^7*T^5*h^10*u*p*QL^4*QLd^2*QR*LR - 25/48*
      nf^7*T^5*h^10*u*p*QL^4*QLd^4 + 9/4*nf^7*T^5*h^10*u*p*QL^5*QRd^2*LL + 35/
      12*nf^7*T^5*h^10*u*p*QL^5*QR*LL*LR + 35/12*nf^7*T^5*h^10*u*p*QL^5*QLd*
      QRd*LR + 341/240*nf^7*T^5*h^10*u*p*QL^5*QLd^2*LL + 1/3*nf^7*T^5*h^10*u*p
      *QL^6*LR^2 + 5/12*nf^7*T^5*h^10*u*p*QL^6*LL^2 - 5/12*nf^7*T^5*h^10*u^2*
      LR^4*LRd^4 - 9/4*nf^7*T^5*h^10*u^2*LLd^2*LR^4*LRd^2 - 17/24*nf^7*T^5*
      h^10*u^2*LLd^4*LR^4 - 10/3*nf^7*T^5*h^10*u^2*LL*LLd*LR^3*LRd^3 - 14/3*
      nf^7*T^5*h^10*u^2*LL*LLd^3*LR^3*LRd - 9/4*nf^7*T^5*h^10*u^2*LL^2*LR^2*
      LRd^4 - 5*nf^7*T^5*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 9/4*nf^7*T^5*h^10*
      u^2*LL^2*LLd^4*LR^2 - 14/3*nf^7*T^5*h^10*u^2*LL^3*LLd*LR*LRd^3 - 10/3*
      nf^7*T^5*h^10*u^2*LL^3*LLd^3*LR*LRd - 17/24*nf^7*T^5*h^10*u^2*LL^4*LRd^4
       - 9/4*nf^7*T^5*h^10*u^2*LL^4*LLd^2*LRd^2 - 5/12*nf^7*T^5*h^10*u^2*LL^4*
      LLd^4 - 5/18*nf^7*T^5*h^10*u^2*QRd^3*LR^2*LRd^3 + 5/6*nf^7*T^5*h^10*u^2*
      QRd^3*LLd^2*LR^2*LRd + 14/3*nf^7*T^5*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 17/
      36*nf^7*T^5*h^10*u^2*QRd^3*LL^2*LRd^3 + 3/2*nf^7*T^5*h^10*u^2*QRd^3*LL^2
      *LLd^2*LRd + 17/72*nf^7*T^5*h^10*u^2*QRd^6*LRd^2 + 2/9*nf^7*T^5*h^10*u^2
      *QRd^6*LLd^2 - 10/3*nf^7*T^5*h^10*u^2*QR*QRd*LR^3*LRd^3 - 28/3*nf^7*T^5*
      h^10*u^2*QR*QRd*LLd^2*LR^3*LRd - 10*nf^7*T^5*h^10*u^2*QR*QRd*LL*LLd*LR^2
      *LRd^2 - 28/3*nf^7*T^5*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 28/3*nf^7*T^5*
      h^10*u^2*QR*QRd*LL^2*LR*LRd^3 - 10*nf^7*T^5*h^10*u^2*QR*QRd*LL^2*LLd^2*
      LR*LRd - 28/3*nf^7*T^5*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 10/3*nf^7*T^5*
      h^10*u^2*QR*QRd*LL^3*LLd^3 + 7/4*nf^7*T^5*h^10*u^2*QR*QRd^4*LR*LRd^2 + 5/
      4*nf^7*T^5*h^10*u^2*QR*QRd^4*LLd^2*LR + 7*nf^7*T^5*h^10*u^2*QR*QRd^4*LL*
      LLd*LRd - 5*nf^7*T^5*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - 7*nf^7*T^5*h^10*
      u^2*QR^2*QRd^2*LLd^2*LR^2 - 7*nf^7*T^5*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 -
      5*nf^7*T^5*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 13/12*nf^7*T^5*h^10*u^2*QR^2
      *QRd^5*LRd - 5/18*nf^7*T^5*h^10*u^2*QR^3*LR^3*LRd^2 - 17/36*nf^7*T^5*
      h^10*u^2*QR^3*LLd^2*LR^3 + 14/3*nf^7*T^5*h^10*u^2*QR^3*LL*LLd*LR^2*LRd
       + 5/6*nf^7*T^5*h^10*u^2*QR^3*LL^2*LR*LRd^2 + 3/2*nf^7*T^5*h^10*u^2*QR^3
      *LL^2*LLd^2*LR + 7/4*nf^7*T^5*h^10*u^2*QR^4*QRd*LR^2*LRd + 7*nf^7*T^5*
      h^10*u^2*QR^4*QRd*LL*LLd*LR + 5/4*nf^7*T^5*h^10*u^2*QR^4*QRd*LL^2*LRd -
      5/12*nf^7*T^5*h^10*u^2*QR^4*QRd^4 + 13/12*nf^7*T^5*h^10*u^2*QR^5*QRd^2*
      LR + 17/72*nf^7*T^5*h^10*u^2*QR^6*LR^2 + 2/9*nf^7*T^5*h^10*u^2*QR^6*LL^2
       - 5/2*nf^7*T^5*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 - 23/6*nf^7*T^5*h^10*
      u^2*QLd*QRd^2*LLd^3*LR^2 - 14/3*nf^7*T^5*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3
       - 7/2*nf^7*T^5*h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2 - 5/2*nf^7*T^5*h^10*
      u^2*QLd*QRd^2*LL^2*LLd^3 + 7/3*nf^7*T^5*h^10*u^2*QLd*QRd^5*LLd*LRd - 26/
      3*nf^7*T^5*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 - 17/3*nf^7*T^5*h^10*u^2*QLd*
      QR*LLd^3*LR^3 - 20/3*nf^7*T^5*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 - 14*nf^7*
      T^5*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd - 10*nf^7*T^5*h^10*u^2*QLd*QR*LL^2
      *LLd*LR*LRd^2 - 26/3*nf^7*T^5*h^10*u^2*QLd*QR*LL^2*LLd^3*LR - 14/3*nf^7*
      T^5*h^10*u^2*QLd*QR*LL^3*LRd^3 - 20/3*nf^7*T^5*h^10*u^2*QLd*QR*LL^3*
      LLd^2*LRd + 10*nf^7*T^5*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd - 14*nf^7*T^5*
      h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd - 10*nf^7*T^5*h^10*u^2*QLd*QR^2*QRd*
      LL*LR*LRd^2 - 14*nf^7*T^5*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR - 10*nf^7*
      T^5*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 25/12*nf^7*T^5*h^10*u^2*QLd*
      QR^2*QRd^4*LLd + 17/8*nf^7*T^5*h^10*u^2*QLd*QR^4*LLd*LR^2 + 7*nf^7*T^5*
      h^10*u^2*QLd*QR^4*LL*LR*LRd + 9/4*nf^7*T^5*h^10*u^2*QLd*QR^4*LL^2*LLd +
      7/3*nf^7*T^5*h^10*u^2*QLd*QR^5*QRd*LL - 5/2*nf^7*T^5*h^10*u^2*QLd^2*QRd*
      LR^2*LRd^3 - 7/2*nf^7*T^5*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd - 14/3*nf^7*
      T^5*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 23/6*nf^7*T^5*h^10*u^2*QLd^2*QRd*
      LL^2*LRd^3 - 5/2*nf^7*T^5*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 1/2*nf^7*
      T^5*h^10*u^2*QLd^2*QRd^4*LRd^2 + 5/12*nf^7*T^5*h^10*u^2*QLd^2*QRd^4*
      LLd^2 - 5/2*nf^7*T^5*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 - 9/2*nf^7*T^5*
      h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR + 10*nf^7*T^5*h^10*u^2*QLd^2*QR*QRd^2*
      LL*LLd*LRd - 6*nf^7*T^5*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 - 17/2*nf^7*T^5*
      h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 - 5*nf^7*T^5*h^10*u^2*QLd^2*QR^2*LL^2*
      LRd^2 - 6*nf^7*T^5*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 5/2*nf^7*T^5*h^10*
      u^2*QLd^2*QR^2*QRd^3*LRd - 9/4*nf^7*T^5*h^10*u^2*QLd^2*QR^4*QRd^2 + 51/
      40*nf^7*T^5*h^10*u^2*QLd^2*QR^5*LR + 3/2*nf^7*T^5*h^10*u^2*QLd^3*LLd*
      LR^2*LRd^2 - 17/36*nf^7*T^5*h^10*u^2*QLd^3*LLd^3*LR^2 + 14/3*nf^7*T^5*
      h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 5/6*nf^7*T^5*h^10*u^2*QLd^3*LL^2*LLd*
      LRd^2 - 5/18*nf^7*T^5*h^10*u^2*QLd^3*LL^2*LLd^3 + 10/3*nf^7*T^5*h^10*u^2
      *QLd^3*QRd^3*LLd*LRd + 14*nf^7*T^5*h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 19/
      6*nf^7*T^5*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 5/12*nf^7*T^5*h^10*u^2*QLd^4*
      QRd^2*LRd^2 + 1/2*nf^7*T^5*h^10*u^2*QLd^4*QRd^2*LLd^2 + 9/4*nf^7*T^5*
      h^10*u^2*QLd^4*QR*LR*LRd^2 + 17/8*nf^7*T^5*h^10*u^2*QLd^4*QR*LLd^2*LR +
      7*nf^7*T^5*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 35/12*nf^7*T^5*h^10*u^2*QLd^4*
      QR^2*QRd*LRd - 17/24*nf^7*T^5*h^10*u^2*QLd^4*QR^4 + 7/3*nf^7*T^5*h^10*
      u^2*QLd^5*QRd*LLd*LRd + 51/40*nf^7*T^5*h^10*u^2*QLd^5*QR^2*LLd + 2/9*
      nf^7*T^5*h^10*u^2*QLd^6*LRd^2 + 17/72*nf^7*T^5*h^10*u^2*QLd^6*LLd^2 - 20/
      3*nf^7*T^5*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 14/3*nf^7*T^5*h^10*u^2*QL*
      QRd*LLd^3*LR^3 - 26/3*nf^7*T^5*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 - 10*nf^7*
      T^5*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd - 14*nf^7*T^5*h^10*u^2*QL*QRd*LL^2
      *LLd*LR*LRd^2 - 20/3*nf^7*T^5*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 17/3*nf^7*
      T^5*h^10*u^2*QL*QRd*LL^3*LRd^3 - 26/3*nf^7*T^5*h^10*u^2*QL*QRd*LL^3*
      LLd^2*LRd + 7*nf^7*T^5*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 17/8*nf^7*T^5*h^10
      *u^2*QL*QRd^4*LL*LRd^2 + 9/4*nf^7*T^5*h^10*u^2*QL*QRd^4*LL*LLd^2 - 10*
      nf^7*T^5*h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd - 14*nf^7*T^5*h^10*u^2*QL*QR*
      QRd^2*LL*LR*LRd^2 - 10*nf^7*T^5*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR - 14*
      nf^7*T^5*h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 7/3*nf^7*T^5*h^10*u^2*QL*QR
      *QRd^5*LLd - 14/3*nf^7*T^5*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 5/2*nf^7*T^5*
      h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 - 7/2*nf^7*T^5*h^10*u^2*QL*QR^2*LL*LLd^2*
      LR^2 - 23/6*nf^7*T^5*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 5/2*nf^7*T^5*h^10*u^2
      *QL*QR^2*LL^3*LLd^2 + 10*nf^7*T^5*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 25/12
      *nf^7*T^5*h^10*u^2*QL*QR^4*QRd^2*LL + 7/3*nf^7*T^5*h^10*u^2*QL*QR^5*LL*
      LR - 10/3*nf^7*T^5*h^10*u^2*QL*QLd*LR^3*LRd^3 - 28/3*nf^7*T^5*h^10*u^2*
      QL*QLd*LLd^2*LR^3*LRd - 10*nf^7*T^5*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 -
      28/3*nf^7*T^5*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 28/3*nf^7*T^5*h^10*u^2*QL*
      QLd*LL^2*LR*LRd^3 - 10*nf^7*T^5*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd - 28/3
      *nf^7*T^5*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 - 10/3*nf^7*T^5*h^10*u^2*QL*QLd
      *LL^3*LLd^3 + 14*nf^7*T^5*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd - 20*nf^7*T^5
      *h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 - 28*nf^7*T^5*h^10*u^2*QL*QLd*QR*QRd*
      LLd^2*LR^2 - 28*nf^7*T^5*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 20*nf^7*T^5
      *h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 7*nf^7*T^5*h^10*u^2*QL*QLd*QR*QRd^4
      *LRd + 14*nf^7*T^5*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR - 10/3*nf^7*T^5*h^10*
      u^2*QL*QLd*QR^3*QRd^3 + 7*nf^7*T^5*h^10*u^2*QL*QLd*QR^4*QRd*LR + 10*nf^7
      *T^5*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd - 9/2*nf^7*T^5*h^10*u^2*QL*QLd^2
      *QRd^2*LL*LRd^2 - 5/2*nf^7*T^5*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 14*
      nf^7*T^5*h^10*u^2*QL*QLd^2*QR*LLd*LR^2*LRd - 10*nf^7*T^5*h^10*u^2*QL*
      QLd^2*QR*LL*LR*LRd^2 - 14*nf^7*T^5*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR - 10
      *nf^7*T^5*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 20/3*nf^7*T^5*h^10*u^2*QL*
      QLd^2*QR*QRd^3*LLd + 35/12*nf^7*T^5*h^10*u^2*QL*QLd^2*QR^4*LL + 10*nf^7*
      T^5*h^10*u^2*QL*QLd^3*QRd*LL*LLd*LRd + 20/3*nf^7*T^5*h^10*u^2*QL*QLd^3*
      QR*QRd^2*LRd - 14/3*nf^7*T^5*h^10*u^2*QL*QLd^3*QR^3*QRd + 7*nf^7*T^5*
      h^10*u^2*QL*QLd^4*LLd*LR*LRd + 5/4*nf^7*T^5*h^10*u^2*QL*QLd^4*LL*LRd^2
       + 7/4*nf^7*T^5*h^10*u^2*QL*QLd^4*LL*LLd^2 + 7*nf^7*T^5*h^10*u^2*QL*
      QLd^4*QR*QRd*LLd + 7/3*nf^7*T^5*h^10*u^2*QL*QLd^5*QR*LRd - 6*nf^7*T^5*
      h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 - 5*nf^7*T^5*h^10*u^2*QL^2*QRd^2*LLd^2*
      LR^2 - 17/2*nf^7*T^5*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 - 6*nf^7*T^5*h^10*
      u^2*QL^2*QRd^2*LL^2*LLd^2 + 51/40*nf^7*T^5*h^10*u^2*QL^2*QRd^5*LRd - 5/2
      *nf^7*T^5*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 23/6*nf^7*T^5*h^10*u^2*QL^2*QR*
      LLd^2*LR^3 - 7/2*nf^7*T^5*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 - 5/2*nf^7*T^5*
      h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 14/3*nf^7*T^5*h^10*u^2*QL^2*QR*LL^3*LLd
      *LRd - 5/2*nf^7*T^5*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 10*nf^7*T^5*h^10*
      u^2*QL^2*QR^2*QRd*LL*LLd*LR - 9/2*nf^7*T^5*h^10*u^2*QL^2*QR^2*QRd*LL^2*
      LRd - 9/4*nf^7*T^5*h^10*u^2*QL^2*QR^2*QRd^4 + 5/2*nf^7*T^5*h^10*u^2*QL^2
      *QR^3*QRd^2*LR + 1/2*nf^7*T^5*h^10*u^2*QL^2*QR^4*LR^2 + 5/12*nf^7*T^5*
      h^10*u^2*QL^2*QR^4*LL^2 - 10*nf^7*T^5*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*LRd
       - 14*nf^7*T^5*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 - 10*nf^7*T^5*h^10*u^2*
      QL^2*QLd*QRd*LL*LLd^2*LR - 14*nf^7*T^5*h^10*u^2*QL^2*QLd*QRd*LL^2*LLd*
      LRd + 35/12*nf^7*T^5*h^10*u^2*QL^2*QLd*QRd^4*LLd - 9/2*nf^7*T^5*h^10*u^2
      *QL^2*QLd*QR^2*LLd*LR^2 + 10*nf^7*T^5*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd
       - 5/2*nf^7*T^5*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 20/3*nf^7*T^5*h^10*u^2
      *QL^2*QLd*QR^3*QRd*LL - 5*nf^7*T^5*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 - 7*
      nf^7*T^5*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 - 7*nf^7*T^5*h^10*u^2*QL^2*QLd^2
      *LL^2*LRd^2 - 5*nf^7*T^5*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 19/6*nf^7*T^5*
      h^10*u^2*QL^2*QLd^2*QRd^3*LRd - 5*nf^7*T^5*h^10*u^2*QL^2*QLd^2*QR^2*
      QRd^2 + 19/6*nf^7*T^5*h^10*u^2*QL^2*QLd^2*QR^3*LR + 5/2*nf^7*T^5*h^10*
      u^2*QL^2*QLd^3*QRd^2*LLd + 25/12*nf^7*T^5*h^10*u^2*QL^2*QLd^4*QRd*LRd -
      9/4*nf^7*T^5*h^10*u^2*QL^2*QLd^4*QR^2 + 13/12*nf^7*T^5*h^10*u^2*QL^2*
      QLd^5*LLd + 3/2*nf^7*T^5*h^10*u^2*QL^3*LL*LR^2*LRd^2 + 5/6*nf^7*T^5*h^10
      *u^2*QL^3*LL*LLd^2*LR^2 + 14/3*nf^7*T^5*h^10*u^2*QL^3*LL^2*LLd*LR*LRd -
      17/36*nf^7*T^5*h^10*u^2*QL^3*LL^3*LRd^2 - 5/18*nf^7*T^5*h^10*u^2*QL^3*
      LL^3*LLd^2 + 14*nf^7*T^5*h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 19/6*nf^7*T^5*
      h^10*u^2*QL^3*QR^2*QRd^2*LL + 10/3*nf^7*T^5*h^10*u^2*QL^3*QR^3*LL*LR +
      10*nf^7*T^5*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR - 14/3*nf^7*T^5*h^10*u^2*QL^3
      *QLd*QR*QRd^3 + 20/3*nf^7*T^5*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 5/2*nf^7*
      T^5*h^10*u^2*QL^3*QLd^2*QR^2*LL - 10/3*nf^7*T^5*h^10*u^2*QL^3*QLd^3*QR*
      QRd + 9/4*nf^7*T^5*h^10*u^2*QL^4*QRd*LR^2*LRd + 7*nf^7*T^5*h^10*u^2*QL^4
      *QRd*LL*LLd*LR + 17/8*nf^7*T^5*h^10*u^2*QL^4*QRd*LL^2*LRd - 17/24*nf^7*
      T^5*h^10*u^2*QL^4*QRd^4 + 35/12*nf^7*T^5*h^10*u^2*QL^4*QR*QRd^2*LR + 5/
      12*nf^7*T^5*h^10*u^2*QL^4*QR^2*LR^2 + 1/2*nf^7*T^5*h^10*u^2*QL^4*QR^2*
      LL^2 + 5/4*nf^7*T^5*h^10*u^2*QL^4*QLd*LLd*LR^2 + 7*nf^7*T^5*h^10*u^2*
      QL^4*QLd*LL*LR*LRd + 7/4*nf^7*T^5*h^10*u^2*QL^4*QLd*LL^2*LLd + 7*nf^7*
      T^5*h^10*u^2*QL^4*QLd*QR*QRd*LL - 9/4*nf^7*T^5*h^10*u^2*QL^4*QLd^2*QRd^2
       + 25/12*nf^7*T^5*h^10*u^2*QL^4*QLd^2*QR*LR - 5/12*nf^7*T^5*h^10*u^2*
      QL^4*QLd^4 + 51/40*nf^7*T^5*h^10*u^2*QL^5*QRd^2*LL + 7/3*nf^7*T^5*h^10*
      u^2*QL^5*QR*LL*LR + 7/3*nf^7*T^5*h^10*u^2*QL^5*QLd*QRd*LR + 13/12*nf^7*
      T^5*h^10*u^2*QL^5*QLd^2*LL + 2/9*nf^7*T^5*h^10*u^2*QL^6*LR^2 + 17/72*
      nf^7*T^5*h^10*u^2*QL^6*LL^2 - 1/16*nf^7*T^6*h^10*u^2*LR^4*LRd^4 - 1/3*
      nf^7*T^6*h^10*u^2*LLd^2*LR^4*LRd^2 - 1/12*nf^7*T^6*h^10*u^2*LLd^4*LR^4
       - 1/2*nf^7*T^6*h^10*u^2*LL*LLd*LR^3*LRd^3 - 2/3*nf^7*T^6*h^10*u^2*LL*
      LLd^3*LR^3*LRd - 1/3*nf^7*T^6*h^10*u^2*LL^2*LR^2*LRd^4 - 3/4*nf^7*T^6*
      h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 - 1/3*nf^7*T^6*h^10*u^2*LL^2*LLd^4*LR^2
       - 2/3*nf^7*T^6*h^10*u^2*LL^3*LLd*LR*LRd^3 - 1/2*nf^7*T^6*h^10*u^2*LL^3*
      LLd^3*LR*LRd - 1/12*nf^7*T^6*h^10*u^2*LL^4*LRd^4 - 1/3*nf^7*T^6*h^10*u^2
      *LL^4*LLd^2*LRd^2 - 1/16*nf^7*T^6*h^10*u^2*LL^4*LLd^4 - 1/18*nf^7*T^6*
      h^10*u^2*QRd^3*LR^2*LRd^3 + 1/8*nf^7*T^6*h^10*u^2*QRd^3*LLd^2*LR^2*LRd
       + 2/3*nf^7*T^6*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 - 1/18*nf^7*T^6*h^10*u^2*
      QRd^3*LL^2*LRd^3 + 1/6*nf^7*T^6*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 1/36*
      nf^7*T^6*h^10*u^2*QRd^6*LRd^2 + 1/36*nf^7*T^6*h^10*u^2*QRd^6*LLd^2 - 1/2
      *nf^7*T^6*h^10*u^2*QR*QRd*LR^3*LRd^3 - 4/3*nf^7*T^6*h^10*u^2*QR*QRd*
      LLd^2*LR^3*LRd - 3/2*nf^7*T^6*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 - 4/3*
      nf^7*T^6*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 - 4/3*nf^7*T^6*h^10*u^2*QR*QRd*
      LL^2*LR*LRd^3 - 3/2*nf^7*T^6*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd - 4/3*
      nf^7*T^6*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 - 1/2*nf^7*T^6*h^10*u^2*QR*QRd*
      LL^3*LLd^3 + 1/4*nf^7*T^6*h^10*u^2*QR*QRd^4*LR*LRd^2 + 3/16*nf^7*T^6*
      h^10*u^2*QR*QRd^4*LLd^2*LR + nf^7*T^6*h^10*u^2*QR*QRd^4*LL*LLd*LRd - 3/4
      *nf^7*T^6*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 - nf^7*T^6*h^10*u^2*QR^2*QRd^2*
      LLd^2*LR^2 - nf^7*T^6*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 - 3/4*nf^7*T^6*h^10
      *u^2*QR^2*QRd^2*LL^2*LLd^2 + 3/20*nf^7*T^6*h^10*u^2*QR^2*QRd^5*LRd - 1/
      18*nf^7*T^6*h^10*u^2*QR^3*LR^3*LRd^2 - 1/18*nf^7*T^6*h^10*u^2*QR^3*LLd^2
      *LR^3 + 2/3*nf^7*T^6*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 1/8*nf^7*T^6*h^10*
      u^2*QR^3*LL^2*LR*LRd^2 + 1/6*nf^7*T^6*h^10*u^2*QR^3*LL^2*LLd^2*LR + 1/4*
      nf^7*T^6*h^10*u^2*QR^4*QRd*LR^2*LRd + nf^7*T^6*h^10*u^2*QR^4*QRd*LL*LLd*
      LR + 3/16*nf^7*T^6*h^10*u^2*QR^4*QRd*LL^2*LRd - 1/16*nf^7*T^6*h^10*u^2*
      QR^4*QRd^4 + 3/20*nf^7*T^6*h^10*u^2*QR^5*QRd^2*LR + 1/36*nf^7*T^6*h^10*
      u^2*QR^6*LR^2 + 1/36*nf^7*T^6*h^10*u^2*QR^6*LL^2 - 3/8*nf^7*T^6*h^10*u^2
      *QLd*QRd^2*LLd*LR^2*LRd^2 - 1/2*nf^7*T^6*h^10*u^2*QLd*QRd^2*LLd^3*LR^2
       - 2/3*nf^7*T^6*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 - 1/2*nf^7*T^6*h^10*u^2*
      QLd*QRd^2*LL^2*LLd*LRd^2 - 3/8*nf^7*T^6*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 +
      1/3*nf^7*T^6*h^10*u^2*QLd*QRd^5*LLd*LRd - 4/3*nf^7*T^6*h^10*u^2*QLd*QR*
      LLd*LR^3*LRd^2 - 2/3*nf^7*T^6*h^10*u^2*QLd*QR*LLd^3*LR^3 - nf^7*T^6*h^10
      *u^2*QLd*QR*LL*LR^2*LRd^3 - 2*nf^7*T^6*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd
       - 3/2*nf^7*T^6*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 - 4/3*nf^7*T^6*h^10*
      u^2*QLd*QR*LL^2*LLd^3*LR - 2/3*nf^7*T^6*h^10*u^2*QLd*QR*LL^3*LRd^3 -
      nf^7*T^6*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 3/2*nf^7*T^6*h^10*u^2*QLd*QR*
      QRd^3*LLd*LR*LRd - 2*nf^7*T^6*h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd - 3/2*
      nf^7*T^6*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2 - 2*nf^7*T^6*h^10*u^2*QLd*
      QR^2*QRd*LL*LLd^2*LR - 3/2*nf^7*T^6*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd
       + 5/16*nf^7*T^6*h^10*u^2*QLd*QR^2*QRd^4*LLd + 1/4*nf^7*T^6*h^10*u^2*QLd
      *QR^4*LLd*LR^2 + nf^7*T^6*h^10*u^2*QLd*QR^4*LL*LR*LRd + 1/4*nf^7*T^6*
      h^10*u^2*QLd*QR^4*LL^2*LLd + 1/3*nf^7*T^6*h^10*u^2*QLd*QR^5*QRd*LL - 3/8
      *nf^7*T^6*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 - 1/2*nf^7*T^6*h^10*u^2*QLd^2*
      QRd*LLd^2*LR^2*LRd - 2/3*nf^7*T^6*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR - 1/2*
      nf^7*T^6*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 - 3/8*nf^7*T^6*h^10*u^2*QLd^2*QRd
      *LL^2*LLd^2*LRd + 1/12*nf^7*T^6*h^10*u^2*QLd^2*QRd^4*LRd^2 + 1/16*nf^7*
      T^6*h^10*u^2*QLd^2*QRd^4*LLd^2 - 3/8*nf^7*T^6*h^10*u^2*QLd^2*QR*QRd^2*LR
      *LRd^2 - 1/2*nf^7*T^6*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR + 3/2*nf^7*T^6*
      h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd - nf^7*T^6*h^10*u^2*QLd^2*QR^2*LR^2*
      LRd^2 - nf^7*T^6*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 - 3/4*nf^7*T^6*h^10*u^2*
      QLd^2*QR^2*LL^2*LRd^2 - nf^7*T^6*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 3/8*
      nf^7*T^6*h^10*u^2*QLd^2*QR^2*QRd^3*LRd - 1/3*nf^7*T^6*h^10*u^2*QLd^2*
      QR^4*QRd^2 + 3/20*nf^7*T^6*h^10*u^2*QLd^2*QR^5*LR + 1/6*nf^7*T^6*h^10*
      u^2*QLd^3*LLd*LR^2*LRd^2 - 1/18*nf^7*T^6*h^10*u^2*QLd^3*LLd^3*LR^2 + 2/3
      *nf^7*T^6*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 1/8*nf^7*T^6*h^10*u^2*QLd^3*
      LL^2*LLd*LRd^2 - 1/18*nf^7*T^6*h^10*u^2*QLd^3*LL^2*LLd^3 + 1/2*nf^7*T^6*
      h^10*u^2*QLd^3*QRd^3*LLd*LRd + 2*nf^7*T^6*h^10*u^2*QLd^3*QR*QRd*LLd*LR*
      LRd + 1/2*nf^7*T^6*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 1/16*nf^7*T^6*h^10*
      u^2*QLd^4*QRd^2*LRd^2 + 1/12*nf^7*T^6*h^10*u^2*QLd^4*QRd^2*LLd^2 + 1/4*
      nf^7*T^6*h^10*u^2*QLd^4*QR*LR*LRd^2 + 1/4*nf^7*T^6*h^10*u^2*QLd^4*QR*
      LLd^2*LR + nf^7*T^6*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 5/12*nf^7*T^6*h^10*
      u^2*QLd^4*QR^2*QRd*LRd - 1/12*nf^7*T^6*h^10*u^2*QLd^4*QR^4 + 1/3*nf^7*
      T^6*h^10*u^2*QLd^5*QRd*LLd*LRd + 3/20*nf^7*T^6*h^10*u^2*QLd^5*QR^2*LLd
       + 1/36*nf^7*T^6*h^10*u^2*QLd^6*LRd^2 + 1/36*nf^7*T^6*h^10*u^2*QLd^6*
      LLd^2 - nf^7*T^6*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 - 2/3*nf^7*T^6*h^10*u^2*
      QL*QRd*LLd^3*LR^3 - 4/3*nf^7*T^6*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 - 3/2*
      nf^7*T^6*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd - 2*nf^7*T^6*h^10*u^2*QL*QRd*
      LL^2*LLd*LR*LRd^2 - nf^7*T^6*h^10*u^2*QL*QRd*LL^2*LLd^3*LR - 2/3*nf^7*
      T^6*h^10*u^2*QL*QRd*LL^3*LRd^3 - 4/3*nf^7*T^6*h^10*u^2*QL*QRd*LL^3*LLd^2
      *LRd + nf^7*T^6*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 1/4*nf^7*T^6*h^10*u^2*QL*
      QRd^4*LL*LRd^2 + 1/4*nf^7*T^6*h^10*u^2*QL*QRd^4*LL*LLd^2 - 3/2*nf^7*T^6*
      h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd - 2*nf^7*T^6*h^10*u^2*QL*QR*QRd^2*LL*
      LR*LRd^2 - 3/2*nf^7*T^6*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR - 2*nf^7*T^6*
      h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 1/3*nf^7*T^6*h^10*u^2*QL*QR*QRd^5*
      LLd - 2/3*nf^7*T^6*h^10*u^2*QL*QR^2*LLd*LR^3*LRd - 3/8*nf^7*T^6*h^10*u^2
      *QL*QR^2*LL*LR^2*LRd^2 - 1/2*nf^7*T^6*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 - 1/
      2*nf^7*T^6*h^10*u^2*QL*QR^2*LL^3*LRd^2 - 3/8*nf^7*T^6*h^10*u^2*QL*QR^2*
      LL^3*LLd^2 + 3/2*nf^7*T^6*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 5/16*nf^7*T^6
      *h^10*u^2*QL*QR^4*QRd^2*LL + 1/3*nf^7*T^6*h^10*u^2*QL*QR^5*LL*LR - 1/2*
      nf^7*T^6*h^10*u^2*QL*QLd*LR^3*LRd^3 - 4/3*nf^7*T^6*h^10*u^2*QL*QLd*LLd^2
      *LR^3*LRd - 3/2*nf^7*T^6*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 - 4/3*nf^7*
      T^6*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 - 4/3*nf^7*T^6*h^10*u^2*QL*QLd*LL^2*LR
      *LRd^3 - 3/2*nf^7*T^6*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd - 4/3*nf^7*T^6*
      h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 - 1/2*nf^7*T^6*h^10*u^2*QL*QLd*LL^3*LLd^3
       + 2*nf^7*T^6*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd - 3*nf^7*T^6*h^10*u^2*QL*
      QLd*QR*QRd*LR^2*LRd^2 - 4*nf^7*T^6*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 - 4
      *nf^7*T^6*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 - 3*nf^7*T^6*h^10*u^2*QL*QLd
      *QR*QRd*LL^2*LLd^2 + nf^7*T^6*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 2*nf^7*T^6*
      h^10*u^2*QL*QLd*QR^3*LL*LLd*LR - 1/2*nf^7*T^6*h^10*u^2*QL*QLd*QR^3*QRd^3
       + nf^7*T^6*h^10*u^2*QL*QLd*QR^4*QRd*LR + 3/2*nf^7*T^6*h^10*u^2*QL*QLd^2
      *QRd^2*LLd*LR*LRd - 1/2*nf^7*T^6*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 - 3/8*
      nf^7*T^6*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 - 2*nf^7*T^6*h^10*u^2*QL*QLd^2
      *QR*LLd*LR^2*LRd - 3/2*nf^7*T^6*h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2 - 2*
      nf^7*T^6*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR - 3/2*nf^7*T^6*h^10*u^2*QL*
      QLd^2*QR*LL^2*LLd*LRd + nf^7*T^6*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 5/12*
      nf^7*T^6*h^10*u^2*QL*QLd^2*QR^4*LL + 3/2*nf^7*T^6*h^10*u^2*QL*QLd^3*QRd*
      LL*LLd*LRd + nf^7*T^6*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd - 2/3*nf^7*T^6*h^10
      *u^2*QL*QLd^3*QR^3*QRd + nf^7*T^6*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 3/16*
      nf^7*T^6*h^10*u^2*QL*QLd^4*LL*LRd^2 + 1/4*nf^7*T^6*h^10*u^2*QL*QLd^4*LL*
      LLd^2 + nf^7*T^6*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 1/3*nf^7*T^6*h^10*u^2*QL
      *QLd^5*QR*LRd - nf^7*T^6*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 - 3/4*nf^7*T^6*
      h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 - nf^7*T^6*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2
       - nf^7*T^6*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 3/20*nf^7*T^6*h^10*u^2*QL^2
      *QRd^5*LRd - 3/8*nf^7*T^6*h^10*u^2*QL^2*QR*LR^3*LRd^2 - 1/2*nf^7*T^6*
      h^10*u^2*QL^2*QR*LLd^2*LR^3 - 1/2*nf^7*T^6*h^10*u^2*QL^2*QR*LL^2*LR*
      LRd^2 - 3/8*nf^7*T^6*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR - 2/3*nf^7*T^6*h^10*
      u^2*QL^2*QR*LL^3*LLd*LRd - 3/8*nf^7*T^6*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd
       + 3/2*nf^7*T^6*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR - 1/2*nf^7*T^6*h^10*u^2
      *QL^2*QR^2*QRd*LL^2*LRd - 1/3*nf^7*T^6*h^10*u^2*QL^2*QR^2*QRd^4 + 3/8*
      nf^7*T^6*h^10*u^2*QL^2*QR^3*QRd^2*LR + 1/12*nf^7*T^6*h^10*u^2*QL^2*QR^4*
      LR^2 + 1/16*nf^7*T^6*h^10*u^2*QL^2*QR^4*LL^2 - 3/2*nf^7*T^6*h^10*u^2*
      QL^2*QLd*QRd*LLd*LR^2*LRd - 2*nf^7*T^6*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2
       - 3/2*nf^7*T^6*h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR - 2*nf^7*T^6*h^10*u^2*
      QL^2*QLd*QRd*LL^2*LLd*LRd + 5/12*nf^7*T^6*h^10*u^2*QL^2*QLd*QRd^4*LLd -
      1/2*nf^7*T^6*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 3/2*nf^7*T^6*h^10*u^2*
      QL^2*QLd*QR^2*LL*LR*LRd - 3/8*nf^7*T^6*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd
       + nf^7*T^6*h^10*u^2*QL^2*QLd*QR^3*QRd*LL - 3/4*nf^7*T^6*h^10*u^2*QL^2*
      QLd^2*LR^2*LRd^2 - nf^7*T^6*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 - nf^7*T^6*
      h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 - 3/4*nf^7*T^6*h^10*u^2*QL^2*QLd^2*LL^2*
      LLd^2 + 1/2*nf^7*T^6*h^10*u^2*QL^2*QLd^2*QRd^3*LRd - 3/4*nf^7*T^6*h^10*
      u^2*QL^2*QLd^2*QR^2*QRd^2 + 1/2*nf^7*T^6*h^10*u^2*QL^2*QLd^2*QR^3*LR + 3/
      8*nf^7*T^6*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 5/16*nf^7*T^6*h^10*u^2*QL^2*
      QLd^4*QRd*LRd - 1/3*nf^7*T^6*h^10*u^2*QL^2*QLd^4*QR^2 + 3/20*nf^7*T^6*
      h^10*u^2*QL^2*QLd^5*LLd + 1/6*nf^7*T^6*h^10*u^2*QL^3*LL*LR^2*LRd^2 + 1/8
      *nf^7*T^6*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 2/3*nf^7*T^6*h^10*u^2*QL^3*LL^2*
      LLd*LR*LRd - 1/18*nf^7*T^6*h^10*u^2*QL^3*LL^3*LRd^2 - 1/18*nf^7*T^6*h^10
      *u^2*QL^3*LL^3*LLd^2 + 2*nf^7*T^6*h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 1/2*
      nf^7*T^6*h^10*u^2*QL^3*QR^2*QRd^2*LL + 1/2*nf^7*T^6*h^10*u^2*QL^3*QR^3*
      LL*LR + 3/2*nf^7*T^6*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR - 2/3*nf^7*T^6*h^10*
      u^2*QL^3*QLd*QR*QRd^3 + nf^7*T^6*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 3/8*
      nf^7*T^6*h^10*u^2*QL^3*QLd^2*QR^2*LL - 1/2*nf^7*T^6*h^10*u^2*QL^3*QLd^3*
      QR*QRd + 1/4*nf^7*T^6*h^10*u^2*QL^4*QRd*LR^2*LRd + nf^7*T^6*h^10*u^2*
      QL^4*QRd*LL*LLd*LR + 1/4*nf^7*T^6*h^10*u^2*QL^4*QRd*LL^2*LRd - 1/12*nf^7
      *T^6*h^10*u^2*QL^4*QRd^4 + 5/12*nf^7*T^6*h^10*u^2*QL^4*QR*QRd^2*LR + 1/
      16*nf^7*T^6*h^10*u^2*QL^4*QR^2*LR^2 + 1/12*nf^7*T^6*h^10*u^2*QL^4*QR^2*
      LL^2 + 3/16*nf^7*T^6*h^10*u^2*QL^4*QLd*LLd*LR^2 + nf^7*T^6*h^10*u^2*QL^4
      *QLd*LL*LR*LRd + 1/4*nf^7*T^6*h^10*u^2*QL^4*QLd*LL^2*LLd + nf^7*T^6*h^10
      *u^2*QL^4*QLd*QR*QRd*LL - 1/3*nf^7*T^6*h^10*u^2*QL^4*QLd^2*QRd^2 + 5/16*
      nf^7*T^6*h^10*u^2*QL^4*QLd^2*QR*LR - 1/16*nf^7*T^6*h^10*u^2*QL^4*QLd^4
       + 3/20*nf^7*T^6*h^10*u^2*QL^5*QRd^2*LL + 1/3*nf^7*T^6*h^10*u^2*QL^5*QR*
      LL*LR + 1/3*nf^7*T^6*h^10*u^2*QL^5*QLd*QRd*LR + 3/20*nf^7*T^6*h^10*u^2*
      QL^5*QLd^2*LL + 1/36*nf^7*T^6*h^10*u^2*QL^6*LR^2 + 1/36*nf^7*T^6*h^10*
      u^2*QL^6*LL^2 + 1/8*nf^8*h^10*LLd*LR^5*LRd^4 + 19/120*nf^8*h^10*LLd^3*
      LR^5*LRd^2 + 13/40*nf^8*h^10*LLd^5*LR^5 + 1/8*nf^8*h^10*LL*LR^4*LRd^5 +
      3/8*nf^8*h^10*LL*LLd^2*LR^4*LRd^3 + 7/8*nf^8*h^10*LL*LLd^4*LR^4*LRd + 3/
      8*nf^8*h^10*LL^2*LLd*LR^3*LRd^4 + 7/6*nf^8*h^10*LL^2*LLd^3*LR^3*LRd^2 +
      19/120*nf^8*h^10*LL^2*LLd^5*LR^3 + 19/120*nf^8*h^10*LL^3*LR^2*LRd^5 + 7/
      6*nf^8*h^10*LL^3*LLd^2*LR^2*LRd^3 + 3/8*nf^8*h^10*LL^3*LLd^4*LR^2*LRd +
      7/8*nf^8*h^10*LL^4*LLd*LR*LRd^4 + 3/8*nf^8*h^10*LL^4*LLd^3*LR*LRd^2 + 1/
      8*nf^8*h^10*LL^4*LLd^5*LR + 13/40*nf^8*h^10*LL^5*LRd^5 + 19/120*nf^8*
      h^10*LL^5*LLd^2*LRd^3 + 1/8*nf^8*h^10*LL^5*LLd^4*LRd - 1/2*nf^8*h^10*
      QRd^3*LLd*LR^3*LRd^3 + 1/2*nf^8*h^10*QRd^3*LLd^3*LR^3*LRd - 7/8*nf^8*
      h^10*QRd^3*LL*LR^2*LRd^4 + 1/2*nf^8*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 3/8
      *nf^8*h^10*QRd^3*LL*LLd^4*LR^2 - 3/2*nf^8*h^10*QRd^3*LL^2*LLd*LR*LRd^3
       - 1/2*nf^8*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 1/4*nf^8*h^10*QRd^3*LL^3*
      LRd^4 - 11/12*nf^8*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 1/12*nf^8*h^10*QRd^3*
      LL^3*LLd^4 + 1/4*nf^8*h^10*QRd^6*LLd*LR*LRd^2 + 1/8*nf^8*h^10*QRd^6*
      LLd^3*LR + 5/8*nf^8*h^10*QRd^6*LL*LLd^2*LRd + 1/4*nf^8*h^10*QR*QRd*LLd*
      LR^4*LRd^3 + 7/4*nf^8*h^10*QR*QRd*LLd^3*LR^4*LRd + 1/4*nf^8*h^10*QR*QRd*
      LL*LR^3*LRd^4 + 3/2*nf^8*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 7/4*nf^8*h^10
      *QR*QRd*LL*LLd^4*LR^3 + 3/2*nf^8*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 3/2*
      nf^8*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd + 7/4*nf^8*h^10*QR*QRd*LL^3*LR*
      LRd^4 + 3/2*nf^8*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 + 1/4*nf^8*h^10*QR*QRd*
      LL^3*LLd^4*LR + 7/4*nf^8*h^10*QR*QRd*LL^4*LLd*LRd^3 + 1/4*nf^8*h^10*QR*
      QRd*LL^4*LLd^3*LRd - 9/8*nf^8*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 1/4*nf^8*
      h^10*QR*QRd^4*LLd^3*LR^2 - 7/4*nf^8*h^10*QR*QRd^4*LL*LR*LRd^3 - 3/4*nf^8
      *h^10*QR*QRd^4*LL*LLd^2*LR*LRd - 3/2*nf^8*h^10*QR*QRd^4*LL^2*LLd*LRd^2
       - 3/8*nf^8*h^10*QR*QRd^4*LL^2*LLd^3 + 1/4*nf^8*h^10*QR*QRd^7*LLd*LRd +
      7/6*nf^8*h^10*QR^2*QRd^2*LLd^3*LR^3 + 3/2*nf^8*h^10*QR^2*QRd^2*LL*LLd^2*
      LR^2*LRd + 3/2*nf^8*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 + 7/6*nf^8*h^10*
      QR^2*QRd^2*LL^3*LRd^3 - 3/4*nf^8*h^10*QR^2*QRd^5*LLd*LR*LRd - 47/40*nf^8
      *h^10*QR^2*QRd^5*LL*LRd^2 - 1/4*nf^8*h^10*QR^2*QRd^5*LL*LLd^2 - 7/8*nf^8
      *h^10*QR^3*LLd*LR^4*LRd^2 - 1/4*nf^8*h^10*QR^3*LLd^3*LR^4 - 1/2*nf^8*
      h^10*QR^3*LL*LR^3*LRd^3 - 3/2*nf^8*h^10*QR^3*LL*LLd^2*LR^3*LRd + 1/2*
      nf^8*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 - 11/12*nf^8*h^10*QR^3*LL^2*LLd^3*
      LR^2 + 1/2*nf^8*h^10*QR^3*LL^3*LR*LRd^3 - 1/2*nf^8*h^10*QR^3*LL^3*LLd^2*
      LR*LRd + 3/8*nf^8*h^10*QR^3*LL^4*LLd*LRd^2 + 1/12*nf^8*h^10*QR^3*LL^4*
      LLd^3 - 1/8*nf^8*h^10*QR^3*QRd^6*LLd - 7/4*nf^8*h^10*QR^4*QRd*LLd*LR^3*
      LRd - 9/8*nf^8*h^10*QR^4*QRd*LL*LR^2*LRd^2 - 3/2*nf^8*h^10*QR^4*QRd*LL*
      LLd^2*LR^2 - 3/4*nf^8*h^10*QR^4*QRd*LL^2*LLd*LR*LRd - 1/4*nf^8*h^10*QR^4
      *QRd*LL^3*LRd^2 - 3/8*nf^8*h^10*QR^4*QRd*LL^3*LLd^2 - 3/8*nf^8*h^10*QR^4
      *QRd^4*LLd*LR - 3/8*nf^8*h^10*QR^4*QRd^4*LL*LRd - 47/40*nf^8*h^10*QR^5*
      QRd^2*LLd*LR^2 - 3/4*nf^8*h^10*QR^5*QRd^2*LL*LR*LRd - 1/4*nf^8*h^10*QR^5
      *QRd^2*LL^2*LLd + 1/4*nf^8*h^10*QR^6*LL*LR^2*LRd + 5/8*nf^8*h^10*QR^6*
      LL^2*LLd*LR + 1/8*nf^8*h^10*QR^6*LL^3*LRd - 1/8*nf^8*h^10*QR^6*QRd^3*LL
       + 1/4*nf^8*h^10*QR^7*QRd*LL*LR - 1/8*nf^8*h^10*QLd*QRd^2*LR^3*LRd^4 - 1/
      2*nf^8*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 + 13/8*nf^8*h^10*QLd*QRd^2*LLd^4*
      LR^3 - 3/2*nf^8*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 3/2*nf^8*h^10*QLd*
      QRd^2*LL*LLd^3*LR^2*LRd + 1/4*nf^8*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 3/4*
      nf^8*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 1/4*nf^8*h^10*QLd*QRd^2*LL^2*
      LLd^4*LR + 1/2*nf^8*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 1/2*nf^8*h^10*QLd*
      QRd^2*LL^3*LLd^3*LRd - 1/4*nf^8*h^10*QLd*QRd^5*LR*LRd^3 + 3/4*nf^8*h^10*
      QLd*QRd^5*LLd^2*LR*LRd + 1/4*nf^8*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 1/4*nf^8
      *h^10*QLd*QRd^5*LL*LLd^3 + 3/8*nf^8*h^10*QLd*QR*LR^4*LRd^4 - 5/8*nf^8*
      h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 21/8*nf^8*h^10*QLd*QR*LLd^4*LR^4 + 3*nf^8
      *h^10*QLd*QR*LL*LLd^3*LR^3*LRd + 9/8*nf^8*h^10*QLd*QR*LL^2*LR^2*LRd^4 +
      9/2*nf^8*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 5/8*nf^8*h^10*QLd*QR*LL^2*
      LLd^4*LR^2 + 3*nf^8*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 7/8*nf^8*h^10*QLd*QR
      *LL^4*LRd^4 + 9/8*nf^8*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 3/8*nf^8*h^10*QLd*
      QR*LL^4*LLd^4 - 3/2*nf^8*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 3/2*nf^8*h^10*
      QLd*QR*QRd^3*LLd^2*LR^2*LRd - 3*nf^8*h^10*QLd*QR*QRd^3*LL*LLd*LR*LRd^2
       - 1/2*nf^8*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 3/2*nf^8*h^10*QLd*QR*QRd^3*
      LL^2*LLd^2*LRd + 1/4*nf^8*h^10*QLd*QR*QRd^6*LRd^2 + 3/8*nf^8*h^10*QLd*QR
      *QRd^6*LLd^2 + 3*nf^8*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd + 3*nf^8*h^10*QLd
      *QR^2*QRd*LL*LLd^3*LR^2 + 3*nf^8*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 3*
      nf^8*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 - 9/8*nf^8*h^10*QLd*QR^2*QRd^4*LR*
      LRd^2 - 7/4*nf^8*h^10*QLd*QR^2*QRd^4*LLd^2*LR - 3/4*nf^8*h^10*QLd*QR^2*
      QRd^4*LL*LLd*LRd - 3/2*nf^8*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 + 3/2*nf^8*
      h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 - 1/4*nf^8*h^10*QLd*QR^3*QRd^5*LRd - 9/8*
      nf^8*h^10*QLd*QR^4*LR^3*LRd^2 - 9/4*nf^8*h^10*QLd*QR^4*LLd^2*LR^3 - 9/4*
      nf^8*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 3/2*nf^8*h^10*QLd*QR^4*LL^2*LR*
      LRd^2 - 3/8*nf^8*h^10*QLd*QR^4*LL^2*LLd^2*LR - 1/4*nf^8*h^10*QLd*QR^4*
      LL^3*LLd*LRd - 1/4*nf^8*h^10*QLd*QR^4*QRd^3*LR*LRd - 1/4*nf^8*h^10*QLd*
      QR^4*QRd^3*LL*LLd - 5/4*nf^8*h^10*QLd*QR^5*QRd*LR^2*LRd - 3/2*nf^8*h^10*
      QLd*QR^5*QRd*LL*LLd*LR - 3/4*nf^8*h^10*QLd*QR^5*QRd*LL^2*LRd - 1/8*nf^8*
      h^10*QLd*QR^5*QRd^4 - 9/8*nf^8*h^10*QLd*QR^6*QRd^2*LR + 3/10*nf^8*h^10*
      QLd*QR^7*LR^2 + 7/40*nf^8*h^10*QLd*QR^7*LL^2 - 1/2*nf^8*h^10*QLd^2*QRd*
      LLd*LR^3*LRd^3 + 1/2*nf^8*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 1/4*nf^8*h^10*
      QLd^2*QRd*LL*LR^2*LRd^4 - 3/4*nf^8*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 +
      1/4*nf^8*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 3/2*nf^8*h^10*QLd^2*QRd*LL^2*LLd
      *LR*LRd^3 - 3/2*nf^8*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd + 13/8*nf^8*h^10*
      QLd^2*QRd*LL^3*LRd^4 - 1/2*nf^8*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 1/8*
      nf^8*h^10*QLd^2*QRd*LL^3*LLd^4 - 3/8*nf^8*h^10*QLd^2*QRd^4*LLd*LR*LRd^2
       + 1/2*nf^8*h^10*QLd^2*QRd^4*LLd^3*LR - 7/8*nf^8*h^10*QLd^2*QRd^4*LL*
      LRd^3 - 1/4*nf^8*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 9/2*nf^8*h^10*QLd^2*QR*
      QRd^2*LLd*LR^2*LRd^2 + 15/4*nf^8*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 - 3/2*
      nf^8*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 3/2*nf^8*h^10*QLd^2*QR*QRd^2*LL*
      LLd^2*LR*LRd + 3/4*nf^8*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 - 2*nf^8*h^10
      *QLd^2*QR*QRd^2*LL^2*LLd^3 + 3/4*nf^8*h^10*QLd^2*QR*QRd^5*LLd*LRd - 5/2*
      nf^8*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + 5*nf^8*h^10*QLd^2*QR^2*LLd^3*LR^3
       + 1/2*nf^8*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 3*nf^8*h^10*QLd^2*QR^2*LL*
      LLd^2*LR^2*LRd + 9*nf^8*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 5/2*nf^8*
      h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 7/3*nf^8*h^10*QLd^2*QR^2*LL^3*LRd^3 + 1/
      2*nf^8*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 1/2*nf^8*h^10*QLd^2*QR^2*QRd^3*
      LLd*LR*LRd + 1/2*nf^8*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 + 1/4*nf^8*h^10*
      QLd^2*QR^2*QRd^3*LL*LLd^2 + 3*nf^8*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd + 3*
      nf^8*h^10*QLd^2*QR^3*QRd*LL*LR*LRd^2 + 3*nf^8*h^10*QLd^2*QR^3*QRd*LL*
      LLd^2*LR + 3*nf^8*h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd - 1/4*nf^8*h^10*QLd^2
      *QR^3*QRd^4*LLd - 19/8*nf^8*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 15/8*nf^8*
      h^10*QLd^2*QR^4*QRd^2*LL*LRd - 21/20*nf^8*h^10*QLd^2*QR^5*LLd*LR^2 - 1/4
      *nf^8*h^10*QLd^2*QR^5*LL*LR*LRd + 13/40*nf^8*h^10*QLd^2*QR^5*LL^2*LLd +
      1/12*nf^8*h^10*QLd^3*LR^3*LRd^4 - 11/12*nf^8*h^10*QLd^3*LLd^2*LR^3*LRd^2
       - 1/4*nf^8*h^10*QLd^3*LLd^4*LR^3 - 1/2*nf^8*h^10*QLd^3*LL*LLd*LR^2*
      LRd^3 - 3/2*nf^8*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 3/8*nf^8*h^10*QLd^3*LL^2
      *LR*LRd^4 + 1/2*nf^8*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 - 7/8*nf^8*h^10*
      QLd^3*LL^2*LLd^4*LR + 1/2*nf^8*h^10*QLd^3*LL^3*LLd*LRd^3 - 1/2*nf^8*h^10
      *QLd^3*LL^3*LLd^3*LRd - 1/2*nf^8*h^10*QLd^3*QRd^3*LR*LRd^3 - 1/2*nf^8*
      h^10*QLd^3*QRd^3*LLd^2*LR*LRd - 1/2*nf^8*h^10*QLd^3*QRd^3*LL*LLd*LRd^2
       - 1/2*nf^8*h^10*QLd^3*QRd^3*LL*LLd^3 - 1/2*nf^8*h^10*QLd^3*QR*QRd*LR^2*
      LRd^3 - 3/2*nf^8*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd - 3*nf^8*h^10*QLd^3*QR
      *QRd*LL*LLd^3*LR + 3/2*nf^8*h^10*QLd^3*QR*QRd*LL^2*LRd^3 - 3/2*nf^8*h^10
      *QLd^3*QR*QRd*LL^2*LLd^2*LRd - 1/8*nf^8*h^10*QLd^3*QR*QRd^4*LRd^2 + 1/2*
      nf^8*h^10*QLd^3*QR*QRd^4*LLd^2 - 1/2*nf^8*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2
       + 7/4*nf^8*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 3/2*nf^8*h^10*QLd^3*QR^2*
      QRd^2*LL*LLd*LRd + 1/2*nf^8*h^10*QLd^3*QR^3*LR^2*LRd^2 + 6*nf^8*h^10*
      QLd^3*QR^3*LLd^2*LR^2 + 6*nf^8*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 4*nf^8*
      h^10*QLd^3*QR^3*LL^2*LRd^2 + 1/2*nf^8*h^10*QLd^3*QR^3*LL^2*LLd^2 + 3/2*
      nf^8*h^10*QLd^3*QR^3*QRd^3*LRd + 17/4*nf^8*h^10*QLd^3*QR^4*QRd*LR*LRd +
      17/4*nf^8*h^10*QLd^3*QR^4*QRd*LL*LLd + 61/120*nf^8*h^10*QLd^3*QR^5*QRd^2
       + 3/4*nf^8*h^10*QLd^3*QR^6*LR - 1/4*nf^8*h^10*QLd^4*QRd^2*LLd*LR*LRd^2
       - 7/8*nf^8*h^10*QLd^4*QRd^2*LLd^3*LR + 1/2*nf^8*h^10*QLd^4*QRd^2*LL*
      LRd^3 - 3/8*nf^8*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 3/8*nf^8*h^10*QLd^4*QR*
      LLd*LR^2*LRd^2 - 9/4*nf^8*h^10*QLd^4*QR*LLd^3*LR^2 - 1/4*nf^8*h^10*QLd^4
      *QR*LL*LR*LRd^3 - 9/4*nf^8*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 3/2*nf^8*h^10
      *QLd^4*QR*LL^2*LLd*LRd^2 - 9/8*nf^8*h^10*QLd^4*QR*LL^2*LLd^3 + 1/4*nf^8*
      h^10*QLd^4*QR*QRd^3*LLd*LRd + 3/4*nf^8*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd +
      3/8*nf^8*h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 1/4*nf^8*h^10*QLd^4*QR^2*QRd*LL*
      LLd^2 + 15/8*nf^8*h^10*QLd^4*QR^3*QRd^2*LLd + 51/8*nf^8*h^10*QLd^4*QR^4*
      LLd*LR + 17/8*nf^8*h^10*QLd^4*QR^4*LL*LRd + 1/4*nf^8*h^10*QLd^5*QRd*LR*
      LRd^3 + 1/4*nf^8*h^10*QLd^5*QRd*LLd^2*LR*LRd + 3/4*nf^8*h^10*QLd^5*QRd*
      LL*LLd*LRd^2 - 1/4*nf^8*h^10*QLd^5*QRd*LL*LLd^3 + 1/4*nf^8*h^10*QLd^5*QR
      *QRd^2*LRd^2 - 13/40*nf^8*h^10*QLd^5*QR*QRd^2*LLd^2 + 13/40*nf^8*h^10*
      QLd^5*QR^2*LR*LRd^2 - 21/20*nf^8*h^10*QLd^5*QR^2*LLd^2*LR - 1/4*nf^8*
      h^10*QLd^5*QR^2*LL*LLd*LRd + 5/4*nf^8*h^10*QLd^5*QR^3*QRd*LRd + 67/40*
      nf^8*h^10*QLd^5*QR^5 + 5/8*nf^8*h^10*QLd^6*LLd*LR*LRd^2 + 1/8*nf^8*h^10*
      QLd^6*LL*LRd^3 + 1/4*nf^8*h^10*QLd^6*LL*LLd^2*LRd + 3/4*nf^8*h^10*QLd^6*
      QR*QRd*LLd*LRd + 3/4*nf^8*h^10*QLd^6*QR^3*LLd + 7/40*nf^8*h^10*QLd^7*QR*
      LRd^2 + 3/10*nf^8*h^10*QLd^7*QR*LLd^2 + 3/8*nf^8*h^10*QL*QRd*LR^4*LRd^4
       + 9/8*nf^8*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 7/8*nf^8*h^10*QL*QRd*LLd^4*
      LR^4 + 3*nf^8*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 5/8*nf^8*h^10*QL*QRd*LL^2*
      LR^2*LRd^4 + 9/2*nf^8*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 + 9/8*nf^8*h^10*
      QL*QRd*LL^2*LLd^4*LR^2 + 3*nf^8*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 21/8*
      nf^8*h^10*QL*QRd*LL^4*LRd^4 - 5/8*nf^8*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 3/
      8*nf^8*h^10*QL*QRd*LL^4*LLd^4 - 9/8*nf^8*h^10*QL*QRd^4*LR^2*LRd^3 + 3/2*
      nf^8*h^10*QL*QRd^4*LLd^2*LR^2*LRd - 9/4*nf^8*h^10*QL*QRd^4*LL*LLd*LR*
      LRd^2 - 1/4*nf^8*h^10*QL*QRd^4*LL*LLd^3*LR - 9/4*nf^8*h^10*QL*QRd^4*LL^2
      *LRd^3 - 3/8*nf^8*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 3/10*nf^8*h^10*QL*QRd^7
      *LRd^2 + 7/40*nf^8*h^10*QL*QRd^7*LLd^2 + 3*nf^8*h^10*QL*QR*QRd^2*LLd^2*
      LR^3*LRd + 3*nf^8*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 3*nf^8*h^10*QL*QR*
      QRd^2*LL^2*LR*LRd^3 + 3*nf^8*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 - 5/4*nf^8*
      h^10*QL*QR*QRd^5*LR*LRd^2 - 3/4*nf^8*h^10*QL*QR*QRd^5*LLd^2*LR - 3/2*
      nf^8*h^10*QL*QR*QRd^5*LL*LLd*LRd - 1/8*nf^8*h^10*QL*QR^2*LR^4*LRd^3 + 1/
      4*nf^8*h^10*QL*QR^2*LLd^2*LR^4*LRd - 3/2*nf^8*h^10*QL*QR^2*LL*LLd*LR^3*
      LRd^2 + 1/2*nf^8*h^10*QL*QR^2*LL*LLd^3*LR^3 - 1/2*nf^8*h^10*QL*QR^2*LL^2
      *LR^2*LRd^3 - 3/4*nf^8*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 3/2*nf^8*h^10*
      QL*QR^2*LL^3*LLd*LR*LRd^2 - 1/2*nf^8*h^10*QL*QR^2*LL^3*LLd^3*LR + 13/8*
      nf^8*h^10*QL*QR^2*LL^4*LRd^3 - 1/4*nf^8*h^10*QL*QR^2*LL^4*LLd^2*LRd + 3/
      2*nf^8*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 - 3/2*nf^8*h^10*QL*QR^2*QRd^3*LL^2*
      LRd^2 - 9/8*nf^8*h^10*QL*QR^2*QRd^6*LRd - 3/2*nf^8*h^10*QL*QR^3*QRd*LR^3
      *LRd^2 - 1/2*nf^8*h^10*QL*QR^3*QRd*LLd^2*LR^3 - 3*nf^8*h^10*QL*QR^3*QRd*
      LL*LLd*LR^2*LRd + 3/2*nf^8*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 3/2*nf^8*
      h^10*QL*QR^3*QRd*LL^2*LLd^2*LR - 1/4*nf^8*h^10*QL*QR^3*QRd^4*LR*LRd - 1/
      4*nf^8*h^10*QL*QR^3*QRd^4*LL*LLd - 9/8*nf^8*h^10*QL*QR^4*QRd^2*LR^2*LRd
       - 3/4*nf^8*h^10*QL*QR^4*QRd^2*LL*LLd*LR - 7/4*nf^8*h^10*QL*QR^4*QRd^2*
      LL^2*LRd - 1/8*nf^8*h^10*QL*QR^4*QRd^5 - 1/4*nf^8*h^10*QL*QR^5*LR^3*LRd
       + 1/4*nf^8*h^10*QL*QR^5*LL*LLd*LR^2 + 3/4*nf^8*h^10*QL*QR^5*LL^2*LR*LRd
       + 1/4*nf^8*h^10*QL*QR^5*LL^3*LLd - 1/4*nf^8*h^10*QL*QR^5*QRd^3*LR + 1/4
      *nf^8*h^10*QL*QR^6*QRd*LR^2 + 3/8*nf^8*h^10*QL*QR^6*QRd*LL^2 + 1/4*nf^8*
      h^10*QL*QLd*LLd*LR^4*LRd^3 + 7/4*nf^8*h^10*QL*QLd*LLd^3*LR^4*LRd + 1/4*
      nf^8*h^10*QL*QLd*LL*LR^3*LRd^4 + 3/2*nf^8*h^10*QL*QLd*LL*LLd^2*LR^3*
      LRd^2 + 7/4*nf^8*h^10*QL*QLd*LL*LLd^4*LR^3 + 3/2*nf^8*h^10*QL*QLd*LL^2*
      LLd*LR^2*LRd^3 + 3/2*nf^8*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd + 7/4*nf^8*
      h^10*QL*QLd*LL^3*LR*LRd^4 + 3/2*nf^8*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 + 1/
      4*nf^8*h^10*QL*QLd*LL^3*LLd^4*LR + 7/4*nf^8*h^10*QL*QLd*LL^4*LLd*LRd^3
       + 1/4*nf^8*h^10*QL*QLd*LL^4*LLd^3*LRd - 3/2*nf^8*h^10*QL*QLd*QRd^3*LLd*
      LR^2*LRd^2 + 3/2*nf^8*h^10*QL*QLd*QRd^3*LLd^3*LR^2 - 3*nf^8*h^10*QL*QLd*
      QRd^3*LL*LR*LRd^3 - 3/2*nf^8*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 - 1/2*nf^8
      *h^10*QL*QLd*QRd^3*LL^2*LLd^3 + 3/4*nf^8*h^10*QL*QLd*QRd^6*LLd*LRd + 6*
      nf^8*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 + 6*nf^8*h^10*QL*QLd*QR*QRd*LL*LLd^2*
      LR^2*LRd + 6*nf^8*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 + 6*nf^8*h^10*QL*
      QLd*QR*QRd*LL^3*LRd^3 - 3/2*nf^8*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd - 9/4*
      nf^8*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 - 3/4*nf^8*h^10*QL*QLd*QR*QRd^4*LL*
      LLd^2 - 3/4*nf^8*h^10*QL*QLd*QR^2*QRd^5*LLd - 3*nf^8*h^10*QL*QLd*QR^3*
      LLd*LR^3*LRd - 3/2*nf^8*h^10*QL*QLd*QR^3*LL*LR^2*LRd^2 - 3/2*nf^8*h^10*
      QL*QLd*QR^3*LL*LLd^2*LR^2 + 3/2*nf^8*h^10*QL*QLd*QR^3*LL^3*LRd^2 - 1/2*
      nf^8*h^10*QL*QLd*QR^3*LL^3*LLd^2 - 9/4*nf^8*h^10*QL*QLd*QR^4*QRd*LLd*
      LR^2 - 3/2*nf^8*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd - 3/4*nf^8*h^10*QL*QLd*
      QR^4*QRd*LL^2*LLd - 3/4*nf^8*h^10*QL*QLd*QR^5*QRd^2*LL + 3/4*nf^8*h^10*
      QL*QLd*QR^6*LL*LR - 2*nf^8*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 3/4*nf^8*
      h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd - 3/2*nf^8*h^10*QL*QLd^2*QRd^2*LL*LLd
      *LR*LRd^2 - 3/2*nf^8*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR + 15/4*nf^8*h^10*QL
      *QLd^2*QRd^2*LL^2*LRd^3 - 9/2*nf^8*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd -
      13/40*nf^8*h^10*QL*QLd^2*QRd^5*LRd^2 + 1/4*nf^8*h^10*QL*QLd^2*QRd^5*
      LLd^2 + 3*nf^8*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 3*nf^8*h^10*QL*QLd^2*QR
      *LL*LLd^3*LR^2 + 3*nf^8*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 3*nf^8*h^10*QL*
      QLd^2*QR*LL^3*LLd*LRd^2 - 3/2*nf^8*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 - 1/2
      *nf^8*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 3/2*nf^8*h^10*QL*QLd^2*QR^2*QRd*
      LR^2*LRd^2 + 6*nf^8*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 6*nf^8*h^10*QL*
      QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 12*nf^8*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2
       + 3/2*nf^8*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 3/2*nf^8*h^10*QL*QLd^2*
      QR^2*QRd^4*LRd + 9/2*nf^8*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd + 9/2*nf^8*
      h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd - 1/4*nf^8*h^10*QL*QLd^2*QR^4*LR^2*LRd
       + 3/4*nf^8*h^10*QL*QLd^2*QR^4*LL*LLd*LR + 3/8*nf^8*h^10*QL*QLd^2*QR^4*
      LL^2*LRd + 13/8*nf^8*h^10*QL*QLd^2*QR^4*QRd^3 + 3/4*nf^8*h^10*QL*QLd^2*
      QR^5*QRd*LR - 3/2*nf^8*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 - 1/2*nf^8*h^10*
      QL*QLd^3*QRd*LLd^3*LR^2 - 3*nf^8*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 3/2
      *nf^8*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 - 3/2*nf^8*h^10*QL*QLd^3*QRd*LL^2
      *LLd^3 + 1/4*nf^8*h^10*QL*QLd^3*QRd^4*LLd*LRd - 1/2*nf^8*h^10*QL*QLd^3*
      QR*QRd^2*LL*LRd^2 - 3/2*nf^8*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 + 3*nf^8*
      h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd + 3*nf^8*h^10*QL*QLd^3*QR^2*LL*LR*LRd^2
       + 3*nf^8*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR + 3*nf^8*h^10*QL*QLd^3*QR^2*
      LL^2*LLd*LRd + 3/2*nf^8*h^10*QL*QLd^3*QR^2*QRd^3*LLd + 9*nf^8*h^10*QL*
      QLd^3*QR^3*QRd*LLd*LR + 9*nf^8*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 5/4*nf^8*
      h^10*QL*QLd^3*QR^5*LL - 3/8*nf^8*h^10*QL*QLd^4*LR^2*LRd^3 - 3/2*nf^8*
      h^10*QL*QLd^4*LLd^2*LR^2*LRd - 3/4*nf^8*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 -
      7/4*nf^8*h^10*QL*QLd^4*LL*LLd^3*LR - 1/4*nf^8*h^10*QL*QLd^4*LL^2*LRd^3
       - 9/8*nf^8*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 1/2*nf^8*h^10*QL*QLd^4*QRd^3*
      LRd^2 - 1/8*nf^8*h^10*QL*QLd^4*QRd^3*LLd^2 - 3/4*nf^8*h^10*QL*QLd^4*QR*
      QRd*LR*LRd^2 - 9/4*nf^8*h^10*QL*QLd^4*QR*QRd*LLd^2*LR - 3/2*nf^8*h^10*QL
      *QLd^4*QR*QRd*LL*LLd*LRd + 15/8*nf^8*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 17/4
      *nf^8*h^10*QL*QLd^4*QR^3*LR*LRd + 17/4*nf^8*h^10*QL*QLd^4*QR^3*LL*LLd +
      41/8*nf^8*h^10*QL*QLd^4*QR^4*QRd + 3/4*nf^8*h^10*QL*QLd^5*QRd^2*LLd*LRd
       - 3/2*nf^8*h^10*QL*QLd^5*QR*LLd*LR*LRd - 3/4*nf^8*h^10*QL*QLd^5*QR*LL*
      LRd^2 - 5/4*nf^8*h^10*QL*QLd^5*QR*LL*LLd^2 + 3/4*nf^8*h^10*QL*QLd^5*QR^2
      *QRd*LLd + 3/8*nf^8*h^10*QL*QLd^6*QRd*LRd^2 + 1/4*nf^8*h^10*QL*QLd^6*QRd
      *LLd^2 + 1/4*nf^8*h^10*QL*QLd^7*LLd*LRd + 1/2*nf^8*h^10*QL^2*QRd^2*LLd*
      LR^3*LRd^2 + 7/3*nf^8*h^10*QL^2*QRd^2*LLd^3*LR^3 - 5/2*nf^8*h^10*QL^2*
      QRd^2*LL*LR^2*LRd^3 + 9*nf^8*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 3*nf^8*
      h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 + 1/2*nf^8*h^10*QL^2*QRd^2*LL^2*LLd^3*
      LR + 5*nf^8*h^10*QL^2*QRd^2*LL^3*LRd^3 - 5/2*nf^8*h^10*QL^2*QRd^2*LL^3*
      LLd^2*LRd - 1/4*nf^8*h^10*QL^2*QRd^5*LLd*LR*LRd - 21/20*nf^8*h^10*QL^2*
      QRd^5*LL*LRd^2 + 13/40*nf^8*h^10*QL^2*QRd^5*LL*LLd^2 - 1/4*nf^8*h^10*
      QL^2*QR*LLd*LR^4*LRd^2 + 13/8*nf^8*h^10*QL^2*QR*LLd^3*LR^4 - 1/2*nf^8*
      h^10*QL^2*QR*LL*LR^3*LRd^3 + 3/2*nf^8*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd - 3/
      4*nf^8*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 1/2*nf^8*h^10*QL^2*QR*LL^2*
      LLd^3*LR^2 + 1/2*nf^8*h^10*QL^2*QR*LL^3*LR*LRd^3 - 3/2*nf^8*h^10*QL^2*QR
      *LL^3*LLd^2*LR*LRd + 1/4*nf^8*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 1/8*nf^8*
      h^10*QL^2*QR*LL^4*LLd^3 + 3*nf^8*h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 3*
      nf^8*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 + 3*nf^8*h^10*QL^2*QR*QRd^3*LL*LLd^2
      *LR + 3*nf^8*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd - 3/2*nf^8*h^10*QL^2*QR^2*
      QRd*LLd*LR^3*LRd - 9/2*nf^8*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 3/4*nf^8*
      h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 3/2*nf^8*h^10*QL^2*QR^2*QRd*LL^2*LLd*
      LR*LRd + 15/4*nf^8*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 2*nf^8*h^10*QL^2*QR^2
      *QRd*LL^3*LLd^2 + 15/8*nf^8*h^10*QL^2*QR^2*QRd^4*LLd*LR - 19/8*nf^8*h^10
      *QL^2*QR^2*QRd^4*LL*LRd + 1/2*nf^8*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 1/2*
      nf^8*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd + 1/4*nf^8*h^10*QL^2*QR^3*QRd^2*LL^2
      *LLd - 7/8*nf^8*h^10*QL^2*QR^4*LLd*LR^3 - 3/8*nf^8*h^10*QL^2*QR^4*LL*
      LR^2*LRd - 1/4*nf^8*h^10*QL^2*QR^4*LL^2*LLd*LR + 1/2*nf^8*h^10*QL^2*QR^4
      *LL^3*LRd - 1/4*nf^8*h^10*QL^2*QR^4*QRd^3*LL + 3/4*nf^8*h^10*QL^2*QR^5*
      QRd*LL*LR + 3*nf^8*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd + 3*nf^8*h^10*QL^2*
      QLd*QRd*LL*LLd^3*LR^2 + 3*nf^8*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 + 3*nf^8*
      h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 - 1/4*nf^8*h^10*QL^2*QLd*QRd^4*LR*LRd^2
       + 3/8*nf^8*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 3/4*nf^8*h^10*QL^2*QLd*QRd^4*
      LL*LLd*LRd + 3/2*nf^8*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 + 12*nf^8*h^10*
      QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 6*nf^8*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*
      LRd + 6*nf^8*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 + 3/2*nf^8*h^10*QL^2*QLd*
      QR*QRd^2*LL^2*LLd^2 + 3/4*nf^8*h^10*QL^2*QLd*QR*QRd^5*LRd - 2*nf^8*h^10*
      QL^2*QLd*QR^2*LR^3*LRd^2 + 15/4*nf^8*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 3/2
      *nf^8*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 3/4*nf^8*h^10*QL^2*QLd*QR^2*
      LL^2*LR*LRd^2 - 9/2*nf^8*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR - 3/2*nf^8*
      h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 9/2*nf^8*h^10*QL^2*QLd*QR^2*QRd^3*LR*
      LRd + 9/2*nf^8*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd - 3/2*nf^8*h^10*QL^2*QLd*
      QR^3*QRd*LR^2*LRd - 1/2*nf^8*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 13/8*nf^8
      *h^10*QL^2*QLd*QR^3*QRd^4 + 3/2*nf^8*h^10*QL^2*QLd*QR^4*QRd^2*LR - 13/40
      *nf^8*h^10*QL^2*QLd*QR^5*LR^2 + 1/4*nf^8*h^10*QL^2*QLd*QR^5*LL^2 + 7/6*
      nf^8*h^10*QL^2*QLd^2*LLd^3*LR^3 + 3/2*nf^8*h^10*QL^2*QLd^2*LL*LLd^2*LR^2
      *LRd + 3/2*nf^8*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 + 7/6*nf^8*h^10*QL^2*
      QLd^2*LL^3*LRd^3 + 3/2*nf^8*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd + 7/4*nf^8*
      h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 - 1/2*nf^8*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2
       + 15/8*nf^8*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 27/2*nf^8*h^10*QL^2*QLd^2*
      QR^2*QRd^2*LLd*LR + 27/2*nf^8*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd + 7/4*
      nf^8*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 3/2*nf^8*h^10*QL^2*QLd^2*QR^3*LL*LR
      *LRd - 1/2*nf^8*h^10*QL^2*QLd^2*QR^3*LL^2*LLd + 15/8*nf^8*h^10*QL^2*
      QLd^2*QR^4*QRd*LL + 1/4*nf^8*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 1/2*nf^8*
      h^10*QL^2*QLd^3*QRd^2*LLd^2*LR + 1/2*nf^8*h^10*QL^2*QLd^3*QRd^2*LL*LLd*
      LRd - 3/2*nf^8*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 3/2*nf^8*h^10*QL^2*QLd^3*
      QR*LL^2*LRd^2 + 3/2*nf^8*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 9/2*nf^8*h^10*
      QL^2*QLd^3*QR^2*QRd*LR*LRd + 9/2*nf^8*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd +
      49/6*nf^8*h^10*QL^2*QLd^3*QR^3*QRd^2 + 15/8*nf^8*h^10*QL^2*QLd^3*QR^4*LR
       - 3/4*nf^8*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd - 7/4*nf^8*h^10*QL^2*QLd^4*
      QRd*LL*LRd^2 - 9/8*nf^8*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 3/2*nf^8*h^10*
      QL^2*QLd^4*QR*QRd^2*LLd - 19/8*nf^8*h^10*QL^2*QLd^4*QR^2*LLd*LR + 15/8*
      nf^8*h^10*QL^2*QLd^4*QR^2*LL*LRd - 1/4*nf^8*h^10*QL^2*QLd^5*LR*LRd^2 -
      47/40*nf^8*h^10*QL^2*QLd^5*LLd^2*LR - 3/4*nf^8*h^10*QL^2*QLd^5*LL*LLd*
      LRd - 3/4*nf^8*h^10*QL^2*QLd^5*QR*QRd*LRd + 61/120*nf^8*h^10*QL^2*QLd^5*
      QR^3 - 9/8*nf^8*h^10*QL^2*QLd^6*QR*LLd + 1/12*nf^8*h^10*QL^3*LR^4*LRd^3
       + 3/8*nf^8*h^10*QL^3*LLd^2*LR^4*LRd - 1/2*nf^8*h^10*QL^3*LL*LLd*LR^3*
      LRd^2 + 1/2*nf^8*h^10*QL^3*LL*LLd^3*LR^3 - 11/12*nf^8*h^10*QL^3*LL^2*
      LR^2*LRd^3 + 1/2*nf^8*h^10*QL^3*LL^2*LLd^2*LR^2*LRd - 3/2*nf^8*h^10*QL^3
      *LL^3*LLd*LR*LRd^2 - 1/2*nf^8*h^10*QL^3*LL^3*LLd^3*LR - 1/4*nf^8*h^10*
      QL^3*LL^4*LRd^3 - 7/8*nf^8*h^10*QL^3*LL^4*LLd^2*LRd + 1/2*nf^8*h^10*QL^3
      *QRd^3*LR^2*LRd^2 + 4*nf^8*h^10*QL^3*QRd^3*LLd^2*LR^2 + 6*nf^8*h^10*QL^3
      *QRd^3*LL*LLd*LR*LRd + 6*nf^8*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/2*nf^8*h^10
      *QL^3*QRd^3*LL^2*LLd^2 + 3/4*nf^8*h^10*QL^3*QRd^6*LRd - 1/2*nf^8*h^10*
      QL^3*QR*QRd*LR^3*LRd^2 + 3/2*nf^8*h^10*QL^3*QR*QRd*LLd^2*LR^3 - 3/2*nf^8
      *h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 - 3/2*nf^8*h^10*QL^3*QR*QRd*LL^2*LLd^2*
      LR - 3*nf^8*h^10*QL^3*QR*QRd*LL^3*LLd*LRd + 17/4*nf^8*h^10*QL^3*QR*QRd^4
      *LR*LRd + 17/4*nf^8*h^10*QL^3*QR*QRd^4*LL*LLd - 1/2*nf^8*h^10*QL^3*QR^2*
      QRd^2*LR^2*LRd + 3/2*nf^8*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR + 7/4*nf^8*h^10
      *QL^3*QR^2*QRd^2*LL^2*LRd + 61/120*nf^8*h^10*QL^3*QR^2*QRd^5 - 1/2*nf^8*
      h^10*QL^3*QR^3*LR^3*LRd - 1/2*nf^8*h^10*QL^3*QR^3*LL*LLd*LR^2 - 1/2*nf^8
      *h^10*QL^3*QR^3*LL^2*LR*LRd - 1/2*nf^8*h^10*QL^3*QR^3*LL^3*LLd + 3/2*
      nf^8*h^10*QL^3*QR^3*QRd^3*LR - 1/8*nf^8*h^10*QL^3*QR^4*QRd*LR^2 + 1/2*
      nf^8*h^10*QL^3*QR^4*QRd*LL^2 + 3*nf^8*h^10*QL^3*QLd*QRd^2*LLd*LR^2*LRd
       + 3*nf^8*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 3*nf^8*h^10*QL^3*QLd*QRd^2*
      LL*LLd^2*LR + 3*nf^8*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd + 5/4*nf^8*h^10*
      QL^3*QLd*QRd^5*LLd - 3/2*nf^8*h^10*QL^3*QLd*QR*LL*LR^2*LRd^2 + 3/2*nf^8*
      h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 - 3*nf^8*h^10*QL^3*QLd*QR*LL^2*LLd*LR*LRd
       - 1/2*nf^8*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 3/2*nf^8*h^10*QL^3*QLd*QR*LL^3
      *LLd^2 + 9*nf^8*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 9*nf^8*h^10*QL^3*QLd*QR*
      QRd^3*LL*LRd - 1/2*nf^8*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 - 3/2*nf^8*h^10*
      QL^3*QLd*QR^2*QRd*LL^2*LLd + 3/2*nf^8*h^10*QL^3*QLd*QR^3*QRd^2*LL + 1/4*
      nf^8*h^10*QL^3*QLd*QR^4*LL*LR + 3/2*nf^8*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2
       - 3/2*nf^8*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 + 15/8*nf^8*h^10*QL^3*QLd^2*
      QRd^4*LRd + 9/2*nf^8*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd + 9/2*nf^8*h^10*
      QL^3*QLd^2*QR*QRd^2*LL*LLd + 1/4*nf^8*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 1/
      2*nf^8*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR + 1/2*nf^8*h^10*QL^3*QLd^2*QR^2*
      LL^2*LRd + 49/6*nf^8*h^10*QL^3*QLd^2*QR^2*QRd^3 + 3/2*nf^8*h^10*QL^3*
      QLd^2*QR^3*QRd*LR + 3/2*nf^8*h^10*QL^3*QLd^3*QRd^3*LLd + 3/2*nf^8*h^10*
      QL^3*QLd^3*QR^3*LL - 1/4*nf^8*h^10*QL^3*QLd^4*QRd^2*LRd - 1/4*nf^8*h^10*
      QL^3*QLd^4*QR*LR*LRd - 1/4*nf^8*h^10*QL^3*QLd^4*QR*LL*LLd + 13/8*nf^8*
      h^10*QL^3*QLd^4*QR^2*QRd - 1/4*nf^8*h^10*QL^3*QLd^5*QRd*LLd - 1/8*nf^8*
      h^10*QL^3*QLd^6*LRd - 1/4*nf^8*h^10*QL^4*QRd*LLd*LR^3*LRd - 3/8*nf^8*
      h^10*QL^4*QRd*LL*LR^2*LRd^2 + 3/2*nf^8*h^10*QL^4*QRd*LL*LLd^2*LR^2 - 9/4
      *nf^8*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 9/4*nf^8*h^10*QL^4*QRd*LL^3*LRd^2
       - 9/8*nf^8*h^10*QL^4*QRd*LL^3*LLd^2 + 17/8*nf^8*h^10*QL^4*QRd^4*LLd*LR
       + 51/8*nf^8*h^10*QL^4*QRd^4*LL*LRd + 3/8*nf^8*h^10*QL^4*QR*QRd^2*LLd*
      LR^2 + 3/4*nf^8*h^10*QL^4*QR*QRd^2*LL*LR*LRd - 1/4*nf^8*h^10*QL^4*QR*
      QRd^2*LL^2*LLd + 1/2*nf^8*h^10*QL^4*QR^2*LLd*LR^3 - 1/4*nf^8*h^10*QL^4*
      QR^2*LL*LR^2*LRd - 3/8*nf^8*h^10*QL^4*QR^2*LL^2*LLd*LR - 7/8*nf^8*h^10*
      QL^4*QR^2*LL^3*LRd + 15/8*nf^8*h^10*QL^4*QR^2*QRd^3*LL + 1/4*nf^8*h^10*
      QL^4*QR^3*QRd*LL*LR - 3/8*nf^8*h^10*QL^4*QLd*LR^3*LRd^2 - 1/4*nf^8*h^10*
      QL^4*QLd*LLd^2*LR^3 - 3/4*nf^8*h^10*QL^4*QLd*LL*LLd*LR^2*LRd - 3/2*nf^8*
      h^10*QL^4*QLd*LL^2*LR*LRd^2 - 9/8*nf^8*h^10*QL^4*QLd*LL^2*LLd^2*LR - 7/4
      *nf^8*h^10*QL^4*QLd*LL^3*LLd*LRd + 17/4*nf^8*h^10*QL^4*QLd*QRd^3*LR*LRd
       + 17/4*nf^8*h^10*QL^4*QLd*QRd^3*LL*LLd - 3/4*nf^8*h^10*QL^4*QLd*QR*QRd*
      LR^2*LRd - 3/2*nf^8*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR - 9/4*nf^8*h^10*QL^4*
      QLd*QR*QRd*LL^2*LRd + 41/8*nf^8*h^10*QL^4*QLd*QR*QRd^4 + 15/8*nf^8*h^10*
      QL^4*QLd*QR^2*QRd^2*LR + 1/2*nf^8*h^10*QL^4*QLd*QR^3*LR^2 - 1/8*nf^8*
      h^10*QL^4*QLd*QR^3*LL^2 + 15/8*nf^8*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 19/8*
      nf^8*h^10*QL^4*QLd^2*QRd^2*LL*LRd - 7/4*nf^8*h^10*QL^4*QLd^2*QR*LLd*LR^2
       - 3/4*nf^8*h^10*QL^4*QLd^2*QR*LL*LR*LRd - 9/8*nf^8*h^10*QL^4*QLd^2*QR*
      LL^2*LLd + 3/2*nf^8*h^10*QL^4*QLd^2*QR^2*QRd*LL - 1/4*nf^8*h^10*QL^4*
      QLd^3*QRd*LR*LRd - 1/4*nf^8*h^10*QL^4*QLd^3*QRd*LL*LLd + 13/8*nf^8*h^10*
      QL^4*QLd^3*QR*QRd^2 - 1/4*nf^8*h^10*QL^4*QLd^3*QR^2*LR - 3/8*nf^8*h^10*
      QL^4*QLd^4*LLd*LR - 3/8*nf^8*h^10*QL^4*QLd^4*LL*LRd - 1/8*nf^8*h^10*QL^4
      *QLd^5*QR + 13/40*nf^8*h^10*QL^5*QRd^2*LR^2*LRd - 1/4*nf^8*h^10*QL^5*
      QRd^2*LL*LLd*LR - 21/20*nf^8*h^10*QL^5*QRd^2*LL^2*LRd + 67/40*nf^8*h^10*
      QL^5*QRd^5 + 1/4*nf^8*h^10*QL^5*QR*LR^3*LRd + 3/4*nf^8*h^10*QL^5*QR*LL*
      LLd*LR^2 + 1/4*nf^8*h^10*QL^5*QR*LL^2*LR*LRd - 1/4*nf^8*h^10*QL^5*QR*
      LL^3*LLd + 5/4*nf^8*h^10*QL^5*QR*QRd^3*LR + 1/4*nf^8*h^10*QL^5*QR^2*QRd*
      LR^2 - 13/40*nf^8*h^10*QL^5*QR^2*QRd*LL^2 - 3/4*nf^8*h^10*QL^5*QLd*QRd*
      LLd*LR^2 - 3/2*nf^8*h^10*QL^5*QLd*QRd*LL*LR*LRd - 5/4*nf^8*h^10*QL^5*QLd
      *QRd*LL^2*LLd + 3/4*nf^8*h^10*QL^5*QLd*QR*QRd^2*LL + 3/4*nf^8*h^10*QL^5*
      QLd*QR^2*LL*LR - 1/4*nf^8*h^10*QL^5*QLd^2*LR^2*LRd - 3/4*nf^8*h^10*QL^5*
      QLd^2*LL*LLd*LR - 47/40*nf^8*h^10*QL^5*QLd^2*LL^2*LRd + 61/120*nf^8*h^10
      *QL^5*QLd^2*QRd^3 - 3/4*nf^8*h^10*QL^5*QLd^2*QR*QRd*LR - 1/4*nf^8*h^10*
      QL^5*QLd^3*QR*LL - 1/8*nf^8*h^10*QL^5*QLd^4*QRd + 1/8*nf^8*h^10*QL^6*LLd
      *LR^3 + 5/8*nf^8*h^10*QL^6*LL*LR^2*LRd + 1/4*nf^8*h^10*QL^6*LL^2*LLd*LR
       + 3/4*nf^8*h^10*QL^6*QRd^3*LL + 3/4*nf^8*h^10*QL^6*QR*QRd*LL*LR + 3/8*
      nf^8*h^10*QL^6*QLd*QR*LR^2 + 1/4*nf^8*h^10*QL^6*QLd*QR*LL^2 - 9/8*nf^8*
      h^10*QL^6*QLd^2*QRd*LL - 1/8*nf^8*h^10*QL^6*QLd^3*LR + 7/40*nf^8*h^10*
      QL^7*QRd*LR^2 + 3/10*nf^8*h^10*QL^7*QRd*LL^2 + 1/4*nf^8*h^10*QL^7*QLd*LL
      *LR + 49/9*nf^8*h^10*G*QRd^3*LR^2*LRd^3 + 14*nf^8*h^10*G*QRd^3*LLd^2*
      LR^2*LRd + 98/3*nf^8*h^10*G*QRd^3*LL*LLd*LR*LRd^2 + 28/3*nf^8*h^10*G*
      QRd^3*LL*LLd^3*LR + 98/9*nf^8*h^10*G*QRd^3*LL^2*LRd^3 + 49/3*nf^8*h^10*G
      *QRd^3*LL^2*LLd^2*LRd + 196/45*nf^8*h^10*G*QRd^6*LRd^2 + 98/45*nf^8*h^10
      *G*QRd^6*LLd^2 + 14/3*nf^8*h^10*G*QR*QRd*LR^3*LRd^3 + 49/3*nf^8*h^10*G*
      QR*QRd*LLd^2*LR^3*LRd + 42*nf^8*h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 + 49/3*
      nf^8*h^10*G*QR*QRd*LL*LLd^3*LR^2 + 49/3*nf^8*h^10*G*QR*QRd*LL^2*LR*LRd^3
       + 42*nf^8*h^10*G*QR*QRd*LL^2*LLd^2*LR*LRd + 49/3*nf^8*h^10*G*QR*QRd*
      LL^3*LLd*LRd^2 + 14/3*nf^8*h^10*G*QR*QRd*LL^3*LLd^3 + 98/3*nf^8*h^10*G*
      QR*QRd^4*LR*LRd^2 + 28*nf^8*h^10*G*QR*QRd^4*LLd^2*LR + 196/3*nf^8*h^10*G
      *QR*QRd^4*LL*LLd*LRd + 42*nf^8*h^10*G*QR^2*QRd^2*LR^2*LRd^2 + 49*nf^8*
      h^10*G*QR^2*QRd^2*LLd^2*LR^2 + 168*nf^8*h^10*G*QR^2*QRd^2*LL*LLd*LR*LRd
       + 49*nf^8*h^10*G*QR^2*QRd^2*LL^2*LRd^2 + 42*nf^8*h^10*G*QR^2*QRd^2*LL^2
      *LLd^2 + 147/5*nf^8*h^10*G*QR^2*QRd^5*LRd + 49/9*nf^8*h^10*G*QR^3*LR^3*
      LRd^2 + 98/9*nf^8*h^10*G*QR^3*LLd^2*LR^3 + 98/3*nf^8*h^10*G*QR^3*LL*LLd*
      LR^2*LRd + 14*nf^8*h^10*G*QR^3*LL^2*LR*LRd^2 + 49/3*nf^8*h^10*G*QR^3*
      LL^2*LLd^2*LR + 28/3*nf^8*h^10*G*QR^3*LL^3*LLd*LRd + 238/3*nf^8*h^10*G*
      QR^3*QRd^3*LR*LRd + 238/3*nf^8*h^10*G*QR^3*QRd^3*LL*LLd + 98/3*nf^8*h^10
      *G*QR^4*QRd*LR^2*LRd + 196/3*nf^8*h^10*G*QR^4*QRd*LL*LLd*LR + 28*nf^8*
      h^10*G*QR^4*QRd*LL^2*LRd + 70/3*nf^8*h^10*G*QR^4*QRd^4 + 147/5*nf^8*h^10
      *G*QR^5*QRd^2*LR + 196/45*nf^8*h^10*G*QR^6*LR^2 + 98/45*nf^8*h^10*G*QR^6
      *LL^2 + 42*nf^8*h^10*G*QLd*QRd^2*LLd*LR^2*LRd^2 + 49/3*nf^8*h^10*G*QLd*
      QRd^2*LLd^3*LR^2 + 98/3*nf^8*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 84*nf^8*h^10
      *G*QLd*QRd^2*LL*LLd^2*LR*LRd + 49*nf^8*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2
       + 14*nf^8*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 392/15*nf^8*h^10*G*QLd*QRd^5*
      LLd*LRd + 49/3*nf^8*h^10*G*QLd*QR*LLd*LR^3*LRd^2 + 98/9*nf^8*h^10*G*QLd*
      QR*LLd^3*LR^3 + 14*nf^8*h^10*G*QLd*QR*LL*LR^2*LRd^3 + 49*nf^8*h^10*G*QLd
      *QR*LL*LLd^2*LR^2*LRd + 42*nf^8*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 + 49/3*
      nf^8*h^10*G*QLd*QR*LL^2*LLd^3*LR + 49/9*nf^8*h^10*G*QLd*QR*LL^3*LRd^3 +
      14*nf^8*h^10*G*QLd*QR*LL^3*LLd^2*LRd + 224*nf^8*h^10*G*QLd*QR*QRd^3*LLd*
      LR*LRd + 392/3*nf^8*h^10*G*QLd*QR*QRd^3*LL*LRd^2 + 112*nf^8*h^10*G*QLd*
      QR*QRd^3*LL*LLd^2 + 196*nf^8*h^10*G*QLd*QR^2*QRd*LLd*LR^2*LRd + 168*nf^8
      *h^10*G*QLd*QR^2*QRd*LL*LR*LRd^2 + 196*nf^8*h^10*G*QLd*QR^2*QRd*LL*LLd^2
      *LR + 168*nf^8*h^10*G*QLd*QR^2*QRd*LL^2*LLd*LRd + 126*nf^8*h^10*G*QLd*
      QR^2*QRd^4*LLd + 833/3*nf^8*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 238*nf^8*h^10
      *G*QLd*QR^3*QRd^2*LL*LRd + 196/3*nf^8*h^10*G*QLd*QR^4*LLd*LR^2 + 196/3*
      nf^8*h^10*G*QLd*QR^4*LL*LR*LRd + 98/3*nf^8*h^10*G*QLd*QR^4*LL^2*LLd +
      294/5*nf^8*h^10*G*QLd*QR^5*QRd*LL + 14*nf^8*h^10*G*QLd^2*QRd*LR^2*LRd^3
       + 49*nf^8*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd + 84*nf^8*h^10*G*QLd^2*QRd*LL
      *LLd*LR*LRd^2 + 98/3*nf^8*h^10*G*QLd^2*QRd*LL*LLd^3*LR + 49/3*nf^8*h^10*
      G*QLd^2*QRd*LL^2*LRd^3 + 42*nf^8*h^10*G*QLd^2*QRd*LL^2*LLd^2*LRd + 98/3*
      nf^8*h^10*G*QLd^2*QRd^4*LRd^2 + 28*nf^8*h^10*G*QLd^2*QRd^4*LLd^2 + 168*
      nf^8*h^10*G*QLd^2*QR*QRd^2*LR*LRd^2 + 196*nf^8*h^10*G*QLd^2*QR*QRd^2*
      LLd^2*LR + 336*nf^8*h^10*G*QLd^2*QR*QRd^2*LL*LLd*LRd + 49*nf^8*h^10*G*
      QLd^2*QR^2*LR^2*LRd^2 + 98*nf^8*h^10*G*QLd^2*QR^2*LLd^2*LR^2 + 196*nf^8*
      h^10*G*QLd^2*QR^2*LL*LLd*LR*LRd + 42*nf^8*h^10*G*QLd^2*QR^2*LL^2*LRd^2
       + 49*nf^8*h^10*G*QLd^2*QR^2*LL^2*LLd^2 + 252*nf^8*h^10*G*QLd^2*QR^2*
      QRd^3*LRd + 833/3*nf^8*h^10*G*QLd^2*QR^3*QRd*LR*LRd + 833/3*nf^8*h^10*G*
      QLd^2*QR^3*QRd*LL*LLd + 490/3*nf^8*h^10*G*QLd^2*QR^4*QRd^2 + 294/5*nf^8*
      h^10*G*QLd^2*QR^5*LR + 49/3*nf^8*h^10*G*QLd^3*LLd*LR^2*LRd^2 + 98/9*nf^8
      *h^10*G*QLd^3*LLd^3*LR^2 + 28/3*nf^8*h^10*G*QLd^3*LL*LR*LRd^3 + 98/3*
      nf^8*h^10*G*QLd^3*LL*LLd^2*LR*LRd + 14*nf^8*h^10*G*QLd^3*LL^2*LLd*LRd^2
       + 49/9*nf^8*h^10*G*QLd^3*LL^2*LLd^3 + 224/3*nf^8*h^10*G*QLd^3*QRd^3*LLd
      *LRd + 784/3*nf^8*h^10*G*QLd^3*QR*QRd*LLd*LR*LRd + 112*nf^8*h^10*G*QLd^3
      *QR*QRd*LL*LRd^2 + 392/3*nf^8*h^10*G*QLd^3*QR*QRd*LL*LLd^2 + 294*nf^8*
      h^10*G*QLd^3*QR^2*QRd^2*LLd + 1666/9*nf^8*h^10*G*QLd^3*QR^3*LLd*LR + 833/
      9*nf^8*h^10*G*QLd^3*QR^3*LL*LRd + 28*nf^8*h^10*G*QLd^4*QRd^2*LRd^2 + 98/
      3*nf^8*h^10*G*QLd^4*QRd^2*LLd^2 + 98/3*nf^8*h^10*G*QLd^4*QR*LR*LRd^2 +
      196/3*nf^8*h^10*G*QLd^4*QR*LLd^2*LR + 196/3*nf^8*h^10*G*QLd^4*QR*LL*LLd*
      LRd + 147*nf^8*h^10*G*QLd^4*QR^2*QRd*LRd + 490/9*nf^8*h^10*G*QLd^4*QR^4
       + 392/15*nf^8*h^10*G*QLd^5*QRd*LLd*LRd + 294/5*nf^8*h^10*G*QLd^5*QR^2*
      LLd + 98/45*nf^8*h^10*G*QLd^6*LRd^2 + 196/45*nf^8*h^10*G*QLd^6*LLd^2 +
      14*nf^8*h^10*G*QL*QRd*LLd*LR^3*LRd^2 + 49/9*nf^8*h^10*G*QL*QRd*LLd^3*
      LR^3 + 49/3*nf^8*h^10*G*QL*QRd*LL*LR^2*LRd^3 + 42*nf^8*h^10*G*QL*QRd*LL*
      LLd^2*LR^2*LRd + 49*nf^8*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 + 14*nf^8*h^10*
      G*QL*QRd*LL^2*LLd^3*LR + 98/9*nf^8*h^10*G*QL*QRd*LL^3*LRd^3 + 49/3*nf^8*
      h^10*G*QL*QRd*LL^3*LLd^2*LRd + 196/3*nf^8*h^10*G*QL*QRd^4*LLd*LR*LRd +
      196/3*nf^8*h^10*G*QL*QRd^4*LL*LRd^2 + 98/3*nf^8*h^10*G*QL*QRd^4*LL*LLd^2
       + 168*nf^8*h^10*G*QL*QR*QRd^2*LLd*LR^2*LRd + 196*nf^8*h^10*G*QL*QR*
      QRd^2*LL*LR*LRd^2 + 168*nf^8*h^10*G*QL*QR*QRd^2*LL*LLd^2*LR + 196*nf^8*
      h^10*G*QL*QR*QRd^2*LL^2*LLd*LRd + 294/5*nf^8*h^10*G*QL*QR*QRd^5*LLd + 98/
      3*nf^8*h^10*G*QL*QR^2*LLd*LR^3*LRd + 42*nf^8*h^10*G*QL*QR^2*LL*LR^2*
      LRd^2 + 49*nf^8*h^10*G*QL*QR^2*LL*LLd^2*LR^2 + 84*nf^8*h^10*G*QL*QR^2*
      LL^2*LLd*LR*LRd + 49/3*nf^8*h^10*G*QL*QR^2*LL^3*LRd^2 + 14*nf^8*h^10*G*
      QL*QR^2*LL^3*LLd^2 + 238*nf^8*h^10*G*QL*QR^2*QRd^3*LLd*LR + 833/3*nf^8*
      h^10*G*QL*QR^2*QRd^3*LL*LRd + 392/3*nf^8*h^10*G*QL*QR^3*QRd*LLd*LR^2 +
      224*nf^8*h^10*G*QL*QR^3*QRd*LL*LR*LRd + 112*nf^8*h^10*G*QL*QR^3*QRd*LL^2
      *LLd + 126*nf^8*h^10*G*QL*QR^4*QRd^2*LL + 392/15*nf^8*h^10*G*QL*QR^5*LL*
      LR + 14/3*nf^8*h^10*G*QL*QLd*LR^3*LRd^3 + 49/3*nf^8*h^10*G*QL*QLd*LLd^2*
      LR^3*LRd + 42*nf^8*h^10*G*QL*QLd*LL*LLd*LR^2*LRd^2 + 49/3*nf^8*h^10*G*QL
      *QLd*LL*LLd^3*LR^2 + 49/3*nf^8*h^10*G*QL*QLd*LL^2*LR*LRd^3 + 42*nf^8*
      h^10*G*QL*QLd*LL^2*LLd^2*LR*LRd + 49/3*nf^8*h^10*G*QL*QLd*LL^3*LLd*LRd^2
       + 14/3*nf^8*h^10*G*QL*QLd*LL^3*LLd^3 + 392/3*nf^8*h^10*G*QL*QLd*QRd^3*
      LR*LRd^2 + 112*nf^8*h^10*G*QL*QLd*QRd^3*LLd^2*LR + 784/3*nf^8*h^10*G*QL*
      QLd*QRd^3*LL*LLd*LRd + 168*nf^8*h^10*G*QL*QLd*QR*QRd*LR^2*LRd^2 + 196*
      nf^8*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 + 672*nf^8*h^10*G*QL*QLd*QR*QRd*LL*
      LLd*LR*LRd + 196*nf^8*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 + 168*nf^8*h^10*G*
      QL*QLd*QR*QRd*LL^2*LLd^2 + 294*nf^8*h^10*G*QL*QLd*QR*QRd^4*LRd + 714*
      nf^8*h^10*G*QL*QLd*QR^2*QRd^2*LR*LRd + 714*nf^8*h^10*G*QL*QLd*QR^2*QRd^2
      *LL*LLd + 392/3*nf^8*h^10*G*QL*QLd*QR^3*LR^2*LRd + 784/3*nf^8*h^10*G*QL*
      QLd*QR^3*LL*LLd*LR + 112*nf^8*h^10*G*QL*QLd*QR^3*LL^2*LRd + 1120/3*nf^8*
      h^10*G*QL*QLd*QR^3*QRd^3 + 294*nf^8*h^10*G*QL*QLd*QR^4*QRd*LR + 336*nf^8
      *h^10*G*QL*QLd^2*QRd^2*LLd*LR*LRd + 196*nf^8*h^10*G*QL*QLd^2*QRd^2*LL*
      LRd^2 + 168*nf^8*h^10*G*QL*QLd^2*QRd^2*LL*LLd^2 + 196*nf^8*h^10*G*QL*
      QLd^2*QR*LLd*LR^2*LRd + 168*nf^8*h^10*G*QL*QLd^2*QR*LL*LR*LRd^2 + 196*
      nf^8*h^10*G*QL*QLd^2*QR*LL*LLd^2*LR + 168*nf^8*h^10*G*QL*QLd^2*QR*LL^2*
      LLd*LRd + 504*nf^8*h^10*G*QL*QLd^2*QR*QRd^3*LLd + 833*nf^8*h^10*G*QL*
      QLd^2*QR^2*QRd*LLd*LR + 714*nf^8*h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd + 147*
      nf^8*h^10*G*QL*QLd^2*QR^4*LL + 112*nf^8*h^10*G*QL*QLd^3*QRd*LR*LRd^2 +
      392/3*nf^8*h^10*G*QL*QLd^3*QRd*LLd^2*LR + 224*nf^8*h^10*G*QL*QLd^3*QRd*
      LL*LLd*LRd + 504*nf^8*h^10*G*QL*QLd^3*QR*QRd^2*LRd + 833/3*nf^8*h^10*G*
      QL*QLd^3*QR^2*LR*LRd + 833/3*nf^8*h^10*G*QL*QLd^3*QR^2*LL*LLd + 3920/9*
      nf^8*h^10*G*QL*QLd^3*QR^3*QRd + 196/3*nf^8*h^10*G*QL*QLd^4*LLd*LR*LRd +
      28*nf^8*h^10*G*QL*QLd^4*LL*LRd^2 + 98/3*nf^8*h^10*G*QL*QLd^4*LL*LLd^2 +
      294*nf^8*h^10*G*QL*QLd^4*QR*QRd*LLd + 294/5*nf^8*h^10*G*QL*QLd^5*QR*LRd
       + 49*nf^8*h^10*G*QL^2*QRd^2*LR^2*LRd^2 + 42*nf^8*h^10*G*QL^2*QRd^2*
      LLd^2*LR^2 + 196*nf^8*h^10*G*QL^2*QRd^2*LL*LLd*LR*LRd + 98*nf^8*h^10*G*
      QL^2*QRd^2*LL^2*LRd^2 + 49*nf^8*h^10*G*QL^2*QRd^2*LL^2*LLd^2 + 294/5*
      nf^8*h^10*G*QL^2*QRd^5*LRd + 14*nf^8*h^10*G*QL^2*QR*LR^3*LRd^2 + 49/3*
      nf^8*h^10*G*QL^2*QR*LLd^2*LR^3 + 84*nf^8*h^10*G*QL^2*QR*LL*LLd*LR^2*LRd
       + 49*nf^8*h^10*G*QL^2*QR*LL^2*LR*LRd^2 + 42*nf^8*h^10*G*QL^2*QR*LL^2*
      LLd^2*LR + 98/3*nf^8*h^10*G*QL^2*QR*LL^3*LLd*LRd + 833/3*nf^8*h^10*G*
      QL^2*QR*QRd^3*LR*LRd + 833/3*nf^8*h^10*G*QL^2*QR*QRd^3*LL*LLd + 168*nf^8
      *h^10*G*QL^2*QR^2*QRd*LR^2*LRd + 336*nf^8*h^10*G*QL^2*QR^2*QRd*LL*LLd*LR
       + 196*nf^8*h^10*G*QL^2*QR^2*QRd*LL^2*LRd + 490/3*nf^8*h^10*G*QL^2*QR^2*
      QRd^4 + 252*nf^8*h^10*G*QL^2*QR^3*QRd^2*LR + 98/3*nf^8*h^10*G*QL^2*QR^4*
      LR^2 + 28*nf^8*h^10*G*QL^2*QR^4*LL^2 + 168*nf^8*h^10*G*QL^2*QLd*QRd*LLd*
      LR^2*LRd + 196*nf^8*h^10*G*QL^2*QLd*QRd*LL*LR*LRd^2 + 168*nf^8*h^10*G*
      QL^2*QLd*QRd*LL*LLd^2*LR + 196*nf^8*h^10*G*QL^2*QLd*QRd*LL^2*LLd*LRd +
      147*nf^8*h^10*G*QL^2*QLd*QRd^4*LLd + 714*nf^8*h^10*G*QL^2*QLd*QR*QRd^2*
      LLd*LR + 833*nf^8*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd + 196*nf^8*h^10*G*QL^2
      *QLd*QR^2*LLd*LR^2 + 336*nf^8*h^10*G*QL^2*QLd*QR^2*LL*LR*LRd + 168*nf^8*
      h^10*G*QL^2*QLd*QR^2*LL^2*LLd + 504*nf^8*h^10*G*QL^2*QLd*QR^3*QRd*LL +
      42*nf^8*h^10*G*QL^2*QLd^2*LR^2*LRd^2 + 49*nf^8*h^10*G*QL^2*QLd^2*LLd^2*
      LR^2 + 168*nf^8*h^10*G*QL^2*QLd^2*LL*LLd*LR*LRd + 49*nf^8*h^10*G*QL^2*
      QLd^2*LL^2*LRd^2 + 42*nf^8*h^10*G*QL^2*QLd^2*LL^2*LLd^2 + 294*nf^8*h^10*
      G*QL^2*QLd^2*QRd^3*LRd + 714*nf^8*h^10*G*QL^2*QLd^2*QR*QRd*LR*LRd + 714*
      nf^8*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd + 840*nf^8*h^10*G*QL^2*QLd^2*QR^2*
      QRd^2 + 294*nf^8*h^10*G*QL^2*QLd^2*QR^3*LR + 252*nf^8*h^10*G*QL^2*QLd^3*
      QRd^2*LLd + 833/3*nf^8*h^10*G*QL^2*QLd^3*QR*LLd*LR + 238*nf^8*h^10*G*
      QL^2*QLd^3*QR*LL*LRd + 126*nf^8*h^10*G*QL^2*QLd^4*QRd*LRd + 490/3*nf^8*
      h^10*G*QL^2*QLd^4*QR^2 + 147/5*nf^8*h^10*G*QL^2*QLd^5*LLd + 28/3*nf^8*
      h^10*G*QL^3*LLd*LR^3*LRd + 49/3*nf^8*h^10*G*QL^3*LL*LR^2*LRd^2 + 14*nf^8
      *h^10*G*QL^3*LL*LLd^2*LR^2 + 98/3*nf^8*h^10*G*QL^3*LL^2*LLd*LR*LRd + 98/
      9*nf^8*h^10*G*QL^3*LL^3*LRd^2 + 49/9*nf^8*h^10*G*QL^3*LL^3*LLd^2 + 833/9
      *nf^8*h^10*G*QL^3*QRd^3*LLd*LR + 1666/9*nf^8*h^10*G*QL^3*QRd^3*LL*LRd +
      112*nf^8*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 784/3*nf^8*h^10*G*QL^3*QR*QRd*LL*
      LR*LRd + 392/3*nf^8*h^10*G*QL^3*QR*QRd*LL^2*LLd + 294*nf^8*h^10*G*QL^3*
      QR^2*QRd^2*LL + 224/3*nf^8*h^10*G*QL^3*QR^3*LL*LR + 833/3*nf^8*h^10*G*
      QL^3*QLd*QRd^2*LR*LRd + 833/3*nf^8*h^10*G*QL^3*QLd*QRd^2*LL*LLd + 112*
      nf^8*h^10*G*QL^3*QLd*QR*LR^2*LRd + 224*nf^8*h^10*G*QL^3*QLd*QR*LL*LLd*LR
       + 392/3*nf^8*h^10*G*QL^3*QLd*QR*LL^2*LRd + 3920/9*nf^8*h^10*G*QL^3*QLd*
      QR*QRd^3 + 504*nf^8*h^10*G*QL^3*QLd*QR^2*QRd*LR + 238*nf^8*h^10*G*QL^3*
      QLd^2*QRd*LLd*LR + 833/3*nf^8*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 252*nf^8*
      h^10*G*QL^3*QLd^2*QR^2*LL + 238/3*nf^8*h^10*G*QL^3*QLd^3*LR*LRd + 238/3*
      nf^8*h^10*G*QL^3*QLd^3*LL*LLd + 1120/3*nf^8*h^10*G*QL^3*QLd^3*QR*QRd +
      98/3*nf^8*h^10*G*QL^4*QRd*LR^2*LRd + 196/3*nf^8*h^10*G*QL^4*QRd*LL*LLd*
      LR + 196/3*nf^8*h^10*G*QL^4*QRd*LL^2*LRd + 490/9*nf^8*h^10*G*QL^4*QRd^4
       + 147*nf^8*h^10*G*QL^4*QR*QRd^2*LR + 28*nf^8*h^10*G*QL^4*QR^2*LR^2 + 98/
      3*nf^8*h^10*G*QL^4*QR^2*LL^2 + 28*nf^8*h^10*G*QL^4*QLd*LLd*LR^2 + 196/3*
      nf^8*h^10*G*QL^4*QLd*LL*LR*LRd + 98/3*nf^8*h^10*G*QL^4*QLd*LL^2*LLd +
      294*nf^8*h^10*G*QL^4*QLd*QR*QRd*LL + 490/3*nf^8*h^10*G*QL^4*QLd^2*QRd^2
       + 126*nf^8*h^10*G*QL^4*QLd^2*QR*LR + 70/3*nf^8*h^10*G*QL^4*QLd^4 + 294/
      5*nf^8*h^10*G*QL^5*QRd^2*LL + 392/15*nf^8*h^10*G*QL^5*QR*LL*LR + 294/5*
      nf^8*h^10*G*QL^5*QLd*QRd*LR + 147/5*nf^8*h^10*G*QL^5*QLd^2*LL + 98/45*
      nf^8*h^10*G*QL^6*LR^2 + 196/45*nf^8*h^10*G*QL^6*LL^2 + 7/12*nf^8*h^10*W*
      LR^4*LRd^4 + 49/12*nf^8*h^10*W*LLd^2*LR^4*LRd^2 + 49/36*nf^8*h^10*W*
      LLd^4*LR^4 + 28/3*nf^8*h^10*W*LL*LLd*LR^3*LRd^3 + 98/9*nf^8*h^10*W*LL*
      LLd^3*LR^3*LRd + 49/12*nf^8*h^10*W*LL^2*LR^2*LRd^4 + 21*nf^8*h^10*W*LL^2
      *LLd^2*LR^2*LRd^2 + 49/12*nf^8*h^10*W*LL^2*LLd^4*LR^2 + 98/9*nf^8*h^10*W
      *LL^3*LLd*LR*LRd^3 + 28/3*nf^8*h^10*W*LL^3*LLd^3*LR*LRd + 49/36*nf^8*
      h^10*W*LL^4*LRd^4 + 49/12*nf^8*h^10*W*LL^4*LLd^2*LRd^2 + 7/12*nf^8*h^10*
      W*LL^4*LLd^4 + 49/9*nf^8*h^10*W*QRd^3*LR^2*LRd^3 + 14*nf^8*h^10*W*QRd^3*
      LLd^2*LR^2*LRd + 98/3*nf^8*h^10*W*QRd^3*LL*LLd*LR*LRd^2 + 28/3*nf^8*h^10
      *W*QRd^3*LL*LLd^3*LR + 98/9*nf^8*h^10*W*QRd^3*LL^2*LRd^3 + 49/3*nf^8*
      h^10*W*QRd^3*LL^2*LLd^2*LRd + 49/18*nf^8*h^10*W*QRd^6*LRd^2 + 49/36*nf^8
      *h^10*W*QRd^6*LLd^2 + 28/3*nf^8*h^10*W*QR*QRd*LR^3*LRd^3 + 98/3*nf^8*
      h^10*W*QR*QRd*LLd^2*LR^3*LRd + 84*nf^8*h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2
       + 98/3*nf^8*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 98/3*nf^8*h^10*W*QR*QRd*LL^2*
      LR*LRd^3 + 84*nf^8*h^10*W*QR*QRd*LL^2*LLd^2*LR*LRd + 98/3*nf^8*h^10*W*QR
      *QRd*LL^3*LLd*LRd^2 + 28/3*nf^8*h^10*W*QR*QRd*LL^3*LLd^3 + 49/2*nf^8*
      h^10*W*QR*QRd^4*LR*LRd^2 + 21*nf^8*h^10*W*QR*QRd^4*LLd^2*LR + 49*nf^8*
      h^10*W*QR*QRd^4*LL*LLd*LRd + 42*nf^8*h^10*W*QR^2*QRd^2*LR^2*LRd^2 + 49*
      nf^8*h^10*W*QR^2*QRd^2*LLd^2*LR^2 + 168*nf^8*h^10*W*QR^2*QRd^2*LL*LLd*LR
      *LRd + 49*nf^8*h^10*W*QR^2*QRd^2*LL^2*LRd^2 + 42*nf^8*h^10*W*QR^2*QRd^2*
      LL^2*LLd^2 + 539/30*nf^8*h^10*W*QR^2*QRd^5*LRd + 49/9*nf^8*h^10*W*QR^3*
      LR^3*LRd^2 + 98/9*nf^8*h^10*W*QR^3*LLd^2*LR^3 + 98/3*nf^8*h^10*W*QR^3*LL
      *LLd*LR^2*LRd + 14*nf^8*h^10*W*QR^3*LL^2*LR*LRd^2 + 49/3*nf^8*h^10*W*
      QR^3*LL^2*LLd^2*LR + 28/3*nf^8*h^10*W*QR^3*LL^3*LLd*LRd + 56*nf^8*h^10*W
      *QR^3*QRd^3*LR*LRd + 56*nf^8*h^10*W*QR^3*QRd^3*LL*LLd + 49/2*nf^8*h^10*W
      *QR^4*QRd*LR^2*LRd + 49*nf^8*h^10*W*QR^4*QRd*LL*LLd*LR + 21*nf^8*h^10*W*
      QR^4*QRd*LL^2*LRd + 161/12*nf^8*h^10*W*QR^4*QRd^4 + 539/30*nf^8*h^10*W*
      QR^5*QRd^2*LR + 49/18*nf^8*h^10*W*QR^6*LR^2 + 49/36*nf^8*h^10*W*QR^6*
      LL^2 + 42*nf^8*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 + 49/3*nf^8*h^10*W*QLd*
      QRd^2*LLd^3*LR^2 + 98/3*nf^8*h^10*W*QLd*QRd^2*LL*LR*LRd^3 + 84*nf^8*h^10
      *W*QLd*QRd^2*LL*LLd^2*LR*LRd + 49*nf^8*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2
       + 14*nf^8*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 49/3*nf^8*h^10*W*QLd*QRd^5*LLd*
      LRd + 98/3*nf^8*h^10*W*QLd*QR*LLd*LR^3*LRd^2 + 196/9*nf^8*h^10*W*QLd*QR*
      LLd^3*LR^3 + 28*nf^8*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 98*nf^8*h^10*W*QLd*QR
      *LL*LLd^2*LR^2*LRd + 84*nf^8*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 + 98/3*nf^8
      *h^10*W*QLd*QR*LL^2*LLd^3*LR + 98/9*nf^8*h^10*W*QLd*QR*LL^3*LRd^3 + 28*
      nf^8*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 168*nf^8*h^10*W*QLd*QR*QRd^3*LLd*LR*
      LRd + 98*nf^8*h^10*W*QLd*QR*QRd^3*LL*LRd^2 + 84*nf^8*h^10*W*QLd*QR*QRd^3
      *LL*LLd^2 + 196*nf^8*h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd + 168*nf^8*h^10*W*
      QLd*QR^2*QRd*LL*LR*LRd^2 + 196*nf^8*h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR +
      168*nf^8*h^10*W*QLd*QR^2*QRd*LL^2*LLd*LRd + 77*nf^8*h^10*W*QLd*QR^2*
      QRd^4*LLd + 196*nf^8*h^10*W*QLd*QR^3*QRd^2*LLd*LR + 168*nf^8*h^10*W*QLd*
      QR^3*QRd^2*LL*LRd + 49*nf^8*h^10*W*QLd*QR^4*LLd*LR^2 + 49*nf^8*h^10*W*
      QLd*QR^4*LL*LR*LRd + 49/2*nf^8*h^10*W*QLd*QR^4*LL^2*LLd + 539/15*nf^8*
      h^10*W*QLd*QR^5*QRd*LL + 14*nf^8*h^10*W*QLd^2*QRd*LR^2*LRd^3 + 49*nf^8*
      h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd + 84*nf^8*h^10*W*QLd^2*QRd*LL*LLd*LR*
      LRd^2 + 98/3*nf^8*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 49/3*nf^8*h^10*W*QLd^2*
      QRd*LL^2*LRd^3 + 42*nf^8*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 245/12*nf^8*
      h^10*W*QLd^2*QRd^4*LRd^2 + 35/2*nf^8*h^10*W*QLd^2*QRd^4*LLd^2 + 126*nf^8
      *h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + 147*nf^8*h^10*W*QLd^2*QR*QRd^2*LLd^2*
      LR + 252*nf^8*h^10*W*QLd^2*QR*QRd^2*LL*LLd*LRd + 49*nf^8*h^10*W*QLd^2*
      QR^2*LR^2*LRd^2 + 98*nf^8*h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 196*nf^8*h^10*W
      *QLd^2*QR^2*LL*LLd*LR*LRd + 42*nf^8*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 49*
      nf^8*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 154*nf^8*h^10*W*QLd^2*QR^2*QRd^3*LRd
       + 196*nf^8*h^10*W*QLd^2*QR^3*QRd*LR*LRd + 196*nf^8*h^10*W*QLd^2*QR^3*
      QRd*LL*LLd + 1127/12*nf^8*h^10*W*QLd^2*QR^4*QRd^2 + 539/15*nf^8*h^10*W*
      QLd^2*QR^5*LR + 49/3*nf^8*h^10*W*QLd^3*LLd*LR^2*LRd^2 + 98/9*nf^8*h^10*W
      *QLd^3*LLd^3*LR^2 + 28/3*nf^8*h^10*W*QLd^3*LL*LR*LRd^3 + 98/3*nf^8*h^10*
      W*QLd^3*LL*LLd^2*LR*LRd + 14*nf^8*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 49/9*
      nf^8*h^10*W*QLd^3*LL^2*LLd^3 + 140/3*nf^8*h^10*W*QLd^3*QRd^3*LLd*LRd +
      196*nf^8*h^10*W*QLd^3*QR*QRd*LLd*LR*LRd + 84*nf^8*h^10*W*QLd^3*QR*QRd*LL
      *LRd^2 + 98*nf^8*h^10*W*QLd^3*QR*QRd*LL*LLd^2 + 539/3*nf^8*h^10*W*QLd^3*
      QR^2*QRd^2*LLd + 392/3*nf^8*h^10*W*QLd^3*QR^3*LLd*LR + 196/3*nf^8*h^10*W
      *QLd^3*QR^3*LL*LRd + 35/2*nf^8*h^10*W*QLd^4*QRd^2*LRd^2 + 245/12*nf^8*
      h^10*W*QLd^4*QRd^2*LLd^2 + 49/2*nf^8*h^10*W*QLd^4*QR*LR*LRd^2 + 49*nf^8*
      h^10*W*QLd^4*QR*LLd^2*LR + 49*nf^8*h^10*W*QLd^4*QR*LL*LLd*LRd + 539/6*
      nf^8*h^10*W*QLd^4*QR^2*QRd*LRd + 1127/36*nf^8*h^10*W*QLd^4*QR^4 + 49/3*
      nf^8*h^10*W*QLd^5*QRd*LLd*LRd + 539/15*nf^8*h^10*W*QLd^5*QR^2*LLd + 49/
      36*nf^8*h^10*W*QLd^6*LRd^2 + 49/18*nf^8*h^10*W*QLd^6*LLd^2 + 28*nf^8*
      h^10*W*QL*QRd*LLd*LR^3*LRd^2 + 98/9*nf^8*h^10*W*QL*QRd*LLd^3*LR^3 + 98/3
      *nf^8*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 84*nf^8*h^10*W*QL*QRd*LL*LLd^2*LR^2*
      LRd + 98*nf^8*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 + 28*nf^8*h^10*W*QL*QRd*
      LL^2*LLd^3*LR + 196/9*nf^8*h^10*W*QL*QRd*LL^3*LRd^3 + 98/3*nf^8*h^10*W*
      QL*QRd*LL^3*LLd^2*LRd + 49*nf^8*h^10*W*QL*QRd^4*LLd*LR*LRd + 49*nf^8*
      h^10*W*QL*QRd^4*LL*LRd^2 + 49/2*nf^8*h^10*W*QL*QRd^4*LL*LLd^2 + 168*nf^8
      *h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd + 196*nf^8*h^10*W*QL*QR*QRd^2*LL*LR*
      LRd^2 + 168*nf^8*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR + 196*nf^8*h^10*W*QL*QR*
      QRd^2*LL^2*LLd*LRd + 539/15*nf^8*h^10*W*QL*QR*QRd^5*LLd + 98/3*nf^8*h^10
      *W*QL*QR^2*LLd*LR^3*LRd + 42*nf^8*h^10*W*QL*QR^2*LL*LR^2*LRd^2 + 49*nf^8
      *h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 84*nf^8*h^10*W*QL*QR^2*LL^2*LLd*LR*LRd
       + 49/3*nf^8*h^10*W*QL*QR^2*LL^3*LRd^2 + 14*nf^8*h^10*W*QL*QR^2*LL^3*
      LLd^2 + 168*nf^8*h^10*W*QL*QR^2*QRd^3*LLd*LR + 196*nf^8*h^10*W*QL*QR^2*
      QRd^3*LL*LRd + 98*nf^8*h^10*W*QL*QR^3*QRd*LLd*LR^2 + 168*nf^8*h^10*W*QL*
      QR^3*QRd*LL*LR*LRd + 84*nf^8*h^10*W*QL*QR^3*QRd*LL^2*LLd + 77*nf^8*h^10*
      W*QL*QR^4*QRd^2*LL + 49/3*nf^8*h^10*W*QL*QR^5*LL*LR + 28/3*nf^8*h^10*W*
      QL*QLd*LR^3*LRd^3 + 98/3*nf^8*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 84*nf^8*
      h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 + 98/3*nf^8*h^10*W*QL*QLd*LL*LLd^3*LR^2
       + 98/3*nf^8*h^10*W*QL*QLd*LL^2*LR*LRd^3 + 84*nf^8*h^10*W*QL*QLd*LL^2*
      LLd^2*LR*LRd + 98/3*nf^8*h^10*W*QL*QLd*LL^3*LLd*LRd^2 + 28/3*nf^8*h^10*W
      *QL*QLd*LL^3*LLd^3 + 98*nf^8*h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 84*nf^8*h^10
      *W*QL*QLd*QRd^3*LLd^2*LR + 196*nf^8*h^10*W*QL*QLd*QRd^3*LL*LLd*LRd + 168
      *nf^8*h^10*W*QL*QLd*QR*QRd*LR^2*LRd^2 + 196*nf^8*h^10*W*QL*QLd*QR*QRd*
      LLd^2*LR^2 + 672*nf^8*h^10*W*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 196*nf^8*h^10
      *W*QL*QLd*QR*QRd*LL^2*LRd^2 + 168*nf^8*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2
       + 539/3*nf^8*h^10*W*QL*QLd*QR*QRd^4*LRd + 504*nf^8*h^10*W*QL*QLd*QR^2*
      QRd^2*LR*LRd + 504*nf^8*h^10*W*QL*QLd*QR^2*QRd^2*LL*LLd + 98*nf^8*h^10*W
      *QL*QLd*QR^3*LR^2*LRd + 196*nf^8*h^10*W*QL*QLd*QR^3*LL*LLd*LR + 84*nf^8*
      h^10*W*QL*QLd*QR^3*LL^2*LRd + 644/3*nf^8*h^10*W*QL*QLd*QR^3*QRd^3 + 539/
      3*nf^8*h^10*W*QL*QLd*QR^4*QRd*LR + 252*nf^8*h^10*W*QL*QLd^2*QRd^2*LLd*LR
      *LRd + 147*nf^8*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 + 126*nf^8*h^10*W*QL*
      QLd^2*QRd^2*LL*LLd^2 + 196*nf^8*h^10*W*QL*QLd^2*QR*LLd*LR^2*LRd + 168*
      nf^8*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 + 196*nf^8*h^10*W*QL*QLd^2*QR*LL*
      LLd^2*LR + 168*nf^8*h^10*W*QL*QLd^2*QR*LL^2*LLd*LRd + 308*nf^8*h^10*W*QL
      *QLd^2*QR*QRd^3*LLd + 588*nf^8*h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 504*
      nf^8*h^10*W*QL*QLd^2*QR^2*QRd*LL*LRd + 539/6*nf^8*h^10*W*QL*QLd^2*QR^4*
      LL + 84*nf^8*h^10*W*QL*QLd^3*QRd*LR*LRd^2 + 98*nf^8*h^10*W*QL*QLd^3*QRd*
      LLd^2*LR + 168*nf^8*h^10*W*QL*QLd^3*QRd*LL*LLd*LRd + 308*nf^8*h^10*W*QL*
      QLd^3*QR*QRd^2*LRd + 196*nf^8*h^10*W*QL*QLd^3*QR^2*LR*LRd + 196*nf^8*
      h^10*W*QL*QLd^3*QR^2*LL*LLd + 2254/9*nf^8*h^10*W*QL*QLd^3*QR^3*QRd + 49*
      nf^8*h^10*W*QL*QLd^4*LLd*LR*LRd + 21*nf^8*h^10*W*QL*QLd^4*LL*LRd^2 + 49/
      2*nf^8*h^10*W*QL*QLd^4*LL*LLd^2 + 539/3*nf^8*h^10*W*QL*QLd^4*QR*QRd*LLd
       + 539/15*nf^8*h^10*W*QL*QLd^5*QR*LRd + 49*nf^8*h^10*W*QL^2*QRd^2*LR^2*
      LRd^2 + 42*nf^8*h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 196*nf^8*h^10*W*QL^2*
      QRd^2*LL*LLd*LR*LRd + 98*nf^8*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 49*nf^8*
      h^10*W*QL^2*QRd^2*LL^2*LLd^2 + 539/15*nf^8*h^10*W*QL^2*QRd^5*LRd + 14*
      nf^8*h^10*W*QL^2*QR*LR^3*LRd^2 + 49/3*nf^8*h^10*W*QL^2*QR*LLd^2*LR^3 +
      84*nf^8*h^10*W*QL^2*QR*LL*LLd*LR^2*LRd + 49*nf^8*h^10*W*QL^2*QR*LL^2*LR*
      LRd^2 + 42*nf^8*h^10*W*QL^2*QR*LL^2*LLd^2*LR + 98/3*nf^8*h^10*W*QL^2*QR*
      LL^3*LLd*LRd + 196*nf^8*h^10*W*QL^2*QR*QRd^3*LR*LRd + 196*nf^8*h^10*W*
      QL^2*QR*QRd^3*LL*LLd + 126*nf^8*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 252*nf^8
      *h^10*W*QL^2*QR^2*QRd*LL*LLd*LR + 147*nf^8*h^10*W*QL^2*QR^2*QRd*LL^2*LRd
       + 1127/12*nf^8*h^10*W*QL^2*QR^2*QRd^4 + 154*nf^8*h^10*W*QL^2*QR^3*QRd^2
      *LR + 245/12*nf^8*h^10*W*QL^2*QR^4*LR^2 + 35/2*nf^8*h^10*W*QL^2*QR^4*
      LL^2 + 168*nf^8*h^10*W*QL^2*QLd*QRd*LLd*LR^2*LRd + 196*nf^8*h^10*W*QL^2*
      QLd*QRd*LL*LR*LRd^2 + 168*nf^8*h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR + 196*
      nf^8*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd + 539/6*nf^8*h^10*W*QL^2*QLd*QRd^4
      *LLd + 504*nf^8*h^10*W*QL^2*QLd*QR*QRd^2*LLd*LR + 588*nf^8*h^10*W*QL^2*
      QLd*QR*QRd^2*LL*LRd + 147*nf^8*h^10*W*QL^2*QLd*QR^2*LLd*LR^2 + 252*nf^8*
      h^10*W*QL^2*QLd*QR^2*LL*LR*LRd + 126*nf^8*h^10*W*QL^2*QLd*QR^2*LL^2*LLd
       + 308*nf^8*h^10*W*QL^2*QLd*QR^3*QRd*LL + 42*nf^8*h^10*W*QL^2*QLd^2*LR^2
      *LRd^2 + 49*nf^8*h^10*W*QL^2*QLd^2*LLd^2*LR^2 + 168*nf^8*h^10*W*QL^2*
      QLd^2*LL*LLd*LR*LRd + 49*nf^8*h^10*W*QL^2*QLd^2*LL^2*LRd^2 + 42*nf^8*
      h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 539/3*nf^8*h^10*W*QL^2*QLd^2*QRd^3*LRd +
      504*nf^8*h^10*W*QL^2*QLd^2*QR*QRd*LR*LRd + 504*nf^8*h^10*W*QL^2*QLd^2*QR
      *QRd*LL*LLd + 483*nf^8*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 539/3*nf^8*h^10*W*
      QL^2*QLd^2*QR^3*LR + 154*nf^8*h^10*W*QL^2*QLd^3*QRd^2*LLd + 196*nf^8*
      h^10*W*QL^2*QLd^3*QR*LLd*LR + 168*nf^8*h^10*W*QL^2*QLd^3*QR*LL*LRd + 77*
      nf^8*h^10*W*QL^2*QLd^4*QRd*LRd + 1127/12*nf^8*h^10*W*QL^2*QLd^4*QR^2 +
      539/30*nf^8*h^10*W*QL^2*QLd^5*LLd + 28/3*nf^8*h^10*W*QL^3*LLd*LR^3*LRd
       + 49/3*nf^8*h^10*W*QL^3*LL*LR^2*LRd^2 + 14*nf^8*h^10*W*QL^3*LL*LLd^2*
      LR^2 + 98/3*nf^8*h^10*W*QL^3*LL^2*LLd*LR*LRd + 98/9*nf^8*h^10*W*QL^3*
      LL^3*LRd^2 + 49/9*nf^8*h^10*W*QL^3*LL^3*LLd^2 + 196/3*nf^8*h^10*W*QL^3*
      QRd^3*LLd*LR + 392/3*nf^8*h^10*W*QL^3*QRd^3*LL*LRd + 84*nf^8*h^10*W*QL^3
      *QR*QRd*LLd*LR^2 + 196*nf^8*h^10*W*QL^3*QR*QRd*LL*LR*LRd + 98*nf^8*h^10*
      W*QL^3*QR*QRd*LL^2*LLd + 539/3*nf^8*h^10*W*QL^3*QR^2*QRd^2*LL + 140/3*
      nf^8*h^10*W*QL^3*QR^3*LL*LR + 196*nf^8*h^10*W*QL^3*QLd*QRd^2*LR*LRd +
      196*nf^8*h^10*W*QL^3*QLd*QRd^2*LL*LLd + 84*nf^8*h^10*W*QL^3*QLd*QR*LR^2*
      LRd + 168*nf^8*h^10*W*QL^3*QLd*QR*LL*LLd*LR + 98*nf^8*h^10*W*QL^3*QLd*QR
      *LL^2*LRd + 2254/9*nf^8*h^10*W*QL^3*QLd*QR*QRd^3 + 308*nf^8*h^10*W*QL^3*
      QLd*QR^2*QRd*LR + 168*nf^8*h^10*W*QL^3*QLd^2*QRd*LLd*LR + 196*nf^8*h^10*
      W*QL^3*QLd^2*QRd*LL*LRd + 154*nf^8*h^10*W*QL^3*QLd^2*QR^2*LL + 56*nf^8*
      h^10*W*QL^3*QLd^3*LR*LRd + 56*nf^8*h^10*W*QL^3*QLd^3*LL*LLd + 644/3*nf^8
      *h^10*W*QL^3*QLd^3*QR*QRd + 49/2*nf^8*h^10*W*QL^4*QRd*LR^2*LRd + 49*nf^8
      *h^10*W*QL^4*QRd*LL*LLd*LR + 49*nf^8*h^10*W*QL^4*QRd*LL^2*LRd + 1127/36*
      nf^8*h^10*W*QL^4*QRd^4 + 539/6*nf^8*h^10*W*QL^4*QR*QRd^2*LR + 35/2*nf^8*
      h^10*W*QL^4*QR^2*LR^2 + 245/12*nf^8*h^10*W*QL^4*QR^2*LL^2 + 21*nf^8*h^10
      *W*QL^4*QLd*LLd*LR^2 + 49*nf^8*h^10*W*QL^4*QLd*LL*LR*LRd + 49/2*nf^8*
      h^10*W*QL^4*QLd*LL^2*LLd + 539/3*nf^8*h^10*W*QL^4*QLd*QR*QRd*LL + 1127/
      12*nf^8*h^10*W*QL^4*QLd^2*QRd^2 + 77*nf^8*h^10*W*QL^4*QLd^2*QR*LR + 161/
      12*nf^8*h^10*W*QL^4*QLd^4 + 539/15*nf^8*h^10*W*QL^5*QRd^2*LL + 49/3*nf^8
      *h^10*W*QL^5*QR*LL*LR + 539/15*nf^8*h^10*W*QL^5*QLd*QRd*LR + 539/30*nf^8
      *h^10*W*QL^5*QLd^2*LL + 49/36*nf^8*h^10*W*QL^6*LR^2 + 49/18*nf^8*h^10*W*
      QL^6*LL^2 + 7/24*nf^8*h^10*B*LR^4*LRd^4 + 49/24*nf^8*h^10*B*LLd^2*LR^4*
      LRd^2 + 49/72*nf^8*h^10*B*LLd^4*LR^4 + 14/3*nf^8*h^10*B*LL*LLd*LR^3*
      LRd^3 + 49/9*nf^8*h^10*B*LL*LLd^3*LR^3*LRd + 49/24*nf^8*h^10*B*LL^2*LR^2
      *LRd^4 + 21/2*nf^8*h^10*B*LL^2*LLd^2*LR^2*LRd^2 + 49/24*nf^8*h^10*B*LL^2
      *LLd^4*LR^2 + 49/9*nf^8*h^10*B*LL^3*LLd*LR*LRd^3 + 14/3*nf^8*h^10*B*LL^3
      *LLd^3*LR*LRd + 49/72*nf^8*h^10*B*LL^4*LRd^4 + 49/24*nf^8*h^10*B*LL^4*
      LLd^2*LRd^2 + 7/24*nf^8*h^10*B*LL^4*LLd^4 + 49/18*nf^8*h^10*B*QRd^3*LR^2
      *LRd^3 + 7*nf^8*h^10*B*QRd^3*LLd^2*LR^2*LRd + 49/3*nf^8*h^10*B*QRd^3*LL*
      LLd*LR*LRd^2 + 14/3*nf^8*h^10*B*QRd^3*LL*LLd^3*LR + 49/9*nf^8*h^10*B*
      QRd^3*LL^2*LRd^3 + 49/6*nf^8*h^10*B*QRd^3*LL^2*LLd^2*LRd + 49/36*nf^8*
      h^10*B*QRd^6*LRd^2 + 49/72*nf^8*h^10*B*QRd^6*LLd^2 + 14/3*nf^8*h^10*B*QR
      *QRd*LR^3*LRd^3 + 49/3*nf^8*h^10*B*QR*QRd*LLd^2*LR^3*LRd + 42*nf^8*h^10*
      B*QR*QRd*LL*LLd*LR^2*LRd^2 + 49/3*nf^8*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 49/
      3*nf^8*h^10*B*QR*QRd*LL^2*LR*LRd^3 + 42*nf^8*h^10*B*QR*QRd*LL^2*LLd^2*LR
      *LRd + 49/3*nf^8*h^10*B*QR*QRd*LL^3*LLd*LRd^2 + 14/3*nf^8*h^10*B*QR*QRd*
      LL^3*LLd^3 + 49/4*nf^8*h^10*B*QR*QRd^4*LR*LRd^2 + 21/2*nf^8*h^10*B*QR*
      QRd^4*LLd^2*LR + 49/2*nf^8*h^10*B*QR*QRd^4*LL*LLd*LRd + 21*nf^8*h^10*B*
      QR^2*QRd^2*LR^2*LRd^2 + 49/2*nf^8*h^10*B*QR^2*QRd^2*LLd^2*LR^2 + 84*nf^8
      *h^10*B*QR^2*QRd^2*LL*LLd*LR*LRd + 49/2*nf^8*h^10*B*QR^2*QRd^2*LL^2*
      LRd^2 + 21*nf^8*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 539/60*nf^8*h^10*B*QR^2*
      QRd^5*LRd + 49/18*nf^8*h^10*B*QR^3*LR^3*LRd^2 + 49/9*nf^8*h^10*B*QR^3*
      LLd^2*LR^3 + 49/3*nf^8*h^10*B*QR^3*LL*LLd*LR^2*LRd + 7*nf^8*h^10*B*QR^3*
      LL^2*LR*LRd^2 + 49/6*nf^8*h^10*B*QR^3*LL^2*LLd^2*LR + 14/3*nf^8*h^10*B*
      QR^3*LL^3*LLd*LRd + 28*nf^8*h^10*B*QR^3*QRd^3*LR*LRd + 28*nf^8*h^10*B*
      QR^3*QRd^3*LL*LLd + 49/4*nf^8*h^10*B*QR^4*QRd*LR^2*LRd + 49/2*nf^8*h^10*
      B*QR^4*QRd*LL*LLd*LR + 21/2*nf^8*h^10*B*QR^4*QRd*LL^2*LRd + 161/24*nf^8*
      h^10*B*QR^4*QRd^4 + 539/60*nf^8*h^10*B*QR^5*QRd^2*LR + 49/36*nf^8*h^10*B
      *QR^6*LR^2 + 49/72*nf^8*h^10*B*QR^6*LL^2 + 21*nf^8*h^10*B*QLd*QRd^2*LLd*
      LR^2*LRd^2 + 49/6*nf^8*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 49/3*nf^8*h^10*B*
      QLd*QRd^2*LL*LR*LRd^3 + 42*nf^8*h^10*B*QLd*QRd^2*LL*LLd^2*LR*LRd + 49/2*
      nf^8*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 + 7*nf^8*h^10*B*QLd*QRd^2*LL^2*
      LLd^3 + 49/6*nf^8*h^10*B*QLd*QRd^5*LLd*LRd + 49/3*nf^8*h^10*B*QLd*QR*LLd
      *LR^3*LRd^2 + 98/9*nf^8*h^10*B*QLd*QR*LLd^3*LR^3 + 14*nf^8*h^10*B*QLd*QR
      *LL*LR^2*LRd^3 + 49*nf^8*h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd + 42*nf^8*h^10*
      B*QLd*QR*LL^2*LLd*LR*LRd^2 + 49/3*nf^8*h^10*B*QLd*QR*LL^2*LLd^3*LR + 49/
      9*nf^8*h^10*B*QLd*QR*LL^3*LRd^3 + 14*nf^8*h^10*B*QLd*QR*LL^3*LLd^2*LRd
       + 84*nf^8*h^10*B*QLd*QR*QRd^3*LLd*LR*LRd + 49*nf^8*h^10*B*QLd*QR*QRd^3*
      LL*LRd^2 + 42*nf^8*h^10*B*QLd*QR*QRd^3*LL*LLd^2 + 98*nf^8*h^10*B*QLd*
      QR^2*QRd*LLd*LR^2*LRd + 84*nf^8*h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2 + 98*
      nf^8*h^10*B*QLd*QR^2*QRd*LL*LLd^2*LR + 84*nf^8*h^10*B*QLd*QR^2*QRd*LL^2*
      LLd*LRd + 77/2*nf^8*h^10*B*QLd*QR^2*QRd^4*LLd + 98*nf^8*h^10*B*QLd*QR^3*
      QRd^2*LLd*LR + 84*nf^8*h^10*B*QLd*QR^3*QRd^2*LL*LRd + 49/2*nf^8*h^10*B*
      QLd*QR^4*LLd*LR^2 + 49/2*nf^8*h^10*B*QLd*QR^4*LL*LR*LRd + 49/4*nf^8*h^10
      *B*QLd*QR^4*LL^2*LLd + 539/30*nf^8*h^10*B*QLd*QR^5*QRd*LL + 7*nf^8*h^10*
      B*QLd^2*QRd*LR^2*LRd^3 + 49/2*nf^8*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd + 42*
      nf^8*h^10*B*QLd^2*QRd*LL*LLd*LR*LRd^2 + 49/3*nf^8*h^10*B*QLd^2*QRd*LL*
      LLd^3*LR + 49/6*nf^8*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 21*nf^8*h^10*B*QLd^2*
      QRd*LL^2*LLd^2*LRd + 245/24*nf^8*h^10*B*QLd^2*QRd^4*LRd^2 + 35/4*nf^8*
      h^10*B*QLd^2*QRd^4*LLd^2 + 63*nf^8*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 + 147/
      2*nf^8*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 126*nf^8*h^10*B*QLd^2*QR*QRd^2*
      LL*LLd*LRd + 49/2*nf^8*h^10*B*QLd^2*QR^2*LR^2*LRd^2 + 49*nf^8*h^10*B*
      QLd^2*QR^2*LLd^2*LR^2 + 98*nf^8*h^10*B*QLd^2*QR^2*LL*LLd*LR*LRd + 21*
      nf^8*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 49/2*nf^8*h^10*B*QLd^2*QR^2*LL^2*
      LLd^2 + 77*nf^8*h^10*B*QLd^2*QR^2*QRd^3*LRd + 98*nf^8*h^10*B*QLd^2*QR^3*
      QRd*LR*LRd + 98*nf^8*h^10*B*QLd^2*QR^3*QRd*LL*LLd + 1127/24*nf^8*h^10*B*
      QLd^2*QR^4*QRd^2 + 539/30*nf^8*h^10*B*QLd^2*QR^5*LR + 49/6*nf^8*h^10*B*
      QLd^3*LLd*LR^2*LRd^2 + 49/9*nf^8*h^10*B*QLd^3*LLd^3*LR^2 + 14/3*nf^8*
      h^10*B*QLd^3*LL*LR*LRd^3 + 49/3*nf^8*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 7*
      nf^8*h^10*B*QLd^3*LL^2*LLd*LRd^2 + 49/18*nf^8*h^10*B*QLd^3*LL^2*LLd^3 +
      70/3*nf^8*h^10*B*QLd^3*QRd^3*LLd*LRd + 98*nf^8*h^10*B*QLd^3*QR*QRd*LLd*
      LR*LRd + 42*nf^8*h^10*B*QLd^3*QR*QRd*LL*LRd^2 + 49*nf^8*h^10*B*QLd^3*QR*
      QRd*LL*LLd^2 + 539/6*nf^8*h^10*B*QLd^3*QR^2*QRd^2*LLd + 196/3*nf^8*h^10*
      B*QLd^3*QR^3*LLd*LR + 98/3*nf^8*h^10*B*QLd^3*QR^3*LL*LRd + 35/4*nf^8*
      h^10*B*QLd^4*QRd^2*LRd^2 + 245/24*nf^8*h^10*B*QLd^4*QRd^2*LLd^2 + 49/4*
      nf^8*h^10*B*QLd^4*QR*LR*LRd^2 + 49/2*nf^8*h^10*B*QLd^4*QR*LLd^2*LR + 49/
      2*nf^8*h^10*B*QLd^4*QR*LL*LLd*LRd + 539/12*nf^8*h^10*B*QLd^4*QR^2*QRd*
      LRd + 1127/72*nf^8*h^10*B*QLd^4*QR^4 + 49/6*nf^8*h^10*B*QLd^5*QRd*LLd*
      LRd + 539/30*nf^8*h^10*B*QLd^5*QR^2*LLd + 49/72*nf^8*h^10*B*QLd^6*LRd^2
       + 49/36*nf^8*h^10*B*QLd^6*LLd^2 + 14*nf^8*h^10*B*QL*QRd*LLd*LR^3*LRd^2
       + 49/9*nf^8*h^10*B*QL*QRd*LLd^3*LR^3 + 49/3*nf^8*h^10*B*QL*QRd*LL*LR^2*
      LRd^3 + 42*nf^8*h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd + 49*nf^8*h^10*B*QL*QRd*
      LL^2*LLd*LR*LRd^2 + 14*nf^8*h^10*B*QL*QRd*LL^2*LLd^3*LR + 98/9*nf^8*h^10
      *B*QL*QRd*LL^3*LRd^3 + 49/3*nf^8*h^10*B*QL*QRd*LL^3*LLd^2*LRd + 49/2*
      nf^8*h^10*B*QL*QRd^4*LLd*LR*LRd + 49/2*nf^8*h^10*B*QL*QRd^4*LL*LRd^2 +
      49/4*nf^8*h^10*B*QL*QRd^4*LL*LLd^2 + 84*nf^8*h^10*B*QL*QR*QRd^2*LLd*LR^2
      *LRd + 98*nf^8*h^10*B*QL*QR*QRd^2*LL*LR*LRd^2 + 84*nf^8*h^10*B*QL*QR*
      QRd^2*LL*LLd^2*LR + 98*nf^8*h^10*B*QL*QR*QRd^2*LL^2*LLd*LRd + 539/30*
      nf^8*h^10*B*QL*QR*QRd^5*LLd + 49/3*nf^8*h^10*B*QL*QR^2*LLd*LR^3*LRd + 21
      *nf^8*h^10*B*QL*QR^2*LL*LR^2*LRd^2 + 49/2*nf^8*h^10*B*QL*QR^2*LL*LLd^2*
      LR^2 + 42*nf^8*h^10*B*QL*QR^2*LL^2*LLd*LR*LRd + 49/6*nf^8*h^10*B*QL*QR^2
      *LL^3*LRd^2 + 7*nf^8*h^10*B*QL*QR^2*LL^3*LLd^2 + 84*nf^8*h^10*B*QL*QR^2*
      QRd^3*LLd*LR + 98*nf^8*h^10*B*QL*QR^2*QRd^3*LL*LRd + 49*nf^8*h^10*B*QL*
      QR^3*QRd*LLd*LR^2 + 84*nf^8*h^10*B*QL*QR^3*QRd*LL*LR*LRd + 42*nf^8*h^10*
      B*QL*QR^3*QRd*LL^2*LLd + 77/2*nf^8*h^10*B*QL*QR^4*QRd^2*LL + 49/6*nf^8*
      h^10*B*QL*QR^5*LL*LR + 14/3*nf^8*h^10*B*QL*QLd*LR^3*LRd^3 + 49/3*nf^8*
      h^10*B*QL*QLd*LLd^2*LR^3*LRd + 42*nf^8*h^10*B*QL*QLd*LL*LLd*LR^2*LRd^2
       + 49/3*nf^8*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 49/3*nf^8*h^10*B*QL*QLd*LL^2*
      LR*LRd^3 + 42*nf^8*h^10*B*QL*QLd*LL^2*LLd^2*LR*LRd + 49/3*nf^8*h^10*B*QL
      *QLd*LL^3*LLd*LRd^2 + 14/3*nf^8*h^10*B*QL*QLd*LL^3*LLd^3 + 49*nf^8*h^10*
      B*QL*QLd*QRd^3*LR*LRd^2 + 42*nf^8*h^10*B*QL*QLd*QRd^3*LLd^2*LR + 98*nf^8
      *h^10*B*QL*QLd*QRd^3*LL*LLd*LRd + 84*nf^8*h^10*B*QL*QLd*QR*QRd*LR^2*
      LRd^2 + 98*nf^8*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 + 336*nf^8*h^10*B*QL*QLd
      *QR*QRd*LL*LLd*LR*LRd + 98*nf^8*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 + 84*
      nf^8*h^10*B*QL*QLd*QR*QRd*LL^2*LLd^2 + 539/6*nf^8*h^10*B*QL*QLd*QR*QRd^4
      *LRd + 252*nf^8*h^10*B*QL*QLd*QR^2*QRd^2*LR*LRd + 252*nf^8*h^10*B*QL*QLd
      *QR^2*QRd^2*LL*LLd + 49*nf^8*h^10*B*QL*QLd*QR^3*LR^2*LRd + 98*nf^8*h^10*
      B*QL*QLd*QR^3*LL*LLd*LR + 42*nf^8*h^10*B*QL*QLd*QR^3*LL^2*LRd + 322/3*
      nf^8*h^10*B*QL*QLd*QR^3*QRd^3 + 539/6*nf^8*h^10*B*QL*QLd*QR^4*QRd*LR +
      126*nf^8*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd + 147/2*nf^8*h^10*B*QL*QLd^2*
      QRd^2*LL*LRd^2 + 63*nf^8*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 + 98*nf^8*h^10*B
      *QL*QLd^2*QR*LLd*LR^2*LRd + 84*nf^8*h^10*B*QL*QLd^2*QR*LL*LR*LRd^2 + 98*
      nf^8*h^10*B*QL*QLd^2*QR*LL*LLd^2*LR + 84*nf^8*h^10*B*QL*QLd^2*QR*LL^2*
      LLd*LRd + 154*nf^8*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 294*nf^8*h^10*B*QL*
      QLd^2*QR^2*QRd*LLd*LR + 252*nf^8*h^10*B*QL*QLd^2*QR^2*QRd*LL*LRd + 539/
      12*nf^8*h^10*B*QL*QLd^2*QR^4*LL + 42*nf^8*h^10*B*QL*QLd^3*QRd*LR*LRd^2
       + 49*nf^8*h^10*B*QL*QLd^3*QRd*LLd^2*LR + 84*nf^8*h^10*B*QL*QLd^3*QRd*LL
      *LLd*LRd + 154*nf^8*h^10*B*QL*QLd^3*QR*QRd^2*LRd + 98*nf^8*h^10*B*QL*
      QLd^3*QR^2*LR*LRd + 98*nf^8*h^10*B*QL*QLd^3*QR^2*LL*LLd + 1127/9*nf^8*
      h^10*B*QL*QLd^3*QR^3*QRd + 49/2*nf^8*h^10*B*QL*QLd^4*LLd*LR*LRd + 21/2*
      nf^8*h^10*B*QL*QLd^4*LL*LRd^2 + 49/4*nf^8*h^10*B*QL*QLd^4*LL*LLd^2 + 539/
      6*nf^8*h^10*B*QL*QLd^4*QR*QRd*LLd + 539/30*nf^8*h^10*B*QL*QLd^5*QR*LRd
       + 49/2*nf^8*h^10*B*QL^2*QRd^2*LR^2*LRd^2 + 21*nf^8*h^10*B*QL^2*QRd^2*
      LLd^2*LR^2 + 98*nf^8*h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd + 49*nf^8*h^10*B*
      QL^2*QRd^2*LL^2*LRd^2 + 49/2*nf^8*h^10*B*QL^2*QRd^2*LL^2*LLd^2 + 539/30*
      nf^8*h^10*B*QL^2*QRd^5*LRd + 7*nf^8*h^10*B*QL^2*QR*LR^3*LRd^2 + 49/6*
      nf^8*h^10*B*QL^2*QR*LLd^2*LR^3 + 42*nf^8*h^10*B*QL^2*QR*LL*LLd*LR^2*LRd
       + 49/2*nf^8*h^10*B*QL^2*QR*LL^2*LR*LRd^2 + 21*nf^8*h^10*B*QL^2*QR*LL^2*
      LLd^2*LR + 49/3*nf^8*h^10*B*QL^2*QR*LL^3*LLd*LRd + 98*nf^8*h^10*B*QL^2*
      QR*QRd^3*LR*LRd + 98*nf^8*h^10*B*QL^2*QR*QRd^3*LL*LLd + 63*nf^8*h^10*B*
      QL^2*QR^2*QRd*LR^2*LRd + 126*nf^8*h^10*B*QL^2*QR^2*QRd*LL*LLd*LR + 147/2
      *nf^8*h^10*B*QL^2*QR^2*QRd*LL^2*LRd + 1127/24*nf^8*h^10*B*QL^2*QR^2*
      QRd^4 + 77*nf^8*h^10*B*QL^2*QR^3*QRd^2*LR + 245/24*nf^8*h^10*B*QL^2*QR^4
      *LR^2 + 35/4*nf^8*h^10*B*QL^2*QR^4*LL^2 + 84*nf^8*h^10*B*QL^2*QLd*QRd*
      LLd*LR^2*LRd + 98*nf^8*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2 + 84*nf^8*h^10*B*
      QL^2*QLd*QRd*LL*LLd^2*LR + 98*nf^8*h^10*B*QL^2*QLd*QRd*LL^2*LLd*LRd +
      539/12*nf^8*h^10*B*QL^2*QLd*QRd^4*LLd + 252*nf^8*h^10*B*QL^2*QLd*QR*
      QRd^2*LLd*LR + 294*nf^8*h^10*B*QL^2*QLd*QR*QRd^2*LL*LRd + 147/2*nf^8*
      h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 126*nf^8*h^10*B*QL^2*QLd*QR^2*LL*LR*LRd
       + 63*nf^8*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 154*nf^8*h^10*B*QL^2*QLd*QR^3
      *QRd*LL + 21*nf^8*h^10*B*QL^2*QLd^2*LR^2*LRd^2 + 49/2*nf^8*h^10*B*QL^2*
      QLd^2*LLd^2*LR^2 + 84*nf^8*h^10*B*QL^2*QLd^2*LL*LLd*LR*LRd + 49/2*nf^8*
      h^10*B*QL^2*QLd^2*LL^2*LRd^2 + 21*nf^8*h^10*B*QL^2*QLd^2*LL^2*LLd^2 +
      539/6*nf^8*h^10*B*QL^2*QLd^2*QRd^3*LRd + 252*nf^8*h^10*B*QL^2*QLd^2*QR*
      QRd*LR*LRd + 252*nf^8*h^10*B*QL^2*QLd^2*QR*QRd*LL*LLd + 483/2*nf^8*h^10*
      B*QL^2*QLd^2*QR^2*QRd^2 + 539/6*nf^8*h^10*B*QL^2*QLd^2*QR^3*LR + 77*nf^8
      *h^10*B*QL^2*QLd^3*QRd^2*LLd + 98*nf^8*h^10*B*QL^2*QLd^3*QR*LLd*LR + 84*
      nf^8*h^10*B*QL^2*QLd^3*QR*LL*LRd + 77/2*nf^8*h^10*B*QL^2*QLd^4*QRd*LRd
       + 1127/24*nf^8*h^10*B*QL^2*QLd^4*QR^2 + 539/60*nf^8*h^10*B*QL^2*QLd^5*
      LLd + 14/3*nf^8*h^10*B*QL^3*LLd*LR^3*LRd + 49/6*nf^8*h^10*B*QL^3*LL*LR^2
      *LRd^2 + 7*nf^8*h^10*B*QL^3*LL*LLd^2*LR^2 + 49/3*nf^8*h^10*B*QL^3*LL^2*
      LLd*LR*LRd + 49/9*nf^8*h^10*B*QL^3*LL^3*LRd^2 + 49/18*nf^8*h^10*B*QL^3*
      LL^3*LLd^2 + 98/3*nf^8*h^10*B*QL^3*QRd^3*LLd*LR + 196/3*nf^8*h^10*B*QL^3
      *QRd^3*LL*LRd + 42*nf^8*h^10*B*QL^3*QR*QRd*LLd*LR^2 + 98*nf^8*h^10*B*
      QL^3*QR*QRd*LL*LR*LRd + 49*nf^8*h^10*B*QL^3*QR*QRd*LL^2*LLd + 539/6*nf^8
      *h^10*B*QL^3*QR^2*QRd^2*LL + 70/3*nf^8*h^10*B*QL^3*QR^3*LL*LR + 98*nf^8*
      h^10*B*QL^3*QLd*QRd^2*LR*LRd + 98*nf^8*h^10*B*QL^3*QLd*QRd^2*LL*LLd + 42
      *nf^8*h^10*B*QL^3*QLd*QR*LR^2*LRd + 84*nf^8*h^10*B*QL^3*QLd*QR*LL*LLd*LR
       + 49*nf^8*h^10*B*QL^3*QLd*QR*LL^2*LRd + 1127/9*nf^8*h^10*B*QL^3*QLd*QR*
      QRd^3 + 154*nf^8*h^10*B*QL^3*QLd*QR^2*QRd*LR + 84*nf^8*h^10*B*QL^3*QLd^2
      *QRd*LLd*LR + 98*nf^8*h^10*B*QL^3*QLd^2*QRd*LL*LRd + 77*nf^8*h^10*B*QL^3
      *QLd^2*QR^2*LL + 28*nf^8*h^10*B*QL^3*QLd^3*LR*LRd + 28*nf^8*h^10*B*QL^3*
      QLd^3*LL*LLd + 322/3*nf^8*h^10*B*QL^3*QLd^3*QR*QRd + 49/4*nf^8*h^10*B*
      QL^4*QRd*LR^2*LRd + 49/2*nf^8*h^10*B*QL^4*QRd*LL*LLd*LR + 49/2*nf^8*h^10
      *B*QL^4*QRd*LL^2*LRd + 1127/72*nf^8*h^10*B*QL^4*QRd^4 + 539/12*nf^8*h^10
      *B*QL^4*QR*QRd^2*LR + 35/4*nf^8*h^10*B*QL^4*QR^2*LR^2 + 245/24*nf^8*h^10
      *B*QL^4*QR^2*LL^2 + 21/2*nf^8*h^10*B*QL^4*QLd*LLd*LR^2 + 49/2*nf^8*h^10*
      B*QL^4*QLd*LL*LR*LRd + 49/4*nf^8*h^10*B*QL^4*QLd*LL^2*LLd + 539/6*nf^8*
      h^10*B*QL^4*QLd*QR*QRd*LL + 1127/24*nf^8*h^10*B*QL^4*QLd^2*QRd^2 + 77/2*
      nf^8*h^10*B*QL^4*QLd^2*QR*LR + 161/24*nf^8*h^10*B*QL^4*QLd^4 + 539/30*
      nf^8*h^10*B*QL^5*QRd^2*LL + 49/6*nf^8*h^10*B*QL^5*QR*LL*LR + 539/30*nf^8
      *h^10*B*QL^5*QLd*QRd*LR + 539/60*nf^8*h^10*B*QL^5*QLd^2*LL + 49/72*nf^8*
      h^10*B*QL^6*LR^2 + 49/36*nf^8*h^10*B*QL^6*LL^2 + 231/32*nf^8*h^10*p^2*
      LR^4*LRd^4 + 2345/48*nf^8*h^10*p^2*LLd^2*LR^4*LRd^2 + 931/72*nf^8*h^10*
      p^2*LLd^4*LR^4 + 231/2*nf^8*h^10*p^2*LL*LLd*LR^3*LRd^3 + 2345/18*nf^8*
      h^10*p^2*LL*LLd^3*LR^3*LRd + 2345/48*nf^8*h^10*p^2*LL^2*LR^2*LRd^4 +
      2079/8*nf^8*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 2345/48*nf^8*h^10*p^2*LL^2*
      LLd^4*LR^2 + 2345/18*nf^8*h^10*p^2*LL^3*LLd*LR*LRd^3 + 231/2*nf^8*h^10*
      p^2*LL^3*LLd^3*LR*LRd + 931/72*nf^8*h^10*p^2*LL^4*LRd^4 + 2345/48*nf^8*
      h^10*p^2*LL^4*LLd^2*LRd^2 + 231/32*nf^8*h^10*p^2*LL^4*LLd^4 + 2345/36*
      nf^8*h^10*p^2*QRd^3*LR^2*LRd^3 + 693/4*nf^8*h^10*p^2*QRd^3*LLd^2*LR^2*
      LRd + 2345/6*nf^8*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 + 231/2*nf^8*h^10*p^2*
      QRd^3*LL*LLd^3*LR + 931/9*nf^8*h^10*p^2*QRd^3*LL^2*LRd^3 + 2345/12*nf^8*
      h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 931/36*nf^8*h^10*p^2*QRd^6*LRd^2 + 2345/
      144*nf^8*h^10*p^2*QRd^6*LLd^2 + 231/2*nf^8*h^10*p^2*QR*QRd*LR^3*LRd^3 +
      2345/6*nf^8*h^10*p^2*QR*QRd*LLd^2*LR^3*LRd + 2079/2*nf^8*h^10*p^2*QR*QRd
      *LL*LLd*LR^2*LRd^2 + 2345/6*nf^8*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 2345/6*
      nf^8*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 + 2079/2*nf^8*h^10*p^2*QR*QRd*LL^2*
      LLd^2*LR*LRd + 2345/6*nf^8*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 + 231/2*nf^8*
      h^10*p^2*QR*QRd*LL^3*LLd^3 + 2345/8*nf^8*h^10*p^2*QR*QRd^4*LR*LRd^2 +
      2079/8*nf^8*h^10*p^2*QR*QRd^4*LLd^2*LR + 2345/4*nf^8*h^10*p^2*QR*QRd^4*
      LL*LLd*LRd + 2079/4*nf^8*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 + 2345/4*nf^8*
      h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 2079*nf^8*h^10*p^2*QR^2*QRd^2*LL*LLd*LR
      *LRd + 2345/4*nf^8*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 2079/4*nf^8*h^10*p^2
      *QR^2*QRd^2*LL^2*LLd^2 + 5159/24*nf^8*h^10*p^2*QR^2*QRd^5*LRd + 2345/36*
      nf^8*h^10*p^2*QR^3*LR^3*LRd^2 + 931/9*nf^8*h^10*p^2*QR^3*LLd^2*LR^3 +
      2345/6*nf^8*h^10*p^2*QR^3*LL*LLd*LR^2*LRd + 693/4*nf^8*h^10*p^2*QR^3*
      LL^2*LR*LRd^2 + 2345/12*nf^8*h^10*p^2*QR^3*LL^2*LLd^2*LR + 231/2*nf^8*
      h^10*p^2*QR^3*LL^3*LLd*LRd + 693*nf^8*h^10*p^2*QR^3*QRd^3*LR*LRd + 693*
      nf^8*h^10*p^2*QR^3*QRd^3*LL*LLd + 2345/8*nf^8*h^10*p^2*QR^4*QRd*LR^2*LRd
       + 2345/4*nf^8*h^10*p^2*QR^4*QRd*LL*LLd*LR + 2079/8*nf^8*h^10*p^2*QR^4*
      QRd*LL^2*LRd + 5313/32*nf^8*h^10*p^2*QR^4*QRd^4 + 5159/24*nf^8*h^10*p^2*
      QR^5*QRd^2*LR + 931/36*nf^8*h^10*p^2*QR^6*LR^2 + 2345/144*nf^8*h^10*p^2*
      QR^6*LL^2 + 2079/4*nf^8*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 2345/12*nf^8
      *h^10*p^2*QLd*QRd^2*LLd^3*LR^2 + 2345/6*nf^8*h^10*p^2*QLd*QRd^2*LL*LR*
      LRd^3 + 2079/2*nf^8*h^10*p^2*QLd*QRd^2*LL*LLd^2*LR*LRd + 2345/4*nf^8*
      h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 693/4*nf^8*h^10*p^2*QLd*QRd^2*LL^2*
      LLd^3 + 2345/12*nf^8*h^10*p^2*QLd*QRd^5*LLd*LRd + 2345/6*nf^8*h^10*p^2*
      QLd*QR*LLd*LR^3*LRd^2 + 1862/9*nf^8*h^10*p^2*QLd*QR*LLd^3*LR^3 + 693/2*
      nf^8*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 + 2345/2*nf^8*h^10*p^2*QLd*QR*LL*
      LLd^2*LR^2*LRd + 2079/2*nf^8*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 2345/6*
      nf^8*h^10*p^2*QLd*QR*LL^2*LLd^3*LR + 2345/18*nf^8*h^10*p^2*QLd*QR*LL^3*
      LRd^3 + 693/2*nf^8*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd + 2079*nf^8*h^10*p^2*
      QLd*QR*QRd^3*LLd*LR*LRd + 2345/2*nf^8*h^10*p^2*QLd*QR*QRd^3*LL*LRd^2 +
      2079/2*nf^8*h^10*p^2*QLd*QR*QRd^3*LL*LLd^2 + 2345*nf^8*h^10*p^2*QLd*QR^2
      *QRd*LLd*LR^2*LRd + 2079*nf^8*h^10*p^2*QLd*QR^2*QRd*LL*LR*LRd^2 + 2345*
      nf^8*h^10*p^2*QLd*QR^2*QRd*LL*LLd^2*LR + 2079*nf^8*h^10*p^2*QLd*QR^2*QRd
      *LL^2*LLd*LRd + 7623/8*nf^8*h^10*p^2*QLd*QR^2*QRd^4*LLd + 2345*nf^8*h^10
      *p^2*QLd*QR^3*QRd^2*LLd*LR + 2079*nf^8*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd +
      931/2*nf^8*h^10*p^2*QLd*QR^4*LLd*LR^2 + 2345/4*nf^8*h^10*p^2*QLd*QR^4*LL
      *LR*LRd + 2345/8*nf^8*h^10*p^2*QLd*QR^4*LL^2*LLd + 5159/12*nf^8*h^10*p^2
      *QLd*QR^5*QRd*LL + 693/4*nf^8*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 2345/4*
      nf^8*h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd + 2079/2*nf^8*h^10*p^2*QLd^2*QRd*
      LL*LLd*LR*LRd^2 + 2345/6*nf^8*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR + 2345/12*
      nf^8*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 + 2079/4*nf^8*h^10*p^2*QLd^2*QRd*LL^2
      *LLd^2*LRd + 11725/48*nf^8*h^10*p^2*QLd^2*QRd^4*LRd^2 + 3465/16*nf^8*
      h^10*p^2*QLd^2*QRd^4*LLd^2 + 6237/4*nf^8*h^10*p^2*QLd^2*QR*QRd^2*LR*
      LRd^2 + 7035/4*nf^8*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 6237/2*nf^8*h^10*
      p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 2345/4*nf^8*h^10*p^2*QLd^2*QR^2*LR^2*
      LRd^2 + 931*nf^8*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 2345*nf^8*h^10*p^2*
      QLd^2*QR^2*LL*LLd*LR*LRd + 2079/4*nf^8*h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 +
      2345/4*nf^8*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 7623/4*nf^8*h^10*p^2*QLd^2*
      QR^2*QRd^3*LRd + 2345*nf^8*h^10*p^2*QLd^2*QR^3*QRd*LR*LRd + 2345*nf^8*
      h^10*p^2*QLd^2*QR^3*QRd*LL*LLd + 53935/48*nf^8*h^10*p^2*QLd^2*QR^4*QRd^2
       + 10241/30*nf^8*h^10*p^2*QLd^2*QR^5*LR + 2345/12*nf^8*h^10*p^2*QLd^3*
      LLd*LR^2*LRd^2 + 931/9*nf^8*h^10*p^2*QLd^3*LLd^3*LR^2 + 231/2*nf^8*h^10*
      p^2*QLd^3*LL*LR*LRd^3 + 2345/6*nf^8*h^10*p^2*QLd^3*LL*LLd^2*LR*LRd + 693/
      4*nf^8*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 + 2345/36*nf^8*h^10*p^2*QLd^3*LL^2*
      LLd^3 + 1155/2*nf^8*h^10*p^2*QLd^3*QRd^3*LLd*LRd + 2345*nf^8*h^10*p^2*
      QLd^3*QR*QRd*LLd*LR*LRd + 2079/2*nf^8*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 +
      2345/2*nf^8*h^10*p^2*QLd^3*QR*QRd*LL*LLd^2 + 25795/12*nf^8*h^10*p^2*
      QLd^3*QR^2*QRd^2*LLd + 3724/3*nf^8*h^10*p^2*QLd^3*QR^3*LLd*LR + 2345/3*
      nf^8*h^10*p^2*QLd^3*QR^3*LL*LRd + 3465/16*nf^8*h^10*p^2*QLd^4*QRd^2*
      LRd^2 + 11725/48*nf^8*h^10*p^2*QLd^4*QRd^2*LLd^2 + 2345/8*nf^8*h^10*p^2*
      QLd^4*QR*LR*LRd^2 + 931/2*nf^8*h^10*p^2*QLd^4*QR*LLd^2*LR + 2345/4*nf^8*
      h^10*p^2*QLd^4*QR*LL*LLd*LRd + 25795/24*nf^8*h^10*p^2*QLd^4*QR^2*QRd*LRd
       + 21413/72*nf^8*h^10*p^2*QLd^4*QR^4 + 2345/12*nf^8*h^10*p^2*QLd^5*QRd*
      LLd*LRd + 10241/30*nf^8*h^10*p^2*QLd^5*QR^2*LLd + 2345/144*nf^8*h^10*p^2
      *QLd^6*LRd^2 + 931/36*nf^8*h^10*p^2*QLd^6*LLd^2 + 693/2*nf^8*h^10*p^2*QL
      *QRd*LLd*LR^3*LRd^2 + 2345/18*nf^8*h^10*p^2*QL*QRd*LLd^3*LR^3 + 2345/6*
      nf^8*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + 2079/2*nf^8*h^10*p^2*QL*QRd*LL*
      LLd^2*LR^2*LRd + 2345/2*nf^8*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 693/2*
      nf^8*h^10*p^2*QL*QRd*LL^2*LLd^3*LR + 1862/9*nf^8*h^10*p^2*QL*QRd*LL^3*
      LRd^3 + 2345/6*nf^8*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd + 2345/4*nf^8*h^10*
      p^2*QL*QRd^4*LLd*LR*LRd + 931/2*nf^8*h^10*p^2*QL*QRd^4*LL*LRd^2 + 2345/8
      *nf^8*h^10*p^2*QL*QRd^4*LL*LLd^2 + 2079*nf^8*h^10*p^2*QL*QR*QRd^2*LLd*
      LR^2*LRd + 2345*nf^8*h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 + 2079*nf^8*h^10*
      p^2*QL*QR*QRd^2*LL*LLd^2*LR + 2345*nf^8*h^10*p^2*QL*QR*QRd^2*LL^2*LLd*
      LRd + 5159/12*nf^8*h^10*p^2*QL*QR*QRd^5*LLd + 2345/6*nf^8*h^10*p^2*QL*
      QR^2*LLd*LR^3*LRd + 2079/4*nf^8*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 + 2345/4*
      nf^8*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 + 2079/2*nf^8*h^10*p^2*QL*QR^2*LL^2*
      LLd*LR*LRd + 2345/12*nf^8*h^10*p^2*QL*QR^2*LL^3*LRd^2 + 693/4*nf^8*h^10*
      p^2*QL*QR^2*LL^3*LLd^2 + 2079*nf^8*h^10*p^2*QL*QR^2*QRd^3*LLd*LR + 2345*
      nf^8*h^10*p^2*QL*QR^2*QRd^3*LL*LRd + 2345/2*nf^8*h^10*p^2*QL*QR^3*QRd*
      LLd*LR^2 + 2079*nf^8*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd + 2079/2*nf^8*h^10*
      p^2*QL*QR^3*QRd*LL^2*LLd + 7623/8*nf^8*h^10*p^2*QL*QR^4*QRd^2*LL + 2345/
      12*nf^8*h^10*p^2*QL*QR^5*LL*LR + 231/2*nf^8*h^10*p^2*QL*QLd*LR^3*LRd^3
       + 2345/6*nf^8*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd + 2079/2*nf^8*h^10*p^2*QL*
      QLd*LL*LLd*LR^2*LRd^2 + 2345/6*nf^8*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 + 2345/
      6*nf^8*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 + 2079/2*nf^8*h^10*p^2*QL*QLd*LL^2*
      LLd^2*LR*LRd + 2345/6*nf^8*h^10*p^2*QL*QLd*LL^3*LLd*LRd^2 + 231/2*nf^8*
      h^10*p^2*QL*QLd*LL^3*LLd^3 + 2345/2*nf^8*h^10*p^2*QL*QLd*QRd^3*LR*LRd^2
       + 2079/2*nf^8*h^10*p^2*QL*QLd*QRd^3*LLd^2*LR + 2345*nf^8*h^10*p^2*QL*
      QLd*QRd^3*LL*LLd*LRd + 2079*nf^8*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 +
      2345*nf^8*h^10*p^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 8316*nf^8*h^10*p^2*QL*QLd*
      QR*QRd*LL*LLd*LR*LRd + 2345*nf^8*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 +
      2079*nf^8*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 25795/12*nf^8*h^10*p^2*QL*
      QLd*QR*QRd^4*LRd + 6237*nf^8*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd + 6237*
      nf^8*h^10*p^2*QL*QLd*QR^2*QRd^2*LL*LLd + 2345/2*nf^8*h^10*p^2*QL*QLd*
      QR^3*LR^2*LRd + 2345*nf^8*h^10*p^2*QL*QLd*QR^3*LL*LLd*LR + 2079/2*nf^8*
      h^10*p^2*QL*QLd*QR^3*LL^2*LRd + 5313/2*nf^8*h^10*p^2*QL*QLd*QR^3*QRd^3
       + 25795/12*nf^8*h^10*p^2*QL*QLd*QR^4*QRd*LR + 6237/2*nf^8*h^10*p^2*QL*
      QLd^2*QRd^2*LLd*LR*LRd + 7035/4*nf^8*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 +
      6237/4*nf^8*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 + 2345*nf^8*h^10*p^2*QL*
      QLd^2*QR*LLd*LR^2*LRd + 2079*nf^8*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 +
      2345*nf^8*h^10*p^2*QL*QLd^2*QR*LL*LLd^2*LR + 2079*nf^8*h^10*p^2*QL*QLd^2
      *QR*LL^2*LLd*LRd + 7623/2*nf^8*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 7035*
      nf^8*h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*LR + 6237*nf^8*h^10*p^2*QL*QLd^2*
      QR^2*QRd*LL*LRd + 25795/24*nf^8*h^10*p^2*QL*QLd^2*QR^4*LL + 2079/2*nf^8*
      h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 + 2345/2*nf^8*h^10*p^2*QL*QLd^3*QRd*LLd^2
      *LR + 2079*nf^8*h^10*p^2*QL*QLd^3*QRd*LL*LLd*LRd + 7623/2*nf^8*h^10*p^2*
      QL*QLd^3*QR*QRd^2*LRd + 2345*nf^8*h^10*p^2*QL*QLd^3*QR^2*LR*LRd + 2345*
      nf^8*h^10*p^2*QL*QLd^3*QR^2*LL*LLd + 53935/18*nf^8*h^10*p^2*QL*QLd^3*
      QR^3*QRd + 2345/4*nf^8*h^10*p^2*QL*QLd^4*LLd*LR*LRd + 2079/8*nf^8*h^10*
      p^2*QL*QLd^4*LL*LRd^2 + 2345/8*nf^8*h^10*p^2*QL*QLd^4*LL*LLd^2 + 25795/
      12*nf^8*h^10*p^2*QL*QLd^4*QR*QRd*LLd + 5159/12*nf^8*h^10*p^2*QL*QLd^5*QR
      *LRd + 2345/4*nf^8*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 2079/4*nf^8*h^10*p^2
      *QL^2*QRd^2*LLd^2*LR^2 + 2345*nf^8*h^10*p^2*QL^2*QRd^2*LL*LLd*LR*LRd +
      931*nf^8*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 2345/4*nf^8*h^10*p^2*QL^2*
      QRd^2*LL^2*LLd^2 + 10241/30*nf^8*h^10*p^2*QL^2*QRd^5*LRd + 693/4*nf^8*
      h^10*p^2*QL^2*QR*LR^3*LRd^2 + 2345/12*nf^8*h^10*p^2*QL^2*QR*LLd^2*LR^3
       + 2079/2*nf^8*h^10*p^2*QL^2*QR*LL*LLd*LR^2*LRd + 2345/4*nf^8*h^10*p^2*
      QL^2*QR*LL^2*LR*LRd^2 + 2079/4*nf^8*h^10*p^2*QL^2*QR*LL^2*LLd^2*LR +
      2345/6*nf^8*h^10*p^2*QL^2*QR*LL^3*LLd*LRd + 2345*nf^8*h^10*p^2*QL^2*QR*
      QRd^3*LR*LRd + 2345*nf^8*h^10*p^2*QL^2*QR*QRd^3*LL*LLd + 6237/4*nf^8*
      h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd + 6237/2*nf^8*h^10*p^2*QL^2*QR^2*QRd*LL*
      LLd*LR + 7035/4*nf^8*h^10*p^2*QL^2*QR^2*QRd*LL^2*LRd + 53935/48*nf^8*
      h^10*p^2*QL^2*QR^2*QRd^4 + 7623/4*nf^8*h^10*p^2*QL^2*QR^3*QRd^2*LR +
      11725/48*nf^8*h^10*p^2*QL^2*QR^4*LR^2 + 3465/16*nf^8*h^10*p^2*QL^2*QR^4*
      LL^2 + 2079*nf^8*h^10*p^2*QL^2*QLd*QRd*LLd*LR^2*LRd + 2345*nf^8*h^10*p^2
      *QL^2*QLd*QRd*LL*LR*LRd^2 + 2079*nf^8*h^10*p^2*QL^2*QLd*QRd*LL*LLd^2*LR
       + 2345*nf^8*h^10*p^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 25795/24*nf^8*h^10*p^2
      *QL^2*QLd*QRd^4*LLd + 6237*nf^8*h^10*p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 7035
      *nf^8*h^10*p^2*QL^2*QLd*QR*QRd^2*LL*LRd + 7035/4*nf^8*h^10*p^2*QL^2*QLd*
      QR^2*LLd*LR^2 + 6237/2*nf^8*h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd + 6237/4*
      nf^8*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 7623/2*nf^8*h^10*p^2*QL^2*QLd*
      QR^3*QRd*LL + 2079/4*nf^8*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 + 2345/4*nf^8*
      h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 + 2079*nf^8*h^10*p^2*QL^2*QLd^2*LL*LLd*LR
      *LRd + 2345/4*nf^8*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 2079/4*nf^8*h^10*p^2
      *QL^2*QLd^2*LL^2*LLd^2 + 25795/12*nf^8*h^10*p^2*QL^2*QLd^2*QRd^3*LRd +
      6237*nf^8*h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd + 6237*nf^8*h^10*p^2*QL^2*
      QLd^2*QR*QRd*LL*LLd + 47817/8*nf^8*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 +
      25795/12*nf^8*h^10*p^2*QL^2*QLd^2*QR^3*LR + 7623/4*nf^8*h^10*p^2*QL^2*
      QLd^3*QRd^2*LLd + 2345*nf^8*h^10*p^2*QL^2*QLd^3*QR*LLd*LR + 2079*nf^8*
      h^10*p^2*QL^2*QLd^3*QR*LL*LRd + 7623/8*nf^8*h^10*p^2*QL^2*QLd^4*QRd*LRd
       + 53935/48*nf^8*h^10*p^2*QL^2*QLd^4*QR^2 + 5159/24*nf^8*h^10*p^2*QL^2*
      QLd^5*LLd + 231/2*nf^8*h^10*p^2*QL^3*LLd*LR^3*LRd + 2345/12*nf^8*h^10*
      p^2*QL^3*LL*LR^2*LRd^2 + 693/4*nf^8*h^10*p^2*QL^3*LL*LLd^2*LR^2 + 2345/6
      *nf^8*h^10*p^2*QL^3*LL^2*LLd*LR*LRd + 931/9*nf^8*h^10*p^2*QL^3*LL^3*
      LRd^2 + 2345/36*nf^8*h^10*p^2*QL^3*LL^3*LLd^2 + 2345/3*nf^8*h^10*p^2*
      QL^3*QRd^3*LLd*LR + 3724/3*nf^8*h^10*p^2*QL^3*QRd^3*LL*LRd + 2079/2*nf^8
      *h^10*p^2*QL^3*QR*QRd*LLd*LR^2 + 2345*nf^8*h^10*p^2*QL^3*QR*QRd*LL*LR*
      LRd + 2345/2*nf^8*h^10*p^2*QL^3*QR*QRd*LL^2*LLd + 25795/12*nf^8*h^10*p^2
      *QL^3*QR^2*QRd^2*LL + 1155/2*nf^8*h^10*p^2*QL^3*QR^3*LL*LR + 2345*nf^8*
      h^10*p^2*QL^3*QLd*QRd^2*LR*LRd + 2345*nf^8*h^10*p^2*QL^3*QLd*QRd^2*LL*
      LLd + 2079/2*nf^8*h^10*p^2*QL^3*QLd*QR*LR^2*LRd + 2079*nf^8*h^10*p^2*
      QL^3*QLd*QR*LL*LLd*LR + 2345/2*nf^8*h^10*p^2*QL^3*QLd*QR*LL^2*LRd +
      53935/18*nf^8*h^10*p^2*QL^3*QLd*QR*QRd^3 + 7623/2*nf^8*h^10*p^2*QL^3*QLd
      *QR^2*QRd*LR + 2079*nf^8*h^10*p^2*QL^3*QLd^2*QRd*LLd*LR + 2345*nf^8*h^10
      *p^2*QL^3*QLd^2*QRd*LL*LRd + 7623/4*nf^8*h^10*p^2*QL^3*QLd^2*QR^2*LL +
      693*nf^8*h^10*p^2*QL^3*QLd^3*LR*LRd + 693*nf^8*h^10*p^2*QL^3*QLd^3*LL*
      LLd + 5313/2*nf^8*h^10*p^2*QL^3*QLd^3*QR*QRd + 2345/8*nf^8*h^10*p^2*QL^4
      *QRd*LR^2*LRd + 2345/4*nf^8*h^10*p^2*QL^4*QRd*LL*LLd*LR + 931/2*nf^8*
      h^10*p^2*QL^4*QRd*LL^2*LRd + 21413/72*nf^8*h^10*p^2*QL^4*QRd^4 + 25795/
      24*nf^8*h^10*p^2*QL^4*QR*QRd^2*LR + 3465/16*nf^8*h^10*p^2*QL^4*QR^2*LR^2
       + 11725/48*nf^8*h^10*p^2*QL^4*QR^2*LL^2 + 2079/8*nf^8*h^10*p^2*QL^4*QLd
      *LLd*LR^2 + 2345/4*nf^8*h^10*p^2*QL^4*QLd*LL*LR*LRd + 2345/8*nf^8*h^10*
      p^2*QL^4*QLd*LL^2*LLd + 25795/12*nf^8*h^10*p^2*QL^4*QLd*QR*QRd*LL +
      53935/48*nf^8*h^10*p^2*QL^4*QLd^2*QRd^2 + 7623/8*nf^8*h^10*p^2*QL^4*
      QLd^2*QR*LR + 5313/32*nf^8*h^10*p^2*QL^4*QLd^4 + 10241/30*nf^8*h^10*p^2*
      QL^5*QRd^2*LL + 2345/12*nf^8*h^10*p^2*QL^5*QR*LL*LR + 5159/12*nf^8*h^10*
      p^2*QL^5*QLd*QRd*LR + 5159/24*nf^8*h^10*p^2*QL^5*QLd^2*LL + 2345/144*
      nf^8*h^10*p^2*QL^6*LR^2 + 931/36*nf^8*h^10*p^2*QL^6*LL^2 + 301/48*nf^8*
      h^10*u*p*LR^4*LRd^4 + 1015/24*nf^8*h^10*u*p*LLd^2*LR^4*LRd^2 + 98/9*nf^8
      *h^10*u*p*LLd^4*LR^4 + 301/3*nf^8*h^10*u*p*LL*LLd*LR^3*LRd^3 + 1015/9*
      nf^8*h^10*u*p*LL*LLd^3*LR^3*LRd + 1015/24*nf^8*h^10*u*p*LL^2*LR^2*LRd^4
       + 903/4*nf^8*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 1015/24*nf^8*h^10*u*p*
      LL^2*LLd^4*LR^2 + 1015/9*nf^8*h^10*u*p*LL^3*LLd*LR*LRd^3 + 301/3*nf^8*
      h^10*u*p*LL^3*LLd^3*LR*LRd + 98/9*nf^8*h^10*u*p*LL^4*LRd^4 + 1015/24*
      nf^8*h^10*u*p*LL^4*LLd^2*LRd^2 + 301/48*nf^8*h^10*u*p*LL^4*LLd^4 + 1015/
      18*nf^8*h^10*u*p*QRd^3*LR^2*LRd^3 + 301/2*nf^8*h^10*u*p*QRd^3*LLd^2*LR^2
      *LRd + 1015/3*nf^8*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 + 301/3*nf^8*h^10*u*p*
      QRd^3*LL*LLd^3*LR + 784/9*nf^8*h^10*u*p*QRd^3*LL^2*LRd^3 + 1015/6*nf^8*
      h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 196/9*nf^8*h^10*u*p*QRd^6*LRd^2 + 1015/
      72*nf^8*h^10*u*p*QRd^6*LLd^2 + 301/3*nf^8*h^10*u*p*QR*QRd*LR^3*LRd^3 +
      1015/3*nf^8*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd + 903*nf^8*h^10*u*p*QR*QRd*LL
      *LLd*LR^2*LRd^2 + 1015/3*nf^8*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 + 1015/3*
      nf^8*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 + 903*nf^8*h^10*u*p*QR*QRd*LL^2*LLd^2
      *LR*LRd + 1015/3*nf^8*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 301/3*nf^8*h^10*u
      *p*QR*QRd*LL^3*LLd^3 + 1015/4*nf^8*h^10*u*p*QR*QRd^4*LR*LRd^2 + 903/4*
      nf^8*h^10*u*p*QR*QRd^4*LLd^2*LR + 1015/2*nf^8*h^10*u*p*QR*QRd^4*LL*LLd*
      LRd + 903/2*nf^8*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 1015/2*nf^8*h^10*u*p*
      QR^2*QRd^2*LLd^2*LR^2 + 1806*nf^8*h^10*u*p*QR^2*QRd^2*LL*LLd*LR*LRd +
      1015/2*nf^8*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 903/2*nf^8*h^10*u*p*QR^2*
      QRd^2*LL^2*LLd^2 + 2233/12*nf^8*h^10*u*p*QR^2*QRd^5*LRd + 1015/18*nf^8*
      h^10*u*p*QR^3*LR^3*LRd^2 + 784/9*nf^8*h^10*u*p*QR^3*LLd^2*LR^3 + 1015/3*
      nf^8*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 301/2*nf^8*h^10*u*p*QR^3*LL^2*LR*
      LRd^2 + 1015/6*nf^8*h^10*u*p*QR^3*LL^2*LLd^2*LR + 301/3*nf^8*h^10*u*p*
      QR^3*LL^3*LLd*LRd + 602*nf^8*h^10*u*p*QR^3*QRd^3*LR*LRd + 602*nf^8*h^10*
      u*p*QR^3*QRd^3*LL*LLd + 1015/4*nf^8*h^10*u*p*QR^4*QRd*LR^2*LRd + 1015/2*
      nf^8*h^10*u*p*QR^4*QRd*LL*LLd*LR + 903/4*nf^8*h^10*u*p*QR^4*QRd*LL^2*LRd
       + 6923/48*nf^8*h^10*u*p*QR^4*QRd^4 + 2233/12*nf^8*h^10*u*p*QR^5*QRd^2*
      LR + 196/9*nf^8*h^10*u*p*QR^6*LR^2 + 1015/72*nf^8*h^10*u*p*QR^6*LL^2 +
      903/2*nf^8*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + 1015/6*nf^8*h^10*u*p*QLd*
      QRd^2*LLd^3*LR^2 + 1015/3*nf^8*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 903*nf^8
      *h^10*u*p*QLd*QRd^2*LL*LLd^2*LR*LRd + 1015/2*nf^8*h^10*u*p*QLd*QRd^2*
      LL^2*LLd*LRd^2 + 301/2*nf^8*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 1015/6*nf^8*
      h^10*u*p*QLd*QRd^5*LLd*LRd + 1015/3*nf^8*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2
       + 1568/9*nf^8*h^10*u*p*QLd*QR*LLd^3*LR^3 + 301*nf^8*h^10*u*p*QLd*QR*LL*
      LR^2*LRd^3 + 1015*nf^8*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 903*nf^8*h^10
      *u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 1015/3*nf^8*h^10*u*p*QLd*QR*LL^2*LLd^3*
      LR + 1015/9*nf^8*h^10*u*p*QLd*QR*LL^3*LRd^3 + 301*nf^8*h^10*u*p*QLd*QR*
      LL^3*LLd^2*LRd + 1806*nf^8*h^10*u*p*QLd*QR*QRd^3*LLd*LR*LRd + 1015*nf^8*
      h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 + 903*nf^8*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2
       + 2030*nf^8*h^10*u*p*QLd*QR^2*QRd*LLd*LR^2*LRd + 1806*nf^8*h^10*u*p*QLd
      *QR^2*QRd*LL*LR*LRd^2 + 2030*nf^8*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR +
      1806*nf^8*h^10*u*p*QLd*QR^2*QRd*LL^2*LLd*LRd + 3311/4*nf^8*h^10*u*p*QLd*
      QR^2*QRd^4*LLd + 2030*nf^8*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 1806*nf^8*
      h^10*u*p*QLd*QR^3*QRd^2*LL*LRd + 392*nf^8*h^10*u*p*QLd*QR^4*LLd*LR^2 +
      1015/2*nf^8*h^10*u*p*QLd*QR^4*LL*LR*LRd + 1015/4*nf^8*h^10*u*p*QLd*QR^4*
      LL^2*LLd + 2233/6*nf^8*h^10*u*p*QLd*QR^5*QRd*LL + 301/2*nf^8*h^10*u*p*
      QLd^2*QRd*LR^2*LRd^3 + 1015/2*nf^8*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd +
      903*nf^8*h^10*u*p*QLd^2*QRd*LL*LLd*LR*LRd^2 + 1015/3*nf^8*h^10*u*p*QLd^2
      *QRd*LL*LLd^3*LR + 1015/6*nf^8*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 903/2*
      nf^8*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 5075/24*nf^8*h^10*u*p*QLd^2*
      QRd^4*LRd^2 + 1505/8*nf^8*h^10*u*p*QLd^2*QRd^4*LLd^2 + 2709/2*nf^8*h^10*
      u*p*QLd^2*QR*QRd^2*LR*LRd^2 + 3045/2*nf^8*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*
      LR + 2709*nf^8*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 1015/2*nf^8*h^10*u*p
      *QLd^2*QR^2*LR^2*LRd^2 + 784*nf^8*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 2030*
      nf^8*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 903/2*nf^8*h^10*u*p*QLd^2*QR^2*
      LL^2*LRd^2 + 1015/2*nf^8*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 3311/2*nf^8*
      h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 2030*nf^8*h^10*u*p*QLd^2*QR^3*QRd*LR*LRd
       + 2030*nf^8*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 23345/24*nf^8*h^10*u*p*
      QLd^2*QR^4*QRd^2 + 4312/15*nf^8*h^10*u*p*QLd^2*QR^5*LR + 1015/6*nf^8*
      h^10*u*p*QLd^3*LLd*LR^2*LRd^2 + 784/9*nf^8*h^10*u*p*QLd^3*LLd^3*LR^2 +
      301/3*nf^8*h^10*u*p*QLd^3*LL*LR*LRd^3 + 1015/3*nf^8*h^10*u*p*QLd^3*LL*
      LLd^2*LR*LRd + 301/2*nf^8*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 + 1015/18*nf^8*
      h^10*u*p*QLd^3*LL^2*LLd^3 + 1505/3*nf^8*h^10*u*p*QLd^3*QRd^3*LLd*LRd +
      2030*nf^8*h^10*u*p*QLd^3*QR*QRd*LLd*LR*LRd + 903*nf^8*h^10*u*p*QLd^3*QR*
      QRd*LL*LRd^2 + 1015*nf^8*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 11165/6*nf^8*
      h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 3136/3*nf^8*h^10*u*p*QLd^3*QR^3*LLd*LR
       + 2030/3*nf^8*h^10*u*p*QLd^3*QR^3*LL*LRd + 1505/8*nf^8*h^10*u*p*QLd^4*
      QRd^2*LRd^2 + 5075/24*nf^8*h^10*u*p*QLd^4*QRd^2*LLd^2 + 1015/4*nf^8*h^10
      *u*p*QLd^4*QR*LR*LRd^2 + 392*nf^8*h^10*u*p*QLd^4*QR*LLd^2*LR + 1015/2*
      nf^8*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 11165/12*nf^8*h^10*u*p*QLd^4*QR^2*
      QRd*LRd + 2254/9*nf^8*h^10*u*p*QLd^4*QR^4 + 1015/6*nf^8*h^10*u*p*QLd^5*
      QRd*LLd*LRd + 4312/15*nf^8*h^10*u*p*QLd^5*QR^2*LLd + 1015/72*nf^8*h^10*u
      *p*QLd^6*LRd^2 + 196/9*nf^8*h^10*u*p*QLd^6*LLd^2 + 301*nf^8*h^10*u*p*QL*
      QRd*LLd*LR^3*LRd^2 + 1015/9*nf^8*h^10*u*p*QL*QRd*LLd^3*LR^3 + 1015/3*
      nf^8*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 + 903*nf^8*h^10*u*p*QL*QRd*LL*LLd^2*
      LR^2*LRd + 1015*nf^8*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 + 301*nf^8*h^10*u
      *p*QL*QRd*LL^2*LLd^3*LR + 1568/9*nf^8*h^10*u*p*QL*QRd*LL^3*LRd^3 + 1015/
      3*nf^8*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 1015/2*nf^8*h^10*u*p*QL*QRd^4*
      LLd*LR*LRd + 392*nf^8*h^10*u*p*QL*QRd^4*LL*LRd^2 + 1015/4*nf^8*h^10*u*p*
      QL*QRd^4*LL*LLd^2 + 1806*nf^8*h^10*u*p*QL*QR*QRd^2*LLd*LR^2*LRd + 2030*
      nf^8*h^10*u*p*QL*QR*QRd^2*LL*LR*LRd^2 + 1806*nf^8*h^10*u*p*QL*QR*QRd^2*
      LL*LLd^2*LR + 2030*nf^8*h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 2233/6*nf^8*
      h^10*u*p*QL*QR*QRd^5*LLd + 1015/3*nf^8*h^10*u*p*QL*QR^2*LLd*LR^3*LRd +
      903/2*nf^8*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 1015/2*nf^8*h^10*u*p*QL*QR^2
      *LL*LLd^2*LR^2 + 903*nf^8*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd + 1015/6*nf^8
      *h^10*u*p*QL*QR^2*LL^3*LRd^2 + 301/2*nf^8*h^10*u*p*QL*QR^2*LL^3*LLd^2 +
      1806*nf^8*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 2030*nf^8*h^10*u*p*QL*QR^2*
      QRd^3*LL*LRd + 1015*nf^8*h^10*u*p*QL*QR^3*QRd*LLd*LR^2 + 1806*nf^8*h^10*
      u*p*QL*QR^3*QRd*LL*LR*LRd + 903*nf^8*h^10*u*p*QL*QR^3*QRd*LL^2*LLd +
      3311/4*nf^8*h^10*u*p*QL*QR^4*QRd^2*LL + 1015/6*nf^8*h^10*u*p*QL*QR^5*LL*
      LR + 301/3*nf^8*h^10*u*p*QL*QLd*LR^3*LRd^3 + 1015/3*nf^8*h^10*u*p*QL*QLd
      *LLd^2*LR^3*LRd + 903*nf^8*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 1015/3*
      nf^8*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 + 1015/3*nf^8*h^10*u*p*QL*QLd*LL^2*LR
      *LRd^3 + 903*nf^8*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 1015/3*nf^8*h^10*u
      *p*QL*QLd*LL^3*LLd*LRd^2 + 301/3*nf^8*h^10*u*p*QL*QLd*LL^3*LLd^3 + 1015*
      nf^8*h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 + 903*nf^8*h^10*u*p*QL*QLd*QRd^3*
      LLd^2*LR + 2030*nf^8*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd + 1806*nf^8*h^10*u
      *p*QL*QLd*QR*QRd*LR^2*LRd^2 + 2030*nf^8*h^10*u*p*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 7224*nf^8*h^10*u*p*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 2030*nf^8*h^10*u
      *p*QL*QLd*QR*QRd*LL^2*LRd^2 + 1806*nf^8*h^10*u*p*QL*QLd*QR*QRd*LL^2*
      LLd^2 + 11165/6*nf^8*h^10*u*p*QL*QLd*QR*QRd^4*LRd + 5418*nf^8*h^10*u*p*
      QL*QLd*QR^2*QRd^2*LR*LRd + 5418*nf^8*h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd
       + 1015*nf^8*h^10*u*p*QL*QLd*QR^3*LR^2*LRd + 2030*nf^8*h^10*u*p*QL*QLd*
      QR^3*LL*LLd*LR + 903*nf^8*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 6923/3*nf^8*
      h^10*u*p*QL*QLd*QR^3*QRd^3 + 11165/6*nf^8*h^10*u*p*QL*QLd*QR^4*QRd*LR +
      2709*nf^8*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd + 3045/2*nf^8*h^10*u*p*QL*
      QLd^2*QRd^2*LL*LRd^2 + 2709/2*nf^8*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 +
      2030*nf^8*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd + 1806*nf^8*h^10*u*p*QL*
      QLd^2*QR*LL*LR*LRd^2 + 2030*nf^8*h^10*u*p*QL*QLd^2*QR*LL*LLd^2*LR + 1806
      *nf^8*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 3311*nf^8*h^10*u*p*QL*QLd^2*QR
      *QRd^3*LLd + 6090*nf^8*h^10*u*p*QL*QLd^2*QR^2*QRd*LLd*LR + 5418*nf^8*
      h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd + 11165/12*nf^8*h^10*u*p*QL*QLd^2*QR^4
      *LL + 903*nf^8*h^10*u*p*QL*QLd^3*QRd*LR*LRd^2 + 1015*nf^8*h^10*u*p*QL*
      QLd^3*QRd*LLd^2*LR + 1806*nf^8*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd + 3311*
      nf^8*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 2030*nf^8*h^10*u*p*QL*QLd^3*QR^2*
      LR*LRd + 2030*nf^8*h^10*u*p*QL*QLd^3*QR^2*LL*LLd + 23345/9*nf^8*h^10*u*p
      *QL*QLd^3*QR^3*QRd + 1015/2*nf^8*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 903/4*
      nf^8*h^10*u*p*QL*QLd^4*LL*LRd^2 + 1015/4*nf^8*h^10*u*p*QL*QLd^4*LL*LLd^2
       + 11165/6*nf^8*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 2233/6*nf^8*h^10*u*p*QL*
      QLd^5*QR*LRd + 1015/2*nf^8*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 903/2*nf^8*
      h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 2030*nf^8*h^10*u*p*QL^2*QRd^2*LL*LLd*LR
      *LRd + 784*nf^8*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 + 1015/2*nf^8*h^10*u*p*
      QL^2*QRd^2*LL^2*LLd^2 + 4312/15*nf^8*h^10*u*p*QL^2*QRd^5*LRd + 301/2*
      nf^8*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 1015/6*nf^8*h^10*u*p*QL^2*QR*LLd^2*
      LR^3 + 903*nf^8*h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd + 1015/2*nf^8*h^10*u*p*
      QL^2*QR*LL^2*LR*LRd^2 + 903/2*nf^8*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + 1015/
      3*nf^8*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 2030*nf^8*h^10*u*p*QL^2*QR*QRd^3*
      LR*LRd + 2030*nf^8*h^10*u*p*QL^2*QR*QRd^3*LL*LLd + 2709/2*nf^8*h^10*u*p*
      QL^2*QR^2*QRd*LR^2*LRd + 2709*nf^8*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR +
      3045/2*nf^8*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 23345/24*nf^8*h^10*u*p*
      QL^2*QR^2*QRd^4 + 3311/2*nf^8*h^10*u*p*QL^2*QR^3*QRd^2*LR + 5075/24*nf^8
      *h^10*u*p*QL^2*QR^4*LR^2 + 1505/8*nf^8*h^10*u*p*QL^2*QR^4*LL^2 + 1806*
      nf^8*h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd + 2030*nf^8*h^10*u*p*QL^2*QLd*
      QRd*LL*LR*LRd^2 + 1806*nf^8*h^10*u*p*QL^2*QLd*QRd*LL*LLd^2*LR + 2030*
      nf^8*h^10*u*p*QL^2*QLd*QRd*LL^2*LLd*LRd + 11165/12*nf^8*h^10*u*p*QL^2*
      QLd*QRd^4*LLd + 5418*nf^8*h^10*u*p*QL^2*QLd*QR*QRd^2*LLd*LR + 6090*nf^8*
      h^10*u*p*QL^2*QLd*QR*QRd^2*LL*LRd + 3045/2*nf^8*h^10*u*p*QL^2*QLd*QR^2*
      LLd*LR^2 + 2709*nf^8*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd + 2709/2*nf^8*h^10
      *u*p*QL^2*QLd*QR^2*LL^2*LLd + 3311*nf^8*h^10*u*p*QL^2*QLd*QR^3*QRd*LL +
      903/2*nf^8*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 1015/2*nf^8*h^10*u*p*QL^2*
      QLd^2*LLd^2*LR^2 + 1806*nf^8*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd + 1015/2*
      nf^8*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 903/2*nf^8*h^10*u*p*QL^2*QLd^2*
      LL^2*LLd^2 + 11165/6*nf^8*h^10*u*p*QL^2*QLd^2*QRd^3*LRd + 5418*nf^8*h^10
      *u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 5418*nf^8*h^10*u*p*QL^2*QLd^2*QR*QRd*LL*
      LLd + 20769/4*nf^8*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 11165/6*nf^8*h^10*u*
      p*QL^2*QLd^2*QR^3*LR + 3311/2*nf^8*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 2030*
      nf^8*h^10*u*p*QL^2*QLd^3*QR*LLd*LR + 1806*nf^8*h^10*u*p*QL^2*QLd^3*QR*LL
      *LRd + 3311/4*nf^8*h^10*u*p*QL^2*QLd^4*QRd*LRd + 23345/24*nf^8*h^10*u*p*
      QL^2*QLd^4*QR^2 + 2233/12*nf^8*h^10*u*p*QL^2*QLd^5*LLd + 301/3*nf^8*h^10
      *u*p*QL^3*LLd*LR^3*LRd + 1015/6*nf^8*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 301/2
      *nf^8*h^10*u*p*QL^3*LL*LLd^2*LR^2 + 1015/3*nf^8*h^10*u*p*QL^3*LL^2*LLd*
      LR*LRd + 784/9*nf^8*h^10*u*p*QL^3*LL^3*LRd^2 + 1015/18*nf^8*h^10*u*p*
      QL^3*LL^3*LLd^2 + 2030/3*nf^8*h^10*u*p*QL^3*QRd^3*LLd*LR + 3136/3*nf^8*
      h^10*u*p*QL^3*QRd^3*LL*LRd + 903*nf^8*h^10*u*p*QL^3*QR*QRd*LLd*LR^2 +
      2030*nf^8*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 1015*nf^8*h^10*u*p*QL^3*QR*
      QRd*LL^2*LLd + 11165/6*nf^8*h^10*u*p*QL^3*QR^2*QRd^2*LL + 1505/3*nf^8*
      h^10*u*p*QL^3*QR^3*LL*LR + 2030*nf^8*h^10*u*p*QL^3*QLd*QRd^2*LR*LRd +
      2030*nf^8*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd + 903*nf^8*h^10*u*p*QL^3*QLd*QR
      *LR^2*LRd + 1806*nf^8*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR + 1015*nf^8*h^10*u*
      p*QL^3*QLd*QR*LL^2*LRd + 23345/9*nf^8*h^10*u*p*QL^3*QLd*QR*QRd^3 + 3311*
      nf^8*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 1806*nf^8*h^10*u*p*QL^3*QLd^2*QRd*
      LLd*LR + 2030*nf^8*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd + 3311/2*nf^8*h^10*u*p
      *QL^3*QLd^2*QR^2*LL + 602*nf^8*h^10*u*p*QL^3*QLd^3*LR*LRd + 602*nf^8*
      h^10*u*p*QL^3*QLd^3*LL*LLd + 6923/3*nf^8*h^10*u*p*QL^3*QLd^3*QR*QRd +
      1015/4*nf^8*h^10*u*p*QL^4*QRd*LR^2*LRd + 1015/2*nf^8*h^10*u*p*QL^4*QRd*
      LL*LLd*LR + 392*nf^8*h^10*u*p*QL^4*QRd*LL^2*LRd + 2254/9*nf^8*h^10*u*p*
      QL^4*QRd^4 + 11165/12*nf^8*h^10*u*p*QL^4*QR*QRd^2*LR + 1505/8*nf^8*h^10*
      u*p*QL^4*QR^2*LR^2 + 5075/24*nf^8*h^10*u*p*QL^4*QR^2*LL^2 + 903/4*nf^8*
      h^10*u*p*QL^4*QLd*LLd*LR^2 + 1015/2*nf^8*h^10*u*p*QL^4*QLd*LL*LR*LRd +
      1015/4*nf^8*h^10*u*p*QL^4*QLd*LL^2*LLd + 11165/6*nf^8*h^10*u*p*QL^4*QLd*
      QR*QRd*LL + 23345/24*nf^8*h^10*u*p*QL^4*QLd^2*QRd^2 + 3311/4*nf^8*h^10*u
      *p*QL^4*QLd^2*QR*LR + 6923/48*nf^8*h^10*u*p*QL^4*QLd^4 + 4312/15*nf^8*
      h^10*u*p*QL^5*QRd^2*LL + 1015/6*nf^8*h^10*u*p*QL^5*QR*LL*LR + 2233/6*
      nf^8*h^10*u*p*QL^5*QLd*QRd*LR + 2233/12*nf^8*h^10*u*p*QL^5*QLd^2*LL +
      1015/72*nf^8*h^10*u*p*QL^6*LR^2 + 196/9*nf^8*h^10*u*p*QL^6*LL^2 + 389/
      288*nf^8*h^10*u^2*LR^4*LRd^4 + 217/24*nf^8*h^10*u^2*LLd^2*LR^4*LRd^2 +
      35/16*nf^8*h^10*u^2*LLd^4*LR^4 + 389/18*nf^8*h^10*u^2*LL*LLd*LR^3*LRd^3
       + 217/9*nf^8*h^10*u^2*LL*LLd^3*LR^3*LRd + 217/24*nf^8*h^10*u^2*LL^2*
      LR^2*LRd^4 + 389/8*nf^8*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 217/24*nf^8*
      h^10*u^2*LL^2*LLd^4*LR^2 + 217/9*nf^8*h^10*u^2*LL^3*LLd*LR*LRd^3 + 389/
      18*nf^8*h^10*u^2*LL^3*LLd^3*LR*LRd + 35/16*nf^8*h^10*u^2*LL^4*LRd^4 +
      217/24*nf^8*h^10*u^2*LL^4*LLd^2*LRd^2 + 389/288*nf^8*h^10*u^2*LL^4*LLd^4
       + 217/18*nf^8*h^10*u^2*QRd^3*LR^2*LRd^3 + 389/12*nf^8*h^10*u^2*QRd^3*
      LLd^2*LR^2*LRd + 217/3*nf^8*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 389/18*nf^8
      *h^10*u^2*QRd^3*LL*LLd^3*LR + 35/2*nf^8*h^10*u^2*QRd^3*LL^2*LRd^3 + 217/
      6*nf^8*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 35/8*nf^8*h^10*u^2*QRd^6*LRd^2 +
      217/72*nf^8*h^10*u^2*QRd^6*LLd^2 + 389/18*nf^8*h^10*u^2*QR*QRd*LR^3*
      LRd^3 + 217/3*nf^8*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd + 389/2*nf^8*h^10*u^2*
      QR*QRd*LL*LLd*LR^2*LRd^2 + 217/3*nf^8*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 +
      217/3*nf^8*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 389/2*nf^8*h^10*u^2*QR*QRd*
      LL^2*LLd^2*LR*LRd + 217/3*nf^8*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 389/18*
      nf^8*h^10*u^2*QR*QRd*LL^3*LLd^3 + 217/4*nf^8*h^10*u^2*QR*QRd^4*LR*LRd^2
       + 389/8*nf^8*h^10*u^2*QR*QRd^4*LLd^2*LR + 217/2*nf^8*h^10*u^2*QR*QRd^4*
      LL*LLd*LRd + 389/4*nf^8*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 217/2*nf^8*h^10
      *u^2*QR^2*QRd^2*LLd^2*LR^2 + 389*nf^8*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd
       + 217/2*nf^8*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 389/4*nf^8*h^10*u^2*QR^2*
      QRd^2*LL^2*LLd^2 + 2387/60*nf^8*h^10*u^2*QR^2*QRd^5*LRd + 217/18*nf^8*
      h^10*u^2*QR^3*LR^3*LRd^2 + 35/2*nf^8*h^10*u^2*QR^3*LLd^2*LR^3 + 217/3*
      nf^8*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 389/12*nf^8*h^10*u^2*QR^3*LL^2*LR*
      LRd^2 + 217/6*nf^8*h^10*u^2*QR^3*LL^2*LLd^2*LR + 389/18*nf^8*h^10*u^2*
      QR^3*LL^3*LLd*LRd + 389/3*nf^8*h^10*u^2*QR^3*QRd^3*LR*LRd + 389/3*nf^8*
      h^10*u^2*QR^3*QRd^3*LL*LLd + 217/4*nf^8*h^10*u^2*QR^4*QRd*LR^2*LRd + 217/
      2*nf^8*h^10*u^2*QR^4*QRd*LL*LLd*LR + 389/8*nf^8*h^10*u^2*QR^4*QRd*LL^2*
      LRd + 8947/288*nf^8*h^10*u^2*QR^4*QRd^4 + 2387/60*nf^8*h^10*u^2*QR^5*
      QRd^2*LR + 35/8*nf^8*h^10*u^2*QR^6*LR^2 + 217/72*nf^8*h^10*u^2*QR^6*LL^2
       + 389/4*nf^8*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 217/6*nf^8*h^10*u^2*
      QLd*QRd^2*LLd^3*LR^2 + 217/3*nf^8*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 + 389/2
      *nf^8*h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd + 217/2*nf^8*h^10*u^2*QLd*QRd^2
      *LL^2*LLd*LRd^2 + 389/12*nf^8*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 217/6*nf^8
      *h^10*u^2*QLd*QRd^5*LLd*LRd + 217/3*nf^8*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2
       + 35*nf^8*h^10*u^2*QLd*QR*LLd^3*LR^3 + 389/6*nf^8*h^10*u^2*QLd*QR*LL*
      LR^2*LRd^3 + 217*nf^8*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 389/2*nf^8*
      h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 217/3*nf^8*h^10*u^2*QLd*QR*LL^2*
      LLd^3*LR + 217/9*nf^8*h^10*u^2*QLd*QR*LL^3*LRd^3 + 389/6*nf^8*h^10*u^2*
      QLd*QR*LL^3*LLd^2*LRd + 389*nf^8*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd + 217*
      nf^8*h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 + 389/2*nf^8*h^10*u^2*QLd*QR*QRd^3*
      LL*LLd^2 + 434*nf^8*h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd + 389*nf^8*h^10*
      u^2*QLd*QR^2*QRd*LL*LR*LRd^2 + 434*nf^8*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*
      LR + 389*nf^8*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 4279/24*nf^8*h^10*u^2
      *QLd*QR^2*QRd^4*LLd + 434*nf^8*h^10*u^2*QLd*QR^3*QRd^2*LLd*LR + 389*nf^8
      *h^10*u^2*QLd*QR^3*QRd^2*LL*LRd + 315/4*nf^8*h^10*u^2*QLd*QR^4*LLd*LR^2
       + 217/2*nf^8*h^10*u^2*QLd*QR^4*LL*LR*LRd + 217/4*nf^8*h^10*u^2*QLd*QR^4
      *LL^2*LLd + 2387/30*nf^8*h^10*u^2*QLd*QR^5*QRd*LL + 389/12*nf^8*h^10*u^2
      *QLd^2*QRd*LR^2*LRd^3 + 217/2*nf^8*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd +
      389/2*nf^8*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 + 217/3*nf^8*h^10*u^2*
      QLd^2*QRd*LL*LLd^3*LR + 217/6*nf^8*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 + 389/4
      *nf^8*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 1085/24*nf^8*h^10*u^2*QLd^2*
      QRd^4*LRd^2 + 1945/48*nf^8*h^10*u^2*QLd^2*QRd^4*LLd^2 + 1167/4*nf^8*h^10
      *u^2*QLd^2*QR*QRd^2*LR*LRd^2 + 651/2*nf^8*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*
      LR + 1167/2*nf^8*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 217/2*nf^8*h^10*
      u^2*QLd^2*QR^2*LR^2*LRd^2 + 315/2*nf^8*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 +
      434*nf^8*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd + 389/4*nf^8*h^10*u^2*QLd^2*
      QR^2*LL^2*LRd^2 + 217/2*nf^8*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 4279/12*
      nf^8*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 434*nf^8*h^10*u^2*QLd^2*QR^3*QRd*LR
      *LRd + 434*nf^8*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd + 4991/24*nf^8*h^10*u^2*
      QLd^2*QR^4*QRd^2 + 231/4*nf^8*h^10*u^2*QLd^2*QR^5*LR + 217/6*nf^8*h^10*
      u^2*QLd^3*LLd*LR^2*LRd^2 + 35/2*nf^8*h^10*u^2*QLd^3*LLd^3*LR^2 + 389/18*
      nf^8*h^10*u^2*QLd^3*LL*LR*LRd^3 + 217/3*nf^8*h^10*u^2*QLd^3*LL*LLd^2*LR*
      LRd + 389/12*nf^8*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 217/18*nf^8*h^10*u^2*
      QLd^3*LL^2*LLd^3 + 1945/18*nf^8*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 434*nf^8*
      h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 389/2*nf^8*h^10*u^2*QLd^3*QR*QRd*LL*
      LRd^2 + 217*nf^8*h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 2387/6*nf^8*h^10*u^2*
      QLd^3*QR^2*QRd^2*LLd + 210*nf^8*h^10*u^2*QLd^3*QR^3*LLd*LR + 434/3*nf^8*
      h^10*u^2*QLd^3*QR^3*LL*LRd + 1945/48*nf^8*h^10*u^2*QLd^4*QRd^2*LRd^2 +
      1085/24*nf^8*h^10*u^2*QLd^4*QRd^2*LLd^2 + 217/4*nf^8*h^10*u^2*QLd^4*QR*
      LR*LRd^2 + 315/4*nf^8*h^10*u^2*QLd^4*QR*LLd^2*LR + 217/2*nf^8*h^10*u^2*
      QLd^4*QR*LL*LLd*LRd + 2387/12*nf^8*h^10*u^2*QLd^4*QR^2*QRd*LRd + 805/16*
      nf^8*h^10*u^2*QLd^4*QR^4 + 217/6*nf^8*h^10*u^2*QLd^5*QRd*LLd*LRd + 231/4
      *nf^8*h^10*u^2*QLd^5*QR^2*LLd + 217/72*nf^8*h^10*u^2*QLd^6*LRd^2 + 35/8*
      nf^8*h^10*u^2*QLd^6*LLd^2 + 389/6*nf^8*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 +
      217/9*nf^8*h^10*u^2*QL*QRd*LLd^3*LR^3 + 217/3*nf^8*h^10*u^2*QL*QRd*LL*
      LR^2*LRd^3 + 389/2*nf^8*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd + 217*nf^8*
      h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 389/6*nf^8*h^10*u^2*QL*QRd*LL^2*
      LLd^3*LR + 35*nf^8*h^10*u^2*QL*QRd*LL^3*LRd^3 + 217/3*nf^8*h^10*u^2*QL*
      QRd*LL^3*LLd^2*LRd + 217/2*nf^8*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 315/4*
      nf^8*h^10*u^2*QL*QRd^4*LL*LRd^2 + 217/4*nf^8*h^10*u^2*QL*QRd^4*LL*LLd^2
       + 389*nf^8*h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd + 434*nf^8*h^10*u^2*QL*QR*
      QRd^2*LL*LR*LRd^2 + 389*nf^8*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR + 434*nf^8
      *h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 2387/30*nf^8*h^10*u^2*QL*QR*QRd^5*
      LLd + 217/3*nf^8*h^10*u^2*QL*QR^2*LLd*LR^3*LRd + 389/4*nf^8*h^10*u^2*QL*
      QR^2*LL*LR^2*LRd^2 + 217/2*nf^8*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 + 389/2*
      nf^8*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd + 217/6*nf^8*h^10*u^2*QL*QR^2*LL^3
      *LRd^2 + 389/12*nf^8*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 389*nf^8*h^10*u^2*QL*
      QR^2*QRd^3*LLd*LR + 434*nf^8*h^10*u^2*QL*QR^2*QRd^3*LL*LRd + 217*nf^8*
      h^10*u^2*QL*QR^3*QRd*LLd*LR^2 + 389*nf^8*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd
       + 389/2*nf^8*h^10*u^2*QL*QR^3*QRd*LL^2*LLd + 4279/24*nf^8*h^10*u^2*QL*
      QR^4*QRd^2*LL + 217/6*nf^8*h^10*u^2*QL*QR^5*LL*LR + 389/18*nf^8*h^10*u^2
      *QL*QLd*LR^3*LRd^3 + 217/3*nf^8*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 389/2*
      nf^8*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 217/3*nf^8*h^10*u^2*QL*QLd*LL*
      LLd^3*LR^2 + 217/3*nf^8*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 389/2*nf^8*h^10*
      u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 217/3*nf^8*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2
       + 389/18*nf^8*h^10*u^2*QL*QLd*LL^3*LLd^3 + 217*nf^8*h^10*u^2*QL*QLd*
      QRd^3*LR*LRd^2 + 389/2*nf^8*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 434*nf^8*
      h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd + 389*nf^8*h^10*u^2*QL*QLd*QR*QRd*LR^2*
      LRd^2 + 434*nf^8*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 1556*nf^8*h^10*u^2*
      QL*QLd*QR*QRd*LL*LLd*LR*LRd + 434*nf^8*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2
       + 389*nf^8*h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 2387/6*nf^8*h^10*u^2*QL*
      QLd*QR*QRd^4*LRd + 1167*nf^8*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 1167*
      nf^8*h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd + 217*nf^8*h^10*u^2*QL*QLd*QR^3*
      LR^2*LRd + 434*nf^8*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR + 389/2*nf^8*h^10*u^2
      *QL*QLd*QR^3*LL^2*LRd + 8947/18*nf^8*h^10*u^2*QL*QLd*QR^3*QRd^3 + 2387/6
      *nf^8*h^10*u^2*QL*QLd*QR^4*QRd*LR + 1167/2*nf^8*h^10*u^2*QL*QLd^2*QRd^2*
      LLd*LR*LRd + 651/2*nf^8*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 + 1167/4*nf^8*
      h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 434*nf^8*h^10*u^2*QL*QLd^2*QR*LLd*
      LR^2*LRd + 389*nf^8*h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2 + 434*nf^8*h^10*u^2
      *QL*QLd^2*QR*LL*LLd^2*LR + 389*nf^8*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd +
      4279/6*nf^8*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 1302*nf^8*h^10*u^2*QL*QLd^2
      *QR^2*QRd*LLd*LR + 1167*nf^8*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 2387/12
      *nf^8*h^10*u^2*QL*QLd^2*QR^4*LL + 389/2*nf^8*h^10*u^2*QL*QLd^3*QRd*LR*
      LRd^2 + 217*nf^8*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 389*nf^8*h^10*u^2*QL*
      QLd^3*QRd*LL*LLd*LRd + 4279/6*nf^8*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd + 434*
      nf^8*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 434*nf^8*h^10*u^2*QL*QLd^3*QR^2*LL*
      LLd + 4991/9*nf^8*h^10*u^2*QL*QLd^3*QR^3*QRd + 217/2*nf^8*h^10*u^2*QL*
      QLd^4*LLd*LR*LRd + 389/8*nf^8*h^10*u^2*QL*QLd^4*LL*LRd^2 + 217/4*nf^8*
      h^10*u^2*QL*QLd^4*LL*LLd^2 + 2387/6*nf^8*h^10*u^2*QL*QLd^4*QR*QRd*LLd +
      2387/30*nf^8*h^10*u^2*QL*QLd^5*QR*LRd + 217/2*nf^8*h^10*u^2*QL^2*QRd^2*
      LR^2*LRd^2 + 389/4*nf^8*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 434*nf^8*h^10*
      u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 315/2*nf^8*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2
       + 217/2*nf^8*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 231/4*nf^8*h^10*u^2*QL^2*
      QRd^5*LRd + 389/12*nf^8*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 217/6*nf^8*h^10*
      u^2*QL^2*QR*LLd^2*LR^3 + 389/2*nf^8*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd +
      217/2*nf^8*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 + 389/4*nf^8*h^10*u^2*QL^2*QR*
      LL^2*LLd^2*LR + 217/3*nf^8*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 434*nf^8*h^10
      *u^2*QL^2*QR*QRd^3*LR*LRd + 434*nf^8*h^10*u^2*QL^2*QR*QRd^3*LL*LLd +
      1167/4*nf^8*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 1167/2*nf^8*h^10*u^2*QL^2*
      QR^2*QRd*LL*LLd*LR + 651/2*nf^8*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 4991/
      24*nf^8*h^10*u^2*QL^2*QR^2*QRd^4 + 4279/12*nf^8*h^10*u^2*QL^2*QR^3*QRd^2
      *LR + 1085/24*nf^8*h^10*u^2*QL^2*QR^4*LR^2 + 1945/48*nf^8*h^10*u^2*QL^2*
      QR^4*LL^2 + 389*nf^8*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*LRd + 434*nf^8*h^10*
      u^2*QL^2*QLd*QRd*LL*LR*LRd^2 + 389*nf^8*h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*
      LR + 434*nf^8*h^10*u^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 2387/12*nf^8*h^10*u^2
      *QL^2*QLd*QRd^4*LLd + 1167*nf^8*h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 1302
      *nf^8*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd + 651/2*nf^8*h^10*u^2*QL^2*QLd*
      QR^2*LLd*LR^2 + 1167/2*nf^8*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd + 1167/4*
      nf^8*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 4279/6*nf^8*h^10*u^2*QL^2*QLd*
      QR^3*QRd*LL + 389/4*nf^8*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 217/2*nf^8*
      h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 389*nf^8*h^10*u^2*QL^2*QLd^2*LL*LLd*LR*
      LRd + 217/2*nf^8*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 389/4*nf^8*h^10*u^2*
      QL^2*QLd^2*LL^2*LLd^2 + 2387/6*nf^8*h^10*u^2*QL^2*QLd^2*QRd^3*LRd + 1167
      *nf^8*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 1167*nf^8*h^10*u^2*QL^2*QLd^2*
      QR*QRd*LL*LLd + 8947/8*nf^8*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 2387/6*nf^8
      *h^10*u^2*QL^2*QLd^2*QR^3*LR + 4279/12*nf^8*h^10*u^2*QL^2*QLd^3*QRd^2*
      LLd + 434*nf^8*h^10*u^2*QL^2*QLd^3*QR*LLd*LR + 389*nf^8*h^10*u^2*QL^2*
      QLd^3*QR*LL*LRd + 4279/24*nf^8*h^10*u^2*QL^2*QLd^4*QRd*LRd + 4991/24*
      nf^8*h^10*u^2*QL^2*QLd^4*QR^2 + 2387/60*nf^8*h^10*u^2*QL^2*QLd^5*LLd +
      389/18*nf^8*h^10*u^2*QL^3*LLd*LR^3*LRd + 217/6*nf^8*h^10*u^2*QL^3*LL*
      LR^2*LRd^2 + 389/12*nf^8*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 217/3*nf^8*h^10*
      u^2*QL^3*LL^2*LLd*LR*LRd + 35/2*nf^8*h^10*u^2*QL^3*LL^3*LRd^2 + 217/18*
      nf^8*h^10*u^2*QL^3*LL^3*LLd^2 + 434/3*nf^8*h^10*u^2*QL^3*QRd^3*LLd*LR +
      210*nf^8*h^10*u^2*QL^3*QRd^3*LL*LRd + 389/2*nf^8*h^10*u^2*QL^3*QR*QRd*
      LLd*LR^2 + 434*nf^8*h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 217*nf^8*h^10*u^2*
      QL^3*QR*QRd*LL^2*LLd + 2387/6*nf^8*h^10*u^2*QL^3*QR^2*QRd^2*LL + 1945/18
      *nf^8*h^10*u^2*QL^3*QR^3*LL*LR + 434*nf^8*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd
       + 434*nf^8*h^10*u^2*QL^3*QLd*QRd^2*LL*LLd + 389/2*nf^8*h^10*u^2*QL^3*
      QLd*QR*LR^2*LRd + 389*nf^8*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR + 217*nf^8*
      h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 4991/9*nf^8*h^10*u^2*QL^3*QLd*QR*QRd^3
       + 4279/6*nf^8*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 389*nf^8*h^10*u^2*QL^3*
      QLd^2*QRd*LLd*LR + 434*nf^8*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 4279/12*
      nf^8*h^10*u^2*QL^3*QLd^2*QR^2*LL + 389/3*nf^8*h^10*u^2*QL^3*QLd^3*LR*LRd
       + 389/3*nf^8*h^10*u^2*QL^3*QLd^3*LL*LLd + 8947/18*nf^8*h^10*u^2*QL^3*
      QLd^3*QR*QRd + 217/4*nf^8*h^10*u^2*QL^4*QRd*LR^2*LRd + 217/2*nf^8*h^10*
      u^2*QL^4*QRd*LL*LLd*LR + 315/4*nf^8*h^10*u^2*QL^4*QRd*LL^2*LRd + 805/16*
      nf^8*h^10*u^2*QL^4*QRd^4 + 2387/12*nf^8*h^10*u^2*QL^4*QR*QRd^2*LR + 1945/
      48*nf^8*h^10*u^2*QL^4*QR^2*LR^2 + 1085/24*nf^8*h^10*u^2*QL^4*QR^2*LL^2
       + 389/8*nf^8*h^10*u^2*QL^4*QLd*LLd*LR^2 + 217/2*nf^8*h^10*u^2*QL^4*QLd*
      LL*LR*LRd + 217/4*nf^8*h^10*u^2*QL^4*QLd*LL^2*LLd + 2387/6*nf^8*h^10*u^2
      *QL^4*QLd*QR*QRd*LL + 4991/24*nf^8*h^10*u^2*QL^4*QLd^2*QRd^2 + 4279/24*
      nf^8*h^10*u^2*QL^4*QLd^2*QR*LR + 8947/288*nf^8*h^10*u^2*QL^4*QLd^4 + 231/
      4*nf^8*h^10*u^2*QL^5*QRd^2*LL + 217/6*nf^8*h^10*u^2*QL^5*QR*LL*LR + 2387/
      30*nf^8*h^10*u^2*QL^5*QLd*QRd*LR + 2387/60*nf^8*h^10*u^2*QL^5*QLd^2*LL
       + 217/72*nf^8*h^10*u^2*QL^6*LR^2 + 35/8*nf^8*h^10*u^2*QL^6*LL^2 + 1/8*
      nf^8*T*h^10*LLd*LR^5*LRd^4 + 5/18*nf^8*T*h^10*LLd^3*LR^5*LRd^2 + 91/120*
      nf^8*T*h^10*LLd^5*LR^5 + 1/8*nf^8*T*h^10*LL*LR^4*LRd^5 + 1/3*nf^8*T*h^10
      *LL*LLd^2*LR^4*LRd^3 + 15/8*nf^8*T*h^10*LL*LLd^4*LR^4*LRd + 1/3*nf^8*T*
      h^10*LL^2*LLd*LR^3*LRd^4 + 43/18*nf^8*T*h^10*LL^2*LLd^3*LR^3*LRd^2 + 5/
      18*nf^8*T*h^10*LL^2*LLd^5*LR^3 + 5/18*nf^8*T*h^10*LL^3*LR^2*LRd^5 + 43/
      18*nf^8*T*h^10*LL^3*LLd^2*LR^2*LRd^3 + 1/3*nf^8*T*h^10*LL^3*LLd^4*LR^2*
      LRd + 15/8*nf^8*T*h^10*LL^4*LLd*LR*LRd^4 + 1/3*nf^8*T*h^10*LL^4*LLd^3*LR
      *LRd^2 + 1/8*nf^8*T*h^10*LL^4*LLd^5*LR + 91/120*nf^8*T*h^10*LL^5*LRd^5
       + 5/18*nf^8*T*h^10*LL^5*LLd^2*LRd^3 + 1/8*nf^8*T*h^10*LL^5*LLd^4*LRd -
      5/3*nf^8*T*h^10*QRd^3*LLd*LR^3*LRd^3 + 2/3*nf^8*T*h^10*QRd^3*LLd^3*LR^3*
      LRd - 9/4*nf^8*T*h^10*QRd^3*LL*LR^2*LRd^4 + 2/3*nf^8*T*h^10*QRd^3*LL*
      LLd^2*LR^2*LRd^2 + 1/3*nf^8*T*h^10*QRd^3*LL*LLd^4*LR^2 - 23/6*nf^8*T*
      h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 7/3*nf^8*T*h^10*QRd^3*LL^2*LLd^3*LR*LRd
       - 7/12*nf^8*T*h^10*QRd^3*LL^3*LRd^4 - 83/36*nf^8*T*h^10*QRd^3*LL^3*
      LLd^2*LRd^2 - 5/36*nf^8*T*h^10*QRd^3*LL^3*LLd^4 + 3/4*nf^8*T*h^10*QRd^6*
      LLd*LR*LRd^2 + 1/3*nf^8*T*h^10*QRd^6*LLd^3*LR + 13/8*nf^8*T*h^10*QRd^6*
      LL*LLd^2*LRd - 1/2*nf^8*T*h^10*QR*QRd*LLd*LR^4*LRd^3 + 11/3*nf^8*T*h^10*
      QR*QRd*LLd^3*LR^4*LRd - 1/2*nf^8*T*h^10*QR*QRd*LL*LR^3*LRd^4 + 5/2*nf^8*
      T*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 11/3*nf^8*T*h^10*QR*QRd*LL*LLd^4*
      LR^3 + 5/2*nf^8*T*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 5/2*nf^8*T*h^10*QR*
      QRd*LL^2*LLd^3*LR^2*LRd + 11/3*nf^8*T*h^10*QR*QRd*LL^3*LR*LRd^4 + 5/2*
      nf^8*T*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 1/2*nf^8*T*h^10*QR*QRd*LL^3*
      LLd^4*LR + 11/3*nf^8*T*h^10*QR*QRd*LL^4*LLd*LRd^3 - 1/2*nf^8*T*h^10*QR*
      QRd*LL^4*LLd^3*LRd - 21/8*nf^8*T*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 5/6*nf^8
      *T*h^10*QR*QRd^4*LLd^3*LR^2 - 13/3*nf^8*T*h^10*QR*QRd^4*LL*LR*LRd^3 - 7/
      4*nf^8*T*h^10*QR*QRd^4*LL*LLd^2*LR*LRd - 7/2*nf^8*T*h^10*QR*QRd^4*LL^2*
      LLd*LRd^2 - 3/2*nf^8*T*h^10*QR*QRd^4*LL^2*LLd^3 + 5/6*nf^8*T*h^10*QR*
      QRd^7*LLd*LRd - nf^8*T*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 43/18*nf^8*T*
      h^10*QR^2*QRd^2*LLd^3*LR^3 - nf^8*T*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 7/2*
      nf^8*T*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd + 7/2*nf^8*T*h^10*QR^2*QRd^2*
      LL^2*LLd*LR*LRd^2 - nf^8*T*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 43/18*nf^8*T*
      h^10*QR^2*QRd^2*LL^3*LRd^3 - nf^8*T*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd - 3/4
      *nf^8*T*h^10*QR^2*QRd^5*LLd*LR*LRd - 299/120*nf^8*T*h^10*QR^2*QRd^5*LL*
      LRd^2 - 1/12*nf^8*T*h^10*QR^2*QRd^5*LL*LLd^2 - 9/4*nf^8*T*h^10*QR^3*LLd*
      LR^4*LRd^2 - 7/12*nf^8*T*h^10*QR^3*LLd^3*LR^4 - 5/3*nf^8*T*h^10*QR^3*LL*
      LR^3*LRd^3 - 23/6*nf^8*T*h^10*QR^3*LL*LLd^2*LR^3*LRd + 2/3*nf^8*T*h^10*
      QR^3*LL^2*LLd*LR^2*LRd^2 - 83/36*nf^8*T*h^10*QR^3*LL^2*LLd^3*LR^2 + 2/3*
      nf^8*T*h^10*QR^3*LL^3*LR*LRd^3 - 7/3*nf^8*T*h^10*QR^3*LL^3*LLd^2*LR*LRd
       + 1/3*nf^8*T*h^10*QR^3*LL^4*LLd*LRd^2 - 5/36*nf^8*T*h^10*QR^3*LL^4*
      LLd^3 + 1/6*nf^8*T*h^10*QR^3*QRd^6*LLd - 13/3*nf^8*T*h^10*QR^4*QRd*LLd*
      LR^3*LRd - 21/8*nf^8*T*h^10*QR^4*QRd*LL*LR^2*LRd^2 - 7/2*nf^8*T*h^10*
      QR^4*QRd*LL*LLd^2*LR^2 - 7/4*nf^8*T*h^10*QR^4*QRd*LL^2*LLd*LR*LRd - 5/6*
      nf^8*T*h^10*QR^4*QRd*LL^3*LRd^2 - 3/2*nf^8*T*h^10*QR^4*QRd*LL^3*LLd^2 -
      7/24*nf^8*T*h^10*QR^4*QRd^4*LLd*LR - 7/24*nf^8*T*h^10*QR^4*QRd^4*LL*LRd
       - 299/120*nf^8*T*h^10*QR^5*QRd^2*LLd*LR^2 - 3/4*nf^8*T*h^10*QR^5*QRd^2*
      LL*LR*LRd - 1/12*nf^8*T*h^10*QR^5*QRd^2*LL^2*LLd + 3/4*nf^8*T*h^10*QR^6*
      LL*LR^2*LRd + 13/8*nf^8*T*h^10*QR^6*LL^2*LLd*LR + 1/3*nf^8*T*h^10*QR^6*
      LL^3*LRd + 1/6*nf^8*T*h^10*QR^6*QRd^3*LL + 5/6*nf^8*T*h^10*QR^7*QRd*LL*
      LR - 5/6*nf^8*T*h^10*QLd*QRd^2*LR^3*LRd^4 - 5/3*nf^8*T*h^10*QLd*QRd^2*
      LLd^2*LR^3*LRd^2 + 43/12*nf^8*T*h^10*QLd*QRd^2*LLd^4*LR^3 - 9/2*nf^8*T*
      h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 5/2*nf^8*T*h^10*QLd*QRd^2*LL*LLd^3*
      LR^2*LRd + 1/12*nf^8*T*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 7/4*nf^8*T*h^10*
      QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 19/12*nf^8*T*h^10*QLd*QRd^2*LL^2*LLd^4*
      LR + 5/6*nf^8*T*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 7/3*nf^8*T*h^10*QLd*
      QRd^2*LL^3*LLd^3*LRd - 1/2*nf^8*T*h^10*QLd*QRd^5*LR*LRd^3 + 11/4*nf^8*T*
      h^10*QLd*QRd^5*LLd^2*LR*LRd + 13/12*nf^8*T*h^10*QLd*QRd^5*LL*LLd*LRd^2
       + 1/2*nf^8*T*h^10*QLd*QRd^5*LL*LLd^3 + 7/24*nf^8*T*h^10*QLd*QR*LR^4*
      LRd^4 - 47/24*nf^8*T*h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 49/8*nf^8*T*h^10*QLd
      *QR*LLd^4*LR^4 - 7/3*nf^8*T*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 19/3*nf^8*T*
      h^10*QLd*QR*LL*LLd^3*LR^3*LRd + 13/8*nf^8*T*h^10*QLd*QR*LL^2*LR^2*LRd^4
       + 21/2*nf^8*T*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 47/24*nf^8*T*h^10*QLd
      *QR*LL^2*LLd^4*LR^2 + 17/3*nf^8*T*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 - 7/3*
      nf^8*T*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 15/8*nf^8*T*h^10*QLd*QR*LL^4*
      LRd^4 + 13/8*nf^8*T*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 7/24*nf^8*T*h^10*QLd*
      QR*LL^4*LLd^4 - 9/2*nf^8*T*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 7/2*nf^8*T*
      h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 7*nf^8*T*h^10*QLd*QR*QRd^3*LL*LLd*LR*
      LRd^2 - 2*nf^8*T*h^10*QLd*QR*QRd^3*LL*LLd^3*LR - 5/3*nf^8*T*h^10*QLd*QR*
      QRd^3*LL^2*LRd^3 - 7/2*nf^8*T*h^10*QLd*QR*QRd^3*LL^2*LLd^2*LRd + 13/12*
      nf^8*T*h^10*QLd*QR*QRd^6*LRd^2 + 15/8*nf^8*T*h^10*QLd*QR*QRd^6*LLd^2 - 7/
      3*nf^8*T*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 6*nf^8*T*h^10*QLd*QR^2*QRd*LLd^2
      *LR^3*LRd + 6*nf^8*T*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 + 5*nf^8*T*h^10*QLd
      *QR^2*QRd*LL^2*LR*LRd^3 + 5*nf^8*T*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 - 7/
      3*nf^8*T*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 13/8*nf^8*T*h^10*QLd*QR^2*QRd^4*
      LR*LRd^2 - 19/12*nf^8*T*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 1/4*nf^8*T*h^10*
      QLd*QR^2*QRd^4*LL*LLd*LRd - 7/2*nf^8*T*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 +
      7/2*nf^8*T*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 5/6*nf^8*T*h^10*QLd*QR^3*
      QRd^5*LRd - 11/4*nf^8*T*h^10*QLd*QR^4*LR^3*LRd^2 - 21/4*nf^8*T*h^10*QLd*
      QR^4*LLd^2*LR^3 - 21/4*nf^8*T*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 7/2*nf^8*T
      *h^10*QLd*QR^4*LL^2*LR*LRd^2 - 7/8*nf^8*T*h^10*QLd*QR^4*LL^2*LLd^2*LR -
      11/6*nf^8*T*h^10*QLd*QR^4*LL^3*LLd*LRd + 1/2*nf^8*T*h^10*QLd*QR^4*QRd^3*
      LR*LRd + 1/2*nf^8*T*h^10*QLd*QR^4*QRd^3*LL*LLd - 29/12*nf^8*T*h^10*QLd*
      QR^5*QRd*LR^2*LRd - 5/2*nf^8*T*h^10*QLd*QR^5*QRd*LL*LLd*LR - 3/4*nf^8*T*
      h^10*QLd*QR^5*QRd*LL^2*LRd + 13/24*nf^8*T*h^10*QLd*QR^5*QRd^4 - 47/24*
      nf^8*T*h^10*QLd*QR^6*QRd^2*LR + 7/10*nf^8*T*h^10*QLd*QR^7*LR^2 + 8/15*
      nf^8*T*h^10*QLd*QR^7*LL^2 - 7/3*nf^8*T*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 5/
      6*nf^8*T*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 19/12*nf^8*T*h^10*QLd^2*QRd*LL*
      LR^2*LRd^4 - 7/4*nf^8*T*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 + 1/12*nf^8*T
      *h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 5/2*nf^8*T*h^10*QLd^2*QRd*LL^2*LLd*LR*
      LRd^3 - 9/2*nf^8*T*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd + 43/12*nf^8*T*h^10*
      QLd^2*QRd*LL^3*LRd^4 - 5/3*nf^8*T*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 5/6*
      nf^8*T*h^10*QLd^2*QRd*LL^3*LLd^4 + 1/8*nf^8*T*h^10*QLd^2*QRd^4*LLd*LR*
      LRd^2 + 19/12*nf^8*T*h^10*QLd^2*QRd^4*LLd^3*LR - 25/12*nf^8*T*h^10*QLd^2
      *QRd^4*LL*LRd^3 + 5/12*nf^8*T*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 21/2*nf^8*
      T*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 8*nf^8*T*h^10*QLd^2*QR*QRd^2*
      LLd^3*LR^2 - 13/2*nf^8*T*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 7/2*nf^8*T*
      h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd + 7/4*nf^8*T*h^10*QLd^2*QR*QRd^2*
      LL^2*LLd*LRd^2 - 37/6*nf^8*T*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 19/4*nf^8*
      T*h^10*QLd^2*QR*QRd^5*LLd*LRd - 19/3*nf^8*T*h^10*QLd^2*QR^2*LLd*LR^3*
      LRd^2 + 35/3*nf^8*T*h^10*QLd^2*QR^2*LLd^3*LR^3 - 4/3*nf^8*T*h^10*QLd^2*
      QR^2*LL*LR^2*LRd^3 + 7*nf^8*T*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 21*
      nf^8*T*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 19/3*nf^8*T*h^10*QLd^2*QR^2*
      LL^2*LLd^3*LR + 43/9*nf^8*T*h^10*QLd^2*QR^2*LL^3*LRd^3 - 4/3*nf^8*T*h^10
      *QLd^2*QR^2*LL^3*LLd^2*LRd + 11/3*nf^8*T*h^10*QLd^2*QR^2*QRd^3*LLd*LR*
      LRd + 5/3*nf^8*T*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 + 11/6*nf^8*T*h^10*QLd^2
      *QR^2*QRd^3*LL*LLd^2 + 7*nf^8*T*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd + 7*
      nf^8*T*h^10*QLd^2*QR^3*QRd*LL*LR*LRd^2 + 7*nf^8*T*h^10*QLd^2*QR^3*QRd*LL
      *LLd^2*LR + 7*nf^8*T*h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd + 17/6*nf^8*T*h^10
      *QLd^2*QR^3*QRd^4*LLd - 121/24*nf^8*T*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 43/
      8*nf^8*T*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 49/20*nf^8*T*h^10*QLd^2*QR^5*LLd
      *LR^2 - 1/12*nf^8*T*h^10*QLd^2*QR^5*LL*LR*LRd + 121/120*nf^8*T*h^10*
      QLd^2*QR^5*LL^2*LLd + 2/3*nf^8*T*h^10*QLd^2*QR^6*QRd*LL - 5/36*nf^8*T*
      h^10*QLd^3*LR^3*LRd^4 - 83/36*nf^8*T*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 7/12*
      nf^8*T*h^10*QLd^3*LLd^4*LR^3 - 7/3*nf^8*T*h^10*QLd^3*LL*LLd*LR^2*LRd^3
       - 23/6*nf^8*T*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 1/3*nf^8*T*h^10*QLd^3*LL^2
      *LR*LRd^4 + 2/3*nf^8*T*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 - 9/4*nf^8*T*h^10*
      QLd^3*LL^2*LLd^4*LR + 2/3*nf^8*T*h^10*QLd^3*LL^3*LLd*LRd^3 - 5/3*nf^8*T*
      h^10*QLd^3*LL^3*LLd^3*LRd - 4/3*nf^8*T*h^10*QLd^3*QRd^3*LR*LRd^3 - 4/3*
      nf^8*T*h^10*QLd^3*QRd^3*LL*LLd^3 - 11/3*nf^8*T*h^10*QLd^3*QR*QRd*LR^2*
      LRd^3 - 7/2*nf^8*T*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd - 8*nf^8*T*h^10*
      QLd^3*QR*QRd*LL*LLd^3*LR + 5/2*nf^8*T*h^10*QLd^3*QR*QRd*LL^2*LRd^3 - 7/2
      *nf^8*T*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 4/3*nf^8*T*h^10*QLd^3*QR*
      QRd^4*LRd^2 + 47/12*nf^8*T*h^10*QLd^3*QR*QRd^4*LLd^2 - 2/3*nf^8*T*h^10*
      QLd^3*QR^2*QRd^2*LR*LRd^2 + 13/3*nf^8*T*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR
       + 9/2*nf^8*T*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 7/6*nf^8*T*h^10*QLd^3*
      QR^3*LR^2*LRd^2 + 14*nf^8*T*h^10*QLd^3*QR^3*LLd^2*LR^2 + 14*nf^8*T*h^10*
      QLd^3*QR^3*LL*LLd*LR*LRd + 28/3*nf^8*T*h^10*QLd^3*QR^3*LL^2*LRd^2 + 7/6*
      nf^8*T*h^10*QLd^3*QR^3*LL^2*LLd^2 + 31/6*nf^8*T*h^10*QLd^3*QR^3*QRd^3*
      LRd + 31/3*nf^8*T*h^10*QLd^3*QR^4*QRd*LR*LRd + 31/3*nf^8*T*h^10*QLd^3*
      QR^4*QRd*LL*LLd + 74/45*nf^8*T*h^10*QLd^3*QR^5*QRd^2 + 7/4*nf^8*T*h^10*
      QLd^3*QR^6*LR + 5/12*nf^8*T*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 25/12*nf^8*T
      *h^10*QLd^4*QRd^2*LLd^3*LR + 19/12*nf^8*T*h^10*QLd^4*QRd^2*LL*LRd^3 + 1/
      8*nf^8*T*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 7/8*nf^8*T*h^10*QLd^4*QR*LLd*
      LR^2*LRd^2 - 21/4*nf^8*T*h^10*QLd^4*QR*LLd^3*LR^2 - 11/6*nf^8*T*h^10*
      QLd^4*QR*LL*LR*LRd^3 - 21/4*nf^8*T*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 7/2*
      nf^8*T*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 11/4*nf^8*T*h^10*QLd^4*QR*LL^2*
      LLd^3 + 23/6*nf^8*T*h^10*QLd^4*QR*QRd^3*LLd*LRd + 11/4*nf^8*T*h^10*QLd^4
      *QR^2*QRd*LLd*LR*LRd + 15/8*nf^8*T*h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 1/12*
      nf^8*T*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 61/12*nf^8*T*h^10*QLd^4*QR^3*QRd^2
      *LLd + 119/8*nf^8*T*h^10*QLd^4*QR^4*LLd*LR + 41/8*nf^8*T*h^10*QLd^4*QR^4
      *LL*LRd + 1/2*nf^8*T*h^10*QLd^5*QRd*LR*LRd^3 + 13/12*nf^8*T*h^10*QLd^5*
      QRd*LLd^2*LR*LRd + 11/4*nf^8*T*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 1/2*nf^8*T*
      h^10*QLd^5*QRd*LL*LLd^3 + 25/12*nf^8*T*h^10*QLd^5*QR*QRd^2*LRd^2 - 1/120
      *nf^8*T*h^10*QLd^5*QR*QRd^2*LLd^2 + 121/120*nf^8*T*h^10*QLd^5*QR^2*LR*
      LRd^2 - 49/20*nf^8*T*h^10*QLd^5*QR^2*LLd^2*LR - 1/12*nf^8*T*h^10*QLd^5*
      QR^2*LL*LLd*LRd + 18/5*nf^8*T*h^10*QLd^5*QR^3*QRd*LRd + 469/120*nf^8*T*
      h^10*QLd^5*QR^5 + 13/8*nf^8*T*h^10*QLd^6*LLd*LR*LRd^2 + 1/3*nf^8*T*h^10*
      QLd^6*LL*LRd^3 + 3/4*nf^8*T*h^10*QLd^6*LL*LLd^2*LRd + 11/4*nf^8*T*h^10*
      QLd^6*QR*QRd*LLd*LRd + 7/4*nf^8*T*h^10*QLd^6*QR^3*LLd + 8/15*nf^8*T*h^10
      *QLd^7*QR*LRd^2 + 7/10*nf^8*T*h^10*QLd^7*QR*LLd^2 + 7/24*nf^8*T*h^10*QL*
      QRd*LR^4*LRd^4 + 13/8*nf^8*T*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 15/8*nf^8*T*
      h^10*QL*QRd*LLd^4*LR^4 - 7/3*nf^8*T*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 17/3
      *nf^8*T*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 47/24*nf^8*T*h^10*QL*QRd*LL^2*
      LR^2*LRd^4 + 21/2*nf^8*T*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 + 13/8*nf^8*T
      *h^10*QL*QRd*LL^2*LLd^4*LR^2 + 19/3*nf^8*T*h^10*QL*QRd*LL^3*LLd*LR*LRd^3
       - 7/3*nf^8*T*h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 49/8*nf^8*T*h^10*QL*QRd*
      LL^4*LRd^4 - 47/24*nf^8*T*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 7/24*nf^8*T*
      h^10*QL*QRd*LL^4*LLd^4 - 11/4*nf^8*T*h^10*QL*QRd^4*LR^2*LRd^3 + 7/2*nf^8
      *T*h^10*QL*QRd^4*LLd^2*LR^2*LRd - 21/4*nf^8*T*h^10*QL*QRd^4*LL*LLd*LR*
      LRd^2 - 11/6*nf^8*T*h^10*QL*QRd^4*LL*LLd^3*LR - 21/4*nf^8*T*h^10*QL*
      QRd^4*LL^2*LRd^3 - 7/8*nf^8*T*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 7/10*nf^8*T
      *h^10*QL*QRd^7*LRd^2 + 8/15*nf^8*T*h^10*QL*QRd^7*LLd^2 - 7/3*nf^8*T*h^10
      *QL*QR*QRd^2*LR^3*LRd^3 + 5*nf^8*T*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 5*
      nf^8*T*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 6*nf^8*T*h^10*QL*QR*QRd^2*LL^2*
      LR*LRd^3 + 6*nf^8*T*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 - 7/3*nf^8*T*h^10*QL
      *QR*QRd^2*LL^3*LLd^3 - 29/12*nf^8*T*h^10*QL*QR*QRd^5*LR*LRd^2 - 3/4*nf^8
      *T*h^10*QL*QR*QRd^5*LLd^2*LR - 5/2*nf^8*T*h^10*QL*QR*QRd^5*LL*LLd*LRd -
      5/6*nf^8*T*h^10*QL*QR^2*LR^4*LRd^3 + 1/12*nf^8*T*h^10*QL*QR^2*LLd^2*LR^4
      *LRd - 9/2*nf^8*T*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 5/6*nf^8*T*h^10*QL*
      QR^2*LL*LLd^3*LR^3 - 5/3*nf^8*T*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 7/4*nf^8*
      T*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 5/2*nf^8*T*h^10*QL*QR^2*LL^3*LLd*LR
      *LRd^2 - 7/3*nf^8*T*h^10*QL*QR^2*LL^3*LLd^3*LR + 43/12*nf^8*T*h^10*QL*
      QR^2*LL^4*LRd^3 - 19/12*nf^8*T*h^10*QL*QR^2*LL^4*LLd^2*LRd + 7/2*nf^8*T*
      h^10*QL*QR^2*QRd^3*LLd^2*LR^2 - 7/2*nf^8*T*h^10*QL*QR^2*QRd^3*LL^2*LRd^2
       - 47/24*nf^8*T*h^10*QL*QR^2*QRd^6*LRd - 9/2*nf^8*T*h^10*QL*QR^3*QRd*
      LR^3*LRd^2 - 5/3*nf^8*T*h^10*QL*QR^3*QRd*LLd^2*LR^3 - 7*nf^8*T*h^10*QL*
      QR^3*QRd*LL*LLd*LR^2*LRd + 7/2*nf^8*T*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 7/
      2*nf^8*T*h^10*QL*QR^3*QRd*LL^2*LLd^2*LR - 2*nf^8*T*h^10*QL*QR^3*QRd*LL^3
      *LLd*LRd + 1/2*nf^8*T*h^10*QL*QR^3*QRd^4*LR*LRd + 1/2*nf^8*T*h^10*QL*
      QR^3*QRd^4*LL*LLd - 13/8*nf^8*T*h^10*QL*QR^4*QRd^2*LR^2*LRd + 1/4*nf^8*T
      *h^10*QL*QR^4*QRd^2*LL*LLd*LR - 19/12*nf^8*T*h^10*QL*QR^4*QRd^2*LL^2*LRd
       + 13/24*nf^8*T*h^10*QL*QR^4*QRd^5 - 1/2*nf^8*T*h^10*QL*QR^5*LR^3*LRd +
      13/12*nf^8*T*h^10*QL*QR^5*LL*LLd*LR^2 + 11/4*nf^8*T*h^10*QL*QR^5*LL^2*LR
      *LRd + 1/2*nf^8*T*h^10*QL*QR^5*LL^3*LLd + 5/6*nf^8*T*h^10*QL*QR^5*QRd^3*
      LR + 13/12*nf^8*T*h^10*QL*QR^6*QRd*LR^2 + 15/8*nf^8*T*h^10*QL*QR^6*QRd*
      LL^2 - 1/2*nf^8*T*h^10*QL*QLd*LLd*LR^4*LRd^3 + 11/3*nf^8*T*h^10*QL*QLd*
      LLd^3*LR^4*LRd - 1/2*nf^8*T*h^10*QL*QLd*LL*LR^3*LRd^4 + 5/2*nf^8*T*h^10*
      QL*QLd*LL*LLd^2*LR^3*LRd^2 + 11/3*nf^8*T*h^10*QL*QLd*LL*LLd^4*LR^3 + 5/2
      *nf^8*T*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 + 5/2*nf^8*T*h^10*QL*QLd*LL^2*
      LLd^3*LR^2*LRd + 11/3*nf^8*T*h^10*QL*QLd*LL^3*LR*LRd^4 + 5/2*nf^8*T*h^10
      *QL*QLd*LL^3*LLd^2*LR*LRd^2 - 1/2*nf^8*T*h^10*QL*QLd*LL^3*LLd^4*LR + 11/
      3*nf^8*T*h^10*QL*QLd*LL^4*LLd*LRd^3 - 1/2*nf^8*T*h^10*QL*QLd*LL^4*LLd^3*
      LRd - 7/2*nf^8*T*h^10*QL*QLd*QRd^3*LLd*LR^2*LRd^2 + 5/2*nf^8*T*h^10*QL*
      QLd*QRd^3*LLd^3*LR^2 - 8*nf^8*T*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 - 7/2*nf^8
      *T*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 - 11/3*nf^8*T*h^10*QL*QLd*QRd^3*LL^2
      *LLd^3 + 11/4*nf^8*T*h^10*QL*QLd*QRd^6*LLd*LRd - 4*nf^8*T*h^10*QL*QLd*QR
      *QRd*LLd*LR^3*LRd^2 + 38/3*nf^8*T*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 4*nf^8
      *T*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 + 14*nf^8*T*h^10*QL*QLd*QR*QRd*LL*
      LLd^2*LR^2*LRd + 14*nf^8*T*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 - 4*nf^8
      *T*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR + 38/3*nf^8*T*h^10*QL*QLd*QR*QRd*
      LL^3*LRd^3 - 4*nf^8*T*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 1/2*nf^8*T*
      h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd - 17/4*nf^8*T*h^10*QL*QLd*QR*QRd^4*LL*
      LRd^2 + 1/4*nf^8*T*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 9/4*nf^8*T*h^10*QL*
      QLd*QR^2*QRd^5*LLd - 8*nf^8*T*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 7/2*nf^8*T
      *h^10*QL*QLd*QR^3*LL*LR^2*LRd^2 - 7/2*nf^8*T*h^10*QL*QLd*QR^3*LL*LLd^2*
      LR^2 + 5/2*nf^8*T*h^10*QL*QLd*QR^3*LL^3*LRd^2 - 11/3*nf^8*T*h^10*QL*QLd*
      QR^3*LL^3*LLd^2 + 7/3*nf^8*T*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 7/3*nf^8*T*
      h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 17/4*nf^8*T*h^10*QL*QLd*QR^4*QRd*LLd*
      LR^2 + 1/2*nf^8*T*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 1/4*nf^8*T*h^10*QL*
      QLd*QR^4*QRd*LL^2*LLd + 9/4*nf^8*T*h^10*QL*QLd*QR^5*QRd^2*LL + 11/4*nf^8
      *T*h^10*QL*QLd*QR^6*LL*LR - 37/6*nf^8*T*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3
       + 7/4*nf^8*T*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd - 7/2*nf^8*T*h^10*QL*
      QLd^2*QRd^2*LL*LLd*LR*LRd^2 - 13/2*nf^8*T*h^10*QL*QLd^2*QRd^2*LL*LLd^3*
      LR + 8*nf^8*T*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 21/2*nf^8*T*h^10*QL*QLd^2
      *QRd^2*LL^2*LLd^2*LRd - 1/120*nf^8*T*h^10*QL*QLd^2*QRd^5*LRd^2 + 25/12*
      nf^8*T*h^10*QL*QLd^2*QRd^5*LLd^2 - 7/3*nf^8*T*h^10*QL*QLd^2*QR*LR^3*
      LRd^3 + 6*nf^8*T*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 6*nf^8*T*h^10*QL*
      QLd^2*QR*LL*LLd^3*LR^2 + 5*nf^8*T*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 5*
      nf^8*T*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 - 7/3*nf^8*T*h^10*QL*QLd^2*QR*
      LL^3*LLd^3 - 5/2*nf^8*T*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 + 4/3*nf^8*T*
      h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 2*nf^8*T*h^10*QL*QLd^2*QR*QRd^3*LL*LLd
      *LRd + 7/2*nf^8*T*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 + 14*nf^8*T*h^10*QL*
      QLd^2*QR^2*QRd*LLd^2*LR^2 + 14*nf^8*T*h^10*QL*QLd^2*QR^2*QRd*LL*LLd*LR*
      LRd + 28*nf^8*T*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 7/2*nf^8*T*h^10*QL*
      QLd^2*QR^2*QRd*LL^2*LLd^2 + 15/2*nf^8*T*h^10*QL*QLd^2*QR^2*QRd^4*LRd +
      23/2*nf^8*T*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd + 23/2*nf^8*T*h^10*QL*QLd^2*
      QR^3*QRd^2*LL*LLd - 1/12*nf^8*T*h^10*QL*QLd^2*QR^4*LR^2*LRd + 11/4*nf^8*
      T*h^10*QL*QLd^2*QR^4*LL*LLd*LR + 15/8*nf^8*T*h^10*QL*QLd^2*QR^4*LL^2*LRd
       + 13/2*nf^8*T*h^10*QL*QLd^2*QR^4*QRd^3 + 15/4*nf^8*T*h^10*QL*QLd^2*QR^5
      *QRd*LR - 7/2*nf^8*T*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 - 5/3*nf^8*T*h^10*
      QL*QLd^3*QRd*LLd^3*LR^2 - 2*nf^8*T*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 - 7*
      nf^8*T*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 7/2*nf^8*T*h^10*QL*QLd^3*QRd*
      LL^2*LLd*LRd^2 - 9/2*nf^8*T*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 23/6*nf^8*T*
      h^10*QL*QLd^3*QRd^4*LLd*LRd + 2*nf^8*T*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd
       + 4/3*nf^8*T*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 5/2*nf^8*T*h^10*QL*QLd^3
      *QR*QRd^2*LL*LLd^2 + 7*nf^8*T*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd + 7*nf^8*T
      *h^10*QL*QLd^3*QR^2*LL*LR*LRd^2 + 7*nf^8*T*h^10*QL*QLd^3*QR^2*LL*LLd^2*
      LR + 7*nf^8*T*h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd + 49/6*nf^8*T*h^10*QL*
      QLd^3*QR^2*QRd^3*LLd + 65/3*nf^8*T*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 67/3*
      nf^8*T*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 18/5*nf^8*T*h^10*QL*QLd^3*QR^5*LL
       - 3/2*nf^8*T*h^10*QL*QLd^4*LR^2*LRd^3 - 7/2*nf^8*T*h^10*QL*QLd^4*LLd^2*
      LR^2*LRd - 7/4*nf^8*T*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 - 13/3*nf^8*T*h^10*
      QL*QLd^4*LL*LLd^3*LR - 5/6*nf^8*T*h^10*QL*QLd^4*LL^2*LRd^3 - 21/8*nf^8*T
      *h^10*QL*QLd^4*LL^2*LLd^2*LRd + 47/12*nf^8*T*h^10*QL*QLd^4*QRd^3*LRd^2
       + 4/3*nf^8*T*h^10*QL*QLd^4*QRd^3*LLd^2 + 1/4*nf^8*T*h^10*QL*QLd^4*QR*
      QRd*LR*LRd^2 - 17/4*nf^8*T*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 1/2*nf^8*T*
      h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd + 67/8*nf^8*T*h^10*QL*QLd^4*QR^2*QRd^2*
      LRd + 31/3*nf^8*T*h^10*QL*QLd^4*QR^3*LR*LRd + 31/3*nf^8*T*h^10*QL*QLd^4*
      QR^3*LL*LLd + 307/24*nf^8*T*h^10*QL*QLd^4*QR^4*QRd + 19/4*nf^8*T*h^10*QL
      *QLd^5*QRd^2*LLd*LRd - 5/2*nf^8*T*h^10*QL*QLd^5*QR*LLd*LR*LRd - 3/4*nf^8
      *T*h^10*QL*QLd^5*QR*LL*LRd^2 - 29/12*nf^8*T*h^10*QL*QLd^5*QR*LL*LLd^2 +
      15/4*nf^8*T*h^10*QL*QLd^5*QR^2*QRd*LLd + 15/8*nf^8*T*h^10*QL*QLd^6*QRd*
      LRd^2 + 13/12*nf^8*T*h^10*QL*QLd^6*QRd*LLd^2 + 2/3*nf^8*T*h^10*QL*QLd^6*
      QR^2*LRd + 5/6*nf^8*T*h^10*QL*QLd^7*LLd*LRd - 4/3*nf^8*T*h^10*QL^2*QRd^2
      *LLd*LR^3*LRd^2 + 43/9*nf^8*T*h^10*QL^2*QRd^2*LLd^3*LR^3 - 19/3*nf^8*T*
      h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 21*nf^8*T*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*
      LRd + 7*nf^8*T*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 4/3*nf^8*T*h^10*QL^2*
      QRd^2*LL^2*LLd^3*LR + 35/3*nf^8*T*h^10*QL^2*QRd^2*LL^3*LRd^3 - 19/3*nf^8
      *T*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd - 1/12*nf^8*T*h^10*QL^2*QRd^5*LLd*LR*
      LRd - 49/20*nf^8*T*h^10*QL^2*QRd^5*LL*LRd^2 + 121/120*nf^8*T*h^10*QL^2*
      QRd^5*LL*LLd^2 - 19/12*nf^8*T*h^10*QL^2*QR*LLd*LR^4*LRd^2 + 43/12*nf^8*T
      *h^10*QL^2*QR*LLd^3*LR^4 - 7/3*nf^8*T*h^10*QL^2*QR*LL*LR^3*LRd^3 + 5/2*
      nf^8*T*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd - 7/4*nf^8*T*h^10*QL^2*QR*LL^2*LLd
      *LR^2*LRd^2 - 5/3*nf^8*T*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 5/6*nf^8*T*h^10*
      QL^2*QR*LL^3*LR*LRd^3 - 9/2*nf^8*T*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd + 1/12
      *nf^8*T*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 5/6*nf^8*T*h^10*QL^2*QR*LL^4*LLd^3
       + 7*nf^8*T*h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 7*nf^8*T*h^10*QL^2*QR*
      QRd^3*LL*LR*LRd^2 + 7*nf^8*T*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 7*nf^8*T*
      h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd + 2/3*nf^8*T*h^10*QL^2*QR*QRd^6*LLd - 13/
      2*nf^8*T*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd - 21/2*nf^8*T*h^10*QL^2*QR^2*
      QRd*LL*LR^2*LRd^2 + 7/4*nf^8*T*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 7/2*
      nf^8*T*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd + 8*nf^8*T*h^10*QL^2*QR^2*QRd*
      LL^3*LRd^2 - 37/6*nf^8*T*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 43/8*nf^8*T*
      h^10*QL^2*QR^2*QRd^4*LLd*LR - 121/24*nf^8*T*h^10*QL^2*QR^2*QRd^4*LL*LRd
       + 5/3*nf^8*T*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 11/3*nf^8*T*h^10*QL^2*QR^3
      *QRd^2*LL*LR*LRd + 11/6*nf^8*T*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 25/12*
      nf^8*T*h^10*QL^2*QR^4*LLd*LR^3 + 1/8*nf^8*T*h^10*QL^2*QR^4*LL*LR^2*LRd
       + 5/12*nf^8*T*h^10*QL^2*QR^4*LL^2*LLd*LR + 19/12*nf^8*T*h^10*QL^2*QR^4*
      LL^3*LRd + 17/6*nf^8*T*h^10*QL^2*QR^4*QRd^3*LL + 19/4*nf^8*T*h^10*QL^2*
      QR^5*QRd*LL*LR - 7/3*nf^8*T*h^10*QL^2*QLd*QRd*LR^3*LRd^3 + 5*nf^8*T*h^10
      *QL^2*QLd*QRd*LLd^2*LR^3*LRd + 5*nf^8*T*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2
       + 6*nf^8*T*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 + 6*nf^8*T*h^10*QL^2*QLd*QRd
      *LL^3*LLd*LRd^2 - 7/3*nf^8*T*h^10*QL^2*QLd*QRd*LL^3*LLd^3 - 1/12*nf^8*T*
      h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 15/8*nf^8*T*h^10*QL^2*QLd*QRd^4*LLd^2*LR
       + 11/4*nf^8*T*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 7/2*nf^8*T*h^10*QL^2*QLd
      *QR*QRd^2*LR^2*LRd^2 + 28*nf^8*T*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 14*
      nf^8*T*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 14*nf^8*T*h^10*QL^2*QLd*QR
      *QRd^2*LL^2*LRd^2 + 7/2*nf^8*T*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 + 15/4*
      nf^8*T*h^10*QL^2*QLd*QR*QRd^5*LRd - 37/6*nf^8*T*h^10*QL^2*QLd*QR^2*LR^3*
      LRd^2 + 8*nf^8*T*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 7/2*nf^8*T*h^10*QL^2*
      QLd*QR^2*LL*LLd*LR^2*LRd + 7/4*nf^8*T*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2
       - 21/2*nf^8*T*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR - 13/2*nf^8*T*h^10*QL^2*
      QLd*QR^2*LL^3*LLd*LRd + 23/2*nf^8*T*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 23/
      2*nf^8*T*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd - 5/2*nf^8*T*h^10*QL^2*QLd*QR^3
      *QRd*LR^2*LRd + 2*nf^8*T*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR + 4/3*nf^8*T*
      h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 13/2*nf^8*T*h^10*QL^2*QLd*QR^3*QRd^4
       + 15/2*nf^8*T*h^10*QL^2*QLd*QR^4*QRd^2*LR - 1/120*nf^8*T*h^10*QL^2*QLd*
      QR^5*LR^2 + 25/12*nf^8*T*h^10*QL^2*QLd*QR^5*LL^2 - nf^8*T*h^10*QL^2*
      QLd^2*LLd*LR^3*LRd^2 + 43/18*nf^8*T*h^10*QL^2*QLd^2*LLd^3*LR^3 - nf^8*T*
      h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 7/2*nf^8*T*h^10*QL^2*QLd^2*LL*LLd^2*LR^2
      *LRd + 7/2*nf^8*T*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 - nf^8*T*h^10*QL^2*
      QLd^2*LL^2*LLd^3*LR + 43/18*nf^8*T*h^10*QL^2*QLd^2*LL^3*LRd^3 - nf^8*T*
      h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 9/2*nf^8*T*h^10*QL^2*QLd^2*QRd^3*LLd*LR
      *LRd + 13/3*nf^8*T*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 - 2/3*nf^8*T*h^10*QL^2
      *QLd^2*QRd^3*LL*LLd^2 + 67/8*nf^8*T*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 63/2*
      nf^8*T*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 63/2*nf^8*T*h^10*QL^2*QLd^2*
      QR^2*QRd^2*LL*LRd + 13/3*nf^8*T*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 9/2*nf^8
      *T*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd - 2/3*nf^8*T*h^10*QL^2*QLd^2*QR^3*LL^2
      *LLd + 67/8*nf^8*T*h^10*QL^2*QLd^2*QR^4*QRd*LL + 11/6*nf^8*T*h^10*QL^2*
      QLd^3*QRd^2*LR*LRd^2 + 5/3*nf^8*T*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR + 11/3*
      nf^8*T*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd - 7/2*nf^8*T*h^10*QL^2*QLd^3*QR*
      LLd^2*LR^2 + 7/2*nf^8*T*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 + 49/6*nf^8*T*h^10
      *QL^2*QLd^3*QR*QRd^3*LRd + 23/2*nf^8*T*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd
       + 23/2*nf^8*T*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd + 373/18*nf^8*T*h^10*QL^2
      *QLd^3*QR^3*QRd^2 + 61/12*nf^8*T*h^10*QL^2*QLd^3*QR^4*LR + 1/4*nf^8*T*
      h^10*QL^2*QLd^4*QRd*LLd*LR*LRd - 19/12*nf^8*T*h^10*QL^2*QLd^4*QRd*LL*
      LRd^2 - 13/8*nf^8*T*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 15/2*nf^8*T*h^10*QL^2
      *QLd^4*QR*QRd^2*LLd - 121/24*nf^8*T*h^10*QL^2*QLd^4*QR^2*LLd*LR + 43/8*
      nf^8*T*h^10*QL^2*QLd^4*QR^2*LL*LRd - 1/12*nf^8*T*h^10*QL^2*QLd^5*LR*
      LRd^2 - 299/120*nf^8*T*h^10*QL^2*QLd^5*LLd^2*LR - 3/4*nf^8*T*h^10*QL^2*
      QLd^5*LL*LLd*LRd + 9/4*nf^8*T*h^10*QL^2*QLd^5*QR*QRd*LRd + 74/45*nf^8*T*
      h^10*QL^2*QLd^5*QR^3 - 47/24*nf^8*T*h^10*QL^2*QLd^6*QR*LLd - 5/36*nf^8*T
      *h^10*QL^3*LR^4*LRd^3 + 1/3*nf^8*T*h^10*QL^3*LLd^2*LR^4*LRd - 7/3*nf^8*T
      *h^10*QL^3*LL*LLd*LR^3*LRd^2 + 2/3*nf^8*T*h^10*QL^3*LL*LLd^3*LR^3 - 83/
      36*nf^8*T*h^10*QL^3*LL^2*LR^2*LRd^3 + 2/3*nf^8*T*h^10*QL^3*LL^2*LLd^2*
      LR^2*LRd - 23/6*nf^8*T*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 5/3*nf^8*T*h^10*
      QL^3*LL^3*LLd^3*LR - 7/12*nf^8*T*h^10*QL^3*LL^4*LRd^3 - 9/4*nf^8*T*h^10*
      QL^3*LL^4*LLd^2*LRd + 7/6*nf^8*T*h^10*QL^3*QRd^3*LR^2*LRd^2 + 28/3*nf^8*
      T*h^10*QL^3*QRd^3*LLd^2*LR^2 + 14*nf^8*T*h^10*QL^3*QRd^3*LL*LLd*LR*LRd
       + 14*nf^8*T*h^10*QL^3*QRd^3*LL^2*LRd^2 + 7/6*nf^8*T*h^10*QL^3*QRd^3*
      LL^2*LLd^2 + 7/4*nf^8*T*h^10*QL^3*QRd^6*LRd - 11/3*nf^8*T*h^10*QL^3*QR*
      QRd*LR^3*LRd^2 + 5/2*nf^8*T*h^10*QL^3*QR*QRd*LLd^2*LR^3 - 7/2*nf^8*T*
      h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 - 7/2*nf^8*T*h^10*QL^3*QR*QRd*LL^2*LLd^2*
      LR - 8*nf^8*T*h^10*QL^3*QR*QRd*LL^3*LLd*LRd + 31/3*nf^8*T*h^10*QL^3*QR*
      QRd^4*LR*LRd + 31/3*nf^8*T*h^10*QL^3*QR*QRd^4*LL*LLd - 2/3*nf^8*T*h^10*
      QL^3*QR^2*QRd^2*LR^2*LRd + 9/2*nf^8*T*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR +
      13/3*nf^8*T*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 74/45*nf^8*T*h^10*QL^3*QR^2*
      QRd^5 - 4/3*nf^8*T*h^10*QL^3*QR^3*LR^3*LRd - 4/3*nf^8*T*h^10*QL^3*QR^3*
      LL^3*LLd + 31/6*nf^8*T*h^10*QL^3*QR^3*QRd^3*LR + 4/3*nf^8*T*h^10*QL^3*
      QR^4*QRd*LR^2 + 47/12*nf^8*T*h^10*QL^3*QR^4*QRd*LL^2 + 7*nf^8*T*h^10*
      QL^3*QLd*QRd^2*LLd*LR^2*LRd + 7*nf^8*T*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2
       + 7*nf^8*T*h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 7*nf^8*T*h^10*QL^3*QLd*
      QRd^2*LL^2*LLd*LRd + 18/5*nf^8*T*h^10*QL^3*QLd*QRd^5*LLd - 2*nf^8*T*h^10
      *QL^3*QLd*QR*LLd*LR^3*LRd - 7/2*nf^8*T*h^10*QL^3*QLd*QR*LL*LR^2*LRd^2 +
      7/2*nf^8*T*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 - 7*nf^8*T*h^10*QL^3*QLd*QR*
      LL^2*LLd*LR*LRd - 5/3*nf^8*T*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 9/2*nf^8*T*
      h^10*QL^3*QLd*QR*LL^3*LLd^2 + 67/3*nf^8*T*h^10*QL^3*QLd*QR*QRd^3*LLd*LR
       + 65/3*nf^8*T*h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 4/3*nf^8*T*h^10*QL^3*QLd*
      QR^2*QRd*LLd*LR^2 + 2*nf^8*T*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 5/2*nf^8
      *T*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd + 49/6*nf^8*T*h^10*QL^3*QLd*QR^3*
      QRd^2*LL + 23/6*nf^8*T*h^10*QL^3*QLd*QR^4*LL*LR + 7/2*nf^8*T*h^10*QL^3*
      QLd^2*QRd*LLd^2*LR^2 - 7/2*nf^8*T*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 + 61/12
      *nf^8*T*h^10*QL^3*QLd^2*QRd^4*LRd + 23/2*nf^8*T*h^10*QL^3*QLd^2*QR*QRd^2
      *LR*LRd + 23/2*nf^8*T*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 11/6*nf^8*T*h^10
      *QL^3*QLd^2*QR^2*LR^2*LRd + 11/3*nf^8*T*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR
       + 5/3*nf^8*T*h^10*QL^3*QLd^2*QR^2*LL^2*LRd + 373/18*nf^8*T*h^10*QL^3*
      QLd^2*QR^2*QRd^3 + 49/6*nf^8*T*h^10*QL^3*QLd^2*QR^3*QRd*LR + 31/6*nf^8*T
      *h^10*QL^3*QLd^3*QRd^3*LLd + 7/3*nf^8*T*h^10*QL^3*QLd^3*QR*QRd*LLd*LR +
      7/3*nf^8*T*h^10*QL^3*QLd^3*QR*QRd*LL*LRd + 31/6*nf^8*T*h^10*QL^3*QLd^3*
      QR^3*LL + 17/6*nf^8*T*h^10*QL^3*QLd^4*QRd^2*LRd + 1/2*nf^8*T*h^10*QL^3*
      QLd^4*QR*LR*LRd + 1/2*nf^8*T*h^10*QL^3*QLd^4*QR*LL*LLd + 13/2*nf^8*T*
      h^10*QL^3*QLd^4*QR^2*QRd + 5/6*nf^8*T*h^10*QL^3*QLd^5*QRd*LLd + 1/6*nf^8
      *T*h^10*QL^3*QLd^6*LRd - 11/6*nf^8*T*h^10*QL^4*QRd*LLd*LR^3*LRd - 7/8*
      nf^8*T*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 7/2*nf^8*T*h^10*QL^4*QRd*LL*LLd^2*
      LR^2 - 21/4*nf^8*T*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 21/4*nf^8*T*h^10*QL^4
      *QRd*LL^3*LRd^2 - 11/4*nf^8*T*h^10*QL^4*QRd*LL^3*LLd^2 + 41/8*nf^8*T*
      h^10*QL^4*QRd^4*LLd*LR + 119/8*nf^8*T*h^10*QL^4*QRd^4*LL*LRd + 15/8*nf^8
      *T*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 11/4*nf^8*T*h^10*QL^4*QR*QRd^2*LL*LR*
      LRd - 1/12*nf^8*T*h^10*QL^4*QR*QRd^2*LL^2*LLd + 19/12*nf^8*T*h^10*QL^4*
      QR^2*LLd*LR^3 + 5/12*nf^8*T*h^10*QL^4*QR^2*LL*LR^2*LRd + 1/8*nf^8*T*h^10
      *QL^4*QR^2*LL^2*LLd*LR - 25/12*nf^8*T*h^10*QL^4*QR^2*LL^3*LRd + 61/12*
      nf^8*T*h^10*QL^4*QR^2*QRd^3*LL + 23/6*nf^8*T*h^10*QL^4*QR^3*QRd*LL*LR -
      3/2*nf^8*T*h^10*QL^4*QLd*LR^3*LRd^2 - 5/6*nf^8*T*h^10*QL^4*QLd*LLd^2*
      LR^3 - 7/4*nf^8*T*h^10*QL^4*QLd*LL*LLd*LR^2*LRd - 7/2*nf^8*T*h^10*QL^4*
      QLd*LL^2*LR*LRd^2 - 21/8*nf^8*T*h^10*QL^4*QLd*LL^2*LLd^2*LR - 13/3*nf^8*
      T*h^10*QL^4*QLd*LL^3*LLd*LRd + 31/3*nf^8*T*h^10*QL^4*QLd*QRd^3*LR*LRd +
      31/3*nf^8*T*h^10*QL^4*QLd*QRd^3*LL*LLd + 1/4*nf^8*T*h^10*QL^4*QLd*QR*QRd
      *LR^2*LRd + 1/2*nf^8*T*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR - 17/4*nf^8*T*h^10
      *QL^4*QLd*QR*QRd*LL^2*LRd + 307/24*nf^8*T*h^10*QL^4*QLd*QR*QRd^4 + 67/8*
      nf^8*T*h^10*QL^4*QLd*QR^2*QRd^2*LR + 47/12*nf^8*T*h^10*QL^4*QLd*QR^3*
      LR^2 + 4/3*nf^8*T*h^10*QL^4*QLd*QR^3*LL^2 + 43/8*nf^8*T*h^10*QL^4*QLd^2*
      QRd^2*LLd*LR - 121/24*nf^8*T*h^10*QL^4*QLd^2*QRd^2*LL*LRd - 19/12*nf^8*T
      *h^10*QL^4*QLd^2*QR*LLd*LR^2 + 1/4*nf^8*T*h^10*QL^4*QLd^2*QR*LL*LR*LRd
       - 13/8*nf^8*T*h^10*QL^4*QLd^2*QR*LL^2*LLd + 15/2*nf^8*T*h^10*QL^4*QLd^2
      *QR^2*QRd*LL + 1/2*nf^8*T*h^10*QL^4*QLd^3*QRd*LR*LRd + 1/2*nf^8*T*h^10*
      QL^4*QLd^3*QRd*LL*LLd + 13/2*nf^8*T*h^10*QL^4*QLd^3*QR*QRd^2 + 17/6*nf^8
      *T*h^10*QL^4*QLd^3*QR^2*LR - 7/24*nf^8*T*h^10*QL^4*QLd^4*LLd*LR - 7/24*
      nf^8*T*h^10*QL^4*QLd^4*LL*LRd + 13/24*nf^8*T*h^10*QL^4*QLd^5*QR + 121/
      120*nf^8*T*h^10*QL^5*QRd^2*LR^2*LRd - 1/12*nf^8*T*h^10*QL^5*QRd^2*LL*LLd
      *LR - 49/20*nf^8*T*h^10*QL^5*QRd^2*LL^2*LRd + 469/120*nf^8*T*h^10*QL^5*
      QRd^5 + 1/2*nf^8*T*h^10*QL^5*QR*LR^3*LRd + 11/4*nf^8*T*h^10*QL^5*QR*LL*
      LLd*LR^2 + 13/12*nf^8*T*h^10*QL^5*QR*LL^2*LR*LRd - 1/2*nf^8*T*h^10*QL^5*
      QR*LL^3*LLd + 18/5*nf^8*T*h^10*QL^5*QR*QRd^3*LR + 25/12*nf^8*T*h^10*QL^5
      *QR^2*QRd*LR^2 - 1/120*nf^8*T*h^10*QL^5*QR^2*QRd*LL^2 - 3/4*nf^8*T*h^10*
      QL^5*QLd*QRd*LLd*LR^2 - 5/2*nf^8*T*h^10*QL^5*QLd*QRd*LL*LR*LRd - 29/12*
      nf^8*T*h^10*QL^5*QLd*QRd*LL^2*LLd + 15/4*nf^8*T*h^10*QL^5*QLd*QR*QRd^2*
      LL + 19/4*nf^8*T*h^10*QL^5*QLd*QR^2*LL*LR - 1/12*nf^8*T*h^10*QL^5*QLd^2*
      LR^2*LRd - 3/4*nf^8*T*h^10*QL^5*QLd^2*LL*LLd*LR - 299/120*nf^8*T*h^10*
      QL^5*QLd^2*LL^2*LRd + 74/45*nf^8*T*h^10*QL^5*QLd^2*QRd^3 + 9/4*nf^8*T*
      h^10*QL^5*QLd^2*QR*QRd*LR + 5/6*nf^8*T*h^10*QL^5*QLd^3*QR*LL + 13/24*
      nf^8*T*h^10*QL^5*QLd^4*QRd + 1/3*nf^8*T*h^10*QL^6*LLd*LR^3 + 13/8*nf^8*T
      *h^10*QL^6*LL*LR^2*LRd + 3/4*nf^8*T*h^10*QL^6*LL^2*LLd*LR + 7/4*nf^8*T*
      h^10*QL^6*QRd^3*LL + 11/4*nf^8*T*h^10*QL^6*QR*QRd*LL*LR + 2/3*nf^8*T*
      h^10*QL^6*QLd*QRd^2*LR + 15/8*nf^8*T*h^10*QL^6*QLd*QR*LR^2 + 13/12*nf^8*
      T*h^10*QL^6*QLd*QR*LL^2 - 47/24*nf^8*T*h^10*QL^6*QLd^2*QRd*LL + 1/6*nf^8
      *T*h^10*QL^6*QLd^3*LR + 8/15*nf^8*T*h^10*QL^7*QRd*LR^2 + 7/10*nf^8*T*
      h^10*QL^7*QRd*LL^2 + 5/6*nf^8*T*h^10*QL^7*QLd*LL*LR + 98/9*nf^8*T*h^10*G
      *QRd^3*LR^2*LRd^3 + 28*nf^8*T*h^10*G*QRd^3*LLd^2*LR^2*LRd + 196/3*nf^8*T
      *h^10*G*QRd^3*LL*LLd*LR*LRd^2 + 56/3*nf^8*T*h^10*G*QRd^3*LL*LLd^3*LR +
      196/9*nf^8*T*h^10*G*QRd^3*LL^2*LRd^3 + 98/3*nf^8*T*h^10*G*QRd^3*LL^2*
      LLd^2*LRd + 392/45*nf^8*T*h^10*G*QRd^6*LRd^2 + 196/45*nf^8*T*h^10*G*
      QRd^6*LLd^2 + 28/3*nf^8*T*h^10*G*QR*QRd*LR^3*LRd^3 + 98/3*nf^8*T*h^10*G*
      QR*QRd*LLd^2*LR^3*LRd + 84*nf^8*T*h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 + 98/3
      *nf^8*T*h^10*G*QR*QRd*LL*LLd^3*LR^2 + 98/3*nf^8*T*h^10*G*QR*QRd*LL^2*LR*
      LRd^3 + 84*nf^8*T*h^10*G*QR*QRd*LL^2*LLd^2*LR*LRd + 98/3*nf^8*T*h^10*G*
      QR*QRd*LL^3*LLd*LRd^2 + 28/3*nf^8*T*h^10*G*QR*QRd*LL^3*LLd^3 + 196/3*
      nf^8*T*h^10*G*QR*QRd^4*LR*LRd^2 + 56*nf^8*T*h^10*G*QR*QRd^4*LLd^2*LR +
      392/3*nf^8*T*h^10*G*QR*QRd^4*LL*LLd*LRd + 84*nf^8*T*h^10*G*QR^2*QRd^2*
      LR^2*LRd^2 + 98*nf^8*T*h^10*G*QR^2*QRd^2*LLd^2*LR^2 + 336*nf^8*T*h^10*G*
      QR^2*QRd^2*LL*LLd*LR*LRd + 98*nf^8*T*h^10*G*QR^2*QRd^2*LL^2*LRd^2 + 84*
      nf^8*T*h^10*G*QR^2*QRd^2*LL^2*LLd^2 + 294/5*nf^8*T*h^10*G*QR^2*QRd^5*LRd
       + 98/9*nf^8*T*h^10*G*QR^3*LR^3*LRd^2 + 196/9*nf^8*T*h^10*G*QR^3*LLd^2*
      LR^3 + 196/3*nf^8*T*h^10*G*QR^3*LL*LLd*LR^2*LRd + 28*nf^8*T*h^10*G*QR^3*
      LL^2*LR*LRd^2 + 98/3*nf^8*T*h^10*G*QR^3*LL^2*LLd^2*LR + 56/3*nf^8*T*h^10
      *G*QR^3*LL^3*LLd*LRd + 476/3*nf^8*T*h^10*G*QR^3*QRd^3*LR*LRd + 476/3*
      nf^8*T*h^10*G*QR^3*QRd^3*LL*LLd + 196/3*nf^8*T*h^10*G*QR^4*QRd*LR^2*LRd
       + 392/3*nf^8*T*h^10*G*QR^4*QRd*LL*LLd*LR + 56*nf^8*T*h^10*G*QR^4*QRd*
      LL^2*LRd + 140/3*nf^8*T*h^10*G*QR^4*QRd^4 + 294/5*nf^8*T*h^10*G*QR^5*
      QRd^2*LR + 392/45*nf^8*T*h^10*G*QR^6*LR^2 + 196/45*nf^8*T*h^10*G*QR^6*
      LL^2 + 84*nf^8*T*h^10*G*QLd*QRd^2*LLd*LR^2*LRd^2 + 98/3*nf^8*T*h^10*G*
      QLd*QRd^2*LLd^3*LR^2 + 196/3*nf^8*T*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 168*
      nf^8*T*h^10*G*QLd*QRd^2*LL*LLd^2*LR*LRd + 98*nf^8*T*h^10*G*QLd*QRd^2*
      LL^2*LLd*LRd^2 + 28*nf^8*T*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 784/15*nf^8*T*
      h^10*G*QLd*QRd^5*LLd*LRd + 98/3*nf^8*T*h^10*G*QLd*QR*LLd*LR^3*LRd^2 +
      196/9*nf^8*T*h^10*G*QLd*QR*LLd^3*LR^3 + 28*nf^8*T*h^10*G*QLd*QR*LL*LR^2*
      LRd^3 + 98*nf^8*T*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd + 84*nf^8*T*h^10*G*QLd
      *QR*LL^2*LLd*LR*LRd^2 + 98/3*nf^8*T*h^10*G*QLd*QR*LL^2*LLd^3*LR + 98/9*
      nf^8*T*h^10*G*QLd*QR*LL^3*LRd^3 + 28*nf^8*T*h^10*G*QLd*QR*LL^3*LLd^2*LRd
       + 448*nf^8*T*h^10*G*QLd*QR*QRd^3*LLd*LR*LRd + 784/3*nf^8*T*h^10*G*QLd*
      QR*QRd^3*LL*LRd^2 + 224*nf^8*T*h^10*G*QLd*QR*QRd^3*LL*LLd^2 + 392*nf^8*T
      *h^10*G*QLd*QR^2*QRd*LLd*LR^2*LRd + 336*nf^8*T*h^10*G*QLd*QR^2*QRd*LL*LR
      *LRd^2 + 392*nf^8*T*h^10*G*QLd*QR^2*QRd*LL*LLd^2*LR + 336*nf^8*T*h^10*G*
      QLd*QR^2*QRd*LL^2*LLd*LRd + 252*nf^8*T*h^10*G*QLd*QR^2*QRd^4*LLd + 1666/
      3*nf^8*T*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 476*nf^8*T*h^10*G*QLd*QR^3*QRd^2
      *LL*LRd + 392/3*nf^8*T*h^10*G*QLd*QR^4*LLd*LR^2 + 392/3*nf^8*T*h^10*G*
      QLd*QR^4*LL*LR*LRd + 196/3*nf^8*T*h^10*G*QLd*QR^4*LL^2*LLd + 588/5*nf^8*
      T*h^10*G*QLd*QR^5*QRd*LL + 28*nf^8*T*h^10*G*QLd^2*QRd*LR^2*LRd^3 + 98*
      nf^8*T*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd + 168*nf^8*T*h^10*G*QLd^2*QRd*LL*
      LLd*LR*LRd^2 + 196/3*nf^8*T*h^10*G*QLd^2*QRd*LL*LLd^3*LR + 98/3*nf^8*T*
      h^10*G*QLd^2*QRd*LL^2*LRd^3 + 84*nf^8*T*h^10*G*QLd^2*QRd*LL^2*LLd^2*LRd
       + 196/3*nf^8*T*h^10*G*QLd^2*QRd^4*LRd^2 + 56*nf^8*T*h^10*G*QLd^2*QRd^4*
      LLd^2 + 336*nf^8*T*h^10*G*QLd^2*QR*QRd^2*LR*LRd^2 + 392*nf^8*T*h^10*G*
      QLd^2*QR*QRd^2*LLd^2*LR + 672*nf^8*T*h^10*G*QLd^2*QR*QRd^2*LL*LLd*LRd +
      98*nf^8*T*h^10*G*QLd^2*QR^2*LR^2*LRd^2 + 196*nf^8*T*h^10*G*QLd^2*QR^2*
      LLd^2*LR^2 + 392*nf^8*T*h^10*G*QLd^2*QR^2*LL*LLd*LR*LRd + 84*nf^8*T*h^10
      *G*QLd^2*QR^2*LL^2*LRd^2 + 98*nf^8*T*h^10*G*QLd^2*QR^2*LL^2*LLd^2 + 504*
      nf^8*T*h^10*G*QLd^2*QR^2*QRd^3*LRd + 1666/3*nf^8*T*h^10*G*QLd^2*QR^3*QRd
      *LR*LRd + 1666/3*nf^8*T*h^10*G*QLd^2*QR^3*QRd*LL*LLd + 980/3*nf^8*T*h^10
      *G*QLd^2*QR^4*QRd^2 + 588/5*nf^8*T*h^10*G*QLd^2*QR^5*LR + 98/3*nf^8*T*
      h^10*G*QLd^3*LLd*LR^2*LRd^2 + 196/9*nf^8*T*h^10*G*QLd^3*LLd^3*LR^2 + 56/
      3*nf^8*T*h^10*G*QLd^3*LL*LR*LRd^3 + 196/3*nf^8*T*h^10*G*QLd^3*LL*LLd^2*
      LR*LRd + 28*nf^8*T*h^10*G*QLd^3*LL^2*LLd*LRd^2 + 98/9*nf^8*T*h^10*G*
      QLd^3*LL^2*LLd^3 + 448/3*nf^8*T*h^10*G*QLd^3*QRd^3*LLd*LRd + 1568/3*nf^8
      *T*h^10*G*QLd^3*QR*QRd*LLd*LR*LRd + 224*nf^8*T*h^10*G*QLd^3*QR*QRd*LL*
      LRd^2 + 784/3*nf^8*T*h^10*G*QLd^3*QR*QRd*LL*LLd^2 + 588*nf^8*T*h^10*G*
      QLd^3*QR^2*QRd^2*LLd + 3332/9*nf^8*T*h^10*G*QLd^3*QR^3*LLd*LR + 1666/9*
      nf^8*T*h^10*G*QLd^3*QR^3*LL*LRd + 56*nf^8*T*h^10*G*QLd^4*QRd^2*LRd^2 +
      196/3*nf^8*T*h^10*G*QLd^4*QRd^2*LLd^2 + 196/3*nf^8*T*h^10*G*QLd^4*QR*LR*
      LRd^2 + 392/3*nf^8*T*h^10*G*QLd^4*QR*LLd^2*LR + 392/3*nf^8*T*h^10*G*
      QLd^4*QR*LL*LLd*LRd + 294*nf^8*T*h^10*G*QLd^4*QR^2*QRd*LRd + 980/9*nf^8*
      T*h^10*G*QLd^4*QR^4 + 784/15*nf^8*T*h^10*G*QLd^5*QRd*LLd*LRd + 588/5*
      nf^8*T*h^10*G*QLd^5*QR^2*LLd + 196/45*nf^8*T*h^10*G*QLd^6*LRd^2 + 392/45
      *nf^8*T*h^10*G*QLd^6*LLd^2 + 28*nf^8*T*h^10*G*QL*QRd*LLd*LR^3*LRd^2 + 98/
      9*nf^8*T*h^10*G*QL*QRd*LLd^3*LR^3 + 98/3*nf^8*T*h^10*G*QL*QRd*LL*LR^2*
      LRd^3 + 84*nf^8*T*h^10*G*QL*QRd*LL*LLd^2*LR^2*LRd + 98*nf^8*T*h^10*G*QL*
      QRd*LL^2*LLd*LR*LRd^2 + 28*nf^8*T*h^10*G*QL*QRd*LL^2*LLd^3*LR + 196/9*
      nf^8*T*h^10*G*QL*QRd*LL^3*LRd^3 + 98/3*nf^8*T*h^10*G*QL*QRd*LL^3*LLd^2*
      LRd + 392/3*nf^8*T*h^10*G*QL*QRd^4*LLd*LR*LRd + 392/3*nf^8*T*h^10*G*QL*
      QRd^4*LL*LRd^2 + 196/3*nf^8*T*h^10*G*QL*QRd^4*LL*LLd^2 + 336*nf^8*T*h^10
      *G*QL*QR*QRd^2*LLd*LR^2*LRd + 392*nf^8*T*h^10*G*QL*QR*QRd^2*LL*LR*LRd^2
       + 336*nf^8*T*h^10*G*QL*QR*QRd^2*LL*LLd^2*LR + 392*nf^8*T*h^10*G*QL*QR*
      QRd^2*LL^2*LLd*LRd + 588/5*nf^8*T*h^10*G*QL*QR*QRd^5*LLd + 196/3*nf^8*T*
      h^10*G*QL*QR^2*LLd*LR^3*LRd + 84*nf^8*T*h^10*G*QL*QR^2*LL*LR^2*LRd^2 +
      98*nf^8*T*h^10*G*QL*QR^2*LL*LLd^2*LR^2 + 168*nf^8*T*h^10*G*QL*QR^2*LL^2*
      LLd*LR*LRd + 98/3*nf^8*T*h^10*G*QL*QR^2*LL^3*LRd^2 + 28*nf^8*T*h^10*G*QL
      *QR^2*LL^3*LLd^2 + 476*nf^8*T*h^10*G*QL*QR^2*QRd^3*LLd*LR + 1666/3*nf^8*
      T*h^10*G*QL*QR^2*QRd^3*LL*LRd + 784/3*nf^8*T*h^10*G*QL*QR^3*QRd*LLd*LR^2
       + 448*nf^8*T*h^10*G*QL*QR^3*QRd*LL*LR*LRd + 224*nf^8*T*h^10*G*QL*QR^3*
      QRd*LL^2*LLd + 252*nf^8*T*h^10*G*QL*QR^4*QRd^2*LL + 784/15*nf^8*T*h^10*G
      *QL*QR^5*LL*LR + 28/3*nf^8*T*h^10*G*QL*QLd*LR^3*LRd^3 + 98/3*nf^8*T*h^10
      *G*QL*QLd*LLd^2*LR^3*LRd + 84*nf^8*T*h^10*G*QL*QLd*LL*LLd*LR^2*LRd^2 +
      98/3*nf^8*T*h^10*G*QL*QLd*LL*LLd^3*LR^2 + 98/3*nf^8*T*h^10*G*QL*QLd*LL^2
      *LR*LRd^3 + 84*nf^8*T*h^10*G*QL*QLd*LL^2*LLd^2*LR*LRd + 98/3*nf^8*T*h^10
      *G*QL*QLd*LL^3*LLd*LRd^2 + 28/3*nf^8*T*h^10*G*QL*QLd*LL^3*LLd^3 + 784/3*
      nf^8*T*h^10*G*QL*QLd*QRd^3*LR*LRd^2 + 224*nf^8*T*h^10*G*QL*QLd*QRd^3*
      LLd^2*LR + 1568/3*nf^8*T*h^10*G*QL*QLd*QRd^3*LL*LLd*LRd + 336*nf^8*T*
      h^10*G*QL*QLd*QR*QRd*LR^2*LRd^2 + 392*nf^8*T*h^10*G*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 1344*nf^8*T*h^10*G*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 392*nf^8*T*h^10*
      G*QL*QLd*QR*QRd*LL^2*LRd^2 + 336*nf^8*T*h^10*G*QL*QLd*QR*QRd*LL^2*LLd^2
       + 588*nf^8*T*h^10*G*QL*QLd*QR*QRd^4*LRd + 1428*nf^8*T*h^10*G*QL*QLd*
      QR^2*QRd^2*LR*LRd + 1428*nf^8*T*h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd + 784/3*
      nf^8*T*h^10*G*QL*QLd*QR^3*LR^2*LRd + 1568/3*nf^8*T*h^10*G*QL*QLd*QR^3*LL
      *LLd*LR + 224*nf^8*T*h^10*G*QL*QLd*QR^3*LL^2*LRd + 2240/3*nf^8*T*h^10*G*
      QL*QLd*QR^3*QRd^3 + 588*nf^8*T*h^10*G*QL*QLd*QR^4*QRd*LR + 672*nf^8*T*
      h^10*G*QL*QLd^2*QRd^2*LLd*LR*LRd + 392*nf^8*T*h^10*G*QL*QLd^2*QRd^2*LL*
      LRd^2 + 336*nf^8*T*h^10*G*QL*QLd^2*QRd^2*LL*LLd^2 + 392*nf^8*T*h^10*G*QL
      *QLd^2*QR*LLd*LR^2*LRd + 336*nf^8*T*h^10*G*QL*QLd^2*QR*LL*LR*LRd^2 + 392
      *nf^8*T*h^10*G*QL*QLd^2*QR*LL*LLd^2*LR + 336*nf^8*T*h^10*G*QL*QLd^2*QR*
      LL^2*LLd*LRd + 1008*nf^8*T*h^10*G*QL*QLd^2*QR*QRd^3*LLd + 1666*nf^8*T*
      h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR + 1428*nf^8*T*h^10*G*QL*QLd^2*QR^2*QRd*
      LL*LRd + 294*nf^8*T*h^10*G*QL*QLd^2*QR^4*LL + 224*nf^8*T*h^10*G*QL*QLd^3
      *QRd*LR*LRd^2 + 784/3*nf^8*T*h^10*G*QL*QLd^3*QRd*LLd^2*LR + 448*nf^8*T*
      h^10*G*QL*QLd^3*QRd*LL*LLd*LRd + 1008*nf^8*T*h^10*G*QL*QLd^3*QR*QRd^2*
      LRd + 1666/3*nf^8*T*h^10*G*QL*QLd^3*QR^2*LR*LRd + 1666/3*nf^8*T*h^10*G*
      QL*QLd^3*QR^2*LL*LLd + 7840/9*nf^8*T*h^10*G*QL*QLd^3*QR^3*QRd + 392/3*
      nf^8*T*h^10*G*QL*QLd^4*LLd*LR*LRd + 56*nf^8*T*h^10*G*QL*QLd^4*LL*LRd^2
       + 196/3*nf^8*T*h^10*G*QL*QLd^4*LL*LLd^2 + 588*nf^8*T*h^10*G*QL*QLd^4*QR
      *QRd*LLd + 588/5*nf^8*T*h^10*G*QL*QLd^5*QR*LRd + 98*nf^8*T*h^10*G*QL^2*
      QRd^2*LR^2*LRd^2 + 84*nf^8*T*h^10*G*QL^2*QRd^2*LLd^2*LR^2 + 392*nf^8*T*
      h^10*G*QL^2*QRd^2*LL*LLd*LR*LRd + 196*nf^8*T*h^10*G*QL^2*QRd^2*LL^2*
      LRd^2 + 98*nf^8*T*h^10*G*QL^2*QRd^2*LL^2*LLd^2 + 588/5*nf^8*T*h^10*G*
      QL^2*QRd^5*LRd + 28*nf^8*T*h^10*G*QL^2*QR*LR^3*LRd^2 + 98/3*nf^8*T*h^10*
      G*QL^2*QR*LLd^2*LR^3 + 168*nf^8*T*h^10*G*QL^2*QR*LL*LLd*LR^2*LRd + 98*
      nf^8*T*h^10*G*QL^2*QR*LL^2*LR*LRd^2 + 84*nf^8*T*h^10*G*QL^2*QR*LL^2*
      LLd^2*LR + 196/3*nf^8*T*h^10*G*QL^2*QR*LL^3*LLd*LRd + 1666/3*nf^8*T*h^10
      *G*QL^2*QR*QRd^3*LR*LRd + 1666/3*nf^8*T*h^10*G*QL^2*QR*QRd^3*LL*LLd +
      336*nf^8*T*h^10*G*QL^2*QR^2*QRd*LR^2*LRd + 672*nf^8*T*h^10*G*QL^2*QR^2*
      QRd*LL*LLd*LR + 392*nf^8*T*h^10*G*QL^2*QR^2*QRd*LL^2*LRd + 980/3*nf^8*T*
      h^10*G*QL^2*QR^2*QRd^4 + 504*nf^8*T*h^10*G*QL^2*QR^3*QRd^2*LR + 196/3*
      nf^8*T*h^10*G*QL^2*QR^4*LR^2 + 56*nf^8*T*h^10*G*QL^2*QR^4*LL^2 + 336*
      nf^8*T*h^10*G*QL^2*QLd*QRd*LLd*LR^2*LRd + 392*nf^8*T*h^10*G*QL^2*QLd*QRd
      *LL*LR*LRd^2 + 336*nf^8*T*h^10*G*QL^2*QLd*QRd*LL*LLd^2*LR + 392*nf^8*T*
      h^10*G*QL^2*QLd*QRd*LL^2*LLd*LRd + 294*nf^8*T*h^10*G*QL^2*QLd*QRd^4*LLd
       + 1428*nf^8*T*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR + 1666*nf^8*T*h^10*G*QL^2
      *QLd*QR*QRd^2*LL*LRd + 392*nf^8*T*h^10*G*QL^2*QLd*QR^2*LLd*LR^2 + 672*
      nf^8*T*h^10*G*QL^2*QLd*QR^2*LL*LR*LRd + 336*nf^8*T*h^10*G*QL^2*QLd*QR^2*
      LL^2*LLd + 1008*nf^8*T*h^10*G*QL^2*QLd*QR^3*QRd*LL + 84*nf^8*T*h^10*G*
      QL^2*QLd^2*LR^2*LRd^2 + 98*nf^8*T*h^10*G*QL^2*QLd^2*LLd^2*LR^2 + 336*
      nf^8*T*h^10*G*QL^2*QLd^2*LL*LLd*LR*LRd + 98*nf^8*T*h^10*G*QL^2*QLd^2*
      LL^2*LRd^2 + 84*nf^8*T*h^10*G*QL^2*QLd^2*LL^2*LLd^2 + 588*nf^8*T*h^10*G*
      QL^2*QLd^2*QRd^3*LRd + 1428*nf^8*T*h^10*G*QL^2*QLd^2*QR*QRd*LR*LRd +
      1428*nf^8*T*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd + 1680*nf^8*T*h^10*G*QL^2*
      QLd^2*QR^2*QRd^2 + 588*nf^8*T*h^10*G*QL^2*QLd^2*QR^3*LR + 504*nf^8*T*
      h^10*G*QL^2*QLd^3*QRd^2*LLd + 1666/3*nf^8*T*h^10*G*QL^2*QLd^3*QR*LLd*LR
       + 476*nf^8*T*h^10*G*QL^2*QLd^3*QR*LL*LRd + 252*nf^8*T*h^10*G*QL^2*QLd^4
      *QRd*LRd + 980/3*nf^8*T*h^10*G*QL^2*QLd^4*QR^2 + 294/5*nf^8*T*h^10*G*
      QL^2*QLd^5*LLd + 56/3*nf^8*T*h^10*G*QL^3*LLd*LR^3*LRd + 98/3*nf^8*T*h^10
      *G*QL^3*LL*LR^2*LRd^2 + 28*nf^8*T*h^10*G*QL^3*LL*LLd^2*LR^2 + 196/3*nf^8
      *T*h^10*G*QL^3*LL^2*LLd*LR*LRd + 196/9*nf^8*T*h^10*G*QL^3*LL^3*LRd^2 +
      98/9*nf^8*T*h^10*G*QL^3*LL^3*LLd^2 + 1666/9*nf^8*T*h^10*G*QL^3*QRd^3*LLd
      *LR + 3332/9*nf^8*T*h^10*G*QL^3*QRd^3*LL*LRd + 224*nf^8*T*h^10*G*QL^3*QR
      *QRd*LLd*LR^2 + 1568/3*nf^8*T*h^10*G*QL^3*QR*QRd*LL*LR*LRd + 784/3*nf^8*
      T*h^10*G*QL^3*QR*QRd*LL^2*LLd + 588*nf^8*T*h^10*G*QL^3*QR^2*QRd^2*LL +
      448/3*nf^8*T*h^10*G*QL^3*QR^3*LL*LR + 1666/3*nf^8*T*h^10*G*QL^3*QLd*
      QRd^2*LR*LRd + 1666/3*nf^8*T*h^10*G*QL^3*QLd*QRd^2*LL*LLd + 224*nf^8*T*
      h^10*G*QL^3*QLd*QR*LR^2*LRd + 448*nf^8*T*h^10*G*QL^3*QLd*QR*LL*LLd*LR +
      784/3*nf^8*T*h^10*G*QL^3*QLd*QR*LL^2*LRd + 7840/9*nf^8*T*h^10*G*QL^3*QLd
      *QR*QRd^3 + 1008*nf^8*T*h^10*G*QL^3*QLd*QR^2*QRd*LR + 476*nf^8*T*h^10*G*
      QL^3*QLd^2*QRd*LLd*LR + 1666/3*nf^8*T*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 504
      *nf^8*T*h^10*G*QL^3*QLd^2*QR^2*LL + 476/3*nf^8*T*h^10*G*QL^3*QLd^3*LR*
      LRd + 476/3*nf^8*T*h^10*G*QL^3*QLd^3*LL*LLd + 2240/3*nf^8*T*h^10*G*QL^3*
      QLd^3*QR*QRd + 196/3*nf^8*T*h^10*G*QL^4*QRd*LR^2*LRd + 392/3*nf^8*T*h^10
      *G*QL^4*QRd*LL*LLd*LR + 392/3*nf^8*T*h^10*G*QL^4*QRd*LL^2*LRd + 980/9*
      nf^8*T*h^10*G*QL^4*QRd^4 + 294*nf^8*T*h^10*G*QL^4*QR*QRd^2*LR + 56*nf^8*
      T*h^10*G*QL^4*QR^2*LR^2 + 196/3*nf^8*T*h^10*G*QL^4*QR^2*LL^2 + 56*nf^8*T
      *h^10*G*QL^4*QLd*LLd*LR^2 + 392/3*nf^8*T*h^10*G*QL^4*QLd*LL*LR*LRd + 196/
      3*nf^8*T*h^10*G*QL^4*QLd*LL^2*LLd + 588*nf^8*T*h^10*G*QL^4*QLd*QR*QRd*LL
       + 980/3*nf^8*T*h^10*G*QL^4*QLd^2*QRd^2 + 252*nf^8*T*h^10*G*QL^4*QLd^2*
      QR*LR + 140/3*nf^8*T*h^10*G*QL^4*QLd^4 + 588/5*nf^8*T*h^10*G*QL^5*QRd^2*
      LL + 784/15*nf^8*T*h^10*G*QL^5*QR*LL*LR + 588/5*nf^8*T*h^10*G*QL^5*QLd*
      QRd*LR + 294/5*nf^8*T*h^10*G*QL^5*QLd^2*LL + 196/45*nf^8*T*h^10*G*QL^6*
      LR^2 + 392/45*nf^8*T*h^10*G*QL^6*LL^2 + 31/24*nf^8*T*h^10*W*LR^4*LRd^4
       + 217/24*nf^8*T*h^10*W*LLd^2*LR^4*LRd^2 + 217/72*nf^8*T*h^10*W*LLd^4*
      LR^4 + 62/3*nf^8*T*h^10*W*LL*LLd*LR^3*LRd^3 + 217/9*nf^8*T*h^10*W*LL*
      LLd^3*LR^3*LRd + 217/24*nf^8*T*h^10*W*LL^2*LR^2*LRd^4 + 93/2*nf^8*T*h^10
      *W*LL^2*LLd^2*LR^2*LRd^2 + 217/24*nf^8*T*h^10*W*LL^2*LLd^4*LR^2 + 217/9*
      nf^8*T*h^10*W*LL^3*LLd*LR*LRd^3 + 62/3*nf^8*T*h^10*W*LL^3*LLd^3*LR*LRd
       + 217/72*nf^8*T*h^10*W*LL^4*LRd^4 + 217/24*nf^8*T*h^10*W*LL^4*LLd^2*
      LRd^2 + 31/24*nf^8*T*h^10*W*LL^4*LLd^4 + 217/18*nf^8*T*h^10*W*QRd^3*LR^2
      *LRd^3 + 31*nf^8*T*h^10*W*QRd^3*LLd^2*LR^2*LRd + 217/3*nf^8*T*h^10*W*
      QRd^3*LL*LLd*LR*LRd^2 + 62/3*nf^8*T*h^10*W*QRd^3*LL*LLd^3*LR + 217/9*
      nf^8*T*h^10*W*QRd^3*LL^2*LRd^3 + 217/6*nf^8*T*h^10*W*QRd^3*LL^2*LLd^2*
      LRd + 217/36*nf^8*T*h^10*W*QRd^6*LRd^2 + 217/72*nf^8*T*h^10*W*QRd^6*
      LLd^2 + 62/3*nf^8*T*h^10*W*QR*QRd*LR^3*LRd^3 + 217/3*nf^8*T*h^10*W*QR*
      QRd*LLd^2*LR^3*LRd + 186*nf^8*T*h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 + 217/3*
      nf^8*T*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 217/3*nf^8*T*h^10*W*QR*QRd*LL^2*LR*
      LRd^3 + 186*nf^8*T*h^10*W*QR*QRd*LL^2*LLd^2*LR*LRd + 217/3*nf^8*T*h^10*W
      *QR*QRd*LL^3*LLd*LRd^2 + 62/3*nf^8*T*h^10*W*QR*QRd*LL^3*LLd^3 + 217/4*
      nf^8*T*h^10*W*QR*QRd^4*LR*LRd^2 + 93/2*nf^8*T*h^10*W*QR*QRd^4*LLd^2*LR
       + 217/2*nf^8*T*h^10*W*QR*QRd^4*LL*LLd*LRd + 93*nf^8*T*h^10*W*QR^2*QRd^2
      *LR^2*LRd^2 + 217/2*nf^8*T*h^10*W*QR^2*QRd^2*LLd^2*LR^2 + 372*nf^8*T*
      h^10*W*QR^2*QRd^2*LL*LLd*LR*LRd + 217/2*nf^8*T*h^10*W*QR^2*QRd^2*LL^2*
      LRd^2 + 93*nf^8*T*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 2387/60*nf^8*T*h^10*W*
      QR^2*QRd^5*LRd + 217/18*nf^8*T*h^10*W*QR^3*LR^3*LRd^2 + 217/9*nf^8*T*
      h^10*W*QR^3*LLd^2*LR^3 + 217/3*nf^8*T*h^10*W*QR^3*LL*LLd*LR^2*LRd + 31*
      nf^8*T*h^10*W*QR^3*LL^2*LR*LRd^2 + 217/6*nf^8*T*h^10*W*QR^3*LL^2*LLd^2*
      LR + 62/3*nf^8*T*h^10*W*QR^3*LL^3*LLd*LRd + 124*nf^8*T*h^10*W*QR^3*QRd^3
      *LR*LRd + 124*nf^8*T*h^10*W*QR^3*QRd^3*LL*LLd + 217/4*nf^8*T*h^10*W*QR^4
      *QRd*LR^2*LRd + 217/2*nf^8*T*h^10*W*QR^4*QRd*LL*LLd*LR + 93/2*nf^8*T*
      h^10*W*QR^4*QRd*LL^2*LRd + 713/24*nf^8*T*h^10*W*QR^4*QRd^4 + 2387/60*
      nf^8*T*h^10*W*QR^5*QRd^2*LR + 217/36*nf^8*T*h^10*W*QR^6*LR^2 + 217/72*
      nf^8*T*h^10*W*QR^6*LL^2 + 93*nf^8*T*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 +
      217/6*nf^8*T*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 217/3*nf^8*T*h^10*W*QLd*QRd^2
      *LL*LR*LRd^3 + 186*nf^8*T*h^10*W*QLd*QRd^2*LL*LLd^2*LR*LRd + 217/2*nf^8*
      T*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 + 31*nf^8*T*h^10*W*QLd*QRd^2*LL^2*
      LLd^3 + 217/6*nf^8*T*h^10*W*QLd*QRd^5*LLd*LRd + 217/3*nf^8*T*h^10*W*QLd*
      QR*LLd*LR^3*LRd^2 + 434/9*nf^8*T*h^10*W*QLd*QR*LLd^3*LR^3 + 62*nf^8*T*
      h^10*W*QLd*QR*LL*LR^2*LRd^3 + 217*nf^8*T*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd
       + 186*nf^8*T*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 + 217/3*nf^8*T*h^10*W*QLd*
      QR*LL^2*LLd^3*LR + 217/9*nf^8*T*h^10*W*QLd*QR*LL^3*LRd^3 + 62*nf^8*T*
      h^10*W*QLd*QR*LL^3*LLd^2*LRd + 372*nf^8*T*h^10*W*QLd*QR*QRd^3*LLd*LR*LRd
       + 217*nf^8*T*h^10*W*QLd*QR*QRd^3*LL*LRd^2 + 186*nf^8*T*h^10*W*QLd*QR*
      QRd^3*LL*LLd^2 + 434*nf^8*T*h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd + 372*nf^8*
      T*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 + 434*nf^8*T*h^10*W*QLd*QR^2*QRd*LL*
      LLd^2*LR + 372*nf^8*T*h^10*W*QLd*QR^2*QRd*LL^2*LLd*LRd + 341/2*nf^8*T*
      h^10*W*QLd*QR^2*QRd^4*LLd + 434*nf^8*T*h^10*W*QLd*QR^3*QRd^2*LLd*LR +
      372*nf^8*T*h^10*W*QLd*QR^3*QRd^2*LL*LRd + 217/2*nf^8*T*h^10*W*QLd*QR^4*
      LLd*LR^2 + 217/2*nf^8*T*h^10*W*QLd*QR^4*LL*LR*LRd + 217/4*nf^8*T*h^10*W*
      QLd*QR^4*LL^2*LLd + 2387/30*nf^8*T*h^10*W*QLd*QR^5*QRd*LL + 31*nf^8*T*
      h^10*W*QLd^2*QRd*LR^2*LRd^3 + 217/2*nf^8*T*h^10*W*QLd^2*QRd*LLd^2*LR^2*
      LRd + 186*nf^8*T*h^10*W*QLd^2*QRd*LL*LLd*LR*LRd^2 + 217/3*nf^8*T*h^10*W*
      QLd^2*QRd*LL*LLd^3*LR + 217/6*nf^8*T*h^10*W*QLd^2*QRd*LL^2*LRd^3 + 93*
      nf^8*T*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 1085/24*nf^8*T*h^10*W*QLd^2*
      QRd^4*LRd^2 + 155/4*nf^8*T*h^10*W*QLd^2*QRd^4*LLd^2 + 279*nf^8*T*h^10*W*
      QLd^2*QR*QRd^2*LR*LRd^2 + 651/2*nf^8*T*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR +
      558*nf^8*T*h^10*W*QLd^2*QR*QRd^2*LL*LLd*LRd + 217/2*nf^8*T*h^10*W*QLd^2*
      QR^2*LR^2*LRd^2 + 217*nf^8*T*h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 434*nf^8*T*
      h^10*W*QLd^2*QR^2*LL*LLd*LR*LRd + 93*nf^8*T*h^10*W*QLd^2*QR^2*LL^2*LRd^2
       + 217/2*nf^8*T*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 341*nf^8*T*h^10*W*QLd^2*
      QR^2*QRd^3*LRd + 434*nf^8*T*h^10*W*QLd^2*QR^3*QRd*LR*LRd + 434*nf^8*T*
      h^10*W*QLd^2*QR^3*QRd*LL*LLd + 4991/24*nf^8*T*h^10*W*QLd^2*QR^4*QRd^2 +
      2387/30*nf^8*T*h^10*W*QLd^2*QR^5*LR + 217/6*nf^8*T*h^10*W*QLd^3*LLd*LR^2
      *LRd^2 + 217/9*nf^8*T*h^10*W*QLd^3*LLd^3*LR^2 + 62/3*nf^8*T*h^10*W*QLd^3
      *LL*LR*LRd^3 + 217/3*nf^8*T*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 31*nf^8*T*
      h^10*W*QLd^3*LL^2*LLd*LRd^2 + 217/18*nf^8*T*h^10*W*QLd^3*LL^2*LLd^3 +
      310/3*nf^8*T*h^10*W*QLd^3*QRd^3*LLd*LRd + 434*nf^8*T*h^10*W*QLd^3*QR*QRd
      *LLd*LR*LRd + 186*nf^8*T*h^10*W*QLd^3*QR*QRd*LL*LRd^2 + 217*nf^8*T*h^10*
      W*QLd^3*QR*QRd*LL*LLd^2 + 2387/6*nf^8*T*h^10*W*QLd^3*QR^2*QRd^2*LLd +
      868/3*nf^8*T*h^10*W*QLd^3*QR^3*LLd*LR + 434/3*nf^8*T*h^10*W*QLd^3*QR^3*
      LL*LRd + 155/4*nf^8*T*h^10*W*QLd^4*QRd^2*LRd^2 + 1085/24*nf^8*T*h^10*W*
      QLd^4*QRd^2*LLd^2 + 217/4*nf^8*T*h^10*W*QLd^4*QR*LR*LRd^2 + 217/2*nf^8*T
      *h^10*W*QLd^4*QR*LLd^2*LR + 217/2*nf^8*T*h^10*W*QLd^4*QR*LL*LLd*LRd +
      2387/12*nf^8*T*h^10*W*QLd^4*QR^2*QRd*LRd + 4991/72*nf^8*T*h^10*W*QLd^4*
      QR^4 + 217/6*nf^8*T*h^10*W*QLd^5*QRd*LLd*LRd + 2387/30*nf^8*T*h^10*W*
      QLd^5*QR^2*LLd + 217/72*nf^8*T*h^10*W*QLd^6*LRd^2 + 217/36*nf^8*T*h^10*W
      *QLd^6*LLd^2 + 62*nf^8*T*h^10*W*QL*QRd*LLd*LR^3*LRd^2 + 217/9*nf^8*T*
      h^10*W*QL*QRd*LLd^3*LR^3 + 217/3*nf^8*T*h^10*W*QL*QRd*LL*LR^2*LRd^3 +
      186*nf^8*T*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd + 217*nf^8*T*h^10*W*QL*QRd*
      LL^2*LLd*LR*LRd^2 + 62*nf^8*T*h^10*W*QL*QRd*LL^2*LLd^3*LR + 434/9*nf^8*T
      *h^10*W*QL*QRd*LL^3*LRd^3 + 217/3*nf^8*T*h^10*W*QL*QRd*LL^3*LLd^2*LRd +
      217/2*nf^8*T*h^10*W*QL*QRd^4*LLd*LR*LRd + 217/2*nf^8*T*h^10*W*QL*QRd^4*
      LL*LRd^2 + 217/4*nf^8*T*h^10*W*QL*QRd^4*LL*LLd^2 + 372*nf^8*T*h^10*W*QL*
      QR*QRd^2*LLd*LR^2*LRd + 434*nf^8*T*h^10*W*QL*QR*QRd^2*LL*LR*LRd^2 + 372*
      nf^8*T*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR + 434*nf^8*T*h^10*W*QL*QR*QRd^2*
      LL^2*LLd*LRd + 2387/30*nf^8*T*h^10*W*QL*QR*QRd^5*LLd + 217/3*nf^8*T*h^10
      *W*QL*QR^2*LLd*LR^3*LRd + 93*nf^8*T*h^10*W*QL*QR^2*LL*LR^2*LRd^2 + 217/2
      *nf^8*T*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 186*nf^8*T*h^10*W*QL*QR^2*LL^2*
      LLd*LR*LRd + 217/6*nf^8*T*h^10*W*QL*QR^2*LL^3*LRd^2 + 31*nf^8*T*h^10*W*
      QL*QR^2*LL^3*LLd^2 + 372*nf^8*T*h^10*W*QL*QR^2*QRd^3*LLd*LR + 434*nf^8*T
      *h^10*W*QL*QR^2*QRd^3*LL*LRd + 217*nf^8*T*h^10*W*QL*QR^3*QRd*LLd*LR^2 +
      372*nf^8*T*h^10*W*QL*QR^3*QRd*LL*LR*LRd + 186*nf^8*T*h^10*W*QL*QR^3*QRd*
      LL^2*LLd + 341/2*nf^8*T*h^10*W*QL*QR^4*QRd^2*LL + 217/6*nf^8*T*h^10*W*QL
      *QR^5*LL*LR + 62/3*nf^8*T*h^10*W*QL*QLd*LR^3*LRd^3 + 217/3*nf^8*T*h^10*W
      *QL*QLd*LLd^2*LR^3*LRd + 186*nf^8*T*h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 +
      217/3*nf^8*T*h^10*W*QL*QLd*LL*LLd^3*LR^2 + 217/3*nf^8*T*h^10*W*QL*QLd*
      LL^2*LR*LRd^3 + 186*nf^8*T*h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd + 217/3*nf^8*
      T*h^10*W*QL*QLd*LL^3*LLd*LRd^2 + 62/3*nf^8*T*h^10*W*QL*QLd*LL^3*LLd^3 +
      217*nf^8*T*h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 186*nf^8*T*h^10*W*QL*QLd*QRd^3
      *LLd^2*LR + 434*nf^8*T*h^10*W*QL*QLd*QRd^3*LL*LLd*LRd + 372*nf^8*T*h^10*
      W*QL*QLd*QR*QRd*LR^2*LRd^2 + 434*nf^8*T*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2
       + 1488*nf^8*T*h^10*W*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 434*nf^8*T*h^10*W*QL
      *QLd*QR*QRd*LL^2*LRd^2 + 372*nf^8*T*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 +
      2387/6*nf^8*T*h^10*W*QL*QLd*QR*QRd^4*LRd + 1116*nf^8*T*h^10*W*QL*QLd*
      QR^2*QRd^2*LR*LRd + 1116*nf^8*T*h^10*W*QL*QLd*QR^2*QRd^2*LL*LLd + 217*
      nf^8*T*h^10*W*QL*QLd*QR^3*LR^2*LRd + 434*nf^8*T*h^10*W*QL*QLd*QR^3*LL*
      LLd*LR + 186*nf^8*T*h^10*W*QL*QLd*QR^3*LL^2*LRd + 1426/3*nf^8*T*h^10*W*
      QL*QLd*QR^3*QRd^3 + 2387/6*nf^8*T*h^10*W*QL*QLd*QR^4*QRd*LR + 558*nf^8*T
      *h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd + 651/2*nf^8*T*h^10*W*QL*QLd^2*QRd^2*
      LL*LRd^2 + 279*nf^8*T*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 + 434*nf^8*T*h^10*W
      *QL*QLd^2*QR*LLd*LR^2*LRd + 372*nf^8*T*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 +
      434*nf^8*T*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR + 372*nf^8*T*h^10*W*QL*QLd^2*
      QR*LL^2*LLd*LRd + 682*nf^8*T*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 1302*nf^8*T*
      h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 1116*nf^8*T*h^10*W*QL*QLd^2*QR^2*QRd*
      LL*LRd + 2387/12*nf^8*T*h^10*W*QL*QLd^2*QR^4*LL + 186*nf^8*T*h^10*W*QL*
      QLd^3*QRd*LR*LRd^2 + 217*nf^8*T*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 372*nf^8*
      T*h^10*W*QL*QLd^3*QRd*LL*LLd*LRd + 682*nf^8*T*h^10*W*QL*QLd^3*QR*QRd^2*
      LRd + 434*nf^8*T*h^10*W*QL*QLd^3*QR^2*LR*LRd + 434*nf^8*T*h^10*W*QL*
      QLd^3*QR^2*LL*LLd + 4991/9*nf^8*T*h^10*W*QL*QLd^3*QR^3*QRd + 217/2*nf^8*
      T*h^10*W*QL*QLd^4*LLd*LR*LRd + 93/2*nf^8*T*h^10*W*QL*QLd^4*LL*LRd^2 +
      217/4*nf^8*T*h^10*W*QL*QLd^4*LL*LLd^2 + 2387/6*nf^8*T*h^10*W*QL*QLd^4*QR
      *QRd*LLd + 2387/30*nf^8*T*h^10*W*QL*QLd^5*QR*LRd + 217/2*nf^8*T*h^10*W*
      QL^2*QRd^2*LR^2*LRd^2 + 93*nf^8*T*h^10*W*QL^2*QRd^2*LLd^2*LR^2 + 434*
      nf^8*T*h^10*W*QL^2*QRd^2*LL*LLd*LR*LRd + 217*nf^8*T*h^10*W*QL^2*QRd^2*
      LL^2*LRd^2 + 217/2*nf^8*T*h^10*W*QL^2*QRd^2*LL^2*LLd^2 + 2387/30*nf^8*T*
      h^10*W*QL^2*QRd^5*LRd + 31*nf^8*T*h^10*W*QL^2*QR*LR^3*LRd^2 + 217/6*nf^8
      *T*h^10*W*QL^2*QR*LLd^2*LR^3 + 186*nf^8*T*h^10*W*QL^2*QR*LL*LLd*LR^2*LRd
       + 217/2*nf^8*T*h^10*W*QL^2*QR*LL^2*LR*LRd^2 + 93*nf^8*T*h^10*W*QL^2*QR*
      LL^2*LLd^2*LR + 217/3*nf^8*T*h^10*W*QL^2*QR*LL^3*LLd*LRd + 434*nf^8*T*
      h^10*W*QL^2*QR*QRd^3*LR*LRd + 434*nf^8*T*h^10*W*QL^2*QR*QRd^3*LL*LLd +
      279*nf^8*T*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 558*nf^8*T*h^10*W*QL^2*QR^2*
      QRd*LL*LLd*LR + 651/2*nf^8*T*h^10*W*QL^2*QR^2*QRd*LL^2*LRd + 4991/24*
      nf^8*T*h^10*W*QL^2*QR^2*QRd^4 + 341*nf^8*T*h^10*W*QL^2*QR^3*QRd^2*LR +
      1085/24*nf^8*T*h^10*W*QL^2*QR^4*LR^2 + 155/4*nf^8*T*h^10*W*QL^2*QR^4*
      LL^2 + 372*nf^8*T*h^10*W*QL^2*QLd*QRd*LLd*LR^2*LRd + 434*nf^8*T*h^10*W*
      QL^2*QLd*QRd*LL*LR*LRd^2 + 372*nf^8*T*h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR +
      434*nf^8*T*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd + 2387/12*nf^8*T*h^10*W*QL^2
      *QLd*QRd^4*LLd + 1116*nf^8*T*h^10*W*QL^2*QLd*QR*QRd^2*LLd*LR + 1302*nf^8
      *T*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + 651/2*nf^8*T*h^10*W*QL^2*QLd*QR^2*
      LLd*LR^2 + 558*nf^8*T*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd + 279*nf^8*T*h^10*W
      *QL^2*QLd*QR^2*LL^2*LLd + 682*nf^8*T*h^10*W*QL^2*QLd*QR^3*QRd*LL + 93*
      nf^8*T*h^10*W*QL^2*QLd^2*LR^2*LRd^2 + 217/2*nf^8*T*h^10*W*QL^2*QLd^2*
      LLd^2*LR^2 + 372*nf^8*T*h^10*W*QL^2*QLd^2*LL*LLd*LR*LRd + 217/2*nf^8*T*
      h^10*W*QL^2*QLd^2*LL^2*LRd^2 + 93*nf^8*T*h^10*W*QL^2*QLd^2*LL^2*LLd^2 +
      2387/6*nf^8*T*h^10*W*QL^2*QLd^2*QRd^3*LRd + 1116*nf^8*T*h^10*W*QL^2*
      QLd^2*QR*QRd*LR*LRd + 1116*nf^8*T*h^10*W*QL^2*QLd^2*QR*QRd*LL*LLd + 2139/
      2*nf^8*T*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 2387/6*nf^8*T*h^10*W*QL^2*QLd^2*
      QR^3*LR + 341*nf^8*T*h^10*W*QL^2*QLd^3*QRd^2*LLd + 434*nf^8*T*h^10*W*
      QL^2*QLd^3*QR*LLd*LR + 372*nf^8*T*h^10*W*QL^2*QLd^3*QR*LL*LRd + 341/2*
      nf^8*T*h^10*W*QL^2*QLd^4*QRd*LRd + 4991/24*nf^8*T*h^10*W*QL^2*QLd^4*QR^2
       + 2387/60*nf^8*T*h^10*W*QL^2*QLd^5*LLd + 62/3*nf^8*T*h^10*W*QL^3*LLd*
      LR^3*LRd + 217/6*nf^8*T*h^10*W*QL^3*LL*LR^2*LRd^2 + 31*nf^8*T*h^10*W*
      QL^3*LL*LLd^2*LR^2 + 217/3*nf^8*T*h^10*W*QL^3*LL^2*LLd*LR*LRd + 217/9*
      nf^8*T*h^10*W*QL^3*LL^3*LRd^2 + 217/18*nf^8*T*h^10*W*QL^3*LL^3*LLd^2 +
      434/3*nf^8*T*h^10*W*QL^3*QRd^3*LLd*LR + 868/3*nf^8*T*h^10*W*QL^3*QRd^3*
      LL*LRd + 186*nf^8*T*h^10*W*QL^3*QR*QRd*LLd*LR^2 + 434*nf^8*T*h^10*W*QL^3
      *QR*QRd*LL*LR*LRd + 217*nf^8*T*h^10*W*QL^3*QR*QRd*LL^2*LLd + 2387/6*nf^8
      *T*h^10*W*QL^3*QR^2*QRd^2*LL + 310/3*nf^8*T*h^10*W*QL^3*QR^3*LL*LR + 434
      *nf^8*T*h^10*W*QL^3*QLd*QRd^2*LR*LRd + 434*nf^8*T*h^10*W*QL^3*QLd*QRd^2*
      LL*LLd + 186*nf^8*T*h^10*W*QL^3*QLd*QR*LR^2*LRd + 372*nf^8*T*h^10*W*QL^3
      *QLd*QR*LL*LLd*LR + 217*nf^8*T*h^10*W*QL^3*QLd*QR*LL^2*LRd + 4991/9*nf^8
      *T*h^10*W*QL^3*QLd*QR*QRd^3 + 682*nf^8*T*h^10*W*QL^3*QLd*QR^2*QRd*LR +
      372*nf^8*T*h^10*W*QL^3*QLd^2*QRd*LLd*LR + 434*nf^8*T*h^10*W*QL^3*QLd^2*
      QRd*LL*LRd + 341*nf^8*T*h^10*W*QL^3*QLd^2*QR^2*LL + 124*nf^8*T*h^10*W*
      QL^3*QLd^3*LR*LRd + 124*nf^8*T*h^10*W*QL^3*QLd^3*LL*LLd + 1426/3*nf^8*T*
      h^10*W*QL^3*QLd^3*QR*QRd + 217/4*nf^8*T*h^10*W*QL^4*QRd*LR^2*LRd + 217/2
      *nf^8*T*h^10*W*QL^4*QRd*LL*LLd*LR + 217/2*nf^8*T*h^10*W*QL^4*QRd*LL^2*
      LRd + 4991/72*nf^8*T*h^10*W*QL^4*QRd^4 + 2387/12*nf^8*T*h^10*W*QL^4*QR*
      QRd^2*LR + 155/4*nf^8*T*h^10*W*QL^4*QR^2*LR^2 + 1085/24*nf^8*T*h^10*W*
      QL^4*QR^2*LL^2 + 93/2*nf^8*T*h^10*W*QL^4*QLd*LLd*LR^2 + 217/2*nf^8*T*
      h^10*W*QL^4*QLd*LL*LR*LRd + 217/4*nf^8*T*h^10*W*QL^4*QLd*LL^2*LLd + 2387/
      6*nf^8*T*h^10*W*QL^4*QLd*QR*QRd*LL + 4991/24*nf^8*T*h^10*W*QL^4*QLd^2*
      QRd^2 + 341/2*nf^8*T*h^10*W*QL^4*QLd^2*QR*LR + 713/24*nf^8*T*h^10*W*QL^4
      *QLd^4 + 2387/30*nf^8*T*h^10*W*QL^5*QRd^2*LL + 217/6*nf^8*T*h^10*W*QL^5*
      QR*LL*LR + 2387/30*nf^8*T*h^10*W*QL^5*QLd*QRd*LR + 2387/60*nf^8*T*h^10*W
      *QL^5*QLd^2*LL + 217/72*nf^8*T*h^10*W*QL^6*LR^2 + 217/36*nf^8*T*h^10*W*
      QL^6*LL^2 + 7/12*nf^8*T*h^10*B*LR^4*LRd^4 + 49/12*nf^8*T*h^10*B*LLd^2*
      LR^4*LRd^2 + 49/36*nf^8*T*h^10*B*LLd^4*LR^4 + 28/3*nf^8*T*h^10*B*LL*LLd*
      LR^3*LRd^3 + 98/9*nf^8*T*h^10*B*LL*LLd^3*LR^3*LRd + 49/12*nf^8*T*h^10*B*
      LL^2*LR^2*LRd^4 + 21*nf^8*T*h^10*B*LL^2*LLd^2*LR^2*LRd^2 + 49/12*nf^8*T*
      h^10*B*LL^2*LLd^4*LR^2 + 98/9*nf^8*T*h^10*B*LL^3*LLd*LR*LRd^3 + 28/3*
      nf^8*T*h^10*B*LL^3*LLd^3*LR*LRd + 49/36*nf^8*T*h^10*B*LL^4*LRd^4 + 49/12
      *nf^8*T*h^10*B*LL^4*LLd^2*LRd^2 + 7/12*nf^8*T*h^10*B*LL^4*LLd^4 + 49/9*
      nf^8*T*h^10*B*QRd^3*LR^2*LRd^3 + 14*nf^8*T*h^10*B*QRd^3*LLd^2*LR^2*LRd
       + 98/3*nf^8*T*h^10*B*QRd^3*LL*LLd*LR*LRd^2 + 28/3*nf^8*T*h^10*B*QRd^3*
      LL*LLd^3*LR + 98/9*nf^8*T*h^10*B*QRd^3*LL^2*LRd^3 + 49/3*nf^8*T*h^10*B*
      QRd^3*LL^2*LLd^2*LRd + 49/18*nf^8*T*h^10*B*QRd^6*LRd^2 + 49/36*nf^8*T*
      h^10*B*QRd^6*LLd^2 + 28/3*nf^8*T*h^10*B*QR*QRd*LR^3*LRd^3 + 98/3*nf^8*T*
      h^10*B*QR*QRd*LLd^2*LR^3*LRd + 84*nf^8*T*h^10*B*QR*QRd*LL*LLd*LR^2*LRd^2
       + 98/3*nf^8*T*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 98/3*nf^8*T*h^10*B*QR*QRd*
      LL^2*LR*LRd^3 + 84*nf^8*T*h^10*B*QR*QRd*LL^2*LLd^2*LR*LRd + 98/3*nf^8*T*
      h^10*B*QR*QRd*LL^3*LLd*LRd^2 + 28/3*nf^8*T*h^10*B*QR*QRd*LL^3*LLd^3 + 49/
      2*nf^8*T*h^10*B*QR*QRd^4*LR*LRd^2 + 21*nf^8*T*h^10*B*QR*QRd^4*LLd^2*LR
       + 49*nf^8*T*h^10*B*QR*QRd^4*LL*LLd*LRd + 42*nf^8*T*h^10*B*QR^2*QRd^2*
      LR^2*LRd^2 + 49*nf^8*T*h^10*B*QR^2*QRd^2*LLd^2*LR^2 + 168*nf^8*T*h^10*B*
      QR^2*QRd^2*LL*LLd*LR*LRd + 49*nf^8*T*h^10*B*QR^2*QRd^2*LL^2*LRd^2 + 42*
      nf^8*T*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 539/30*nf^8*T*h^10*B*QR^2*QRd^5*
      LRd + 49/9*nf^8*T*h^10*B*QR^3*LR^3*LRd^2 + 98/9*nf^8*T*h^10*B*QR^3*LLd^2
      *LR^3 + 98/3*nf^8*T*h^10*B*QR^3*LL*LLd*LR^2*LRd + 14*nf^8*T*h^10*B*QR^3*
      LL^2*LR*LRd^2 + 49/3*nf^8*T*h^10*B*QR^3*LL^2*LLd^2*LR + 28/3*nf^8*T*h^10
      *B*QR^3*LL^3*LLd*LRd + 56*nf^8*T*h^10*B*QR^3*QRd^3*LR*LRd + 56*nf^8*T*
      h^10*B*QR^3*QRd^3*LL*LLd + 49/2*nf^8*T*h^10*B*QR^4*QRd*LR^2*LRd + 49*
      nf^8*T*h^10*B*QR^4*QRd*LL*LLd*LR + 21*nf^8*T*h^10*B*QR^4*QRd*LL^2*LRd +
      161/12*nf^8*T*h^10*B*QR^4*QRd^4 + 539/30*nf^8*T*h^10*B*QR^5*QRd^2*LR +
      49/18*nf^8*T*h^10*B*QR^6*LR^2 + 49/36*nf^8*T*h^10*B*QR^6*LL^2 + 42*nf^8*
      T*h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 + 49/3*nf^8*T*h^10*B*QLd*QRd^2*LLd^3*
      LR^2 + 98/3*nf^8*T*h^10*B*QLd*QRd^2*LL*LR*LRd^3 + 84*nf^8*T*h^10*B*QLd*
      QRd^2*LL*LLd^2*LR*LRd + 49*nf^8*T*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 + 14*
      nf^8*T*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 49/3*nf^8*T*h^10*B*QLd*QRd^5*LLd*
      LRd + 98/3*nf^8*T*h^10*B*QLd*QR*LLd*LR^3*LRd^2 + 196/9*nf^8*T*h^10*B*QLd
      *QR*LLd^3*LR^3 + 28*nf^8*T*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 98*nf^8*T*h^10*
      B*QLd*QR*LL*LLd^2*LR^2*LRd + 84*nf^8*T*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2
       + 98/3*nf^8*T*h^10*B*QLd*QR*LL^2*LLd^3*LR + 98/9*nf^8*T*h^10*B*QLd*QR*
      LL^3*LRd^3 + 28*nf^8*T*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 168*nf^8*T*h^10*B*
      QLd*QR*QRd^3*LLd*LR*LRd + 98*nf^8*T*h^10*B*QLd*QR*QRd^3*LL*LRd^2 + 84*
      nf^8*T*h^10*B*QLd*QR*QRd^3*LL*LLd^2 + 196*nf^8*T*h^10*B*QLd*QR^2*QRd*LLd
      *LR^2*LRd + 168*nf^8*T*h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2 + 196*nf^8*T*h^10
      *B*QLd*QR^2*QRd*LL*LLd^2*LR + 168*nf^8*T*h^10*B*QLd*QR^2*QRd*LL^2*LLd*
      LRd + 77*nf^8*T*h^10*B*QLd*QR^2*QRd^4*LLd + 196*nf^8*T*h^10*B*QLd*QR^3*
      QRd^2*LLd*LR + 168*nf^8*T*h^10*B*QLd*QR^3*QRd^2*LL*LRd + 49*nf^8*T*h^10*
      B*QLd*QR^4*LLd*LR^2 + 49*nf^8*T*h^10*B*QLd*QR^4*LL*LR*LRd + 49/2*nf^8*T*
      h^10*B*QLd*QR^4*LL^2*LLd + 539/15*nf^8*T*h^10*B*QLd*QR^5*QRd*LL + 14*
      nf^8*T*h^10*B*QLd^2*QRd*LR^2*LRd^3 + 49*nf^8*T*h^10*B*QLd^2*QRd*LLd^2*
      LR^2*LRd + 84*nf^8*T*h^10*B*QLd^2*QRd*LL*LLd*LR*LRd^2 + 98/3*nf^8*T*h^10
      *B*QLd^2*QRd*LL*LLd^3*LR + 49/3*nf^8*T*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 42*
      nf^8*T*h^10*B*QLd^2*QRd*LL^2*LLd^2*LRd + 245/12*nf^8*T*h^10*B*QLd^2*
      QRd^4*LRd^2 + 35/2*nf^8*T*h^10*B*QLd^2*QRd^4*LLd^2 + 126*nf^8*T*h^10*B*
      QLd^2*QR*QRd^2*LR*LRd^2 + 147*nf^8*T*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR +
      252*nf^8*T*h^10*B*QLd^2*QR*QRd^2*LL*LLd*LRd + 49*nf^8*T*h^10*B*QLd^2*
      QR^2*LR^2*LRd^2 + 98*nf^8*T*h^10*B*QLd^2*QR^2*LLd^2*LR^2 + 196*nf^8*T*
      h^10*B*QLd^2*QR^2*LL*LLd*LR*LRd + 42*nf^8*T*h^10*B*QLd^2*QR^2*LL^2*LRd^2
       + 49*nf^8*T*h^10*B*QLd^2*QR^2*LL^2*LLd^2 + 154*nf^8*T*h^10*B*QLd^2*QR^2
      *QRd^3*LRd + 196*nf^8*T*h^10*B*QLd^2*QR^3*QRd*LR*LRd + 196*nf^8*T*h^10*B
      *QLd^2*QR^3*QRd*LL*LLd + 1127/12*nf^8*T*h^10*B*QLd^2*QR^4*QRd^2 + 539/15
      *nf^8*T*h^10*B*QLd^2*QR^5*LR + 49/3*nf^8*T*h^10*B*QLd^3*LLd*LR^2*LRd^2
       + 98/9*nf^8*T*h^10*B*QLd^3*LLd^3*LR^2 + 28/3*nf^8*T*h^10*B*QLd^3*LL*LR*
      LRd^3 + 98/3*nf^8*T*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 14*nf^8*T*h^10*B*
      QLd^3*LL^2*LLd*LRd^2 + 49/9*nf^8*T*h^10*B*QLd^3*LL^2*LLd^3 + 140/3*nf^8*
      T*h^10*B*QLd^3*QRd^3*LLd*LRd + 196*nf^8*T*h^10*B*QLd^3*QR*QRd*LLd*LR*LRd
       + 84*nf^8*T*h^10*B*QLd^3*QR*QRd*LL*LRd^2 + 98*nf^8*T*h^10*B*QLd^3*QR*
      QRd*LL*LLd^2 + 539/3*nf^8*T*h^10*B*QLd^3*QR^2*QRd^2*LLd + 392/3*nf^8*T*
      h^10*B*QLd^3*QR^3*LLd*LR + 196/3*nf^8*T*h^10*B*QLd^3*QR^3*LL*LRd + 35/2*
      nf^8*T*h^10*B*QLd^4*QRd^2*LRd^2 + 245/12*nf^8*T*h^10*B*QLd^4*QRd^2*LLd^2
       + 49/2*nf^8*T*h^10*B*QLd^4*QR*LR*LRd^2 + 49*nf^8*T*h^10*B*QLd^4*QR*
      LLd^2*LR + 49*nf^8*T*h^10*B*QLd^4*QR*LL*LLd*LRd + 539/6*nf^8*T*h^10*B*
      QLd^4*QR^2*QRd*LRd + 1127/36*nf^8*T*h^10*B*QLd^4*QR^4 + 49/3*nf^8*T*h^10
      *B*QLd^5*QRd*LLd*LRd + 539/15*nf^8*T*h^10*B*QLd^5*QR^2*LLd + 49/36*nf^8*
      T*h^10*B*QLd^6*LRd^2 + 49/18*nf^8*T*h^10*B*QLd^6*LLd^2 + 28*nf^8*T*h^10*
      B*QL*QRd*LLd*LR^3*LRd^2 + 98/9*nf^8*T*h^10*B*QL*QRd*LLd^3*LR^3 + 98/3*
      nf^8*T*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 84*nf^8*T*h^10*B*QL*QRd*LL*LLd^2*
      LR^2*LRd + 98*nf^8*T*h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 + 28*nf^8*T*h^10*B*
      QL*QRd*LL^2*LLd^3*LR + 196/9*nf^8*T*h^10*B*QL*QRd*LL^3*LRd^3 + 98/3*nf^8
      *T*h^10*B*QL*QRd*LL^3*LLd^2*LRd + 49*nf^8*T*h^10*B*QL*QRd^4*LLd*LR*LRd
       + 49*nf^8*T*h^10*B*QL*QRd^4*LL*LRd^2 + 49/2*nf^8*T*h^10*B*QL*QRd^4*LL*
      LLd^2 + 168*nf^8*T*h^10*B*QL*QR*QRd^2*LLd*LR^2*LRd + 196*nf^8*T*h^10*B*
      QL*QR*QRd^2*LL*LR*LRd^2 + 168*nf^8*T*h^10*B*QL*QR*QRd^2*LL*LLd^2*LR +
      196*nf^8*T*h^10*B*QL*QR*QRd^2*LL^2*LLd*LRd + 539/15*nf^8*T*h^10*B*QL*QR*
      QRd^5*LLd + 98/3*nf^8*T*h^10*B*QL*QR^2*LLd*LR^3*LRd + 42*nf^8*T*h^10*B*
      QL*QR^2*LL*LR^2*LRd^2 + 49*nf^8*T*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 84*nf^8
      *T*h^10*B*QL*QR^2*LL^2*LLd*LR*LRd + 49/3*nf^8*T*h^10*B*QL*QR^2*LL^3*
      LRd^2 + 14*nf^8*T*h^10*B*QL*QR^2*LL^3*LLd^2 + 168*nf^8*T*h^10*B*QL*QR^2*
      QRd^3*LLd*LR + 196*nf^8*T*h^10*B*QL*QR^2*QRd^3*LL*LRd + 98*nf^8*T*h^10*B
      *QL*QR^3*QRd*LLd*LR^2 + 168*nf^8*T*h^10*B*QL*QR^3*QRd*LL*LR*LRd + 84*
      nf^8*T*h^10*B*QL*QR^3*QRd*LL^2*LLd + 77*nf^8*T*h^10*B*QL*QR^4*QRd^2*LL
       + 49/3*nf^8*T*h^10*B*QL*QR^5*LL*LR + 28/3*nf^8*T*h^10*B*QL*QLd*LR^3*
      LRd^3 + 98/3*nf^8*T*h^10*B*QL*QLd*LLd^2*LR^3*LRd + 84*nf^8*T*h^10*B*QL*
      QLd*LL*LLd*LR^2*LRd^2 + 98/3*nf^8*T*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 98/3*
      nf^8*T*h^10*B*QL*QLd*LL^2*LR*LRd^3 + 84*nf^8*T*h^10*B*QL*QLd*LL^2*LLd^2*
      LR*LRd + 98/3*nf^8*T*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 28/3*nf^8*T*h^10*B*
      QL*QLd*LL^3*LLd^3 + 98*nf^8*T*h^10*B*QL*QLd*QRd^3*LR*LRd^2 + 84*nf^8*T*
      h^10*B*QL*QLd*QRd^3*LLd^2*LR + 196*nf^8*T*h^10*B*QL*QLd*QRd^3*LL*LLd*LRd
       + 168*nf^8*T*h^10*B*QL*QLd*QR*QRd*LR^2*LRd^2 + 196*nf^8*T*h^10*B*QL*QLd
      *QR*QRd*LLd^2*LR^2 + 672*nf^8*T*h^10*B*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 196
      *nf^8*T*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 + 168*nf^8*T*h^10*B*QL*QLd*QR*
      QRd*LL^2*LLd^2 + 539/3*nf^8*T*h^10*B*QL*QLd*QR*QRd^4*LRd + 504*nf^8*T*
      h^10*B*QL*QLd*QR^2*QRd^2*LR*LRd + 504*nf^8*T*h^10*B*QL*QLd*QR^2*QRd^2*LL
      *LLd + 98*nf^8*T*h^10*B*QL*QLd*QR^3*LR^2*LRd + 196*nf^8*T*h^10*B*QL*QLd*
      QR^3*LL*LLd*LR + 84*nf^8*T*h^10*B*QL*QLd*QR^3*LL^2*LRd + 644/3*nf^8*T*
      h^10*B*QL*QLd*QR^3*QRd^3 + 539/3*nf^8*T*h^10*B*QL*QLd*QR^4*QRd*LR + 252*
      nf^8*T*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd + 147*nf^8*T*h^10*B*QL*QLd^2*
      QRd^2*LL*LRd^2 + 126*nf^8*T*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 + 196*nf^8*T*
      h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd + 168*nf^8*T*h^10*B*QL*QLd^2*QR*LL*LR*
      LRd^2 + 196*nf^8*T*h^10*B*QL*QLd^2*QR*LL*LLd^2*LR + 168*nf^8*T*h^10*B*QL
      *QLd^2*QR*LL^2*LLd*LRd + 308*nf^8*T*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 588*
      nf^8*T*h^10*B*QL*QLd^2*QR^2*QRd*LLd*LR + 504*nf^8*T*h^10*B*QL*QLd^2*QR^2
      *QRd*LL*LRd + 539/6*nf^8*T*h^10*B*QL*QLd^2*QR^4*LL + 84*nf^8*T*h^10*B*QL
      *QLd^3*QRd*LR*LRd^2 + 98*nf^8*T*h^10*B*QL*QLd^3*QRd*LLd^2*LR + 168*nf^8*
      T*h^10*B*QL*QLd^3*QRd*LL*LLd*LRd + 308*nf^8*T*h^10*B*QL*QLd^3*QR*QRd^2*
      LRd + 196*nf^8*T*h^10*B*QL*QLd^3*QR^2*LR*LRd + 196*nf^8*T*h^10*B*QL*
      QLd^3*QR^2*LL*LLd + 2254/9*nf^8*T*h^10*B*QL*QLd^3*QR^3*QRd + 49*nf^8*T*
      h^10*B*QL*QLd^4*LLd*LR*LRd + 21*nf^8*T*h^10*B*QL*QLd^4*LL*LRd^2 + 49/2*
      nf^8*T*h^10*B*QL*QLd^4*LL*LLd^2 + 539/3*nf^8*T*h^10*B*QL*QLd^4*QR*QRd*
      LLd + 539/15*nf^8*T*h^10*B*QL*QLd^5*QR*LRd + 49*nf^8*T*h^10*B*QL^2*QRd^2
      *LR^2*LRd^2 + 42*nf^8*T*h^10*B*QL^2*QRd^2*LLd^2*LR^2 + 196*nf^8*T*h^10*B
      *QL^2*QRd^2*LL*LLd*LR*LRd + 98*nf^8*T*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 49*
      nf^8*T*h^10*B*QL^2*QRd^2*LL^2*LLd^2 + 539/15*nf^8*T*h^10*B*QL^2*QRd^5*
      LRd + 14*nf^8*T*h^10*B*QL^2*QR*LR^3*LRd^2 + 49/3*nf^8*T*h^10*B*QL^2*QR*
      LLd^2*LR^3 + 84*nf^8*T*h^10*B*QL^2*QR*LL*LLd*LR^2*LRd + 49*nf^8*T*h^10*B
      *QL^2*QR*LL^2*LR*LRd^2 + 42*nf^8*T*h^10*B*QL^2*QR*LL^2*LLd^2*LR + 98/3*
      nf^8*T*h^10*B*QL^2*QR*LL^3*LLd*LRd + 196*nf^8*T*h^10*B*QL^2*QR*QRd^3*LR*
      LRd + 196*nf^8*T*h^10*B*QL^2*QR*QRd^3*LL*LLd + 126*nf^8*T*h^10*B*QL^2*
      QR^2*QRd*LR^2*LRd + 252*nf^8*T*h^10*B*QL^2*QR^2*QRd*LL*LLd*LR + 147*nf^8
      *T*h^10*B*QL^2*QR^2*QRd*LL^2*LRd + 1127/12*nf^8*T*h^10*B*QL^2*QR^2*QRd^4
       + 154*nf^8*T*h^10*B*QL^2*QR^3*QRd^2*LR + 245/12*nf^8*T*h^10*B*QL^2*QR^4
      *LR^2 + 35/2*nf^8*T*h^10*B*QL^2*QR^4*LL^2 + 168*nf^8*T*h^10*B*QL^2*QLd*
      QRd*LLd*LR^2*LRd + 196*nf^8*T*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2 + 168*nf^8
      *T*h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR + 196*nf^8*T*h^10*B*QL^2*QLd*QRd*LL^2
      *LLd*LRd + 539/6*nf^8*T*h^10*B*QL^2*QLd*QRd^4*LLd + 504*nf^8*T*h^10*B*
      QL^2*QLd*QR*QRd^2*LLd*LR + 588*nf^8*T*h^10*B*QL^2*QLd*QR*QRd^2*LL*LRd +
      147*nf^8*T*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 252*nf^8*T*h^10*B*QL^2*QLd*
      QR^2*LL*LR*LRd + 126*nf^8*T*h^10*B*QL^2*QLd*QR^2*LL^2*LLd + 308*nf^8*T*
      h^10*B*QL^2*QLd*QR^3*QRd*LL + 42*nf^8*T*h^10*B*QL^2*QLd^2*LR^2*LRd^2 +
      49*nf^8*T*h^10*B*QL^2*QLd^2*LLd^2*LR^2 + 168*nf^8*T*h^10*B*QL^2*QLd^2*LL
      *LLd*LR*LRd + 49*nf^8*T*h^10*B*QL^2*QLd^2*LL^2*LRd^2 + 42*nf^8*T*h^10*B*
      QL^2*QLd^2*LL^2*LLd^2 + 539/3*nf^8*T*h^10*B*QL^2*QLd^2*QRd^3*LRd + 504*
      nf^8*T*h^10*B*QL^2*QLd^2*QR*QRd*LR*LRd + 504*nf^8*T*h^10*B*QL^2*QLd^2*QR
      *QRd*LL*LLd + 483*nf^8*T*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 539/3*nf^8*T*
      h^10*B*QL^2*QLd^2*QR^3*LR + 154*nf^8*T*h^10*B*QL^2*QLd^3*QRd^2*LLd + 196
      *nf^8*T*h^10*B*QL^2*QLd^3*QR*LLd*LR + 168*nf^8*T*h^10*B*QL^2*QLd^3*QR*LL
      *LRd + 77*nf^8*T*h^10*B*QL^2*QLd^4*QRd*LRd + 1127/12*nf^8*T*h^10*B*QL^2*
      QLd^4*QR^2 + 539/30*nf^8*T*h^10*B*QL^2*QLd^5*LLd + 28/3*nf^8*T*h^10*B*
      QL^3*LLd*LR^3*LRd + 49/3*nf^8*T*h^10*B*QL^3*LL*LR^2*LRd^2 + 14*nf^8*T*
      h^10*B*QL^3*LL*LLd^2*LR^2 + 98/3*nf^8*T*h^10*B*QL^3*LL^2*LLd*LR*LRd + 98/
      9*nf^8*T*h^10*B*QL^3*LL^3*LRd^2 + 49/9*nf^8*T*h^10*B*QL^3*LL^3*LLd^2 +
      196/3*nf^8*T*h^10*B*QL^3*QRd^3*LLd*LR + 392/3*nf^8*T*h^10*B*QL^3*QRd^3*
      LL*LRd + 84*nf^8*T*h^10*B*QL^3*QR*QRd*LLd*LR^2 + 196*nf^8*T*h^10*B*QL^3*
      QR*QRd*LL*LR*LRd + 98*nf^8*T*h^10*B*QL^3*QR*QRd*LL^2*LLd + 539/3*nf^8*T*
      h^10*B*QL^3*QR^2*QRd^2*LL + 140/3*nf^8*T*h^10*B*QL^3*QR^3*LL*LR + 196*
      nf^8*T*h^10*B*QL^3*QLd*QRd^2*LR*LRd + 196*nf^8*T*h^10*B*QL^3*QLd*QRd^2*
      LL*LLd + 84*nf^8*T*h^10*B*QL^3*QLd*QR*LR^2*LRd + 168*nf^8*T*h^10*B*QL^3*
      QLd*QR*LL*LLd*LR + 98*nf^8*T*h^10*B*QL^3*QLd*QR*LL^2*LRd + 2254/9*nf^8*T
      *h^10*B*QL^3*QLd*QR*QRd^3 + 308*nf^8*T*h^10*B*QL^3*QLd*QR^2*QRd*LR + 168
      *nf^8*T*h^10*B*QL^3*QLd^2*QRd*LLd*LR + 196*nf^8*T*h^10*B*QL^3*QLd^2*QRd*
      LL*LRd + 154*nf^8*T*h^10*B*QL^3*QLd^2*QR^2*LL + 56*nf^8*T*h^10*B*QL^3*
      QLd^3*LR*LRd + 56*nf^8*T*h^10*B*QL^3*QLd^3*LL*LLd + 644/3*nf^8*T*h^10*B*
      QL^3*QLd^3*QR*QRd + 49/2*nf^8*T*h^10*B*QL^4*QRd*LR^2*LRd + 49*nf^8*T*
      h^10*B*QL^4*QRd*LL*LLd*LR + 49*nf^8*T*h^10*B*QL^4*QRd*LL^2*LRd + 1127/36
      *nf^8*T*h^10*B*QL^4*QRd^4 + 539/6*nf^8*T*h^10*B*QL^4*QR*QRd^2*LR + 35/2*
      nf^8*T*h^10*B*QL^4*QR^2*LR^2 + 245/12*nf^8*T*h^10*B*QL^4*QR^2*LL^2 + 21*
      nf^8*T*h^10*B*QL^4*QLd*LLd*LR^2 + 49*nf^8*T*h^10*B*QL^4*QLd*LL*LR*LRd +
      49/2*nf^8*T*h^10*B*QL^4*QLd*LL^2*LLd + 539/3*nf^8*T*h^10*B*QL^4*QLd*QR*
      QRd*LL + 1127/12*nf^8*T*h^10*B*QL^4*QLd^2*QRd^2 + 77*nf^8*T*h^10*B*QL^4*
      QLd^2*QR*LR + 161/12*nf^8*T*h^10*B*QL^4*QLd^4 + 539/15*nf^8*T*h^10*B*
      QL^5*QRd^2*LL + 49/3*nf^8*T*h^10*B*QL^5*QR*LL*LR + 539/15*nf^8*T*h^10*B*
      QL^5*QLd*QRd*LR + 539/30*nf^8*T*h^10*B*QL^5*QLd^2*LL + 49/36*nf^8*T*h^10
      *B*QL^6*LR^2 + 49/18*nf^8*T*h^10*B*QL^6*LL^2 + 231/16*nf^8*T*h^10*p^2*
      LR^4*LRd^4 + 2345/24*nf^8*T*h^10*p^2*LLd^2*LR^4*LRd^2 + 931/36*nf^8*T*
      h^10*p^2*LLd^4*LR^4 + 231*nf^8*T*h^10*p^2*LL*LLd*LR^3*LRd^3 + 2345/9*
      nf^8*T*h^10*p^2*LL*LLd^3*LR^3*LRd + 2345/24*nf^8*T*h^10*p^2*LL^2*LR^2*
      LRd^4 + 2079/4*nf^8*T*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 2345/24*nf^8*T*
      h^10*p^2*LL^2*LLd^4*LR^2 + 2345/9*nf^8*T*h^10*p^2*LL^3*LLd*LR*LRd^3 +
      231*nf^8*T*h^10*p^2*LL^3*LLd^3*LR*LRd + 931/36*nf^8*T*h^10*p^2*LL^4*
      LRd^4 + 2345/24*nf^8*T*h^10*p^2*LL^4*LLd^2*LRd^2 + 231/16*nf^8*T*h^10*
      p^2*LL^4*LLd^4 + 2345/18*nf^8*T*h^10*p^2*QRd^3*LR^2*LRd^3 + 693/2*nf^8*T
      *h^10*p^2*QRd^3*LLd^2*LR^2*LRd + 2345/3*nf^8*T*h^10*p^2*QRd^3*LL*LLd*LR*
      LRd^2 + 231*nf^8*T*h^10*p^2*QRd^3*LL*LLd^3*LR + 1862/9*nf^8*T*h^10*p^2*
      QRd^3*LL^2*LRd^3 + 2345/6*nf^8*T*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 931/18*
      nf^8*T*h^10*p^2*QRd^6*LRd^2 + 2345/72*nf^8*T*h^10*p^2*QRd^6*LLd^2 + 231*
      nf^8*T*h^10*p^2*QR*QRd*LR^3*LRd^3 + 2345/3*nf^8*T*h^10*p^2*QR*QRd*LLd^2*
      LR^3*LRd + 2079*nf^8*T*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 2345/3*nf^8*T
      *h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 2345/3*nf^8*T*h^10*p^2*QR*QRd*LL^2*LR*
      LRd^3 + 2079*nf^8*T*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd + 2345/3*nf^8*T*
      h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 + 231*nf^8*T*h^10*p^2*QR*QRd*LL^3*LLd^3
       + 2345/4*nf^8*T*h^10*p^2*QR*QRd^4*LR*LRd^2 + 2079/4*nf^8*T*h^10*p^2*QR*
      QRd^4*LLd^2*LR + 2345/2*nf^8*T*h^10*p^2*QR*QRd^4*LL*LLd*LRd + 2079/2*
      nf^8*T*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 + 2345/2*nf^8*T*h^10*p^2*QR^2*
      QRd^2*LLd^2*LR^2 + 4158*nf^8*T*h^10*p^2*QR^2*QRd^2*LL*LLd*LR*LRd + 2345/
      2*nf^8*T*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 2079/2*nf^8*T*h^10*p^2*QR^2*
      QRd^2*LL^2*LLd^2 + 5159/12*nf^8*T*h^10*p^2*QR^2*QRd^5*LRd + 2345/18*nf^8
      *T*h^10*p^2*QR^3*LR^3*LRd^2 + 1862/9*nf^8*T*h^10*p^2*QR^3*LLd^2*LR^3 +
      2345/3*nf^8*T*h^10*p^2*QR^3*LL*LLd*LR^2*LRd + 693/2*nf^8*T*h^10*p^2*QR^3
      *LL^2*LR*LRd^2 + 2345/6*nf^8*T*h^10*p^2*QR^3*LL^2*LLd^2*LR + 231*nf^8*T*
      h^10*p^2*QR^3*LL^3*LLd*LRd + 1386*nf^8*T*h^10*p^2*QR^3*QRd^3*LR*LRd +
      1386*nf^8*T*h^10*p^2*QR^3*QRd^3*LL*LLd + 2345/4*nf^8*T*h^10*p^2*QR^4*QRd
      *LR^2*LRd + 2345/2*nf^8*T*h^10*p^2*QR^4*QRd*LL*LLd*LR + 2079/4*nf^8*T*
      h^10*p^2*QR^4*QRd*LL^2*LRd + 5313/16*nf^8*T*h^10*p^2*QR^4*QRd^4 + 5159/
      12*nf^8*T*h^10*p^2*QR^5*QRd^2*LR + 931/18*nf^8*T*h^10*p^2*QR^6*LR^2 +
      2345/72*nf^8*T*h^10*p^2*QR^6*LL^2 + 2079/2*nf^8*T*h^10*p^2*QLd*QRd^2*LLd
      *LR^2*LRd^2 + 2345/6*nf^8*T*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 + 2345/3*nf^8*
      T*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 + 2079*nf^8*T*h^10*p^2*QLd*QRd^2*LL*
      LLd^2*LR*LRd + 2345/2*nf^8*T*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 693/2*
      nf^8*T*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 2345/6*nf^8*T*h^10*p^2*QLd*QRd^5*
      LLd*LRd + 2345/3*nf^8*T*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 + 3724/9*nf^8*T*
      h^10*p^2*QLd*QR*LLd^3*LR^3 + 693*nf^8*T*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 +
      2345*nf^8*T*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd + 2079*nf^8*T*h^10*p^2*QLd
      *QR*LL^2*LLd*LR*LRd^2 + 2345/3*nf^8*T*h^10*p^2*QLd*QR*LL^2*LLd^3*LR +
      2345/9*nf^8*T*h^10*p^2*QLd*QR*LL^3*LRd^3 + 693*nf^8*T*h^10*p^2*QLd*QR*
      LL^3*LLd^2*LRd + 4158*nf^8*T*h^10*p^2*QLd*QR*QRd^3*LLd*LR*LRd + 2345*
      nf^8*T*h^10*p^2*QLd*QR*QRd^3*LL*LRd^2 + 2079*nf^8*T*h^10*p^2*QLd*QR*
      QRd^3*LL*LLd^2 + 4690*nf^8*T*h^10*p^2*QLd*QR^2*QRd*LLd*LR^2*LRd + 4158*
      nf^8*T*h^10*p^2*QLd*QR^2*QRd*LL*LR*LRd^2 + 4690*nf^8*T*h^10*p^2*QLd*QR^2
      *QRd*LL*LLd^2*LR + 4158*nf^8*T*h^10*p^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 7623/
      4*nf^8*T*h^10*p^2*QLd*QR^2*QRd^4*LLd + 4690*nf^8*T*h^10*p^2*QLd*QR^3*
      QRd^2*LLd*LR + 4158*nf^8*T*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd + 931*nf^8*T*
      h^10*p^2*QLd*QR^4*LLd*LR^2 + 2345/2*nf^8*T*h^10*p^2*QLd*QR^4*LL*LR*LRd
       + 2345/4*nf^8*T*h^10*p^2*QLd*QR^4*LL^2*LLd + 5159/6*nf^8*T*h^10*p^2*QLd
      *QR^5*QRd*LL + 693/2*nf^8*T*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 2345/2*nf^8*
      T*h^10*p^2*QLd^2*QRd*LLd^2*LR^2*LRd + 2079*nf^8*T*h^10*p^2*QLd^2*QRd*LL*
      LLd*LR*LRd^2 + 2345/3*nf^8*T*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR + 2345/6*
      nf^8*T*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 + 2079/2*nf^8*T*h^10*p^2*QLd^2*QRd*
      LL^2*LLd^2*LRd + 11725/24*nf^8*T*h^10*p^2*QLd^2*QRd^4*LRd^2 + 3465/8*
      nf^8*T*h^10*p^2*QLd^2*QRd^4*LLd^2 + 6237/2*nf^8*T*h^10*p^2*QLd^2*QR*
      QRd^2*LR*LRd^2 + 7035/2*nf^8*T*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 6237*
      nf^8*T*h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 2345/2*nf^8*T*h^10*p^2*QLd^2
      *QR^2*LR^2*LRd^2 + 1862*nf^8*T*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 4690*
      nf^8*T*h^10*p^2*QLd^2*QR^2*LL*LLd*LR*LRd + 2079/2*nf^8*T*h^10*p^2*QLd^2*
      QR^2*LL^2*LRd^2 + 2345/2*nf^8*T*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 7623/2*
      nf^8*T*h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 4690*nf^8*T*h^10*p^2*QLd^2*QR^3*
      QRd*LR*LRd + 4690*nf^8*T*h^10*p^2*QLd^2*QR^3*QRd*LL*LLd + 53935/24*nf^8*
      T*h^10*p^2*QLd^2*QR^4*QRd^2 + 10241/15*nf^8*T*h^10*p^2*QLd^2*QR^5*LR +
      2345/6*nf^8*T*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 + 1862/9*nf^8*T*h^10*p^2*
      QLd^3*LLd^3*LR^2 + 231*nf^8*T*h^10*p^2*QLd^3*LL*LR*LRd^3 + 2345/3*nf^8*T
      *h^10*p^2*QLd^3*LL*LLd^2*LR*LRd + 693/2*nf^8*T*h^10*p^2*QLd^3*LL^2*LLd*
      LRd^2 + 2345/18*nf^8*T*h^10*p^2*QLd^3*LL^2*LLd^3 + 1155*nf^8*T*h^10*p^2*
      QLd^3*QRd^3*LLd*LRd + 4690*nf^8*T*h^10*p^2*QLd^3*QR*QRd*LLd*LR*LRd +
      2079*nf^8*T*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 + 2345*nf^8*T*h^10*p^2*QLd^3*
      QR*QRd*LL*LLd^2 + 25795/6*nf^8*T*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 7448/3*
      nf^8*T*h^10*p^2*QLd^3*QR^3*LLd*LR + 4690/3*nf^8*T*h^10*p^2*QLd^3*QR^3*LL
      *LRd + 3465/8*nf^8*T*h^10*p^2*QLd^4*QRd^2*LRd^2 + 11725/24*nf^8*T*h^10*
      p^2*QLd^4*QRd^2*LLd^2 + 2345/4*nf^8*T*h^10*p^2*QLd^4*QR*LR*LRd^2 + 931*
      nf^8*T*h^10*p^2*QLd^4*QR*LLd^2*LR + 2345/2*nf^8*T*h^10*p^2*QLd^4*QR*LL*
      LLd*LRd + 25795/12*nf^8*T*h^10*p^2*QLd^4*QR^2*QRd*LRd + 21413/36*nf^8*T*
      h^10*p^2*QLd^4*QR^4 + 2345/6*nf^8*T*h^10*p^2*QLd^5*QRd*LLd*LRd + 10241/
      15*nf^8*T*h^10*p^2*QLd^5*QR^2*LLd + 2345/72*nf^8*T*h^10*p^2*QLd^6*LRd^2
       + 931/18*nf^8*T*h^10*p^2*QLd^6*LLd^2 + 693*nf^8*T*h^10*p^2*QL*QRd*LLd*
      LR^3*LRd^2 + 2345/9*nf^8*T*h^10*p^2*QL*QRd*LLd^3*LR^3 + 2345/3*nf^8*T*
      h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + 2079*nf^8*T*h^10*p^2*QL*QRd*LL*LLd^2*
      LR^2*LRd + 2345*nf^8*T*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 693*nf^8*T*
      h^10*p^2*QL*QRd*LL^2*LLd^3*LR + 3724/9*nf^8*T*h^10*p^2*QL*QRd*LL^3*LRd^3
       + 2345/3*nf^8*T*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd + 2345/2*nf^8*T*h^10*p^2
      *QL*QRd^4*LLd*LR*LRd + 931*nf^8*T*h^10*p^2*QL*QRd^4*LL*LRd^2 + 2345/4*
      nf^8*T*h^10*p^2*QL*QRd^4*LL*LLd^2 + 4158*nf^8*T*h^10*p^2*QL*QR*QRd^2*LLd
      *LR^2*LRd + 4690*nf^8*T*h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 + 4158*nf^8*T*
      h^10*p^2*QL*QR*QRd^2*LL*LLd^2*LR + 4690*nf^8*T*h^10*p^2*QL*QR*QRd^2*LL^2
      *LLd*LRd + 5159/6*nf^8*T*h^10*p^2*QL*QR*QRd^5*LLd + 2345/3*nf^8*T*h^10*
      p^2*QL*QR^2*LLd*LR^3*LRd + 2079/2*nf^8*T*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2
       + 2345/2*nf^8*T*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 + 2079*nf^8*T*h^10*p^2*
      QL*QR^2*LL^2*LLd*LR*LRd + 2345/6*nf^8*T*h^10*p^2*QL*QR^2*LL^3*LRd^2 +
      693/2*nf^8*T*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 4158*nf^8*T*h^10*p^2*QL*QR^2*
      QRd^3*LLd*LR + 4690*nf^8*T*h^10*p^2*QL*QR^2*QRd^3*LL*LRd + 2345*nf^8*T*
      h^10*p^2*QL*QR^3*QRd*LLd*LR^2 + 4158*nf^8*T*h^10*p^2*QL*QR^3*QRd*LL*LR*
      LRd + 2079*nf^8*T*h^10*p^2*QL*QR^3*QRd*LL^2*LLd + 7623/4*nf^8*T*h^10*p^2
      *QL*QR^4*QRd^2*LL + 2345/6*nf^8*T*h^10*p^2*QL*QR^5*LL*LR + 231*nf^8*T*
      h^10*p^2*QL*QLd*LR^3*LRd^3 + 2345/3*nf^8*T*h^10*p^2*QL*QLd*LLd^2*LR^3*
      LRd + 2079*nf^8*T*h^10*p^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 2345/3*nf^8*T*h^10
      *p^2*QL*QLd*LL*LLd^3*LR^2 + 2345/3*nf^8*T*h^10*p^2*QL*QLd*LL^2*LR*LRd^3
       + 2079*nf^8*T*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd + 2345/3*nf^8*T*h^10*
      p^2*QL*QLd*LL^3*LLd*LRd^2 + 231*nf^8*T*h^10*p^2*QL*QLd*LL^3*LLd^3 + 2345
      *nf^8*T*h^10*p^2*QL*QLd*QRd^3*LR*LRd^2 + 2079*nf^8*T*h^10*p^2*QL*QLd*
      QRd^3*LLd^2*LR + 4690*nf^8*T*h^10*p^2*QL*QLd*QRd^3*LL*LLd*LRd + 4158*
      nf^8*T*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 4690*nf^8*T*h^10*p^2*QL*QLd*
      QR*QRd*LLd^2*LR^2 + 16632*nf^8*T*h^10*p^2*QL*QLd*QR*QRd*LL*LLd*LR*LRd +
      4690*nf^8*T*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 4158*nf^8*T*h^10*p^2*QL*
      QLd*QR*QRd*LL^2*LLd^2 + 25795/6*nf^8*T*h^10*p^2*QL*QLd*QR*QRd^4*LRd +
      12474*nf^8*T*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd + 12474*nf^8*T*h^10*p^2*
      QL*QLd*QR^2*QRd^2*LL*LLd + 2345*nf^8*T*h^10*p^2*QL*QLd*QR^3*LR^2*LRd +
      4690*nf^8*T*h^10*p^2*QL*QLd*QR^3*LL*LLd*LR + 2079*nf^8*T*h^10*p^2*QL*QLd
      *QR^3*LL^2*LRd + 5313*nf^8*T*h^10*p^2*QL*QLd*QR^3*QRd^3 + 25795/6*nf^8*T
      *h^10*p^2*QL*QLd*QR^4*QRd*LR + 6237*nf^8*T*h^10*p^2*QL*QLd^2*QRd^2*LLd*
      LR*LRd + 7035/2*nf^8*T*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 + 6237/2*nf^8*T*
      h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 + 4690*nf^8*T*h^10*p^2*QL*QLd^2*QR*LLd*
      LR^2*LRd + 4158*nf^8*T*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 + 4690*nf^8*T*
      h^10*p^2*QL*QLd^2*QR*LL*LLd^2*LR + 4158*nf^8*T*h^10*p^2*QL*QLd^2*QR*LL^2
      *LLd*LRd + 7623*nf^8*T*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 14070*nf^8*T*
      h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*LR + 12474*nf^8*T*h^10*p^2*QL*QLd^2*QR^2*
      QRd*LL*LRd + 25795/12*nf^8*T*h^10*p^2*QL*QLd^2*QR^4*LL + 2079*nf^8*T*
      h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 + 2345*nf^8*T*h^10*p^2*QL*QLd^3*QRd*LLd^2
      *LR + 4158*nf^8*T*h^10*p^2*QL*QLd^3*QRd*LL*LLd*LRd + 7623*nf^8*T*h^10*
      p^2*QL*QLd^3*QR*QRd^2*LRd + 4690*nf^8*T*h^10*p^2*QL*QLd^3*QR^2*LR*LRd +
      4690*nf^8*T*h^10*p^2*QL*QLd^3*QR^2*LL*LLd + 53935/9*nf^8*T*h^10*p^2*QL*
      QLd^3*QR^3*QRd + 2345/2*nf^8*T*h^10*p^2*QL*QLd^4*LLd*LR*LRd + 2079/4*
      nf^8*T*h^10*p^2*QL*QLd^4*LL*LRd^2 + 2345/4*nf^8*T*h^10*p^2*QL*QLd^4*LL*
      LLd^2 + 25795/6*nf^8*T*h^10*p^2*QL*QLd^4*QR*QRd*LLd + 5159/6*nf^8*T*h^10
      *p^2*QL*QLd^5*QR*LRd + 2345/2*nf^8*T*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 +
      2079/2*nf^8*T*h^10*p^2*QL^2*QRd^2*LLd^2*LR^2 + 4690*nf^8*T*h^10*p^2*QL^2
      *QRd^2*LL*LLd*LR*LRd + 1862*nf^8*T*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 2345/
      2*nf^8*T*h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 + 10241/15*nf^8*T*h^10*p^2*QL^2*
      QRd^5*LRd + 693/2*nf^8*T*h^10*p^2*QL^2*QR*LR^3*LRd^2 + 2345/6*nf^8*T*
      h^10*p^2*QL^2*QR*LLd^2*LR^3 + 2079*nf^8*T*h^10*p^2*QL^2*QR*LL*LLd*LR^2*
      LRd + 2345/2*nf^8*T*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 + 2079/2*nf^8*T*h^10*
      p^2*QL^2*QR*LL^2*LLd^2*LR + 2345/3*nf^8*T*h^10*p^2*QL^2*QR*LL^3*LLd*LRd
       + 4690*nf^8*T*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 4690*nf^8*T*h^10*p^2*QL^2
      *QR*QRd^3*LL*LLd + 6237/2*nf^8*T*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd + 6237*
      nf^8*T*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR + 7035/2*nf^8*T*h^10*p^2*QL^2*
      QR^2*QRd*LL^2*LRd + 53935/24*nf^8*T*h^10*p^2*QL^2*QR^2*QRd^4 + 7623/2*
      nf^8*T*h^10*p^2*QL^2*QR^3*QRd^2*LR + 11725/24*nf^8*T*h^10*p^2*QL^2*QR^4*
      LR^2 + 3465/8*nf^8*T*h^10*p^2*QL^2*QR^4*LL^2 + 4158*nf^8*T*h^10*p^2*QL^2
      *QLd*QRd*LLd*LR^2*LRd + 4690*nf^8*T*h^10*p^2*QL^2*QLd*QRd*LL*LR*LRd^2 +
      4158*nf^8*T*h^10*p^2*QL^2*QLd*QRd*LL*LLd^2*LR + 4690*nf^8*T*h^10*p^2*
      QL^2*QLd*QRd*LL^2*LLd*LRd + 25795/12*nf^8*T*h^10*p^2*QL^2*QLd*QRd^4*LLd
       + 12474*nf^8*T*h^10*p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 14070*nf^8*T*h^10*
      p^2*QL^2*QLd*QR*QRd^2*LL*LRd + 7035/2*nf^8*T*h^10*p^2*QL^2*QLd*QR^2*LLd*
      LR^2 + 6237*nf^8*T*h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd + 6237/2*nf^8*T*h^10
      *p^2*QL^2*QLd*QR^2*LL^2*LLd + 7623*nf^8*T*h^10*p^2*QL^2*QLd*QR^3*QRd*LL
       + 2079/2*nf^8*T*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 + 2345/2*nf^8*T*h^10*p^2
      *QL^2*QLd^2*LLd^2*LR^2 + 4158*nf^8*T*h^10*p^2*QL^2*QLd^2*LL*LLd*LR*LRd
       + 2345/2*nf^8*T*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 2079/2*nf^8*T*h^10*p^2
      *QL^2*QLd^2*LL^2*LLd^2 + 25795/6*nf^8*T*h^10*p^2*QL^2*QLd^2*QRd^3*LRd +
      12474*nf^8*T*h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd + 12474*nf^8*T*h^10*p^2*
      QL^2*QLd^2*QR*QRd*LL*LLd + 47817/4*nf^8*T*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2
       + 25795/6*nf^8*T*h^10*p^2*QL^2*QLd^2*QR^3*LR + 7623/2*nf^8*T*h^10*p^2*
      QL^2*QLd^3*QRd^2*LLd + 4690*nf^8*T*h^10*p^2*QL^2*QLd^3*QR*LLd*LR + 4158*
      nf^8*T*h^10*p^2*QL^2*QLd^3*QR*LL*LRd + 7623/4*nf^8*T*h^10*p^2*QL^2*QLd^4
      *QRd*LRd + 53935/24*nf^8*T*h^10*p^2*QL^2*QLd^4*QR^2 + 5159/12*nf^8*T*
      h^10*p^2*QL^2*QLd^5*LLd + 231*nf^8*T*h^10*p^2*QL^3*LLd*LR^3*LRd + 2345/6
      *nf^8*T*h^10*p^2*QL^3*LL*LR^2*LRd^2 + 693/2*nf^8*T*h^10*p^2*QL^3*LL*
      LLd^2*LR^2 + 2345/3*nf^8*T*h^10*p^2*QL^3*LL^2*LLd*LR*LRd + 1862/9*nf^8*T
      *h^10*p^2*QL^3*LL^3*LRd^2 + 2345/18*nf^8*T*h^10*p^2*QL^3*LL^3*LLd^2 +
      4690/3*nf^8*T*h^10*p^2*QL^3*QRd^3*LLd*LR + 7448/3*nf^8*T*h^10*p^2*QL^3*
      QRd^3*LL*LRd + 2079*nf^8*T*h^10*p^2*QL^3*QR*QRd*LLd*LR^2 + 4690*nf^8*T*
      h^10*p^2*QL^3*QR*QRd*LL*LR*LRd + 2345*nf^8*T*h^10*p^2*QL^3*QR*QRd*LL^2*
      LLd + 25795/6*nf^8*T*h^10*p^2*QL^3*QR^2*QRd^2*LL + 1155*nf^8*T*h^10*p^2*
      QL^3*QR^3*LL*LR + 4690*nf^8*T*h^10*p^2*QL^3*QLd*QRd^2*LR*LRd + 4690*nf^8
      *T*h^10*p^2*QL^3*QLd*QRd^2*LL*LLd + 2079*nf^8*T*h^10*p^2*QL^3*QLd*QR*
      LR^2*LRd + 4158*nf^8*T*h^10*p^2*QL^3*QLd*QR*LL*LLd*LR + 2345*nf^8*T*h^10
      *p^2*QL^3*QLd*QR*LL^2*LRd + 53935/9*nf^8*T*h^10*p^2*QL^3*QLd*QR*QRd^3 +
      7623*nf^8*T*h^10*p^2*QL^3*QLd*QR^2*QRd*LR + 4158*nf^8*T*h^10*p^2*QL^3*
      QLd^2*QRd*LLd*LR + 4690*nf^8*T*h^10*p^2*QL^3*QLd^2*QRd*LL*LRd + 7623/2*
      nf^8*T*h^10*p^2*QL^3*QLd^2*QR^2*LL + 1386*nf^8*T*h^10*p^2*QL^3*QLd^3*LR*
      LRd + 1386*nf^8*T*h^10*p^2*QL^3*QLd^3*LL*LLd + 5313*nf^8*T*h^10*p^2*QL^3
      *QLd^3*QR*QRd + 2345/4*nf^8*T*h^10*p^2*QL^4*QRd*LR^2*LRd + 2345/2*nf^8*T
      *h^10*p^2*QL^4*QRd*LL*LLd*LR + 931*nf^8*T*h^10*p^2*QL^4*QRd*LL^2*LRd +
      21413/36*nf^8*T*h^10*p^2*QL^4*QRd^4 + 25795/12*nf^8*T*h^10*p^2*QL^4*QR*
      QRd^2*LR + 3465/8*nf^8*T*h^10*p^2*QL^4*QR^2*LR^2 + 11725/24*nf^8*T*h^10*
      p^2*QL^4*QR^2*LL^2 + 2079/4*nf^8*T*h^10*p^2*QL^4*QLd*LLd*LR^2 + 2345/2*
      nf^8*T*h^10*p^2*QL^4*QLd*LL*LR*LRd + 2345/4*nf^8*T*h^10*p^2*QL^4*QLd*
      LL^2*LLd + 25795/6*nf^8*T*h^10*p^2*QL^4*QLd*QR*QRd*LL + 53935/24*nf^8*T*
      h^10*p^2*QL^4*QLd^2*QRd^2 + 7623/4*nf^8*T*h^10*p^2*QL^4*QLd^2*QR*LR +
      5313/16*nf^8*T*h^10*p^2*QL^4*QLd^4 + 10241/15*nf^8*T*h^10*p^2*QL^5*QRd^2
      *LL + 2345/6*nf^8*T*h^10*p^2*QL^5*QR*LL*LR + 5159/6*nf^8*T*h^10*p^2*QL^5
      *QLd*QRd*LR + 5159/12*nf^8*T*h^10*p^2*QL^5*QLd^2*LL + 2345/72*nf^8*T*
      h^10*p^2*QL^6*LR^2 + 931/18*nf^8*T*h^10*p^2*QL^6*LL^2 + 1333/96*nf^8*T*
      h^10*u*p*LR^4*LRd^4 + 4495/48*nf^8*T*h^10*u*p*LLd^2*LR^4*LRd^2 + 217/9*
      nf^8*T*h^10*u*p*LLd^4*LR^4 + 1333/6*nf^8*T*h^10*u*p*LL*LLd*LR^3*LRd^3 +
      4495/18*nf^8*T*h^10*u*p*LL*LLd^3*LR^3*LRd + 4495/48*nf^8*T*h^10*u*p*LL^2
      *LR^2*LRd^4 + 3999/8*nf^8*T*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 4495/48*
      nf^8*T*h^10*u*p*LL^2*LLd^4*LR^2 + 4495/18*nf^8*T*h^10*u*p*LL^3*LLd*LR*
      LRd^3 + 1333/6*nf^8*T*h^10*u*p*LL^3*LLd^3*LR*LRd + 217/9*nf^8*T*h^10*u*p
      *LL^4*LRd^4 + 4495/48*nf^8*T*h^10*u*p*LL^4*LLd^2*LRd^2 + 1333/96*nf^8*T*
      h^10*u*p*LL^4*LLd^4 + 4495/36*nf^8*T*h^10*u*p*QRd^3*LR^2*LRd^3 + 1333/4*
      nf^8*T*h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 4495/6*nf^8*T*h^10*u*p*QRd^3*LL*
      LLd*LR*LRd^2 + 1333/6*nf^8*T*h^10*u*p*QRd^3*LL*LLd^3*LR + 1736/9*nf^8*T*
      h^10*u*p*QRd^3*LL^2*LRd^3 + 4495/12*nf^8*T*h^10*u*p*QRd^3*LL^2*LLd^2*LRd
       + 434/9*nf^8*T*h^10*u*p*QRd^6*LRd^2 + 4495/144*nf^8*T*h^10*u*p*QRd^6*
      LLd^2 + 1333/6*nf^8*T*h^10*u*p*QR*QRd*LR^3*LRd^3 + 4495/6*nf^8*T*h^10*u*
      p*QR*QRd*LLd^2*LR^3*LRd + 3999/2*nf^8*T*h^10*u*p*QR*QRd*LL*LLd*LR^2*
      LRd^2 + 4495/6*nf^8*T*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 + 4495/6*nf^8*T*h^10
      *u*p*QR*QRd*LL^2*LR*LRd^3 + 3999/2*nf^8*T*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*
      LRd + 4495/6*nf^8*T*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 1333/6*nf^8*T*h^10*
      u*p*QR*QRd*LL^3*LLd^3 + 4495/8*nf^8*T*h^10*u*p*QR*QRd^4*LR*LRd^2 + 3999/
      8*nf^8*T*h^10*u*p*QR*QRd^4*LLd^2*LR + 4495/4*nf^8*T*h^10*u*p*QR*QRd^4*LL
      *LLd*LRd + 3999/4*nf^8*T*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 4495/4*nf^8*T*
      h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 3999*nf^8*T*h^10*u*p*QR^2*QRd^2*LL*LLd*
      LR*LRd + 4495/4*nf^8*T*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 3999/4*nf^8*T*
      h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 9889/24*nf^8*T*h^10*u*p*QR^2*QRd^5*LRd
       + 4495/36*nf^8*T*h^10*u*p*QR^3*LR^3*LRd^2 + 1736/9*nf^8*T*h^10*u*p*QR^3
      *LLd^2*LR^3 + 4495/6*nf^8*T*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 1333/4*nf^8*
      T*h^10*u*p*QR^3*LL^2*LR*LRd^2 + 4495/12*nf^8*T*h^10*u*p*QR^3*LL^2*LLd^2*
      LR + 1333/6*nf^8*T*h^10*u*p*QR^3*LL^3*LLd*LRd + 1333*nf^8*T*h^10*u*p*
      QR^3*QRd^3*LR*LRd + 1333*nf^8*T*h^10*u*p*QR^3*QRd^3*LL*LLd + 4495/8*nf^8
      *T*h^10*u*p*QR^4*QRd*LR^2*LRd + 4495/4*nf^8*T*h^10*u*p*QR^4*QRd*LL*LLd*
      LR + 3999/8*nf^8*T*h^10*u*p*QR^4*QRd*LL^2*LRd + 30659/96*nf^8*T*h^10*u*p
      *QR^4*QRd^4 + 9889/24*nf^8*T*h^10*u*p*QR^5*QRd^2*LR + 434/9*nf^8*T*h^10*
      u*p*QR^6*LR^2 + 4495/144*nf^8*T*h^10*u*p*QR^6*LL^2 + 3999/4*nf^8*T*h^10*
      u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + 4495/12*nf^8*T*h^10*u*p*QLd*QRd^2*LLd^3*
      LR^2 + 4495/6*nf^8*T*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 3999/2*nf^8*T*h^10
      *u*p*QLd*QRd^2*LL*LLd^2*LR*LRd + 4495/4*nf^8*T*h^10*u*p*QLd*QRd^2*LL^2*
      LLd*LRd^2 + 1333/4*nf^8*T*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 4495/12*nf^8*T
      *h^10*u*p*QLd*QRd^5*LLd*LRd + 4495/6*nf^8*T*h^10*u*p*QLd*QR*LLd*LR^3*
      LRd^2 + 3472/9*nf^8*T*h^10*u*p*QLd*QR*LLd^3*LR^3 + 1333/2*nf^8*T*h^10*u*
      p*QLd*QR*LL*LR^2*LRd^3 + 4495/2*nf^8*T*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd
       + 3999/2*nf^8*T*h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 4495/6*nf^8*T*h^10*
      u*p*QLd*QR*LL^2*LLd^3*LR + 4495/18*nf^8*T*h^10*u*p*QLd*QR*LL^3*LRd^3 +
      1333/2*nf^8*T*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 3999*nf^8*T*h^10*u*p*QLd*
      QR*QRd^3*LLd*LR*LRd + 4495/2*nf^8*T*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 +
      3999/2*nf^8*T*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 4495*nf^8*T*h^10*u*p*QLd*
      QR^2*QRd*LLd*LR^2*LRd + 3999*nf^8*T*h^10*u*p*QLd*QR^2*QRd*LL*LR*LRd^2 +
      4495*nf^8*T*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR + 3999*nf^8*T*h^10*u*p*QLd
      *QR^2*QRd*LL^2*LLd*LRd + 14663/8*nf^8*T*h^10*u*p*QLd*QR^2*QRd^4*LLd +
      4495*nf^8*T*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 3999*nf^8*T*h^10*u*p*QLd*
      QR^3*QRd^2*LL*LRd + 868*nf^8*T*h^10*u*p*QLd*QR^4*LLd*LR^2 + 4495/4*nf^8*
      T*h^10*u*p*QLd*QR^4*LL*LR*LRd + 4495/8*nf^8*T*h^10*u*p*QLd*QR^4*LL^2*LLd
       + 9889/12*nf^8*T*h^10*u*p*QLd*QR^5*QRd*LL + 1333/4*nf^8*T*h^10*u*p*
      QLd^2*QRd*LR^2*LRd^3 + 4495/4*nf^8*T*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd
       + 3999/2*nf^8*T*h^10*u*p*QLd^2*QRd*LL*LLd*LR*LRd^2 + 4495/6*nf^8*T*h^10
      *u*p*QLd^2*QRd*LL*LLd^3*LR + 4495/12*nf^8*T*h^10*u*p*QLd^2*QRd*LL^2*
      LRd^3 + 3999/4*nf^8*T*h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 22475/48*nf^8*
      T*h^10*u*p*QLd^2*QRd^4*LRd^2 + 6665/16*nf^8*T*h^10*u*p*QLd^2*QRd^4*LLd^2
       + 11997/4*nf^8*T*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 + 13485/4*nf^8*T*h^10
      *u*p*QLd^2*QR*QRd^2*LLd^2*LR + 11997/2*nf^8*T*h^10*u*p*QLd^2*QR*QRd^2*LL
      *LLd*LRd + 4495/4*nf^8*T*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 + 1736*nf^8*T*
      h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 4495*nf^8*T*h^10*u*p*QLd^2*QR^2*LL*LLd*
      LR*LRd + 3999/4*nf^8*T*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 + 4495/4*nf^8*T*
      h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 14663/4*nf^8*T*h^10*u*p*QLd^2*QR^2*
      QRd^3*LRd + 4495*nf^8*T*h^10*u*p*QLd^2*QR^3*QRd*LR*LRd + 4495*nf^8*T*
      h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 103385/48*nf^8*T*h^10*u*p*QLd^2*QR^4*
      QRd^2 + 9548/15*nf^8*T*h^10*u*p*QLd^2*QR^5*LR + 4495/12*nf^8*T*h^10*u*p*
      QLd^3*LLd*LR^2*LRd^2 + 1736/9*nf^8*T*h^10*u*p*QLd^3*LLd^3*LR^2 + 1333/6*
      nf^8*T*h^10*u*p*QLd^3*LL*LR*LRd^3 + 4495/6*nf^8*T*h^10*u*p*QLd^3*LL*
      LLd^2*LR*LRd + 1333/4*nf^8*T*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 + 4495/36*
      nf^8*T*h^10*u*p*QLd^3*LL^2*LLd^3 + 6665/6*nf^8*T*h^10*u*p*QLd^3*QRd^3*
      LLd*LRd + 4495*nf^8*T*h^10*u*p*QLd^3*QR*QRd*LLd*LR*LRd + 3999/2*nf^8*T*
      h^10*u*p*QLd^3*QR*QRd*LL*LRd^2 + 4495/2*nf^8*T*h^10*u*p*QLd^3*QR*QRd*LL*
      LLd^2 + 49445/12*nf^8*T*h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 6944/3*nf^8*T*
      h^10*u*p*QLd^3*QR^3*LLd*LR + 4495/3*nf^8*T*h^10*u*p*QLd^3*QR^3*LL*LRd +
      6665/16*nf^8*T*h^10*u*p*QLd^4*QRd^2*LRd^2 + 22475/48*nf^8*T*h^10*u*p*
      QLd^4*QRd^2*LLd^2 + 4495/8*nf^8*T*h^10*u*p*QLd^4*QR*LR*LRd^2 + 868*nf^8*
      T*h^10*u*p*QLd^4*QR*LLd^2*LR + 4495/4*nf^8*T*h^10*u*p*QLd^4*QR*LL*LLd*
      LRd + 49445/24*nf^8*T*h^10*u*p*QLd^4*QR^2*QRd*LRd + 4991/9*nf^8*T*h^10*u
      *p*QLd^4*QR^4 + 4495/12*nf^8*T*h^10*u*p*QLd^5*QRd*LLd*LRd + 9548/15*nf^8
      *T*h^10*u*p*QLd^5*QR^2*LLd + 4495/144*nf^8*T*h^10*u*p*QLd^6*LRd^2 + 434/
      9*nf^8*T*h^10*u*p*QLd^6*LLd^2 + 1333/2*nf^8*T*h^10*u*p*QL*QRd*LLd*LR^3*
      LRd^2 + 4495/18*nf^8*T*h^10*u*p*QL*QRd*LLd^3*LR^3 + 4495/6*nf^8*T*h^10*u
      *p*QL*QRd*LL*LR^2*LRd^3 + 3999/2*nf^8*T*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*
      LRd + 4495/2*nf^8*T*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 + 1333/2*nf^8*T*
      h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 3472/9*nf^8*T*h^10*u*p*QL*QRd*LL^3*LRd^3
       + 4495/6*nf^8*T*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 4495/4*nf^8*T*h^10*u*p
      *QL*QRd^4*LLd*LR*LRd + 868*nf^8*T*h^10*u*p*QL*QRd^4*LL*LRd^2 + 4495/8*
      nf^8*T*h^10*u*p*QL*QRd^4*LL*LLd^2 + 3999*nf^8*T*h^10*u*p*QL*QR*QRd^2*LLd
      *LR^2*LRd + 4495*nf^8*T*h^10*u*p*QL*QR*QRd^2*LL*LR*LRd^2 + 3999*nf^8*T*
      h^10*u*p*QL*QR*QRd^2*LL*LLd^2*LR + 4495*nf^8*T*h^10*u*p*QL*QR*QRd^2*LL^2
      *LLd*LRd + 9889/12*nf^8*T*h^10*u*p*QL*QR*QRd^5*LLd + 4495/6*nf^8*T*h^10*
      u*p*QL*QR^2*LLd*LR^3*LRd + 3999/4*nf^8*T*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2
       + 4495/4*nf^8*T*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 + 3999/2*nf^8*T*h^10*u*p
      *QL*QR^2*LL^2*LLd*LR*LRd + 4495/12*nf^8*T*h^10*u*p*QL*QR^2*LL^3*LRd^2 +
      1333/4*nf^8*T*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 3999*nf^8*T*h^10*u*p*QL*QR^2
      *QRd^3*LLd*LR + 4495*nf^8*T*h^10*u*p*QL*QR^2*QRd^3*LL*LRd + 4495/2*nf^8*
      T*h^10*u*p*QL*QR^3*QRd*LLd*LR^2 + 3999*nf^8*T*h^10*u*p*QL*QR^3*QRd*LL*LR
      *LRd + 3999/2*nf^8*T*h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 14663/8*nf^8*T*h^10
      *u*p*QL*QR^4*QRd^2*LL + 4495/12*nf^8*T*h^10*u*p*QL*QR^5*LL*LR + 1333/6*
      nf^8*T*h^10*u*p*QL*QLd*LR^3*LRd^3 + 4495/6*nf^8*T*h^10*u*p*QL*QLd*LLd^2*
      LR^3*LRd + 3999/2*nf^8*T*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 4495/6*nf^8
      *T*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 + 4495/6*nf^8*T*h^10*u*p*QL*QLd*LL^2*LR
      *LRd^3 + 3999/2*nf^8*T*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 4495/6*nf^8*T
      *h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 + 1333/6*nf^8*T*h^10*u*p*QL*QLd*LL^3*
      LLd^3 + 4495/2*nf^8*T*h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 + 3999/2*nf^8*T*
      h^10*u*p*QL*QLd*QRd^3*LLd^2*LR + 4495*nf^8*T*h^10*u*p*QL*QLd*QRd^3*LL*
      LLd*LRd + 3999*nf^8*T*h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 + 4495*nf^8*T*
      h^10*u*p*QL*QLd*QR*QRd*LLd^2*LR^2 + 15996*nf^8*T*h^10*u*p*QL*QLd*QR*QRd*
      LL*LLd*LR*LRd + 4495*nf^8*T*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 3999*
      nf^8*T*h^10*u*p*QL*QLd*QR*QRd*LL^2*LLd^2 + 49445/12*nf^8*T*h^10*u*p*QL*
      QLd*QR*QRd^4*LRd + 11997*nf^8*T*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd +
      11997*nf^8*T*h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd + 4495/2*nf^8*T*h^10*u*p*
      QL*QLd*QR^3*LR^2*LRd + 4495*nf^8*T*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR + 3999/
      2*nf^8*T*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 30659/6*nf^8*T*h^10*u*p*QL*QLd*
      QR^3*QRd^3 + 49445/12*nf^8*T*h^10*u*p*QL*QLd*QR^4*QRd*LR + 11997/2*nf^8*
      T*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd + 13485/4*nf^8*T*h^10*u*p*QL*QLd^2*
      QRd^2*LL*LRd^2 + 11997/4*nf^8*T*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 + 4495*
      nf^8*T*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd + 3999*nf^8*T*h^10*u*p*QL*QLd^2
      *QR*LL*LR*LRd^2 + 4495*nf^8*T*h^10*u*p*QL*QLd^2*QR*LL*LLd^2*LR + 3999*
      nf^8*T*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 14663/2*nf^8*T*h^10*u*p*QL*
      QLd^2*QR*QRd^3*LLd + 13485*nf^8*T*h^10*u*p*QL*QLd^2*QR^2*QRd*LLd*LR +
      11997*nf^8*T*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd + 49445/24*nf^8*T*h^10*u*
      p*QL*QLd^2*QR^4*LL + 3999/2*nf^8*T*h^10*u*p*QL*QLd^3*QRd*LR*LRd^2 + 4495/
      2*nf^8*T*h^10*u*p*QL*QLd^3*QRd*LLd^2*LR + 3999*nf^8*T*h^10*u*p*QL*QLd^3*
      QRd*LL*LLd*LRd + 14663/2*nf^8*T*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 4495*
      nf^8*T*h^10*u*p*QL*QLd^3*QR^2*LR*LRd + 4495*nf^8*T*h^10*u*p*QL*QLd^3*
      QR^2*LL*LLd + 103385/18*nf^8*T*h^10*u*p*QL*QLd^3*QR^3*QRd + 4495/4*nf^8*
      T*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 3999/8*nf^8*T*h^10*u*p*QL*QLd^4*LL*
      LRd^2 + 4495/8*nf^8*T*h^10*u*p*QL*QLd^4*LL*LLd^2 + 49445/12*nf^8*T*h^10*
      u*p*QL*QLd^4*QR*QRd*LLd + 9889/12*nf^8*T*h^10*u*p*QL*QLd^5*QR*LRd + 4495/
      4*nf^8*T*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 3999/4*nf^8*T*h^10*u*p*QL^2*
      QRd^2*LLd^2*LR^2 + 4495*nf^8*T*h^10*u*p*QL^2*QRd^2*LL*LLd*LR*LRd + 1736*
      nf^8*T*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 + 4495/4*nf^8*T*h^10*u*p*QL^2*
      QRd^2*LL^2*LLd^2 + 9548/15*nf^8*T*h^10*u*p*QL^2*QRd^5*LRd + 1333/4*nf^8*
      T*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 4495/12*nf^8*T*h^10*u*p*QL^2*QR*LLd^2*
      LR^3 + 3999/2*nf^8*T*h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd + 4495/4*nf^8*T*
      h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 + 3999/4*nf^8*T*h^10*u*p*QL^2*QR*LL^2*
      LLd^2*LR + 4495/6*nf^8*T*h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 4495*nf^8*T*
      h^10*u*p*QL^2*QR*QRd^3*LR*LRd + 4495*nf^8*T*h^10*u*p*QL^2*QR*QRd^3*LL*
      LLd + 11997/4*nf^8*T*h^10*u*p*QL^2*QR^2*QRd*LR^2*LRd + 11997/2*nf^8*T*
      h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR + 13485/4*nf^8*T*h^10*u*p*QL^2*QR^2*QRd
      *LL^2*LRd + 103385/48*nf^8*T*h^10*u*p*QL^2*QR^2*QRd^4 + 14663/4*nf^8*T*
      h^10*u*p*QL^2*QR^3*QRd^2*LR + 22475/48*nf^8*T*h^10*u*p*QL^2*QR^4*LR^2 +
      6665/16*nf^8*T*h^10*u*p*QL^2*QR^4*LL^2 + 3999*nf^8*T*h^10*u*p*QL^2*QLd*
      QRd*LLd*LR^2*LRd + 4495*nf^8*T*h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 + 3999*
      nf^8*T*h^10*u*p*QL^2*QLd*QRd*LL*LLd^2*LR + 4495*nf^8*T*h^10*u*p*QL^2*QLd
      *QRd*LL^2*LLd*LRd + 49445/24*nf^8*T*h^10*u*p*QL^2*QLd*QRd^4*LLd + 11997*
      nf^8*T*h^10*u*p*QL^2*QLd*QR*QRd^2*LLd*LR + 13485*nf^8*T*h^10*u*p*QL^2*
      QLd*QR*QRd^2*LL*LRd + 13485/4*nf^8*T*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 +
      11997/2*nf^8*T*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd + 11997/4*nf^8*T*h^10*u*
      p*QL^2*QLd*QR^2*LL^2*LLd + 14663/2*nf^8*T*h^10*u*p*QL^2*QLd*QR^3*QRd*LL
       + 3999/4*nf^8*T*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 4495/4*nf^8*T*h^10*u*p
      *QL^2*QLd^2*LLd^2*LR^2 + 3999*nf^8*T*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd
       + 4495/4*nf^8*T*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 3999/4*nf^8*T*h^10*u*p
      *QL^2*QLd^2*LL^2*LLd^2 + 49445/12*nf^8*T*h^10*u*p*QL^2*QLd^2*QRd^3*LRd
       + 11997*nf^8*T*h^10*u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 11997*nf^8*T*h^10*u*
      p*QL^2*QLd^2*QR*QRd*LL*LLd + 91977/8*nf^8*T*h^10*u*p*QL^2*QLd^2*QR^2*
      QRd^2 + 49445/12*nf^8*T*h^10*u*p*QL^2*QLd^2*QR^3*LR + 14663/4*nf^8*T*
      h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 4495*nf^8*T*h^10*u*p*QL^2*QLd^3*QR*LLd*
      LR + 3999*nf^8*T*h^10*u*p*QL^2*QLd^3*QR*LL*LRd + 14663/8*nf^8*T*h^10*u*p
      *QL^2*QLd^4*QRd*LRd + 103385/48*nf^8*T*h^10*u*p*QL^2*QLd^4*QR^2 + 9889/
      24*nf^8*T*h^10*u*p*QL^2*QLd^5*LLd + 1333/6*nf^8*T*h^10*u*p*QL^3*LLd*LR^3
      *LRd + 4495/12*nf^8*T*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 1333/4*nf^8*T*h^10*u
      *p*QL^3*LL*LLd^2*LR^2 + 4495/6*nf^8*T*h^10*u*p*QL^3*LL^2*LLd*LR*LRd +
      1736/9*nf^8*T*h^10*u*p*QL^3*LL^3*LRd^2 + 4495/36*nf^8*T*h^10*u*p*QL^3*
      LL^3*LLd^2 + 4495/3*nf^8*T*h^10*u*p*QL^3*QRd^3*LLd*LR + 6944/3*nf^8*T*
      h^10*u*p*QL^3*QRd^3*LL*LRd + 3999/2*nf^8*T*h^10*u*p*QL^3*QR*QRd*LLd*LR^2
       + 4495*nf^8*T*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 4495/2*nf^8*T*h^10*u*p*
      QL^3*QR*QRd*LL^2*LLd + 49445/12*nf^8*T*h^10*u*p*QL^3*QR^2*QRd^2*LL +
      6665/6*nf^8*T*h^10*u*p*QL^3*QR^3*LL*LR + 4495*nf^8*T*h^10*u*p*QL^3*QLd*
      QRd^2*LR*LRd + 4495*nf^8*T*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd + 3999/2*nf^8*
      T*h^10*u*p*QL^3*QLd*QR*LR^2*LRd + 3999*nf^8*T*h^10*u*p*QL^3*QLd*QR*LL*
      LLd*LR + 4495/2*nf^8*T*h^10*u*p*QL^3*QLd*QR*LL^2*LRd + 103385/18*nf^8*T*
      h^10*u*p*QL^3*QLd*QR*QRd^3 + 14663/2*nf^8*T*h^10*u*p*QL^3*QLd*QR^2*QRd*
      LR + 3999*nf^8*T*h^10*u*p*QL^3*QLd^2*QRd*LLd*LR + 4495*nf^8*T*h^10*u*p*
      QL^3*QLd^2*QRd*LL*LRd + 14663/4*nf^8*T*h^10*u*p*QL^3*QLd^2*QR^2*LL +
      1333*nf^8*T*h^10*u*p*QL^3*QLd^3*LR*LRd + 1333*nf^8*T*h^10*u*p*QL^3*QLd^3
      *LL*LLd + 30659/6*nf^8*T*h^10*u*p*QL^3*QLd^3*QR*QRd + 4495/8*nf^8*T*h^10
      *u*p*QL^4*QRd*LR^2*LRd + 4495/4*nf^8*T*h^10*u*p*QL^4*QRd*LL*LLd*LR + 868
      *nf^8*T*h^10*u*p*QL^4*QRd*LL^2*LRd + 4991/9*nf^8*T*h^10*u*p*QL^4*QRd^4
       + 49445/24*nf^8*T*h^10*u*p*QL^4*QR*QRd^2*LR + 6665/16*nf^8*T*h^10*u*p*
      QL^4*QR^2*LR^2 + 22475/48*nf^8*T*h^10*u*p*QL^4*QR^2*LL^2 + 3999/8*nf^8*T
      *h^10*u*p*QL^4*QLd*LLd*LR^2 + 4495/4*nf^8*T*h^10*u*p*QL^4*QLd*LL*LR*LRd
       + 4495/8*nf^8*T*h^10*u*p*QL^4*QLd*LL^2*LLd + 49445/12*nf^8*T*h^10*u*p*
      QL^4*QLd*QR*QRd*LL + 103385/48*nf^8*T*h^10*u*p*QL^4*QLd^2*QRd^2 + 14663/
      8*nf^8*T*h^10*u*p*QL^4*QLd^2*QR*LR + 30659/96*nf^8*T*h^10*u*p*QL^4*QLd^4
       + 9548/15*nf^8*T*h^10*u*p*QL^5*QRd^2*LL + 4495/12*nf^8*T*h^10*u*p*QL^5*
      QR*LL*LR + 9889/12*nf^8*T*h^10*u*p*QL^5*QLd*QRd*LR + 9889/24*nf^8*T*h^10
      *u*p*QL^5*QLd^2*LL + 4495/144*nf^8*T*h^10*u*p*QL^6*LR^2 + 434/9*nf^8*T*
      h^10*u*p*QL^6*LL^2 + 1823/576*nf^8*T*h^10*u^2*LR^4*LRd^4 + 1015/48*nf^8*
      T*h^10*u^2*LLd^2*LR^4*LRd^2 + 161/32*nf^8*T*h^10*u^2*LLd^4*LR^4 + 1823/
      36*nf^8*T*h^10*u^2*LL*LLd*LR^3*LRd^3 + 1015/18*nf^8*T*h^10*u^2*LL*LLd^3*
      LR^3*LRd + 1015/48*nf^8*T*h^10*u^2*LL^2*LR^2*LRd^4 + 1823/16*nf^8*T*h^10
      *u^2*LL^2*LLd^2*LR^2*LRd^2 + 1015/48*nf^8*T*h^10*u^2*LL^2*LLd^4*LR^2 +
      1015/18*nf^8*T*h^10*u^2*LL^3*LLd*LR*LRd^3 + 1823/36*nf^8*T*h^10*u^2*LL^3
      *LLd^3*LR*LRd + 161/32*nf^8*T*h^10*u^2*LL^4*LRd^4 + 1015/48*nf^8*T*h^10*
      u^2*LL^4*LLd^2*LRd^2 + 1823/576*nf^8*T*h^10*u^2*LL^4*LLd^4 + 1015/36*
      nf^8*T*h^10*u^2*QRd^3*LR^2*LRd^3 + 1823/24*nf^8*T*h^10*u^2*QRd^3*LLd^2*
      LR^2*LRd + 1015/6*nf^8*T*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 1823/36*nf^8*T
      *h^10*u^2*QRd^3*LL*LLd^3*LR + 161/4*nf^8*T*h^10*u^2*QRd^3*LL^2*LRd^3 +
      1015/12*nf^8*T*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 161/16*nf^8*T*h^10*u^2*
      QRd^6*LRd^2 + 1015/144*nf^8*T*h^10*u^2*QRd^6*LLd^2 + 1823/36*nf^8*T*h^10
      *u^2*QR*QRd*LR^3*LRd^3 + 1015/6*nf^8*T*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd +
      1823/4*nf^8*T*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 1015/6*nf^8*T*h^10*u^2
      *QR*QRd*LL*LLd^3*LR^2 + 1015/6*nf^8*T*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 +
      1823/4*nf^8*T*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd + 1015/6*nf^8*T*h^10*u^2
      *QR*QRd*LL^3*LLd*LRd^2 + 1823/36*nf^8*T*h^10*u^2*QR*QRd*LL^3*LLd^3 +
      1015/8*nf^8*T*h^10*u^2*QR*QRd^4*LR*LRd^2 + 1823/16*nf^8*T*h^10*u^2*QR*
      QRd^4*LLd^2*LR + 1015/4*nf^8*T*h^10*u^2*QR*QRd^4*LL*LLd*LRd + 1823/8*
      nf^8*T*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 1015/4*nf^8*T*h^10*u^2*QR^2*
      QRd^2*LLd^2*LR^2 + 1823/2*nf^8*T*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd +
      1015/4*nf^8*T*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 1823/8*nf^8*T*h^10*u^2*
      QR^2*QRd^2*LL^2*LLd^2 + 2233/24*nf^8*T*h^10*u^2*QR^2*QRd^5*LRd + 1015/36
      *nf^8*T*h^10*u^2*QR^3*LR^3*LRd^2 + 161/4*nf^8*T*h^10*u^2*QR^3*LLd^2*LR^3
       + 1015/6*nf^8*T*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 1823/24*nf^8*T*h^10*u^2
      *QR^3*LL^2*LR*LRd^2 + 1015/12*nf^8*T*h^10*u^2*QR^3*LL^2*LLd^2*LR + 1823/
      36*nf^8*T*h^10*u^2*QR^3*LL^3*LLd*LRd + 1823/6*nf^8*T*h^10*u^2*QR^3*QRd^3
      *LR*LRd + 1823/6*nf^8*T*h^10*u^2*QR^3*QRd^3*LL*LLd + 1015/8*nf^8*T*h^10*
      u^2*QR^4*QRd*LR^2*LRd + 1015/4*nf^8*T*h^10*u^2*QR^4*QRd*LL*LLd*LR + 1823/
      16*nf^8*T*h^10*u^2*QR^4*QRd*LL^2*LRd + 41929/576*nf^8*T*h^10*u^2*QR^4*
      QRd^4 + 2233/24*nf^8*T*h^10*u^2*QR^5*QRd^2*LR + 161/16*nf^8*T*h^10*u^2*
      QR^6*LR^2 + 1015/144*nf^8*T*h^10*u^2*QR^6*LL^2 + 1823/8*nf^8*T*h^10*u^2*
      QLd*QRd^2*LLd*LR^2*LRd^2 + 1015/12*nf^8*T*h^10*u^2*QLd*QRd^2*LLd^3*LR^2
       + 1015/6*nf^8*T*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 + 1823/4*nf^8*T*h^10*u^2
      *QLd*QRd^2*LL*LLd^2*LR*LRd + 1015/4*nf^8*T*h^10*u^2*QLd*QRd^2*LL^2*LLd*
      LRd^2 + 1823/24*nf^8*T*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 1015/12*nf^8*T*
      h^10*u^2*QLd*QRd^5*LLd*LRd + 1015/6*nf^8*T*h^10*u^2*QLd*QR*LLd*LR^3*
      LRd^2 + 161/2*nf^8*T*h^10*u^2*QLd*QR*LLd^3*LR^3 + 1823/12*nf^8*T*h^10*
      u^2*QLd*QR*LL*LR^2*LRd^3 + 1015/2*nf^8*T*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*
      LRd + 1823/4*nf^8*T*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 1015/6*nf^8*T*
      h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 1015/18*nf^8*T*h^10*u^2*QLd*QR*LL^3*
      LRd^3 + 1823/12*nf^8*T*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 1823/2*nf^8*T*
      h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd + 1015/2*nf^8*T*h^10*u^2*QLd*QR*QRd^3*
      LL*LRd^2 + 1823/4*nf^8*T*h^10*u^2*QLd*QR*QRd^3*LL*LLd^2 + 1015*nf^8*T*
      h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd + 1823/2*nf^8*T*h^10*u^2*QLd*QR^2*QRd
      *LL*LR*LRd^2 + 1015*nf^8*T*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR + 1823/2*
      nf^8*T*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 20053/48*nf^8*T*h^10*u^2*QLd
      *QR^2*QRd^4*LLd + 1015*nf^8*T*h^10*u^2*QLd*QR^3*QRd^2*LLd*LR + 1823/2*
      nf^8*T*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd + 1449/8*nf^8*T*h^10*u^2*QLd*QR^4*
      LLd*LR^2 + 1015/4*nf^8*T*h^10*u^2*QLd*QR^4*LL*LR*LRd + 1015/8*nf^8*T*
      h^10*u^2*QLd*QR^4*LL^2*LLd + 2233/12*nf^8*T*h^10*u^2*QLd*QR^5*QRd*LL +
      1823/24*nf^8*T*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 1015/4*nf^8*T*h^10*u^2*
      QLd^2*QRd*LLd^2*LR^2*LRd + 1823/4*nf^8*T*h^10*u^2*QLd^2*QRd*LL*LLd*LR*
      LRd^2 + 1015/6*nf^8*T*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR + 1015/12*nf^8*T*
      h^10*u^2*QLd^2*QRd*LL^2*LRd^3 + 1823/8*nf^8*T*h^10*u^2*QLd^2*QRd*LL^2*
      LLd^2*LRd + 5075/48*nf^8*T*h^10*u^2*QLd^2*QRd^4*LRd^2 + 9115/96*nf^8*T*
      h^10*u^2*QLd^2*QRd^4*LLd^2 + 5469/8*nf^8*T*h^10*u^2*QLd^2*QR*QRd^2*LR*
      LRd^2 + 3045/4*nf^8*T*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR + 5469/4*nf^8*T*
      h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 1015/4*nf^8*T*h^10*u^2*QLd^2*QR^2*
      LR^2*LRd^2 + 1449/4*nf^8*T*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 1015*nf^8*T*
      h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd + 1823/8*nf^8*T*h^10*u^2*QLd^2*QR^2*
      LL^2*LRd^2 + 1015/4*nf^8*T*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 20053/24*
      nf^8*T*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 1015*nf^8*T*h^10*u^2*QLd^2*QR^3*
      QRd*LR*LRd + 1015*nf^8*T*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd + 23345/48*nf^8*
      T*h^10*u^2*QLd^2*QR^4*QRd^2 + 5313/40*nf^8*T*h^10*u^2*QLd^2*QR^5*LR +
      1015/12*nf^8*T*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 161/4*nf^8*T*h^10*u^2*
      QLd^3*LLd^3*LR^2 + 1823/36*nf^8*T*h^10*u^2*QLd^3*LL*LR*LRd^3 + 1015/6*
      nf^8*T*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 1823/24*nf^8*T*h^10*u^2*QLd^3*
      LL^2*LLd*LRd^2 + 1015/36*nf^8*T*h^10*u^2*QLd^3*LL^2*LLd^3 + 9115/36*nf^8
      *T*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 1015*nf^8*T*h^10*u^2*QLd^3*QR*QRd*LLd*
      LR*LRd + 1823/4*nf^8*T*h^10*u^2*QLd^3*QR*QRd*LL*LRd^2 + 1015/2*nf^8*T*
      h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 11165/12*nf^8*T*h^10*u^2*QLd^3*QR^2*
      QRd^2*LLd + 483*nf^8*T*h^10*u^2*QLd^3*QR^3*LLd*LR + 1015/3*nf^8*T*h^10*
      u^2*QLd^3*QR^3*LL*LRd + 9115/96*nf^8*T*h^10*u^2*QLd^4*QRd^2*LRd^2 + 5075/
      48*nf^8*T*h^10*u^2*QLd^4*QRd^2*LLd^2 + 1015/8*nf^8*T*h^10*u^2*QLd^4*QR*
      LR*LRd^2 + 1449/8*nf^8*T*h^10*u^2*QLd^4*QR*LLd^2*LR + 1015/4*nf^8*T*h^10
      *u^2*QLd^4*QR*LL*LLd*LRd + 11165/24*nf^8*T*h^10*u^2*QLd^4*QR^2*QRd*LRd
       + 3703/32*nf^8*T*h^10*u^2*QLd^4*QR^4 + 1015/12*nf^8*T*h^10*u^2*QLd^5*
      QRd*LLd*LRd + 5313/40*nf^8*T*h^10*u^2*QLd^5*QR^2*LLd + 1015/144*nf^8*T*
      h^10*u^2*QLd^6*LRd^2 + 161/16*nf^8*T*h^10*u^2*QLd^6*LLd^2 + 1823/12*nf^8
      *T*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 1015/18*nf^8*T*h^10*u^2*QL*QRd*LLd^3
      *LR^3 + 1015/6*nf^8*T*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 1823/4*nf^8*T*h^10
      *u^2*QL*QRd*LL*LLd^2*LR^2*LRd + 1015/2*nf^8*T*h^10*u^2*QL*QRd*LL^2*LLd*
      LR*LRd^2 + 1823/12*nf^8*T*h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 161/2*nf^8*T*
      h^10*u^2*QL*QRd*LL^3*LRd^3 + 1015/6*nf^8*T*h^10*u^2*QL*QRd*LL^3*LLd^2*
      LRd + 1015/4*nf^8*T*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 1449/8*nf^8*T*h^10*
      u^2*QL*QRd^4*LL*LRd^2 + 1015/8*nf^8*T*h^10*u^2*QL*QRd^4*LL*LLd^2 + 1823/
      2*nf^8*T*h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd + 1015*nf^8*T*h^10*u^2*QL*QR*
      QRd^2*LL*LR*LRd^2 + 1823/2*nf^8*T*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR +
      1015*nf^8*T*h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 2233/12*nf^8*T*h^10*u^2*
      QL*QR*QRd^5*LLd + 1015/6*nf^8*T*h^10*u^2*QL*QR^2*LLd*LR^3*LRd + 1823/8*
      nf^8*T*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 + 1015/4*nf^8*T*h^10*u^2*QL*QR^2*
      LL*LLd^2*LR^2 + 1823/4*nf^8*T*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd + 1015/12
      *nf^8*T*h^10*u^2*QL*QR^2*LL^3*LRd^2 + 1823/24*nf^8*T*h^10*u^2*QL*QR^2*
      LL^3*LLd^2 + 1823/2*nf^8*T*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 1015*nf^8*T*
      h^10*u^2*QL*QR^2*QRd^3*LL*LRd + 1015/2*nf^8*T*h^10*u^2*QL*QR^3*QRd*LLd*
      LR^2 + 1823/2*nf^8*T*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 1823/4*nf^8*T*h^10
      *u^2*QL*QR^3*QRd*LL^2*LLd + 20053/48*nf^8*T*h^10*u^2*QL*QR^4*QRd^2*LL +
      1015/12*nf^8*T*h^10*u^2*QL*QR^5*LL*LR + 1823/36*nf^8*T*h^10*u^2*QL*QLd*
      LR^3*LRd^3 + 1015/6*nf^8*T*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 1823/4*nf^8*
      T*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 1015/6*nf^8*T*h^10*u^2*QL*QLd*LL*
      LLd^3*LR^2 + 1015/6*nf^8*T*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 1823/4*nf^8*T
      *h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 1015/6*nf^8*T*h^10*u^2*QL*QLd*LL^3*
      LLd*LRd^2 + 1823/36*nf^8*T*h^10*u^2*QL*QLd*LL^3*LLd^3 + 1015/2*nf^8*T*
      h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 + 1823/4*nf^8*T*h^10*u^2*QL*QLd*QRd^3*
      LLd^2*LR + 1015*nf^8*T*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd + 1823/2*nf^8*T*
      h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 1015*nf^8*T*h^10*u^2*QL*QLd*QR*QRd*
      LLd^2*LR^2 + 3646*nf^8*T*h^10*u^2*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 1015*
      nf^8*T*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 1823/2*nf^8*T*h^10*u^2*QL*QLd
      *QR*QRd*LL^2*LLd^2 + 11165/12*nf^8*T*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 5469/
      2*nf^8*T*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 5469/2*nf^8*T*h^10*u^2*QL*
      QLd*QR^2*QRd^2*LL*LLd + 1015/2*nf^8*T*h^10*u^2*QL*QLd*QR^3*LR^2*LRd +
      1015*nf^8*T*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR + 1823/4*nf^8*T*h^10*u^2*QL*
      QLd*QR^3*LL^2*LRd + 41929/36*nf^8*T*h^10*u^2*QL*QLd*QR^3*QRd^3 + 11165/
      12*nf^8*T*h^10*u^2*QL*QLd*QR^4*QRd*LR + 5469/4*nf^8*T*h^10*u^2*QL*QLd^2*
      QRd^2*LLd*LR*LRd + 3045/4*nf^8*T*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 + 5469/
      8*nf^8*T*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 1015*nf^8*T*h^10*u^2*QL*
      QLd^2*QR*LLd*LR^2*LRd + 1823/2*nf^8*T*h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2
       + 1015*nf^8*T*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR + 1823/2*nf^8*T*h^10*u^2
      *QL*QLd^2*QR*LL^2*LLd*LRd + 20053/12*nf^8*T*h^10*u^2*QL*QLd^2*QR*QRd^3*
      LLd + 3045*nf^8*T*h^10*u^2*QL*QLd^2*QR^2*QRd*LLd*LR + 5469/2*nf^8*T*h^10
      *u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 11165/24*nf^8*T*h^10*u^2*QL*QLd^2*QR^4*
      LL + 1823/4*nf^8*T*h^10*u^2*QL*QLd^3*QRd*LR*LRd^2 + 1015/2*nf^8*T*h^10*
      u^2*QL*QLd^3*QRd*LLd^2*LR + 1823/2*nf^8*T*h^10*u^2*QL*QLd^3*QRd*LL*LLd*
      LRd + 20053/12*nf^8*T*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd + 1015*nf^8*T*h^10*
      u^2*QL*QLd^3*QR^2*LR*LRd + 1015*nf^8*T*h^10*u^2*QL*QLd^3*QR^2*LL*LLd +
      23345/18*nf^8*T*h^10*u^2*QL*QLd^3*QR^3*QRd + 1015/4*nf^8*T*h^10*u^2*QL*
      QLd^4*LLd*LR*LRd + 1823/16*nf^8*T*h^10*u^2*QL*QLd^4*LL*LRd^2 + 1015/8*
      nf^8*T*h^10*u^2*QL*QLd^4*LL*LLd^2 + 11165/12*nf^8*T*h^10*u^2*QL*QLd^4*QR
      *QRd*LLd + 2233/12*nf^8*T*h^10*u^2*QL*QLd^5*QR*LRd + 1015/4*nf^8*T*h^10*
      u^2*QL^2*QRd^2*LR^2*LRd^2 + 1823/8*nf^8*T*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2
       + 1015*nf^8*T*h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 1449/4*nf^8*T*h^10*
      u^2*QL^2*QRd^2*LL^2*LRd^2 + 1015/4*nf^8*T*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2
       + 5313/40*nf^8*T*h^10*u^2*QL^2*QRd^5*LRd + 1823/24*nf^8*T*h^10*u^2*QL^2
      *QR*LR^3*LRd^2 + 1015/12*nf^8*T*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 1823/4*
      nf^8*T*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd + 1015/4*nf^8*T*h^10*u^2*QL^2*QR
      *LL^2*LR*LRd^2 + 1823/8*nf^8*T*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 1015/6*
      nf^8*T*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 1015*nf^8*T*h^10*u^2*QL^2*QR*
      QRd^3*LR*LRd + 1015*nf^8*T*h^10*u^2*QL^2*QR*QRd^3*LL*LLd + 5469/8*nf^8*T
      *h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 5469/4*nf^8*T*h^10*u^2*QL^2*QR^2*QRd*
      LL*LLd*LR + 3045/4*nf^8*T*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 23345/48*
      nf^8*T*h^10*u^2*QL^2*QR^2*QRd^4 + 20053/24*nf^8*T*h^10*u^2*QL^2*QR^3*
      QRd^2*LR + 5075/48*nf^8*T*h^10*u^2*QL^2*QR^4*LR^2 + 9115/96*nf^8*T*h^10*
      u^2*QL^2*QR^4*LL^2 + 1823/2*nf^8*T*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*LRd +
      1015*nf^8*T*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 + 1823/2*nf^8*T*h^10*u^2*
      QL^2*QLd*QRd*LL*LLd^2*LR + 1015*nf^8*T*h^10*u^2*QL^2*QLd*QRd*LL^2*LLd*
      LRd + 11165/24*nf^8*T*h^10*u^2*QL^2*QLd*QRd^4*LLd + 5469/2*nf^8*T*h^10*
      u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 3045*nf^8*T*h^10*u^2*QL^2*QLd*QR*QRd^2*LL
      *LRd + 3045/4*nf^8*T*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 5469/4*nf^8*T*
      h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd + 5469/8*nf^8*T*h^10*u^2*QL^2*QLd*QR^2*
      LL^2*LLd + 20053/12*nf^8*T*h^10*u^2*QL^2*QLd*QR^3*QRd*LL + 1823/8*nf^8*T
      *h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 1015/4*nf^8*T*h^10*u^2*QL^2*QLd^2*
      LLd^2*LR^2 + 1823/2*nf^8*T*h^10*u^2*QL^2*QLd^2*LL*LLd*LR*LRd + 1015/4*
      nf^8*T*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 1823/8*nf^8*T*h^10*u^2*QL^2*
      QLd^2*LL^2*LLd^2 + 11165/12*nf^8*T*h^10*u^2*QL^2*QLd^2*QRd^3*LRd + 5469/
      2*nf^8*T*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 5469/2*nf^8*T*h^10*u^2*QL^2
      *QLd^2*QR*QRd*LL*LLd + 41929/16*nf^8*T*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 +
      11165/12*nf^8*T*h^10*u^2*QL^2*QLd^2*QR^3*LR + 20053/24*nf^8*T*h^10*u^2*
      QL^2*QLd^3*QRd^2*LLd + 1015*nf^8*T*h^10*u^2*QL^2*QLd^3*QR*LLd*LR + 1823/
      2*nf^8*T*h^10*u^2*QL^2*QLd^3*QR*LL*LRd + 20053/48*nf^8*T*h^10*u^2*QL^2*
      QLd^4*QRd*LRd + 23345/48*nf^8*T*h^10*u^2*QL^2*QLd^4*QR^2 + 2233/24*nf^8*
      T*h^10*u^2*QL^2*QLd^5*LLd + 1823/36*nf^8*T*h^10*u^2*QL^3*LLd*LR^3*LRd +
      1015/12*nf^8*T*h^10*u^2*QL^3*LL*LR^2*LRd^2 + 1823/24*nf^8*T*h^10*u^2*
      QL^3*LL*LLd^2*LR^2 + 1015/6*nf^8*T*h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 161/4
      *nf^8*T*h^10*u^2*QL^3*LL^3*LRd^2 + 1015/36*nf^8*T*h^10*u^2*QL^3*LL^3*
      LLd^2 + 1015/3*nf^8*T*h^10*u^2*QL^3*QRd^3*LLd*LR + 483*nf^8*T*h^10*u^2*
      QL^3*QRd^3*LL*LRd + 1823/4*nf^8*T*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 + 1015*
      nf^8*T*h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 1015/2*nf^8*T*h^10*u^2*QL^3*QR*
      QRd*LL^2*LLd + 11165/12*nf^8*T*h^10*u^2*QL^3*QR^2*QRd^2*LL + 9115/36*
      nf^8*T*h^10*u^2*QL^3*QR^3*LL*LR + 1015*nf^8*T*h^10*u^2*QL^3*QLd*QRd^2*LR
      *LRd + 1015*nf^8*T*h^10*u^2*QL^3*QLd*QRd^2*LL*LLd + 1823/4*nf^8*T*h^10*
      u^2*QL^3*QLd*QR*LR^2*LRd + 1823/2*nf^8*T*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR
       + 1015/2*nf^8*T*h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 23345/18*nf^8*T*h^10*
      u^2*QL^3*QLd*QR*QRd^3 + 20053/12*nf^8*T*h^10*u^2*QL^3*QLd*QR^2*QRd*LR +
      1823/2*nf^8*T*h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 1015*nf^8*T*h^10*u^2*QL^3
      *QLd^2*QRd*LL*LRd + 20053/24*nf^8*T*h^10*u^2*QL^3*QLd^2*QR^2*LL + 1823/6
      *nf^8*T*h^10*u^2*QL^3*QLd^3*LR*LRd + 1823/6*nf^8*T*h^10*u^2*QL^3*QLd^3*
      LL*LLd + 41929/36*nf^8*T*h^10*u^2*QL^3*QLd^3*QR*QRd + 1015/8*nf^8*T*h^10
      *u^2*QL^4*QRd*LR^2*LRd + 1015/4*nf^8*T*h^10*u^2*QL^4*QRd*LL*LLd*LR +
      1449/8*nf^8*T*h^10*u^2*QL^4*QRd*LL^2*LRd + 3703/32*nf^8*T*h^10*u^2*QL^4*
      QRd^4 + 11165/24*nf^8*T*h^10*u^2*QL^4*QR*QRd^2*LR + 9115/96*nf^8*T*h^10*
      u^2*QL^4*QR^2*LR^2 + 5075/48*nf^8*T*h^10*u^2*QL^4*QR^2*LL^2 + 1823/16*
      nf^8*T*h^10*u^2*QL^4*QLd*LLd*LR^2 + 1015/4*nf^8*T*h^10*u^2*QL^4*QLd*LL*
      LR*LRd + 1015/8*nf^8*T*h^10*u^2*QL^4*QLd*LL^2*LLd + 11165/12*nf^8*T*h^10
      *u^2*QL^4*QLd*QR*QRd*LL + 23345/48*nf^8*T*h^10*u^2*QL^4*QLd^2*QRd^2 +
      20053/48*nf^8*T*h^10*u^2*QL^4*QLd^2*QR*LR + 41929/576*nf^8*T*h^10*u^2*
      QL^4*QLd^4 + 5313/40*nf^8*T*h^10*u^2*QL^5*QRd^2*LL + 1015/12*nf^8*T*h^10
      *u^2*QL^5*QR*LL*LR + 2233/12*nf^8*T*h^10*u^2*QL^5*QLd*QRd*LR + 2233/24*
      nf^8*T*h^10*u^2*QL^5*QLd^2*LL + 1015/144*nf^8*T*h^10*u^2*QL^6*LR^2 + 161/
      16*nf^8*T*h^10*u^2*QL^6*LL^2 - 5/48*nf^8*T^2*h^10*LLd*LR^5*LRd^4 + 1/6*
      nf^8*T^2*h^10*LLd^3*LR^5*LRd^2 + 13/16*nf^8*T^2*h^10*LLd^5*LR^5 - 5/48*
      nf^8*T^2*h^10*LL*LR^4*LRd^5 - 5/12*nf^8*T^2*h^10*LL*LLd^2*LR^4*LRd^3 +
      85/48*nf^8*T^2*h^10*LL*LLd^4*LR^4*LRd - 5/12*nf^8*T^2*h^10*LL^2*LLd*LR^3
      *LRd^4 + 25/12*nf^8*T^2*h^10*LL^2*LLd^3*LR^3*LRd^2 + 1/6*nf^8*T^2*h^10*
      LL^2*LLd^5*LR^3 + 1/6*nf^8*T^2*h^10*LL^3*LR^2*LRd^5 + 25/12*nf^8*T^2*
      h^10*LL^3*LLd^2*LR^2*LRd^3 - 5/12*nf^8*T^2*h^10*LL^3*LLd^4*LR^2*LRd + 85/
      48*nf^8*T^2*h^10*LL^4*LLd*LR*LRd^4 - 5/12*nf^8*T^2*h^10*LL^4*LLd^3*LR*
      LRd^2 - 5/48*nf^8*T^2*h^10*LL^4*LLd^5*LR + 13/16*nf^8*T^2*h^10*LL^5*
      LRd^5 + 1/6*nf^8*T^2*h^10*LL^5*LLd^2*LRd^3 - 5/48*nf^8*T^2*h^10*LL^5*
      LLd^4*LRd - 5/2*nf^8*T^2*h^10*QRd^3*LLd*LR^3*LRd^3 - 65/24*nf^8*T^2*h^10
      *QRd^3*LL*LR^2*LRd^4 - 5/12*nf^8*T^2*h^10*QRd^3*LL*LLd^4*LR^2 - 55/12*
      nf^8*T^2*h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 25/6*nf^8*T^2*h^10*QRd^3*LL^2*
      LLd^3*LR*LRd - 5/8*nf^8*T^2*h^10*QRd^3*LL^3*LRd^4 - 65/24*nf^8*T^2*h^10*
      QRd^3*LL^3*LLd^2*LRd^2 - 5/8*nf^8*T^2*h^10*QRd^3*LL^3*LLd^4 + 25/24*nf^8
      *T^2*h^10*QRd^6*LLd*LR*LRd^2 + 5/12*nf^8*T^2*h^10*QRd^6*LLd^3*LR + 95/48
      *nf^8*T^2*h^10*QRd^6*LL*LLd^2*LRd - 25/12*nf^8*T^2*h^10*QR*QRd*LLd*LR^4*
      LRd^3 + 10/3*nf^8*T^2*h^10*QR*QRd*LLd^3*LR^4*LRd - 25/12*nf^8*T^2*h^10*
      QR*QRd*LL*LR^3*LRd^4 + 5/4*nf^8*T^2*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 10/
      3*nf^8*T^2*h^10*QR*QRd*LL*LLd^4*LR^3 + 5/4*nf^8*T^2*h^10*QR*QRd*LL^2*LLd
      *LR^2*LRd^3 + 5/4*nf^8*T^2*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd + 10/3*nf^8*
      T^2*h^10*QR*QRd*LL^3*LR*LRd^4 + 5/4*nf^8*T^2*h^10*QR*QRd*LL^3*LLd^2*LR*
      LRd^2 - 25/12*nf^8*T^2*h^10*QR*QRd*LL^3*LLd^4*LR + 10/3*nf^8*T^2*h^10*QR
      *QRd*LL^4*LLd*LRd^3 - 25/12*nf^8*T^2*h^10*QR*QRd*LL^4*LLd^3*LRd - 45/16*
      nf^8*T^2*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 5/4*nf^8*T^2*h^10*QR*QRd^4*LLd^3
      *LR^2 - 5*nf^8*T^2*h^10*QR*QRd^4*LL*LR*LRd^3 - 15/8*nf^8*T^2*h^10*QR*
      QRd^4*LL*LLd^2*LR*LRd - 15/4*nf^8*T^2*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 5/2
      *nf^8*T^2*h^10*QR*QRd^4*LL^2*LLd^3 + 5/4*nf^8*T^2*h^10*QR*QRd^7*LLd*LRd
       - 5/2*nf^8*T^2*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 25/12*nf^8*T^2*h^10*
      QR^2*QRd^2*LLd^3*LR^3 - 5/2*nf^8*T^2*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 15/
      4*nf^8*T^2*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd + 15/4*nf^8*T^2*h^10*QR^2*
      QRd^2*LL^2*LLd*LR*LRd^2 - 5/2*nf^8*T^2*h^10*QR^2*QRd^2*LL^2*LLd^3*LR +
      25/12*nf^8*T^2*h^10*QR^2*QRd^2*LL^3*LRd^3 - 5/2*nf^8*T^2*h^10*QR^2*QRd^2
      *LL^3*LLd^2*LRd + 5/8*nf^8*T^2*h^10*QR^2*QRd^5*LLd*LR*LRd - 37/16*nf^8*
      T^2*h^10*QR^2*QRd^5*LL*LRd^2 + 5/8*nf^8*T^2*h^10*QR^2*QRd^5*LL*LLd^2 -
      65/24*nf^8*T^2*h^10*QR^3*LLd*LR^4*LRd^2 - 5/8*nf^8*T^2*h^10*QR^3*LLd^3*
      LR^4 - 5/2*nf^8*T^2*h^10*QR^3*LL*LR^3*LRd^3 - 55/12*nf^8*T^2*h^10*QR^3*
      LL*LLd^2*LR^3*LRd - 65/24*nf^8*T^2*h^10*QR^3*LL^2*LLd^3*LR^2 - 25/6*nf^8
      *T^2*h^10*QR^3*LL^3*LLd^2*LR*LRd - 5/12*nf^8*T^2*h^10*QR^3*LL^4*LLd*
      LRd^2 - 5/8*nf^8*T^2*h^10*QR^3*LL^4*LLd^3 + 5/6*nf^8*T^2*h^10*QR^3*QRd^6
      *LLd - 5*nf^8*T^2*h^10*QR^4*QRd*LLd*LR^3*LRd - 45/16*nf^8*T^2*h^10*QR^4*
      QRd*LL*LR^2*LRd^2 - 15/4*nf^8*T^2*h^10*QR^4*QRd*LL*LLd^2*LR^2 - 15/8*
      nf^8*T^2*h^10*QR^4*QRd*LL^2*LLd*LR*LRd - 5/4*nf^8*T^2*h^10*QR^4*QRd*LL^3
      *LRd^2 - 5/2*nf^8*T^2*h^10*QR^4*QRd*LL^3*LLd^2 + 25/48*nf^8*T^2*h^10*
      QR^4*QRd^4*LLd*LR + 25/48*nf^8*T^2*h^10*QR^4*QRd^4*LL*LRd - 37/16*nf^8*
      T^2*h^10*QR^5*QRd^2*LLd*LR^2 + 5/8*nf^8*T^2*h^10*QR^5*QRd^2*LL*LR*LRd +
      5/8*nf^8*T^2*h^10*QR^5*QRd^2*LL^2*LLd + 25/24*nf^8*T^2*h^10*QR^6*LL*LR^2
      *LRd + 95/48*nf^8*T^2*h^10*QR^6*LL^2*LLd*LR + 5/12*nf^8*T^2*h^10*QR^6*
      LL^3*LRd + 5/6*nf^8*T^2*h^10*QR^6*QRd^3*LL + 5/4*nf^8*T^2*h^10*QR^7*QRd*
      LL*LR - 5/3*nf^8*T^2*h^10*QLd*QRd^2*LR^3*LRd^4 - 5/2*nf^8*T^2*h^10*QLd*
      QRd^2*LLd^2*LR^3*LRd^2 + 85/24*nf^8*T^2*h^10*QLd*QRd^2*LLd^4*LR^3 - 25/4
      *nf^8*T^2*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 5/4*nf^8*T^2*h^10*QLd*QRd^2
      *LL*LLd^3*LR^2*LRd - 5/8*nf^8*T^2*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 15/8*
      nf^8*T^2*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 25/8*nf^8*T^2*h^10*QLd*
      QRd^2*LL^2*LLd^4*LR + 5/12*nf^8*T^2*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 25/6
      *nf^8*T^2*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 5/12*nf^8*T^2*h^10*QLd*QRd^5*
      LR*LRd^3 + 35/8*nf^8*T^2*h^10*QLd*QRd^5*LLd^2*LR*LRd + 15/8*nf^8*T^2*
      h^10*QLd*QRd^5*LL*LLd*LRd^2 + 5/12*nf^8*T^2*h^10*QLd*QRd^5*LL*LLd^3 - 25/
      48*nf^8*T^2*h^10*QLd*QR*LR^4*LRd^4 - 45/16*nf^8*T^2*h^10*QLd*QR*LLd^2*
      LR^4*LRd^2 + 105/16*nf^8*T^2*h^10*QLd*QR*LLd^4*LR^4 - 35/6*nf^8*T^2*h^10
      *QLd*QR*LL*LLd*LR^3*LRd^3 + 35/6*nf^8*T^2*h^10*QLd*QR*LL*LLd^3*LR^3*LRd
       + 5/16*nf^8*T^2*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 45/4*nf^8*T^2*h^10*QLd*QR
      *LL^2*LLd^2*LR^2*LRd^2 - 45/16*nf^8*T^2*h^10*QLd*QR*LL^2*LLd^4*LR^2 + 25/
      6*nf^8*T^2*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 - 35/6*nf^8*T^2*h^10*QLd*QR*
      LL^3*LLd^3*LR*LRd + 85/48*nf^8*T^2*h^10*QLd*QR*LL^4*LRd^4 + 5/16*nf^8*
      T^2*h^10*QLd*QR*LL^4*LLd^2*LRd^2 - 25/48*nf^8*T^2*h^10*QLd*QR*LL^4*LLd^4
       - 25/4*nf^8*T^2*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 15/4*nf^8*T^2*h^10*QLd*
      QR*QRd^3*LLd^2*LR^2*LRd - 15/2*nf^8*T^2*h^10*QLd*QR*QRd^3*LL*LLd*LR*
      LRd^2 - 5*nf^8*T^2*h^10*QLd*QR*QRd^3*LL*LLd^3*LR - 5/2*nf^8*T^2*h^10*QLd
      *QR*QRd^3*LL^2*LRd^3 - 15/4*nf^8*T^2*h^10*QLd*QR*QRd^3*LL^2*LLd^2*LRd +
      15/8*nf^8*T^2*h^10*QLd*QR*QRd^6*LRd^2 + 55/16*nf^8*T^2*h^10*QLd*QR*QRd^6
      *LLd^2 - 35/6*nf^8*T^2*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 5*nf^8*T^2*h^10*
      QLd*QR^2*QRd*LLd^2*LR^3*LRd + 5*nf^8*T^2*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2
       + 5/2*nf^8*T^2*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 5/2*nf^8*T^2*h^10*QLd*
      QR^2*QRd*LL^3*LLd*LRd^2 - 35/6*nf^8*T^2*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 5/
      16*nf^8*T^2*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 15/8*nf^8*T^2*h^10*QLd*QR^2*
      QRd^4*LLd^2*LR + 25/8*nf^8*T^2*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 15/4*
      nf^8*T^2*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 + 15/4*nf^8*T^2*h^10*QLd*QR^3*
      QRd^2*LL^2*LRd^2 + 35/12*nf^8*T^2*h^10*QLd*QR^3*QRd^5*LRd - 25/8*nf^8*
      T^2*h^10*QLd*QR^4*LR^3*LRd^2 - 45/8*nf^8*T^2*h^10*QLd*QR^4*LLd^2*LR^3 -
      45/8*nf^8*T^2*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 15/4*nf^8*T^2*h^10*QLd*
      QR^4*LL^2*LR*LRd^2 - 15/16*nf^8*T^2*h^10*QLd*QR^4*LL^2*LLd^2*LR - 15/4*
      nf^8*T^2*h^10*QLd*QR^4*LL^3*LLd*LRd + 25/12*nf^8*T^2*h^10*QLd*QR^4*QRd^3
      *LR*LRd + 25/12*nf^8*T^2*h^10*QLd*QR^4*QRd^3*LL*LLd - 15/8*nf^8*T^2*h^10
      *QLd*QR^5*QRd*LR^2*LRd - 5/4*nf^8*T^2*h^10*QLd*QR^5*QRd*LL*LLd*LR + 5/8*
      nf^8*T^2*h^10*QLd*QR^5*QRd*LL^2*LRd + 85/48*nf^8*T^2*h^10*QLd*QR^5*QRd^4
       - 55/48*nf^8*T^2*h^10*QLd*QR^6*QRd^2*LR + 3/4*nf^8*T^2*h^10*QLd*QR^7*
      LR^2 + 3/4*nf^8*T^2*h^10*QLd*QR^7*LL^2 - 25/6*nf^8*T^2*h^10*QLd^2*QRd*
      LLd*LR^3*LRd^3 + 5/12*nf^8*T^2*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 25/8*nf^8
      *T^2*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 15/8*nf^8*T^2*h^10*QLd^2*QRd*LL*
      LLd^2*LR^2*LRd^2 - 5/8*nf^8*T^2*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 5/4*nf^8*
      T^2*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 - 25/4*nf^8*T^2*h^10*QLd^2*QRd*LL^2
      *LLd^3*LR*LRd + 85/24*nf^8*T^2*h^10*QLd^2*QRd*LL^3*LRd^4 - 5/2*nf^8*T^2*
      h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 5/3*nf^8*T^2*h^10*QLd^2*QRd*LL^3*LLd^4
       + 25/16*nf^8*T^2*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 55/24*nf^8*T^2*h^10*
      QLd^2*QRd^4*LLd^3*LR - 55/24*nf^8*T^2*h^10*QLd^2*QRd^4*LL*LRd^3 + 15/8*
      nf^8*T^2*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 45/4*nf^8*T^2*h^10*QLd^2*QR*
      QRd^2*LLd*LR^2*LRd^2 + 15/2*nf^8*T^2*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 - 45/
      4*nf^8*T^2*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 15/4*nf^8*T^2*h^10*QLd^2*QR
      *QRd^2*LL*LLd^2*LR*LRd + 15/8*nf^8*T^2*h^10*QLd^2*QR*QRd^2*LL^2*LLd*
      LRd^2 - 35/4*nf^8*T^2*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 75/8*nf^8*T^2*
      h^10*QLd^2*QR*QRd^5*LLd*LRd - 15/2*nf^8*T^2*h^10*QLd^2*QR^2*LLd*LR^3*
      LRd^2 + 25/2*nf^8*T^2*h^10*QLd^2*QR^2*LLd^3*LR^3 - 5*nf^8*T^2*h^10*QLd^2
      *QR^2*LL*LR^2*LRd^3 + 15/2*nf^8*T^2*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd +
      45/2*nf^8*T^2*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 15/2*nf^8*T^2*h^10*
      QLd^2*QR^2*LL^2*LLd^3*LR + 25/6*nf^8*T^2*h^10*QLd^2*QR^2*LL^3*LRd^3 - 5*
      nf^8*T^2*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 15/2*nf^8*T^2*h^10*QLd^2*QR^2*
      QRd^3*LLd*LR*LRd + 5/2*nf^8*T^2*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 + 15/4*
      nf^8*T^2*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 15/2*nf^8*T^2*h^10*QLd^2*QR^3*
      QRd*LLd*LR^2*LRd + 15/2*nf^8*T^2*h^10*QLd^2*QR^3*QRd*LL*LR*LRd^2 + 15/2*
      nf^8*T^2*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 15/2*nf^8*T^2*h^10*QLd^2*QR^3
      *QRd*LL^2*LLd*LRd + 95/12*nf^8*T^2*h^10*QLd^2*QR^3*QRd^4*LLd - 75/16*
      nf^8*T^2*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 115/16*nf^8*T^2*h^10*QLd^2*QR^4*
      QRd^2*LL*LRd - 21/8*nf^8*T^2*h^10*QLd^2*QR^5*LLd*LR^2 + 5/8*nf^8*T^2*
      h^10*QLd^2*QR^5*LL*LR*LRd + 23/16*nf^8*T^2*h^10*QLd^2*QR^5*LL^2*LLd + 5/
      3*nf^8*T^2*h^10*QLd^2*QR^6*QRd*LL - 5/8*nf^8*T^2*h^10*QLd^3*LR^3*LRd^4
       - 65/24*nf^8*T^2*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 5/8*nf^8*T^2*h^10*QLd^3*
      LLd^4*LR^3 - 25/6*nf^8*T^2*h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 55/12*nf^8*T^2
      *h^10*QLd^3*LL*LLd^3*LR^2*LRd - 5/12*nf^8*T^2*h^10*QLd^3*LL^2*LR*LRd^4
       - 65/24*nf^8*T^2*h^10*QLd^3*LL^2*LLd^4*LR - 5/2*nf^8*T^2*h^10*QLd^3*
      LL^3*LLd^3*LRd - 5/3*nf^8*T^2*h^10*QLd^3*QRd^3*LR*LRd^3 + 5/3*nf^8*T^2*
      h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 5/3*nf^8*T^2*h^10*QLd^3*QRd^3*LL*LLd*
      LRd^2 - 5/3*nf^8*T^2*h^10*QLd^3*QRd^3*LL*LLd^3 - 15/2*nf^8*T^2*h^10*
      QLd^3*QR*QRd*LR^2*LRd^3 - 15/4*nf^8*T^2*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd
       - 10*nf^8*T^2*h^10*QLd^3*QR*QRd*LL*LLd^3*LR + 5/4*nf^8*T^2*h^10*QLd^3*
      QR*QRd*LL^2*LRd^3 - 15/4*nf^8*T^2*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 15/
      4*nf^8*T^2*h^10*QLd^3*QR*QRd^4*LRd^2 + 65/8*nf^8*T^2*h^10*QLd^3*QR*QRd^4
      *LLd^2 + 5*nf^8*T^2*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 25/4*nf^8*T^2*h^10*
      QLd^3*QR^2*QRd^2*LL*LLd*LRd + 5/4*nf^8*T^2*h^10*QLd^3*QR^3*LR^2*LRd^2 +
      15*nf^8*T^2*h^10*QLd^3*QR^3*LLd^2*LR^2 + 15*nf^8*T^2*h^10*QLd^3*QR^3*LL*
      LLd*LR*LRd + 10*nf^8*T^2*h^10*QLd^3*QR^3*LL^2*LRd^2 + 5/4*nf^8*T^2*h^10*
      QLd^3*QR^3*LL^2*LLd^2 + 95/12*nf^8*T^2*h^10*QLd^3*QR^3*QRd^3*LRd + 35/3*
      nf^8*T^2*h^10*QLd^3*QR^4*QRd*LR*LRd + 35/3*nf^8*T^2*h^10*QLd^3*QR^4*QRd*
      LL*LLd + 29/12*nf^8*T^2*h^10*QLd^3*QR^5*QRd^2 + 15/8*nf^8*T^2*h^10*QLd^3
      *QR^6*LR + 15/8*nf^8*T^2*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 55/24*nf^8*T^2*
      h^10*QLd^4*QRd^2*LLd^3*LR + 55/24*nf^8*T^2*h^10*QLd^4*QRd^2*LL*LRd^3 +
      25/16*nf^8*T^2*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 15/16*nf^8*T^2*h^10*QLd^4
      *QR*LLd*LR^2*LRd^2 - 45/8*nf^8*T^2*h^10*QLd^4*QR*LLd^3*LR^2 - 15/4*nf^8*
      T^2*h^10*QLd^4*QR*LL*LR*LRd^3 - 45/8*nf^8*T^2*h^10*QLd^4*QR*LL*LLd^2*LR*
      LRd + 15/4*nf^8*T^2*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 25/8*nf^8*T^2*h^10*
      QLd^4*QR*LL^2*LLd^3 + 35/4*nf^8*T^2*h^10*QLd^4*QR*QRd^3*LLd*LRd + 35/8*
      nf^8*T^2*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 55/16*nf^8*T^2*h^10*QLd^4*QR^2
      *QRd*LL*LRd^2 + 5/8*nf^8*T^2*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 155/24*nf^8*
      T^2*h^10*QLd^4*QR^3*QRd^2*LLd + 255/16*nf^8*T^2*h^10*QLd^4*QR^4*LLd*LR
       + 275/48*nf^8*T^2*h^10*QLd^4*QR^4*LL*LRd + 5/12*nf^8*T^2*h^10*QLd^5*QRd
      *LR*LRd^3 + 15/8*nf^8*T^2*h^10*QLd^5*QRd*LLd^2*LR*LRd + 35/8*nf^8*T^2*
      h^10*QLd^5*QRd*LL*LLd*LRd^2 - 5/12*nf^8*T^2*h^10*QLd^5*QRd*LL*LLd^3 + 35/
      8*nf^8*T^2*h^10*QLd^5*QR*QRd^2*LRd^2 + 17/16*nf^8*T^2*h^10*QLd^5*QR*
      QRd^2*LLd^2 + 23/16*nf^8*T^2*h^10*QLd^5*QR^2*LR*LRd^2 - 21/8*nf^8*T^2*
      h^10*QLd^5*QR^2*LLd^2*LR + 5/8*nf^8*T^2*h^10*QLd^5*QR^2*LL*LLd*LRd + 29/
      6*nf^8*T^2*h^10*QLd^5*QR^3*QRd*LRd + 67/16*nf^8*T^2*h^10*QLd^5*QR^5 + 95/
      48*nf^8*T^2*h^10*QLd^6*LLd*LR*LRd^2 + 5/12*nf^8*T^2*h^10*QLd^6*LL*LRd^3
       + 25/24*nf^8*T^2*h^10*QLd^6*LL*LLd^2*LRd + 35/8*nf^8*T^2*h^10*QLd^6*QR*
      QRd*LLd*LRd + 15/8*nf^8*T^2*h^10*QLd^6*QR^3*LLd + 3/4*nf^8*T^2*h^10*
      QLd^7*QR*LRd^2 + 3/4*nf^8*T^2*h^10*QLd^7*QR*LLd^2 - 25/48*nf^8*T^2*h^10*
      QL*QRd*LR^4*LRd^4 + 5/16*nf^8*T^2*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 85/48*
      nf^8*T^2*h^10*QL*QRd*LLd^4*LR^4 - 35/6*nf^8*T^2*h^10*QL*QRd*LL*LLd*LR^3*
      LRd^3 + 25/6*nf^8*T^2*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 45/16*nf^8*T^2*
      h^10*QL*QRd*LL^2*LR^2*LRd^4 + 45/4*nf^8*T^2*h^10*QL*QRd*LL^2*LLd^2*LR^2*
      LRd^2 + 5/16*nf^8*T^2*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 35/6*nf^8*T^2*h^10*
      QL*QRd*LL^3*LLd*LR*LRd^3 - 35/6*nf^8*T^2*h^10*QL*QRd*LL^3*LLd^3*LR*LRd
       + 105/16*nf^8*T^2*h^10*QL*QRd*LL^4*LRd^4 - 45/16*nf^8*T^2*h^10*QL*QRd*
      LL^4*LLd^2*LRd^2 - 25/48*nf^8*T^2*h^10*QL*QRd*LL^4*LLd^4 - 25/8*nf^8*T^2
      *h^10*QL*QRd^4*LR^2*LRd^3 + 15/4*nf^8*T^2*h^10*QL*QRd^4*LLd^2*LR^2*LRd
       - 45/8*nf^8*T^2*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 - 15/4*nf^8*T^2*h^10*QL*
      QRd^4*LL*LLd^3*LR - 45/8*nf^8*T^2*h^10*QL*QRd^4*LL^2*LRd^3 - 15/16*nf^8*
      T^2*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 3/4*nf^8*T^2*h^10*QL*QRd^7*LRd^2 + 3/
      4*nf^8*T^2*h^10*QL*QRd^7*LLd^2 - 35/6*nf^8*T^2*h^10*QL*QR*QRd^2*LR^3*
      LRd^3 + 5/2*nf^8*T^2*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 5/2*nf^8*T^2*h^10
      *QL*QR*QRd^2*LL*LLd^3*LR^2 + 5*nf^8*T^2*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3
       + 5*nf^8*T^2*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 - 35/6*nf^8*T^2*h^10*QL*QR
      *QRd^2*LL^3*LLd^3 - 15/8*nf^8*T^2*h^10*QL*QR*QRd^5*LR*LRd^2 + 5/8*nf^8*
      T^2*h^10*QL*QR*QRd^5*LLd^2*LR - 5/4*nf^8*T^2*h^10*QL*QR*QRd^5*LL*LLd*LRd
       - 5/3*nf^8*T^2*h^10*QL*QR^2*LR^4*LRd^3 - 5/8*nf^8*T^2*h^10*QL*QR^2*
      LLd^2*LR^4*LRd - 25/4*nf^8*T^2*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 5/12*
      nf^8*T^2*h^10*QL*QR^2*LL*LLd^3*LR^3 - 5/2*nf^8*T^2*h^10*QL*QR^2*LL^2*
      LR^2*LRd^3 - 15/8*nf^8*T^2*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 5/4*nf^8*
      T^2*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 - 25/6*nf^8*T^2*h^10*QL*QR^2*LL^3*
      LLd^3*LR + 85/24*nf^8*T^2*h^10*QL*QR^2*LL^4*LRd^3 - 25/8*nf^8*T^2*h^10*
      QL*QR^2*LL^4*LLd^2*LRd + 15/4*nf^8*T^2*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 -
      15/4*nf^8*T^2*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 55/48*nf^8*T^2*h^10*QL*
      QR^2*QRd^6*LRd - 25/4*nf^8*T^2*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 5/2*nf^8*
      T^2*h^10*QL*QR^3*QRd*LLd^2*LR^3 - 15/2*nf^8*T^2*h^10*QL*QR^3*QRd*LL*LLd*
      LR^2*LRd + 15/4*nf^8*T^2*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 15/4*nf^8*T^2*
      h^10*QL*QR^3*QRd*LL^2*LLd^2*LR - 5*nf^8*T^2*h^10*QL*QR^3*QRd*LL^3*LLd*
      LRd + 25/12*nf^8*T^2*h^10*QL*QR^3*QRd^4*LR*LRd + 25/12*nf^8*T^2*h^10*QL*
      QR^3*QRd^4*LL*LLd - 5/16*nf^8*T^2*h^10*QL*QR^4*QRd^2*LR^2*LRd + 25/8*
      nf^8*T^2*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 15/8*nf^8*T^2*h^10*QL*QR^4*QRd^2
      *LL^2*LRd + 85/48*nf^8*T^2*h^10*QL*QR^4*QRd^5 - 5/12*nf^8*T^2*h^10*QL*
      QR^5*LR^3*LRd + 15/8*nf^8*T^2*h^10*QL*QR^5*LL*LLd*LR^2 + 35/8*nf^8*T^2*
      h^10*QL*QR^5*LL^2*LR*LRd + 5/12*nf^8*T^2*h^10*QL*QR^5*LL^3*LLd + 35/12*
      nf^8*T^2*h^10*QL*QR^5*QRd^3*LR + 15/8*nf^8*T^2*h^10*QL*QR^6*QRd*LR^2 +
      55/16*nf^8*T^2*h^10*QL*QR^6*QRd*LL^2 - 25/12*nf^8*T^2*h^10*QL*QLd*LLd*
      LR^4*LRd^3 + 10/3*nf^8*T^2*h^10*QL*QLd*LLd^3*LR^4*LRd - 25/12*nf^8*T^2*
      h^10*QL*QLd*LL*LR^3*LRd^4 + 5/4*nf^8*T^2*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2
       + 10/3*nf^8*T^2*h^10*QL*QLd*LL*LLd^4*LR^3 + 5/4*nf^8*T^2*h^10*QL*QLd*
      LL^2*LLd*LR^2*LRd^3 + 5/4*nf^8*T^2*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd + 10/
      3*nf^8*T^2*h^10*QL*QLd*LL^3*LR*LRd^4 + 5/4*nf^8*T^2*h^10*QL*QLd*LL^3*
      LLd^2*LR*LRd^2 - 25/12*nf^8*T^2*h^10*QL*QLd*LL^3*LLd^4*LR + 10/3*nf^8*
      T^2*h^10*QL*QLd*LL^4*LLd*LRd^3 - 25/12*nf^8*T^2*h^10*QL*QLd*LL^4*LLd^3*
      LRd - 15/4*nf^8*T^2*h^10*QL*QLd*QRd^3*LLd*LR^2*LRd^2 + 5/4*nf^8*T^2*h^10
      *QL*QLd*QRd^3*LLd^3*LR^2 - 10*nf^8*T^2*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 -
      15/4*nf^8*T^2*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 - 15/2*nf^8*T^2*h^10*QL*
      QLd*QRd^3*LL^2*LLd^3 + 35/8*nf^8*T^2*h^10*QL*QLd*QRd^6*LLd*LRd - 10*nf^8
      *T^2*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 35/3*nf^8*T^2*h^10*QL*QLd*QR*
      QRd*LLd^3*LR^3 - 10*nf^8*T^2*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 + 15*nf^8*
      T^2*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd + 15*nf^8*T^2*h^10*QL*QLd*QR*
      QRd*LL^2*LLd*LR*LRd^2 - 10*nf^8*T^2*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR +
      35/3*nf^8*T^2*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 10*nf^8*T^2*h^10*QL*QLd*QR
      *QRd*LL^3*LLd^2*LRd + 25/4*nf^8*T^2*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd - 25/
      8*nf^8*T^2*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 25/8*nf^8*T^2*h^10*QL*QLd*QR*
      QRd^4*LL*LLd^2 + 65/8*nf^8*T^2*h^10*QL*QLd*QR^2*QRd^5*LLd - 10*nf^8*T^2*
      h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 15/4*nf^8*T^2*h^10*QL*QLd*QR^3*LL*LR^2*
      LRd^2 - 15/4*nf^8*T^2*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 + 5/4*nf^8*T^2*h^10
      *QL*QLd*QR^3*LL^3*LRd^2 - 15/2*nf^8*T^2*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 35/
      6*nf^8*T^2*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 35/6*nf^8*T^2*h^10*QL*QLd*
      QR^3*QRd^3*LL*LRd - 25/8*nf^8*T^2*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 25/4*
      nf^8*T^2*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 25/8*nf^8*T^2*h^10*QL*QLd*QR^4
      *QRd*LL^2*LLd + 65/8*nf^8*T^2*h^10*QL*QLd*QR^5*QRd^2*LL + 35/8*nf^8*T^2*
      h^10*QL*QLd*QR^6*LL*LR - 35/4*nf^8*T^2*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 +
      15/8*nf^8*T^2*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd - 15/4*nf^8*T^2*h^10*QL
      *QLd^2*QRd^2*LL*LLd*LR*LRd^2 - 45/4*nf^8*T^2*h^10*QL*QLd^2*QRd^2*LL*
      LLd^3*LR + 15/2*nf^8*T^2*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 45/4*nf^8*T^2*
      h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 17/16*nf^8*T^2*h^10*QL*QLd^2*QRd^5*
      LRd^2 + 35/8*nf^8*T^2*h^10*QL*QLd^2*QRd^5*LLd^2 - 35/6*nf^8*T^2*h^10*QL*
      QLd^2*QR*LR^3*LRd^3 + 5*nf^8*T^2*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 5*
      nf^8*T^2*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 + 5/2*nf^8*T^2*h^10*QL*QLd^2*QR*
      LL^2*LR*LRd^3 + 5/2*nf^8*T^2*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 - 35/6*nf^8
      *T^2*h^10*QL*QLd^2*QR*LL^3*LLd^3 - 5/4*nf^8*T^2*h^10*QL*QLd^2*QR*QRd^3*
      LR*LRd^2 + 5*nf^8*T^2*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 5*nf^8*T^2*h^10*
      QL*QLd^2*QR*QRd^3*LL*LLd*LRd + 15/4*nf^8*T^2*h^10*QL*QLd^2*QR^2*QRd*LR^2
      *LRd^2 + 15*nf^8*T^2*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 15*nf^8*T^2*
      h^10*QL*QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 30*nf^8*T^2*h^10*QL*QLd^2*QR^2*
      QRd*LL^2*LRd^2 + 15/4*nf^8*T^2*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 55/4*
      nf^8*T^2*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 55/4*nf^8*T^2*h^10*QL*QLd^2*QR^3
      *QRd^2*LR*LRd + 55/4*nf^8*T^2*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd + 5/8*nf^8
      *T^2*h^10*QL*QLd^2*QR^4*LR^2*LRd + 35/8*nf^8*T^2*h^10*QL*QLd^2*QR^4*LL*
      LLd*LR + 55/16*nf^8*T^2*h^10*QL*QLd^2*QR^4*LL^2*LRd + 65/6*nf^8*T^2*h^10
      *QL*QLd^2*QR^4*QRd^3 + 55/8*nf^8*T^2*h^10*QL*QLd^2*QR^5*QRd*LR - 15/4*
      nf^8*T^2*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 - 5/2*nf^8*T^2*h^10*QL*QLd^3*
      QRd*LLd^3*LR^2 - 5*nf^8*T^2*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 - 15/2*nf^8*
      T^2*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 15/4*nf^8*T^2*h^10*QL*QLd^3*QRd*
      LL^2*LLd*LRd^2 - 25/4*nf^8*T^2*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 35/4*nf^8*
      T^2*h^10*QL*QLd^3*QRd^4*LLd*LRd + 5*nf^8*T^2*h^10*QL*QLd^3*QR*QRd^2*LLd*
      LR*LRd + 5*nf^8*T^2*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 5/4*nf^8*T^2*h^10*
      QL*QLd^3*QR*QRd^2*LL*LLd^2 + 15/2*nf^8*T^2*h^10*QL*QLd^3*QR^2*LLd*LR^2*
      LRd + 15/2*nf^8*T^2*h^10*QL*QLd^3*QR^2*LL*LR*LRd^2 + 15/2*nf^8*T^2*h^10*
      QL*QLd^3*QR^2*LL*LLd^2*LR + 15/2*nf^8*T^2*h^10*QL*QLd^3*QR^2*LL^2*LLd*
      LRd + 185/12*nf^8*T^2*h^10*QL*QLd^3*QR^2*QRd^3*LLd + 145/6*nf^8*T^2*h^10
      *QL*QLd^3*QR^3*QRd*LLd*LR + 155/6*nf^8*T^2*h^10*QL*QLd^3*QR^3*QRd*LL*LRd
       + 29/6*nf^8*T^2*h^10*QL*QLd^3*QR^5*LL - 5/2*nf^8*T^2*h^10*QL*QLd^4*LR^2
      *LRd^3 - 15/4*nf^8*T^2*h^10*QL*QLd^4*LLd^2*LR^2*LRd - 15/8*nf^8*T^2*h^10
      *QL*QLd^4*LL*LLd*LR*LRd^2 - 5*nf^8*T^2*h^10*QL*QLd^4*LL*LLd^3*LR - 5/4*
      nf^8*T^2*h^10*QL*QLd^4*LL^2*LRd^3 - 45/16*nf^8*T^2*h^10*QL*QLd^4*LL^2*
      LLd^2*LRd + 65/8*nf^8*T^2*h^10*QL*QLd^4*QRd^3*LRd^2 + 15/4*nf^8*T^2*h^10
      *QL*QLd^4*QRd^3*LLd^2 + 25/8*nf^8*T^2*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 25/
      8*nf^8*T^2*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 25/4*nf^8*T^2*h^10*QL*QLd^4*
      QR*QRd*LL*LLd*LRd + 235/16*nf^8*T^2*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 35/3*
      nf^8*T^2*h^10*QL*QLd^4*QR^3*LR*LRd + 35/3*nf^8*T^2*h^10*QL*QLd^4*QR^3*LL
      *LLd + 715/48*nf^8*T^2*h^10*QL*QLd^4*QR^4*QRd + 75/8*nf^8*T^2*h^10*QL*
      QLd^5*QRd^2*LLd*LRd - 5/4*nf^8*T^2*h^10*QL*QLd^5*QR*LLd*LR*LRd + 5/8*
      nf^8*T^2*h^10*QL*QLd^5*QR*LL*LRd^2 - 15/8*nf^8*T^2*h^10*QL*QLd^5*QR*LL*
      LLd^2 + 55/8*nf^8*T^2*h^10*QL*QLd^5*QR^2*QRd*LLd + 55/16*nf^8*T^2*h^10*
      QL*QLd^6*QRd*LRd^2 + 15/8*nf^8*T^2*h^10*QL*QLd^6*QRd*LLd^2 + 5/3*nf^8*
      T^2*h^10*QL*QLd^6*QR^2*LRd + 5/4*nf^8*T^2*h^10*QL*QLd^7*LLd*LRd - 5*nf^8
      *T^2*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 25/6*nf^8*T^2*h^10*QL^2*QRd^2*
      LLd^3*LR^3 - 15/2*nf^8*T^2*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 45/2*nf^8*T^2
      *h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 15/2*nf^8*T^2*h^10*QL^2*QRd^2*LL^2*
      LLd*LR*LRd^2 - 5*nf^8*T^2*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 25/2*nf^8*T^2*
      h^10*QL^2*QRd^2*LL^3*LRd^3 - 15/2*nf^8*T^2*h^10*QL^2*QRd^2*LL^3*LLd^2*
      LRd + 5/8*nf^8*T^2*h^10*QL^2*QRd^5*LLd*LR*LRd - 21/8*nf^8*T^2*h^10*QL^2*
      QRd^5*LL*LRd^2 + 23/16*nf^8*T^2*h^10*QL^2*QRd^5*LL*LLd^2 - 25/8*nf^8*T^2
      *h^10*QL^2*QR*LLd*LR^4*LRd^2 + 85/24*nf^8*T^2*h^10*QL^2*QR*LLd^3*LR^4 -
      25/6*nf^8*T^2*h^10*QL^2*QR*LL*LR^3*LRd^3 + 5/4*nf^8*T^2*h^10*QL^2*QR*LL*
      LLd^2*LR^3*LRd - 15/8*nf^8*T^2*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 5/2*
      nf^8*T^2*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 5/12*nf^8*T^2*h^10*QL^2*QR*LL^3*
      LR*LRd^3 - 25/4*nf^8*T^2*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 5/8*nf^8*T^2*
      h^10*QL^2*QR*LL^4*LLd*LRd^2 - 5/3*nf^8*T^2*h^10*QL^2*QR*LL^4*LLd^3 + 15/
      2*nf^8*T^2*h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 15/2*nf^8*T^2*h^10*QL^2*QR*
      QRd^3*LL*LR*LRd^2 + 15/2*nf^8*T^2*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 15/2*
      nf^8*T^2*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd + 5/3*nf^8*T^2*h^10*QL^2*QR*
      QRd^6*LLd - 45/4*nf^8*T^2*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd - 45/4*nf^8*
      T^2*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 15/8*nf^8*T^2*h^10*QL^2*QR^2*QRd*
      LL*LLd^2*LR^2 - 15/4*nf^8*T^2*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd + 15/2*
      nf^8*T^2*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 35/4*nf^8*T^2*h^10*QL^2*QR^2*
      QRd*LL^3*LLd^2 + 115/16*nf^8*T^2*h^10*QL^2*QR^2*QRd^4*LLd*LR - 75/16*
      nf^8*T^2*h^10*QL^2*QR^2*QRd^4*LL*LRd + 5/2*nf^8*T^2*h^10*QL^2*QR^3*QRd^2
      *LLd*LR^2 + 15/2*nf^8*T^2*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd + 15/4*nf^8*T^2
      *h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 55/24*nf^8*T^2*h^10*QL^2*QR^4*LLd*LR^3
       + 25/16*nf^8*T^2*h^10*QL^2*QR^4*LL*LR^2*LRd + 15/8*nf^8*T^2*h^10*QL^2*
      QR^4*LL^2*LLd*LR + 55/24*nf^8*T^2*h^10*QL^2*QR^4*LL^3*LRd + 95/12*nf^8*
      T^2*h^10*QL^2*QR^4*QRd^3*LL + 75/8*nf^8*T^2*h^10*QL^2*QR^5*QRd*LL*LR -
      35/6*nf^8*T^2*h^10*QL^2*QLd*QRd*LR^3*LRd^3 + 5/2*nf^8*T^2*h^10*QL^2*QLd*
      QRd*LLd^2*LR^3*LRd + 5/2*nf^8*T^2*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 + 5*
      nf^8*T^2*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 + 5*nf^8*T^2*h^10*QL^2*QLd*QRd*
      LL^3*LLd*LRd^2 - 35/6*nf^8*T^2*h^10*QL^2*QLd*QRd*LL^3*LLd^3 + 5/8*nf^8*
      T^2*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 55/16*nf^8*T^2*h^10*QL^2*QLd*QRd^4*
      LLd^2*LR + 35/8*nf^8*T^2*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 15/4*nf^8*T^2*
      h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 + 30*nf^8*T^2*h^10*QL^2*QLd*QR*QRd^2*
      LLd^2*LR^2 + 15*nf^8*T^2*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 15*nf^8*
      T^2*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 + 15/4*nf^8*T^2*h^10*QL^2*QLd*QR*
      QRd^2*LL^2*LLd^2 + 55/8*nf^8*T^2*h^10*QL^2*QLd*QR*QRd^5*LRd - 35/4*nf^8*
      T^2*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 15/2*nf^8*T^2*h^10*QL^2*QLd*QR^2*
      LLd^2*LR^3 - 15/4*nf^8*T^2*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 15/8*
      nf^8*T^2*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 - 45/4*nf^8*T^2*h^10*QL^2*QLd*
      QR^2*LL^2*LLd^2*LR - 45/4*nf^8*T^2*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 55/
      4*nf^8*T^2*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 55/4*nf^8*T^2*h^10*QL^2*QLd
      *QR^2*QRd^3*LL*LLd - 5/4*nf^8*T^2*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 5*
      nf^8*T^2*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR + 5*nf^8*T^2*h^10*QL^2*QLd*
      QR^3*QRd*LL^2*LRd + 65/6*nf^8*T^2*h^10*QL^2*QLd*QR^3*QRd^4 + 55/4*nf^8*
      T^2*h^10*QL^2*QLd*QR^4*QRd^2*LR + 17/16*nf^8*T^2*h^10*QL^2*QLd*QR^5*LR^2
       + 35/8*nf^8*T^2*h^10*QL^2*QLd*QR^5*LL^2 - 5/2*nf^8*T^2*h^10*QL^2*QLd^2*
      LLd*LR^3*LRd^2 + 25/12*nf^8*T^2*h^10*QL^2*QLd^2*LLd^3*LR^3 - 5/2*nf^8*
      T^2*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 15/4*nf^8*T^2*h^10*QL^2*QLd^2*LL*
      LLd^2*LR^2*LRd + 15/4*nf^8*T^2*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 - 5/2*
      nf^8*T^2*h^10*QL^2*QLd^2*LL^2*LLd^3*LR + 25/12*nf^8*T^2*h^10*QL^2*QLd^2*
      LL^3*LRd^3 - 5/2*nf^8*T^2*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 25/4*nf^8*T^2
      *h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd + 5*nf^8*T^2*h^10*QL^2*QLd^2*QRd^3*LL*
      LRd^2 + 235/16*nf^8*T^2*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 135/4*nf^8*T^2*
      h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 135/4*nf^8*T^2*h^10*QL^2*QLd^2*QR^2*
      QRd^2*LL*LRd + 5*nf^8*T^2*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 25/4*nf^8*T^2*
      h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 235/16*nf^8*T^2*h^10*QL^2*QLd^2*QR^4*
      QRd*LL + 15/4*nf^8*T^2*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 5/2*nf^8*T^2*
      h^10*QL^2*QLd^3*QRd^2*LLd^2*LR + 15/2*nf^8*T^2*h^10*QL^2*QLd^3*QRd^2*LL*
      LLd*LRd - 15/4*nf^8*T^2*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 15/4*nf^8*T^2*
      h^10*QL^2*QLd^3*QR*LL^2*LRd^2 + 185/12*nf^8*T^2*h^10*QL^2*QLd^3*QR*QRd^3
      *LRd + 55/4*nf^8*T^2*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd + 55/4*nf^8*T^2*
      h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd + 295/12*nf^8*T^2*h^10*QL^2*QLd^3*QR^3*
      QRd^2 + 155/24*nf^8*T^2*h^10*QL^2*QLd^3*QR^4*LR + 25/8*nf^8*T^2*h^10*
      QL^2*QLd^4*QRd*LLd*LR*LRd + 15/8*nf^8*T^2*h^10*QL^2*QLd^4*QRd*LL*LRd^2
       - 5/16*nf^8*T^2*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 55/4*nf^8*T^2*h^10*QL^2*
      QLd^4*QR*QRd^2*LLd - 75/16*nf^8*T^2*h^10*QL^2*QLd^4*QR^2*LLd*LR + 115/16
      *nf^8*T^2*h^10*QL^2*QLd^4*QR^2*LL*LRd + 5/8*nf^8*T^2*h^10*QL^2*QLd^5*LR*
      LRd^2 - 37/16*nf^8*T^2*h^10*QL^2*QLd^5*LLd^2*LR + 5/8*nf^8*T^2*h^10*QL^2
      *QLd^5*LL*LLd*LRd + 65/8*nf^8*T^2*h^10*QL^2*QLd^5*QR*QRd*LRd + 29/12*
      nf^8*T^2*h^10*QL^2*QLd^5*QR^3 - 55/48*nf^8*T^2*h^10*QL^2*QLd^6*QR*LLd -
      5/8*nf^8*T^2*h^10*QL^3*LR^4*LRd^3 - 5/12*nf^8*T^2*h^10*QL^3*LLd^2*LR^4*
      LRd - 25/6*nf^8*T^2*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 65/24*nf^8*T^2*h^10*
      QL^3*LL^2*LR^2*LRd^3 - 55/12*nf^8*T^2*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 5/2*
      nf^8*T^2*h^10*QL^3*LL^3*LLd^3*LR - 5/8*nf^8*T^2*h^10*QL^3*LL^4*LRd^3 -
      65/24*nf^8*T^2*h^10*QL^3*LL^4*LLd^2*LRd + 5/4*nf^8*T^2*h^10*QL^3*QRd^3*
      LR^2*LRd^2 + 10*nf^8*T^2*h^10*QL^3*QRd^3*LLd^2*LR^2 + 15*nf^8*T^2*h^10*
      QL^3*QRd^3*LL*LLd*LR*LRd + 15*nf^8*T^2*h^10*QL^3*QRd^3*LL^2*LRd^2 + 5/4*
      nf^8*T^2*h^10*QL^3*QRd^3*LL^2*LLd^2 + 15/8*nf^8*T^2*h^10*QL^3*QRd^6*LRd
       - 15/2*nf^8*T^2*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 5/4*nf^8*T^2*h^10*QL^3*QR
      *QRd*LLd^2*LR^3 - 15/4*nf^8*T^2*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 - 15/4*
      nf^8*T^2*h^10*QL^3*QR*QRd*LL^2*LLd^2*LR - 10*nf^8*T^2*h^10*QL^3*QR*QRd*
      LL^3*LLd*LRd + 35/3*nf^8*T^2*h^10*QL^3*QR*QRd^4*LR*LRd + 35/3*nf^8*T^2*
      h^10*QL^3*QR*QRd^4*LL*LLd + 25/4*nf^8*T^2*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR
       + 5*nf^8*T^2*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 29/12*nf^8*T^2*h^10*QL^3*
      QR^2*QRd^5 - 5/3*nf^8*T^2*h^10*QL^3*QR^3*LR^3*LRd + 5/3*nf^8*T^2*h^10*
      QL^3*QR^3*LL*LLd*LR^2 + 5/3*nf^8*T^2*h^10*QL^3*QR^3*LL^2*LR*LRd - 5/3*
      nf^8*T^2*h^10*QL^3*QR^3*LL^3*LLd + 95/12*nf^8*T^2*h^10*QL^3*QR^3*QRd^3*
      LR + 15/4*nf^8*T^2*h^10*QL^3*QR^4*QRd*LR^2 + 65/8*nf^8*T^2*h^10*QL^3*
      QR^4*QRd*LL^2 + 15/2*nf^8*T^2*h^10*QL^3*QLd*QRd^2*LLd*LR^2*LRd + 15/2*
      nf^8*T^2*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 15/2*nf^8*T^2*h^10*QL^3*QLd*
      QRd^2*LL*LLd^2*LR + 15/2*nf^8*T^2*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd + 29/
      6*nf^8*T^2*h^10*QL^3*QLd*QRd^5*LLd - 5*nf^8*T^2*h^10*QL^3*QLd*QR*LLd*
      LR^3*LRd - 15/4*nf^8*T^2*h^10*QL^3*QLd*QR*LL*LR^2*LRd^2 + 15/4*nf^8*T^2*
      h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 - 15/2*nf^8*T^2*h^10*QL^3*QLd*QR*LL^2*LLd
      *LR*LRd - 5/2*nf^8*T^2*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 25/4*nf^8*T^2*h^10*
      QL^3*QLd*QR*LL^3*LLd^2 + 155/6*nf^8*T^2*h^10*QL^3*QLd*QR*QRd^3*LLd*LR +
      145/6*nf^8*T^2*h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 5*nf^8*T^2*h^10*QL^3*QLd*
      QR^2*QRd*LLd*LR^2 + 5*nf^8*T^2*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 5/4*
      nf^8*T^2*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd + 185/12*nf^8*T^2*h^10*QL^3*QLd
      *QR^3*QRd^2*LL + 35/4*nf^8*T^2*h^10*QL^3*QLd*QR^4*LL*LR + 15/4*nf^8*T^2*
      h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 - 15/4*nf^8*T^2*h^10*QL^3*QLd^2*QRd*LL^2*
      LRd^2 + 155/24*nf^8*T^2*h^10*QL^3*QLd^2*QRd^4*LRd + 55/4*nf^8*T^2*h^10*
      QL^3*QLd^2*QR*QRd^2*LR*LRd + 55/4*nf^8*T^2*h^10*QL^3*QLd^2*QR*QRd^2*LL*
      LLd + 15/4*nf^8*T^2*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 15/2*nf^8*T^2*h^10*
      QL^3*QLd^2*QR^2*LL*LLd*LR + 5/2*nf^8*T^2*h^10*QL^3*QLd^2*QR^2*LL^2*LRd
       + 295/12*nf^8*T^2*h^10*QL^3*QLd^2*QR^2*QRd^3 + 185/12*nf^8*T^2*h^10*
      QL^3*QLd^2*QR^3*QRd*LR + 95/12*nf^8*T^2*h^10*QL^3*QLd^3*QRd^3*LLd + 35/6
      *nf^8*T^2*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 35/6*nf^8*T^2*h^10*QL^3*QLd^3*
      QR*QRd*LL*LRd + 95/12*nf^8*T^2*h^10*QL^3*QLd^3*QR^3*LL + 95/12*nf^8*T^2*
      h^10*QL^3*QLd^4*QRd^2*LRd + 25/12*nf^8*T^2*h^10*QL^3*QLd^4*QR*LR*LRd +
      25/12*nf^8*T^2*h^10*QL^3*QLd^4*QR*LL*LLd + 65/6*nf^8*T^2*h^10*QL^3*QLd^4
      *QR^2*QRd + 35/12*nf^8*T^2*h^10*QL^3*QLd^5*QRd*LLd + 5/6*nf^8*T^2*h^10*
      QL^3*QLd^6*LRd - 15/4*nf^8*T^2*h^10*QL^4*QRd*LLd*LR^3*LRd - 15/16*nf^8*
      T^2*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 15/4*nf^8*T^2*h^10*QL^4*QRd*LL*LLd^2*
      LR^2 - 45/8*nf^8*T^2*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 45/8*nf^8*T^2*h^10*
      QL^4*QRd*LL^3*LRd^2 - 25/8*nf^8*T^2*h^10*QL^4*QRd*LL^3*LLd^2 + 275/48*
      nf^8*T^2*h^10*QL^4*QRd^4*LLd*LR + 255/16*nf^8*T^2*h^10*QL^4*QRd^4*LL*LRd
       + 55/16*nf^8*T^2*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 35/8*nf^8*T^2*h^10*QL^4*
      QR*QRd^2*LL*LR*LRd + 5/8*nf^8*T^2*h^10*QL^4*QR*QRd^2*LL^2*LLd + 55/24*
      nf^8*T^2*h^10*QL^4*QR^2*LLd*LR^3 + 15/8*nf^8*T^2*h^10*QL^4*QR^2*LL*LR^2*
      LRd + 25/16*nf^8*T^2*h^10*QL^4*QR^2*LL^2*LLd*LR - 55/24*nf^8*T^2*h^10*
      QL^4*QR^2*LL^3*LRd + 155/24*nf^8*T^2*h^10*QL^4*QR^2*QRd^3*LL + 35/4*nf^8
      *T^2*h^10*QL^4*QR^3*QRd*LL*LR - 5/2*nf^8*T^2*h^10*QL^4*QLd*LR^3*LRd^2 -
      5/4*nf^8*T^2*h^10*QL^4*QLd*LLd^2*LR^3 - 15/8*nf^8*T^2*h^10*QL^4*QLd*LL*
      LLd*LR^2*LRd - 15/4*nf^8*T^2*h^10*QL^4*QLd*LL^2*LR*LRd^2 - 45/16*nf^8*
      T^2*h^10*QL^4*QLd*LL^2*LLd^2*LR - 5*nf^8*T^2*h^10*QL^4*QLd*LL^3*LLd*LRd
       + 35/3*nf^8*T^2*h^10*QL^4*QLd*QRd^3*LR*LRd + 35/3*nf^8*T^2*h^10*QL^4*
      QLd*QRd^3*LL*LLd + 25/8*nf^8*T^2*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 25/4*
      nf^8*T^2*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR - 25/8*nf^8*T^2*h^10*QL^4*QLd*QR
      *QRd*LL^2*LRd + 715/48*nf^8*T^2*h^10*QL^4*QLd*QR*QRd^4 + 235/16*nf^8*T^2
      *h^10*QL^4*QLd*QR^2*QRd^2*LR + 65/8*nf^8*T^2*h^10*QL^4*QLd*QR^3*LR^2 +
      15/4*nf^8*T^2*h^10*QL^4*QLd*QR^3*LL^2 + 115/16*nf^8*T^2*h^10*QL^4*QLd^2*
      QRd^2*LLd*LR - 75/16*nf^8*T^2*h^10*QL^4*QLd^2*QRd^2*LL*LRd + 15/8*nf^8*
      T^2*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 25/8*nf^8*T^2*h^10*QL^4*QLd^2*QR*LL*LR
      *LRd - 5/16*nf^8*T^2*h^10*QL^4*QLd^2*QR*LL^2*LLd + 55/4*nf^8*T^2*h^10*
      QL^4*QLd^2*QR^2*QRd*LL + 25/12*nf^8*T^2*h^10*QL^4*QLd^3*QRd*LR*LRd + 25/
      12*nf^8*T^2*h^10*QL^4*QLd^3*QRd*LL*LLd + 65/6*nf^8*T^2*h^10*QL^4*QLd^3*
      QR*QRd^2 + 95/12*nf^8*T^2*h^10*QL^4*QLd^3*QR^2*LR + 25/48*nf^8*T^2*h^10*
      QL^4*QLd^4*LLd*LR + 25/48*nf^8*T^2*h^10*QL^4*QLd^4*LL*LRd + 85/48*nf^8*
      T^2*h^10*QL^4*QLd^5*QR + 23/16*nf^8*T^2*h^10*QL^5*QRd^2*LR^2*LRd + 5/8*
      nf^8*T^2*h^10*QL^5*QRd^2*LL*LLd*LR - 21/8*nf^8*T^2*h^10*QL^5*QRd^2*LL^2*
      LRd + 67/16*nf^8*T^2*h^10*QL^5*QRd^5 + 5/12*nf^8*T^2*h^10*QL^5*QR*LR^3*
      LRd + 35/8*nf^8*T^2*h^10*QL^5*QR*LL*LLd*LR^2 + 15/8*nf^8*T^2*h^10*QL^5*
      QR*LL^2*LR*LRd - 5/12*nf^8*T^2*h^10*QL^5*QR*LL^3*LLd + 29/6*nf^8*T^2*
      h^10*QL^5*QR*QRd^3*LR + 35/8*nf^8*T^2*h^10*QL^5*QR^2*QRd*LR^2 + 17/16*
      nf^8*T^2*h^10*QL^5*QR^2*QRd*LL^2 + 5/8*nf^8*T^2*h^10*QL^5*QLd*QRd*LLd*
      LR^2 - 5/4*nf^8*T^2*h^10*QL^5*QLd*QRd*LL*LR*LRd - 15/8*nf^8*T^2*h^10*
      QL^5*QLd*QRd*LL^2*LLd + 55/8*nf^8*T^2*h^10*QL^5*QLd*QR*QRd^2*LL + 75/8*
      nf^8*T^2*h^10*QL^5*QLd*QR^2*LL*LR + 5/8*nf^8*T^2*h^10*QL^5*QLd^2*LR^2*
      LRd + 5/8*nf^8*T^2*h^10*QL^5*QLd^2*LL*LLd*LR - 37/16*nf^8*T^2*h^10*QL^5*
      QLd^2*LL^2*LRd + 29/12*nf^8*T^2*h^10*QL^5*QLd^2*QRd^3 + 65/8*nf^8*T^2*
      h^10*QL^5*QLd^2*QR*QRd*LR + 35/12*nf^8*T^2*h^10*QL^5*QLd^3*QR*LL + 85/48
      *nf^8*T^2*h^10*QL^5*QLd^4*QRd + 5/12*nf^8*T^2*h^10*QL^6*LLd*LR^3 + 95/48
      *nf^8*T^2*h^10*QL^6*LL*LR^2*LRd + 25/24*nf^8*T^2*h^10*QL^6*LL^2*LLd*LR
       + 15/8*nf^8*T^2*h^10*QL^6*QRd^3*LL + 35/8*nf^8*T^2*h^10*QL^6*QR*QRd*LL*
      LR + 5/3*nf^8*T^2*h^10*QL^6*QLd*QRd^2*LR + 55/16*nf^8*T^2*h^10*QL^6*QLd*
      QR*LR^2 + 15/8*nf^8*T^2*h^10*QL^6*QLd*QR*LL^2 - 55/48*nf^8*T^2*h^10*QL^6
      *QLd^2*QRd*LL + 5/6*nf^8*T^2*h^10*QL^6*QLd^3*LR + 3/4*nf^8*T^2*h^10*QL^7
      *QRd*LR^2 + 3/4*nf^8*T^2*h^10*QL^7*QRd*LL^2 + 5/4*nf^8*T^2*h^10*QL^7*QLd
      *LL*LR + 70/9*nf^8*T^2*h^10*G*QRd^3*LR^2*LRd^3 + 20*nf^8*T^2*h^10*G*
      QRd^3*LLd^2*LR^2*LRd + 140/3*nf^8*T^2*h^10*G*QRd^3*LL*LLd*LR*LRd^2 + 40/
      3*nf^8*T^2*h^10*G*QRd^3*LL*LLd^3*LR + 140/9*nf^8*T^2*h^10*G*QRd^3*LL^2*
      LRd^3 + 70/3*nf^8*T^2*h^10*G*QRd^3*LL^2*LLd^2*LRd + 56/9*nf^8*T^2*h^10*G
      *QRd^6*LRd^2 + 28/9*nf^8*T^2*h^10*G*QRd^6*LLd^2 + 20/3*nf^8*T^2*h^10*G*
      QR*QRd*LR^3*LRd^3 + 70/3*nf^8*T^2*h^10*G*QR*QRd*LLd^2*LR^3*LRd + 60*nf^8
      *T^2*h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 + 70/3*nf^8*T^2*h^10*G*QR*QRd*LL*
      LLd^3*LR^2 + 70/3*nf^8*T^2*h^10*G*QR*QRd*LL^2*LR*LRd^3 + 60*nf^8*T^2*
      h^10*G*QR*QRd*LL^2*LLd^2*LR*LRd + 70/3*nf^8*T^2*h^10*G*QR*QRd*LL^3*LLd*
      LRd^2 + 20/3*nf^8*T^2*h^10*G*QR*QRd*LL^3*LLd^3 + 140/3*nf^8*T^2*h^10*G*
      QR*QRd^4*LR*LRd^2 + 40*nf^8*T^2*h^10*G*QR*QRd^4*LLd^2*LR + 280/3*nf^8*
      T^2*h^10*G*QR*QRd^4*LL*LLd*LRd + 60*nf^8*T^2*h^10*G*QR^2*QRd^2*LR^2*
      LRd^2 + 70*nf^8*T^2*h^10*G*QR^2*QRd^2*LLd^2*LR^2 + 240*nf^8*T^2*h^10*G*
      QR^2*QRd^2*LL*LLd*LR*LRd + 70*nf^8*T^2*h^10*G*QR^2*QRd^2*LL^2*LRd^2 + 60
      *nf^8*T^2*h^10*G*QR^2*QRd^2*LL^2*LLd^2 + 42*nf^8*T^2*h^10*G*QR^2*QRd^5*
      LRd + 70/9*nf^8*T^2*h^10*G*QR^3*LR^3*LRd^2 + 140/9*nf^8*T^2*h^10*G*QR^3*
      LLd^2*LR^3 + 140/3*nf^8*T^2*h^10*G*QR^3*LL*LLd*LR^2*LRd + 20*nf^8*T^2*
      h^10*G*QR^3*LL^2*LR*LRd^2 + 70/3*nf^8*T^2*h^10*G*QR^3*LL^2*LLd^2*LR + 40/
      3*nf^8*T^2*h^10*G*QR^3*LL^3*LLd*LRd + 340/3*nf^8*T^2*h^10*G*QR^3*QRd^3*
      LR*LRd + 340/3*nf^8*T^2*h^10*G*QR^3*QRd^3*LL*LLd + 140/3*nf^8*T^2*h^10*G
      *QR^4*QRd*LR^2*LRd + 280/3*nf^8*T^2*h^10*G*QR^4*QRd*LL*LLd*LR + 40*nf^8*
      T^2*h^10*G*QR^4*QRd*LL^2*LRd + 100/3*nf^8*T^2*h^10*G*QR^4*QRd^4 + 42*
      nf^8*T^2*h^10*G*QR^5*QRd^2*LR + 56/9*nf^8*T^2*h^10*G*QR^6*LR^2 + 28/9*
      nf^8*T^2*h^10*G*QR^6*LL^2 + 60*nf^8*T^2*h^10*G*QLd*QRd^2*LLd*LR^2*LRd^2
       + 70/3*nf^8*T^2*h^10*G*QLd*QRd^2*LLd^3*LR^2 + 140/3*nf^8*T^2*h^10*G*QLd
      *QRd^2*LL*LR*LRd^3 + 120*nf^8*T^2*h^10*G*QLd*QRd^2*LL*LLd^2*LR*LRd + 70*
      nf^8*T^2*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 + 20*nf^8*T^2*h^10*G*QLd*QRd^2*
      LL^2*LLd^3 + 112/3*nf^8*T^2*h^10*G*QLd*QRd^5*LLd*LRd + 70/3*nf^8*T^2*
      h^10*G*QLd*QR*LLd*LR^3*LRd^2 + 140/9*nf^8*T^2*h^10*G*QLd*QR*LLd^3*LR^3
       + 20*nf^8*T^2*h^10*G*QLd*QR*LL*LR^2*LRd^3 + 70*nf^8*T^2*h^10*G*QLd*QR*
      LL*LLd^2*LR^2*LRd + 60*nf^8*T^2*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 + 70/3*
      nf^8*T^2*h^10*G*QLd*QR*LL^2*LLd^3*LR + 70/9*nf^8*T^2*h^10*G*QLd*QR*LL^3*
      LRd^3 + 20*nf^8*T^2*h^10*G*QLd*QR*LL^3*LLd^2*LRd + 320*nf^8*T^2*h^10*G*
      QLd*QR*QRd^3*LLd*LR*LRd + 560/3*nf^8*T^2*h^10*G*QLd*QR*QRd^3*LL*LRd^2 +
      160*nf^8*T^2*h^10*G*QLd*QR*QRd^3*LL*LLd^2 + 280*nf^8*T^2*h^10*G*QLd*QR^2
      *QRd*LLd*LR^2*LRd + 240*nf^8*T^2*h^10*G*QLd*QR^2*QRd*LL*LR*LRd^2 + 280*
      nf^8*T^2*h^10*G*QLd*QR^2*QRd*LL*LLd^2*LR + 240*nf^8*T^2*h^10*G*QLd*QR^2*
      QRd*LL^2*LLd*LRd + 180*nf^8*T^2*h^10*G*QLd*QR^2*QRd^4*LLd + 1190/3*nf^8*
      T^2*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 340*nf^8*T^2*h^10*G*QLd*QR^3*QRd^2*LL
      *LRd + 280/3*nf^8*T^2*h^10*G*QLd*QR^4*LLd*LR^2 + 280/3*nf^8*T^2*h^10*G*
      QLd*QR^4*LL*LR*LRd + 140/3*nf^8*T^2*h^10*G*QLd*QR^4*LL^2*LLd + 84*nf^8*
      T^2*h^10*G*QLd*QR^5*QRd*LL + 20*nf^8*T^2*h^10*G*QLd^2*QRd*LR^2*LRd^3 +
      70*nf^8*T^2*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd + 120*nf^8*T^2*h^10*G*QLd^2*
      QRd*LL*LLd*LR*LRd^2 + 140/3*nf^8*T^2*h^10*G*QLd^2*QRd*LL*LLd^3*LR + 70/3
      *nf^8*T^2*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 60*nf^8*T^2*h^10*G*QLd^2*QRd*
      LL^2*LLd^2*LRd + 140/3*nf^8*T^2*h^10*G*QLd^2*QRd^4*LRd^2 + 40*nf^8*T^2*
      h^10*G*QLd^2*QRd^4*LLd^2 + 240*nf^8*T^2*h^10*G*QLd^2*QR*QRd^2*LR*LRd^2
       + 280*nf^8*T^2*h^10*G*QLd^2*QR*QRd^2*LLd^2*LR + 480*nf^8*T^2*h^10*G*
      QLd^2*QR*QRd^2*LL*LLd*LRd + 70*nf^8*T^2*h^10*G*QLd^2*QR^2*LR^2*LRd^2 +
      140*nf^8*T^2*h^10*G*QLd^2*QR^2*LLd^2*LR^2 + 280*nf^8*T^2*h^10*G*QLd^2*
      QR^2*LL*LLd*LR*LRd + 60*nf^8*T^2*h^10*G*QLd^2*QR^2*LL^2*LRd^2 + 70*nf^8*
      T^2*h^10*G*QLd^2*QR^2*LL^2*LLd^2 + 360*nf^8*T^2*h^10*G*QLd^2*QR^2*QRd^3*
      LRd + 1190/3*nf^8*T^2*h^10*G*QLd^2*QR^3*QRd*LR*LRd + 1190/3*nf^8*T^2*
      h^10*G*QLd^2*QR^3*QRd*LL*LLd + 700/3*nf^8*T^2*h^10*G*QLd^2*QR^4*QRd^2 +
      84*nf^8*T^2*h^10*G*QLd^2*QR^5*LR + 70/3*nf^8*T^2*h^10*G*QLd^3*LLd*LR^2*
      LRd^2 + 140/9*nf^8*T^2*h^10*G*QLd^3*LLd^3*LR^2 + 40/3*nf^8*T^2*h^10*G*
      QLd^3*LL*LR*LRd^3 + 140/3*nf^8*T^2*h^10*G*QLd^3*LL*LLd^2*LR*LRd + 20*
      nf^8*T^2*h^10*G*QLd^3*LL^2*LLd*LRd^2 + 70/9*nf^8*T^2*h^10*G*QLd^3*LL^2*
      LLd^3 + 320/3*nf^8*T^2*h^10*G*QLd^3*QRd^3*LLd*LRd + 1120/3*nf^8*T^2*h^10
      *G*QLd^3*QR*QRd*LLd*LR*LRd + 160*nf^8*T^2*h^10*G*QLd^3*QR*QRd*LL*LRd^2
       + 560/3*nf^8*T^2*h^10*G*QLd^3*QR*QRd*LL*LLd^2 + 420*nf^8*T^2*h^10*G*
      QLd^3*QR^2*QRd^2*LLd + 2380/9*nf^8*T^2*h^10*G*QLd^3*QR^3*LLd*LR + 1190/9
      *nf^8*T^2*h^10*G*QLd^3*QR^3*LL*LRd + 40*nf^8*T^2*h^10*G*QLd^4*QRd^2*
      LRd^2 + 140/3*nf^8*T^2*h^10*G*QLd^4*QRd^2*LLd^2 + 140/3*nf^8*T^2*h^10*G*
      QLd^4*QR*LR*LRd^2 + 280/3*nf^8*T^2*h^10*G*QLd^4*QR*LLd^2*LR + 280/3*nf^8
      *T^2*h^10*G*QLd^4*QR*LL*LLd*LRd + 210*nf^8*T^2*h^10*G*QLd^4*QR^2*QRd*LRd
       + 700/9*nf^8*T^2*h^10*G*QLd^4*QR^4 + 112/3*nf^8*T^2*h^10*G*QLd^5*QRd*
      LLd*LRd + 84*nf^8*T^2*h^10*G*QLd^5*QR^2*LLd + 28/9*nf^8*T^2*h^10*G*QLd^6
      *LRd^2 + 56/9*nf^8*T^2*h^10*G*QLd^6*LLd^2 + 20*nf^8*T^2*h^10*G*QL*QRd*
      LLd*LR^3*LRd^2 + 70/9*nf^8*T^2*h^10*G*QL*QRd*LLd^3*LR^3 + 70/3*nf^8*T^2*
      h^10*G*QL*QRd*LL*LR^2*LRd^3 + 60*nf^8*T^2*h^10*G*QL*QRd*LL*LLd^2*LR^2*
      LRd + 70*nf^8*T^2*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 + 20*nf^8*T^2*h^10*G*
      QL*QRd*LL^2*LLd^3*LR + 140/9*nf^8*T^2*h^10*G*QL*QRd*LL^3*LRd^3 + 70/3*
      nf^8*T^2*h^10*G*QL*QRd*LL^3*LLd^2*LRd + 280/3*nf^8*T^2*h^10*G*QL*QRd^4*
      LLd*LR*LRd + 280/3*nf^8*T^2*h^10*G*QL*QRd^4*LL*LRd^2 + 140/3*nf^8*T^2*
      h^10*G*QL*QRd^4*LL*LLd^2 + 240*nf^8*T^2*h^10*G*QL*QR*QRd^2*LLd*LR^2*LRd
       + 280*nf^8*T^2*h^10*G*QL*QR*QRd^2*LL*LR*LRd^2 + 240*nf^8*T^2*h^10*G*QL*
      QR*QRd^2*LL*LLd^2*LR + 280*nf^8*T^2*h^10*G*QL*QR*QRd^2*LL^2*LLd*LRd + 84
      *nf^8*T^2*h^10*G*QL*QR*QRd^5*LLd + 140/3*nf^8*T^2*h^10*G*QL*QR^2*LLd*
      LR^3*LRd + 60*nf^8*T^2*h^10*G*QL*QR^2*LL*LR^2*LRd^2 + 70*nf^8*T^2*h^10*G
      *QL*QR^2*LL*LLd^2*LR^2 + 120*nf^8*T^2*h^10*G*QL*QR^2*LL^2*LLd*LR*LRd +
      70/3*nf^8*T^2*h^10*G*QL*QR^2*LL^3*LRd^2 + 20*nf^8*T^2*h^10*G*QL*QR^2*
      LL^3*LLd^2 + 340*nf^8*T^2*h^10*G*QL*QR^2*QRd^3*LLd*LR + 1190/3*nf^8*T^2*
      h^10*G*QL*QR^2*QRd^3*LL*LRd + 560/3*nf^8*T^2*h^10*G*QL*QR^3*QRd*LLd*LR^2
       + 320*nf^8*T^2*h^10*G*QL*QR^3*QRd*LL*LR*LRd + 160*nf^8*T^2*h^10*G*QL*
      QR^3*QRd*LL^2*LLd + 180*nf^8*T^2*h^10*G*QL*QR^4*QRd^2*LL + 112/3*nf^8*
      T^2*h^10*G*QL*QR^5*LL*LR + 20/3*nf^8*T^2*h^10*G*QL*QLd*LR^3*LRd^3 + 70/3
      *nf^8*T^2*h^10*G*QL*QLd*LLd^2*LR^3*LRd + 60*nf^8*T^2*h^10*G*QL*QLd*LL*
      LLd*LR^2*LRd^2 + 70/3*nf^8*T^2*h^10*G*QL*QLd*LL*LLd^3*LR^2 + 70/3*nf^8*
      T^2*h^10*G*QL*QLd*LL^2*LR*LRd^3 + 60*nf^8*T^2*h^10*G*QL*QLd*LL^2*LLd^2*
      LR*LRd + 70/3*nf^8*T^2*h^10*G*QL*QLd*LL^3*LLd*LRd^2 + 20/3*nf^8*T^2*h^10
      *G*QL*QLd*LL^3*LLd^3 + 560/3*nf^8*T^2*h^10*G*QL*QLd*QRd^3*LR*LRd^2 + 160
      *nf^8*T^2*h^10*G*QL*QLd*QRd^3*LLd^2*LR + 1120/3*nf^8*T^2*h^10*G*QL*QLd*
      QRd^3*LL*LLd*LRd + 240*nf^8*T^2*h^10*G*QL*QLd*QR*QRd*LR^2*LRd^2 + 280*
      nf^8*T^2*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 + 960*nf^8*T^2*h^10*G*QL*QLd*QR
      *QRd*LL*LLd*LR*LRd + 280*nf^8*T^2*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 + 240*
      nf^8*T^2*h^10*G*QL*QLd*QR*QRd*LL^2*LLd^2 + 420*nf^8*T^2*h^10*G*QL*QLd*QR
      *QRd^4*LRd + 1020*nf^8*T^2*h^10*G*QL*QLd*QR^2*QRd^2*LR*LRd + 1020*nf^8*
      T^2*h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd + 560/3*nf^8*T^2*h^10*G*QL*QLd*QR^3*
      LR^2*LRd + 1120/3*nf^8*T^2*h^10*G*QL*QLd*QR^3*LL*LLd*LR + 160*nf^8*T^2*
      h^10*G*QL*QLd*QR^3*LL^2*LRd + 1600/3*nf^8*T^2*h^10*G*QL*QLd*QR^3*QRd^3
       + 420*nf^8*T^2*h^10*G*QL*QLd*QR^4*QRd*LR + 480*nf^8*T^2*h^10*G*QL*QLd^2
      *QRd^2*LLd*LR*LRd + 280*nf^8*T^2*h^10*G*QL*QLd^2*QRd^2*LL*LRd^2 + 240*
      nf^8*T^2*h^10*G*QL*QLd^2*QRd^2*LL*LLd^2 + 280*nf^8*T^2*h^10*G*QL*QLd^2*
      QR*LLd*LR^2*LRd + 240*nf^8*T^2*h^10*G*QL*QLd^2*QR*LL*LR*LRd^2 + 280*nf^8
      *T^2*h^10*G*QL*QLd^2*QR*LL*LLd^2*LR + 240*nf^8*T^2*h^10*G*QL*QLd^2*QR*
      LL^2*LLd*LRd + 720*nf^8*T^2*h^10*G*QL*QLd^2*QR*QRd^3*LLd + 1190*nf^8*T^2
      *h^10*G*QL*QLd^2*QR^2*QRd*LLd*LR + 1020*nf^8*T^2*h^10*G*QL*QLd^2*QR^2*
      QRd*LL*LRd + 210*nf^8*T^2*h^10*G*QL*QLd^2*QR^4*LL + 160*nf^8*T^2*h^10*G*
      QL*QLd^3*QRd*LR*LRd^2 + 560/3*nf^8*T^2*h^10*G*QL*QLd^3*QRd*LLd^2*LR +
      320*nf^8*T^2*h^10*G*QL*QLd^3*QRd*LL*LLd*LRd + 720*nf^8*T^2*h^10*G*QL*
      QLd^3*QR*QRd^2*LRd + 1190/3*nf^8*T^2*h^10*G*QL*QLd^3*QR^2*LR*LRd + 1190/
      3*nf^8*T^2*h^10*G*QL*QLd^3*QR^2*LL*LLd + 5600/9*nf^8*T^2*h^10*G*QL*QLd^3
      *QR^3*QRd + 280/3*nf^8*T^2*h^10*G*QL*QLd^4*LLd*LR*LRd + 40*nf^8*T^2*h^10
      *G*QL*QLd^4*LL*LRd^2 + 140/3*nf^8*T^2*h^10*G*QL*QLd^4*LL*LLd^2 + 420*
      nf^8*T^2*h^10*G*QL*QLd^4*QR*QRd*LLd + 84*nf^8*T^2*h^10*G*QL*QLd^5*QR*LRd
       + 70*nf^8*T^2*h^10*G*QL^2*QRd^2*LR^2*LRd^2 + 60*nf^8*T^2*h^10*G*QL^2*
      QRd^2*LLd^2*LR^2 + 280*nf^8*T^2*h^10*G*QL^2*QRd^2*LL*LLd*LR*LRd + 140*
      nf^8*T^2*h^10*G*QL^2*QRd^2*LL^2*LRd^2 + 70*nf^8*T^2*h^10*G*QL^2*QRd^2*
      LL^2*LLd^2 + 84*nf^8*T^2*h^10*G*QL^2*QRd^5*LRd + 20*nf^8*T^2*h^10*G*QL^2
      *QR*LR^3*LRd^2 + 70/3*nf^8*T^2*h^10*G*QL^2*QR*LLd^2*LR^3 + 120*nf^8*T^2*
      h^10*G*QL^2*QR*LL*LLd*LR^2*LRd + 70*nf^8*T^2*h^10*G*QL^2*QR*LL^2*LR*
      LRd^2 + 60*nf^8*T^2*h^10*G*QL^2*QR*LL^2*LLd^2*LR + 140/3*nf^8*T^2*h^10*G
      *QL^2*QR*LL^3*LLd*LRd + 1190/3*nf^8*T^2*h^10*G*QL^2*QR*QRd^3*LR*LRd +
      1190/3*nf^8*T^2*h^10*G*QL^2*QR*QRd^3*LL*LLd + 240*nf^8*T^2*h^10*G*QL^2*
      QR^2*QRd*LR^2*LRd + 480*nf^8*T^2*h^10*G*QL^2*QR^2*QRd*LL*LLd*LR + 280*
      nf^8*T^2*h^10*G*QL^2*QR^2*QRd*LL^2*LRd + 700/3*nf^8*T^2*h^10*G*QL^2*QR^2
      *QRd^4 + 360*nf^8*T^2*h^10*G*QL^2*QR^3*QRd^2*LR + 140/3*nf^8*T^2*h^10*G*
      QL^2*QR^4*LR^2 + 40*nf^8*T^2*h^10*G*QL^2*QR^4*LL^2 + 240*nf^8*T^2*h^10*G
      *QL^2*QLd*QRd*LLd*LR^2*LRd + 280*nf^8*T^2*h^10*G*QL^2*QLd*QRd*LL*LR*
      LRd^2 + 240*nf^8*T^2*h^10*G*QL^2*QLd*QRd*LL*LLd^2*LR + 280*nf^8*T^2*h^10
      *G*QL^2*QLd*QRd*LL^2*LLd*LRd + 210*nf^8*T^2*h^10*G*QL^2*QLd*QRd^4*LLd +
      1020*nf^8*T^2*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR + 1190*nf^8*T^2*h^10*G*
      QL^2*QLd*QR*QRd^2*LL*LRd + 280*nf^8*T^2*h^10*G*QL^2*QLd*QR^2*LLd*LR^2 +
      480*nf^8*T^2*h^10*G*QL^2*QLd*QR^2*LL*LR*LRd + 240*nf^8*T^2*h^10*G*QL^2*
      QLd*QR^2*LL^2*LLd + 720*nf^8*T^2*h^10*G*QL^2*QLd*QR^3*QRd*LL + 60*nf^8*
      T^2*h^10*G*QL^2*QLd^2*LR^2*LRd^2 + 70*nf^8*T^2*h^10*G*QL^2*QLd^2*LLd^2*
      LR^2 + 240*nf^8*T^2*h^10*G*QL^2*QLd^2*LL*LLd*LR*LRd + 70*nf^8*T^2*h^10*G
      *QL^2*QLd^2*LL^2*LRd^2 + 60*nf^8*T^2*h^10*G*QL^2*QLd^2*LL^2*LLd^2 + 420*
      nf^8*T^2*h^10*G*QL^2*QLd^2*QRd^3*LRd + 1020*nf^8*T^2*h^10*G*QL^2*QLd^2*
      QR*QRd*LR*LRd + 1020*nf^8*T^2*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd + 1200*
      nf^8*T^2*h^10*G*QL^2*QLd^2*QR^2*QRd^2 + 420*nf^8*T^2*h^10*G*QL^2*QLd^2*
      QR^3*LR + 360*nf^8*T^2*h^10*G*QL^2*QLd^3*QRd^2*LLd + 1190/3*nf^8*T^2*
      h^10*G*QL^2*QLd^3*QR*LLd*LR + 340*nf^8*T^2*h^10*G*QL^2*QLd^3*QR*LL*LRd
       + 180*nf^8*T^2*h^10*G*QL^2*QLd^4*QRd*LRd + 700/3*nf^8*T^2*h^10*G*QL^2*
      QLd^4*QR^2 + 42*nf^8*T^2*h^10*G*QL^2*QLd^5*LLd + 40/3*nf^8*T^2*h^10*G*
      QL^3*LLd*LR^3*LRd + 70/3*nf^8*T^2*h^10*G*QL^3*LL*LR^2*LRd^2 + 20*nf^8*
      T^2*h^10*G*QL^3*LL*LLd^2*LR^2 + 140/3*nf^8*T^2*h^10*G*QL^3*LL^2*LLd*LR*
      LRd + 140/9*nf^8*T^2*h^10*G*QL^3*LL^3*LRd^2 + 70/9*nf^8*T^2*h^10*G*QL^3*
      LL^3*LLd^2 + 1190/9*nf^8*T^2*h^10*G*QL^3*QRd^3*LLd*LR + 2380/9*nf^8*T^2*
      h^10*G*QL^3*QRd^3*LL*LRd + 160*nf^8*T^2*h^10*G*QL^3*QR*QRd*LLd*LR^2 +
      1120/3*nf^8*T^2*h^10*G*QL^3*QR*QRd*LL*LR*LRd + 560/3*nf^8*T^2*h^10*G*
      QL^3*QR*QRd*LL^2*LLd + 420*nf^8*T^2*h^10*G*QL^3*QR^2*QRd^2*LL + 320/3*
      nf^8*T^2*h^10*G*QL^3*QR^3*LL*LR + 1190/3*nf^8*T^2*h^10*G*QL^3*QLd*QRd^2*
      LR*LRd + 1190/3*nf^8*T^2*h^10*G*QL^3*QLd*QRd^2*LL*LLd + 160*nf^8*T^2*
      h^10*G*QL^3*QLd*QR*LR^2*LRd + 320*nf^8*T^2*h^10*G*QL^3*QLd*QR*LL*LLd*LR
       + 560/3*nf^8*T^2*h^10*G*QL^3*QLd*QR*LL^2*LRd + 5600/9*nf^8*T^2*h^10*G*
      QL^3*QLd*QR*QRd^3 + 720*nf^8*T^2*h^10*G*QL^3*QLd*QR^2*QRd*LR + 340*nf^8*
      T^2*h^10*G*QL^3*QLd^2*QRd*LLd*LR + 1190/3*nf^8*T^2*h^10*G*QL^3*QLd^2*QRd
      *LL*LRd + 360*nf^8*T^2*h^10*G*QL^3*QLd^2*QR^2*LL + 340/3*nf^8*T^2*h^10*G
      *QL^3*QLd^3*LR*LRd + 340/3*nf^8*T^2*h^10*G*QL^3*QLd^3*LL*LLd + 1600/3*
      nf^8*T^2*h^10*G*QL^3*QLd^3*QR*QRd + 140/3*nf^8*T^2*h^10*G*QL^4*QRd*LR^2*
      LRd + 280/3*nf^8*T^2*h^10*G*QL^4*QRd*LL*LLd*LR + 280/3*nf^8*T^2*h^10*G*
      QL^4*QRd*LL^2*LRd + 700/9*nf^8*T^2*h^10*G*QL^4*QRd^4 + 210*nf^8*T^2*h^10
      *G*QL^4*QR*QRd^2*LR + 40*nf^8*T^2*h^10*G*QL^4*QR^2*LR^2 + 140/3*nf^8*T^2
      *h^10*G*QL^4*QR^2*LL^2 + 40*nf^8*T^2*h^10*G*QL^4*QLd*LLd*LR^2 + 280/3*
      nf^8*T^2*h^10*G*QL^4*QLd*LL*LR*LRd + 140/3*nf^8*T^2*h^10*G*QL^4*QLd*LL^2
      *LLd + 420*nf^8*T^2*h^10*G*QL^4*QLd*QR*QRd*LL + 700/3*nf^8*T^2*h^10*G*
      QL^4*QLd^2*QRd^2 + 180*nf^8*T^2*h^10*G*QL^4*QLd^2*QR*LR + 100/3*nf^8*T^2
      *h^10*G*QL^4*QLd^4 + 84*nf^8*T^2*h^10*G*QL^5*QRd^2*LL + 112/3*nf^8*T^2*
      h^10*G*QL^5*QR*LL*LR + 84*nf^8*T^2*h^10*G*QL^5*QLd*QRd*LR + 42*nf^8*T^2*
      h^10*G*QL^5*QLd^2*LL + 28/9*nf^8*T^2*h^10*G*QL^6*LR^2 + 56/9*nf^8*T^2*
      h^10*G*QL^6*LL^2 + 55/48*nf^8*T^2*h^10*W*LR^4*LRd^4 + 385/48*nf^8*T^2*
      h^10*W*LLd^2*LR^4*LRd^2 + 385/144*nf^8*T^2*h^10*W*LLd^4*LR^4 + 55/3*nf^8
      *T^2*h^10*W*LL*LLd*LR^3*LRd^3 + 385/18*nf^8*T^2*h^10*W*LL*LLd^3*LR^3*LRd
       + 385/48*nf^8*T^2*h^10*W*LL^2*LR^2*LRd^4 + 165/4*nf^8*T^2*h^10*W*LL^2*
      LLd^2*LR^2*LRd^2 + 385/48*nf^8*T^2*h^10*W*LL^2*LLd^4*LR^2 + 385/18*nf^8*
      T^2*h^10*W*LL^3*LLd*LR*LRd^3 + 55/3*nf^8*T^2*h^10*W*LL^3*LLd^3*LR*LRd +
      385/144*nf^8*T^2*h^10*W*LL^4*LRd^4 + 385/48*nf^8*T^2*h^10*W*LL^4*LLd^2*
      LRd^2 + 55/48*nf^8*T^2*h^10*W*LL^4*LLd^4 + 385/36*nf^8*T^2*h^10*W*QRd^3*
      LR^2*LRd^3 + 55/2*nf^8*T^2*h^10*W*QRd^3*LLd^2*LR^2*LRd + 385/6*nf^8*T^2*
      h^10*W*QRd^3*LL*LLd*LR*LRd^2 + 55/3*nf^8*T^2*h^10*W*QRd^3*LL*LLd^3*LR +
      385/18*nf^8*T^2*h^10*W*QRd^3*LL^2*LRd^3 + 385/12*nf^8*T^2*h^10*W*QRd^3*
      LL^2*LLd^2*LRd + 385/72*nf^8*T^2*h^10*W*QRd^6*LRd^2 + 385/144*nf^8*T^2*
      h^10*W*QRd^6*LLd^2 + 55/3*nf^8*T^2*h^10*W*QR*QRd*LR^3*LRd^3 + 385/6*nf^8
      *T^2*h^10*W*QR*QRd*LLd^2*LR^3*LRd + 165*nf^8*T^2*h^10*W*QR*QRd*LL*LLd*
      LR^2*LRd^2 + 385/6*nf^8*T^2*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 385/6*nf^8*T^2
      *h^10*W*QR*QRd*LL^2*LR*LRd^3 + 165*nf^8*T^2*h^10*W*QR*QRd*LL^2*LLd^2*LR*
      LRd + 385/6*nf^8*T^2*h^10*W*QR*QRd*LL^3*LLd*LRd^2 + 55/3*nf^8*T^2*h^10*W
      *QR*QRd*LL^3*LLd^3 + 385/8*nf^8*T^2*h^10*W*QR*QRd^4*LR*LRd^2 + 165/4*
      nf^8*T^2*h^10*W*QR*QRd^4*LLd^2*LR + 385/4*nf^8*T^2*h^10*W*QR*QRd^4*LL*
      LLd*LRd + 165/2*nf^8*T^2*h^10*W*QR^2*QRd^2*LR^2*LRd^2 + 385/4*nf^8*T^2*
      h^10*W*QR^2*QRd^2*LLd^2*LR^2 + 330*nf^8*T^2*h^10*W*QR^2*QRd^2*LL*LLd*LR*
      LRd + 385/4*nf^8*T^2*h^10*W*QR^2*QRd^2*LL^2*LRd^2 + 165/2*nf^8*T^2*h^10*
      W*QR^2*QRd^2*LL^2*LLd^2 + 847/24*nf^8*T^2*h^10*W*QR^2*QRd^5*LRd + 385/36
      *nf^8*T^2*h^10*W*QR^3*LR^3*LRd^2 + 385/18*nf^8*T^2*h^10*W*QR^3*LLd^2*
      LR^3 + 385/6*nf^8*T^2*h^10*W*QR^3*LL*LLd*LR^2*LRd + 55/2*nf^8*T^2*h^10*W
      *QR^3*LL^2*LR*LRd^2 + 385/12*nf^8*T^2*h^10*W*QR^3*LL^2*LLd^2*LR + 55/3*
      nf^8*T^2*h^10*W*QR^3*LL^3*LLd*LRd + 110*nf^8*T^2*h^10*W*QR^3*QRd^3*LR*
      LRd + 110*nf^8*T^2*h^10*W*QR^3*QRd^3*LL*LLd + 385/8*nf^8*T^2*h^10*W*QR^4
      *QRd*LR^2*LRd + 385/4*nf^8*T^2*h^10*W*QR^4*QRd*LL*LLd*LR + 165/4*nf^8*
      T^2*h^10*W*QR^4*QRd*LL^2*LRd + 1265/48*nf^8*T^2*h^10*W*QR^4*QRd^4 + 847/
      24*nf^8*T^2*h^10*W*QR^5*QRd^2*LR + 385/72*nf^8*T^2*h^10*W*QR^6*LR^2 +
      385/144*nf^8*T^2*h^10*W*QR^6*LL^2 + 165/2*nf^8*T^2*h^10*W*QLd*QRd^2*LLd*
      LR^2*LRd^2 + 385/12*nf^8*T^2*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 385/6*nf^8*
      T^2*h^10*W*QLd*QRd^2*LL*LR*LRd^3 + 165*nf^8*T^2*h^10*W*QLd*QRd^2*LL*
      LLd^2*LR*LRd + 385/4*nf^8*T^2*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 + 55/2*
      nf^8*T^2*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 385/12*nf^8*T^2*h^10*W*QLd*QRd^5*
      LLd*LRd + 385/6*nf^8*T^2*h^10*W*QLd*QR*LLd*LR^3*LRd^2 + 385/9*nf^8*T^2*
      h^10*W*QLd*QR*LLd^3*LR^3 + 55*nf^8*T^2*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 385/
      2*nf^8*T^2*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd + 165*nf^8*T^2*h^10*W*QLd*QR*
      LL^2*LLd*LR*LRd^2 + 385/6*nf^8*T^2*h^10*W*QLd*QR*LL^2*LLd^3*LR + 385/18*
      nf^8*T^2*h^10*W*QLd*QR*LL^3*LRd^3 + 55*nf^8*T^2*h^10*W*QLd*QR*LL^3*LLd^2
      *LRd + 330*nf^8*T^2*h^10*W*QLd*QR*QRd^3*LLd*LR*LRd + 385/2*nf^8*T^2*h^10
      *W*QLd*QR*QRd^3*LL*LRd^2 + 165*nf^8*T^2*h^10*W*QLd*QR*QRd^3*LL*LLd^2 +
      385*nf^8*T^2*h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd + 330*nf^8*T^2*h^10*W*QLd*
      QR^2*QRd*LL*LR*LRd^2 + 385*nf^8*T^2*h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR +
      330*nf^8*T^2*h^10*W*QLd*QR^2*QRd*LL^2*LLd*LRd + 605/4*nf^8*T^2*h^10*W*
      QLd*QR^2*QRd^4*LLd + 385*nf^8*T^2*h^10*W*QLd*QR^3*QRd^2*LLd*LR + 330*
      nf^8*T^2*h^10*W*QLd*QR^3*QRd^2*LL*LRd + 385/4*nf^8*T^2*h^10*W*QLd*QR^4*
      LLd*LR^2 + 385/4*nf^8*T^2*h^10*W*QLd*QR^4*LL*LR*LRd + 385/8*nf^8*T^2*
      h^10*W*QLd*QR^4*LL^2*LLd + 847/12*nf^8*T^2*h^10*W*QLd*QR^5*QRd*LL + 55/2
      *nf^8*T^2*h^10*W*QLd^2*QRd*LR^2*LRd^3 + 385/4*nf^8*T^2*h^10*W*QLd^2*QRd*
      LLd^2*LR^2*LRd + 165*nf^8*T^2*h^10*W*QLd^2*QRd*LL*LLd*LR*LRd^2 + 385/6*
      nf^8*T^2*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 385/12*nf^8*T^2*h^10*W*QLd^2*QRd
      *LL^2*LRd^3 + 165/2*nf^8*T^2*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 1925/48*
      nf^8*T^2*h^10*W*QLd^2*QRd^4*LRd^2 + 275/8*nf^8*T^2*h^10*W*QLd^2*QRd^4*
      LLd^2 + 495/2*nf^8*T^2*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + 1155/4*nf^8*T^2*
      h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + 495*nf^8*T^2*h^10*W*QLd^2*QR*QRd^2*LL*
      LLd*LRd + 385/4*nf^8*T^2*h^10*W*QLd^2*QR^2*LR^2*LRd^2 + 385/2*nf^8*T^2*
      h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 385*nf^8*T^2*h^10*W*QLd^2*QR^2*LL*LLd*LR*
      LRd + 165/2*nf^8*T^2*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 385/4*nf^8*T^2*h^10*
      W*QLd^2*QR^2*LL^2*LLd^2 + 605/2*nf^8*T^2*h^10*W*QLd^2*QR^2*QRd^3*LRd +
      385*nf^8*T^2*h^10*W*QLd^2*QR^3*QRd*LR*LRd + 385*nf^8*T^2*h^10*W*QLd^2*
      QR^3*QRd*LL*LLd + 8855/48*nf^8*T^2*h^10*W*QLd^2*QR^4*QRd^2 + 847/12*nf^8
      *T^2*h^10*W*QLd^2*QR^5*LR + 385/12*nf^8*T^2*h^10*W*QLd^3*LLd*LR^2*LRd^2
       + 385/18*nf^8*T^2*h^10*W*QLd^3*LLd^3*LR^2 + 55/3*nf^8*T^2*h^10*W*QLd^3*
      LL*LR*LRd^3 + 385/6*nf^8*T^2*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 55/2*nf^8*
      T^2*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 385/36*nf^8*T^2*h^10*W*QLd^3*LL^2*
      LLd^3 + 275/3*nf^8*T^2*h^10*W*QLd^3*QRd^3*LLd*LRd + 385*nf^8*T^2*h^10*W*
      QLd^3*QR*QRd*LLd*LR*LRd + 165*nf^8*T^2*h^10*W*QLd^3*QR*QRd*LL*LRd^2 +
      385/2*nf^8*T^2*h^10*W*QLd^3*QR*QRd*LL*LLd^2 + 4235/12*nf^8*T^2*h^10*W*
      QLd^3*QR^2*QRd^2*LLd + 770/3*nf^8*T^2*h^10*W*QLd^3*QR^3*LLd*LR + 385/3*
      nf^8*T^2*h^10*W*QLd^3*QR^3*LL*LRd + 275/8*nf^8*T^2*h^10*W*QLd^4*QRd^2*
      LRd^2 + 1925/48*nf^8*T^2*h^10*W*QLd^4*QRd^2*LLd^2 + 385/8*nf^8*T^2*h^10*
      W*QLd^4*QR*LR*LRd^2 + 385/4*nf^8*T^2*h^10*W*QLd^4*QR*LLd^2*LR + 385/4*
      nf^8*T^2*h^10*W*QLd^4*QR*LL*LLd*LRd + 4235/24*nf^8*T^2*h^10*W*QLd^4*QR^2
      *QRd*LRd + 8855/144*nf^8*T^2*h^10*W*QLd^4*QR^4 + 385/12*nf^8*T^2*h^10*W*
      QLd^5*QRd*LLd*LRd + 847/12*nf^8*T^2*h^10*W*QLd^5*QR^2*LLd + 385/144*nf^8
      *T^2*h^10*W*QLd^6*LRd^2 + 385/72*nf^8*T^2*h^10*W*QLd^6*LLd^2 + 55*nf^8*
      T^2*h^10*W*QL*QRd*LLd*LR^3*LRd^2 + 385/18*nf^8*T^2*h^10*W*QL*QRd*LLd^3*
      LR^3 + 385/6*nf^8*T^2*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 165*nf^8*T^2*h^10*W*
      QL*QRd*LL*LLd^2*LR^2*LRd + 385/2*nf^8*T^2*h^10*W*QL*QRd*LL^2*LLd*LR*
      LRd^2 + 55*nf^8*T^2*h^10*W*QL*QRd*LL^2*LLd^3*LR + 385/9*nf^8*T^2*h^10*W*
      QL*QRd*LL^3*LRd^3 + 385/6*nf^8*T^2*h^10*W*QL*QRd*LL^3*LLd^2*LRd + 385/4*
      nf^8*T^2*h^10*W*QL*QRd^4*LLd*LR*LRd + 385/4*nf^8*T^2*h^10*W*QL*QRd^4*LL*
      LRd^2 + 385/8*nf^8*T^2*h^10*W*QL*QRd^4*LL*LLd^2 + 330*nf^8*T^2*h^10*W*QL
      *QR*QRd^2*LLd*LR^2*LRd + 385*nf^8*T^2*h^10*W*QL*QR*QRd^2*LL*LR*LRd^2 +
      330*nf^8*T^2*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR + 385*nf^8*T^2*h^10*W*QL*QR*
      QRd^2*LL^2*LLd*LRd + 847/12*nf^8*T^2*h^10*W*QL*QR*QRd^5*LLd + 385/6*nf^8
      *T^2*h^10*W*QL*QR^2*LLd*LR^3*LRd + 165/2*nf^8*T^2*h^10*W*QL*QR^2*LL*LR^2
      *LRd^2 + 385/4*nf^8*T^2*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 165*nf^8*T^2*h^10
      *W*QL*QR^2*LL^2*LLd*LR*LRd + 385/12*nf^8*T^2*h^10*W*QL*QR^2*LL^3*LRd^2
       + 55/2*nf^8*T^2*h^10*W*QL*QR^2*LL^3*LLd^2 + 330*nf^8*T^2*h^10*W*QL*QR^2
      *QRd^3*LLd*LR + 385*nf^8*T^2*h^10*W*QL*QR^2*QRd^3*LL*LRd + 385/2*nf^8*
      T^2*h^10*W*QL*QR^3*QRd*LLd*LR^2 + 330*nf^8*T^2*h^10*W*QL*QR^3*QRd*LL*LR*
      LRd + 165*nf^8*T^2*h^10*W*QL*QR^3*QRd*LL^2*LLd + 605/4*nf^8*T^2*h^10*W*
      QL*QR^4*QRd^2*LL + 385/12*nf^8*T^2*h^10*W*QL*QR^5*LL*LR + 55/3*nf^8*T^2*
      h^10*W*QL*QLd*LR^3*LRd^3 + 385/6*nf^8*T^2*h^10*W*QL*QLd*LLd^2*LR^3*LRd
       + 165*nf^8*T^2*h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 + 385/6*nf^8*T^2*h^10*W*
      QL*QLd*LL*LLd^3*LR^2 + 385/6*nf^8*T^2*h^10*W*QL*QLd*LL^2*LR*LRd^3 + 165*
      nf^8*T^2*h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd + 385/6*nf^8*T^2*h^10*W*QL*QLd*
      LL^3*LLd*LRd^2 + 55/3*nf^8*T^2*h^10*W*QL*QLd*LL^3*LLd^3 + 385/2*nf^8*T^2
      *h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 165*nf^8*T^2*h^10*W*QL*QLd*QRd^3*LLd^2*
      LR + 385*nf^8*T^2*h^10*W*QL*QLd*QRd^3*LL*LLd*LRd + 330*nf^8*T^2*h^10*W*
      QL*QLd*QR*QRd*LR^2*LRd^2 + 385*nf^8*T^2*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2
       + 1320*nf^8*T^2*h^10*W*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 385*nf^8*T^2*h^10*
      W*QL*QLd*QR*QRd*LL^2*LRd^2 + 330*nf^8*T^2*h^10*W*QL*QLd*QR*QRd*LL^2*
      LLd^2 + 4235/12*nf^8*T^2*h^10*W*QL*QLd*QR*QRd^4*LRd + 990*nf^8*T^2*h^10*
      W*QL*QLd*QR^2*QRd^2*LR*LRd + 990*nf^8*T^2*h^10*W*QL*QLd*QR^2*QRd^2*LL*
      LLd + 385/2*nf^8*T^2*h^10*W*QL*QLd*QR^3*LR^2*LRd + 385*nf^8*T^2*h^10*W*
      QL*QLd*QR^3*LL*LLd*LR + 165*nf^8*T^2*h^10*W*QL*QLd*QR^3*LL^2*LRd + 1265/
      3*nf^8*T^2*h^10*W*QL*QLd*QR^3*QRd^3 + 4235/12*nf^8*T^2*h^10*W*QL*QLd*
      QR^4*QRd*LR + 495*nf^8*T^2*h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd + 1155/4*
      nf^8*T^2*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 + 495/2*nf^8*T^2*h^10*W*QL*QLd^2
      *QRd^2*LL*LLd^2 + 385*nf^8*T^2*h^10*W*QL*QLd^2*QR*LLd*LR^2*LRd + 330*
      nf^8*T^2*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 + 385*nf^8*T^2*h^10*W*QL*QLd^2*
      QR*LL*LLd^2*LR + 330*nf^8*T^2*h^10*W*QL*QLd^2*QR*LL^2*LLd*LRd + 605*nf^8
      *T^2*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 1155*nf^8*T^2*h^10*W*QL*QLd^2*QR^2*
      QRd*LLd*LR + 990*nf^8*T^2*h^10*W*QL*QLd^2*QR^2*QRd*LL*LRd + 4235/24*nf^8
      *T^2*h^10*W*QL*QLd^2*QR^4*LL + 165*nf^8*T^2*h^10*W*QL*QLd^3*QRd*LR*LRd^2
       + 385/2*nf^8*T^2*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 330*nf^8*T^2*h^10*W*QL*
      QLd^3*QRd*LL*LLd*LRd + 605*nf^8*T^2*h^10*W*QL*QLd^3*QR*QRd^2*LRd + 385*
      nf^8*T^2*h^10*W*QL*QLd^3*QR^2*LR*LRd + 385*nf^8*T^2*h^10*W*QL*QLd^3*QR^2
      *LL*LLd + 8855/18*nf^8*T^2*h^10*W*QL*QLd^3*QR^3*QRd + 385/4*nf^8*T^2*
      h^10*W*QL*QLd^4*LLd*LR*LRd + 165/4*nf^8*T^2*h^10*W*QL*QLd^4*LL*LRd^2 +
      385/8*nf^8*T^2*h^10*W*QL*QLd^4*LL*LLd^2 + 4235/12*nf^8*T^2*h^10*W*QL*
      QLd^4*QR*QRd*LLd + 847/12*nf^8*T^2*h^10*W*QL*QLd^5*QR*LRd + 385/4*nf^8*
      T^2*h^10*W*QL^2*QRd^2*LR^2*LRd^2 + 165/2*nf^8*T^2*h^10*W*QL^2*QRd^2*
      LLd^2*LR^2 + 385*nf^8*T^2*h^10*W*QL^2*QRd^2*LL*LLd*LR*LRd + 385/2*nf^8*
      T^2*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 385/4*nf^8*T^2*h^10*W*QL^2*QRd^2*LL^2
      *LLd^2 + 847/12*nf^8*T^2*h^10*W*QL^2*QRd^5*LRd + 55/2*nf^8*T^2*h^10*W*
      QL^2*QR*LR^3*LRd^2 + 385/12*nf^8*T^2*h^10*W*QL^2*QR*LLd^2*LR^3 + 165*
      nf^8*T^2*h^10*W*QL^2*QR*LL*LLd*LR^2*LRd + 385/4*nf^8*T^2*h^10*W*QL^2*QR*
      LL^2*LR*LRd^2 + 165/2*nf^8*T^2*h^10*W*QL^2*QR*LL^2*LLd^2*LR + 385/6*nf^8
      *T^2*h^10*W*QL^2*QR*LL^3*LLd*LRd + 385*nf^8*T^2*h^10*W*QL^2*QR*QRd^3*LR*
      LRd + 385*nf^8*T^2*h^10*W*QL^2*QR*QRd^3*LL*LLd + 495/2*nf^8*T^2*h^10*W*
      QL^2*QR^2*QRd*LR^2*LRd + 495*nf^8*T^2*h^10*W*QL^2*QR^2*QRd*LL*LLd*LR +
      1155/4*nf^8*T^2*h^10*W*QL^2*QR^2*QRd*LL^2*LRd + 8855/48*nf^8*T^2*h^10*W*
      QL^2*QR^2*QRd^4 + 605/2*nf^8*T^2*h^10*W*QL^2*QR^3*QRd^2*LR + 1925/48*
      nf^8*T^2*h^10*W*QL^2*QR^4*LR^2 + 275/8*nf^8*T^2*h^10*W*QL^2*QR^4*LL^2 +
      330*nf^8*T^2*h^10*W*QL^2*QLd*QRd*LLd*LR^2*LRd + 385*nf^8*T^2*h^10*W*QL^2
      *QLd*QRd*LL*LR*LRd^2 + 330*nf^8*T^2*h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR +
      385*nf^8*T^2*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd + 4235/24*nf^8*T^2*h^10*W*
      QL^2*QLd*QRd^4*LLd + 990*nf^8*T^2*h^10*W*QL^2*QLd*QR*QRd^2*LLd*LR + 1155
      *nf^8*T^2*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + 1155/4*nf^8*T^2*h^10*W*QL^2*
      QLd*QR^2*LLd*LR^2 + 495*nf^8*T^2*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd + 495/2*
      nf^8*T^2*h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 605*nf^8*T^2*h^10*W*QL^2*QLd*
      QR^3*QRd*LL + 165/2*nf^8*T^2*h^10*W*QL^2*QLd^2*LR^2*LRd^2 + 385/4*nf^8*
      T^2*h^10*W*QL^2*QLd^2*LLd^2*LR^2 + 330*nf^8*T^2*h^10*W*QL^2*QLd^2*LL*LLd
      *LR*LRd + 385/4*nf^8*T^2*h^10*W*QL^2*QLd^2*LL^2*LRd^2 + 165/2*nf^8*T^2*
      h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 4235/12*nf^8*T^2*h^10*W*QL^2*QLd^2*QRd^3*
      LRd + 990*nf^8*T^2*h^10*W*QL^2*QLd^2*QR*QRd*LR*LRd + 990*nf^8*T^2*h^10*W
      *QL^2*QLd^2*QR*QRd*LL*LLd + 3795/4*nf^8*T^2*h^10*W*QL^2*QLd^2*QR^2*QRd^2
       + 4235/12*nf^8*T^2*h^10*W*QL^2*QLd^2*QR^3*LR + 605/2*nf^8*T^2*h^10*W*
      QL^2*QLd^3*QRd^2*LLd + 385*nf^8*T^2*h^10*W*QL^2*QLd^3*QR*LLd*LR + 330*
      nf^8*T^2*h^10*W*QL^2*QLd^3*QR*LL*LRd + 605/4*nf^8*T^2*h^10*W*QL^2*QLd^4*
      QRd*LRd + 8855/48*nf^8*T^2*h^10*W*QL^2*QLd^4*QR^2 + 847/24*nf^8*T^2*h^10
      *W*QL^2*QLd^5*LLd + 55/3*nf^8*T^2*h^10*W*QL^3*LLd*LR^3*LRd + 385/12*nf^8
      *T^2*h^10*W*QL^3*LL*LR^2*LRd^2 + 55/2*nf^8*T^2*h^10*W*QL^3*LL*LLd^2*LR^2
       + 385/6*nf^8*T^2*h^10*W*QL^3*LL^2*LLd*LR*LRd + 385/18*nf^8*T^2*h^10*W*
      QL^3*LL^3*LRd^2 + 385/36*nf^8*T^2*h^10*W*QL^3*LL^3*LLd^2 + 385/3*nf^8*
      T^2*h^10*W*QL^3*QRd^3*LLd*LR + 770/3*nf^8*T^2*h^10*W*QL^3*QRd^3*LL*LRd
       + 165*nf^8*T^2*h^10*W*QL^3*QR*QRd*LLd*LR^2 + 385*nf^8*T^2*h^10*W*QL^3*
      QR*QRd*LL*LR*LRd + 385/2*nf^8*T^2*h^10*W*QL^3*QR*QRd*LL^2*LLd + 4235/12*
      nf^8*T^2*h^10*W*QL^3*QR^2*QRd^2*LL + 275/3*nf^8*T^2*h^10*W*QL^3*QR^3*LL*
      LR + 385*nf^8*T^2*h^10*W*QL^3*QLd*QRd^2*LR*LRd + 385*nf^8*T^2*h^10*W*
      QL^3*QLd*QRd^2*LL*LLd + 165*nf^8*T^2*h^10*W*QL^3*QLd*QR*LR^2*LRd + 330*
      nf^8*T^2*h^10*W*QL^3*QLd*QR*LL*LLd*LR + 385/2*nf^8*T^2*h^10*W*QL^3*QLd*
      QR*LL^2*LRd + 8855/18*nf^8*T^2*h^10*W*QL^3*QLd*QR*QRd^3 + 605*nf^8*T^2*
      h^10*W*QL^3*QLd*QR^2*QRd*LR + 330*nf^8*T^2*h^10*W*QL^3*QLd^2*QRd*LLd*LR
       + 385*nf^8*T^2*h^10*W*QL^3*QLd^2*QRd*LL*LRd + 605/2*nf^8*T^2*h^10*W*
      QL^3*QLd^2*QR^2*LL + 110*nf^8*T^2*h^10*W*QL^3*QLd^3*LR*LRd + 110*nf^8*
      T^2*h^10*W*QL^3*QLd^3*LL*LLd + 1265/3*nf^8*T^2*h^10*W*QL^3*QLd^3*QR*QRd
       + 385/8*nf^8*T^2*h^10*W*QL^4*QRd*LR^2*LRd + 385/4*nf^8*T^2*h^10*W*QL^4*
      QRd*LL*LLd*LR + 385/4*nf^8*T^2*h^10*W*QL^4*QRd*LL^2*LRd + 8855/144*nf^8*
      T^2*h^10*W*QL^4*QRd^4 + 4235/24*nf^8*T^2*h^10*W*QL^4*QR*QRd^2*LR + 275/8
      *nf^8*T^2*h^10*W*QL^4*QR^2*LR^2 + 1925/48*nf^8*T^2*h^10*W*QL^4*QR^2*LL^2
       + 165/4*nf^8*T^2*h^10*W*QL^4*QLd*LLd*LR^2 + 385/4*nf^8*T^2*h^10*W*QL^4*
      QLd*LL*LR*LRd + 385/8*nf^8*T^2*h^10*W*QL^4*QLd*LL^2*LLd + 4235/12*nf^8*
      T^2*h^10*W*QL^4*QLd*QR*QRd*LL + 8855/48*nf^8*T^2*h^10*W*QL^4*QLd^2*QRd^2
       + 605/4*nf^8*T^2*h^10*W*QL^4*QLd^2*QR*LR + 1265/48*nf^8*T^2*h^10*W*QL^4
      *QLd^4 + 847/12*nf^8*T^2*h^10*W*QL^5*QRd^2*LL + 385/12*nf^8*T^2*h^10*W*
      QL^5*QR*LL*LR + 847/12*nf^8*T^2*h^10*W*QL^5*QLd*QRd*LR + 847/24*nf^8*T^2
      *h^10*W*QL^5*QLd^2*LL + 385/144*nf^8*T^2*h^10*W*QL^6*LR^2 + 385/72*nf^8*
      T^2*h^10*W*QL^6*LL^2 + 5/12*nf^8*T^2*h^10*B*LR^4*LRd^4 + 35/12*nf^8*T^2*
      h^10*B*LLd^2*LR^4*LRd^2 + 35/36*nf^8*T^2*h^10*B*LLd^4*LR^4 + 20/3*nf^8*
      T^2*h^10*B*LL*LLd*LR^3*LRd^3 + 70/9*nf^8*T^2*h^10*B*LL*LLd^3*LR^3*LRd +
      35/12*nf^8*T^2*h^10*B*LL^2*LR^2*LRd^4 + 15*nf^8*T^2*h^10*B*LL^2*LLd^2*
      LR^2*LRd^2 + 35/12*nf^8*T^2*h^10*B*LL^2*LLd^4*LR^2 + 70/9*nf^8*T^2*h^10*
      B*LL^3*LLd*LR*LRd^3 + 20/3*nf^8*T^2*h^10*B*LL^3*LLd^3*LR*LRd + 35/36*
      nf^8*T^2*h^10*B*LL^4*LRd^4 + 35/12*nf^8*T^2*h^10*B*LL^4*LLd^2*LRd^2 + 5/
      12*nf^8*T^2*h^10*B*LL^4*LLd^4 + 35/9*nf^8*T^2*h^10*B*QRd^3*LR^2*LRd^3 +
      10*nf^8*T^2*h^10*B*QRd^3*LLd^2*LR^2*LRd + 70/3*nf^8*T^2*h^10*B*QRd^3*LL*
      LLd*LR*LRd^2 + 20/3*nf^8*T^2*h^10*B*QRd^3*LL*LLd^3*LR + 70/9*nf^8*T^2*
      h^10*B*QRd^3*LL^2*LRd^3 + 35/3*nf^8*T^2*h^10*B*QRd^3*LL^2*LLd^2*LRd + 35/
      18*nf^8*T^2*h^10*B*QRd^6*LRd^2 + 35/36*nf^8*T^2*h^10*B*QRd^6*LLd^2 + 20/
      3*nf^8*T^2*h^10*B*QR*QRd*LR^3*LRd^3 + 70/3*nf^8*T^2*h^10*B*QR*QRd*LLd^2*
      LR^3*LRd + 60*nf^8*T^2*h^10*B*QR*QRd*LL*LLd*LR^2*LRd^2 + 70/3*nf^8*T^2*
      h^10*B*QR*QRd*LL*LLd^3*LR^2 + 70/3*nf^8*T^2*h^10*B*QR*QRd*LL^2*LR*LRd^3
       + 60*nf^8*T^2*h^10*B*QR*QRd*LL^2*LLd^2*LR*LRd + 70/3*nf^8*T^2*h^10*B*QR
      *QRd*LL^3*LLd*LRd^2 + 20/3*nf^8*T^2*h^10*B*QR*QRd*LL^3*LLd^3 + 35/2*nf^8
      *T^2*h^10*B*QR*QRd^4*LR*LRd^2 + 15*nf^8*T^2*h^10*B*QR*QRd^4*LLd^2*LR +
      35*nf^8*T^2*h^10*B*QR*QRd^4*LL*LLd*LRd + 30*nf^8*T^2*h^10*B*QR^2*QRd^2*
      LR^2*LRd^2 + 35*nf^8*T^2*h^10*B*QR^2*QRd^2*LLd^2*LR^2 + 120*nf^8*T^2*
      h^10*B*QR^2*QRd^2*LL*LLd*LR*LRd + 35*nf^8*T^2*h^10*B*QR^2*QRd^2*LL^2*
      LRd^2 + 30*nf^8*T^2*h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 77/6*nf^8*T^2*h^10*B*
      QR^2*QRd^5*LRd + 35/9*nf^8*T^2*h^10*B*QR^3*LR^3*LRd^2 + 70/9*nf^8*T^2*
      h^10*B*QR^3*LLd^2*LR^3 + 70/3*nf^8*T^2*h^10*B*QR^3*LL*LLd*LR^2*LRd + 10*
      nf^8*T^2*h^10*B*QR^3*LL^2*LR*LRd^2 + 35/3*nf^8*T^2*h^10*B*QR^3*LL^2*
      LLd^2*LR + 20/3*nf^8*T^2*h^10*B*QR^3*LL^3*LLd*LRd + 40*nf^8*T^2*h^10*B*
      QR^3*QRd^3*LR*LRd + 40*nf^8*T^2*h^10*B*QR^3*QRd^3*LL*LLd + 35/2*nf^8*T^2
      *h^10*B*QR^4*QRd*LR^2*LRd + 35*nf^8*T^2*h^10*B*QR^4*QRd*LL*LLd*LR + 15*
      nf^8*T^2*h^10*B*QR^4*QRd*LL^2*LRd + 115/12*nf^8*T^2*h^10*B*QR^4*QRd^4 +
      77/6*nf^8*T^2*h^10*B*QR^5*QRd^2*LR + 35/18*nf^8*T^2*h^10*B*QR^6*LR^2 +
      35/36*nf^8*T^2*h^10*B*QR^6*LL^2 + 30*nf^8*T^2*h^10*B*QLd*QRd^2*LLd*LR^2*
      LRd^2 + 35/3*nf^8*T^2*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 70/3*nf^8*T^2*h^10*B
      *QLd*QRd^2*LL*LR*LRd^3 + 60*nf^8*T^2*h^10*B*QLd*QRd^2*LL*LLd^2*LR*LRd +
      35*nf^8*T^2*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 + 10*nf^8*T^2*h^10*B*QLd*
      QRd^2*LL^2*LLd^3 + 35/3*nf^8*T^2*h^10*B*QLd*QRd^5*LLd*LRd + 70/3*nf^8*
      T^2*h^10*B*QLd*QR*LLd*LR^3*LRd^2 + 140/9*nf^8*T^2*h^10*B*QLd*QR*LLd^3*
      LR^3 + 20*nf^8*T^2*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 70*nf^8*T^2*h^10*B*QLd*
      QR*LL*LLd^2*LR^2*LRd + 60*nf^8*T^2*h^10*B*QLd*QR*LL^2*LLd*LR*LRd^2 + 70/
      3*nf^8*T^2*h^10*B*QLd*QR*LL^2*LLd^3*LR + 70/9*nf^8*T^2*h^10*B*QLd*QR*
      LL^3*LRd^3 + 20*nf^8*T^2*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 120*nf^8*T^2*
      h^10*B*QLd*QR*QRd^3*LLd*LR*LRd + 70*nf^8*T^2*h^10*B*QLd*QR*QRd^3*LL*
      LRd^2 + 60*nf^8*T^2*h^10*B*QLd*QR*QRd^3*LL*LLd^2 + 140*nf^8*T^2*h^10*B*
      QLd*QR^2*QRd*LLd*LR^2*LRd + 120*nf^8*T^2*h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2
       + 140*nf^8*T^2*h^10*B*QLd*QR^2*QRd*LL*LLd^2*LR + 120*nf^8*T^2*h^10*B*
      QLd*QR^2*QRd*LL^2*LLd*LRd + 55*nf^8*T^2*h^10*B*QLd*QR^2*QRd^4*LLd + 140*
      nf^8*T^2*h^10*B*QLd*QR^3*QRd^2*LLd*LR + 120*nf^8*T^2*h^10*B*QLd*QR^3*
      QRd^2*LL*LRd + 35*nf^8*T^2*h^10*B*QLd*QR^4*LLd*LR^2 + 35*nf^8*T^2*h^10*B
      *QLd*QR^4*LL*LR*LRd + 35/2*nf^8*T^2*h^10*B*QLd*QR^4*LL^2*LLd + 77/3*nf^8
      *T^2*h^10*B*QLd*QR^5*QRd*LL + 10*nf^8*T^2*h^10*B*QLd^2*QRd*LR^2*LRd^3 +
      35*nf^8*T^2*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd + 60*nf^8*T^2*h^10*B*QLd^2*
      QRd*LL*LLd*LR*LRd^2 + 70/3*nf^8*T^2*h^10*B*QLd^2*QRd*LL*LLd^3*LR + 35/3*
      nf^8*T^2*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 30*nf^8*T^2*h^10*B*QLd^2*QRd*LL^2
      *LLd^2*LRd + 175/12*nf^8*T^2*h^10*B*QLd^2*QRd^4*LRd^2 + 25/2*nf^8*T^2*
      h^10*B*QLd^2*QRd^4*LLd^2 + 90*nf^8*T^2*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2 +
      105*nf^8*T^2*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 180*nf^8*T^2*h^10*B*QLd^2*
      QR*QRd^2*LL*LLd*LRd + 35*nf^8*T^2*h^10*B*QLd^2*QR^2*LR^2*LRd^2 + 70*nf^8
      *T^2*h^10*B*QLd^2*QR^2*LLd^2*LR^2 + 140*nf^8*T^2*h^10*B*QLd^2*QR^2*LL*
      LLd*LR*LRd + 30*nf^8*T^2*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 35*nf^8*T^2*h^10
      *B*QLd^2*QR^2*LL^2*LLd^2 + 110*nf^8*T^2*h^10*B*QLd^2*QR^2*QRd^3*LRd +
      140*nf^8*T^2*h^10*B*QLd^2*QR^3*QRd*LR*LRd + 140*nf^8*T^2*h^10*B*QLd^2*
      QR^3*QRd*LL*LLd + 805/12*nf^8*T^2*h^10*B*QLd^2*QR^4*QRd^2 + 77/3*nf^8*
      T^2*h^10*B*QLd^2*QR^5*LR + 35/3*nf^8*T^2*h^10*B*QLd^3*LLd*LR^2*LRd^2 +
      70/9*nf^8*T^2*h^10*B*QLd^3*LLd^3*LR^2 + 20/3*nf^8*T^2*h^10*B*QLd^3*LL*LR
      *LRd^3 + 70/3*nf^8*T^2*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 10*nf^8*T^2*h^10*B
      *QLd^3*LL^2*LLd*LRd^2 + 35/9*nf^8*T^2*h^10*B*QLd^3*LL^2*LLd^3 + 100/3*
      nf^8*T^2*h^10*B*QLd^3*QRd^3*LLd*LRd + 140*nf^8*T^2*h^10*B*QLd^3*QR*QRd*
      LLd*LR*LRd + 60*nf^8*T^2*h^10*B*QLd^3*QR*QRd*LL*LRd^2 + 70*nf^8*T^2*h^10
      *B*QLd^3*QR*QRd*LL*LLd^2 + 385/3*nf^8*T^2*h^10*B*QLd^3*QR^2*QRd^2*LLd +
      280/3*nf^8*T^2*h^10*B*QLd^3*QR^3*LLd*LR + 140/3*nf^8*T^2*h^10*B*QLd^3*
      QR^3*LL*LRd + 25/2*nf^8*T^2*h^10*B*QLd^4*QRd^2*LRd^2 + 175/12*nf^8*T^2*
      h^10*B*QLd^4*QRd^2*LLd^2 + 35/2*nf^8*T^2*h^10*B*QLd^4*QR*LR*LRd^2 + 35*
      nf^8*T^2*h^10*B*QLd^4*QR*LLd^2*LR + 35*nf^8*T^2*h^10*B*QLd^4*QR*LL*LLd*
      LRd + 385/6*nf^8*T^2*h^10*B*QLd^4*QR^2*QRd*LRd + 805/36*nf^8*T^2*h^10*B*
      QLd^4*QR^4 + 35/3*nf^8*T^2*h^10*B*QLd^5*QRd*LLd*LRd + 77/3*nf^8*T^2*h^10
      *B*QLd^5*QR^2*LLd + 35/36*nf^8*T^2*h^10*B*QLd^6*LRd^2 + 35/18*nf^8*T^2*
      h^10*B*QLd^6*LLd^2 + 20*nf^8*T^2*h^10*B*QL*QRd*LLd*LR^3*LRd^2 + 70/9*
      nf^8*T^2*h^10*B*QL*QRd*LLd^3*LR^3 + 70/3*nf^8*T^2*h^10*B*QL*QRd*LL*LR^2*
      LRd^3 + 60*nf^8*T^2*h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd + 70*nf^8*T^2*h^10*B
      *QL*QRd*LL^2*LLd*LR*LRd^2 + 20*nf^8*T^2*h^10*B*QL*QRd*LL^2*LLd^3*LR +
      140/9*nf^8*T^2*h^10*B*QL*QRd*LL^3*LRd^3 + 70/3*nf^8*T^2*h^10*B*QL*QRd*
      LL^3*LLd^2*LRd + 35*nf^8*T^2*h^10*B*QL*QRd^4*LLd*LR*LRd + 35*nf^8*T^2*
      h^10*B*QL*QRd^4*LL*LRd^2 + 35/2*nf^8*T^2*h^10*B*QL*QRd^4*LL*LLd^2 + 120*
      nf^8*T^2*h^10*B*QL*QR*QRd^2*LLd*LR^2*LRd + 140*nf^8*T^2*h^10*B*QL*QR*
      QRd^2*LL*LR*LRd^2 + 120*nf^8*T^2*h^10*B*QL*QR*QRd^2*LL*LLd^2*LR + 140*
      nf^8*T^2*h^10*B*QL*QR*QRd^2*LL^2*LLd*LRd + 77/3*nf^8*T^2*h^10*B*QL*QR*
      QRd^5*LLd + 70/3*nf^8*T^2*h^10*B*QL*QR^2*LLd*LR^3*LRd + 30*nf^8*T^2*h^10
      *B*QL*QR^2*LL*LR^2*LRd^2 + 35*nf^8*T^2*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 60
      *nf^8*T^2*h^10*B*QL*QR^2*LL^2*LLd*LR*LRd + 35/3*nf^8*T^2*h^10*B*QL*QR^2*
      LL^3*LRd^2 + 10*nf^8*T^2*h^10*B*QL*QR^2*LL^3*LLd^2 + 120*nf^8*T^2*h^10*B
      *QL*QR^2*QRd^3*LLd*LR + 140*nf^8*T^2*h^10*B*QL*QR^2*QRd^3*LL*LRd + 70*
      nf^8*T^2*h^10*B*QL*QR^3*QRd*LLd*LR^2 + 120*nf^8*T^2*h^10*B*QL*QR^3*QRd*
      LL*LR*LRd + 60*nf^8*T^2*h^10*B*QL*QR^3*QRd*LL^2*LLd + 55*nf^8*T^2*h^10*B
      *QL*QR^4*QRd^2*LL + 35/3*nf^8*T^2*h^10*B*QL*QR^5*LL*LR + 20/3*nf^8*T^2*
      h^10*B*QL*QLd*LR^3*LRd^3 + 70/3*nf^8*T^2*h^10*B*QL*QLd*LLd^2*LR^3*LRd +
      60*nf^8*T^2*h^10*B*QL*QLd*LL*LLd*LR^2*LRd^2 + 70/3*nf^8*T^2*h^10*B*QL*
      QLd*LL*LLd^3*LR^2 + 70/3*nf^8*T^2*h^10*B*QL*QLd*LL^2*LR*LRd^3 + 60*nf^8*
      T^2*h^10*B*QL*QLd*LL^2*LLd^2*LR*LRd + 70/3*nf^8*T^2*h^10*B*QL*QLd*LL^3*
      LLd*LRd^2 + 20/3*nf^8*T^2*h^10*B*QL*QLd*LL^3*LLd^3 + 70*nf^8*T^2*h^10*B*
      QL*QLd*QRd^3*LR*LRd^2 + 60*nf^8*T^2*h^10*B*QL*QLd*QRd^3*LLd^2*LR + 140*
      nf^8*T^2*h^10*B*QL*QLd*QRd^3*LL*LLd*LRd + 120*nf^8*T^2*h^10*B*QL*QLd*QR*
      QRd*LR^2*LRd^2 + 140*nf^8*T^2*h^10*B*QL*QLd*QR*QRd*LLd^2*LR^2 + 480*nf^8
      *T^2*h^10*B*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 140*nf^8*T^2*h^10*B*QL*QLd*QR*
      QRd*LL^2*LRd^2 + 120*nf^8*T^2*h^10*B*QL*QLd*QR*QRd*LL^2*LLd^2 + 385/3*
      nf^8*T^2*h^10*B*QL*QLd*QR*QRd^4*LRd + 360*nf^8*T^2*h^10*B*QL*QLd*QR^2*
      QRd^2*LR*LRd + 360*nf^8*T^2*h^10*B*QL*QLd*QR^2*QRd^2*LL*LLd + 70*nf^8*
      T^2*h^10*B*QL*QLd*QR^3*LR^2*LRd + 140*nf^8*T^2*h^10*B*QL*QLd*QR^3*LL*LLd
      *LR + 60*nf^8*T^2*h^10*B*QL*QLd*QR^3*LL^2*LRd + 460/3*nf^8*T^2*h^10*B*QL
      *QLd*QR^3*QRd^3 + 385/3*nf^8*T^2*h^10*B*QL*QLd*QR^4*QRd*LR + 180*nf^8*
      T^2*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd + 105*nf^8*T^2*h^10*B*QL*QLd^2*
      QRd^2*LL*LRd^2 + 90*nf^8*T^2*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 + 140*nf^8*
      T^2*h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd + 120*nf^8*T^2*h^10*B*QL*QLd^2*QR*LL
      *LR*LRd^2 + 140*nf^8*T^2*h^10*B*QL*QLd^2*QR*LL*LLd^2*LR + 120*nf^8*T^2*
      h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 220*nf^8*T^2*h^10*B*QL*QLd^2*QR*QRd^3*
      LLd + 420*nf^8*T^2*h^10*B*QL*QLd^2*QR^2*QRd*LLd*LR + 360*nf^8*T^2*h^10*B
      *QL*QLd^2*QR^2*QRd*LL*LRd + 385/6*nf^8*T^2*h^10*B*QL*QLd^2*QR^4*LL + 60*
      nf^8*T^2*h^10*B*QL*QLd^3*QRd*LR*LRd^2 + 70*nf^8*T^2*h^10*B*QL*QLd^3*QRd*
      LLd^2*LR + 120*nf^8*T^2*h^10*B*QL*QLd^3*QRd*LL*LLd*LRd + 220*nf^8*T^2*
      h^10*B*QL*QLd^3*QR*QRd^2*LRd + 140*nf^8*T^2*h^10*B*QL*QLd^3*QR^2*LR*LRd
       + 140*nf^8*T^2*h^10*B*QL*QLd^3*QR^2*LL*LLd + 1610/9*nf^8*T^2*h^10*B*QL*
      QLd^3*QR^3*QRd + 35*nf^8*T^2*h^10*B*QL*QLd^4*LLd*LR*LRd + 15*nf^8*T^2*
      h^10*B*QL*QLd^4*LL*LRd^2 + 35/2*nf^8*T^2*h^10*B*QL*QLd^4*LL*LLd^2 + 385/
      3*nf^8*T^2*h^10*B*QL*QLd^4*QR*QRd*LLd + 77/3*nf^8*T^2*h^10*B*QL*QLd^5*QR
      *LRd + 35*nf^8*T^2*h^10*B*QL^2*QRd^2*LR^2*LRd^2 + 30*nf^8*T^2*h^10*B*
      QL^2*QRd^2*LLd^2*LR^2 + 140*nf^8*T^2*h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd +
      70*nf^8*T^2*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 35*nf^8*T^2*h^10*B*QL^2*QRd^2
      *LL^2*LLd^2 + 77/3*nf^8*T^2*h^10*B*QL^2*QRd^5*LRd + 10*nf^8*T^2*h^10*B*
      QL^2*QR*LR^3*LRd^2 + 35/3*nf^8*T^2*h^10*B*QL^2*QR*LLd^2*LR^3 + 60*nf^8*
      T^2*h^10*B*QL^2*QR*LL*LLd*LR^2*LRd + 35*nf^8*T^2*h^10*B*QL^2*QR*LL^2*LR*
      LRd^2 + 30*nf^8*T^2*h^10*B*QL^2*QR*LL^2*LLd^2*LR + 70/3*nf^8*T^2*h^10*B*
      QL^2*QR*LL^3*LLd*LRd + 140*nf^8*T^2*h^10*B*QL^2*QR*QRd^3*LR*LRd + 140*
      nf^8*T^2*h^10*B*QL^2*QR*QRd^3*LL*LLd + 90*nf^8*T^2*h^10*B*QL^2*QR^2*QRd*
      LR^2*LRd + 180*nf^8*T^2*h^10*B*QL^2*QR^2*QRd*LL*LLd*LR + 105*nf^8*T^2*
      h^10*B*QL^2*QR^2*QRd*LL^2*LRd + 805/12*nf^8*T^2*h^10*B*QL^2*QR^2*QRd^4
       + 110*nf^8*T^2*h^10*B*QL^2*QR^3*QRd^2*LR + 175/12*nf^8*T^2*h^10*B*QL^2*
      QR^4*LR^2 + 25/2*nf^8*T^2*h^10*B*QL^2*QR^4*LL^2 + 120*nf^8*T^2*h^10*B*
      QL^2*QLd*QRd*LLd*LR^2*LRd + 140*nf^8*T^2*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2
       + 120*nf^8*T^2*h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR + 140*nf^8*T^2*h^10*B*
      QL^2*QLd*QRd*LL^2*LLd*LRd + 385/6*nf^8*T^2*h^10*B*QL^2*QLd*QRd^4*LLd +
      360*nf^8*T^2*h^10*B*QL^2*QLd*QR*QRd^2*LLd*LR + 420*nf^8*T^2*h^10*B*QL^2*
      QLd*QR*QRd^2*LL*LRd + 105*nf^8*T^2*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 180*
      nf^8*T^2*h^10*B*QL^2*QLd*QR^2*LL*LR*LRd + 90*nf^8*T^2*h^10*B*QL^2*QLd*
      QR^2*LL^2*LLd + 220*nf^8*T^2*h^10*B*QL^2*QLd*QR^3*QRd*LL + 30*nf^8*T^2*
      h^10*B*QL^2*QLd^2*LR^2*LRd^2 + 35*nf^8*T^2*h^10*B*QL^2*QLd^2*LLd^2*LR^2
       + 120*nf^8*T^2*h^10*B*QL^2*QLd^2*LL*LLd*LR*LRd + 35*nf^8*T^2*h^10*B*
      QL^2*QLd^2*LL^2*LRd^2 + 30*nf^8*T^2*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 385/3
      *nf^8*T^2*h^10*B*QL^2*QLd^2*QRd^3*LRd + 360*nf^8*T^2*h^10*B*QL^2*QLd^2*
      QR*QRd*LR*LRd + 360*nf^8*T^2*h^10*B*QL^2*QLd^2*QR*QRd*LL*LLd + 345*nf^8*
      T^2*h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 385/3*nf^8*T^2*h^10*B*QL^2*QLd^2*QR^3
      *LR + 110*nf^8*T^2*h^10*B*QL^2*QLd^3*QRd^2*LLd + 140*nf^8*T^2*h^10*B*
      QL^2*QLd^3*QR*LLd*LR + 120*nf^8*T^2*h^10*B*QL^2*QLd^3*QR*LL*LRd + 55*
      nf^8*T^2*h^10*B*QL^2*QLd^4*QRd*LRd + 805/12*nf^8*T^2*h^10*B*QL^2*QLd^4*
      QR^2 + 77/6*nf^8*T^2*h^10*B*QL^2*QLd^5*LLd + 20/3*nf^8*T^2*h^10*B*QL^3*
      LLd*LR^3*LRd + 35/3*nf^8*T^2*h^10*B*QL^3*LL*LR^2*LRd^2 + 10*nf^8*T^2*
      h^10*B*QL^3*LL*LLd^2*LR^2 + 70/3*nf^8*T^2*h^10*B*QL^3*LL^2*LLd*LR*LRd +
      70/9*nf^8*T^2*h^10*B*QL^3*LL^3*LRd^2 + 35/9*nf^8*T^2*h^10*B*QL^3*LL^3*
      LLd^2 + 140/3*nf^8*T^2*h^10*B*QL^3*QRd^3*LLd*LR + 280/3*nf^8*T^2*h^10*B*
      QL^3*QRd^3*LL*LRd + 60*nf^8*T^2*h^10*B*QL^3*QR*QRd*LLd*LR^2 + 140*nf^8*
      T^2*h^10*B*QL^3*QR*QRd*LL*LR*LRd + 70*nf^8*T^2*h^10*B*QL^3*QR*QRd*LL^2*
      LLd + 385/3*nf^8*T^2*h^10*B*QL^3*QR^2*QRd^2*LL + 100/3*nf^8*T^2*h^10*B*
      QL^3*QR^3*LL*LR + 140*nf^8*T^2*h^10*B*QL^3*QLd*QRd^2*LR*LRd + 140*nf^8*
      T^2*h^10*B*QL^3*QLd*QRd^2*LL*LLd + 60*nf^8*T^2*h^10*B*QL^3*QLd*QR*LR^2*
      LRd + 120*nf^8*T^2*h^10*B*QL^3*QLd*QR*LL*LLd*LR + 70*nf^8*T^2*h^10*B*
      QL^3*QLd*QR*LL^2*LRd + 1610/9*nf^8*T^2*h^10*B*QL^3*QLd*QR*QRd^3 + 220*
      nf^8*T^2*h^10*B*QL^3*QLd*QR^2*QRd*LR + 120*nf^8*T^2*h^10*B*QL^3*QLd^2*
      QRd*LLd*LR + 140*nf^8*T^2*h^10*B*QL^3*QLd^2*QRd*LL*LRd + 110*nf^8*T^2*
      h^10*B*QL^3*QLd^2*QR^2*LL + 40*nf^8*T^2*h^10*B*QL^3*QLd^3*LR*LRd + 40*
      nf^8*T^2*h^10*B*QL^3*QLd^3*LL*LLd + 460/3*nf^8*T^2*h^10*B*QL^3*QLd^3*QR*
      QRd + 35/2*nf^8*T^2*h^10*B*QL^4*QRd*LR^2*LRd + 35*nf^8*T^2*h^10*B*QL^4*
      QRd*LL*LLd*LR + 35*nf^8*T^2*h^10*B*QL^4*QRd*LL^2*LRd + 805/36*nf^8*T^2*
      h^10*B*QL^4*QRd^4 + 385/6*nf^8*T^2*h^10*B*QL^4*QR*QRd^2*LR + 25/2*nf^8*
      T^2*h^10*B*QL^4*QR^2*LR^2 + 175/12*nf^8*T^2*h^10*B*QL^4*QR^2*LL^2 + 15*
      nf^8*T^2*h^10*B*QL^4*QLd*LLd*LR^2 + 35*nf^8*T^2*h^10*B*QL^4*QLd*LL*LR*
      LRd + 35/2*nf^8*T^2*h^10*B*QL^4*QLd*LL^2*LLd + 385/3*nf^8*T^2*h^10*B*
      QL^4*QLd*QR*QRd*LL + 805/12*nf^8*T^2*h^10*B*QL^4*QLd^2*QRd^2 + 55*nf^8*
      T^2*h^10*B*QL^4*QLd^2*QR*LR + 115/12*nf^8*T^2*h^10*B*QL^4*QLd^4 + 77/3*
      nf^8*T^2*h^10*B*QL^5*QRd^2*LL + 35/3*nf^8*T^2*h^10*B*QL^5*QR*LL*LR + 77/
      3*nf^8*T^2*h^10*B*QL^5*QLd*QRd*LR + 77/6*nf^8*T^2*h^10*B*QL^5*QLd^2*LL
       + 35/36*nf^8*T^2*h^10*B*QL^6*LR^2 + 35/18*nf^8*T^2*h^10*B*QL^6*LL^2 +
      165/16*nf^8*T^2*h^10*p^2*LR^4*LRd^4 + 1675/24*nf^8*T^2*h^10*p^2*LLd^2*
      LR^4*LRd^2 + 665/36*nf^8*T^2*h^10*p^2*LLd^4*LR^4 + 165*nf^8*T^2*h^10*p^2
      *LL*LLd*LR^3*LRd^3 + 1675/9*nf^8*T^2*h^10*p^2*LL*LLd^3*LR^3*LRd + 1675/
      24*nf^8*T^2*h^10*p^2*LL^2*LR^2*LRd^4 + 1485/4*nf^8*T^2*h^10*p^2*LL^2*
      LLd^2*LR^2*LRd^2 + 1675/24*nf^8*T^2*h^10*p^2*LL^2*LLd^4*LR^2 + 1675/9*
      nf^8*T^2*h^10*p^2*LL^3*LLd*LR*LRd^3 + 165*nf^8*T^2*h^10*p^2*LL^3*LLd^3*
      LR*LRd + 665/36*nf^8*T^2*h^10*p^2*LL^4*LRd^4 + 1675/24*nf^8*T^2*h^10*p^2
      *LL^4*LLd^2*LRd^2 + 165/16*nf^8*T^2*h^10*p^2*LL^4*LLd^4 + 1675/18*nf^8*
      T^2*h^10*p^2*QRd^3*LR^2*LRd^3 + 495/2*nf^8*T^2*h^10*p^2*QRd^3*LLd^2*LR^2
      *LRd + 1675/3*nf^8*T^2*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2 + 165*nf^8*T^2*
      h^10*p^2*QRd^3*LL*LLd^3*LR + 1330/9*nf^8*T^2*h^10*p^2*QRd^3*LL^2*LRd^3
       + 1675/6*nf^8*T^2*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 665/18*nf^8*T^2*h^10*
      p^2*QRd^6*LRd^2 + 1675/72*nf^8*T^2*h^10*p^2*QRd^6*LLd^2 + 165*nf^8*T^2*
      h^10*p^2*QR*QRd*LR^3*LRd^3 + 1675/3*nf^8*T^2*h^10*p^2*QR*QRd*LLd^2*LR^3*
      LRd + 1485*nf^8*T^2*h^10*p^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 1675/3*nf^8*T^2*
      h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 1675/3*nf^8*T^2*h^10*p^2*QR*QRd*LL^2*LR*
      LRd^3 + 1485*nf^8*T^2*h^10*p^2*QR*QRd*LL^2*LLd^2*LR*LRd + 1675/3*nf^8*
      T^2*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 + 165*nf^8*T^2*h^10*p^2*QR*QRd*LL^3*
      LLd^3 + 1675/4*nf^8*T^2*h^10*p^2*QR*QRd^4*LR*LRd^2 + 1485/4*nf^8*T^2*
      h^10*p^2*QR*QRd^4*LLd^2*LR + 1675/2*nf^8*T^2*h^10*p^2*QR*QRd^4*LL*LLd*
      LRd + 1485/2*nf^8*T^2*h^10*p^2*QR^2*QRd^2*LR^2*LRd^2 + 1675/2*nf^8*T^2*
      h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 2970*nf^8*T^2*h^10*p^2*QR^2*QRd^2*LL*
      LLd*LR*LRd + 1675/2*nf^8*T^2*h^10*p^2*QR^2*QRd^2*LL^2*LRd^2 + 1485/2*
      nf^8*T^2*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 3685/12*nf^8*T^2*h^10*p^2*QR^2
      *QRd^5*LRd + 1675/18*nf^8*T^2*h^10*p^2*QR^3*LR^3*LRd^2 + 1330/9*nf^8*T^2
      *h^10*p^2*QR^3*LLd^2*LR^3 + 1675/3*nf^8*T^2*h^10*p^2*QR^3*LL*LLd*LR^2*
      LRd + 495/2*nf^8*T^2*h^10*p^2*QR^3*LL^2*LR*LRd^2 + 1675/6*nf^8*T^2*h^10*
      p^2*QR^3*LL^2*LLd^2*LR + 165*nf^8*T^2*h^10*p^2*QR^3*LL^3*LLd*LRd + 990*
      nf^8*T^2*h^10*p^2*QR^3*QRd^3*LR*LRd + 990*nf^8*T^2*h^10*p^2*QR^3*QRd^3*
      LL*LLd + 1675/4*nf^8*T^2*h^10*p^2*QR^4*QRd*LR^2*LRd + 1675/2*nf^8*T^2*
      h^10*p^2*QR^4*QRd*LL*LLd*LR + 1485/4*nf^8*T^2*h^10*p^2*QR^4*QRd*LL^2*LRd
       + 3795/16*nf^8*T^2*h^10*p^2*QR^4*QRd^4 + 3685/12*nf^8*T^2*h^10*p^2*QR^5
      *QRd^2*LR + 665/18*nf^8*T^2*h^10*p^2*QR^6*LR^2 + 1675/72*nf^8*T^2*h^10*
      p^2*QR^6*LL^2 + 1485/2*nf^8*T^2*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 1675/
      6*nf^8*T^2*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 + 1675/3*nf^8*T^2*h^10*p^2*QLd*
      QRd^2*LL*LR*LRd^3 + 1485*nf^8*T^2*h^10*p^2*QLd*QRd^2*LL*LLd^2*LR*LRd +
      1675/2*nf^8*T^2*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 495/2*nf^8*T^2*h^10*
      p^2*QLd*QRd^2*LL^2*LLd^3 + 1675/6*nf^8*T^2*h^10*p^2*QLd*QRd^5*LLd*LRd +
      1675/3*nf^8*T^2*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 + 2660/9*nf^8*T^2*h^10*
      p^2*QLd*QR*LLd^3*LR^3 + 495*nf^8*T^2*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 +
      1675*nf^8*T^2*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd + 1485*nf^8*T^2*h^10*p^2
      *QLd*QR*LL^2*LLd*LR*LRd^2 + 1675/3*nf^8*T^2*h^10*p^2*QLd*QR*LL^2*LLd^3*
      LR + 1675/9*nf^8*T^2*h^10*p^2*QLd*QR*LL^3*LRd^3 + 495*nf^8*T^2*h^10*p^2*
      QLd*QR*LL^3*LLd^2*LRd + 2970*nf^8*T^2*h^10*p^2*QLd*QR*QRd^3*LLd*LR*LRd
       + 1675*nf^8*T^2*h^10*p^2*QLd*QR*QRd^3*LL*LRd^2 + 1485*nf^8*T^2*h^10*p^2
      *QLd*QR*QRd^3*LL*LLd^2 + 3350*nf^8*T^2*h^10*p^2*QLd*QR^2*QRd*LLd*LR^2*
      LRd + 2970*nf^8*T^2*h^10*p^2*QLd*QR^2*QRd*LL*LR*LRd^2 + 3350*nf^8*T^2*
      h^10*p^2*QLd*QR^2*QRd*LL*LLd^2*LR + 2970*nf^8*T^2*h^10*p^2*QLd*QR^2*QRd*
      LL^2*LLd*LRd + 5445/4*nf^8*T^2*h^10*p^2*QLd*QR^2*QRd^4*LLd + 3350*nf^8*
      T^2*h^10*p^2*QLd*QR^3*QRd^2*LLd*LR + 2970*nf^8*T^2*h^10*p^2*QLd*QR^3*
      QRd^2*LL*LRd + 665*nf^8*T^2*h^10*p^2*QLd*QR^4*LLd*LR^2 + 1675/2*nf^8*T^2
      *h^10*p^2*QLd*QR^4*LL*LR*LRd + 1675/4*nf^8*T^2*h^10*p^2*QLd*QR^4*LL^2*
      LLd + 3685/6*nf^8*T^2*h^10*p^2*QLd*QR^5*QRd*LL + 495/2*nf^8*T^2*h^10*p^2
      *QLd^2*QRd*LR^2*LRd^3 + 1675/2*nf^8*T^2*h^10*p^2*QLd^2*QRd*LLd^2*LR^2*
      LRd + 1485*nf^8*T^2*h^10*p^2*QLd^2*QRd*LL*LLd*LR*LRd^2 + 1675/3*nf^8*T^2
      *h^10*p^2*QLd^2*QRd*LL*LLd^3*LR + 1675/6*nf^8*T^2*h^10*p^2*QLd^2*QRd*
      LL^2*LRd^3 + 1485/2*nf^8*T^2*h^10*p^2*QLd^2*QRd*LL^2*LLd^2*LRd + 8375/24
      *nf^8*T^2*h^10*p^2*QLd^2*QRd^4*LRd^2 + 2475/8*nf^8*T^2*h^10*p^2*QLd^2*
      QRd^4*LLd^2 + 4455/2*nf^8*T^2*h^10*p^2*QLd^2*QR*QRd^2*LR*LRd^2 + 5025/2*
      nf^8*T^2*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 4455*nf^8*T^2*h^10*p^2*QLd^2
      *QR*QRd^2*LL*LLd*LRd + 1675/2*nf^8*T^2*h^10*p^2*QLd^2*QR^2*LR^2*LRd^2 +
      1330*nf^8*T^2*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 + 3350*nf^8*T^2*h^10*p^2*
      QLd^2*QR^2*LL*LLd*LR*LRd + 1485/2*nf^8*T^2*h^10*p^2*QLd^2*QR^2*LL^2*
      LRd^2 + 1675/2*nf^8*T^2*h^10*p^2*QLd^2*QR^2*LL^2*LLd^2 + 5445/2*nf^8*T^2
      *h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 3350*nf^8*T^2*h^10*p^2*QLd^2*QR^3*QRd*
      LR*LRd + 3350*nf^8*T^2*h^10*p^2*QLd^2*QR^3*QRd*LL*LLd + 38525/24*nf^8*
      T^2*h^10*p^2*QLd^2*QR^4*QRd^2 + 1463/3*nf^8*T^2*h^10*p^2*QLd^2*QR^5*LR
       + 1675/6*nf^8*T^2*h^10*p^2*QLd^3*LLd*LR^2*LRd^2 + 1330/9*nf^8*T^2*h^10*
      p^2*QLd^3*LLd^3*LR^2 + 165*nf^8*T^2*h^10*p^2*QLd^3*LL*LR*LRd^3 + 1675/3*
      nf^8*T^2*h^10*p^2*QLd^3*LL*LLd^2*LR*LRd + 495/2*nf^8*T^2*h^10*p^2*QLd^3*
      LL^2*LLd*LRd^2 + 1675/18*nf^8*T^2*h^10*p^2*QLd^3*LL^2*LLd^3 + 825*nf^8*
      T^2*h^10*p^2*QLd^3*QRd^3*LLd*LRd + 3350*nf^8*T^2*h^10*p^2*QLd^3*QR*QRd*
      LLd*LR*LRd + 1485*nf^8*T^2*h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 + 1675*nf^8*
      T^2*h^10*p^2*QLd^3*QR*QRd*LL*LLd^2 + 18425/6*nf^8*T^2*h^10*p^2*QLd^3*
      QR^2*QRd^2*LLd + 5320/3*nf^8*T^2*h^10*p^2*QLd^3*QR^3*LLd*LR + 3350/3*
      nf^8*T^2*h^10*p^2*QLd^3*QR^3*LL*LRd + 2475/8*nf^8*T^2*h^10*p^2*QLd^4*
      QRd^2*LRd^2 + 8375/24*nf^8*T^2*h^10*p^2*QLd^4*QRd^2*LLd^2 + 1675/4*nf^8*
      T^2*h^10*p^2*QLd^4*QR*LR*LRd^2 + 665*nf^8*T^2*h^10*p^2*QLd^4*QR*LLd^2*LR
       + 1675/2*nf^8*T^2*h^10*p^2*QLd^4*QR*LL*LLd*LRd + 18425/12*nf^8*T^2*h^10
      *p^2*QLd^4*QR^2*QRd*LRd + 15295/36*nf^8*T^2*h^10*p^2*QLd^4*QR^4 + 1675/6
      *nf^8*T^2*h^10*p^2*QLd^5*QRd*LLd*LRd + 1463/3*nf^8*T^2*h^10*p^2*QLd^5*
      QR^2*LLd + 1675/72*nf^8*T^2*h^10*p^2*QLd^6*LRd^2 + 665/18*nf^8*T^2*h^10*
      p^2*QLd^6*LLd^2 + 495*nf^8*T^2*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 + 1675/9*
      nf^8*T^2*h^10*p^2*QL*QRd*LLd^3*LR^3 + 1675/3*nf^8*T^2*h^10*p^2*QL*QRd*LL
      *LR^2*LRd^3 + 1485*nf^8*T^2*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd + 1675*
      nf^8*T^2*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 495*nf^8*T^2*h^10*p^2*QL*
      QRd*LL^2*LLd^3*LR + 2660/9*nf^8*T^2*h^10*p^2*QL*QRd*LL^3*LRd^3 + 1675/3*
      nf^8*T^2*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd + 1675/2*nf^8*T^2*h^10*p^2*QL*
      QRd^4*LLd*LR*LRd + 665*nf^8*T^2*h^10*p^2*QL*QRd^4*LL*LRd^2 + 1675/4*nf^8
      *T^2*h^10*p^2*QL*QRd^4*LL*LLd^2 + 2970*nf^8*T^2*h^10*p^2*QL*QR*QRd^2*LLd
      *LR^2*LRd + 3350*nf^8*T^2*h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 + 2970*nf^8*
      T^2*h^10*p^2*QL*QR*QRd^2*LL*LLd^2*LR + 3350*nf^8*T^2*h^10*p^2*QL*QR*
      QRd^2*LL^2*LLd*LRd + 3685/6*nf^8*T^2*h^10*p^2*QL*QR*QRd^5*LLd + 1675/3*
      nf^8*T^2*h^10*p^2*QL*QR^2*LLd*LR^3*LRd + 1485/2*nf^8*T^2*h^10*p^2*QL*
      QR^2*LL*LR^2*LRd^2 + 1675/2*nf^8*T^2*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 +
      1485*nf^8*T^2*h^10*p^2*QL*QR^2*LL^2*LLd*LR*LRd + 1675/6*nf^8*T^2*h^10*
      p^2*QL*QR^2*LL^3*LRd^2 + 495/2*nf^8*T^2*h^10*p^2*QL*QR^2*LL^3*LLd^2 +
      2970*nf^8*T^2*h^10*p^2*QL*QR^2*QRd^3*LLd*LR + 3350*nf^8*T^2*h^10*p^2*QL*
      QR^2*QRd^3*LL*LRd + 1675*nf^8*T^2*h^10*p^2*QL*QR^3*QRd*LLd*LR^2 + 2970*
      nf^8*T^2*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd + 1485*nf^8*T^2*h^10*p^2*QL*QR^3
      *QRd*LL^2*LLd + 5445/4*nf^8*T^2*h^10*p^2*QL*QR^4*QRd^2*LL + 1675/6*nf^8*
      T^2*h^10*p^2*QL*QR^5*LL*LR + 165*nf^8*T^2*h^10*p^2*QL*QLd*LR^3*LRd^3 +
      1675/3*nf^8*T^2*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd + 1485*nf^8*T^2*h^10*p^2*
      QL*QLd*LL*LLd*LR^2*LRd^2 + 1675/3*nf^8*T^2*h^10*p^2*QL*QLd*LL*LLd^3*LR^2
       + 1675/3*nf^8*T^2*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 + 1485*nf^8*T^2*h^10*
      p^2*QL*QLd*LL^2*LLd^2*LR*LRd + 1675/3*nf^8*T^2*h^10*p^2*QL*QLd*LL^3*LLd*
      LRd^2 + 165*nf^8*T^2*h^10*p^2*QL*QLd*LL^3*LLd^3 + 1675*nf^8*T^2*h^10*p^2
      *QL*QLd*QRd^3*LR*LRd^2 + 1485*nf^8*T^2*h^10*p^2*QL*QLd*QRd^3*LLd^2*LR +
      3350*nf^8*T^2*h^10*p^2*QL*QLd*QRd^3*LL*LLd*LRd + 2970*nf^8*T^2*h^10*p^2*
      QL*QLd*QR*QRd*LR^2*LRd^2 + 3350*nf^8*T^2*h^10*p^2*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 11880*nf^8*T^2*h^10*p^2*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 3350*nf^8*
      T^2*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 2970*nf^8*T^2*h^10*p^2*QL*QLd*QR
      *QRd*LL^2*LLd^2 + 18425/6*nf^8*T^2*h^10*p^2*QL*QLd*QR*QRd^4*LRd + 8910*
      nf^8*T^2*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd + 8910*nf^8*T^2*h^10*p^2*QL*
      QLd*QR^2*QRd^2*LL*LLd + 1675*nf^8*T^2*h^10*p^2*QL*QLd*QR^3*LR^2*LRd +
      3350*nf^8*T^2*h^10*p^2*QL*QLd*QR^3*LL*LLd*LR + 1485*nf^8*T^2*h^10*p^2*QL
      *QLd*QR^3*LL^2*LRd + 3795*nf^8*T^2*h^10*p^2*QL*QLd*QR^3*QRd^3 + 18425/6*
      nf^8*T^2*h^10*p^2*QL*QLd*QR^4*QRd*LR + 4455*nf^8*T^2*h^10*p^2*QL*QLd^2*
      QRd^2*LLd*LR*LRd + 5025/2*nf^8*T^2*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 +
      4455/2*nf^8*T^2*h^10*p^2*QL*QLd^2*QRd^2*LL*LLd^2 + 3350*nf^8*T^2*h^10*
      p^2*QL*QLd^2*QR*LLd*LR^2*LRd + 2970*nf^8*T^2*h^10*p^2*QL*QLd^2*QR*LL*LR*
      LRd^2 + 3350*nf^8*T^2*h^10*p^2*QL*QLd^2*QR*LL*LLd^2*LR + 2970*nf^8*T^2*
      h^10*p^2*QL*QLd^2*QR*LL^2*LLd*LRd + 5445*nf^8*T^2*h^10*p^2*QL*QLd^2*QR*
      QRd^3*LLd + 10050*nf^8*T^2*h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*LR + 8910*nf^8
      *T^2*h^10*p^2*QL*QLd^2*QR^2*QRd*LL*LRd + 18425/12*nf^8*T^2*h^10*p^2*QL*
      QLd^2*QR^4*LL + 1485*nf^8*T^2*h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 + 1675*nf^8
      *T^2*h^10*p^2*QL*QLd^3*QRd*LLd^2*LR + 2970*nf^8*T^2*h^10*p^2*QL*QLd^3*
      QRd*LL*LLd*LRd + 5445*nf^8*T^2*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd + 3350*
      nf^8*T^2*h^10*p^2*QL*QLd^3*QR^2*LR*LRd + 3350*nf^8*T^2*h^10*p^2*QL*QLd^3
      *QR^2*LL*LLd + 38525/9*nf^8*T^2*h^10*p^2*QL*QLd^3*QR^3*QRd + 1675/2*nf^8
      *T^2*h^10*p^2*QL*QLd^4*LLd*LR*LRd + 1485/4*nf^8*T^2*h^10*p^2*QL*QLd^4*LL
      *LRd^2 + 1675/4*nf^8*T^2*h^10*p^2*QL*QLd^4*LL*LLd^2 + 18425/6*nf^8*T^2*
      h^10*p^2*QL*QLd^4*QR*QRd*LLd + 3685/6*nf^8*T^2*h^10*p^2*QL*QLd^5*QR*LRd
       + 1675/2*nf^8*T^2*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 1485/2*nf^8*T^2*h^10
      *p^2*QL^2*QRd^2*LLd^2*LR^2 + 3350*nf^8*T^2*h^10*p^2*QL^2*QRd^2*LL*LLd*LR
      *LRd + 1330*nf^8*T^2*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 1675/2*nf^8*T^2*
      h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 + 1463/3*nf^8*T^2*h^10*p^2*QL^2*QRd^5*LRd
       + 495/2*nf^8*T^2*h^10*p^2*QL^2*QR*LR^3*LRd^2 + 1675/6*nf^8*T^2*h^10*p^2
      *QL^2*QR*LLd^2*LR^3 + 1485*nf^8*T^2*h^10*p^2*QL^2*QR*LL*LLd*LR^2*LRd +
      1675/2*nf^8*T^2*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 + 1485/2*nf^8*T^2*h^10*
      p^2*QL^2*QR*LL^2*LLd^2*LR + 1675/3*nf^8*T^2*h^10*p^2*QL^2*QR*LL^3*LLd*
      LRd + 3350*nf^8*T^2*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 3350*nf^8*T^2*h^10*
      p^2*QL^2*QR*QRd^3*LL*LLd + 4455/2*nf^8*T^2*h^10*p^2*QL^2*QR^2*QRd*LR^2*
      LRd + 4455*nf^8*T^2*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR + 5025/2*nf^8*T^2*
      h^10*p^2*QL^2*QR^2*QRd*LL^2*LRd + 38525/24*nf^8*T^2*h^10*p^2*QL^2*QR^2*
      QRd^4 + 5445/2*nf^8*T^2*h^10*p^2*QL^2*QR^3*QRd^2*LR + 8375/24*nf^8*T^2*
      h^10*p^2*QL^2*QR^4*LR^2 + 2475/8*nf^8*T^2*h^10*p^2*QL^2*QR^4*LL^2 + 2970
      *nf^8*T^2*h^10*p^2*QL^2*QLd*QRd*LLd*LR^2*LRd + 3350*nf^8*T^2*h^10*p^2*
      QL^2*QLd*QRd*LL*LR*LRd^2 + 2970*nf^8*T^2*h^10*p^2*QL^2*QLd*QRd*LL*LLd^2*
      LR + 3350*nf^8*T^2*h^10*p^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 18425/12*nf^8*
      T^2*h^10*p^2*QL^2*QLd*QRd^4*LLd + 8910*nf^8*T^2*h^10*p^2*QL^2*QLd*QR*
      QRd^2*LLd*LR + 10050*nf^8*T^2*h^10*p^2*QL^2*QLd*QR*QRd^2*LL*LRd + 5025/2
      *nf^8*T^2*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 + 4455*nf^8*T^2*h^10*p^2*QL^2*
      QLd*QR^2*LL*LR*LRd + 4455/2*nf^8*T^2*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd +
      5445*nf^8*T^2*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 1485/2*nf^8*T^2*h^10*p^2*
      QL^2*QLd^2*LR^2*LRd^2 + 1675/2*nf^8*T^2*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2
       + 2970*nf^8*T^2*h^10*p^2*QL^2*QLd^2*LL*LLd*LR*LRd + 1675/2*nf^8*T^2*
      h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 1485/2*nf^8*T^2*h^10*p^2*QL^2*QLd^2*
      LL^2*LLd^2 + 18425/6*nf^8*T^2*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 8910*nf^8*
      T^2*h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd + 8910*nf^8*T^2*h^10*p^2*QL^2*
      QLd^2*QR*QRd*LL*LLd + 34155/4*nf^8*T^2*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 +
      18425/6*nf^8*T^2*h^10*p^2*QL^2*QLd^2*QR^3*LR + 5445/2*nf^8*T^2*h^10*p^2*
      QL^2*QLd^3*QRd^2*LLd + 3350*nf^8*T^2*h^10*p^2*QL^2*QLd^3*QR*LLd*LR +
      2970*nf^8*T^2*h^10*p^2*QL^2*QLd^3*QR*LL*LRd + 5445/4*nf^8*T^2*h^10*p^2*
      QL^2*QLd^4*QRd*LRd + 38525/24*nf^8*T^2*h^10*p^2*QL^2*QLd^4*QR^2 + 3685/
      12*nf^8*T^2*h^10*p^2*QL^2*QLd^5*LLd + 165*nf^8*T^2*h^10*p^2*QL^3*LLd*
      LR^3*LRd + 1675/6*nf^8*T^2*h^10*p^2*QL^3*LL*LR^2*LRd^2 + 495/2*nf^8*T^2*
      h^10*p^2*QL^3*LL*LLd^2*LR^2 + 1675/3*nf^8*T^2*h^10*p^2*QL^3*LL^2*LLd*LR*
      LRd + 1330/9*nf^8*T^2*h^10*p^2*QL^3*LL^3*LRd^2 + 1675/18*nf^8*T^2*h^10*
      p^2*QL^3*LL^3*LLd^2 + 3350/3*nf^8*T^2*h^10*p^2*QL^3*QRd^3*LLd*LR + 5320/
      3*nf^8*T^2*h^10*p^2*QL^3*QRd^3*LL*LRd + 1485*nf^8*T^2*h^10*p^2*QL^3*QR*
      QRd*LLd*LR^2 + 3350*nf^8*T^2*h^10*p^2*QL^3*QR*QRd*LL*LR*LRd + 1675*nf^8*
      T^2*h^10*p^2*QL^3*QR*QRd*LL^2*LLd + 18425/6*nf^8*T^2*h^10*p^2*QL^3*QR^2*
      QRd^2*LL + 825*nf^8*T^2*h^10*p^2*QL^3*QR^3*LL*LR + 3350*nf^8*T^2*h^10*
      p^2*QL^3*QLd*QRd^2*LR*LRd + 3350*nf^8*T^2*h^10*p^2*QL^3*QLd*QRd^2*LL*LLd
       + 1485*nf^8*T^2*h^10*p^2*QL^3*QLd*QR*LR^2*LRd + 2970*nf^8*T^2*h^10*p^2*
      QL^3*QLd*QR*LL*LLd*LR + 1675*nf^8*T^2*h^10*p^2*QL^3*QLd*QR*LL^2*LRd +
      38525/9*nf^8*T^2*h^10*p^2*QL^3*QLd*QR*QRd^3 + 5445*nf^8*T^2*h^10*p^2*
      QL^3*QLd*QR^2*QRd*LR + 2970*nf^8*T^2*h^10*p^2*QL^3*QLd^2*QRd*LLd*LR +
      3350*nf^8*T^2*h^10*p^2*QL^3*QLd^2*QRd*LL*LRd + 5445/2*nf^8*T^2*h^10*p^2*
      QL^3*QLd^2*QR^2*LL + 990*nf^8*T^2*h^10*p^2*QL^3*QLd^3*LR*LRd + 990*nf^8*
      T^2*h^10*p^2*QL^3*QLd^3*LL*LLd + 3795*nf^8*T^2*h^10*p^2*QL^3*QLd^3*QR*
      QRd + 1675/4*nf^8*T^2*h^10*p^2*QL^4*QRd*LR^2*LRd + 1675/2*nf^8*T^2*h^10*
      p^2*QL^4*QRd*LL*LLd*LR + 665*nf^8*T^2*h^10*p^2*QL^4*QRd*LL^2*LRd + 15295/
      36*nf^8*T^2*h^10*p^2*QL^4*QRd^4 + 18425/12*nf^8*T^2*h^10*p^2*QL^4*QR*
      QRd^2*LR + 2475/8*nf^8*T^2*h^10*p^2*QL^4*QR^2*LR^2 + 8375/24*nf^8*T^2*
      h^10*p^2*QL^4*QR^2*LL^2 + 1485/4*nf^8*T^2*h^10*p^2*QL^4*QLd*LLd*LR^2 +
      1675/2*nf^8*T^2*h^10*p^2*QL^4*QLd*LL*LR*LRd + 1675/4*nf^8*T^2*h^10*p^2*
      QL^4*QLd*LL^2*LLd + 18425/6*nf^8*T^2*h^10*p^2*QL^4*QLd*QR*QRd*LL + 38525/
      24*nf^8*T^2*h^10*p^2*QL^4*QLd^2*QRd^2 + 5445/4*nf^8*T^2*h^10*p^2*QL^4*
      QLd^2*QR*LR + 3795/16*nf^8*T^2*h^10*p^2*QL^4*QLd^4 + 1463/3*nf^8*T^2*
      h^10*p^2*QL^5*QRd^2*LL + 1675/6*nf^8*T^2*h^10*p^2*QL^5*QR*LL*LR + 3685/6
      *nf^8*T^2*h^10*p^2*QL^5*QLd*QRd*LR + 3685/12*nf^8*T^2*h^10*p^2*QL^5*
      QLd^2*LL + 1675/72*nf^8*T^2*h^10*p^2*QL^6*LR^2 + 665/18*nf^8*T^2*h^10*
      p^2*QL^6*LL^2 + 2365/192*nf^8*T^2*h^10*u*p*LR^4*LRd^4 + 7975/96*nf^8*T^2
      *h^10*u*p*LLd^2*LR^4*LRd^2 + 385/18*nf^8*T^2*h^10*u*p*LLd^4*LR^4 + 2365/
      12*nf^8*T^2*h^10*u*p*LL*LLd*LR^3*LRd^3 + 7975/36*nf^8*T^2*h^10*u*p*LL*
      LLd^3*LR^3*LRd + 7975/96*nf^8*T^2*h^10*u*p*LL^2*LR^2*LRd^4 + 7095/16*
      nf^8*T^2*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 7975/96*nf^8*T^2*h^10*u*p*LL^2
      *LLd^4*LR^2 + 7975/36*nf^8*T^2*h^10*u*p*LL^3*LLd*LR*LRd^3 + 2365/12*nf^8
      *T^2*h^10*u*p*LL^3*LLd^3*LR*LRd + 385/18*nf^8*T^2*h^10*u*p*LL^4*LRd^4 +
      7975/96*nf^8*T^2*h^10*u*p*LL^4*LLd^2*LRd^2 + 2365/192*nf^8*T^2*h^10*u*p*
      LL^4*LLd^4 + 7975/72*nf^8*T^2*h^10*u*p*QRd^3*LR^2*LRd^3 + 2365/8*nf^8*
      T^2*h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 7975/12*nf^8*T^2*h^10*u*p*QRd^3*LL*
      LLd*LR*LRd^2 + 2365/12*nf^8*T^2*h^10*u*p*QRd^3*LL*LLd^3*LR + 1540/9*nf^8
      *T^2*h^10*u*p*QRd^3*LL^2*LRd^3 + 7975/24*nf^8*T^2*h^10*u*p*QRd^3*LL^2*
      LLd^2*LRd + 385/9*nf^8*T^2*h^10*u*p*QRd^6*LRd^2 + 7975/288*nf^8*T^2*h^10
      *u*p*QRd^6*LLd^2 + 2365/12*nf^8*T^2*h^10*u*p*QR*QRd*LR^3*LRd^3 + 7975/12
      *nf^8*T^2*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd + 7095/4*nf^8*T^2*h^10*u*p*QR*
      QRd*LL*LLd*LR^2*LRd^2 + 7975/12*nf^8*T^2*h^10*u*p*QR*QRd*LL*LLd^3*LR^2
       + 7975/12*nf^8*T^2*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 + 7095/4*nf^8*T^2*h^10
      *u*p*QR*QRd*LL^2*LLd^2*LR*LRd + 7975/12*nf^8*T^2*h^10*u*p*QR*QRd*LL^3*
      LLd*LRd^2 + 2365/12*nf^8*T^2*h^10*u*p*QR*QRd*LL^3*LLd^3 + 7975/16*nf^8*
      T^2*h^10*u*p*QR*QRd^4*LR*LRd^2 + 7095/16*nf^8*T^2*h^10*u*p*QR*QRd^4*
      LLd^2*LR + 7975/8*nf^8*T^2*h^10*u*p*QR*QRd^4*LL*LLd*LRd + 7095/8*nf^8*
      T^2*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 + 7975/8*nf^8*T^2*h^10*u*p*QR^2*QRd^2
      *LLd^2*LR^2 + 7095/2*nf^8*T^2*h^10*u*p*QR^2*QRd^2*LL*LLd*LR*LRd + 7975/8
      *nf^8*T^2*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2 + 7095/8*nf^8*T^2*h^10*u*p*QR^2
      *QRd^2*LL^2*LLd^2 + 17545/48*nf^8*T^2*h^10*u*p*QR^2*QRd^5*LRd + 7975/72*
      nf^8*T^2*h^10*u*p*QR^3*LR^3*LRd^2 + 1540/9*nf^8*T^2*h^10*u*p*QR^3*LLd^2*
      LR^3 + 7975/12*nf^8*T^2*h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 2365/8*nf^8*T^2*
      h^10*u*p*QR^3*LL^2*LR*LRd^2 + 7975/24*nf^8*T^2*h^10*u*p*QR^3*LL^2*LLd^2*
      LR + 2365/12*nf^8*T^2*h^10*u*p*QR^3*LL^3*LLd*LRd + 2365/2*nf^8*T^2*h^10*
      u*p*QR^3*QRd^3*LR*LRd + 2365/2*nf^8*T^2*h^10*u*p*QR^3*QRd^3*LL*LLd +
      7975/16*nf^8*T^2*h^10*u*p*QR^4*QRd*LR^2*LRd + 7975/8*nf^8*T^2*h^10*u*p*
      QR^4*QRd*LL*LLd*LR + 7095/16*nf^8*T^2*h^10*u*p*QR^4*QRd*LL^2*LRd + 54395/
      192*nf^8*T^2*h^10*u*p*QR^4*QRd^4 + 17545/48*nf^8*T^2*h^10*u*p*QR^5*QRd^2
      *LR + 385/9*nf^8*T^2*h^10*u*p*QR^6*LR^2 + 7975/288*nf^8*T^2*h^10*u*p*
      QR^6*LL^2 + 7095/8*nf^8*T^2*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 + 7975/24*
      nf^8*T^2*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 + 7975/12*nf^8*T^2*h^10*u*p*QLd*
      QRd^2*LL*LR*LRd^3 + 7095/4*nf^8*T^2*h^10*u*p*QLd*QRd^2*LL*LLd^2*LR*LRd
       + 7975/8*nf^8*T^2*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 + 2365/8*nf^8*T^2*
      h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 7975/24*nf^8*T^2*h^10*u*p*QLd*QRd^5*LLd*
      LRd + 7975/12*nf^8*T^2*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 + 3080/9*nf^8*T^2*
      h^10*u*p*QLd*QR*LLd^3*LR^3 + 2365/4*nf^8*T^2*h^10*u*p*QLd*QR*LL*LR^2*
      LRd^3 + 7975/4*nf^8*T^2*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 7095/4*nf^8*
      T^2*h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 7975/12*nf^8*T^2*h^10*u*p*QLd*QR
      *LL^2*LLd^3*LR + 7975/36*nf^8*T^2*h^10*u*p*QLd*QR*LL^3*LRd^3 + 2365/4*
      nf^8*T^2*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 7095/2*nf^8*T^2*h^10*u*p*QLd*
      QR*QRd^3*LLd*LR*LRd + 7975/4*nf^8*T^2*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 +
      7095/4*nf^8*T^2*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 7975/2*nf^8*T^2*h^10*u*
      p*QLd*QR^2*QRd*LLd*LR^2*LRd + 7095/2*nf^8*T^2*h^10*u*p*QLd*QR^2*QRd*LL*
      LR*LRd^2 + 7975/2*nf^8*T^2*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR + 7095/2*
      nf^8*T^2*h^10*u*p*QLd*QR^2*QRd*LL^2*LLd*LRd + 26015/16*nf^8*T^2*h^10*u*p
      *QLd*QR^2*QRd^4*LLd + 7975/2*nf^8*T^2*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR +
      7095/2*nf^8*T^2*h^10*u*p*QLd*QR^3*QRd^2*LL*LRd + 770*nf^8*T^2*h^10*u*p*
      QLd*QR^4*LLd*LR^2 + 7975/8*nf^8*T^2*h^10*u*p*QLd*QR^4*LL*LR*LRd + 7975/
      16*nf^8*T^2*h^10*u*p*QLd*QR^4*LL^2*LLd + 17545/24*nf^8*T^2*h^10*u*p*QLd*
      QR^5*QRd*LL + 2365/8*nf^8*T^2*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 + 7975/8*
      nf^8*T^2*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd + 7095/4*nf^8*T^2*h^10*u*p*
      QLd^2*QRd*LL*LLd*LR*LRd^2 + 7975/12*nf^8*T^2*h^10*u*p*QLd^2*QRd*LL*LLd^3
      *LR + 7975/24*nf^8*T^2*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 7095/8*nf^8*T^2*
      h^10*u*p*QLd^2*QRd*LL^2*LLd^2*LRd + 39875/96*nf^8*T^2*h^10*u*p*QLd^2*
      QRd^4*LRd^2 + 11825/32*nf^8*T^2*h^10*u*p*QLd^2*QRd^4*LLd^2 + 21285/8*
      nf^8*T^2*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2 + 23925/8*nf^8*T^2*h^10*u*p*
      QLd^2*QR*QRd^2*LLd^2*LR + 21285/4*nf^8*T^2*h^10*u*p*QLd^2*QR*QRd^2*LL*
      LLd*LRd + 7975/8*nf^8*T^2*h^10*u*p*QLd^2*QR^2*LR^2*LRd^2 + 1540*nf^8*T^2
      *h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 7975/2*nf^8*T^2*h^10*u*p*QLd^2*QR^2*LL
      *LLd*LR*LRd + 7095/8*nf^8*T^2*h^10*u*p*QLd^2*QR^2*LL^2*LRd^2 + 7975/8*
      nf^8*T^2*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 26015/8*nf^8*T^2*h^10*u*p*
      QLd^2*QR^2*QRd^3*LRd + 7975/2*nf^8*T^2*h^10*u*p*QLd^2*QR^3*QRd*LR*LRd +
      7975/2*nf^8*T^2*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 183425/96*nf^8*T^2*h^10
      *u*p*QLd^2*QR^4*QRd^2 + 1694/3*nf^8*T^2*h^10*u*p*QLd^2*QR^5*LR + 7975/24
      *nf^8*T^2*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 + 1540/9*nf^8*T^2*h^10*u*p*QLd^3
      *LLd^3*LR^2 + 2365/12*nf^8*T^2*h^10*u*p*QLd^3*LL*LR*LRd^3 + 7975/12*nf^8
      *T^2*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd + 2365/8*nf^8*T^2*h^10*u*p*QLd^3*
      LL^2*LLd*LRd^2 + 7975/72*nf^8*T^2*h^10*u*p*QLd^3*LL^2*LLd^3 + 11825/12*
      nf^8*T^2*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 7975/2*nf^8*T^2*h^10*u*p*QLd^3*
      QR*QRd*LLd*LR*LRd + 7095/4*nf^8*T^2*h^10*u*p*QLd^3*QR*QRd*LL*LRd^2 +
      7975/4*nf^8*T^2*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 87725/24*nf^8*T^2*h^10*
      u*p*QLd^3*QR^2*QRd^2*LLd + 6160/3*nf^8*T^2*h^10*u*p*QLd^3*QR^3*LLd*LR +
      7975/6*nf^8*T^2*h^10*u*p*QLd^3*QR^3*LL*LRd + 11825/32*nf^8*T^2*h^10*u*p*
      QLd^4*QRd^2*LRd^2 + 39875/96*nf^8*T^2*h^10*u*p*QLd^4*QRd^2*LLd^2 + 7975/
      16*nf^8*T^2*h^10*u*p*QLd^4*QR*LR*LRd^2 + 770*nf^8*T^2*h^10*u*p*QLd^4*QR*
      LLd^2*LR + 7975/8*nf^8*T^2*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 87725/48*nf^8*
      T^2*h^10*u*p*QLd^4*QR^2*QRd*LRd + 8855/18*nf^8*T^2*h^10*u*p*QLd^4*QR^4
       + 7975/24*nf^8*T^2*h^10*u*p*QLd^5*QRd*LLd*LRd + 1694/3*nf^8*T^2*h^10*u*
      p*QLd^5*QR^2*LLd + 7975/288*nf^8*T^2*h^10*u*p*QLd^6*LRd^2 + 385/9*nf^8*
      T^2*h^10*u*p*QLd^6*LLd^2 + 2365/4*nf^8*T^2*h^10*u*p*QL*QRd*LLd*LR^3*
      LRd^2 + 7975/36*nf^8*T^2*h^10*u*p*QL*QRd*LLd^3*LR^3 + 7975/12*nf^8*T^2*
      h^10*u*p*QL*QRd*LL*LR^2*LRd^3 + 7095/4*nf^8*T^2*h^10*u*p*QL*QRd*LL*LLd^2
      *LR^2*LRd + 7975/4*nf^8*T^2*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 + 2365/4*
      nf^8*T^2*h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 3080/9*nf^8*T^2*h^10*u*p*QL*QRd
      *LL^3*LRd^3 + 7975/12*nf^8*T^2*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 7975/8*
      nf^8*T^2*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 770*nf^8*T^2*h^10*u*p*QL*QRd^4*
      LL*LRd^2 + 7975/16*nf^8*T^2*h^10*u*p*QL*QRd^4*LL*LLd^2 + 7095/2*nf^8*T^2
      *h^10*u*p*QL*QR*QRd^2*LLd*LR^2*LRd + 7975/2*nf^8*T^2*h^10*u*p*QL*QR*
      QRd^2*LL*LR*LRd^2 + 7095/2*nf^8*T^2*h^10*u*p*QL*QR*QRd^2*LL*LLd^2*LR +
      7975/2*nf^8*T^2*h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 17545/24*nf^8*T^2*
      h^10*u*p*QL*QR*QRd^5*LLd + 7975/12*nf^8*T^2*h^10*u*p*QL*QR^2*LLd*LR^3*
      LRd + 7095/8*nf^8*T^2*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 7975/8*nf^8*T^2*
      h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 + 7095/4*nf^8*T^2*h^10*u*p*QL*QR^2*LL^2*
      LLd*LR*LRd + 7975/24*nf^8*T^2*h^10*u*p*QL*QR^2*LL^3*LRd^2 + 2365/8*nf^8*
      T^2*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 7095/2*nf^8*T^2*h^10*u*p*QL*QR^2*QRd^3
      *LLd*LR + 7975/2*nf^8*T^2*h^10*u*p*QL*QR^2*QRd^3*LL*LRd + 7975/4*nf^8*
      T^2*h^10*u*p*QL*QR^3*QRd*LLd*LR^2 + 7095/2*nf^8*T^2*h^10*u*p*QL*QR^3*QRd
      *LL*LR*LRd + 7095/4*nf^8*T^2*h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 26015/16*
      nf^8*T^2*h^10*u*p*QL*QR^4*QRd^2*LL + 7975/24*nf^8*T^2*h^10*u*p*QL*QR^5*
      LL*LR + 2365/12*nf^8*T^2*h^10*u*p*QL*QLd*LR^3*LRd^3 + 7975/12*nf^8*T^2*
      h^10*u*p*QL*QLd*LLd^2*LR^3*LRd + 7095/4*nf^8*T^2*h^10*u*p*QL*QLd*LL*LLd*
      LR^2*LRd^2 + 7975/12*nf^8*T^2*h^10*u*p*QL*QLd*LL*LLd^3*LR^2 + 7975/12*
      nf^8*T^2*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 + 7095/4*nf^8*T^2*h^10*u*p*QL*QLd
      *LL^2*LLd^2*LR*LRd + 7975/12*nf^8*T^2*h^10*u*p*QL*QLd*LL^3*LLd*LRd^2 +
      2365/12*nf^8*T^2*h^10*u*p*QL*QLd*LL^3*LLd^3 + 7975/4*nf^8*T^2*h^10*u*p*
      QL*QLd*QRd^3*LR*LRd^2 + 7095/4*nf^8*T^2*h^10*u*p*QL*QLd*QRd^3*LLd^2*LR
       + 7975/2*nf^8*T^2*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd + 7095/2*nf^8*T^2*
      h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 + 7975/2*nf^8*T^2*h^10*u*p*QL*QLd*QR*
      QRd*LLd^2*LR^2 + 14190*nf^8*T^2*h^10*u*p*QL*QLd*QR*QRd*LL*LLd*LR*LRd +
      7975/2*nf^8*T^2*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 7095/2*nf^8*T^2*h^10
      *u*p*QL*QLd*QR*QRd*LL^2*LLd^2 + 87725/24*nf^8*T^2*h^10*u*p*QL*QLd*QR*
      QRd^4*LRd + 21285/2*nf^8*T^2*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd + 21285/2
      *nf^8*T^2*h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd + 7975/4*nf^8*T^2*h^10*u*p*
      QL*QLd*QR^3*LR^2*LRd + 7975/2*nf^8*T^2*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR +
      7095/4*nf^8*T^2*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 54395/12*nf^8*T^2*h^10*u
      *p*QL*QLd*QR^3*QRd^3 + 87725/24*nf^8*T^2*h^10*u*p*QL*QLd*QR^4*QRd*LR +
      21285/4*nf^8*T^2*h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd + 23925/8*nf^8*T^2*
      h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 + 21285/8*nf^8*T^2*h^10*u*p*QL*QLd^2*
      QRd^2*LL*LLd^2 + 7975/2*nf^8*T^2*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd +
      7095/2*nf^8*T^2*h^10*u*p*QL*QLd^2*QR*LL*LR*LRd^2 + 7975/2*nf^8*T^2*h^10*
      u*p*QL*QLd^2*QR*LL*LLd^2*LR + 7095/2*nf^8*T^2*h^10*u*p*QL*QLd^2*QR*LL^2*
      LLd*LRd + 26015/4*nf^8*T^2*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 23925/2*nf^8
      *T^2*h^10*u*p*QL*QLd^2*QR^2*QRd*LLd*LR + 21285/2*nf^8*T^2*h^10*u*p*QL*
      QLd^2*QR^2*QRd*LL*LRd + 87725/48*nf^8*T^2*h^10*u*p*QL*QLd^2*QR^4*LL +
      7095/4*nf^8*T^2*h^10*u*p*QL*QLd^3*QRd*LR*LRd^2 + 7975/4*nf^8*T^2*h^10*u*
      p*QL*QLd^3*QRd*LLd^2*LR + 7095/2*nf^8*T^2*h^10*u*p*QL*QLd^3*QRd*LL*LLd*
      LRd + 26015/4*nf^8*T^2*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 7975/2*nf^8*T^2*
      h^10*u*p*QL*QLd^3*QR^2*LR*LRd + 7975/2*nf^8*T^2*h^10*u*p*QL*QLd^3*QR^2*
      LL*LLd + 183425/36*nf^8*T^2*h^10*u*p*QL*QLd^3*QR^3*QRd + 7975/8*nf^8*T^2
      *h^10*u*p*QL*QLd^4*LLd*LR*LRd + 7095/16*nf^8*T^2*h^10*u*p*QL*QLd^4*LL*
      LRd^2 + 7975/16*nf^8*T^2*h^10*u*p*QL*QLd^4*LL*LLd^2 + 87725/24*nf^8*T^2*
      h^10*u*p*QL*QLd^4*QR*QRd*LLd + 17545/24*nf^8*T^2*h^10*u*p*QL*QLd^5*QR*
      LRd + 7975/8*nf^8*T^2*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 7095/8*nf^8*T^2*
      h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 7975/2*nf^8*T^2*h^10*u*p*QL^2*QRd^2*LL*
      LLd*LR*LRd + 1540*nf^8*T^2*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 + 7975/8*nf^8*
      T^2*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 1694/3*nf^8*T^2*h^10*u*p*QL^2*QRd^5
      *LRd + 2365/8*nf^8*T^2*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 7975/24*nf^8*T^2*
      h^10*u*p*QL^2*QR*LLd^2*LR^3 + 7095/4*nf^8*T^2*h^10*u*p*QL^2*QR*LL*LLd*
      LR^2*LRd + 7975/8*nf^8*T^2*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 + 7095/8*nf^8*
      T^2*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + 7975/12*nf^8*T^2*h^10*u*p*QL^2*QR*
      LL^3*LLd*LRd + 7975/2*nf^8*T^2*h^10*u*p*QL^2*QR*QRd^3*LR*LRd + 7975/2*
      nf^8*T^2*h^10*u*p*QL^2*QR*QRd^3*LL*LLd + 21285/8*nf^8*T^2*h^10*u*p*QL^2*
      QR^2*QRd*LR^2*LRd + 21285/4*nf^8*T^2*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR +
      23925/8*nf^8*T^2*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 183425/96*nf^8*T^2*
      h^10*u*p*QL^2*QR^2*QRd^4 + 26015/8*nf^8*T^2*h^10*u*p*QL^2*QR^3*QRd^2*LR
       + 39875/96*nf^8*T^2*h^10*u*p*QL^2*QR^4*LR^2 + 11825/32*nf^8*T^2*h^10*u*
      p*QL^2*QR^4*LL^2 + 7095/2*nf^8*T^2*h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd +
      7975/2*nf^8*T^2*h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 + 7095/2*nf^8*T^2*h^10
      *u*p*QL^2*QLd*QRd*LL*LLd^2*LR + 7975/2*nf^8*T^2*h^10*u*p*QL^2*QLd*QRd*
      LL^2*LLd*LRd + 87725/48*nf^8*T^2*h^10*u*p*QL^2*QLd*QRd^4*LLd + 21285/2*
      nf^8*T^2*h^10*u*p*QL^2*QLd*QR*QRd^2*LLd*LR + 23925/2*nf^8*T^2*h^10*u*p*
      QL^2*QLd*QR*QRd^2*LL*LRd + 23925/8*nf^8*T^2*h^10*u*p*QL^2*QLd*QR^2*LLd*
      LR^2 + 21285/4*nf^8*T^2*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd + 21285/8*nf^8*
      T^2*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd + 26015/4*nf^8*T^2*h^10*u*p*QL^2*QLd
      *QR^3*QRd*LL + 7095/8*nf^8*T^2*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 7975/8*
      nf^8*T^2*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 7095/2*nf^8*T^2*h^10*u*p*QL^2*
      QLd^2*LL*LLd*LR*LRd + 7975/8*nf^8*T^2*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 +
      7095/8*nf^8*T^2*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 87725/24*nf^8*T^2*h^10*
      u*p*QL^2*QLd^2*QRd^3*LRd + 21285/2*nf^8*T^2*h^10*u*p*QL^2*QLd^2*QR*QRd*
      LR*LRd + 21285/2*nf^8*T^2*h^10*u*p*QL^2*QLd^2*QR*QRd*LL*LLd + 163185/16*
      nf^8*T^2*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 87725/24*nf^8*T^2*h^10*u*p*
      QL^2*QLd^2*QR^3*LR + 26015/8*nf^8*T^2*h^10*u*p*QL^2*QLd^3*QRd^2*LLd +
      7975/2*nf^8*T^2*h^10*u*p*QL^2*QLd^3*QR*LLd*LR + 7095/2*nf^8*T^2*h^10*u*p
      *QL^2*QLd^3*QR*LL*LRd + 26015/16*nf^8*T^2*h^10*u*p*QL^2*QLd^4*QRd*LRd +
      183425/96*nf^8*T^2*h^10*u*p*QL^2*QLd^4*QR^2 + 17545/48*nf^8*T^2*h^10*u*p
      *QL^2*QLd^5*LLd + 2365/12*nf^8*T^2*h^10*u*p*QL^3*LLd*LR^3*LRd + 7975/24*
      nf^8*T^2*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 2365/8*nf^8*T^2*h^10*u*p*QL^3*LL*
      LLd^2*LR^2 + 7975/12*nf^8*T^2*h^10*u*p*QL^3*LL^2*LLd*LR*LRd + 1540/9*
      nf^8*T^2*h^10*u*p*QL^3*LL^3*LRd^2 + 7975/72*nf^8*T^2*h^10*u*p*QL^3*LL^3*
      LLd^2 + 7975/6*nf^8*T^2*h^10*u*p*QL^3*QRd^3*LLd*LR + 6160/3*nf^8*T^2*
      h^10*u*p*QL^3*QRd^3*LL*LRd + 7095/4*nf^8*T^2*h^10*u*p*QL^3*QR*QRd*LLd*
      LR^2 + 7975/2*nf^8*T^2*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 7975/4*nf^8*T^2*
      h^10*u*p*QL^3*QR*QRd*LL^2*LLd + 87725/24*nf^8*T^2*h^10*u*p*QL^3*QR^2*
      QRd^2*LL + 11825/12*nf^8*T^2*h^10*u*p*QL^3*QR^3*LL*LR + 7975/2*nf^8*T^2*
      h^10*u*p*QL^3*QLd*QRd^2*LR*LRd + 7975/2*nf^8*T^2*h^10*u*p*QL^3*QLd*QRd^2
      *LL*LLd + 7095/4*nf^8*T^2*h^10*u*p*QL^3*QLd*QR*LR^2*LRd + 7095/2*nf^8*
      T^2*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR + 7975/4*nf^8*T^2*h^10*u*p*QL^3*QLd*
      QR*LL^2*LRd + 183425/36*nf^8*T^2*h^10*u*p*QL^3*QLd*QR*QRd^3 + 26015/4*
      nf^8*T^2*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 7095/2*nf^8*T^2*h^10*u*p*QL^3*
      QLd^2*QRd*LLd*LR + 7975/2*nf^8*T^2*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd +
      26015/8*nf^8*T^2*h^10*u*p*QL^3*QLd^2*QR^2*LL + 2365/2*nf^8*T^2*h^10*u*p*
      QL^3*QLd^3*LR*LRd + 2365/2*nf^8*T^2*h^10*u*p*QL^3*QLd^3*LL*LLd + 54395/
      12*nf^8*T^2*h^10*u*p*QL^3*QLd^3*QR*QRd + 7975/16*nf^8*T^2*h^10*u*p*QL^4*
      QRd*LR^2*LRd + 7975/8*nf^8*T^2*h^10*u*p*QL^4*QRd*LL*LLd*LR + 770*nf^8*
      T^2*h^10*u*p*QL^4*QRd*LL^2*LRd + 8855/18*nf^8*T^2*h^10*u*p*QL^4*QRd^4 +
      87725/48*nf^8*T^2*h^10*u*p*QL^4*QR*QRd^2*LR + 11825/32*nf^8*T^2*h^10*u*p
      *QL^4*QR^2*LR^2 + 39875/96*nf^8*T^2*h^10*u*p*QL^4*QR^2*LL^2 + 7095/16*
      nf^8*T^2*h^10*u*p*QL^4*QLd*LLd*LR^2 + 7975/8*nf^8*T^2*h^10*u*p*QL^4*QLd*
      LL*LR*LRd + 7975/16*nf^8*T^2*h^10*u*p*QL^4*QLd*LL^2*LLd + 87725/24*nf^8*
      T^2*h^10*u*p*QL^4*QLd*QR*QRd*LL + 183425/96*nf^8*T^2*h^10*u*p*QL^4*QLd^2
      *QRd^2 + 26015/16*nf^8*T^2*h^10*u*p*QL^4*QLd^2*QR*LR + 54395/192*nf^8*
      T^2*h^10*u*p*QL^4*QLd^4 + 1694/3*nf^8*T^2*h^10*u*p*QL^5*QRd^2*LL + 7975/
      24*nf^8*T^2*h^10*u*p*QL^5*QR*LL*LR + 17545/24*nf^8*T^2*h^10*u*p*QL^5*QLd
      *QRd*LR + 17545/48*nf^8*T^2*h^10*u*p*QL^5*QLd^2*LL + 7975/288*nf^8*T^2*
      h^10*u*p*QL^6*LR^2 + 385/9*nf^8*T^2*h^10*u*p*QL^6*LL^2 + 305/96*nf^8*T^2
      *h^10*u^2*LR^4*LRd^4 + 1015/48*nf^8*T^2*h^10*u^2*LLd^2*LR^4*LRd^2 + 175/
      36*nf^8*T^2*h^10*u^2*LLd^4*LR^4 + 305/6*nf^8*T^2*h^10*u^2*LL*LLd*LR^3*
      LRd^3 + 1015/18*nf^8*T^2*h^10*u^2*LL*LLd^3*LR^3*LRd + 1015/48*nf^8*T^2*
      h^10*u^2*LL^2*LR^2*LRd^4 + 915/8*nf^8*T^2*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2
       + 1015/48*nf^8*T^2*h^10*u^2*LL^2*LLd^4*LR^2 + 1015/18*nf^8*T^2*h^10*u^2
      *LL^3*LLd*LR*LRd^3 + 305/6*nf^8*T^2*h^10*u^2*LL^3*LLd^3*LR*LRd + 175/36*
      nf^8*T^2*h^10*u^2*LL^4*LRd^4 + 1015/48*nf^8*T^2*h^10*u^2*LL^4*LLd^2*
      LRd^2 + 305/96*nf^8*T^2*h^10*u^2*LL^4*LLd^4 + 1015/36*nf^8*T^2*h^10*u^2*
      QRd^3*LR^2*LRd^3 + 305/4*nf^8*T^2*h^10*u^2*QRd^3*LLd^2*LR^2*LRd + 1015/6
      *nf^8*T^2*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 305/6*nf^8*T^2*h^10*u^2*QRd^3
      *LL*LLd^3*LR + 350/9*nf^8*T^2*h^10*u^2*QRd^3*LL^2*LRd^3 + 1015/12*nf^8*
      T^2*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 175/18*nf^8*T^2*h^10*u^2*QRd^6*LRd^2
       + 1015/144*nf^8*T^2*h^10*u^2*QRd^6*LLd^2 + 305/6*nf^8*T^2*h^10*u^2*QR*
      QRd*LR^3*LRd^3 + 1015/6*nf^8*T^2*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd + 915/2*
      nf^8*T^2*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 1015/6*nf^8*T^2*h^10*u^2*QR
      *QRd*LL*LLd^3*LR^2 + 1015/6*nf^8*T^2*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 915/
      2*nf^8*T^2*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd + 1015/6*nf^8*T^2*h^10*u^2*
      QR*QRd*LL^3*LLd*LRd^2 + 305/6*nf^8*T^2*h^10*u^2*QR*QRd*LL^3*LLd^3 + 1015/
      8*nf^8*T^2*h^10*u^2*QR*QRd^4*LR*LRd^2 + 915/8*nf^8*T^2*h^10*u^2*QR*QRd^4
      *LLd^2*LR + 1015/4*nf^8*T^2*h^10*u^2*QR*QRd^4*LL*LLd*LRd + 915/4*nf^8*
      T^2*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 1015/4*nf^8*T^2*h^10*u^2*QR^2*QRd^2
      *LLd^2*LR^2 + 915*nf^8*T^2*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd + 1015/4*
      nf^8*T^2*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 915/4*nf^8*T^2*h^10*u^2*QR^2*
      QRd^2*LL^2*LLd^2 + 2233/24*nf^8*T^2*h^10*u^2*QR^2*QRd^5*LRd + 1015/36*
      nf^8*T^2*h^10*u^2*QR^3*LR^3*LRd^2 + 350/9*nf^8*T^2*h^10*u^2*QR^3*LLd^2*
      LR^3 + 1015/6*nf^8*T^2*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 305/4*nf^8*T^2*
      h^10*u^2*QR^3*LL^2*LR*LRd^2 + 1015/12*nf^8*T^2*h^10*u^2*QR^3*LL^2*LLd^2*
      LR + 305/6*nf^8*T^2*h^10*u^2*QR^3*LL^3*LLd*LRd + 305*nf^8*T^2*h^10*u^2*
      QR^3*QRd^3*LR*LRd + 305*nf^8*T^2*h^10*u^2*QR^3*QRd^3*LL*LLd + 1015/8*
      nf^8*T^2*h^10*u^2*QR^4*QRd*LR^2*LRd + 1015/4*nf^8*T^2*h^10*u^2*QR^4*QRd*
      LL*LLd*LR + 915/8*nf^8*T^2*h^10*u^2*QR^4*QRd*LL^2*LRd + 7015/96*nf^8*T^2
      *h^10*u^2*QR^4*QRd^4 + 2233/24*nf^8*T^2*h^10*u^2*QR^5*QRd^2*LR + 175/18*
      nf^8*T^2*h^10*u^2*QR^6*LR^2 + 1015/144*nf^8*T^2*h^10*u^2*QR^6*LL^2 + 915/
      4*nf^8*T^2*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 1015/12*nf^8*T^2*h^10*u^2
      *QLd*QRd^2*LLd^3*LR^2 + 1015/6*nf^8*T^2*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3
       + 915/2*nf^8*T^2*h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd + 1015/4*nf^8*T^2*
      h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 305/4*nf^8*T^2*h^10*u^2*QLd*QRd^2*
      LL^2*LLd^3 + 1015/12*nf^8*T^2*h^10*u^2*QLd*QRd^5*LLd*LRd + 1015/6*nf^8*
      T^2*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 + 700/9*nf^8*T^2*h^10*u^2*QLd*QR*
      LLd^3*LR^3 + 305/2*nf^8*T^2*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 + 1015/2*nf^8*
      T^2*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 915/2*nf^8*T^2*h^10*u^2*QLd*QR*
      LL^2*LLd*LR*LRd^2 + 1015/6*nf^8*T^2*h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 1015/
      18*nf^8*T^2*h^10*u^2*QLd*QR*LL^3*LRd^3 + 305/2*nf^8*T^2*h^10*u^2*QLd*QR*
      LL^3*LLd^2*LRd + 915*nf^8*T^2*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd + 1015/2*
      nf^8*T^2*h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 + 915/2*nf^8*T^2*h^10*u^2*QLd*QR
      *QRd^3*LL*LLd^2 + 1015*nf^8*T^2*h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd + 915
      *nf^8*T^2*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2 + 1015*nf^8*T^2*h^10*u^2*QLd
      *QR^2*QRd*LL*LLd^2*LR + 915*nf^8*T^2*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd
       + 3355/8*nf^8*T^2*h^10*u^2*QLd*QR^2*QRd^4*LLd + 1015*nf^8*T^2*h^10*u^2*
      QLd*QR^3*QRd^2*LLd*LR + 915*nf^8*T^2*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd +
      175*nf^8*T^2*h^10*u^2*QLd*QR^4*LLd*LR^2 + 1015/4*nf^8*T^2*h^10*u^2*QLd*
      QR^4*LL*LR*LRd + 1015/8*nf^8*T^2*h^10*u^2*QLd*QR^4*LL^2*LLd + 2233/12*
      nf^8*T^2*h^10*u^2*QLd*QR^5*QRd*LL + 305/4*nf^8*T^2*h^10*u^2*QLd^2*QRd*
      LR^2*LRd^3 + 1015/4*nf^8*T^2*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd + 915/2*
      nf^8*T^2*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 + 1015/6*nf^8*T^2*h^10*u^2*
      QLd^2*QRd*LL*LLd^3*LR + 1015/12*nf^8*T^2*h^10*u^2*QLd^2*QRd*LL^2*LRd^3
       + 915/4*nf^8*T^2*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 5075/48*nf^8*T^2*
      h^10*u^2*QLd^2*QRd^4*LRd^2 + 1525/16*nf^8*T^2*h^10*u^2*QLd^2*QRd^4*LLd^2
       + 2745/4*nf^8*T^2*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 + 3045/4*nf^8*T^2*
      h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR + 2745/2*nf^8*T^2*h^10*u^2*QLd^2*QR*
      QRd^2*LL*LLd*LRd + 1015/4*nf^8*T^2*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 350*
      nf^8*T^2*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 1015*nf^8*T^2*h^10*u^2*QLd^2*
      QR^2*LL*LLd*LR*LRd + 915/4*nf^8*T^2*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 +
      1015/4*nf^8*T^2*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 3355/4*nf^8*T^2*h^10*
      u^2*QLd^2*QR^2*QRd^3*LRd + 1015*nf^8*T^2*h^10*u^2*QLd^2*QR^3*QRd*LR*LRd
       + 1015*nf^8*T^2*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd + 23345/48*nf^8*T^2*h^10
      *u^2*QLd^2*QR^4*QRd^2 + 385/3*nf^8*T^2*h^10*u^2*QLd^2*QR^5*LR + 1015/12*
      nf^8*T^2*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 350/9*nf^8*T^2*h^10*u^2*QLd^3*
      LLd^3*LR^2 + 305/6*nf^8*T^2*h^10*u^2*QLd^3*LL*LR*LRd^3 + 1015/6*nf^8*T^2
      *h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 305/4*nf^8*T^2*h^10*u^2*QLd^3*LL^2*LLd
      *LRd^2 + 1015/36*nf^8*T^2*h^10*u^2*QLd^3*LL^2*LLd^3 + 1525/6*nf^8*T^2*
      h^10*u^2*QLd^3*QRd^3*LLd*LRd + 1015*nf^8*T^2*h^10*u^2*QLd^3*QR*QRd*LLd*
      LR*LRd + 915/2*nf^8*T^2*h^10*u^2*QLd^3*QR*QRd*LL*LRd^2 + 1015/2*nf^8*T^2
      *h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 11165/12*nf^8*T^2*h^10*u^2*QLd^3*QR^2*
      QRd^2*LLd + 1400/3*nf^8*T^2*h^10*u^2*QLd^3*QR^3*LLd*LR + 1015/3*nf^8*T^2
      *h^10*u^2*QLd^3*QR^3*LL*LRd + 1525/16*nf^8*T^2*h^10*u^2*QLd^4*QRd^2*
      LRd^2 + 5075/48*nf^8*T^2*h^10*u^2*QLd^4*QRd^2*LLd^2 + 1015/8*nf^8*T^2*
      h^10*u^2*QLd^4*QR*LR*LRd^2 + 175*nf^8*T^2*h^10*u^2*QLd^4*QR*LLd^2*LR +
      1015/4*nf^8*T^2*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 11165/24*nf^8*T^2*h^10*
      u^2*QLd^4*QR^2*QRd*LRd + 4025/36*nf^8*T^2*h^10*u^2*QLd^4*QR^4 + 1015/12*
      nf^8*T^2*h^10*u^2*QLd^5*QRd*LLd*LRd + 385/3*nf^8*T^2*h^10*u^2*QLd^5*QR^2
      *LLd + 1015/144*nf^8*T^2*h^10*u^2*QLd^6*LRd^2 + 175/18*nf^8*T^2*h^10*u^2
      *QLd^6*LLd^2 + 305/2*nf^8*T^2*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 1015/18*
      nf^8*T^2*h^10*u^2*QL*QRd*LLd^3*LR^3 + 1015/6*nf^8*T^2*h^10*u^2*QL*QRd*LL
      *LR^2*LRd^3 + 915/2*nf^8*T^2*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd + 1015/2*
      nf^8*T^2*h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 305/2*nf^8*T^2*h^10*u^2*QL*
      QRd*LL^2*LLd^3*LR + 700/9*nf^8*T^2*h^10*u^2*QL*QRd*LL^3*LRd^3 + 1015/6*
      nf^8*T^2*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 1015/4*nf^8*T^2*h^10*u^2*QL*
      QRd^4*LLd*LR*LRd + 175*nf^8*T^2*h^10*u^2*QL*QRd^4*LL*LRd^2 + 1015/8*nf^8
      *T^2*h^10*u^2*QL*QRd^4*LL*LLd^2 + 915*nf^8*T^2*h^10*u^2*QL*QR*QRd^2*LLd*
      LR^2*LRd + 1015*nf^8*T^2*h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2 + 915*nf^8*T^2
      *h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR + 1015*nf^8*T^2*h^10*u^2*QL*QR*QRd^2*
      LL^2*LLd*LRd + 2233/12*nf^8*T^2*h^10*u^2*QL*QR*QRd^5*LLd + 1015/6*nf^8*
      T^2*h^10*u^2*QL*QR^2*LLd*LR^3*LRd + 915/4*nf^8*T^2*h^10*u^2*QL*QR^2*LL*
      LR^2*LRd^2 + 1015/4*nf^8*T^2*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 + 915/2*nf^8
      *T^2*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd + 1015/12*nf^8*T^2*h^10*u^2*QL*
      QR^2*LL^3*LRd^2 + 305/4*nf^8*T^2*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 915*nf^8*
      T^2*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 1015*nf^8*T^2*h^10*u^2*QL*QR^2*QRd^3
      *LL*LRd + 1015/2*nf^8*T^2*h^10*u^2*QL*QR^3*QRd*LLd*LR^2 + 915*nf^8*T^2*
      h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 915/2*nf^8*T^2*h^10*u^2*QL*QR^3*QRd*
      LL^2*LLd + 3355/8*nf^8*T^2*h^10*u^2*QL*QR^4*QRd^2*LL + 1015/12*nf^8*T^2*
      h^10*u^2*QL*QR^5*LL*LR + 305/6*nf^8*T^2*h^10*u^2*QL*QLd*LR^3*LRd^3 +
      1015/6*nf^8*T^2*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 915/2*nf^8*T^2*h^10*u^2
      *QL*QLd*LL*LLd*LR^2*LRd^2 + 1015/6*nf^8*T^2*h^10*u^2*QL*QLd*LL*LLd^3*
      LR^2 + 1015/6*nf^8*T^2*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 915/2*nf^8*T^2*
      h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 1015/6*nf^8*T^2*h^10*u^2*QL*QLd*LL^3
      *LLd*LRd^2 + 305/6*nf^8*T^2*h^10*u^2*QL*QLd*LL^3*LLd^3 + 1015/2*nf^8*T^2
      *h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 + 915/2*nf^8*T^2*h^10*u^2*QL*QLd*QRd^3*
      LLd^2*LR + 1015*nf^8*T^2*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd + 915*nf^8*T^2
      *h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 1015*nf^8*T^2*h^10*u^2*QL*QLd*QR*
      QRd*LLd^2*LR^2 + 3660*nf^8*T^2*h^10*u^2*QL*QLd*QR*QRd*LL*LLd*LR*LRd +
      1015*nf^8*T^2*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 915*nf^8*T^2*h^10*u^2*
      QL*QLd*QR*QRd*LL^2*LLd^2 + 11165/12*nf^8*T^2*h^10*u^2*QL*QLd*QR*QRd^4*
      LRd + 2745*nf^8*T^2*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 2745*nf^8*T^2*
      h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd + 1015/2*nf^8*T^2*h^10*u^2*QL*QLd*QR^3
      *LR^2*LRd + 1015*nf^8*T^2*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR + 915/2*nf^8*
      T^2*h^10*u^2*QL*QLd*QR^3*LL^2*LRd + 7015/6*nf^8*T^2*h^10*u^2*QL*QLd*QR^3
      *QRd^3 + 11165/12*nf^8*T^2*h^10*u^2*QL*QLd*QR^4*QRd*LR + 2745/2*nf^8*T^2
      *h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd + 3045/4*nf^8*T^2*h^10*u^2*QL*QLd^2*
      QRd^2*LL*LRd^2 + 2745/4*nf^8*T^2*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 1015
      *nf^8*T^2*h^10*u^2*QL*QLd^2*QR*LLd*LR^2*LRd + 915*nf^8*T^2*h^10*u^2*QL*
      QLd^2*QR*LL*LR*LRd^2 + 1015*nf^8*T^2*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR +
      915*nf^8*T^2*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 3355/2*nf^8*T^2*h^10*
      u^2*QL*QLd^2*QR*QRd^3*LLd + 3045*nf^8*T^2*h^10*u^2*QL*QLd^2*QR^2*QRd*LLd
      *LR + 2745*nf^8*T^2*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 11165/24*nf^8*
      T^2*h^10*u^2*QL*QLd^2*QR^4*LL + 915/2*nf^8*T^2*h^10*u^2*QL*QLd^3*QRd*LR*
      LRd^2 + 1015/2*nf^8*T^2*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 915*nf^8*T^2*
      h^10*u^2*QL*QLd^3*QRd*LL*LLd*LRd + 3355/2*nf^8*T^2*h^10*u^2*QL*QLd^3*QR*
      QRd^2*LRd + 1015*nf^8*T^2*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 1015*nf^8*T^2*
      h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 23345/18*nf^8*T^2*h^10*u^2*QL*QLd^3*QR^3
      *QRd + 1015/4*nf^8*T^2*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 915/8*nf^8*T^2*
      h^10*u^2*QL*QLd^4*LL*LRd^2 + 1015/8*nf^8*T^2*h^10*u^2*QL*QLd^4*LL*LLd^2
       + 11165/12*nf^8*T^2*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 2233/12*nf^8*T^2*
      h^10*u^2*QL*QLd^5*QR*LRd + 1015/4*nf^8*T^2*h^10*u^2*QL^2*QRd^2*LR^2*
      LRd^2 + 915/4*nf^8*T^2*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 1015*nf^8*T^2*
      h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 350*nf^8*T^2*h^10*u^2*QL^2*QRd^2*
      LL^2*LRd^2 + 1015/4*nf^8*T^2*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 385/3*nf^8
      *T^2*h^10*u^2*QL^2*QRd^5*LRd + 305/4*nf^8*T^2*h^10*u^2*QL^2*QR*LR^3*
      LRd^2 + 1015/12*nf^8*T^2*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 915/2*nf^8*T^2*
      h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd + 1015/4*nf^8*T^2*h^10*u^2*QL^2*QR*LL^2
      *LR*LRd^2 + 915/4*nf^8*T^2*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 1015/6*nf^8*
      T^2*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 1015*nf^8*T^2*h^10*u^2*QL^2*QR*QRd^3
      *LR*LRd + 1015*nf^8*T^2*h^10*u^2*QL^2*QR*QRd^3*LL*LLd + 2745/4*nf^8*T^2*
      h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 2745/2*nf^8*T^2*h^10*u^2*QL^2*QR^2*QRd
      *LL*LLd*LR + 3045/4*nf^8*T^2*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 23345/48*
      nf^8*T^2*h^10*u^2*QL^2*QR^2*QRd^4 + 3355/4*nf^8*T^2*h^10*u^2*QL^2*QR^3*
      QRd^2*LR + 5075/48*nf^8*T^2*h^10*u^2*QL^2*QR^4*LR^2 + 1525/16*nf^8*T^2*
      h^10*u^2*QL^2*QR^4*LL^2 + 915*nf^8*T^2*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*
      LRd + 1015*nf^8*T^2*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 + 915*nf^8*T^2*
      h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR + 1015*nf^8*T^2*h^10*u^2*QL^2*QLd*QRd*
      LL^2*LLd*LRd + 11165/24*nf^8*T^2*h^10*u^2*QL^2*QLd*QRd^4*LLd + 2745*nf^8
      *T^2*h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 3045*nf^8*T^2*h^10*u^2*QL^2*QLd
      *QR*QRd^2*LL*LRd + 3045/4*nf^8*T^2*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 +
      2745/2*nf^8*T^2*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd + 2745/4*nf^8*T^2*h^10*
      u^2*QL^2*QLd*QR^2*LL^2*LLd + 3355/2*nf^8*T^2*h^10*u^2*QL^2*QLd*QR^3*QRd*
      LL + 915/4*nf^8*T^2*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 1015/4*nf^8*T^2*
      h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 915*nf^8*T^2*h^10*u^2*QL^2*QLd^2*LL*LLd
      *LR*LRd + 1015/4*nf^8*T^2*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 915/4*nf^8*
      T^2*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 11165/12*nf^8*T^2*h^10*u^2*QL^2*
      QLd^2*QRd^3*LRd + 2745*nf^8*T^2*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 2745
      *nf^8*T^2*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 21045/8*nf^8*T^2*h^10*u^2*
      QL^2*QLd^2*QR^2*QRd^2 + 11165/12*nf^8*T^2*h^10*u^2*QL^2*QLd^2*QR^3*LR +
      3355/4*nf^8*T^2*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 1015*nf^8*T^2*h^10*u^2*
      QL^2*QLd^3*QR*LLd*LR + 915*nf^8*T^2*h^10*u^2*QL^2*QLd^3*QR*LL*LRd + 3355/
      8*nf^8*T^2*h^10*u^2*QL^2*QLd^4*QRd*LRd + 23345/48*nf^8*T^2*h^10*u^2*QL^2
      *QLd^4*QR^2 + 2233/24*nf^8*T^2*h^10*u^2*QL^2*QLd^5*LLd + 305/6*nf^8*T^2*
      h^10*u^2*QL^3*LLd*LR^3*LRd + 1015/12*nf^8*T^2*h^10*u^2*QL^3*LL*LR^2*
      LRd^2 + 305/4*nf^8*T^2*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 1015/6*nf^8*T^2*
      h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 350/9*nf^8*T^2*h^10*u^2*QL^3*LL^3*LRd^2
       + 1015/36*nf^8*T^2*h^10*u^2*QL^3*LL^3*LLd^2 + 1015/3*nf^8*T^2*h^10*u^2*
      QL^3*QRd^3*LLd*LR + 1400/3*nf^8*T^2*h^10*u^2*QL^3*QRd^3*LL*LRd + 915/2*
      nf^8*T^2*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 + 1015*nf^8*T^2*h^10*u^2*QL^3*QR*
      QRd*LL*LR*LRd + 1015/2*nf^8*T^2*h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 11165/12
      *nf^8*T^2*h^10*u^2*QL^3*QR^2*QRd^2*LL + 1525/6*nf^8*T^2*h^10*u^2*QL^3*
      QR^3*LL*LR + 1015*nf^8*T^2*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 1015*nf^8*
      T^2*h^10*u^2*QL^3*QLd*QRd^2*LL*LLd + 915/2*nf^8*T^2*h^10*u^2*QL^3*QLd*QR
      *LR^2*LRd + 915*nf^8*T^2*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR + 1015/2*nf^8*
      T^2*h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 23345/18*nf^8*T^2*h^10*u^2*QL^3*QLd*
      QR*QRd^3 + 3355/2*nf^8*T^2*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 915*nf^8*T^2*
      h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 1015*nf^8*T^2*h^10*u^2*QL^3*QLd^2*QRd*
      LL*LRd + 3355/4*nf^8*T^2*h^10*u^2*QL^3*QLd^2*QR^2*LL + 305*nf^8*T^2*h^10
      *u^2*QL^3*QLd^3*LR*LRd + 305*nf^8*T^2*h^10*u^2*QL^3*QLd^3*LL*LLd + 7015/
      6*nf^8*T^2*h^10*u^2*QL^3*QLd^3*QR*QRd + 1015/8*nf^8*T^2*h^10*u^2*QL^4*
      QRd*LR^2*LRd + 1015/4*nf^8*T^2*h^10*u^2*QL^4*QRd*LL*LLd*LR + 175*nf^8*
      T^2*h^10*u^2*QL^4*QRd*LL^2*LRd + 4025/36*nf^8*T^2*h^10*u^2*QL^4*QRd^4 +
      11165/24*nf^8*T^2*h^10*u^2*QL^4*QR*QRd^2*LR + 1525/16*nf^8*T^2*h^10*u^2*
      QL^4*QR^2*LR^2 + 5075/48*nf^8*T^2*h^10*u^2*QL^4*QR^2*LL^2 + 915/8*nf^8*
      T^2*h^10*u^2*QL^4*QLd*LLd*LR^2 + 1015/4*nf^8*T^2*h^10*u^2*QL^4*QLd*LL*LR
      *LRd + 1015/8*nf^8*T^2*h^10*u^2*QL^4*QLd*LL^2*LLd + 11165/12*nf^8*T^2*
      h^10*u^2*QL^4*QLd*QR*QRd*LL + 23345/48*nf^8*T^2*h^10*u^2*QL^4*QLd^2*
      QRd^2 + 3355/8*nf^8*T^2*h^10*u^2*QL^4*QLd^2*QR*LR + 7015/96*nf^8*T^2*
      h^10*u^2*QL^4*QLd^4 + 385/3*nf^8*T^2*h^10*u^2*QL^5*QRd^2*LL + 1015/12*
      nf^8*T^2*h^10*u^2*QL^5*QR*LL*LR + 2233/12*nf^8*T^2*h^10*u^2*QL^5*QLd*QRd
      *LR + 2233/24*nf^8*T^2*h^10*u^2*QL^5*QLd^2*LL + 1015/144*nf^8*T^2*h^10*
      u^2*QL^6*LR^2 + 175/18*nf^8*T^2*h^10*u^2*QL^6*LL^2 - 23/144*nf^8*T^3*
      h^10*LLd*LR^5*LRd^4 + 11/144*nf^8*T^3*h^10*LLd^3*LR^5*LRd^2 + 143/240*
      nf^8*T^3*h^10*LLd^5*LR^5 - 23/144*nf^8*T^3*h^10*LL*LR^4*LRd^5 - 83/144*
      nf^8*T^3*h^10*LL*LLd^2*LR^4*LRd^3 + 175/144*nf^8*T^3*h^10*LL*LLd^4*LR^4*
      LRd - 83/144*nf^8*T^3*h^10*LL^2*LLd*LR^3*LRd^4 + 49/36*nf^8*T^3*h^10*
      LL^2*LLd^3*LR^3*LRd^2 + 11/144*nf^8*T^3*h^10*LL^2*LLd^5*LR^3 + 11/144*
      nf^8*T^3*h^10*LL^3*LR^2*LRd^5 + 49/36*nf^8*T^3*h^10*LL^3*LLd^2*LR^2*
      LRd^3 - 83/144*nf^8*T^3*h^10*LL^3*LLd^4*LR^2*LRd + 175/144*nf^8*T^3*h^10
      *LL^4*LLd*LR*LRd^4 - 83/144*nf^8*T^3*h^10*LL^4*LLd^3*LR*LRd^2 - 23/144*
      nf^8*T^3*h^10*LL^4*LLd^5*LR + 143/240*nf^8*T^3*h^10*LL^5*LRd^5 + 11/144*
      nf^8*T^3*h^10*LL^5*LLd^2*LRd^3 - 23/144*nf^8*T^3*h^10*LL^5*LLd^4*LRd -
      25/12*nf^8*T^3*h^10*QRd^3*LLd*LR^3*LRd^3 - 1/4*nf^8*T^3*h^10*QRd^3*LLd^3
      *LR^3*LRd - 301/144*nf^8*T^3*h^10*QRd^3*LL*LR^2*LRd^4 - 1/4*nf^8*T^3*
      h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 83/144*nf^8*T^3*h^10*QRd^3*LL*LLd^4*
      LR^2 - 127/36*nf^8*T^3*h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 131/36*nf^8*T^3*
      h^10*QRd^3*LL^2*LLd^3*LR*LRd - 11/24*nf^8*T^3*h^10*QRd^3*LL^3*LRd^4 -
      149/72*nf^8*T^3*h^10*QRd^3*LL^3*LLd^2*LRd^2 - 5/8*nf^8*T^3*h^10*QRd^3*
      LL^3*LLd^4 + 61/72*nf^8*T^3*h^10*QRd^6*LLd*LR*LRd^2 + 47/144*nf^8*T^3*
      h^10*QRd^6*LLd^3*LR + 221/144*nf^8*T^3*h^10*QRd^6*LL*LLd^2*LRd - 149/72*
      nf^8*T^3*h^10*QR*QRd*LLd*LR^4*LRd^3 + 161/72*nf^8*T^3*h^10*QR*QRd*LLd^3*
      LR^4*LRd - 149/72*nf^8*T^3*h^10*QR*QRd*LL*LR^3*LRd^4 + 5/12*nf^8*T^3*
      h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 161/72*nf^8*T^3*h^10*QR*QRd*LL*LLd^4*
      LR^3 + 5/12*nf^8*T^3*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 5/12*nf^8*T^3*
      h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd + 161/72*nf^8*T^3*h^10*QR*QRd*LL^3*LR*
      LRd^4 + 5/12*nf^8*T^3*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 149/72*nf^8*T^3*
      h^10*QR*QRd*LL^3*LLd^4*LR + 161/72*nf^8*T^3*h^10*QR*QRd*LL^4*LLd*LRd^3
       - 149/72*nf^8*T^3*h^10*QR*QRd*LL^4*LLd^3*LRd - 33/16*nf^8*T^3*h^10*QR*
      QRd^4*LLd*LR^2*LRd^2 - 25/24*nf^8*T^3*h^10*QR*QRd^4*LLd^3*LR^2 - 91/24*
      nf^8*T^3*h^10*QR*QRd^4*LL*LR*LRd^3 - 11/8*nf^8*T^3*h^10*QR*QRd^4*LL*
      LLd^2*LR*LRd - 11/4*nf^8*T^3*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 103/48*nf^8*
      T^3*h^10*QR*QRd^4*LL^2*LLd^3 + 25/24*nf^8*T^3*h^10*QR*QRd^7*LLd*LRd - 7/
      3*nf^8*T^3*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 49/36*nf^8*T^3*h^10*QR^2*
      QRd^2*LLd^3*LR^3 - 7/3*nf^8*T^3*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 11/4*
      nf^8*T^3*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd + 11/4*nf^8*T^3*h^10*QR^2*
      QRd^2*LL^2*LLd*LR*LRd^2 - 7/3*nf^8*T^3*h^10*QR^2*QRd^2*LL^2*LLd^3*LR +
      49/36*nf^8*T^3*h^10*QR^2*QRd^2*LL^3*LRd^3 - 7/3*nf^8*T^3*h^10*QR^2*QRd^2
      *LL^3*LLd^2*LRd + 23/24*nf^8*T^3*h^10*QR^2*QRd^5*LLd*LR*LRd - 377/240*
      nf^8*T^3*h^10*QR^2*QRd^5*LL*LRd^2 + 17/24*nf^8*T^3*h^10*QR^2*QRd^5*LL*
      LLd^2 - 301/144*nf^8*T^3*h^10*QR^3*LLd*LR^4*LRd^2 - 11/24*nf^8*T^3*h^10*
      QR^3*LLd^3*LR^4 - 25/12*nf^8*T^3*h^10*QR^3*LL*LR^3*LRd^3 - 127/36*nf^8*
      T^3*h^10*QR^3*LL*LLd^2*LR^3*LRd - 1/4*nf^8*T^3*h^10*QR^3*LL^2*LLd*LR^2*
      LRd^2 - 149/72*nf^8*T^3*h^10*QR^3*LL^2*LLd^3*LR^2 - 1/4*nf^8*T^3*h^10*
      QR^3*LL^3*LR*LRd^3 - 131/36*nf^8*T^3*h^10*QR^3*LL^3*LLd^2*LR*LRd - 83/
      144*nf^8*T^3*h^10*QR^3*LL^4*LLd*LRd^2 - 5/8*nf^8*T^3*h^10*QR^3*LL^4*
      LLd^3 + 121/144*nf^8*T^3*h^10*QR^3*QRd^6*LLd - 91/24*nf^8*T^3*h^10*QR^4*
      QRd*LLd*LR^3*LRd - 33/16*nf^8*T^3*h^10*QR^4*QRd*LL*LR^2*LRd^2 - 11/4*
      nf^8*T^3*h^10*QR^4*QRd*LL*LLd^2*LR^2 - 11/8*nf^8*T^3*h^10*QR^4*QRd*LL^2*
      LLd*LR*LRd - 25/24*nf^8*T^3*h^10*QR^4*QRd*LL^3*LRd^2 - 103/48*nf^8*T^3*
      h^10*QR^4*QRd*LL^3*LLd^2 + 97/144*nf^8*T^3*h^10*QR^4*QRd^4*LLd*LR + 97/
      144*nf^8*T^3*h^10*QR^4*QRd^4*LL*LRd - 377/240*nf^8*T^3*h^10*QR^5*QRd^2*
      LLd*LR^2 + 23/24*nf^8*T^3*h^10*QR^5*QRd^2*LL*LR*LRd + 17/24*nf^8*T^3*
      h^10*QR^5*QRd^2*LL^2*LLd + 61/72*nf^8*T^3*h^10*QR^6*LL*LR^2*LRd + 221/
      144*nf^8*T^3*h^10*QR^6*LL^2*LLd*LR + 47/144*nf^8*T^3*h^10*QR^6*LL^3*LRd
       + 121/144*nf^8*T^3*h^10*QR^6*QRd^3*LL + 25/24*nf^8*T^3*h^10*QR^7*QRd*LL
      *LR - 215/144*nf^8*T^3*h^10*QLd*QRd^2*LR^3*LRd^4 - 25/12*nf^8*T^3*h^10*
      QLd*QRd^2*LLd^2*LR^3*LRd^2 + 359/144*nf^8*T^3*h^10*QLd*QRd^2*LLd^4*LR^3
       - 61/12*nf^8*T^3*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 5/12*nf^8*T^3*h^10*
      QLd*QRd^2*LL*LLd^3*LR^2*LRd - 17/24*nf^8*T^3*h^10*QLd*QRd^2*LL^2*LR*
      LRd^4 - 11/8*nf^8*T^3*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 67/24*nf^8*
      T^3*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 5/36*nf^8*T^3*h^10*QLd*QRd^2*LL^3*LLd
      *LRd^3 - 131/36*nf^8*T^3*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 19/72*nf^8*T^3*
      h^10*QLd*QRd^5*LR*LRd^3 + 89/24*nf^8*T^3*h^10*QLd*QRd^5*LLd^2*LR*LRd +
      13/8*nf^8*T^3*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 19/72*nf^8*T^3*h^10*QLd*
      QRd^5*LL*LLd^3 - 97/144*nf^8*T^3*h^10*QLd*QR*LR^4*LRd^4 - 37/16*nf^8*T^3
      *h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 77/16*nf^8*T^3*h^10*QLd*QR*LLd^4*LR^4 -
      49/9*nf^8*T^3*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 71/18*nf^8*T^3*h^10*QLd*QR
      *LL*LLd^3*LR^3*LRd - 13/48*nf^8*T^3*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 33/4*
      nf^8*T^3*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 37/16*nf^8*T^3*h^10*QLd*QR*
      LL^2*LLd^4*LR^2 + 43/18*nf^8*T^3*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 - 49/9*
      nf^8*T^3*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 175/144*nf^8*T^3*h^10*QLd*QR*
      LL^4*LRd^4 - 13/48*nf^8*T^3*h^10*QLd*QR*LL^4*LLd^2*LRd^2 - 97/144*nf^8*
      T^3*h^10*QLd*QR*LL^4*LLd^4 - 61/12*nf^8*T^3*h^10*QLd*QR*QRd^3*LR^2*LRd^3
       + 11/4*nf^8*T^3*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 11/2*nf^8*T^3*h^10*
      QLd*QR*QRd^3*LL*LLd*LR*LRd^2 - 14/3*nf^8*T^3*h^10*QLd*QR*QRd^3*LL*LLd^3*
      LR - 25/12*nf^8*T^3*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 11/4*nf^8*T^3*h^10*
      QLd*QR*QRd^3*LL^2*LLd^2*LRd + 13/8*nf^8*T^3*h^10*QLd*QR*QRd^6*LRd^2 +
      145/48*nf^8*T^3*h^10*QLd*QR*QRd^6*LLd^2 - 49/9*nf^8*T^3*h^10*QLd*QR^2*
      QRd*LR^3*LRd^3 + 19/6*nf^8*T^3*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd + 19/6*
      nf^8*T^3*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 + 5/6*nf^8*T^3*h^10*QLd*QR^2*
      QRd*LL^2*LR*LRd^3 + 5/6*nf^8*T^3*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 - 49/9
      *nf^8*T^3*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 13/48*nf^8*T^3*h^10*QLd*QR^2*
      QRd^4*LR*LRd^2 + 21/8*nf^8*T^3*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 79/24*nf^8
      *T^3*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 11/4*nf^8*T^3*h^10*QLd*QR^3*QRd^2*
      LLd^2*LR^2 + 11/4*nf^8*T^3*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 205/72*nf^8*
      T^3*h^10*QLd*QR^3*QRd^5*LRd - 113/48*nf^8*T^3*h^10*QLd*QR^4*LR^3*LRd^2
       - 33/8*nf^8*T^3*h^10*QLd*QR^4*LLd^2*LR^3 - 33/8*nf^8*T^3*h^10*QLd*QR^4*
      LL*LLd*LR^2*LRd + 11/4*nf^8*T^3*h^10*QLd*QR^4*LL^2*LR*LRd^2 - 11/16*nf^8
      *T^3*h^10*QLd*QR^4*LL^2*LLd^2*LR - 27/8*nf^8*T^3*h^10*QLd*QR^4*LL^3*LLd*
      LRd + 149/72*nf^8*T^3*h^10*QLd*QR^4*QRd^3*LR*LRd + 149/72*nf^8*T^3*h^10*
      QLd*QR^4*QRd^3*LL*LLd - 9/8*nf^8*T^3*h^10*QLd*QR^5*QRd*LR^2*LRd - 5/12*
      nf^8*T^3*h^10*QLd*QR^5*QRd*LL*LLd*LR + 23/24*nf^8*T^3*h^10*QLd*QR^5*QRd*
      LL^2*LRd + 247/144*nf^8*T^3*h^10*QLd*QR^5*QRd^4 - 73/144*nf^8*T^3*h^10*
      QLd*QR^6*QRd^2*LR + 11/20*nf^8*T^3*h^10*QLd*QR^7*LR^2 + 49/80*nf^8*T^3*
      h^10*QLd*QR^7*LL^2 - 131/36*nf^8*T^3*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 5/
      36*nf^8*T^3*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 67/24*nf^8*T^3*h^10*QLd^2*
      QRd*LL*LR^2*LRd^4 - 11/8*nf^8*T^3*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 -
      17/24*nf^8*T^3*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 5/12*nf^8*T^3*h^10*QLd^2*
      QRd*LL^2*LLd*LR*LRd^3 - 61/12*nf^8*T^3*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd
       + 359/144*nf^8*T^3*h^10*QLd^2*QRd*LL^3*LRd^4 - 25/12*nf^8*T^3*h^10*
      QLd^2*QRd*LL^3*LLd^2*LRd^2 - 215/144*nf^8*T^3*h^10*QLd^2*QRd*LL^3*LLd^4
       + 79/48*nf^8*T^3*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 17/9*nf^8*T^3*h^10*
      QLd^2*QRd^4*LLd^3*LR - 245/144*nf^8*T^3*h^10*QLd^2*QRd^4*LL*LRd^3 + 15/8
      *nf^8*T^3*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 33/4*nf^8*T^3*h^10*QLd^2*QR*
      QRd^2*LLd*LR^2*LRd^2 + 41/8*nf^8*T^3*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 - 39/
      4*nf^8*T^3*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 11/4*nf^8*T^3*h^10*QLd^2*QR
      *QRd^2*LL*LLd^2*LR*LRd + 11/8*nf^8*T^3*h^10*QLd^2*QR*QRd^2*LL^2*LLd*
      LRd^2 - 43/6*nf^8*T^3*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 67/8*nf^8*T^3*
      h^10*QLd^2*QR*QRd^5*LLd*LRd - 23/4*nf^8*T^3*h^10*QLd^2*QR^2*LLd*LR^3*
      LRd^2 + 55/6*nf^8*T^3*h^10*QLd^2*QR^2*LLd^3*LR^3 - 59/12*nf^8*T^3*h^10*
      QLd^2*QR^2*LL*LR^2*LRd^3 + 11/2*nf^8*T^3*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*
      LRd + 33/2*nf^8*T^3*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 23/4*nf^8*T^3*
      h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 49/18*nf^8*T^3*h^10*QLd^2*QR^2*LL^3*
      LRd^3 - 59/12*nf^8*T^3*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 27/4*nf^8*T^3*
      h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd + 25/12*nf^8*T^3*h^10*QLd^2*QR^2*QRd^3*
      LL*LRd^2 + 27/8*nf^8*T^3*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 11/2*nf^8*T^3*
      h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd + 11/2*nf^8*T^3*h^10*QLd^2*QR^3*QRd*LL*
      LR*LRd^2 + 11/2*nf^8*T^3*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 11/2*nf^8*T^3
      *h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd + 541/72*nf^8*T^3*h^10*QLd^2*QR^3*
      QRd^4*LLd - 51/16*nf^8*T^3*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 277/48*nf^8*
      T^3*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 77/40*nf^8*T^3*h^10*QLd^2*QR^5*LLd*
      LR^2 + 17/24*nf^8*T^3*h^10*QLd^2*QR^5*LL*LR*LRd + 283/240*nf^8*T^3*h^10*
      QLd^2*QR^5*LL^2*LLd + 14/9*nf^8*T^3*h^10*QLd^2*QR^6*QRd*LL - 5/8*nf^8*
      T^3*h^10*QLd^3*LR^3*LRd^4 - 149/72*nf^8*T^3*h^10*QLd^3*LLd^2*LR^3*LRd^2
       - 11/24*nf^8*T^3*h^10*QLd^3*LLd^4*LR^3 - 131/36*nf^8*T^3*h^10*QLd^3*LL*
      LLd*LR^2*LRd^3 - 127/36*nf^8*T^3*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 83/144*
      nf^8*T^3*h^10*QLd^3*LL^2*LR*LRd^4 - 1/4*nf^8*T^3*h^10*QLd^3*LL^2*LLd^2*
      LR*LRd^2 - 301/144*nf^8*T^3*h^10*QLd^3*LL^2*LLd^4*LR - 1/4*nf^8*T^3*h^10
      *QLd^3*LL^3*LLd*LRd^3 - 25/12*nf^8*T^3*h^10*QLd^3*LL^3*LLd^3*LRd - 47/36
      *nf^8*T^3*h^10*QLd^3*QRd^3*LR*LRd^3 + 65/36*nf^8*T^3*h^10*QLd^3*QRd^3*
      LLd^2*LR*LRd + 65/36*nf^8*T^3*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 - 47/36*nf^8
      *T^3*h^10*QLd^3*QRd^3*LL*LLd^3 - 27/4*nf^8*T^3*h^10*QLd^3*QR*QRd*LR^2*
      LRd^3 - 11/4*nf^8*T^3*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd - 47/6*nf^8*T^3*
      h^10*QLd^3*QR*QRd*LL*LLd^3*LR + 5/12*nf^8*T^3*h^10*QLd^3*QR*QRd*LL^2*
      LRd^3 - 11/4*nf^8*T^3*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 57/16*nf^8*T^3*
      h^10*QLd^3*QR*QRd^4*LRd^2 + 22/3*nf^8*T^3*h^10*QLd^3*QR*QRd^4*LLd^2 + 1/
      4*nf^8*T^3*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 + 91/24*nf^8*T^3*h^10*QLd^3*
      QR^2*QRd^2*LLd^2*LR + 61/12*nf^8*T^3*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd +
      11/12*nf^8*T^3*h^10*QLd^3*QR^3*LR^2*LRd^2 + 11*nf^8*T^3*h^10*QLd^3*QR^3*
      LLd^2*LR^2 + 11*nf^8*T^3*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 22/3*nf^8*T^3*
      h^10*QLd^3*QR^3*LL^2*LRd^2 + 11/12*nf^8*T^3*h^10*QLd^3*QR^3*LL^2*LLd^2
       + 239/36*nf^8*T^3*h^10*QLd^3*QR^3*QRd^3*LRd + 631/72*nf^8*T^3*h^10*
      QLd^3*QR^4*QRd*LR*LRd + 631/72*nf^8*T^3*h^10*QLd^3*QR^4*QRd*LL*LLd +
      1441/720*nf^8*T^3*h^10*QLd^3*QR^5*QRd^2 + 11/8*nf^8*T^3*h^10*QLd^3*QR^6*
      LR + 15/8*nf^8*T^3*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 245/144*nf^8*T^3*h^10
      *QLd^4*QRd^2*LLd^3*LR + 17/9*nf^8*T^3*h^10*QLd^4*QRd^2*LL*LRd^3 + 79/48*
      nf^8*T^3*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 11/16*nf^8*T^3*h^10*QLd^4*QR*
      LLd*LR^2*LRd^2 - 33/8*nf^8*T^3*h^10*QLd^4*QR*LLd^3*LR^2 - 27/8*nf^8*T^3*
      h^10*QLd^4*QR*LL*LR*LRd^3 - 33/8*nf^8*T^3*h^10*QLd^4*QR*LL*LLd^2*LR*LRd
       + 11/4*nf^8*T^3*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 113/48*nf^8*T^3*h^10*
      QLd^4*QR*LL^2*LLd^3 + 193/24*nf^8*T^3*h^10*QLd^4*QR*QRd^3*LLd*LRd + 89/
      24*nf^8*T^3*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 145/48*nf^8*T^3*h^10*QLd^4*
      QR^2*QRd*LL*LRd^2 + 17/24*nf^8*T^3*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 733/
      144*nf^8*T^3*h^10*QLd^4*QR^3*QRd^2*LLd + 187/16*nf^8*T^3*h^10*QLd^4*QR^4
      *LLd*LR + 617/144*nf^8*T^3*h^10*QLd^4*QR^4*LL*LRd + 19/72*nf^8*T^3*h^10*
      QLd^5*QRd*LR*LRd^3 + 13/8*nf^8*T^3*h^10*QLd^5*QRd*LLd^2*LR*LRd + 89/24*
      nf^8*T^3*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 19/72*nf^8*T^3*h^10*QLd^5*QRd*LL*
      LLd^3 + 95/24*nf^8*T^3*h^10*QLd^5*QR*QRd^2*LRd^2 + 277/240*nf^8*T^3*h^10
      *QLd^5*QR*QRd^2*LLd^2 + 283/240*nf^8*T^3*h^10*QLd^5*QR^2*LR*LRd^2 - 77/
      40*nf^8*T^3*h^10*QLd^5*QR^2*LLd^2*LR + 17/24*nf^8*T^3*h^10*QLd^5*QR^2*LL
      *LLd*LRd + 1399/360*nf^8*T^3*h^10*QLd^5*QR^3*QRd*LRd + 737/240*nf^8*T^3*
      h^10*QLd^5*QR^5 + 221/144*nf^8*T^3*h^10*QLd^6*LLd*LR*LRd^2 + 47/144*nf^8
      *T^3*h^10*QLd^6*LL*LRd^3 + 61/72*nf^8*T^3*h^10*QLd^6*LL*LLd^2*LRd + 89/
      24*nf^8*T^3*h^10*QLd^6*QR*QRd*LLd*LRd + 11/8*nf^8*T^3*h^10*QLd^6*QR^3*
      LLd + 49/80*nf^8*T^3*h^10*QLd^7*QR*LRd^2 + 11/20*nf^8*T^3*h^10*QLd^7*QR*
      LLd^2 - 97/144*nf^8*T^3*h^10*QL*QRd*LR^4*LRd^4 - 13/48*nf^8*T^3*h^10*QL*
      QRd*LLd^2*LR^4*LRd^2 + 175/144*nf^8*T^3*h^10*QL*QRd*LLd^4*LR^4 - 49/9*
      nf^8*T^3*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 43/18*nf^8*T^3*h^10*QL*QRd*LL*
      LLd^3*LR^3*LRd - 37/16*nf^8*T^3*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 33/4*nf^8*
      T^3*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 13/48*nf^8*T^3*h^10*QL*QRd*LL^2*
      LLd^4*LR^2 + 71/18*nf^8*T^3*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 - 49/9*nf^8*
      T^3*h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 77/16*nf^8*T^3*h^10*QL*QRd*LL^4*
      LRd^4 - 37/16*nf^8*T^3*h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 97/144*nf^8*T^3*
      h^10*QL*QRd*LL^4*LLd^4 - 113/48*nf^8*T^3*h^10*QL*QRd^4*LR^2*LRd^3 + 11/4
      *nf^8*T^3*h^10*QL*QRd^4*LLd^2*LR^2*LRd - 33/8*nf^8*T^3*h^10*QL*QRd^4*LL*
      LLd*LR*LRd^2 - 27/8*nf^8*T^3*h^10*QL*QRd^4*LL*LLd^3*LR - 33/8*nf^8*T^3*
      h^10*QL*QRd^4*LL^2*LRd^3 - 11/16*nf^8*T^3*h^10*QL*QRd^4*LL^2*LLd^2*LRd
       + 11/20*nf^8*T^3*h^10*QL*QRd^7*LRd^2 + 49/80*nf^8*T^3*h^10*QL*QRd^7*
      LLd^2 - 49/9*nf^8*T^3*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 5/6*nf^8*T^3*h^10*QL
      *QR*QRd^2*LLd^2*LR^3*LRd + 5/6*nf^8*T^3*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2
       + 19/6*nf^8*T^3*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 19/6*nf^8*T^3*h^10*QL*
      QR*QRd^2*LL^3*LLd*LRd^2 - 49/9*nf^8*T^3*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 9/
      8*nf^8*T^3*h^10*QL*QR*QRd^5*LR*LRd^2 + 23/24*nf^8*T^3*h^10*QL*QR*QRd^5*
      LLd^2*LR - 5/12*nf^8*T^3*h^10*QL*QR*QRd^5*LL*LLd*LRd - 215/144*nf^8*T^3*
      h^10*QL*QR^2*LR^4*LRd^3 - 17/24*nf^8*T^3*h^10*QL*QR^2*LLd^2*LR^4*LRd -
      61/12*nf^8*T^3*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 5/36*nf^8*T^3*h^10*QL*
      QR^2*LL*LLd^3*LR^3 - 25/12*nf^8*T^3*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 11/8*
      nf^8*T^3*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 5/12*nf^8*T^3*h^10*QL*QR^2*
      LL^3*LLd*LR*LRd^2 - 131/36*nf^8*T^3*h^10*QL*QR^2*LL^3*LLd^3*LR + 359/144
      *nf^8*T^3*h^10*QL*QR^2*LL^4*LRd^3 - 67/24*nf^8*T^3*h^10*QL*QR^2*LL^4*
      LLd^2*LRd + 11/4*nf^8*T^3*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 - 11/4*nf^8*T^3*
      h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 73/144*nf^8*T^3*h^10*QL*QR^2*QRd^6*LRd
       - 61/12*nf^8*T^3*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 25/12*nf^8*T^3*h^10*QL*
      QR^3*QRd*LLd^2*LR^3 - 11/2*nf^8*T^3*h^10*QL*QR^3*QRd*LL*LLd*LR^2*LRd +
      11/4*nf^8*T^3*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 11/4*nf^8*T^3*h^10*QL*
      QR^3*QRd*LL^2*LLd^2*LR - 14/3*nf^8*T^3*h^10*QL*QR^3*QRd*LL^3*LLd*LRd +
      149/72*nf^8*T^3*h^10*QL*QR^3*QRd^4*LR*LRd + 149/72*nf^8*T^3*h^10*QL*QR^3
      *QRd^4*LL*LLd + 13/48*nf^8*T^3*h^10*QL*QR^4*QRd^2*LR^2*LRd + 79/24*nf^8*
      T^3*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 21/8*nf^8*T^3*h^10*QL*QR^4*QRd^2*LL^2
      *LRd + 247/144*nf^8*T^3*h^10*QL*QR^4*QRd^5 - 19/72*nf^8*T^3*h^10*QL*QR^5
      *LR^3*LRd + 13/8*nf^8*T^3*h^10*QL*QR^5*LL*LLd*LR^2 + 89/24*nf^8*T^3*h^10
      *QL*QR^5*LL^2*LR*LRd + 19/72*nf^8*T^3*h^10*QL*QR^5*LL^3*LLd + 205/72*
      nf^8*T^3*h^10*QL*QR^5*QRd^3*LR + 13/8*nf^8*T^3*h^10*QL*QR^6*QRd*LR^2 +
      145/48*nf^8*T^3*h^10*QL*QR^6*QRd*LL^2 - 149/72*nf^8*T^3*h^10*QL*QLd*LLd*
      LR^4*LRd^3 + 161/72*nf^8*T^3*h^10*QL*QLd*LLd^3*LR^4*LRd - 149/72*nf^8*
      T^3*h^10*QL*QLd*LL*LR^3*LRd^4 + 5/12*nf^8*T^3*h^10*QL*QLd*LL*LLd^2*LR^3*
      LRd^2 + 161/72*nf^8*T^3*h^10*QL*QLd*LL*LLd^4*LR^3 + 5/12*nf^8*T^3*h^10*
      QL*QLd*LL^2*LLd*LR^2*LRd^3 + 5/12*nf^8*T^3*h^10*QL*QLd*LL^2*LLd^3*LR^2*
      LRd + 161/72*nf^8*T^3*h^10*QL*QLd*LL^3*LR*LRd^4 + 5/12*nf^8*T^3*h^10*QL*
      QLd*LL^3*LLd^2*LR*LRd^2 - 149/72*nf^8*T^3*h^10*QL*QLd*LL^3*LLd^4*LR +
      161/72*nf^8*T^3*h^10*QL*QLd*LL^4*LLd*LRd^3 - 149/72*nf^8*T^3*h^10*QL*QLd
      *LL^4*LLd^3*LRd - 11/4*nf^8*T^3*h^10*QL*QLd*QRd^3*LLd*LR^2*LRd^2 + 5/12*
      nf^8*T^3*h^10*QL*QLd*QRd^3*LLd^3*LR^2 - 47/6*nf^8*T^3*h^10*QL*QLd*QRd^3*
      LL*LR*LRd^3 - 11/4*nf^8*T^3*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 - 27/4*nf^8
      *T^3*h^10*QL*QLd*QRd^3*LL^2*LLd^3 + 89/24*nf^8*T^3*h^10*QL*QLd*QRd^6*LLd
      *LRd - 28/3*nf^8*T^3*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 71/9*nf^8*T^3*
      h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 28/3*nf^8*T^3*h^10*QL*QLd*QR*QRd*LL*LR^2
      *LRd^3 + 11*nf^8*T^3*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd + 11*nf^8*T^3*
      h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 - 28/3*nf^8*T^3*h^10*QL*QLd*QR*QRd*
      LL^2*LLd^3*LR + 71/9*nf^8*T^3*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 28/3*nf^8*
      T^3*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 79/12*nf^8*T^3*h^10*QL*QLd*QR*
      QRd^4*LLd*LR*LRd - 43/24*nf^8*T^3*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 79/24*
      nf^8*T^3*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 191/24*nf^8*T^3*h^10*QL*QLd*
      QR^2*QRd^5*LLd - 47/6*nf^8*T^3*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 11/4*nf^8
      *T^3*h^10*QL*QLd*QR^3*LL*LR^2*LRd^2 - 11/4*nf^8*T^3*h^10*QL*QLd*QR^3*LL*
      LLd^2*LR^2 + 5/12*nf^8*T^3*h^10*QL*QLd*QR^3*LL^3*LRd^2 - 27/4*nf^8*T^3*
      h^10*QL*QLd*QR^3*LL^3*LLd^2 + 49/9*nf^8*T^3*h^10*QL*QLd*QR^3*QRd^3*LLd*
      LR + 49/9*nf^8*T^3*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 43/24*nf^8*T^3*h^10*
      QL*QLd*QR^4*QRd*LLd*LR^2 + 79/12*nf^8*T^3*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd
       + 79/24*nf^8*T^3*h^10*QL*QLd*QR^4*QRd*LL^2*LLd + 191/24*nf^8*T^3*h^10*
      QL*QLd*QR^5*QRd^2*LL + 89/24*nf^8*T^3*h^10*QL*QLd*QR^6*LL*LR - 43/6*nf^8
      *T^3*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 11/8*nf^8*T^3*h^10*QL*QLd^2*QRd^2*
      LLd^2*LR^2*LRd - 11/4*nf^8*T^3*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 - 39/
      4*nf^8*T^3*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR + 41/8*nf^8*T^3*h^10*QL*QLd^2
      *QRd^2*LL^2*LRd^3 - 33/4*nf^8*T^3*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd +
      277/240*nf^8*T^3*h^10*QL*QLd^2*QRd^5*LRd^2 + 95/24*nf^8*T^3*h^10*QL*
      QLd^2*QRd^5*LLd^2 - 49/9*nf^8*T^3*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 19/6*
      nf^8*T^3*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 19/6*nf^8*T^3*h^10*QL*QLd^2*
      QR*LL*LLd^3*LR^2 + 5/6*nf^8*T^3*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 5/6*
      nf^8*T^3*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 - 49/9*nf^8*T^3*h^10*QL*QLd^2*
      QR*LL^3*LLd^3 - 5/12*nf^8*T^3*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 + 59/12*
      nf^8*T^3*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 14/3*nf^8*T^3*h^10*QL*QLd^2*
      QR*QRd^3*LL*LLd*LRd + 11/4*nf^8*T^3*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 +
      11*nf^8*T^3*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 11*nf^8*T^3*h^10*QL*
      QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 22*nf^8*T^3*h^10*QL*QLd^2*QR^2*QRd*LL^2*
      LRd^2 + 11/4*nf^8*T^3*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 145/12*nf^8*
      T^3*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 127/12*nf^8*T^3*h^10*QL*QLd^2*QR^3*
      QRd^2*LR*LRd + 127/12*nf^8*T^3*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd + 17/24*
      nf^8*T^3*h^10*QL*QLd^2*QR^4*LR^2*LRd + 89/24*nf^8*T^3*h^10*QL*QLd^2*QR^4
      *LL*LLd*LR + 145/48*nf^8*T^3*h^10*QL*QLd^2*QR^4*LL^2*LRd + 1339/144*nf^8
      *T^3*h^10*QL*QLd^2*QR^4*QRd^3 + 145/24*nf^8*T^3*h^10*QL*QLd^2*QR^5*QRd*
      LR - 11/4*nf^8*T^3*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 - 25/12*nf^8*T^3*
      h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 14/3*nf^8*T^3*h^10*QL*QLd^3*QRd*LL*LR*
      LRd^3 - 11/2*nf^8*T^3*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 11/4*nf^8*T^3*
      h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 - 61/12*nf^8*T^3*h^10*QL*QLd^3*QRd*LL^2
      *LLd^3 + 193/24*nf^8*T^3*h^10*QL*QLd^3*QRd^4*LLd*LRd + 14/3*nf^8*T^3*
      h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd + 59/12*nf^8*T^3*h^10*QL*QLd^3*QR*
      QRd^2*LL*LRd^2 - 5/12*nf^8*T^3*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 + 11/2*
      nf^8*T^3*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd + 11/2*nf^8*T^3*h^10*QL*QLd^3*
      QR^2*LL*LR*LRd^2 + 11/2*nf^8*T^3*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR + 11/2*
      nf^8*T^3*h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd + 491/36*nf^8*T^3*h^10*QL*QLd^3
      *QR^2*QRd^3*LLd + 325/18*nf^8*T^3*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 353/18
      *nf^8*T^3*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 1399/360*nf^8*T^3*h^10*QL*
      QLd^3*QR^5*LL - 103/48*nf^8*T^3*h^10*QL*QLd^4*LR^2*LRd^3 - 11/4*nf^8*T^3
      *h^10*QL*QLd^4*LLd^2*LR^2*LRd - 11/8*nf^8*T^3*h^10*QL*QLd^4*LL*LLd*LR*
      LRd^2 - 91/24*nf^8*T^3*h^10*QL*QLd^4*LL*LLd^3*LR - 25/24*nf^8*T^3*h^10*
      QL*QLd^4*LL^2*LRd^3 - 33/16*nf^8*T^3*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 22/3
      *nf^8*T^3*h^10*QL*QLd^4*QRd^3*LRd^2 + 57/16*nf^8*T^3*h^10*QL*QLd^4*QRd^3
      *LLd^2 + 79/24*nf^8*T^3*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 43/24*nf^8*T^3*
      h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 79/12*nf^8*T^3*h^10*QL*QLd^4*QR*QRd*LL*
      LLd*LRd + 613/48*nf^8*T^3*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 631/72*nf^8*T^3
      *h^10*QL*QLd^4*QR^3*LR*LRd + 631/72*nf^8*T^3*h^10*QL*QLd^4*QR^3*LL*LLd
       + 1633/144*nf^8*T^3*h^10*QL*QLd^4*QR^4*QRd + 67/8*nf^8*T^3*h^10*QL*
      QLd^5*QRd^2*LLd*LRd - 5/12*nf^8*T^3*h^10*QL*QLd^5*QR*LLd*LR*LRd + 23/24*
      nf^8*T^3*h^10*QL*QLd^5*QR*LL*LRd^2 - 9/8*nf^8*T^3*h^10*QL*QLd^5*QR*LL*
      LLd^2 + 145/24*nf^8*T^3*h^10*QL*QLd^5*QR^2*QRd*LLd + 145/48*nf^8*T^3*
      h^10*QL*QLd^6*QRd*LRd^2 + 13/8*nf^8*T^3*h^10*QL*QLd^6*QRd*LLd^2 + 14/9*
      nf^8*T^3*h^10*QL*QLd^6*QR^2*LRd + 25/24*nf^8*T^3*h^10*QL*QLd^7*LLd*LRd
       - 59/12*nf^8*T^3*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 49/18*nf^8*T^3*h^10*
      QL^2*QRd^2*LLd^3*LR^3 - 23/4*nf^8*T^3*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 33/
      2*nf^8*T^3*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 11/2*nf^8*T^3*h^10*QL^2*
      QRd^2*LL^2*LLd*LR*LRd^2 - 59/12*nf^8*T^3*h^10*QL^2*QRd^2*LL^2*LLd^3*LR
       + 55/6*nf^8*T^3*h^10*QL^2*QRd^2*LL^3*LRd^3 - 23/4*nf^8*T^3*h^10*QL^2*
      QRd^2*LL^3*LLd^2*LRd + 17/24*nf^8*T^3*h^10*QL^2*QRd^5*LLd*LR*LRd - 77/40
      *nf^8*T^3*h^10*QL^2*QRd^5*LL*LRd^2 + 283/240*nf^8*T^3*h^10*QL^2*QRd^5*LL
      *LLd^2 - 67/24*nf^8*T^3*h^10*QL^2*QR*LLd*LR^4*LRd^2 + 359/144*nf^8*T^3*
      h^10*QL^2*QR*LLd^3*LR^4 - 131/36*nf^8*T^3*h^10*QL^2*QR*LL*LR^3*LRd^3 + 5/
      12*nf^8*T^3*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd - 11/8*nf^8*T^3*h^10*QL^2*QR*
      LL^2*LLd*LR^2*LRd^2 - 25/12*nf^8*T^3*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 5/36
      *nf^8*T^3*h^10*QL^2*QR*LL^3*LR*LRd^3 - 61/12*nf^8*T^3*h^10*QL^2*QR*LL^3*
      LLd^2*LR*LRd - 17/24*nf^8*T^3*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 215/144*nf^8
      *T^3*h^10*QL^2*QR*LL^4*LLd^3 + 11/2*nf^8*T^3*h^10*QL^2*QR*QRd^3*LLd*LR^2
      *LRd + 11/2*nf^8*T^3*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 + 11/2*nf^8*T^3*h^10
      *QL^2*QR*QRd^3*LL*LLd^2*LR + 11/2*nf^8*T^3*h^10*QL^2*QR*QRd^3*LL^2*LLd*
      LRd + 14/9*nf^8*T^3*h^10*QL^2*QR*QRd^6*LLd - 39/4*nf^8*T^3*h^10*QL^2*
      QR^2*QRd*LLd*LR^3*LRd - 33/4*nf^8*T^3*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2
       + 11/8*nf^8*T^3*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 11/4*nf^8*T^3*h^10*
      QL^2*QR^2*QRd*LL^2*LLd*LR*LRd + 41/8*nf^8*T^3*h^10*QL^2*QR^2*QRd*LL^3*
      LRd^2 - 43/6*nf^8*T^3*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 277/48*nf^8*T^3*
      h^10*QL^2*QR^2*QRd^4*LLd*LR - 51/16*nf^8*T^3*h^10*QL^2*QR^2*QRd^4*LL*LRd
       + 25/12*nf^8*T^3*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 27/4*nf^8*T^3*h^10*
      QL^2*QR^3*QRd^2*LL*LR*LRd + 27/8*nf^8*T^3*h^10*QL^2*QR^3*QRd^2*LL^2*LLd
       - 245/144*nf^8*T^3*h^10*QL^2*QR^4*LLd*LR^3 + 79/48*nf^8*T^3*h^10*QL^2*
      QR^4*LL*LR^2*LRd + 15/8*nf^8*T^3*h^10*QL^2*QR^4*LL^2*LLd*LR + 17/9*nf^8*
      T^3*h^10*QL^2*QR^4*LL^3*LRd + 541/72*nf^8*T^3*h^10*QL^2*QR^4*QRd^3*LL +
      67/8*nf^8*T^3*h^10*QL^2*QR^5*QRd*LL*LR - 49/9*nf^8*T^3*h^10*QL^2*QLd*QRd
      *LR^3*LRd^3 + 5/6*nf^8*T^3*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd + 5/6*nf^8*
      T^3*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 + 19/6*nf^8*T^3*h^10*QL^2*QLd*QRd*
      LL^2*LR*LRd^3 + 19/6*nf^8*T^3*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 - 49/9*
      nf^8*T^3*h^10*QL^2*QLd*QRd*LL^3*LLd^3 + 17/24*nf^8*T^3*h^10*QL^2*QLd*
      QRd^4*LR*LRd^2 + 145/48*nf^8*T^3*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 89/24*
      nf^8*T^3*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 11/4*nf^8*T^3*h^10*QL^2*QLd*QR
      *QRd^2*LR^2*LRd^2 + 22*nf^8*T^3*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 11*
      nf^8*T^3*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 11*nf^8*T^3*h^10*QL^2*
      QLd*QR*QRd^2*LL^2*LRd^2 + 11/4*nf^8*T^3*h^10*QL^2*QLd*QR*QRd^2*LL^2*
      LLd^2 + 145/24*nf^8*T^3*h^10*QL^2*QLd*QR*QRd^5*LRd - 43/6*nf^8*T^3*h^10*
      QL^2*QLd*QR^2*LR^3*LRd^2 + 41/8*nf^8*T^3*h^10*QL^2*QLd*QR^2*LLd^2*LR^3
       - 11/4*nf^8*T^3*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 11/8*nf^8*T^3*h^10
      *QL^2*QLd*QR^2*LL^2*LR*LRd^2 - 33/4*nf^8*T^3*h^10*QL^2*QLd*QR^2*LL^2*
      LLd^2*LR - 39/4*nf^8*T^3*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 127/12*nf^8*
      T^3*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 127/12*nf^8*T^3*h^10*QL^2*QLd*QR^2
      *QRd^3*LL*LLd - 5/12*nf^8*T^3*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 14/3*
      nf^8*T^3*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR + 59/12*nf^8*T^3*h^10*QL^2*QLd
      *QR^3*QRd*LL^2*LRd + 1339/144*nf^8*T^3*h^10*QL^2*QLd*QR^3*QRd^4 + 145/12
      *nf^8*T^3*h^10*QL^2*QLd*QR^4*QRd^2*LR + 277/240*nf^8*T^3*h^10*QL^2*QLd*
      QR^5*LR^2 + 95/24*nf^8*T^3*h^10*QL^2*QLd*QR^5*LL^2 - 7/3*nf^8*T^3*h^10*
      QL^2*QLd^2*LLd*LR^3*LRd^2 + 49/36*nf^8*T^3*h^10*QL^2*QLd^2*LLd^3*LR^3 -
      7/3*nf^8*T^3*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 11/4*nf^8*T^3*h^10*QL^2*
      QLd^2*LL*LLd^2*LR^2*LRd + 11/4*nf^8*T^3*h^10*QL^2*QLd^2*LL^2*LLd*LR*
      LRd^2 - 7/3*nf^8*T^3*h^10*QL^2*QLd^2*LL^2*LLd^3*LR + 49/36*nf^8*T^3*h^10
      *QL^2*QLd^2*LL^3*LRd^3 - 7/3*nf^8*T^3*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd +
      61/12*nf^8*T^3*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd + 91/24*nf^8*T^3*h^10*
      QL^2*QLd^2*QRd^3*LL*LRd^2 + 1/4*nf^8*T^3*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2
       + 613/48*nf^8*T^3*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 99/4*nf^8*T^3*h^10*
      QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 99/4*nf^8*T^3*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LL*LRd + 91/24*nf^8*T^3*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 61/12*nf^8*T^3*
      h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 1/4*nf^8*T^3*h^10*QL^2*QLd^2*QR^3*LL^2*
      LLd + 613/48*nf^8*T^3*h^10*QL^2*QLd^2*QR^4*QRd*LL + 27/8*nf^8*T^3*h^10*
      QL^2*QLd^3*QRd^2*LR*LRd^2 + 25/12*nf^8*T^3*h^10*QL^2*QLd^3*QRd^2*LLd^2*
      LR + 27/4*nf^8*T^3*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd - 11/4*nf^8*T^3*h^10
      *QL^2*QLd^3*QR*LLd^2*LR^2 + 11/4*nf^8*T^3*h^10*QL^2*QLd^3*QR*LL^2*LRd^2
       + 491/36*nf^8*T^3*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 127/12*nf^8*T^3*h^10*
      QL^2*QLd^3*QR^2*QRd*LR*LRd + 127/12*nf^8*T^3*h^10*QL^2*QLd^3*QR^2*QRd*LL
      *LLd + 679/36*nf^8*T^3*h^10*QL^2*QLd^3*QR^3*QRd^2 + 733/144*nf^8*T^3*
      h^10*QL^2*QLd^3*QR^4*LR + 79/24*nf^8*T^3*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd
       + 21/8*nf^8*T^3*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 13/48*nf^8*T^3*h^10*QL^2
      *QLd^4*QRd*LL*LLd^2 + 145/12*nf^8*T^3*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 51/
      16*nf^8*T^3*h^10*QL^2*QLd^4*QR^2*LLd*LR + 277/48*nf^8*T^3*h^10*QL^2*
      QLd^4*QR^2*LL*LRd + 17/24*nf^8*T^3*h^10*QL^2*QLd^5*LR*LRd^2 - 377/240*
      nf^8*T^3*h^10*QL^2*QLd^5*LLd^2*LR + 23/24*nf^8*T^3*h^10*QL^2*QLd^5*LL*
      LLd*LRd + 191/24*nf^8*T^3*h^10*QL^2*QLd^5*QR*QRd*LRd + 1441/720*nf^8*T^3
      *h^10*QL^2*QLd^5*QR^3 - 73/144*nf^8*T^3*h^10*QL^2*QLd^6*QR*LLd - 5/8*
      nf^8*T^3*h^10*QL^3*LR^4*LRd^3 - 83/144*nf^8*T^3*h^10*QL^3*LLd^2*LR^4*LRd
       - 131/36*nf^8*T^3*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 1/4*nf^8*T^3*h^10*QL^3*
      LL*LLd^3*LR^3 - 149/72*nf^8*T^3*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/4*nf^8*T^3
      *h^10*QL^3*LL^2*LLd^2*LR^2*LRd - 127/36*nf^8*T^3*h^10*QL^3*LL^3*LLd*LR*
      LRd^2 - 25/12*nf^8*T^3*h^10*QL^3*LL^3*LLd^3*LR - 11/24*nf^8*T^3*h^10*
      QL^3*LL^4*LRd^3 - 301/144*nf^8*T^3*h^10*QL^3*LL^4*LLd^2*LRd + 11/12*nf^8
      *T^3*h^10*QL^3*QRd^3*LR^2*LRd^2 + 22/3*nf^8*T^3*h^10*QL^3*QRd^3*LLd^2*
      LR^2 + 11*nf^8*T^3*h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 11*nf^8*T^3*h^10*QL^3
      *QRd^3*LL^2*LRd^2 + 11/12*nf^8*T^3*h^10*QL^3*QRd^3*LL^2*LLd^2 + 11/8*
      nf^8*T^3*h^10*QL^3*QRd^6*LRd - 27/4*nf^8*T^3*h^10*QL^3*QR*QRd*LR^3*LRd^2
       + 5/12*nf^8*T^3*h^10*QL^3*QR*QRd*LLd^2*LR^3 - 11/4*nf^8*T^3*h^10*QL^3*
      QR*QRd*LL^2*LR*LRd^2 - 11/4*nf^8*T^3*h^10*QL^3*QR*QRd*LL^2*LLd^2*LR - 47/
      6*nf^8*T^3*h^10*QL^3*QR*QRd*LL^3*LLd*LRd + 631/72*nf^8*T^3*h^10*QL^3*QR*
      QRd^4*LR*LRd + 631/72*nf^8*T^3*h^10*QL^3*QR*QRd^4*LL*LLd + 1/4*nf^8*T^3*
      h^10*QL^3*QR^2*QRd^2*LR^2*LRd + 61/12*nf^8*T^3*h^10*QL^3*QR^2*QRd^2*LL*
      LLd*LR + 91/24*nf^8*T^3*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 1441/720*nf^8*
      T^3*h^10*QL^3*QR^2*QRd^5 - 47/36*nf^8*T^3*h^10*QL^3*QR^3*LR^3*LRd + 65/
      36*nf^8*T^3*h^10*QL^3*QR^3*LL*LLd*LR^2 + 65/36*nf^8*T^3*h^10*QL^3*QR^3*
      LL^2*LR*LRd - 47/36*nf^8*T^3*h^10*QL^3*QR^3*LL^3*LLd + 239/36*nf^8*T^3*
      h^10*QL^3*QR^3*QRd^3*LR + 57/16*nf^8*T^3*h^10*QL^3*QR^4*QRd*LR^2 + 22/3*
      nf^8*T^3*h^10*QL^3*QR^4*QRd*LL^2 + 11/2*nf^8*T^3*h^10*QL^3*QLd*QRd^2*LLd
      *LR^2*LRd + 11/2*nf^8*T^3*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 11/2*nf^8*
      T^3*h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 11/2*nf^8*T^3*h^10*QL^3*QLd*QRd^2*
      LL^2*LLd*LRd + 1399/360*nf^8*T^3*h^10*QL^3*QLd*QRd^5*LLd - 14/3*nf^8*T^3
      *h^10*QL^3*QLd*QR*LLd*LR^3*LRd - 11/4*nf^8*T^3*h^10*QL^3*QLd*QR*LL*LR^2*
      LRd^2 + 11/4*nf^8*T^3*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 - 11/2*nf^8*T^3*
      h^10*QL^3*QLd*QR*LL^2*LLd*LR*LRd - 25/12*nf^8*T^3*h^10*QL^3*QLd*QR*LL^3*
      LRd^2 - 61/12*nf^8*T^3*h^10*QL^3*QLd*QR*LL^3*LLd^2 + 353/18*nf^8*T^3*
      h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 325/18*nf^8*T^3*h^10*QL^3*QLd*QR*QRd^3*
      LL*LRd + 59/12*nf^8*T^3*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 14/3*nf^8*T^3*
      h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 5/12*nf^8*T^3*h^10*QL^3*QLd*QR^2*QRd*
      LL^2*LLd + 491/36*nf^8*T^3*h^10*QL^3*QLd*QR^3*QRd^2*LL + 193/24*nf^8*T^3
      *h^10*QL^3*QLd*QR^4*LL*LR + 11/4*nf^8*T^3*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2
       - 11/4*nf^8*T^3*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 + 733/144*nf^8*T^3*h^10*
      QL^3*QLd^2*QRd^4*LRd + 127/12*nf^8*T^3*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd
       + 127/12*nf^8*T^3*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 27/8*nf^8*T^3*h^10*
      QL^3*QLd^2*QR^2*LR^2*LRd + 27/4*nf^8*T^3*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR
       + 25/12*nf^8*T^3*h^10*QL^3*QLd^2*QR^2*LL^2*LRd + 679/36*nf^8*T^3*h^10*
      QL^3*QLd^2*QR^2*QRd^3 + 491/36*nf^8*T^3*h^10*QL^3*QLd^2*QR^3*QRd*LR +
      239/36*nf^8*T^3*h^10*QL^3*QLd^3*QRd^3*LLd + 49/9*nf^8*T^3*h^10*QL^3*
      QLd^3*QR*QRd*LLd*LR + 49/9*nf^8*T^3*h^10*QL^3*QLd^3*QR*QRd*LL*LRd + 239/
      36*nf^8*T^3*h^10*QL^3*QLd^3*QR^3*LL + 541/72*nf^8*T^3*h^10*QL^3*QLd^4*
      QRd^2*LRd + 149/72*nf^8*T^3*h^10*QL^3*QLd^4*QR*LR*LRd + 149/72*nf^8*T^3*
      h^10*QL^3*QLd^4*QR*LL*LLd + 1339/144*nf^8*T^3*h^10*QL^3*QLd^4*QR^2*QRd
       + 205/72*nf^8*T^3*h^10*QL^3*QLd^5*QRd*LLd + 121/144*nf^8*T^3*h^10*QL^3*
      QLd^6*LRd - 27/8*nf^8*T^3*h^10*QL^4*QRd*LLd*LR^3*LRd - 11/16*nf^8*T^3*
      h^10*QL^4*QRd*LL*LR^2*LRd^2 + 11/4*nf^8*T^3*h^10*QL^4*QRd*LL*LLd^2*LR^2
       - 33/8*nf^8*T^3*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 33/8*nf^8*T^3*h^10*QL^4
      *QRd*LL^3*LRd^2 - 113/48*nf^8*T^3*h^10*QL^4*QRd*LL^3*LLd^2 + 617/144*
      nf^8*T^3*h^10*QL^4*QRd^4*LLd*LR + 187/16*nf^8*T^3*h^10*QL^4*QRd^4*LL*LRd
       + 145/48*nf^8*T^3*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 89/24*nf^8*T^3*h^10*
      QL^4*QR*QRd^2*LL*LR*LRd + 17/24*nf^8*T^3*h^10*QL^4*QR*QRd^2*LL^2*LLd +
      17/9*nf^8*T^3*h^10*QL^4*QR^2*LLd*LR^3 + 15/8*nf^8*T^3*h^10*QL^4*QR^2*LL*
      LR^2*LRd + 79/48*nf^8*T^3*h^10*QL^4*QR^2*LL^2*LLd*LR - 245/144*nf^8*T^3*
      h^10*QL^4*QR^2*LL^3*LRd + 733/144*nf^8*T^3*h^10*QL^4*QR^2*QRd^3*LL + 193/
      24*nf^8*T^3*h^10*QL^4*QR^3*QRd*LL*LR - 103/48*nf^8*T^3*h^10*QL^4*QLd*
      LR^3*LRd^2 - 25/24*nf^8*T^3*h^10*QL^4*QLd*LLd^2*LR^3 - 11/8*nf^8*T^3*
      h^10*QL^4*QLd*LL*LLd*LR^2*LRd - 11/4*nf^8*T^3*h^10*QL^4*QLd*LL^2*LR*
      LRd^2 - 33/16*nf^8*T^3*h^10*QL^4*QLd*LL^2*LLd^2*LR - 91/24*nf^8*T^3*h^10
      *QL^4*QLd*LL^3*LLd*LRd + 631/72*nf^8*T^3*h^10*QL^4*QLd*QRd^3*LR*LRd +
      631/72*nf^8*T^3*h^10*QL^4*QLd*QRd^3*LL*LLd + 79/24*nf^8*T^3*h^10*QL^4*
      QLd*QR*QRd*LR^2*LRd + 79/12*nf^8*T^3*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR - 43/
      24*nf^8*T^3*h^10*QL^4*QLd*QR*QRd*LL^2*LRd + 1633/144*nf^8*T^3*h^10*QL^4*
      QLd*QR*QRd^4 + 613/48*nf^8*T^3*h^10*QL^4*QLd*QR^2*QRd^2*LR + 22/3*nf^8*
      T^3*h^10*QL^4*QLd*QR^3*LR^2 + 57/16*nf^8*T^3*h^10*QL^4*QLd*QR^3*LL^2 +
      277/48*nf^8*T^3*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 51/16*nf^8*T^3*h^10*QL^4*
      QLd^2*QRd^2*LL*LRd + 21/8*nf^8*T^3*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 79/24*
      nf^8*T^3*h^10*QL^4*QLd^2*QR*LL*LR*LRd + 13/48*nf^8*T^3*h^10*QL^4*QLd^2*
      QR*LL^2*LLd + 145/12*nf^8*T^3*h^10*QL^4*QLd^2*QR^2*QRd*LL + 149/72*nf^8*
      T^3*h^10*QL^4*QLd^3*QRd*LR*LRd + 149/72*nf^8*T^3*h^10*QL^4*QLd^3*QRd*LL*
      LLd + 1339/144*nf^8*T^3*h^10*QL^4*QLd^3*QR*QRd^2 + 541/72*nf^8*T^3*h^10*
      QL^4*QLd^3*QR^2*LR + 97/144*nf^8*T^3*h^10*QL^4*QLd^4*LLd*LR + 97/144*
      nf^8*T^3*h^10*QL^4*QLd^4*LL*LRd + 247/144*nf^8*T^3*h^10*QL^4*QLd^5*QR +
      283/240*nf^8*T^3*h^10*QL^5*QRd^2*LR^2*LRd + 17/24*nf^8*T^3*h^10*QL^5*
      QRd^2*LL*LLd*LR - 77/40*nf^8*T^3*h^10*QL^5*QRd^2*LL^2*LRd + 737/240*nf^8
      *T^3*h^10*QL^5*QRd^5 + 19/72*nf^8*T^3*h^10*QL^5*QR*LR^3*LRd + 89/24*nf^8
      *T^3*h^10*QL^5*QR*LL*LLd*LR^2 + 13/8*nf^8*T^3*h^10*QL^5*QR*LL^2*LR*LRd
       - 19/72*nf^8*T^3*h^10*QL^5*QR*LL^3*LLd + 1399/360*nf^8*T^3*h^10*QL^5*QR
      *QRd^3*LR + 95/24*nf^8*T^3*h^10*QL^5*QR^2*QRd*LR^2 + 277/240*nf^8*T^3*
      h^10*QL^5*QR^2*QRd*LL^2 + 23/24*nf^8*T^3*h^10*QL^5*QLd*QRd*LLd*LR^2 - 5/
      12*nf^8*T^3*h^10*QL^5*QLd*QRd*LL*LR*LRd - 9/8*nf^8*T^3*h^10*QL^5*QLd*QRd
      *LL^2*LLd + 145/24*nf^8*T^3*h^10*QL^5*QLd*QR*QRd^2*LL + 67/8*nf^8*T^3*
      h^10*QL^5*QLd*QR^2*LL*LR + 17/24*nf^8*T^3*h^10*QL^5*QLd^2*LR^2*LRd + 23/
      24*nf^8*T^3*h^10*QL^5*QLd^2*LL*LLd*LR - 377/240*nf^8*T^3*h^10*QL^5*QLd^2
      *LL^2*LRd + 1441/720*nf^8*T^3*h^10*QL^5*QLd^2*QRd^3 + 191/24*nf^8*T^3*
      h^10*QL^5*QLd^2*QR*QRd*LR + 205/72*nf^8*T^3*h^10*QL^5*QLd^3*QR*LL + 247/
      144*nf^8*T^3*h^10*QL^5*QLd^4*QRd + 47/144*nf^8*T^3*h^10*QL^6*LLd*LR^3 +
      221/144*nf^8*T^3*h^10*QL^6*LL*LR^2*LRd + 61/72*nf^8*T^3*h^10*QL^6*LL^2*
      LLd*LR + 11/8*nf^8*T^3*h^10*QL^6*QRd^3*LL + 89/24*nf^8*T^3*h^10*QL^6*QR*
      QRd*LL*LR + 14/9*nf^8*T^3*h^10*QL^6*QLd*QRd^2*LR + 145/48*nf^8*T^3*h^10*
      QL^6*QLd*QR*LR^2 + 13/8*nf^8*T^3*h^10*QL^6*QLd*QR*LL^2 - 73/144*nf^8*T^3
      *h^10*QL^6*QLd^2*QRd*LL + 121/144*nf^8*T^3*h^10*QL^6*QLd^3*LR + 49/80*
      nf^8*T^3*h^10*QL^7*QRd*LR^2 + 11/20*nf^8*T^3*h^10*QL^7*QRd*LL^2 + 25/24*
      nf^8*T^3*h^10*QL^7*QLd*LL*LR + 49/18*nf^8*T^3*h^10*G*QRd^3*LR^2*LRd^3 +
      7*nf^8*T^3*h^10*G*QRd^3*LLd^2*LR^2*LRd + 49/3*nf^8*T^3*h^10*G*QRd^3*LL*
      LLd*LR*LRd^2 + 14/3*nf^8*T^3*h^10*G*QRd^3*LL*LLd^3*LR + 49/9*nf^8*T^3*
      h^10*G*QRd^3*LL^2*LRd^3 + 49/6*nf^8*T^3*h^10*G*QRd^3*LL^2*LLd^2*LRd + 98/
      45*nf^8*T^3*h^10*G*QRd^6*LRd^2 + 49/45*nf^8*T^3*h^10*G*QRd^6*LLd^2 + 7/3
      *nf^8*T^3*h^10*G*QR*QRd*LR^3*LRd^3 + 49/6*nf^8*T^3*h^10*G*QR*QRd*LLd^2*
      LR^3*LRd + 21*nf^8*T^3*h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 + 49/6*nf^8*T^3*
      h^10*G*QR*QRd*LL*LLd^3*LR^2 + 49/6*nf^8*T^3*h^10*G*QR*QRd*LL^2*LR*LRd^3
       + 21*nf^8*T^3*h^10*G*QR*QRd*LL^2*LLd^2*LR*LRd + 49/6*nf^8*T^3*h^10*G*QR
      *QRd*LL^3*LLd*LRd^2 + 7/3*nf^8*T^3*h^10*G*QR*QRd*LL^3*LLd^3 + 49/3*nf^8*
      T^3*h^10*G*QR*QRd^4*LR*LRd^2 + 14*nf^8*T^3*h^10*G*QR*QRd^4*LLd^2*LR + 98/
      3*nf^8*T^3*h^10*G*QR*QRd^4*LL*LLd*LRd + 21*nf^8*T^3*h^10*G*QR^2*QRd^2*
      LR^2*LRd^2 + 49/2*nf^8*T^3*h^10*G*QR^2*QRd^2*LLd^2*LR^2 + 84*nf^8*T^3*
      h^10*G*QR^2*QRd^2*LL*LLd*LR*LRd + 49/2*nf^8*T^3*h^10*G*QR^2*QRd^2*LL^2*
      LRd^2 + 21*nf^8*T^3*h^10*G*QR^2*QRd^2*LL^2*LLd^2 + 147/10*nf^8*T^3*h^10*
      G*QR^2*QRd^5*LRd + 49/18*nf^8*T^3*h^10*G*QR^3*LR^3*LRd^2 + 49/9*nf^8*T^3
      *h^10*G*QR^3*LLd^2*LR^3 + 49/3*nf^8*T^3*h^10*G*QR^3*LL*LLd*LR^2*LRd + 7*
      nf^8*T^3*h^10*G*QR^3*LL^2*LR*LRd^2 + 49/6*nf^8*T^3*h^10*G*QR^3*LL^2*
      LLd^2*LR + 14/3*nf^8*T^3*h^10*G*QR^3*LL^3*LLd*LRd + 119/3*nf^8*T^3*h^10*
      G*QR^3*QRd^3*LR*LRd + 119/3*nf^8*T^3*h^10*G*QR^3*QRd^3*LL*LLd + 49/3*
      nf^8*T^3*h^10*G*QR^4*QRd*LR^2*LRd + 98/3*nf^8*T^3*h^10*G*QR^4*QRd*LL*LLd
      *LR + 14*nf^8*T^3*h^10*G*QR^4*QRd*LL^2*LRd + 35/3*nf^8*T^3*h^10*G*QR^4*
      QRd^4 + 147/10*nf^8*T^3*h^10*G*QR^5*QRd^2*LR + 98/45*nf^8*T^3*h^10*G*
      QR^6*LR^2 + 49/45*nf^8*T^3*h^10*G*QR^6*LL^2 + 21*nf^8*T^3*h^10*G*QLd*
      QRd^2*LLd*LR^2*LRd^2 + 49/6*nf^8*T^3*h^10*G*QLd*QRd^2*LLd^3*LR^2 + 49/3*
      nf^8*T^3*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 42*nf^8*T^3*h^10*G*QLd*QRd^2*LL*
      LLd^2*LR*LRd + 49/2*nf^8*T^3*h^10*G*QLd*QRd^2*LL^2*LLd*LRd^2 + 7*nf^8*
      T^3*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 196/15*nf^8*T^3*h^10*G*QLd*QRd^5*LLd*
      LRd + 49/6*nf^8*T^3*h^10*G*QLd*QR*LLd*LR^3*LRd^2 + 49/9*nf^8*T^3*h^10*G*
      QLd*QR*LLd^3*LR^3 + 7*nf^8*T^3*h^10*G*QLd*QR*LL*LR^2*LRd^3 + 49/2*nf^8*
      T^3*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd + 21*nf^8*T^3*h^10*G*QLd*QR*LL^2*LLd
      *LR*LRd^2 + 49/6*nf^8*T^3*h^10*G*QLd*QR*LL^2*LLd^3*LR + 49/18*nf^8*T^3*
      h^10*G*QLd*QR*LL^3*LRd^3 + 7*nf^8*T^3*h^10*G*QLd*QR*LL^3*LLd^2*LRd + 112
      *nf^8*T^3*h^10*G*QLd*QR*QRd^3*LLd*LR*LRd + 196/3*nf^8*T^3*h^10*G*QLd*QR*
      QRd^3*LL*LRd^2 + 56*nf^8*T^3*h^10*G*QLd*QR*QRd^3*LL*LLd^2 + 98*nf^8*T^3*
      h^10*G*QLd*QR^2*QRd*LLd*LR^2*LRd + 84*nf^8*T^3*h^10*G*QLd*QR^2*QRd*LL*LR
      *LRd^2 + 98*nf^8*T^3*h^10*G*QLd*QR^2*QRd*LL*LLd^2*LR + 84*nf^8*T^3*h^10*
      G*QLd*QR^2*QRd*LL^2*LLd*LRd + 63*nf^8*T^3*h^10*G*QLd*QR^2*QRd^4*LLd +
      833/6*nf^8*T^3*h^10*G*QLd*QR^3*QRd^2*LLd*LR + 119*nf^8*T^3*h^10*G*QLd*
      QR^3*QRd^2*LL*LRd + 98/3*nf^8*T^3*h^10*G*QLd*QR^4*LLd*LR^2 + 98/3*nf^8*
      T^3*h^10*G*QLd*QR^4*LL*LR*LRd + 49/3*nf^8*T^3*h^10*G*QLd*QR^4*LL^2*LLd
       + 147/5*nf^8*T^3*h^10*G*QLd*QR^5*QRd*LL + 7*nf^8*T^3*h^10*G*QLd^2*QRd*
      LR^2*LRd^3 + 49/2*nf^8*T^3*h^10*G*QLd^2*QRd*LLd^2*LR^2*LRd + 42*nf^8*T^3
      *h^10*G*QLd^2*QRd*LL*LLd*LR*LRd^2 + 49/3*nf^8*T^3*h^10*G*QLd^2*QRd*LL*
      LLd^3*LR + 49/6*nf^8*T^3*h^10*G*QLd^2*QRd*LL^2*LRd^3 + 21*nf^8*T^3*h^10*
      G*QLd^2*QRd*LL^2*LLd^2*LRd + 49/3*nf^8*T^3*h^10*G*QLd^2*QRd^4*LRd^2 + 14
      *nf^8*T^3*h^10*G*QLd^2*QRd^4*LLd^2 + 84*nf^8*T^3*h^10*G*QLd^2*QR*QRd^2*
      LR*LRd^2 + 98*nf^8*T^3*h^10*G*QLd^2*QR*QRd^2*LLd^2*LR + 168*nf^8*T^3*
      h^10*G*QLd^2*QR*QRd^2*LL*LLd*LRd + 49/2*nf^8*T^3*h^10*G*QLd^2*QR^2*LR^2*
      LRd^2 + 49*nf^8*T^3*h^10*G*QLd^2*QR^2*LLd^2*LR^2 + 98*nf^8*T^3*h^10*G*
      QLd^2*QR^2*LL*LLd*LR*LRd + 21*nf^8*T^3*h^10*G*QLd^2*QR^2*LL^2*LRd^2 + 49/
      2*nf^8*T^3*h^10*G*QLd^2*QR^2*LL^2*LLd^2 + 126*nf^8*T^3*h^10*G*QLd^2*QR^2
      *QRd^3*LRd + 833/6*nf^8*T^3*h^10*G*QLd^2*QR^3*QRd*LR*LRd + 833/6*nf^8*
      T^3*h^10*G*QLd^2*QR^3*QRd*LL*LLd + 245/3*nf^8*T^3*h^10*G*QLd^2*QR^4*
      QRd^2 + 147/5*nf^8*T^3*h^10*G*QLd^2*QR^5*LR + 49/6*nf^8*T^3*h^10*G*QLd^3
      *LLd*LR^2*LRd^2 + 49/9*nf^8*T^3*h^10*G*QLd^3*LLd^3*LR^2 + 14/3*nf^8*T^3*
      h^10*G*QLd^3*LL*LR*LRd^3 + 49/3*nf^8*T^3*h^10*G*QLd^3*LL*LLd^2*LR*LRd +
      7*nf^8*T^3*h^10*G*QLd^3*LL^2*LLd*LRd^2 + 49/18*nf^8*T^3*h^10*G*QLd^3*
      LL^2*LLd^3 + 112/3*nf^8*T^3*h^10*G*QLd^3*QRd^3*LLd*LRd + 392/3*nf^8*T^3*
      h^10*G*QLd^3*QR*QRd*LLd*LR*LRd + 56*nf^8*T^3*h^10*G*QLd^3*QR*QRd*LL*
      LRd^2 + 196/3*nf^8*T^3*h^10*G*QLd^3*QR*QRd*LL*LLd^2 + 147*nf^8*T^3*h^10*
      G*QLd^3*QR^2*QRd^2*LLd + 833/9*nf^8*T^3*h^10*G*QLd^3*QR^3*LLd*LR + 833/
      18*nf^8*T^3*h^10*G*QLd^3*QR^3*LL*LRd + 14*nf^8*T^3*h^10*G*QLd^4*QRd^2*
      LRd^2 + 49/3*nf^8*T^3*h^10*G*QLd^4*QRd^2*LLd^2 + 49/3*nf^8*T^3*h^10*G*
      QLd^4*QR*LR*LRd^2 + 98/3*nf^8*T^3*h^10*G*QLd^4*QR*LLd^2*LR + 98/3*nf^8*
      T^3*h^10*G*QLd^4*QR*LL*LLd*LRd + 147/2*nf^8*T^3*h^10*G*QLd^4*QR^2*QRd*
      LRd + 245/9*nf^8*T^3*h^10*G*QLd^4*QR^4 + 196/15*nf^8*T^3*h^10*G*QLd^5*
      QRd*LLd*LRd + 147/5*nf^8*T^3*h^10*G*QLd^5*QR^2*LLd + 49/45*nf^8*T^3*h^10
      *G*QLd^6*LRd^2 + 98/45*nf^8*T^3*h^10*G*QLd^6*LLd^2 + 7*nf^8*T^3*h^10*G*
      QL*QRd*LLd*LR^3*LRd^2 + 49/18*nf^8*T^3*h^10*G*QL*QRd*LLd^3*LR^3 + 49/6*
      nf^8*T^3*h^10*G*QL*QRd*LL*LR^2*LRd^3 + 21*nf^8*T^3*h^10*G*QL*QRd*LL*
      LLd^2*LR^2*LRd + 49/2*nf^8*T^3*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 + 7*nf^8*
      T^3*h^10*G*QL*QRd*LL^2*LLd^3*LR + 49/9*nf^8*T^3*h^10*G*QL*QRd*LL^3*LRd^3
       + 49/6*nf^8*T^3*h^10*G*QL*QRd*LL^3*LLd^2*LRd + 98/3*nf^8*T^3*h^10*G*QL*
      QRd^4*LLd*LR*LRd + 98/3*nf^8*T^3*h^10*G*QL*QRd^4*LL*LRd^2 + 49/3*nf^8*
      T^3*h^10*G*QL*QRd^4*LL*LLd^2 + 84*nf^8*T^3*h^10*G*QL*QR*QRd^2*LLd*LR^2*
      LRd + 98*nf^8*T^3*h^10*G*QL*QR*QRd^2*LL*LR*LRd^2 + 84*nf^8*T^3*h^10*G*QL
      *QR*QRd^2*LL*LLd^2*LR + 98*nf^8*T^3*h^10*G*QL*QR*QRd^2*LL^2*LLd*LRd +
      147/5*nf^8*T^3*h^10*G*QL*QR*QRd^5*LLd + 49/3*nf^8*T^3*h^10*G*QL*QR^2*LLd
      *LR^3*LRd + 21*nf^8*T^3*h^10*G*QL*QR^2*LL*LR^2*LRd^2 + 49/2*nf^8*T^3*
      h^10*G*QL*QR^2*LL*LLd^2*LR^2 + 42*nf^8*T^3*h^10*G*QL*QR^2*LL^2*LLd*LR*
      LRd + 49/6*nf^8*T^3*h^10*G*QL*QR^2*LL^3*LRd^2 + 7*nf^8*T^3*h^10*G*QL*
      QR^2*LL^3*LLd^2 + 119*nf^8*T^3*h^10*G*QL*QR^2*QRd^3*LLd*LR + 833/6*nf^8*
      T^3*h^10*G*QL*QR^2*QRd^3*LL*LRd + 196/3*nf^8*T^3*h^10*G*QL*QR^3*QRd*LLd*
      LR^2 + 112*nf^8*T^3*h^10*G*QL*QR^3*QRd*LL*LR*LRd + 56*nf^8*T^3*h^10*G*QL
      *QR^3*QRd*LL^2*LLd + 63*nf^8*T^3*h^10*G*QL*QR^4*QRd^2*LL + 196/15*nf^8*
      T^3*h^10*G*QL*QR^5*LL*LR + 7/3*nf^8*T^3*h^10*G*QL*QLd*LR^3*LRd^3 + 49/6*
      nf^8*T^3*h^10*G*QL*QLd*LLd^2*LR^3*LRd + 21*nf^8*T^3*h^10*G*QL*QLd*LL*LLd
      *LR^2*LRd^2 + 49/6*nf^8*T^3*h^10*G*QL*QLd*LL*LLd^3*LR^2 + 49/6*nf^8*T^3*
      h^10*G*QL*QLd*LL^2*LR*LRd^3 + 21*nf^8*T^3*h^10*G*QL*QLd*LL^2*LLd^2*LR*
      LRd + 49/6*nf^8*T^3*h^10*G*QL*QLd*LL^3*LLd*LRd^2 + 7/3*nf^8*T^3*h^10*G*
      QL*QLd*LL^3*LLd^3 + 196/3*nf^8*T^3*h^10*G*QL*QLd*QRd^3*LR*LRd^2 + 56*
      nf^8*T^3*h^10*G*QL*QLd*QRd^3*LLd^2*LR + 392/3*nf^8*T^3*h^10*G*QL*QLd*
      QRd^3*LL*LLd*LRd + 84*nf^8*T^3*h^10*G*QL*QLd*QR*QRd*LR^2*LRd^2 + 98*nf^8
      *T^3*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 + 336*nf^8*T^3*h^10*G*QL*QLd*QR*QRd
      *LL*LLd*LR*LRd + 98*nf^8*T^3*h^10*G*QL*QLd*QR*QRd*LL^2*LRd^2 + 84*nf^8*
      T^3*h^10*G*QL*QLd*QR*QRd*LL^2*LLd^2 + 147*nf^8*T^3*h^10*G*QL*QLd*QR*
      QRd^4*LRd + 357*nf^8*T^3*h^10*G*QL*QLd*QR^2*QRd^2*LR*LRd + 357*nf^8*T^3*
      h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd + 196/3*nf^8*T^3*h^10*G*QL*QLd*QR^3*LR^2
      *LRd + 392/3*nf^8*T^3*h^10*G*QL*QLd*QR^3*LL*LLd*LR + 56*nf^8*T^3*h^10*G*
      QL*QLd*QR^3*LL^2*LRd + 560/3*nf^8*T^3*h^10*G*QL*QLd*QR^3*QRd^3 + 147*
      nf^8*T^3*h^10*G*QL*QLd*QR^4*QRd*LR + 168*nf^8*T^3*h^10*G*QL*QLd^2*QRd^2*
      LLd*LR*LRd + 98*nf^8*T^3*h^10*G*QL*QLd^2*QRd^2*LL*LRd^2 + 84*nf^8*T^3*
      h^10*G*QL*QLd^2*QRd^2*LL*LLd^2 + 98*nf^8*T^3*h^10*G*QL*QLd^2*QR*LLd*LR^2
      *LRd + 84*nf^8*T^3*h^10*G*QL*QLd^2*QR*LL*LR*LRd^2 + 98*nf^8*T^3*h^10*G*
      QL*QLd^2*QR*LL*LLd^2*LR + 84*nf^8*T^3*h^10*G*QL*QLd^2*QR*LL^2*LLd*LRd +
      252*nf^8*T^3*h^10*G*QL*QLd^2*QR*QRd^3*LLd + 833/2*nf^8*T^3*h^10*G*QL*
      QLd^2*QR^2*QRd*LLd*LR + 357*nf^8*T^3*h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd +
      147/2*nf^8*T^3*h^10*G*QL*QLd^2*QR^4*LL + 56*nf^8*T^3*h^10*G*QL*QLd^3*QRd
      *LR*LRd^2 + 196/3*nf^8*T^3*h^10*G*QL*QLd^3*QRd*LLd^2*LR + 112*nf^8*T^3*
      h^10*G*QL*QLd^3*QRd*LL*LLd*LRd + 252*nf^8*T^3*h^10*G*QL*QLd^3*QR*QRd^2*
      LRd + 833/6*nf^8*T^3*h^10*G*QL*QLd^3*QR^2*LR*LRd + 833/6*nf^8*T^3*h^10*G
      *QL*QLd^3*QR^2*LL*LLd + 1960/9*nf^8*T^3*h^10*G*QL*QLd^3*QR^3*QRd + 98/3*
      nf^8*T^3*h^10*G*QL*QLd^4*LLd*LR*LRd + 14*nf^8*T^3*h^10*G*QL*QLd^4*LL*
      LRd^2 + 49/3*nf^8*T^3*h^10*G*QL*QLd^4*LL*LLd^2 + 147*nf^8*T^3*h^10*G*QL*
      QLd^4*QR*QRd*LLd + 147/5*nf^8*T^3*h^10*G*QL*QLd^5*QR*LRd + 49/2*nf^8*T^3
      *h^10*G*QL^2*QRd^2*LR^2*LRd^2 + 21*nf^8*T^3*h^10*G*QL^2*QRd^2*LLd^2*LR^2
       + 98*nf^8*T^3*h^10*G*QL^2*QRd^2*LL*LLd*LR*LRd + 49*nf^8*T^3*h^10*G*QL^2
      *QRd^2*LL^2*LRd^2 + 49/2*nf^8*T^3*h^10*G*QL^2*QRd^2*LL^2*LLd^2 + 147/5*
      nf^8*T^3*h^10*G*QL^2*QRd^5*LRd + 7*nf^8*T^3*h^10*G*QL^2*QR*LR^3*LRd^2 +
      49/6*nf^8*T^3*h^10*G*QL^2*QR*LLd^2*LR^3 + 42*nf^8*T^3*h^10*G*QL^2*QR*LL*
      LLd*LR^2*LRd + 49/2*nf^8*T^3*h^10*G*QL^2*QR*LL^2*LR*LRd^2 + 21*nf^8*T^3*
      h^10*G*QL^2*QR*LL^2*LLd^2*LR + 49/3*nf^8*T^3*h^10*G*QL^2*QR*LL^3*LLd*LRd
       + 833/6*nf^8*T^3*h^10*G*QL^2*QR*QRd^3*LR*LRd + 833/6*nf^8*T^3*h^10*G*
      QL^2*QR*QRd^3*LL*LLd + 84*nf^8*T^3*h^10*G*QL^2*QR^2*QRd*LR^2*LRd + 168*
      nf^8*T^3*h^10*G*QL^2*QR^2*QRd*LL*LLd*LR + 98*nf^8*T^3*h^10*G*QL^2*QR^2*
      QRd*LL^2*LRd + 245/3*nf^8*T^3*h^10*G*QL^2*QR^2*QRd^4 + 126*nf^8*T^3*h^10
      *G*QL^2*QR^3*QRd^2*LR + 49/3*nf^8*T^3*h^10*G*QL^2*QR^4*LR^2 + 14*nf^8*
      T^3*h^10*G*QL^2*QR^4*LL^2 + 84*nf^8*T^3*h^10*G*QL^2*QLd*QRd*LLd*LR^2*LRd
       + 98*nf^8*T^3*h^10*G*QL^2*QLd*QRd*LL*LR*LRd^2 + 84*nf^8*T^3*h^10*G*QL^2
      *QLd*QRd*LL*LLd^2*LR + 98*nf^8*T^3*h^10*G*QL^2*QLd*QRd*LL^2*LLd*LRd +
      147/2*nf^8*T^3*h^10*G*QL^2*QLd*QRd^4*LLd + 357*nf^8*T^3*h^10*G*QL^2*QLd*
      QR*QRd^2*LLd*LR + 833/2*nf^8*T^3*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd + 98*
      nf^8*T^3*h^10*G*QL^2*QLd*QR^2*LLd*LR^2 + 168*nf^8*T^3*h^10*G*QL^2*QLd*
      QR^2*LL*LR*LRd + 84*nf^8*T^3*h^10*G*QL^2*QLd*QR^2*LL^2*LLd + 252*nf^8*
      T^3*h^10*G*QL^2*QLd*QR^3*QRd*LL + 21*nf^8*T^3*h^10*G*QL^2*QLd^2*LR^2*
      LRd^2 + 49/2*nf^8*T^3*h^10*G*QL^2*QLd^2*LLd^2*LR^2 + 84*nf^8*T^3*h^10*G*
      QL^2*QLd^2*LL*LLd*LR*LRd + 49/2*nf^8*T^3*h^10*G*QL^2*QLd^2*LL^2*LRd^2 +
      21*nf^8*T^3*h^10*G*QL^2*QLd^2*LL^2*LLd^2 + 147*nf^8*T^3*h^10*G*QL^2*
      QLd^2*QRd^3*LRd + 357*nf^8*T^3*h^10*G*QL^2*QLd^2*QR*QRd*LR*LRd + 357*
      nf^8*T^3*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd + 420*nf^8*T^3*h^10*G*QL^2*
      QLd^2*QR^2*QRd^2 + 147*nf^8*T^3*h^10*G*QL^2*QLd^2*QR^3*LR + 126*nf^8*T^3
      *h^10*G*QL^2*QLd^3*QRd^2*LLd + 833/6*nf^8*T^3*h^10*G*QL^2*QLd^3*QR*LLd*
      LR + 119*nf^8*T^3*h^10*G*QL^2*QLd^3*QR*LL*LRd + 63*nf^8*T^3*h^10*G*QL^2*
      QLd^4*QRd*LRd + 245/3*nf^8*T^3*h^10*G*QL^2*QLd^4*QR^2 + 147/10*nf^8*T^3*
      h^10*G*QL^2*QLd^5*LLd + 14/3*nf^8*T^3*h^10*G*QL^3*LLd*LR^3*LRd + 49/6*
      nf^8*T^3*h^10*G*QL^3*LL*LR^2*LRd^2 + 7*nf^8*T^3*h^10*G*QL^3*LL*LLd^2*
      LR^2 + 49/3*nf^8*T^3*h^10*G*QL^3*LL^2*LLd*LR*LRd + 49/9*nf^8*T^3*h^10*G*
      QL^3*LL^3*LRd^2 + 49/18*nf^8*T^3*h^10*G*QL^3*LL^3*LLd^2 + 833/18*nf^8*
      T^3*h^10*G*QL^3*QRd^3*LLd*LR + 833/9*nf^8*T^3*h^10*G*QL^3*QRd^3*LL*LRd
       + 56*nf^8*T^3*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 392/3*nf^8*T^3*h^10*G*QL^3*
      QR*QRd*LL*LR*LRd + 196/3*nf^8*T^3*h^10*G*QL^3*QR*QRd*LL^2*LLd + 147*nf^8
      *T^3*h^10*G*QL^3*QR^2*QRd^2*LL + 112/3*nf^8*T^3*h^10*G*QL^3*QR^3*LL*LR
       + 833/6*nf^8*T^3*h^10*G*QL^3*QLd*QRd^2*LR*LRd + 833/6*nf^8*T^3*h^10*G*
      QL^3*QLd*QRd^2*LL*LLd + 56*nf^8*T^3*h^10*G*QL^3*QLd*QR*LR^2*LRd + 112*
      nf^8*T^3*h^10*G*QL^3*QLd*QR*LL*LLd*LR + 196/3*nf^8*T^3*h^10*G*QL^3*QLd*
      QR*LL^2*LRd + 1960/9*nf^8*T^3*h^10*G*QL^3*QLd*QR*QRd^3 + 252*nf^8*T^3*
      h^10*G*QL^3*QLd*QR^2*QRd*LR + 119*nf^8*T^3*h^10*G*QL^3*QLd^2*QRd*LLd*LR
       + 833/6*nf^8*T^3*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 126*nf^8*T^3*h^10*G*
      QL^3*QLd^2*QR^2*LL + 119/3*nf^8*T^3*h^10*G*QL^3*QLd^3*LR*LRd + 119/3*
      nf^8*T^3*h^10*G*QL^3*QLd^3*LL*LLd + 560/3*nf^8*T^3*h^10*G*QL^3*QLd^3*QR*
      QRd + 49/3*nf^8*T^3*h^10*G*QL^4*QRd*LR^2*LRd + 98/3*nf^8*T^3*h^10*G*QL^4
      *QRd*LL*LLd*LR + 98/3*nf^8*T^3*h^10*G*QL^4*QRd*LL^2*LRd + 245/9*nf^8*T^3
      *h^10*G*QL^4*QRd^4 + 147/2*nf^8*T^3*h^10*G*QL^4*QR*QRd^2*LR + 14*nf^8*
      T^3*h^10*G*QL^4*QR^2*LR^2 + 49/3*nf^8*T^3*h^10*G*QL^4*QR^2*LL^2 + 14*
      nf^8*T^3*h^10*G*QL^4*QLd*LLd*LR^2 + 98/3*nf^8*T^3*h^10*G*QL^4*QLd*LL*LR*
      LRd + 49/3*nf^8*T^3*h^10*G*QL^4*QLd*LL^2*LLd + 147*nf^8*T^3*h^10*G*QL^4*
      QLd*QR*QRd*LL + 245/3*nf^8*T^3*h^10*G*QL^4*QLd^2*QRd^2 + 63*nf^8*T^3*
      h^10*G*QL^4*QLd^2*QR*LR + 35/3*nf^8*T^3*h^10*G*QL^4*QLd^4 + 147/5*nf^8*
      T^3*h^10*G*QL^5*QRd^2*LL + 196/15*nf^8*T^3*h^10*G*QL^5*QR*LL*LR + 147/5*
      nf^8*T^3*h^10*G*QL^5*QLd*QRd*LR + 147/10*nf^8*T^3*h^10*G*QL^5*QLd^2*LL
       + 49/45*nf^8*T^3*h^10*G*QL^6*LR^2 + 98/45*nf^8*T^3*h^10*G*QL^6*LL^2 + 7/
      12*nf^8*T^3*h^10*W*LR^4*LRd^4 + 49/12*nf^8*T^3*h^10*W*LLd^2*LR^4*LRd^2
       + 49/36*nf^8*T^3*h^10*W*LLd^4*LR^4 + 28/3*nf^8*T^3*h^10*W*LL*LLd*LR^3*
      LRd^3 + 98/9*nf^8*T^3*h^10*W*LL*LLd^3*LR^3*LRd + 49/12*nf^8*T^3*h^10*W*
      LL^2*LR^2*LRd^4 + 21*nf^8*T^3*h^10*W*LL^2*LLd^2*LR^2*LRd^2 + 49/12*nf^8*
      T^3*h^10*W*LL^2*LLd^4*LR^2 + 98/9*nf^8*T^3*h^10*W*LL^3*LLd*LR*LRd^3 + 28/
      3*nf^8*T^3*h^10*W*LL^3*LLd^3*LR*LRd + 49/36*nf^8*T^3*h^10*W*LL^4*LRd^4
       + 49/12*nf^8*T^3*h^10*W*LL^4*LLd^2*LRd^2 + 7/12*nf^8*T^3*h^10*W*LL^4*
      LLd^4 + 49/9*nf^8*T^3*h^10*W*QRd^3*LR^2*LRd^3 + 14*nf^8*T^3*h^10*W*QRd^3
      *LLd^2*LR^2*LRd + 98/3*nf^8*T^3*h^10*W*QRd^3*LL*LLd*LR*LRd^2 + 28/3*nf^8
      *T^3*h^10*W*QRd^3*LL*LLd^3*LR + 98/9*nf^8*T^3*h^10*W*QRd^3*LL^2*LRd^3 +
      49/3*nf^8*T^3*h^10*W*QRd^3*LL^2*LLd^2*LRd + 49/18*nf^8*T^3*h^10*W*QRd^6*
      LRd^2 + 49/36*nf^8*T^3*h^10*W*QRd^6*LLd^2 + 28/3*nf^8*T^3*h^10*W*QR*QRd*
      LR^3*LRd^3 + 98/3*nf^8*T^3*h^10*W*QR*QRd*LLd^2*LR^3*LRd + 84*nf^8*T^3*
      h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 + 98/3*nf^8*T^3*h^10*W*QR*QRd*LL*LLd^3*
      LR^2 + 98/3*nf^8*T^3*h^10*W*QR*QRd*LL^2*LR*LRd^3 + 84*nf^8*T^3*h^10*W*QR
      *QRd*LL^2*LLd^2*LR*LRd + 98/3*nf^8*T^3*h^10*W*QR*QRd*LL^3*LLd*LRd^2 + 28/
      3*nf^8*T^3*h^10*W*QR*QRd*LL^3*LLd^3 + 49/2*nf^8*T^3*h^10*W*QR*QRd^4*LR*
      LRd^2 + 21*nf^8*T^3*h^10*W*QR*QRd^4*LLd^2*LR + 49*nf^8*T^3*h^10*W*QR*
      QRd^4*LL*LLd*LRd + 42*nf^8*T^3*h^10*W*QR^2*QRd^2*LR^2*LRd^2 + 49*nf^8*
      T^3*h^10*W*QR^2*QRd^2*LLd^2*LR^2 + 168*nf^8*T^3*h^10*W*QR^2*QRd^2*LL*LLd
      *LR*LRd + 49*nf^8*T^3*h^10*W*QR^2*QRd^2*LL^2*LRd^2 + 42*nf^8*T^3*h^10*W*
      QR^2*QRd^2*LL^2*LLd^2 + 539/30*nf^8*T^3*h^10*W*QR^2*QRd^5*LRd + 49/9*
      nf^8*T^3*h^10*W*QR^3*LR^3*LRd^2 + 98/9*nf^8*T^3*h^10*W*QR^3*LLd^2*LR^3
       + 98/3*nf^8*T^3*h^10*W*QR^3*LL*LLd*LR^2*LRd + 14*nf^8*T^3*h^10*W*QR^3*
      LL^2*LR*LRd^2 + 49/3*nf^8*T^3*h^10*W*QR^3*LL^2*LLd^2*LR + 28/3*nf^8*T^3*
      h^10*W*QR^3*LL^3*LLd*LRd + 56*nf^8*T^3*h^10*W*QR^3*QRd^3*LR*LRd + 56*
      nf^8*T^3*h^10*W*QR^3*QRd^3*LL*LLd + 49/2*nf^8*T^3*h^10*W*QR^4*QRd*LR^2*
      LRd + 49*nf^8*T^3*h^10*W*QR^4*QRd*LL*LLd*LR + 21*nf^8*T^3*h^10*W*QR^4*
      QRd*LL^2*LRd + 161/12*nf^8*T^3*h^10*W*QR^4*QRd^4 + 539/30*nf^8*T^3*h^10*
      W*QR^5*QRd^2*LR + 49/18*nf^8*T^3*h^10*W*QR^6*LR^2 + 49/36*nf^8*T^3*h^10*
      W*QR^6*LL^2 + 42*nf^8*T^3*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 + 49/3*nf^8*
      T^3*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 98/3*nf^8*T^3*h^10*W*QLd*QRd^2*LL*LR*
      LRd^3 + 84*nf^8*T^3*h^10*W*QLd*QRd^2*LL*LLd^2*LR*LRd + 49*nf^8*T^3*h^10*
      W*QLd*QRd^2*LL^2*LLd*LRd^2 + 14*nf^8*T^3*h^10*W*QLd*QRd^2*LL^2*LLd^3 +
      49/3*nf^8*T^3*h^10*W*QLd*QRd^5*LLd*LRd + 98/3*nf^8*T^3*h^10*W*QLd*QR*LLd
      *LR^3*LRd^2 + 196/9*nf^8*T^3*h^10*W*QLd*QR*LLd^3*LR^3 + 28*nf^8*T^3*h^10
      *W*QLd*QR*LL*LR^2*LRd^3 + 98*nf^8*T^3*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd +
      84*nf^8*T^3*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 + 98/3*nf^8*T^3*h^10*W*QLd*
      QR*LL^2*LLd^3*LR + 98/9*nf^8*T^3*h^10*W*QLd*QR*LL^3*LRd^3 + 28*nf^8*T^3*
      h^10*W*QLd*QR*LL^3*LLd^2*LRd + 168*nf^8*T^3*h^10*W*QLd*QR*QRd^3*LLd*LR*
      LRd + 98*nf^8*T^3*h^10*W*QLd*QR*QRd^3*LL*LRd^2 + 84*nf^8*T^3*h^10*W*QLd*
      QR*QRd^3*LL*LLd^2 + 196*nf^8*T^3*h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd + 168*
      nf^8*T^3*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 + 196*nf^8*T^3*h^10*W*QLd*QR^2*
      QRd*LL*LLd^2*LR + 168*nf^8*T^3*h^10*W*QLd*QR^2*QRd*LL^2*LLd*LRd + 77*
      nf^8*T^3*h^10*W*QLd*QR^2*QRd^4*LLd + 196*nf^8*T^3*h^10*W*QLd*QR^3*QRd^2*
      LLd*LR + 168*nf^8*T^3*h^10*W*QLd*QR^3*QRd^2*LL*LRd + 49*nf^8*T^3*h^10*W*
      QLd*QR^4*LLd*LR^2 + 49*nf^8*T^3*h^10*W*QLd*QR^4*LL*LR*LRd + 49/2*nf^8*
      T^3*h^10*W*QLd*QR^4*LL^2*LLd + 539/15*nf^8*T^3*h^10*W*QLd*QR^5*QRd*LL +
      14*nf^8*T^3*h^10*W*QLd^2*QRd*LR^2*LRd^3 + 49*nf^8*T^3*h^10*W*QLd^2*QRd*
      LLd^2*LR^2*LRd + 84*nf^8*T^3*h^10*W*QLd^2*QRd*LL*LLd*LR*LRd^2 + 98/3*
      nf^8*T^3*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 49/3*nf^8*T^3*h^10*W*QLd^2*QRd*
      LL^2*LRd^3 + 42*nf^8*T^3*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 245/12*nf^8*
      T^3*h^10*W*QLd^2*QRd^4*LRd^2 + 35/2*nf^8*T^3*h^10*W*QLd^2*QRd^4*LLd^2 +
      126*nf^8*T^3*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + 147*nf^8*T^3*h^10*W*QLd^2*
      QR*QRd^2*LLd^2*LR + 252*nf^8*T^3*h^10*W*QLd^2*QR*QRd^2*LL*LLd*LRd + 49*
      nf^8*T^3*h^10*W*QLd^2*QR^2*LR^2*LRd^2 + 98*nf^8*T^3*h^10*W*QLd^2*QR^2*
      LLd^2*LR^2 + 196*nf^8*T^3*h^10*W*QLd^2*QR^2*LL*LLd*LR*LRd + 42*nf^8*T^3*
      h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 49*nf^8*T^3*h^10*W*QLd^2*QR^2*LL^2*LLd^2
       + 154*nf^8*T^3*h^10*W*QLd^2*QR^2*QRd^3*LRd + 196*nf^8*T^3*h^10*W*QLd^2*
      QR^3*QRd*LR*LRd + 196*nf^8*T^3*h^10*W*QLd^2*QR^3*QRd*LL*LLd + 1127/12*
      nf^8*T^3*h^10*W*QLd^2*QR^4*QRd^2 + 539/15*nf^8*T^3*h^10*W*QLd^2*QR^5*LR
       + 49/3*nf^8*T^3*h^10*W*QLd^3*LLd*LR^2*LRd^2 + 98/9*nf^8*T^3*h^10*W*
      QLd^3*LLd^3*LR^2 + 28/3*nf^8*T^3*h^10*W*QLd^3*LL*LR*LRd^3 + 98/3*nf^8*
      T^3*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 14*nf^8*T^3*h^10*W*QLd^3*LL^2*LLd*
      LRd^2 + 49/9*nf^8*T^3*h^10*W*QLd^3*LL^2*LLd^3 + 140/3*nf^8*T^3*h^10*W*
      QLd^3*QRd^3*LLd*LRd + 196*nf^8*T^3*h^10*W*QLd^3*QR*QRd*LLd*LR*LRd + 84*
      nf^8*T^3*h^10*W*QLd^3*QR*QRd*LL*LRd^2 + 98*nf^8*T^3*h^10*W*QLd^3*QR*QRd*
      LL*LLd^2 + 539/3*nf^8*T^3*h^10*W*QLd^3*QR^2*QRd^2*LLd + 392/3*nf^8*T^3*
      h^10*W*QLd^3*QR^3*LLd*LR + 196/3*nf^8*T^3*h^10*W*QLd^3*QR^3*LL*LRd + 35/
      2*nf^8*T^3*h^10*W*QLd^4*QRd^2*LRd^2 + 245/12*nf^8*T^3*h^10*W*QLd^4*QRd^2
      *LLd^2 + 49/2*nf^8*T^3*h^10*W*QLd^4*QR*LR*LRd^2 + 49*nf^8*T^3*h^10*W*
      QLd^4*QR*LLd^2*LR + 49*nf^8*T^3*h^10*W*QLd^4*QR*LL*LLd*LRd + 539/6*nf^8*
      T^3*h^10*W*QLd^4*QR^2*QRd*LRd + 1127/36*nf^8*T^3*h^10*W*QLd^4*QR^4 + 49/
      3*nf^8*T^3*h^10*W*QLd^5*QRd*LLd*LRd + 539/15*nf^8*T^3*h^10*W*QLd^5*QR^2*
      LLd + 49/36*nf^8*T^3*h^10*W*QLd^6*LRd^2 + 49/18*nf^8*T^3*h^10*W*QLd^6*
      LLd^2 + 28*nf^8*T^3*h^10*W*QL*QRd*LLd*LR^3*LRd^2 + 98/9*nf^8*T^3*h^10*W*
      QL*QRd*LLd^3*LR^3 + 98/3*nf^8*T^3*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 84*nf^8*
      T^3*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd + 98*nf^8*T^3*h^10*W*QL*QRd*LL^2*LLd
      *LR*LRd^2 + 28*nf^8*T^3*h^10*W*QL*QRd*LL^2*LLd^3*LR + 196/9*nf^8*T^3*
      h^10*W*QL*QRd*LL^3*LRd^3 + 98/3*nf^8*T^3*h^10*W*QL*QRd*LL^3*LLd^2*LRd +
      49*nf^8*T^3*h^10*W*QL*QRd^4*LLd*LR*LRd + 49*nf^8*T^3*h^10*W*QL*QRd^4*LL*
      LRd^2 + 49/2*nf^8*T^3*h^10*W*QL*QRd^4*LL*LLd^2 + 168*nf^8*T^3*h^10*W*QL*
      QR*QRd^2*LLd*LR^2*LRd + 196*nf^8*T^3*h^10*W*QL*QR*QRd^2*LL*LR*LRd^2 +
      168*nf^8*T^3*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR + 196*nf^8*T^3*h^10*W*QL*QR*
      QRd^2*LL^2*LLd*LRd + 539/15*nf^8*T^3*h^10*W*QL*QR*QRd^5*LLd + 98/3*nf^8*
      T^3*h^10*W*QL*QR^2*LLd*LR^3*LRd + 42*nf^8*T^3*h^10*W*QL*QR^2*LL*LR^2*
      LRd^2 + 49*nf^8*T^3*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 84*nf^8*T^3*h^10*W*QL
      *QR^2*LL^2*LLd*LR*LRd + 49/3*nf^8*T^3*h^10*W*QL*QR^2*LL^3*LRd^2 + 14*
      nf^8*T^3*h^10*W*QL*QR^2*LL^3*LLd^2 + 168*nf^8*T^3*h^10*W*QL*QR^2*QRd^3*
      LLd*LR + 196*nf^8*T^3*h^10*W*QL*QR^2*QRd^3*LL*LRd + 98*nf^8*T^3*h^10*W*
      QL*QR^3*QRd*LLd*LR^2 + 168*nf^8*T^3*h^10*W*QL*QR^3*QRd*LL*LR*LRd + 84*
      nf^8*T^3*h^10*W*QL*QR^3*QRd*LL^2*LLd + 77*nf^8*T^3*h^10*W*QL*QR^4*QRd^2*
      LL + 49/3*nf^8*T^3*h^10*W*QL*QR^5*LL*LR + 28/3*nf^8*T^3*h^10*W*QL*QLd*
      LR^3*LRd^3 + 98/3*nf^8*T^3*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 84*nf^8*T^3*
      h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 + 98/3*nf^8*T^3*h^10*W*QL*QLd*LL*LLd^3*
      LR^2 + 98/3*nf^8*T^3*h^10*W*QL*QLd*LL^2*LR*LRd^3 + 84*nf^8*T^3*h^10*W*QL
      *QLd*LL^2*LLd^2*LR*LRd + 98/3*nf^8*T^3*h^10*W*QL*QLd*LL^3*LLd*LRd^2 + 28/
      3*nf^8*T^3*h^10*W*QL*QLd*LL^3*LLd^3 + 98*nf^8*T^3*h^10*W*QL*QLd*QRd^3*LR
      *LRd^2 + 84*nf^8*T^3*h^10*W*QL*QLd*QRd^3*LLd^2*LR + 196*nf^8*T^3*h^10*W*
      QL*QLd*QRd^3*LL*LLd*LRd + 168*nf^8*T^3*h^10*W*QL*QLd*QR*QRd*LR^2*LRd^2
       + 196*nf^8*T^3*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 + 672*nf^8*T^3*h^10*W*QL
      *QLd*QR*QRd*LL*LLd*LR*LRd + 196*nf^8*T^3*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2
       + 168*nf^8*T^3*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 + 539/3*nf^8*T^3*h^10*W*
      QL*QLd*QR*QRd^4*LRd + 504*nf^8*T^3*h^10*W*QL*QLd*QR^2*QRd^2*LR*LRd + 504
      *nf^8*T^3*h^10*W*QL*QLd*QR^2*QRd^2*LL*LLd + 98*nf^8*T^3*h^10*W*QL*QLd*
      QR^3*LR^2*LRd + 196*nf^8*T^3*h^10*W*QL*QLd*QR^3*LL*LLd*LR + 84*nf^8*T^3*
      h^10*W*QL*QLd*QR^3*LL^2*LRd + 644/3*nf^8*T^3*h^10*W*QL*QLd*QR^3*QRd^3 +
      539/3*nf^8*T^3*h^10*W*QL*QLd*QR^4*QRd*LR + 252*nf^8*T^3*h^10*W*QL*QLd^2*
      QRd^2*LLd*LR*LRd + 147*nf^8*T^3*h^10*W*QL*QLd^2*QRd^2*LL*LRd^2 + 126*
      nf^8*T^3*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 + 196*nf^8*T^3*h^10*W*QL*QLd^2*
      QR*LLd*LR^2*LRd + 168*nf^8*T^3*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 + 196*nf^8
      *T^3*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR + 168*nf^8*T^3*h^10*W*QL*QLd^2*QR*
      LL^2*LLd*LRd + 308*nf^8*T^3*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 588*nf^8*T^3*
      h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 504*nf^8*T^3*h^10*W*QL*QLd^2*QR^2*QRd*
      LL*LRd + 539/6*nf^8*T^3*h^10*W*QL*QLd^2*QR^4*LL + 84*nf^8*T^3*h^10*W*QL*
      QLd^3*QRd*LR*LRd^2 + 98*nf^8*T^3*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 168*nf^8
      *T^3*h^10*W*QL*QLd^3*QRd*LL*LLd*LRd + 308*nf^8*T^3*h^10*W*QL*QLd^3*QR*
      QRd^2*LRd + 196*nf^8*T^3*h^10*W*QL*QLd^3*QR^2*LR*LRd + 196*nf^8*T^3*h^10
      *W*QL*QLd^3*QR^2*LL*LLd + 2254/9*nf^8*T^3*h^10*W*QL*QLd^3*QR^3*QRd + 49*
      nf^8*T^3*h^10*W*QL*QLd^4*LLd*LR*LRd + 21*nf^8*T^3*h^10*W*QL*QLd^4*LL*
      LRd^2 + 49/2*nf^8*T^3*h^10*W*QL*QLd^4*LL*LLd^2 + 539/3*nf^8*T^3*h^10*W*
      QL*QLd^4*QR*QRd*LLd + 539/15*nf^8*T^3*h^10*W*QL*QLd^5*QR*LRd + 49*nf^8*
      T^3*h^10*W*QL^2*QRd^2*LR^2*LRd^2 + 42*nf^8*T^3*h^10*W*QL^2*QRd^2*LLd^2*
      LR^2 + 196*nf^8*T^3*h^10*W*QL^2*QRd^2*LL*LLd*LR*LRd + 98*nf^8*T^3*h^10*W
      *QL^2*QRd^2*LL^2*LRd^2 + 49*nf^8*T^3*h^10*W*QL^2*QRd^2*LL^2*LLd^2 + 539/
      15*nf^8*T^3*h^10*W*QL^2*QRd^5*LRd + 14*nf^8*T^3*h^10*W*QL^2*QR*LR^3*
      LRd^2 + 49/3*nf^8*T^3*h^10*W*QL^2*QR*LLd^2*LR^3 + 84*nf^8*T^3*h^10*W*
      QL^2*QR*LL*LLd*LR^2*LRd + 49*nf^8*T^3*h^10*W*QL^2*QR*LL^2*LR*LRd^2 + 42*
      nf^8*T^3*h^10*W*QL^2*QR*LL^2*LLd^2*LR + 98/3*nf^8*T^3*h^10*W*QL^2*QR*
      LL^3*LLd*LRd + 196*nf^8*T^3*h^10*W*QL^2*QR*QRd^3*LR*LRd + 196*nf^8*T^3*
      h^10*W*QL^2*QR*QRd^3*LL*LLd + 126*nf^8*T^3*h^10*W*QL^2*QR^2*QRd*LR^2*LRd
       + 252*nf^8*T^3*h^10*W*QL^2*QR^2*QRd*LL*LLd*LR + 147*nf^8*T^3*h^10*W*
      QL^2*QR^2*QRd*LL^2*LRd + 1127/12*nf^8*T^3*h^10*W*QL^2*QR^2*QRd^4 + 154*
      nf^8*T^3*h^10*W*QL^2*QR^3*QRd^2*LR + 245/12*nf^8*T^3*h^10*W*QL^2*QR^4*
      LR^2 + 35/2*nf^8*T^3*h^10*W*QL^2*QR^4*LL^2 + 168*nf^8*T^3*h^10*W*QL^2*
      QLd*QRd*LLd*LR^2*LRd + 196*nf^8*T^3*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 +
      168*nf^8*T^3*h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR + 196*nf^8*T^3*h^10*W*QL^2*
      QLd*QRd*LL^2*LLd*LRd + 539/6*nf^8*T^3*h^10*W*QL^2*QLd*QRd^4*LLd + 504*
      nf^8*T^3*h^10*W*QL^2*QLd*QR*QRd^2*LLd*LR + 588*nf^8*T^3*h^10*W*QL^2*QLd*
      QR*QRd^2*LL*LRd + 147*nf^8*T^3*h^10*W*QL^2*QLd*QR^2*LLd*LR^2 + 252*nf^8*
      T^3*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd + 126*nf^8*T^3*h^10*W*QL^2*QLd*QR^2*
      LL^2*LLd + 308*nf^8*T^3*h^10*W*QL^2*QLd*QR^3*QRd*LL + 42*nf^8*T^3*h^10*W
      *QL^2*QLd^2*LR^2*LRd^2 + 49*nf^8*T^3*h^10*W*QL^2*QLd^2*LLd^2*LR^2 + 168*
      nf^8*T^3*h^10*W*QL^2*QLd^2*LL*LLd*LR*LRd + 49*nf^8*T^3*h^10*W*QL^2*QLd^2
      *LL^2*LRd^2 + 42*nf^8*T^3*h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 539/3*nf^8*T^3*
      h^10*W*QL^2*QLd^2*QRd^3*LRd + 504*nf^8*T^3*h^10*W*QL^2*QLd^2*QR*QRd*LR*
      LRd + 504*nf^8*T^3*h^10*W*QL^2*QLd^2*QR*QRd*LL*LLd + 483*nf^8*T^3*h^10*W
      *QL^2*QLd^2*QR^2*QRd^2 + 539/3*nf^8*T^3*h^10*W*QL^2*QLd^2*QR^3*LR + 154*
      nf^8*T^3*h^10*W*QL^2*QLd^3*QRd^2*LLd + 196*nf^8*T^3*h^10*W*QL^2*QLd^3*QR
      *LLd*LR + 168*nf^8*T^3*h^10*W*QL^2*QLd^3*QR*LL*LRd + 77*nf^8*T^3*h^10*W*
      QL^2*QLd^4*QRd*LRd + 1127/12*nf^8*T^3*h^10*W*QL^2*QLd^4*QR^2 + 539/30*
      nf^8*T^3*h^10*W*QL^2*QLd^5*LLd + 28/3*nf^8*T^3*h^10*W*QL^3*LLd*LR^3*LRd
       + 49/3*nf^8*T^3*h^10*W*QL^3*LL*LR^2*LRd^2 + 14*nf^8*T^3*h^10*W*QL^3*LL*
      LLd^2*LR^2 + 98/3*nf^8*T^3*h^10*W*QL^3*LL^2*LLd*LR*LRd + 98/9*nf^8*T^3*
      h^10*W*QL^3*LL^3*LRd^2 + 49/9*nf^8*T^3*h^10*W*QL^3*LL^3*LLd^2 + 196/3*
      nf^8*T^3*h^10*W*QL^3*QRd^3*LLd*LR + 392/3*nf^8*T^3*h^10*W*QL^3*QRd^3*LL*
      LRd + 84*nf^8*T^3*h^10*W*QL^3*QR*QRd*LLd*LR^2 + 196*nf^8*T^3*h^10*W*QL^3
      *QR*QRd*LL*LR*LRd + 98*nf^8*T^3*h^10*W*QL^3*QR*QRd*LL^2*LLd + 539/3*nf^8
      *T^3*h^10*W*QL^3*QR^2*QRd^2*LL + 140/3*nf^8*T^3*h^10*W*QL^3*QR^3*LL*LR
       + 196*nf^8*T^3*h^10*W*QL^3*QLd*QRd^2*LR*LRd + 196*nf^8*T^3*h^10*W*QL^3*
      QLd*QRd^2*LL*LLd + 84*nf^8*T^3*h^10*W*QL^3*QLd*QR*LR^2*LRd + 168*nf^8*
      T^3*h^10*W*QL^3*QLd*QR*LL*LLd*LR + 98*nf^8*T^3*h^10*W*QL^3*QLd*QR*LL^2*
      LRd + 2254/9*nf^8*T^3*h^10*W*QL^3*QLd*QR*QRd^3 + 308*nf^8*T^3*h^10*W*
      QL^3*QLd*QR^2*QRd*LR + 168*nf^8*T^3*h^10*W*QL^3*QLd^2*QRd*LLd*LR + 196*
      nf^8*T^3*h^10*W*QL^3*QLd^2*QRd*LL*LRd + 154*nf^8*T^3*h^10*W*QL^3*QLd^2*
      QR^2*LL + 56*nf^8*T^3*h^10*W*QL^3*QLd^3*LR*LRd + 56*nf^8*T^3*h^10*W*QL^3
      *QLd^3*LL*LLd + 644/3*nf^8*T^3*h^10*W*QL^3*QLd^3*QR*QRd + 49/2*nf^8*T^3*
      h^10*W*QL^4*QRd*LR^2*LRd + 49*nf^8*T^3*h^10*W*QL^4*QRd*LL*LLd*LR + 49*
      nf^8*T^3*h^10*W*QL^4*QRd*LL^2*LRd + 1127/36*nf^8*T^3*h^10*W*QL^4*QRd^4
       + 539/6*nf^8*T^3*h^10*W*QL^4*QR*QRd^2*LR + 35/2*nf^8*T^3*h^10*W*QL^4*
      QR^2*LR^2 + 245/12*nf^8*T^3*h^10*W*QL^4*QR^2*LL^2 + 21*nf^8*T^3*h^10*W*
      QL^4*QLd*LLd*LR^2 + 49*nf^8*T^3*h^10*W*QL^4*QLd*LL*LR*LRd + 49/2*nf^8*
      T^3*h^10*W*QL^4*QLd*LL^2*LLd + 539/3*nf^8*T^3*h^10*W*QL^4*QLd*QR*QRd*LL
       + 1127/12*nf^8*T^3*h^10*W*QL^4*QLd^2*QRd^2 + 77*nf^8*T^3*h^10*W*QL^4*
      QLd^2*QR*LR + 161/12*nf^8*T^3*h^10*W*QL^4*QLd^4 + 539/15*nf^8*T^3*h^10*W
      *QL^5*QRd^2*LL + 49/3*nf^8*T^3*h^10*W*QL^5*QR*LL*LR + 539/15*nf^8*T^3*
      h^10*W*QL^5*QLd*QRd*LR + 539/30*nf^8*T^3*h^10*W*QL^5*QLd^2*LL + 49/36*
      nf^8*T^3*h^10*W*QL^6*LR^2 + 49/18*nf^8*T^3*h^10*W*QL^6*LL^2 + 7/48*nf^8*
      T^3*h^10*B*LR^4*LRd^4 + 49/48*nf^8*T^3*h^10*B*LLd^2*LR^4*LRd^2 + 49/144*
      nf^8*T^3*h^10*B*LLd^4*LR^4 + 7/3*nf^8*T^3*h^10*B*LL*LLd*LR^3*LRd^3 + 49/
      18*nf^8*T^3*h^10*B*LL*LLd^3*LR^3*LRd + 49/48*nf^8*T^3*h^10*B*LL^2*LR^2*
      LRd^4 + 21/4*nf^8*T^3*h^10*B*LL^2*LLd^2*LR^2*LRd^2 + 49/48*nf^8*T^3*h^10
      *B*LL^2*LLd^4*LR^2 + 49/18*nf^8*T^3*h^10*B*LL^3*LLd*LR*LRd^3 + 7/3*nf^8*
      T^3*h^10*B*LL^3*LLd^3*LR*LRd + 49/144*nf^8*T^3*h^10*B*LL^4*LRd^4 + 49/48
      *nf^8*T^3*h^10*B*LL^4*LLd^2*LRd^2 + 7/48*nf^8*T^3*h^10*B*LL^4*LLd^4 + 49/
      36*nf^8*T^3*h^10*B*QRd^3*LR^2*LRd^3 + 7/2*nf^8*T^3*h^10*B*QRd^3*LLd^2*
      LR^2*LRd + 49/6*nf^8*T^3*h^10*B*QRd^3*LL*LLd*LR*LRd^2 + 7/3*nf^8*T^3*
      h^10*B*QRd^3*LL*LLd^3*LR + 49/18*nf^8*T^3*h^10*B*QRd^3*LL^2*LRd^3 + 49/
      12*nf^8*T^3*h^10*B*QRd^3*LL^2*LLd^2*LRd + 49/72*nf^8*T^3*h^10*B*QRd^6*
      LRd^2 + 49/144*nf^8*T^3*h^10*B*QRd^6*LLd^2 + 7/3*nf^8*T^3*h^10*B*QR*QRd*
      LR^3*LRd^3 + 49/6*nf^8*T^3*h^10*B*QR*QRd*LLd^2*LR^3*LRd + 21*nf^8*T^3*
      h^10*B*QR*QRd*LL*LLd*LR^2*LRd^2 + 49/6*nf^8*T^3*h^10*B*QR*QRd*LL*LLd^3*
      LR^2 + 49/6*nf^8*T^3*h^10*B*QR*QRd*LL^2*LR*LRd^3 + 21*nf^8*T^3*h^10*B*QR
      *QRd*LL^2*LLd^2*LR*LRd + 49/6*nf^8*T^3*h^10*B*QR*QRd*LL^3*LLd*LRd^2 + 7/
      3*nf^8*T^3*h^10*B*QR*QRd*LL^3*LLd^3 + 49/8*nf^8*T^3*h^10*B*QR*QRd^4*LR*
      LRd^2 + 21/4*nf^8*T^3*h^10*B*QR*QRd^4*LLd^2*LR + 49/4*nf^8*T^3*h^10*B*QR
      *QRd^4*LL*LLd*LRd + 21/2*nf^8*T^3*h^10*B*QR^2*QRd^2*LR^2*LRd^2 + 49/4*
      nf^8*T^3*h^10*B*QR^2*QRd^2*LLd^2*LR^2 + 42*nf^8*T^3*h^10*B*QR^2*QRd^2*LL
      *LLd*LR*LRd + 49/4*nf^8*T^3*h^10*B*QR^2*QRd^2*LL^2*LRd^2 + 21/2*nf^8*T^3
      *h^10*B*QR^2*QRd^2*LL^2*LLd^2 + 539/120*nf^8*T^3*h^10*B*QR^2*QRd^5*LRd
       + 49/36*nf^8*T^3*h^10*B*QR^3*LR^3*LRd^2 + 49/18*nf^8*T^3*h^10*B*QR^3*
      LLd^2*LR^3 + 49/6*nf^8*T^3*h^10*B*QR^3*LL*LLd*LR^2*LRd + 7/2*nf^8*T^3*
      h^10*B*QR^3*LL^2*LR*LRd^2 + 49/12*nf^8*T^3*h^10*B*QR^3*LL^2*LLd^2*LR + 7/
      3*nf^8*T^3*h^10*B*QR^3*LL^3*LLd*LRd + 14*nf^8*T^3*h^10*B*QR^3*QRd^3*LR*
      LRd + 14*nf^8*T^3*h^10*B*QR^3*QRd^3*LL*LLd + 49/8*nf^8*T^3*h^10*B*QR^4*
      QRd*LR^2*LRd + 49/4*nf^8*T^3*h^10*B*QR^4*QRd*LL*LLd*LR + 21/4*nf^8*T^3*
      h^10*B*QR^4*QRd*LL^2*LRd + 161/48*nf^8*T^3*h^10*B*QR^4*QRd^4 + 539/120*
      nf^8*T^3*h^10*B*QR^5*QRd^2*LR + 49/72*nf^8*T^3*h^10*B*QR^6*LR^2 + 49/144
      *nf^8*T^3*h^10*B*QR^6*LL^2 + 21/2*nf^8*T^3*h^10*B*QLd*QRd^2*LLd*LR^2*
      LRd^2 + 49/12*nf^8*T^3*h^10*B*QLd*QRd^2*LLd^3*LR^2 + 49/6*nf^8*T^3*h^10*
      B*QLd*QRd^2*LL*LR*LRd^3 + 21*nf^8*T^3*h^10*B*QLd*QRd^2*LL*LLd^2*LR*LRd
       + 49/4*nf^8*T^3*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 + 7/2*nf^8*T^3*h^10*B*
      QLd*QRd^2*LL^2*LLd^3 + 49/12*nf^8*T^3*h^10*B*QLd*QRd^5*LLd*LRd + 49/6*
      nf^8*T^3*h^10*B*QLd*QR*LLd*LR^3*LRd^2 + 49/9*nf^8*T^3*h^10*B*QLd*QR*
      LLd^3*LR^3 + 7*nf^8*T^3*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 49/2*nf^8*T^3*h^10
      *B*QLd*QR*LL*LLd^2*LR^2*LRd + 21*nf^8*T^3*h^10*B*QLd*QR*LL^2*LLd*LR*
      LRd^2 + 49/6*nf^8*T^3*h^10*B*QLd*QR*LL^2*LLd^3*LR + 49/18*nf^8*T^3*h^10*
      B*QLd*QR*LL^3*LRd^3 + 7*nf^8*T^3*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 42*nf^8*
      T^3*h^10*B*QLd*QR*QRd^3*LLd*LR*LRd + 49/2*nf^8*T^3*h^10*B*QLd*QR*QRd^3*
      LL*LRd^2 + 21*nf^8*T^3*h^10*B*QLd*QR*QRd^3*LL*LLd^2 + 49*nf^8*T^3*h^10*B
      *QLd*QR^2*QRd*LLd*LR^2*LRd + 42*nf^8*T^3*h^10*B*QLd*QR^2*QRd*LL*LR*LRd^2
       + 49*nf^8*T^3*h^10*B*QLd*QR^2*QRd*LL*LLd^2*LR + 42*nf^8*T^3*h^10*B*QLd*
      QR^2*QRd*LL^2*LLd*LRd + 77/4*nf^8*T^3*h^10*B*QLd*QR^2*QRd^4*LLd + 49*
      nf^8*T^3*h^10*B*QLd*QR^3*QRd^2*LLd*LR + 42*nf^8*T^3*h^10*B*QLd*QR^3*
      QRd^2*LL*LRd + 49/4*nf^8*T^3*h^10*B*QLd*QR^4*LLd*LR^2 + 49/4*nf^8*T^3*
      h^10*B*QLd*QR^4*LL*LR*LRd + 49/8*nf^8*T^3*h^10*B*QLd*QR^4*LL^2*LLd + 539/
      60*nf^8*T^3*h^10*B*QLd*QR^5*QRd*LL + 7/2*nf^8*T^3*h^10*B*QLd^2*QRd*LR^2*
      LRd^3 + 49/4*nf^8*T^3*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd + 21*nf^8*T^3*h^10
      *B*QLd^2*QRd*LL*LLd*LR*LRd^2 + 49/6*nf^8*T^3*h^10*B*QLd^2*QRd*LL*LLd^3*
      LR + 49/12*nf^8*T^3*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 21/2*nf^8*T^3*h^10*B*
      QLd^2*QRd*LL^2*LLd^2*LRd + 245/48*nf^8*T^3*h^10*B*QLd^2*QRd^4*LRd^2 + 35/
      8*nf^8*T^3*h^10*B*QLd^2*QRd^4*LLd^2 + 63/2*nf^8*T^3*h^10*B*QLd^2*QR*
      QRd^2*LR*LRd^2 + 147/4*nf^8*T^3*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 63*nf^8
      *T^3*h^10*B*QLd^2*QR*QRd^2*LL*LLd*LRd + 49/4*nf^8*T^3*h^10*B*QLd^2*QR^2*
      LR^2*LRd^2 + 49/2*nf^8*T^3*h^10*B*QLd^2*QR^2*LLd^2*LR^2 + 49*nf^8*T^3*
      h^10*B*QLd^2*QR^2*LL*LLd*LR*LRd + 21/2*nf^8*T^3*h^10*B*QLd^2*QR^2*LL^2*
      LRd^2 + 49/4*nf^8*T^3*h^10*B*QLd^2*QR^2*LL^2*LLd^2 + 77/2*nf^8*T^3*h^10*
      B*QLd^2*QR^2*QRd^3*LRd + 49*nf^8*T^3*h^10*B*QLd^2*QR^3*QRd*LR*LRd + 49*
      nf^8*T^3*h^10*B*QLd^2*QR^3*QRd*LL*LLd + 1127/48*nf^8*T^3*h^10*B*QLd^2*
      QR^4*QRd^2 + 539/60*nf^8*T^3*h^10*B*QLd^2*QR^5*LR + 49/12*nf^8*T^3*h^10*
      B*QLd^3*LLd*LR^2*LRd^2 + 49/18*nf^8*T^3*h^10*B*QLd^3*LLd^3*LR^2 + 7/3*
      nf^8*T^3*h^10*B*QLd^3*LL*LR*LRd^3 + 49/6*nf^8*T^3*h^10*B*QLd^3*LL*LLd^2*
      LR*LRd + 7/2*nf^8*T^3*h^10*B*QLd^3*LL^2*LLd*LRd^2 + 49/36*nf^8*T^3*h^10*
      B*QLd^3*LL^2*LLd^3 + 35/3*nf^8*T^3*h^10*B*QLd^3*QRd^3*LLd*LRd + 49*nf^8*
      T^3*h^10*B*QLd^3*QR*QRd*LLd*LR*LRd + 21*nf^8*T^3*h^10*B*QLd^3*QR*QRd*LL*
      LRd^2 + 49/2*nf^8*T^3*h^10*B*QLd^3*QR*QRd*LL*LLd^2 + 539/12*nf^8*T^3*
      h^10*B*QLd^3*QR^2*QRd^2*LLd + 98/3*nf^8*T^3*h^10*B*QLd^3*QR^3*LLd*LR +
      49/3*nf^8*T^3*h^10*B*QLd^3*QR^3*LL*LRd + 35/8*nf^8*T^3*h^10*B*QLd^4*
      QRd^2*LRd^2 + 245/48*nf^8*T^3*h^10*B*QLd^4*QRd^2*LLd^2 + 49/8*nf^8*T^3*
      h^10*B*QLd^4*QR*LR*LRd^2 + 49/4*nf^8*T^3*h^10*B*QLd^4*QR*LLd^2*LR + 49/4
      *nf^8*T^3*h^10*B*QLd^4*QR*LL*LLd*LRd + 539/24*nf^8*T^3*h^10*B*QLd^4*QR^2
      *QRd*LRd + 1127/144*nf^8*T^3*h^10*B*QLd^4*QR^4 + 49/12*nf^8*T^3*h^10*B*
      QLd^5*QRd*LLd*LRd + 539/60*nf^8*T^3*h^10*B*QLd^5*QR^2*LLd + 49/144*nf^8*
      T^3*h^10*B*QLd^6*LRd^2 + 49/72*nf^8*T^3*h^10*B*QLd^6*LLd^2 + 7*nf^8*T^3*
      h^10*B*QL*QRd*LLd*LR^3*LRd^2 + 49/18*nf^8*T^3*h^10*B*QL*QRd*LLd^3*LR^3
       + 49/6*nf^8*T^3*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 21*nf^8*T^3*h^10*B*QL*QRd
      *LL*LLd^2*LR^2*LRd + 49/2*nf^8*T^3*h^10*B*QL*QRd*LL^2*LLd*LR*LRd^2 + 7*
      nf^8*T^3*h^10*B*QL*QRd*LL^2*LLd^3*LR + 49/9*nf^8*T^3*h^10*B*QL*QRd*LL^3*
      LRd^3 + 49/6*nf^8*T^3*h^10*B*QL*QRd*LL^3*LLd^2*LRd + 49/4*nf^8*T^3*h^10*
      B*QL*QRd^4*LLd*LR*LRd + 49/4*nf^8*T^3*h^10*B*QL*QRd^4*LL*LRd^2 + 49/8*
      nf^8*T^3*h^10*B*QL*QRd^4*LL*LLd^2 + 42*nf^8*T^3*h^10*B*QL*QR*QRd^2*LLd*
      LR^2*LRd + 49*nf^8*T^3*h^10*B*QL*QR*QRd^2*LL*LR*LRd^2 + 42*nf^8*T^3*h^10
      *B*QL*QR*QRd^2*LL*LLd^2*LR + 49*nf^8*T^3*h^10*B*QL*QR*QRd^2*LL^2*LLd*LRd
       + 539/60*nf^8*T^3*h^10*B*QL*QR*QRd^5*LLd + 49/6*nf^8*T^3*h^10*B*QL*QR^2
      *LLd*LR^3*LRd + 21/2*nf^8*T^3*h^10*B*QL*QR^2*LL*LR^2*LRd^2 + 49/4*nf^8*
      T^3*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 21*nf^8*T^3*h^10*B*QL*QR^2*LL^2*LLd*
      LR*LRd + 49/12*nf^8*T^3*h^10*B*QL*QR^2*LL^3*LRd^2 + 7/2*nf^8*T^3*h^10*B*
      QL*QR^2*LL^3*LLd^2 + 42*nf^8*T^3*h^10*B*QL*QR^2*QRd^3*LLd*LR + 49*nf^8*
      T^3*h^10*B*QL*QR^2*QRd^3*LL*LRd + 49/2*nf^8*T^3*h^10*B*QL*QR^3*QRd*LLd*
      LR^2 + 42*nf^8*T^3*h^10*B*QL*QR^3*QRd*LL*LR*LRd + 21*nf^8*T^3*h^10*B*QL*
      QR^3*QRd*LL^2*LLd + 77/4*nf^8*T^3*h^10*B*QL*QR^4*QRd^2*LL + 49/12*nf^8*
      T^3*h^10*B*QL*QR^5*LL*LR + 7/3*nf^8*T^3*h^10*B*QL*QLd*LR^3*LRd^3 + 49/6*
      nf^8*T^3*h^10*B*QL*QLd*LLd^2*LR^3*LRd + 21*nf^8*T^3*h^10*B*QL*QLd*LL*LLd
      *LR^2*LRd^2 + 49/6*nf^8*T^3*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 49/6*nf^8*T^3*
      h^10*B*QL*QLd*LL^2*LR*LRd^3 + 21*nf^8*T^3*h^10*B*QL*QLd*LL^2*LLd^2*LR*
      LRd + 49/6*nf^8*T^3*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 7/3*nf^8*T^3*h^10*B*
      QL*QLd*LL^3*LLd^3 + 49/2*nf^8*T^3*h^10*B*QL*QLd*QRd^3*LR*LRd^2 + 21*nf^8
      *T^3*h^10*B*QL*QLd*QRd^3*LLd^2*LR + 49*nf^8*T^3*h^10*B*QL*QLd*QRd^3*LL*
      LLd*LRd + 42*nf^8*T^3*h^10*B*QL*QLd*QR*QRd*LR^2*LRd^2 + 49*nf^8*T^3*h^10
      *B*QL*QLd*QR*QRd*LLd^2*LR^2 + 168*nf^8*T^3*h^10*B*QL*QLd*QR*QRd*LL*LLd*
      LR*LRd + 49*nf^8*T^3*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 + 42*nf^8*T^3*h^10*
      B*QL*QLd*QR*QRd*LL^2*LLd^2 + 539/12*nf^8*T^3*h^10*B*QL*QLd*QR*QRd^4*LRd
       + 126*nf^8*T^3*h^10*B*QL*QLd*QR^2*QRd^2*LR*LRd + 126*nf^8*T^3*h^10*B*QL
      *QLd*QR^2*QRd^2*LL*LLd + 49/2*nf^8*T^3*h^10*B*QL*QLd*QR^3*LR^2*LRd + 49*
      nf^8*T^3*h^10*B*QL*QLd*QR^3*LL*LLd*LR + 21*nf^8*T^3*h^10*B*QL*QLd*QR^3*
      LL^2*LRd + 161/3*nf^8*T^3*h^10*B*QL*QLd*QR^3*QRd^3 + 539/12*nf^8*T^3*
      h^10*B*QL*QLd*QR^4*QRd*LR + 63*nf^8*T^3*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd
       + 147/4*nf^8*T^3*h^10*B*QL*QLd^2*QRd^2*LL*LRd^2 + 63/2*nf^8*T^3*h^10*B*
      QL*QLd^2*QRd^2*LL*LLd^2 + 49*nf^8*T^3*h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd +
      42*nf^8*T^3*h^10*B*QL*QLd^2*QR*LL*LR*LRd^2 + 49*nf^8*T^3*h^10*B*QL*QLd^2
      *QR*LL*LLd^2*LR + 42*nf^8*T^3*h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 77*nf^8*
      T^3*h^10*B*QL*QLd^2*QR*QRd^3*LLd + 147*nf^8*T^3*h^10*B*QL*QLd^2*QR^2*QRd
      *LLd*LR + 126*nf^8*T^3*h^10*B*QL*QLd^2*QR^2*QRd*LL*LRd + 539/24*nf^8*T^3
      *h^10*B*QL*QLd^2*QR^4*LL + 21*nf^8*T^3*h^10*B*QL*QLd^3*QRd*LR*LRd^2 + 49/
      2*nf^8*T^3*h^10*B*QL*QLd^3*QRd*LLd^2*LR + 42*nf^8*T^3*h^10*B*QL*QLd^3*
      QRd*LL*LLd*LRd + 77*nf^8*T^3*h^10*B*QL*QLd^3*QR*QRd^2*LRd + 49*nf^8*T^3*
      h^10*B*QL*QLd^3*QR^2*LR*LRd + 49*nf^8*T^3*h^10*B*QL*QLd^3*QR^2*LL*LLd +
      1127/18*nf^8*T^3*h^10*B*QL*QLd^3*QR^3*QRd + 49/4*nf^8*T^3*h^10*B*QL*
      QLd^4*LLd*LR*LRd + 21/4*nf^8*T^3*h^10*B*QL*QLd^4*LL*LRd^2 + 49/8*nf^8*
      T^3*h^10*B*QL*QLd^4*LL*LLd^2 + 539/12*nf^8*T^3*h^10*B*QL*QLd^4*QR*QRd*
      LLd + 539/60*nf^8*T^3*h^10*B*QL*QLd^5*QR*LRd + 49/4*nf^8*T^3*h^10*B*QL^2
      *QRd^2*LR^2*LRd^2 + 21/2*nf^8*T^3*h^10*B*QL^2*QRd^2*LLd^2*LR^2 + 49*nf^8
      *T^3*h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd + 49/2*nf^8*T^3*h^10*B*QL^2*QRd^2*
      LL^2*LRd^2 + 49/4*nf^8*T^3*h^10*B*QL^2*QRd^2*LL^2*LLd^2 + 539/60*nf^8*
      T^3*h^10*B*QL^2*QRd^5*LRd + 7/2*nf^8*T^3*h^10*B*QL^2*QR*LR^3*LRd^2 + 49/
      12*nf^8*T^3*h^10*B*QL^2*QR*LLd^2*LR^3 + 21*nf^8*T^3*h^10*B*QL^2*QR*LL*
      LLd*LR^2*LRd + 49/4*nf^8*T^3*h^10*B*QL^2*QR*LL^2*LR*LRd^2 + 21/2*nf^8*
      T^3*h^10*B*QL^2*QR*LL^2*LLd^2*LR + 49/6*nf^8*T^3*h^10*B*QL^2*QR*LL^3*LLd
      *LRd + 49*nf^8*T^3*h^10*B*QL^2*QR*QRd^3*LR*LRd + 49*nf^8*T^3*h^10*B*QL^2
      *QR*QRd^3*LL*LLd + 63/2*nf^8*T^3*h^10*B*QL^2*QR^2*QRd*LR^2*LRd + 63*nf^8
      *T^3*h^10*B*QL^2*QR^2*QRd*LL*LLd*LR + 147/4*nf^8*T^3*h^10*B*QL^2*QR^2*
      QRd*LL^2*LRd + 1127/48*nf^8*T^3*h^10*B*QL^2*QR^2*QRd^4 + 77/2*nf^8*T^3*
      h^10*B*QL^2*QR^3*QRd^2*LR + 245/48*nf^8*T^3*h^10*B*QL^2*QR^4*LR^2 + 35/8
      *nf^8*T^3*h^10*B*QL^2*QR^4*LL^2 + 42*nf^8*T^3*h^10*B*QL^2*QLd*QRd*LLd*
      LR^2*LRd + 49*nf^8*T^3*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2 + 42*nf^8*T^3*
      h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR + 49*nf^8*T^3*h^10*B*QL^2*QLd*QRd*LL^2*
      LLd*LRd + 539/24*nf^8*T^3*h^10*B*QL^2*QLd*QRd^4*LLd + 126*nf^8*T^3*h^10*
      B*QL^2*QLd*QR*QRd^2*LLd*LR + 147*nf^8*T^3*h^10*B*QL^2*QLd*QR*QRd^2*LL*
      LRd + 147/4*nf^8*T^3*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 63*nf^8*T^3*h^10*B*
      QL^2*QLd*QR^2*LL*LR*LRd + 63/2*nf^8*T^3*h^10*B*QL^2*QLd*QR^2*LL^2*LLd +
      77*nf^8*T^3*h^10*B*QL^2*QLd*QR^3*QRd*LL + 21/2*nf^8*T^3*h^10*B*QL^2*
      QLd^2*LR^2*LRd^2 + 49/4*nf^8*T^3*h^10*B*QL^2*QLd^2*LLd^2*LR^2 + 42*nf^8*
      T^3*h^10*B*QL^2*QLd^2*LL*LLd*LR*LRd + 49/4*nf^8*T^3*h^10*B*QL^2*QLd^2*
      LL^2*LRd^2 + 21/2*nf^8*T^3*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 539/12*nf^8*
      T^3*h^10*B*QL^2*QLd^2*QRd^3*LRd + 126*nf^8*T^3*h^10*B*QL^2*QLd^2*QR*QRd*
      LR*LRd + 126*nf^8*T^3*h^10*B*QL^2*QLd^2*QR*QRd*LL*LLd + 483/4*nf^8*T^3*
      h^10*B*QL^2*QLd^2*QR^2*QRd^2 + 539/12*nf^8*T^3*h^10*B*QL^2*QLd^2*QR^3*LR
       + 77/2*nf^8*T^3*h^10*B*QL^2*QLd^3*QRd^2*LLd + 49*nf^8*T^3*h^10*B*QL^2*
      QLd^3*QR*LLd*LR + 42*nf^8*T^3*h^10*B*QL^2*QLd^3*QR*LL*LRd + 77/4*nf^8*
      T^3*h^10*B*QL^2*QLd^4*QRd*LRd + 1127/48*nf^8*T^3*h^10*B*QL^2*QLd^4*QR^2
       + 539/120*nf^8*T^3*h^10*B*QL^2*QLd^5*LLd + 7/3*nf^8*T^3*h^10*B*QL^3*LLd
      *LR^3*LRd + 49/12*nf^8*T^3*h^10*B*QL^3*LL*LR^2*LRd^2 + 7/2*nf^8*T^3*h^10
      *B*QL^3*LL*LLd^2*LR^2 + 49/6*nf^8*T^3*h^10*B*QL^3*LL^2*LLd*LR*LRd + 49/
      18*nf^8*T^3*h^10*B*QL^3*LL^3*LRd^2 + 49/36*nf^8*T^3*h^10*B*QL^3*LL^3*
      LLd^2 + 49/3*nf^8*T^3*h^10*B*QL^3*QRd^3*LLd*LR + 98/3*nf^8*T^3*h^10*B*
      QL^3*QRd^3*LL*LRd + 21*nf^8*T^3*h^10*B*QL^3*QR*QRd*LLd*LR^2 + 49*nf^8*
      T^3*h^10*B*QL^3*QR*QRd*LL*LR*LRd + 49/2*nf^8*T^3*h^10*B*QL^3*QR*QRd*LL^2
      *LLd + 539/12*nf^8*T^3*h^10*B*QL^3*QR^2*QRd^2*LL + 35/3*nf^8*T^3*h^10*B*
      QL^3*QR^3*LL*LR + 49*nf^8*T^3*h^10*B*QL^3*QLd*QRd^2*LR*LRd + 49*nf^8*T^3
      *h^10*B*QL^3*QLd*QRd^2*LL*LLd + 21*nf^8*T^3*h^10*B*QL^3*QLd*QR*LR^2*LRd
       + 42*nf^8*T^3*h^10*B*QL^3*QLd*QR*LL*LLd*LR + 49/2*nf^8*T^3*h^10*B*QL^3*
      QLd*QR*LL^2*LRd + 1127/18*nf^8*T^3*h^10*B*QL^3*QLd*QR*QRd^3 + 77*nf^8*
      T^3*h^10*B*QL^3*QLd*QR^2*QRd*LR + 42*nf^8*T^3*h^10*B*QL^3*QLd^2*QRd*LLd*
      LR + 49*nf^8*T^3*h^10*B*QL^3*QLd^2*QRd*LL*LRd + 77/2*nf^8*T^3*h^10*B*
      QL^3*QLd^2*QR^2*LL + 14*nf^8*T^3*h^10*B*QL^3*QLd^3*LR*LRd + 14*nf^8*T^3*
      h^10*B*QL^3*QLd^3*LL*LLd + 161/3*nf^8*T^3*h^10*B*QL^3*QLd^3*QR*QRd + 49/
      8*nf^8*T^3*h^10*B*QL^4*QRd*LR^2*LRd + 49/4*nf^8*T^3*h^10*B*QL^4*QRd*LL*
      LLd*LR + 49/4*nf^8*T^3*h^10*B*QL^4*QRd*LL^2*LRd + 1127/144*nf^8*T^3*h^10
      *B*QL^4*QRd^4 + 539/24*nf^8*T^3*h^10*B*QL^4*QR*QRd^2*LR + 35/8*nf^8*T^3*
      h^10*B*QL^4*QR^2*LR^2 + 245/48*nf^8*T^3*h^10*B*QL^4*QR^2*LL^2 + 21/4*
      nf^8*T^3*h^10*B*QL^4*QLd*LLd*LR^2 + 49/4*nf^8*T^3*h^10*B*QL^4*QLd*LL*LR*
      LRd + 49/8*nf^8*T^3*h^10*B*QL^4*QLd*LL^2*LLd + 539/12*nf^8*T^3*h^10*B*
      QL^4*QLd*QR*QRd*LL + 1127/48*nf^8*T^3*h^10*B*QL^4*QLd^2*QRd^2 + 77/4*
      nf^8*T^3*h^10*B*QL^4*QLd^2*QR*LR + 161/48*nf^8*T^3*h^10*B*QL^4*QLd^4 +
      539/60*nf^8*T^3*h^10*B*QL^5*QRd^2*LL + 49/12*nf^8*T^3*h^10*B*QL^5*QR*LL*
      LR + 539/60*nf^8*T^3*h^10*B*QL^5*QLd*QRd*LR + 539/120*nf^8*T^3*h^10*B*
      QL^5*QLd^2*LL + 49/144*nf^8*T^3*h^10*B*QL^6*LR^2 + 49/72*nf^8*T^3*h^10*B
      *QL^6*LL^2 + 231/64*nf^8*T^3*h^10*p^2*LR^4*LRd^4 + 2345/96*nf^8*T^3*h^10
      *p^2*LLd^2*LR^4*LRd^2 + 931/144*nf^8*T^3*h^10*p^2*LLd^4*LR^4 + 231/4*
      nf^8*T^3*h^10*p^2*LL*LLd*LR^3*LRd^3 + 2345/36*nf^8*T^3*h^10*p^2*LL*LLd^3
      *LR^3*LRd + 2345/96*nf^8*T^3*h^10*p^2*LL^2*LR^2*LRd^4 + 2079/16*nf^8*T^3
      *h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 2345/96*nf^8*T^3*h^10*p^2*LL^2*LLd^4*
      LR^2 + 2345/36*nf^8*T^3*h^10*p^2*LL^3*LLd*LR*LRd^3 + 231/4*nf^8*T^3*h^10
      *p^2*LL^3*LLd^3*LR*LRd + 931/144*nf^8*T^3*h^10*p^2*LL^4*LRd^4 + 2345/96*
      nf^8*T^3*h^10*p^2*LL^4*LLd^2*LRd^2 + 231/64*nf^8*T^3*h^10*p^2*LL^4*LLd^4
       + 2345/72*nf^8*T^3*h^10*p^2*QRd^3*LR^2*LRd^3 + 693/8*nf^8*T^3*h^10*p^2*
      QRd^3*LLd^2*LR^2*LRd + 2345/12*nf^8*T^3*h^10*p^2*QRd^3*LL*LLd*LR*LRd^2
       + 231/4*nf^8*T^3*h^10*p^2*QRd^3*LL*LLd^3*LR + 931/18*nf^8*T^3*h^10*p^2*
      QRd^3*LL^2*LRd^3 + 2345/24*nf^8*T^3*h^10*p^2*QRd^3*LL^2*LLd^2*LRd + 931/
      72*nf^8*T^3*h^10*p^2*QRd^6*LRd^2 + 2345/288*nf^8*T^3*h^10*p^2*QRd^6*
      LLd^2 + 231/4*nf^8*T^3*h^10*p^2*QR*QRd*LR^3*LRd^3 + 2345/12*nf^8*T^3*
      h^10*p^2*QR*QRd*LLd^2*LR^3*LRd + 2079/4*nf^8*T^3*h^10*p^2*QR*QRd*LL*LLd*
      LR^2*LRd^2 + 2345/12*nf^8*T^3*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 2345/12*
      nf^8*T^3*h^10*p^2*QR*QRd*LL^2*LR*LRd^3 + 2079/4*nf^8*T^3*h^10*p^2*QR*QRd
      *LL^2*LLd^2*LR*LRd + 2345/12*nf^8*T^3*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 +
      231/4*nf^8*T^3*h^10*p^2*QR*QRd*LL^3*LLd^3 + 2345/16*nf^8*T^3*h^10*p^2*QR
      *QRd^4*LR*LRd^2 + 2079/16*nf^8*T^3*h^10*p^2*QR*QRd^4*LLd^2*LR + 2345/8*
      nf^8*T^3*h^10*p^2*QR*QRd^4*LL*LLd*LRd + 2079/8*nf^8*T^3*h^10*p^2*QR^2*
      QRd^2*LR^2*LRd^2 + 2345/8*nf^8*T^3*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 2079/
      2*nf^8*T^3*h^10*p^2*QR^2*QRd^2*LL*LLd*LR*LRd + 2345/8*nf^8*T^3*h^10*p^2*
      QR^2*QRd^2*LL^2*LRd^2 + 2079/8*nf^8*T^3*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2
       + 5159/48*nf^8*T^3*h^10*p^2*QR^2*QRd^5*LRd + 2345/72*nf^8*T^3*h^10*p^2*
      QR^3*LR^3*LRd^2 + 931/18*nf^8*T^3*h^10*p^2*QR^3*LLd^2*LR^3 + 2345/12*
      nf^8*T^3*h^10*p^2*QR^3*LL*LLd*LR^2*LRd + 693/8*nf^8*T^3*h^10*p^2*QR^3*
      LL^2*LR*LRd^2 + 2345/24*nf^8*T^3*h^10*p^2*QR^3*LL^2*LLd^2*LR + 231/4*
      nf^8*T^3*h^10*p^2*QR^3*LL^3*LLd*LRd + 693/2*nf^8*T^3*h^10*p^2*QR^3*QRd^3
      *LR*LRd + 693/2*nf^8*T^3*h^10*p^2*QR^3*QRd^3*LL*LLd + 2345/16*nf^8*T^3*
      h^10*p^2*QR^4*QRd*LR^2*LRd + 2345/8*nf^8*T^3*h^10*p^2*QR^4*QRd*LL*LLd*LR
       + 2079/16*nf^8*T^3*h^10*p^2*QR^4*QRd*LL^2*LRd + 5313/64*nf^8*T^3*h^10*
      p^2*QR^4*QRd^4 + 5159/48*nf^8*T^3*h^10*p^2*QR^5*QRd^2*LR + 931/72*nf^8*
      T^3*h^10*p^2*QR^6*LR^2 + 2345/288*nf^8*T^3*h^10*p^2*QR^6*LL^2 + 2079/8*
      nf^8*T^3*h^10*p^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 2345/24*nf^8*T^3*h^10*p^2*
      QLd*QRd^2*LLd^3*LR^2 + 2345/12*nf^8*T^3*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3
       + 2079/4*nf^8*T^3*h^10*p^2*QLd*QRd^2*LL*LLd^2*LR*LRd + 2345/8*nf^8*T^3*
      h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 693/8*nf^8*T^3*h^10*p^2*QLd*QRd^2*
      LL^2*LLd^3 + 2345/24*nf^8*T^3*h^10*p^2*QLd*QRd^5*LLd*LRd + 2345/12*nf^8*
      T^3*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 + 931/9*nf^8*T^3*h^10*p^2*QLd*QR*
      LLd^3*LR^3 + 693/4*nf^8*T^3*h^10*p^2*QLd*QR*LL*LR^2*LRd^3 + 2345/4*nf^8*
      T^3*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd + 2079/4*nf^8*T^3*h^10*p^2*QLd*QR*
      LL^2*LLd*LR*LRd^2 + 2345/12*nf^8*T^3*h^10*p^2*QLd*QR*LL^2*LLd^3*LR +
      2345/36*nf^8*T^3*h^10*p^2*QLd*QR*LL^3*LRd^3 + 693/4*nf^8*T^3*h^10*p^2*
      QLd*QR*LL^3*LLd^2*LRd + 2079/2*nf^8*T^3*h^10*p^2*QLd*QR*QRd^3*LLd*LR*LRd
       + 2345/4*nf^8*T^3*h^10*p^2*QLd*QR*QRd^3*LL*LRd^2 + 2079/4*nf^8*T^3*h^10
      *p^2*QLd*QR*QRd^3*LL*LLd^2 + 2345/2*nf^8*T^3*h^10*p^2*QLd*QR^2*QRd*LLd*
      LR^2*LRd + 2079/2*nf^8*T^3*h^10*p^2*QLd*QR^2*QRd*LL*LR*LRd^2 + 2345/2*
      nf^8*T^3*h^10*p^2*QLd*QR^2*QRd*LL*LLd^2*LR + 2079/2*nf^8*T^3*h^10*p^2*
      QLd*QR^2*QRd*LL^2*LLd*LRd + 7623/16*nf^8*T^3*h^10*p^2*QLd*QR^2*QRd^4*LLd
       + 2345/2*nf^8*T^3*h^10*p^2*QLd*QR^3*QRd^2*LLd*LR + 2079/2*nf^8*T^3*h^10
      *p^2*QLd*QR^3*QRd^2*LL*LRd + 931/4*nf^8*T^3*h^10*p^2*QLd*QR^4*LLd*LR^2
       + 2345/8*nf^8*T^3*h^10*p^2*QLd*QR^4*LL*LR*LRd + 2345/16*nf^8*T^3*h^10*
      p^2*QLd*QR^4*LL^2*LLd + 5159/24*nf^8*T^3*h^10*p^2*QLd*QR^5*QRd*LL + 693/
      8*nf^8*T^3*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 2345/8*nf^8*T^3*h^10*p^2*
      QLd^2*QRd*LLd^2*LR^2*LRd + 2079/4*nf^8*T^3*h^10*p^2*QLd^2*QRd*LL*LLd*LR*
      LRd^2 + 2345/12*nf^8*T^3*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR + 2345/24*nf^8*
      T^3*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 + 2079/8*nf^8*T^3*h^10*p^2*QLd^2*QRd*
      LL^2*LLd^2*LRd + 11725/96*nf^8*T^3*h^10*p^2*QLd^2*QRd^4*LRd^2 + 3465/32*
      nf^8*T^3*h^10*p^2*QLd^2*QRd^4*LLd^2 + 6237/8*nf^8*T^3*h^10*p^2*QLd^2*QR*
      QRd^2*LR*LRd^2 + 7035/8*nf^8*T^3*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 6237/
      4*nf^8*T^3*h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 2345/8*nf^8*T^3*h^10*p^2
      *QLd^2*QR^2*LR^2*LRd^2 + 931/2*nf^8*T^3*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2
       + 2345/2*nf^8*T^3*h^10*p^2*QLd^2*QR^2*LL*LLd*LR*LRd + 2079/8*nf^8*T^3*
      h^10*p^2*QLd^2*QR^2*LL^2*LRd^2 + 2345/8*nf^8*T^3*h^10*p^2*QLd^2*QR^2*
      LL^2*LLd^2 + 7623/8*nf^8*T^3*h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 2345/2*nf^8
      *T^3*h^10*p^2*QLd^2*QR^3*QRd*LR*LRd + 2345/2*nf^8*T^3*h^10*p^2*QLd^2*
      QR^3*QRd*LL*LLd + 53935/96*nf^8*T^3*h^10*p^2*QLd^2*QR^4*QRd^2 + 10241/60
      *nf^8*T^3*h^10*p^2*QLd^2*QR^5*LR + 2345/24*nf^8*T^3*h^10*p^2*QLd^3*LLd*
      LR^2*LRd^2 + 931/18*nf^8*T^3*h^10*p^2*QLd^3*LLd^3*LR^2 + 231/4*nf^8*T^3*
      h^10*p^2*QLd^3*LL*LR*LRd^3 + 2345/12*nf^8*T^3*h^10*p^2*QLd^3*LL*LLd^2*LR
      *LRd + 693/8*nf^8*T^3*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 + 2345/72*nf^8*T^3*
      h^10*p^2*QLd^3*LL^2*LLd^3 + 1155/4*nf^8*T^3*h^10*p^2*QLd^3*QRd^3*LLd*LRd
       + 2345/2*nf^8*T^3*h^10*p^2*QLd^3*QR*QRd*LLd*LR*LRd + 2079/4*nf^8*T^3*
      h^10*p^2*QLd^3*QR*QRd*LL*LRd^2 + 2345/4*nf^8*T^3*h^10*p^2*QLd^3*QR*QRd*
      LL*LLd^2 + 25795/24*nf^8*T^3*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 1862/3*nf^8
      *T^3*h^10*p^2*QLd^3*QR^3*LLd*LR + 2345/6*nf^8*T^3*h^10*p^2*QLd^3*QR^3*LL
      *LRd + 3465/32*nf^8*T^3*h^10*p^2*QLd^4*QRd^2*LRd^2 + 11725/96*nf^8*T^3*
      h^10*p^2*QLd^4*QRd^2*LLd^2 + 2345/16*nf^8*T^3*h^10*p^2*QLd^4*QR*LR*LRd^2
       + 931/4*nf^8*T^3*h^10*p^2*QLd^4*QR*LLd^2*LR + 2345/8*nf^8*T^3*h^10*p^2*
      QLd^4*QR*LL*LLd*LRd + 25795/48*nf^8*T^3*h^10*p^2*QLd^4*QR^2*QRd*LRd +
      21413/144*nf^8*T^3*h^10*p^2*QLd^4*QR^4 + 2345/24*nf^8*T^3*h^10*p^2*QLd^5
      *QRd*LLd*LRd + 10241/60*nf^8*T^3*h^10*p^2*QLd^5*QR^2*LLd + 2345/288*nf^8
      *T^3*h^10*p^2*QLd^6*LRd^2 + 931/72*nf^8*T^3*h^10*p^2*QLd^6*LLd^2 + 693/4
      *nf^8*T^3*h^10*p^2*QL*QRd*LLd*LR^3*LRd^2 + 2345/36*nf^8*T^3*h^10*p^2*QL*
      QRd*LLd^3*LR^3 + 2345/12*nf^8*T^3*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + 2079/4
      *nf^8*T^3*h^10*p^2*QL*QRd*LL*LLd^2*LR^2*LRd + 2345/4*nf^8*T^3*h^10*p^2*
      QL*QRd*LL^2*LLd*LR*LRd^2 + 693/4*nf^8*T^3*h^10*p^2*QL*QRd*LL^2*LLd^3*LR
       + 931/9*nf^8*T^3*h^10*p^2*QL*QRd*LL^3*LRd^3 + 2345/12*nf^8*T^3*h^10*p^2
      *QL*QRd*LL^3*LLd^2*LRd + 2345/8*nf^8*T^3*h^10*p^2*QL*QRd^4*LLd*LR*LRd +
      931/4*nf^8*T^3*h^10*p^2*QL*QRd^4*LL*LRd^2 + 2345/16*nf^8*T^3*h^10*p^2*QL
      *QRd^4*LL*LLd^2 + 2079/2*nf^8*T^3*h^10*p^2*QL*QR*QRd^2*LLd*LR^2*LRd +
      2345/2*nf^8*T^3*h^10*p^2*QL*QR*QRd^2*LL*LR*LRd^2 + 2079/2*nf^8*T^3*h^10*
      p^2*QL*QR*QRd^2*LL*LLd^2*LR + 2345/2*nf^8*T^3*h^10*p^2*QL*QR*QRd^2*LL^2*
      LLd*LRd + 5159/24*nf^8*T^3*h^10*p^2*QL*QR*QRd^5*LLd + 2345/12*nf^8*T^3*
      h^10*p^2*QL*QR^2*LLd*LR^3*LRd + 2079/8*nf^8*T^3*h^10*p^2*QL*QR^2*LL*LR^2
      *LRd^2 + 2345/8*nf^8*T^3*h^10*p^2*QL*QR^2*LL*LLd^2*LR^2 + 2079/4*nf^8*
      T^3*h^10*p^2*QL*QR^2*LL^2*LLd*LR*LRd + 2345/24*nf^8*T^3*h^10*p^2*QL*QR^2
      *LL^3*LRd^2 + 693/8*nf^8*T^3*h^10*p^2*QL*QR^2*LL^3*LLd^2 + 2079/2*nf^8*
      T^3*h^10*p^2*QL*QR^2*QRd^3*LLd*LR + 2345/2*nf^8*T^3*h^10*p^2*QL*QR^2*
      QRd^3*LL*LRd + 2345/4*nf^8*T^3*h^10*p^2*QL*QR^3*QRd*LLd*LR^2 + 2079/2*
      nf^8*T^3*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd + 2079/4*nf^8*T^3*h^10*p^2*QL*
      QR^3*QRd*LL^2*LLd + 7623/16*nf^8*T^3*h^10*p^2*QL*QR^4*QRd^2*LL + 2345/24
      *nf^8*T^3*h^10*p^2*QL*QR^5*LL*LR + 231/4*nf^8*T^3*h^10*p^2*QL*QLd*LR^3*
      LRd^3 + 2345/12*nf^8*T^3*h^10*p^2*QL*QLd*LLd^2*LR^3*LRd + 2079/4*nf^8*
      T^3*h^10*p^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 2345/12*nf^8*T^3*h^10*p^2*QL*QLd
      *LL*LLd^3*LR^2 + 2345/12*nf^8*T^3*h^10*p^2*QL*QLd*LL^2*LR*LRd^3 + 2079/4
      *nf^8*T^3*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd + 2345/12*nf^8*T^3*h^10*p^2*
      QL*QLd*LL^3*LLd*LRd^2 + 231/4*nf^8*T^3*h^10*p^2*QL*QLd*LL^3*LLd^3 + 2345/
      4*nf^8*T^3*h^10*p^2*QL*QLd*QRd^3*LR*LRd^2 + 2079/4*nf^8*T^3*h^10*p^2*QL*
      QLd*QRd^3*LLd^2*LR + 2345/2*nf^8*T^3*h^10*p^2*QL*QLd*QRd^3*LL*LLd*LRd +
      2079/2*nf^8*T^3*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 2345/2*nf^8*T^3*h^10
      *p^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 4158*nf^8*T^3*h^10*p^2*QL*QLd*QR*QRd*LL*
      LLd*LR*LRd + 2345/2*nf^8*T^3*h^10*p^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 2079/2*
      nf^8*T^3*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 25795/24*nf^8*T^3*h^10*p^2*
      QL*QLd*QR*QRd^4*LRd + 6237/2*nf^8*T^3*h^10*p^2*QL*QLd*QR^2*QRd^2*LR*LRd
       + 6237/2*nf^8*T^3*h^10*p^2*QL*QLd*QR^2*QRd^2*LL*LLd + 2345/4*nf^8*T^3*
      h^10*p^2*QL*QLd*QR^3*LR^2*LRd + 2345/2*nf^8*T^3*h^10*p^2*QL*QLd*QR^3*LL*
      LLd*LR + 2079/4*nf^8*T^3*h^10*p^2*QL*QLd*QR^3*LL^2*LRd + 5313/4*nf^8*T^3
      *h^10*p^2*QL*QLd*QR^3*QRd^3 + 25795/24*nf^8*T^3*h^10*p^2*QL*QLd*QR^4*QRd
      *LR + 6237/4*nf^8*T^3*h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd + 7035/8*nf^8*
      T^3*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 + 6237/8*nf^8*T^3*h^10*p^2*QL*QLd^2
      *QRd^2*LL*LLd^2 + 2345/2*nf^8*T^3*h^10*p^2*QL*QLd^2*QR*LLd*LR^2*LRd +
      2079/2*nf^8*T^3*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 + 2345/2*nf^8*T^3*h^10*
      p^2*QL*QLd^2*QR*LL*LLd^2*LR + 2079/2*nf^8*T^3*h^10*p^2*QL*QLd^2*QR*LL^2*
      LLd*LRd + 7623/4*nf^8*T^3*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 7035/2*nf^8*
      T^3*h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*LR + 6237/2*nf^8*T^3*h^10*p^2*QL*
      QLd^2*QR^2*QRd*LL*LRd + 25795/48*nf^8*T^3*h^10*p^2*QL*QLd^2*QR^4*LL +
      2079/4*nf^8*T^3*h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 + 2345/4*nf^8*T^3*h^10*
      p^2*QL*QLd^3*QRd*LLd^2*LR + 2079/2*nf^8*T^3*h^10*p^2*QL*QLd^3*QRd*LL*LLd
      *LRd + 7623/4*nf^8*T^3*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd + 2345/2*nf^8*T^3*
      h^10*p^2*QL*QLd^3*QR^2*LR*LRd + 2345/2*nf^8*T^3*h^10*p^2*QL*QLd^3*QR^2*
      LL*LLd + 53935/36*nf^8*T^3*h^10*p^2*QL*QLd^3*QR^3*QRd + 2345/8*nf^8*T^3*
      h^10*p^2*QL*QLd^4*LLd*LR*LRd + 2079/16*nf^8*T^3*h^10*p^2*QL*QLd^4*LL*
      LRd^2 + 2345/16*nf^8*T^3*h^10*p^2*QL*QLd^4*LL*LLd^2 + 25795/24*nf^8*T^3*
      h^10*p^2*QL*QLd^4*QR*QRd*LLd + 5159/24*nf^8*T^3*h^10*p^2*QL*QLd^5*QR*LRd
       + 2345/8*nf^8*T^3*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 2079/8*nf^8*T^3*h^10
      *p^2*QL^2*QRd^2*LLd^2*LR^2 + 2345/2*nf^8*T^3*h^10*p^2*QL^2*QRd^2*LL*LLd*
      LR*LRd + 931/2*nf^8*T^3*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 2345/8*nf^8*T^3
      *h^10*p^2*QL^2*QRd^2*LL^2*LLd^2 + 10241/60*nf^8*T^3*h^10*p^2*QL^2*QRd^5*
      LRd + 693/8*nf^8*T^3*h^10*p^2*QL^2*QR*LR^3*LRd^2 + 2345/24*nf^8*T^3*h^10
      *p^2*QL^2*QR*LLd^2*LR^3 + 2079/4*nf^8*T^3*h^10*p^2*QL^2*QR*LL*LLd*LR^2*
      LRd + 2345/8*nf^8*T^3*h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 + 2079/8*nf^8*T^3*
      h^10*p^2*QL^2*QR*LL^2*LLd^2*LR + 2345/12*nf^8*T^3*h^10*p^2*QL^2*QR*LL^3*
      LLd*LRd + 2345/2*nf^8*T^3*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 2345/2*nf^8*
      T^3*h^10*p^2*QL^2*QR*QRd^3*LL*LLd + 6237/8*nf^8*T^3*h^10*p^2*QL^2*QR^2*
      QRd*LR^2*LRd + 6237/4*nf^8*T^3*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR + 7035/8
      *nf^8*T^3*h^10*p^2*QL^2*QR^2*QRd*LL^2*LRd + 53935/96*nf^8*T^3*h^10*p^2*
      QL^2*QR^2*QRd^4 + 7623/8*nf^8*T^3*h^10*p^2*QL^2*QR^3*QRd^2*LR + 11725/96
      *nf^8*T^3*h^10*p^2*QL^2*QR^4*LR^2 + 3465/32*nf^8*T^3*h^10*p^2*QL^2*QR^4*
      LL^2 + 2079/2*nf^8*T^3*h^10*p^2*QL^2*QLd*QRd*LLd*LR^2*LRd + 2345/2*nf^8*
      T^3*h^10*p^2*QL^2*QLd*QRd*LL*LR*LRd^2 + 2079/2*nf^8*T^3*h^10*p^2*QL^2*
      QLd*QRd*LL*LLd^2*LR + 2345/2*nf^8*T^3*h^10*p^2*QL^2*QLd*QRd*LL^2*LLd*LRd
       + 25795/48*nf^8*T^3*h^10*p^2*QL^2*QLd*QRd^4*LLd + 6237/2*nf^8*T^3*h^10*
      p^2*QL^2*QLd*QR*QRd^2*LLd*LR + 7035/2*nf^8*T^3*h^10*p^2*QL^2*QLd*QR*
      QRd^2*LL*LRd + 7035/8*nf^8*T^3*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 + 6237/4*
      nf^8*T^3*h^10*p^2*QL^2*QLd*QR^2*LL*LR*LRd + 6237/8*nf^8*T^3*h^10*p^2*
      QL^2*QLd*QR^2*LL^2*LLd + 7623/4*nf^8*T^3*h^10*p^2*QL^2*QLd*QR^3*QRd*LL
       + 2079/8*nf^8*T^3*h^10*p^2*QL^2*QLd^2*LR^2*LRd^2 + 2345/8*nf^8*T^3*h^10
      *p^2*QL^2*QLd^2*LLd^2*LR^2 + 2079/2*nf^8*T^3*h^10*p^2*QL^2*QLd^2*LL*LLd*
      LR*LRd + 2345/8*nf^8*T^3*h^10*p^2*QL^2*QLd^2*LL^2*LRd^2 + 2079/8*nf^8*
      T^3*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 + 25795/24*nf^8*T^3*h^10*p^2*QL^2*
      QLd^2*QRd^3*LRd + 6237/2*nf^8*T^3*h^10*p^2*QL^2*QLd^2*QR*QRd*LR*LRd +
      6237/2*nf^8*T^3*h^10*p^2*QL^2*QLd^2*QR*QRd*LL*LLd + 47817/16*nf^8*T^3*
      h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 25795/24*nf^8*T^3*h^10*p^2*QL^2*QLd^2*
      QR^3*LR + 7623/8*nf^8*T^3*h^10*p^2*QL^2*QLd^3*QRd^2*LLd + 2345/2*nf^8*
      T^3*h^10*p^2*QL^2*QLd^3*QR*LLd*LR + 2079/2*nf^8*T^3*h^10*p^2*QL^2*QLd^3*
      QR*LL*LRd + 7623/16*nf^8*T^3*h^10*p^2*QL^2*QLd^4*QRd*LRd + 53935/96*nf^8
      *T^3*h^10*p^2*QL^2*QLd^4*QR^2 + 5159/48*nf^8*T^3*h^10*p^2*QL^2*QLd^5*LLd
       + 231/4*nf^8*T^3*h^10*p^2*QL^3*LLd*LR^3*LRd + 2345/24*nf^8*T^3*h^10*p^2
      *QL^3*LL*LR^2*LRd^2 + 693/8*nf^8*T^3*h^10*p^2*QL^3*LL*LLd^2*LR^2 + 2345/
      12*nf^8*T^3*h^10*p^2*QL^3*LL^2*LLd*LR*LRd + 931/18*nf^8*T^3*h^10*p^2*
      QL^3*LL^3*LRd^2 + 2345/72*nf^8*T^3*h^10*p^2*QL^3*LL^3*LLd^2 + 2345/6*
      nf^8*T^3*h^10*p^2*QL^3*QRd^3*LLd*LR + 1862/3*nf^8*T^3*h^10*p^2*QL^3*
      QRd^3*LL*LRd + 2079/4*nf^8*T^3*h^10*p^2*QL^3*QR*QRd*LLd*LR^2 + 2345/2*
      nf^8*T^3*h^10*p^2*QL^3*QR*QRd*LL*LR*LRd + 2345/4*nf^8*T^3*h^10*p^2*QL^3*
      QR*QRd*LL^2*LLd + 25795/24*nf^8*T^3*h^10*p^2*QL^3*QR^2*QRd^2*LL + 1155/4
      *nf^8*T^3*h^10*p^2*QL^3*QR^3*LL*LR + 2345/2*nf^8*T^3*h^10*p^2*QL^3*QLd*
      QRd^2*LR*LRd + 2345/2*nf^8*T^3*h^10*p^2*QL^3*QLd*QRd^2*LL*LLd + 2079/4*
      nf^8*T^3*h^10*p^2*QL^3*QLd*QR*LR^2*LRd + 2079/2*nf^8*T^3*h^10*p^2*QL^3*
      QLd*QR*LL*LLd*LR + 2345/4*nf^8*T^3*h^10*p^2*QL^3*QLd*QR*LL^2*LRd + 53935/
      36*nf^8*T^3*h^10*p^2*QL^3*QLd*QR*QRd^3 + 7623/4*nf^8*T^3*h^10*p^2*QL^3*
      QLd*QR^2*QRd*LR + 2079/2*nf^8*T^3*h^10*p^2*QL^3*QLd^2*QRd*LLd*LR + 2345/
      2*nf^8*T^3*h^10*p^2*QL^3*QLd^2*QRd*LL*LRd + 7623/8*nf^8*T^3*h^10*p^2*
      QL^3*QLd^2*QR^2*LL + 693/2*nf^8*T^3*h^10*p^2*QL^3*QLd^3*LR*LRd + 693/2*
      nf^8*T^3*h^10*p^2*QL^3*QLd^3*LL*LLd + 5313/4*nf^8*T^3*h^10*p^2*QL^3*
      QLd^3*QR*QRd + 2345/16*nf^8*T^3*h^10*p^2*QL^4*QRd*LR^2*LRd + 2345/8*nf^8
      *T^3*h^10*p^2*QL^4*QRd*LL*LLd*LR + 931/4*nf^8*T^3*h^10*p^2*QL^4*QRd*LL^2
      *LRd + 21413/144*nf^8*T^3*h^10*p^2*QL^4*QRd^4 + 25795/48*nf^8*T^3*h^10*
      p^2*QL^4*QR*QRd^2*LR + 3465/32*nf^8*T^3*h^10*p^2*QL^4*QR^2*LR^2 + 11725/
      96*nf^8*T^3*h^10*p^2*QL^4*QR^2*LL^2 + 2079/16*nf^8*T^3*h^10*p^2*QL^4*QLd
      *LLd*LR^2 + 2345/8*nf^8*T^3*h^10*p^2*QL^4*QLd*LL*LR*LRd + 2345/16*nf^8*
      T^3*h^10*p^2*QL^4*QLd*LL^2*LLd + 25795/24*nf^8*T^3*h^10*p^2*QL^4*QLd*QR*
      QRd*LL + 53935/96*nf^8*T^3*h^10*p^2*QL^4*QLd^2*QRd^2 + 7623/16*nf^8*T^3*
      h^10*p^2*QL^4*QLd^2*QR*LR + 5313/64*nf^8*T^3*h^10*p^2*QL^4*QLd^4 + 10241/
      60*nf^8*T^3*h^10*p^2*QL^5*QRd^2*LL + 2345/24*nf^8*T^3*h^10*p^2*QL^5*QR*
      LL*LR + 5159/24*nf^8*T^3*h^10*p^2*QL^5*QLd*QRd*LR + 5159/48*nf^8*T^3*
      h^10*p^2*QL^5*QLd^2*LL + 2345/288*nf^8*T^3*h^10*p^2*QL^6*LR^2 + 931/72*
      nf^8*T^3*h^10*p^2*QL^6*LL^2 + 301/48*nf^8*T^3*h^10*u*p*LR^4*LRd^4 + 1015/
      24*nf^8*T^3*h^10*u*p*LLd^2*LR^4*LRd^2 + 98/9*nf^8*T^3*h^10*u*p*LLd^4*
      LR^4 + 301/3*nf^8*T^3*h^10*u*p*LL*LLd*LR^3*LRd^3 + 1015/9*nf^8*T^3*h^10*
      u*p*LL*LLd^3*LR^3*LRd + 1015/24*nf^8*T^3*h^10*u*p*LL^2*LR^2*LRd^4 + 903/
      4*nf^8*T^3*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 1015/24*nf^8*T^3*h^10*u*p*
      LL^2*LLd^4*LR^2 + 1015/9*nf^8*T^3*h^10*u*p*LL^3*LLd*LR*LRd^3 + 301/3*
      nf^8*T^3*h^10*u*p*LL^3*LLd^3*LR*LRd + 98/9*nf^8*T^3*h^10*u*p*LL^4*LRd^4
       + 1015/24*nf^8*T^3*h^10*u*p*LL^4*LLd^2*LRd^2 + 301/48*nf^8*T^3*h^10*u*p
      *LL^4*LLd^4 + 1015/18*nf^8*T^3*h^10*u*p*QRd^3*LR^2*LRd^3 + 301/2*nf^8*
      T^3*h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 1015/3*nf^8*T^3*h^10*u*p*QRd^3*LL*
      LLd*LR*LRd^2 + 301/3*nf^8*T^3*h^10*u*p*QRd^3*LL*LLd^3*LR + 784/9*nf^8*
      T^3*h^10*u*p*QRd^3*LL^2*LRd^3 + 1015/6*nf^8*T^3*h^10*u*p*QRd^3*LL^2*
      LLd^2*LRd + 196/9*nf^8*T^3*h^10*u*p*QRd^6*LRd^2 + 1015/72*nf^8*T^3*h^10*
      u*p*QRd^6*LLd^2 + 301/3*nf^8*T^3*h^10*u*p*QR*QRd*LR^3*LRd^3 + 1015/3*
      nf^8*T^3*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd + 903*nf^8*T^3*h^10*u*p*QR*QRd*
      LL*LLd*LR^2*LRd^2 + 1015/3*nf^8*T^3*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 + 1015/
      3*nf^8*T^3*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 + 903*nf^8*T^3*h^10*u*p*QR*QRd*
      LL^2*LLd^2*LR*LRd + 1015/3*nf^8*T^3*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 301/
      3*nf^8*T^3*h^10*u*p*QR*QRd*LL^3*LLd^3 + 1015/4*nf^8*T^3*h^10*u*p*QR*
      QRd^4*LR*LRd^2 + 903/4*nf^8*T^3*h^10*u*p*QR*QRd^4*LLd^2*LR + 1015/2*nf^8
      *T^3*h^10*u*p*QR*QRd^4*LL*LLd*LRd + 903/2*nf^8*T^3*h^10*u*p*QR^2*QRd^2*
      LR^2*LRd^2 + 1015/2*nf^8*T^3*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 1806*nf^8*
      T^3*h^10*u*p*QR^2*QRd^2*LL*LLd*LR*LRd + 1015/2*nf^8*T^3*h^10*u*p*QR^2*
      QRd^2*LL^2*LRd^2 + 903/2*nf^8*T^3*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 2233/
      12*nf^8*T^3*h^10*u*p*QR^2*QRd^5*LRd + 1015/18*nf^8*T^3*h^10*u*p*QR^3*
      LR^3*LRd^2 + 784/9*nf^8*T^3*h^10*u*p*QR^3*LLd^2*LR^3 + 1015/3*nf^8*T^3*
      h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 301/2*nf^8*T^3*h^10*u*p*QR^3*LL^2*LR*
      LRd^2 + 1015/6*nf^8*T^3*h^10*u*p*QR^3*LL^2*LLd^2*LR + 301/3*nf^8*T^3*
      h^10*u*p*QR^3*LL^3*LLd*LRd + 602*nf^8*T^3*h^10*u*p*QR^3*QRd^3*LR*LRd +
      602*nf^8*T^3*h^10*u*p*QR^3*QRd^3*LL*LLd + 1015/4*nf^8*T^3*h^10*u*p*QR^4*
      QRd*LR^2*LRd + 1015/2*nf^8*T^3*h^10*u*p*QR^4*QRd*LL*LLd*LR + 903/4*nf^8*
      T^3*h^10*u*p*QR^4*QRd*LL^2*LRd + 6923/48*nf^8*T^3*h^10*u*p*QR^4*QRd^4 +
      2233/12*nf^8*T^3*h^10*u*p*QR^5*QRd^2*LR + 196/9*nf^8*T^3*h^10*u*p*QR^6*
      LR^2 + 1015/72*nf^8*T^3*h^10*u*p*QR^6*LL^2 + 903/2*nf^8*T^3*h^10*u*p*QLd
      *QRd^2*LLd*LR^2*LRd^2 + 1015/6*nf^8*T^3*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 +
      1015/3*nf^8*T^3*h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 903*nf^8*T^3*h^10*u*p*
      QLd*QRd^2*LL*LLd^2*LR*LRd + 1015/2*nf^8*T^3*h^10*u*p*QLd*QRd^2*LL^2*LLd*
      LRd^2 + 301/2*nf^8*T^3*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 1015/6*nf^8*T^3*
      h^10*u*p*QLd*QRd^5*LLd*LRd + 1015/3*nf^8*T^3*h^10*u*p*QLd*QR*LLd*LR^3*
      LRd^2 + 1568/9*nf^8*T^3*h^10*u*p*QLd*QR*LLd^3*LR^3 + 301*nf^8*T^3*h^10*u
      *p*QLd*QR*LL*LR^2*LRd^3 + 1015*nf^8*T^3*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*
      LRd + 903*nf^8*T^3*h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 1015/3*nf^8*T^3*
      h^10*u*p*QLd*QR*LL^2*LLd^3*LR + 1015/9*nf^8*T^3*h^10*u*p*QLd*QR*LL^3*
      LRd^3 + 301*nf^8*T^3*h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 1806*nf^8*T^3*h^10
      *u*p*QLd*QR*QRd^3*LLd*LR*LRd + 1015*nf^8*T^3*h^10*u*p*QLd*QR*QRd^3*LL*
      LRd^2 + 903*nf^8*T^3*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 2030*nf^8*T^3*h^10
      *u*p*QLd*QR^2*QRd*LLd*LR^2*LRd + 1806*nf^8*T^3*h^10*u*p*QLd*QR^2*QRd*LL*
      LR*LRd^2 + 2030*nf^8*T^3*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR + 1806*nf^8*
      T^3*h^10*u*p*QLd*QR^2*QRd*LL^2*LLd*LRd + 3311/4*nf^8*T^3*h^10*u*p*QLd*
      QR^2*QRd^4*LLd + 2030*nf^8*T^3*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 1806*
      nf^8*T^3*h^10*u*p*QLd*QR^3*QRd^2*LL*LRd + 392*nf^8*T^3*h^10*u*p*QLd*QR^4
      *LLd*LR^2 + 1015/2*nf^8*T^3*h^10*u*p*QLd*QR^4*LL*LR*LRd + 1015/4*nf^8*
      T^3*h^10*u*p*QLd*QR^4*LL^2*LLd + 2233/6*nf^8*T^3*h^10*u*p*QLd*QR^5*QRd*
      LL + 301/2*nf^8*T^3*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 + 1015/2*nf^8*T^3*h^10
      *u*p*QLd^2*QRd*LLd^2*LR^2*LRd + 903*nf^8*T^3*h^10*u*p*QLd^2*QRd*LL*LLd*
      LR*LRd^2 + 1015/3*nf^8*T^3*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR + 1015/6*nf^8*
      T^3*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 903/2*nf^8*T^3*h^10*u*p*QLd^2*QRd*
      LL^2*LLd^2*LRd + 5075/24*nf^8*T^3*h^10*u*p*QLd^2*QRd^4*LRd^2 + 1505/8*
      nf^8*T^3*h^10*u*p*QLd^2*QRd^4*LLd^2 + 2709/2*nf^8*T^3*h^10*u*p*QLd^2*QR*
      QRd^2*LR*LRd^2 + 3045/2*nf^8*T^3*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR + 2709
      *nf^8*T^3*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 1015/2*nf^8*T^3*h^10*u*p*
      QLd^2*QR^2*LR^2*LRd^2 + 784*nf^8*T^3*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 +
      2030*nf^8*T^3*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 903/2*nf^8*T^3*h^10*u*
      p*QLd^2*QR^2*LL^2*LRd^2 + 1015/2*nf^8*T^3*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2
       + 3311/2*nf^8*T^3*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 2030*nf^8*T^3*h^10*u*
      p*QLd^2*QR^3*QRd*LR*LRd + 2030*nf^8*T^3*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd
       + 23345/24*nf^8*T^3*h^10*u*p*QLd^2*QR^4*QRd^2 + 4312/15*nf^8*T^3*h^10*u
      *p*QLd^2*QR^5*LR + 1015/6*nf^8*T^3*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 + 784/9
      *nf^8*T^3*h^10*u*p*QLd^3*LLd^3*LR^2 + 301/3*nf^8*T^3*h^10*u*p*QLd^3*LL*
      LR*LRd^3 + 1015/3*nf^8*T^3*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd + 301/2*nf^8*
      T^3*h^10*u*p*QLd^3*LL^2*LLd*LRd^2 + 1015/18*nf^8*T^3*h^10*u*p*QLd^3*LL^2
      *LLd^3 + 1505/3*nf^8*T^3*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 2030*nf^8*T^3*
      h^10*u*p*QLd^3*QR*QRd*LLd*LR*LRd + 903*nf^8*T^3*h^10*u*p*QLd^3*QR*QRd*LL
      *LRd^2 + 1015*nf^8*T^3*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 11165/6*nf^8*T^3
      *h^10*u*p*QLd^3*QR^2*QRd^2*LLd + 3136/3*nf^8*T^3*h^10*u*p*QLd^3*QR^3*LLd
      *LR + 2030/3*nf^8*T^3*h^10*u*p*QLd^3*QR^3*LL*LRd + 1505/8*nf^8*T^3*h^10*
      u*p*QLd^4*QRd^2*LRd^2 + 5075/24*nf^8*T^3*h^10*u*p*QLd^4*QRd^2*LLd^2 +
      1015/4*nf^8*T^3*h^10*u*p*QLd^4*QR*LR*LRd^2 + 392*nf^8*T^3*h^10*u*p*QLd^4
      *QR*LLd^2*LR + 1015/2*nf^8*T^3*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 11165/12*
      nf^8*T^3*h^10*u*p*QLd^4*QR^2*QRd*LRd + 2254/9*nf^8*T^3*h^10*u*p*QLd^4*
      QR^4 + 1015/6*nf^8*T^3*h^10*u*p*QLd^5*QRd*LLd*LRd + 4312/15*nf^8*T^3*
      h^10*u*p*QLd^5*QR^2*LLd + 1015/72*nf^8*T^3*h^10*u*p*QLd^6*LRd^2 + 196/9*
      nf^8*T^3*h^10*u*p*QLd^6*LLd^2 + 301*nf^8*T^3*h^10*u*p*QL*QRd*LLd*LR^3*
      LRd^2 + 1015/9*nf^8*T^3*h^10*u*p*QL*QRd*LLd^3*LR^3 + 1015/3*nf^8*T^3*
      h^10*u*p*QL*QRd*LL*LR^2*LRd^3 + 903*nf^8*T^3*h^10*u*p*QL*QRd*LL*LLd^2*
      LR^2*LRd + 1015*nf^8*T^3*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 + 301*nf^8*
      T^3*h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 1568/9*nf^8*T^3*h^10*u*p*QL*QRd*LL^3
      *LRd^3 + 1015/3*nf^8*T^3*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 1015/2*nf^8*
      T^3*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 392*nf^8*T^3*h^10*u*p*QL*QRd^4*LL*
      LRd^2 + 1015/4*nf^8*T^3*h^10*u*p*QL*QRd^4*LL*LLd^2 + 1806*nf^8*T^3*h^10*
      u*p*QL*QR*QRd^2*LLd*LR^2*LRd + 2030*nf^8*T^3*h^10*u*p*QL*QR*QRd^2*LL*LR*
      LRd^2 + 1806*nf^8*T^3*h^10*u*p*QL*QR*QRd^2*LL*LLd^2*LR + 2030*nf^8*T^3*
      h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 2233/6*nf^8*T^3*h^10*u*p*QL*QR*QRd^5
      *LLd + 1015/3*nf^8*T^3*h^10*u*p*QL*QR^2*LLd*LR^3*LRd + 903/2*nf^8*T^3*
      h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 1015/2*nf^8*T^3*h^10*u*p*QL*QR^2*LL*
      LLd^2*LR^2 + 903*nf^8*T^3*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd + 1015/6*nf^8
      *T^3*h^10*u*p*QL*QR^2*LL^3*LRd^2 + 301/2*nf^8*T^3*h^10*u*p*QL*QR^2*LL^3*
      LLd^2 + 1806*nf^8*T^3*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 2030*nf^8*T^3*h^10
      *u*p*QL*QR^2*QRd^3*LL*LRd + 1015*nf^8*T^3*h^10*u*p*QL*QR^3*QRd*LLd*LR^2
       + 1806*nf^8*T^3*h^10*u*p*QL*QR^3*QRd*LL*LR*LRd + 903*nf^8*T^3*h^10*u*p*
      QL*QR^3*QRd*LL^2*LLd + 3311/4*nf^8*T^3*h^10*u*p*QL*QR^4*QRd^2*LL + 1015/
      6*nf^8*T^3*h^10*u*p*QL*QR^5*LL*LR + 301/3*nf^8*T^3*h^10*u*p*QL*QLd*LR^3*
      LRd^3 + 1015/3*nf^8*T^3*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd + 903*nf^8*T^3*
      h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 1015/3*nf^8*T^3*h^10*u*p*QL*QLd*LL*
      LLd^3*LR^2 + 1015/3*nf^8*T^3*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 + 903*nf^8*
      T^3*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 1015/3*nf^8*T^3*h^10*u*p*QL*QLd*
      LL^3*LLd*LRd^2 + 301/3*nf^8*T^3*h^10*u*p*QL*QLd*LL^3*LLd^3 + 1015*nf^8*
      T^3*h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 + 903*nf^8*T^3*h^10*u*p*QL*QLd*QRd^3*
      LLd^2*LR + 2030*nf^8*T^3*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd + 1806*nf^8*
      T^3*h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 + 2030*nf^8*T^3*h^10*u*p*QL*QLd*QR
      *QRd*LLd^2*LR^2 + 7224*nf^8*T^3*h^10*u*p*QL*QLd*QR*QRd*LL*LLd*LR*LRd +
      2030*nf^8*T^3*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 1806*nf^8*T^3*h^10*u*p
      *QL*QLd*QR*QRd*LL^2*LLd^2 + 11165/6*nf^8*T^3*h^10*u*p*QL*QLd*QR*QRd^4*
      LRd + 5418*nf^8*T^3*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd + 5418*nf^8*T^3*
      h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd + 1015*nf^8*T^3*h^10*u*p*QL*QLd*QR^3*
      LR^2*LRd + 2030*nf^8*T^3*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR + 903*nf^8*T^3*
      h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 6923/3*nf^8*T^3*h^10*u*p*QL*QLd*QR^3*
      QRd^3 + 11165/6*nf^8*T^3*h^10*u*p*QL*QLd*QR^4*QRd*LR + 2709*nf^8*T^3*
      h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd + 3045/2*nf^8*T^3*h^10*u*p*QL*QLd^2*
      QRd^2*LL*LRd^2 + 2709/2*nf^8*T^3*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 + 2030
      *nf^8*T^3*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd + 1806*nf^8*T^3*h^10*u*p*QL*
      QLd^2*QR*LL*LR*LRd^2 + 2030*nf^8*T^3*h^10*u*p*QL*QLd^2*QR*LL*LLd^2*LR +
      1806*nf^8*T^3*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 3311*nf^8*T^3*h^10*u*p
      *QL*QLd^2*QR*QRd^3*LLd + 6090*nf^8*T^3*h^10*u*p*QL*QLd^2*QR^2*QRd*LLd*LR
       + 5418*nf^8*T^3*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd + 11165/12*nf^8*T^3*
      h^10*u*p*QL*QLd^2*QR^4*LL + 903*nf^8*T^3*h^10*u*p*QL*QLd^3*QRd*LR*LRd^2
       + 1015*nf^8*T^3*h^10*u*p*QL*QLd^3*QRd*LLd^2*LR + 1806*nf^8*T^3*h^10*u*p
      *QL*QLd^3*QRd*LL*LLd*LRd + 3311*nf^8*T^3*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd
       + 2030*nf^8*T^3*h^10*u*p*QL*QLd^3*QR^2*LR*LRd + 2030*nf^8*T^3*h^10*u*p*
      QL*QLd^3*QR^2*LL*LLd + 23345/9*nf^8*T^3*h^10*u*p*QL*QLd^3*QR^3*QRd +
      1015/2*nf^8*T^3*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 903/4*nf^8*T^3*h^10*u*p*
      QL*QLd^4*LL*LRd^2 + 1015/4*nf^8*T^3*h^10*u*p*QL*QLd^4*LL*LLd^2 + 11165/6
      *nf^8*T^3*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 2233/6*nf^8*T^3*h^10*u*p*QL*
      QLd^5*QR*LRd + 1015/2*nf^8*T^3*h^10*u*p*QL^2*QRd^2*LR^2*LRd^2 + 903/2*
      nf^8*T^3*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 2030*nf^8*T^3*h^10*u*p*QL^2*
      QRd^2*LL*LLd*LR*LRd + 784*nf^8*T^3*h^10*u*p*QL^2*QRd^2*LL^2*LRd^2 + 1015/
      2*nf^8*T^3*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 4312/15*nf^8*T^3*h^10*u*p*
      QL^2*QRd^5*LRd + 301/2*nf^8*T^3*h^10*u*p*QL^2*QR*LR^3*LRd^2 + 1015/6*
      nf^8*T^3*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 903*nf^8*T^3*h^10*u*p*QL^2*QR*LL*
      LLd*LR^2*LRd + 1015/2*nf^8*T^3*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2 + 903/2*
      nf^8*T^3*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + 1015/3*nf^8*T^3*h^10*u*p*QL^2*
      QR*LL^3*LLd*LRd + 2030*nf^8*T^3*h^10*u*p*QL^2*QR*QRd^3*LR*LRd + 2030*
      nf^8*T^3*h^10*u*p*QL^2*QR*QRd^3*LL*LLd + 2709/2*nf^8*T^3*h^10*u*p*QL^2*
      QR^2*QRd*LR^2*LRd + 2709*nf^8*T^3*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR +
      3045/2*nf^8*T^3*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 23345/24*nf^8*T^3*h^10
      *u*p*QL^2*QR^2*QRd^4 + 3311/2*nf^8*T^3*h^10*u*p*QL^2*QR^3*QRd^2*LR +
      5075/24*nf^8*T^3*h^10*u*p*QL^2*QR^4*LR^2 + 1505/8*nf^8*T^3*h^10*u*p*QL^2
      *QR^4*LL^2 + 1806*nf^8*T^3*h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd + 2030*
      nf^8*T^3*h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 + 1806*nf^8*T^3*h^10*u*p*QL^2
      *QLd*QRd*LL*LLd^2*LR + 2030*nf^8*T^3*h^10*u*p*QL^2*QLd*QRd*LL^2*LLd*LRd
       + 11165/12*nf^8*T^3*h^10*u*p*QL^2*QLd*QRd^4*LLd + 5418*nf^8*T^3*h^10*u*
      p*QL^2*QLd*QR*QRd^2*LLd*LR + 6090*nf^8*T^3*h^10*u*p*QL^2*QLd*QR*QRd^2*LL
      *LRd + 3045/2*nf^8*T^3*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 2709*nf^8*T^3*
      h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd + 2709/2*nf^8*T^3*h^10*u*p*QL^2*QLd*
      QR^2*LL^2*LLd + 3311*nf^8*T^3*h^10*u*p*QL^2*QLd*QR^3*QRd*LL + 903/2*nf^8
      *T^3*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 1015/2*nf^8*T^3*h^10*u*p*QL^2*
      QLd^2*LLd^2*LR^2 + 1806*nf^8*T^3*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd +
      1015/2*nf^8*T^3*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 903/2*nf^8*T^3*h^10*u*p
      *QL^2*QLd^2*LL^2*LLd^2 + 11165/6*nf^8*T^3*h^10*u*p*QL^2*QLd^2*QRd^3*LRd
       + 5418*nf^8*T^3*h^10*u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 5418*nf^8*T^3*h^10*
      u*p*QL^2*QLd^2*QR*QRd*LL*LLd + 20769/4*nf^8*T^3*h^10*u*p*QL^2*QLd^2*QR^2
      *QRd^2 + 11165/6*nf^8*T^3*h^10*u*p*QL^2*QLd^2*QR^3*LR + 3311/2*nf^8*T^3*
      h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 2030*nf^8*T^3*h^10*u*p*QL^2*QLd^3*QR*LLd
      *LR + 1806*nf^8*T^3*h^10*u*p*QL^2*QLd^3*QR*LL*LRd + 3311/4*nf^8*T^3*h^10
      *u*p*QL^2*QLd^4*QRd*LRd + 23345/24*nf^8*T^3*h^10*u*p*QL^2*QLd^4*QR^2 +
      2233/12*nf^8*T^3*h^10*u*p*QL^2*QLd^5*LLd + 301/3*nf^8*T^3*h^10*u*p*QL^3*
      LLd*LR^3*LRd + 1015/6*nf^8*T^3*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 301/2*nf^8*
      T^3*h^10*u*p*QL^3*LL*LLd^2*LR^2 + 1015/3*nf^8*T^3*h^10*u*p*QL^3*LL^2*LLd
      *LR*LRd + 784/9*nf^8*T^3*h^10*u*p*QL^3*LL^3*LRd^2 + 1015/18*nf^8*T^3*
      h^10*u*p*QL^3*LL^3*LLd^2 + 2030/3*nf^8*T^3*h^10*u*p*QL^3*QRd^3*LLd*LR +
      3136/3*nf^8*T^3*h^10*u*p*QL^3*QRd^3*LL*LRd + 903*nf^8*T^3*h^10*u*p*QL^3*
      QR*QRd*LLd*LR^2 + 2030*nf^8*T^3*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd + 1015*
      nf^8*T^3*h^10*u*p*QL^3*QR*QRd*LL^2*LLd + 11165/6*nf^8*T^3*h^10*u*p*QL^3*
      QR^2*QRd^2*LL + 1505/3*nf^8*T^3*h^10*u*p*QL^3*QR^3*LL*LR + 2030*nf^8*T^3
      *h^10*u*p*QL^3*QLd*QRd^2*LR*LRd + 2030*nf^8*T^3*h^10*u*p*QL^3*QLd*QRd^2*
      LL*LLd + 903*nf^8*T^3*h^10*u*p*QL^3*QLd*QR*LR^2*LRd + 1806*nf^8*T^3*h^10
      *u*p*QL^3*QLd*QR*LL*LLd*LR + 1015*nf^8*T^3*h^10*u*p*QL^3*QLd*QR*LL^2*LRd
       + 23345/9*nf^8*T^3*h^10*u*p*QL^3*QLd*QR*QRd^3 + 3311*nf^8*T^3*h^10*u*p*
      QL^3*QLd*QR^2*QRd*LR + 1806*nf^8*T^3*h^10*u*p*QL^3*QLd^2*QRd*LLd*LR +
      2030*nf^8*T^3*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd + 3311/2*nf^8*T^3*h^10*u*p*
      QL^3*QLd^2*QR^2*LL + 602*nf^8*T^3*h^10*u*p*QL^3*QLd^3*LR*LRd + 602*nf^8*
      T^3*h^10*u*p*QL^3*QLd^3*LL*LLd + 6923/3*nf^8*T^3*h^10*u*p*QL^3*QLd^3*QR*
      QRd + 1015/4*nf^8*T^3*h^10*u*p*QL^4*QRd*LR^2*LRd + 1015/2*nf^8*T^3*h^10*
      u*p*QL^4*QRd*LL*LLd*LR + 392*nf^8*T^3*h^10*u*p*QL^4*QRd*LL^2*LRd + 2254/
      9*nf^8*T^3*h^10*u*p*QL^4*QRd^4 + 11165/12*nf^8*T^3*h^10*u*p*QL^4*QR*
      QRd^2*LR + 1505/8*nf^8*T^3*h^10*u*p*QL^4*QR^2*LR^2 + 5075/24*nf^8*T^3*
      h^10*u*p*QL^4*QR^2*LL^2 + 903/4*nf^8*T^3*h^10*u*p*QL^4*QLd*LLd*LR^2 +
      1015/2*nf^8*T^3*h^10*u*p*QL^4*QLd*LL*LR*LRd + 1015/4*nf^8*T^3*h^10*u*p*
      QL^4*QLd*LL^2*LLd + 11165/6*nf^8*T^3*h^10*u*p*QL^4*QLd*QR*QRd*LL + 23345/
      24*nf^8*T^3*h^10*u*p*QL^4*QLd^2*QRd^2 + 3311/4*nf^8*T^3*h^10*u*p*QL^4*
      QLd^2*QR*LR + 6923/48*nf^8*T^3*h^10*u*p*QL^4*QLd^4 + 4312/15*nf^8*T^3*
      h^10*u*p*QL^5*QRd^2*LL + 1015/6*nf^8*T^3*h^10*u*p*QL^5*QR*LL*LR + 2233/6
      *nf^8*T^3*h^10*u*p*QL^5*QLd*QRd*LR + 2233/12*nf^8*T^3*h^10*u*p*QL^5*
      QLd^2*LL + 1015/72*nf^8*T^3*h^10*u*p*QL^6*LR^2 + 196/9*nf^8*T^3*h^10*u*p
      *QL^6*LL^2 + 385/192*nf^8*T^3*h^10*u^2*LR^4*LRd^4 + 637/48*nf^8*T^3*h^10
      *u^2*LLd^2*LR^4*LRd^2 + 833/288*nf^8*T^3*h^10*u^2*LLd^4*LR^4 + 385/12*
      nf^8*T^3*h^10*u^2*LL*LLd*LR^3*LRd^3 + 637/18*nf^8*T^3*h^10*u^2*LL*LLd^3*
      LR^3*LRd + 637/48*nf^8*T^3*h^10*u^2*LL^2*LR^2*LRd^4 + 1155/16*nf^8*T^3*
      h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 637/48*nf^8*T^3*h^10*u^2*LL^2*LLd^4*
      LR^2 + 637/18*nf^8*T^3*h^10*u^2*LL^3*LLd*LR*LRd^3 + 385/12*nf^8*T^3*h^10
      *u^2*LL^3*LLd^3*LR*LRd + 833/288*nf^8*T^3*h^10*u^2*LL^4*LRd^4 + 637/48*
      nf^8*T^3*h^10*u^2*LL^4*LLd^2*LRd^2 + 385/192*nf^8*T^3*h^10*u^2*LL^4*
      LLd^4 + 637/36*nf^8*T^3*h^10*u^2*QRd^3*LR^2*LRd^3 + 385/8*nf^8*T^3*h^10*
      u^2*QRd^3*LLd^2*LR^2*LRd + 637/6*nf^8*T^3*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2
       + 385/12*nf^8*T^3*h^10*u^2*QRd^3*LL*LLd^3*LR + 833/36*nf^8*T^3*h^10*u^2
      *QRd^3*LL^2*LRd^3 + 637/12*nf^8*T^3*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 833/
      144*nf^8*T^3*h^10*u^2*QRd^6*LRd^2 + 637/144*nf^8*T^3*h^10*u^2*QRd^6*
      LLd^2 + 385/12*nf^8*T^3*h^10*u^2*QR*QRd*LR^3*LRd^3 + 637/6*nf^8*T^3*h^10
      *u^2*QR*QRd*LLd^2*LR^3*LRd + 1155/4*nf^8*T^3*h^10*u^2*QR*QRd*LL*LLd*LR^2
      *LRd^2 + 637/6*nf^8*T^3*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 637/6*nf^8*T^3*
      h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 1155/4*nf^8*T^3*h^10*u^2*QR*QRd*LL^2*
      LLd^2*LR*LRd + 637/6*nf^8*T^3*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 385/12*
      nf^8*T^3*h^10*u^2*QR*QRd*LL^3*LLd^3 + 637/8*nf^8*T^3*h^10*u^2*QR*QRd^4*
      LR*LRd^2 + 1155/16*nf^8*T^3*h^10*u^2*QR*QRd^4*LLd^2*LR + 637/4*nf^8*T^3*
      h^10*u^2*QR*QRd^4*LL*LLd*LRd + 1155/8*nf^8*T^3*h^10*u^2*QR^2*QRd^2*LR^2*
      LRd^2 + 637/4*nf^8*T^3*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 1155/2*nf^8*T^3*
      h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd + 637/4*nf^8*T^3*h^10*u^2*QR^2*QRd^2*
      LL^2*LRd^2 + 1155/8*nf^8*T^3*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 7007/120*
      nf^8*T^3*h^10*u^2*QR^2*QRd^5*LRd + 637/36*nf^8*T^3*h^10*u^2*QR^3*LR^3*
      LRd^2 + 833/36*nf^8*T^3*h^10*u^2*QR^3*LLd^2*LR^3 + 637/6*nf^8*T^3*h^10*
      u^2*QR^3*LL*LLd*LR^2*LRd + 385/8*nf^8*T^3*h^10*u^2*QR^3*LL^2*LR*LRd^2 +
      637/12*nf^8*T^3*h^10*u^2*QR^3*LL^2*LLd^2*LR + 385/12*nf^8*T^3*h^10*u^2*
      QR^3*LL^3*LLd*LRd + 385/2*nf^8*T^3*h^10*u^2*QR^3*QRd^3*LR*LRd + 385/2*
      nf^8*T^3*h^10*u^2*QR^3*QRd^3*LL*LLd + 637/8*nf^8*T^3*h^10*u^2*QR^4*QRd*
      LR^2*LRd + 637/4*nf^8*T^3*h^10*u^2*QR^4*QRd*LL*LLd*LR + 1155/16*nf^8*T^3
      *h^10*u^2*QR^4*QRd*LL^2*LRd + 8855/192*nf^8*T^3*h^10*u^2*QR^4*QRd^4 +
      7007/120*nf^8*T^3*h^10*u^2*QR^5*QRd^2*LR + 833/144*nf^8*T^3*h^10*u^2*
      QR^6*LR^2 + 637/144*nf^8*T^3*h^10*u^2*QR^6*LL^2 + 1155/8*nf^8*T^3*h^10*
      u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 637/12*nf^8*T^3*h^10*u^2*QLd*QRd^2*LLd^3*
      LR^2 + 637/6*nf^8*T^3*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 + 1155/4*nf^8*T^3*
      h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd + 637/4*nf^8*T^3*h^10*u^2*QLd*QRd^2*
      LL^2*LLd*LRd^2 + 385/8*nf^8*T^3*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 637/12*
      nf^8*T^3*h^10*u^2*QLd*QRd^5*LLd*LRd + 637/6*nf^8*T^3*h^10*u^2*QLd*QR*LLd
      *LR^3*LRd^2 + 833/18*nf^8*T^3*h^10*u^2*QLd*QR*LLd^3*LR^3 + 385/4*nf^8*
      T^3*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 + 637/2*nf^8*T^3*h^10*u^2*QLd*QR*LL*
      LLd^2*LR^2*LRd + 1155/4*nf^8*T^3*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 637/
      6*nf^8*T^3*h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 637/18*nf^8*T^3*h^10*u^2*QLd*
      QR*LL^3*LRd^3 + 385/4*nf^8*T^3*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 1155/2*
      nf^8*T^3*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd + 637/2*nf^8*T^3*h^10*u^2*QLd*
      QR*QRd^3*LL*LRd^2 + 1155/4*nf^8*T^3*h^10*u^2*QLd*QR*QRd^3*LL*LLd^2 + 637
      *nf^8*T^3*h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd + 1155/2*nf^8*T^3*h^10*u^2*
      QLd*QR^2*QRd*LL*LR*LRd^2 + 637*nf^8*T^3*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*
      LR + 1155/2*nf^8*T^3*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 4235/16*nf^8*
      T^3*h^10*u^2*QLd*QR^2*QRd^4*LLd + 637*nf^8*T^3*h^10*u^2*QLd*QR^3*QRd^2*
      LLd*LR + 1155/2*nf^8*T^3*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd + 833/8*nf^8*T^3
      *h^10*u^2*QLd*QR^4*LLd*LR^2 + 637/4*nf^8*T^3*h^10*u^2*QLd*QR^4*LL*LR*LRd
       + 637/8*nf^8*T^3*h^10*u^2*QLd*QR^4*LL^2*LLd + 7007/60*nf^8*T^3*h^10*u^2
      *QLd*QR^5*QRd*LL + 385/8*nf^8*T^3*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 637/4*
      nf^8*T^3*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd + 1155/4*nf^8*T^3*h^10*u^2*
      QLd^2*QRd*LL*LLd*LR*LRd^2 + 637/6*nf^8*T^3*h^10*u^2*QLd^2*QRd*LL*LLd^3*
      LR + 637/12*nf^8*T^3*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 + 1155/8*nf^8*T^3*
      h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 3185/48*nf^8*T^3*h^10*u^2*QLd^2*
      QRd^4*LRd^2 + 1925/32*nf^8*T^3*h^10*u^2*QLd^2*QRd^4*LLd^2 + 3465/8*nf^8*
      T^3*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 + 1911/4*nf^8*T^3*h^10*u^2*QLd^2*QR
      *QRd^2*LLd^2*LR + 3465/4*nf^8*T^3*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd +
      637/4*nf^8*T^3*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 833/4*nf^8*T^3*h^10*u^2*
      QLd^2*QR^2*LLd^2*LR^2 + 637*nf^8*T^3*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd
       + 1155/8*nf^8*T^3*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 637/4*nf^8*T^3*h^10*
      u^2*QLd^2*QR^2*LL^2*LLd^2 + 4235/8*nf^8*T^3*h^10*u^2*QLd^2*QR^2*QRd^3*
      LRd + 637*nf^8*T^3*h^10*u^2*QLd^2*QR^3*QRd*LR*LRd + 637*nf^8*T^3*h^10*
      u^2*QLd^2*QR^3*QRd*LL*LLd + 14651/48*nf^8*T^3*h^10*u^2*QLd^2*QR^4*QRd^2
       + 9163/120*nf^8*T^3*h^10*u^2*QLd^2*QR^5*LR + 637/12*nf^8*T^3*h^10*u^2*
      QLd^3*LLd*LR^2*LRd^2 + 833/36*nf^8*T^3*h^10*u^2*QLd^3*LLd^3*LR^2 + 385/
      12*nf^8*T^3*h^10*u^2*QLd^3*LL*LR*LRd^3 + 637/6*nf^8*T^3*h^10*u^2*QLd^3*
      LL*LLd^2*LR*LRd + 385/8*nf^8*T^3*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 637/36*
      nf^8*T^3*h^10*u^2*QLd^3*LL^2*LLd^3 + 1925/12*nf^8*T^3*h^10*u^2*QLd^3*
      QRd^3*LLd*LRd + 637*nf^8*T^3*h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 1155/4*
      nf^8*T^3*h^10*u^2*QLd^3*QR*QRd*LL*LRd^2 + 637/2*nf^8*T^3*h^10*u^2*QLd^3*
      QR*QRd*LL*LLd^2 + 7007/12*nf^8*T^3*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 833/3
      *nf^8*T^3*h^10*u^2*QLd^3*QR^3*LLd*LR + 637/3*nf^8*T^3*h^10*u^2*QLd^3*
      QR^3*LL*LRd + 1925/32*nf^8*T^3*h^10*u^2*QLd^4*QRd^2*LRd^2 + 3185/48*nf^8
      *T^3*h^10*u^2*QLd^4*QRd^2*LLd^2 + 637/8*nf^8*T^3*h^10*u^2*QLd^4*QR*LR*
      LRd^2 + 833/8*nf^8*T^3*h^10*u^2*QLd^4*QR*LLd^2*LR + 637/4*nf^8*T^3*h^10*
      u^2*QLd^4*QR*LL*LLd*LRd + 7007/24*nf^8*T^3*h^10*u^2*QLd^4*QR^2*QRd*LRd
       + 19159/288*nf^8*T^3*h^10*u^2*QLd^4*QR^4 + 637/12*nf^8*T^3*h^10*u^2*
      QLd^5*QRd*LLd*LRd + 9163/120*nf^8*T^3*h^10*u^2*QLd^5*QR^2*LLd + 637/144*
      nf^8*T^3*h^10*u^2*QLd^6*LRd^2 + 833/144*nf^8*T^3*h^10*u^2*QLd^6*LLd^2 +
      385/4*nf^8*T^3*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 637/18*nf^8*T^3*h^10*u^2
      *QL*QRd*LLd^3*LR^3 + 637/6*nf^8*T^3*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 1155/
      4*nf^8*T^3*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd + 637/2*nf^8*T^3*h^10*u^2*
      QL*QRd*LL^2*LLd*LR*LRd^2 + 385/4*nf^8*T^3*h^10*u^2*QL*QRd*LL^2*LLd^3*LR
       + 833/18*nf^8*T^3*h^10*u^2*QL*QRd*LL^3*LRd^3 + 637/6*nf^8*T^3*h^10*u^2*
      QL*QRd*LL^3*LLd^2*LRd + 637/4*nf^8*T^3*h^10*u^2*QL*QRd^4*LLd*LR*LRd +
      833/8*nf^8*T^3*h^10*u^2*QL*QRd^4*LL*LRd^2 + 637/8*nf^8*T^3*h^10*u^2*QL*
      QRd^4*LL*LLd^2 + 1155/2*nf^8*T^3*h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd + 637
      *nf^8*T^3*h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2 + 1155/2*nf^8*T^3*h^10*u^2*QL
      *QR*QRd^2*LL*LLd^2*LR + 637*nf^8*T^3*h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd
       + 7007/60*nf^8*T^3*h^10*u^2*QL*QR*QRd^5*LLd + 637/6*nf^8*T^3*h^10*u^2*
      QL*QR^2*LLd*LR^3*LRd + 1155/8*nf^8*T^3*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 +
      637/4*nf^8*T^3*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 + 1155/4*nf^8*T^3*h^10*u^2
      *QL*QR^2*LL^2*LLd*LR*LRd + 637/12*nf^8*T^3*h^10*u^2*QL*QR^2*LL^3*LRd^2
       + 385/8*nf^8*T^3*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 1155/2*nf^8*T^3*h^10*u^2
      *QL*QR^2*QRd^3*LLd*LR + 637*nf^8*T^3*h^10*u^2*QL*QR^2*QRd^3*LL*LRd + 637/
      2*nf^8*T^3*h^10*u^2*QL*QR^3*QRd*LLd*LR^2 + 1155/2*nf^8*T^3*h^10*u^2*QL*
      QR^3*QRd*LL*LR*LRd + 1155/4*nf^8*T^3*h^10*u^2*QL*QR^3*QRd*LL^2*LLd +
      4235/16*nf^8*T^3*h^10*u^2*QL*QR^4*QRd^2*LL + 637/12*nf^8*T^3*h^10*u^2*QL
      *QR^5*LL*LR + 385/12*nf^8*T^3*h^10*u^2*QL*QLd*LR^3*LRd^3 + 637/6*nf^8*
      T^3*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 1155/4*nf^8*T^3*h^10*u^2*QL*QLd*LL*
      LLd*LR^2*LRd^2 + 637/6*nf^8*T^3*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 + 637/6*
      nf^8*T^3*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 1155/4*nf^8*T^3*h^10*u^2*QL*QLd
      *LL^2*LLd^2*LR*LRd + 637/6*nf^8*T^3*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + 385/
      12*nf^8*T^3*h^10*u^2*QL*QLd*LL^3*LLd^3 + 637/2*nf^8*T^3*h^10*u^2*QL*QLd*
      QRd^3*LR*LRd^2 + 1155/4*nf^8*T^3*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 637*
      nf^8*T^3*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd + 1155/2*nf^8*T^3*h^10*u^2*QL*
      QLd*QR*QRd*LR^2*LRd^2 + 637*nf^8*T^3*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2
       + 2310*nf^8*T^3*h^10*u^2*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 637*nf^8*T^3*
      h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 1155/2*nf^8*T^3*h^10*u^2*QL*QLd*QR*
      QRd*LL^2*LLd^2 + 7007/12*nf^8*T^3*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 3465/2*
      nf^8*T^3*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 3465/2*nf^8*T^3*h^10*u^2*QL
      *QLd*QR^2*QRd^2*LL*LLd + 637/2*nf^8*T^3*h^10*u^2*QL*QLd*QR^3*LR^2*LRd +
      637*nf^8*T^3*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR + 1155/4*nf^8*T^3*h^10*u^2*
      QL*QLd*QR^3*LL^2*LRd + 8855/12*nf^8*T^3*h^10*u^2*QL*QLd*QR^3*QRd^3 +
      7007/12*nf^8*T^3*h^10*u^2*QL*QLd*QR^4*QRd*LR + 3465/4*nf^8*T^3*h^10*u^2*
      QL*QLd^2*QRd^2*LLd*LR*LRd + 1911/4*nf^8*T^3*h^10*u^2*QL*QLd^2*QRd^2*LL*
      LRd^2 + 3465/8*nf^8*T^3*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 637*nf^8*T^3*
      h^10*u^2*QL*QLd^2*QR*LLd*LR^2*LRd + 1155/2*nf^8*T^3*h^10*u^2*QL*QLd^2*QR
      *LL*LR*LRd^2 + 637*nf^8*T^3*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR + 1155/2*
      nf^8*T^3*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 4235/4*nf^8*T^3*h^10*u^2*QL
      *QLd^2*QR*QRd^3*LLd + 1911*nf^8*T^3*h^10*u^2*QL*QLd^2*QR^2*QRd*LLd*LR +
      3465/2*nf^8*T^3*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 7007/24*nf^8*T^3*
      h^10*u^2*QL*QLd^2*QR^4*LL + 1155/4*nf^8*T^3*h^10*u^2*QL*QLd^3*QRd*LR*
      LRd^2 + 637/2*nf^8*T^3*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 1155/2*nf^8*T^3*
      h^10*u^2*QL*QLd^3*QRd*LL*LLd*LRd + 4235/4*nf^8*T^3*h^10*u^2*QL*QLd^3*QR*
      QRd^2*LRd + 637*nf^8*T^3*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 637*nf^8*T^3*
      h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 14651/18*nf^8*T^3*h^10*u^2*QL*QLd^3*QR^3
      *QRd + 637/4*nf^8*T^3*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 1155/16*nf^8*T^3*
      h^10*u^2*QL*QLd^4*LL*LRd^2 + 637/8*nf^8*T^3*h^10*u^2*QL*QLd^4*LL*LLd^2
       + 7007/12*nf^8*T^3*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 7007/60*nf^8*T^3*h^10
      *u^2*QL*QLd^5*QR*LRd + 637/4*nf^8*T^3*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 +
      1155/8*nf^8*T^3*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 637*nf^8*T^3*h^10*u^2*
      QL^2*QRd^2*LL*LLd*LR*LRd + 833/4*nf^8*T^3*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2
       + 637/4*nf^8*T^3*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 9163/120*nf^8*T^3*
      h^10*u^2*QL^2*QRd^5*LRd + 385/8*nf^8*T^3*h^10*u^2*QL^2*QR*LR^3*LRd^2 +
      637/12*nf^8*T^3*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 1155/4*nf^8*T^3*h^10*u^2*
      QL^2*QR*LL*LLd*LR^2*LRd + 637/4*nf^8*T^3*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2
       + 1155/8*nf^8*T^3*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 637/6*nf^8*T^3*h^10*
      u^2*QL^2*QR*LL^3*LLd*LRd + 637*nf^8*T^3*h^10*u^2*QL^2*QR*QRd^3*LR*LRd +
      637*nf^8*T^3*h^10*u^2*QL^2*QR*QRd^3*LL*LLd + 3465/8*nf^8*T^3*h^10*u^2*
      QL^2*QR^2*QRd*LR^2*LRd + 3465/4*nf^8*T^3*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*
      LR + 1911/4*nf^8*T^3*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 14651/48*nf^8*T^3
      *h^10*u^2*QL^2*QR^2*QRd^4 + 4235/8*nf^8*T^3*h^10*u^2*QL^2*QR^3*QRd^2*LR
       + 3185/48*nf^8*T^3*h^10*u^2*QL^2*QR^4*LR^2 + 1925/32*nf^8*T^3*h^10*u^2*
      QL^2*QR^4*LL^2 + 1155/2*nf^8*T^3*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*LRd +
      637*nf^8*T^3*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 + 1155/2*nf^8*T^3*h^10*
      u^2*QL^2*QLd*QRd*LL*LLd^2*LR + 637*nf^8*T^3*h^10*u^2*QL^2*QLd*QRd*LL^2*
      LLd*LRd + 7007/24*nf^8*T^3*h^10*u^2*QL^2*QLd*QRd^4*LLd + 3465/2*nf^8*T^3
      *h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 1911*nf^8*T^3*h^10*u^2*QL^2*QLd*QR*
      QRd^2*LL*LRd + 1911/4*nf^8*T^3*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 3465/4*
      nf^8*T^3*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd + 3465/8*nf^8*T^3*h^10*u^2*
      QL^2*QLd*QR^2*LL^2*LLd + 4235/4*nf^8*T^3*h^10*u^2*QL^2*QLd*QR^3*QRd*LL
       + 1155/8*nf^8*T^3*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 637/4*nf^8*T^3*h^10*
      u^2*QL^2*QLd^2*LLd^2*LR^2 + 1155/2*nf^8*T^3*h^10*u^2*QL^2*QLd^2*LL*LLd*
      LR*LRd + 637/4*nf^8*T^3*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 1155/8*nf^8*T^3
      *h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 7007/12*nf^8*T^3*h^10*u^2*QL^2*QLd^2*
      QRd^3*LRd + 3465/2*nf^8*T^3*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 3465/2*
      nf^8*T^3*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 26565/16*nf^8*T^3*h^10*u^2*
      QL^2*QLd^2*QR^2*QRd^2 + 7007/12*nf^8*T^3*h^10*u^2*QL^2*QLd^2*QR^3*LR +
      4235/8*nf^8*T^3*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 637*nf^8*T^3*h^10*u^2*
      QL^2*QLd^3*QR*LLd*LR + 1155/2*nf^8*T^3*h^10*u^2*QL^2*QLd^3*QR*LL*LRd +
      4235/16*nf^8*T^3*h^10*u^2*QL^2*QLd^4*QRd*LRd + 14651/48*nf^8*T^3*h^10*
      u^2*QL^2*QLd^4*QR^2 + 7007/120*nf^8*T^3*h^10*u^2*QL^2*QLd^5*LLd + 385/12
      *nf^8*T^3*h^10*u^2*QL^3*LLd*LR^3*LRd + 637/12*nf^8*T^3*h^10*u^2*QL^3*LL*
      LR^2*LRd^2 + 385/8*nf^8*T^3*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 637/6*nf^8*T^3
      *h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 833/36*nf^8*T^3*h^10*u^2*QL^3*LL^3*
      LRd^2 + 637/36*nf^8*T^3*h^10*u^2*QL^3*LL^3*LLd^2 + 637/3*nf^8*T^3*h^10*
      u^2*QL^3*QRd^3*LLd*LR + 833/3*nf^8*T^3*h^10*u^2*QL^3*QRd^3*LL*LRd + 1155/
      4*nf^8*T^3*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 + 637*nf^8*T^3*h^10*u^2*QL^3*QR
      *QRd*LL*LR*LRd + 637/2*nf^8*T^3*h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 7007/12*
      nf^8*T^3*h^10*u^2*QL^3*QR^2*QRd^2*LL + 1925/12*nf^8*T^3*h^10*u^2*QL^3*
      QR^3*LL*LR + 637*nf^8*T^3*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 637*nf^8*T^3*
      h^10*u^2*QL^3*QLd*QRd^2*LL*LLd + 1155/4*nf^8*T^3*h^10*u^2*QL^3*QLd*QR*
      LR^2*LRd + 1155/2*nf^8*T^3*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR + 637/2*nf^8*
      T^3*h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 14651/18*nf^8*T^3*h^10*u^2*QL^3*QLd*
      QR*QRd^3 + 4235/4*nf^8*T^3*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 1155/2*nf^8*
      T^3*h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 637*nf^8*T^3*h^10*u^2*QL^3*QLd^2*
      QRd*LL*LRd + 4235/8*nf^8*T^3*h^10*u^2*QL^3*QLd^2*QR^2*LL + 385/2*nf^8*
      T^3*h^10*u^2*QL^3*QLd^3*LR*LRd + 385/2*nf^8*T^3*h^10*u^2*QL^3*QLd^3*LL*
      LLd + 8855/12*nf^8*T^3*h^10*u^2*QL^3*QLd^3*QR*QRd + 637/8*nf^8*T^3*h^10*
      u^2*QL^4*QRd*LR^2*LRd + 637/4*nf^8*T^3*h^10*u^2*QL^4*QRd*LL*LLd*LR + 833/
      8*nf^8*T^3*h^10*u^2*QL^4*QRd*LL^2*LRd + 19159/288*nf^8*T^3*h^10*u^2*QL^4
      *QRd^4 + 7007/24*nf^8*T^3*h^10*u^2*QL^4*QR*QRd^2*LR + 1925/32*nf^8*T^3*
      h^10*u^2*QL^4*QR^2*LR^2 + 3185/48*nf^8*T^3*h^10*u^2*QL^4*QR^2*LL^2 +
      1155/16*nf^8*T^3*h^10*u^2*QL^4*QLd*LLd*LR^2 + 637/4*nf^8*T^3*h^10*u^2*
      QL^4*QLd*LL*LR*LRd + 637/8*nf^8*T^3*h^10*u^2*QL^4*QLd*LL^2*LLd + 7007/12
      *nf^8*T^3*h^10*u^2*QL^4*QLd*QR*QRd*LL + 14651/48*nf^8*T^3*h^10*u^2*QL^4*
      QLd^2*QRd^2 + 4235/16*nf^8*T^3*h^10*u^2*QL^4*QLd^2*QR*LR + 8855/192*nf^8
      *T^3*h^10*u^2*QL^4*QLd^4 + 9163/120*nf^8*T^3*h^10*u^2*QL^5*QRd^2*LL +
      637/12*nf^8*T^3*h^10*u^2*QL^5*QR*LL*LR + 7007/60*nf^8*T^3*h^10*u^2*QL^5*
      QLd*QRd*LR + 7007/120*nf^8*T^3*h^10*u^2*QL^5*QLd^2*LL + 637/144*nf^8*T^3
      *h^10*u^2*QL^6*LR^2 + 833/144*nf^8*T^3*h^10*u^2*QL^6*LL^2 - 1/16*nf^8*
      T^4*h^10*LLd*LR^5*LRd^4 + 29/720*nf^8*T^4*h^10*LLd^3*LR^5*LRd^2 + 13/48*
      nf^8*T^4*h^10*LLd^5*LR^5 - 1/16*nf^8*T^4*h^10*LL*LR^4*LRd^5 - 11/48*nf^8
      *T^4*h^10*LL*LLd^2*LR^4*LRd^3 + 9/16*nf^8*T^4*h^10*LL*LLd^4*LR^4*LRd -
      11/48*nf^8*T^4*h^10*LL^2*LLd*LR^3*LRd^4 + 23/36*nf^8*T^4*h^10*LL^2*LLd^3
      *LR^3*LRd^2 + 29/720*nf^8*T^4*h^10*LL^2*LLd^5*LR^3 + 29/720*nf^8*T^4*
      h^10*LL^3*LR^2*LRd^5 + 23/36*nf^8*T^4*h^10*LL^3*LLd^2*LR^2*LRd^3 - 11/48
      *nf^8*T^4*h^10*LL^3*LLd^4*LR^2*LRd + 9/16*nf^8*T^4*h^10*LL^4*LLd*LR*
      LRd^4 - 11/48*nf^8*T^4*h^10*LL^4*LLd^3*LR*LRd^2 - 1/16*nf^8*T^4*h^10*
      LL^4*LLd^5*LR + 13/48*nf^8*T^4*h^10*LL^5*LRd^5 + 29/720*nf^8*T^4*h^10*
      LL^5*LLd^2*LRd^3 - 1/16*nf^8*T^4*h^10*LL^5*LLd^4*LRd - 11/12*nf^8*T^4*
      h^10*QRd^3*LLd*LR^3*LRd^3 - 1/12*nf^8*T^4*h^10*QRd^3*LLd^3*LR^3*LRd - 15/
      16*nf^8*T^4*h^10*QRd^3*LL*LR^2*LRd^4 - 1/12*nf^8*T^4*h^10*QRd^3*LL*LLd^2
      *LR^2*LRd^2 - 11/48*nf^8*T^4*h^10*QRd^3*LL*LLd^4*LR^2 - 19/12*nf^8*T^4*
      h^10*QRd^3*LL^2*LLd*LR*LRd^3 - 19/12*nf^8*T^4*h^10*QRd^3*LL^2*LLd^3*LR*
      LRd - 5/24*nf^8*T^4*h^10*QRd^3*LL^3*LRd^4 - 67/72*nf^8*T^4*h^10*QRd^3*
      LL^3*LLd^2*LRd^2 - 19/72*nf^8*T^4*h^10*QRd^3*LL^3*LLd^4 + 3/8*nf^8*T^4*
      h^10*QRd^6*LLd*LR*LRd^2 + 7/48*nf^8*T^4*h^10*QRd^6*LLd^3*LR + 11/16*nf^8
      *T^4*h^10*QRd^6*LL*LLd^2*LRd - 7/8*nf^8*T^4*h^10*QR*QRd*LLd*LR^4*LRd^3
       + 25/24*nf^8*T^4*h^10*QR*QRd*LLd^3*LR^4*LRd - 7/8*nf^8*T^4*h^10*QR*QRd*
      LL*LR^3*LRd^4 + 1/4*nf^8*T^4*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 25/24*
      nf^8*T^4*h^10*QR*QRd*LL*LLd^4*LR^3 + 1/4*nf^8*T^4*h^10*QR*QRd*LL^2*LLd*
      LR^2*LRd^3 + 1/4*nf^8*T^4*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd + 25/24*nf^8*
      T^4*h^10*QR*QRd*LL^3*LR*LRd^4 + 1/4*nf^8*T^4*h^10*QR*QRd*LL^3*LLd^2*LR*
      LRd^2 - 7/8*nf^8*T^4*h^10*QR*QRd*LL^3*LLd^4*LR + 25/24*nf^8*T^4*h^10*QR*
      QRd*LL^4*LLd*LRd^3 - 7/8*nf^8*T^4*h^10*QR*QRd*LL^4*LLd^3*LRd - 15/16*
      nf^8*T^4*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 11/24*nf^8*T^4*h^10*QR*QRd^4*
      LLd^3*LR^2 - 41/24*nf^8*T^4*h^10*QR*QRd^4*LL*LR*LRd^3 - 5/8*nf^8*T^4*
      h^10*QR*QRd^4*LL*LLd^2*LR*LRd - 5/4*nf^8*T^4*h^10*QR*QRd^4*LL^2*LLd*
      LRd^2 - 15/16*nf^8*T^4*h^10*QR*QRd^4*LL^2*LLd^3 + 11/24*nf^8*T^4*h^10*QR
      *QRd^7*LLd*LRd - nf^8*T^4*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 23/36*nf^8*
      T^4*h^10*QR^2*QRd^2*LLd^3*LR^3 - nf^8*T^4*h^10*QR^2*QRd^2*LL*LR^2*LRd^3
       + 5/4*nf^8*T^4*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd + 5/4*nf^8*T^4*h^10*
      QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - nf^8*T^4*h^10*QR^2*QRd^2*LL^2*LLd^3*LR +
      23/36*nf^8*T^4*h^10*QR^2*QRd^2*LL^3*LRd^3 - nf^8*T^4*h^10*QR^2*QRd^2*
      LL^3*LLd^2*LRd + 3/8*nf^8*T^4*h^10*QR^2*QRd^5*LLd*LR*LRd - 35/48*nf^8*
      T^4*h^10*QR^2*QRd^5*LL*LRd^2 + 7/24*nf^8*T^4*h^10*QR^2*QRd^5*LL*LLd^2 -
      15/16*nf^8*T^4*h^10*QR^3*LLd*LR^4*LRd^2 - 5/24*nf^8*T^4*h^10*QR^3*LLd^3*
      LR^4 - 11/12*nf^8*T^4*h^10*QR^3*LL*LR^3*LRd^3 - 19/12*nf^8*T^4*h^10*QR^3
      *LL*LLd^2*LR^3*LRd - 1/12*nf^8*T^4*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 - 67/72
      *nf^8*T^4*h^10*QR^3*LL^2*LLd^3*LR^2 - 1/12*nf^8*T^4*h^10*QR^3*LL^3*LR*
      LRd^3 - 19/12*nf^8*T^4*h^10*QR^3*LL^3*LLd^2*LR*LRd - 11/48*nf^8*T^4*h^10
      *QR^3*LL^4*LLd*LRd^2 - 19/72*nf^8*T^4*h^10*QR^3*LL^4*LLd^3 + 17/48*nf^8*
      T^4*h^10*QR^3*QRd^6*LLd - 41/24*nf^8*T^4*h^10*QR^4*QRd*LLd*LR^3*LRd - 15/
      16*nf^8*T^4*h^10*QR^4*QRd*LL*LR^2*LRd^2 - 5/4*nf^8*T^4*h^10*QR^4*QRd*LL*
      LLd^2*LR^2 - 5/8*nf^8*T^4*h^10*QR^4*QRd*LL^2*LLd*LR*LRd - 11/24*nf^8*T^4
      *h^10*QR^4*QRd*LL^3*LRd^2 - 15/16*nf^8*T^4*h^10*QR^4*QRd*LL^3*LLd^2 + 13/
      48*nf^8*T^4*h^10*QR^4*QRd^4*LLd*LR + 13/48*nf^8*T^4*h^10*QR^4*QRd^4*LL*
      LRd - 35/48*nf^8*T^4*h^10*QR^5*QRd^2*LLd*LR^2 + 3/8*nf^8*T^4*h^10*QR^5*
      QRd^2*LL*LR*LRd + 7/24*nf^8*T^4*h^10*QR^5*QRd^2*LL^2*LLd + 3/8*nf^8*T^4*
      h^10*QR^6*LL*LR^2*LRd + 11/16*nf^8*T^4*h^10*QR^6*LL^2*LLd*LR + 7/48*nf^8
      *T^4*h^10*QR^6*LL^3*LRd + 17/48*nf^8*T^4*h^10*QR^6*QRd^3*LL + 11/24*nf^8
      *T^4*h^10*QR^7*QRd*LL*LR - 31/48*nf^8*T^4*h^10*QLd*QRd^2*LR^3*LRd^4 - 11/
      12*nf^8*T^4*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 + 55/48*nf^8*T^4*h^10*QLd*
      QRd^2*LLd^4*LR^3 - 9/4*nf^8*T^4*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 1/4*
      nf^8*T^4*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd - 7/24*nf^8*T^4*h^10*QLd*QRd^2
      *LL^2*LR*LRd^4 - 5/8*nf^8*T^4*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 29/24
      *nf^8*T^4*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 1/12*nf^8*T^4*h^10*QLd*QRd^2*
      LL^3*LLd*LRd^3 - 19/12*nf^8*T^4*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 1/8*nf^8
      *T^4*h^10*QLd*QRd^5*LR*LRd^3 + 13/8*nf^8*T^4*h^10*QLd*QRd^5*LLd^2*LR*LRd
       + 17/24*nf^8*T^4*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 1/8*nf^8*T^4*h^10*QLd*
      QRd^5*LL*LLd^3 - 13/48*nf^8*T^4*h^10*QLd*QR*LR^4*LRd^4 - 49/48*nf^8*T^4*
      h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 35/16*nf^8*T^4*h^10*QLd*QR*LLd^4*LR^4 - 7/
      3*nf^8*T^4*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 11/6*nf^8*T^4*h^10*QLd*QR*LL*
      LLd^3*LR^3*LRd - 1/16*nf^8*T^4*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 15/4*nf^8*
      T^4*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 49/48*nf^8*T^4*h^10*QLd*QR*LL^2*
      LLd^4*LR^2 + 7/6*nf^8*T^4*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 - 7/3*nf^8*T^4*
      h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 9/16*nf^8*T^4*h^10*QLd*QR*LL^4*LRd^4 - 1/
      16*nf^8*T^4*h^10*QLd*QR*LL^4*LLd^2*LRd^2 - 13/48*nf^8*T^4*h^10*QLd*QR*
      LL^4*LLd^4 - 9/4*nf^8*T^4*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 5/4*nf^8*T^4*
      h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 5/2*nf^8*T^4*h^10*QLd*QR*QRd^3*LL*LLd
      *LR*LRd^2 - 2*nf^8*T^4*h^10*QLd*QR*QRd^3*LL*LLd^3*LR - 11/12*nf^8*T^4*
      h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 5/4*nf^8*T^4*h^10*QLd*QR*QRd^3*LL^2*LLd^2
      *LRd + 17/24*nf^8*T^4*h^10*QLd*QR*QRd^6*LRd^2 + 21/16*nf^8*T^4*h^10*QLd*
      QR*QRd^6*LLd^2 - 7/3*nf^8*T^4*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 3/2*nf^8*
      T^4*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd + 3/2*nf^8*T^4*h^10*QLd*QR^2*QRd*LL
      *LLd^3*LR^2 + 1/2*nf^8*T^4*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 1/2*nf^8*
      T^4*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 - 7/3*nf^8*T^4*h^10*QLd*QR^2*QRd*
      LL^3*LLd^3 + 1/16*nf^8*T^4*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 25/24*nf^8*T^4
      *h^10*QLd*QR^2*QRd^4*LLd^2*LR + 11/8*nf^8*T^4*h^10*QLd*QR^2*QRd^4*LL*LLd
      *LRd - 5/4*nf^8*T^4*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 + 5/4*nf^8*T^4*h^10*
      QLd*QR^3*QRd^2*LL^2*LRd^2 + 29/24*nf^8*T^4*h^10*QLd*QR^3*QRd^5*LRd - 17/
      16*nf^8*T^4*h^10*QLd*QR^4*LR^3*LRd^2 - 15/8*nf^8*T^4*h^10*QLd*QR^4*LLd^2
      *LR^3 - 15/8*nf^8*T^4*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 5/4*nf^8*T^4*h^10*
      QLd*QR^4*LL^2*LR*LRd^2 - 5/16*nf^8*T^4*h^10*QLd*QR^4*LL^2*LLd^2*LR - 35/
      24*nf^8*T^4*h^10*QLd*QR^4*LL^3*LLd*LRd + 7/8*nf^8*T^4*h^10*QLd*QR^4*
      QRd^3*LR*LRd + 7/8*nf^8*T^4*h^10*QLd*QR^4*QRd^3*LL*LLd - 13/24*nf^8*T^4*
      h^10*QLd*QR^5*QRd*LR^2*LRd - 1/4*nf^8*T^4*h^10*QLd*QR^5*QRd*LL*LLd*LR +
      3/8*nf^8*T^4*h^10*QLd*QR^5*QRd*LL^2*LRd + 35/48*nf^8*T^4*h^10*QLd*QR^5*
      QRd^4 - 13/48*nf^8*T^4*h^10*QLd*QR^6*QRd^2*LR + 1/4*nf^8*T^4*h^10*QLd*
      QR^7*LR^2 + 13/48*nf^8*T^4*h^10*QLd*QR^7*LL^2 - 19/12*nf^8*T^4*h^10*
      QLd^2*QRd*LLd*LR^3*LRd^3 + 1/12*nf^8*T^4*h^10*QLd^2*QRd*LLd^3*LR^3*LRd
       - 29/24*nf^8*T^4*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 5/8*nf^8*T^4*h^10*QLd^2
      *QRd*LL*LLd^2*LR^2*LRd^2 - 7/24*nf^8*T^4*h^10*QLd^2*QRd*LL*LLd^4*LR^2 +
      1/4*nf^8*T^4*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 - 9/4*nf^8*T^4*h^10*QLd^2*
      QRd*LL^2*LLd^3*LR*LRd + 55/48*nf^8*T^4*h^10*QLd^2*QRd*LL^3*LRd^4 - 11/12
      *nf^8*T^4*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 31/48*nf^8*T^4*h^10*QLd^2*
      QRd*LL^3*LLd^4 + 11/16*nf^8*T^4*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 5/6*nf^8
      *T^4*h^10*QLd^2*QRd^4*LLd^3*LR - 37/48*nf^8*T^4*h^10*QLd^2*QRd^4*LL*
      LRd^3 + 19/24*nf^8*T^4*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 15/4*nf^8*T^4*
      h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 19/8*nf^8*T^4*h^10*QLd^2*QR*QRd^2*
      LLd^3*LR^2 - 17/4*nf^8*T^4*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 5/4*nf^8*
      T^4*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd + 5/8*nf^8*T^4*h^10*QLd^2*QR*
      QRd^2*LL^2*LLd*LRd^2 - 19/6*nf^8*T^4*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 29/
      8*nf^8*T^4*h^10*QLd^2*QR*QRd^5*LLd*LRd - 31/12*nf^8*T^4*h^10*QLd^2*QR^2*
      LLd*LR^3*LRd^2 + 25/6*nf^8*T^4*h^10*QLd^2*QR^2*LLd^3*LR^3 - 25/12*nf^8*
      T^4*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 5/2*nf^8*T^4*h^10*QLd^2*QR^2*LL*
      LLd^2*LR^2*LRd + 15/2*nf^8*T^4*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 31/12
      *nf^8*T^4*h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 23/18*nf^8*T^4*h^10*QLd^2*QR^2
      *LL^3*LRd^3 - 25/12*nf^8*T^4*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 35/12*nf^8
      *T^4*h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd + 11/12*nf^8*T^4*h^10*QLd^2*QR^2*
      QRd^3*LL*LRd^2 + 35/24*nf^8*T^4*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 5/2*
      nf^8*T^4*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd + 5/2*nf^8*T^4*h^10*QLd^2*QR^3
      *QRd*LL*LR*LRd^2 + 5/2*nf^8*T^4*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 5/2*
      nf^8*T^4*h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd + 77/24*nf^8*T^4*h^10*QLd^2*
      QR^3*QRd^4*LLd - 71/48*nf^8*T^4*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 41/16*
      nf^8*T^4*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 7/8*nf^8*T^4*h^10*QLd^2*QR^5*LLd
      *LR^2 + 7/24*nf^8*T^4*h^10*QLd^2*QR^5*LL*LR*LRd + 25/48*nf^8*T^4*h^10*
      QLd^2*QR^5*LL^2*LLd + 2/3*nf^8*T^4*h^10*QLd^2*QR^6*QRd*LL - 19/72*nf^8*
      T^4*h^10*QLd^3*LR^3*LRd^4 - 67/72*nf^8*T^4*h^10*QLd^3*LLd^2*LR^3*LRd^2
       - 5/24*nf^8*T^4*h^10*QLd^3*LLd^4*LR^3 - 19/12*nf^8*T^4*h^10*QLd^3*LL*
      LLd*LR^2*LRd^3 - 19/12*nf^8*T^4*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 11/48*
      nf^8*T^4*h^10*QLd^3*LL^2*LR*LRd^4 - 1/12*nf^8*T^4*h^10*QLd^3*LL^2*LLd^2*
      LR*LRd^2 - 15/16*nf^8*T^4*h^10*QLd^3*LL^2*LLd^4*LR - 1/12*nf^8*T^4*h^10*
      QLd^3*LL^3*LLd*LRd^3 - 11/12*nf^8*T^4*h^10*QLd^3*LL^3*LLd^3*LRd - 7/12*
      nf^8*T^4*h^10*QLd^3*QRd^3*LR*LRd^3 + 3/4*nf^8*T^4*h^10*QLd^3*QRd^3*LLd^2
      *LR*LRd + 3/4*nf^8*T^4*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 - 7/12*nf^8*T^4*
      h^10*QLd^3*QRd^3*LL*LLd^3 - 35/12*nf^8*T^4*h^10*QLd^3*QR*QRd*LR^2*LRd^3
       - 5/4*nf^8*T^4*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd - 7/2*nf^8*T^4*h^10*
      QLd^3*QR*QRd*LL*LLd^3*LR + 1/4*nf^8*T^4*h^10*QLd^3*QR*QRd*LL^2*LRd^3 - 5/
      4*nf^8*T^4*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 73/48*nf^8*T^4*h^10*QLd^3*
      QR*QRd^4*LRd^2 + 19/6*nf^8*T^4*h^10*QLd^3*QR*QRd^4*LLd^2 + 1/12*nf^8*T^4
      *h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 + 41/24*nf^8*T^4*h^10*QLd^3*QR^2*QRd^2*
      LLd^2*LR + 9/4*nf^8*T^4*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 5/12*nf^8*T^4
      *h^10*QLd^3*QR^3*LR^2*LRd^2 + 5*nf^8*T^4*h^10*QLd^3*QR^3*LLd^2*LR^2 + 5*
      nf^8*T^4*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 10/3*nf^8*T^4*h^10*QLd^3*QR^3*
      LL^2*LRd^2 + 5/12*nf^8*T^4*h^10*QLd^3*QR^3*LL^2*LLd^2 + 35/12*nf^8*T^4*
      h^10*QLd^3*QR^3*QRd^3*LRd + 95/24*nf^8*T^4*h^10*QLd^3*QR^4*QRd*LR*LRd +
      95/24*nf^8*T^4*h^10*QLd^3*QR^4*QRd*LL*LLd + 127/144*nf^8*T^4*h^10*QLd^3*
      QR^5*QRd^2 + 5/8*nf^8*T^4*h^10*QLd^3*QR^6*LR + 19/24*nf^8*T^4*h^10*QLd^4
      *QRd^2*LLd*LR*LRd^2 - 37/48*nf^8*T^4*h^10*QLd^4*QRd^2*LLd^3*LR + 5/6*
      nf^8*T^4*h^10*QLd^4*QRd^2*LL*LRd^3 + 11/16*nf^8*T^4*h^10*QLd^4*QRd^2*LL*
      LLd^2*LRd - 5/16*nf^8*T^4*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 15/8*nf^8*T^4*
      h^10*QLd^4*QR*LLd^3*LR^2 - 35/24*nf^8*T^4*h^10*QLd^4*QR*LL*LR*LRd^3 - 15/
      8*nf^8*T^4*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 5/4*nf^8*T^4*h^10*QLd^4*QR*
      LL^2*LLd*LRd^2 - 17/16*nf^8*T^4*h^10*QLd^4*QR*LL^2*LLd^3 + 83/24*nf^8*
      T^4*h^10*QLd^4*QR*QRd^3*LLd*LRd + 13/8*nf^8*T^4*h^10*QLd^4*QR^2*QRd*LLd*
      LR*LRd + 21/16*nf^8*T^4*h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 7/24*nf^8*T^4*
      h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 109/48*nf^8*T^4*h^10*QLd^4*QR^3*QRd^2*LLd
       + 85/16*nf^8*T^4*h^10*QLd^4*QR^4*LLd*LR + 31/16*nf^8*T^4*h^10*QLd^4*
      QR^4*LL*LRd + 1/8*nf^8*T^4*h^10*QLd^5*QRd*LR*LRd^3 + 17/24*nf^8*T^4*h^10
      *QLd^5*QRd*LLd^2*LR*LRd + 13/8*nf^8*T^4*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 1/
      8*nf^8*T^4*h^10*QLd^5*QRd*LL*LLd^3 + 41/24*nf^8*T^4*h^10*QLd^5*QR*QRd^2*
      LRd^2 + 23/48*nf^8*T^4*h^10*QLd^5*QR*QRd^2*LLd^2 + 25/48*nf^8*T^4*h^10*
      QLd^5*QR^2*LR*LRd^2 - 7/8*nf^8*T^4*h^10*QLd^5*QR^2*LLd^2*LR + 7/24*nf^8*
      T^4*h^10*QLd^5*QR^2*LL*LLd*LRd + 69/40*nf^8*T^4*h^10*QLd^5*QR^3*QRd*LRd
       + 67/48*nf^8*T^4*h^10*QLd^5*QR^5 + 11/16*nf^8*T^4*h^10*QLd^6*LLd*LR*
      LRd^2 + 7/48*nf^8*T^4*h^10*QLd^6*LL*LRd^3 + 3/8*nf^8*T^4*h^10*QLd^6*LL*
      LLd^2*LRd + 13/8*nf^8*T^4*h^10*QLd^6*QR*QRd*LLd*LRd + 5/8*nf^8*T^4*h^10*
      QLd^6*QR^3*LLd + 13/48*nf^8*T^4*h^10*QLd^7*QR*LRd^2 + 1/4*nf^8*T^4*h^10*
      QLd^7*QR*LLd^2 - 13/48*nf^8*T^4*h^10*QL*QRd*LR^4*LRd^4 - 1/16*nf^8*T^4*
      h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 9/16*nf^8*T^4*h^10*QL*QRd*LLd^4*LR^4 - 7/
      3*nf^8*T^4*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 7/6*nf^8*T^4*h^10*QL*QRd*LL*
      LLd^3*LR^3*LRd - 49/48*nf^8*T^4*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 15/4*nf^8*
      T^4*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 1/16*nf^8*T^4*h^10*QL*QRd*LL^2*
      LLd^4*LR^2 + 11/6*nf^8*T^4*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 - 7/3*nf^8*T^4*
      h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 35/16*nf^8*T^4*h^10*QL*QRd*LL^4*LRd^4 -
      49/48*nf^8*T^4*h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 13/48*nf^8*T^4*h^10*QL*QRd
      *LL^4*LLd^4 - 17/16*nf^8*T^4*h^10*QL*QRd^4*LR^2*LRd^3 + 5/4*nf^8*T^4*
      h^10*QL*QRd^4*LLd^2*LR^2*LRd - 15/8*nf^8*T^4*h^10*QL*QRd^4*LL*LLd*LR*
      LRd^2 - 35/24*nf^8*T^4*h^10*QL*QRd^4*LL*LLd^3*LR - 15/8*nf^8*T^4*h^10*QL
      *QRd^4*LL^2*LRd^3 - 5/16*nf^8*T^4*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 1/4*
      nf^8*T^4*h^10*QL*QRd^7*LRd^2 + 13/48*nf^8*T^4*h^10*QL*QRd^7*LLd^2 - 7/3*
      nf^8*T^4*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 1/2*nf^8*T^4*h^10*QL*QR*QRd^2*
      LLd^2*LR^3*LRd + 1/2*nf^8*T^4*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 3/2*nf^8*
      T^4*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 3/2*nf^8*T^4*h^10*QL*QR*QRd^2*LL^3*
      LLd*LRd^2 - 7/3*nf^8*T^4*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 13/24*nf^8*T^4*
      h^10*QL*QR*QRd^5*LR*LRd^2 + 3/8*nf^8*T^4*h^10*QL*QR*QRd^5*LLd^2*LR - 1/4
      *nf^8*T^4*h^10*QL*QR*QRd^5*LL*LLd*LRd - 31/48*nf^8*T^4*h^10*QL*QR^2*LR^4
      *LRd^3 - 7/24*nf^8*T^4*h^10*QL*QR^2*LLd^2*LR^4*LRd - 9/4*nf^8*T^4*h^10*
      QL*QR^2*LL*LLd*LR^3*LRd^2 + 1/12*nf^8*T^4*h^10*QL*QR^2*LL*LLd^3*LR^3 -
      11/12*nf^8*T^4*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 5/8*nf^8*T^4*h^10*QL*QR^2*
      LL^2*LLd^2*LR^2*LRd + 1/4*nf^8*T^4*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 - 19/
      12*nf^8*T^4*h^10*QL*QR^2*LL^3*LLd^3*LR + 55/48*nf^8*T^4*h^10*QL*QR^2*
      LL^4*LRd^3 - 29/24*nf^8*T^4*h^10*QL*QR^2*LL^4*LLd^2*LRd + 5/4*nf^8*T^4*
      h^10*QL*QR^2*QRd^3*LLd^2*LR^2 - 5/4*nf^8*T^4*h^10*QL*QR^2*QRd^3*LL^2*
      LRd^2 - 13/48*nf^8*T^4*h^10*QL*QR^2*QRd^6*LRd - 9/4*nf^8*T^4*h^10*QL*
      QR^3*QRd*LR^3*LRd^2 - 11/12*nf^8*T^4*h^10*QL*QR^3*QRd*LLd^2*LR^3 - 5/2*
      nf^8*T^4*h^10*QL*QR^3*QRd*LL*LLd*LR^2*LRd + 5/4*nf^8*T^4*h^10*QL*QR^3*
      QRd*LL^2*LR*LRd^2 - 5/4*nf^8*T^4*h^10*QL*QR^3*QRd*LL^2*LLd^2*LR - 2*nf^8
      *T^4*h^10*QL*QR^3*QRd*LL^3*LLd*LRd + 7/8*nf^8*T^4*h^10*QL*QR^3*QRd^4*LR*
      LRd + 7/8*nf^8*T^4*h^10*QL*QR^3*QRd^4*LL*LLd + 1/16*nf^8*T^4*h^10*QL*
      QR^4*QRd^2*LR^2*LRd + 11/8*nf^8*T^4*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 25/24
      *nf^8*T^4*h^10*QL*QR^4*QRd^2*LL^2*LRd + 35/48*nf^8*T^4*h^10*QL*QR^4*
      QRd^5 - 1/8*nf^8*T^4*h^10*QL*QR^5*LR^3*LRd + 17/24*nf^8*T^4*h^10*QL*QR^5
      *LL*LLd*LR^2 + 13/8*nf^8*T^4*h^10*QL*QR^5*LL^2*LR*LRd + 1/8*nf^8*T^4*
      h^10*QL*QR^5*LL^3*LLd + 29/24*nf^8*T^4*h^10*QL*QR^5*QRd^3*LR + 17/24*
      nf^8*T^4*h^10*QL*QR^6*QRd*LR^2 + 21/16*nf^8*T^4*h^10*QL*QR^6*QRd*LL^2 -
      7/8*nf^8*T^4*h^10*QL*QLd*LLd*LR^4*LRd^3 + 25/24*nf^8*T^4*h^10*QL*QLd*
      LLd^3*LR^4*LRd - 7/8*nf^8*T^4*h^10*QL*QLd*LL*LR^3*LRd^4 + 1/4*nf^8*T^4*
      h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 + 25/24*nf^8*T^4*h^10*QL*QLd*LL*LLd^4*
      LR^3 + 1/4*nf^8*T^4*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 + 1/4*nf^8*T^4*h^10*
      QL*QLd*LL^2*LLd^3*LR^2*LRd + 25/24*nf^8*T^4*h^10*QL*QLd*LL^3*LR*LRd^4 +
      1/4*nf^8*T^4*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 - 7/8*nf^8*T^4*h^10*QL*QLd*
      LL^3*LLd^4*LR + 25/24*nf^8*T^4*h^10*QL*QLd*LL^4*LLd*LRd^3 - 7/8*nf^8*T^4
      *h^10*QL*QLd*LL^4*LLd^3*LRd - 5/4*nf^8*T^4*h^10*QL*QLd*QRd^3*LLd*LR^2*
      LRd^2 + 1/4*nf^8*T^4*h^10*QL*QLd*QRd^3*LLd^3*LR^2 - 7/2*nf^8*T^4*h^10*QL
      *QLd*QRd^3*LL*LR*LRd^3 - 5/4*nf^8*T^4*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2
       - 35/12*nf^8*T^4*h^10*QL*QLd*QRd^3*LL^2*LLd^3 + 13/8*nf^8*T^4*h^10*QL*
      QLd*QRd^6*LLd*LRd - 4*nf^8*T^4*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 11/3*
      nf^8*T^4*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 4*nf^8*T^4*h^10*QL*QLd*QR*QRd*
      LL*LR^2*LRd^3 + 5*nf^8*T^4*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd + 5*nf^8
      *T^4*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 - 4*nf^8*T^4*h^10*QL*QLd*QR*
      QRd*LL^2*LLd^3*LR + 11/3*nf^8*T^4*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 4*nf^8
      *T^4*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 11/4*nf^8*T^4*h^10*QL*QLd*QR*
      QRd^4*LLd*LR*LRd - 7/8*nf^8*T^4*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 11/8*
      nf^8*T^4*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 27/8*nf^8*T^4*h^10*QL*QLd*QR^2*
      QRd^5*LLd - 7/2*nf^8*T^4*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 5/4*nf^8*T^4*
      h^10*QL*QLd*QR^3*LL*LR^2*LRd^2 - 5/4*nf^8*T^4*h^10*QL*QLd*QR^3*LL*LLd^2*
      LR^2 + 1/4*nf^8*T^4*h^10*QL*QLd*QR^3*LL^3*LRd^2 - 35/12*nf^8*T^4*h^10*QL
      *QLd*QR^3*LL^3*LLd^2 + 7/3*nf^8*T^4*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 7/3*
      nf^8*T^4*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 7/8*nf^8*T^4*h^10*QL*QLd*QR^4*
      QRd*LLd*LR^2 + 11/4*nf^8*T^4*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 11/8*nf^8*
      T^4*h^10*QL*QLd*QR^4*QRd*LL^2*LLd + 27/8*nf^8*T^4*h^10*QL*QLd*QR^5*QRd^2
      *LL + 13/8*nf^8*T^4*h^10*QL*QLd*QR^6*LL*LR - 19/6*nf^8*T^4*h^10*QL*QLd^2
      *QRd^2*LR^2*LRd^3 + 5/8*nf^8*T^4*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd - 5/
      4*nf^8*T^4*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 - 17/4*nf^8*T^4*h^10*QL*
      QLd^2*QRd^2*LL*LLd^3*LR + 19/8*nf^8*T^4*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3
       - 15/4*nf^8*T^4*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 23/48*nf^8*T^4*
      h^10*QL*QLd^2*QRd^5*LRd^2 + 41/24*nf^8*T^4*h^10*QL*QLd^2*QRd^5*LLd^2 - 7/
      3*nf^8*T^4*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 3/2*nf^8*T^4*h^10*QL*QLd^2*QR*
      LLd^2*LR^3*LRd + 3/2*nf^8*T^4*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 + 1/2*nf^8*
      T^4*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 1/2*nf^8*T^4*h^10*QL*QLd^2*QR*LL^3*
      LLd*LRd^2 - 7/3*nf^8*T^4*h^10*QL*QLd^2*QR*LL^3*LLd^3 - 1/4*nf^8*T^4*h^10
      *QL*QLd^2*QR*QRd^3*LR*LRd^2 + 25/12*nf^8*T^4*h^10*QL*QLd^2*QR*QRd^3*
      LLd^2*LR + 2*nf^8*T^4*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd + 5/4*nf^8*T^4*
      h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 + 5*nf^8*T^4*h^10*QL*QLd^2*QR^2*QRd*
      LLd^2*LR^2 + 5*nf^8*T^4*h^10*QL*QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 10*nf^8*
      T^4*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 5/4*nf^8*T^4*h^10*QL*QLd^2*QR^2*
      QRd*LL^2*LLd^2 + 21/4*nf^8*T^4*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 19/4*nf^8*
      T^4*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd + 19/4*nf^8*T^4*h^10*QL*QLd^2*QR^3*
      QRd^2*LL*LLd + 7/24*nf^8*T^4*h^10*QL*QLd^2*QR^4*LR^2*LRd + 13/8*nf^8*T^4
      *h^10*QL*QLd^2*QR^4*LL*LLd*LR + 21/16*nf^8*T^4*h^10*QL*QLd^2*QR^4*LL^2*
      LRd + 65/16*nf^8*T^4*h^10*QL*QLd^2*QR^4*QRd^3 + 21/8*nf^8*T^4*h^10*QL*
      QLd^2*QR^5*QRd*LR - 5/4*nf^8*T^4*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 - 11/
      12*nf^8*T^4*h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 2*nf^8*T^4*h^10*QL*QLd^3*QRd*
      LL*LR*LRd^3 - 5/2*nf^8*T^4*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 5/4*nf^8*
      T^4*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 - 9/4*nf^8*T^4*h^10*QL*QLd^3*QRd*
      LL^2*LLd^3 + 83/24*nf^8*T^4*h^10*QL*QLd^3*QRd^4*LLd*LRd + 2*nf^8*T^4*
      h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd + 25/12*nf^8*T^4*h^10*QL*QLd^3*QR*
      QRd^2*LL*LRd^2 - 1/4*nf^8*T^4*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 + 5/2*nf^8
      *T^4*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd + 5/2*nf^8*T^4*h^10*QL*QLd^3*QR^2*
      LL*LR*LRd^2 + 5/2*nf^8*T^4*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR + 5/2*nf^8*T^4
      *h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd + 71/12*nf^8*T^4*h^10*QL*QLd^3*QR^2*
      QRd^3*LLd + 49/6*nf^8*T^4*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 53/6*nf^8*T^4*
      h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 69/40*nf^8*T^4*h^10*QL*QLd^3*QR^5*LL -
      15/16*nf^8*T^4*h^10*QL*QLd^4*LR^2*LRd^3 - 5/4*nf^8*T^4*h^10*QL*QLd^4*
      LLd^2*LR^2*LRd - 5/8*nf^8*T^4*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 - 41/24*nf^8
      *T^4*h^10*QL*QLd^4*LL*LLd^3*LR - 11/24*nf^8*T^4*h^10*QL*QLd^4*LL^2*LRd^3
       - 15/16*nf^8*T^4*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 19/6*nf^8*T^4*h^10*QL*
      QLd^4*QRd^3*LRd^2 + 73/48*nf^8*T^4*h^10*QL*QLd^4*QRd^3*LLd^2 + 11/8*nf^8
      *T^4*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 7/8*nf^8*T^4*h^10*QL*QLd^4*QR*QRd*
      LLd^2*LR + 11/4*nf^8*T^4*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd + 89/16*nf^8*
      T^4*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 95/24*nf^8*T^4*h^10*QL*QLd^4*QR^3*LR*
      LRd + 95/24*nf^8*T^4*h^10*QL*QLd^4*QR^3*LL*LLd + 245/48*nf^8*T^4*h^10*QL
      *QLd^4*QR^4*QRd + 29/8*nf^8*T^4*h^10*QL*QLd^5*QRd^2*LLd*LRd - 1/4*nf^8*
      T^4*h^10*QL*QLd^5*QR*LLd*LR*LRd + 3/8*nf^8*T^4*h^10*QL*QLd^5*QR*LL*LRd^2
       - 13/24*nf^8*T^4*h^10*QL*QLd^5*QR*LL*LLd^2 + 21/8*nf^8*T^4*h^10*QL*
      QLd^5*QR^2*QRd*LLd + 21/16*nf^8*T^4*h^10*QL*QLd^6*QRd*LRd^2 + 17/24*nf^8
      *T^4*h^10*QL*QLd^6*QRd*LLd^2 + 2/3*nf^8*T^4*h^10*QL*QLd^6*QR^2*LRd + 11/
      24*nf^8*T^4*h^10*QL*QLd^7*LLd*LRd - 25/12*nf^8*T^4*h^10*QL^2*QRd^2*LLd*
      LR^3*LRd^2 + 23/18*nf^8*T^4*h^10*QL^2*QRd^2*LLd^3*LR^3 - 31/12*nf^8*T^4*
      h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 15/2*nf^8*T^4*h^10*QL^2*QRd^2*LL*LLd^2*
      LR^2*LRd + 5/2*nf^8*T^4*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 25/12*nf^8*
      T^4*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 25/6*nf^8*T^4*h^10*QL^2*QRd^2*LL^3*
      LRd^3 - 31/12*nf^8*T^4*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 7/24*nf^8*T^4*
      h^10*QL^2*QRd^5*LLd*LR*LRd - 7/8*nf^8*T^4*h^10*QL^2*QRd^5*LL*LRd^2 + 25/
      48*nf^8*T^4*h^10*QL^2*QRd^5*LL*LLd^2 - 29/24*nf^8*T^4*h^10*QL^2*QR*LLd*
      LR^4*LRd^2 + 55/48*nf^8*T^4*h^10*QL^2*QR*LLd^3*LR^4 - 19/12*nf^8*T^4*
      h^10*QL^2*QR*LL*LR^3*LRd^3 + 1/4*nf^8*T^4*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd
       - 5/8*nf^8*T^4*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 11/12*nf^8*T^4*h^10*
      QL^2*QR*LL^2*LLd^3*LR^2 + 1/12*nf^8*T^4*h^10*QL^2*QR*LL^3*LR*LRd^3 - 9/4
      *nf^8*T^4*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 7/24*nf^8*T^4*h^10*QL^2*QR*
      LL^4*LLd*LRd^2 - 31/48*nf^8*T^4*h^10*QL^2*QR*LL^4*LLd^3 + 5/2*nf^8*T^4*
      h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 5/2*nf^8*T^4*h^10*QL^2*QR*QRd^3*LL*LR*
      LRd^2 + 5/2*nf^8*T^4*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 5/2*nf^8*T^4*h^10*
      QL^2*QR*QRd^3*LL^2*LLd*LRd + 2/3*nf^8*T^4*h^10*QL^2*QR*QRd^6*LLd - 17/4*
      nf^8*T^4*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd - 15/4*nf^8*T^4*h^10*QL^2*QR^2*
      QRd*LL*LR^2*LRd^2 + 5/8*nf^8*T^4*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 5/4*
      nf^8*T^4*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd + 19/8*nf^8*T^4*h^10*QL^2*
      QR^2*QRd*LL^3*LRd^2 - 19/6*nf^8*T^4*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 41/
      16*nf^8*T^4*h^10*QL^2*QR^2*QRd^4*LLd*LR - 71/48*nf^8*T^4*h^10*QL^2*QR^2*
      QRd^4*LL*LRd + 11/12*nf^8*T^4*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 35/12*nf^8
      *T^4*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd + 35/24*nf^8*T^4*h^10*QL^2*QR^3*
      QRd^2*LL^2*LLd - 37/48*nf^8*T^4*h^10*QL^2*QR^4*LLd*LR^3 + 11/16*nf^8*T^4
      *h^10*QL^2*QR^4*LL*LR^2*LRd + 19/24*nf^8*T^4*h^10*QL^2*QR^4*LL^2*LLd*LR
       + 5/6*nf^8*T^4*h^10*QL^2*QR^4*LL^3*LRd + 77/24*nf^8*T^4*h^10*QL^2*QR^4*
      QRd^3*LL + 29/8*nf^8*T^4*h^10*QL^2*QR^5*QRd*LL*LR - 7/3*nf^8*T^4*h^10*
      QL^2*QLd*QRd*LR^3*LRd^3 + 1/2*nf^8*T^4*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd
       + 1/2*nf^8*T^4*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 + 3/2*nf^8*T^4*h^10*QL^2
      *QLd*QRd*LL^2*LR*LRd^3 + 3/2*nf^8*T^4*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2
       - 7/3*nf^8*T^4*h^10*QL^2*QLd*QRd*LL^3*LLd^3 + 7/24*nf^8*T^4*h^10*QL^2*
      QLd*QRd^4*LR*LRd^2 + 21/16*nf^8*T^4*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 13/8*
      nf^8*T^4*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 5/4*nf^8*T^4*h^10*QL^2*QLd*QR*
      QRd^2*LR^2*LRd^2 + 10*nf^8*T^4*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 5*
      nf^8*T^4*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 5*nf^8*T^4*h^10*QL^2*QLd
      *QR*QRd^2*LL^2*LRd^2 + 5/4*nf^8*T^4*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 +
      21/8*nf^8*T^4*h^10*QL^2*QLd*QR*QRd^5*LRd - 19/6*nf^8*T^4*h^10*QL^2*QLd*
      QR^2*LR^3*LRd^2 + 19/8*nf^8*T^4*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 5/4*nf^8
      *T^4*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 5/8*nf^8*T^4*h^10*QL^2*QLd*
      QR^2*LL^2*LR*LRd^2 - 15/4*nf^8*T^4*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR - 17/
      4*nf^8*T^4*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 19/4*nf^8*T^4*h^10*QL^2*QLd
      *QR^2*QRd^3*LR*LRd + 19/4*nf^8*T^4*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd - 1/4
      *nf^8*T^4*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 2*nf^8*T^4*h^10*QL^2*QLd*
      QR^3*QRd*LL*LLd*LR + 25/12*nf^8*T^4*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 65/
      16*nf^8*T^4*h^10*QL^2*QLd*QR^3*QRd^4 + 21/4*nf^8*T^4*h^10*QL^2*QLd*QR^4*
      QRd^2*LR + 23/48*nf^8*T^4*h^10*QL^2*QLd*QR^5*LR^2 + 41/24*nf^8*T^4*h^10*
      QL^2*QLd*QR^5*LL^2 - nf^8*T^4*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 23/36*
      nf^8*T^4*h^10*QL^2*QLd^2*LLd^3*LR^3 - nf^8*T^4*h^10*QL^2*QLd^2*LL*LR^2*
      LRd^3 + 5/4*nf^8*T^4*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd + 5/4*nf^8*T^4*
      h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 - nf^8*T^4*h^10*QL^2*QLd^2*LL^2*LLd^3*
      LR + 23/36*nf^8*T^4*h^10*QL^2*QLd^2*LL^3*LRd^3 - nf^8*T^4*h^10*QL^2*
      QLd^2*LL^3*LLd^2*LRd + 9/4*nf^8*T^4*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd +
      41/24*nf^8*T^4*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 1/12*nf^8*T^4*h^10*QL^2*
      QLd^2*QRd^3*LL*LLd^2 + 89/16*nf^8*T^4*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 45/
      4*nf^8*T^4*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 45/4*nf^8*T^4*h^10*QL^2*
      QLd^2*QR^2*QRd^2*LL*LRd + 41/24*nf^8*T^4*h^10*QL^2*QLd^2*QR^3*LLd*LR^2
       + 9/4*nf^8*T^4*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 1/12*nf^8*T^4*h^10*QL^2
      *QLd^2*QR^3*LL^2*LLd + 89/16*nf^8*T^4*h^10*QL^2*QLd^2*QR^4*QRd*LL + 35/
      24*nf^8*T^4*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 11/12*nf^8*T^4*h^10*QL^2*
      QLd^3*QRd^2*LLd^2*LR + 35/12*nf^8*T^4*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd
       - 5/4*nf^8*T^4*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 5/4*nf^8*T^4*h^10*QL^2*
      QLd^3*QR*LL^2*LRd^2 + 71/12*nf^8*T^4*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 19/4
      *nf^8*T^4*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd + 19/4*nf^8*T^4*h^10*QL^2*
      QLd^3*QR^2*QRd*LL*LLd + 305/36*nf^8*T^4*h^10*QL^2*QLd^3*QR^3*QRd^2 + 109/
      48*nf^8*T^4*h^10*QL^2*QLd^3*QR^4*LR + 11/8*nf^8*T^4*h^10*QL^2*QLd^4*QRd*
      LLd*LR*LRd + 25/24*nf^8*T^4*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 1/16*nf^8*T^4
      *h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 21/4*nf^8*T^4*h^10*QL^2*QLd^4*QR*QRd^2*
      LLd - 71/48*nf^8*T^4*h^10*QL^2*QLd^4*QR^2*LLd*LR + 41/16*nf^8*T^4*h^10*
      QL^2*QLd^4*QR^2*LL*LRd + 7/24*nf^8*T^4*h^10*QL^2*QLd^5*LR*LRd^2 - 35/48*
      nf^8*T^4*h^10*QL^2*QLd^5*LLd^2*LR + 3/8*nf^8*T^4*h^10*QL^2*QLd^5*LL*LLd*
      LRd + 27/8*nf^8*T^4*h^10*QL^2*QLd^5*QR*QRd*LRd + 127/144*nf^8*T^4*h^10*
      QL^2*QLd^5*QR^3 - 13/48*nf^8*T^4*h^10*QL^2*QLd^6*QR*LLd - 19/72*nf^8*T^4
      *h^10*QL^3*LR^4*LRd^3 - 11/48*nf^8*T^4*h^10*QL^3*LLd^2*LR^4*LRd - 19/12*
      nf^8*T^4*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 1/12*nf^8*T^4*h^10*QL^3*LL*LLd^3*
      LR^3 - 67/72*nf^8*T^4*h^10*QL^3*LL^2*LR^2*LRd^3 - 1/12*nf^8*T^4*h^10*
      QL^3*LL^2*LLd^2*LR^2*LRd - 19/12*nf^8*T^4*h^10*QL^3*LL^3*LLd*LR*LRd^2 -
      11/12*nf^8*T^4*h^10*QL^3*LL^3*LLd^3*LR - 5/24*nf^8*T^4*h^10*QL^3*LL^4*
      LRd^3 - 15/16*nf^8*T^4*h^10*QL^3*LL^4*LLd^2*LRd + 5/12*nf^8*T^4*h^10*
      QL^3*QRd^3*LR^2*LRd^2 + 10/3*nf^8*T^4*h^10*QL^3*QRd^3*LLd^2*LR^2 + 5*
      nf^8*T^4*h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 5*nf^8*T^4*h^10*QL^3*QRd^3*LL^2
      *LRd^2 + 5/12*nf^8*T^4*h^10*QL^3*QRd^3*LL^2*LLd^2 + 5/8*nf^8*T^4*h^10*
      QL^3*QRd^6*LRd - 35/12*nf^8*T^4*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 1/4*nf^8*
      T^4*h^10*QL^3*QR*QRd*LLd^2*LR^3 - 5/4*nf^8*T^4*h^10*QL^3*QR*QRd*LL^2*LR*
      LRd^2 - 5/4*nf^8*T^4*h^10*QL^3*QR*QRd*LL^2*LLd^2*LR - 7/2*nf^8*T^4*h^10*
      QL^3*QR*QRd*LL^3*LLd*LRd + 95/24*nf^8*T^4*h^10*QL^3*QR*QRd^4*LR*LRd + 95/
      24*nf^8*T^4*h^10*QL^3*QR*QRd^4*LL*LLd + 1/12*nf^8*T^4*h^10*QL^3*QR^2*
      QRd^2*LR^2*LRd + 9/4*nf^8*T^4*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR + 41/24*
      nf^8*T^4*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 127/144*nf^8*T^4*h^10*QL^3*QR^2
      *QRd^5 - 7/12*nf^8*T^4*h^10*QL^3*QR^3*LR^3*LRd + 3/4*nf^8*T^4*h^10*QL^3*
      QR^3*LL*LLd*LR^2 + 3/4*nf^8*T^4*h^10*QL^3*QR^3*LL^2*LR*LRd - 7/12*nf^8*
      T^4*h^10*QL^3*QR^3*LL^3*LLd + 35/12*nf^8*T^4*h^10*QL^3*QR^3*QRd^3*LR +
      73/48*nf^8*T^4*h^10*QL^3*QR^4*QRd*LR^2 + 19/6*nf^8*T^4*h^10*QL^3*QR^4*
      QRd*LL^2 + 5/2*nf^8*T^4*h^10*QL^3*QLd*QRd^2*LLd*LR^2*LRd + 5/2*nf^8*T^4*
      h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 5/2*nf^8*T^4*h^10*QL^3*QLd*QRd^2*LL*
      LLd^2*LR + 5/2*nf^8*T^4*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd + 69/40*nf^8*
      T^4*h^10*QL^3*QLd*QRd^5*LLd - 2*nf^8*T^4*h^10*QL^3*QLd*QR*LLd*LR^3*LRd
       - 5/4*nf^8*T^4*h^10*QL^3*QLd*QR*LL*LR^2*LRd^2 + 5/4*nf^8*T^4*h^10*QL^3*
      QLd*QR*LL*LLd^2*LR^2 - 5/2*nf^8*T^4*h^10*QL^3*QLd*QR*LL^2*LLd*LR*LRd -
      11/12*nf^8*T^4*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 9/4*nf^8*T^4*h^10*QL^3*QLd*
      QR*LL^3*LLd^2 + 53/6*nf^8*T^4*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 49/6*nf^8*
      T^4*h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 25/12*nf^8*T^4*h^10*QL^3*QLd*QR^2*
      QRd*LLd*LR^2 + 2*nf^8*T^4*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 1/4*nf^8*
      T^4*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd + 71/12*nf^8*T^4*h^10*QL^3*QLd*QR^3*
      QRd^2*LL + 83/24*nf^8*T^4*h^10*QL^3*QLd*QR^4*LL*LR + 5/4*nf^8*T^4*h^10*
      QL^3*QLd^2*QRd*LLd^2*LR^2 - 5/4*nf^8*T^4*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2
       + 109/48*nf^8*T^4*h^10*QL^3*QLd^2*QRd^4*LRd + 19/4*nf^8*T^4*h^10*QL^3*
      QLd^2*QR*QRd^2*LR*LRd + 19/4*nf^8*T^4*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd +
      35/24*nf^8*T^4*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 35/12*nf^8*T^4*h^10*QL^3*
      QLd^2*QR^2*LL*LLd*LR + 11/12*nf^8*T^4*h^10*QL^3*QLd^2*QR^2*LL^2*LRd +
      305/36*nf^8*T^4*h^10*QL^3*QLd^2*QR^2*QRd^3 + 71/12*nf^8*T^4*h^10*QL^3*
      QLd^2*QR^3*QRd*LR + 35/12*nf^8*T^4*h^10*QL^3*QLd^3*QRd^3*LLd + 7/3*nf^8*
      T^4*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 7/3*nf^8*T^4*h^10*QL^3*QLd^3*QR*QRd*
      LL*LRd + 35/12*nf^8*T^4*h^10*QL^3*QLd^3*QR^3*LL + 77/24*nf^8*T^4*h^10*
      QL^3*QLd^4*QRd^2*LRd + 7/8*nf^8*T^4*h^10*QL^3*QLd^4*QR*LR*LRd + 7/8*nf^8
      *T^4*h^10*QL^3*QLd^4*QR*LL*LLd + 65/16*nf^8*T^4*h^10*QL^3*QLd^4*QR^2*QRd
       + 29/24*nf^8*T^4*h^10*QL^3*QLd^5*QRd*LLd + 17/48*nf^8*T^4*h^10*QL^3*
      QLd^6*LRd - 35/24*nf^8*T^4*h^10*QL^4*QRd*LLd*LR^3*LRd - 5/16*nf^8*T^4*
      h^10*QL^4*QRd*LL*LR^2*LRd^2 + 5/4*nf^8*T^4*h^10*QL^4*QRd*LL*LLd^2*LR^2
       - 15/8*nf^8*T^4*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 15/8*nf^8*T^4*h^10*QL^4
      *QRd*LL^3*LRd^2 - 17/16*nf^8*T^4*h^10*QL^4*QRd*LL^3*LLd^2 + 31/16*nf^8*
      T^4*h^10*QL^4*QRd^4*LLd*LR + 85/16*nf^8*T^4*h^10*QL^4*QRd^4*LL*LRd + 21/
      16*nf^8*T^4*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 13/8*nf^8*T^4*h^10*QL^4*QR*
      QRd^2*LL*LR*LRd + 7/24*nf^8*T^4*h^10*QL^4*QR*QRd^2*LL^2*LLd + 5/6*nf^8*
      T^4*h^10*QL^4*QR^2*LLd*LR^3 + 19/24*nf^8*T^4*h^10*QL^4*QR^2*LL*LR^2*LRd
       + 11/16*nf^8*T^4*h^10*QL^4*QR^2*LL^2*LLd*LR - 37/48*nf^8*T^4*h^10*QL^4*
      QR^2*LL^3*LRd + 109/48*nf^8*T^4*h^10*QL^4*QR^2*QRd^3*LL + 83/24*nf^8*T^4
      *h^10*QL^4*QR^3*QRd*LL*LR - 15/16*nf^8*T^4*h^10*QL^4*QLd*LR^3*LRd^2 - 11/
      24*nf^8*T^4*h^10*QL^4*QLd*LLd^2*LR^3 - 5/8*nf^8*T^4*h^10*QL^4*QLd*LL*LLd
      *LR^2*LRd - 5/4*nf^8*T^4*h^10*QL^4*QLd*LL^2*LR*LRd^2 - 15/16*nf^8*T^4*
      h^10*QL^4*QLd*LL^2*LLd^2*LR - 41/24*nf^8*T^4*h^10*QL^4*QLd*LL^3*LLd*LRd
       + 95/24*nf^8*T^4*h^10*QL^4*QLd*QRd^3*LR*LRd + 95/24*nf^8*T^4*h^10*QL^4*
      QLd*QRd^3*LL*LLd + 11/8*nf^8*T^4*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 11/4*
      nf^8*T^4*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR - 7/8*nf^8*T^4*h^10*QL^4*QLd*QR*
      QRd*LL^2*LRd + 245/48*nf^8*T^4*h^10*QL^4*QLd*QR*QRd^4 + 89/16*nf^8*T^4*
      h^10*QL^4*QLd*QR^2*QRd^2*LR + 19/6*nf^8*T^4*h^10*QL^4*QLd*QR^3*LR^2 + 73/
      48*nf^8*T^4*h^10*QL^4*QLd*QR^3*LL^2 + 41/16*nf^8*T^4*h^10*QL^4*QLd^2*
      QRd^2*LLd*LR - 71/48*nf^8*T^4*h^10*QL^4*QLd^2*QRd^2*LL*LRd + 25/24*nf^8*
      T^4*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 11/8*nf^8*T^4*h^10*QL^4*QLd^2*QR*LL*LR
      *LRd + 1/16*nf^8*T^4*h^10*QL^4*QLd^2*QR*LL^2*LLd + 21/4*nf^8*T^4*h^10*
      QL^4*QLd^2*QR^2*QRd*LL + 7/8*nf^8*T^4*h^10*QL^4*QLd^3*QRd*LR*LRd + 7/8*
      nf^8*T^4*h^10*QL^4*QLd^3*QRd*LL*LLd + 65/16*nf^8*T^4*h^10*QL^4*QLd^3*QR*
      QRd^2 + 77/24*nf^8*T^4*h^10*QL^4*QLd^3*QR^2*LR + 13/48*nf^8*T^4*h^10*
      QL^4*QLd^4*LLd*LR + 13/48*nf^8*T^4*h^10*QL^4*QLd^4*LL*LRd + 35/48*nf^8*
      T^4*h^10*QL^4*QLd^5*QR + 25/48*nf^8*T^4*h^10*QL^5*QRd^2*LR^2*LRd + 7/24*
      nf^8*T^4*h^10*QL^5*QRd^2*LL*LLd*LR - 7/8*nf^8*T^4*h^10*QL^5*QRd^2*LL^2*
      LRd + 67/48*nf^8*T^4*h^10*QL^5*QRd^5 + 1/8*nf^8*T^4*h^10*QL^5*QR*LR^3*
      LRd + 13/8*nf^8*T^4*h^10*QL^5*QR*LL*LLd*LR^2 + 17/24*nf^8*T^4*h^10*QL^5*
      QR*LL^2*LR*LRd - 1/8*nf^8*T^4*h^10*QL^5*QR*LL^3*LLd + 69/40*nf^8*T^4*
      h^10*QL^5*QR*QRd^3*LR + 41/24*nf^8*T^4*h^10*QL^5*QR^2*QRd*LR^2 + 23/48*
      nf^8*T^4*h^10*QL^5*QR^2*QRd*LL^2 + 3/8*nf^8*T^4*h^10*QL^5*QLd*QRd*LLd*
      LR^2 - 1/4*nf^8*T^4*h^10*QL^5*QLd*QRd*LL*LR*LRd - 13/24*nf^8*T^4*h^10*
      QL^5*QLd*QRd*LL^2*LLd + 21/8*nf^8*T^4*h^10*QL^5*QLd*QR*QRd^2*LL + 29/8*
      nf^8*T^4*h^10*QL^5*QLd*QR^2*LL*LR + 7/24*nf^8*T^4*h^10*QL^5*QLd^2*LR^2*
      LRd + 3/8*nf^8*T^4*h^10*QL^5*QLd^2*LL*LLd*LR - 35/48*nf^8*T^4*h^10*QL^5*
      QLd^2*LL^2*LRd + 127/144*nf^8*T^4*h^10*QL^5*QLd^2*QRd^3 + 27/8*nf^8*T^4*
      h^10*QL^5*QLd^2*QR*QRd*LR + 29/24*nf^8*T^4*h^10*QL^5*QLd^3*QR*LL + 35/48
      *nf^8*T^4*h^10*QL^5*QLd^4*QRd + 7/48*nf^8*T^4*h^10*QL^6*LLd*LR^3 + 11/16
      *nf^8*T^4*h^10*QL^6*LL*LR^2*LRd + 3/8*nf^8*T^4*h^10*QL^6*LL^2*LLd*LR + 5/
      8*nf^8*T^4*h^10*QL^6*QRd^3*LL + 13/8*nf^8*T^4*h^10*QL^6*QR*QRd*LL*LR + 2/
      3*nf^8*T^4*h^10*QL^6*QLd*QRd^2*LR + 21/16*nf^8*T^4*h^10*QL^6*QLd*QR*LR^2
       + 17/24*nf^8*T^4*h^10*QL^6*QLd*QR*LL^2 - 13/48*nf^8*T^4*h^10*QL^6*QLd^2
      *QRd*LL + 17/48*nf^8*T^4*h^10*QL^6*QLd^3*LR + 13/48*nf^8*T^4*h^10*QL^7*
      QRd*LR^2 + 1/4*nf^8*T^4*h^10*QL^7*QRd*LL^2 + 11/24*nf^8*T^4*h^10*QL^7*
      QLd*LL*LR + 7/18*nf^8*T^4*h^10*G*QRd^3*LR^2*LRd^3 + nf^8*T^4*h^10*G*
      QRd^3*LLd^2*LR^2*LRd + 7/3*nf^8*T^4*h^10*G*QRd^3*LL*LLd*LR*LRd^2 + 2/3*
      nf^8*T^4*h^10*G*QRd^3*LL*LLd^3*LR + 7/9*nf^8*T^4*h^10*G*QRd^3*LL^2*LRd^3
       + 7/6*nf^8*T^4*h^10*G*QRd^3*LL^2*LLd^2*LRd + 14/45*nf^8*T^4*h^10*G*
      QRd^6*LRd^2 + 7/45*nf^8*T^4*h^10*G*QRd^6*LLd^2 + 1/3*nf^8*T^4*h^10*G*QR*
      QRd*LR^3*LRd^3 + 7/6*nf^8*T^4*h^10*G*QR*QRd*LLd^2*LR^3*LRd + 3*nf^8*T^4*
      h^10*G*QR*QRd*LL*LLd*LR^2*LRd^2 + 7/6*nf^8*T^4*h^10*G*QR*QRd*LL*LLd^3*
      LR^2 + 7/6*nf^8*T^4*h^10*G*QR*QRd*LL^2*LR*LRd^3 + 3*nf^8*T^4*h^10*G*QR*
      QRd*LL^2*LLd^2*LR*LRd + 7/6*nf^8*T^4*h^10*G*QR*QRd*LL^3*LLd*LRd^2 + 1/3*
      nf^8*T^4*h^10*G*QR*QRd*LL^3*LLd^3 + 7/3*nf^8*T^4*h^10*G*QR*QRd^4*LR*
      LRd^2 + 2*nf^8*T^4*h^10*G*QR*QRd^4*LLd^2*LR + 14/3*nf^8*T^4*h^10*G*QR*
      QRd^4*LL*LLd*LRd + 3*nf^8*T^4*h^10*G*QR^2*QRd^2*LR^2*LRd^2 + 7/2*nf^8*
      T^4*h^10*G*QR^2*QRd^2*LLd^2*LR^2 + 12*nf^8*T^4*h^10*G*QR^2*QRd^2*LL*LLd*
      LR*LRd + 7/2*nf^8*T^4*h^10*G*QR^2*QRd^2*LL^2*LRd^2 + 3*nf^8*T^4*h^10*G*
      QR^2*QRd^2*LL^2*LLd^2 + 21/10*nf^8*T^4*h^10*G*QR^2*QRd^5*LRd + 7/18*nf^8
      *T^4*h^10*G*QR^3*LR^3*LRd^2 + 7/9*nf^8*T^4*h^10*G*QR^3*LLd^2*LR^3 + 7/3*
      nf^8*T^4*h^10*G*QR^3*LL*LLd*LR^2*LRd + nf^8*T^4*h^10*G*QR^3*LL^2*LR*
      LRd^2 + 7/6*nf^8*T^4*h^10*G*QR^3*LL^2*LLd^2*LR + 2/3*nf^8*T^4*h^10*G*
      QR^3*LL^3*LLd*LRd + 17/3*nf^8*T^4*h^10*G*QR^3*QRd^3*LR*LRd + 17/3*nf^8*
      T^4*h^10*G*QR^3*QRd^3*LL*LLd + 7/3*nf^8*T^4*h^10*G*QR^4*QRd*LR^2*LRd +
      14/3*nf^8*T^4*h^10*G*QR^4*QRd*LL*LLd*LR + 2*nf^8*T^4*h^10*G*QR^4*QRd*
      LL^2*LRd + 5/3*nf^8*T^4*h^10*G*QR^4*QRd^4 + 21/10*nf^8*T^4*h^10*G*QR^5*
      QRd^2*LR + 14/45*nf^8*T^4*h^10*G*QR^6*LR^2 + 7/45*nf^8*T^4*h^10*G*QR^6*
      LL^2 + 3*nf^8*T^4*h^10*G*QLd*QRd^2*LLd*LR^2*LRd^2 + 7/6*nf^8*T^4*h^10*G*
      QLd*QRd^2*LLd^3*LR^2 + 7/3*nf^8*T^4*h^10*G*QLd*QRd^2*LL*LR*LRd^3 + 6*
      nf^8*T^4*h^10*G*QLd*QRd^2*LL*LLd^2*LR*LRd + 7/2*nf^8*T^4*h^10*G*QLd*
      QRd^2*LL^2*LLd*LRd^2 + nf^8*T^4*h^10*G*QLd*QRd^2*LL^2*LLd^3 + 28/15*nf^8
      *T^4*h^10*G*QLd*QRd^5*LLd*LRd + 7/6*nf^8*T^4*h^10*G*QLd*QR*LLd*LR^3*
      LRd^2 + 7/9*nf^8*T^4*h^10*G*QLd*QR*LLd^3*LR^3 + nf^8*T^4*h^10*G*QLd*QR*
      LL*LR^2*LRd^3 + 7/2*nf^8*T^4*h^10*G*QLd*QR*LL*LLd^2*LR^2*LRd + 3*nf^8*
      T^4*h^10*G*QLd*QR*LL^2*LLd*LR*LRd^2 + 7/6*nf^8*T^4*h^10*G*QLd*QR*LL^2*
      LLd^3*LR + 7/18*nf^8*T^4*h^10*G*QLd*QR*LL^3*LRd^3 + nf^8*T^4*h^10*G*QLd*
      QR*LL^3*LLd^2*LRd + 16*nf^8*T^4*h^10*G*QLd*QR*QRd^3*LLd*LR*LRd + 28/3*
      nf^8*T^4*h^10*G*QLd*QR*QRd^3*LL*LRd^2 + 8*nf^8*T^4*h^10*G*QLd*QR*QRd^3*
      LL*LLd^2 + 14*nf^8*T^4*h^10*G*QLd*QR^2*QRd*LLd*LR^2*LRd + 12*nf^8*T^4*
      h^10*G*QLd*QR^2*QRd*LL*LR*LRd^2 + 14*nf^8*T^4*h^10*G*QLd*QR^2*QRd*LL*
      LLd^2*LR + 12*nf^8*T^4*h^10*G*QLd*QR^2*QRd*LL^2*LLd*LRd + 9*nf^8*T^4*
      h^10*G*QLd*QR^2*QRd^4*LLd + 119/6*nf^8*T^4*h^10*G*QLd*QR^3*QRd^2*LLd*LR
       + 17*nf^8*T^4*h^10*G*QLd*QR^3*QRd^2*LL*LRd + 14/3*nf^8*T^4*h^10*G*QLd*
      QR^4*LLd*LR^2 + 14/3*nf^8*T^4*h^10*G*QLd*QR^4*LL*LR*LRd + 7/3*nf^8*T^4*
      h^10*G*QLd*QR^4*LL^2*LLd + 21/5*nf^8*T^4*h^10*G*QLd*QR^5*QRd*LL + nf^8*
      T^4*h^10*G*QLd^2*QRd*LR^2*LRd^3 + 7/2*nf^8*T^4*h^10*G*QLd^2*QRd*LLd^2*
      LR^2*LRd + 6*nf^8*T^4*h^10*G*QLd^2*QRd*LL*LLd*LR*LRd^2 + 7/3*nf^8*T^4*
      h^10*G*QLd^2*QRd*LL*LLd^3*LR + 7/6*nf^8*T^4*h^10*G*QLd^2*QRd*LL^2*LRd^3
       + 3*nf^8*T^4*h^10*G*QLd^2*QRd*LL^2*LLd^2*LRd + 7/3*nf^8*T^4*h^10*G*
      QLd^2*QRd^4*LRd^2 + 2*nf^8*T^4*h^10*G*QLd^2*QRd^4*LLd^2 + 12*nf^8*T^4*
      h^10*G*QLd^2*QR*QRd^2*LR*LRd^2 + 14*nf^8*T^4*h^10*G*QLd^2*QR*QRd^2*LLd^2
      *LR + 24*nf^8*T^4*h^10*G*QLd^2*QR*QRd^2*LL*LLd*LRd + 7/2*nf^8*T^4*h^10*G
      *QLd^2*QR^2*LR^2*LRd^2 + 7*nf^8*T^4*h^10*G*QLd^2*QR^2*LLd^2*LR^2 + 14*
      nf^8*T^4*h^10*G*QLd^2*QR^2*LL*LLd*LR*LRd + 3*nf^8*T^4*h^10*G*QLd^2*QR^2*
      LL^2*LRd^2 + 7/2*nf^8*T^4*h^10*G*QLd^2*QR^2*LL^2*LLd^2 + 18*nf^8*T^4*
      h^10*G*QLd^2*QR^2*QRd^3*LRd + 119/6*nf^8*T^4*h^10*G*QLd^2*QR^3*QRd*LR*
      LRd + 119/6*nf^8*T^4*h^10*G*QLd^2*QR^3*QRd*LL*LLd + 35/3*nf^8*T^4*h^10*G
      *QLd^2*QR^4*QRd^2 + 21/5*nf^8*T^4*h^10*G*QLd^2*QR^5*LR + 7/6*nf^8*T^4*
      h^10*G*QLd^3*LLd*LR^2*LRd^2 + 7/9*nf^8*T^4*h^10*G*QLd^3*LLd^3*LR^2 + 2/3
      *nf^8*T^4*h^10*G*QLd^3*LL*LR*LRd^3 + 7/3*nf^8*T^4*h^10*G*QLd^3*LL*LLd^2*
      LR*LRd + nf^8*T^4*h^10*G*QLd^3*LL^2*LLd*LRd^2 + 7/18*nf^8*T^4*h^10*G*
      QLd^3*LL^2*LLd^3 + 16/3*nf^8*T^4*h^10*G*QLd^3*QRd^3*LLd*LRd + 56/3*nf^8*
      T^4*h^10*G*QLd^3*QR*QRd*LLd*LR*LRd + 8*nf^8*T^4*h^10*G*QLd^3*QR*QRd*LL*
      LRd^2 + 28/3*nf^8*T^4*h^10*G*QLd^3*QR*QRd*LL*LLd^2 + 21*nf^8*T^4*h^10*G*
      QLd^3*QR^2*QRd^2*LLd + 119/9*nf^8*T^4*h^10*G*QLd^3*QR^3*LLd*LR + 119/18*
      nf^8*T^4*h^10*G*QLd^3*QR^3*LL*LRd + 2*nf^8*T^4*h^10*G*QLd^4*QRd^2*LRd^2
       + 7/3*nf^8*T^4*h^10*G*QLd^4*QRd^2*LLd^2 + 7/3*nf^8*T^4*h^10*G*QLd^4*QR*
      LR*LRd^2 + 14/3*nf^8*T^4*h^10*G*QLd^4*QR*LLd^2*LR + 14/3*nf^8*T^4*h^10*G
      *QLd^4*QR*LL*LLd*LRd + 21/2*nf^8*T^4*h^10*G*QLd^4*QR^2*QRd*LRd + 35/9*
      nf^8*T^4*h^10*G*QLd^4*QR^4 + 28/15*nf^8*T^4*h^10*G*QLd^5*QRd*LLd*LRd +
      21/5*nf^8*T^4*h^10*G*QLd^5*QR^2*LLd + 7/45*nf^8*T^4*h^10*G*QLd^6*LRd^2
       + 14/45*nf^8*T^4*h^10*G*QLd^6*LLd^2 + nf^8*T^4*h^10*G*QL*QRd*LLd*LR^3*
      LRd^2 + 7/18*nf^8*T^4*h^10*G*QL*QRd*LLd^3*LR^3 + 7/6*nf^8*T^4*h^10*G*QL*
      QRd*LL*LR^2*LRd^3 + 3*nf^8*T^4*h^10*G*QL*QRd*LL*LLd^2*LR^2*LRd + 7/2*
      nf^8*T^4*h^10*G*QL*QRd*LL^2*LLd*LR*LRd^2 + nf^8*T^4*h^10*G*QL*QRd*LL^2*
      LLd^3*LR + 7/9*nf^8*T^4*h^10*G*QL*QRd*LL^3*LRd^3 + 7/6*nf^8*T^4*h^10*G*
      QL*QRd*LL^3*LLd^2*LRd + 14/3*nf^8*T^4*h^10*G*QL*QRd^4*LLd*LR*LRd + 14/3*
      nf^8*T^4*h^10*G*QL*QRd^4*LL*LRd^2 + 7/3*nf^8*T^4*h^10*G*QL*QRd^4*LL*
      LLd^2 + 12*nf^8*T^4*h^10*G*QL*QR*QRd^2*LLd*LR^2*LRd + 14*nf^8*T^4*h^10*G
      *QL*QR*QRd^2*LL*LR*LRd^2 + 12*nf^8*T^4*h^10*G*QL*QR*QRd^2*LL*LLd^2*LR +
      14*nf^8*T^4*h^10*G*QL*QR*QRd^2*LL^2*LLd*LRd + 21/5*nf^8*T^4*h^10*G*QL*QR
      *QRd^5*LLd + 7/3*nf^8*T^4*h^10*G*QL*QR^2*LLd*LR^3*LRd + 3*nf^8*T^4*h^10*
      G*QL*QR^2*LL*LR^2*LRd^2 + 7/2*nf^8*T^4*h^10*G*QL*QR^2*LL*LLd^2*LR^2 + 6*
      nf^8*T^4*h^10*G*QL*QR^2*LL^2*LLd*LR*LRd + 7/6*nf^8*T^4*h^10*G*QL*QR^2*
      LL^3*LRd^2 + nf^8*T^4*h^10*G*QL*QR^2*LL^3*LLd^2 + 17*nf^8*T^4*h^10*G*QL*
      QR^2*QRd^3*LLd*LR + 119/6*nf^8*T^4*h^10*G*QL*QR^2*QRd^3*LL*LRd + 28/3*
      nf^8*T^4*h^10*G*QL*QR^3*QRd*LLd*LR^2 + 16*nf^8*T^4*h^10*G*QL*QR^3*QRd*LL
      *LR*LRd + 8*nf^8*T^4*h^10*G*QL*QR^3*QRd*LL^2*LLd + 9*nf^8*T^4*h^10*G*QL*
      QR^4*QRd^2*LL + 28/15*nf^8*T^4*h^10*G*QL*QR^5*LL*LR + 1/3*nf^8*T^4*h^10*
      G*QL*QLd*LR^3*LRd^3 + 7/6*nf^8*T^4*h^10*G*QL*QLd*LLd^2*LR^3*LRd + 3*nf^8
      *T^4*h^10*G*QL*QLd*LL*LLd*LR^2*LRd^2 + 7/6*nf^8*T^4*h^10*G*QL*QLd*LL*
      LLd^3*LR^2 + 7/6*nf^8*T^4*h^10*G*QL*QLd*LL^2*LR*LRd^3 + 3*nf^8*T^4*h^10*
      G*QL*QLd*LL^2*LLd^2*LR*LRd + 7/6*nf^8*T^4*h^10*G*QL*QLd*LL^3*LLd*LRd^2
       + 1/3*nf^8*T^4*h^10*G*QL*QLd*LL^3*LLd^3 + 28/3*nf^8*T^4*h^10*G*QL*QLd*
      QRd^3*LR*LRd^2 + 8*nf^8*T^4*h^10*G*QL*QLd*QRd^3*LLd^2*LR + 56/3*nf^8*T^4
      *h^10*G*QL*QLd*QRd^3*LL*LLd*LRd + 12*nf^8*T^4*h^10*G*QL*QLd*QR*QRd*LR^2*
      LRd^2 + 14*nf^8*T^4*h^10*G*QL*QLd*QR*QRd*LLd^2*LR^2 + 48*nf^8*T^4*h^10*G
      *QL*QLd*QR*QRd*LL*LLd*LR*LRd + 14*nf^8*T^4*h^10*G*QL*QLd*QR*QRd*LL^2*
      LRd^2 + 12*nf^8*T^4*h^10*G*QL*QLd*QR*QRd*LL^2*LLd^2 + 21*nf^8*T^4*h^10*G
      *QL*QLd*QR*QRd^4*LRd + 51*nf^8*T^4*h^10*G*QL*QLd*QR^2*QRd^2*LR*LRd + 51*
      nf^8*T^4*h^10*G*QL*QLd*QR^2*QRd^2*LL*LLd + 28/3*nf^8*T^4*h^10*G*QL*QLd*
      QR^3*LR^2*LRd + 56/3*nf^8*T^4*h^10*G*QL*QLd*QR^3*LL*LLd*LR + 8*nf^8*T^4*
      h^10*G*QL*QLd*QR^3*LL^2*LRd + 80/3*nf^8*T^4*h^10*G*QL*QLd*QR^3*QRd^3 +
      21*nf^8*T^4*h^10*G*QL*QLd*QR^4*QRd*LR + 24*nf^8*T^4*h^10*G*QL*QLd^2*
      QRd^2*LLd*LR*LRd + 14*nf^8*T^4*h^10*G*QL*QLd^2*QRd^2*LL*LRd^2 + 12*nf^8*
      T^4*h^10*G*QL*QLd^2*QRd^2*LL*LLd^2 + 14*nf^8*T^4*h^10*G*QL*QLd^2*QR*LLd*
      LR^2*LRd + 12*nf^8*T^4*h^10*G*QL*QLd^2*QR*LL*LR*LRd^2 + 14*nf^8*T^4*h^10
      *G*QL*QLd^2*QR*LL*LLd^2*LR + 12*nf^8*T^4*h^10*G*QL*QLd^2*QR*LL^2*LLd*LRd
       + 36*nf^8*T^4*h^10*G*QL*QLd^2*QR*QRd^3*LLd + 119/2*nf^8*T^4*h^10*G*QL*
      QLd^2*QR^2*QRd*LLd*LR + 51*nf^8*T^4*h^10*G*QL*QLd^2*QR^2*QRd*LL*LRd + 21/
      2*nf^8*T^4*h^10*G*QL*QLd^2*QR^4*LL + 8*nf^8*T^4*h^10*G*QL*QLd^3*QRd*LR*
      LRd^2 + 28/3*nf^8*T^4*h^10*G*QL*QLd^3*QRd*LLd^2*LR + 16*nf^8*T^4*h^10*G*
      QL*QLd^3*QRd*LL*LLd*LRd + 36*nf^8*T^4*h^10*G*QL*QLd^3*QR*QRd^2*LRd + 119/
      6*nf^8*T^4*h^10*G*QL*QLd^3*QR^2*LR*LRd + 119/6*nf^8*T^4*h^10*G*QL*QLd^3*
      QR^2*LL*LLd + 280/9*nf^8*T^4*h^10*G*QL*QLd^3*QR^3*QRd + 14/3*nf^8*T^4*
      h^10*G*QL*QLd^4*LLd*LR*LRd + 2*nf^8*T^4*h^10*G*QL*QLd^4*LL*LRd^2 + 7/3*
      nf^8*T^4*h^10*G*QL*QLd^4*LL*LLd^2 + 21*nf^8*T^4*h^10*G*QL*QLd^4*QR*QRd*
      LLd + 21/5*nf^8*T^4*h^10*G*QL*QLd^5*QR*LRd + 7/2*nf^8*T^4*h^10*G*QL^2*
      QRd^2*LR^2*LRd^2 + 3*nf^8*T^4*h^10*G*QL^2*QRd^2*LLd^2*LR^2 + 14*nf^8*T^4
      *h^10*G*QL^2*QRd^2*LL*LLd*LR*LRd + 7*nf^8*T^4*h^10*G*QL^2*QRd^2*LL^2*
      LRd^2 + 7/2*nf^8*T^4*h^10*G*QL^2*QRd^2*LL^2*LLd^2 + 21/5*nf^8*T^4*h^10*G
      *QL^2*QRd^5*LRd + nf^8*T^4*h^10*G*QL^2*QR*LR^3*LRd^2 + 7/6*nf^8*T^4*h^10
      *G*QL^2*QR*LLd^2*LR^3 + 6*nf^8*T^4*h^10*G*QL^2*QR*LL*LLd*LR^2*LRd + 7/2*
      nf^8*T^4*h^10*G*QL^2*QR*LL^2*LR*LRd^2 + 3*nf^8*T^4*h^10*G*QL^2*QR*LL^2*
      LLd^2*LR + 7/3*nf^8*T^4*h^10*G*QL^2*QR*LL^3*LLd*LRd + 119/6*nf^8*T^4*
      h^10*G*QL^2*QR*QRd^3*LR*LRd + 119/6*nf^8*T^4*h^10*G*QL^2*QR*QRd^3*LL*LLd
       + 12*nf^8*T^4*h^10*G*QL^2*QR^2*QRd*LR^2*LRd + 24*nf^8*T^4*h^10*G*QL^2*
      QR^2*QRd*LL*LLd*LR + 14*nf^8*T^4*h^10*G*QL^2*QR^2*QRd*LL^2*LRd + 35/3*
      nf^8*T^4*h^10*G*QL^2*QR^2*QRd^4 + 18*nf^8*T^4*h^10*G*QL^2*QR^3*QRd^2*LR
       + 7/3*nf^8*T^4*h^10*G*QL^2*QR^4*LR^2 + 2*nf^8*T^4*h^10*G*QL^2*QR^4*LL^2
       + 12*nf^8*T^4*h^10*G*QL^2*QLd*QRd*LLd*LR^2*LRd + 14*nf^8*T^4*h^10*G*
      QL^2*QLd*QRd*LL*LR*LRd^2 + 12*nf^8*T^4*h^10*G*QL^2*QLd*QRd*LL*LLd^2*LR
       + 14*nf^8*T^4*h^10*G*QL^2*QLd*QRd*LL^2*LLd*LRd + 21/2*nf^8*T^4*h^10*G*
      QL^2*QLd*QRd^4*LLd + 51*nf^8*T^4*h^10*G*QL^2*QLd*QR*QRd^2*LLd*LR + 119/2
      *nf^8*T^4*h^10*G*QL^2*QLd*QR*QRd^2*LL*LRd + 14*nf^8*T^4*h^10*G*QL^2*QLd*
      QR^2*LLd*LR^2 + 24*nf^8*T^4*h^10*G*QL^2*QLd*QR^2*LL*LR*LRd + 12*nf^8*T^4
      *h^10*G*QL^2*QLd*QR^2*LL^2*LLd + 36*nf^8*T^4*h^10*G*QL^2*QLd*QR^3*QRd*LL
       + 3*nf^8*T^4*h^10*G*QL^2*QLd^2*LR^2*LRd^2 + 7/2*nf^8*T^4*h^10*G*QL^2*
      QLd^2*LLd^2*LR^2 + 12*nf^8*T^4*h^10*G*QL^2*QLd^2*LL*LLd*LR*LRd + 7/2*
      nf^8*T^4*h^10*G*QL^2*QLd^2*LL^2*LRd^2 + 3*nf^8*T^4*h^10*G*QL^2*QLd^2*
      LL^2*LLd^2 + 21*nf^8*T^4*h^10*G*QL^2*QLd^2*QRd^3*LRd + 51*nf^8*T^4*h^10*
      G*QL^2*QLd^2*QR*QRd*LR*LRd + 51*nf^8*T^4*h^10*G*QL^2*QLd^2*QR*QRd*LL*LLd
       + 60*nf^8*T^4*h^10*G*QL^2*QLd^2*QR^2*QRd^2 + 21*nf^8*T^4*h^10*G*QL^2*
      QLd^2*QR^3*LR + 18*nf^8*T^4*h^10*G*QL^2*QLd^3*QRd^2*LLd + 119/6*nf^8*T^4
      *h^10*G*QL^2*QLd^3*QR*LLd*LR + 17*nf^8*T^4*h^10*G*QL^2*QLd^3*QR*LL*LRd
       + 9*nf^8*T^4*h^10*G*QL^2*QLd^4*QRd*LRd + 35/3*nf^8*T^4*h^10*G*QL^2*
      QLd^4*QR^2 + 21/10*nf^8*T^4*h^10*G*QL^2*QLd^5*LLd + 2/3*nf^8*T^4*h^10*G*
      QL^3*LLd*LR^3*LRd + 7/6*nf^8*T^4*h^10*G*QL^3*LL*LR^2*LRd^2 + nf^8*T^4*
      h^10*G*QL^3*LL*LLd^2*LR^2 + 7/3*nf^8*T^4*h^10*G*QL^3*LL^2*LLd*LR*LRd + 7/
      9*nf^8*T^4*h^10*G*QL^3*LL^3*LRd^2 + 7/18*nf^8*T^4*h^10*G*QL^3*LL^3*LLd^2
       + 119/18*nf^8*T^4*h^10*G*QL^3*QRd^3*LLd*LR + 119/9*nf^8*T^4*h^10*G*QL^3
      *QRd^3*LL*LRd + 8*nf^8*T^4*h^10*G*QL^3*QR*QRd*LLd*LR^2 + 56/3*nf^8*T^4*
      h^10*G*QL^3*QR*QRd*LL*LR*LRd + 28/3*nf^8*T^4*h^10*G*QL^3*QR*QRd*LL^2*LLd
       + 21*nf^8*T^4*h^10*G*QL^3*QR^2*QRd^2*LL + 16/3*nf^8*T^4*h^10*G*QL^3*
      QR^3*LL*LR + 119/6*nf^8*T^4*h^10*G*QL^3*QLd*QRd^2*LR*LRd + 119/6*nf^8*
      T^4*h^10*G*QL^3*QLd*QRd^2*LL*LLd + 8*nf^8*T^4*h^10*G*QL^3*QLd*QR*LR^2*
      LRd + 16*nf^8*T^4*h^10*G*QL^3*QLd*QR*LL*LLd*LR + 28/3*nf^8*T^4*h^10*G*
      QL^3*QLd*QR*LL^2*LRd + 280/9*nf^8*T^4*h^10*G*QL^3*QLd*QR*QRd^3 + 36*nf^8
      *T^4*h^10*G*QL^3*QLd*QR^2*QRd*LR + 17*nf^8*T^4*h^10*G*QL^3*QLd^2*QRd*LLd
      *LR + 119/6*nf^8*T^4*h^10*G*QL^3*QLd^2*QRd*LL*LRd + 18*nf^8*T^4*h^10*G*
      QL^3*QLd^2*QR^2*LL + 17/3*nf^8*T^4*h^10*G*QL^3*QLd^3*LR*LRd + 17/3*nf^8*
      T^4*h^10*G*QL^3*QLd^3*LL*LLd + 80/3*nf^8*T^4*h^10*G*QL^3*QLd^3*QR*QRd +
      7/3*nf^8*T^4*h^10*G*QL^4*QRd*LR^2*LRd + 14/3*nf^8*T^4*h^10*G*QL^4*QRd*LL
      *LLd*LR + 14/3*nf^8*T^4*h^10*G*QL^4*QRd*LL^2*LRd + 35/9*nf^8*T^4*h^10*G*
      QL^4*QRd^4 + 21/2*nf^8*T^4*h^10*G*QL^4*QR*QRd^2*LR + 2*nf^8*T^4*h^10*G*
      QL^4*QR^2*LR^2 + 7/3*nf^8*T^4*h^10*G*QL^4*QR^2*LL^2 + 2*nf^8*T^4*h^10*G*
      QL^4*QLd*LLd*LR^2 + 14/3*nf^8*T^4*h^10*G*QL^4*QLd*LL*LR*LRd + 7/3*nf^8*
      T^4*h^10*G*QL^4*QLd*LL^2*LLd + 21*nf^8*T^4*h^10*G*QL^4*QLd*QR*QRd*LL +
      35/3*nf^8*T^4*h^10*G*QL^4*QLd^2*QRd^2 + 9*nf^8*T^4*h^10*G*QL^4*QLd^2*QR*
      LR + 5/3*nf^8*T^4*h^10*G*QL^4*QLd^4 + 21/5*nf^8*T^4*h^10*G*QL^5*QRd^2*LL
       + 28/15*nf^8*T^4*h^10*G*QL^5*QR*LL*LR + 21/5*nf^8*T^4*h^10*G*QL^5*QLd*
      QRd*LR + 21/10*nf^8*T^4*h^10*G*QL^5*QLd^2*LL + 7/45*nf^8*T^4*h^10*G*QL^6
      *LR^2 + 14/45*nf^8*T^4*h^10*G*QL^6*LL^2 + 1/6*nf^8*T^4*h^10*W*LR^4*LRd^4
       + 7/6*nf^8*T^4*h^10*W*LLd^2*LR^4*LRd^2 + 7/18*nf^8*T^4*h^10*W*LLd^4*
      LR^4 + 8/3*nf^8*T^4*h^10*W*LL*LLd*LR^3*LRd^3 + 28/9*nf^8*T^4*h^10*W*LL*
      LLd^3*LR^3*LRd + 7/6*nf^8*T^4*h^10*W*LL^2*LR^2*LRd^4 + 6*nf^8*T^4*h^10*W
      *LL^2*LLd^2*LR^2*LRd^2 + 7/6*nf^8*T^4*h^10*W*LL^2*LLd^4*LR^2 + 28/9*nf^8
      *T^4*h^10*W*LL^3*LLd*LR*LRd^3 + 8/3*nf^8*T^4*h^10*W*LL^3*LLd^3*LR*LRd +
      7/18*nf^8*T^4*h^10*W*LL^4*LRd^4 + 7/6*nf^8*T^4*h^10*W*LL^4*LLd^2*LRd^2
       + 1/6*nf^8*T^4*h^10*W*LL^4*LLd^4 + 14/9*nf^8*T^4*h^10*W*QRd^3*LR^2*
      LRd^3 + 4*nf^8*T^4*h^10*W*QRd^3*LLd^2*LR^2*LRd + 28/3*nf^8*T^4*h^10*W*
      QRd^3*LL*LLd*LR*LRd^2 + 8/3*nf^8*T^4*h^10*W*QRd^3*LL*LLd^3*LR + 28/9*
      nf^8*T^4*h^10*W*QRd^3*LL^2*LRd^3 + 14/3*nf^8*T^4*h^10*W*QRd^3*LL^2*LLd^2
      *LRd + 7/9*nf^8*T^4*h^10*W*QRd^6*LRd^2 + 7/18*nf^8*T^4*h^10*W*QRd^6*
      LLd^2 + 8/3*nf^8*T^4*h^10*W*QR*QRd*LR^3*LRd^3 + 28/3*nf^8*T^4*h^10*W*QR*
      QRd*LLd^2*LR^3*LRd + 24*nf^8*T^4*h^10*W*QR*QRd*LL*LLd*LR^2*LRd^2 + 28/3*
      nf^8*T^4*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 28/3*nf^8*T^4*h^10*W*QR*QRd*LL^2*
      LR*LRd^3 + 24*nf^8*T^4*h^10*W*QR*QRd*LL^2*LLd^2*LR*LRd + 28/3*nf^8*T^4*
      h^10*W*QR*QRd*LL^3*LLd*LRd^2 + 8/3*nf^8*T^4*h^10*W*QR*QRd*LL^3*LLd^3 + 7
      *nf^8*T^4*h^10*W*QR*QRd^4*LR*LRd^2 + 6*nf^8*T^4*h^10*W*QR*QRd^4*LLd^2*LR
       + 14*nf^8*T^4*h^10*W*QR*QRd^4*LL*LLd*LRd + 12*nf^8*T^4*h^10*W*QR^2*
      QRd^2*LR^2*LRd^2 + 14*nf^8*T^4*h^10*W*QR^2*QRd^2*LLd^2*LR^2 + 48*nf^8*
      T^4*h^10*W*QR^2*QRd^2*LL*LLd*LR*LRd + 14*nf^8*T^4*h^10*W*QR^2*QRd^2*LL^2
      *LRd^2 + 12*nf^8*T^4*h^10*W*QR^2*QRd^2*LL^2*LLd^2 + 77/15*nf^8*T^4*h^10*
      W*QR^2*QRd^5*LRd + 14/9*nf^8*T^4*h^10*W*QR^3*LR^3*LRd^2 + 28/9*nf^8*T^4*
      h^10*W*QR^3*LLd^2*LR^3 + 28/3*nf^8*T^4*h^10*W*QR^3*LL*LLd*LR^2*LRd + 4*
      nf^8*T^4*h^10*W*QR^3*LL^2*LR*LRd^2 + 14/3*nf^8*T^4*h^10*W*QR^3*LL^2*
      LLd^2*LR + 8/3*nf^8*T^4*h^10*W*QR^3*LL^3*LLd*LRd + 16*nf^8*T^4*h^10*W*
      QR^3*QRd^3*LR*LRd + 16*nf^8*T^4*h^10*W*QR^3*QRd^3*LL*LLd + 7*nf^8*T^4*
      h^10*W*QR^4*QRd*LR^2*LRd + 14*nf^8*T^4*h^10*W*QR^4*QRd*LL*LLd*LR + 6*
      nf^8*T^4*h^10*W*QR^4*QRd*LL^2*LRd + 23/6*nf^8*T^4*h^10*W*QR^4*QRd^4 + 77/
      15*nf^8*T^4*h^10*W*QR^5*QRd^2*LR + 7/9*nf^8*T^4*h^10*W*QR^6*LR^2 + 7/18*
      nf^8*T^4*h^10*W*QR^6*LL^2 + 12*nf^8*T^4*h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2
       + 14/3*nf^8*T^4*h^10*W*QLd*QRd^2*LLd^3*LR^2 + 28/3*nf^8*T^4*h^10*W*QLd*
      QRd^2*LL*LR*LRd^3 + 24*nf^8*T^4*h^10*W*QLd*QRd^2*LL*LLd^2*LR*LRd + 14*
      nf^8*T^4*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 + 4*nf^8*T^4*h^10*W*QLd*QRd^2*
      LL^2*LLd^3 + 14/3*nf^8*T^4*h^10*W*QLd*QRd^5*LLd*LRd + 28/3*nf^8*T^4*h^10
      *W*QLd*QR*LLd*LR^3*LRd^2 + 56/9*nf^8*T^4*h^10*W*QLd*QR*LLd^3*LR^3 + 8*
      nf^8*T^4*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 28*nf^8*T^4*h^10*W*QLd*QR*LL*
      LLd^2*LR^2*LRd + 24*nf^8*T^4*h^10*W*QLd*QR*LL^2*LLd*LR*LRd^2 + 28/3*nf^8
      *T^4*h^10*W*QLd*QR*LL^2*LLd^3*LR + 28/9*nf^8*T^4*h^10*W*QLd*QR*LL^3*
      LRd^3 + 8*nf^8*T^4*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 48*nf^8*T^4*h^10*W*QLd
      *QR*QRd^3*LLd*LR*LRd + 28*nf^8*T^4*h^10*W*QLd*QR*QRd^3*LL*LRd^2 + 24*
      nf^8*T^4*h^10*W*QLd*QR*QRd^3*LL*LLd^2 + 56*nf^8*T^4*h^10*W*QLd*QR^2*QRd*
      LLd*LR^2*LRd + 48*nf^8*T^4*h^10*W*QLd*QR^2*QRd*LL*LR*LRd^2 + 56*nf^8*T^4
      *h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR + 48*nf^8*T^4*h^10*W*QLd*QR^2*QRd*LL^2*
      LLd*LRd + 22*nf^8*T^4*h^10*W*QLd*QR^2*QRd^4*LLd + 56*nf^8*T^4*h^10*W*QLd
      *QR^3*QRd^2*LLd*LR + 48*nf^8*T^4*h^10*W*QLd*QR^3*QRd^2*LL*LRd + 14*nf^8*
      T^4*h^10*W*QLd*QR^4*LLd*LR^2 + 14*nf^8*T^4*h^10*W*QLd*QR^4*LL*LR*LRd + 7
      *nf^8*T^4*h^10*W*QLd*QR^4*LL^2*LLd + 154/15*nf^8*T^4*h^10*W*QLd*QR^5*QRd
      *LL + 4*nf^8*T^4*h^10*W*QLd^2*QRd*LR^2*LRd^3 + 14*nf^8*T^4*h^10*W*QLd^2*
      QRd*LLd^2*LR^2*LRd + 24*nf^8*T^4*h^10*W*QLd^2*QRd*LL*LLd*LR*LRd^2 + 28/3
      *nf^8*T^4*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 14/3*nf^8*T^4*h^10*W*QLd^2*QRd*
      LL^2*LRd^3 + 12*nf^8*T^4*h^10*W*QLd^2*QRd*LL^2*LLd^2*LRd + 35/6*nf^8*T^4
      *h^10*W*QLd^2*QRd^4*LRd^2 + 5*nf^8*T^4*h^10*W*QLd^2*QRd^4*LLd^2 + 36*
      nf^8*T^4*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2 + 42*nf^8*T^4*h^10*W*QLd^2*QR*
      QRd^2*LLd^2*LR + 72*nf^8*T^4*h^10*W*QLd^2*QR*QRd^2*LL*LLd*LRd + 14*nf^8*
      T^4*h^10*W*QLd^2*QR^2*LR^2*LRd^2 + 28*nf^8*T^4*h^10*W*QLd^2*QR^2*LLd^2*
      LR^2 + 56*nf^8*T^4*h^10*W*QLd^2*QR^2*LL*LLd*LR*LRd + 12*nf^8*T^4*h^10*W*
      QLd^2*QR^2*LL^2*LRd^2 + 14*nf^8*T^4*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 44*
      nf^8*T^4*h^10*W*QLd^2*QR^2*QRd^3*LRd + 56*nf^8*T^4*h^10*W*QLd^2*QR^3*QRd
      *LR*LRd + 56*nf^8*T^4*h^10*W*QLd^2*QR^3*QRd*LL*LLd + 161/6*nf^8*T^4*h^10
      *W*QLd^2*QR^4*QRd^2 + 154/15*nf^8*T^4*h^10*W*QLd^2*QR^5*LR + 14/3*nf^8*
      T^4*h^10*W*QLd^3*LLd*LR^2*LRd^2 + 28/9*nf^8*T^4*h^10*W*QLd^3*LLd^3*LR^2
       + 8/3*nf^8*T^4*h^10*W*QLd^3*LL*LR*LRd^3 + 28/3*nf^8*T^4*h^10*W*QLd^3*LL
      *LLd^2*LR*LRd + 4*nf^8*T^4*h^10*W*QLd^3*LL^2*LLd*LRd^2 + 14/9*nf^8*T^4*
      h^10*W*QLd^3*LL^2*LLd^3 + 40/3*nf^8*T^4*h^10*W*QLd^3*QRd^3*LLd*LRd + 56*
      nf^8*T^4*h^10*W*QLd^3*QR*QRd*LLd*LR*LRd + 24*nf^8*T^4*h^10*W*QLd^3*QR*
      QRd*LL*LRd^2 + 28*nf^8*T^4*h^10*W*QLd^3*QR*QRd*LL*LLd^2 + 154/3*nf^8*T^4
      *h^10*W*QLd^3*QR^2*QRd^2*LLd + 112/3*nf^8*T^4*h^10*W*QLd^3*QR^3*LLd*LR
       + 56/3*nf^8*T^4*h^10*W*QLd^3*QR^3*LL*LRd + 5*nf^8*T^4*h^10*W*QLd^4*
      QRd^2*LRd^2 + 35/6*nf^8*T^4*h^10*W*QLd^4*QRd^2*LLd^2 + 7*nf^8*T^4*h^10*W
      *QLd^4*QR*LR*LRd^2 + 14*nf^8*T^4*h^10*W*QLd^4*QR*LLd^2*LR + 14*nf^8*T^4*
      h^10*W*QLd^4*QR*LL*LLd*LRd + 77/3*nf^8*T^4*h^10*W*QLd^4*QR^2*QRd*LRd +
      161/18*nf^8*T^4*h^10*W*QLd^4*QR^4 + 14/3*nf^8*T^4*h^10*W*QLd^5*QRd*LLd*
      LRd + 154/15*nf^8*T^4*h^10*W*QLd^5*QR^2*LLd + 7/18*nf^8*T^4*h^10*W*QLd^6
      *LRd^2 + 7/9*nf^8*T^4*h^10*W*QLd^6*LLd^2 + 8*nf^8*T^4*h^10*W*QL*QRd*LLd*
      LR^3*LRd^2 + 28/9*nf^8*T^4*h^10*W*QL*QRd*LLd^3*LR^3 + 28/3*nf^8*T^4*h^10
      *W*QL*QRd*LL*LR^2*LRd^3 + 24*nf^8*T^4*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd +
      28*nf^8*T^4*h^10*W*QL*QRd*LL^2*LLd*LR*LRd^2 + 8*nf^8*T^4*h^10*W*QL*QRd*
      LL^2*LLd^3*LR + 56/9*nf^8*T^4*h^10*W*QL*QRd*LL^3*LRd^3 + 28/3*nf^8*T^4*
      h^10*W*QL*QRd*LL^3*LLd^2*LRd + 14*nf^8*T^4*h^10*W*QL*QRd^4*LLd*LR*LRd +
      14*nf^8*T^4*h^10*W*QL*QRd^4*LL*LRd^2 + 7*nf^8*T^4*h^10*W*QL*QRd^4*LL*
      LLd^2 + 48*nf^8*T^4*h^10*W*QL*QR*QRd^2*LLd*LR^2*LRd + 56*nf^8*T^4*h^10*W
      *QL*QR*QRd^2*LL*LR*LRd^2 + 48*nf^8*T^4*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR +
      56*nf^8*T^4*h^10*W*QL*QR*QRd^2*LL^2*LLd*LRd + 154/15*nf^8*T^4*h^10*W*QL*
      QR*QRd^5*LLd + 28/3*nf^8*T^4*h^10*W*QL*QR^2*LLd*LR^3*LRd + 12*nf^8*T^4*
      h^10*W*QL*QR^2*LL*LR^2*LRd^2 + 14*nf^8*T^4*h^10*W*QL*QR^2*LL*LLd^2*LR^2
       + 24*nf^8*T^4*h^10*W*QL*QR^2*LL^2*LLd*LR*LRd + 14/3*nf^8*T^4*h^10*W*QL*
      QR^2*LL^3*LRd^2 + 4*nf^8*T^4*h^10*W*QL*QR^2*LL^3*LLd^2 + 48*nf^8*T^4*
      h^10*W*QL*QR^2*QRd^3*LLd*LR + 56*nf^8*T^4*h^10*W*QL*QR^2*QRd^3*LL*LRd +
      28*nf^8*T^4*h^10*W*QL*QR^3*QRd*LLd*LR^2 + 48*nf^8*T^4*h^10*W*QL*QR^3*QRd
      *LL*LR*LRd + 24*nf^8*T^4*h^10*W*QL*QR^3*QRd*LL^2*LLd + 22*nf^8*T^4*h^10*
      W*QL*QR^4*QRd^2*LL + 14/3*nf^8*T^4*h^10*W*QL*QR^5*LL*LR + 8/3*nf^8*T^4*
      h^10*W*QL*QLd*LR^3*LRd^3 + 28/3*nf^8*T^4*h^10*W*QL*QLd*LLd^2*LR^3*LRd +
      24*nf^8*T^4*h^10*W*QL*QLd*LL*LLd*LR^2*LRd^2 + 28/3*nf^8*T^4*h^10*W*QL*
      QLd*LL*LLd^3*LR^2 + 28/3*nf^8*T^4*h^10*W*QL*QLd*LL^2*LR*LRd^3 + 24*nf^8*
      T^4*h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd + 28/3*nf^8*T^4*h^10*W*QL*QLd*LL^3*
      LLd*LRd^2 + 8/3*nf^8*T^4*h^10*W*QL*QLd*LL^3*LLd^3 + 28*nf^8*T^4*h^10*W*
      QL*QLd*QRd^3*LR*LRd^2 + 24*nf^8*T^4*h^10*W*QL*QLd*QRd^3*LLd^2*LR + 56*
      nf^8*T^4*h^10*W*QL*QLd*QRd^3*LL*LLd*LRd + 48*nf^8*T^4*h^10*W*QL*QLd*QR*
      QRd*LR^2*LRd^2 + 56*nf^8*T^4*h^10*W*QL*QLd*QR*QRd*LLd^2*LR^2 + 192*nf^8*
      T^4*h^10*W*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 56*nf^8*T^4*h^10*W*QL*QLd*QR*
      QRd*LL^2*LRd^2 + 48*nf^8*T^4*h^10*W*QL*QLd*QR*QRd*LL^2*LLd^2 + 154/3*
      nf^8*T^4*h^10*W*QL*QLd*QR*QRd^4*LRd + 144*nf^8*T^4*h^10*W*QL*QLd*QR^2*
      QRd^2*LR*LRd + 144*nf^8*T^4*h^10*W*QL*QLd*QR^2*QRd^2*LL*LLd + 28*nf^8*
      T^4*h^10*W*QL*QLd*QR^3*LR^2*LRd + 56*nf^8*T^4*h^10*W*QL*QLd*QR^3*LL*LLd*
      LR + 24*nf^8*T^4*h^10*W*QL*QLd*QR^3*LL^2*LRd + 184/3*nf^8*T^4*h^10*W*QL*
      QLd*QR^3*QRd^3 + 154/3*nf^8*T^4*h^10*W*QL*QLd*QR^4*QRd*LR + 72*nf^8*T^4*
      h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd + 42*nf^8*T^4*h^10*W*QL*QLd^2*QRd^2*LL*
      LRd^2 + 36*nf^8*T^4*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 + 56*nf^8*T^4*h^10*W*
      QL*QLd^2*QR*LLd*LR^2*LRd + 48*nf^8*T^4*h^10*W*QL*QLd^2*QR*LL*LR*LRd^2 +
      56*nf^8*T^4*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR + 48*nf^8*T^4*h^10*W*QL*QLd^2
      *QR*LL^2*LLd*LRd + 88*nf^8*T^4*h^10*W*QL*QLd^2*QR*QRd^3*LLd + 168*nf^8*
      T^4*h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 144*nf^8*T^4*h^10*W*QL*QLd^2*QR^2*
      QRd*LL*LRd + 77/3*nf^8*T^4*h^10*W*QL*QLd^2*QR^4*LL + 24*nf^8*T^4*h^10*W*
      QL*QLd^3*QRd*LR*LRd^2 + 28*nf^8*T^4*h^10*W*QL*QLd^3*QRd*LLd^2*LR + 48*
      nf^8*T^4*h^10*W*QL*QLd^3*QRd*LL*LLd*LRd + 88*nf^8*T^4*h^10*W*QL*QLd^3*QR
      *QRd^2*LRd + 56*nf^8*T^4*h^10*W*QL*QLd^3*QR^2*LR*LRd + 56*nf^8*T^4*h^10*
      W*QL*QLd^3*QR^2*LL*LLd + 644/9*nf^8*T^4*h^10*W*QL*QLd^3*QR^3*QRd + 14*
      nf^8*T^4*h^10*W*QL*QLd^4*LLd*LR*LRd + 6*nf^8*T^4*h^10*W*QL*QLd^4*LL*
      LRd^2 + 7*nf^8*T^4*h^10*W*QL*QLd^4*LL*LLd^2 + 154/3*nf^8*T^4*h^10*W*QL*
      QLd^4*QR*QRd*LLd + 154/15*nf^8*T^4*h^10*W*QL*QLd^5*QR*LRd + 14*nf^8*T^4*
      h^10*W*QL^2*QRd^2*LR^2*LRd^2 + 12*nf^8*T^4*h^10*W*QL^2*QRd^2*LLd^2*LR^2
       + 56*nf^8*T^4*h^10*W*QL^2*QRd^2*LL*LLd*LR*LRd + 28*nf^8*T^4*h^10*W*QL^2
      *QRd^2*LL^2*LRd^2 + 14*nf^8*T^4*h^10*W*QL^2*QRd^2*LL^2*LLd^2 + 154/15*
      nf^8*T^4*h^10*W*QL^2*QRd^5*LRd + 4*nf^8*T^4*h^10*W*QL^2*QR*LR^3*LRd^2 +
      14/3*nf^8*T^4*h^10*W*QL^2*QR*LLd^2*LR^3 + 24*nf^8*T^4*h^10*W*QL^2*QR*LL*
      LLd*LR^2*LRd + 14*nf^8*T^4*h^10*W*QL^2*QR*LL^2*LR*LRd^2 + 12*nf^8*T^4*
      h^10*W*QL^2*QR*LL^2*LLd^2*LR + 28/3*nf^8*T^4*h^10*W*QL^2*QR*LL^3*LLd*LRd
       + 56*nf^8*T^4*h^10*W*QL^2*QR*QRd^3*LR*LRd + 56*nf^8*T^4*h^10*W*QL^2*QR*
      QRd^3*LL*LLd + 36*nf^8*T^4*h^10*W*QL^2*QR^2*QRd*LR^2*LRd + 72*nf^8*T^4*
      h^10*W*QL^2*QR^2*QRd*LL*LLd*LR + 42*nf^8*T^4*h^10*W*QL^2*QR^2*QRd*LL^2*
      LRd + 161/6*nf^8*T^4*h^10*W*QL^2*QR^2*QRd^4 + 44*nf^8*T^4*h^10*W*QL^2*
      QR^3*QRd^2*LR + 35/6*nf^8*T^4*h^10*W*QL^2*QR^4*LR^2 + 5*nf^8*T^4*h^10*W*
      QL^2*QR^4*LL^2 + 48*nf^8*T^4*h^10*W*QL^2*QLd*QRd*LLd*LR^2*LRd + 56*nf^8*
      T^4*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 + 48*nf^8*T^4*h^10*W*QL^2*QLd*QRd*LL
      *LLd^2*LR + 56*nf^8*T^4*h^10*W*QL^2*QLd*QRd*LL^2*LLd*LRd + 77/3*nf^8*T^4
      *h^10*W*QL^2*QLd*QRd^4*LLd + 144*nf^8*T^4*h^10*W*QL^2*QLd*QR*QRd^2*LLd*
      LR + 168*nf^8*T^4*h^10*W*QL^2*QLd*QR*QRd^2*LL*LRd + 42*nf^8*T^4*h^10*W*
      QL^2*QLd*QR^2*LLd*LR^2 + 72*nf^8*T^4*h^10*W*QL^2*QLd*QR^2*LL*LR*LRd + 36
      *nf^8*T^4*h^10*W*QL^2*QLd*QR^2*LL^2*LLd + 88*nf^8*T^4*h^10*W*QL^2*QLd*
      QR^3*QRd*LL + 12*nf^8*T^4*h^10*W*QL^2*QLd^2*LR^2*LRd^2 + 14*nf^8*T^4*
      h^10*W*QL^2*QLd^2*LLd^2*LR^2 + 48*nf^8*T^4*h^10*W*QL^2*QLd^2*LL*LLd*LR*
      LRd + 14*nf^8*T^4*h^10*W*QL^2*QLd^2*LL^2*LRd^2 + 12*nf^8*T^4*h^10*W*QL^2
      *QLd^2*LL^2*LLd^2 + 154/3*nf^8*T^4*h^10*W*QL^2*QLd^2*QRd^3*LRd + 144*
      nf^8*T^4*h^10*W*QL^2*QLd^2*QR*QRd*LR*LRd + 144*nf^8*T^4*h^10*W*QL^2*
      QLd^2*QR*QRd*LL*LLd + 138*nf^8*T^4*h^10*W*QL^2*QLd^2*QR^2*QRd^2 + 154/3*
      nf^8*T^4*h^10*W*QL^2*QLd^2*QR^3*LR + 44*nf^8*T^4*h^10*W*QL^2*QLd^3*QRd^2
      *LLd + 56*nf^8*T^4*h^10*W*QL^2*QLd^3*QR*LLd*LR + 48*nf^8*T^4*h^10*W*QL^2
      *QLd^3*QR*LL*LRd + 22*nf^8*T^4*h^10*W*QL^2*QLd^4*QRd*LRd + 161/6*nf^8*
      T^4*h^10*W*QL^2*QLd^4*QR^2 + 77/15*nf^8*T^4*h^10*W*QL^2*QLd^5*LLd + 8/3*
      nf^8*T^4*h^10*W*QL^3*LLd*LR^3*LRd + 14/3*nf^8*T^4*h^10*W*QL^3*LL*LR^2*
      LRd^2 + 4*nf^8*T^4*h^10*W*QL^3*LL*LLd^2*LR^2 + 28/3*nf^8*T^4*h^10*W*QL^3
      *LL^2*LLd*LR*LRd + 28/9*nf^8*T^4*h^10*W*QL^3*LL^3*LRd^2 + 14/9*nf^8*T^4*
      h^10*W*QL^3*LL^3*LLd^2 + 56/3*nf^8*T^4*h^10*W*QL^3*QRd^3*LLd*LR + 112/3*
      nf^8*T^4*h^10*W*QL^3*QRd^3*LL*LRd + 24*nf^8*T^4*h^10*W*QL^3*QR*QRd*LLd*
      LR^2 + 56*nf^8*T^4*h^10*W*QL^3*QR*QRd*LL*LR*LRd + 28*nf^8*T^4*h^10*W*
      QL^3*QR*QRd*LL^2*LLd + 154/3*nf^8*T^4*h^10*W*QL^3*QR^2*QRd^2*LL + 40/3*
      nf^8*T^4*h^10*W*QL^3*QR^3*LL*LR + 56*nf^8*T^4*h^10*W*QL^3*QLd*QRd^2*LR*
      LRd + 56*nf^8*T^4*h^10*W*QL^3*QLd*QRd^2*LL*LLd + 24*nf^8*T^4*h^10*W*QL^3
      *QLd*QR*LR^2*LRd + 48*nf^8*T^4*h^10*W*QL^3*QLd*QR*LL*LLd*LR + 28*nf^8*
      T^4*h^10*W*QL^3*QLd*QR*LL^2*LRd + 644/9*nf^8*T^4*h^10*W*QL^3*QLd*QR*
      QRd^3 + 88*nf^8*T^4*h^10*W*QL^3*QLd*QR^2*QRd*LR + 48*nf^8*T^4*h^10*W*
      QL^3*QLd^2*QRd*LLd*LR + 56*nf^8*T^4*h^10*W*QL^3*QLd^2*QRd*LL*LRd + 44*
      nf^8*T^4*h^10*W*QL^3*QLd^2*QR^2*LL + 16*nf^8*T^4*h^10*W*QL^3*QLd^3*LR*
      LRd + 16*nf^8*T^4*h^10*W*QL^3*QLd^3*LL*LLd + 184/3*nf^8*T^4*h^10*W*QL^3*
      QLd^3*QR*QRd + 7*nf^8*T^4*h^10*W*QL^4*QRd*LR^2*LRd + 14*nf^8*T^4*h^10*W*
      QL^4*QRd*LL*LLd*LR + 14*nf^8*T^4*h^10*W*QL^4*QRd*LL^2*LRd + 161/18*nf^8*
      T^4*h^10*W*QL^4*QRd^4 + 77/3*nf^8*T^4*h^10*W*QL^4*QR*QRd^2*LR + 5*nf^8*
      T^4*h^10*W*QL^4*QR^2*LR^2 + 35/6*nf^8*T^4*h^10*W*QL^4*QR^2*LL^2 + 6*nf^8
      *T^4*h^10*W*QL^4*QLd*LLd*LR^2 + 14*nf^8*T^4*h^10*W*QL^4*QLd*LL*LR*LRd +
      7*nf^8*T^4*h^10*W*QL^4*QLd*LL^2*LLd + 154/3*nf^8*T^4*h^10*W*QL^4*QLd*QR*
      QRd*LL + 161/6*nf^8*T^4*h^10*W*QL^4*QLd^2*QRd^2 + 22*nf^8*T^4*h^10*W*
      QL^4*QLd^2*QR*LR + 23/6*nf^8*T^4*h^10*W*QL^4*QLd^4 + 154/15*nf^8*T^4*
      h^10*W*QL^5*QRd^2*LL + 14/3*nf^8*T^4*h^10*W*QL^5*QR*LL*LR + 154/15*nf^8*
      T^4*h^10*W*QL^5*QLd*QRd*LR + 77/15*nf^8*T^4*h^10*W*QL^5*QLd^2*LL + 7/18*
      nf^8*T^4*h^10*W*QL^6*LR^2 + 7/9*nf^8*T^4*h^10*W*QL^6*LL^2 + 1/48*nf^8*
      T^4*h^10*B*LR^4*LRd^4 + 7/48*nf^8*T^4*h^10*B*LLd^2*LR^4*LRd^2 + 7/144*
      nf^8*T^4*h^10*B*LLd^4*LR^4 + 1/3*nf^8*T^4*h^10*B*LL*LLd*LR^3*LRd^3 + 7/
      18*nf^8*T^4*h^10*B*LL*LLd^3*LR^3*LRd + 7/48*nf^8*T^4*h^10*B*LL^2*LR^2*
      LRd^4 + 3/4*nf^8*T^4*h^10*B*LL^2*LLd^2*LR^2*LRd^2 + 7/48*nf^8*T^4*h^10*B
      *LL^2*LLd^4*LR^2 + 7/18*nf^8*T^4*h^10*B*LL^3*LLd*LR*LRd^3 + 1/3*nf^8*T^4
      *h^10*B*LL^3*LLd^3*LR*LRd + 7/144*nf^8*T^4*h^10*B*LL^4*LRd^4 + 7/48*nf^8
      *T^4*h^10*B*LL^4*LLd^2*LRd^2 + 1/48*nf^8*T^4*h^10*B*LL^4*LLd^4 + 7/36*
      nf^8*T^4*h^10*B*QRd^3*LR^2*LRd^3 + 1/2*nf^8*T^4*h^10*B*QRd^3*LLd^2*LR^2*
      LRd + 7/6*nf^8*T^4*h^10*B*QRd^3*LL*LLd*LR*LRd^2 + 1/3*nf^8*T^4*h^10*B*
      QRd^3*LL*LLd^3*LR + 7/18*nf^8*T^4*h^10*B*QRd^3*LL^2*LRd^3 + 7/12*nf^8*
      T^4*h^10*B*QRd^3*LL^2*LLd^2*LRd + 7/72*nf^8*T^4*h^10*B*QRd^6*LRd^2 + 7/
      144*nf^8*T^4*h^10*B*QRd^6*LLd^2 + 1/3*nf^8*T^4*h^10*B*QR*QRd*LR^3*LRd^3
       + 7/6*nf^8*T^4*h^10*B*QR*QRd*LLd^2*LR^3*LRd + 3*nf^8*T^4*h^10*B*QR*QRd*
      LL*LLd*LR^2*LRd^2 + 7/6*nf^8*T^4*h^10*B*QR*QRd*LL*LLd^3*LR^2 + 7/6*nf^8*
      T^4*h^10*B*QR*QRd*LL^2*LR*LRd^3 + 3*nf^8*T^4*h^10*B*QR*QRd*LL^2*LLd^2*LR
      *LRd + 7/6*nf^8*T^4*h^10*B*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^8*T^4*h^10*B*
      QR*QRd*LL^3*LLd^3 + 7/8*nf^8*T^4*h^10*B*QR*QRd^4*LR*LRd^2 + 3/4*nf^8*T^4
      *h^10*B*QR*QRd^4*LLd^2*LR + 7/4*nf^8*T^4*h^10*B*QR*QRd^4*LL*LLd*LRd + 3/
      2*nf^8*T^4*h^10*B*QR^2*QRd^2*LR^2*LRd^2 + 7/4*nf^8*T^4*h^10*B*QR^2*QRd^2
      *LLd^2*LR^2 + 6*nf^8*T^4*h^10*B*QR^2*QRd^2*LL*LLd*LR*LRd + 7/4*nf^8*T^4*
      h^10*B*QR^2*QRd^2*LL^2*LRd^2 + 3/2*nf^8*T^4*h^10*B*QR^2*QRd^2*LL^2*LLd^2
       + 77/120*nf^8*T^4*h^10*B*QR^2*QRd^5*LRd + 7/36*nf^8*T^4*h^10*B*QR^3*
      LR^3*LRd^2 + 7/18*nf^8*T^4*h^10*B*QR^3*LLd^2*LR^3 + 7/6*nf^8*T^4*h^10*B*
      QR^3*LL*LLd*LR^2*LRd + 1/2*nf^8*T^4*h^10*B*QR^3*LL^2*LR*LRd^2 + 7/12*
      nf^8*T^4*h^10*B*QR^3*LL^2*LLd^2*LR + 1/3*nf^8*T^4*h^10*B*QR^3*LL^3*LLd*
      LRd + 2*nf^8*T^4*h^10*B*QR^3*QRd^3*LR*LRd + 2*nf^8*T^4*h^10*B*QR^3*QRd^3
      *LL*LLd + 7/8*nf^8*T^4*h^10*B*QR^4*QRd*LR^2*LRd + 7/4*nf^8*T^4*h^10*B*
      QR^4*QRd*LL*LLd*LR + 3/4*nf^8*T^4*h^10*B*QR^4*QRd*LL^2*LRd + 23/48*nf^8*
      T^4*h^10*B*QR^4*QRd^4 + 77/120*nf^8*T^4*h^10*B*QR^5*QRd^2*LR + 7/72*nf^8
      *T^4*h^10*B*QR^6*LR^2 + 7/144*nf^8*T^4*h^10*B*QR^6*LL^2 + 3/2*nf^8*T^4*
      h^10*B*QLd*QRd^2*LLd*LR^2*LRd^2 + 7/12*nf^8*T^4*h^10*B*QLd*QRd^2*LLd^3*
      LR^2 + 7/6*nf^8*T^4*h^10*B*QLd*QRd^2*LL*LR*LRd^3 + 3*nf^8*T^4*h^10*B*QLd
      *QRd^2*LL*LLd^2*LR*LRd + 7/4*nf^8*T^4*h^10*B*QLd*QRd^2*LL^2*LLd*LRd^2 +
      1/2*nf^8*T^4*h^10*B*QLd*QRd^2*LL^2*LLd^3 + 7/12*nf^8*T^4*h^10*B*QLd*
      QRd^5*LLd*LRd + 7/6*nf^8*T^4*h^10*B*QLd*QR*LLd*LR^3*LRd^2 + 7/9*nf^8*T^4
      *h^10*B*QLd*QR*LLd^3*LR^3 + nf^8*T^4*h^10*B*QLd*QR*LL*LR^2*LRd^3 + 7/2*
      nf^8*T^4*h^10*B*QLd*QR*LL*LLd^2*LR^2*LRd + 3*nf^8*T^4*h^10*B*QLd*QR*LL^2
      *LLd*LR*LRd^2 + 7/6*nf^8*T^4*h^10*B*QLd*QR*LL^2*LLd^3*LR + 7/18*nf^8*T^4
      *h^10*B*QLd*QR*LL^3*LRd^3 + nf^8*T^4*h^10*B*QLd*QR*LL^3*LLd^2*LRd + 6*
      nf^8*T^4*h^10*B*QLd*QR*QRd^3*LLd*LR*LRd + 7/2*nf^8*T^4*h^10*B*QLd*QR*
      QRd^3*LL*LRd^2 + 3*nf^8*T^4*h^10*B*QLd*QR*QRd^3*LL*LLd^2 + 7*nf^8*T^4*
      h^10*B*QLd*QR^2*QRd*LLd*LR^2*LRd + 6*nf^8*T^4*h^10*B*QLd*QR^2*QRd*LL*LR*
      LRd^2 + 7*nf^8*T^4*h^10*B*QLd*QR^2*QRd*LL*LLd^2*LR + 6*nf^8*T^4*h^10*B*
      QLd*QR^2*QRd*LL^2*LLd*LRd + 11/4*nf^8*T^4*h^10*B*QLd*QR^2*QRd^4*LLd + 7*
      nf^8*T^4*h^10*B*QLd*QR^3*QRd^2*LLd*LR + 6*nf^8*T^4*h^10*B*QLd*QR^3*QRd^2
      *LL*LRd + 7/4*nf^8*T^4*h^10*B*QLd*QR^4*LLd*LR^2 + 7/4*nf^8*T^4*h^10*B*
      QLd*QR^4*LL*LR*LRd + 7/8*nf^8*T^4*h^10*B*QLd*QR^4*LL^2*LLd + 77/60*nf^8*
      T^4*h^10*B*QLd*QR^5*QRd*LL + 1/2*nf^8*T^4*h^10*B*QLd^2*QRd*LR^2*LRd^3 +
      7/4*nf^8*T^4*h^10*B*QLd^2*QRd*LLd^2*LR^2*LRd + 3*nf^8*T^4*h^10*B*QLd^2*
      QRd*LL*LLd*LR*LRd^2 + 7/6*nf^8*T^4*h^10*B*QLd^2*QRd*LL*LLd^3*LR + 7/12*
      nf^8*T^4*h^10*B*QLd^2*QRd*LL^2*LRd^3 + 3/2*nf^8*T^4*h^10*B*QLd^2*QRd*
      LL^2*LLd^2*LRd + 35/48*nf^8*T^4*h^10*B*QLd^2*QRd^4*LRd^2 + 5/8*nf^8*T^4*
      h^10*B*QLd^2*QRd^4*LLd^2 + 9/2*nf^8*T^4*h^10*B*QLd^2*QR*QRd^2*LR*LRd^2
       + 21/4*nf^8*T^4*h^10*B*QLd^2*QR*QRd^2*LLd^2*LR + 9*nf^8*T^4*h^10*B*
      QLd^2*QR*QRd^2*LL*LLd*LRd + 7/4*nf^8*T^4*h^10*B*QLd^2*QR^2*LR^2*LRd^2 +
      7/2*nf^8*T^4*h^10*B*QLd^2*QR^2*LLd^2*LR^2 + 7*nf^8*T^4*h^10*B*QLd^2*QR^2
      *LL*LLd*LR*LRd + 3/2*nf^8*T^4*h^10*B*QLd^2*QR^2*LL^2*LRd^2 + 7/4*nf^8*
      T^4*h^10*B*QLd^2*QR^2*LL^2*LLd^2 + 11/2*nf^8*T^4*h^10*B*QLd^2*QR^2*QRd^3
      *LRd + 7*nf^8*T^4*h^10*B*QLd^2*QR^3*QRd*LR*LRd + 7*nf^8*T^4*h^10*B*QLd^2
      *QR^3*QRd*LL*LLd + 161/48*nf^8*T^4*h^10*B*QLd^2*QR^4*QRd^2 + 77/60*nf^8*
      T^4*h^10*B*QLd^2*QR^5*LR + 7/12*nf^8*T^4*h^10*B*QLd^3*LLd*LR^2*LRd^2 + 7/
      18*nf^8*T^4*h^10*B*QLd^3*LLd^3*LR^2 + 1/3*nf^8*T^4*h^10*B*QLd^3*LL*LR*
      LRd^3 + 7/6*nf^8*T^4*h^10*B*QLd^3*LL*LLd^2*LR*LRd + 1/2*nf^8*T^4*h^10*B*
      QLd^3*LL^2*LLd*LRd^2 + 7/36*nf^8*T^4*h^10*B*QLd^3*LL^2*LLd^3 + 5/3*nf^8*
      T^4*h^10*B*QLd^3*QRd^3*LLd*LRd + 7*nf^8*T^4*h^10*B*QLd^3*QR*QRd*LLd*LR*
      LRd + 3*nf^8*T^4*h^10*B*QLd^3*QR*QRd*LL*LRd^2 + 7/2*nf^8*T^4*h^10*B*
      QLd^3*QR*QRd*LL*LLd^2 + 77/12*nf^8*T^4*h^10*B*QLd^3*QR^2*QRd^2*LLd + 14/
      3*nf^8*T^4*h^10*B*QLd^3*QR^3*LLd*LR + 7/3*nf^8*T^4*h^10*B*QLd^3*QR^3*LL*
      LRd + 5/8*nf^8*T^4*h^10*B*QLd^4*QRd^2*LRd^2 + 35/48*nf^8*T^4*h^10*B*
      QLd^4*QRd^2*LLd^2 + 7/8*nf^8*T^4*h^10*B*QLd^4*QR*LR*LRd^2 + 7/4*nf^8*T^4
      *h^10*B*QLd^4*QR*LLd^2*LR + 7/4*nf^8*T^4*h^10*B*QLd^4*QR*LL*LLd*LRd + 77/
      24*nf^8*T^4*h^10*B*QLd^4*QR^2*QRd*LRd + 161/144*nf^8*T^4*h^10*B*QLd^4*
      QR^4 + 7/12*nf^8*T^4*h^10*B*QLd^5*QRd*LLd*LRd + 77/60*nf^8*T^4*h^10*B*
      QLd^5*QR^2*LLd + 7/144*nf^8*T^4*h^10*B*QLd^6*LRd^2 + 7/72*nf^8*T^4*h^10*
      B*QLd^6*LLd^2 + nf^8*T^4*h^10*B*QL*QRd*LLd*LR^3*LRd^2 + 7/18*nf^8*T^4*
      h^10*B*QL*QRd*LLd^3*LR^3 + 7/6*nf^8*T^4*h^10*B*QL*QRd*LL*LR^2*LRd^3 + 3*
      nf^8*T^4*h^10*B*QL*QRd*LL*LLd^2*LR^2*LRd + 7/2*nf^8*T^4*h^10*B*QL*QRd*
      LL^2*LLd*LR*LRd^2 + nf^8*T^4*h^10*B*QL*QRd*LL^2*LLd^3*LR + 7/9*nf^8*T^4*
      h^10*B*QL*QRd*LL^3*LRd^3 + 7/6*nf^8*T^4*h^10*B*QL*QRd*LL^3*LLd^2*LRd + 7/
      4*nf^8*T^4*h^10*B*QL*QRd^4*LLd*LR*LRd + 7/4*nf^8*T^4*h^10*B*QL*QRd^4*LL*
      LRd^2 + 7/8*nf^8*T^4*h^10*B*QL*QRd^4*LL*LLd^2 + 6*nf^8*T^4*h^10*B*QL*QR*
      QRd^2*LLd*LR^2*LRd + 7*nf^8*T^4*h^10*B*QL*QR*QRd^2*LL*LR*LRd^2 + 6*nf^8*
      T^4*h^10*B*QL*QR*QRd^2*LL*LLd^2*LR + 7*nf^8*T^4*h^10*B*QL*QR*QRd^2*LL^2*
      LLd*LRd + 77/60*nf^8*T^4*h^10*B*QL*QR*QRd^5*LLd + 7/6*nf^8*T^4*h^10*B*QL
      *QR^2*LLd*LR^3*LRd + 3/2*nf^8*T^4*h^10*B*QL*QR^2*LL*LR^2*LRd^2 + 7/4*
      nf^8*T^4*h^10*B*QL*QR^2*LL*LLd^2*LR^2 + 3*nf^8*T^4*h^10*B*QL*QR^2*LL^2*
      LLd*LR*LRd + 7/12*nf^8*T^4*h^10*B*QL*QR^2*LL^3*LRd^2 + 1/2*nf^8*T^4*h^10
      *B*QL*QR^2*LL^3*LLd^2 + 6*nf^8*T^4*h^10*B*QL*QR^2*QRd^3*LLd*LR + 7*nf^8*
      T^4*h^10*B*QL*QR^2*QRd^3*LL*LRd + 7/2*nf^8*T^4*h^10*B*QL*QR^3*QRd*LLd*
      LR^2 + 6*nf^8*T^4*h^10*B*QL*QR^3*QRd*LL*LR*LRd + 3*nf^8*T^4*h^10*B*QL*
      QR^3*QRd*LL^2*LLd + 11/4*nf^8*T^4*h^10*B*QL*QR^4*QRd^2*LL + 7/12*nf^8*
      T^4*h^10*B*QL*QR^5*LL*LR + 1/3*nf^8*T^4*h^10*B*QL*QLd*LR^3*LRd^3 + 7/6*
      nf^8*T^4*h^10*B*QL*QLd*LLd^2*LR^3*LRd + 3*nf^8*T^4*h^10*B*QL*QLd*LL*LLd*
      LR^2*LRd^2 + 7/6*nf^8*T^4*h^10*B*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^8*T^4*
      h^10*B*QL*QLd*LL^2*LR*LRd^3 + 3*nf^8*T^4*h^10*B*QL*QLd*LL^2*LLd^2*LR*LRd
       + 7/6*nf^8*T^4*h^10*B*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^8*T^4*h^10*B*QL*
      QLd*LL^3*LLd^3 + 7/2*nf^8*T^4*h^10*B*QL*QLd*QRd^3*LR*LRd^2 + 3*nf^8*T^4*
      h^10*B*QL*QLd*QRd^3*LLd^2*LR + 7*nf^8*T^4*h^10*B*QL*QLd*QRd^3*LL*LLd*LRd
       + 6*nf^8*T^4*h^10*B*QL*QLd*QR*QRd*LR^2*LRd^2 + 7*nf^8*T^4*h^10*B*QL*QLd
      *QR*QRd*LLd^2*LR^2 + 24*nf^8*T^4*h^10*B*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 7*
      nf^8*T^4*h^10*B*QL*QLd*QR*QRd*LL^2*LRd^2 + 6*nf^8*T^4*h^10*B*QL*QLd*QR*
      QRd*LL^2*LLd^2 + 77/12*nf^8*T^4*h^10*B*QL*QLd*QR*QRd^4*LRd + 18*nf^8*T^4
      *h^10*B*QL*QLd*QR^2*QRd^2*LR*LRd + 18*nf^8*T^4*h^10*B*QL*QLd*QR^2*QRd^2*
      LL*LLd + 7/2*nf^8*T^4*h^10*B*QL*QLd*QR^3*LR^2*LRd + 7*nf^8*T^4*h^10*B*QL
      *QLd*QR^3*LL*LLd*LR + 3*nf^8*T^4*h^10*B*QL*QLd*QR^3*LL^2*LRd + 23/3*nf^8
      *T^4*h^10*B*QL*QLd*QR^3*QRd^3 + 77/12*nf^8*T^4*h^10*B*QL*QLd*QR^4*QRd*LR
       + 9*nf^8*T^4*h^10*B*QL*QLd^2*QRd^2*LLd*LR*LRd + 21/4*nf^8*T^4*h^10*B*QL
      *QLd^2*QRd^2*LL*LRd^2 + 9/2*nf^8*T^4*h^10*B*QL*QLd^2*QRd^2*LL*LLd^2 + 7*
      nf^8*T^4*h^10*B*QL*QLd^2*QR*LLd*LR^2*LRd + 6*nf^8*T^4*h^10*B*QL*QLd^2*QR
      *LL*LR*LRd^2 + 7*nf^8*T^4*h^10*B*QL*QLd^2*QR*LL*LLd^2*LR + 6*nf^8*T^4*
      h^10*B*QL*QLd^2*QR*LL^2*LLd*LRd + 11*nf^8*T^4*h^10*B*QL*QLd^2*QR*QRd^3*
      LLd + 21*nf^8*T^4*h^10*B*QL*QLd^2*QR^2*QRd*LLd*LR + 18*nf^8*T^4*h^10*B*
      QL*QLd^2*QR^2*QRd*LL*LRd + 77/24*nf^8*T^4*h^10*B*QL*QLd^2*QR^4*LL + 3*
      nf^8*T^4*h^10*B*QL*QLd^3*QRd*LR*LRd^2 + 7/2*nf^8*T^4*h^10*B*QL*QLd^3*QRd
      *LLd^2*LR + 6*nf^8*T^4*h^10*B*QL*QLd^3*QRd*LL*LLd*LRd + 11*nf^8*T^4*h^10
      *B*QL*QLd^3*QR*QRd^2*LRd + 7*nf^8*T^4*h^10*B*QL*QLd^3*QR^2*LR*LRd + 7*
      nf^8*T^4*h^10*B*QL*QLd^3*QR^2*LL*LLd + 161/18*nf^8*T^4*h^10*B*QL*QLd^3*
      QR^3*QRd + 7/4*nf^8*T^4*h^10*B*QL*QLd^4*LLd*LR*LRd + 3/4*nf^8*T^4*h^10*B
      *QL*QLd^4*LL*LRd^2 + 7/8*nf^8*T^4*h^10*B*QL*QLd^4*LL*LLd^2 + 77/12*nf^8*
      T^4*h^10*B*QL*QLd^4*QR*QRd*LLd + 77/60*nf^8*T^4*h^10*B*QL*QLd^5*QR*LRd
       + 7/4*nf^8*T^4*h^10*B*QL^2*QRd^2*LR^2*LRd^2 + 3/2*nf^8*T^4*h^10*B*QL^2*
      QRd^2*LLd^2*LR^2 + 7*nf^8*T^4*h^10*B*QL^2*QRd^2*LL*LLd*LR*LRd + 7/2*nf^8
      *T^4*h^10*B*QL^2*QRd^2*LL^2*LRd^2 + 7/4*nf^8*T^4*h^10*B*QL^2*QRd^2*LL^2*
      LLd^2 + 77/60*nf^8*T^4*h^10*B*QL^2*QRd^5*LRd + 1/2*nf^8*T^4*h^10*B*QL^2*
      QR*LR^3*LRd^2 + 7/12*nf^8*T^4*h^10*B*QL^2*QR*LLd^2*LR^3 + 3*nf^8*T^4*
      h^10*B*QL^2*QR*LL*LLd*LR^2*LRd + 7/4*nf^8*T^4*h^10*B*QL^2*QR*LL^2*LR*
      LRd^2 + 3/2*nf^8*T^4*h^10*B*QL^2*QR*LL^2*LLd^2*LR + 7/6*nf^8*T^4*h^10*B*
      QL^2*QR*LL^3*LLd*LRd + 7*nf^8*T^4*h^10*B*QL^2*QR*QRd^3*LR*LRd + 7*nf^8*
      T^4*h^10*B*QL^2*QR*QRd^3*LL*LLd + 9/2*nf^8*T^4*h^10*B*QL^2*QR^2*QRd*LR^2
      *LRd + 9*nf^8*T^4*h^10*B*QL^2*QR^2*QRd*LL*LLd*LR + 21/4*nf^8*T^4*h^10*B*
      QL^2*QR^2*QRd*LL^2*LRd + 161/48*nf^8*T^4*h^10*B*QL^2*QR^2*QRd^4 + 11/2*
      nf^8*T^4*h^10*B*QL^2*QR^3*QRd^2*LR + 35/48*nf^8*T^4*h^10*B*QL^2*QR^4*
      LR^2 + 5/8*nf^8*T^4*h^10*B*QL^2*QR^4*LL^2 + 6*nf^8*T^4*h^10*B*QL^2*QLd*
      QRd*LLd*LR^2*LRd + 7*nf^8*T^4*h^10*B*QL^2*QLd*QRd*LL*LR*LRd^2 + 6*nf^8*
      T^4*h^10*B*QL^2*QLd*QRd*LL*LLd^2*LR + 7*nf^8*T^4*h^10*B*QL^2*QLd*QRd*
      LL^2*LLd*LRd + 77/24*nf^8*T^4*h^10*B*QL^2*QLd*QRd^4*LLd + 18*nf^8*T^4*
      h^10*B*QL^2*QLd*QR*QRd^2*LLd*LR + 21*nf^8*T^4*h^10*B*QL^2*QLd*QR*QRd^2*
      LL*LRd + 21/4*nf^8*T^4*h^10*B*QL^2*QLd*QR^2*LLd*LR^2 + 9*nf^8*T^4*h^10*B
      *QL^2*QLd*QR^2*LL*LR*LRd + 9/2*nf^8*T^4*h^10*B*QL^2*QLd*QR^2*LL^2*LLd +
      11*nf^8*T^4*h^10*B*QL^2*QLd*QR^3*QRd*LL + 3/2*nf^8*T^4*h^10*B*QL^2*QLd^2
      *LR^2*LRd^2 + 7/4*nf^8*T^4*h^10*B*QL^2*QLd^2*LLd^2*LR^2 + 6*nf^8*T^4*
      h^10*B*QL^2*QLd^2*LL*LLd*LR*LRd + 7/4*nf^8*T^4*h^10*B*QL^2*QLd^2*LL^2*
      LRd^2 + 3/2*nf^8*T^4*h^10*B*QL^2*QLd^2*LL^2*LLd^2 + 77/12*nf^8*T^4*h^10*
      B*QL^2*QLd^2*QRd^3*LRd + 18*nf^8*T^4*h^10*B*QL^2*QLd^2*QR*QRd*LR*LRd +
      18*nf^8*T^4*h^10*B*QL^2*QLd^2*QR*QRd*LL*LLd + 69/4*nf^8*T^4*h^10*B*QL^2*
      QLd^2*QR^2*QRd^2 + 77/12*nf^8*T^4*h^10*B*QL^2*QLd^2*QR^3*LR + 11/2*nf^8*
      T^4*h^10*B*QL^2*QLd^3*QRd^2*LLd + 7*nf^8*T^4*h^10*B*QL^2*QLd^3*QR*LLd*LR
       + 6*nf^8*T^4*h^10*B*QL^2*QLd^3*QR*LL*LRd + 11/4*nf^8*T^4*h^10*B*QL^2*
      QLd^4*QRd*LRd + 161/48*nf^8*T^4*h^10*B*QL^2*QLd^4*QR^2 + 77/120*nf^8*T^4
      *h^10*B*QL^2*QLd^5*LLd + 1/3*nf^8*T^4*h^10*B*QL^3*LLd*LR^3*LRd + 7/12*
      nf^8*T^4*h^10*B*QL^3*LL*LR^2*LRd^2 + 1/2*nf^8*T^4*h^10*B*QL^3*LL*LLd^2*
      LR^2 + 7/6*nf^8*T^4*h^10*B*QL^3*LL^2*LLd*LR*LRd + 7/18*nf^8*T^4*h^10*B*
      QL^3*LL^3*LRd^2 + 7/36*nf^8*T^4*h^10*B*QL^3*LL^3*LLd^2 + 7/3*nf^8*T^4*
      h^10*B*QL^3*QRd^3*LLd*LR + 14/3*nf^8*T^4*h^10*B*QL^3*QRd^3*LL*LRd + 3*
      nf^8*T^4*h^10*B*QL^3*QR*QRd*LLd*LR^2 + 7*nf^8*T^4*h^10*B*QL^3*QR*QRd*LL*
      LR*LRd + 7/2*nf^8*T^4*h^10*B*QL^3*QR*QRd*LL^2*LLd + 77/12*nf^8*T^4*h^10*
      B*QL^3*QR^2*QRd^2*LL + 5/3*nf^8*T^4*h^10*B*QL^3*QR^3*LL*LR + 7*nf^8*T^4*
      h^10*B*QL^3*QLd*QRd^2*LR*LRd + 7*nf^8*T^4*h^10*B*QL^3*QLd*QRd^2*LL*LLd
       + 3*nf^8*T^4*h^10*B*QL^3*QLd*QR*LR^2*LRd + 6*nf^8*T^4*h^10*B*QL^3*QLd*
      QR*LL*LLd*LR + 7/2*nf^8*T^4*h^10*B*QL^3*QLd*QR*LL^2*LRd + 161/18*nf^8*
      T^4*h^10*B*QL^3*QLd*QR*QRd^3 + 11*nf^8*T^4*h^10*B*QL^3*QLd*QR^2*QRd*LR
       + 6*nf^8*T^4*h^10*B*QL^3*QLd^2*QRd*LLd*LR + 7*nf^8*T^4*h^10*B*QL^3*
      QLd^2*QRd*LL*LRd + 11/2*nf^8*T^4*h^10*B*QL^3*QLd^2*QR^2*LL + 2*nf^8*T^4*
      h^10*B*QL^3*QLd^3*LR*LRd + 2*nf^8*T^4*h^10*B*QL^3*QLd^3*LL*LLd + 23/3*
      nf^8*T^4*h^10*B*QL^3*QLd^3*QR*QRd + 7/8*nf^8*T^4*h^10*B*QL^4*QRd*LR^2*
      LRd + 7/4*nf^8*T^4*h^10*B*QL^4*QRd*LL*LLd*LR + 7/4*nf^8*T^4*h^10*B*QL^4*
      QRd*LL^2*LRd + 161/144*nf^8*T^4*h^10*B*QL^4*QRd^4 + 77/24*nf^8*T^4*h^10*
      B*QL^4*QR*QRd^2*LR + 5/8*nf^8*T^4*h^10*B*QL^4*QR^2*LR^2 + 35/48*nf^8*T^4
      *h^10*B*QL^4*QR^2*LL^2 + 3/4*nf^8*T^4*h^10*B*QL^4*QLd*LLd*LR^2 + 7/4*
      nf^8*T^4*h^10*B*QL^4*QLd*LL*LR*LRd + 7/8*nf^8*T^4*h^10*B*QL^4*QLd*LL^2*
      LLd + 77/12*nf^8*T^4*h^10*B*QL^4*QLd*QR*QRd*LL + 161/48*nf^8*T^4*h^10*B*
      QL^4*QLd^2*QRd^2 + 11/4*nf^8*T^4*h^10*B*QL^4*QLd^2*QR*LR + 23/48*nf^8*
      T^4*h^10*B*QL^4*QLd^4 + 77/60*nf^8*T^4*h^10*B*QL^5*QRd^2*LL + 7/12*nf^8*
      T^4*h^10*B*QL^5*QR*LL*LR + 77/60*nf^8*T^4*h^10*B*QL^5*QLd*QRd*LR + 77/
      120*nf^8*T^4*h^10*B*QL^5*QLd^2*LL + 7/144*nf^8*T^4*h^10*B*QL^6*LR^2 + 7/
      72*nf^8*T^4*h^10*B*QL^6*LL^2 + 33/64*nf^8*T^4*h^10*p^2*LR^4*LRd^4 + 335/
      96*nf^8*T^4*h^10*p^2*LLd^2*LR^4*LRd^2 + 133/144*nf^8*T^4*h^10*p^2*LLd^4*
      LR^4 + 33/4*nf^8*T^4*h^10*p^2*LL*LLd*LR^3*LRd^3 + 335/36*nf^8*T^4*h^10*
      p^2*LL*LLd^3*LR^3*LRd + 335/96*nf^8*T^4*h^10*p^2*LL^2*LR^2*LRd^4 + 297/
      16*nf^8*T^4*h^10*p^2*LL^2*LLd^2*LR^2*LRd^2 + 335/96*nf^8*T^4*h^10*p^2*
      LL^2*LLd^4*LR^2 + 335/36*nf^8*T^4*h^10*p^2*LL^3*LLd*LR*LRd^3 + 33/4*nf^8
      *T^4*h^10*p^2*LL^3*LLd^3*LR*LRd + 133/144*nf^8*T^4*h^10*p^2*LL^4*LRd^4
       + 335/96*nf^8*T^4*h^10*p^2*LL^4*LLd^2*LRd^2 + 33/64*nf^8*T^4*h^10*p^2*
      LL^4*LLd^4 + 335/72*nf^8*T^4*h^10*p^2*QRd^3*LR^2*LRd^3 + 99/8*nf^8*T^4*
      h^10*p^2*QRd^3*LLd^2*LR^2*LRd + 335/12*nf^8*T^4*h^10*p^2*QRd^3*LL*LLd*LR
      *LRd^2 + 33/4*nf^8*T^4*h^10*p^2*QRd^3*LL*LLd^3*LR + 133/18*nf^8*T^4*h^10
      *p^2*QRd^3*LL^2*LRd^3 + 335/24*nf^8*T^4*h^10*p^2*QRd^3*LL^2*LLd^2*LRd +
      133/72*nf^8*T^4*h^10*p^2*QRd^6*LRd^2 + 335/288*nf^8*T^4*h^10*p^2*QRd^6*
      LLd^2 + 33/4*nf^8*T^4*h^10*p^2*QR*QRd*LR^3*LRd^3 + 335/12*nf^8*T^4*h^10*
      p^2*QR*QRd*LLd^2*LR^3*LRd + 297/4*nf^8*T^4*h^10*p^2*QR*QRd*LL*LLd*LR^2*
      LRd^2 + 335/12*nf^8*T^4*h^10*p^2*QR*QRd*LL*LLd^3*LR^2 + 335/12*nf^8*T^4*
      h^10*p^2*QR*QRd*LL^2*LR*LRd^3 + 297/4*nf^8*T^4*h^10*p^2*QR*QRd*LL^2*
      LLd^2*LR*LRd + 335/12*nf^8*T^4*h^10*p^2*QR*QRd*LL^3*LLd*LRd^2 + 33/4*
      nf^8*T^4*h^10*p^2*QR*QRd*LL^3*LLd^3 + 335/16*nf^8*T^4*h^10*p^2*QR*QRd^4*
      LR*LRd^2 + 297/16*nf^8*T^4*h^10*p^2*QR*QRd^4*LLd^2*LR + 335/8*nf^8*T^4*
      h^10*p^2*QR*QRd^4*LL*LLd*LRd + 297/8*nf^8*T^4*h^10*p^2*QR^2*QRd^2*LR^2*
      LRd^2 + 335/8*nf^8*T^4*h^10*p^2*QR^2*QRd^2*LLd^2*LR^2 + 297/2*nf^8*T^4*
      h^10*p^2*QR^2*QRd^2*LL*LLd*LR*LRd + 335/8*nf^8*T^4*h^10*p^2*QR^2*QRd^2*
      LL^2*LRd^2 + 297/8*nf^8*T^4*h^10*p^2*QR^2*QRd^2*LL^2*LLd^2 + 737/48*nf^8
      *T^4*h^10*p^2*QR^2*QRd^5*LRd + 335/72*nf^8*T^4*h^10*p^2*QR^3*LR^3*LRd^2
       + 133/18*nf^8*T^4*h^10*p^2*QR^3*LLd^2*LR^3 + 335/12*nf^8*T^4*h^10*p^2*
      QR^3*LL*LLd*LR^2*LRd + 99/8*nf^8*T^4*h^10*p^2*QR^3*LL^2*LR*LRd^2 + 335/
      24*nf^8*T^4*h^10*p^2*QR^3*LL^2*LLd^2*LR + 33/4*nf^8*T^4*h^10*p^2*QR^3*
      LL^3*LLd*LRd + 99/2*nf^8*T^4*h^10*p^2*QR^3*QRd^3*LR*LRd + 99/2*nf^8*T^4*
      h^10*p^2*QR^3*QRd^3*LL*LLd + 335/16*nf^8*T^4*h^10*p^2*QR^4*QRd*LR^2*LRd
       + 335/8*nf^8*T^4*h^10*p^2*QR^4*QRd*LL*LLd*LR + 297/16*nf^8*T^4*h^10*p^2
      *QR^4*QRd*LL^2*LRd + 759/64*nf^8*T^4*h^10*p^2*QR^4*QRd^4 + 737/48*nf^8*
      T^4*h^10*p^2*QR^5*QRd^2*LR + 133/72*nf^8*T^4*h^10*p^2*QR^6*LR^2 + 335/
      288*nf^8*T^4*h^10*p^2*QR^6*LL^2 + 297/8*nf^8*T^4*h^10*p^2*QLd*QRd^2*LLd*
      LR^2*LRd^2 + 335/24*nf^8*T^4*h^10*p^2*QLd*QRd^2*LLd^3*LR^2 + 335/12*nf^8
      *T^4*h^10*p^2*QLd*QRd^2*LL*LR*LRd^3 + 297/4*nf^8*T^4*h^10*p^2*QLd*QRd^2*
      LL*LLd^2*LR*LRd + 335/8*nf^8*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 99/
      8*nf^8*T^4*h^10*p^2*QLd*QRd^2*LL^2*LLd^3 + 335/24*nf^8*T^4*h^10*p^2*QLd*
      QRd^5*LLd*LRd + 335/12*nf^8*T^4*h^10*p^2*QLd*QR*LLd*LR^3*LRd^2 + 133/9*
      nf^8*T^4*h^10*p^2*QLd*QR*LLd^3*LR^3 + 99/4*nf^8*T^4*h^10*p^2*QLd*QR*LL*
      LR^2*LRd^3 + 335/4*nf^8*T^4*h^10*p^2*QLd*QR*LL*LLd^2*LR^2*LRd + 297/4*
      nf^8*T^4*h^10*p^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 335/12*nf^8*T^4*h^10*p^2*
      QLd*QR*LL^2*LLd^3*LR + 335/36*nf^8*T^4*h^10*p^2*QLd*QR*LL^3*LRd^3 + 99/4
      *nf^8*T^4*h^10*p^2*QLd*QR*LL^3*LLd^2*LRd + 297/2*nf^8*T^4*h^10*p^2*QLd*
      QR*QRd^3*LLd*LR*LRd + 335/4*nf^8*T^4*h^10*p^2*QLd*QR*QRd^3*LL*LRd^2 +
      297/4*nf^8*T^4*h^10*p^2*QLd*QR*QRd^3*LL*LLd^2 + 335/2*nf^8*T^4*h^10*p^2*
      QLd*QR^2*QRd*LLd*LR^2*LRd + 297/2*nf^8*T^4*h^10*p^2*QLd*QR^2*QRd*LL*LR*
      LRd^2 + 335/2*nf^8*T^4*h^10*p^2*QLd*QR^2*QRd*LL*LLd^2*LR + 297/2*nf^8*
      T^4*h^10*p^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 1089/16*nf^8*T^4*h^10*p^2*QLd*
      QR^2*QRd^4*LLd + 335/2*nf^8*T^4*h^10*p^2*QLd*QR^3*QRd^2*LLd*LR + 297/2*
      nf^8*T^4*h^10*p^2*QLd*QR^3*QRd^2*LL*LRd + 133/4*nf^8*T^4*h^10*p^2*QLd*
      QR^4*LLd*LR^2 + 335/8*nf^8*T^4*h^10*p^2*QLd*QR^4*LL*LR*LRd + 335/16*nf^8
      *T^4*h^10*p^2*QLd*QR^4*LL^2*LLd + 737/24*nf^8*T^4*h^10*p^2*QLd*QR^5*QRd*
      LL + 99/8*nf^8*T^4*h^10*p^2*QLd^2*QRd*LR^2*LRd^3 + 335/8*nf^8*T^4*h^10*
      p^2*QLd^2*QRd*LLd^2*LR^2*LRd + 297/4*nf^8*T^4*h^10*p^2*QLd^2*QRd*LL*LLd*
      LR*LRd^2 + 335/12*nf^8*T^4*h^10*p^2*QLd^2*QRd*LL*LLd^3*LR + 335/24*nf^8*
      T^4*h^10*p^2*QLd^2*QRd*LL^2*LRd^3 + 297/8*nf^8*T^4*h^10*p^2*QLd^2*QRd*
      LL^2*LLd^2*LRd + 1675/96*nf^8*T^4*h^10*p^2*QLd^2*QRd^4*LRd^2 + 495/32*
      nf^8*T^4*h^10*p^2*QLd^2*QRd^4*LLd^2 + 891/8*nf^8*T^4*h^10*p^2*QLd^2*QR*
      QRd^2*LR*LRd^2 + 1005/8*nf^8*T^4*h^10*p^2*QLd^2*QR*QRd^2*LLd^2*LR + 891/
      4*nf^8*T^4*h^10*p^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 335/8*nf^8*T^4*h^10*p^2*
      QLd^2*QR^2*LR^2*LRd^2 + 133/2*nf^8*T^4*h^10*p^2*QLd^2*QR^2*LLd^2*LR^2 +
      335/2*nf^8*T^4*h^10*p^2*QLd^2*QR^2*LL*LLd*LR*LRd + 297/8*nf^8*T^4*h^10*
      p^2*QLd^2*QR^2*LL^2*LRd^2 + 335/8*nf^8*T^4*h^10*p^2*QLd^2*QR^2*LL^2*
      LLd^2 + 1089/8*nf^8*T^4*h^10*p^2*QLd^2*QR^2*QRd^3*LRd + 335/2*nf^8*T^4*
      h^10*p^2*QLd^2*QR^3*QRd*LR*LRd + 335/2*nf^8*T^4*h^10*p^2*QLd^2*QR^3*QRd*
      LL*LLd + 7705/96*nf^8*T^4*h^10*p^2*QLd^2*QR^4*QRd^2 + 1463/60*nf^8*T^4*
      h^10*p^2*QLd^2*QR^5*LR + 335/24*nf^8*T^4*h^10*p^2*QLd^3*LLd*LR^2*LRd^2
       + 133/18*nf^8*T^4*h^10*p^2*QLd^3*LLd^3*LR^2 + 33/4*nf^8*T^4*h^10*p^2*
      QLd^3*LL*LR*LRd^3 + 335/12*nf^8*T^4*h^10*p^2*QLd^3*LL*LLd^2*LR*LRd + 99/
      8*nf^8*T^4*h^10*p^2*QLd^3*LL^2*LLd*LRd^2 + 335/72*nf^8*T^4*h^10*p^2*
      QLd^3*LL^2*LLd^3 + 165/4*nf^8*T^4*h^10*p^2*QLd^3*QRd^3*LLd*LRd + 335/2*
      nf^8*T^4*h^10*p^2*QLd^3*QR*QRd*LLd*LR*LRd + 297/4*nf^8*T^4*h^10*p^2*
      QLd^3*QR*QRd*LL*LRd^2 + 335/4*nf^8*T^4*h^10*p^2*QLd^3*QR*QRd*LL*LLd^2 +
      3685/24*nf^8*T^4*h^10*p^2*QLd^3*QR^2*QRd^2*LLd + 266/3*nf^8*T^4*h^10*p^2
      *QLd^3*QR^3*LLd*LR + 335/6*nf^8*T^4*h^10*p^2*QLd^3*QR^3*LL*LRd + 495/32*
      nf^8*T^4*h^10*p^2*QLd^4*QRd^2*LRd^2 + 1675/96*nf^8*T^4*h^10*p^2*QLd^4*
      QRd^2*LLd^2 + 335/16*nf^8*T^4*h^10*p^2*QLd^4*QR*LR*LRd^2 + 133/4*nf^8*
      T^4*h^10*p^2*QLd^4*QR*LLd^2*LR + 335/8*nf^8*T^4*h^10*p^2*QLd^4*QR*LL*LLd
      *LRd + 3685/48*nf^8*T^4*h^10*p^2*QLd^4*QR^2*QRd*LRd + 3059/144*nf^8*T^4*
      h^10*p^2*QLd^4*QR^4 + 335/24*nf^8*T^4*h^10*p^2*QLd^5*QRd*LLd*LRd + 1463/
      60*nf^8*T^4*h^10*p^2*QLd^5*QR^2*LLd + 335/288*nf^8*T^4*h^10*p^2*QLd^6*
      LRd^2 + 133/72*nf^8*T^4*h^10*p^2*QLd^6*LLd^2 + 99/4*nf^8*T^4*h^10*p^2*QL
      *QRd*LLd*LR^3*LRd^2 + 335/36*nf^8*T^4*h^10*p^2*QL*QRd*LLd^3*LR^3 + 335/
      12*nf^8*T^4*h^10*p^2*QL*QRd*LL*LR^2*LRd^3 + 297/4*nf^8*T^4*h^10*p^2*QL*
      QRd*LL*LLd^2*LR^2*LRd + 335/4*nf^8*T^4*h^10*p^2*QL*QRd*LL^2*LLd*LR*LRd^2
       + 99/4*nf^8*T^4*h^10*p^2*QL*QRd*LL^2*LLd^3*LR + 133/9*nf^8*T^4*h^10*p^2
      *QL*QRd*LL^3*LRd^3 + 335/12*nf^8*T^4*h^10*p^2*QL*QRd*LL^3*LLd^2*LRd +
      335/8*nf^8*T^4*h^10*p^2*QL*QRd^4*LLd*LR*LRd + 133/4*nf^8*T^4*h^10*p^2*QL
      *QRd^4*LL*LRd^2 + 335/16*nf^8*T^4*h^10*p^2*QL*QRd^4*LL*LLd^2 + 297/2*
      nf^8*T^4*h^10*p^2*QL*QR*QRd^2*LLd*LR^2*LRd + 335/2*nf^8*T^4*h^10*p^2*QL*
      QR*QRd^2*LL*LR*LRd^2 + 297/2*nf^8*T^4*h^10*p^2*QL*QR*QRd^2*LL*LLd^2*LR
       + 335/2*nf^8*T^4*h^10*p^2*QL*QR*QRd^2*LL^2*LLd*LRd + 737/24*nf^8*T^4*
      h^10*p^2*QL*QR*QRd^5*LLd + 335/12*nf^8*T^4*h^10*p^2*QL*QR^2*LLd*LR^3*LRd
       + 297/8*nf^8*T^4*h^10*p^2*QL*QR^2*LL*LR^2*LRd^2 + 335/8*nf^8*T^4*h^10*
      p^2*QL*QR^2*LL*LLd^2*LR^2 + 297/4*nf^8*T^4*h^10*p^2*QL*QR^2*LL^2*LLd*LR*
      LRd + 335/24*nf^8*T^4*h^10*p^2*QL*QR^2*LL^3*LRd^2 + 99/8*nf^8*T^4*h^10*
      p^2*QL*QR^2*LL^3*LLd^2 + 297/2*nf^8*T^4*h^10*p^2*QL*QR^2*QRd^3*LLd*LR +
      335/2*nf^8*T^4*h^10*p^2*QL*QR^2*QRd^3*LL*LRd + 335/4*nf^8*T^4*h^10*p^2*
      QL*QR^3*QRd*LLd*LR^2 + 297/2*nf^8*T^4*h^10*p^2*QL*QR^3*QRd*LL*LR*LRd +
      297/4*nf^8*T^4*h^10*p^2*QL*QR^3*QRd*LL^2*LLd + 1089/16*nf^8*T^4*h^10*p^2
      *QL*QR^4*QRd^2*LL + 335/24*nf^8*T^4*h^10*p^2*QL*QR^5*LL*LR + 33/4*nf^8*
      T^4*h^10*p^2*QL*QLd*LR^3*LRd^3 + 335/12*nf^8*T^4*h^10*p^2*QL*QLd*LLd^2*
      LR^3*LRd + 297/4*nf^8*T^4*h^10*p^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 335/12*
      nf^8*T^4*h^10*p^2*QL*QLd*LL*LLd^3*LR^2 + 335/12*nf^8*T^4*h^10*p^2*QL*QLd
      *LL^2*LR*LRd^3 + 297/4*nf^8*T^4*h^10*p^2*QL*QLd*LL^2*LLd^2*LR*LRd + 335/
      12*nf^8*T^4*h^10*p^2*QL*QLd*LL^3*LLd*LRd^2 + 33/4*nf^8*T^4*h^10*p^2*QL*
      QLd*LL^3*LLd^3 + 335/4*nf^8*T^4*h^10*p^2*QL*QLd*QRd^3*LR*LRd^2 + 297/4*
      nf^8*T^4*h^10*p^2*QL*QLd*QRd^3*LLd^2*LR + 335/2*nf^8*T^4*h^10*p^2*QL*QLd
      *QRd^3*LL*LLd*LRd + 297/2*nf^8*T^4*h^10*p^2*QL*QLd*QR*QRd*LR^2*LRd^2 +
      335/2*nf^8*T^4*h^10*p^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 594*nf^8*T^4*h^10*p^2
      *QL*QLd*QR*QRd*LL*LLd*LR*LRd + 335/2*nf^8*T^4*h^10*p^2*QL*QLd*QR*QRd*
      LL^2*LRd^2 + 297/2*nf^8*T^4*h^10*p^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 3685/24*
      nf^8*T^4*h^10*p^2*QL*QLd*QR*QRd^4*LRd + 891/2*nf^8*T^4*h^10*p^2*QL*QLd*
      QR^2*QRd^2*LR*LRd + 891/2*nf^8*T^4*h^10*p^2*QL*QLd*QR^2*QRd^2*LL*LLd +
      335/4*nf^8*T^4*h^10*p^2*QL*QLd*QR^3*LR^2*LRd + 335/2*nf^8*T^4*h^10*p^2*
      QL*QLd*QR^3*LL*LLd*LR + 297/4*nf^8*T^4*h^10*p^2*QL*QLd*QR^3*LL^2*LRd +
      759/4*nf^8*T^4*h^10*p^2*QL*QLd*QR^3*QRd^3 + 3685/24*nf^8*T^4*h^10*p^2*QL
      *QLd*QR^4*QRd*LR + 891/4*nf^8*T^4*h^10*p^2*QL*QLd^2*QRd^2*LLd*LR*LRd +
      1005/8*nf^8*T^4*h^10*p^2*QL*QLd^2*QRd^2*LL*LRd^2 + 891/8*nf^8*T^4*h^10*
      p^2*QL*QLd^2*QRd^2*LL*LLd^2 + 335/2*nf^8*T^4*h^10*p^2*QL*QLd^2*QR*LLd*
      LR^2*LRd + 297/2*nf^8*T^4*h^10*p^2*QL*QLd^2*QR*LL*LR*LRd^2 + 335/2*nf^8*
      T^4*h^10*p^2*QL*QLd^2*QR*LL*LLd^2*LR + 297/2*nf^8*T^4*h^10*p^2*QL*QLd^2*
      QR*LL^2*LLd*LRd + 1089/4*nf^8*T^4*h^10*p^2*QL*QLd^2*QR*QRd^3*LLd + 1005/
      2*nf^8*T^4*h^10*p^2*QL*QLd^2*QR^2*QRd*LLd*LR + 891/2*nf^8*T^4*h^10*p^2*
      QL*QLd^2*QR^2*QRd*LL*LRd + 3685/48*nf^8*T^4*h^10*p^2*QL*QLd^2*QR^4*LL +
      297/4*nf^8*T^4*h^10*p^2*QL*QLd^3*QRd*LR*LRd^2 + 335/4*nf^8*T^4*h^10*p^2*
      QL*QLd^3*QRd*LLd^2*LR + 297/2*nf^8*T^4*h^10*p^2*QL*QLd^3*QRd*LL*LLd*LRd
       + 1089/4*nf^8*T^4*h^10*p^2*QL*QLd^3*QR*QRd^2*LRd + 335/2*nf^8*T^4*h^10*
      p^2*QL*QLd^3*QR^2*LR*LRd + 335/2*nf^8*T^4*h^10*p^2*QL*QLd^3*QR^2*LL*LLd
       + 7705/36*nf^8*T^4*h^10*p^2*QL*QLd^3*QR^3*QRd + 335/8*nf^8*T^4*h^10*p^2
      *QL*QLd^4*LLd*LR*LRd + 297/16*nf^8*T^4*h^10*p^2*QL*QLd^4*LL*LRd^2 + 335/
      16*nf^8*T^4*h^10*p^2*QL*QLd^4*LL*LLd^2 + 3685/24*nf^8*T^4*h^10*p^2*QL*
      QLd^4*QR*QRd*LLd + 737/24*nf^8*T^4*h^10*p^2*QL*QLd^5*QR*LRd + 335/8*nf^8
      *T^4*h^10*p^2*QL^2*QRd^2*LR^2*LRd^2 + 297/8*nf^8*T^4*h^10*p^2*QL^2*QRd^2
      *LLd^2*LR^2 + 335/2*nf^8*T^4*h^10*p^2*QL^2*QRd^2*LL*LLd*LR*LRd + 133/2*
      nf^8*T^4*h^10*p^2*QL^2*QRd^2*LL^2*LRd^2 + 335/8*nf^8*T^4*h^10*p^2*QL^2*
      QRd^2*LL^2*LLd^2 + 1463/60*nf^8*T^4*h^10*p^2*QL^2*QRd^5*LRd + 99/8*nf^8*
      T^4*h^10*p^2*QL^2*QR*LR^3*LRd^2 + 335/24*nf^8*T^4*h^10*p^2*QL^2*QR*LLd^2
      *LR^3 + 297/4*nf^8*T^4*h^10*p^2*QL^2*QR*LL*LLd*LR^2*LRd + 335/8*nf^8*T^4
      *h^10*p^2*QL^2*QR*LL^2*LR*LRd^2 + 297/8*nf^8*T^4*h^10*p^2*QL^2*QR*LL^2*
      LLd^2*LR + 335/12*nf^8*T^4*h^10*p^2*QL^2*QR*LL^3*LLd*LRd + 335/2*nf^8*
      T^4*h^10*p^2*QL^2*QR*QRd^3*LR*LRd + 335/2*nf^8*T^4*h^10*p^2*QL^2*QR*
      QRd^3*LL*LLd + 891/8*nf^8*T^4*h^10*p^2*QL^2*QR^2*QRd*LR^2*LRd + 891/4*
      nf^8*T^4*h^10*p^2*QL^2*QR^2*QRd*LL*LLd*LR + 1005/8*nf^8*T^4*h^10*p^2*
      QL^2*QR^2*QRd*LL^2*LRd + 7705/96*nf^8*T^4*h^10*p^2*QL^2*QR^2*QRd^4 +
      1089/8*nf^8*T^4*h^10*p^2*QL^2*QR^3*QRd^2*LR + 1675/96*nf^8*T^4*h^10*p^2*
      QL^2*QR^4*LR^2 + 495/32*nf^8*T^4*h^10*p^2*QL^2*QR^4*LL^2 + 297/2*nf^8*
      T^4*h^10*p^2*QL^2*QLd*QRd*LLd*LR^2*LRd + 335/2*nf^8*T^4*h^10*p^2*QL^2*
      QLd*QRd*LL*LR*LRd^2 + 297/2*nf^8*T^4*h^10*p^2*QL^2*QLd*QRd*LL*LLd^2*LR
       + 335/2*nf^8*T^4*h^10*p^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 3685/48*nf^8*T^4*
      h^10*p^2*QL^2*QLd*QRd^4*LLd + 891/2*nf^8*T^4*h^10*p^2*QL^2*QLd*QR*QRd^2*
      LLd*LR + 1005/2*nf^8*T^4*h^10*p^2*QL^2*QLd*QR*QRd^2*LL*LRd + 1005/8*nf^8
      *T^4*h^10*p^2*QL^2*QLd*QR^2*LLd*LR^2 + 891/4*nf^8*T^4*h^10*p^2*QL^2*QLd*
      QR^2*LL*LR*LRd + 891/8*nf^8*T^4*h^10*p^2*QL^2*QLd*QR^2*LL^2*LLd + 1089/4
      *nf^8*T^4*h^10*p^2*QL^2*QLd*QR^3*QRd*LL + 297/8*nf^8*T^4*h^10*p^2*QL^2*
      QLd^2*LR^2*LRd^2 + 335/8*nf^8*T^4*h^10*p^2*QL^2*QLd^2*LLd^2*LR^2 + 297/2
      *nf^8*T^4*h^10*p^2*QL^2*QLd^2*LL*LLd*LR*LRd + 335/8*nf^8*T^4*h^10*p^2*
      QL^2*QLd^2*LL^2*LRd^2 + 297/8*nf^8*T^4*h^10*p^2*QL^2*QLd^2*LL^2*LLd^2 +
      3685/24*nf^8*T^4*h^10*p^2*QL^2*QLd^2*QRd^3*LRd + 891/2*nf^8*T^4*h^10*p^2
      *QL^2*QLd^2*QR*QRd*LR*LRd + 891/2*nf^8*T^4*h^10*p^2*QL^2*QLd^2*QR*QRd*LL
      *LLd + 6831/16*nf^8*T^4*h^10*p^2*QL^2*QLd^2*QR^2*QRd^2 + 3685/24*nf^8*
      T^4*h^10*p^2*QL^2*QLd^2*QR^3*LR + 1089/8*nf^8*T^4*h^10*p^2*QL^2*QLd^3*
      QRd^2*LLd + 335/2*nf^8*T^4*h^10*p^2*QL^2*QLd^3*QR*LLd*LR + 297/2*nf^8*
      T^4*h^10*p^2*QL^2*QLd^3*QR*LL*LRd + 1089/16*nf^8*T^4*h^10*p^2*QL^2*QLd^4
      *QRd*LRd + 7705/96*nf^8*T^4*h^10*p^2*QL^2*QLd^4*QR^2 + 737/48*nf^8*T^4*
      h^10*p^2*QL^2*QLd^5*LLd + 33/4*nf^8*T^4*h^10*p^2*QL^3*LLd*LR^3*LRd + 335/
      24*nf^8*T^4*h^10*p^2*QL^3*LL*LR^2*LRd^2 + 99/8*nf^8*T^4*h^10*p^2*QL^3*LL
      *LLd^2*LR^2 + 335/12*nf^8*T^4*h^10*p^2*QL^3*LL^2*LLd*LR*LRd + 133/18*
      nf^8*T^4*h^10*p^2*QL^3*LL^3*LRd^2 + 335/72*nf^8*T^4*h^10*p^2*QL^3*LL^3*
      LLd^2 + 335/6*nf^8*T^4*h^10*p^2*QL^3*QRd^3*LLd*LR + 266/3*nf^8*T^4*h^10*
      p^2*QL^3*QRd^3*LL*LRd + 297/4*nf^8*T^4*h^10*p^2*QL^3*QR*QRd*LLd*LR^2 +
      335/2*nf^8*T^4*h^10*p^2*QL^3*QR*QRd*LL*LR*LRd + 335/4*nf^8*T^4*h^10*p^2*
      QL^3*QR*QRd*LL^2*LLd + 3685/24*nf^8*T^4*h^10*p^2*QL^3*QR^2*QRd^2*LL +
      165/4*nf^8*T^4*h^10*p^2*QL^3*QR^3*LL*LR + 335/2*nf^8*T^4*h^10*p^2*QL^3*
      QLd*QRd^2*LR*LRd + 335/2*nf^8*T^4*h^10*p^2*QL^3*QLd*QRd^2*LL*LLd + 297/4
      *nf^8*T^4*h^10*p^2*QL^3*QLd*QR*LR^2*LRd + 297/2*nf^8*T^4*h^10*p^2*QL^3*
      QLd*QR*LL*LLd*LR + 335/4*nf^8*T^4*h^10*p^2*QL^3*QLd*QR*LL^2*LRd + 7705/
      36*nf^8*T^4*h^10*p^2*QL^3*QLd*QR*QRd^3 + 1089/4*nf^8*T^4*h^10*p^2*QL^3*
      QLd*QR^2*QRd*LR + 297/2*nf^8*T^4*h^10*p^2*QL^3*QLd^2*QRd*LLd*LR + 335/2*
      nf^8*T^4*h^10*p^2*QL^3*QLd^2*QRd*LL*LRd + 1089/8*nf^8*T^4*h^10*p^2*QL^3*
      QLd^2*QR^2*LL + 99/2*nf^8*T^4*h^10*p^2*QL^3*QLd^3*LR*LRd + 99/2*nf^8*T^4
      *h^10*p^2*QL^3*QLd^3*LL*LLd + 759/4*nf^8*T^4*h^10*p^2*QL^3*QLd^3*QR*QRd
       + 335/16*nf^8*T^4*h^10*p^2*QL^4*QRd*LR^2*LRd + 335/8*nf^8*T^4*h^10*p^2*
      QL^4*QRd*LL*LLd*LR + 133/4*nf^8*T^4*h^10*p^2*QL^4*QRd*LL^2*LRd + 3059/
      144*nf^8*T^4*h^10*p^2*QL^4*QRd^4 + 3685/48*nf^8*T^4*h^10*p^2*QL^4*QR*
      QRd^2*LR + 495/32*nf^8*T^4*h^10*p^2*QL^4*QR^2*LR^2 + 1675/96*nf^8*T^4*
      h^10*p^2*QL^4*QR^2*LL^2 + 297/16*nf^8*T^4*h^10*p^2*QL^4*QLd*LLd*LR^2 +
      335/8*nf^8*T^4*h^10*p^2*QL^4*QLd*LL*LR*LRd + 335/16*nf^8*T^4*h^10*p^2*
      QL^4*QLd*LL^2*LLd + 3685/24*nf^8*T^4*h^10*p^2*QL^4*QLd*QR*QRd*LL + 7705/
      96*nf^8*T^4*h^10*p^2*QL^4*QLd^2*QRd^2 + 1089/16*nf^8*T^4*h^10*p^2*QL^4*
      QLd^2*QR*LR + 759/64*nf^8*T^4*h^10*p^2*QL^4*QLd^4 + 1463/60*nf^8*T^4*
      h^10*p^2*QL^5*QRd^2*LL + 335/24*nf^8*T^4*h^10*p^2*QL^5*QR*LL*LR + 737/24
      *nf^8*T^4*h^10*p^2*QL^5*QLd*QRd*LR + 737/48*nf^8*T^4*h^10*p^2*QL^5*QLd^2
      *LL + 335/288*nf^8*T^4*h^10*p^2*QL^6*LR^2 + 133/72*nf^8*T^4*h^10*p^2*
      QL^6*LL^2 + 43/24*nf^8*T^4*h^10*u*p*LR^4*LRd^4 + 145/12*nf^8*T^4*h^10*u*
      p*LLd^2*LR^4*LRd^2 + 28/9*nf^8*T^4*h^10*u*p*LLd^4*LR^4 + 86/3*nf^8*T^4*
      h^10*u*p*LL*LLd*LR^3*LRd^3 + 290/9*nf^8*T^4*h^10*u*p*LL*LLd^3*LR^3*LRd
       + 145/12*nf^8*T^4*h^10*u*p*LL^2*LR^2*LRd^4 + 129/2*nf^8*T^4*h^10*u*p*
      LL^2*LLd^2*LR^2*LRd^2 + 145/12*nf^8*T^4*h^10*u*p*LL^2*LLd^4*LR^2 + 290/9
      *nf^8*T^4*h^10*u*p*LL^3*LLd*LR*LRd^3 + 86/3*nf^8*T^4*h^10*u*p*LL^3*LLd^3
      *LR*LRd + 28/9*nf^8*T^4*h^10*u*p*LL^4*LRd^4 + 145/12*nf^8*T^4*h^10*u*p*
      LL^4*LLd^2*LRd^2 + 43/24*nf^8*T^4*h^10*u*p*LL^4*LLd^4 + 145/9*nf^8*T^4*
      h^10*u*p*QRd^3*LR^2*LRd^3 + 43*nf^8*T^4*h^10*u*p*QRd^3*LLd^2*LR^2*LRd +
      290/3*nf^8*T^4*h^10*u*p*QRd^3*LL*LLd*LR*LRd^2 + 86/3*nf^8*T^4*h^10*u*p*
      QRd^3*LL*LLd^3*LR + 224/9*nf^8*T^4*h^10*u*p*QRd^3*LL^2*LRd^3 + 145/3*
      nf^8*T^4*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 56/9*nf^8*T^4*h^10*u*p*QRd^6*
      LRd^2 + 145/36*nf^8*T^4*h^10*u*p*QRd^6*LLd^2 + 86/3*nf^8*T^4*h^10*u*p*QR
      *QRd*LR^3*LRd^3 + 290/3*nf^8*T^4*h^10*u*p*QR*QRd*LLd^2*LR^3*LRd + 258*
      nf^8*T^4*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2 + 290/3*nf^8*T^4*h^10*u*p*QR*
      QRd*LL*LLd^3*LR^2 + 290/3*nf^8*T^4*h^10*u*p*QR*QRd*LL^2*LR*LRd^3 + 258*
      nf^8*T^4*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*LRd + 290/3*nf^8*T^4*h^10*u*p*QR*
      QRd*LL^3*LLd*LRd^2 + 86/3*nf^8*T^4*h^10*u*p*QR*QRd*LL^3*LLd^3 + 145/2*
      nf^8*T^4*h^10*u*p*QR*QRd^4*LR*LRd^2 + 129/2*nf^8*T^4*h^10*u*p*QR*QRd^4*
      LLd^2*LR + 145*nf^8*T^4*h^10*u*p*QR*QRd^4*LL*LLd*LRd + 129*nf^8*T^4*h^10
      *u*p*QR^2*QRd^2*LR^2*LRd^2 + 145*nf^8*T^4*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2
       + 516*nf^8*T^4*h^10*u*p*QR^2*QRd^2*LL*LLd*LR*LRd + 145*nf^8*T^4*h^10*u*
      p*QR^2*QRd^2*LL^2*LRd^2 + 129*nf^8*T^4*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 +
      319/6*nf^8*T^4*h^10*u*p*QR^2*QRd^5*LRd + 145/9*nf^8*T^4*h^10*u*p*QR^3*
      LR^3*LRd^2 + 224/9*nf^8*T^4*h^10*u*p*QR^3*LLd^2*LR^3 + 290/3*nf^8*T^4*
      h^10*u*p*QR^3*LL*LLd*LR^2*LRd + 43*nf^8*T^4*h^10*u*p*QR^3*LL^2*LR*LRd^2
       + 145/3*nf^8*T^4*h^10*u*p*QR^3*LL^2*LLd^2*LR + 86/3*nf^8*T^4*h^10*u*p*
      QR^3*LL^3*LLd*LRd + 172*nf^8*T^4*h^10*u*p*QR^3*QRd^3*LR*LRd + 172*nf^8*
      T^4*h^10*u*p*QR^3*QRd^3*LL*LLd + 145/2*nf^8*T^4*h^10*u*p*QR^4*QRd*LR^2*
      LRd + 145*nf^8*T^4*h^10*u*p*QR^4*QRd*LL*LLd*LR + 129/2*nf^8*T^4*h^10*u*p
      *QR^4*QRd*LL^2*LRd + 989/24*nf^8*T^4*h^10*u*p*QR^4*QRd^4 + 319/6*nf^8*
      T^4*h^10*u*p*QR^5*QRd^2*LR + 56/9*nf^8*T^4*h^10*u*p*QR^6*LR^2 + 145/36*
      nf^8*T^4*h^10*u*p*QR^6*LL^2 + 129*nf^8*T^4*h^10*u*p*QLd*QRd^2*LLd*LR^2*
      LRd^2 + 145/3*nf^8*T^4*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 + 290/3*nf^8*T^4*
      h^10*u*p*QLd*QRd^2*LL*LR*LRd^3 + 258*nf^8*T^4*h^10*u*p*QLd*QRd^2*LL*
      LLd^2*LR*LRd + 145*nf^8*T^4*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 + 43*nf^8*
      T^4*h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 145/3*nf^8*T^4*h^10*u*p*QLd*QRd^5*
      LLd*LRd + 290/3*nf^8*T^4*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 + 448/9*nf^8*T^4
      *h^10*u*p*QLd*QR*LLd^3*LR^3 + 86*nf^8*T^4*h^10*u*p*QLd*QR*LL*LR^2*LRd^3
       + 290*nf^8*T^4*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 258*nf^8*T^4*h^10*u*
      p*QLd*QR*LL^2*LLd*LR*LRd^2 + 290/3*nf^8*T^4*h^10*u*p*QLd*QR*LL^2*LLd^3*
      LR + 290/9*nf^8*T^4*h^10*u*p*QLd*QR*LL^3*LRd^3 + 86*nf^8*T^4*h^10*u*p*
      QLd*QR*LL^3*LLd^2*LRd + 516*nf^8*T^4*h^10*u*p*QLd*QR*QRd^3*LLd*LR*LRd +
      290*nf^8*T^4*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 + 258*nf^8*T^4*h^10*u*p*QLd*
      QR*QRd^3*LL*LLd^2 + 580*nf^8*T^4*h^10*u*p*QLd*QR^2*QRd*LLd*LR^2*LRd +
      516*nf^8*T^4*h^10*u*p*QLd*QR^2*QRd*LL*LR*LRd^2 + 580*nf^8*T^4*h^10*u*p*
      QLd*QR^2*QRd*LL*LLd^2*LR + 516*nf^8*T^4*h^10*u*p*QLd*QR^2*QRd*LL^2*LLd*
      LRd + 473/2*nf^8*T^4*h^10*u*p*QLd*QR^2*QRd^4*LLd + 580*nf^8*T^4*h^10*u*p
      *QLd*QR^3*QRd^2*LLd*LR + 516*nf^8*T^4*h^10*u*p*QLd*QR^3*QRd^2*LL*LRd +
      112*nf^8*T^4*h^10*u*p*QLd*QR^4*LLd*LR^2 + 145*nf^8*T^4*h^10*u*p*QLd*QR^4
      *LL*LR*LRd + 145/2*nf^8*T^4*h^10*u*p*QLd*QR^4*LL^2*LLd + 319/3*nf^8*T^4*
      h^10*u*p*QLd*QR^5*QRd*LL + 43*nf^8*T^4*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 +
      145*nf^8*T^4*h^10*u*p*QLd^2*QRd*LLd^2*LR^2*LRd + 258*nf^8*T^4*h^10*u*p*
      QLd^2*QRd*LL*LLd*LR*LRd^2 + 290/3*nf^8*T^4*h^10*u*p*QLd^2*QRd*LL*LLd^3*
      LR + 145/3*nf^8*T^4*h^10*u*p*QLd^2*QRd*LL^2*LRd^3 + 129*nf^8*T^4*h^10*u*
      p*QLd^2*QRd*LL^2*LLd^2*LRd + 725/12*nf^8*T^4*h^10*u*p*QLd^2*QRd^4*LRd^2
       + 215/4*nf^8*T^4*h^10*u*p*QLd^2*QRd^4*LLd^2 + 387*nf^8*T^4*h^10*u*p*
      QLd^2*QR*QRd^2*LR*LRd^2 + 435*nf^8*T^4*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR
       + 774*nf^8*T^4*h^10*u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 145*nf^8*T^4*h^10*u
      *p*QLd^2*QR^2*LR^2*LRd^2 + 224*nf^8*T^4*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2
       + 580*nf^8*T^4*h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 129*nf^8*T^4*h^10*u*
      p*QLd^2*QR^2*LL^2*LRd^2 + 145*nf^8*T^4*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 +
      473*nf^8*T^4*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 580*nf^8*T^4*h^10*u*p*QLd^2
      *QR^3*QRd*LR*LRd + 580*nf^8*T^4*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 3335/12
      *nf^8*T^4*h^10*u*p*QLd^2*QR^4*QRd^2 + 1232/15*nf^8*T^4*h^10*u*p*QLd^2*
      QR^5*LR + 145/3*nf^8*T^4*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 + 224/9*nf^8*T^4*
      h^10*u*p*QLd^3*LLd^3*LR^2 + 86/3*nf^8*T^4*h^10*u*p*QLd^3*LL*LR*LRd^3 +
      290/3*nf^8*T^4*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd + 43*nf^8*T^4*h^10*u*p*
      QLd^3*LL^2*LLd*LRd^2 + 145/9*nf^8*T^4*h^10*u*p*QLd^3*LL^2*LLd^3 + 430/3*
      nf^8*T^4*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 580*nf^8*T^4*h^10*u*p*QLd^3*QR*
      QRd*LLd*LR*LRd + 258*nf^8*T^4*h^10*u*p*QLd^3*QR*QRd*LL*LRd^2 + 290*nf^8*
      T^4*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 1595/3*nf^8*T^4*h^10*u*p*QLd^3*QR^2
      *QRd^2*LLd + 896/3*nf^8*T^4*h^10*u*p*QLd^3*QR^3*LLd*LR + 580/3*nf^8*T^4*
      h^10*u*p*QLd^3*QR^3*LL*LRd + 215/4*nf^8*T^4*h^10*u*p*QLd^4*QRd^2*LRd^2
       + 725/12*nf^8*T^4*h^10*u*p*QLd^4*QRd^2*LLd^2 + 145/2*nf^8*T^4*h^10*u*p*
      QLd^4*QR*LR*LRd^2 + 112*nf^8*T^4*h^10*u*p*QLd^4*QR*LLd^2*LR + 145*nf^8*
      T^4*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 1595/6*nf^8*T^4*h^10*u*p*QLd^4*QR^2*
      QRd*LRd + 644/9*nf^8*T^4*h^10*u*p*QLd^4*QR^4 + 145/3*nf^8*T^4*h^10*u*p*
      QLd^5*QRd*LLd*LRd + 1232/15*nf^8*T^4*h^10*u*p*QLd^5*QR^2*LLd + 145/36*
      nf^8*T^4*h^10*u*p*QLd^6*LRd^2 + 56/9*nf^8*T^4*h^10*u*p*QLd^6*LLd^2 + 86*
      nf^8*T^4*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 + 290/9*nf^8*T^4*h^10*u*p*QL*QRd
      *LLd^3*LR^3 + 290/3*nf^8*T^4*h^10*u*p*QL*QRd*LL*LR^2*LRd^3 + 258*nf^8*
      T^4*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd + 290*nf^8*T^4*h^10*u*p*QL*QRd*
      LL^2*LLd*LR*LRd^2 + 86*nf^8*T^4*h^10*u*p*QL*QRd*LL^2*LLd^3*LR + 448/9*
      nf^8*T^4*h^10*u*p*QL*QRd*LL^3*LRd^3 + 290/3*nf^8*T^4*h^10*u*p*QL*QRd*
      LL^3*LLd^2*LRd + 145*nf^8*T^4*h^10*u*p*QL*QRd^4*LLd*LR*LRd + 112*nf^8*
      T^4*h^10*u*p*QL*QRd^4*LL*LRd^2 + 145/2*nf^8*T^4*h^10*u*p*QL*QRd^4*LL*
      LLd^2 + 516*nf^8*T^4*h^10*u*p*QL*QR*QRd^2*LLd*LR^2*LRd + 580*nf^8*T^4*
      h^10*u*p*QL*QR*QRd^2*LL*LR*LRd^2 + 516*nf^8*T^4*h^10*u*p*QL*QR*QRd^2*LL*
      LLd^2*LR + 580*nf^8*T^4*h^10*u*p*QL*QR*QRd^2*LL^2*LLd*LRd + 319/3*nf^8*
      T^4*h^10*u*p*QL*QR*QRd^5*LLd + 290/3*nf^8*T^4*h^10*u*p*QL*QR^2*LLd*LR^3*
      LRd + 129*nf^8*T^4*h^10*u*p*QL*QR^2*LL*LR^2*LRd^2 + 145*nf^8*T^4*h^10*u*
      p*QL*QR^2*LL*LLd^2*LR^2 + 258*nf^8*T^4*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd
       + 145/3*nf^8*T^4*h^10*u*p*QL*QR^2*LL^3*LRd^2 + 43*nf^8*T^4*h^10*u*p*QL*
      QR^2*LL^3*LLd^2 + 516*nf^8*T^4*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 580*nf^8*
      T^4*h^10*u*p*QL*QR^2*QRd^3*LL*LRd + 290*nf^8*T^4*h^10*u*p*QL*QR^3*QRd*
      LLd*LR^2 + 516*nf^8*T^4*h^10*u*p*QL*QR^3*QRd*LL*LR*LRd + 258*nf^8*T^4*
      h^10*u*p*QL*QR^3*QRd*LL^2*LLd + 473/2*nf^8*T^4*h^10*u*p*QL*QR^4*QRd^2*LL
       + 145/3*nf^8*T^4*h^10*u*p*QL*QR^5*LL*LR + 86/3*nf^8*T^4*h^10*u*p*QL*QLd
      *LR^3*LRd^3 + 290/3*nf^8*T^4*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd + 258*nf^8*
      T^4*h^10*u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 290/3*nf^8*T^4*h^10*u*p*QL*QLd*
      LL*LLd^3*LR^2 + 290/3*nf^8*T^4*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 + 258*nf^8*
      T^4*h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 290/3*nf^8*T^4*h^10*u*p*QL*QLd*
      LL^3*LLd*LRd^2 + 86/3*nf^8*T^4*h^10*u*p*QL*QLd*LL^3*LLd^3 + 290*nf^8*T^4
      *h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 + 258*nf^8*T^4*h^10*u*p*QL*QLd*QRd^3*
      LLd^2*LR + 580*nf^8*T^4*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd + 516*nf^8*T^4*
      h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 + 580*nf^8*T^4*h^10*u*p*QL*QLd*QR*QRd*
      LLd^2*LR^2 + 2064*nf^8*T^4*h^10*u*p*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 580*
      nf^8*T^4*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 516*nf^8*T^4*h^10*u*p*QL*
      QLd*QR*QRd*LL^2*LLd^2 + 1595/3*nf^8*T^4*h^10*u*p*QL*QLd*QR*QRd^4*LRd +
      1548*nf^8*T^4*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd + 1548*nf^8*T^4*h^10*u*p
      *QL*QLd*QR^2*QRd^2*LL*LLd + 290*nf^8*T^4*h^10*u*p*QL*QLd*QR^3*LR^2*LRd
       + 580*nf^8*T^4*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR + 258*nf^8*T^4*h^10*u*p*
      QL*QLd*QR^3*LL^2*LRd + 1978/3*nf^8*T^4*h^10*u*p*QL*QLd*QR^3*QRd^3 + 1595/
      3*nf^8*T^4*h^10*u*p*QL*QLd*QR^4*QRd*LR + 774*nf^8*T^4*h^10*u*p*QL*QLd^2*
      QRd^2*LLd*LR*LRd + 435*nf^8*T^4*h^10*u*p*QL*QLd^2*QRd^2*LL*LRd^2 + 387*
      nf^8*T^4*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 + 580*nf^8*T^4*h^10*u*p*QL*
      QLd^2*QR*LLd*LR^2*LRd + 516*nf^8*T^4*h^10*u*p*QL*QLd^2*QR*LL*LR*LRd^2 +
      580*nf^8*T^4*h^10*u*p*QL*QLd^2*QR*LL*LLd^2*LR + 516*nf^8*T^4*h^10*u*p*QL
      *QLd^2*QR*LL^2*LLd*LRd + 946*nf^8*T^4*h^10*u*p*QL*QLd^2*QR*QRd^3*LLd +
      1740*nf^8*T^4*h^10*u*p*QL*QLd^2*QR^2*QRd*LLd*LR + 1548*nf^8*T^4*h^10*u*p
      *QL*QLd^2*QR^2*QRd*LL*LRd + 1595/6*nf^8*T^4*h^10*u*p*QL*QLd^2*QR^4*LL +
      258*nf^8*T^4*h^10*u*p*QL*QLd^3*QRd*LR*LRd^2 + 290*nf^8*T^4*h^10*u*p*QL*
      QLd^3*QRd*LLd^2*LR + 516*nf^8*T^4*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd + 946
      *nf^8*T^4*h^10*u*p*QL*QLd^3*QR*QRd^2*LRd + 580*nf^8*T^4*h^10*u*p*QL*
      QLd^3*QR^2*LR*LRd + 580*nf^8*T^4*h^10*u*p*QL*QLd^3*QR^2*LL*LLd + 6670/9*
      nf^8*T^4*h^10*u*p*QL*QLd^3*QR^3*QRd + 145*nf^8*T^4*h^10*u*p*QL*QLd^4*LLd
      *LR*LRd + 129/2*nf^8*T^4*h^10*u*p*QL*QLd^4*LL*LRd^2 + 145/2*nf^8*T^4*
      h^10*u*p*QL*QLd^4*LL*LLd^2 + 1595/3*nf^8*T^4*h^10*u*p*QL*QLd^4*QR*QRd*
      LLd + 319/3*nf^8*T^4*h^10*u*p*QL*QLd^5*QR*LRd + 145*nf^8*T^4*h^10*u*p*
      QL^2*QRd^2*LR^2*LRd^2 + 129*nf^8*T^4*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 +
      580*nf^8*T^4*h^10*u*p*QL^2*QRd^2*LL*LLd*LR*LRd + 224*nf^8*T^4*h^10*u*p*
      QL^2*QRd^2*LL^2*LRd^2 + 145*nf^8*T^4*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 +
      1232/15*nf^8*T^4*h^10*u*p*QL^2*QRd^5*LRd + 43*nf^8*T^4*h^10*u*p*QL^2*QR*
      LR^3*LRd^2 + 145/3*nf^8*T^4*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 258*nf^8*T^4*
      h^10*u*p*QL^2*QR*LL*LLd*LR^2*LRd + 145*nf^8*T^4*h^10*u*p*QL^2*QR*LL^2*LR
      *LRd^2 + 129*nf^8*T^4*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + 290/3*nf^8*T^4*
      h^10*u*p*QL^2*QR*LL^3*LLd*LRd + 580*nf^8*T^4*h^10*u*p*QL^2*QR*QRd^3*LR*
      LRd + 580*nf^8*T^4*h^10*u*p*QL^2*QR*QRd^3*LL*LLd + 387*nf^8*T^4*h^10*u*p
      *QL^2*QR^2*QRd*LR^2*LRd + 774*nf^8*T^4*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*LR
       + 435*nf^8*T^4*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 3335/12*nf^8*T^4*h^10*
      u*p*QL^2*QR^2*QRd^4 + 473*nf^8*T^4*h^10*u*p*QL^2*QR^3*QRd^2*LR + 725/12*
      nf^8*T^4*h^10*u*p*QL^2*QR^4*LR^2 + 215/4*nf^8*T^4*h^10*u*p*QL^2*QR^4*
      LL^2 + 516*nf^8*T^4*h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd + 580*nf^8*T^4*
      h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 + 516*nf^8*T^4*h^10*u*p*QL^2*QLd*QRd*
      LL*LLd^2*LR + 580*nf^8*T^4*h^10*u*p*QL^2*QLd*QRd*LL^2*LLd*LRd + 1595/6*
      nf^8*T^4*h^10*u*p*QL^2*QLd*QRd^4*LLd + 1548*nf^8*T^4*h^10*u*p*QL^2*QLd*
      QR*QRd^2*LLd*LR + 1740*nf^8*T^4*h^10*u*p*QL^2*QLd*QR*QRd^2*LL*LRd + 435*
      nf^8*T^4*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 774*nf^8*T^4*h^10*u*p*QL^2*
      QLd*QR^2*LL*LR*LRd + 387*nf^8*T^4*h^10*u*p*QL^2*QLd*QR^2*LL^2*LLd + 946*
      nf^8*T^4*h^10*u*p*QL^2*QLd*QR^3*QRd*LL + 129*nf^8*T^4*h^10*u*p*QL^2*
      QLd^2*LR^2*LRd^2 + 145*nf^8*T^4*h^10*u*p*QL^2*QLd^2*LLd^2*LR^2 + 516*
      nf^8*T^4*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd + 145*nf^8*T^4*h^10*u*p*QL^2*
      QLd^2*LL^2*LRd^2 + 129*nf^8*T^4*h^10*u*p*QL^2*QLd^2*LL^2*LLd^2 + 1595/3*
      nf^8*T^4*h^10*u*p*QL^2*QLd^2*QRd^3*LRd + 1548*nf^8*T^4*h^10*u*p*QL^2*
      QLd^2*QR*QRd*LR*LRd + 1548*nf^8*T^4*h^10*u*p*QL^2*QLd^2*QR*QRd*LL*LLd +
      2967/2*nf^8*T^4*h^10*u*p*QL^2*QLd^2*QR^2*QRd^2 + 1595/3*nf^8*T^4*h^10*u*
      p*QL^2*QLd^2*QR^3*LR + 473*nf^8*T^4*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 580*
      nf^8*T^4*h^10*u*p*QL^2*QLd^3*QR*LLd*LR + 516*nf^8*T^4*h^10*u*p*QL^2*
      QLd^3*QR*LL*LRd + 473/2*nf^8*T^4*h^10*u*p*QL^2*QLd^4*QRd*LRd + 3335/12*
      nf^8*T^4*h^10*u*p*QL^2*QLd^4*QR^2 + 319/6*nf^8*T^4*h^10*u*p*QL^2*QLd^5*
      LLd + 86/3*nf^8*T^4*h^10*u*p*QL^3*LLd*LR^3*LRd + 145/3*nf^8*T^4*h^10*u*p
      *QL^3*LL*LR^2*LRd^2 + 43*nf^8*T^4*h^10*u*p*QL^3*LL*LLd^2*LR^2 + 290/3*
      nf^8*T^4*h^10*u*p*QL^3*LL^2*LLd*LR*LRd + 224/9*nf^8*T^4*h^10*u*p*QL^3*
      LL^3*LRd^2 + 145/9*nf^8*T^4*h^10*u*p*QL^3*LL^3*LLd^2 + 580/3*nf^8*T^4*
      h^10*u*p*QL^3*QRd^3*LLd*LR + 896/3*nf^8*T^4*h^10*u*p*QL^3*QRd^3*LL*LRd
       + 258*nf^8*T^4*h^10*u*p*QL^3*QR*QRd*LLd*LR^2 + 580*nf^8*T^4*h^10*u*p*
      QL^3*QR*QRd*LL*LR*LRd + 290*nf^8*T^4*h^10*u*p*QL^3*QR*QRd*LL^2*LLd +
      1595/3*nf^8*T^4*h^10*u*p*QL^3*QR^2*QRd^2*LL + 430/3*nf^8*T^4*h^10*u*p*
      QL^3*QR^3*LL*LR + 580*nf^8*T^4*h^10*u*p*QL^3*QLd*QRd^2*LR*LRd + 580*nf^8
      *T^4*h^10*u*p*QL^3*QLd*QRd^2*LL*LLd + 258*nf^8*T^4*h^10*u*p*QL^3*QLd*QR*
      LR^2*LRd + 516*nf^8*T^4*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR + 290*nf^8*T^4*
      h^10*u*p*QL^3*QLd*QR*LL^2*LRd + 6670/9*nf^8*T^4*h^10*u*p*QL^3*QLd*QR*
      QRd^3 + 946*nf^8*T^4*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 516*nf^8*T^4*h^10*u
      *p*QL^3*QLd^2*QRd*LLd*LR + 580*nf^8*T^4*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd
       + 473*nf^8*T^4*h^10*u*p*QL^3*QLd^2*QR^2*LL + 172*nf^8*T^4*h^10*u*p*QL^3
      *QLd^3*LR*LRd + 172*nf^8*T^4*h^10*u*p*QL^3*QLd^3*LL*LLd + 1978/3*nf^8*
      T^4*h^10*u*p*QL^3*QLd^3*QR*QRd + 145/2*nf^8*T^4*h^10*u*p*QL^4*QRd*LR^2*
      LRd + 145*nf^8*T^4*h^10*u*p*QL^4*QRd*LL*LLd*LR + 112*nf^8*T^4*h^10*u*p*
      QL^4*QRd*LL^2*LRd + 644/9*nf^8*T^4*h^10*u*p*QL^4*QRd^4 + 1595/6*nf^8*T^4
      *h^10*u*p*QL^4*QR*QRd^2*LR + 215/4*nf^8*T^4*h^10*u*p*QL^4*QR^2*LR^2 +
      725/12*nf^8*T^4*h^10*u*p*QL^4*QR^2*LL^2 + 129/2*nf^8*T^4*h^10*u*p*QL^4*
      QLd*LLd*LR^2 + 145*nf^8*T^4*h^10*u*p*QL^4*QLd*LL*LR*LRd + 145/2*nf^8*T^4
      *h^10*u*p*QL^4*QLd*LL^2*LLd + 1595/3*nf^8*T^4*h^10*u*p*QL^4*QLd*QR*QRd*
      LL + 3335/12*nf^8*T^4*h^10*u*p*QL^4*QLd^2*QRd^2 + 473/2*nf^8*T^4*h^10*u*
      p*QL^4*QLd^2*QR*LR + 989/24*nf^8*T^4*h^10*u*p*QL^4*QLd^4 + 1232/15*nf^8*
      T^4*h^10*u*p*QL^5*QRd^2*LL + 145/3*nf^8*T^4*h^10*u*p*QL^5*QR*LL*LR + 319/
      3*nf^8*T^4*h^10*u*p*QL^5*QLd*QRd*LR + 319/6*nf^8*T^4*h^10*u*p*QL^5*QLd^2
      *LL + 145/36*nf^8*T^4*h^10*u*p*QL^6*LR^2 + 56/9*nf^8*T^4*h^10*u*p*QL^6*
      LL^2 + 473/576*nf^8*T^4*h^10*u^2*LR^4*LRd^4 + 259/48*nf^8*T^4*h^10*u^2*
      LLd^2*LR^4*LRd^2 + 35/32*nf^8*T^4*h^10*u^2*LLd^4*LR^4 + 473/36*nf^8*T^4*
      h^10*u^2*LL*LLd*LR^3*LRd^3 + 259/18*nf^8*T^4*h^10*u^2*LL*LLd^3*LR^3*LRd
       + 259/48*nf^8*T^4*h^10*u^2*LL^2*LR^2*LRd^4 + 473/16*nf^8*T^4*h^10*u^2*
      LL^2*LLd^2*LR^2*LRd^2 + 259/48*nf^8*T^4*h^10*u^2*LL^2*LLd^4*LR^2 + 259/
      18*nf^8*T^4*h^10*u^2*LL^3*LLd*LR*LRd^3 + 473/36*nf^8*T^4*h^10*u^2*LL^3*
      LLd^3*LR*LRd + 35/32*nf^8*T^4*h^10*u^2*LL^4*LRd^4 + 259/48*nf^8*T^4*h^10
      *u^2*LL^4*LLd^2*LRd^2 + 473/576*nf^8*T^4*h^10*u^2*LL^4*LLd^4 + 259/36*
      nf^8*T^4*h^10*u^2*QRd^3*LR^2*LRd^3 + 473/24*nf^8*T^4*h^10*u^2*QRd^3*
      LLd^2*LR^2*LRd + 259/6*nf^8*T^4*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 473/36*
      nf^8*T^4*h^10*u^2*QRd^3*LL*LLd^3*LR + 35/4*nf^8*T^4*h^10*u^2*QRd^3*LL^2*
      LRd^3 + 259/12*nf^8*T^4*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 35/16*nf^8*T^4*
      h^10*u^2*QRd^6*LRd^2 + 259/144*nf^8*T^4*h^10*u^2*QRd^6*LLd^2 + 473/36*
      nf^8*T^4*h^10*u^2*QR*QRd*LR^3*LRd^3 + 259/6*nf^8*T^4*h^10*u^2*QR*QRd*
      LLd^2*LR^3*LRd + 473/4*nf^8*T^4*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 259/
      6*nf^8*T^4*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 259/6*nf^8*T^4*h^10*u^2*QR*
      QRd*LL^2*LR*LRd^3 + 473/4*nf^8*T^4*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd +
      259/6*nf^8*T^4*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 473/36*nf^8*T^4*h^10*u^2
      *QR*QRd*LL^3*LLd^3 + 259/8*nf^8*T^4*h^10*u^2*QR*QRd^4*LR*LRd^2 + 473/16*
      nf^8*T^4*h^10*u^2*QR*QRd^4*LLd^2*LR + 259/4*nf^8*T^4*h^10*u^2*QR*QRd^4*
      LL*LLd*LRd + 473/8*nf^8*T^4*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 259/4*nf^8*
      T^4*h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 473/2*nf^8*T^4*h^10*u^2*QR^2*QRd^2*
      LL*LLd*LR*LRd + 259/4*nf^8*T^4*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 473/8*
      nf^8*T^4*h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 2849/120*nf^8*T^4*h^10*u^2*
      QR^2*QRd^5*LRd + 259/36*nf^8*T^4*h^10*u^2*QR^3*LR^3*LRd^2 + 35/4*nf^8*
      T^4*h^10*u^2*QR^3*LLd^2*LR^3 + 259/6*nf^8*T^4*h^10*u^2*QR^3*LL*LLd*LR^2*
      LRd + 473/24*nf^8*T^4*h^10*u^2*QR^3*LL^2*LR*LRd^2 + 259/12*nf^8*T^4*h^10
      *u^2*QR^3*LL^2*LLd^2*LR + 473/36*nf^8*T^4*h^10*u^2*QR^3*LL^3*LLd*LRd +
      473/6*nf^8*T^4*h^10*u^2*QR^3*QRd^3*LR*LRd + 473/6*nf^8*T^4*h^10*u^2*QR^3
      *QRd^3*LL*LLd + 259/8*nf^8*T^4*h^10*u^2*QR^4*QRd*LR^2*LRd + 259/4*nf^8*
      T^4*h^10*u^2*QR^4*QRd*LL*LLd*LR + 473/16*nf^8*T^4*h^10*u^2*QR^4*QRd*LL^2
      *LRd + 10879/576*nf^8*T^4*h^10*u^2*QR^4*QRd^4 + 2849/120*nf^8*T^4*h^10*
      u^2*QR^5*QRd^2*LR + 35/16*nf^8*T^4*h^10*u^2*QR^6*LR^2 + 259/144*nf^8*T^4
      *h^10*u^2*QR^6*LL^2 + 473/8*nf^8*T^4*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2
       + 259/12*nf^8*T^4*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 259/6*nf^8*T^4*h^10*
      u^2*QLd*QRd^2*LL*LR*LRd^3 + 473/4*nf^8*T^4*h^10*u^2*QLd*QRd^2*LL*LLd^2*
      LR*LRd + 259/4*nf^8*T^4*h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 473/24*nf^8*
      T^4*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 259/12*nf^8*T^4*h^10*u^2*QLd*QRd^5*
      LLd*LRd + 259/6*nf^8*T^4*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 + 35/2*nf^8*T^4*
      h^10*u^2*QLd*QR*LLd^3*LR^3 + 473/12*nf^8*T^4*h^10*u^2*QLd*QR*LL*LR^2*
      LRd^3 + 259/2*nf^8*T^4*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 473/4*nf^8*
      T^4*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 259/6*nf^8*T^4*h^10*u^2*QLd*QR*
      LL^2*LLd^3*LR + 259/18*nf^8*T^4*h^10*u^2*QLd*QR*LL^3*LRd^3 + 473/12*nf^8
      *T^4*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 473/2*nf^8*T^4*h^10*u^2*QLd*QR*
      QRd^3*LLd*LR*LRd + 259/2*nf^8*T^4*h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 + 473/4
      *nf^8*T^4*h^10*u^2*QLd*QR*QRd^3*LL*LLd^2 + 259*nf^8*T^4*h^10*u^2*QLd*
      QR^2*QRd*LLd*LR^2*LRd + 473/2*nf^8*T^4*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2
       + 259*nf^8*T^4*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR + 473/2*nf^8*T^4*h^10*
      u^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 5203/48*nf^8*T^4*h^10*u^2*QLd*QR^2*QRd^4
      *LLd + 259*nf^8*T^4*h^10*u^2*QLd*QR^3*QRd^2*LLd*LR + 473/2*nf^8*T^4*h^10
      *u^2*QLd*QR^3*QRd^2*LL*LRd + 315/8*nf^8*T^4*h^10*u^2*QLd*QR^4*LLd*LR^2
       + 259/4*nf^8*T^4*h^10*u^2*QLd*QR^4*LL*LR*LRd + 259/8*nf^8*T^4*h^10*u^2*
      QLd*QR^4*LL^2*LLd + 2849/60*nf^8*T^4*h^10*u^2*QLd*QR^5*QRd*LL + 473/24*
      nf^8*T^4*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 259/4*nf^8*T^4*h^10*u^2*QLd^2*
      QRd*LLd^2*LR^2*LRd + 473/4*nf^8*T^4*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2
       + 259/6*nf^8*T^4*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR + 259/12*nf^8*T^4*h^10*
      u^2*QLd^2*QRd*LL^2*LRd^3 + 473/8*nf^8*T^4*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*
      LRd + 1295/48*nf^8*T^4*h^10*u^2*QLd^2*QRd^4*LRd^2 + 2365/96*nf^8*T^4*
      h^10*u^2*QLd^2*QRd^4*LLd^2 + 1419/8*nf^8*T^4*h^10*u^2*QLd^2*QR*QRd^2*LR*
      LRd^2 + 777/4*nf^8*T^4*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR + 1419/4*nf^8*
      T^4*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 259/4*nf^8*T^4*h^10*u^2*QLd^2*
      QR^2*LR^2*LRd^2 + 315/4*nf^8*T^4*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 259*
      nf^8*T^4*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd + 473/8*nf^8*T^4*h^10*u^2*
      QLd^2*QR^2*LL^2*LRd^2 + 259/4*nf^8*T^4*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 +
      5203/24*nf^8*T^4*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 259*nf^8*T^4*h^10*u^2*
      QLd^2*QR^3*QRd*LR*LRd + 259*nf^8*T^4*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd +
      5957/48*nf^8*T^4*h^10*u^2*QLd^2*QR^4*QRd^2 + 231/8*nf^8*T^4*h^10*u^2*
      QLd^2*QR^5*LR + 259/12*nf^8*T^4*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 35/4*
      nf^8*T^4*h^10*u^2*QLd^3*LLd^3*LR^2 + 473/36*nf^8*T^4*h^10*u^2*QLd^3*LL*
      LR*LRd^3 + 259/6*nf^8*T^4*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 473/24*nf^8*
      T^4*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 259/36*nf^8*T^4*h^10*u^2*QLd^3*LL^2*
      LLd^3 + 2365/36*nf^8*T^4*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 259*nf^8*T^4*
      h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 473/4*nf^8*T^4*h^10*u^2*QLd^3*QR*QRd*
      LL*LRd^2 + 259/2*nf^8*T^4*h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 2849/12*nf^8*
      T^4*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 105*nf^8*T^4*h^10*u^2*QLd^3*QR^3*LLd
      *LR + 259/3*nf^8*T^4*h^10*u^2*QLd^3*QR^3*LL*LRd + 2365/96*nf^8*T^4*h^10*
      u^2*QLd^4*QRd^2*LRd^2 + 1295/48*nf^8*T^4*h^10*u^2*QLd^4*QRd^2*LLd^2 +
      259/8*nf^8*T^4*h^10*u^2*QLd^4*QR*LR*LRd^2 + 315/8*nf^8*T^4*h^10*u^2*
      QLd^4*QR*LLd^2*LR + 259/4*nf^8*T^4*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 2849/
      24*nf^8*T^4*h^10*u^2*QLd^4*QR^2*QRd*LRd + 805/32*nf^8*T^4*h^10*u^2*QLd^4
      *QR^4 + 259/12*nf^8*T^4*h^10*u^2*QLd^5*QRd*LLd*LRd + 231/8*nf^8*T^4*h^10
      *u^2*QLd^5*QR^2*LLd + 259/144*nf^8*T^4*h^10*u^2*QLd^6*LRd^2 + 35/16*nf^8
      *T^4*h^10*u^2*QLd^6*LLd^2 + 473/12*nf^8*T^4*h^10*u^2*QL*QRd*LLd*LR^3*
      LRd^2 + 259/18*nf^8*T^4*h^10*u^2*QL*QRd*LLd^3*LR^3 + 259/6*nf^8*T^4*h^10
      *u^2*QL*QRd*LL*LR^2*LRd^3 + 473/4*nf^8*T^4*h^10*u^2*QL*QRd*LL*LLd^2*LR^2
      *LRd + 259/2*nf^8*T^4*h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 473/12*nf^8*
      T^4*h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 35/2*nf^8*T^4*h^10*u^2*QL*QRd*LL^3*
      LRd^3 + 259/6*nf^8*T^4*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 259/4*nf^8*T^4*
      h^10*u^2*QL*QRd^4*LLd*LR*LRd + 315/8*nf^8*T^4*h^10*u^2*QL*QRd^4*LL*LRd^2
       + 259/8*nf^8*T^4*h^10*u^2*QL*QRd^4*LL*LLd^2 + 473/2*nf^8*T^4*h^10*u^2*
      QL*QR*QRd^2*LLd*LR^2*LRd + 259*nf^8*T^4*h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2
       + 473/2*nf^8*T^4*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR + 259*nf^8*T^4*h^10*
      u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 2849/60*nf^8*T^4*h^10*u^2*QL*QR*QRd^5*LLd
       + 259/6*nf^8*T^4*h^10*u^2*QL*QR^2*LLd*LR^3*LRd + 473/8*nf^8*T^4*h^10*
      u^2*QL*QR^2*LL*LR^2*LRd^2 + 259/4*nf^8*T^4*h^10*u^2*QL*QR^2*LL*LLd^2*
      LR^2 + 473/4*nf^8*T^4*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd + 259/12*nf^8*T^4
      *h^10*u^2*QL*QR^2*LL^3*LRd^2 + 473/24*nf^8*T^4*h^10*u^2*QL*QR^2*LL^3*
      LLd^2 + 473/2*nf^8*T^4*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 259*nf^8*T^4*h^10
      *u^2*QL*QR^2*QRd^3*LL*LRd + 259/2*nf^8*T^4*h^10*u^2*QL*QR^3*QRd*LLd*LR^2
       + 473/2*nf^8*T^4*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 473/4*nf^8*T^4*h^10*
      u^2*QL*QR^3*QRd*LL^2*LLd + 5203/48*nf^8*T^4*h^10*u^2*QL*QR^4*QRd^2*LL +
      259/12*nf^8*T^4*h^10*u^2*QL*QR^5*LL*LR + 473/36*nf^8*T^4*h^10*u^2*QL*QLd
      *LR^3*LRd^3 + 259/6*nf^8*T^4*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 473/4*nf^8
      *T^4*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 259/6*nf^8*T^4*h^10*u^2*QL*QLd*
      LL*LLd^3*LR^2 + 259/6*nf^8*T^4*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 473/4*
      nf^8*T^4*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 259/6*nf^8*T^4*h^10*u^2*QL*
      QLd*LL^3*LLd*LRd^2 + 473/36*nf^8*T^4*h^10*u^2*QL*QLd*LL^3*LLd^3 + 259/2*
      nf^8*T^4*h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 + 473/4*nf^8*T^4*h^10*u^2*QL*QLd
      *QRd^3*LLd^2*LR + 259*nf^8*T^4*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd + 473/2*
      nf^8*T^4*h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 259*nf^8*T^4*h^10*u^2*QL*
      QLd*QR*QRd*LLd^2*LR^2 + 946*nf^8*T^4*h^10*u^2*QL*QLd*QR*QRd*LL*LLd*LR*
      LRd + 259*nf^8*T^4*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 473/2*nf^8*T^4*
      h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 2849/12*nf^8*T^4*h^10*u^2*QL*QLd*QR*
      QRd^4*LRd + 1419/2*nf^8*T^4*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 1419/2*
      nf^8*T^4*h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd + 259/2*nf^8*T^4*h^10*u^2*QL*
      QLd*QR^3*LR^2*LRd + 259*nf^8*T^4*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR + 473/4*
      nf^8*T^4*h^10*u^2*QL*QLd*QR^3*LL^2*LRd + 10879/36*nf^8*T^4*h^10*u^2*QL*
      QLd*QR^3*QRd^3 + 2849/12*nf^8*T^4*h^10*u^2*QL*QLd*QR^4*QRd*LR + 1419/4*
      nf^8*T^4*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd + 777/4*nf^8*T^4*h^10*u^2*QL
      *QLd^2*QRd^2*LL*LRd^2 + 1419/8*nf^8*T^4*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2
       + 259*nf^8*T^4*h^10*u^2*QL*QLd^2*QR*LLd*LR^2*LRd + 473/2*nf^8*T^4*h^10*
      u^2*QL*QLd^2*QR*LL*LR*LRd^2 + 259*nf^8*T^4*h^10*u^2*QL*QLd^2*QR*LL*LLd^2
      *LR + 473/2*nf^8*T^4*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 5203/12*nf^8*
      T^4*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 777*nf^8*T^4*h^10*u^2*QL*QLd^2*QR^2
      *QRd*LLd*LR + 1419/2*nf^8*T^4*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 2849/
      24*nf^8*T^4*h^10*u^2*QL*QLd^2*QR^4*LL + 473/4*nf^8*T^4*h^10*u^2*QL*QLd^3
      *QRd*LR*LRd^2 + 259/2*nf^8*T^4*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 473/2*
      nf^8*T^4*h^10*u^2*QL*QLd^3*QRd*LL*LLd*LRd + 5203/12*nf^8*T^4*h^10*u^2*QL
      *QLd^3*QR*QRd^2*LRd + 259*nf^8*T^4*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 259*
      nf^8*T^4*h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 5957/18*nf^8*T^4*h^10*u^2*QL*
      QLd^3*QR^3*QRd + 259/4*nf^8*T^4*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 473/16*
      nf^8*T^4*h^10*u^2*QL*QLd^4*LL*LRd^2 + 259/8*nf^8*T^4*h^10*u^2*QL*QLd^4*
      LL*LLd^2 + 2849/12*nf^8*T^4*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 2849/60*nf^8*
      T^4*h^10*u^2*QL*QLd^5*QR*LRd + 259/4*nf^8*T^4*h^10*u^2*QL^2*QRd^2*LR^2*
      LRd^2 + 473/8*nf^8*T^4*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 259*nf^8*T^4*
      h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 315/4*nf^8*T^4*h^10*u^2*QL^2*QRd^2*
      LL^2*LRd^2 + 259/4*nf^8*T^4*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 231/8*nf^8*
      T^4*h^10*u^2*QL^2*QRd^5*LRd + 473/24*nf^8*T^4*h^10*u^2*QL^2*QR*LR^3*
      LRd^2 + 259/12*nf^8*T^4*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 473/4*nf^8*T^4*
      h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd + 259/4*nf^8*T^4*h^10*u^2*QL^2*QR*LL^2*
      LR*LRd^2 + 473/8*nf^8*T^4*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 259/6*nf^8*
      T^4*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 259*nf^8*T^4*h^10*u^2*QL^2*QR*QRd^3*
      LR*LRd + 259*nf^8*T^4*h^10*u^2*QL^2*QR*QRd^3*LL*LLd + 1419/8*nf^8*T^4*
      h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 1419/4*nf^8*T^4*h^10*u^2*QL^2*QR^2*QRd
      *LL*LLd*LR + 777/4*nf^8*T^4*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 5957/48*
      nf^8*T^4*h^10*u^2*QL^2*QR^2*QRd^4 + 5203/24*nf^8*T^4*h^10*u^2*QL^2*QR^3*
      QRd^2*LR + 1295/48*nf^8*T^4*h^10*u^2*QL^2*QR^4*LR^2 + 2365/96*nf^8*T^4*
      h^10*u^2*QL^2*QR^4*LL^2 + 473/2*nf^8*T^4*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*
      LRd + 259*nf^8*T^4*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 + 473/2*nf^8*T^4*
      h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR + 259*nf^8*T^4*h^10*u^2*QL^2*QLd*QRd*
      LL^2*LLd*LRd + 2849/24*nf^8*T^4*h^10*u^2*QL^2*QLd*QRd^4*LLd + 1419/2*
      nf^8*T^4*h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 777*nf^8*T^4*h^10*u^2*QL^2*
      QLd*QR*QRd^2*LL*LRd + 777/4*nf^8*T^4*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 +
      1419/4*nf^8*T^4*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd + 1419/8*nf^8*T^4*h^10*
      u^2*QL^2*QLd*QR^2*LL^2*LLd + 5203/12*nf^8*T^4*h^10*u^2*QL^2*QLd*QR^3*QRd
      *LL + 473/8*nf^8*T^4*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 259/4*nf^8*T^4*
      h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 473/2*nf^8*T^4*h^10*u^2*QL^2*QLd^2*LL*
      LLd*LR*LRd + 259/4*nf^8*T^4*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 473/8*nf^8*
      T^4*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 2849/12*nf^8*T^4*h^10*u^2*QL^2*
      QLd^2*QRd^3*LRd + 1419/2*nf^8*T^4*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd +
      1419/2*nf^8*T^4*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 10879/16*nf^8*T^4*
      h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 2849/12*nf^8*T^4*h^10*u^2*QL^2*QLd^2*
      QR^3*LR + 5203/24*nf^8*T^4*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 259*nf^8*T^4*
      h^10*u^2*QL^2*QLd^3*QR*LLd*LR + 473/2*nf^8*T^4*h^10*u^2*QL^2*QLd^3*QR*LL
      *LRd + 5203/48*nf^8*T^4*h^10*u^2*QL^2*QLd^4*QRd*LRd + 5957/48*nf^8*T^4*
      h^10*u^2*QL^2*QLd^4*QR^2 + 2849/120*nf^8*T^4*h^10*u^2*QL^2*QLd^5*LLd +
      473/36*nf^8*T^4*h^10*u^2*QL^3*LLd*LR^3*LRd + 259/12*nf^8*T^4*h^10*u^2*
      QL^3*LL*LR^2*LRd^2 + 473/24*nf^8*T^4*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 259/6
      *nf^8*T^4*h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 35/4*nf^8*T^4*h^10*u^2*QL^3*
      LL^3*LRd^2 + 259/36*nf^8*T^4*h^10*u^2*QL^3*LL^3*LLd^2 + 259/3*nf^8*T^4*
      h^10*u^2*QL^3*QRd^3*LLd*LR + 105*nf^8*T^4*h^10*u^2*QL^3*QRd^3*LL*LRd +
      473/4*nf^8*T^4*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 + 259*nf^8*T^4*h^10*u^2*
      QL^3*QR*QRd*LL*LR*LRd + 259/2*nf^8*T^4*h^10*u^2*QL^3*QR*QRd*LL^2*LLd +
      2849/12*nf^8*T^4*h^10*u^2*QL^3*QR^2*QRd^2*LL + 2365/36*nf^8*T^4*h^10*u^2
      *QL^3*QR^3*LL*LR + 259*nf^8*T^4*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 259*
      nf^8*T^4*h^10*u^2*QL^3*QLd*QRd^2*LL*LLd + 473/4*nf^8*T^4*h^10*u^2*QL^3*
      QLd*QR*LR^2*LRd + 473/2*nf^8*T^4*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR + 259/2*
      nf^8*T^4*h^10*u^2*QL^3*QLd*QR*LL^2*LRd + 5957/18*nf^8*T^4*h^10*u^2*QL^3*
      QLd*QR*QRd^3 + 5203/12*nf^8*T^4*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 473/2*
      nf^8*T^4*h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 259*nf^8*T^4*h^10*u^2*QL^3*
      QLd^2*QRd*LL*LRd + 5203/24*nf^8*T^4*h^10*u^2*QL^3*QLd^2*QR^2*LL + 473/6*
      nf^8*T^4*h^10*u^2*QL^3*QLd^3*LR*LRd + 473/6*nf^8*T^4*h^10*u^2*QL^3*QLd^3
      *LL*LLd + 10879/36*nf^8*T^4*h^10*u^2*QL^3*QLd^3*QR*QRd + 259/8*nf^8*T^4*
      h^10*u^2*QL^4*QRd*LR^2*LRd + 259/4*nf^8*T^4*h^10*u^2*QL^4*QRd*LL*LLd*LR
       + 315/8*nf^8*T^4*h^10*u^2*QL^4*QRd*LL^2*LRd + 805/32*nf^8*T^4*h^10*u^2*
      QL^4*QRd^4 + 2849/24*nf^8*T^4*h^10*u^2*QL^4*QR*QRd^2*LR + 2365/96*nf^8*
      T^4*h^10*u^2*QL^4*QR^2*LR^2 + 1295/48*nf^8*T^4*h^10*u^2*QL^4*QR^2*LL^2
       + 473/16*nf^8*T^4*h^10*u^2*QL^4*QLd*LLd*LR^2 + 259/4*nf^8*T^4*h^10*u^2*
      QL^4*QLd*LL*LR*LRd + 259/8*nf^8*T^4*h^10*u^2*QL^4*QLd*LL^2*LLd + 2849/12
      *nf^8*T^4*h^10*u^2*QL^4*QLd*QR*QRd*LL + 5957/48*nf^8*T^4*h^10*u^2*QL^4*
      QLd^2*QRd^2 + 5203/48*nf^8*T^4*h^10*u^2*QL^4*QLd^2*QR*LR + 10879/576*
      nf^8*T^4*h^10*u^2*QL^4*QLd^4 + 231/8*nf^8*T^4*h^10*u^2*QL^5*QRd^2*LL +
      259/12*nf^8*T^4*h^10*u^2*QL^5*QR*LL*LR + 2849/60*nf^8*T^4*h^10*u^2*QL^5*
      QLd*QRd*LR + 2849/120*nf^8*T^4*h^10*u^2*QL^5*QLd^2*LL + 259/144*nf^8*T^4
      *h^10*u^2*QL^6*LR^2 + 35/16*nf^8*T^4*h^10*u^2*QL^6*LL^2 - 1/144*nf^8*T^5
      *h^10*LLd*LR^5*LRd^4 + 1/90*nf^8*T^5*h^10*LLd^3*LR^5*LRd^2 + 13/240*nf^8
      *T^5*h^10*LLd^5*LR^5 - 1/144*nf^8*T^5*h^10*LL*LR^4*LRd^5 - 1/36*nf^8*T^5
      *h^10*LL*LLd^2*LR^4*LRd^3 + 17/144*nf^8*T^5*h^10*LL*LLd^4*LR^4*LRd - 1/
      36*nf^8*T^5*h^10*LL^2*LLd*LR^3*LRd^4 + 5/36*nf^8*T^5*h^10*LL^2*LLd^3*
      LR^3*LRd^2 + 1/90*nf^8*T^5*h^10*LL^2*LLd^5*LR^3 + 1/90*nf^8*T^5*h^10*
      LL^3*LR^2*LRd^5 + 5/36*nf^8*T^5*h^10*LL^3*LLd^2*LR^2*LRd^3 - 1/36*nf^8*
      T^5*h^10*LL^3*LLd^4*LR^2*LRd + 17/144*nf^8*T^5*h^10*LL^4*LLd*LR*LRd^4 -
      1/36*nf^8*T^5*h^10*LL^4*LLd^3*LR*LRd^2 - 1/144*nf^8*T^5*h^10*LL^4*LLd^5*
      LR + 13/240*nf^8*T^5*h^10*LL^5*LRd^5 + 1/90*nf^8*T^5*h^10*LL^5*LLd^2*
      LRd^3 - 1/144*nf^8*T^5*h^10*LL^5*LLd^4*LRd - 1/6*nf^8*T^5*h^10*QRd^3*LLd
      *LR^3*LRd^3 - 13/72*nf^8*T^5*h^10*QRd^3*LL*LR^2*LRd^4 - 1/36*nf^8*T^5*
      h^10*QRd^3*LL*LLd^4*LR^2 - 11/36*nf^8*T^5*h^10*QRd^3*LL^2*LLd*LR*LRd^3
       - 5/18*nf^8*T^5*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 1/24*nf^8*T^5*h^10*QRd^3
      *LL^3*LRd^4 - 13/72*nf^8*T^5*h^10*QRd^3*LL^3*LLd^2*LRd^2 - 1/24*nf^8*T^5
      *h^10*QRd^3*LL^3*LLd^4 + 5/72*nf^8*T^5*h^10*QRd^6*LLd*LR*LRd^2 + 1/36*
      nf^8*T^5*h^10*QRd^6*LLd^3*LR + 19/144*nf^8*T^5*h^10*QRd^6*LL*LLd^2*LRd
       - 5/36*nf^8*T^5*h^10*QR*QRd*LLd*LR^4*LRd^3 + 2/9*nf^8*T^5*h^10*QR*QRd*
      LLd^3*LR^4*LRd - 5/36*nf^8*T^5*h^10*QR*QRd*LL*LR^3*LRd^4 + 1/12*nf^8*T^5
      *h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 2/9*nf^8*T^5*h^10*QR*QRd*LL*LLd^4*
      LR^3 + 1/12*nf^8*T^5*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 1/12*nf^8*T^5*
      h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd + 2/9*nf^8*T^5*h^10*QR*QRd*LL^3*LR*LRd^4
       + 1/12*nf^8*T^5*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 5/36*nf^8*T^5*h^10*QR
      *QRd*LL^3*LLd^4*LR + 2/9*nf^8*T^5*h^10*QR*QRd*LL^4*LLd*LRd^3 - 5/36*nf^8
      *T^5*h^10*QR*QRd*LL^4*LLd^3*LRd - 3/16*nf^8*T^5*h^10*QR*QRd^4*LLd*LR^2*
      LRd^2 - 1/12*nf^8*T^5*h^10*QR*QRd^4*LLd^3*LR^2 - 1/3*nf^8*T^5*h^10*QR*
      QRd^4*LL*LR*LRd^3 - 1/8*nf^8*T^5*h^10*QR*QRd^4*LL*LLd^2*LR*LRd - 1/4*
      nf^8*T^5*h^10*QR*QRd^4*LL^2*LLd*LRd^2 - 1/6*nf^8*T^5*h^10*QR*QRd^4*LL^2*
      LLd^3 + 1/12*nf^8*T^5*h^10*QR*QRd^7*LLd*LRd - 1/6*nf^8*T^5*h^10*QR^2*
      QRd^2*LLd*LR^3*LRd^2 + 5/36*nf^8*T^5*h^10*QR^2*QRd^2*LLd^3*LR^3 - 1/6*
      nf^8*T^5*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 1/4*nf^8*T^5*h^10*QR^2*QRd^2*LL
      *LLd^2*LR^2*LRd + 1/4*nf^8*T^5*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - 1/6*
      nf^8*T^5*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 5/36*nf^8*T^5*h^10*QR^2*QRd^2*
      LL^3*LRd^3 - 1/6*nf^8*T^5*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 1/24*nf^8*T^5
      *h^10*QR^2*QRd^5*LLd*LR*LRd - 37/240*nf^8*T^5*h^10*QR^2*QRd^5*LL*LRd^2
       + 1/24*nf^8*T^5*h^10*QR^2*QRd^5*LL*LLd^2 - 13/72*nf^8*T^5*h^10*QR^3*LLd
      *LR^4*LRd^2 - 1/24*nf^8*T^5*h^10*QR^3*LLd^3*LR^4 - 1/6*nf^8*T^5*h^10*
      QR^3*LL*LR^3*LRd^3 - 11/36*nf^8*T^5*h^10*QR^3*LL*LLd^2*LR^3*LRd - 13/72*
      nf^8*T^5*h^10*QR^3*LL^2*LLd^3*LR^2 - 5/18*nf^8*T^5*h^10*QR^3*LL^3*LLd^2*
      LR*LRd - 1/36*nf^8*T^5*h^10*QR^3*LL^4*LLd*LRd^2 - 1/24*nf^8*T^5*h^10*
      QR^3*LL^4*LLd^3 + 1/18*nf^8*T^5*h^10*QR^3*QRd^6*LLd - 1/3*nf^8*T^5*h^10*
      QR^4*QRd*LLd*LR^3*LRd - 3/16*nf^8*T^5*h^10*QR^4*QRd*LL*LR^2*LRd^2 - 1/4*
      nf^8*T^5*h^10*QR^4*QRd*LL*LLd^2*LR^2 - 1/8*nf^8*T^5*h^10*QR^4*QRd*LL^2*
      LLd*LR*LRd - 1/12*nf^8*T^5*h^10*QR^4*QRd*LL^3*LRd^2 - 1/6*nf^8*T^5*h^10*
      QR^4*QRd*LL^3*LLd^2 + 5/144*nf^8*T^5*h^10*QR^4*QRd^4*LLd*LR + 5/144*nf^8
      *T^5*h^10*QR^4*QRd^4*LL*LRd - 37/240*nf^8*T^5*h^10*QR^5*QRd^2*LLd*LR^2
       + 1/24*nf^8*T^5*h^10*QR^5*QRd^2*LL*LR*LRd + 1/24*nf^8*T^5*h^10*QR^5*
      QRd^2*LL^2*LLd + 5/72*nf^8*T^5*h^10*QR^6*LL*LR^2*LRd + 19/144*nf^8*T^5*
      h^10*QR^6*LL^2*LLd*LR + 1/36*nf^8*T^5*h^10*QR^6*LL^3*LRd + 1/18*nf^8*T^5
      *h^10*QR^6*QRd^3*LL + 1/12*nf^8*T^5*h^10*QR^7*QRd*LL*LR - 1/9*nf^8*T^5*
      h^10*QLd*QRd^2*LR^3*LRd^4 - 1/6*nf^8*T^5*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2
       + 17/72*nf^8*T^5*h^10*QLd*QRd^2*LLd^4*LR^3 - 5/12*nf^8*T^5*h^10*QLd*
      QRd^2*LL*LLd*LR^2*LRd^3 + 1/12*nf^8*T^5*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd
       - 1/24*nf^8*T^5*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 1/8*nf^8*T^5*h^10*QLd*
      QRd^2*LL^2*LLd^2*LR*LRd^2 - 5/24*nf^8*T^5*h^10*QLd*QRd^2*LL^2*LLd^4*LR
       + 1/36*nf^8*T^5*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 5/18*nf^8*T^5*h^10*QLd*
      QRd^2*LL^3*LLd^3*LRd - 1/36*nf^8*T^5*h^10*QLd*QRd^5*LR*LRd^3 + 7/24*nf^8
      *T^5*h^10*QLd*QRd^5*LLd^2*LR*LRd + 1/8*nf^8*T^5*h^10*QLd*QRd^5*LL*LLd*
      LRd^2 + 1/36*nf^8*T^5*h^10*QLd*QRd^5*LL*LLd^3 - 5/144*nf^8*T^5*h^10*QLd*
      QR*LR^4*LRd^4 - 3/16*nf^8*T^5*h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 7/16*nf^8*
      T^5*h^10*QLd*QR*LLd^4*LR^4 - 7/18*nf^8*T^5*h^10*QLd*QR*LL*LLd*LR^3*LRd^3
       + 7/18*nf^8*T^5*h^10*QLd*QR*LL*LLd^3*LR^3*LRd + 1/48*nf^8*T^5*h^10*QLd*
      QR*LL^2*LR^2*LRd^4 + 3/4*nf^8*T^5*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 3/
      16*nf^8*T^5*h^10*QLd*QR*LL^2*LLd^4*LR^2 + 5/18*nf^8*T^5*h^10*QLd*QR*LL^3
      *LLd*LR*LRd^3 - 7/18*nf^8*T^5*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 17/144*
      nf^8*T^5*h^10*QLd*QR*LL^4*LRd^4 + 1/48*nf^8*T^5*h^10*QLd*QR*LL^4*LLd^2*
      LRd^2 - 5/144*nf^8*T^5*h^10*QLd*QR*LL^4*LLd^4 - 5/12*nf^8*T^5*h^10*QLd*
      QR*QRd^3*LR^2*LRd^3 + 1/4*nf^8*T^5*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 1/
      2*nf^8*T^5*h^10*QLd*QR*QRd^3*LL*LLd*LR*LRd^2 - 1/3*nf^8*T^5*h^10*QLd*QR*
      QRd^3*LL*LLd^3*LR - 1/6*nf^8*T^5*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 1/4*nf^8
      *T^5*h^10*QLd*QR*QRd^3*LL^2*LLd^2*LRd + 1/8*nf^8*T^5*h^10*QLd*QR*QRd^6*
      LRd^2 + 11/48*nf^8*T^5*h^10*QLd*QR*QRd^6*LLd^2 - 7/18*nf^8*T^5*h^10*QLd*
      QR^2*QRd*LR^3*LRd^3 + 1/3*nf^8*T^5*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd + 1/
      3*nf^8*T^5*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 + 1/6*nf^8*T^5*h^10*QLd*QR^2*
      QRd*LL^2*LR*LRd^3 + 1/6*nf^8*T^5*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 - 7/18
      *nf^8*T^5*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 1/48*nf^8*T^5*h^10*QLd*QR^2*
      QRd^4*LR*LRd^2 + 1/8*nf^8*T^5*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 5/24*nf^8*
      T^5*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 1/4*nf^8*T^5*h^10*QLd*QR^3*QRd^2*
      LLd^2*LR^2 + 1/4*nf^8*T^5*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 7/36*nf^8*T^5
      *h^10*QLd*QR^3*QRd^5*LRd - 5/24*nf^8*T^5*h^10*QLd*QR^4*LR^3*LRd^2 - 3/8*
      nf^8*T^5*h^10*QLd*QR^4*LLd^2*LR^3 - 3/8*nf^8*T^5*h^10*QLd*QR^4*LL*LLd*
      LR^2*LRd + 1/4*nf^8*T^5*h^10*QLd*QR^4*LL^2*LR*LRd^2 - 1/16*nf^8*T^5*h^10
      *QLd*QR^4*LL^2*LLd^2*LR - 1/4*nf^8*T^5*h^10*QLd*QR^4*LL^3*LLd*LRd + 5/36
      *nf^8*T^5*h^10*QLd*QR^4*QRd^3*LR*LRd + 5/36*nf^8*T^5*h^10*QLd*QR^4*QRd^3
      *LL*LLd - 1/8*nf^8*T^5*h^10*QLd*QR^5*QRd*LR^2*LRd - 1/12*nf^8*T^5*h^10*
      QLd*QR^5*QRd*LL*LLd*LR + 1/24*nf^8*T^5*h^10*QLd*QR^5*QRd*LL^2*LRd + 17/
      144*nf^8*T^5*h^10*QLd*QR^5*QRd^4 - 11/144*nf^8*T^5*h^10*QLd*QR^6*QRd^2*
      LR + 1/20*nf^8*T^5*h^10*QLd*QR^7*LR^2 + 1/20*nf^8*T^5*h^10*QLd*QR^7*LL^2
       - 5/18*nf^8*T^5*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 1/36*nf^8*T^5*h^10*
      QLd^2*QRd*LLd^3*LR^3*LRd - 5/24*nf^8*T^5*h^10*QLd^2*QRd*LL*LR^2*LRd^4 -
      1/8*nf^8*T^5*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 - 1/24*nf^8*T^5*h^10*
      QLd^2*QRd*LL*LLd^4*LR^2 + 1/12*nf^8*T^5*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3
       - 5/12*nf^8*T^5*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd + 17/72*nf^8*T^5*h^10*
      QLd^2*QRd*LL^3*LRd^4 - 1/6*nf^8*T^5*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 1/
      9*nf^8*T^5*h^10*QLd^2*QRd*LL^3*LLd^4 + 5/48*nf^8*T^5*h^10*QLd^2*QRd^4*
      LLd*LR*LRd^2 + 11/72*nf^8*T^5*h^10*QLd^2*QRd^4*LLd^3*LR - 11/72*nf^8*T^5
      *h^10*QLd^2*QRd^4*LL*LRd^3 + 1/8*nf^8*T^5*h^10*QLd^2*QRd^4*LL*LLd^2*LRd
       - 3/4*nf^8*T^5*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 1/2*nf^8*T^5*h^10*
      QLd^2*QR*QRd^2*LLd^3*LR^2 - 3/4*nf^8*T^5*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3
       - 1/4*nf^8*T^5*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd + 1/8*nf^8*T^5*h^10*
      QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 - 7/12*nf^8*T^5*h^10*QLd^2*QR*QRd^2*LL^2*
      LLd^3 + 5/8*nf^8*T^5*h^10*QLd^2*QR*QRd^5*LLd*LRd - 1/2*nf^8*T^5*h^10*
      QLd^2*QR^2*LLd*LR^3*LRd^2 + 5/6*nf^8*T^5*h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/
      3*nf^8*T^5*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 1/2*nf^8*T^5*h^10*QLd^2*QR^2*
      LL*LLd^2*LR^2*LRd + 3/2*nf^8*T^5*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 - 1/2
      *nf^8*T^5*h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 5/18*nf^8*T^5*h^10*QLd^2*QR^2*
      LL^3*LRd^3 - 1/3*nf^8*T^5*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 1/2*nf^8*T^5*
      h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd + 1/6*nf^8*T^5*h^10*QLd^2*QR^2*QRd^3*LL
      *LRd^2 + 1/4*nf^8*T^5*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 1/2*nf^8*T^5*h^10
      *QLd^2*QR^3*QRd*LLd*LR^2*LRd + 1/2*nf^8*T^5*h^10*QLd^2*QR^3*QRd*LL*LR*
      LRd^2 + 1/2*nf^8*T^5*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 1/2*nf^8*T^5*h^10
      *QLd^2*QR^3*QRd*LL^2*LLd*LRd + 19/36*nf^8*T^5*h^10*QLd^2*QR^3*QRd^4*LLd
       - 5/16*nf^8*T^5*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 23/48*nf^8*T^5*h^10*
      QLd^2*QR^4*QRd^2*LL*LRd - 7/40*nf^8*T^5*h^10*QLd^2*QR^5*LLd*LR^2 + 1/24*
      nf^8*T^5*h^10*QLd^2*QR^5*LL*LR*LRd + 23/240*nf^8*T^5*h^10*QLd^2*QR^5*
      LL^2*LLd + 1/9*nf^8*T^5*h^10*QLd^2*QR^6*QRd*LL - 1/24*nf^8*T^5*h^10*
      QLd^3*LR^3*LRd^4 - 13/72*nf^8*T^5*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 1/24*
      nf^8*T^5*h^10*QLd^3*LLd^4*LR^3 - 5/18*nf^8*T^5*h^10*QLd^3*LL*LLd*LR^2*
      LRd^3 - 11/36*nf^8*T^5*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 1/36*nf^8*T^5*h^10
      *QLd^3*LL^2*LR*LRd^4 - 13/72*nf^8*T^5*h^10*QLd^3*LL^2*LLd^4*LR - 1/6*
      nf^8*T^5*h^10*QLd^3*LL^3*LLd^3*LRd - 1/9*nf^8*T^5*h^10*QLd^3*QRd^3*LR*
      LRd^3 + 1/9*nf^8*T^5*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 1/9*nf^8*T^5*h^10*
      QLd^3*QRd^3*LL*LLd*LRd^2 - 1/9*nf^8*T^5*h^10*QLd^3*QRd^3*LL*LLd^3 - 1/2*
      nf^8*T^5*h^10*QLd^3*QR*QRd*LR^2*LRd^3 - 1/4*nf^8*T^5*h^10*QLd^3*QR*QRd*
      LLd^2*LR^2*LRd - 2/3*nf^8*T^5*h^10*QLd^3*QR*QRd*LL*LLd^3*LR + 1/12*nf^8*
      T^5*h^10*QLd^3*QR*QRd*LL^2*LRd^3 - 1/4*nf^8*T^5*h^10*QLd^3*QR*QRd*LL^2*
      LLd^2*LRd + 1/4*nf^8*T^5*h^10*QLd^3*QR*QRd^4*LRd^2 + 13/24*nf^8*T^5*h^10
      *QLd^3*QR*QRd^4*LLd^2 + 1/3*nf^8*T^5*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 5/
      12*nf^8*T^5*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 1/12*nf^8*T^5*h^10*QLd^3*
      QR^3*LR^2*LRd^2 + nf^8*T^5*h^10*QLd^3*QR^3*LLd^2*LR^2 + nf^8*T^5*h^10*
      QLd^3*QR^3*LL*LLd*LR*LRd + 2/3*nf^8*T^5*h^10*QLd^3*QR^3*LL^2*LRd^2 + 1/
      12*nf^8*T^5*h^10*QLd^3*QR^3*LL^2*LLd^2 + 19/36*nf^8*T^5*h^10*QLd^3*QR^3*
      QRd^3*LRd + 7/9*nf^8*T^5*h^10*QLd^3*QR^4*QRd*LR*LRd + 7/9*nf^8*T^5*h^10*
      QLd^3*QR^4*QRd*LL*LLd + 29/180*nf^8*T^5*h^10*QLd^3*QR^5*QRd^2 + 1/8*nf^8
      *T^5*h^10*QLd^3*QR^6*LR + 1/8*nf^8*T^5*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 -
      11/72*nf^8*T^5*h^10*QLd^4*QRd^2*LLd^3*LR + 11/72*nf^8*T^5*h^10*QLd^4*
      QRd^2*LL*LRd^3 + 5/48*nf^8*T^5*h^10*QLd^4*QRd^2*LL*LLd^2*LRd - 1/16*nf^8
      *T^5*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 3/8*nf^8*T^5*h^10*QLd^4*QR*LLd^3*
      LR^2 - 1/4*nf^8*T^5*h^10*QLd^4*QR*LL*LR*LRd^3 - 3/8*nf^8*T^5*h^10*QLd^4*
      QR*LL*LLd^2*LR*LRd + 1/4*nf^8*T^5*h^10*QLd^4*QR*LL^2*LLd*LRd^2 - 5/24*
      nf^8*T^5*h^10*QLd^4*QR*LL^2*LLd^3 + 7/12*nf^8*T^5*h^10*QLd^4*QR*QRd^3*
      LLd*LRd + 7/24*nf^8*T^5*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 11/48*nf^8*T^5*
      h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 1/24*nf^8*T^5*h^10*QLd^4*QR^2*QRd*LL*
      LLd^2 + 31/72*nf^8*T^5*h^10*QLd^4*QR^3*QRd^2*LLd + 17/16*nf^8*T^5*h^10*
      QLd^4*QR^4*LLd*LR + 55/144*nf^8*T^5*h^10*QLd^4*QR^4*LL*LRd + 1/36*nf^8*
      T^5*h^10*QLd^5*QRd*LR*LRd^3 + 1/8*nf^8*T^5*h^10*QLd^5*QRd*LLd^2*LR*LRd
       + 7/24*nf^8*T^5*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 1/36*nf^8*T^5*h^10*QLd^5*
      QRd*LL*LLd^3 + 7/24*nf^8*T^5*h^10*QLd^5*QR*QRd^2*LRd^2 + 17/240*nf^8*T^5
      *h^10*QLd^5*QR*QRd^2*LLd^2 + 23/240*nf^8*T^5*h^10*QLd^5*QR^2*LR*LRd^2 -
      7/40*nf^8*T^5*h^10*QLd^5*QR^2*LLd^2*LR + 1/24*nf^8*T^5*h^10*QLd^5*QR^2*
      LL*LLd*LRd + 29/90*nf^8*T^5*h^10*QLd^5*QR^3*QRd*LRd + 67/240*nf^8*T^5*
      h^10*QLd^5*QR^5 + 19/144*nf^8*T^5*h^10*QLd^6*LLd*LR*LRd^2 + 1/36*nf^8*
      T^5*h^10*QLd^6*LL*LRd^3 + 5/72*nf^8*T^5*h^10*QLd^6*LL*LLd^2*LRd + 7/24*
      nf^8*T^5*h^10*QLd^6*QR*QRd*LLd*LRd + 1/8*nf^8*T^5*h^10*QLd^6*QR^3*LLd +
      1/20*nf^8*T^5*h^10*QLd^7*QR*LRd^2 + 1/20*nf^8*T^5*h^10*QLd^7*QR*LLd^2 -
      5/144*nf^8*T^5*h^10*QL*QRd*LR^4*LRd^4 + 1/48*nf^8*T^5*h^10*QL*QRd*LLd^2*
      LR^4*LRd^2 + 17/144*nf^8*T^5*h^10*QL*QRd*LLd^4*LR^4 - 7/18*nf^8*T^5*h^10
      *QL*QRd*LL*LLd*LR^3*LRd^3 + 5/18*nf^8*T^5*h^10*QL*QRd*LL*LLd^3*LR^3*LRd
       - 3/16*nf^8*T^5*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 3/4*nf^8*T^5*h^10*QL*QRd*
      LL^2*LLd^2*LR^2*LRd^2 + 1/48*nf^8*T^5*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 7/18
      *nf^8*T^5*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 - 7/18*nf^8*T^5*h^10*QL*QRd*LL^3
      *LLd^3*LR*LRd + 7/16*nf^8*T^5*h^10*QL*QRd*LL^4*LRd^4 - 3/16*nf^8*T^5*
      h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 5/144*nf^8*T^5*h^10*QL*QRd*LL^4*LLd^4 - 5/
      24*nf^8*T^5*h^10*QL*QRd^4*LR^2*LRd^3 + 1/4*nf^8*T^5*h^10*QL*QRd^4*LLd^2*
      LR^2*LRd - 3/8*nf^8*T^5*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 - 1/4*nf^8*T^5*
      h^10*QL*QRd^4*LL*LLd^3*LR - 3/8*nf^8*T^5*h^10*QL*QRd^4*LL^2*LRd^3 - 1/16
      *nf^8*T^5*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 1/20*nf^8*T^5*h^10*QL*QRd^7*
      LRd^2 + 1/20*nf^8*T^5*h^10*QL*QRd^7*LLd^2 - 7/18*nf^8*T^5*h^10*QL*QR*
      QRd^2*LR^3*LRd^3 + 1/6*nf^8*T^5*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 1/6*
      nf^8*T^5*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 1/3*nf^8*T^5*h^10*QL*QR*QRd^2*
      LL^2*LR*LRd^3 + 1/3*nf^8*T^5*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 - 7/18*nf^8
      *T^5*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 1/8*nf^8*T^5*h^10*QL*QR*QRd^5*LR*
      LRd^2 + 1/24*nf^8*T^5*h^10*QL*QR*QRd^5*LLd^2*LR - 1/12*nf^8*T^5*h^10*QL*
      QR*QRd^5*LL*LLd*LRd - 1/9*nf^8*T^5*h^10*QL*QR^2*LR^4*LRd^3 - 1/24*nf^8*
      T^5*h^10*QL*QR^2*LLd^2*LR^4*LRd - 5/12*nf^8*T^5*h^10*QL*QR^2*LL*LLd*LR^3
      *LRd^2 + 1/36*nf^8*T^5*h^10*QL*QR^2*LL*LLd^3*LR^3 - 1/6*nf^8*T^5*h^10*QL
      *QR^2*LL^2*LR^2*LRd^3 - 1/8*nf^8*T^5*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd +
      1/12*nf^8*T^5*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 - 5/18*nf^8*T^5*h^10*QL*
      QR^2*LL^3*LLd^3*LR + 17/72*nf^8*T^5*h^10*QL*QR^2*LL^4*LRd^3 - 5/24*nf^8*
      T^5*h^10*QL*QR^2*LL^4*LLd^2*LRd + 1/4*nf^8*T^5*h^10*QL*QR^2*QRd^3*LLd^2*
      LR^2 - 1/4*nf^8*T^5*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 11/144*nf^8*T^5*h^10
      *QL*QR^2*QRd^6*LRd - 5/12*nf^8*T^5*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 1/6*
      nf^8*T^5*h^10*QL*QR^3*QRd*LLd^2*LR^3 - 1/2*nf^8*T^5*h^10*QL*QR^3*QRd*LL*
      LLd*LR^2*LRd + 1/4*nf^8*T^5*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 1/4*nf^8*
      T^5*h^10*QL*QR^3*QRd*LL^2*LLd^2*LR - 1/3*nf^8*T^5*h^10*QL*QR^3*QRd*LL^3*
      LLd*LRd + 5/36*nf^8*T^5*h^10*QL*QR^3*QRd^4*LR*LRd + 5/36*nf^8*T^5*h^10*
      QL*QR^3*QRd^4*LL*LLd - 1/48*nf^8*T^5*h^10*QL*QR^4*QRd^2*LR^2*LRd + 5/24*
      nf^8*T^5*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 1/8*nf^8*T^5*h^10*QL*QR^4*QRd^2*
      LL^2*LRd + 17/144*nf^8*T^5*h^10*QL*QR^4*QRd^5 - 1/36*nf^8*T^5*h^10*QL*
      QR^5*LR^3*LRd + 1/8*nf^8*T^5*h^10*QL*QR^5*LL*LLd*LR^2 + 7/24*nf^8*T^5*
      h^10*QL*QR^5*LL^2*LR*LRd + 1/36*nf^8*T^5*h^10*QL*QR^5*LL^3*LLd + 7/36*
      nf^8*T^5*h^10*QL*QR^5*QRd^3*LR + 1/8*nf^8*T^5*h^10*QL*QR^6*QRd*LR^2 + 11/
      48*nf^8*T^5*h^10*QL*QR^6*QRd*LL^2 - 5/36*nf^8*T^5*h^10*QL*QLd*LLd*LR^4*
      LRd^3 + 2/9*nf^8*T^5*h^10*QL*QLd*LLd^3*LR^4*LRd - 5/36*nf^8*T^5*h^10*QL*
      QLd*LL*LR^3*LRd^4 + 1/12*nf^8*T^5*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 + 2/9*
      nf^8*T^5*h^10*QL*QLd*LL*LLd^4*LR^3 + 1/12*nf^8*T^5*h^10*QL*QLd*LL^2*LLd*
      LR^2*LRd^3 + 1/12*nf^8*T^5*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd + 2/9*nf^8*
      T^5*h^10*QL*QLd*LL^3*LR*LRd^4 + 1/12*nf^8*T^5*h^10*QL*QLd*LL^3*LLd^2*LR*
      LRd^2 - 5/36*nf^8*T^5*h^10*QL*QLd*LL^3*LLd^4*LR + 2/9*nf^8*T^5*h^10*QL*
      QLd*LL^4*LLd*LRd^3 - 5/36*nf^8*T^5*h^10*QL*QLd*LL^4*LLd^3*LRd - 1/4*nf^8
      *T^5*h^10*QL*QLd*QRd^3*LLd*LR^2*LRd^2 + 1/12*nf^8*T^5*h^10*QL*QLd*QRd^3*
      LLd^3*LR^2 - 2/3*nf^8*T^5*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 - 1/4*nf^8*T^5*
      h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 - 1/2*nf^8*T^5*h^10*QL*QLd*QRd^3*LL^2*
      LLd^3 + 7/24*nf^8*T^5*h^10*QL*QLd*QRd^6*LLd*LRd - 2/3*nf^8*T^5*h^10*QL*
      QLd*QR*QRd*LLd*LR^3*LRd^2 + 7/9*nf^8*T^5*h^10*QL*QLd*QR*QRd*LLd^3*LR^3
       - 2/3*nf^8*T^5*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 + nf^8*T^5*h^10*QL*QLd*
      QR*QRd*LL*LLd^2*LR^2*LRd + nf^8*T^5*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2
       - 2/3*nf^8*T^5*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR + 7/9*nf^8*T^5*h^10*QL*
      QLd*QR*QRd*LL^3*LRd^3 - 2/3*nf^8*T^5*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd
       + 5/12*nf^8*T^5*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd - 5/24*nf^8*T^5*h^10*QL
      *QLd*QR*QRd^4*LL*LRd^2 + 5/24*nf^8*T^5*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 +
      13/24*nf^8*T^5*h^10*QL*QLd*QR^2*QRd^5*LLd - 2/3*nf^8*T^5*h^10*QL*QLd*
      QR^3*LLd*LR^3*LRd - 1/4*nf^8*T^5*h^10*QL*QLd*QR^3*LL*LR^2*LRd^2 - 1/4*
      nf^8*T^5*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 + 1/12*nf^8*T^5*h^10*QL*QLd*QR^3
      *LL^3*LRd^2 - 1/2*nf^8*T^5*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 7/18*nf^8*T^5*
      h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 7/18*nf^8*T^5*h^10*QL*QLd*QR^3*QRd^3*LL*
      LRd - 5/24*nf^8*T^5*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 5/12*nf^8*T^5*h^10*
      QL*QLd*QR^4*QRd*LL*LR*LRd + 5/24*nf^8*T^5*h^10*QL*QLd*QR^4*QRd*LL^2*LLd
       + 13/24*nf^8*T^5*h^10*QL*QLd*QR^5*QRd^2*LL + 7/24*nf^8*T^5*h^10*QL*QLd*
      QR^6*LL*LR - 7/12*nf^8*T^5*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 1/8*nf^8*T^5
      *h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd - 1/4*nf^8*T^5*h^10*QL*QLd^2*QRd^2*
      LL*LLd*LR*LRd^2 - 3/4*nf^8*T^5*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR + 1/2*
      nf^8*T^5*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 3/4*nf^8*T^5*h^10*QL*QLd^2*
      QRd^2*LL^2*LLd^2*LRd + 17/240*nf^8*T^5*h^10*QL*QLd^2*QRd^5*LRd^2 + 7/24*
      nf^8*T^5*h^10*QL*QLd^2*QRd^5*LLd^2 - 7/18*nf^8*T^5*h^10*QL*QLd^2*QR*LR^3
      *LRd^3 + 1/3*nf^8*T^5*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 1/3*nf^8*T^5*
      h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 + 1/6*nf^8*T^5*h^10*QL*QLd^2*QR*LL^2*LR*
      LRd^3 + 1/6*nf^8*T^5*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 - 7/18*nf^8*T^5*
      h^10*QL*QLd^2*QR*LL^3*LLd^3 - 1/12*nf^8*T^5*h^10*QL*QLd^2*QR*QRd^3*LR*
      LRd^2 + 1/3*nf^8*T^5*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 1/3*nf^8*T^5*h^10
      *QL*QLd^2*QR*QRd^3*LL*LLd*LRd + 1/4*nf^8*T^5*h^10*QL*QLd^2*QR^2*QRd*LR^2
      *LRd^2 + nf^8*T^5*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + nf^8*T^5*h^10*QL*
      QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 2*nf^8*T^5*h^10*QL*QLd^2*QR^2*QRd*LL^2*
      LRd^2 + 1/4*nf^8*T^5*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 11/12*nf^8*T^5*
      h^10*QL*QLd^2*QR^2*QRd^4*LRd + 11/12*nf^8*T^5*h^10*QL*QLd^2*QR^3*QRd^2*
      LR*LRd + 11/12*nf^8*T^5*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd + 1/24*nf^8*T^5*
      h^10*QL*QLd^2*QR^4*LR^2*LRd + 7/24*nf^8*T^5*h^10*QL*QLd^2*QR^4*LL*LLd*LR
       + 11/48*nf^8*T^5*h^10*QL*QLd^2*QR^4*LL^2*LRd + 13/18*nf^8*T^5*h^10*QL*
      QLd^2*QR^4*QRd^3 + 11/24*nf^8*T^5*h^10*QL*QLd^2*QR^5*QRd*LR - 1/4*nf^8*
      T^5*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 - 1/6*nf^8*T^5*h^10*QL*QLd^3*QRd*
      LLd^3*LR^2 - 1/3*nf^8*T^5*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 - 1/2*nf^8*T^5*
      h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 1/4*nf^8*T^5*h^10*QL*QLd^3*QRd*LL^2*
      LLd*LRd^2 - 5/12*nf^8*T^5*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 7/12*nf^8*T^5*
      h^10*QL*QLd^3*QRd^4*LLd*LRd + 1/3*nf^8*T^5*h^10*QL*QLd^3*QR*QRd^2*LLd*LR
      *LRd + 1/3*nf^8*T^5*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 1/12*nf^8*T^5*h^10
      *QL*QLd^3*QR*QRd^2*LL*LLd^2 + 1/2*nf^8*T^5*h^10*QL*QLd^3*QR^2*LLd*LR^2*
      LRd + 1/2*nf^8*T^5*h^10*QL*QLd^3*QR^2*LL*LR*LRd^2 + 1/2*nf^8*T^5*h^10*QL
      *QLd^3*QR^2*LL*LLd^2*LR + 1/2*nf^8*T^5*h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd
       + 37/36*nf^8*T^5*h^10*QL*QLd^3*QR^2*QRd^3*LLd + 29/18*nf^8*T^5*h^10*QL*
      QLd^3*QR^3*QRd*LLd*LR + 31/18*nf^8*T^5*h^10*QL*QLd^3*QR^3*QRd*LL*LRd +
      29/90*nf^8*T^5*h^10*QL*QLd^3*QR^5*LL - 1/6*nf^8*T^5*h^10*QL*QLd^4*LR^2*
      LRd^3 - 1/4*nf^8*T^5*h^10*QL*QLd^4*LLd^2*LR^2*LRd - 1/8*nf^8*T^5*h^10*QL
      *QLd^4*LL*LLd*LR*LRd^2 - 1/3*nf^8*T^5*h^10*QL*QLd^4*LL*LLd^3*LR - 1/12*
      nf^8*T^5*h^10*QL*QLd^4*LL^2*LRd^3 - 3/16*nf^8*T^5*h^10*QL*QLd^4*LL^2*
      LLd^2*LRd + 13/24*nf^8*T^5*h^10*QL*QLd^4*QRd^3*LRd^2 + 1/4*nf^8*T^5*h^10
      *QL*QLd^4*QRd^3*LLd^2 + 5/24*nf^8*T^5*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 5/
      24*nf^8*T^5*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 5/12*nf^8*T^5*h^10*QL*QLd^4*
      QR*QRd*LL*LLd*LRd + 47/48*nf^8*T^5*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 7/9*
      nf^8*T^5*h^10*QL*QLd^4*QR^3*LR*LRd + 7/9*nf^8*T^5*h^10*QL*QLd^4*QR^3*LL*
      LLd + 143/144*nf^8*T^5*h^10*QL*QLd^4*QR^4*QRd + 5/8*nf^8*T^5*h^10*QL*
      QLd^5*QRd^2*LLd*LRd - 1/12*nf^8*T^5*h^10*QL*QLd^5*QR*LLd*LR*LRd + 1/24*
      nf^8*T^5*h^10*QL*QLd^5*QR*LL*LRd^2 - 1/8*nf^8*T^5*h^10*QL*QLd^5*QR*LL*
      LLd^2 + 11/24*nf^8*T^5*h^10*QL*QLd^5*QR^2*QRd*LLd + 11/48*nf^8*T^5*h^10*
      QL*QLd^6*QRd*LRd^2 + 1/8*nf^8*T^5*h^10*QL*QLd^6*QRd*LLd^2 + 1/9*nf^8*T^5
      *h^10*QL*QLd^6*QR^2*LRd + 1/12*nf^8*T^5*h^10*QL*QLd^7*LLd*LRd - 1/3*nf^8
      *T^5*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 5/18*nf^8*T^5*h^10*QL^2*QRd^2*
      LLd^3*LR^3 - 1/2*nf^8*T^5*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 3/2*nf^8*T^5*
      h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 1/2*nf^8*T^5*h^10*QL^2*QRd^2*LL^2*
      LLd*LR*LRd^2 - 1/3*nf^8*T^5*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 5/6*nf^8*T^5
      *h^10*QL^2*QRd^2*LL^3*LRd^3 - 1/2*nf^8*T^5*h^10*QL^2*QRd^2*LL^3*LLd^2*
      LRd + 1/24*nf^8*T^5*h^10*QL^2*QRd^5*LLd*LR*LRd - 7/40*nf^8*T^5*h^10*QL^2
      *QRd^5*LL*LRd^2 + 23/240*nf^8*T^5*h^10*QL^2*QRd^5*LL*LLd^2 - 5/24*nf^8*
      T^5*h^10*QL^2*QR*LLd*LR^4*LRd^2 + 17/72*nf^8*T^5*h^10*QL^2*QR*LLd^3*LR^4
       - 5/18*nf^8*T^5*h^10*QL^2*QR*LL*LR^3*LRd^3 + 1/12*nf^8*T^5*h^10*QL^2*QR
      *LL*LLd^2*LR^3*LRd - 1/8*nf^8*T^5*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 1/6
      *nf^8*T^5*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 1/36*nf^8*T^5*h^10*QL^2*QR*LL^3
      *LR*LRd^3 - 5/12*nf^8*T^5*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 1/24*nf^8*T^5
      *h^10*QL^2*QR*LL^4*LLd*LRd^2 - 1/9*nf^8*T^5*h^10*QL^2*QR*LL^4*LLd^3 + 1/
      2*nf^8*T^5*h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 1/2*nf^8*T^5*h^10*QL^2*QR*
      QRd^3*LL*LR*LRd^2 + 1/2*nf^8*T^5*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 1/2*
      nf^8*T^5*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd + 1/9*nf^8*T^5*h^10*QL^2*QR*
      QRd^6*LLd - 3/4*nf^8*T^5*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd - 3/4*nf^8*T^5*
      h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 1/8*nf^8*T^5*h^10*QL^2*QR^2*QRd*LL*
      LLd^2*LR^2 - 1/4*nf^8*T^5*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd + 1/2*nf^8*
      T^5*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 7/12*nf^8*T^5*h^10*QL^2*QR^2*QRd*
      LL^3*LLd^2 + 23/48*nf^8*T^5*h^10*QL^2*QR^2*QRd^4*LLd*LR - 5/16*nf^8*T^5*
      h^10*QL^2*QR^2*QRd^4*LL*LRd + 1/6*nf^8*T^5*h^10*QL^2*QR^3*QRd^2*LLd*LR^2
       + 1/2*nf^8*T^5*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd + 1/4*nf^8*T^5*h^10*QL^2*
      QR^3*QRd^2*LL^2*LLd - 11/72*nf^8*T^5*h^10*QL^2*QR^4*LLd*LR^3 + 5/48*nf^8
      *T^5*h^10*QL^2*QR^4*LL*LR^2*LRd + 1/8*nf^8*T^5*h^10*QL^2*QR^4*LL^2*LLd*
      LR + 11/72*nf^8*T^5*h^10*QL^2*QR^4*LL^3*LRd + 19/36*nf^8*T^5*h^10*QL^2*
      QR^4*QRd^3*LL + 5/8*nf^8*T^5*h^10*QL^2*QR^5*QRd*LL*LR - 7/18*nf^8*T^5*
      h^10*QL^2*QLd*QRd*LR^3*LRd^3 + 1/6*nf^8*T^5*h^10*QL^2*QLd*QRd*LLd^2*LR^3
      *LRd + 1/6*nf^8*T^5*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 + 1/3*nf^8*T^5*h^10*
      QL^2*QLd*QRd*LL^2*LR*LRd^3 + 1/3*nf^8*T^5*h^10*QL^2*QLd*QRd*LL^3*LLd*
      LRd^2 - 7/18*nf^8*T^5*h^10*QL^2*QLd*QRd*LL^3*LLd^3 + 1/24*nf^8*T^5*h^10*
      QL^2*QLd*QRd^4*LR*LRd^2 + 11/48*nf^8*T^5*h^10*QL^2*QLd*QRd^4*LLd^2*LR +
      7/24*nf^8*T^5*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 1/4*nf^8*T^5*h^10*QL^2*
      QLd*QR*QRd^2*LR^2*LRd^2 + 2*nf^8*T^5*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2
       + nf^8*T^5*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + nf^8*T^5*h^10*QL^2*
      QLd*QR*QRd^2*LL^2*LRd^2 + 1/4*nf^8*T^5*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2
       + 11/24*nf^8*T^5*h^10*QL^2*QLd*QR*QRd^5*LRd - 7/12*nf^8*T^5*h^10*QL^2*
      QLd*QR^2*LR^3*LRd^2 + 1/2*nf^8*T^5*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 1/4*
      nf^8*T^5*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 1/8*nf^8*T^5*h^10*QL^2*QLd
      *QR^2*LL^2*LR*LRd^2 - 3/4*nf^8*T^5*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR - 3/
      4*nf^8*T^5*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 11/12*nf^8*T^5*h^10*QL^2*
      QLd*QR^2*QRd^3*LR*LRd + 11/12*nf^8*T^5*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd
       - 1/12*nf^8*T^5*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 1/3*nf^8*T^5*h^10*
      QL^2*QLd*QR^3*QRd*LL*LLd*LR + 1/3*nf^8*T^5*h^10*QL^2*QLd*QR^3*QRd*LL^2*
      LRd + 13/18*nf^8*T^5*h^10*QL^2*QLd*QR^3*QRd^4 + 11/12*nf^8*T^5*h^10*QL^2
      *QLd*QR^4*QRd^2*LR + 17/240*nf^8*T^5*h^10*QL^2*QLd*QR^5*LR^2 + 7/24*nf^8
      *T^5*h^10*QL^2*QLd*QR^5*LL^2 - 1/6*nf^8*T^5*h^10*QL^2*QLd^2*LLd*LR^3*
      LRd^2 + 5/36*nf^8*T^5*h^10*QL^2*QLd^2*LLd^3*LR^3 - 1/6*nf^8*T^5*h^10*
      QL^2*QLd^2*LL*LR^2*LRd^3 + 1/4*nf^8*T^5*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*
      LRd + 1/4*nf^8*T^5*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 - 1/6*nf^8*T^5*h^10
      *QL^2*QLd^2*LL^2*LLd^3*LR + 5/36*nf^8*T^5*h^10*QL^2*QLd^2*LL^3*LRd^3 - 1/
      6*nf^8*T^5*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 5/12*nf^8*T^5*h^10*QL^2*
      QLd^2*QRd^3*LLd*LR*LRd + 1/3*nf^8*T^5*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 +
      47/48*nf^8*T^5*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 9/4*nf^8*T^5*h^10*QL^2*
      QLd^2*QR^2*QRd^2*LLd*LR + 9/4*nf^8*T^5*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd
       + 1/3*nf^8*T^5*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 5/12*nf^8*T^5*h^10*QL^2*
      QLd^2*QR^3*LL*LR*LRd + 47/48*nf^8*T^5*h^10*QL^2*QLd^2*QR^4*QRd*LL + 1/4*
      nf^8*T^5*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 1/6*nf^8*T^5*h^10*QL^2*QLd^3*
      QRd^2*LLd^2*LR + 1/2*nf^8*T^5*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd - 1/4*
      nf^8*T^5*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 1/4*nf^8*T^5*h^10*QL^2*QLd^3*QR
      *LL^2*LRd^2 + 37/36*nf^8*T^5*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 11/12*nf^8*
      T^5*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd + 11/12*nf^8*T^5*h^10*QL^2*QLd^3*
      QR^2*QRd*LL*LLd + 59/36*nf^8*T^5*h^10*QL^2*QLd^3*QR^3*QRd^2 + 31/72*nf^8
      *T^5*h^10*QL^2*QLd^3*QR^4*LR + 5/24*nf^8*T^5*h^10*QL^2*QLd^4*QRd*LLd*LR*
      LRd + 1/8*nf^8*T^5*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 1/48*nf^8*T^5*h^10*
      QL^2*QLd^4*QRd*LL*LLd^2 + 11/12*nf^8*T^5*h^10*QL^2*QLd^4*QR*QRd^2*LLd -
      5/16*nf^8*T^5*h^10*QL^2*QLd^4*QR^2*LLd*LR + 23/48*nf^8*T^5*h^10*QL^2*
      QLd^4*QR^2*LL*LRd + 1/24*nf^8*T^5*h^10*QL^2*QLd^5*LR*LRd^2 - 37/240*nf^8
      *T^5*h^10*QL^2*QLd^5*LLd^2*LR + 1/24*nf^8*T^5*h^10*QL^2*QLd^5*LL*LLd*LRd
       + 13/24*nf^8*T^5*h^10*QL^2*QLd^5*QR*QRd*LRd + 29/180*nf^8*T^5*h^10*QL^2
      *QLd^5*QR^3 - 11/144*nf^8*T^5*h^10*QL^2*QLd^6*QR*LLd - 1/24*nf^8*T^5*
      h^10*QL^3*LR^4*LRd^3 - 1/36*nf^8*T^5*h^10*QL^3*LLd^2*LR^4*LRd - 5/18*
      nf^8*T^5*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 13/72*nf^8*T^5*h^10*QL^3*LL^2*
      LR^2*LRd^3 - 11/36*nf^8*T^5*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 1/6*nf^8*T^5*
      h^10*QL^3*LL^3*LLd^3*LR - 1/24*nf^8*T^5*h^10*QL^3*LL^4*LRd^3 - 13/72*
      nf^8*T^5*h^10*QL^3*LL^4*LLd^2*LRd + 1/12*nf^8*T^5*h^10*QL^3*QRd^3*LR^2*
      LRd^2 + 2/3*nf^8*T^5*h^10*QL^3*QRd^3*LLd^2*LR^2 + nf^8*T^5*h^10*QL^3*
      QRd^3*LL*LLd*LR*LRd + nf^8*T^5*h^10*QL^3*QRd^3*LL^2*LRd^2 + 1/12*nf^8*
      T^5*h^10*QL^3*QRd^3*LL^2*LLd^2 + 1/8*nf^8*T^5*h^10*QL^3*QRd^6*LRd - 1/2*
      nf^8*T^5*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 1/12*nf^8*T^5*h^10*QL^3*QR*QRd*
      LLd^2*LR^3 - 1/4*nf^8*T^5*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 - 1/4*nf^8*T^5*
      h^10*QL^3*QR*QRd*LL^2*LLd^2*LR - 2/3*nf^8*T^5*h^10*QL^3*QR*QRd*LL^3*LLd*
      LRd + 7/9*nf^8*T^5*h^10*QL^3*QR*QRd^4*LR*LRd + 7/9*nf^8*T^5*h^10*QL^3*QR
      *QRd^4*LL*LLd + 5/12*nf^8*T^5*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR + 1/3*nf^8*
      T^5*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 29/180*nf^8*T^5*h^10*QL^3*QR^2*QRd^5
       - 1/9*nf^8*T^5*h^10*QL^3*QR^3*LR^3*LRd + 1/9*nf^8*T^5*h^10*QL^3*QR^3*LL
      *LLd*LR^2 + 1/9*nf^8*T^5*h^10*QL^3*QR^3*LL^2*LR*LRd - 1/9*nf^8*T^5*h^10*
      QL^3*QR^3*LL^3*LLd + 19/36*nf^8*T^5*h^10*QL^3*QR^3*QRd^3*LR + 1/4*nf^8*
      T^5*h^10*QL^3*QR^4*QRd*LR^2 + 13/24*nf^8*T^5*h^10*QL^3*QR^4*QRd*LL^2 + 1/
      2*nf^8*T^5*h^10*QL^3*QLd*QRd^2*LLd*LR^2*LRd + 1/2*nf^8*T^5*h^10*QL^3*QLd
      *QRd^2*LL*LR*LRd^2 + 1/2*nf^8*T^5*h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 1/2*
      nf^8*T^5*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd + 29/90*nf^8*T^5*h^10*QL^3*QLd
      *QRd^5*LLd - 1/3*nf^8*T^5*h^10*QL^3*QLd*QR*LLd*LR^3*LRd - 1/4*nf^8*T^5*
      h^10*QL^3*QLd*QR*LL*LR^2*LRd^2 + 1/4*nf^8*T^5*h^10*QL^3*QLd*QR*LL*LLd^2*
      LR^2 - 1/2*nf^8*T^5*h^10*QL^3*QLd*QR*LL^2*LLd*LR*LRd - 1/6*nf^8*T^5*h^10
      *QL^3*QLd*QR*LL^3*LRd^2 - 5/12*nf^8*T^5*h^10*QL^3*QLd*QR*LL^3*LLd^2 + 31/
      18*nf^8*T^5*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 29/18*nf^8*T^5*h^10*QL^3*QLd
      *QR*QRd^3*LL*LRd + 1/3*nf^8*T^5*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 1/3*
      nf^8*T^5*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 1/12*nf^8*T^5*h^10*QL^3*QLd*
      QR^2*QRd*LL^2*LLd + 37/36*nf^8*T^5*h^10*QL^3*QLd*QR^3*QRd^2*LL + 7/12*
      nf^8*T^5*h^10*QL^3*QLd*QR^4*LL*LR + 1/4*nf^8*T^5*h^10*QL^3*QLd^2*QRd*
      LLd^2*LR^2 - 1/4*nf^8*T^5*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 + 31/72*nf^8*
      T^5*h^10*QL^3*QLd^2*QRd^4*LRd + 11/12*nf^8*T^5*h^10*QL^3*QLd^2*QR*QRd^2*
      LR*LRd + 11/12*nf^8*T^5*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 1/4*nf^8*T^5*
      h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 1/2*nf^8*T^5*h^10*QL^3*QLd^2*QR^2*LL*LLd
      *LR + 1/6*nf^8*T^5*h^10*QL^3*QLd^2*QR^2*LL^2*LRd + 59/36*nf^8*T^5*h^10*
      QL^3*QLd^2*QR^2*QRd^3 + 37/36*nf^8*T^5*h^10*QL^3*QLd^2*QR^3*QRd*LR + 19/
      36*nf^8*T^5*h^10*QL^3*QLd^3*QRd^3*LLd + 7/18*nf^8*T^5*h^10*QL^3*QLd^3*QR
      *QRd*LLd*LR + 7/18*nf^8*T^5*h^10*QL^3*QLd^3*QR*QRd*LL*LRd + 19/36*nf^8*
      T^5*h^10*QL^3*QLd^3*QR^3*LL + 19/36*nf^8*T^5*h^10*QL^3*QLd^4*QRd^2*LRd
       + 5/36*nf^8*T^5*h^10*QL^3*QLd^4*QR*LR*LRd + 5/36*nf^8*T^5*h^10*QL^3*
      QLd^4*QR*LL*LLd + 13/18*nf^8*T^5*h^10*QL^3*QLd^4*QR^2*QRd + 7/36*nf^8*
      T^5*h^10*QL^3*QLd^5*QRd*LLd + 1/18*nf^8*T^5*h^10*QL^3*QLd^6*LRd - 1/4*
      nf^8*T^5*h^10*QL^4*QRd*LLd*LR^3*LRd - 1/16*nf^8*T^5*h^10*QL^4*QRd*LL*
      LR^2*LRd^2 + 1/4*nf^8*T^5*h^10*QL^4*QRd*LL*LLd^2*LR^2 - 3/8*nf^8*T^5*
      h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 3/8*nf^8*T^5*h^10*QL^4*QRd*LL^3*LRd^2 -
      5/24*nf^8*T^5*h^10*QL^4*QRd*LL^3*LLd^2 + 55/144*nf^8*T^5*h^10*QL^4*QRd^4
      *LLd*LR + 17/16*nf^8*T^5*h^10*QL^4*QRd^4*LL*LRd + 11/48*nf^8*T^5*h^10*
      QL^4*QR*QRd^2*LLd*LR^2 + 7/24*nf^8*T^5*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 1/
      24*nf^8*T^5*h^10*QL^4*QR*QRd^2*LL^2*LLd + 11/72*nf^8*T^5*h^10*QL^4*QR^2*
      LLd*LR^3 + 1/8*nf^8*T^5*h^10*QL^4*QR^2*LL*LR^2*LRd + 5/48*nf^8*T^5*h^10*
      QL^4*QR^2*LL^2*LLd*LR - 11/72*nf^8*T^5*h^10*QL^4*QR^2*LL^3*LRd + 31/72*
      nf^8*T^5*h^10*QL^4*QR^2*QRd^3*LL + 7/12*nf^8*T^5*h^10*QL^4*QR^3*QRd*LL*
      LR - 1/6*nf^8*T^5*h^10*QL^4*QLd*LR^3*LRd^2 - 1/12*nf^8*T^5*h^10*QL^4*QLd
      *LLd^2*LR^3 - 1/8*nf^8*T^5*h^10*QL^4*QLd*LL*LLd*LR^2*LRd - 1/4*nf^8*T^5*
      h^10*QL^4*QLd*LL^2*LR*LRd^2 - 3/16*nf^8*T^5*h^10*QL^4*QLd*LL^2*LLd^2*LR
       - 1/3*nf^8*T^5*h^10*QL^4*QLd*LL^3*LLd*LRd + 7/9*nf^8*T^5*h^10*QL^4*QLd*
      QRd^3*LR*LRd + 7/9*nf^8*T^5*h^10*QL^4*QLd*QRd^3*LL*LLd + 5/24*nf^8*T^5*
      h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 5/12*nf^8*T^5*h^10*QL^4*QLd*QR*QRd*LL*
      LLd*LR - 5/24*nf^8*T^5*h^10*QL^4*QLd*QR*QRd*LL^2*LRd + 143/144*nf^8*T^5*
      h^10*QL^4*QLd*QR*QRd^4 + 47/48*nf^8*T^5*h^10*QL^4*QLd*QR^2*QRd^2*LR + 13/
      24*nf^8*T^5*h^10*QL^4*QLd*QR^3*LR^2 + 1/4*nf^8*T^5*h^10*QL^4*QLd*QR^3*
      LL^2 + 23/48*nf^8*T^5*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 5/16*nf^8*T^5*h^10*
      QL^4*QLd^2*QRd^2*LL*LRd + 1/8*nf^8*T^5*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 5/
      24*nf^8*T^5*h^10*QL^4*QLd^2*QR*LL*LR*LRd - 1/48*nf^8*T^5*h^10*QL^4*QLd^2
      *QR*LL^2*LLd + 11/12*nf^8*T^5*h^10*QL^4*QLd^2*QR^2*QRd*LL + 5/36*nf^8*
      T^5*h^10*QL^4*QLd^3*QRd*LR*LRd + 5/36*nf^8*T^5*h^10*QL^4*QLd^3*QRd*LL*
      LLd + 13/18*nf^8*T^5*h^10*QL^4*QLd^3*QR*QRd^2 + 19/36*nf^8*T^5*h^10*QL^4
      *QLd^3*QR^2*LR + 5/144*nf^8*T^5*h^10*QL^4*QLd^4*LLd*LR + 5/144*nf^8*T^5*
      h^10*QL^4*QLd^4*LL*LRd + 17/144*nf^8*T^5*h^10*QL^4*QLd^5*QR + 23/240*
      nf^8*T^5*h^10*QL^5*QRd^2*LR^2*LRd + 1/24*nf^8*T^5*h^10*QL^5*QRd^2*LL*LLd
      *LR - 7/40*nf^8*T^5*h^10*QL^5*QRd^2*LL^2*LRd + 67/240*nf^8*T^5*h^10*QL^5
      *QRd^5 + 1/36*nf^8*T^5*h^10*QL^5*QR*LR^3*LRd + 7/24*nf^8*T^5*h^10*QL^5*
      QR*LL*LLd*LR^2 + 1/8*nf^8*T^5*h^10*QL^5*QR*LL^2*LR*LRd - 1/36*nf^8*T^5*
      h^10*QL^5*QR*LL^3*LLd + 29/90*nf^8*T^5*h^10*QL^5*QR*QRd^3*LR + 7/24*nf^8
      *T^5*h^10*QL^5*QR^2*QRd*LR^2 + 17/240*nf^8*T^5*h^10*QL^5*QR^2*QRd*LL^2
       + 1/24*nf^8*T^5*h^10*QL^5*QLd*QRd*LLd*LR^2 - 1/12*nf^8*T^5*h^10*QL^5*
      QLd*QRd*LL*LR*LRd - 1/8*nf^8*T^5*h^10*QL^5*QLd*QRd*LL^2*LLd + 11/24*nf^8
      *T^5*h^10*QL^5*QLd*QR*QRd^2*LL + 5/8*nf^8*T^5*h^10*QL^5*QLd*QR^2*LL*LR
       + 1/24*nf^8*T^5*h^10*QL^5*QLd^2*LR^2*LRd + 1/24*nf^8*T^5*h^10*QL^5*
      QLd^2*LL*LLd*LR - 37/240*nf^8*T^5*h^10*QL^5*QLd^2*LL^2*LRd + 29/180*nf^8
      *T^5*h^10*QL^5*QLd^2*QRd^3 + 13/24*nf^8*T^5*h^10*QL^5*QLd^2*QR*QRd*LR +
      7/36*nf^8*T^5*h^10*QL^5*QLd^3*QR*LL + 17/144*nf^8*T^5*h^10*QL^5*QLd^4*
      QRd + 1/36*nf^8*T^5*h^10*QL^6*LLd*LR^3 + 19/144*nf^8*T^5*h^10*QL^6*LL*
      LR^2*LRd + 5/72*nf^8*T^5*h^10*QL^6*LL^2*LLd*LR + 1/8*nf^8*T^5*h^10*QL^6*
      QRd^3*LL + 7/24*nf^8*T^5*h^10*QL^6*QR*QRd*LL*LR + 1/9*nf^8*T^5*h^10*QL^6
      *QLd*QRd^2*LR + 11/48*nf^8*T^5*h^10*QL^6*QLd*QR*LR^2 + 1/8*nf^8*T^5*h^10
      *QL^6*QLd*QR*LL^2 - 11/144*nf^8*T^5*h^10*QL^6*QLd^2*QRd*LL + 1/18*nf^8*
      T^5*h^10*QL^6*QLd^3*LR + 1/20*nf^8*T^5*h^10*QL^7*QRd*LR^2 + 1/20*nf^8*
      T^5*h^10*QL^7*QRd*LL^2 + 1/12*nf^8*T^5*h^10*QL^7*QLd*LL*LR + 1/48*nf^8*
      T^5*h^10*W*LR^4*LRd^4 + 7/48*nf^8*T^5*h^10*W*LLd^2*LR^4*LRd^2 + 7/144*
      nf^8*T^5*h^10*W*LLd^4*LR^4 + 1/3*nf^8*T^5*h^10*W*LL*LLd*LR^3*LRd^3 + 7/
      18*nf^8*T^5*h^10*W*LL*LLd^3*LR^3*LRd + 7/48*nf^8*T^5*h^10*W*LL^2*LR^2*
      LRd^4 + 3/4*nf^8*T^5*h^10*W*LL^2*LLd^2*LR^2*LRd^2 + 7/48*nf^8*T^5*h^10*W
      *LL^2*LLd^4*LR^2 + 7/18*nf^8*T^5*h^10*W*LL^3*LLd*LR*LRd^3 + 1/3*nf^8*T^5
      *h^10*W*LL^3*LLd^3*LR*LRd + 7/144*nf^8*T^5*h^10*W*LL^4*LRd^4 + 7/48*nf^8
      *T^5*h^10*W*LL^4*LLd^2*LRd^2 + 1/48*nf^8*T^5*h^10*W*LL^4*LLd^4 + 7/36*
      nf^8*T^5*h^10*W*QRd^3*LR^2*LRd^3 + 1/2*nf^8*T^5*h^10*W*QRd^3*LLd^2*LR^2*
      LRd + 7/6*nf^8*T^5*h^10*W*QRd^3*LL*LLd*LR*LRd^2 + 1/3*nf^8*T^5*h^10*W*
      QRd^3*LL*LLd^3*LR + 7/18*nf^8*T^5*h^10*W*QRd^3*LL^2*LRd^3 + 7/12*nf^8*
      T^5*h^10*W*QRd^3*LL^2*LLd^2*LRd + 7/72*nf^8*T^5*h^10*W*QRd^6*LRd^2 + 7/
      144*nf^8*T^5*h^10*W*QRd^6*LLd^2 + 1/3*nf^8*T^5*h^10*W*QR*QRd*LR^3*LRd^3
       + 7/6*nf^8*T^5*h^10*W*QR*QRd*LLd^2*LR^3*LRd + 3*nf^8*T^5*h^10*W*QR*QRd*
      LL*LLd*LR^2*LRd^2 + 7/6*nf^8*T^5*h^10*W*QR*QRd*LL*LLd^3*LR^2 + 7/6*nf^8*
      T^5*h^10*W*QR*QRd*LL^2*LR*LRd^3 + 3*nf^8*T^5*h^10*W*QR*QRd*LL^2*LLd^2*LR
      *LRd + 7/6*nf^8*T^5*h^10*W*QR*QRd*LL^3*LLd*LRd^2 + 1/3*nf^8*T^5*h^10*W*
      QR*QRd*LL^3*LLd^3 + 7/8*nf^8*T^5*h^10*W*QR*QRd^4*LR*LRd^2 + 3/4*nf^8*T^5
      *h^10*W*QR*QRd^4*LLd^2*LR + 7/4*nf^8*T^5*h^10*W*QR*QRd^4*LL*LLd*LRd + 3/
      2*nf^8*T^5*h^10*W*QR^2*QRd^2*LR^2*LRd^2 + 7/4*nf^8*T^5*h^10*W*QR^2*QRd^2
      *LLd^2*LR^2 + 6*nf^8*T^5*h^10*W*QR^2*QRd^2*LL*LLd*LR*LRd + 7/4*nf^8*T^5*
      h^10*W*QR^2*QRd^2*LL^2*LRd^2 + 3/2*nf^8*T^5*h^10*W*QR^2*QRd^2*LL^2*LLd^2
       + 77/120*nf^8*T^5*h^10*W*QR^2*QRd^5*LRd + 7/36*nf^8*T^5*h^10*W*QR^3*
      LR^3*LRd^2 + 7/18*nf^8*T^5*h^10*W*QR^3*LLd^2*LR^3 + 7/6*nf^8*T^5*h^10*W*
      QR^3*LL*LLd*LR^2*LRd + 1/2*nf^8*T^5*h^10*W*QR^3*LL^2*LR*LRd^2 + 7/12*
      nf^8*T^5*h^10*W*QR^3*LL^2*LLd^2*LR + 1/3*nf^8*T^5*h^10*W*QR^3*LL^3*LLd*
      LRd + 2*nf^8*T^5*h^10*W*QR^3*QRd^3*LR*LRd + 2*nf^8*T^5*h^10*W*QR^3*QRd^3
      *LL*LLd + 7/8*nf^8*T^5*h^10*W*QR^4*QRd*LR^2*LRd + 7/4*nf^8*T^5*h^10*W*
      QR^4*QRd*LL*LLd*LR + 3/4*nf^8*T^5*h^10*W*QR^4*QRd*LL^2*LRd + 23/48*nf^8*
      T^5*h^10*W*QR^4*QRd^4 + 77/120*nf^8*T^5*h^10*W*QR^5*QRd^2*LR + 7/72*nf^8
      *T^5*h^10*W*QR^6*LR^2 + 7/144*nf^8*T^5*h^10*W*QR^6*LL^2 + 3/2*nf^8*T^5*
      h^10*W*QLd*QRd^2*LLd*LR^2*LRd^2 + 7/12*nf^8*T^5*h^10*W*QLd*QRd^2*LLd^3*
      LR^2 + 7/6*nf^8*T^5*h^10*W*QLd*QRd^2*LL*LR*LRd^3 + 3*nf^8*T^5*h^10*W*QLd
      *QRd^2*LL*LLd^2*LR*LRd + 7/4*nf^8*T^5*h^10*W*QLd*QRd^2*LL^2*LLd*LRd^2 +
      1/2*nf^8*T^5*h^10*W*QLd*QRd^2*LL^2*LLd^3 + 7/12*nf^8*T^5*h^10*W*QLd*
      QRd^5*LLd*LRd + 7/6*nf^8*T^5*h^10*W*QLd*QR*LLd*LR^3*LRd^2 + 7/9*nf^8*T^5
      *h^10*W*QLd*QR*LLd^3*LR^3 + nf^8*T^5*h^10*W*QLd*QR*LL*LR^2*LRd^3 + 7/2*
      nf^8*T^5*h^10*W*QLd*QR*LL*LLd^2*LR^2*LRd + 3*nf^8*T^5*h^10*W*QLd*QR*LL^2
      *LLd*LR*LRd^2 + 7/6*nf^8*T^5*h^10*W*QLd*QR*LL^2*LLd^3*LR + 7/18*nf^8*T^5
      *h^10*W*QLd*QR*LL^3*LRd^3 + nf^8*T^5*h^10*W*QLd*QR*LL^3*LLd^2*LRd + 6*
      nf^8*T^5*h^10*W*QLd*QR*QRd^3*LLd*LR*LRd + 7/2*nf^8*T^5*h^10*W*QLd*QR*
      QRd^3*LL*LRd^2 + 3*nf^8*T^5*h^10*W*QLd*QR*QRd^3*LL*LLd^2 + 7*nf^8*T^5*
      h^10*W*QLd*QR^2*QRd*LLd*LR^2*LRd + 6*nf^8*T^5*h^10*W*QLd*QR^2*QRd*LL*LR*
      LRd^2 + 7*nf^8*T^5*h^10*W*QLd*QR^2*QRd*LL*LLd^2*LR + 6*nf^8*T^5*h^10*W*
      QLd*QR^2*QRd*LL^2*LLd*LRd + 11/4*nf^8*T^5*h^10*W*QLd*QR^2*QRd^4*LLd + 7*
      nf^8*T^5*h^10*W*QLd*QR^3*QRd^2*LLd*LR + 6*nf^8*T^5*h^10*W*QLd*QR^3*QRd^2
      *LL*LRd + 7/4*nf^8*T^5*h^10*W*QLd*QR^4*LLd*LR^2 + 7/4*nf^8*T^5*h^10*W*
      QLd*QR^4*LL*LR*LRd + 7/8*nf^8*T^5*h^10*W*QLd*QR^4*LL^2*LLd + 77/60*nf^8*
      T^5*h^10*W*QLd*QR^5*QRd*LL + 1/2*nf^8*T^5*h^10*W*QLd^2*QRd*LR^2*LRd^3 +
      7/4*nf^8*T^5*h^10*W*QLd^2*QRd*LLd^2*LR^2*LRd + 3*nf^8*T^5*h^10*W*QLd^2*
      QRd*LL*LLd*LR*LRd^2 + 7/6*nf^8*T^5*h^10*W*QLd^2*QRd*LL*LLd^3*LR + 7/12*
      nf^8*T^5*h^10*W*QLd^2*QRd*LL^2*LRd^3 + 3/2*nf^8*T^5*h^10*W*QLd^2*QRd*
      LL^2*LLd^2*LRd + 35/48*nf^8*T^5*h^10*W*QLd^2*QRd^4*LRd^2 + 5/8*nf^8*T^5*
      h^10*W*QLd^2*QRd^4*LLd^2 + 9/2*nf^8*T^5*h^10*W*QLd^2*QR*QRd^2*LR*LRd^2
       + 21/4*nf^8*T^5*h^10*W*QLd^2*QR*QRd^2*LLd^2*LR + 9*nf^8*T^5*h^10*W*
      QLd^2*QR*QRd^2*LL*LLd*LRd + 7/4*nf^8*T^5*h^10*W*QLd^2*QR^2*LR^2*LRd^2 +
      7/2*nf^8*T^5*h^10*W*QLd^2*QR^2*LLd^2*LR^2 + 7*nf^8*T^5*h^10*W*QLd^2*QR^2
      *LL*LLd*LR*LRd + 3/2*nf^8*T^5*h^10*W*QLd^2*QR^2*LL^2*LRd^2 + 7/4*nf^8*
      T^5*h^10*W*QLd^2*QR^2*LL^2*LLd^2 + 11/2*nf^8*T^5*h^10*W*QLd^2*QR^2*QRd^3
      *LRd + 7*nf^8*T^5*h^10*W*QLd^2*QR^3*QRd*LR*LRd + 7*nf^8*T^5*h^10*W*QLd^2
      *QR^3*QRd*LL*LLd + 161/48*nf^8*T^5*h^10*W*QLd^2*QR^4*QRd^2 + 77/60*nf^8*
      T^5*h^10*W*QLd^2*QR^5*LR + 7/12*nf^8*T^5*h^10*W*QLd^3*LLd*LR^2*LRd^2 + 7/
      18*nf^8*T^5*h^10*W*QLd^3*LLd^3*LR^2 + 1/3*nf^8*T^5*h^10*W*QLd^3*LL*LR*
      LRd^3 + 7/6*nf^8*T^5*h^10*W*QLd^3*LL*LLd^2*LR*LRd + 1/2*nf^8*T^5*h^10*W*
      QLd^3*LL^2*LLd*LRd^2 + 7/36*nf^8*T^5*h^10*W*QLd^3*LL^2*LLd^3 + 5/3*nf^8*
      T^5*h^10*W*QLd^3*QRd^3*LLd*LRd + 7*nf^8*T^5*h^10*W*QLd^3*QR*QRd*LLd*LR*
      LRd + 3*nf^8*T^5*h^10*W*QLd^3*QR*QRd*LL*LRd^2 + 7/2*nf^8*T^5*h^10*W*
      QLd^3*QR*QRd*LL*LLd^2 + 77/12*nf^8*T^5*h^10*W*QLd^3*QR^2*QRd^2*LLd + 14/
      3*nf^8*T^5*h^10*W*QLd^3*QR^3*LLd*LR + 7/3*nf^8*T^5*h^10*W*QLd^3*QR^3*LL*
      LRd + 5/8*nf^8*T^5*h^10*W*QLd^4*QRd^2*LRd^2 + 35/48*nf^8*T^5*h^10*W*
      QLd^4*QRd^2*LLd^2 + 7/8*nf^8*T^5*h^10*W*QLd^4*QR*LR*LRd^2 + 7/4*nf^8*T^5
      *h^10*W*QLd^4*QR*LLd^2*LR + 7/4*nf^8*T^5*h^10*W*QLd^4*QR*LL*LLd*LRd + 77/
      24*nf^8*T^5*h^10*W*QLd^4*QR^2*QRd*LRd + 161/144*nf^8*T^5*h^10*W*QLd^4*
      QR^4 + 7/12*nf^8*T^5*h^10*W*QLd^5*QRd*LLd*LRd + 77/60*nf^8*T^5*h^10*W*
      QLd^5*QR^2*LLd + 7/144*nf^8*T^5*h^10*W*QLd^6*LRd^2 + 7/72*nf^8*T^5*h^10*
      W*QLd^6*LLd^2 + nf^8*T^5*h^10*W*QL*QRd*LLd*LR^3*LRd^2 + 7/18*nf^8*T^5*
      h^10*W*QL*QRd*LLd^3*LR^3 + 7/6*nf^8*T^5*h^10*W*QL*QRd*LL*LR^2*LRd^3 + 3*
      nf^8*T^5*h^10*W*QL*QRd*LL*LLd^2*LR^2*LRd + 7/2*nf^8*T^5*h^10*W*QL*QRd*
      LL^2*LLd*LR*LRd^2 + nf^8*T^5*h^10*W*QL*QRd*LL^2*LLd^3*LR + 7/9*nf^8*T^5*
      h^10*W*QL*QRd*LL^3*LRd^3 + 7/6*nf^8*T^5*h^10*W*QL*QRd*LL^3*LLd^2*LRd + 7/
      4*nf^8*T^5*h^10*W*QL*QRd^4*LLd*LR*LRd + 7/4*nf^8*T^5*h^10*W*QL*QRd^4*LL*
      LRd^2 + 7/8*nf^8*T^5*h^10*W*QL*QRd^4*LL*LLd^2 + 6*nf^8*T^5*h^10*W*QL*QR*
      QRd^2*LLd*LR^2*LRd + 7*nf^8*T^5*h^10*W*QL*QR*QRd^2*LL*LR*LRd^2 + 6*nf^8*
      T^5*h^10*W*QL*QR*QRd^2*LL*LLd^2*LR + 7*nf^8*T^5*h^10*W*QL*QR*QRd^2*LL^2*
      LLd*LRd + 77/60*nf^8*T^5*h^10*W*QL*QR*QRd^5*LLd + 7/6*nf^8*T^5*h^10*W*QL
      *QR^2*LLd*LR^3*LRd + 3/2*nf^8*T^5*h^10*W*QL*QR^2*LL*LR^2*LRd^2 + 7/4*
      nf^8*T^5*h^10*W*QL*QR^2*LL*LLd^2*LR^2 + 3*nf^8*T^5*h^10*W*QL*QR^2*LL^2*
      LLd*LR*LRd + 7/12*nf^8*T^5*h^10*W*QL*QR^2*LL^3*LRd^2 + 1/2*nf^8*T^5*h^10
      *W*QL*QR^2*LL^3*LLd^2 + 6*nf^8*T^5*h^10*W*QL*QR^2*QRd^3*LLd*LR + 7*nf^8*
      T^5*h^10*W*QL*QR^2*QRd^3*LL*LRd + 7/2*nf^8*T^5*h^10*W*QL*QR^3*QRd*LLd*
      LR^2 + 6*nf^8*T^5*h^10*W*QL*QR^3*QRd*LL*LR*LRd + 3*nf^8*T^5*h^10*W*QL*
      QR^3*QRd*LL^2*LLd + 11/4*nf^8*T^5*h^10*W*QL*QR^4*QRd^2*LL + 7/12*nf^8*
      T^5*h^10*W*QL*QR^5*LL*LR + 1/3*nf^8*T^5*h^10*W*QL*QLd*LR^3*LRd^3 + 7/6*
      nf^8*T^5*h^10*W*QL*QLd*LLd^2*LR^3*LRd + 3*nf^8*T^5*h^10*W*QL*QLd*LL*LLd*
      LR^2*LRd^2 + 7/6*nf^8*T^5*h^10*W*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^8*T^5*
      h^10*W*QL*QLd*LL^2*LR*LRd^3 + 3*nf^8*T^5*h^10*W*QL*QLd*LL^2*LLd^2*LR*LRd
       + 7/6*nf^8*T^5*h^10*W*QL*QLd*LL^3*LLd*LRd^2 + 1/3*nf^8*T^5*h^10*W*QL*
      QLd*LL^3*LLd^3 + 7/2*nf^8*T^5*h^10*W*QL*QLd*QRd^3*LR*LRd^2 + 3*nf^8*T^5*
      h^10*W*QL*QLd*QRd^3*LLd^2*LR + 7*nf^8*T^5*h^10*W*QL*QLd*QRd^3*LL*LLd*LRd
       + 6*nf^8*T^5*h^10*W*QL*QLd*QR*QRd*LR^2*LRd^2 + 7*nf^8*T^5*h^10*W*QL*QLd
      *QR*QRd*LLd^2*LR^2 + 24*nf^8*T^5*h^10*W*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 7*
      nf^8*T^5*h^10*W*QL*QLd*QR*QRd*LL^2*LRd^2 + 6*nf^8*T^5*h^10*W*QL*QLd*QR*
      QRd*LL^2*LLd^2 + 77/12*nf^8*T^5*h^10*W*QL*QLd*QR*QRd^4*LRd + 18*nf^8*T^5
      *h^10*W*QL*QLd*QR^2*QRd^2*LR*LRd + 18*nf^8*T^5*h^10*W*QL*QLd*QR^2*QRd^2*
      LL*LLd + 7/2*nf^8*T^5*h^10*W*QL*QLd*QR^3*LR^2*LRd + 7*nf^8*T^5*h^10*W*QL
      *QLd*QR^3*LL*LLd*LR + 3*nf^8*T^5*h^10*W*QL*QLd*QR^3*LL^2*LRd + 23/3*nf^8
      *T^5*h^10*W*QL*QLd*QR^3*QRd^3 + 77/12*nf^8*T^5*h^10*W*QL*QLd*QR^4*QRd*LR
       + 9*nf^8*T^5*h^10*W*QL*QLd^2*QRd^2*LLd*LR*LRd + 21/4*nf^8*T^5*h^10*W*QL
      *QLd^2*QRd^2*LL*LRd^2 + 9/2*nf^8*T^5*h^10*W*QL*QLd^2*QRd^2*LL*LLd^2 + 7*
      nf^8*T^5*h^10*W*QL*QLd^2*QR*LLd*LR^2*LRd + 6*nf^8*T^5*h^10*W*QL*QLd^2*QR
      *LL*LR*LRd^2 + 7*nf^8*T^5*h^10*W*QL*QLd^2*QR*LL*LLd^2*LR + 6*nf^8*T^5*
      h^10*W*QL*QLd^2*QR*LL^2*LLd*LRd + 11*nf^8*T^5*h^10*W*QL*QLd^2*QR*QRd^3*
      LLd + 21*nf^8*T^5*h^10*W*QL*QLd^2*QR^2*QRd*LLd*LR + 18*nf^8*T^5*h^10*W*
      QL*QLd^2*QR^2*QRd*LL*LRd + 77/24*nf^8*T^5*h^10*W*QL*QLd^2*QR^4*LL + 3*
      nf^8*T^5*h^10*W*QL*QLd^3*QRd*LR*LRd^2 + 7/2*nf^8*T^5*h^10*W*QL*QLd^3*QRd
      *LLd^2*LR + 6*nf^8*T^5*h^10*W*QL*QLd^3*QRd*LL*LLd*LRd + 11*nf^8*T^5*h^10
      *W*QL*QLd^3*QR*QRd^2*LRd + 7*nf^8*T^5*h^10*W*QL*QLd^3*QR^2*LR*LRd + 7*
      nf^8*T^5*h^10*W*QL*QLd^3*QR^2*LL*LLd + 161/18*nf^8*T^5*h^10*W*QL*QLd^3*
      QR^3*QRd + 7/4*nf^8*T^5*h^10*W*QL*QLd^4*LLd*LR*LRd + 3/4*nf^8*T^5*h^10*W
      *QL*QLd^4*LL*LRd^2 + 7/8*nf^8*T^5*h^10*W*QL*QLd^4*LL*LLd^2 + 77/12*nf^8*
      T^5*h^10*W*QL*QLd^4*QR*QRd*LLd + 77/60*nf^8*T^5*h^10*W*QL*QLd^5*QR*LRd
       + 7/4*nf^8*T^5*h^10*W*QL^2*QRd^2*LR^2*LRd^2 + 3/2*nf^8*T^5*h^10*W*QL^2*
      QRd^2*LLd^2*LR^2 + 7*nf^8*T^5*h^10*W*QL^2*QRd^2*LL*LLd*LR*LRd + 7/2*nf^8
      *T^5*h^10*W*QL^2*QRd^2*LL^2*LRd^2 + 7/4*nf^8*T^5*h^10*W*QL^2*QRd^2*LL^2*
      LLd^2 + 77/60*nf^8*T^5*h^10*W*QL^2*QRd^5*LRd + 1/2*nf^8*T^5*h^10*W*QL^2*
      QR*LR^3*LRd^2 + 7/12*nf^8*T^5*h^10*W*QL^2*QR*LLd^2*LR^3 + 3*nf^8*T^5*
      h^10*W*QL^2*QR*LL*LLd*LR^2*LRd + 7/4*nf^8*T^5*h^10*W*QL^2*QR*LL^2*LR*
      LRd^2 + 3/2*nf^8*T^5*h^10*W*QL^2*QR*LL^2*LLd^2*LR + 7/6*nf^8*T^5*h^10*W*
      QL^2*QR*LL^3*LLd*LRd + 7*nf^8*T^5*h^10*W*QL^2*QR*QRd^3*LR*LRd + 7*nf^8*
      T^5*h^10*W*QL^2*QR*QRd^3*LL*LLd + 9/2*nf^8*T^5*h^10*W*QL^2*QR^2*QRd*LR^2
      *LRd + 9*nf^8*T^5*h^10*W*QL^2*QR^2*QRd*LL*LLd*LR + 21/4*nf^8*T^5*h^10*W*
      QL^2*QR^2*QRd*LL^2*LRd + 161/48*nf^8*T^5*h^10*W*QL^2*QR^2*QRd^4 + 11/2*
      nf^8*T^5*h^10*W*QL^2*QR^3*QRd^2*LR + 35/48*nf^8*T^5*h^10*W*QL^2*QR^4*
      LR^2 + 5/8*nf^8*T^5*h^10*W*QL^2*QR^4*LL^2 + 6*nf^8*T^5*h^10*W*QL^2*QLd*
      QRd*LLd*LR^2*LRd + 7*nf^8*T^5*h^10*W*QL^2*QLd*QRd*LL*LR*LRd^2 + 6*nf^8*
      T^5*h^10*W*QL^2*QLd*QRd*LL*LLd^2*LR + 7*nf^8*T^5*h^10*W*QL^2*QLd*QRd*
      LL^2*LLd*LRd + 77/24*nf^8*T^5*h^10*W*QL^2*QLd*QRd^4*LLd + 18*nf^8*T^5*
      h^10*W*QL^2*QLd*QR*QRd^2*LLd*LR + 21*nf^8*T^5*h^10*W*QL^2*QLd*QR*QRd^2*
      LL*LRd + 21/4*nf^8*T^5*h^10*W*QL^2*QLd*QR^2*LLd*LR^2 + 9*nf^8*T^5*h^10*W
      *QL^2*QLd*QR^2*LL*LR*LRd + 9/2*nf^8*T^5*h^10*W*QL^2*QLd*QR^2*LL^2*LLd +
      11*nf^8*T^5*h^10*W*QL^2*QLd*QR^3*QRd*LL + 3/2*nf^8*T^5*h^10*W*QL^2*QLd^2
      *LR^2*LRd^2 + 7/4*nf^8*T^5*h^10*W*QL^2*QLd^2*LLd^2*LR^2 + 6*nf^8*T^5*
      h^10*W*QL^2*QLd^2*LL*LLd*LR*LRd + 7/4*nf^8*T^5*h^10*W*QL^2*QLd^2*LL^2*
      LRd^2 + 3/2*nf^8*T^5*h^10*W*QL^2*QLd^2*LL^2*LLd^2 + 77/12*nf^8*T^5*h^10*
      W*QL^2*QLd^2*QRd^3*LRd + 18*nf^8*T^5*h^10*W*QL^2*QLd^2*QR*QRd*LR*LRd +
      18*nf^8*T^5*h^10*W*QL^2*QLd^2*QR*QRd*LL*LLd + 69/4*nf^8*T^5*h^10*W*QL^2*
      QLd^2*QR^2*QRd^2 + 77/12*nf^8*T^5*h^10*W*QL^2*QLd^2*QR^3*LR + 11/2*nf^8*
      T^5*h^10*W*QL^2*QLd^3*QRd^2*LLd + 7*nf^8*T^5*h^10*W*QL^2*QLd^3*QR*LLd*LR
       + 6*nf^8*T^5*h^10*W*QL^2*QLd^3*QR*LL*LRd + 11/4*nf^8*T^5*h^10*W*QL^2*
      QLd^4*QRd*LRd + 161/48*nf^8*T^5*h^10*W*QL^2*QLd^4*QR^2 + 77/120*nf^8*T^5
      *h^10*W*QL^2*QLd^5*LLd + 1/3*nf^8*T^5*h^10*W*QL^3*LLd*LR^3*LRd + 7/12*
      nf^8*T^5*h^10*W*QL^3*LL*LR^2*LRd^2 + 1/2*nf^8*T^5*h^10*W*QL^3*LL*LLd^2*
      LR^2 + 7/6*nf^8*T^5*h^10*W*QL^3*LL^2*LLd*LR*LRd + 7/18*nf^8*T^5*h^10*W*
      QL^3*LL^3*LRd^2 + 7/36*nf^8*T^5*h^10*W*QL^3*LL^3*LLd^2 + 7/3*nf^8*T^5*
      h^10*W*QL^3*QRd^3*LLd*LR + 14/3*nf^8*T^5*h^10*W*QL^3*QRd^3*LL*LRd + 3*
      nf^8*T^5*h^10*W*QL^3*QR*QRd*LLd*LR^2 + 7*nf^8*T^5*h^10*W*QL^3*QR*QRd*LL*
      LR*LRd + 7/2*nf^8*T^5*h^10*W*QL^3*QR*QRd*LL^2*LLd + 77/12*nf^8*T^5*h^10*
      W*QL^3*QR^2*QRd^2*LL + 5/3*nf^8*T^5*h^10*W*QL^3*QR^3*LL*LR + 7*nf^8*T^5*
      h^10*W*QL^3*QLd*QRd^2*LR*LRd + 7*nf^8*T^5*h^10*W*QL^3*QLd*QRd^2*LL*LLd
       + 3*nf^8*T^5*h^10*W*QL^3*QLd*QR*LR^2*LRd + 6*nf^8*T^5*h^10*W*QL^3*QLd*
      QR*LL*LLd*LR + 7/2*nf^8*T^5*h^10*W*QL^3*QLd*QR*LL^2*LRd + 161/18*nf^8*
      T^5*h^10*W*QL^3*QLd*QR*QRd^3 + 11*nf^8*T^5*h^10*W*QL^3*QLd*QR^2*QRd*LR
       + 6*nf^8*T^5*h^10*W*QL^3*QLd^2*QRd*LLd*LR + 7*nf^8*T^5*h^10*W*QL^3*
      QLd^2*QRd*LL*LRd + 11/2*nf^8*T^5*h^10*W*QL^3*QLd^2*QR^2*LL + 2*nf^8*T^5*
      h^10*W*QL^3*QLd^3*LR*LRd + 2*nf^8*T^5*h^10*W*QL^3*QLd^3*LL*LLd + 23/3*
      nf^8*T^5*h^10*W*QL^3*QLd^3*QR*QRd + 7/8*nf^8*T^5*h^10*W*QL^4*QRd*LR^2*
      LRd + 7/4*nf^8*T^5*h^10*W*QL^4*QRd*LL*LLd*LR + 7/4*nf^8*T^5*h^10*W*QL^4*
      QRd*LL^2*LRd + 161/144*nf^8*T^5*h^10*W*QL^4*QRd^4 + 77/24*nf^8*T^5*h^10*
      W*QL^4*QR*QRd^2*LR + 5/8*nf^8*T^5*h^10*W*QL^4*QR^2*LR^2 + 35/48*nf^8*T^5
      *h^10*W*QL^4*QR^2*LL^2 + 3/4*nf^8*T^5*h^10*W*QL^4*QLd*LLd*LR^2 + 7/4*
      nf^8*T^5*h^10*W*QL^4*QLd*LL*LR*LRd + 7/8*nf^8*T^5*h^10*W*QL^4*QLd*LL^2*
      LLd + 77/12*nf^8*T^5*h^10*W*QL^4*QLd*QR*QRd*LL + 161/48*nf^8*T^5*h^10*W*
      QL^4*QLd^2*QRd^2 + 11/4*nf^8*T^5*h^10*W*QL^4*QLd^2*QR*LR + 23/48*nf^8*
      T^5*h^10*W*QL^4*QLd^4 + 77/60*nf^8*T^5*h^10*W*QL^5*QRd^2*LL + 7/12*nf^8*
      T^5*h^10*W*QL^5*QR*LL*LR + 77/60*nf^8*T^5*h^10*W*QL^5*QLd*QRd*LR + 77/
      120*nf^8*T^5*h^10*W*QL^5*QLd^2*LL + 7/144*nf^8*T^5*h^10*W*QL^6*LR^2 + 7/
      72*nf^8*T^5*h^10*W*QL^6*LL^2 + 43/192*nf^8*T^5*h^10*u*p*LR^4*LRd^4 + 145/
      96*nf^8*T^5*h^10*u*p*LLd^2*LR^4*LRd^2 + 7/18*nf^8*T^5*h^10*u*p*LLd^4*
      LR^4 + 43/12*nf^8*T^5*h^10*u*p*LL*LLd*LR^3*LRd^3 + 145/36*nf^8*T^5*h^10*
      u*p*LL*LLd^3*LR^3*LRd + 145/96*nf^8*T^5*h^10*u*p*LL^2*LR^2*LRd^4 + 129/
      16*nf^8*T^5*h^10*u*p*LL^2*LLd^2*LR^2*LRd^2 + 145/96*nf^8*T^5*h^10*u*p*
      LL^2*LLd^4*LR^2 + 145/36*nf^8*T^5*h^10*u*p*LL^3*LLd*LR*LRd^3 + 43/12*
      nf^8*T^5*h^10*u*p*LL^3*LLd^3*LR*LRd + 7/18*nf^8*T^5*h^10*u*p*LL^4*LRd^4
       + 145/96*nf^8*T^5*h^10*u*p*LL^4*LLd^2*LRd^2 + 43/192*nf^8*T^5*h^10*u*p*
      LL^4*LLd^4 + 145/72*nf^8*T^5*h^10*u*p*QRd^3*LR^2*LRd^3 + 43/8*nf^8*T^5*
      h^10*u*p*QRd^3*LLd^2*LR^2*LRd + 145/12*nf^8*T^5*h^10*u*p*QRd^3*LL*LLd*LR
      *LRd^2 + 43/12*nf^8*T^5*h^10*u*p*QRd^3*LL*LLd^3*LR + 28/9*nf^8*T^5*h^10*
      u*p*QRd^3*LL^2*LRd^3 + 145/24*nf^8*T^5*h^10*u*p*QRd^3*LL^2*LLd^2*LRd + 7/
      9*nf^8*T^5*h^10*u*p*QRd^6*LRd^2 + 145/288*nf^8*T^5*h^10*u*p*QRd^6*LLd^2
       + 43/12*nf^8*T^5*h^10*u*p*QR*QRd*LR^3*LRd^3 + 145/12*nf^8*T^5*h^10*u*p*
      QR*QRd*LLd^2*LR^3*LRd + 129/4*nf^8*T^5*h^10*u*p*QR*QRd*LL*LLd*LR^2*LRd^2
       + 145/12*nf^8*T^5*h^10*u*p*QR*QRd*LL*LLd^3*LR^2 + 145/12*nf^8*T^5*h^10*
      u*p*QR*QRd*LL^2*LR*LRd^3 + 129/4*nf^8*T^5*h^10*u*p*QR*QRd*LL^2*LLd^2*LR*
      LRd + 145/12*nf^8*T^5*h^10*u*p*QR*QRd*LL^3*LLd*LRd^2 + 43/12*nf^8*T^5*
      h^10*u*p*QR*QRd*LL^3*LLd^3 + 145/16*nf^8*T^5*h^10*u*p*QR*QRd^4*LR*LRd^2
       + 129/16*nf^8*T^5*h^10*u*p*QR*QRd^4*LLd^2*LR + 145/8*nf^8*T^5*h^10*u*p*
      QR*QRd^4*LL*LLd*LRd + 129/8*nf^8*T^5*h^10*u*p*QR^2*QRd^2*LR^2*LRd^2 +
      145/8*nf^8*T^5*h^10*u*p*QR^2*QRd^2*LLd^2*LR^2 + 129/2*nf^8*T^5*h^10*u*p*
      QR^2*QRd^2*LL*LLd*LR*LRd + 145/8*nf^8*T^5*h^10*u*p*QR^2*QRd^2*LL^2*LRd^2
       + 129/8*nf^8*T^5*h^10*u*p*QR^2*QRd^2*LL^2*LLd^2 + 319/48*nf^8*T^5*h^10*
      u*p*QR^2*QRd^5*LRd + 145/72*nf^8*T^5*h^10*u*p*QR^3*LR^3*LRd^2 + 28/9*
      nf^8*T^5*h^10*u*p*QR^3*LLd^2*LR^3 + 145/12*nf^8*T^5*h^10*u*p*QR^3*LL*LLd
      *LR^2*LRd + 43/8*nf^8*T^5*h^10*u*p*QR^3*LL^2*LR*LRd^2 + 145/24*nf^8*T^5*
      h^10*u*p*QR^3*LL^2*LLd^2*LR + 43/12*nf^8*T^5*h^10*u*p*QR^3*LL^3*LLd*LRd
       + 43/2*nf^8*T^5*h^10*u*p*QR^3*QRd^3*LR*LRd + 43/2*nf^8*T^5*h^10*u*p*
      QR^3*QRd^3*LL*LLd + 145/16*nf^8*T^5*h^10*u*p*QR^4*QRd*LR^2*LRd + 145/8*
      nf^8*T^5*h^10*u*p*QR^4*QRd*LL*LLd*LR + 129/16*nf^8*T^5*h^10*u*p*QR^4*QRd
      *LL^2*LRd + 989/192*nf^8*T^5*h^10*u*p*QR^4*QRd^4 + 319/48*nf^8*T^5*h^10*
      u*p*QR^5*QRd^2*LR + 7/9*nf^8*T^5*h^10*u*p*QR^6*LR^2 + 145/288*nf^8*T^5*
      h^10*u*p*QR^6*LL^2 + 129/8*nf^8*T^5*h^10*u*p*QLd*QRd^2*LLd*LR^2*LRd^2 +
      145/24*nf^8*T^5*h^10*u*p*QLd*QRd^2*LLd^3*LR^2 + 145/12*nf^8*T^5*h^10*u*p
      *QLd*QRd^2*LL*LR*LRd^3 + 129/4*nf^8*T^5*h^10*u*p*QLd*QRd^2*LL*LLd^2*LR*
      LRd + 145/8*nf^8*T^5*h^10*u*p*QLd*QRd^2*LL^2*LLd*LRd^2 + 43/8*nf^8*T^5*
      h^10*u*p*QLd*QRd^2*LL^2*LLd^3 + 145/24*nf^8*T^5*h^10*u*p*QLd*QRd^5*LLd*
      LRd + 145/12*nf^8*T^5*h^10*u*p*QLd*QR*LLd*LR^3*LRd^2 + 56/9*nf^8*T^5*
      h^10*u*p*QLd*QR*LLd^3*LR^3 + 43/4*nf^8*T^5*h^10*u*p*QLd*QR*LL*LR^2*LRd^3
       + 145/4*nf^8*T^5*h^10*u*p*QLd*QR*LL*LLd^2*LR^2*LRd + 129/4*nf^8*T^5*
      h^10*u*p*QLd*QR*LL^2*LLd*LR*LRd^2 + 145/12*nf^8*T^5*h^10*u*p*QLd*QR*LL^2
      *LLd^3*LR + 145/36*nf^8*T^5*h^10*u*p*QLd*QR*LL^3*LRd^3 + 43/4*nf^8*T^5*
      h^10*u*p*QLd*QR*LL^3*LLd^2*LRd + 129/2*nf^8*T^5*h^10*u*p*QLd*QR*QRd^3*
      LLd*LR*LRd + 145/4*nf^8*T^5*h^10*u*p*QLd*QR*QRd^3*LL*LRd^2 + 129/4*nf^8*
      T^5*h^10*u*p*QLd*QR*QRd^3*LL*LLd^2 + 145/2*nf^8*T^5*h^10*u*p*QLd*QR^2*
      QRd*LLd*LR^2*LRd + 129/2*nf^8*T^5*h^10*u*p*QLd*QR^2*QRd*LL*LR*LRd^2 +
      145/2*nf^8*T^5*h^10*u*p*QLd*QR^2*QRd*LL*LLd^2*LR + 129/2*nf^8*T^5*h^10*u
      *p*QLd*QR^2*QRd*LL^2*LLd*LRd + 473/16*nf^8*T^5*h^10*u*p*QLd*QR^2*QRd^4*
      LLd + 145/2*nf^8*T^5*h^10*u*p*QLd*QR^3*QRd^2*LLd*LR + 129/2*nf^8*T^5*
      h^10*u*p*QLd*QR^3*QRd^2*LL*LRd + 14*nf^8*T^5*h^10*u*p*QLd*QR^4*LLd*LR^2
       + 145/8*nf^8*T^5*h^10*u*p*QLd*QR^4*LL*LR*LRd + 145/16*nf^8*T^5*h^10*u*p
      *QLd*QR^4*LL^2*LLd + 319/24*nf^8*T^5*h^10*u*p*QLd*QR^5*QRd*LL + 43/8*
      nf^8*T^5*h^10*u*p*QLd^2*QRd*LR^2*LRd^3 + 145/8*nf^8*T^5*h^10*u*p*QLd^2*
      QRd*LLd^2*LR^2*LRd + 129/4*nf^8*T^5*h^10*u*p*QLd^2*QRd*LL*LLd*LR*LRd^2
       + 145/12*nf^8*T^5*h^10*u*p*QLd^2*QRd*LL*LLd^3*LR + 145/24*nf^8*T^5*h^10
      *u*p*QLd^2*QRd*LL^2*LRd^3 + 129/8*nf^8*T^5*h^10*u*p*QLd^2*QRd*LL^2*LLd^2
      *LRd + 725/96*nf^8*T^5*h^10*u*p*QLd^2*QRd^4*LRd^2 + 215/32*nf^8*T^5*h^10
      *u*p*QLd^2*QRd^4*LLd^2 + 387/8*nf^8*T^5*h^10*u*p*QLd^2*QR*QRd^2*LR*LRd^2
       + 435/8*nf^8*T^5*h^10*u*p*QLd^2*QR*QRd^2*LLd^2*LR + 387/4*nf^8*T^5*h^10
      *u*p*QLd^2*QR*QRd^2*LL*LLd*LRd + 145/8*nf^8*T^5*h^10*u*p*QLd^2*QR^2*LR^2
      *LRd^2 + 28*nf^8*T^5*h^10*u*p*QLd^2*QR^2*LLd^2*LR^2 + 145/2*nf^8*T^5*
      h^10*u*p*QLd^2*QR^2*LL*LLd*LR*LRd + 129/8*nf^8*T^5*h^10*u*p*QLd^2*QR^2*
      LL^2*LRd^2 + 145/8*nf^8*T^5*h^10*u*p*QLd^2*QR^2*LL^2*LLd^2 + 473/8*nf^8*
      T^5*h^10*u*p*QLd^2*QR^2*QRd^3*LRd + 145/2*nf^8*T^5*h^10*u*p*QLd^2*QR^3*
      QRd*LR*LRd + 145/2*nf^8*T^5*h^10*u*p*QLd^2*QR^3*QRd*LL*LLd + 3335/96*
      nf^8*T^5*h^10*u*p*QLd^2*QR^4*QRd^2 + 154/15*nf^8*T^5*h^10*u*p*QLd^2*QR^5
      *LR + 145/24*nf^8*T^5*h^10*u*p*QLd^3*LLd*LR^2*LRd^2 + 28/9*nf^8*T^5*h^10
      *u*p*QLd^3*LLd^3*LR^2 + 43/12*nf^8*T^5*h^10*u*p*QLd^3*LL*LR*LRd^3 + 145/
      12*nf^8*T^5*h^10*u*p*QLd^3*LL*LLd^2*LR*LRd + 43/8*nf^8*T^5*h^10*u*p*
      QLd^3*LL^2*LLd*LRd^2 + 145/72*nf^8*T^5*h^10*u*p*QLd^3*LL^2*LLd^3 + 215/
      12*nf^8*T^5*h^10*u*p*QLd^3*QRd^3*LLd*LRd + 145/2*nf^8*T^5*h^10*u*p*QLd^3
      *QR*QRd*LLd*LR*LRd + 129/4*nf^8*T^5*h^10*u*p*QLd^3*QR*QRd*LL*LRd^2 + 145/
      4*nf^8*T^5*h^10*u*p*QLd^3*QR*QRd*LL*LLd^2 + 1595/24*nf^8*T^5*h^10*u*p*
      QLd^3*QR^2*QRd^2*LLd + 112/3*nf^8*T^5*h^10*u*p*QLd^3*QR^3*LLd*LR + 145/6
      *nf^8*T^5*h^10*u*p*QLd^3*QR^3*LL*LRd + 215/32*nf^8*T^5*h^10*u*p*QLd^4*
      QRd^2*LRd^2 + 725/96*nf^8*T^5*h^10*u*p*QLd^4*QRd^2*LLd^2 + 145/16*nf^8*
      T^5*h^10*u*p*QLd^4*QR*LR*LRd^2 + 14*nf^8*T^5*h^10*u*p*QLd^4*QR*LLd^2*LR
       + 145/8*nf^8*T^5*h^10*u*p*QLd^4*QR*LL*LLd*LRd + 1595/48*nf^8*T^5*h^10*u
      *p*QLd^4*QR^2*QRd*LRd + 161/18*nf^8*T^5*h^10*u*p*QLd^4*QR^4 + 145/24*
      nf^8*T^5*h^10*u*p*QLd^5*QRd*LLd*LRd + 154/15*nf^8*T^5*h^10*u*p*QLd^5*
      QR^2*LLd + 145/288*nf^8*T^5*h^10*u*p*QLd^6*LRd^2 + 7/9*nf^8*T^5*h^10*u*p
      *QLd^6*LLd^2 + 43/4*nf^8*T^5*h^10*u*p*QL*QRd*LLd*LR^3*LRd^2 + 145/36*
      nf^8*T^5*h^10*u*p*QL*QRd*LLd^3*LR^3 + 145/12*nf^8*T^5*h^10*u*p*QL*QRd*LL
      *LR^2*LRd^3 + 129/4*nf^8*T^5*h^10*u*p*QL*QRd*LL*LLd^2*LR^2*LRd + 145/4*
      nf^8*T^5*h^10*u*p*QL*QRd*LL^2*LLd*LR*LRd^2 + 43/4*nf^8*T^5*h^10*u*p*QL*
      QRd*LL^2*LLd^3*LR + 56/9*nf^8*T^5*h^10*u*p*QL*QRd*LL^3*LRd^3 + 145/12*
      nf^8*T^5*h^10*u*p*QL*QRd*LL^3*LLd^2*LRd + 145/8*nf^8*T^5*h^10*u*p*QL*
      QRd^4*LLd*LR*LRd + 14*nf^8*T^5*h^10*u*p*QL*QRd^4*LL*LRd^2 + 145/16*nf^8*
      T^5*h^10*u*p*QL*QRd^4*LL*LLd^2 + 129/2*nf^8*T^5*h^10*u*p*QL*QR*QRd^2*LLd
      *LR^2*LRd + 145/2*nf^8*T^5*h^10*u*p*QL*QR*QRd^2*LL*LR*LRd^2 + 129/2*nf^8
      *T^5*h^10*u*p*QL*QR*QRd^2*LL*LLd^2*LR + 145/2*nf^8*T^5*h^10*u*p*QL*QR*
      QRd^2*LL^2*LLd*LRd + 319/24*nf^8*T^5*h^10*u*p*QL*QR*QRd^5*LLd + 145/12*
      nf^8*T^5*h^10*u*p*QL*QR^2*LLd*LR^3*LRd + 129/8*nf^8*T^5*h^10*u*p*QL*QR^2
      *LL*LR^2*LRd^2 + 145/8*nf^8*T^5*h^10*u*p*QL*QR^2*LL*LLd^2*LR^2 + 129/4*
      nf^8*T^5*h^10*u*p*QL*QR^2*LL^2*LLd*LR*LRd + 145/24*nf^8*T^5*h^10*u*p*QL*
      QR^2*LL^3*LRd^2 + 43/8*nf^8*T^5*h^10*u*p*QL*QR^2*LL^3*LLd^2 + 129/2*nf^8
      *T^5*h^10*u*p*QL*QR^2*QRd^3*LLd*LR + 145/2*nf^8*T^5*h^10*u*p*QL*QR^2*
      QRd^3*LL*LRd + 145/4*nf^8*T^5*h^10*u*p*QL*QR^3*QRd*LLd*LR^2 + 129/2*nf^8
      *T^5*h^10*u*p*QL*QR^3*QRd*LL*LR*LRd + 129/4*nf^8*T^5*h^10*u*p*QL*QR^3*
      QRd*LL^2*LLd + 473/16*nf^8*T^5*h^10*u*p*QL*QR^4*QRd^2*LL + 145/24*nf^8*
      T^5*h^10*u*p*QL*QR^5*LL*LR + 43/12*nf^8*T^5*h^10*u*p*QL*QLd*LR^3*LRd^3
       + 145/12*nf^8*T^5*h^10*u*p*QL*QLd*LLd^2*LR^3*LRd + 129/4*nf^8*T^5*h^10*
      u*p*QL*QLd*LL*LLd*LR^2*LRd^2 + 145/12*nf^8*T^5*h^10*u*p*QL*QLd*LL*LLd^3*
      LR^2 + 145/12*nf^8*T^5*h^10*u*p*QL*QLd*LL^2*LR*LRd^3 + 129/4*nf^8*T^5*
      h^10*u*p*QL*QLd*LL^2*LLd^2*LR*LRd + 145/12*nf^8*T^5*h^10*u*p*QL*QLd*LL^3
      *LLd*LRd^2 + 43/12*nf^8*T^5*h^10*u*p*QL*QLd*LL^3*LLd^3 + 145/4*nf^8*T^5*
      h^10*u*p*QL*QLd*QRd^3*LR*LRd^2 + 129/4*nf^8*T^5*h^10*u*p*QL*QLd*QRd^3*
      LLd^2*LR + 145/2*nf^8*T^5*h^10*u*p*QL*QLd*QRd^3*LL*LLd*LRd + 129/2*nf^8*
      T^5*h^10*u*p*QL*QLd*QR*QRd*LR^2*LRd^2 + 145/2*nf^8*T^5*h^10*u*p*QL*QLd*
      QR*QRd*LLd^2*LR^2 + 258*nf^8*T^5*h^10*u*p*QL*QLd*QR*QRd*LL*LLd*LR*LRd +
      145/2*nf^8*T^5*h^10*u*p*QL*QLd*QR*QRd*LL^2*LRd^2 + 129/2*nf^8*T^5*h^10*u
      *p*QL*QLd*QR*QRd*LL^2*LLd^2 + 1595/24*nf^8*T^5*h^10*u*p*QL*QLd*QR*QRd^4*
      LRd + 387/2*nf^8*T^5*h^10*u*p*QL*QLd*QR^2*QRd^2*LR*LRd + 387/2*nf^8*T^5*
      h^10*u*p*QL*QLd*QR^2*QRd^2*LL*LLd + 145/4*nf^8*T^5*h^10*u*p*QL*QLd*QR^3*
      LR^2*LRd + 145/2*nf^8*T^5*h^10*u*p*QL*QLd*QR^3*LL*LLd*LR + 129/4*nf^8*
      T^5*h^10*u*p*QL*QLd*QR^3*LL^2*LRd + 989/12*nf^8*T^5*h^10*u*p*QL*QLd*QR^3
      *QRd^3 + 1595/24*nf^8*T^5*h^10*u*p*QL*QLd*QR^4*QRd*LR + 387/4*nf^8*T^5*
      h^10*u*p*QL*QLd^2*QRd^2*LLd*LR*LRd + 435/8*nf^8*T^5*h^10*u*p*QL*QLd^2*
      QRd^2*LL*LRd^2 + 387/8*nf^8*T^5*h^10*u*p*QL*QLd^2*QRd^2*LL*LLd^2 + 145/2
      *nf^8*T^5*h^10*u*p*QL*QLd^2*QR*LLd*LR^2*LRd + 129/2*nf^8*T^5*h^10*u*p*QL
      *QLd^2*QR*LL*LR*LRd^2 + 145/2*nf^8*T^5*h^10*u*p*QL*QLd^2*QR*LL*LLd^2*LR
       + 129/2*nf^8*T^5*h^10*u*p*QL*QLd^2*QR*LL^2*LLd*LRd + 473/4*nf^8*T^5*
      h^10*u*p*QL*QLd^2*QR*QRd^3*LLd + 435/2*nf^8*T^5*h^10*u*p*QL*QLd^2*QR^2*
      QRd*LLd*LR + 387/2*nf^8*T^5*h^10*u*p*QL*QLd^2*QR^2*QRd*LL*LRd + 1595/48*
      nf^8*T^5*h^10*u*p*QL*QLd^2*QR^4*LL + 129/4*nf^8*T^5*h^10*u*p*QL*QLd^3*
      QRd*LR*LRd^2 + 145/4*nf^8*T^5*h^10*u*p*QL*QLd^3*QRd*LLd^2*LR + 129/2*
      nf^8*T^5*h^10*u*p*QL*QLd^3*QRd*LL*LLd*LRd + 473/4*nf^8*T^5*h^10*u*p*QL*
      QLd^3*QR*QRd^2*LRd + 145/2*nf^8*T^5*h^10*u*p*QL*QLd^3*QR^2*LR*LRd + 145/
      2*nf^8*T^5*h^10*u*p*QL*QLd^3*QR^2*LL*LLd + 3335/36*nf^8*T^5*h^10*u*p*QL*
      QLd^3*QR^3*QRd + 145/8*nf^8*T^5*h^10*u*p*QL*QLd^4*LLd*LR*LRd + 129/16*
      nf^8*T^5*h^10*u*p*QL*QLd^4*LL*LRd^2 + 145/16*nf^8*T^5*h^10*u*p*QL*QLd^4*
      LL*LLd^2 + 1595/24*nf^8*T^5*h^10*u*p*QL*QLd^4*QR*QRd*LLd + 319/24*nf^8*
      T^5*h^10*u*p*QL*QLd^5*QR*LRd + 145/8*nf^8*T^5*h^10*u*p*QL^2*QRd^2*LR^2*
      LRd^2 + 129/8*nf^8*T^5*h^10*u*p*QL^2*QRd^2*LLd^2*LR^2 + 145/2*nf^8*T^5*
      h^10*u*p*QL^2*QRd^2*LL*LLd*LR*LRd + 28*nf^8*T^5*h^10*u*p*QL^2*QRd^2*LL^2
      *LRd^2 + 145/8*nf^8*T^5*h^10*u*p*QL^2*QRd^2*LL^2*LLd^2 + 154/15*nf^8*T^5
      *h^10*u*p*QL^2*QRd^5*LRd + 43/8*nf^8*T^5*h^10*u*p*QL^2*QR*LR^3*LRd^2 +
      145/24*nf^8*T^5*h^10*u*p*QL^2*QR*LLd^2*LR^3 + 129/4*nf^8*T^5*h^10*u*p*
      QL^2*QR*LL*LLd*LR^2*LRd + 145/8*nf^8*T^5*h^10*u*p*QL^2*QR*LL^2*LR*LRd^2
       + 129/8*nf^8*T^5*h^10*u*p*QL^2*QR*LL^2*LLd^2*LR + 145/12*nf^8*T^5*h^10*
      u*p*QL^2*QR*LL^3*LLd*LRd + 145/2*nf^8*T^5*h^10*u*p*QL^2*QR*QRd^3*LR*LRd
       + 145/2*nf^8*T^5*h^10*u*p*QL^2*QR*QRd^3*LL*LLd + 387/8*nf^8*T^5*h^10*u*
      p*QL^2*QR^2*QRd*LR^2*LRd + 387/4*nf^8*T^5*h^10*u*p*QL^2*QR^2*QRd*LL*LLd*
      LR + 435/8*nf^8*T^5*h^10*u*p*QL^2*QR^2*QRd*LL^2*LRd + 3335/96*nf^8*T^5*
      h^10*u*p*QL^2*QR^2*QRd^4 + 473/8*nf^8*T^5*h^10*u*p*QL^2*QR^3*QRd^2*LR +
      725/96*nf^8*T^5*h^10*u*p*QL^2*QR^4*LR^2 + 215/32*nf^8*T^5*h^10*u*p*QL^2*
      QR^4*LL^2 + 129/2*nf^8*T^5*h^10*u*p*QL^2*QLd*QRd*LLd*LR^2*LRd + 145/2*
      nf^8*T^5*h^10*u*p*QL^2*QLd*QRd*LL*LR*LRd^2 + 129/2*nf^8*T^5*h^10*u*p*
      QL^2*QLd*QRd*LL*LLd^2*LR + 145/2*nf^8*T^5*h^10*u*p*QL^2*QLd*QRd*LL^2*LLd
      *LRd + 1595/48*nf^8*T^5*h^10*u*p*QL^2*QLd*QRd^4*LLd + 387/2*nf^8*T^5*
      h^10*u*p*QL^2*QLd*QR*QRd^2*LLd*LR + 435/2*nf^8*T^5*h^10*u*p*QL^2*QLd*QR*
      QRd^2*LL*LRd + 435/8*nf^8*T^5*h^10*u*p*QL^2*QLd*QR^2*LLd*LR^2 + 387/4*
      nf^8*T^5*h^10*u*p*QL^2*QLd*QR^2*LL*LR*LRd + 387/8*nf^8*T^5*h^10*u*p*QL^2
      *QLd*QR^2*LL^2*LLd + 473/4*nf^8*T^5*h^10*u*p*QL^2*QLd*QR^3*QRd*LL + 129/
      8*nf^8*T^5*h^10*u*p*QL^2*QLd^2*LR^2*LRd^2 + 145/8*nf^8*T^5*h^10*u*p*QL^2
      *QLd^2*LLd^2*LR^2 + 129/2*nf^8*T^5*h^10*u*p*QL^2*QLd^2*LL*LLd*LR*LRd +
      145/8*nf^8*T^5*h^10*u*p*QL^2*QLd^2*LL^2*LRd^2 + 129/8*nf^8*T^5*h^10*u*p*
      QL^2*QLd^2*LL^2*LLd^2 + 1595/24*nf^8*T^5*h^10*u*p*QL^2*QLd^2*QRd^3*LRd
       + 387/2*nf^8*T^5*h^10*u*p*QL^2*QLd^2*QR*QRd*LR*LRd + 387/2*nf^8*T^5*
      h^10*u*p*QL^2*QLd^2*QR*QRd*LL*LLd + 2967/16*nf^8*T^5*h^10*u*p*QL^2*QLd^2
      *QR^2*QRd^2 + 1595/24*nf^8*T^5*h^10*u*p*QL^2*QLd^2*QR^3*LR + 473/8*nf^8*
      T^5*h^10*u*p*QL^2*QLd^3*QRd^2*LLd + 145/2*nf^8*T^5*h^10*u*p*QL^2*QLd^3*
      QR*LLd*LR + 129/2*nf^8*T^5*h^10*u*p*QL^2*QLd^3*QR*LL*LRd + 473/16*nf^8*
      T^5*h^10*u*p*QL^2*QLd^4*QRd*LRd + 3335/96*nf^8*T^5*h^10*u*p*QL^2*QLd^4*
      QR^2 + 319/48*nf^8*T^5*h^10*u*p*QL^2*QLd^5*LLd + 43/12*nf^8*T^5*h^10*u*p
      *QL^3*LLd*LR^3*LRd + 145/24*nf^8*T^5*h^10*u*p*QL^3*LL*LR^2*LRd^2 + 43/8*
      nf^8*T^5*h^10*u*p*QL^3*LL*LLd^2*LR^2 + 145/12*nf^8*T^5*h^10*u*p*QL^3*
      LL^2*LLd*LR*LRd + 28/9*nf^8*T^5*h^10*u*p*QL^3*LL^3*LRd^2 + 145/72*nf^8*
      T^5*h^10*u*p*QL^3*LL^3*LLd^2 + 145/6*nf^8*T^5*h^10*u*p*QL^3*QRd^3*LLd*LR
       + 112/3*nf^8*T^5*h^10*u*p*QL^3*QRd^3*LL*LRd + 129/4*nf^8*T^5*h^10*u*p*
      QL^3*QR*QRd*LLd*LR^2 + 145/2*nf^8*T^5*h^10*u*p*QL^3*QR*QRd*LL*LR*LRd +
      145/4*nf^8*T^5*h^10*u*p*QL^3*QR*QRd*LL^2*LLd + 1595/24*nf^8*T^5*h^10*u*p
      *QL^3*QR^2*QRd^2*LL + 215/12*nf^8*T^5*h^10*u*p*QL^3*QR^3*LL*LR + 145/2*
      nf^8*T^5*h^10*u*p*QL^3*QLd*QRd^2*LR*LRd + 145/2*nf^8*T^5*h^10*u*p*QL^3*
      QLd*QRd^2*LL*LLd + 129/4*nf^8*T^5*h^10*u*p*QL^3*QLd*QR*LR^2*LRd + 129/2*
      nf^8*T^5*h^10*u*p*QL^3*QLd*QR*LL*LLd*LR + 145/4*nf^8*T^5*h^10*u*p*QL^3*
      QLd*QR*LL^2*LRd + 3335/36*nf^8*T^5*h^10*u*p*QL^3*QLd*QR*QRd^3 + 473/4*
      nf^8*T^5*h^10*u*p*QL^3*QLd*QR^2*QRd*LR + 129/2*nf^8*T^5*h^10*u*p*QL^3*
      QLd^2*QRd*LLd*LR + 145/2*nf^8*T^5*h^10*u*p*QL^3*QLd^2*QRd*LL*LRd + 473/8
      *nf^8*T^5*h^10*u*p*QL^3*QLd^2*QR^2*LL + 43/2*nf^8*T^5*h^10*u*p*QL^3*
      QLd^3*LR*LRd + 43/2*nf^8*T^5*h^10*u*p*QL^3*QLd^3*LL*LLd + 989/12*nf^8*
      T^5*h^10*u*p*QL^3*QLd^3*QR*QRd + 145/16*nf^8*T^5*h^10*u*p*QL^4*QRd*LR^2*
      LRd + 145/8*nf^8*T^5*h^10*u*p*QL^4*QRd*LL*LLd*LR + 14*nf^8*T^5*h^10*u*p*
      QL^4*QRd*LL^2*LRd + 161/18*nf^8*T^5*h^10*u*p*QL^4*QRd^4 + 1595/48*nf^8*
      T^5*h^10*u*p*QL^4*QR*QRd^2*LR + 215/32*nf^8*T^5*h^10*u*p*QL^4*QR^2*LR^2
       + 725/96*nf^8*T^5*h^10*u*p*QL^4*QR^2*LL^2 + 129/16*nf^8*T^5*h^10*u*p*
      QL^4*QLd*LLd*LR^2 + 145/8*nf^8*T^5*h^10*u*p*QL^4*QLd*LL*LR*LRd + 145/16*
      nf^8*T^5*h^10*u*p*QL^4*QLd*LL^2*LLd + 1595/24*nf^8*T^5*h^10*u*p*QL^4*QLd
      *QR*QRd*LL + 3335/96*nf^8*T^5*h^10*u*p*QL^4*QLd^2*QRd^2 + 473/16*nf^8*
      T^5*h^10*u*p*QL^4*QLd^2*QR*LR + 989/192*nf^8*T^5*h^10*u*p*QL^4*QLd^4 +
      154/15*nf^8*T^5*h^10*u*p*QL^5*QRd^2*LL + 145/24*nf^8*T^5*h^10*u*p*QL^5*
      QR*LL*LR + 319/24*nf^8*T^5*h^10*u*p*QL^5*QLd*QRd*LR + 319/48*nf^8*T^5*
      h^10*u*p*QL^5*QLd^2*LL + 145/288*nf^8*T^5*h^10*u*p*QL^6*LR^2 + 7/9*nf^8*
      T^5*h^10*u*p*QL^6*LL^2 + 29/144*nf^8*T^5*h^10*u^2*LR^4*LRd^4 + 21/16*
      nf^8*T^5*h^10*u^2*LLd^2*LR^4*LRd^2 + 35/144*nf^8*T^5*h^10*u^2*LLd^4*LR^4
       + 29/9*nf^8*T^5*h^10*u^2*LL*LLd*LR^3*LRd^3 + 7/2*nf^8*T^5*h^10*u^2*LL*
      LLd^3*LR^3*LRd + 21/16*nf^8*T^5*h^10*u^2*LL^2*LR^2*LRd^4 + 29/4*nf^8*T^5
      *h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 21/16*nf^8*T^5*h^10*u^2*LL^2*LLd^4*
      LR^2 + 7/2*nf^8*T^5*h^10*u^2*LL^3*LLd*LR*LRd^3 + 29/9*nf^8*T^5*h^10*u^2*
      LL^3*LLd^3*LR*LRd + 35/144*nf^8*T^5*h^10*u^2*LL^4*LRd^4 + 21/16*nf^8*T^5
      *h^10*u^2*LL^4*LLd^2*LRd^2 + 29/144*nf^8*T^5*h^10*u^2*LL^4*LLd^4 + 7/4*
      nf^8*T^5*h^10*u^2*QRd^3*LR^2*LRd^3 + 29/6*nf^8*T^5*h^10*u^2*QRd^3*LLd^2*
      LR^2*LRd + 21/2*nf^8*T^5*h^10*u^2*QRd^3*LL*LLd*LR*LRd^2 + 29/9*nf^8*T^5*
      h^10*u^2*QRd^3*LL*LLd^3*LR + 35/18*nf^8*T^5*h^10*u^2*QRd^3*LL^2*LRd^3 +
      21/4*nf^8*T^5*h^10*u^2*QRd^3*LL^2*LLd^2*LRd + 35/72*nf^8*T^5*h^10*u^2*
      QRd^6*LRd^2 + 7/16*nf^8*T^5*h^10*u^2*QRd^6*LLd^2 + 29/9*nf^8*T^5*h^10*
      u^2*QR*QRd*LR^3*LRd^3 + 21/2*nf^8*T^5*h^10*u^2*QR*QRd*LLd^2*LR^3*LRd +
      29*nf^8*T^5*h^10*u^2*QR*QRd*LL*LLd*LR^2*LRd^2 + 21/2*nf^8*T^5*h^10*u^2*
      QR*QRd*LL*LLd^3*LR^2 + 21/2*nf^8*T^5*h^10*u^2*QR*QRd*LL^2*LR*LRd^3 + 29*
      nf^8*T^5*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*LRd + 21/2*nf^8*T^5*h^10*u^2*QR*
      QRd*LL^3*LLd*LRd^2 + 29/9*nf^8*T^5*h^10*u^2*QR*QRd*LL^3*LLd^3 + 63/8*
      nf^8*T^5*h^10*u^2*QR*QRd^4*LR*LRd^2 + 29/4*nf^8*T^5*h^10*u^2*QR*QRd^4*
      LLd^2*LR + 63/4*nf^8*T^5*h^10*u^2*QR*QRd^4*LL*LLd*LRd + 29/2*nf^8*T^5*
      h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 63/4*nf^8*T^5*h^10*u^2*QR^2*QRd^2*LLd^2
      *LR^2 + 58*nf^8*T^5*h^10*u^2*QR^2*QRd^2*LL*LLd*LR*LRd + 63/4*nf^8*T^5*
      h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 29/2*nf^8*T^5*h^10*u^2*QR^2*QRd^2*LL^2*
      LLd^2 + 231/40*nf^8*T^5*h^10*u^2*QR^2*QRd^5*LRd + 7/4*nf^8*T^5*h^10*u^2*
      QR^3*LR^3*LRd^2 + 35/18*nf^8*T^5*h^10*u^2*QR^3*LLd^2*LR^3 + 21/2*nf^8*
      T^5*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 29/6*nf^8*T^5*h^10*u^2*QR^3*LL^2*LR*
      LRd^2 + 21/4*nf^8*T^5*h^10*u^2*QR^3*LL^2*LLd^2*LR + 29/9*nf^8*T^5*h^10*
      u^2*QR^3*LL^3*LLd*LRd + 58/3*nf^8*T^5*h^10*u^2*QR^3*QRd^3*LR*LRd + 58/3*
      nf^8*T^5*h^10*u^2*QR^3*QRd^3*LL*LLd + 63/8*nf^8*T^5*h^10*u^2*QR^4*QRd*
      LR^2*LRd + 63/4*nf^8*T^5*h^10*u^2*QR^4*QRd*LL*LLd*LR + 29/4*nf^8*T^5*
      h^10*u^2*QR^4*QRd*LL^2*LRd + 667/144*nf^8*T^5*h^10*u^2*QR^4*QRd^4 + 231/
      40*nf^8*T^5*h^10*u^2*QR^5*QRd^2*LR + 35/72*nf^8*T^5*h^10*u^2*QR^6*LR^2
       + 7/16*nf^8*T^5*h^10*u^2*QR^6*LL^2 + 29/2*nf^8*T^5*h^10*u^2*QLd*QRd^2*
      LLd*LR^2*LRd^2 + 21/4*nf^8*T^5*h^10*u^2*QLd*QRd^2*LLd^3*LR^2 + 21/2*nf^8
      *T^5*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 + 29*nf^8*T^5*h^10*u^2*QLd*QRd^2*LL*
      LLd^2*LR*LRd + 63/4*nf^8*T^5*h^10*u^2*QLd*QRd^2*LL^2*LLd*LRd^2 + 29/6*
      nf^8*T^5*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 21/4*nf^8*T^5*h^10*u^2*QLd*
      QRd^5*LLd*LRd + 21/2*nf^8*T^5*h^10*u^2*QLd*QR*LLd*LR^3*LRd^2 + 35/9*nf^8
      *T^5*h^10*u^2*QLd*QR*LLd^3*LR^3 + 29/3*nf^8*T^5*h^10*u^2*QLd*QR*LL*LR^2*
      LRd^3 + 63/2*nf^8*T^5*h^10*u^2*QLd*QR*LL*LLd^2*LR^2*LRd + 29*nf^8*T^5*
      h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 21/2*nf^8*T^5*h^10*u^2*QLd*QR*LL^2*
      LLd^3*LR + 7/2*nf^8*T^5*h^10*u^2*QLd*QR*LL^3*LRd^3 + 29/3*nf^8*T^5*h^10*
      u^2*QLd*QR*LL^3*LLd^2*LRd + 58*nf^8*T^5*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd
       + 63/2*nf^8*T^5*h^10*u^2*QLd*QR*QRd^3*LL*LRd^2 + 29*nf^8*T^5*h^10*u^2*
      QLd*QR*QRd^3*LL*LLd^2 + 63*nf^8*T^5*h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd
       + 58*nf^8*T^5*h^10*u^2*QLd*QR^2*QRd*LL*LR*LRd^2 + 63*nf^8*T^5*h^10*u^2*
      QLd*QR^2*QRd*LL*LLd^2*LR + 58*nf^8*T^5*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*
      LRd + 319/12*nf^8*T^5*h^10*u^2*QLd*QR^2*QRd^4*LLd + 63*nf^8*T^5*h^10*u^2
      *QLd*QR^3*QRd^2*LLd*LR + 58*nf^8*T^5*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd + 35/
      4*nf^8*T^5*h^10*u^2*QLd*QR^4*LLd*LR^2 + 63/4*nf^8*T^5*h^10*u^2*QLd*QR^4*
      LL*LR*LRd + 63/8*nf^8*T^5*h^10*u^2*QLd*QR^4*LL^2*LLd + 231/20*nf^8*T^5*
      h^10*u^2*QLd*QR^5*QRd*LL + 29/6*nf^8*T^5*h^10*u^2*QLd^2*QRd*LR^2*LRd^3
       + 63/4*nf^8*T^5*h^10*u^2*QLd^2*QRd*LLd^2*LR^2*LRd + 29*nf^8*T^5*h^10*
      u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 + 21/2*nf^8*T^5*h^10*u^2*QLd^2*QRd*LL*
      LLd^3*LR + 21/4*nf^8*T^5*h^10*u^2*QLd^2*QRd*LL^2*LRd^3 + 29/2*nf^8*T^5*
      h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd + 105/16*nf^8*T^5*h^10*u^2*QLd^2*QRd^4
      *LRd^2 + 145/24*nf^8*T^5*h^10*u^2*QLd^2*QRd^4*LLd^2 + 87/2*nf^8*T^5*h^10
      *u^2*QLd^2*QR*QRd^2*LR*LRd^2 + 189/4*nf^8*T^5*h^10*u^2*QLd^2*QR*QRd^2*
      LLd^2*LR + 87*nf^8*T^5*h^10*u^2*QLd^2*QR*QRd^2*LL*LLd*LRd + 63/4*nf^8*
      T^5*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2 + 35/2*nf^8*T^5*h^10*u^2*QLd^2*QR^2*
      LLd^2*LR^2 + 63*nf^8*T^5*h^10*u^2*QLd^2*QR^2*LL*LLd*LR*LRd + 29/2*nf^8*
      T^5*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2 + 63/4*nf^8*T^5*h^10*u^2*QLd^2*QR^2*
      LL^2*LLd^2 + 319/6*nf^8*T^5*h^10*u^2*QLd^2*QR^2*QRd^3*LRd + 63*nf^8*T^5*
      h^10*u^2*QLd^2*QR^3*QRd*LR*LRd + 63*nf^8*T^5*h^10*u^2*QLd^2*QR^3*QRd*LL*
      LLd + 483/16*nf^8*T^5*h^10*u^2*QLd^2*QR^4*QRd^2 + 77/12*nf^8*T^5*h^10*
      u^2*QLd^2*QR^5*LR + 21/4*nf^8*T^5*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 35/18*
      nf^8*T^5*h^10*u^2*QLd^3*LLd^3*LR^2 + 29/9*nf^8*T^5*h^10*u^2*QLd^3*LL*LR*
      LRd^3 + 21/2*nf^8*T^5*h^10*u^2*QLd^3*LL*LLd^2*LR*LRd + 29/6*nf^8*T^5*
      h^10*u^2*QLd^3*LL^2*LLd*LRd^2 + 7/4*nf^8*T^5*h^10*u^2*QLd^3*LL^2*LLd^3
       + 145/9*nf^8*T^5*h^10*u^2*QLd^3*QRd^3*LLd*LRd + 63*nf^8*T^5*h^10*u^2*
      QLd^3*QR*QRd*LLd*LR*LRd + 29*nf^8*T^5*h^10*u^2*QLd^3*QR*QRd*LL*LRd^2 +
      63/2*nf^8*T^5*h^10*u^2*QLd^3*QR*QRd*LL*LLd^2 + 231/4*nf^8*T^5*h^10*u^2*
      QLd^3*QR^2*QRd^2*LLd + 70/3*nf^8*T^5*h^10*u^2*QLd^3*QR^3*LLd*LR + 21*
      nf^8*T^5*h^10*u^2*QLd^3*QR^3*LL*LRd + 145/24*nf^8*T^5*h^10*u^2*QLd^4*
      QRd^2*LRd^2 + 105/16*nf^8*T^5*h^10*u^2*QLd^4*QRd^2*LLd^2 + 63/8*nf^8*T^5
      *h^10*u^2*QLd^4*QR*LR*LRd^2 + 35/4*nf^8*T^5*h^10*u^2*QLd^4*QR*LLd^2*LR
       + 63/4*nf^8*T^5*h^10*u^2*QLd^4*QR*LL*LLd*LRd + 231/8*nf^8*T^5*h^10*u^2*
      QLd^4*QR^2*QRd*LRd + 805/144*nf^8*T^5*h^10*u^2*QLd^4*QR^4 + 21/4*nf^8*
      T^5*h^10*u^2*QLd^5*QRd*LLd*LRd + 77/12*nf^8*T^5*h^10*u^2*QLd^5*QR^2*LLd
       + 7/16*nf^8*T^5*h^10*u^2*QLd^6*LRd^2 + 35/72*nf^8*T^5*h^10*u^2*QLd^6*
      LLd^2 + 29/3*nf^8*T^5*h^10*u^2*QL*QRd*LLd*LR^3*LRd^2 + 7/2*nf^8*T^5*h^10
      *u^2*QL*QRd*LLd^3*LR^3 + 21/2*nf^8*T^5*h^10*u^2*QL*QRd*LL*LR^2*LRd^3 +
      29*nf^8*T^5*h^10*u^2*QL*QRd*LL*LLd^2*LR^2*LRd + 63/2*nf^8*T^5*h^10*u^2*
      QL*QRd*LL^2*LLd*LR*LRd^2 + 29/3*nf^8*T^5*h^10*u^2*QL*QRd*LL^2*LLd^3*LR
       + 35/9*nf^8*T^5*h^10*u^2*QL*QRd*LL^3*LRd^3 + 21/2*nf^8*T^5*h^10*u^2*QL*
      QRd*LL^3*LLd^2*LRd + 63/4*nf^8*T^5*h^10*u^2*QL*QRd^4*LLd*LR*LRd + 35/4*
      nf^8*T^5*h^10*u^2*QL*QRd^4*LL*LRd^2 + 63/8*nf^8*T^5*h^10*u^2*QL*QRd^4*LL
      *LLd^2 + 58*nf^8*T^5*h^10*u^2*QL*QR*QRd^2*LLd*LR^2*LRd + 63*nf^8*T^5*
      h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2 + 58*nf^8*T^5*h^10*u^2*QL*QR*QRd^2*LL*
      LLd^2*LR + 63*nf^8*T^5*h^10*u^2*QL*QR*QRd^2*LL^2*LLd*LRd + 231/20*nf^8*
      T^5*h^10*u^2*QL*QR*QRd^5*LLd + 21/2*nf^8*T^5*h^10*u^2*QL*QR^2*LLd*LR^3*
      LRd + 29/2*nf^8*T^5*h^10*u^2*QL*QR^2*LL*LR^2*LRd^2 + 63/4*nf^8*T^5*h^10*
      u^2*QL*QR^2*LL*LLd^2*LR^2 + 29*nf^8*T^5*h^10*u^2*QL*QR^2*LL^2*LLd*LR*LRd
       + 21/4*nf^8*T^5*h^10*u^2*QL*QR^2*LL^3*LRd^2 + 29/6*nf^8*T^5*h^10*u^2*QL
      *QR^2*LL^3*LLd^2 + 58*nf^8*T^5*h^10*u^2*QL*QR^2*QRd^3*LLd*LR + 63*nf^8*
      T^5*h^10*u^2*QL*QR^2*QRd^3*LL*LRd + 63/2*nf^8*T^5*h^10*u^2*QL*QR^3*QRd*
      LLd*LR^2 + 58*nf^8*T^5*h^10*u^2*QL*QR^3*QRd*LL*LR*LRd + 29*nf^8*T^5*h^10
      *u^2*QL*QR^3*QRd*LL^2*LLd + 319/12*nf^8*T^5*h^10*u^2*QL*QR^4*QRd^2*LL +
      21/4*nf^8*T^5*h^10*u^2*QL*QR^5*LL*LR + 29/9*nf^8*T^5*h^10*u^2*QL*QLd*
      LR^3*LRd^3 + 21/2*nf^8*T^5*h^10*u^2*QL*QLd*LLd^2*LR^3*LRd + 29*nf^8*T^5*
      h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2 + 21/2*nf^8*T^5*h^10*u^2*QL*QLd*LL*
      LLd^3*LR^2 + 21/2*nf^8*T^5*h^10*u^2*QL*QLd*LL^2*LR*LRd^3 + 29*nf^8*T^5*
      h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 21/2*nf^8*T^5*h^10*u^2*QL*QLd*LL^3*
      LLd*LRd^2 + 29/9*nf^8*T^5*h^10*u^2*QL*QLd*LL^3*LLd^3 + 63/2*nf^8*T^5*
      h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 + 29*nf^8*T^5*h^10*u^2*QL*QLd*QRd^3*LLd^2
      *LR + 63*nf^8*T^5*h^10*u^2*QL*QLd*QRd^3*LL*LLd*LRd + 58*nf^8*T^5*h^10*
      u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 63*nf^8*T^5*h^10*u^2*QL*QLd*QR*QRd*LLd^2*
      LR^2 + 232*nf^8*T^5*h^10*u^2*QL*QLd*QR*QRd*LL*LLd*LR*LRd + 63*nf^8*T^5*
      h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 58*nf^8*T^5*h^10*u^2*QL*QLd*QR*QRd*
      LL^2*LLd^2 + 231/4*nf^8*T^5*h^10*u^2*QL*QLd*QR*QRd^4*LRd + 174*nf^8*T^5*
      h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 174*nf^8*T^5*h^10*u^2*QL*QLd*QR^2*
      QRd^2*LL*LLd + 63/2*nf^8*T^5*h^10*u^2*QL*QLd*QR^3*LR^2*LRd + 63*nf^8*T^5
      *h^10*u^2*QL*QLd*QR^3*LL*LLd*LR + 29*nf^8*T^5*h^10*u^2*QL*QLd*QR^3*LL^2*
      LRd + 667/9*nf^8*T^5*h^10*u^2*QL*QLd*QR^3*QRd^3 + 231/4*nf^8*T^5*h^10*
      u^2*QL*QLd*QR^4*QRd*LR + 87*nf^8*T^5*h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd
       + 189/4*nf^8*T^5*h^10*u^2*QL*QLd^2*QRd^2*LL*LRd^2 + 87/2*nf^8*T^5*h^10*
      u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 63*nf^8*T^5*h^10*u^2*QL*QLd^2*QR*LLd*LR^2*
      LRd + 58*nf^8*T^5*h^10*u^2*QL*QLd^2*QR*LL*LR*LRd^2 + 63*nf^8*T^5*h^10*
      u^2*QL*QLd^2*QR*LL*LLd^2*LR + 58*nf^8*T^5*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*
      LRd + 319/3*nf^8*T^5*h^10*u^2*QL*QLd^2*QR*QRd^3*LLd + 189*nf^8*T^5*h^10*
      u^2*QL*QLd^2*QR^2*QRd*LLd*LR + 174*nf^8*T^5*h^10*u^2*QL*QLd^2*QR^2*QRd*
      LL*LRd + 231/8*nf^8*T^5*h^10*u^2*QL*QLd^2*QR^4*LL + 29*nf^8*T^5*h^10*u^2
      *QL*QLd^3*QRd*LR*LRd^2 + 63/2*nf^8*T^5*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR +
      58*nf^8*T^5*h^10*u^2*QL*QLd^3*QRd*LL*LLd*LRd + 319/3*nf^8*T^5*h^10*u^2*
      QL*QLd^3*QR*QRd^2*LRd + 63*nf^8*T^5*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 63*
      nf^8*T^5*h^10*u^2*QL*QLd^3*QR^2*LL*LLd + 161/2*nf^8*T^5*h^10*u^2*QL*
      QLd^3*QR^3*QRd + 63/4*nf^8*T^5*h^10*u^2*QL*QLd^4*LLd*LR*LRd + 29/4*nf^8*
      T^5*h^10*u^2*QL*QLd^4*LL*LRd^2 + 63/8*nf^8*T^5*h^10*u^2*QL*QLd^4*LL*
      LLd^2 + 231/4*nf^8*T^5*h^10*u^2*QL*QLd^4*QR*QRd*LLd + 231/20*nf^8*T^5*
      h^10*u^2*QL*QLd^5*QR*LRd + 63/4*nf^8*T^5*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2
       + 29/2*nf^8*T^5*h^10*u^2*QL^2*QRd^2*LLd^2*LR^2 + 63*nf^8*T^5*h^10*u^2*
      QL^2*QRd^2*LL*LLd*LR*LRd + 35/2*nf^8*T^5*h^10*u^2*QL^2*QRd^2*LL^2*LRd^2
       + 63/4*nf^8*T^5*h^10*u^2*QL^2*QRd^2*LL^2*LLd^2 + 77/12*nf^8*T^5*h^10*
      u^2*QL^2*QRd^5*LRd + 29/6*nf^8*T^5*h^10*u^2*QL^2*QR*LR^3*LRd^2 + 21/4*
      nf^8*T^5*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 29*nf^8*T^5*h^10*u^2*QL^2*QR*LL*
      LLd*LR^2*LRd + 63/4*nf^8*T^5*h^10*u^2*QL^2*QR*LL^2*LR*LRd^2 + 29/2*nf^8*
      T^5*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 21/2*nf^8*T^5*h^10*u^2*QL^2*QR*LL^3
      *LLd*LRd + 63*nf^8*T^5*h^10*u^2*QL^2*QR*QRd^3*LR*LRd + 63*nf^8*T^5*h^10*
      u^2*QL^2*QR*QRd^3*LL*LLd + 87/2*nf^8*T^5*h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd
       + 87*nf^8*T^5*h^10*u^2*QL^2*QR^2*QRd*LL*LLd*LR + 189/4*nf^8*T^5*h^10*
      u^2*QL^2*QR^2*QRd*LL^2*LRd + 483/16*nf^8*T^5*h^10*u^2*QL^2*QR^2*QRd^4 +
      319/6*nf^8*T^5*h^10*u^2*QL^2*QR^3*QRd^2*LR + 105/16*nf^8*T^5*h^10*u^2*
      QL^2*QR^4*LR^2 + 145/24*nf^8*T^5*h^10*u^2*QL^2*QR^4*LL^2 + 58*nf^8*T^5*
      h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*LRd + 63*nf^8*T^5*h^10*u^2*QL^2*QLd*QRd*
      LL*LR*LRd^2 + 58*nf^8*T^5*h^10*u^2*QL^2*QLd*QRd*LL*LLd^2*LR + 63*nf^8*
      T^5*h^10*u^2*QL^2*QLd*QRd*LL^2*LLd*LRd + 231/8*nf^8*T^5*h^10*u^2*QL^2*
      QLd*QRd^4*LLd + 174*nf^8*T^5*h^10*u^2*QL^2*QLd*QR*QRd^2*LLd*LR + 189*
      nf^8*T^5*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd + 189/4*nf^8*T^5*h^10*u^2*
      QL^2*QLd*QR^2*LLd*LR^2 + 87*nf^8*T^5*h^10*u^2*QL^2*QLd*QR^2*LL*LR*LRd +
      87/2*nf^8*T^5*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd + 319/3*nf^8*T^5*h^10*u^2*
      QL^2*QLd*QR^3*QRd*LL + 29/2*nf^8*T^5*h^10*u^2*QL^2*QLd^2*LR^2*LRd^2 + 63/
      4*nf^8*T^5*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2 + 58*nf^8*T^5*h^10*u^2*QL^2*
      QLd^2*LL*LLd*LR*LRd + 63/4*nf^8*T^5*h^10*u^2*QL^2*QLd^2*LL^2*LRd^2 + 29/
      2*nf^8*T^5*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2 + 231/4*nf^8*T^5*h^10*u^2*QL^2
      *QLd^2*QRd^3*LRd + 174*nf^8*T^5*h^10*u^2*QL^2*QLd^2*QR*QRd*LR*LRd + 174*
      nf^8*T^5*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*LLd + 667/4*nf^8*T^5*h^10*u^2*
      QL^2*QLd^2*QR^2*QRd^2 + 231/4*nf^8*T^5*h^10*u^2*QL^2*QLd^2*QR^3*LR + 319/
      6*nf^8*T^5*h^10*u^2*QL^2*QLd^3*QRd^2*LLd + 63*nf^8*T^5*h^10*u^2*QL^2*
      QLd^3*QR*LLd*LR + 58*nf^8*T^5*h^10*u^2*QL^2*QLd^3*QR*LL*LRd + 319/12*
      nf^8*T^5*h^10*u^2*QL^2*QLd^4*QRd*LRd + 483/16*nf^8*T^5*h^10*u^2*QL^2*
      QLd^4*QR^2 + 231/40*nf^8*T^5*h^10*u^2*QL^2*QLd^5*LLd + 29/9*nf^8*T^5*
      h^10*u^2*QL^3*LLd*LR^3*LRd + 21/4*nf^8*T^5*h^10*u^2*QL^3*LL*LR^2*LRd^2
       + 29/6*nf^8*T^5*h^10*u^2*QL^3*LL*LLd^2*LR^2 + 21/2*nf^8*T^5*h^10*u^2*
      QL^3*LL^2*LLd*LR*LRd + 35/18*nf^8*T^5*h^10*u^2*QL^3*LL^3*LRd^2 + 7/4*
      nf^8*T^5*h^10*u^2*QL^3*LL^3*LLd^2 + 21*nf^8*T^5*h^10*u^2*QL^3*QRd^3*LLd*
      LR + 70/3*nf^8*T^5*h^10*u^2*QL^3*QRd^3*LL*LRd + 29*nf^8*T^5*h^10*u^2*
      QL^3*QR*QRd*LLd*LR^2 + 63*nf^8*T^5*h^10*u^2*QL^3*QR*QRd*LL*LR*LRd + 63/2
      *nf^8*T^5*h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 231/4*nf^8*T^5*h^10*u^2*QL^3*
      QR^2*QRd^2*LL + 145/9*nf^8*T^5*h^10*u^2*QL^3*QR^3*LL*LR + 63*nf^8*T^5*
      h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 63*nf^8*T^5*h^10*u^2*QL^3*QLd*QRd^2*LL*
      LLd + 29*nf^8*T^5*h^10*u^2*QL^3*QLd*QR*LR^2*LRd + 58*nf^8*T^5*h^10*u^2*
      QL^3*QLd*QR*LL*LLd*LR + 63/2*nf^8*T^5*h^10*u^2*QL^3*QLd*QR*LL^2*LRd +
      161/2*nf^8*T^5*h^10*u^2*QL^3*QLd*QR*QRd^3 + 319/3*nf^8*T^5*h^10*u^2*QL^3
      *QLd*QR^2*QRd*LR + 58*nf^8*T^5*h^10*u^2*QL^3*QLd^2*QRd*LLd*LR + 63*nf^8*
      T^5*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 319/6*nf^8*T^5*h^10*u^2*QL^3*QLd^2*
      QR^2*LL + 58/3*nf^8*T^5*h^10*u^2*QL^3*QLd^3*LR*LRd + 58/3*nf^8*T^5*h^10*
      u^2*QL^3*QLd^3*LL*LLd + 667/9*nf^8*T^5*h^10*u^2*QL^3*QLd^3*QR*QRd + 63/8
      *nf^8*T^5*h^10*u^2*QL^4*QRd*LR^2*LRd + 63/4*nf^8*T^5*h^10*u^2*QL^4*QRd*
      LL*LLd*LR + 35/4*nf^8*T^5*h^10*u^2*QL^4*QRd*LL^2*LRd + 805/144*nf^8*T^5*
      h^10*u^2*QL^4*QRd^4 + 231/8*nf^8*T^5*h^10*u^2*QL^4*QR*QRd^2*LR + 145/24*
      nf^8*T^5*h^10*u^2*QL^4*QR^2*LR^2 + 105/16*nf^8*T^5*h^10*u^2*QL^4*QR^2*
      LL^2 + 29/4*nf^8*T^5*h^10*u^2*QL^4*QLd*LLd*LR^2 + 63/4*nf^8*T^5*h^10*u^2
      *QL^4*QLd*LL*LR*LRd + 63/8*nf^8*T^5*h^10*u^2*QL^4*QLd*LL^2*LLd + 231/4*
      nf^8*T^5*h^10*u^2*QL^4*QLd*QR*QRd*LL + 483/16*nf^8*T^5*h^10*u^2*QL^4*
      QLd^2*QRd^2 + 319/12*nf^8*T^5*h^10*u^2*QL^4*QLd^2*QR*LR + 667/144*nf^8*
      T^5*h^10*u^2*QL^4*QLd^4 + 77/12*nf^8*T^5*h^10*u^2*QL^5*QRd^2*LL + 21/4*
      nf^8*T^5*h^10*u^2*QL^5*QR*LL*LR + 231/20*nf^8*T^5*h^10*u^2*QL^5*QLd*QRd*
      LR + 231/40*nf^8*T^5*h^10*u^2*QL^5*QLd^2*LL + 7/16*nf^8*T^5*h^10*u^2*
      QL^6*LR^2 + 35/72*nf^8*T^5*h^10*u^2*QL^6*LL^2 + 13/576*nf^8*T^6*h^10*u^2
      *LR^4*LRd^4 + 7/48*nf^8*T^6*h^10*u^2*LLd^2*LR^4*LRd^2 + 7/288*nf^8*T^6*
      h^10*u^2*LLd^4*LR^4 + 13/36*nf^8*T^6*h^10*u^2*LL*LLd*LR^3*LRd^3 + 7/18*
      nf^8*T^6*h^10*u^2*LL*LLd^3*LR^3*LRd + 7/48*nf^8*T^6*h^10*u^2*LL^2*LR^2*
      LRd^4 + 13/16*nf^8*T^6*h^10*u^2*LL^2*LLd^2*LR^2*LRd^2 + 7/48*nf^8*T^6*
      h^10*u^2*LL^2*LLd^4*LR^2 + 7/18*nf^8*T^6*h^10*u^2*LL^3*LLd*LR*LRd^3 + 13/
      36*nf^8*T^6*h^10*u^2*LL^3*LLd^3*LR*LRd + 7/288*nf^8*T^6*h^10*u^2*LL^4*
      LRd^4 + 7/48*nf^8*T^6*h^10*u^2*LL^4*LLd^2*LRd^2 + 13/576*nf^8*T^6*h^10*
      u^2*LL^4*LLd^4 + 7/36*nf^8*T^6*h^10*u^2*QRd^3*LR^2*LRd^3 + 13/24*nf^8*
      T^6*h^10*u^2*QRd^3*LLd^2*LR^2*LRd + 7/6*nf^8*T^6*h^10*u^2*QRd^3*LL*LLd*
      LR*LRd^2 + 13/36*nf^8*T^6*h^10*u^2*QRd^3*LL*LLd^3*LR + 7/36*nf^8*T^6*
      h^10*u^2*QRd^3*LL^2*LRd^3 + 7/12*nf^8*T^6*h^10*u^2*QRd^3*LL^2*LLd^2*LRd
       + 7/144*nf^8*T^6*h^10*u^2*QRd^6*LRd^2 + 7/144*nf^8*T^6*h^10*u^2*QRd^6*
      LLd^2 + 13/36*nf^8*T^6*h^10*u^2*QR*QRd*LR^3*LRd^3 + 7/6*nf^8*T^6*h^10*
      u^2*QR*QRd*LLd^2*LR^3*LRd + 13/4*nf^8*T^6*h^10*u^2*QR*QRd*LL*LLd*LR^2*
      LRd^2 + 7/6*nf^8*T^6*h^10*u^2*QR*QRd*LL*LLd^3*LR^2 + 7/6*nf^8*T^6*h^10*
      u^2*QR*QRd*LL^2*LR*LRd^3 + 13/4*nf^8*T^6*h^10*u^2*QR*QRd*LL^2*LLd^2*LR*
      LRd + 7/6*nf^8*T^6*h^10*u^2*QR*QRd*LL^3*LLd*LRd^2 + 13/36*nf^8*T^6*h^10*
      u^2*QR*QRd*LL^3*LLd^3 + 7/8*nf^8*T^6*h^10*u^2*QR*QRd^4*LR*LRd^2 + 13/16*
      nf^8*T^6*h^10*u^2*QR*QRd^4*LLd^2*LR + 7/4*nf^8*T^6*h^10*u^2*QR*QRd^4*LL*
      LLd*LRd + 13/8*nf^8*T^6*h^10*u^2*QR^2*QRd^2*LR^2*LRd^2 + 7/4*nf^8*T^6*
      h^10*u^2*QR^2*QRd^2*LLd^2*LR^2 + 13/2*nf^8*T^6*h^10*u^2*QR^2*QRd^2*LL*
      LLd*LR*LRd + 7/4*nf^8*T^6*h^10*u^2*QR^2*QRd^2*LL^2*LRd^2 + 13/8*nf^8*T^6
      *h^10*u^2*QR^2*QRd^2*LL^2*LLd^2 + 77/120*nf^8*T^6*h^10*u^2*QR^2*QRd^5*
      LRd + 7/36*nf^8*T^6*h^10*u^2*QR^3*LR^3*LRd^2 + 7/36*nf^8*T^6*h^10*u^2*
      QR^3*LLd^2*LR^3 + 7/6*nf^8*T^6*h^10*u^2*QR^3*LL*LLd*LR^2*LRd + 13/24*
      nf^8*T^6*h^10*u^2*QR^3*LL^2*LR*LRd^2 + 7/12*nf^8*T^6*h^10*u^2*QR^3*LL^2*
      LLd^2*LR + 13/36*nf^8*T^6*h^10*u^2*QR^3*LL^3*LLd*LRd + 13/6*nf^8*T^6*
      h^10*u^2*QR^3*QRd^3*LR*LRd + 13/6*nf^8*T^6*h^10*u^2*QR^3*QRd^3*LL*LLd +
      7/8*nf^8*T^6*h^10*u^2*QR^4*QRd*LR^2*LRd + 7/4*nf^8*T^6*h^10*u^2*QR^4*QRd
      *LL*LLd*LR + 13/16*nf^8*T^6*h^10*u^2*QR^4*QRd*LL^2*LRd + 299/576*nf^8*
      T^6*h^10*u^2*QR^4*QRd^4 + 77/120*nf^8*T^6*h^10*u^2*QR^5*QRd^2*LR + 7/144
      *nf^8*T^6*h^10*u^2*QR^6*LR^2 + 7/144*nf^8*T^6*h^10*u^2*QR^6*LL^2 + 13/8*
      nf^8*T^6*h^10*u^2*QLd*QRd^2*LLd*LR^2*LRd^2 + 7/12*nf^8*T^6*h^10*u^2*QLd*
      QRd^2*LLd^3*LR^2 + 7/6*nf^8*T^6*h^10*u^2*QLd*QRd^2*LL*LR*LRd^3 + 13/4*
      nf^8*T^6*h^10*u^2*QLd*QRd^2*LL*LLd^2*LR*LRd + 7/4*nf^8*T^6*h^10*u^2*QLd*
      QRd^2*LL^2*LLd*LRd^2 + 13/24*nf^8*T^6*h^10*u^2*QLd*QRd^2*LL^2*LLd^3 + 7/
      12*nf^8*T^6*h^10*u^2*QLd*QRd^5*LLd*LRd + 7/6*nf^8*T^6*h^10*u^2*QLd*QR*
      LLd*LR^3*LRd^2 + 7/18*nf^8*T^6*h^10*u^2*QLd*QR*LLd^3*LR^3 + 13/12*nf^8*
      T^6*h^10*u^2*QLd*QR*LL*LR^2*LRd^3 + 7/2*nf^8*T^6*h^10*u^2*QLd*QR*LL*
      LLd^2*LR^2*LRd + 13/4*nf^8*T^6*h^10*u^2*QLd*QR*LL^2*LLd*LR*LRd^2 + 7/6*
      nf^8*T^6*h^10*u^2*QLd*QR*LL^2*LLd^3*LR + 7/18*nf^8*T^6*h^10*u^2*QLd*QR*
      LL^3*LRd^3 + 13/12*nf^8*T^6*h^10*u^2*QLd*QR*LL^3*LLd^2*LRd + 13/2*nf^8*
      T^6*h^10*u^2*QLd*QR*QRd^3*LLd*LR*LRd + 7/2*nf^8*T^6*h^10*u^2*QLd*QR*
      QRd^3*LL*LRd^2 + 13/4*nf^8*T^6*h^10*u^2*QLd*QR*QRd^3*LL*LLd^2 + 7*nf^8*
      T^6*h^10*u^2*QLd*QR^2*QRd*LLd*LR^2*LRd + 13/2*nf^8*T^6*h^10*u^2*QLd*QR^2
      *QRd*LL*LR*LRd^2 + 7*nf^8*T^6*h^10*u^2*QLd*QR^2*QRd*LL*LLd^2*LR + 13/2*
      nf^8*T^6*h^10*u^2*QLd*QR^2*QRd*LL^2*LLd*LRd + 143/48*nf^8*T^6*h^10*u^2*
      QLd*QR^2*QRd^4*LLd + 7*nf^8*T^6*h^10*u^2*QLd*QR^3*QRd^2*LLd*LR + 13/2*
      nf^8*T^6*h^10*u^2*QLd*QR^3*QRd^2*LL*LRd + 7/8*nf^8*T^6*h^10*u^2*QLd*QR^4
      *LLd*LR^2 + 7/4*nf^8*T^6*h^10*u^2*QLd*QR^4*LL*LR*LRd + 7/8*nf^8*T^6*h^10
      *u^2*QLd*QR^4*LL^2*LLd + 77/60*nf^8*T^6*h^10*u^2*QLd*QR^5*QRd*LL + 13/24
      *nf^8*T^6*h^10*u^2*QLd^2*QRd*LR^2*LRd^3 + 7/4*nf^8*T^6*h^10*u^2*QLd^2*
      QRd*LLd^2*LR^2*LRd + 13/4*nf^8*T^6*h^10*u^2*QLd^2*QRd*LL*LLd*LR*LRd^2 +
      7/6*nf^8*T^6*h^10*u^2*QLd^2*QRd*LL*LLd^3*LR + 7/12*nf^8*T^6*h^10*u^2*
      QLd^2*QRd*LL^2*LRd^3 + 13/8*nf^8*T^6*h^10*u^2*QLd^2*QRd*LL^2*LLd^2*LRd
       + 35/48*nf^8*T^6*h^10*u^2*QLd^2*QRd^4*LRd^2 + 65/96*nf^8*T^6*h^10*u^2*
      QLd^2*QRd^4*LLd^2 + 39/8*nf^8*T^6*h^10*u^2*QLd^2*QR*QRd^2*LR*LRd^2 + 21/
      4*nf^8*T^6*h^10*u^2*QLd^2*QR*QRd^2*LLd^2*LR + 39/4*nf^8*T^6*h^10*u^2*
      QLd^2*QR*QRd^2*LL*LLd*LRd + 7/4*nf^8*T^6*h^10*u^2*QLd^2*QR^2*LR^2*LRd^2
       + 7/4*nf^8*T^6*h^10*u^2*QLd^2*QR^2*LLd^2*LR^2 + 7*nf^8*T^6*h^10*u^2*
      QLd^2*QR^2*LL*LLd*LR*LRd + 13/8*nf^8*T^6*h^10*u^2*QLd^2*QR^2*LL^2*LRd^2
       + 7/4*nf^8*T^6*h^10*u^2*QLd^2*QR^2*LL^2*LLd^2 + 143/24*nf^8*T^6*h^10*
      u^2*QLd^2*QR^2*QRd^3*LRd + 7*nf^8*T^6*h^10*u^2*QLd^2*QR^3*QRd*LR*LRd + 7
      *nf^8*T^6*h^10*u^2*QLd^2*QR^3*QRd*LL*LLd + 161/48*nf^8*T^6*h^10*u^2*
      QLd^2*QR^4*QRd^2 + 77/120*nf^8*T^6*h^10*u^2*QLd^2*QR^5*LR + 7/12*nf^8*
      T^6*h^10*u^2*QLd^3*LLd*LR^2*LRd^2 + 7/36*nf^8*T^6*h^10*u^2*QLd^3*LLd^3*
      LR^2 + 13/36*nf^8*T^6*h^10*u^2*QLd^3*LL*LR*LRd^3 + 7/6*nf^8*T^6*h^10*u^2
      *QLd^3*LL*LLd^2*LR*LRd + 13/24*nf^8*T^6*h^10*u^2*QLd^3*LL^2*LLd*LRd^2 +
      7/36*nf^8*T^6*h^10*u^2*QLd^3*LL^2*LLd^3 + 65/36*nf^8*T^6*h^10*u^2*QLd^3*
      QRd^3*LLd*LRd + 7*nf^8*T^6*h^10*u^2*QLd^3*QR*QRd*LLd*LR*LRd + 13/4*nf^8*
      T^6*h^10*u^2*QLd^3*QR*QRd*LL*LRd^2 + 7/2*nf^8*T^6*h^10*u^2*QLd^3*QR*QRd*
      LL*LLd^2 + 77/12*nf^8*T^6*h^10*u^2*QLd^3*QR^2*QRd^2*LLd + 7/3*nf^8*T^6*
      h^10*u^2*QLd^3*QR^3*LLd*LR + 7/3*nf^8*T^6*h^10*u^2*QLd^3*QR^3*LL*LRd +
      65/96*nf^8*T^6*h^10*u^2*QLd^4*QRd^2*LRd^2 + 35/48*nf^8*T^6*h^10*u^2*
      QLd^4*QRd^2*LLd^2 + 7/8*nf^8*T^6*h^10*u^2*QLd^4*QR*LR*LRd^2 + 7/8*nf^8*
      T^6*h^10*u^2*QLd^4*QR*LLd^2*LR + 7/4*nf^8*T^6*h^10*u^2*QLd^4*QR*LL*LLd*
      LRd + 77/24*nf^8*T^6*h^10*u^2*QLd^4*QR^2*QRd*LRd + 161/288*nf^8*T^6*h^10
      *u^2*QLd^4*QR^4 + 7/12*nf^8*T^6*h^10*u^2*QLd^5*QRd*LLd*LRd + 77/120*nf^8
      *T^6*h^10*u^2*QLd^5*QR^2*LLd + 7/144*nf^8*T^6*h^10*u^2*QLd^6*LRd^2 + 7/
      144*nf^8*T^6*h^10*u^2*QLd^6*LLd^2 + 13/12*nf^8*T^6*h^10*u^2*QL*QRd*LLd*
      LR^3*LRd^2 + 7/18*nf^8*T^6*h^10*u^2*QL*QRd*LLd^3*LR^3 + 7/6*nf^8*T^6*
      h^10*u^2*QL*QRd*LL*LR^2*LRd^3 + 13/4*nf^8*T^6*h^10*u^2*QL*QRd*LL*LLd^2*
      LR^2*LRd + 7/2*nf^8*T^6*h^10*u^2*QL*QRd*LL^2*LLd*LR*LRd^2 + 13/12*nf^8*
      T^6*h^10*u^2*QL*QRd*LL^2*LLd^3*LR + 7/18*nf^8*T^6*h^10*u^2*QL*QRd*LL^3*
      LRd^3 + 7/6*nf^8*T^6*h^10*u^2*QL*QRd*LL^3*LLd^2*LRd + 7/4*nf^8*T^6*h^10*
      u^2*QL*QRd^4*LLd*LR*LRd + 7/8*nf^8*T^6*h^10*u^2*QL*QRd^4*LL*LRd^2 + 7/8*
      nf^8*T^6*h^10*u^2*QL*QRd^4*LL*LLd^2 + 13/2*nf^8*T^6*h^10*u^2*QL*QR*QRd^2
      *LLd*LR^2*LRd + 7*nf^8*T^6*h^10*u^2*QL*QR*QRd^2*LL*LR*LRd^2 + 13/2*nf^8*
      T^6*h^10*u^2*QL*QR*QRd^2*LL*LLd^2*LR + 7*nf^8*T^6*h^10*u^2*QL*QR*QRd^2*
      LL^2*LLd*LRd + 77/60*nf^8*T^6*h^10*u^2*QL*QR*QRd^5*LLd + 7/6*nf^8*T^6*
      h^10*u^2*QL*QR^2*LLd*LR^3*LRd + 13/8*nf^8*T^6*h^10*u^2*QL*QR^2*LL*LR^2*
      LRd^2 + 7/4*nf^8*T^6*h^10*u^2*QL*QR^2*LL*LLd^2*LR^2 + 13/4*nf^8*T^6*h^10
      *u^2*QL*QR^2*LL^2*LLd*LR*LRd + 7/12*nf^8*T^6*h^10*u^2*QL*QR^2*LL^3*LRd^2
       + 13/24*nf^8*T^6*h^10*u^2*QL*QR^2*LL^3*LLd^2 + 13/2*nf^8*T^6*h^10*u^2*
      QL*QR^2*QRd^3*LLd*LR + 7*nf^8*T^6*h^10*u^2*QL*QR^2*QRd^3*LL*LRd + 7/2*
      nf^8*T^6*h^10*u^2*QL*QR^3*QRd*LLd*LR^2 + 13/2*nf^8*T^6*h^10*u^2*QL*QR^3*
      QRd*LL*LR*LRd + 13/4*nf^8*T^6*h^10*u^2*QL*QR^3*QRd*LL^2*LLd + 143/48*
      nf^8*T^6*h^10*u^2*QL*QR^4*QRd^2*LL + 7/12*nf^8*T^6*h^10*u^2*QL*QR^5*LL*
      LR + 13/36*nf^8*T^6*h^10*u^2*QL*QLd*LR^3*LRd^3 + 7/6*nf^8*T^6*h^10*u^2*
      QL*QLd*LLd^2*LR^3*LRd + 13/4*nf^8*T^6*h^10*u^2*QL*QLd*LL*LLd*LR^2*LRd^2
       + 7/6*nf^8*T^6*h^10*u^2*QL*QLd*LL*LLd^3*LR^2 + 7/6*nf^8*T^6*h^10*u^2*QL
      *QLd*LL^2*LR*LRd^3 + 13/4*nf^8*T^6*h^10*u^2*QL*QLd*LL^2*LLd^2*LR*LRd + 7/
      6*nf^8*T^6*h^10*u^2*QL*QLd*LL^3*LLd*LRd^2 + 13/36*nf^8*T^6*h^10*u^2*QL*
      QLd*LL^3*LLd^3 + 7/2*nf^8*T^6*h^10*u^2*QL*QLd*QRd^3*LR*LRd^2 + 13/4*nf^8
      *T^6*h^10*u^2*QL*QLd*QRd^3*LLd^2*LR + 7*nf^8*T^6*h^10*u^2*QL*QLd*QRd^3*
      LL*LLd*LRd + 13/2*nf^8*T^6*h^10*u^2*QL*QLd*QR*QRd*LR^2*LRd^2 + 7*nf^8*
      T^6*h^10*u^2*QL*QLd*QR*QRd*LLd^2*LR^2 + 26*nf^8*T^6*h^10*u^2*QL*QLd*QR*
      QRd*LL*LLd*LR*LRd + 7*nf^8*T^6*h^10*u^2*QL*QLd*QR*QRd*LL^2*LRd^2 + 13/2*
      nf^8*T^6*h^10*u^2*QL*QLd*QR*QRd*LL^2*LLd^2 + 77/12*nf^8*T^6*h^10*u^2*QL*
      QLd*QR*QRd^4*LRd + 39/2*nf^8*T^6*h^10*u^2*QL*QLd*QR^2*QRd^2*LR*LRd + 39/
      2*nf^8*T^6*h^10*u^2*QL*QLd*QR^2*QRd^2*LL*LLd + 7/2*nf^8*T^6*h^10*u^2*QL*
      QLd*QR^3*LR^2*LRd + 7*nf^8*T^6*h^10*u^2*QL*QLd*QR^3*LL*LLd*LR + 13/4*
      nf^8*T^6*h^10*u^2*QL*QLd*QR^3*LL^2*LRd + 299/36*nf^8*T^6*h^10*u^2*QL*QLd
      *QR^3*QRd^3 + 77/12*nf^8*T^6*h^10*u^2*QL*QLd*QR^4*QRd*LR + 39/4*nf^8*T^6
      *h^10*u^2*QL*QLd^2*QRd^2*LLd*LR*LRd + 21/4*nf^8*T^6*h^10*u^2*QL*QLd^2*
      QRd^2*LL*LRd^2 + 39/8*nf^8*T^6*h^10*u^2*QL*QLd^2*QRd^2*LL*LLd^2 + 7*nf^8
      *T^6*h^10*u^2*QL*QLd^2*QR*LLd*LR^2*LRd + 13/2*nf^8*T^6*h^10*u^2*QL*QLd^2
      *QR*LL*LR*LRd^2 + 7*nf^8*T^6*h^10*u^2*QL*QLd^2*QR*LL*LLd^2*LR + 13/2*
      nf^8*T^6*h^10*u^2*QL*QLd^2*QR*LL^2*LLd*LRd + 143/12*nf^8*T^6*h^10*u^2*QL
      *QLd^2*QR*QRd^3*LLd + 21*nf^8*T^6*h^10*u^2*QL*QLd^2*QR^2*QRd*LLd*LR + 39/
      2*nf^8*T^6*h^10*u^2*QL*QLd^2*QR^2*QRd*LL*LRd + 77/24*nf^8*T^6*h^10*u^2*
      QL*QLd^2*QR^4*LL + 13/4*nf^8*T^6*h^10*u^2*QL*QLd^3*QRd*LR*LRd^2 + 7/2*
      nf^8*T^6*h^10*u^2*QL*QLd^3*QRd*LLd^2*LR + 13/2*nf^8*T^6*h^10*u^2*QL*
      QLd^3*QRd*LL*LLd*LRd + 143/12*nf^8*T^6*h^10*u^2*QL*QLd^3*QR*QRd^2*LRd +
      7*nf^8*T^6*h^10*u^2*QL*QLd^3*QR^2*LR*LRd + 7*nf^8*T^6*h^10*u^2*QL*QLd^3*
      QR^2*LL*LLd + 161/18*nf^8*T^6*h^10*u^2*QL*QLd^3*QR^3*QRd + 7/4*nf^8*T^6*
      h^10*u^2*QL*QLd^4*LLd*LR*LRd + 13/16*nf^8*T^6*h^10*u^2*QL*QLd^4*LL*LRd^2
       + 7/8*nf^8*T^6*h^10*u^2*QL*QLd^4*LL*LLd^2 + 77/12*nf^8*T^6*h^10*u^2*QL*
      QLd^4*QR*QRd*LLd + 77/60*nf^8*T^6*h^10*u^2*QL*QLd^5*QR*LRd + 7/4*nf^8*
      T^6*h^10*u^2*QL^2*QRd^2*LR^2*LRd^2 + 13/8*nf^8*T^6*h^10*u^2*QL^2*QRd^2*
      LLd^2*LR^2 + 7*nf^8*T^6*h^10*u^2*QL^2*QRd^2*LL*LLd*LR*LRd + 7/4*nf^8*T^6
      *h^10*u^2*QL^2*QRd^2*LL^2*LRd^2 + 7/4*nf^8*T^6*h^10*u^2*QL^2*QRd^2*LL^2*
      LLd^2 + 77/120*nf^8*T^6*h^10*u^2*QL^2*QRd^5*LRd + 13/24*nf^8*T^6*h^10*
      u^2*QL^2*QR*LR^3*LRd^2 + 7/12*nf^8*T^6*h^10*u^2*QL^2*QR*LLd^2*LR^3 + 13/
      4*nf^8*T^6*h^10*u^2*QL^2*QR*LL*LLd*LR^2*LRd + 7/4*nf^8*T^6*h^10*u^2*QL^2
      *QR*LL^2*LR*LRd^2 + 13/8*nf^8*T^6*h^10*u^2*QL^2*QR*LL^2*LLd^2*LR + 7/6*
      nf^8*T^6*h^10*u^2*QL^2*QR*LL^3*LLd*LRd + 7*nf^8*T^6*h^10*u^2*QL^2*QR*
      QRd^3*LR*LRd + 7*nf^8*T^6*h^10*u^2*QL^2*QR*QRd^3*LL*LLd + 39/8*nf^8*T^6*
      h^10*u^2*QL^2*QR^2*QRd*LR^2*LRd + 39/4*nf^8*T^6*h^10*u^2*QL^2*QR^2*QRd*
      LL*LLd*LR + 21/4*nf^8*T^6*h^10*u^2*QL^2*QR^2*QRd*LL^2*LRd + 161/48*nf^8*
      T^6*h^10*u^2*QL^2*QR^2*QRd^4 + 143/24*nf^8*T^6*h^10*u^2*QL^2*QR^3*QRd^2*
      LR + 35/48*nf^8*T^6*h^10*u^2*QL^2*QR^4*LR^2 + 65/96*nf^8*T^6*h^10*u^2*
      QL^2*QR^4*LL^2 + 13/2*nf^8*T^6*h^10*u^2*QL^2*QLd*QRd*LLd*LR^2*LRd + 7*
      nf^8*T^6*h^10*u^2*QL^2*QLd*QRd*LL*LR*LRd^2 + 13/2*nf^8*T^6*h^10*u^2*QL^2
      *QLd*QRd*LL*LLd^2*LR + 7*nf^8*T^6*h^10*u^2*QL^2*QLd*QRd*LL^2*LLd*LRd +
      77/24*nf^8*T^6*h^10*u^2*QL^2*QLd*QRd^4*LLd + 39/2*nf^8*T^6*h^10*u^2*QL^2
      *QLd*QR*QRd^2*LLd*LR + 21*nf^8*T^6*h^10*u^2*QL^2*QLd*QR*QRd^2*LL*LRd +
      21/4*nf^8*T^6*h^10*u^2*QL^2*QLd*QR^2*LLd*LR^2 + 39/4*nf^8*T^6*h^10*u^2*
      QL^2*QLd*QR^2*LL*LR*LRd + 39/8*nf^8*T^6*h^10*u^2*QL^2*QLd*QR^2*LL^2*LLd
       + 143/12*nf^8*T^6*h^10*u^2*QL^2*QLd*QR^3*QRd*LL + 13/8*nf^8*T^6*h^10*
      u^2*QL^2*QLd^2*LR^2*LRd^2 + 7/4*nf^8*T^6*h^10*u^2*QL^2*QLd^2*LLd^2*LR^2
       + 13/2*nf^8*T^6*h^10*u^2*QL^2*QLd^2*LL*LLd*LR*LRd + 7/4*nf^8*T^6*h^10*
      u^2*QL^2*QLd^2*LL^2*LRd^2 + 13/8*nf^8*T^6*h^10*u^2*QL^2*QLd^2*LL^2*LLd^2
       + 77/12*nf^8*T^6*h^10*u^2*QL^2*QLd^2*QRd^3*LRd + 39/2*nf^8*T^6*h^10*u^2
      *QL^2*QLd^2*QR*QRd*LR*LRd + 39/2*nf^8*T^6*h^10*u^2*QL^2*QLd^2*QR*QRd*LL*
      LLd + 299/16*nf^8*T^6*h^10*u^2*QL^2*QLd^2*QR^2*QRd^2 + 77/12*nf^8*T^6*
      h^10*u^2*QL^2*QLd^2*QR^3*LR + 143/24*nf^8*T^6*h^10*u^2*QL^2*QLd^3*QRd^2*
      LLd + 7*nf^8*T^6*h^10*u^2*QL^2*QLd^3*QR*LLd*LR + 13/2*nf^8*T^6*h^10*u^2*
      QL^2*QLd^3*QR*LL*LRd + 143/48*nf^8*T^6*h^10*u^2*QL^2*QLd^4*QRd*LRd + 161/
      48*nf^8*T^6*h^10*u^2*QL^2*QLd^4*QR^2 + 77/120*nf^8*T^6*h^10*u^2*QL^2*
      QLd^5*LLd + 13/36*nf^8*T^6*h^10*u^2*QL^3*LLd*LR^3*LRd + 7/12*nf^8*T^6*
      h^10*u^2*QL^3*LL*LR^2*LRd^2 + 13/24*nf^8*T^6*h^10*u^2*QL^3*LL*LLd^2*LR^2
       + 7/6*nf^8*T^6*h^10*u^2*QL^3*LL^2*LLd*LR*LRd + 7/36*nf^8*T^6*h^10*u^2*
      QL^3*LL^3*LRd^2 + 7/36*nf^8*T^6*h^10*u^2*QL^3*LL^3*LLd^2 + 7/3*nf^8*T^6*
      h^10*u^2*QL^3*QRd^3*LLd*LR + 7/3*nf^8*T^6*h^10*u^2*QL^3*QRd^3*LL*LRd +
      13/4*nf^8*T^6*h^10*u^2*QL^3*QR*QRd*LLd*LR^2 + 7*nf^8*T^6*h^10*u^2*QL^3*
      QR*QRd*LL*LR*LRd + 7/2*nf^8*T^6*h^10*u^2*QL^3*QR*QRd*LL^2*LLd + 77/12*
      nf^8*T^6*h^10*u^2*QL^3*QR^2*QRd^2*LL + 65/36*nf^8*T^6*h^10*u^2*QL^3*QR^3
      *LL*LR + 7*nf^8*T^6*h^10*u^2*QL^3*QLd*QRd^2*LR*LRd + 7*nf^8*T^6*h^10*u^2
      *QL^3*QLd*QRd^2*LL*LLd + 13/4*nf^8*T^6*h^10*u^2*QL^3*QLd*QR*LR^2*LRd +
      13/2*nf^8*T^6*h^10*u^2*QL^3*QLd*QR*LL*LLd*LR + 7/2*nf^8*T^6*h^10*u^2*
      QL^3*QLd*QR*LL^2*LRd + 161/18*nf^8*T^6*h^10*u^2*QL^3*QLd*QR*QRd^3 + 143/
      12*nf^8*T^6*h^10*u^2*QL^3*QLd*QR^2*QRd*LR + 13/2*nf^8*T^6*h^10*u^2*QL^3*
      QLd^2*QRd*LLd*LR + 7*nf^8*T^6*h^10*u^2*QL^3*QLd^2*QRd*LL*LRd + 143/24*
      nf^8*T^6*h^10*u^2*QL^3*QLd^2*QR^2*LL + 13/6*nf^8*T^6*h^10*u^2*QL^3*QLd^3
      *LR*LRd + 13/6*nf^8*T^6*h^10*u^2*QL^3*QLd^3*LL*LLd + 299/36*nf^8*T^6*
      h^10*u^2*QL^3*QLd^3*QR*QRd + 7/8*nf^8*T^6*h^10*u^2*QL^4*QRd*LR^2*LRd + 7/
      4*nf^8*T^6*h^10*u^2*QL^4*QRd*LL*LLd*LR + 7/8*nf^8*T^6*h^10*u^2*QL^4*QRd*
      LL^2*LRd + 161/288*nf^8*T^6*h^10*u^2*QL^4*QRd^4 + 77/24*nf^8*T^6*h^10*
      u^2*QL^4*QR*QRd^2*LR + 65/96*nf^8*T^6*h^10*u^2*QL^4*QR^2*LR^2 + 35/48*
      nf^8*T^6*h^10*u^2*QL^4*QR^2*LL^2 + 13/16*nf^8*T^6*h^10*u^2*QL^4*QLd*LLd*
      LR^2 + 7/4*nf^8*T^6*h^10*u^2*QL^4*QLd*LL*LR*LRd + 7/8*nf^8*T^6*h^10*u^2*
      QL^4*QLd*LL^2*LLd + 77/12*nf^8*T^6*h^10*u^2*QL^4*QLd*QR*QRd*LL + 161/48*
      nf^8*T^6*h^10*u^2*QL^4*QLd^2*QRd^2 + 143/48*nf^8*T^6*h^10*u^2*QL^4*QLd^2
      *QR*LR + 299/576*nf^8*T^6*h^10*u^2*QL^4*QLd^4 + 77/120*nf^8*T^6*h^10*u^2
      *QL^5*QRd^2*LL + 7/12*nf^8*T^6*h^10*u^2*QL^5*QR*LL*LR + 77/60*nf^8*T^6*
      h^10*u^2*QL^5*QLd*QRd*LR + 77/120*nf^8*T^6*h^10*u^2*QL^5*QLd^2*LL + 7/
      144*nf^8*T^6*h^10*u^2*QL^6*LR^2 + 7/144*nf^8*T^6*h^10*u^2*QL^6*LL^2 - 7/
      72*nf^9*h^10*LLd*LR^5*LRd^4 - 133/360*nf^9*h^10*LLd^3*LR^5*LRd^2 - 49/
      180*nf^9*h^10*LLd^5*LR^5 - 7/72*nf^9*h^10*LL*LR^4*LRd^5 - 49/72*nf^9*
      h^10*LL*LLd^2*LR^4*LRd^3 - 7/6*nf^9*h^10*LL*LLd^4*LR^4*LRd - 49/72*nf^9*
      h^10*LL^2*LLd*LR^3*LRd^4 - 7/6*nf^9*h^10*LL^2*LLd^3*LR^3*LRd^2 - 133/360
      *nf^9*h^10*LL^2*LLd^5*LR^3 - 133/360*nf^9*h^10*LL^3*LR^2*LRd^5 - 7/6*
      nf^9*h^10*LL^3*LLd^2*LR^2*LRd^3 - 49/72*nf^9*h^10*LL^3*LLd^4*LR^2*LRd -
      7/6*nf^9*h^10*LL^4*LLd*LR*LRd^4 - 49/72*nf^9*h^10*LL^4*LLd^3*LR*LRd^2 -
      7/72*nf^9*h^10*LL^4*LLd^5*LR - 49/180*nf^9*h^10*LL^5*LRd^5 - 133/360*
      nf^9*h^10*LL^5*LLd^2*LRd^3 - 7/72*nf^9*h^10*LL^5*LLd^4*LRd - 7/9*nf^9*
      h^10*QRd^3*LLd^3*LR^3*LRd + 7/72*nf^9*h^10*QRd^3*LL*LR^2*LRd^4 + 7/6*
      nf^9*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 49/72*nf^9*h^10*QRd^3*LL*LLd^4*
      LR^2 - 7/9*nf^9*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 7/9*nf^9*h^10*QRd^3*LL^2*
      LLd^3*LR*LRd - 49/36*nf^9*h^10*QRd^3*LL^3*LRd^4 + 35/36*nf^9*h^10*QRd^3*
      LL^3*LLd^2*LRd^2 + 7/18*nf^9*h^10*QRd^6*LLd*LR*LRd^2 + 7/72*nf^9*h^10*
      QRd^6*LLd^3*LR + 91/72*nf^9*h^10*QRd^6*LL*LLd^2*LRd - 7/6*nf^9*h^10*QR*
      QRd*LLd*LR^4*LRd^3 - 7/2*nf^9*h^10*QR*QRd*LLd^3*LR^4*LRd - 7/6*nf^9*h^10
      *QR*QRd*LL*LR^3*LRd^4 - 14/3*nf^9*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 7/2*
      nf^9*h^10*QR*QRd*LL*LLd^4*LR^3 - 14/3*nf^9*h^10*QR*QRd*LL^2*LLd*LR^2*
      LRd^3 - 14/3*nf^9*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 7/2*nf^9*h^10*QR*QRd
      *LL^3*LR*LRd^4 - 14/3*nf^9*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 7/6*nf^9*
      h^10*QR*QRd*LL^3*LLd^4*LR - 7/2*nf^9*h^10*QR*QRd*LL^4*LLd*LRd^3 - 7/6*
      nf^9*h^10*QR*QRd*LL^4*LLd^3*LRd + 7/8*nf^9*h^10*QR*QRd^4*LLd*LR^2*LRd^2
       - 7/6*nf^9*h^10*QR*QRd^4*LLd^3*LR^2 - 7/6*nf^9*h^10*QR*QRd^4*LL*LR*
      LRd^3 + 7/2*nf^9*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 7/24*nf^9*h^10*QR*QRd^4
      *LL^2*LLd^3 + 7/30*nf^9*h^10*QR*QRd^7*LLd*LRd - 7/2*nf^9*h^10*QR^2*QRd^2
      *LLd*LR^3*LRd^2 - 14/3*nf^9*h^10*QR^2*QRd^2*LLd^3*LR^3 - 7/2*nf^9*h^10*
      QR^2*QRd^2*LL*LR^2*LRd^3 - 7*nf^9*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd - 7*
      nf^9*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - 7/2*nf^9*h^10*QR^2*QRd^2*LL^2*
      LLd^3*LR - 14/3*nf^9*h^10*QR^2*QRd^2*LL^3*LRd^3 - 7/2*nf^9*h^10*QR^2*
      QRd^2*LL^3*LLd^2*LRd + 7/6*nf^9*h^10*QR^2*QRd^5*LLd*LR*LRd + 7/24*nf^9*
      h^10*QR^2*QRd^5*LL*LRd^2 + 7/12*nf^9*h^10*QR^2*QRd^5*LL*LLd^2 + 7/72*
      nf^9*h^10*QR^3*LLd*LR^4*LRd^2 - 49/36*nf^9*h^10*QR^3*LLd^3*LR^4 - 7/9*
      nf^9*h^10*QR^3*LL*LLd^2*LR^3*LRd + 7/6*nf^9*h^10*QR^3*LL^2*LLd*LR^2*
      LRd^2 + 35/36*nf^9*h^10*QR^3*LL^2*LLd^3*LR^2 - 7/9*nf^9*h^10*QR^3*LL^3*
      LR*LRd^3 + 7/9*nf^9*h^10*QR^3*LL^3*LLd^2*LR*LRd - 49/72*nf^9*h^10*QR^3*
      LL^4*LLd*LRd^2 - 7/3*nf^9*h^10*QR^3*QRd^3*LLd*LR^2*LRd - 7/3*nf^9*h^10*
      QR^3*QRd^3*LL*LR*LRd^2 - 7/3*nf^9*h^10*QR^3*QRd^3*LL*LLd^2*LR - 7/3*nf^9
      *h^10*QR^3*QRd^3*LL^2*LLd*LRd - 7/72*nf^9*h^10*QR^3*QRd^6*LLd - 7/6*nf^9
      *h^10*QR^4*QRd*LLd*LR^3*LRd + 7/8*nf^9*h^10*QR^4*QRd*LL*LR^2*LRd^2 + 7/2
      *nf^9*h^10*QR^4*QRd*LL^2*LLd*LR*LRd - 7/6*nf^9*h^10*QR^4*QRd*LL^3*LRd^2
       + 7/24*nf^9*h^10*QR^4*QRd*LL^3*LLd^2 - 7/24*nf^9*h^10*QR^4*QRd^4*LLd*LR
       - 7/24*nf^9*h^10*QR^4*QRd^4*LL*LRd + 7/24*nf^9*h^10*QR^5*QRd^2*LLd*LR^2
       + 7/6*nf^9*h^10*QR^5*QRd^2*LL*LR*LRd + 7/12*nf^9*h^10*QR^5*QRd^2*LL^2*
      LLd + 7/18*nf^9*h^10*QR^6*LL*LR^2*LRd + 91/72*nf^9*h^10*QR^6*LL^2*LLd*LR
       + 7/72*nf^9*h^10*QR^6*LL^3*LRd - 7/72*nf^9*h^10*QR^6*QRd^3*LL + 7/30*
      nf^9*h^10*QR^7*QRd*LL*LR - 35/72*nf^9*h^10*QLd*QRd^2*LR^3*LRd^4 - 7/3*
      nf^9*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 175/72*nf^9*h^10*QLd*QRd^2*LLd^4*
      LR^3 - 7/3*nf^9*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 14/3*nf^9*h^10*QLd*
      QRd^2*LL*LLd^3*LR^2*LRd - 7/2*nf^9*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 7/4*
      nf^9*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 7/4*nf^9*h^10*QLd*QRd^2*LL^2*
      LLd^4*LR - 35/9*nf^9*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 7/9*nf^9*h^10*QLd*
      QRd^2*LL^3*LLd^3*LRd - 7/18*nf^9*h^10*QLd*QRd^5*LR*LRd^3 + 7/6*nf^9*h^10
      *QLd*QRd^5*LLd^2*LR*LRd + 7/6*nf^9*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 7/18*
      nf^9*h^10*QLd*QRd^5*LL*LLd^3 - 7/24*nf^9*h^10*QLd*QR*LR^4*LRd^4 - 49/24*
      nf^9*h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 49/12*nf^9*h^10*QLd*QR*LLd^4*LR^4 -
      7/3*nf^9*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 28/3*nf^9*h^10*QLd*QR*LL*LLd^3*
      LR^3*LRd - 49/24*nf^9*h^10*QLd*QR*LL^2*LR^2*LRd^4 - 7/2*nf^9*h^10*QLd*QR
      *LL^2*LLd^2*LR^2*LRd^2 - 49/24*nf^9*h^10*QLd*QR*LL^2*LLd^4*LR^2 - 14/3*
      nf^9*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 - 7/3*nf^9*h^10*QLd*QR*LL^3*LLd^3*LR*
      LRd - 7/6*nf^9*h^10*QLd*QR*LL^4*LRd^4 - 49/24*nf^9*h^10*QLd*QR*LL^4*
      LLd^2*LRd^2 - 7/24*nf^9*h^10*QLd*QR*LL^4*LLd^4 - 7/3*nf^9*h^10*QLd*QR*
      QRd^3*LR^2*LRd^3 - 7*nf^9*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 7*nf^9*h^10
      *QLd*QR*QRd^3*LL*LLd^3*LR - 7*nf^9*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 7/30*
      nf^9*h^10*QLd*QR*QRd^6*LRd^2 + 7/24*nf^9*h^10*QLd*QR*QRd^6*LLd^2 - 7/3*
      nf^9*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 56/3*nf^9*h^10*QLd*QR^2*QRd*LLd^2*
      LR^3*LRd - 7*nf^9*h^10*QLd*QR^2*QRd*LL*LLd*LR^2*LRd^2 - 56/3*nf^9*h^10*
      QLd*QR^2*QRd*LL*LLd^3*LR^2 - 28/3*nf^9*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3
       - 7*nf^9*h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd - 28/3*nf^9*h^10*QLd*QR^2*
      QRd*LL^3*LLd*LRd^2 - 7/3*nf^9*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 35/24*nf^9*
      h^10*QLd*QR^2*QRd^4*LR*LRd^2 - 7/2*nf^9*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 7/
      2*nf^9*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 7/2*nf^9*h^10*QLd*QR^3*QRd^2*
      LR^2*LRd^2 - 14*nf^9*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 7*nf^9*h^10*QLd*
      QR^3*QRd^2*LL^2*LRd^2 - 7/2*nf^9*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 - 7/18*
      nf^9*h^10*QLd*QR^3*QRd^5*LRd + 35/24*nf^9*h^10*QLd*QR^4*LR^3*LRd^2 - 49/
      12*nf^9*h^10*QLd*QR^4*LLd^2*LR^3 + 7/2*nf^9*h^10*QLd*QR^4*LL*LLd*LR^2*
      LRd + 7/4*nf^9*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 63/8*nf^9*h^10*QLd*QR^4*
      LL^2*LLd^2*LR + 7/6*nf^9*h^10*QLd*QR^4*LL^3*LLd*LRd - 7/6*nf^9*h^10*QLd*
      QR^4*QRd^3*LR*LRd - 7/6*nf^9*h^10*QLd*QR^4*QRd^3*LL*LLd - 7/30*nf^9*h^10
      *QLd*QR^5*QRd*LR^2*LRd + 14/3*nf^9*h^10*QLd*QR^5*QRd*LL*LLd*LR + 7/6*
      nf^9*h^10*QLd*QR^5*QRd*LL^2*LRd - 7/8*nf^9*h^10*QLd*QR^5*QRd^4 + 7/72*
      nf^9*h^10*QLd*QR^6*QRd^2*LR + 21/40*nf^9*h^10*QLd*QR^7*LL^2 - 7/9*nf^9*
      h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 35/9*nf^9*h^10*QLd^2*QRd*LLd^3*LR^3*LRd
       - 7/4*nf^9*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 7/4*nf^9*h^10*QLd^2*QRd*LL*
      LLd^2*LR^2*LRd^2 - 7/2*nf^9*h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 14/3*nf^9*
      h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 - 7/3*nf^9*h^10*QLd^2*QRd*LL^2*LLd^3*LR
      *LRd - 175/72*nf^9*h^10*QLd^2*QRd*LL^3*LRd^4 - 7/3*nf^9*h^10*QLd^2*QRd*
      LL^3*LLd^2*LRd^2 - 35/72*nf^9*h^10*QLd^2*QRd*LL^3*LLd^4 + 7/24*nf^9*h^10
      *QLd^2*QRd^4*LLd*LR*LRd^2 - 49/36*nf^9*h^10*QLd^2*QRd^4*LLd^3*LR - 175/
      72*nf^9*h^10*QLd^2*QRd^4*LL*LRd^3 + 7/4*nf^9*h^10*QLd^2*QRd^4*LL*LLd^2*
      LRd - 7/2*nf^9*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 203/12*nf^9*h^10*
      QLd^2*QR*QRd^2*LLd^3*LR^2 - 28/3*nf^9*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 -
      7*nf^9*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd - 35/4*nf^9*h^10*QLd^2*QR*
      QRd^2*LL^2*LLd*LRd^2 - 14/3*nf^9*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 7/6*
      nf^9*h^10*QLd^2*QR*QRd^5*LLd*LRd + 7/6*nf^9*h^10*QLd^2*QR^2*LLd*LR^3*
      LRd^2 - 49/3*nf^9*h^10*QLd^2*QR^2*LLd^3*LR^3 - 7/6*nf^9*h^10*QLd^2*QR^2*
      LL*LR^2*LRd^3 - 14*nf^9*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 7/6*nf^9*
      h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 7/3*nf^9*h^10*QLd^2*QR^2*LL^3*LRd^3 - 7/
      6*nf^9*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 14/3*nf^9*h^10*QLd^2*QR^2*QRd^3*
      LL*LRd^2 - 77/12*nf^9*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 14*nf^9*h^10*
      QLd^2*QR^3*QRd*LLd*LR^2*LRd - 14*nf^9*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR -
      14/9*nf^9*h^10*QLd^2*QR^3*QRd^4*LLd - 49/24*nf^9*h^10*QLd^2*QR^4*QRd^2*
      LLd*LR - 49/24*nf^9*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 49/60*nf^9*h^10*QLd^2
      *QR^5*LLd*LR^2 + 21/10*nf^9*h^10*QLd^2*QR^5*LL*LR*LRd + 133/24*nf^9*h^10
      *QLd^2*QR^5*LL^2*LLd - 7/9*nf^9*h^10*QLd^2*QR^6*QRd*LL + 35/36*nf^9*h^10
      *QLd^3*LLd^2*LR^3*LRd^2 - 49/36*nf^9*h^10*QLd^3*LLd^4*LR^3 + 7/9*nf^9*
      h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 7/9*nf^9*h^10*QLd^3*LL*LLd^3*LR^2*LRd -
      49/72*nf^9*h^10*QLd^3*LL^2*LR*LRd^4 + 7/6*nf^9*h^10*QLd^3*LL^2*LLd^2*LR*
      LRd^2 + 7/72*nf^9*h^10*QLd^3*LL^2*LLd^4*LR - 7/9*nf^9*h^10*QLd^3*LL^3*
      LLd*LRd^3 - 14/9*nf^9*h^10*QLd^3*QRd^3*LR*LRd^3 - 7/9*nf^9*h^10*QLd^3*
      QRd^3*LLd^2*LR*LRd - 7/9*nf^9*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 - 14/9*nf^9*
      h^10*QLd^3*QRd^3*LL*LLd^3 - 7*nf^9*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd + 7*
      nf^9*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 - 28/3*nf^9*h^10*QLd^3*QR*QRd*LL*
      LLd^3*LR - 14/3*nf^9*h^10*QLd^3*QR*QRd*LL^2*LRd^3 - 35/24*nf^9*h^10*
      QLd^3*QR*QRd^4*LRd^2 - 7/4*nf^9*h^10*QLd^3*QR*QRd^4*LLd^2 + 7/6*nf^9*
      h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 175/12*nf^9*h^10*QLd^3*QR^2*QRd^2*LLd^2
      *LR + 7/3*nf^9*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 35/6*nf^9*h^10*QLd^3*
      QR^3*LR^2*LRd^2 - 49/3*nf^9*h^10*QLd^3*QR^3*LLd^2*LR^2 + 35/6*nf^9*h^10*
      QLd^3*QR^3*LL^2*LLd^2 - 7/3*nf^9*h^10*QLd^3*QR^3*QRd^3*LRd - 7/2*nf^9*
      h^10*QLd^3*QR^4*QRd*LR*LRd - 7/2*nf^9*h^10*QLd^3*QR^4*QRd*LL*LLd - 133/
      40*nf^9*h^10*QLd^3*QR^5*QRd^2 - 49/36*nf^9*h^10*QLd^3*QR^6*LR + 7/4*nf^9
      *h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 175/72*nf^9*h^10*QLd^4*QRd^2*LLd^3*LR
       - 49/36*nf^9*h^10*QLd^4*QRd^2*LL*LRd^3 + 7/24*nf^9*h^10*QLd^4*QRd^2*LL*
      LLd^2*LRd + 63/8*nf^9*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 49/12*nf^9*h^10*
      QLd^4*QR*LLd^3*LR^2 + 7/6*nf^9*h^10*QLd^4*QR*LL*LR*LRd^3 + 7/2*nf^9*h^10
      *QLd^4*QR*LL*LLd^2*LR*LRd + 7/4*nf^9*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 35/
      24*nf^9*h^10*QLd^4*QR*LL^2*LLd^3 + 7/6*nf^9*h^10*QLd^4*QR*QRd^3*LLd*LRd
       + 35/6*nf^9*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 35/24*nf^9*h^10*QLd^4*QR^2
      *QRd*LL*LRd^2 - 7/2*nf^9*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 245/72*nf^9*h^10
      *QLd^4*QR^3*QRd^2*LLd - 49/12*nf^9*h^10*QLd^4*QR^4*LLd*LR - 7/6*nf^9*
      h^10*QLd^4*QR^4*LL*LRd + 7/18*nf^9*h^10*QLd^5*QRd*LR*LRd^3 + 7/6*nf^9*
      h^10*QLd^5*QRd*LLd^2*LR*LRd + 7/6*nf^9*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 7/
      18*nf^9*h^10*QLd^5*QRd*LL*LLd^3 + 7/12*nf^9*h^10*QLd^5*QR*QRd^2*LRd^2 -
      203/120*nf^9*h^10*QLd^5*QR*QRd^2*LLd^2 + 133/24*nf^9*h^10*QLd^5*QR^2*LR*
      LRd^2 - 49/60*nf^9*h^10*QLd^5*QR^2*LLd^2*LR + 21/10*nf^9*h^10*QLd^5*QR^2
      *LL*LLd*LRd - 35/18*nf^9*h^10*QLd^5*QR^3*QRd*LRd - 49/20*nf^9*h^10*QLd^5
      *QR^5 + 91/72*nf^9*h^10*QLd^6*LLd*LR*LRd^2 + 7/72*nf^9*h^10*QLd^6*LL*
      LRd^3 + 7/18*nf^9*h^10*QLd^6*LL*LLd^2*LRd + 7/6*nf^9*h^10*QLd^6*QR*QRd*
      LLd*LRd - 49/36*nf^9*h^10*QLd^6*QR^3*LLd + 21/40*nf^9*h^10*QLd^7*QR*
      LRd^2 - 7/24*nf^9*h^10*QL*QRd*LR^4*LRd^4 - 49/24*nf^9*h^10*QL*QRd*LLd^2*
      LR^4*LRd^2 - 7/6*nf^9*h^10*QL*QRd*LLd^4*LR^4 - 7/3*nf^9*h^10*QL*QRd*LL*
      LLd*LR^3*LRd^3 - 14/3*nf^9*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 49/24*nf^9*
      h^10*QL*QRd*LL^2*LR^2*LRd^4 - 7/2*nf^9*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2
       - 49/24*nf^9*h^10*QL*QRd*LL^2*LLd^4*LR^2 - 28/3*nf^9*h^10*QL*QRd*LL^3*
      LLd*LR*LRd^3 - 7/3*nf^9*h^10*QL*QRd*LL^3*LLd^3*LR*LRd - 49/12*nf^9*h^10*
      QL*QRd*LL^4*LRd^4 - 49/24*nf^9*h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 7/24*nf^9*
      h^10*QL*QRd*LL^4*LLd^4 + 35/24*nf^9*h^10*QL*QRd^4*LR^2*LRd^3 + 7/4*nf^9*
      h^10*QL*QRd^4*LLd^2*LR^2*LRd + 7/2*nf^9*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 +
      7/6*nf^9*h^10*QL*QRd^4*LL*LLd^3*LR - 49/12*nf^9*h^10*QL*QRd^4*LL^2*LRd^3
       + 63/8*nf^9*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 21/40*nf^9*h^10*QL*QRd^7*
      LLd^2 - 7/3*nf^9*h^10*QL*QR*QRd^2*LR^3*LRd^3 - 28/3*nf^9*h^10*QL*QR*
      QRd^2*LLd^2*LR^3*LRd - 7*nf^9*h^10*QL*QR*QRd^2*LL*LLd*LR^2*LRd^2 - 28/3*
      nf^9*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 - 56/3*nf^9*h^10*QL*QR*QRd^2*LL^2*LR
      *LRd^3 - 7*nf^9*h^10*QL*QR*QRd^2*LL^2*LLd^2*LR*LRd - 56/3*nf^9*h^10*QL*
      QR*QRd^2*LL^3*LLd*LRd^2 - 7/3*nf^9*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 7/30*
      nf^9*h^10*QL*QR*QRd^5*LR*LRd^2 + 7/6*nf^9*h^10*QL*QR*QRd^5*LLd^2*LR + 14/
      3*nf^9*h^10*QL*QR*QRd^5*LL*LLd*LRd - 35/72*nf^9*h^10*QL*QR^2*LR^4*LRd^3
       - 7/2*nf^9*h^10*QL*QR^2*LLd^2*LR^4*LRd - 7/3*nf^9*h^10*QL*QR^2*LL*LLd*
      LR^3*LRd^2 - 35/9*nf^9*h^10*QL*QR^2*LL*LLd^3*LR^3 - 7/3*nf^9*h^10*QL*
      QR^2*LL^2*LR^2*LRd^3 - 7/4*nf^9*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd - 14/3*
      nf^9*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 - 7/9*nf^9*h^10*QL*QR^2*LL^3*LLd^3*
      LR - 175/72*nf^9*h^10*QL*QR^2*LL^4*LRd^3 - 7/4*nf^9*h^10*QL*QR^2*LL^4*
      LLd^2*LRd - 7/2*nf^9*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 - 7*nf^9*h^10*QL*QR^2
      *QRd^3*LLd^2*LR^2 - 14*nf^9*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 7/2*nf^9*
      h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 7/72*nf^9*h^10*QL*QR^2*QRd^6*LRd - 7/3*
      nf^9*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 7*nf^9*h^10*QL*QR^3*QRd*LLd^2*LR^3 -
      7*nf^9*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 7*nf^9*h^10*QL*QR^3*QRd*LL^3*LLd
      *LRd - 7/6*nf^9*h^10*QL*QR^3*QRd^4*LR*LRd - 7/6*nf^9*h^10*QL*QR^3*QRd^4*
      LL*LLd - 35/24*nf^9*h^10*QL*QR^4*QRd^2*LR^2*LRd + 7/2*nf^9*h^10*QL*QR^4*
      QRd^2*LL*LLd*LR - 7/2*nf^9*h^10*QL*QR^4*QRd^2*LL^2*LRd - 7/8*nf^9*h^10*
      QL*QR^4*QRd^5 - 7/18*nf^9*h^10*QL*QR^5*LR^3*LRd + 7/6*nf^9*h^10*QL*QR^5*
      LL*LLd*LR^2 + 7/6*nf^9*h^10*QL*QR^5*LL^2*LR*LRd + 7/18*nf^9*h^10*QL*QR^5
      *LL^3*LLd - 7/18*nf^9*h^10*QL*QR^5*QRd^3*LR - 7/30*nf^9*h^10*QL*QR^6*QRd
      *LR^2 + 7/24*nf^9*h^10*QL*QR^6*QRd*LL^2 - 7/6*nf^9*h^10*QL*QLd*LLd*LR^4*
      LRd^3 - 7/2*nf^9*h^10*QL*QLd*LLd^3*LR^4*LRd - 7/6*nf^9*h^10*QL*QLd*LL*
      LR^3*LRd^4 - 14/3*nf^9*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 - 7/2*nf^9*h^10*
      QL*QLd*LL*LLd^4*LR^3 - 14/3*nf^9*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 14/3*
      nf^9*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd - 7/2*nf^9*h^10*QL*QLd*LL^3*LR*
      LRd^4 - 14/3*nf^9*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 - 7/6*nf^9*h^10*QL*QLd
      *LL^3*LLd^4*LR - 7/2*nf^9*h^10*QL*QLd*LL^4*LLd*LRd^3 - 7/6*nf^9*h^10*QL*
      QLd*LL^4*LLd^3*LRd - 14/3*nf^9*h^10*QL*QLd*QRd^3*LLd^3*LR^2 - 28/3*nf^9*
      h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 7*nf^9*h^10*QL*QLd*QRd^3*LL*LLd^2*LR*LRd
       - 7*nf^9*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 7/6*nf^9*h^10*QL*QLd*QRd^6*
      LLd*LRd - 14*nf^9*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 - 56/3*nf^9*h^10*QL*
      QLd*QR*QRd*LLd^3*LR^3 - 14*nf^9*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 - 28*
      nf^9*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd - 28*nf^9*h^10*QL*QLd*QR*QRd*
      LL^2*LLd*LR*LRd^2 - 14*nf^9*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR - 56/3*nf^9
      *h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 14*nf^9*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*
      LRd + 7*nf^9*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd - 35/6*nf^9*h^10*QL*QLd*QR*
      QRd^4*LL*LRd^2 + 7/2*nf^9*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 - 21*nf^9*h^10*
      QL*QLd*QR^2*QRd^2*LLd*LR^2*LRd - 21*nf^9*h^10*QL*QLd*QR^2*QRd^2*LL*LR*
      LRd^2 - 21*nf^9*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR - 21*nf^9*h^10*QL*QLd
      *QR^2*QRd^2*LL^2*LLd*LRd - 7/6*nf^9*h^10*QL*QLd*QR^2*QRd^5*LLd - 28/3*
      nf^9*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 7*nf^9*h^10*QL*QLd*QR^3*LL*LLd^2*
      LR^2 + 7*nf^9*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd - 14/3*nf^9*h^10*QL*QLd*
      QR^3*LL^3*LRd^2 - 7/3*nf^9*h^10*QL*QLd*QR^3*QRd^3*LLd*LR - 7/3*nf^9*h^10
      *QL*QLd*QR^3*QRd^3*LL*LRd - 35/6*nf^9*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 7*
      nf^9*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 7/2*nf^9*h^10*QL*QLd*QR^4*QRd*LL^2
      *LLd - 7/6*nf^9*h^10*QL*QLd*QR^5*QRd^2*LL + 7/6*nf^9*h^10*QL*QLd*QR^6*LL
      *LR - 14/3*nf^9*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 - 35/4*nf^9*h^10*QL*QLd^2
      *QRd^2*LLd^2*LR^2*LRd - 7*nf^9*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 - 28/
      3*nf^9*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR - 203/12*nf^9*h^10*QL*QLd^2*QRd^2
      *LL^2*LRd^3 - 7/2*nf^9*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd - 203/120*nf^9
      *h^10*QL*QLd^2*QRd^5*LRd^2 + 7/12*nf^9*h^10*QL*QLd^2*QRd^5*LLd^2 - 7/3*
      nf^9*h^10*QL*QLd^2*QR*LR^3*LRd^3 - 56/3*nf^9*h^10*QL*QLd^2*QR*LLd^2*LR^3
      *LRd - 7*nf^9*h^10*QL*QLd^2*QR*LL*LLd*LR^2*LRd^2 - 56/3*nf^9*h^10*QL*
      QLd^2*QR*LL*LLd^3*LR^2 - 28/3*nf^9*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 7*
      nf^9*h^10*QL*QLd^2*QR*LL^2*LLd^2*LR*LRd - 28/3*nf^9*h^10*QL*QLd^2*QR*
      LL^3*LLd*LRd^2 - 7/3*nf^9*h^10*QL*QLd^2*QR*LL^3*LLd^3 - 28/3*nf^9*h^10*
      QL*QLd^2*QR*QRd^3*LR*LRd^2 - 35/3*nf^9*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR
       + 7*nf^9*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd - 21/2*nf^9*h^10*QL*QLd^2*
      QR^2*QRd*LR^2*LRd^2 - 42*nf^9*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 - 21*
      nf^9*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 - 21/2*nf^9*h^10*QL*QLd^2*QR^2*
      QRd*LL^2*LLd^2 - 7/4*nf^9*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 14/3*nf^9*h^10*
      QL*QLd^2*QR^3*QRd^2*LR*LRd - 14/3*nf^9*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd
       - 7/2*nf^9*h^10*QL*QLd^2*QR^4*LR^2*LRd + 35/6*nf^9*h^10*QL*QLd^2*QR^4*
      LL*LLd*LR + 35/24*nf^9*h^10*QL*QLd^2*QR^4*LL^2*LRd - 49/8*nf^9*h^10*QL*
      QLd^2*QR^4*QRd^3 - 7/2*nf^9*h^10*QL*QLd^2*QR^5*QRd*LR - 7*nf^9*h^10*QL*
      QLd^3*QRd*LLd^3*LR^2 - 7*nf^9*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 - 7*nf^9*
      h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 - 7/3*nf^9*h^10*QL*QLd^3*QRd*LL^2*LLd^3
       + 7/6*nf^9*h^10*QL*QLd^3*QRd^4*LLd*LRd + 7*nf^9*h^10*QL*QLd^3*QR*QRd^2*
      LLd*LR*LRd - 35/3*nf^9*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 28/3*nf^9*h^10*
      QL*QLd^3*QR*QRd^2*LL*LLd^2 - 14*nf^9*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd -
      14*nf^9*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR - 28/9*nf^9*h^10*QL*QLd^3*QR^2*
      QRd^3*LLd - 28/3*nf^9*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 14/3*nf^9*h^10*QL*
      QLd^3*QR^3*QRd*LL*LRd - 35/18*nf^9*h^10*QL*QLd^3*QR^5*LL + 7/24*nf^9*
      h^10*QL*QLd^4*LR^2*LRd^3 + 7/2*nf^9*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 - 7/6*
      nf^9*h^10*QL*QLd^4*LL*LLd^3*LR - 7/6*nf^9*h^10*QL*QLd^4*LL^2*LRd^3 + 7/8
      *nf^9*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 7/4*nf^9*h^10*QL*QLd^4*QRd^3*LRd^2
       - 35/24*nf^9*h^10*QL*QLd^4*QRd^3*LLd^2 + 7/2*nf^9*h^10*QL*QLd^4*QR*QRd*
      LR*LRd^2 - 35/6*nf^9*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 7*nf^9*h^10*QL*
      QLd^4*QR*QRd*LL*LLd*LRd - 77/24*nf^9*h^10*QL*QLd^4*QR^2*QRd^2*LRd - 7/2*
      nf^9*h^10*QL*QLd^4*QR^3*LR*LRd - 7/2*nf^9*h^10*QL*QLd^4*QR^3*LL*LLd - 21/
      2*nf^9*h^10*QL*QLd^4*QR^4*QRd + 7/6*nf^9*h^10*QL*QLd^5*QRd^2*LLd*LRd +
      14/3*nf^9*h^10*QL*QLd^5*QR*LLd*LR*LRd + 7/6*nf^9*h^10*QL*QLd^5*QR*LL*
      LRd^2 - 7/30*nf^9*h^10*QL*QLd^5*QR*LL*LLd^2 - 7/2*nf^9*h^10*QL*QLd^5*
      QR^2*QRd*LLd + 7/24*nf^9*h^10*QL*QLd^6*QRd*LRd^2 - 7/30*nf^9*h^10*QL*
      QLd^6*QRd*LLd^2 - 7/9*nf^9*h^10*QL*QLd^6*QR^2*LRd + 7/30*nf^9*h^10*QL*
      QLd^7*LLd*LRd - 7/6*nf^9*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 7/3*nf^9*h^10*
      QL^2*QRd^2*LLd^3*LR^3 + 7/6*nf^9*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 - 14*nf^9
      *h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 7/6*nf^9*h^10*QL^2*QRd^2*LL^2*LLd^3
      *LR - 49/3*nf^9*h^10*QL^2*QRd^2*LL^3*LRd^3 + 7/6*nf^9*h^10*QL^2*QRd^2*
      LL^3*LLd^2*LRd + 21/10*nf^9*h^10*QL^2*QRd^5*LLd*LR*LRd - 49/60*nf^9*h^10
      *QL^2*QRd^5*LL*LRd^2 + 133/24*nf^9*h^10*QL^2*QRd^5*LL*LLd^2 - 7/4*nf^9*
      h^10*QL^2*QR*LLd*LR^4*LRd^2 - 175/72*nf^9*h^10*QL^2*QR*LLd^3*LR^4 - 7/9*
      nf^9*h^10*QL^2*QR*LL*LR^3*LRd^3 - 14/3*nf^9*h^10*QL^2*QR*LL*LLd^2*LR^3*
      LRd - 7/4*nf^9*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 7/3*nf^9*h^10*QL^2*QR*
      LL^2*LLd^3*LR^2 - 35/9*nf^9*h^10*QL^2*QR*LL^3*LR*LRd^3 - 7/3*nf^9*h^10*
      QL^2*QR*LL^3*LLd^2*LR*LRd - 7/2*nf^9*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 35/72
      *nf^9*h^10*QL^2*QR*LL^4*LLd^3 - 14*nf^9*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2
       - 14*nf^9*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd - 7/9*nf^9*h^10*QL^2*QR*QRd^6
      *LLd - 28/3*nf^9*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd - 7/2*nf^9*h^10*QL^2*
      QR^2*QRd*LL*LR^2*LRd^2 - 35/4*nf^9*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 7*
      nf^9*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd - 203/12*nf^9*h^10*QL^2*QR^2*QRd
      *LL^3*LRd^2 - 14/3*nf^9*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 - 49/24*nf^9*h^10*
      QL^2*QR^2*QRd^4*LLd*LR - 49/24*nf^9*h^10*QL^2*QR^2*QRd^4*LL*LRd - 14/3*
      nf^9*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 77/12*nf^9*h^10*QL^2*QR^3*QRd^2*
      LL^2*LLd - 175/72*nf^9*h^10*QL^2*QR^4*LLd*LR^3 + 7/24*nf^9*h^10*QL^2*
      QR^4*LL*LR^2*LRd + 7/4*nf^9*h^10*QL^2*QR^4*LL^2*LLd*LR - 49/36*nf^9*h^10
      *QL^2*QR^4*LL^3*LRd - 14/9*nf^9*h^10*QL^2*QR^4*QRd^3*LL + 7/6*nf^9*h^10*
      QL^2*QR^5*QRd*LL*LR - 7/3*nf^9*h^10*QL^2*QLd*QRd*LR^3*LRd^3 - 28/3*nf^9*
      h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd - 7*nf^9*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*
      LRd^2 - 28/3*nf^9*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 - 56/3*nf^9*h^10*QL^2*
      QLd*QRd*LL^2*LR*LRd^3 - 7*nf^9*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd - 56/
      3*nf^9*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 - 7/3*nf^9*h^10*QL^2*QLd*QRd*
      LL^3*LLd^3 - 7/2*nf^9*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 35/24*nf^9*h^10*
      QL^2*QLd*QRd^4*LLd^2*LR + 35/6*nf^9*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd - 21/
      2*nf^9*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 - 21*nf^9*h^10*QL^2*QLd*QR*
      QRd^2*LLd^2*LR^2 - 42*nf^9*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 - 21/2*nf^9
      *h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 - 7/2*nf^9*h^10*QL^2*QLd*QR*QRd^5*LRd
       - 14/3*nf^9*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 203/12*nf^9*h^10*QL^2*QLd*
      QR^2*LLd^2*LR^3 - 7*nf^9*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd - 35/4*nf^9*
      h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 - 7/2*nf^9*h^10*QL^2*QLd*QR^2*LL^2*
      LLd^2*LR - 28/3*nf^9*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd - 14/3*nf^9*h^10*
      QL^2*QLd*QR^2*QRd^3*LR*LRd - 14/3*nf^9*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd
       - 28/3*nf^9*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 7*nf^9*h^10*QL^2*QLd*QR^3
      *QRd*LL*LLd*LR - 35/3*nf^9*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 49/8*nf^9*
      h^10*QL^2*QLd*QR^3*QRd^4 - 7/4*nf^9*h^10*QL^2*QLd*QR^4*QRd^2*LR - 203/
      120*nf^9*h^10*QL^2*QLd*QR^5*LR^2 + 7/12*nf^9*h^10*QL^2*QLd*QR^5*LL^2 - 7/
      2*nf^9*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 14/3*nf^9*h^10*QL^2*QLd^2*LLd^3*
      LR^3 - 7/2*nf^9*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 7*nf^9*h^10*QL^2*QLd^2*
      LL*LLd^2*LR^2*LRd - 7*nf^9*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 - 7/2*nf^9*
      h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 14/3*nf^9*h^10*QL^2*QLd^2*LL^3*LRd^3 - 7/
      2*nf^9*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 7/3*nf^9*h^10*QL^2*QLd^2*QRd^3*
      LLd*LR*LRd - 175/12*nf^9*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 7/6*nf^9*h^10*
      QL^2*QLd^2*QRd^3*LL*LLd^2 - 21*nf^9*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*LRd
       - 21*nf^9*h^10*QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 - 21*nf^9*h^10*QL^2*QLd^2*
      QR*QRd*LL*LLd^2*LR - 21*nf^9*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*LRd - 77/24
      *nf^9*h^10*QL^2*QLd^2*QR*QRd^4*LLd - 7/2*nf^9*h^10*QL^2*QLd^2*QR^2*QRd^2
      *LLd*LR - 7/2*nf^9*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 175/12*nf^9*h^10*
      QL^2*QLd^2*QR^3*LLd*LR^2 + 7/3*nf^9*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 7/6
      *nf^9*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 77/24*nf^9*h^10*QL^2*QLd^2*QR^4*
      QRd*LL - 77/12*nf^9*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 14/3*nf^9*h^10*QL^2
      *QLd^3*QRd^2*LLd^2*LR - 7/2*nf^9*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 - 14*nf^9
      *h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 7*nf^9*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 -
      7/2*nf^9*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 28/9*nf^9*h^10*QL^2*QLd^3*QR*
      QRd^3*LRd - 14/3*nf^9*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd - 14/3*nf^9*h^10*
      QL^2*QLd^3*QR^2*QRd*LL*LLd - 21/2*nf^9*h^10*QL^2*QLd^3*QR^3*QRd^2 - 245/
      72*nf^9*h^10*QL^2*QLd^3*QR^4*LR + 7/2*nf^9*h^10*QL^2*QLd^4*QRd*LLd*LR*
      LRd - 7/2*nf^9*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 35/24*nf^9*h^10*QL^2*QLd^4
      *QRd*LL*LLd^2 - 7/4*nf^9*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 49/24*nf^9*h^10*
      QL^2*QLd^4*QR^2*LLd*LR - 49/24*nf^9*h^10*QL^2*QLd^4*QR^2*LL*LRd + 7/12*
      nf^9*h^10*QL^2*QLd^5*LR*LRd^2 + 7/24*nf^9*h^10*QL^2*QLd^5*LLd^2*LR + 7/6
      *nf^9*h^10*QL^2*QLd^5*LL*LLd*LRd - 7/6*nf^9*h^10*QL^2*QLd^5*QR*QRd*LRd
       - 133/40*nf^9*h^10*QL^2*QLd^5*QR^3 + 7/72*nf^9*h^10*QL^2*QLd^6*QR*LLd
       - 49/72*nf^9*h^10*QL^3*LLd^2*LR^4*LRd + 7/9*nf^9*h^10*QL^3*LL*LLd*LR^3*
      LRd^2 - 7/9*nf^9*h^10*QL^3*LL*LLd^3*LR^3 + 35/36*nf^9*h^10*QL^3*LL^2*
      LR^2*LRd^3 + 7/6*nf^9*h^10*QL^3*LL^2*LLd^2*LR^2*LRd - 7/9*nf^9*h^10*QL^3
      *LL^3*LLd*LR*LRd^2 - 49/36*nf^9*h^10*QL^3*LL^4*LRd^3 + 7/72*nf^9*h^10*
      QL^3*LL^4*LLd^2*LRd + 35/6*nf^9*h^10*QL^3*QRd^3*LR^2*LRd^2 - 49/3*nf^9*
      h^10*QL^3*QRd^3*LL^2*LRd^2 + 35/6*nf^9*h^10*QL^3*QRd^3*LL^2*LLd^2 - 49/
      36*nf^9*h^10*QL^3*QRd^6*LRd - 14/3*nf^9*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 7*
      nf^9*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd - 7*nf^9*h^10*QL^3*QR*QRd*LL^2*LR*
      LRd^2 - 28/3*nf^9*h^10*QL^3*QR*QRd*LL^3*LLd*LRd - 7/2*nf^9*h^10*QL^3*QR*
      QRd^4*LR*LRd - 7/2*nf^9*h^10*QL^3*QR*QRd^4*LL*LLd + 7/6*nf^9*h^10*QL^3*
      QR^2*QRd^2*LR^2*LRd + 7/3*nf^9*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 175/12*
      nf^9*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 133/40*nf^9*h^10*QL^3*QR^2*QRd^5 -
      14/9*nf^9*h^10*QL^3*QR^3*LR^3*LRd - 7/9*nf^9*h^10*QL^3*QR^3*LL*LLd*LR^2
       - 7/9*nf^9*h^10*QL^3*QR^3*LL^2*LR*LRd - 14/9*nf^9*h^10*QL^3*QR^3*LL^3*
      LLd - 7/3*nf^9*h^10*QL^3*QR^3*QRd^3*LR - 35/24*nf^9*h^10*QL^3*QR^4*QRd*
      LR^2 - 7/4*nf^9*h^10*QL^3*QR^4*QRd*LL^2 - 14*nf^9*h^10*QL^3*QLd*QRd^2*LL
      *LR*LRd^2 - 14*nf^9*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd - 35/18*nf^9*h^10*
      QL^3*QLd*QRd^5*LLd - 7*nf^9*h^10*QL^3*QLd*QR*LLd*LR^3*LRd - 7*nf^9*h^10*
      QL^3*QLd*QR*LL*LLd^2*LR^2 - 7*nf^9*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 7/3*
      nf^9*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 14/3*nf^9*h^10*QL^3*QLd*QR*QRd^3*LLd*
      LR - 28/3*nf^9*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 35/3*nf^9*h^10*QL^3*QLd*
      QR^2*QRd*LLd*LR^2 + 7*nf^9*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 28/3*nf^9*
      h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd - 28/9*nf^9*h^10*QL^3*QLd*QR^3*QRd^2*LL
       + 7/6*nf^9*h^10*QL^3*QLd*QR^4*LL*LR - 7/2*nf^9*h^10*QL^3*QLd^2*QRd*LR^2
      *LRd^2 - 7*nf^9*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 - 14*nf^9*h^10*QL^3*QLd^2
      *QRd*LL^2*LRd^2 - 7/2*nf^9*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 - 245/72*nf^9*
      h^10*QL^3*QLd^2*QRd^4*LRd - 14/3*nf^9*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd -
      14/3*nf^9*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd - 77/12*nf^9*h^10*QL^3*QLd^2*
      QR^2*LR^2*LRd - 14/3*nf^9*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 21/2*nf^9*h^10
      *QL^3*QLd^2*QR^2*QRd^3 - 28/9*nf^9*h^10*QL^3*QLd^2*QR^3*QRd*LR - 7/3*
      nf^9*h^10*QL^3*QLd^3*LLd*LR^2*LRd - 7/3*nf^9*h^10*QL^3*QLd^3*LL*LR*LRd^2
       - 7/3*nf^9*h^10*QL^3*QLd^3*LL*LLd^2*LR - 7/3*nf^9*h^10*QL^3*QLd^3*LL^2*
      LLd*LRd - 7/3*nf^9*h^10*QL^3*QLd^3*QRd^3*LLd - 7/3*nf^9*h^10*QL^3*QLd^3*
      QR*QRd*LLd*LR - 7/3*nf^9*h^10*QL^3*QLd^3*QR*QRd*LL*LRd - 7/3*nf^9*h^10*
      QL^3*QLd^3*QR^3*LL - 14/9*nf^9*h^10*QL^3*QLd^4*QRd^2*LRd - 7/6*nf^9*h^10
      *QL^3*QLd^4*QR*LR*LRd - 7/6*nf^9*h^10*QL^3*QLd^4*QR*LL*LLd - 49/8*nf^9*
      h^10*QL^3*QLd^4*QR^2*QRd - 7/18*nf^9*h^10*QL^3*QLd^5*QRd*LLd - 7/72*nf^9
      *h^10*QL^3*QLd^6*LRd + 7/6*nf^9*h^10*QL^4*QRd*LLd*LR^3*LRd + 63/8*nf^9*
      h^10*QL^4*QRd*LL*LR^2*LRd^2 + 7/4*nf^9*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 7/2
      *nf^9*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 49/12*nf^9*h^10*QL^4*QRd*LL^3*
      LRd^2 + 35/24*nf^9*h^10*QL^4*QRd*LL^3*LLd^2 - 7/6*nf^9*h^10*QL^4*QRd^4*
      LLd*LR - 49/12*nf^9*h^10*QL^4*QRd^4*LL*LRd + 35/24*nf^9*h^10*QL^4*QR*
      QRd^2*LLd*LR^2 + 35/6*nf^9*h^10*QL^4*QR*QRd^2*LL*LR*LRd - 7/2*nf^9*h^10*
      QL^4*QR*QRd^2*LL^2*LLd - 49/36*nf^9*h^10*QL^4*QR^2*LLd*LR^3 + 7/4*nf^9*
      h^10*QL^4*QR^2*LL*LR^2*LRd + 7/24*nf^9*h^10*QL^4*QR^2*LL^2*LLd*LR - 175/
      72*nf^9*h^10*QL^4*QR^2*LL^3*LRd - 245/72*nf^9*h^10*QL^4*QR^2*QRd^3*LL +
      7/6*nf^9*h^10*QL^4*QR^3*QRd*LL*LR + 7/24*nf^9*h^10*QL^4*QLd*LR^3*LRd^2
       - 7/6*nf^9*h^10*QL^4*QLd*LLd^2*LR^3 + 7/2*nf^9*h^10*QL^4*QLd*LL*LLd*
      LR^2*LRd + 7/8*nf^9*h^10*QL^4*QLd*LL^2*LLd^2*LR - 7/6*nf^9*h^10*QL^4*QLd
      *LL^3*LLd*LRd - 7/2*nf^9*h^10*QL^4*QLd*QRd^3*LR*LRd - 7/2*nf^9*h^10*QL^4
      *QLd*QRd^3*LL*LLd + 7/2*nf^9*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 7*nf^9*h^10
      *QL^4*QLd*QR*QRd*LL*LLd*LR - 35/6*nf^9*h^10*QL^4*QLd*QR*QRd*LL^2*LRd -
      21/2*nf^9*h^10*QL^4*QLd*QR*QRd^4 - 77/24*nf^9*h^10*QL^4*QLd*QR^2*QRd^2*
      LR - 7/4*nf^9*h^10*QL^4*QLd*QR^3*LR^2 - 35/24*nf^9*h^10*QL^4*QLd*QR^3*
      LL^2 - 49/24*nf^9*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 49/24*nf^9*h^10*QL^4*
      QLd^2*QRd^2*LL*LRd - 7/2*nf^9*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 7/2*nf^9*
      h^10*QL^4*QLd^2*QR*LL*LR*LRd - 35/24*nf^9*h^10*QL^4*QLd^2*QR*LL^2*LLd -
      7/4*nf^9*h^10*QL^4*QLd^2*QR^2*QRd*LL - 7/6*nf^9*h^10*QL^4*QLd^3*QRd*LR*
      LRd - 7/6*nf^9*h^10*QL^4*QLd^3*QRd*LL*LLd - 49/8*nf^9*h^10*QL^4*QLd^3*QR
      *QRd^2 - 14/9*nf^9*h^10*QL^4*QLd^3*QR^2*LR - 7/24*nf^9*h^10*QL^4*QLd^4*
      LLd*LR - 7/24*nf^9*h^10*QL^4*QLd^4*LL*LRd - 7/8*nf^9*h^10*QL^4*QLd^5*QR
       + 133/24*nf^9*h^10*QL^5*QRd^2*LR^2*LRd + 21/10*nf^9*h^10*QL^5*QRd^2*LL*
      LLd*LR - 49/60*nf^9*h^10*QL^5*QRd^2*LL^2*LRd - 49/20*nf^9*h^10*QL^5*
      QRd^5 + 7/18*nf^9*h^10*QL^5*QR*LR^3*LRd + 7/6*nf^9*h^10*QL^5*QR*LL*LLd*
      LR^2 + 7/6*nf^9*h^10*QL^5*QR*LL^2*LR*LRd - 7/18*nf^9*h^10*QL^5*QR*LL^3*
      LLd - 35/18*nf^9*h^10*QL^5*QR*QRd^3*LR + 7/12*nf^9*h^10*QL^5*QR^2*QRd*
      LR^2 - 203/120*nf^9*h^10*QL^5*QR^2*QRd*LL^2 + 7/6*nf^9*h^10*QL^5*QLd*QRd
      *LLd*LR^2 + 14/3*nf^9*h^10*QL^5*QLd*QRd*LL*LR*LRd - 7/30*nf^9*h^10*QL^5*
      QLd*QRd*LL^2*LLd - 7/2*nf^9*h^10*QL^5*QLd*QR*QRd^2*LL + 7/6*nf^9*h^10*
      QL^5*QLd*QR^2*LL*LR + 7/12*nf^9*h^10*QL^5*QLd^2*LR^2*LRd + 7/6*nf^9*h^10
      *QL^5*QLd^2*LL*LLd*LR + 7/24*nf^9*h^10*QL^5*QLd^2*LL^2*LRd - 133/40*nf^9
      *h^10*QL^5*QLd^2*QRd^3 - 7/6*nf^9*h^10*QL^5*QLd^2*QR*QRd*LR - 7/18*nf^9*
      h^10*QL^5*QLd^3*QR*LL - 7/8*nf^9*h^10*QL^5*QLd^4*QRd + 7/72*nf^9*h^10*
      QL^6*LLd*LR^3 + 91/72*nf^9*h^10*QL^6*LL*LR^2*LRd + 7/18*nf^9*h^10*QL^6*
      LL^2*LLd*LR - 49/36*nf^9*h^10*QL^6*QRd^3*LL + 7/6*nf^9*h^10*QL^6*QR*QRd*
      LL*LR - 7/9*nf^9*h^10*QL^6*QLd*QRd^2*LR + 7/24*nf^9*h^10*QL^6*QLd*QR*
      LR^2 - 7/30*nf^9*h^10*QL^6*QLd*QR*LL^2 + 7/72*nf^9*h^10*QL^6*QLd^2*QRd*
      LL - 7/72*nf^9*h^10*QL^6*QLd^3*LR + 21/40*nf^9*h^10*QL^7*QRd*LR^2 + 7/30
      *nf^9*h^10*QL^7*QLd*LL*LR - 17/72*nf^9*T*h^10*LLd*LR^5*LRd^4 - 323/360*
      nf^9*T*h^10*LLd^3*LR^5*LRd^2 - 119/180*nf^9*T*h^10*LLd^5*LR^5 - 17/72*
      nf^9*T*h^10*LL*LR^4*LRd^5 - 119/72*nf^9*T*h^10*LL*LLd^2*LR^4*LRd^3 - 17/
      6*nf^9*T*h^10*LL*LLd^4*LR^4*LRd - 119/72*nf^9*T*h^10*LL^2*LLd*LR^3*LRd^4
       - 17/6*nf^9*T*h^10*LL^2*LLd^3*LR^3*LRd^2 - 323/360*nf^9*T*h^10*LL^2*
      LLd^5*LR^3 - 323/360*nf^9*T*h^10*LL^3*LR^2*LRd^5 - 17/6*nf^9*T*h^10*LL^3
      *LLd^2*LR^2*LRd^3 - 119/72*nf^9*T*h^10*LL^3*LLd^4*LR^2*LRd - 17/6*nf^9*T
      *h^10*LL^4*LLd*LR*LRd^4 - 119/72*nf^9*T*h^10*LL^4*LLd^3*LR*LRd^2 - 17/72
      *nf^9*T*h^10*LL^4*LLd^5*LR - 119/180*nf^9*T*h^10*LL^5*LRd^5 - 323/360*
      nf^9*T*h^10*LL^5*LLd^2*LRd^3 - 17/72*nf^9*T*h^10*LL^5*LLd^4*LRd - 17/9*
      nf^9*T*h^10*QRd^3*LLd^3*LR^3*LRd + 17/72*nf^9*T*h^10*QRd^3*LL*LR^2*LRd^4
       + 17/6*nf^9*T*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 119/72*nf^9*T*h^10*QRd^3
      *LL*LLd^4*LR^2 - 17/9*nf^9*T*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 17/9*nf^9*T*
      h^10*QRd^3*LL^2*LLd^3*LR*LRd - 119/36*nf^9*T*h^10*QRd^3*LL^3*LRd^4 + 85/
      36*nf^9*T*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 17/18*nf^9*T*h^10*QRd^6*LLd*LR*
      LRd^2 + 17/72*nf^9*T*h^10*QRd^6*LLd^3*LR + 221/72*nf^9*T*h^10*QRd^6*LL*
      LLd^2*LRd - 17/6*nf^9*T*h^10*QR*QRd*LLd*LR^4*LRd^3 - 17/2*nf^9*T*h^10*QR
      *QRd*LLd^3*LR^4*LRd - 17/6*nf^9*T*h^10*QR*QRd*LL*LR^3*LRd^4 - 34/3*nf^9*
      T*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 17/2*nf^9*T*h^10*QR*QRd*LL*LLd^4*
      LR^3 - 34/3*nf^9*T*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 - 34/3*nf^9*T*h^10*QR
      *QRd*LL^2*LLd^3*LR^2*LRd - 17/2*nf^9*T*h^10*QR*QRd*LL^3*LR*LRd^4 - 34/3*
      nf^9*T*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 17/6*nf^9*T*h^10*QR*QRd*LL^3*
      LLd^4*LR - 17/2*nf^9*T*h^10*QR*QRd*LL^4*LLd*LRd^3 - 17/6*nf^9*T*h^10*QR*
      QRd*LL^4*LLd^3*LRd + 17/8*nf^9*T*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 17/6*
      nf^9*T*h^10*QR*QRd^4*LLd^3*LR^2 - 17/6*nf^9*T*h^10*QR*QRd^4*LL*LR*LRd^3
       + 17/2*nf^9*T*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 17/24*nf^9*T*h^10*QR*
      QRd^4*LL^2*LLd^3 + 17/30*nf^9*T*h^10*QR*QRd^7*LLd*LRd - 17/2*nf^9*T*h^10
      *QR^2*QRd^2*LLd*LR^3*LRd^2 - 34/3*nf^9*T*h^10*QR^2*QRd^2*LLd^3*LR^3 - 17/
      2*nf^9*T*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 17*nf^9*T*h^10*QR^2*QRd^2*LL*
      LLd^2*LR^2*LRd - 17*nf^9*T*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - 17/2*nf^9
      *T*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 34/3*nf^9*T*h^10*QR^2*QRd^2*LL^3*
      LRd^3 - 17/2*nf^9*T*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 17/6*nf^9*T*h^10*
      QR^2*QRd^5*LLd*LR*LRd + 17/24*nf^9*T*h^10*QR^2*QRd^5*LL*LRd^2 + 17/12*
      nf^9*T*h^10*QR^2*QRd^5*LL*LLd^2 + 17/72*nf^9*T*h^10*QR^3*LLd*LR^4*LRd^2
       - 119/36*nf^9*T*h^10*QR^3*LLd^3*LR^4 - 17/9*nf^9*T*h^10*QR^3*LL*LLd^2*
      LR^3*LRd + 17/6*nf^9*T*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 85/36*nf^9*T*h^10
      *QR^3*LL^2*LLd^3*LR^2 - 17/9*nf^9*T*h^10*QR^3*LL^3*LR*LRd^3 + 17/9*nf^9*
      T*h^10*QR^3*LL^3*LLd^2*LR*LRd - 119/72*nf^9*T*h^10*QR^3*LL^4*LLd*LRd^2
       - 17/3*nf^9*T*h^10*QR^3*QRd^3*LLd*LR^2*LRd - 17/3*nf^9*T*h^10*QR^3*
      QRd^3*LL*LR*LRd^2 - 17/3*nf^9*T*h^10*QR^3*QRd^3*LL*LLd^2*LR - 17/3*nf^9*
      T*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 17/72*nf^9*T*h^10*QR^3*QRd^6*LLd - 17/6
      *nf^9*T*h^10*QR^4*QRd*LLd*LR^3*LRd + 17/8*nf^9*T*h^10*QR^4*QRd*LL*LR^2*
      LRd^2 + 17/2*nf^9*T*h^10*QR^4*QRd*LL^2*LLd*LR*LRd - 17/6*nf^9*T*h^10*
      QR^4*QRd*LL^3*LRd^2 + 17/24*nf^9*T*h^10*QR^4*QRd*LL^3*LLd^2 - 17/24*nf^9
      *T*h^10*QR^4*QRd^4*LLd*LR - 17/24*nf^9*T*h^10*QR^4*QRd^4*LL*LRd + 17/24*
      nf^9*T*h^10*QR^5*QRd^2*LLd*LR^2 + 17/6*nf^9*T*h^10*QR^5*QRd^2*LL*LR*LRd
       + 17/12*nf^9*T*h^10*QR^5*QRd^2*LL^2*LLd + 17/18*nf^9*T*h^10*QR^6*LL*
      LR^2*LRd + 221/72*nf^9*T*h^10*QR^6*LL^2*LLd*LR + 17/72*nf^9*T*h^10*QR^6*
      LL^3*LRd - 17/72*nf^9*T*h^10*QR^6*QRd^3*LL + 17/30*nf^9*T*h^10*QR^7*QRd*
      LL*LR - 85/72*nf^9*T*h^10*QLd*QRd^2*LR^3*LRd^4 - 17/3*nf^9*T*h^10*QLd*
      QRd^2*LLd^2*LR^3*LRd^2 - 425/72*nf^9*T*h^10*QLd*QRd^2*LLd^4*LR^3 - 17/3*
      nf^9*T*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 34/3*nf^9*T*h^10*QLd*QRd^2*LL*
      LLd^3*LR^2*LRd - 17/2*nf^9*T*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 17/4*nf^9*T*
      h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 17/4*nf^9*T*h^10*QLd*QRd^2*LL^2*
      LLd^4*LR - 85/9*nf^9*T*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 17/9*nf^9*T*h^10*
      QLd*QRd^2*LL^3*LLd^3*LRd - 17/18*nf^9*T*h^10*QLd*QRd^5*LR*LRd^3 + 17/6*
      nf^9*T*h^10*QLd*QRd^5*LLd^2*LR*LRd + 17/6*nf^9*T*h^10*QLd*QRd^5*LL*LLd*
      LRd^2 + 17/18*nf^9*T*h^10*QLd*QRd^5*LL*LLd^3 - 17/24*nf^9*T*h^10*QLd*QR*
      LR^4*LRd^4 - 119/24*nf^9*T*h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 119/12*nf^9*T*
      h^10*QLd*QR*LLd^4*LR^4 - 17/3*nf^9*T*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 68/
      3*nf^9*T*h^10*QLd*QR*LL*LLd^3*LR^3*LRd - 119/24*nf^9*T*h^10*QLd*QR*LL^2*
      LR^2*LRd^4 - 17/2*nf^9*T*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 119/24*nf^9
      *T*h^10*QLd*QR*LL^2*LLd^4*LR^2 - 34/3*nf^9*T*h^10*QLd*QR*LL^3*LLd*LR*
      LRd^3 - 17/3*nf^9*T*h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 17/6*nf^9*T*h^10*QLd
      *QR*LL^4*LRd^4 - 119/24*nf^9*T*h^10*QLd*QR*LL^4*LLd^2*LRd^2 - 17/24*nf^9
      *T*h^10*QLd*QR*LL^4*LLd^4 - 17/3*nf^9*T*h^10*QLd*QR*QRd^3*LR^2*LRd^3 -
      17*nf^9*T*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 17*nf^9*T*h^10*QLd*QR*QRd^3
      *LL*LLd^3*LR - 17*nf^9*T*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 17/30*nf^9*T*
      h^10*QLd*QR*QRd^6*LRd^2 + 17/24*nf^9*T*h^10*QLd*QR*QRd^6*LLd^2 - 17/3*
      nf^9*T*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 136/3*nf^9*T*h^10*QLd*QR^2*QRd*
      LLd^2*LR^3*LRd - 17*nf^9*T*h^10*QLd*QR^2*QRd*LL*LLd*LR^2*LRd^2 - 136/3*
      nf^9*T*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 68/3*nf^9*T*h^10*QLd*QR^2*QRd*
      LL^2*LR*LRd^3 - 17*nf^9*T*h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd - 68/3*
      nf^9*T*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 - 17/3*nf^9*T*h^10*QLd*QR^2*QRd*
      LL^3*LLd^3 - 85/24*nf^9*T*h^10*QLd*QR^2*QRd^4*LR*LRd^2 - 17/2*nf^9*T*
      h^10*QLd*QR^2*QRd^4*LLd^2*LR + 17/2*nf^9*T*h^10*QLd*QR^2*QRd^4*LL*LLd*
      LRd - 17/2*nf^9*T*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 - 34*nf^9*T*h^10*QLd*
      QR^3*QRd^2*LLd^2*LR^2 - 17*nf^9*T*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 - 17/2*
      nf^9*T*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 - 17/18*nf^9*T*h^10*QLd*QR^3*QRd^5
      *LRd + 85/24*nf^9*T*h^10*QLd*QR^4*LR^3*LRd^2 - 119/12*nf^9*T*h^10*QLd*
      QR^4*LLd^2*LR^3 + 17/2*nf^9*T*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 17/4*nf^9*
      T*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 153/8*nf^9*T*h^10*QLd*QR^4*LL^2*LLd^2*LR
       + 17/6*nf^9*T*h^10*QLd*QR^4*LL^3*LLd*LRd - 17/6*nf^9*T*h^10*QLd*QR^4*
      QRd^3*LR*LRd - 17/6*nf^9*T*h^10*QLd*QR^4*QRd^3*LL*LLd - 17/30*nf^9*T*
      h^10*QLd*QR^5*QRd*LR^2*LRd + 34/3*nf^9*T*h^10*QLd*QR^5*QRd*LL*LLd*LR +
      17/6*nf^9*T*h^10*QLd*QR^5*QRd*LL^2*LRd - 17/8*nf^9*T*h^10*QLd*QR^5*QRd^4
       + 17/72*nf^9*T*h^10*QLd*QR^6*QRd^2*LR + 51/40*nf^9*T*h^10*QLd*QR^7*LL^2
       - 17/9*nf^9*T*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 85/9*nf^9*T*h^10*QLd^2*
      QRd*LLd^3*LR^3*LRd - 17/4*nf^9*T*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 17/4*
      nf^9*T*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 - 17/2*nf^9*T*h^10*QLd^2*QRd*
      LL*LLd^4*LR^2 - 34/3*nf^9*T*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 - 17/3*nf^9
      *T*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd - 425/72*nf^9*T*h^10*QLd^2*QRd*LL^3*
      LRd^4 - 17/3*nf^9*T*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 85/72*nf^9*T*h^10*
      QLd^2*QRd*LL^3*LLd^4 + 17/24*nf^9*T*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 - 119/
      36*nf^9*T*h^10*QLd^2*QRd^4*LLd^3*LR - 425/72*nf^9*T*h^10*QLd^2*QRd^4*LL*
      LRd^3 + 17/4*nf^9*T*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 17/2*nf^9*T*h^10*
      QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 493/12*nf^9*T*h^10*QLd^2*QR*QRd^2*LLd^3*
      LR^2 - 68/3*nf^9*T*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 17*nf^9*T*h^10*
      QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd - 85/4*nf^9*T*h^10*QLd^2*QR*QRd^2*LL^2*
      LLd*LRd^2 - 34/3*nf^9*T*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 17/6*nf^9*T*
      h^10*QLd^2*QR*QRd^5*LLd*LRd + 17/6*nf^9*T*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2
       - 119/3*nf^9*T*h^10*QLd^2*QR^2*LLd^3*LR^3 - 17/6*nf^9*T*h^10*QLd^2*QR^2
      *LL*LR^2*LRd^3 - 34*nf^9*T*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 17/6*nf^9
      *T*h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 17/3*nf^9*T*h^10*QLd^2*QR^2*LL^3*
      LRd^3 - 17/6*nf^9*T*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 34/3*nf^9*T*h^10*
      QLd^2*QR^2*QRd^3*LL*LRd^2 - 187/12*nf^9*T*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2
       - 34*nf^9*T*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd - 34*nf^9*T*h^10*QLd^2*
      QR^3*QRd*LL*LLd^2*LR - 34/9*nf^9*T*h^10*QLd^2*QR^3*QRd^4*LLd - 119/24*
      nf^9*T*h^10*QLd^2*QR^4*QRd^2*LLd*LR - 119/24*nf^9*T*h^10*QLd^2*QR^4*
      QRd^2*LL*LRd - 119/60*nf^9*T*h^10*QLd^2*QR^5*LLd*LR^2 + 51/10*nf^9*T*
      h^10*QLd^2*QR^5*LL*LR*LRd + 323/24*nf^9*T*h^10*QLd^2*QR^5*LL^2*LLd - 17/
      9*nf^9*T*h^10*QLd^2*QR^6*QRd*LL + 85/36*nf^9*T*h^10*QLd^3*LLd^2*LR^3*
      LRd^2 - 119/36*nf^9*T*h^10*QLd^3*LLd^4*LR^3 + 17/9*nf^9*T*h^10*QLd^3*LL*
      LLd*LR^2*LRd^3 - 17/9*nf^9*T*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 119/72*nf^9*
      T*h^10*QLd^3*LL^2*LR*LRd^4 + 17/6*nf^9*T*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2
       + 17/72*nf^9*T*h^10*QLd^3*LL^2*LLd^4*LR - 17/9*nf^9*T*h^10*QLd^3*LL^3*
      LLd*LRd^3 - 34/9*nf^9*T*h^10*QLd^3*QRd^3*LR*LRd^3 - 17/9*nf^9*T*h^10*
      QLd^3*QRd^3*LLd^2*LR*LRd - 17/9*nf^9*T*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 -
      34/9*nf^9*T*h^10*QLd^3*QRd^3*LL*LLd^3 - 17*nf^9*T*h^10*QLd^3*QR*QRd*
      LLd^2*LR^2*LRd + 17*nf^9*T*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 - 68/3*nf^9
      *T*h^10*QLd^3*QR*QRd*LL*LLd^3*LR - 34/3*nf^9*T*h^10*QLd^3*QR*QRd*LL^2*
      LRd^3 - 85/24*nf^9*T*h^10*QLd^3*QR*QRd^4*LRd^2 - 17/4*nf^9*T*h^10*QLd^3*
      QR*QRd^4*LLd^2 + 17/6*nf^9*T*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 425/12*
      nf^9*T*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 17/3*nf^9*T*h^10*QLd^3*QR^2*
      QRd^2*LL*LLd*LRd + 85/6*nf^9*T*h^10*QLd^3*QR^3*LR^2*LRd^2 - 119/3*nf^9*T
      *h^10*QLd^3*QR^3*LLd^2*LR^2 + 85/6*nf^9*T*h^10*QLd^3*QR^3*LL^2*LLd^2 -
      17/3*nf^9*T*h^10*QLd^3*QR^3*QRd^3*LRd - 17/2*nf^9*T*h^10*QLd^3*QR^4*QRd*
      LR*LRd - 17/2*nf^9*T*h^10*QLd^3*QR^4*QRd*LL*LLd - 323/40*nf^9*T*h^10*
      QLd^3*QR^5*QRd^2 - 119/36*nf^9*T*h^10*QLd^3*QR^6*LR + 17/4*nf^9*T*h^10*
      QLd^4*QRd^2*LLd*LR*LRd^2 - 425/72*nf^9*T*h^10*QLd^4*QRd^2*LLd^3*LR - 119/
      36*nf^9*T*h^10*QLd^4*QRd^2*LL*LRd^3 + 17/24*nf^9*T*h^10*QLd^4*QRd^2*LL*
      LLd^2*LRd + 153/8*nf^9*T*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 119/12*nf^9*T*
      h^10*QLd^4*QR*LLd^3*LR^2 + 17/6*nf^9*T*h^10*QLd^4*QR*LL*LR*LRd^3 + 17/2*
      nf^9*T*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 17/4*nf^9*T*h^10*QLd^4*QR*LL^2*
      LLd*LRd^2 + 85/24*nf^9*T*h^10*QLd^4*QR*LL^2*LLd^3 + 17/6*nf^9*T*h^10*
      QLd^4*QR*QRd^3*LLd*LRd + 85/6*nf^9*T*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 85/
      24*nf^9*T*h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 17/2*nf^9*T*h^10*QLd^4*QR^2*QRd
      *LL*LLd^2 - 595/72*nf^9*T*h^10*QLd^4*QR^3*QRd^2*LLd - 119/12*nf^9*T*h^10
      *QLd^4*QR^4*LLd*LR - 17/6*nf^9*T*h^10*QLd^4*QR^4*LL*LRd + 17/18*nf^9*T*
      h^10*QLd^5*QRd*LR*LRd^3 + 17/6*nf^9*T*h^10*QLd^5*QRd*LLd^2*LR*LRd + 17/6
      *nf^9*T*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 17/18*nf^9*T*h^10*QLd^5*QRd*LL*
      LLd^3 + 17/12*nf^9*T*h^10*QLd^5*QR*QRd^2*LRd^2 - 493/120*nf^9*T*h^10*
      QLd^5*QR*QRd^2*LLd^2 + 323/24*nf^9*T*h^10*QLd^5*QR^2*LR*LRd^2 - 119/60*
      nf^9*T*h^10*QLd^5*QR^2*LLd^2*LR + 51/10*nf^9*T*h^10*QLd^5*QR^2*LL*LLd*
      LRd - 85/18*nf^9*T*h^10*QLd^5*QR^3*QRd*LRd - 119/20*nf^9*T*h^10*QLd^5*
      QR^5 + 221/72*nf^9*T*h^10*QLd^6*LLd*LR*LRd^2 + 17/72*nf^9*T*h^10*QLd^6*
      LL*LRd^3 + 17/18*nf^9*T*h^10*QLd^6*LL*LLd^2*LRd + 17/6*nf^9*T*h^10*QLd^6
      *QR*QRd*LLd*LRd - 119/36*nf^9*T*h^10*QLd^6*QR^3*LLd + 51/40*nf^9*T*h^10*
      QLd^7*QR*LRd^2 - 17/24*nf^9*T*h^10*QL*QRd*LR^4*LRd^4 - 119/24*nf^9*T*
      h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 17/6*nf^9*T*h^10*QL*QRd*LLd^4*LR^4 - 17/3
      *nf^9*T*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 34/3*nf^9*T*h^10*QL*QRd*LL*LLd^3
      *LR^3*LRd - 119/24*nf^9*T*h^10*QL*QRd*LL^2*LR^2*LRd^4 - 17/2*nf^9*T*h^10
      *QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 119/24*nf^9*T*h^10*QL*QRd*LL^2*LLd^4*
      LR^2 - 68/3*nf^9*T*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 - 17/3*nf^9*T*h^10*QL*
      QRd*LL^3*LLd^3*LR*LRd - 119/12*nf^9*T*h^10*QL*QRd*LL^4*LRd^4 - 119/24*
      nf^9*T*h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 17/24*nf^9*T*h^10*QL*QRd*LL^4*
      LLd^4 + 85/24*nf^9*T*h^10*QL*QRd^4*LR^2*LRd^3 + 17/4*nf^9*T*h^10*QL*
      QRd^4*LLd^2*LR^2*LRd + 17/2*nf^9*T*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 17/6*
      nf^9*T*h^10*QL*QRd^4*LL*LLd^3*LR - 119/12*nf^9*T*h^10*QL*QRd^4*LL^2*
      LRd^3 + 153/8*nf^9*T*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 51/40*nf^9*T*h^10*QL
      *QRd^7*LLd^2 - 17/3*nf^9*T*h^10*QL*QR*QRd^2*LR^3*LRd^3 - 68/3*nf^9*T*
      h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd - 17*nf^9*T*h^10*QL*QR*QRd^2*LL*LLd*LR^2
      *LRd^2 - 68/3*nf^9*T*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 - 136/3*nf^9*T*h^10*
      QL*QR*QRd^2*LL^2*LR*LRd^3 - 17*nf^9*T*h^10*QL*QR*QRd^2*LL^2*LLd^2*LR*LRd
       - 136/3*nf^9*T*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 - 17/3*nf^9*T*h^10*QL*QR
      *QRd^2*LL^3*LLd^3 - 17/30*nf^9*T*h^10*QL*QR*QRd^5*LR*LRd^2 + 17/6*nf^9*T
      *h^10*QL*QR*QRd^5*LLd^2*LR + 34/3*nf^9*T*h^10*QL*QR*QRd^5*LL*LLd*LRd -
      85/72*nf^9*T*h^10*QL*QR^2*LR^4*LRd^3 - 17/2*nf^9*T*h^10*QL*QR^2*LLd^2*
      LR^4*LRd - 17/3*nf^9*T*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 - 85/9*nf^9*T*h^10
      *QL*QR^2*LL*LLd^3*LR^3 - 17/3*nf^9*T*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 17/4
      *nf^9*T*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd - 34/3*nf^9*T*h^10*QL*QR^2*LL^3
      *LLd*LR*LRd^2 - 17/9*nf^9*T*h^10*QL*QR^2*LL^3*LLd^3*LR - 425/72*nf^9*T*
      h^10*QL*QR^2*LL^4*LRd^3 - 17/4*nf^9*T*h^10*QL*QR^2*LL^4*LLd^2*LRd - 17/2
      *nf^9*T*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 - 17*nf^9*T*h^10*QL*QR^2*QRd^3*
      LLd^2*LR^2 - 34*nf^9*T*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 17/2*nf^9*T*h^10*
      QL*QR^2*QRd^3*LL^2*LLd^2 + 17/72*nf^9*T*h^10*QL*QR^2*QRd^6*LRd - 17/3*
      nf^9*T*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 17*nf^9*T*h^10*QL*QR^3*QRd*LLd^2*
      LR^3 - 17*nf^9*T*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 17*nf^9*T*h^10*QL*QR^3
      *QRd*LL^3*LLd*LRd - 17/6*nf^9*T*h^10*QL*QR^3*QRd^4*LR*LRd - 17/6*nf^9*T*
      h^10*QL*QR^3*QRd^4*LL*LLd - 85/24*nf^9*T*h^10*QL*QR^4*QRd^2*LR^2*LRd +
      17/2*nf^9*T*h^10*QL*QR^4*QRd^2*LL*LLd*LR - 17/2*nf^9*T*h^10*QL*QR^4*
      QRd^2*LL^2*LRd - 17/8*nf^9*T*h^10*QL*QR^4*QRd^5 - 17/18*nf^9*T*h^10*QL*
      QR^5*LR^3*LRd + 17/6*nf^9*T*h^10*QL*QR^5*LL*LLd*LR^2 + 17/6*nf^9*T*h^10*
      QL*QR^5*LL^2*LR*LRd + 17/18*nf^9*T*h^10*QL*QR^5*LL^3*LLd - 17/18*nf^9*T*
      h^10*QL*QR^5*QRd^3*LR - 17/30*nf^9*T*h^10*QL*QR^6*QRd*LR^2 + 17/24*nf^9*
      T*h^10*QL*QR^6*QRd*LL^2 - 17/6*nf^9*T*h^10*QL*QLd*LLd*LR^4*LRd^3 - 17/2*
      nf^9*T*h^10*QL*QLd*LLd^3*LR^4*LRd - 17/6*nf^9*T*h^10*QL*QLd*LL*LR^3*
      LRd^4 - 34/3*nf^9*T*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 - 17/2*nf^9*T*h^10*
      QL*QLd*LL*LLd^4*LR^3 - 34/3*nf^9*T*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 34/
      3*nf^9*T*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd - 17/2*nf^9*T*h^10*QL*QLd*LL^3*
      LR*LRd^4 - 34/3*nf^9*T*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 - 17/6*nf^9*T*
      h^10*QL*QLd*LL^3*LLd^4*LR - 17/2*nf^9*T*h^10*QL*QLd*LL^4*LLd*LRd^3 - 17/
      6*nf^9*T*h^10*QL*QLd*LL^4*LLd^3*LRd - 34/3*nf^9*T*h^10*QL*QLd*QRd^3*
      LLd^3*LR^2 - 68/3*nf^9*T*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 17*nf^9*T*h^10*
      QL*QLd*QRd^3*LL*LLd^2*LR*LRd - 17*nf^9*T*h^10*QL*QLd*QRd^3*LL^2*LLd*
      LRd^2 + 17/6*nf^9*T*h^10*QL*QLd*QRd^6*LLd*LRd - 34*nf^9*T*h^10*QL*QLd*QR
      *QRd*LLd*LR^3*LRd^2 - 136/3*nf^9*T*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 34*
      nf^9*T*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 - 68*nf^9*T*h^10*QL*QLd*QR*QRd*
      LL*LLd^2*LR^2*LRd - 68*nf^9*T*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 - 34*
      nf^9*T*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR - 136/3*nf^9*T*h^10*QL*QLd*QR*
      QRd*LL^3*LRd^3 - 34*nf^9*T*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 17*nf^9*T
      *h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd - 85/6*nf^9*T*h^10*QL*QLd*QR*QRd^4*LL*
      LRd^2 + 17/2*nf^9*T*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 - 51*nf^9*T*h^10*QL*
      QLd*QR^2*QRd^2*LLd*LR^2*LRd - 51*nf^9*T*h^10*QL*QLd*QR^2*QRd^2*LL*LR*
      LRd^2 - 51*nf^9*T*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR - 51*nf^9*T*h^10*QL
      *QLd*QR^2*QRd^2*LL^2*LLd*LRd - 17/6*nf^9*T*h^10*QL*QLd*QR^2*QRd^5*LLd -
      68/3*nf^9*T*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 17*nf^9*T*h^10*QL*QLd*QR^3*
      LL*LLd^2*LR^2 + 17*nf^9*T*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd - 34/3*nf^9*T
      *h^10*QL*QLd*QR^3*LL^3*LRd^2 - 17/3*nf^9*T*h^10*QL*QLd*QR^3*QRd^3*LLd*LR
       - 17/3*nf^9*T*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 85/6*nf^9*T*h^10*QL*QLd*
      QR^4*QRd*LLd*LR^2 + 17*nf^9*T*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 17/2*nf^9
      *T*h^10*QL*QLd*QR^4*QRd*LL^2*LLd - 17/6*nf^9*T*h^10*QL*QLd*QR^5*QRd^2*LL
       + 17/6*nf^9*T*h^10*QL*QLd*QR^6*LL*LR - 34/3*nf^9*T*h^10*QL*QLd^2*QRd^2*
      LR^2*LRd^3 - 85/4*nf^9*T*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd - 17*nf^9*T*
      h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 - 68/3*nf^9*T*h^10*QL*QLd^2*QRd^2*LL
      *LLd^3*LR - 493/12*nf^9*T*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 17/2*nf^9*T*
      h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd - 493/120*nf^9*T*h^10*QL*QLd^2*QRd^5*
      LRd^2 + 17/12*nf^9*T*h^10*QL*QLd^2*QRd^5*LLd^2 - 17/3*nf^9*T*h^10*QL*
      QLd^2*QR*LR^3*LRd^3 - 136/3*nf^9*T*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd - 17*
      nf^9*T*h^10*QL*QLd^2*QR*LL*LLd*LR^2*LRd^2 - 136/3*nf^9*T*h^10*QL*QLd^2*
      QR*LL*LLd^3*LR^2 - 68/3*nf^9*T*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 17*nf^9*
      T*h^10*QL*QLd^2*QR*LL^2*LLd^2*LR*LRd - 68/3*nf^9*T*h^10*QL*QLd^2*QR*LL^3
      *LLd*LRd^2 - 17/3*nf^9*T*h^10*QL*QLd^2*QR*LL^3*LLd^3 - 68/3*nf^9*T*h^10*
      QL*QLd^2*QR*QRd^3*LR*LRd^2 - 85/3*nf^9*T*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR
       + 17*nf^9*T*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd - 51/2*nf^9*T*h^10*QL*
      QLd^2*QR^2*QRd*LR^2*LRd^2 - 102*nf^9*T*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2
       - 51*nf^9*T*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 - 51/2*nf^9*T*h^10*QL*
      QLd^2*QR^2*QRd*LL^2*LLd^2 - 17/4*nf^9*T*h^10*QL*QLd^2*QR^2*QRd^4*LRd -
      34/3*nf^9*T*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - 34/3*nf^9*T*h^10*QL*QLd^2*
      QR^3*QRd^2*LL*LLd - 17/2*nf^9*T*h^10*QL*QLd^2*QR^4*LR^2*LRd + 85/6*nf^9*
      T*h^10*QL*QLd^2*QR^4*LL*LLd*LR + 85/24*nf^9*T*h^10*QL*QLd^2*QR^4*LL^2*
      LRd - 119/8*nf^9*T*h^10*QL*QLd^2*QR^4*QRd^3 - 17/2*nf^9*T*h^10*QL*QLd^2*
      QR^5*QRd*LR - 17*nf^9*T*h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 17*nf^9*T*h^10*QL
      *QLd^3*QRd*LL*LR*LRd^3 - 17*nf^9*T*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 - 17/
      3*nf^9*T*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 17/6*nf^9*T*h^10*QL*QLd^3*QRd^4*
      LLd*LRd + 17*nf^9*T*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd - 85/3*nf^9*T*h^10
      *QL*QLd^3*QR*QRd^2*LL*LRd^2 - 68/3*nf^9*T*h^10*QL*QLd^3*QR*QRd^2*LL*
      LLd^2 - 34*nf^9*T*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd - 34*nf^9*T*h^10*QL*
      QLd^3*QR^2*LL*LLd^2*LR - 68/9*nf^9*T*h^10*QL*QLd^3*QR^2*QRd^3*LLd - 68/3
      *nf^9*T*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 34/3*nf^9*T*h^10*QL*QLd^3*QR^3*
      QRd*LL*LRd - 85/18*nf^9*T*h^10*QL*QLd^3*QR^5*LL + 17/24*nf^9*T*h^10*QL*
      QLd^4*LR^2*LRd^3 + 17/2*nf^9*T*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 - 17/6*nf^9
      *T*h^10*QL*QLd^4*LL*LLd^3*LR - 17/6*nf^9*T*h^10*QL*QLd^4*LL^2*LRd^3 + 17/
      8*nf^9*T*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 17/4*nf^9*T*h^10*QL*QLd^4*QRd^3*
      LRd^2 - 85/24*nf^9*T*h^10*QL*QLd^4*QRd^3*LLd^2 + 17/2*nf^9*T*h^10*QL*
      QLd^4*QR*QRd*LR*LRd^2 - 85/6*nf^9*T*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 17*
      nf^9*T*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd - 187/24*nf^9*T*h^10*QL*QLd^4*
      QR^2*QRd^2*LRd - 17/2*nf^9*T*h^10*QL*QLd^4*QR^3*LR*LRd - 17/2*nf^9*T*
      h^10*QL*QLd^4*QR^3*LL*LLd - 51/2*nf^9*T*h^10*QL*QLd^4*QR^4*QRd + 17/6*
      nf^9*T*h^10*QL*QLd^5*QRd^2*LLd*LRd + 34/3*nf^9*T*h^10*QL*QLd^5*QR*LLd*LR
      *LRd + 17/6*nf^9*T*h^10*QL*QLd^5*QR*LL*LRd^2 - 17/30*nf^9*T*h^10*QL*
      QLd^5*QR*LL*LLd^2 - 17/2*nf^9*T*h^10*QL*QLd^5*QR^2*QRd*LLd + 17/24*nf^9*
      T*h^10*QL*QLd^6*QRd*LRd^2 - 17/30*nf^9*T*h^10*QL*QLd^6*QRd*LLd^2 - 17/9*
      nf^9*T*h^10*QL*QLd^6*QR^2*LRd + 17/30*nf^9*T*h^10*QL*QLd^7*LLd*LRd - 17/
      6*nf^9*T*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 17/3*nf^9*T*h^10*QL^2*QRd^2*
      LLd^3*LR^3 + 17/6*nf^9*T*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 - 34*nf^9*T*h^10*
      QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 17/6*nf^9*T*h^10*QL^2*QRd^2*LL^2*LLd^3*LR
       - 119/3*nf^9*T*h^10*QL^2*QRd^2*LL^3*LRd^3 + 17/6*nf^9*T*h^10*QL^2*QRd^2
      *LL^3*LLd^2*LRd + 51/10*nf^9*T*h^10*QL^2*QRd^5*LLd*LR*LRd - 119/60*nf^9*
      T*h^10*QL^2*QRd^5*LL*LRd^2 + 323/24*nf^9*T*h^10*QL^2*QRd^5*LL*LLd^2 - 17/
      4*nf^9*T*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 425/72*nf^9*T*h^10*QL^2*QR*LLd^3*
      LR^4 - 17/9*nf^9*T*h^10*QL^2*QR*LL*LR^3*LRd^3 - 34/3*nf^9*T*h^10*QL^2*QR
      *LL*LLd^2*LR^3*LRd - 17/4*nf^9*T*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 17/3
      *nf^9*T*h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 85/9*nf^9*T*h^10*QL^2*QR*LL^3*LR*
      LRd^3 - 17/3*nf^9*T*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 17/2*nf^9*T*h^10*
      QL^2*QR*LL^4*LLd*LRd^2 - 85/72*nf^9*T*h^10*QL^2*QR*LL^4*LLd^3 - 34*nf^9*
      T*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 - 34*nf^9*T*h^10*QL^2*QR*QRd^3*LL^2*LLd
      *LRd - 17/9*nf^9*T*h^10*QL^2*QR*QRd^6*LLd - 68/3*nf^9*T*h^10*QL^2*QR^2*
      QRd*LLd*LR^3*LRd - 17/2*nf^9*T*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 - 85/4*
      nf^9*T*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 17*nf^9*T*h^10*QL^2*QR^2*QRd*
      LL^2*LLd*LR*LRd - 493/12*nf^9*T*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 34/3*
      nf^9*T*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 - 119/24*nf^9*T*h^10*QL^2*QR^2*
      QRd^4*LLd*LR - 119/24*nf^9*T*h^10*QL^2*QR^2*QRd^4*LL*LRd - 34/3*nf^9*T*
      h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 187/12*nf^9*T*h^10*QL^2*QR^3*QRd^2*LL^2*
      LLd - 425/72*nf^9*T*h^10*QL^2*QR^4*LLd*LR^3 + 17/24*nf^9*T*h^10*QL^2*
      QR^4*LL*LR^2*LRd + 17/4*nf^9*T*h^10*QL^2*QR^4*LL^2*LLd*LR - 119/36*nf^9*
      T*h^10*QL^2*QR^4*LL^3*LRd - 34/9*nf^9*T*h^10*QL^2*QR^4*QRd^3*LL + 17/6*
      nf^9*T*h^10*QL^2*QR^5*QRd*LL*LR - 17/3*nf^9*T*h^10*QL^2*QLd*QRd*LR^3*
      LRd^3 - 68/3*nf^9*T*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd - 17*nf^9*T*h^10*
      QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 - 68/3*nf^9*T*h^10*QL^2*QLd*QRd*LL*LLd^3*
      LR^2 - 136/3*nf^9*T*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 - 17*nf^9*T*h^10*
      QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd - 136/3*nf^9*T*h^10*QL^2*QLd*QRd*LL^3*LLd
      *LRd^2 - 17/3*nf^9*T*h^10*QL^2*QLd*QRd*LL^3*LLd^3 - 17/2*nf^9*T*h^10*
      QL^2*QLd*QRd^4*LR*LRd^2 + 85/24*nf^9*T*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 85/
      6*nf^9*T*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd - 51/2*nf^9*T*h^10*QL^2*QLd*QR*
      QRd^2*LR^2*LRd^2 - 51*nf^9*T*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 - 102*
      nf^9*T*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 - 51/2*nf^9*T*h^10*QL^2*QLd*QR*
      QRd^2*LL^2*LLd^2 - 17/2*nf^9*T*h^10*QL^2*QLd*QR*QRd^5*LRd - 34/3*nf^9*T*
      h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 493/12*nf^9*T*h^10*QL^2*QLd*QR^2*LLd^2*
      LR^3 - 17*nf^9*T*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd - 85/4*nf^9*T*h^10*
      QL^2*QLd*QR^2*LL^2*LR*LRd^2 - 17/2*nf^9*T*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*
      LR - 68/3*nf^9*T*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd - 34/3*nf^9*T*h^10*QL^2
      *QLd*QR^2*QRd^3*LR*LRd - 34/3*nf^9*T*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd -
      68/3*nf^9*T*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 17*nf^9*T*h^10*QL^2*QLd*
      QR^3*QRd*LL*LLd*LR - 85/3*nf^9*T*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 119/8
      *nf^9*T*h^10*QL^2*QLd*QR^3*QRd^4 - 17/4*nf^9*T*h^10*QL^2*QLd*QR^4*QRd^2*
      LR - 493/120*nf^9*T*h^10*QL^2*QLd*QR^5*LR^2 + 17/12*nf^9*T*h^10*QL^2*QLd
      *QR^5*LL^2 - 17/2*nf^9*T*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 34/3*nf^9*T*
      h^10*QL^2*QLd^2*LLd^3*LR^3 - 17/2*nf^9*T*h^10*QL^2*QLd^2*LL*LR^2*LRd^3
       - 17*nf^9*T*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd - 17*nf^9*T*h^10*QL^2*
      QLd^2*LL^2*LLd*LR*LRd^2 - 17/2*nf^9*T*h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 34/
      3*nf^9*T*h^10*QL^2*QLd^2*LL^3*LRd^3 - 17/2*nf^9*T*h^10*QL^2*QLd^2*LL^3*
      LLd^2*LRd + 17/3*nf^9*T*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd - 425/12*nf^9*T
      *h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 17/6*nf^9*T*h^10*QL^2*QLd^2*QRd^3*LL*
      LLd^2 - 51*nf^9*T*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*LRd - 51*nf^9*T*h^10*
      QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 - 51*nf^9*T*h^10*QL^2*QLd^2*QR*QRd*LL*
      LLd^2*LR - 51*nf^9*T*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*LRd - 187/24*nf^9*T
      *h^10*QL^2*QLd^2*QR*QRd^4*LLd - 17/2*nf^9*T*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LLd*LR - 17/2*nf^9*T*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 425/12*nf^9*T*
      h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 17/3*nf^9*T*h^10*QL^2*QLd^2*QR^3*LL*LR*
      LRd + 17/6*nf^9*T*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 187/24*nf^9*T*h^10*
      QL^2*QLd^2*QR^4*QRd*LL - 187/12*nf^9*T*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 -
      34/3*nf^9*T*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 17/2*nf^9*T*h^10*QL^2*QLd^3
      *QR*LR^2*LRd^2 - 34*nf^9*T*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 17*nf^9*T*
      h^10*QL^2*QLd^3*QR*LL^2*LRd^2 - 17/2*nf^9*T*h^10*QL^2*QLd^3*QR*LL^2*
      LLd^2 - 68/9*nf^9*T*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 34/3*nf^9*T*h^10*QL^2
      *QLd^3*QR^2*QRd*LR*LRd - 34/3*nf^9*T*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd -
      51/2*nf^9*T*h^10*QL^2*QLd^3*QR^3*QRd^2 - 595/72*nf^9*T*h^10*QL^2*QLd^3*
      QR^4*LR + 17/2*nf^9*T*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd - 17/2*nf^9*T*h^10*
      QL^2*QLd^4*QRd*LL*LRd^2 - 85/24*nf^9*T*h^10*QL^2*QLd^4*QRd*LL*LLd^2 - 17/
      4*nf^9*T*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 119/24*nf^9*T*h^10*QL^2*QLd^4*
      QR^2*LLd*LR - 119/24*nf^9*T*h^10*QL^2*QLd^4*QR^2*LL*LRd + 17/12*nf^9*T*
      h^10*QL^2*QLd^5*LR*LRd^2 + 17/24*nf^9*T*h^10*QL^2*QLd^5*LLd^2*LR + 17/6*
      nf^9*T*h^10*QL^2*QLd^5*LL*LLd*LRd - 17/6*nf^9*T*h^10*QL^2*QLd^5*QR*QRd*
      LRd - 323/40*nf^9*T*h^10*QL^2*QLd^5*QR^3 + 17/72*nf^9*T*h^10*QL^2*QLd^6*
      QR*LLd - 119/72*nf^9*T*h^10*QL^3*LLd^2*LR^4*LRd + 17/9*nf^9*T*h^10*QL^3*
      LL*LLd*LR^3*LRd^2 - 17/9*nf^9*T*h^10*QL^3*LL*LLd^3*LR^3 + 85/36*nf^9*T*
      h^10*QL^3*LL^2*LR^2*LRd^3 + 17/6*nf^9*T*h^10*QL^3*LL^2*LLd^2*LR^2*LRd -
      17/9*nf^9*T*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 119/36*nf^9*T*h^10*QL^3*LL^4*
      LRd^3 + 17/72*nf^9*T*h^10*QL^3*LL^4*LLd^2*LRd + 85/6*nf^9*T*h^10*QL^3*
      QRd^3*LR^2*LRd^2 - 119/3*nf^9*T*h^10*QL^3*QRd^3*LL^2*LRd^2 + 85/6*nf^9*T
      *h^10*QL^3*QRd^3*LL^2*LLd^2 - 119/36*nf^9*T*h^10*QL^3*QRd^6*LRd - 34/3*
      nf^9*T*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 17*nf^9*T*h^10*QL^3*QR*QRd*LL*LLd*
      LR^2*LRd - 17*nf^9*T*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 - 68/3*nf^9*T*h^10*
      QL^3*QR*QRd*LL^3*LLd*LRd - 17/2*nf^9*T*h^10*QL^3*QR*QRd^4*LR*LRd - 17/2*
      nf^9*T*h^10*QL^3*QR*QRd^4*LL*LLd + 17/6*nf^9*T*h^10*QL^3*QR^2*QRd^2*LR^2
      *LRd + 17/3*nf^9*T*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 425/12*nf^9*T*h^10*
      QL^3*QR^2*QRd^2*LL^2*LRd - 323/40*nf^9*T*h^10*QL^3*QR^2*QRd^5 - 34/9*
      nf^9*T*h^10*QL^3*QR^3*LR^3*LRd - 17/9*nf^9*T*h^10*QL^3*QR^3*LL*LLd*LR^2
       - 17/9*nf^9*T*h^10*QL^3*QR^3*LL^2*LR*LRd - 34/9*nf^9*T*h^10*QL^3*QR^3*
      LL^3*LLd - 17/3*nf^9*T*h^10*QL^3*QR^3*QRd^3*LR - 85/24*nf^9*T*h^10*QL^3*
      QR^4*QRd*LR^2 - 17/4*nf^9*T*h^10*QL^3*QR^4*QRd*LL^2 - 34*nf^9*T*h^10*
      QL^3*QLd*QRd^2*LL*LR*LRd^2 - 34*nf^9*T*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd
       - 85/18*nf^9*T*h^10*QL^3*QLd*QRd^5*LLd - 17*nf^9*T*h^10*QL^3*QLd*QR*LLd
      *LR^3*LRd - 17*nf^9*T*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 - 17*nf^9*T*h^10*
      QL^3*QLd*QR*LL^3*LRd^2 - 17/3*nf^9*T*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 34/3*
      nf^9*T*h^10*QL^3*QLd*QR*QRd^3*LLd*LR - 68/3*nf^9*T*h^10*QL^3*QLd*QR*
      QRd^3*LL*LRd - 85/3*nf^9*T*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 17*nf^9*T*
      h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 68/3*nf^9*T*h^10*QL^3*QLd*QR^2*QRd*
      LL^2*LLd - 68/9*nf^9*T*h^10*QL^3*QLd*QR^3*QRd^2*LL + 17/6*nf^9*T*h^10*
      QL^3*QLd*QR^4*LL*LR - 17/2*nf^9*T*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 - 17*
      nf^9*T*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 - 34*nf^9*T*h^10*QL^3*QLd^2*QRd*
      LL^2*LRd^2 - 17/2*nf^9*T*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 - 595/72*nf^9*T*
      h^10*QL^3*QLd^2*QRd^4*LRd - 34/3*nf^9*T*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd
       - 34/3*nf^9*T*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd - 187/12*nf^9*T*h^10*QL^3
      *QLd^2*QR^2*LR^2*LRd - 34/3*nf^9*T*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 51/2*
      nf^9*T*h^10*QL^3*QLd^2*QR^2*QRd^3 - 68/9*nf^9*T*h^10*QL^3*QLd^2*QR^3*QRd
      *LR - 17/3*nf^9*T*h^10*QL^3*QLd^3*LLd*LR^2*LRd - 17/3*nf^9*T*h^10*QL^3*
      QLd^3*LL*LR*LRd^2 - 17/3*nf^9*T*h^10*QL^3*QLd^3*LL*LLd^2*LR - 17/3*nf^9*
      T*h^10*QL^3*QLd^3*LL^2*LLd*LRd - 17/3*nf^9*T*h^10*QL^3*QLd^3*QRd^3*LLd
       - 17/3*nf^9*T*h^10*QL^3*QLd^3*QR*QRd*LLd*LR - 17/3*nf^9*T*h^10*QL^3*
      QLd^3*QR*QRd*LL*LRd - 17/3*nf^9*T*h^10*QL^3*QLd^3*QR^3*LL - 34/9*nf^9*T*
      h^10*QL^3*QLd^4*QRd^2*LRd - 17/6*nf^9*T*h^10*QL^3*QLd^4*QR*LR*LRd - 17/6
      *nf^9*T*h^10*QL^3*QLd^4*QR*LL*LLd - 119/8*nf^9*T*h^10*QL^3*QLd^4*QR^2*
      QRd - 17/18*nf^9*T*h^10*QL^3*QLd^5*QRd*LLd - 17/72*nf^9*T*h^10*QL^3*
      QLd^6*LRd + 17/6*nf^9*T*h^10*QL^4*QRd*LLd*LR^3*LRd + 153/8*nf^9*T*h^10*
      QL^4*QRd*LL*LR^2*LRd^2 + 17/4*nf^9*T*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 17/2*
      nf^9*T*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 119/12*nf^9*T*h^10*QL^4*QRd*LL^3*
      LRd^2 + 85/24*nf^9*T*h^10*QL^4*QRd*LL^3*LLd^2 - 17/6*nf^9*T*h^10*QL^4*
      QRd^4*LLd*LR - 119/12*nf^9*T*h^10*QL^4*QRd^4*LL*LRd + 85/24*nf^9*T*h^10*
      QL^4*QR*QRd^2*LLd*LR^2 + 85/6*nf^9*T*h^10*QL^4*QR*QRd^2*LL*LR*LRd - 17/2
      *nf^9*T*h^10*QL^4*QR*QRd^2*LL^2*LLd - 119/36*nf^9*T*h^10*QL^4*QR^2*LLd*
      LR^3 + 17/4*nf^9*T*h^10*QL^4*QR^2*LL*LR^2*LRd + 17/24*nf^9*T*h^10*QL^4*
      QR^2*LL^2*LLd*LR - 425/72*nf^9*T*h^10*QL^4*QR^2*LL^3*LRd - 595/72*nf^9*T
      *h^10*QL^4*QR^2*QRd^3*LL + 17/6*nf^9*T*h^10*QL^4*QR^3*QRd*LL*LR + 17/24*
      nf^9*T*h^10*QL^4*QLd*LR^3*LRd^2 - 17/6*nf^9*T*h^10*QL^4*QLd*LLd^2*LR^3
       + 17/2*nf^9*T*h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 17/8*nf^9*T*h^10*QL^4*QLd
      *LL^2*LLd^2*LR - 17/6*nf^9*T*h^10*QL^4*QLd*LL^3*LLd*LRd - 17/2*nf^9*T*
      h^10*QL^4*QLd*QRd^3*LR*LRd - 17/2*nf^9*T*h^10*QL^4*QLd*QRd^3*LL*LLd + 17/
      2*nf^9*T*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 17*nf^9*T*h^10*QL^4*QLd*QR*QRd*
      LL*LLd*LR - 85/6*nf^9*T*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 51/2*nf^9*T*h^10
      *QL^4*QLd*QR*QRd^4 - 187/24*nf^9*T*h^10*QL^4*QLd*QR^2*QRd^2*LR - 17/4*
      nf^9*T*h^10*QL^4*QLd*QR^3*LR^2 - 85/24*nf^9*T*h^10*QL^4*QLd*QR^3*LL^2 -
      119/24*nf^9*T*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 119/24*nf^9*T*h^10*QL^4*
      QLd^2*QRd^2*LL*LRd - 17/2*nf^9*T*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 17/2*nf^9
      *T*h^10*QL^4*QLd^2*QR*LL*LR*LRd - 85/24*nf^9*T*h^10*QL^4*QLd^2*QR*LL^2*
      LLd - 17/4*nf^9*T*h^10*QL^4*QLd^2*QR^2*QRd*LL - 17/6*nf^9*T*h^10*QL^4*
      QLd^3*QRd*LR*LRd - 17/6*nf^9*T*h^10*QL^4*QLd^3*QRd*LL*LLd - 119/8*nf^9*T
      *h^10*QL^4*QLd^3*QR*QRd^2 - 34/9*nf^9*T*h^10*QL^4*QLd^3*QR^2*LR - 17/24*
      nf^9*T*h^10*QL^4*QLd^4*LLd*LR - 17/24*nf^9*T*h^10*QL^4*QLd^4*LL*LRd - 17/
      8*nf^9*T*h^10*QL^4*QLd^5*QR + 323/24*nf^9*T*h^10*QL^5*QRd^2*LR^2*LRd +
      51/10*nf^9*T*h^10*QL^5*QRd^2*LL*LLd*LR - 119/60*nf^9*T*h^10*QL^5*QRd^2*
      LL^2*LRd - 119/20*nf^9*T*h^10*QL^5*QRd^5 + 17/18*nf^9*T*h^10*QL^5*QR*
      LR^3*LRd + 17/6*nf^9*T*h^10*QL^5*QR*LL*LLd*LR^2 + 17/6*nf^9*T*h^10*QL^5*
      QR*LL^2*LR*LRd - 17/18*nf^9*T*h^10*QL^5*QR*LL^3*LLd - 85/18*nf^9*T*h^10*
      QL^5*QR*QRd^3*LR + 17/12*nf^9*T*h^10*QL^5*QR^2*QRd*LR^2 - 493/120*nf^9*T
      *h^10*QL^5*QR^2*QRd*LL^2 + 17/6*nf^9*T*h^10*QL^5*QLd*QRd*LLd*LR^2 + 34/3
      *nf^9*T*h^10*QL^5*QLd*QRd*LL*LR*LRd - 17/30*nf^9*T*h^10*QL^5*QLd*QRd*
      LL^2*LLd - 17/2*nf^9*T*h^10*QL^5*QLd*QR*QRd^2*LL + 17/6*nf^9*T*h^10*QL^5
      *QLd*QR^2*LL*LR + 17/12*nf^9*T*h^10*QL^5*QLd^2*LR^2*LRd + 17/6*nf^9*T*
      h^10*QL^5*QLd^2*LL*LLd*LR + 17/24*nf^9*T*h^10*QL^5*QLd^2*LL^2*LRd - 323/
      40*nf^9*T*h^10*QL^5*QLd^2*QRd^3 - 17/6*nf^9*T*h^10*QL^5*QLd^2*QR*QRd*LR
       - 17/18*nf^9*T*h^10*QL^5*QLd^3*QR*LL - 17/8*nf^9*T*h^10*QL^5*QLd^4*QRd
       + 17/72*nf^9*T*h^10*QL^6*LLd*LR^3 + 221/72*nf^9*T*h^10*QL^6*LL*LR^2*LRd
       + 17/18*nf^9*T*h^10*QL^6*LL^2*LLd*LR - 119/36*nf^9*T*h^10*QL^6*QRd^3*LL
       + 17/6*nf^9*T*h^10*QL^6*QR*QRd*LL*LR - 17/9*nf^9*T*h^10*QL^6*QLd*QRd^2*
      LR + 17/24*nf^9*T*h^10*QL^6*QLd*QR*LR^2 - 17/30*nf^9*T*h^10*QL^6*QLd*QR*
      LL^2 + 17/72*nf^9*T*h^10*QL^6*QLd^2*QRd*LL - 17/72*nf^9*T*h^10*QL^6*
      QLd^3*LR + 51/40*nf^9*T*h^10*QL^7*QRd*LR^2 + 17/30*nf^9*T*h^10*QL^7*QLd*
      LL*LR - 35/144*nf^9*T^2*h^10*LLd*LR^5*LRd^4 - 133/144*nf^9*T^2*h^10*
      LLd^3*LR^5*LRd^2 - 49/72*nf^9*T^2*h^10*LLd^5*LR^5 - 35/144*nf^9*T^2*h^10
      *LL*LR^4*LRd^5 - 245/144*nf^9*T^2*h^10*LL*LLd^2*LR^4*LRd^3 - 35/12*nf^9*
      T^2*h^10*LL*LLd^4*LR^4*LRd - 245/144*nf^9*T^2*h^10*LL^2*LLd*LR^3*LRd^4
       - 35/12*nf^9*T^2*h^10*LL^2*LLd^3*LR^3*LRd^2 - 133/144*nf^9*T^2*h^10*
      LL^2*LLd^5*LR^3 - 133/144*nf^9*T^2*h^10*LL^3*LR^2*LRd^5 - 35/12*nf^9*T^2
      *h^10*LL^3*LLd^2*LR^2*LRd^3 - 245/144*nf^9*T^2*h^10*LL^3*LLd^4*LR^2*LRd
       - 35/12*nf^9*T^2*h^10*LL^4*LLd*LR*LRd^4 - 245/144*nf^9*T^2*h^10*LL^4*
      LLd^3*LR*LRd^2 - 35/144*nf^9*T^2*h^10*LL^4*LLd^5*LR - 49/72*nf^9*T^2*
      h^10*LL^5*LRd^5 - 133/144*nf^9*T^2*h^10*LL^5*LLd^2*LRd^3 - 35/144*nf^9*
      T^2*h^10*LL^5*LLd^4*LRd - 35/18*nf^9*T^2*h^10*QRd^3*LLd^3*LR^3*LRd + 35/
      144*nf^9*T^2*h^10*QRd^3*LL*LR^2*LRd^4 + 35/12*nf^9*T^2*h^10*QRd^3*LL*
      LLd^2*LR^2*LRd^2 - 245/144*nf^9*T^2*h^10*QRd^3*LL*LLd^4*LR^2 - 35/18*
      nf^9*T^2*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 35/18*nf^9*T^2*h^10*QRd^3*LL^2*
      LLd^3*LR*LRd - 245/72*nf^9*T^2*h^10*QRd^3*LL^3*LRd^4 + 175/72*nf^9*T^2*
      h^10*QRd^3*LL^3*LLd^2*LRd^2 + 35/36*nf^9*T^2*h^10*QRd^6*LLd*LR*LRd^2 +
      35/144*nf^9*T^2*h^10*QRd^6*LLd^3*LR + 455/144*nf^9*T^2*h^10*QRd^6*LL*
      LLd^2*LRd - 35/12*nf^9*T^2*h^10*QR*QRd*LLd*LR^4*LRd^3 - 35/4*nf^9*T^2*
      h^10*QR*QRd*LLd^3*LR^4*LRd - 35/12*nf^9*T^2*h^10*QR*QRd*LL*LR^3*LRd^4 -
      35/3*nf^9*T^2*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 35/4*nf^9*T^2*h^10*QR*
      QRd*LL*LLd^4*LR^3 - 35/3*nf^9*T^2*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 - 35/3
      *nf^9*T^2*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 35/4*nf^9*T^2*h^10*QR*QRd*
      LL^3*LR*LRd^4 - 35/3*nf^9*T^2*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 - 35/12*
      nf^9*T^2*h^10*QR*QRd*LL^3*LLd^4*LR - 35/4*nf^9*T^2*h^10*QR*QRd*LL^4*LLd*
      LRd^3 - 35/12*nf^9*T^2*h^10*QR*QRd*LL^4*LLd^3*LRd + 35/16*nf^9*T^2*h^10*
      QR*QRd^4*LLd*LR^2*LRd^2 - 35/12*nf^9*T^2*h^10*QR*QRd^4*LLd^3*LR^2 - 35/
      12*nf^9*T^2*h^10*QR*QRd^4*LL*LR*LRd^3 + 35/4*nf^9*T^2*h^10*QR*QRd^4*LL*
      LLd^2*LR*LRd + 35/48*nf^9*T^2*h^10*QR*QRd^4*LL^2*LLd^3 + 7/12*nf^9*T^2*
      h^10*QR*QRd^7*LLd*LRd - 35/4*nf^9*T^2*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 -
      35/3*nf^9*T^2*h^10*QR^2*QRd^2*LLd^3*LR^3 - 35/4*nf^9*T^2*h^10*QR^2*QRd^2
      *LL*LR^2*LRd^3 - 35/2*nf^9*T^2*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd - 35/2*
      nf^9*T^2*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - 35/4*nf^9*T^2*h^10*QR^2*
      QRd^2*LL^2*LLd^3*LR - 35/3*nf^9*T^2*h^10*QR^2*QRd^2*LL^3*LRd^3 - 35/4*
      nf^9*T^2*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 35/12*nf^9*T^2*h^10*QR^2*QRd^5
      *LLd*LR*LRd + 35/48*nf^9*T^2*h^10*QR^2*QRd^5*LL*LRd^2 + 35/24*nf^9*T^2*
      h^10*QR^2*QRd^5*LL*LLd^2 + 35/144*nf^9*T^2*h^10*QR^3*LLd*LR^4*LRd^2 -
      245/72*nf^9*T^2*h^10*QR^3*LLd^3*LR^4 - 35/18*nf^9*T^2*h^10*QR^3*LL*LLd^2
      *LR^3*LRd + 35/12*nf^9*T^2*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 175/72*nf^9*
      T^2*h^10*QR^3*LL^2*LLd^3*LR^2 - 35/18*nf^9*T^2*h^10*QR^3*LL^3*LR*LRd^3
       + 35/18*nf^9*T^2*h^10*QR^3*LL^3*LLd^2*LR*LRd - 245/144*nf^9*T^2*h^10*
      QR^3*LL^4*LLd*LRd^2 - 35/6*nf^9*T^2*h^10*QR^3*QRd^3*LLd*LR^2*LRd - 35/6*
      nf^9*T^2*h^10*QR^3*QRd^3*LL*LR*LRd^2 - 35/6*nf^9*T^2*h^10*QR^3*QRd^3*LL*
      LLd^2*LR - 35/6*nf^9*T^2*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 35/144*nf^9*T^2*
      h^10*QR^3*QRd^6*LLd - 35/12*nf^9*T^2*h^10*QR^4*QRd*LLd*LR^3*LRd + 35/16*
      nf^9*T^2*h^10*QR^4*QRd*LL*LR^2*LRd^2 + 35/4*nf^9*T^2*h^10*QR^4*QRd*LL^2*
      LLd*LR*LRd - 35/12*nf^9*T^2*h^10*QR^4*QRd*LL^3*LRd^2 + 35/48*nf^9*T^2*
      h^10*QR^4*QRd*LL^3*LLd^2 - 35/48*nf^9*T^2*h^10*QR^4*QRd^4*LLd*LR - 35/48
      *nf^9*T^2*h^10*QR^4*QRd^4*LL*LRd + 35/48*nf^9*T^2*h^10*QR^5*QRd^2*LLd*
      LR^2 + 35/12*nf^9*T^2*h^10*QR^5*QRd^2*LL*LR*LRd + 35/24*nf^9*T^2*h^10*
      QR^5*QRd^2*LL^2*LLd + 35/36*nf^9*T^2*h^10*QR^6*LL*LR^2*LRd + 455/144*
      nf^9*T^2*h^10*QR^6*LL^2*LLd*LR + 35/144*nf^9*T^2*h^10*QR^6*LL^3*LRd - 35/
      144*nf^9*T^2*h^10*QR^6*QRd^3*LL + 7/12*nf^9*T^2*h^10*QR^7*QRd*LL*LR -
      175/144*nf^9*T^2*h^10*QLd*QRd^2*LR^3*LRd^4 - 35/6*nf^9*T^2*h^10*QLd*
      QRd^2*LLd^2*LR^3*LRd^2 - 875/144*nf^9*T^2*h^10*QLd*QRd^2*LLd^4*LR^3 - 35/
      6*nf^9*T^2*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 35/3*nf^9*T^2*h^10*QLd*
      QRd^2*LL*LLd^3*LR^2*LRd - 35/4*nf^9*T^2*h^10*QLd*QRd^2*LL^2*LR*LRd^4 -
      35/8*nf^9*T^2*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 35/8*nf^9*T^2*h^10*
      QLd*QRd^2*LL^2*LLd^4*LR - 175/18*nf^9*T^2*h^10*QLd*QRd^2*LL^3*LLd*LRd^3
       - 35/18*nf^9*T^2*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 35/36*nf^9*T^2*h^10*
      QLd*QRd^5*LR*LRd^3 + 35/12*nf^9*T^2*h^10*QLd*QRd^5*LLd^2*LR*LRd + 35/12*
      nf^9*T^2*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 35/36*nf^9*T^2*h^10*QLd*QRd^5*LL*
      LLd^3 - 35/48*nf^9*T^2*h^10*QLd*QR*LR^4*LRd^4 - 245/48*nf^9*T^2*h^10*QLd
      *QR*LLd^2*LR^4*LRd^2 - 245/24*nf^9*T^2*h^10*QLd*QR*LLd^4*LR^4 - 35/6*
      nf^9*T^2*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 70/3*nf^9*T^2*h^10*QLd*QR*LL*
      LLd^3*LR^3*LRd - 245/48*nf^9*T^2*h^10*QLd*QR*LL^2*LR^2*LRd^4 - 35/4*nf^9
      *T^2*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 245/48*nf^9*T^2*h^10*QLd*QR*
      LL^2*LLd^4*LR^2 - 35/3*nf^9*T^2*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 - 35/6*
      nf^9*T^2*h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 35/12*nf^9*T^2*h^10*QLd*QR*LL^4
      *LRd^4 - 245/48*nf^9*T^2*h^10*QLd*QR*LL^4*LLd^2*LRd^2 - 35/48*nf^9*T^2*
      h^10*QLd*QR*LL^4*LLd^4 - 35/6*nf^9*T^2*h^10*QLd*QR*QRd^3*LR^2*LRd^3 - 35/
      2*nf^9*T^2*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 35/2*nf^9*T^2*h^10*QLd*QR*
      QRd^3*LL*LLd^3*LR - 35/2*nf^9*T^2*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 7/12*
      nf^9*T^2*h^10*QLd*QR*QRd^6*LRd^2 + 35/48*nf^9*T^2*h^10*QLd*QR*QRd^6*
      LLd^2 - 35/6*nf^9*T^2*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 140/3*nf^9*T^2*h^10
      *QLd*QR^2*QRd*LLd^2*LR^3*LRd - 35/2*nf^9*T^2*h^10*QLd*QR^2*QRd*LL*LLd*
      LR^2*LRd^2 - 140/3*nf^9*T^2*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 70/3*nf^9*
      T^2*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 - 35/2*nf^9*T^2*h^10*QLd*QR^2*QRd*
      LL^2*LLd^2*LR*LRd - 70/3*nf^9*T^2*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 - 35/
      6*nf^9*T^2*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 175/48*nf^9*T^2*h^10*QLd*QR^2*
      QRd^4*LR*LRd^2 - 35/4*nf^9*T^2*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 35/4*nf^9*
      T^2*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 35/4*nf^9*T^2*h^10*QLd*QR^3*QRd^2*
      LR^2*LRd^2 - 35*nf^9*T^2*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 35/2*nf^9*T^2*
      h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 - 35/4*nf^9*T^2*h^10*QLd*QR^3*QRd^2*LL^2*
      LLd^2 - 35/36*nf^9*T^2*h^10*QLd*QR^3*QRd^5*LRd + 175/48*nf^9*T^2*h^10*
      QLd*QR^4*LR^3*LRd^2 - 245/24*nf^9*T^2*h^10*QLd*QR^4*LLd^2*LR^3 + 35/4*
      nf^9*T^2*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 35/8*nf^9*T^2*h^10*QLd*QR^4*
      LL^2*LR*LRd^2 + 315/16*nf^9*T^2*h^10*QLd*QR^4*LL^2*LLd^2*LR + 35/12*nf^9
      *T^2*h^10*QLd*QR^4*LL^3*LLd*LRd - 35/12*nf^9*T^2*h^10*QLd*QR^4*QRd^3*LR*
      LRd - 35/12*nf^9*T^2*h^10*QLd*QR^4*QRd^3*LL*LLd - 7/12*nf^9*T^2*h^10*QLd
      *QR^5*QRd*LR^2*LRd + 35/3*nf^9*T^2*h^10*QLd*QR^5*QRd*LL*LLd*LR + 35/12*
      nf^9*T^2*h^10*QLd*QR^5*QRd*LL^2*LRd - 35/16*nf^9*T^2*h^10*QLd*QR^5*QRd^4
       + 35/144*nf^9*T^2*h^10*QLd*QR^6*QRd^2*LR + 21/16*nf^9*T^2*h^10*QLd*QR^7
      *LL^2 - 35/18*nf^9*T^2*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 175/18*nf^9*T^2*
      h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 35/8*nf^9*T^2*h^10*QLd^2*QRd*LL*LR^2*
      LRd^4 - 35/8*nf^9*T^2*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 - 35/4*nf^9*T^2
      *h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 35/3*nf^9*T^2*h^10*QLd^2*QRd*LL^2*LLd*LR
      *LRd^3 - 35/6*nf^9*T^2*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd - 875/144*nf^9*
      T^2*h^10*QLd^2*QRd*LL^3*LRd^4 - 35/6*nf^9*T^2*h^10*QLd^2*QRd*LL^3*LLd^2*
      LRd^2 - 175/144*nf^9*T^2*h^10*QLd^2*QRd*LL^3*LLd^4 + 35/48*nf^9*T^2*h^10
      *QLd^2*QRd^4*LLd*LR*LRd^2 - 245/72*nf^9*T^2*h^10*QLd^2*QRd^4*LLd^3*LR -
      875/144*nf^9*T^2*h^10*QLd^2*QRd^4*LL*LRd^3 + 35/8*nf^9*T^2*h^10*QLd^2*
      QRd^4*LL*LLd^2*LRd - 35/4*nf^9*T^2*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 -
      1015/24*nf^9*T^2*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 - 70/3*nf^9*T^2*h^10*
      QLd^2*QR*QRd^2*LL*LR*LRd^3 - 35/2*nf^9*T^2*h^10*QLd^2*QR*QRd^2*LL*LLd^2*
      LR*LRd - 175/8*nf^9*T^2*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 - 35/3*nf^9*
      T^2*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 35/12*nf^9*T^2*h^10*QLd^2*QR*QRd^5*
      LLd*LRd + 35/12*nf^9*T^2*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 245/6*nf^9*T^2
      *h^10*QLd^2*QR^2*LLd^3*LR^3 - 35/12*nf^9*T^2*h^10*QLd^2*QR^2*LL*LR^2*
      LRd^3 - 35*nf^9*T^2*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 35/12*nf^9*T^2*
      h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 35/6*nf^9*T^2*h^10*QLd^2*QR^2*LL^3*LRd^3
       - 35/12*nf^9*T^2*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 35/3*nf^9*T^2*h^10*
      QLd^2*QR^2*QRd^3*LL*LRd^2 - 385/24*nf^9*T^2*h^10*QLd^2*QR^2*QRd^3*LL*
      LLd^2 - 35*nf^9*T^2*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd - 35*nf^9*T^2*h^10*
      QLd^2*QR^3*QRd*LL*LLd^2*LR - 35/9*nf^9*T^2*h^10*QLd^2*QR^3*QRd^4*LLd -
      245/48*nf^9*T^2*h^10*QLd^2*QR^4*QRd^2*LLd*LR - 245/48*nf^9*T^2*h^10*
      QLd^2*QR^4*QRd^2*LL*LRd - 49/24*nf^9*T^2*h^10*QLd^2*QR^5*LLd*LR^2 + 21/4
      *nf^9*T^2*h^10*QLd^2*QR^5*LL*LR*LRd + 665/48*nf^9*T^2*h^10*QLd^2*QR^5*
      LL^2*LLd - 35/18*nf^9*T^2*h^10*QLd^2*QR^6*QRd*LL + 175/72*nf^9*T^2*h^10*
      QLd^3*LLd^2*LR^3*LRd^2 - 245/72*nf^9*T^2*h^10*QLd^3*LLd^4*LR^3 + 35/18*
      nf^9*T^2*h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 35/18*nf^9*T^2*h^10*QLd^3*LL*
      LLd^3*LR^2*LRd - 245/144*nf^9*T^2*h^10*QLd^3*LL^2*LR*LRd^4 + 35/12*nf^9*
      T^2*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 35/144*nf^9*T^2*h^10*QLd^3*LL^2*
      LLd^4*LR - 35/18*nf^9*T^2*h^10*QLd^3*LL^3*LLd*LRd^3 - 35/9*nf^9*T^2*h^10
      *QLd^3*QRd^3*LR*LRd^3 - 35/18*nf^9*T^2*h^10*QLd^3*QRd^3*LLd^2*LR*LRd -
      35/18*nf^9*T^2*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 - 35/9*nf^9*T^2*h^10*QLd^3*
      QRd^3*LL*LLd^3 - 35/2*nf^9*T^2*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd + 35/2*
      nf^9*T^2*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 - 70/3*nf^9*T^2*h^10*QLd^3*QR
      *QRd*LL*LLd^3*LR - 35/3*nf^9*T^2*h^10*QLd^3*QR*QRd*LL^2*LRd^3 - 175/48*
      nf^9*T^2*h^10*QLd^3*QR*QRd^4*LRd^2 - 35/8*nf^9*T^2*h^10*QLd^3*QR*QRd^4*
      LLd^2 + 35/12*nf^9*T^2*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 875/24*nf^9*T^2*
      h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 35/6*nf^9*T^2*h^10*QLd^3*QR^2*QRd^2*LL*
      LLd*LRd + 175/12*nf^9*T^2*h^10*QLd^3*QR^3*LR^2*LRd^2 - 245/6*nf^9*T^2*
      h^10*QLd^3*QR^3*LLd^2*LR^2 + 175/12*nf^9*T^2*h^10*QLd^3*QR^3*LL^2*LLd^2
       - 35/6*nf^9*T^2*h^10*QLd^3*QR^3*QRd^3*LRd - 35/4*nf^9*T^2*h^10*QLd^3*
      QR^4*QRd*LR*LRd - 35/4*nf^9*T^2*h^10*QLd^3*QR^4*QRd*LL*LLd - 133/16*nf^9
      *T^2*h^10*QLd^3*QR^5*QRd^2 - 245/72*nf^9*T^2*h^10*QLd^3*QR^6*LR + 35/8*
      nf^9*T^2*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 875/144*nf^9*T^2*h^10*QLd^4*
      QRd^2*LLd^3*LR - 245/72*nf^9*T^2*h^10*QLd^4*QRd^2*LL*LRd^3 + 35/48*nf^9*
      T^2*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 315/16*nf^9*T^2*h^10*QLd^4*QR*LLd*
      LR^2*LRd^2 - 245/24*nf^9*T^2*h^10*QLd^4*QR*LLd^3*LR^2 + 35/12*nf^9*T^2*
      h^10*QLd^4*QR*LL*LR*LRd^3 + 35/4*nf^9*T^2*h^10*QLd^4*QR*LL*LLd^2*LR*LRd
       + 35/8*nf^9*T^2*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 175/48*nf^9*T^2*h^10*
      QLd^4*QR*LL^2*LLd^3 + 35/12*nf^9*T^2*h^10*QLd^4*QR*QRd^3*LLd*LRd + 175/
      12*nf^9*T^2*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 175/48*nf^9*T^2*h^10*QLd^4*
      QR^2*QRd*LL*LRd^2 - 35/4*nf^9*T^2*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 1225/
      144*nf^9*T^2*h^10*QLd^4*QR^3*QRd^2*LLd - 245/24*nf^9*T^2*h^10*QLd^4*QR^4
      *LLd*LR - 35/12*nf^9*T^2*h^10*QLd^4*QR^4*LL*LRd + 35/36*nf^9*T^2*h^10*
      QLd^5*QRd*LR*LRd^3 + 35/12*nf^9*T^2*h^10*QLd^5*QRd*LLd^2*LR*LRd + 35/12*
      nf^9*T^2*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 35/36*nf^9*T^2*h^10*QLd^5*QRd*LL*
      LLd^3 + 35/24*nf^9*T^2*h^10*QLd^5*QR*QRd^2*LRd^2 - 203/48*nf^9*T^2*h^10*
      QLd^5*QR*QRd^2*LLd^2 + 665/48*nf^9*T^2*h^10*QLd^5*QR^2*LR*LRd^2 - 49/24*
      nf^9*T^2*h^10*QLd^5*QR^2*LLd^2*LR + 21/4*nf^9*T^2*h^10*QLd^5*QR^2*LL*LLd
      *LRd - 175/36*nf^9*T^2*h^10*QLd^5*QR^3*QRd*LRd - 49/8*nf^9*T^2*h^10*
      QLd^5*QR^5 + 455/144*nf^9*T^2*h^10*QLd^6*LLd*LR*LRd^2 + 35/144*nf^9*T^2*
      h^10*QLd^6*LL*LRd^3 + 35/36*nf^9*T^2*h^10*QLd^6*LL*LLd^2*LRd + 35/12*
      nf^9*T^2*h^10*QLd^6*QR*QRd*LLd*LRd - 245/72*nf^9*T^2*h^10*QLd^6*QR^3*LLd
       + 21/16*nf^9*T^2*h^10*QLd^7*QR*LRd^2 - 35/48*nf^9*T^2*h^10*QL*QRd*LR^4*
      LRd^4 - 245/48*nf^9*T^2*h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 35/12*nf^9*T^2*
      h^10*QL*QRd*LLd^4*LR^4 - 35/6*nf^9*T^2*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 -
      35/3*nf^9*T^2*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 245/48*nf^9*T^2*h^10*QL*
      QRd*LL^2*LR^2*LRd^4 - 35/4*nf^9*T^2*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 -
      245/48*nf^9*T^2*h^10*QL*QRd*LL^2*LLd^4*LR^2 - 70/3*nf^9*T^2*h^10*QL*QRd*
      LL^3*LLd*LR*LRd^3 - 35/6*nf^9*T^2*h^10*QL*QRd*LL^3*LLd^3*LR*LRd - 245/24
      *nf^9*T^2*h^10*QL*QRd*LL^4*LRd^4 - 245/48*nf^9*T^2*h^10*QL*QRd*LL^4*
      LLd^2*LRd^2 - 35/48*nf^9*T^2*h^10*QL*QRd*LL^4*LLd^4 + 175/48*nf^9*T^2*
      h^10*QL*QRd^4*LR^2*LRd^3 + 35/8*nf^9*T^2*h^10*QL*QRd^4*LLd^2*LR^2*LRd +
      35/4*nf^9*T^2*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 35/12*nf^9*T^2*h^10*QL*
      QRd^4*LL*LLd^3*LR - 245/24*nf^9*T^2*h^10*QL*QRd^4*LL^2*LRd^3 + 315/16*
      nf^9*T^2*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 21/16*nf^9*T^2*h^10*QL*QRd^7*
      LLd^2 - 35/6*nf^9*T^2*h^10*QL*QR*QRd^2*LR^3*LRd^3 - 70/3*nf^9*T^2*h^10*
      QL*QR*QRd^2*LLd^2*LR^3*LRd - 35/2*nf^9*T^2*h^10*QL*QR*QRd^2*LL*LLd*LR^2*
      LRd^2 - 70/3*nf^9*T^2*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 - 140/3*nf^9*T^2*
      h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 - 35/2*nf^9*T^2*h^10*QL*QR*QRd^2*LL^2*
      LLd^2*LR*LRd - 140/3*nf^9*T^2*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 - 35/6*
      nf^9*T^2*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 7/12*nf^9*T^2*h^10*QL*QR*QRd^5*LR
      *LRd^2 + 35/12*nf^9*T^2*h^10*QL*QR*QRd^5*LLd^2*LR + 35/3*nf^9*T^2*h^10*
      QL*QR*QRd^5*LL*LLd*LRd - 175/144*nf^9*T^2*h^10*QL*QR^2*LR^4*LRd^3 - 35/4
      *nf^9*T^2*h^10*QL*QR^2*LLd^2*LR^4*LRd - 35/6*nf^9*T^2*h^10*QL*QR^2*LL*
      LLd*LR^3*LRd^2 - 175/18*nf^9*T^2*h^10*QL*QR^2*LL*LLd^3*LR^3 - 35/6*nf^9*
      T^2*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 35/8*nf^9*T^2*h^10*QL*QR^2*LL^2*LLd^2
      *LR^2*LRd - 35/3*nf^9*T^2*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 - 35/18*nf^9*
      T^2*h^10*QL*QR^2*LL^3*LLd^3*LR - 875/144*nf^9*T^2*h^10*QL*QR^2*LL^4*
      LRd^3 - 35/8*nf^9*T^2*h^10*QL*QR^2*LL^4*LLd^2*LRd - 35/4*nf^9*T^2*h^10*
      QL*QR^2*QRd^3*LR^2*LRd^2 - 35/2*nf^9*T^2*h^10*QL*QR^2*QRd^3*LLd^2*LR^2
       - 35*nf^9*T^2*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 35/4*nf^9*T^2*h^10*QL*
      QR^2*QRd^3*LL^2*LLd^2 + 35/144*nf^9*T^2*h^10*QL*QR^2*QRd^6*LRd - 35/6*
      nf^9*T^2*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 35/2*nf^9*T^2*h^10*QL*QR^3*QRd*
      LLd^2*LR^3 - 35/2*nf^9*T^2*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 35/2*nf^9*
      T^2*h^10*QL*QR^3*QRd*LL^3*LLd*LRd - 35/12*nf^9*T^2*h^10*QL*QR^3*QRd^4*LR
      *LRd - 35/12*nf^9*T^2*h^10*QL*QR^3*QRd^4*LL*LLd - 175/48*nf^9*T^2*h^10*
      QL*QR^4*QRd^2*LR^2*LRd + 35/4*nf^9*T^2*h^10*QL*QR^4*QRd^2*LL*LLd*LR - 35/
      4*nf^9*T^2*h^10*QL*QR^4*QRd^2*LL^2*LRd - 35/16*nf^9*T^2*h^10*QL*QR^4*
      QRd^5 - 35/36*nf^9*T^2*h^10*QL*QR^5*LR^3*LRd + 35/12*nf^9*T^2*h^10*QL*
      QR^5*LL*LLd*LR^2 + 35/12*nf^9*T^2*h^10*QL*QR^5*LL^2*LR*LRd + 35/36*nf^9*
      T^2*h^10*QL*QR^5*LL^3*LLd - 35/36*nf^9*T^2*h^10*QL*QR^5*QRd^3*LR - 7/12*
      nf^9*T^2*h^10*QL*QR^6*QRd*LR^2 + 35/48*nf^9*T^2*h^10*QL*QR^6*QRd*LL^2 -
      35/12*nf^9*T^2*h^10*QL*QLd*LLd*LR^4*LRd^3 - 35/4*nf^9*T^2*h^10*QL*QLd*
      LLd^3*LR^4*LRd - 35/12*nf^9*T^2*h^10*QL*QLd*LL*LR^3*LRd^4 - 35/3*nf^9*
      T^2*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 - 35/4*nf^9*T^2*h^10*QL*QLd*LL*LLd^4
      *LR^3 - 35/3*nf^9*T^2*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 35/3*nf^9*T^2*
      h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd - 35/4*nf^9*T^2*h^10*QL*QLd*LL^3*LR*
      LRd^4 - 35/3*nf^9*T^2*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 - 35/12*nf^9*T^2*
      h^10*QL*QLd*LL^3*LLd^4*LR - 35/4*nf^9*T^2*h^10*QL*QLd*LL^4*LLd*LRd^3 -
      35/12*nf^9*T^2*h^10*QL*QLd*LL^4*LLd^3*LRd - 35/3*nf^9*T^2*h^10*QL*QLd*
      QRd^3*LLd^3*LR^2 - 70/3*nf^9*T^2*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 35/2*
      nf^9*T^2*h^10*QL*QLd*QRd^3*LL*LLd^2*LR*LRd - 35/2*nf^9*T^2*h^10*QL*QLd*
      QRd^3*LL^2*LLd*LRd^2 + 35/12*nf^9*T^2*h^10*QL*QLd*QRd^6*LLd*LRd - 35*
      nf^9*T^2*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 - 140/3*nf^9*T^2*h^10*QL*QLd*
      QR*QRd*LLd^3*LR^3 - 35*nf^9*T^2*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 - 70*
      nf^9*T^2*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd - 70*nf^9*T^2*h^10*QL*QLd*
      QR*QRd*LL^2*LLd*LR*LRd^2 - 35*nf^9*T^2*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR
       - 140/3*nf^9*T^2*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 35*nf^9*T^2*h^10*QL*
      QLd*QR*QRd*LL^3*LLd^2*LRd + 35/2*nf^9*T^2*h^10*QL*QLd*QR*QRd^4*LLd*LR*
      LRd - 175/12*nf^9*T^2*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 35/4*nf^9*T^2*h^10
      *QL*QLd*QR*QRd^4*LL*LLd^2 - 105/2*nf^9*T^2*h^10*QL*QLd*QR^2*QRd^2*LLd*
      LR^2*LRd - 105/2*nf^9*T^2*h^10*QL*QLd*QR^2*QRd^2*LL*LR*LRd^2 - 105/2*
      nf^9*T^2*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR - 105/2*nf^9*T^2*h^10*QL*QLd
      *QR^2*QRd^2*LL^2*LLd*LRd - 35/12*nf^9*T^2*h^10*QL*QLd*QR^2*QRd^5*LLd -
      70/3*nf^9*T^2*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 35/2*nf^9*T^2*h^10*QL*QLd*
      QR^3*LL*LLd^2*LR^2 + 35/2*nf^9*T^2*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd - 35/
      3*nf^9*T^2*h^10*QL*QLd*QR^3*LL^3*LRd^2 - 35/6*nf^9*T^2*h^10*QL*QLd*QR^3*
      QRd^3*LLd*LR - 35/6*nf^9*T^2*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 175/12*nf^9
      *T^2*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 35/2*nf^9*T^2*h^10*QL*QLd*QR^4*QRd*
      LL*LR*LRd + 35/4*nf^9*T^2*h^10*QL*QLd*QR^4*QRd*LL^2*LLd - 35/12*nf^9*T^2
      *h^10*QL*QLd*QR^5*QRd^2*LL + 35/12*nf^9*T^2*h^10*QL*QLd*QR^6*LL*LR - 35/
      3*nf^9*T^2*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 - 175/8*nf^9*T^2*h^10*QL*QLd^2
      *QRd^2*LLd^2*LR^2*LRd - 35/2*nf^9*T^2*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*
      LRd^2 - 70/3*nf^9*T^2*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR - 1015/24*nf^9*T^2
      *h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 35/4*nf^9*T^2*h^10*QL*QLd^2*QRd^2*LL^2
      *LLd^2*LRd - 203/48*nf^9*T^2*h^10*QL*QLd^2*QRd^5*LRd^2 + 35/24*nf^9*T^2*
      h^10*QL*QLd^2*QRd^5*LLd^2 - 35/6*nf^9*T^2*h^10*QL*QLd^2*QR*LR^3*LRd^3 -
      140/3*nf^9*T^2*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd - 35/2*nf^9*T^2*h^10*QL*
      QLd^2*QR*LL*LLd*LR^2*LRd^2 - 140/3*nf^9*T^2*h^10*QL*QLd^2*QR*LL*LLd^3*
      LR^2 - 70/3*nf^9*T^2*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 35/2*nf^9*T^2*h^10
      *QL*QLd^2*QR*LL^2*LLd^2*LR*LRd - 70/3*nf^9*T^2*h^10*QL*QLd^2*QR*LL^3*LLd
      *LRd^2 - 35/6*nf^9*T^2*h^10*QL*QLd^2*QR*LL^3*LLd^3 - 70/3*nf^9*T^2*h^10*
      QL*QLd^2*QR*QRd^3*LR*LRd^2 - 175/6*nf^9*T^2*h^10*QL*QLd^2*QR*QRd^3*LLd^2
      *LR + 35/2*nf^9*T^2*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd - 105/4*nf^9*T^2*
      h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 - 105*nf^9*T^2*h^10*QL*QLd^2*QR^2*QRd*
      LLd^2*LR^2 - 105/2*nf^9*T^2*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 - 105/4*
      nf^9*T^2*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 - 35/8*nf^9*T^2*h^10*QL*QLd^2
      *QR^2*QRd^4*LRd - 35/3*nf^9*T^2*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - 35/3*
      nf^9*T^2*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd - 35/4*nf^9*T^2*h^10*QL*QLd^2*
      QR^4*LR^2*LRd + 175/12*nf^9*T^2*h^10*QL*QLd^2*QR^4*LL*LLd*LR + 175/48*
      nf^9*T^2*h^10*QL*QLd^2*QR^4*LL^2*LRd - 245/16*nf^9*T^2*h^10*QL*QLd^2*
      QR^4*QRd^3 - 35/4*nf^9*T^2*h^10*QL*QLd^2*QR^5*QRd*LR - 35/2*nf^9*T^2*
      h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 35/2*nf^9*T^2*h^10*QL*QLd^3*QRd*LL*LR*
      LRd^3 - 35/2*nf^9*T^2*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 - 35/6*nf^9*T^2*
      h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 35/12*nf^9*T^2*h^10*QL*QLd^3*QRd^4*LLd*
      LRd + 35/2*nf^9*T^2*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd - 175/6*nf^9*T^2*
      h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 70/3*nf^9*T^2*h^10*QL*QLd^3*QR*QRd^2*
      LL*LLd^2 - 35*nf^9*T^2*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd - 35*nf^9*T^2*
      h^10*QL*QLd^3*QR^2*LL*LLd^2*LR - 70/9*nf^9*T^2*h^10*QL*QLd^3*QR^2*QRd^3*
      LLd - 70/3*nf^9*T^2*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 35/3*nf^9*T^2*h^10*
      QL*QLd^3*QR^3*QRd*LL*LRd - 175/36*nf^9*T^2*h^10*QL*QLd^3*QR^5*LL + 35/48
      *nf^9*T^2*h^10*QL*QLd^4*LR^2*LRd^3 + 35/4*nf^9*T^2*h^10*QL*QLd^4*LL*LLd*
      LR*LRd^2 - 35/12*nf^9*T^2*h^10*QL*QLd^4*LL*LLd^3*LR - 35/12*nf^9*T^2*
      h^10*QL*QLd^4*LL^2*LRd^3 + 35/16*nf^9*T^2*h^10*QL*QLd^4*LL^2*LLd^2*LRd
       - 35/8*nf^9*T^2*h^10*QL*QLd^4*QRd^3*LRd^2 - 175/48*nf^9*T^2*h^10*QL*
      QLd^4*QRd^3*LLd^2 + 35/4*nf^9*T^2*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 175/12
      *nf^9*T^2*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 35/2*nf^9*T^2*h^10*QL*QLd^4*QR
      *QRd*LL*LLd*LRd - 385/48*nf^9*T^2*h^10*QL*QLd^4*QR^2*QRd^2*LRd - 35/4*
      nf^9*T^2*h^10*QL*QLd^4*QR^3*LR*LRd - 35/4*nf^9*T^2*h^10*QL*QLd^4*QR^3*LL
      *LLd - 105/4*nf^9*T^2*h^10*QL*QLd^4*QR^4*QRd + 35/12*nf^9*T^2*h^10*QL*
      QLd^5*QRd^2*LLd*LRd + 35/3*nf^9*T^2*h^10*QL*QLd^5*QR*LLd*LR*LRd + 35/12*
      nf^9*T^2*h^10*QL*QLd^5*QR*LL*LRd^2 - 7/12*nf^9*T^2*h^10*QL*QLd^5*QR*LL*
      LLd^2 - 35/4*nf^9*T^2*h^10*QL*QLd^5*QR^2*QRd*LLd + 35/48*nf^9*T^2*h^10*
      QL*QLd^6*QRd*LRd^2 - 7/12*nf^9*T^2*h^10*QL*QLd^6*QRd*LLd^2 - 35/18*nf^9*
      T^2*h^10*QL*QLd^6*QR^2*LRd + 7/12*nf^9*T^2*h^10*QL*QLd^7*LLd*LRd - 35/12
      *nf^9*T^2*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 35/6*nf^9*T^2*h^10*QL^2*QRd^2
      *LLd^3*LR^3 + 35/12*nf^9*T^2*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 - 35*nf^9*T^2
      *h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 35/12*nf^9*T^2*h^10*QL^2*QRd^2*LL^2
      *LLd^3*LR - 245/6*nf^9*T^2*h^10*QL^2*QRd^2*LL^3*LRd^3 + 35/12*nf^9*T^2*
      h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 21/4*nf^9*T^2*h^10*QL^2*QRd^5*LLd*LR*
      LRd - 49/24*nf^9*T^2*h^10*QL^2*QRd^5*LL*LRd^2 + 665/48*nf^9*T^2*h^10*
      QL^2*QRd^5*LL*LLd^2 - 35/8*nf^9*T^2*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 875/
      144*nf^9*T^2*h^10*QL^2*QR*LLd^3*LR^4 - 35/18*nf^9*T^2*h^10*QL^2*QR*LL*
      LR^3*LRd^3 - 35/3*nf^9*T^2*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd - 35/8*nf^9*
      T^2*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 35/6*nf^9*T^2*h^10*QL^2*QR*LL^2*
      LLd^3*LR^2 - 175/18*nf^9*T^2*h^10*QL^2*QR*LL^3*LR*LRd^3 - 35/6*nf^9*T^2*
      h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 35/4*nf^9*T^2*h^10*QL^2*QR*LL^4*LLd*
      LRd^2 - 175/144*nf^9*T^2*h^10*QL^2*QR*LL^4*LLd^3 - 35*nf^9*T^2*h^10*QL^2
      *QR*QRd^3*LL*LR*LRd^2 - 35*nf^9*T^2*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd - 35/
      18*nf^9*T^2*h^10*QL^2*QR*QRd^6*LLd - 70/3*nf^9*T^2*h^10*QL^2*QR^2*QRd*
      LLd*LR^3*LRd - 35/4*nf^9*T^2*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 - 175/8*
      nf^9*T^2*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 35/2*nf^9*T^2*h^10*QL^2*QR^2
      *QRd*LL^2*LLd*LR*LRd - 1015/24*nf^9*T^2*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 -
      35/3*nf^9*T^2*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 - 245/48*nf^9*T^2*h^10*QL^2*
      QR^2*QRd^4*LLd*LR - 245/48*nf^9*T^2*h^10*QL^2*QR^2*QRd^4*LL*LRd - 35/3*
      nf^9*T^2*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 385/24*nf^9*T^2*h^10*QL^2*QR^3*
      QRd^2*LL^2*LLd - 875/144*nf^9*T^2*h^10*QL^2*QR^4*LLd*LR^3 + 35/48*nf^9*
      T^2*h^10*QL^2*QR^4*LL*LR^2*LRd + 35/8*nf^9*T^2*h^10*QL^2*QR^4*LL^2*LLd*
      LR - 245/72*nf^9*T^2*h^10*QL^2*QR^4*LL^3*LRd - 35/9*nf^9*T^2*h^10*QL^2*
      QR^4*QRd^3*LL + 35/12*nf^9*T^2*h^10*QL^2*QR^5*QRd*LL*LR - 35/6*nf^9*T^2*
      h^10*QL^2*QLd*QRd*LR^3*LRd^3 - 70/3*nf^9*T^2*h^10*QL^2*QLd*QRd*LLd^2*
      LR^3*LRd - 35/2*nf^9*T^2*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 - 70/3*nf^9
      *T^2*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 - 140/3*nf^9*T^2*h^10*QL^2*QLd*QRd*
      LL^2*LR*LRd^3 - 35/2*nf^9*T^2*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd - 140/
      3*nf^9*T^2*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 - 35/6*nf^9*T^2*h^10*QL^2*
      QLd*QRd*LL^3*LLd^3 - 35/4*nf^9*T^2*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 175/48
      *nf^9*T^2*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 175/12*nf^9*T^2*h^10*QL^2*QLd*
      QRd^4*LL*LLd*LRd - 105/4*nf^9*T^2*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 -
      105/2*nf^9*T^2*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 - 105*nf^9*T^2*h^10*
      QL^2*QLd*QR*QRd^2*LL^2*LRd^2 - 105/4*nf^9*T^2*h^10*QL^2*QLd*QR*QRd^2*
      LL^2*LLd^2 - 35/4*nf^9*T^2*h^10*QL^2*QLd*QR*QRd^5*LRd - 35/3*nf^9*T^2*
      h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 1015/24*nf^9*T^2*h^10*QL^2*QLd*QR^2*
      LLd^2*LR^3 - 35/2*nf^9*T^2*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd - 175/8*
      nf^9*T^2*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 - 35/4*nf^9*T^2*h^10*QL^2*QLd*
      QR^2*LL^2*LLd^2*LR - 70/3*nf^9*T^2*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd - 35/
      3*nf^9*T^2*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd - 35/3*nf^9*T^2*h^10*QL^2*QLd
      *QR^2*QRd^3*LL*LLd - 70/3*nf^9*T^2*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 35/
      2*nf^9*T^2*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR - 175/6*nf^9*T^2*h^10*QL^2*
      QLd*QR^3*QRd*LL^2*LRd - 245/16*nf^9*T^2*h^10*QL^2*QLd*QR^3*QRd^4 - 35/8*
      nf^9*T^2*h^10*QL^2*QLd*QR^4*QRd^2*LR - 203/48*nf^9*T^2*h^10*QL^2*QLd*
      QR^5*LR^2 + 35/24*nf^9*T^2*h^10*QL^2*QLd*QR^5*LL^2 - 35/4*nf^9*T^2*h^10*
      QL^2*QLd^2*LLd*LR^3*LRd^2 - 35/3*nf^9*T^2*h^10*QL^2*QLd^2*LLd^3*LR^3 -
      35/4*nf^9*T^2*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 35/2*nf^9*T^2*h^10*QL^2*
      QLd^2*LL*LLd^2*LR^2*LRd - 35/2*nf^9*T^2*h^10*QL^2*QLd^2*LL^2*LLd*LR*
      LRd^2 - 35/4*nf^9*T^2*h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 35/3*nf^9*T^2*h^10
      *QL^2*QLd^2*LL^3*LRd^3 - 35/4*nf^9*T^2*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd +
      35/6*nf^9*T^2*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd - 875/24*nf^9*T^2*h^10*
      QL^2*QLd^2*QRd^3*LL*LRd^2 + 35/12*nf^9*T^2*h^10*QL^2*QLd^2*QRd^3*LL*
      LLd^2 - 105/2*nf^9*T^2*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*LRd - 105/2*nf^9*
      T^2*h^10*QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 - 105/2*nf^9*T^2*h^10*QL^2*QLd^2*
      QR*QRd*LL*LLd^2*LR - 105/2*nf^9*T^2*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*LRd
       - 385/48*nf^9*T^2*h^10*QL^2*QLd^2*QR*QRd^4*LLd - 35/4*nf^9*T^2*h^10*
      QL^2*QLd^2*QR^2*QRd^2*LLd*LR - 35/4*nf^9*T^2*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LL*LRd - 875/24*nf^9*T^2*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 35/6*nf^9*T^2*
      h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 35/12*nf^9*T^2*h^10*QL^2*QLd^2*QR^3*
      LL^2*LLd - 385/48*nf^9*T^2*h^10*QL^2*QLd^2*QR^4*QRd*LL - 385/24*nf^9*T^2
      *h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 35/3*nf^9*T^2*h^10*QL^2*QLd^3*QRd^2*
      LLd^2*LR - 35/4*nf^9*T^2*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 - 35*nf^9*T^2*
      h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 35/2*nf^9*T^2*h^10*QL^2*QLd^3*QR*LL^2*
      LRd^2 - 35/4*nf^9*T^2*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 70/9*nf^9*T^2*h^10
      *QL^2*QLd^3*QR*QRd^3*LRd - 35/3*nf^9*T^2*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd
       - 35/3*nf^9*T^2*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd - 105/4*nf^9*T^2*h^10*
      QL^2*QLd^3*QR^3*QRd^2 - 1225/144*nf^9*T^2*h^10*QL^2*QLd^3*QR^4*LR + 35/4
      *nf^9*T^2*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd - 35/4*nf^9*T^2*h^10*QL^2*QLd^4
      *QRd*LL*LRd^2 - 175/48*nf^9*T^2*h^10*QL^2*QLd^4*QRd*LL*LLd^2 - 35/8*nf^9
      *T^2*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 245/48*nf^9*T^2*h^10*QL^2*QLd^4*QR^2
      *LLd*LR - 245/48*nf^9*T^2*h^10*QL^2*QLd^4*QR^2*LL*LRd + 35/24*nf^9*T^2*
      h^10*QL^2*QLd^5*LR*LRd^2 + 35/48*nf^9*T^2*h^10*QL^2*QLd^5*LLd^2*LR + 35/
      12*nf^9*T^2*h^10*QL^2*QLd^5*LL*LLd*LRd - 35/12*nf^9*T^2*h^10*QL^2*QLd^5*
      QR*QRd*LRd - 133/16*nf^9*T^2*h^10*QL^2*QLd^5*QR^3 + 35/144*nf^9*T^2*h^10
      *QL^2*QLd^6*QR*LLd - 245/144*nf^9*T^2*h^10*QL^3*LLd^2*LR^4*LRd + 35/18*
      nf^9*T^2*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 35/18*nf^9*T^2*h^10*QL^3*LL*LLd^3
      *LR^3 + 175/72*nf^9*T^2*h^10*QL^3*LL^2*LR^2*LRd^3 + 35/12*nf^9*T^2*h^10*
      QL^3*LL^2*LLd^2*LR^2*LRd - 35/18*nf^9*T^2*h^10*QL^3*LL^3*LLd*LR*LRd^2 -
      245/72*nf^9*T^2*h^10*QL^3*LL^4*LRd^3 + 35/144*nf^9*T^2*h^10*QL^3*LL^4*
      LLd^2*LRd + 175/12*nf^9*T^2*h^10*QL^3*QRd^3*LR^2*LRd^2 - 245/6*nf^9*T^2*
      h^10*QL^3*QRd^3*LL^2*LRd^2 + 175/12*nf^9*T^2*h^10*QL^3*QRd^3*LL^2*LLd^2
       - 245/72*nf^9*T^2*h^10*QL^3*QRd^6*LRd - 35/3*nf^9*T^2*h^10*QL^3*QR*QRd*
      LLd^2*LR^3 + 35/2*nf^9*T^2*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd - 35/2*nf^9*
      T^2*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 - 70/3*nf^9*T^2*h^10*QL^3*QR*QRd*LL^3
      *LLd*LRd - 35/4*nf^9*T^2*h^10*QL^3*QR*QRd^4*LR*LRd - 35/4*nf^9*T^2*h^10*
      QL^3*QR*QRd^4*LL*LLd + 35/12*nf^9*T^2*h^10*QL^3*QR^2*QRd^2*LR^2*LRd + 35/
      6*nf^9*T^2*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 875/24*nf^9*T^2*h^10*QL^3*
      QR^2*QRd^2*LL^2*LRd - 133/16*nf^9*T^2*h^10*QL^3*QR^2*QRd^5 - 35/9*nf^9*
      T^2*h^10*QL^3*QR^3*LR^3*LRd - 35/18*nf^9*T^2*h^10*QL^3*QR^3*LL*LLd*LR^2
       - 35/18*nf^9*T^2*h^10*QL^3*QR^3*LL^2*LR*LRd - 35/9*nf^9*T^2*h^10*QL^3*
      QR^3*LL^3*LLd - 35/6*nf^9*T^2*h^10*QL^3*QR^3*QRd^3*LR - 175/48*nf^9*T^2*
      h^10*QL^3*QR^4*QRd*LR^2 - 35/8*nf^9*T^2*h^10*QL^3*QR^4*QRd*LL^2 - 35*
      nf^9*T^2*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 - 35*nf^9*T^2*h^10*QL^3*QLd*
      QRd^2*LL^2*LLd*LRd - 175/36*nf^9*T^2*h^10*QL^3*QLd*QRd^5*LLd - 35/2*nf^9
      *T^2*h^10*QL^3*QLd*QR*LLd*LR^3*LRd - 35/2*nf^9*T^2*h^10*QL^3*QLd*QR*LL*
      LLd^2*LR^2 - 35/2*nf^9*T^2*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 35/6*nf^9*T^2*
      h^10*QL^3*QLd*QR*LL^3*LLd^2 - 35/3*nf^9*T^2*h^10*QL^3*QLd*QR*QRd^3*LLd*
      LR - 70/3*nf^9*T^2*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 175/6*nf^9*T^2*h^10*
      QL^3*QLd*QR^2*QRd*LLd*LR^2 + 35/2*nf^9*T^2*h^10*QL^3*QLd*QR^2*QRd*LL*LR*
      LRd - 70/3*nf^9*T^2*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd - 70/9*nf^9*T^2*h^10
      *QL^3*QLd*QR^3*QRd^2*LL + 35/12*nf^9*T^2*h^10*QL^3*QLd*QR^4*LL*LR - 35/4
      *nf^9*T^2*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 - 35/2*nf^9*T^2*h^10*QL^3*QLd^2
      *QRd*LLd^2*LR^2 - 35*nf^9*T^2*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 - 35/4*nf^9
      *T^2*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 - 1225/144*nf^9*T^2*h^10*QL^3*QLd^2*
      QRd^4*LRd - 35/3*nf^9*T^2*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd - 35/3*nf^9*
      T^2*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd - 385/24*nf^9*T^2*h^10*QL^3*QLd^2*
      QR^2*LR^2*LRd - 35/3*nf^9*T^2*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 105/4*nf^9
      *T^2*h^10*QL^3*QLd^2*QR^2*QRd^3 - 70/9*nf^9*T^2*h^10*QL^3*QLd^2*QR^3*QRd
      *LR - 35/6*nf^9*T^2*h^10*QL^3*QLd^3*LLd*LR^2*LRd - 35/6*nf^9*T^2*h^10*
      QL^3*QLd^3*LL*LR*LRd^2 - 35/6*nf^9*T^2*h^10*QL^3*QLd^3*LL*LLd^2*LR - 35/
      6*nf^9*T^2*h^10*QL^3*QLd^3*LL^2*LLd*LRd - 35/6*nf^9*T^2*h^10*QL^3*QLd^3*
      QRd^3*LLd - 35/6*nf^9*T^2*h^10*QL^3*QLd^3*QR*QRd*LLd*LR - 35/6*nf^9*T^2*
      h^10*QL^3*QLd^3*QR*QRd*LL*LRd - 35/6*nf^9*T^2*h^10*QL^3*QLd^3*QR^3*LL -
      35/9*nf^9*T^2*h^10*QL^3*QLd^4*QRd^2*LRd - 35/12*nf^9*T^2*h^10*QL^3*QLd^4
      *QR*LR*LRd - 35/12*nf^9*T^2*h^10*QL^3*QLd^4*QR*LL*LLd - 245/16*nf^9*T^2*
      h^10*QL^3*QLd^4*QR^2*QRd - 35/36*nf^9*T^2*h^10*QL^3*QLd^5*QRd*LLd - 35/
      144*nf^9*T^2*h^10*QL^3*QLd^6*LRd + 35/12*nf^9*T^2*h^10*QL^4*QRd*LLd*LR^3
      *LRd + 315/16*nf^9*T^2*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 35/8*nf^9*T^2*h^10*
      QL^4*QRd*LL*LLd^2*LR^2 + 35/4*nf^9*T^2*h^10*QL^4*QRd*LL^2*LLd*LR*LRd -
      245/24*nf^9*T^2*h^10*QL^4*QRd*LL^3*LRd^2 + 175/48*nf^9*T^2*h^10*QL^4*QRd
      *LL^3*LLd^2 - 35/12*nf^9*T^2*h^10*QL^4*QRd^4*LLd*LR - 245/24*nf^9*T^2*
      h^10*QL^4*QRd^4*LL*LRd + 175/48*nf^9*T^2*h^10*QL^4*QR*QRd^2*LLd*LR^2 +
      175/12*nf^9*T^2*h^10*QL^4*QR*QRd^2*LL*LR*LRd - 35/4*nf^9*T^2*h^10*QL^4*
      QR*QRd^2*LL^2*LLd - 245/72*nf^9*T^2*h^10*QL^4*QR^2*LLd*LR^3 + 35/8*nf^9*
      T^2*h^10*QL^4*QR^2*LL*LR^2*LRd + 35/48*nf^9*T^2*h^10*QL^4*QR^2*LL^2*LLd*
      LR - 875/144*nf^9*T^2*h^10*QL^4*QR^2*LL^3*LRd - 1225/144*nf^9*T^2*h^10*
      QL^4*QR^2*QRd^3*LL + 35/12*nf^9*T^2*h^10*QL^4*QR^3*QRd*LL*LR + 35/48*
      nf^9*T^2*h^10*QL^4*QLd*LR^3*LRd^2 - 35/12*nf^9*T^2*h^10*QL^4*QLd*LLd^2*
      LR^3 + 35/4*nf^9*T^2*h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 35/16*nf^9*T^2*h^10
      *QL^4*QLd*LL^2*LLd^2*LR - 35/12*nf^9*T^2*h^10*QL^4*QLd*LL^3*LLd*LRd - 35/
      4*nf^9*T^2*h^10*QL^4*QLd*QRd^3*LR*LRd - 35/4*nf^9*T^2*h^10*QL^4*QLd*
      QRd^3*LL*LLd + 35/4*nf^9*T^2*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 35/2*nf^9*
      T^2*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR - 175/12*nf^9*T^2*h^10*QL^4*QLd*QR*
      QRd*LL^2*LRd - 105/4*nf^9*T^2*h^10*QL^4*QLd*QR*QRd^4 - 385/48*nf^9*T^2*
      h^10*QL^4*QLd*QR^2*QRd^2*LR - 35/8*nf^9*T^2*h^10*QL^4*QLd*QR^3*LR^2 -
      175/48*nf^9*T^2*h^10*QL^4*QLd*QR^3*LL^2 - 245/48*nf^9*T^2*h^10*QL^4*
      QLd^2*QRd^2*LLd*LR - 245/48*nf^9*T^2*h^10*QL^4*QLd^2*QRd^2*LL*LRd - 35/4
      *nf^9*T^2*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 35/4*nf^9*T^2*h^10*QL^4*QLd^2*QR
      *LL*LR*LRd - 175/48*nf^9*T^2*h^10*QL^4*QLd^2*QR*LL^2*LLd - 35/8*nf^9*T^2
      *h^10*QL^4*QLd^2*QR^2*QRd*LL - 35/12*nf^9*T^2*h^10*QL^4*QLd^3*QRd*LR*LRd
       - 35/12*nf^9*T^2*h^10*QL^4*QLd^3*QRd*LL*LLd - 245/16*nf^9*T^2*h^10*QL^4
      *QLd^3*QR*QRd^2 - 35/9*nf^9*T^2*h^10*QL^4*QLd^3*QR^2*LR - 35/48*nf^9*T^2
      *h^10*QL^4*QLd^4*LLd*LR - 35/48*nf^9*T^2*h^10*QL^4*QLd^4*LL*LRd - 35/16*
      nf^9*T^2*h^10*QL^4*QLd^5*QR + 665/48*nf^9*T^2*h^10*QL^5*QRd^2*LR^2*LRd
       + 21/4*nf^9*T^2*h^10*QL^5*QRd^2*LL*LLd*LR - 49/24*nf^9*T^2*h^10*QL^5*
      QRd^2*LL^2*LRd - 49/8*nf^9*T^2*h^10*QL^5*QRd^5 + 35/36*nf^9*T^2*h^10*
      QL^5*QR*LR^3*LRd + 35/12*nf^9*T^2*h^10*QL^5*QR*LL*LLd*LR^2 + 35/12*nf^9*
      T^2*h^10*QL^5*QR*LL^2*LR*LRd - 35/36*nf^9*T^2*h^10*QL^5*QR*LL^3*LLd -
      175/36*nf^9*T^2*h^10*QL^5*QR*QRd^3*LR + 35/24*nf^9*T^2*h^10*QL^5*QR^2*
      QRd*LR^2 - 203/48*nf^9*T^2*h^10*QL^5*QR^2*QRd*LL^2 + 35/12*nf^9*T^2*h^10
      *QL^5*QLd*QRd*LLd*LR^2 + 35/3*nf^9*T^2*h^10*QL^5*QLd*QRd*LL*LR*LRd - 7/
      12*nf^9*T^2*h^10*QL^5*QLd*QRd*LL^2*LLd - 35/4*nf^9*T^2*h^10*QL^5*QLd*QR*
      QRd^2*LL + 35/12*nf^9*T^2*h^10*QL^5*QLd*QR^2*LL*LR + 35/24*nf^9*T^2*h^10
      *QL^5*QLd^2*LR^2*LRd + 35/12*nf^9*T^2*h^10*QL^5*QLd^2*LL*LLd*LR + 35/48*
      nf^9*T^2*h^10*QL^5*QLd^2*LL^2*LRd - 133/16*nf^9*T^2*h^10*QL^5*QLd^2*
      QRd^3 - 35/12*nf^9*T^2*h^10*QL^5*QLd^2*QR*QRd*LR - 35/36*nf^9*T^2*h^10*
      QL^5*QLd^3*QR*LL - 35/16*nf^9*T^2*h^10*QL^5*QLd^4*QRd + 35/144*nf^9*T^2*
      h^10*QL^6*LLd*LR^3 + 455/144*nf^9*T^2*h^10*QL^6*LL*LR^2*LRd + 35/36*nf^9
      *T^2*h^10*QL^6*LL^2*LLd*LR - 245/72*nf^9*T^2*h^10*QL^6*QRd^3*LL + 35/12*
      nf^9*T^2*h^10*QL^6*QR*QRd*LL*LR - 35/18*nf^9*T^2*h^10*QL^6*QLd*QRd^2*LR
       + 35/48*nf^9*T^2*h^10*QL^6*QLd*QR*LR^2 - 7/12*nf^9*T^2*h^10*QL^6*QLd*QR
      *LL^2 + 35/144*nf^9*T^2*h^10*QL^6*QLd^2*QRd*LL - 35/144*nf^9*T^2*h^10*
      QL^6*QLd^3*LR + 21/16*nf^9*T^2*h^10*QL^7*QRd*LR^2 + 7/12*nf^9*T^2*h^10*
      QL^7*QLd*LL*LR - 7/48*nf^9*T^3*h^10*LLd*LR^5*LRd^4 - 133/240*nf^9*T^3*
      h^10*LLd^3*LR^5*LRd^2 - 49/120*nf^9*T^3*h^10*LLd^5*LR^5 - 7/48*nf^9*T^3*
      h^10*LL*LR^4*LRd^5 - 49/48*nf^9*T^3*h^10*LL*LLd^2*LR^4*LRd^3 - 7/4*nf^9*
      T^3*h^10*LL*LLd^4*LR^4*LRd - 49/48*nf^9*T^3*h^10*LL^2*LLd*LR^3*LRd^4 - 7/
      4*nf^9*T^3*h^10*LL^2*LLd^3*LR^3*LRd^2 - 133/240*nf^9*T^3*h^10*LL^2*LLd^5
      *LR^3 - 133/240*nf^9*T^3*h^10*LL^3*LR^2*LRd^5 - 7/4*nf^9*T^3*h^10*LL^3*
      LLd^2*LR^2*LRd^3 - 49/48*nf^9*T^3*h^10*LL^3*LLd^4*LR^2*LRd - 7/4*nf^9*
      T^3*h^10*LL^4*LLd*LR*LRd^4 - 49/48*nf^9*T^3*h^10*LL^4*LLd^3*LR*LRd^2 - 7/
      48*nf^9*T^3*h^10*LL^4*LLd^5*LR - 49/120*nf^9*T^3*h^10*LL^5*LRd^5 - 133/
      240*nf^9*T^3*h^10*LL^5*LLd^2*LRd^3 - 7/48*nf^9*T^3*h^10*LL^5*LLd^4*LRd
       - 7/6*nf^9*T^3*h^10*QRd^3*LLd^3*LR^3*LRd + 7/48*nf^9*T^3*h^10*QRd^3*LL*
      LR^2*LRd^4 + 7/4*nf^9*T^3*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 49/48*nf^9*
      T^3*h^10*QRd^3*LL*LLd^4*LR^2 - 7/6*nf^9*T^3*h^10*QRd^3*LL^2*LLd*LR*LRd^3
       + 7/6*nf^9*T^3*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 49/24*nf^9*T^3*h^10*QRd^3
      *LL^3*LRd^4 + 35/24*nf^9*T^3*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 7/12*nf^9*T^3
      *h^10*QRd^6*LLd*LR*LRd^2 + 7/48*nf^9*T^3*h^10*QRd^6*LLd^3*LR + 91/48*
      nf^9*T^3*h^10*QRd^6*LL*LLd^2*LRd - 7/4*nf^9*T^3*h^10*QR*QRd*LLd*LR^4*
      LRd^3 - 21/4*nf^9*T^3*h^10*QR*QRd*LLd^3*LR^4*LRd - 7/4*nf^9*T^3*h^10*QR*
      QRd*LL*LR^3*LRd^4 - 7*nf^9*T^3*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 - 21/4*
      nf^9*T^3*h^10*QR*QRd*LL*LLd^4*LR^3 - 7*nf^9*T^3*h^10*QR*QRd*LL^2*LLd*
      LR^2*LRd^3 - 7*nf^9*T^3*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 21/4*nf^9*T^3*
      h^10*QR*QRd*LL^3*LR*LRd^4 - 7*nf^9*T^3*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2
       - 7/4*nf^9*T^3*h^10*QR*QRd*LL^3*LLd^4*LR - 21/4*nf^9*T^3*h^10*QR*QRd*
      LL^4*LLd*LRd^3 - 7/4*nf^9*T^3*h^10*QR*QRd*LL^4*LLd^3*LRd + 21/16*nf^9*
      T^3*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 7/4*nf^9*T^3*h^10*QR*QRd^4*LLd^3*LR^2
       - 7/4*nf^9*T^3*h^10*QR*QRd^4*LL*LR*LRd^3 + 21/4*nf^9*T^3*h^10*QR*QRd^4*
      LL*LLd^2*LR*LRd + 7/16*nf^9*T^3*h^10*QR*QRd^4*LL^2*LLd^3 + 7/20*nf^9*T^3
      *h^10*QR*QRd^7*LLd*LRd - 21/4*nf^9*T^3*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 -
      7*nf^9*T^3*h^10*QR^2*QRd^2*LLd^3*LR^3 - 21/4*nf^9*T^3*h^10*QR^2*QRd^2*LL
      *LR^2*LRd^3 - 21/2*nf^9*T^3*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd - 21/2*
      nf^9*T^3*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - 21/4*nf^9*T^3*h^10*QR^2*
      QRd^2*LL^2*LLd^3*LR - 7*nf^9*T^3*h^10*QR^2*QRd^2*LL^3*LRd^3 - 21/4*nf^9*
      T^3*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 7/4*nf^9*T^3*h^10*QR^2*QRd^5*LLd*LR
      *LRd + 7/16*nf^9*T^3*h^10*QR^2*QRd^5*LL*LRd^2 + 7/8*nf^9*T^3*h^10*QR^2*
      QRd^5*LL*LLd^2 + 7/48*nf^9*T^3*h^10*QR^3*LLd*LR^4*LRd^2 - 49/24*nf^9*T^3
      *h^10*QR^3*LLd^3*LR^4 - 7/6*nf^9*T^3*h^10*QR^3*LL*LLd^2*LR^3*LRd + 7/4*
      nf^9*T^3*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 35/24*nf^9*T^3*h^10*QR^3*LL^2*
      LLd^3*LR^2 - 7/6*nf^9*T^3*h^10*QR^3*LL^3*LR*LRd^3 + 7/6*nf^9*T^3*h^10*
      QR^3*LL^3*LLd^2*LR*LRd - 49/48*nf^9*T^3*h^10*QR^3*LL^4*LLd*LRd^2 - 7/2*
      nf^9*T^3*h^10*QR^3*QRd^3*LLd*LR^2*LRd - 7/2*nf^9*T^3*h^10*QR^3*QRd^3*LL*
      LR*LRd^2 - 7/2*nf^9*T^3*h^10*QR^3*QRd^3*LL*LLd^2*LR - 7/2*nf^9*T^3*h^10*
      QR^3*QRd^3*LL^2*LLd*LRd - 7/48*nf^9*T^3*h^10*QR^3*QRd^6*LLd - 7/4*nf^9*
      T^3*h^10*QR^4*QRd*LLd*LR^3*LRd + 21/16*nf^9*T^3*h^10*QR^4*QRd*LL*LR^2*
      LRd^2 + 21/4*nf^9*T^3*h^10*QR^4*QRd*LL^2*LLd*LR*LRd - 7/4*nf^9*T^3*h^10*
      QR^4*QRd*LL^3*LRd^2 + 7/16*nf^9*T^3*h^10*QR^4*QRd*LL^3*LLd^2 - 7/16*nf^9
      *T^3*h^10*QR^4*QRd^4*LLd*LR - 7/16*nf^9*T^3*h^10*QR^4*QRd^4*LL*LRd + 7/
      16*nf^9*T^3*h^10*QR^5*QRd^2*LLd*LR^2 + 7/4*nf^9*T^3*h^10*QR^5*QRd^2*LL*
      LR*LRd + 7/8*nf^9*T^3*h^10*QR^5*QRd^2*LL^2*LLd + 7/12*nf^9*T^3*h^10*QR^6
      *LL*LR^2*LRd + 91/48*nf^9*T^3*h^10*QR^6*LL^2*LLd*LR + 7/48*nf^9*T^3*h^10
      *QR^6*LL^3*LRd - 7/48*nf^9*T^3*h^10*QR^6*QRd^3*LL + 7/20*nf^9*T^3*h^10*
      QR^7*QRd*LL*LR - 35/48*nf^9*T^3*h^10*QLd*QRd^2*LR^3*LRd^4 - 7/2*nf^9*T^3
      *h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 175/48*nf^9*T^3*h^10*QLd*QRd^2*LLd^4*
      LR^3 - 7/2*nf^9*T^3*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 7*nf^9*T^3*h^10*
      QLd*QRd^2*LL*LLd^3*LR^2*LRd - 21/4*nf^9*T^3*h^10*QLd*QRd^2*LL^2*LR*LRd^4
       - 21/8*nf^9*T^3*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 - 21/8*nf^9*T^3*h^10
      *QLd*QRd^2*LL^2*LLd^4*LR - 35/6*nf^9*T^3*h^10*QLd*QRd^2*LL^3*LLd*LRd^3
       - 7/6*nf^9*T^3*h^10*QLd*QRd^2*LL^3*LLd^3*LRd - 7/12*nf^9*T^3*h^10*QLd*
      QRd^5*LR*LRd^3 + 7/4*nf^9*T^3*h^10*QLd*QRd^5*LLd^2*LR*LRd + 7/4*nf^9*T^3
      *h^10*QLd*QRd^5*LL*LLd*LRd^2 + 7/12*nf^9*T^3*h^10*QLd*QRd^5*LL*LLd^3 - 7/
      16*nf^9*T^3*h^10*QLd*QR*LR^4*LRd^4 - 49/16*nf^9*T^3*h^10*QLd*QR*LLd^2*
      LR^4*LRd^2 - 49/8*nf^9*T^3*h^10*QLd*QR*LLd^4*LR^4 - 7/2*nf^9*T^3*h^10*
      QLd*QR*LL*LLd*LR^3*LRd^3 - 14*nf^9*T^3*h^10*QLd*QR*LL*LLd^3*LR^3*LRd -
      49/16*nf^9*T^3*h^10*QLd*QR*LL^2*LR^2*LRd^4 - 21/4*nf^9*T^3*h^10*QLd*QR*
      LL^2*LLd^2*LR^2*LRd^2 - 49/16*nf^9*T^3*h^10*QLd*QR*LL^2*LLd^4*LR^2 - 7*
      nf^9*T^3*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 - 7/2*nf^9*T^3*h^10*QLd*QR*LL^3*
      LLd^3*LR*LRd - 7/4*nf^9*T^3*h^10*QLd*QR*LL^4*LRd^4 - 49/16*nf^9*T^3*h^10
      *QLd*QR*LL^4*LLd^2*LRd^2 - 7/16*nf^9*T^3*h^10*QLd*QR*LL^4*LLd^4 - 7/2*
      nf^9*T^3*h^10*QLd*QR*QRd^3*LR^2*LRd^3 - 21/2*nf^9*T^3*h^10*QLd*QR*QRd^3*
      LLd^2*LR^2*LRd - 21/2*nf^9*T^3*h^10*QLd*QR*QRd^3*LL*LLd^3*LR - 21/2*nf^9
      *T^3*h^10*QLd*QR*QRd^3*LL^2*LRd^3 - 7/20*nf^9*T^3*h^10*QLd*QR*QRd^6*
      LRd^2 + 7/16*nf^9*T^3*h^10*QLd*QR*QRd^6*LLd^2 - 7/2*nf^9*T^3*h^10*QLd*
      QR^2*QRd*LR^3*LRd^3 - 28*nf^9*T^3*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd - 21/
      2*nf^9*T^3*h^10*QLd*QR^2*QRd*LL*LLd*LR^2*LRd^2 - 28*nf^9*T^3*h^10*QLd*
      QR^2*QRd*LL*LLd^3*LR^2 - 14*nf^9*T^3*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 -
      21/2*nf^9*T^3*h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd - 14*nf^9*T^3*h^10*QLd
      *QR^2*QRd*LL^3*LLd*LRd^2 - 7/2*nf^9*T^3*h^10*QLd*QR^2*QRd*LL^3*LLd^3 -
      35/16*nf^9*T^3*h^10*QLd*QR^2*QRd^4*LR*LRd^2 - 21/4*nf^9*T^3*h^10*QLd*
      QR^2*QRd^4*LLd^2*LR + 21/4*nf^9*T^3*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 21/
      4*nf^9*T^3*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 - 21*nf^9*T^3*h^10*QLd*QR^3*
      QRd^2*LLd^2*LR^2 - 21/2*nf^9*T^3*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 - 21/4*
      nf^9*T^3*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 - 7/12*nf^9*T^3*h^10*QLd*QR^3*
      QRd^5*LRd + 35/16*nf^9*T^3*h^10*QLd*QR^4*LR^3*LRd^2 - 49/8*nf^9*T^3*h^10
      *QLd*QR^4*LLd^2*LR^3 + 21/4*nf^9*T^3*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 21/
      8*nf^9*T^3*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 189/16*nf^9*T^3*h^10*QLd*QR^4*
      LL^2*LLd^2*LR + 7/4*nf^9*T^3*h^10*QLd*QR^4*LL^3*LLd*LRd - 7/4*nf^9*T^3*
      h^10*QLd*QR^4*QRd^3*LR*LRd - 7/4*nf^9*T^3*h^10*QLd*QR^4*QRd^3*LL*LLd - 7/
      20*nf^9*T^3*h^10*QLd*QR^5*QRd*LR^2*LRd + 7*nf^9*T^3*h^10*QLd*QR^5*QRd*LL
      *LLd*LR + 7/4*nf^9*T^3*h^10*QLd*QR^5*QRd*LL^2*LRd - 21/16*nf^9*T^3*h^10*
      QLd*QR^5*QRd^4 + 7/48*nf^9*T^3*h^10*QLd*QR^6*QRd^2*LR + 63/80*nf^9*T^3*
      h^10*QLd*QR^7*LL^2 - 7/6*nf^9*T^3*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 35/6*
      nf^9*T^3*h^10*QLd^2*QRd*LLd^3*LR^3*LRd - 21/8*nf^9*T^3*h^10*QLd^2*QRd*LL
      *LR^2*LRd^4 - 21/8*nf^9*T^3*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 - 21/4*
      nf^9*T^3*h^10*QLd^2*QRd*LL*LLd^4*LR^2 - 7*nf^9*T^3*h^10*QLd^2*QRd*LL^2*
      LLd*LR*LRd^3 - 7/2*nf^9*T^3*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd - 175/48*
      nf^9*T^3*h^10*QLd^2*QRd*LL^3*LRd^4 - 7/2*nf^9*T^3*h^10*QLd^2*QRd*LL^3*
      LLd^2*LRd^2 - 35/48*nf^9*T^3*h^10*QLd^2*QRd*LL^3*LLd^4 + 7/16*nf^9*T^3*
      h^10*QLd^2*QRd^4*LLd*LR*LRd^2 - 49/24*nf^9*T^3*h^10*QLd^2*QRd^4*LLd^3*LR
       - 175/48*nf^9*T^3*h^10*QLd^2*QRd^4*LL*LRd^3 + 21/8*nf^9*T^3*h^10*QLd^2*
      QRd^4*LL*LLd^2*LRd - 21/4*nf^9*T^3*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 -
      203/8*nf^9*T^3*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 - 14*nf^9*T^3*h^10*QLd^2*
      QR*QRd^2*LL*LR*LRd^3 - 21/2*nf^9*T^3*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd
       - 105/8*nf^9*T^3*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 - 7*nf^9*T^3*h^10*
      QLd^2*QR*QRd^2*LL^2*LLd^3 + 7/4*nf^9*T^3*h^10*QLd^2*QR*QRd^5*LLd*LRd + 7/
      4*nf^9*T^3*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 49/2*nf^9*T^3*h^10*QLd^2*
      QR^2*LLd^3*LR^3 - 7/4*nf^9*T^3*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 - 21*nf^9*
      T^3*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 7/4*nf^9*T^3*h^10*QLd^2*QR^2*
      LL^2*LLd^3*LR - 7/2*nf^9*T^3*h^10*QLd^2*QR^2*LL^3*LRd^3 - 7/4*nf^9*T^3*
      h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 7*nf^9*T^3*h^10*QLd^2*QR^2*QRd^3*LL*
      LRd^2 - 77/8*nf^9*T^3*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 21*nf^9*T^3*h^10*
      QLd^2*QR^3*QRd*LLd*LR^2*LRd - 21*nf^9*T^3*h^10*QLd^2*QR^3*QRd*LL*LLd^2*
      LR - 7/3*nf^9*T^3*h^10*QLd^2*QR^3*QRd^4*LLd - 49/16*nf^9*T^3*h^10*QLd^2*
      QR^4*QRd^2*LLd*LR - 49/16*nf^9*T^3*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 49/40*
      nf^9*T^3*h^10*QLd^2*QR^5*LLd*LR^2 + 63/20*nf^9*T^3*h^10*QLd^2*QR^5*LL*LR
      *LRd + 133/16*nf^9*T^3*h^10*QLd^2*QR^5*LL^2*LLd - 7/6*nf^9*T^3*h^10*
      QLd^2*QR^6*QRd*LL + 35/24*nf^9*T^3*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 49/24*
      nf^9*T^3*h^10*QLd^3*LLd^4*LR^3 + 7/6*nf^9*T^3*h^10*QLd^3*LL*LLd*LR^2*
      LRd^3 - 7/6*nf^9*T^3*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 49/48*nf^9*T^3*h^10*
      QLd^3*LL^2*LR*LRd^4 + 7/4*nf^9*T^3*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 7/48
      *nf^9*T^3*h^10*QLd^3*LL^2*LLd^4*LR - 7/6*nf^9*T^3*h^10*QLd^3*LL^3*LLd*
      LRd^3 - 7/3*nf^9*T^3*h^10*QLd^3*QRd^3*LR*LRd^3 - 7/6*nf^9*T^3*h^10*QLd^3
      *QRd^3*LLd^2*LR*LRd - 7/6*nf^9*T^3*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 - 7/3*
      nf^9*T^3*h^10*QLd^3*QRd^3*LL*LLd^3 - 21/2*nf^9*T^3*h^10*QLd^3*QR*QRd*
      LLd^2*LR^2*LRd + 21/2*nf^9*T^3*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 - 14*
      nf^9*T^3*h^10*QLd^3*QR*QRd*LL*LLd^3*LR - 7*nf^9*T^3*h^10*QLd^3*QR*QRd*
      LL^2*LRd^3 - 35/16*nf^9*T^3*h^10*QLd^3*QR*QRd^4*LRd^2 - 21/8*nf^9*T^3*
      h^10*QLd^3*QR*QRd^4*LLd^2 + 7/4*nf^9*T^3*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2
       - 175/8*nf^9*T^3*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 7/2*nf^9*T^3*h^10*
      QLd^3*QR^2*QRd^2*LL*LLd*LRd + 35/4*nf^9*T^3*h^10*QLd^3*QR^3*LR^2*LRd^2
       - 49/2*nf^9*T^3*h^10*QLd^3*QR^3*LLd^2*LR^2 + 35/4*nf^9*T^3*h^10*QLd^3*
      QR^3*LL^2*LLd^2 - 7/2*nf^9*T^3*h^10*QLd^3*QR^3*QRd^3*LRd - 21/4*nf^9*T^3
      *h^10*QLd^3*QR^4*QRd*LR*LRd - 21/4*nf^9*T^3*h^10*QLd^3*QR^4*QRd*LL*LLd
       - 399/80*nf^9*T^3*h^10*QLd^3*QR^5*QRd^2 - 49/24*nf^9*T^3*h^10*QLd^3*
      QR^6*LR + 21/8*nf^9*T^3*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 175/48*nf^9*T^3*
      h^10*QLd^4*QRd^2*LLd^3*LR - 49/24*nf^9*T^3*h^10*QLd^4*QRd^2*LL*LRd^3 + 7/
      16*nf^9*T^3*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 189/16*nf^9*T^3*h^10*QLd^4*
      QR*LLd*LR^2*LRd^2 - 49/8*nf^9*T^3*h^10*QLd^4*QR*LLd^3*LR^2 + 7/4*nf^9*
      T^3*h^10*QLd^4*QR*LL*LR*LRd^3 + 21/4*nf^9*T^3*h^10*QLd^4*QR*LL*LLd^2*LR*
      LRd + 21/8*nf^9*T^3*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 35/16*nf^9*T^3*h^10*
      QLd^4*QR*LL^2*LLd^3 + 7/4*nf^9*T^3*h^10*QLd^4*QR*QRd^3*LLd*LRd + 35/4*
      nf^9*T^3*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 35/16*nf^9*T^3*h^10*QLd^4*QR^2
      *QRd*LL*LRd^2 - 21/4*nf^9*T^3*h^10*QLd^4*QR^2*QRd*LL*LLd^2 - 245/48*nf^9
      *T^3*h^10*QLd^4*QR^3*QRd^2*LLd - 49/8*nf^9*T^3*h^10*QLd^4*QR^4*LLd*LR -
      7/4*nf^9*T^3*h^10*QLd^4*QR^4*LL*LRd + 7/12*nf^9*T^3*h^10*QLd^5*QRd*LR*
      LRd^3 + 7/4*nf^9*T^3*h^10*QLd^5*QRd*LLd^2*LR*LRd + 7/4*nf^9*T^3*h^10*
      QLd^5*QRd*LL*LLd*LRd^2 - 7/12*nf^9*T^3*h^10*QLd^5*QRd*LL*LLd^3 + 7/8*
      nf^9*T^3*h^10*QLd^5*QR*QRd^2*LRd^2 - 203/80*nf^9*T^3*h^10*QLd^5*QR*QRd^2
      *LLd^2 + 133/16*nf^9*T^3*h^10*QLd^5*QR^2*LR*LRd^2 - 49/40*nf^9*T^3*h^10*
      QLd^5*QR^2*LLd^2*LR + 63/20*nf^9*T^3*h^10*QLd^5*QR^2*LL*LLd*LRd - 35/12*
      nf^9*T^3*h^10*QLd^5*QR^3*QRd*LRd - 147/40*nf^9*T^3*h^10*QLd^5*QR^5 + 91/
      48*nf^9*T^3*h^10*QLd^6*LLd*LR*LRd^2 + 7/48*nf^9*T^3*h^10*QLd^6*LL*LRd^3
       + 7/12*nf^9*T^3*h^10*QLd^6*LL*LLd^2*LRd + 7/4*nf^9*T^3*h^10*QLd^6*QR*
      QRd*LLd*LRd - 49/24*nf^9*T^3*h^10*QLd^6*QR^3*LLd + 63/80*nf^9*T^3*h^10*
      QLd^7*QR*LRd^2 - 7/16*nf^9*T^3*h^10*QL*QRd*LR^4*LRd^4 - 49/16*nf^9*T^3*
      h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 7/4*nf^9*T^3*h^10*QL*QRd*LLd^4*LR^4 - 7/2
      *nf^9*T^3*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 7*nf^9*T^3*h^10*QL*QRd*LL*
      LLd^3*LR^3*LRd - 49/16*nf^9*T^3*h^10*QL*QRd*LL^2*LR^2*LRd^4 - 21/4*nf^9*
      T^3*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 49/16*nf^9*T^3*h^10*QL*QRd*LL^2*
      LLd^4*LR^2 - 14*nf^9*T^3*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 - 7/2*nf^9*T^3*
      h^10*QL*QRd*LL^3*LLd^3*LR*LRd - 49/8*nf^9*T^3*h^10*QL*QRd*LL^4*LRd^4 -
      49/16*nf^9*T^3*h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 7/16*nf^9*T^3*h^10*QL*QRd*
      LL^4*LLd^4 + 35/16*nf^9*T^3*h^10*QL*QRd^4*LR^2*LRd^3 + 21/8*nf^9*T^3*
      h^10*QL*QRd^4*LLd^2*LR^2*LRd + 21/4*nf^9*T^3*h^10*QL*QRd^4*LL*LLd*LR*
      LRd^2 + 7/4*nf^9*T^3*h^10*QL*QRd^4*LL*LLd^3*LR - 49/8*nf^9*T^3*h^10*QL*
      QRd^4*LL^2*LRd^3 + 189/16*nf^9*T^3*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 63/80*
      nf^9*T^3*h^10*QL*QRd^7*LLd^2 - 7/2*nf^9*T^3*h^10*QL*QR*QRd^2*LR^3*LRd^3
       - 14*nf^9*T^3*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd - 21/2*nf^9*T^3*h^10*QL*
      QR*QRd^2*LL*LLd*LR^2*LRd^2 - 14*nf^9*T^3*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2
       - 28*nf^9*T^3*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 - 21/2*nf^9*T^3*h^10*QL*QR
      *QRd^2*LL^2*LLd^2*LR*LRd - 28*nf^9*T^3*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2
       - 7/2*nf^9*T^3*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 7/20*nf^9*T^3*h^10*QL*QR*
      QRd^5*LR*LRd^2 + 7/4*nf^9*T^3*h^10*QL*QR*QRd^5*LLd^2*LR + 7*nf^9*T^3*
      h^10*QL*QR*QRd^5*LL*LLd*LRd - 35/48*nf^9*T^3*h^10*QL*QR^2*LR^4*LRd^3 -
      21/4*nf^9*T^3*h^10*QL*QR^2*LLd^2*LR^4*LRd - 7/2*nf^9*T^3*h^10*QL*QR^2*LL
      *LLd*LR^3*LRd^2 - 35/6*nf^9*T^3*h^10*QL*QR^2*LL*LLd^3*LR^3 - 7/2*nf^9*
      T^3*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 21/8*nf^9*T^3*h^10*QL*QR^2*LL^2*LLd^2
      *LR^2*LRd - 7*nf^9*T^3*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 - 7/6*nf^9*T^3*
      h^10*QL*QR^2*LL^3*LLd^3*LR - 175/48*nf^9*T^3*h^10*QL*QR^2*LL^4*LRd^3 -
      21/8*nf^9*T^3*h^10*QL*QR^2*LL^4*LLd^2*LRd - 21/4*nf^9*T^3*h^10*QL*QR^2*
      QRd^3*LR^2*LRd^2 - 21/2*nf^9*T^3*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 - 21*nf^9
      *T^3*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 21/4*nf^9*T^3*h^10*QL*QR^2*QRd^3*
      LL^2*LLd^2 + 7/48*nf^9*T^3*h^10*QL*QR^2*QRd^6*LRd - 7/2*nf^9*T^3*h^10*QL
      *QR^3*QRd*LR^3*LRd^2 - 21/2*nf^9*T^3*h^10*QL*QR^3*QRd*LLd^2*LR^3 - 21/2*
      nf^9*T^3*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 21/2*nf^9*T^3*h^10*QL*QR^3*QRd
      *LL^3*LLd*LRd - 7/4*nf^9*T^3*h^10*QL*QR^3*QRd^4*LR*LRd - 7/4*nf^9*T^3*
      h^10*QL*QR^3*QRd^4*LL*LLd - 35/16*nf^9*T^3*h^10*QL*QR^4*QRd^2*LR^2*LRd
       + 21/4*nf^9*T^3*h^10*QL*QR^4*QRd^2*LL*LLd*LR - 21/4*nf^9*T^3*h^10*QL*
      QR^4*QRd^2*LL^2*LRd - 21/16*nf^9*T^3*h^10*QL*QR^4*QRd^5 - 7/12*nf^9*T^3*
      h^10*QL*QR^5*LR^3*LRd + 7/4*nf^9*T^3*h^10*QL*QR^5*LL*LLd*LR^2 + 7/4*nf^9
      *T^3*h^10*QL*QR^5*LL^2*LR*LRd + 7/12*nf^9*T^3*h^10*QL*QR^5*LL^3*LLd - 7/
      12*nf^9*T^3*h^10*QL*QR^5*QRd^3*LR - 7/20*nf^9*T^3*h^10*QL*QR^6*QRd*LR^2
       + 7/16*nf^9*T^3*h^10*QL*QR^6*QRd*LL^2 - 7/4*nf^9*T^3*h^10*QL*QLd*LLd*
      LR^4*LRd^3 - 21/4*nf^9*T^3*h^10*QL*QLd*LLd^3*LR^4*LRd - 7/4*nf^9*T^3*
      h^10*QL*QLd*LL*LR^3*LRd^4 - 7*nf^9*T^3*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2
       - 21/4*nf^9*T^3*h^10*QL*QLd*LL*LLd^4*LR^3 - 7*nf^9*T^3*h^10*QL*QLd*LL^2
      *LLd*LR^2*LRd^3 - 7*nf^9*T^3*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd - 21/4*nf^9
      *T^3*h^10*QL*QLd*LL^3*LR*LRd^4 - 7*nf^9*T^3*h^10*QL*QLd*LL^3*LLd^2*LR*
      LRd^2 - 7/4*nf^9*T^3*h^10*QL*QLd*LL^3*LLd^4*LR - 21/4*nf^9*T^3*h^10*QL*
      QLd*LL^4*LLd*LRd^3 - 7/4*nf^9*T^3*h^10*QL*QLd*LL^4*LLd^3*LRd - 7*nf^9*
      T^3*h^10*QL*QLd*QRd^3*LLd^3*LR^2 - 14*nf^9*T^3*h^10*QL*QLd*QRd^3*LL*LR*
      LRd^3 + 21/2*nf^9*T^3*h^10*QL*QLd*QRd^3*LL*LLd^2*LR*LRd - 21/2*nf^9*T^3*
      h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 7/4*nf^9*T^3*h^10*QL*QLd*QRd^6*LLd*
      LRd - 21*nf^9*T^3*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 - 28*nf^9*T^3*h^10*
      QL*QLd*QR*QRd*LLd^3*LR^3 - 21*nf^9*T^3*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3
       - 42*nf^9*T^3*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd - 42*nf^9*T^3*h^10*
      QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 - 21*nf^9*T^3*h^10*QL*QLd*QR*QRd*LL^2*
      LLd^3*LR - 28*nf^9*T^3*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - 21*nf^9*T^3*h^10*
      QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 21/2*nf^9*T^3*h^10*QL*QLd*QR*QRd^4*LLd*LR
      *LRd - 35/4*nf^9*T^3*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 21/4*nf^9*T^3*h^10*
      QL*QLd*QR*QRd^4*LL*LLd^2 - 63/2*nf^9*T^3*h^10*QL*QLd*QR^2*QRd^2*LLd*LR^2
      *LRd - 63/2*nf^9*T^3*h^10*QL*QLd*QR^2*QRd^2*LL*LR*LRd^2 - 63/2*nf^9*T^3*
      h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR - 63/2*nf^9*T^3*h^10*QL*QLd*QR^2*
      QRd^2*LL^2*LLd*LRd - 7/4*nf^9*T^3*h^10*QL*QLd*QR^2*QRd^5*LLd - 14*nf^9*
      T^3*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 21/2*nf^9*T^3*h^10*QL*QLd*QR^3*LL*
      LLd^2*LR^2 + 21/2*nf^9*T^3*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd - 7*nf^9*T^3
      *h^10*QL*QLd*QR^3*LL^3*LRd^2 - 7/2*nf^9*T^3*h^10*QL*QLd*QR^3*QRd^3*LLd*
      LR - 7/2*nf^9*T^3*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 35/4*nf^9*T^3*h^10*QL*
      QLd*QR^4*QRd*LLd*LR^2 + 21/2*nf^9*T^3*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd +
      21/4*nf^9*T^3*h^10*QL*QLd*QR^4*QRd*LL^2*LLd - 7/4*nf^9*T^3*h^10*QL*QLd*
      QR^5*QRd^2*LL + 7/4*nf^9*T^3*h^10*QL*QLd*QR^6*LL*LR - 7*nf^9*T^3*h^10*QL
      *QLd^2*QRd^2*LR^2*LRd^3 - 105/8*nf^9*T^3*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*
      LRd - 21/2*nf^9*T^3*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 - 14*nf^9*T^3*
      h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR - 203/8*nf^9*T^3*h^10*QL*QLd^2*QRd^2*
      LL^2*LRd^3 - 21/4*nf^9*T^3*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd - 203/80*
      nf^9*T^3*h^10*QL*QLd^2*QRd^5*LRd^2 + 7/8*nf^9*T^3*h^10*QL*QLd^2*QRd^5*
      LLd^2 - 7/2*nf^9*T^3*h^10*QL*QLd^2*QR*LR^3*LRd^3 - 28*nf^9*T^3*h^10*QL*
      QLd^2*QR*LLd^2*LR^3*LRd - 21/2*nf^9*T^3*h^10*QL*QLd^2*QR*LL*LLd*LR^2*
      LRd^2 - 28*nf^9*T^3*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 - 14*nf^9*T^3*h^10*QL
      *QLd^2*QR*LL^2*LR*LRd^3 - 21/2*nf^9*T^3*h^10*QL*QLd^2*QR*LL^2*LLd^2*LR*
      LRd - 14*nf^9*T^3*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 - 7/2*nf^9*T^3*h^10*QL
      *QLd^2*QR*LL^3*LLd^3 - 14*nf^9*T^3*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 - 35/
      2*nf^9*T^3*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 21/2*nf^9*T^3*h^10*QL*QLd^2
      *QR*QRd^3*LL*LLd*LRd - 63/4*nf^9*T^3*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2
       - 63*nf^9*T^3*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 - 63/2*nf^9*T^3*h^10*QL
      *QLd^2*QR^2*QRd*LL^2*LRd^2 - 63/4*nf^9*T^3*h^10*QL*QLd^2*QR^2*QRd*LL^2*
      LLd^2 - 21/8*nf^9*T^3*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 7*nf^9*T^3*h^10*QL*
      QLd^2*QR^3*QRd^2*LR*LRd - 7*nf^9*T^3*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd -
      21/4*nf^9*T^3*h^10*QL*QLd^2*QR^4*LR^2*LRd + 35/4*nf^9*T^3*h^10*QL*QLd^2*
      QR^4*LL*LLd*LR + 35/16*nf^9*T^3*h^10*QL*QLd^2*QR^4*LL^2*LRd - 147/16*
      nf^9*T^3*h^10*QL*QLd^2*QR^4*QRd^3 - 21/4*nf^9*T^3*h^10*QL*QLd^2*QR^5*QRd
      *LR - 21/2*nf^9*T^3*h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 21/2*nf^9*T^3*h^10*QL
      *QLd^3*QRd*LL*LR*LRd^3 - 21/2*nf^9*T^3*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2
       - 7/2*nf^9*T^3*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 7/4*nf^9*T^3*h^10*QL*
      QLd^3*QRd^4*LLd*LRd + 21/2*nf^9*T^3*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd -
      35/2*nf^9*T^3*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 14*nf^9*T^3*h^10*QL*
      QLd^3*QR*QRd^2*LL*LLd^2 - 21*nf^9*T^3*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd -
      21*nf^9*T^3*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR - 14/3*nf^9*T^3*h^10*QL*QLd^3
      *QR^2*QRd^3*LLd - 14*nf^9*T^3*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 7*nf^9*T^3
      *h^10*QL*QLd^3*QR^3*QRd*LL*LRd - 35/12*nf^9*T^3*h^10*QL*QLd^3*QR^5*LL +
      7/16*nf^9*T^3*h^10*QL*QLd^4*LR^2*LRd^3 + 21/4*nf^9*T^3*h^10*QL*QLd^4*LL*
      LLd*LR*LRd^2 - 7/4*nf^9*T^3*h^10*QL*QLd^4*LL*LLd^3*LR - 7/4*nf^9*T^3*
      h^10*QL*QLd^4*LL^2*LRd^3 + 21/16*nf^9*T^3*h^10*QL*QLd^4*LL^2*LLd^2*LRd
       - 21/8*nf^9*T^3*h^10*QL*QLd^4*QRd^3*LRd^2 - 35/16*nf^9*T^3*h^10*QL*
      QLd^4*QRd^3*LLd^2 + 21/4*nf^9*T^3*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 35/4*
      nf^9*T^3*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 21/2*nf^9*T^3*h^10*QL*QLd^4*QR*
      QRd*LL*LLd*LRd - 77/16*nf^9*T^3*h^10*QL*QLd^4*QR^2*QRd^2*LRd - 21/4*nf^9
      *T^3*h^10*QL*QLd^4*QR^3*LR*LRd - 21/4*nf^9*T^3*h^10*QL*QLd^4*QR^3*LL*LLd
       - 63/4*nf^9*T^3*h^10*QL*QLd^4*QR^4*QRd + 7/4*nf^9*T^3*h^10*QL*QLd^5*
      QRd^2*LLd*LRd + 7*nf^9*T^3*h^10*QL*QLd^5*QR*LLd*LR*LRd + 7/4*nf^9*T^3*
      h^10*QL*QLd^5*QR*LL*LRd^2 - 7/20*nf^9*T^3*h^10*QL*QLd^5*QR*LL*LLd^2 - 21/
      4*nf^9*T^3*h^10*QL*QLd^5*QR^2*QRd*LLd + 7/16*nf^9*T^3*h^10*QL*QLd^6*QRd*
      LRd^2 - 7/20*nf^9*T^3*h^10*QL*QLd^6*QRd*LLd^2 - 7/6*nf^9*T^3*h^10*QL*
      QLd^6*QR^2*LRd + 7/20*nf^9*T^3*h^10*QL*QLd^7*LLd*LRd - 7/4*nf^9*T^3*h^10
      *QL^2*QRd^2*LLd*LR^3*LRd^2 - 7/2*nf^9*T^3*h^10*QL^2*QRd^2*LLd^3*LR^3 + 7/
      4*nf^9*T^3*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 - 21*nf^9*T^3*h^10*QL^2*QRd^2*
      LL^2*LLd*LR*LRd^2 - 7/4*nf^9*T^3*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 49/2*
      nf^9*T^3*h^10*QL^2*QRd^2*LL^3*LRd^3 + 7/4*nf^9*T^3*h^10*QL^2*QRd^2*LL^3*
      LLd^2*LRd + 63/20*nf^9*T^3*h^10*QL^2*QRd^5*LLd*LR*LRd - 49/40*nf^9*T^3*
      h^10*QL^2*QRd^5*LL*LRd^2 + 133/16*nf^9*T^3*h^10*QL^2*QRd^5*LL*LLd^2 - 21/
      8*nf^9*T^3*h^10*QL^2*QR*LLd*LR^4*LRd^2 - 175/48*nf^9*T^3*h^10*QL^2*QR*
      LLd^3*LR^4 - 7/6*nf^9*T^3*h^10*QL^2*QR*LL*LR^3*LRd^3 - 7*nf^9*T^3*h^10*
      QL^2*QR*LL*LLd^2*LR^3*LRd - 21/8*nf^9*T^3*h^10*QL^2*QR*LL^2*LLd*LR^2*
      LRd^2 - 7/2*nf^9*T^3*h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 35/6*nf^9*T^3*h^10*
      QL^2*QR*LL^3*LR*LRd^3 - 7/2*nf^9*T^3*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 21/
      4*nf^9*T^3*h^10*QL^2*QR*LL^4*LLd*LRd^2 - 35/48*nf^9*T^3*h^10*QL^2*QR*
      LL^4*LLd^3 - 21*nf^9*T^3*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 - 21*nf^9*T^3*
      h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd - 7/6*nf^9*T^3*h^10*QL^2*QR*QRd^6*LLd -
      14*nf^9*T^3*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd - 21/4*nf^9*T^3*h^10*QL^2*
      QR^2*QRd*LL*LR^2*LRd^2 - 105/8*nf^9*T^3*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2
       - 21/2*nf^9*T^3*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd - 203/8*nf^9*T^3*
      h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 7*nf^9*T^3*h^10*QL^2*QR^2*QRd*LL^3*LLd^2
       - 49/16*nf^9*T^3*h^10*QL^2*QR^2*QRd^4*LLd*LR - 49/16*nf^9*T^3*h^10*QL^2
      *QR^2*QRd^4*LL*LRd - 7*nf^9*T^3*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 77/8*
      nf^9*T^3*h^10*QL^2*QR^3*QRd^2*LL^2*LLd - 175/48*nf^9*T^3*h^10*QL^2*QR^4*
      LLd*LR^3 + 7/16*nf^9*T^3*h^10*QL^2*QR^4*LL*LR^2*LRd + 21/8*nf^9*T^3*h^10
      *QL^2*QR^4*LL^2*LLd*LR - 49/24*nf^9*T^3*h^10*QL^2*QR^4*LL^3*LRd - 7/3*
      nf^9*T^3*h^10*QL^2*QR^4*QRd^3*LL + 7/4*nf^9*T^3*h^10*QL^2*QR^5*QRd*LL*LR
       - 7/2*nf^9*T^3*h^10*QL^2*QLd*QRd*LR^3*LRd^3 - 14*nf^9*T^3*h^10*QL^2*QLd
      *QRd*LLd^2*LR^3*LRd - 21/2*nf^9*T^3*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2
       - 14*nf^9*T^3*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 - 28*nf^9*T^3*h^10*QL^2*
      QLd*QRd*LL^2*LR*LRd^3 - 21/2*nf^9*T^3*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*
      LRd - 28*nf^9*T^3*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 - 7/2*nf^9*T^3*h^10*
      QL^2*QLd*QRd*LL^3*LLd^3 - 21/4*nf^9*T^3*h^10*QL^2*QLd*QRd^4*LR*LRd^2 +
      35/16*nf^9*T^3*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 35/4*nf^9*T^3*h^10*QL^2*
      QLd*QRd^4*LL*LLd*LRd - 63/4*nf^9*T^3*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2
       - 63/2*nf^9*T^3*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 - 63*nf^9*T^3*h^10*
      QL^2*QLd*QR*QRd^2*LL^2*LRd^2 - 63/4*nf^9*T^3*h^10*QL^2*QLd*QR*QRd^2*LL^2
      *LLd^2 - 21/4*nf^9*T^3*h^10*QL^2*QLd*QR*QRd^5*LRd - 7*nf^9*T^3*h^10*QL^2
      *QLd*QR^2*LR^3*LRd^2 - 203/8*nf^9*T^3*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 21/
      2*nf^9*T^3*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd - 105/8*nf^9*T^3*h^10*QL^2
      *QLd*QR^2*LL^2*LR*LRd^2 - 21/4*nf^9*T^3*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR
       - 14*nf^9*T^3*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd - 7*nf^9*T^3*h^10*QL^2*
      QLd*QR^2*QRd^3*LR*LRd - 7*nf^9*T^3*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd - 14*
      nf^9*T^3*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 21/2*nf^9*T^3*h^10*QL^2*QLd*
      QR^3*QRd*LL*LLd*LR - 35/2*nf^9*T^3*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 147/
      16*nf^9*T^3*h^10*QL^2*QLd*QR^3*QRd^4 - 21/8*nf^9*T^3*h^10*QL^2*QLd*QR^4*
      QRd^2*LR - 203/80*nf^9*T^3*h^10*QL^2*QLd*QR^5*LR^2 + 7/8*nf^9*T^3*h^10*
      QL^2*QLd*QR^5*LL^2 - 21/4*nf^9*T^3*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 7*
      nf^9*T^3*h^10*QL^2*QLd^2*LLd^3*LR^3 - 21/4*nf^9*T^3*h^10*QL^2*QLd^2*LL*
      LR^2*LRd^3 - 21/2*nf^9*T^3*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd - 21/2*nf^9
      *T^3*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 - 21/4*nf^9*T^3*h^10*QL^2*QLd^2*
      LL^2*LLd^3*LR - 7*nf^9*T^3*h^10*QL^2*QLd^2*LL^3*LRd^3 - 21/4*nf^9*T^3*
      h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 7/2*nf^9*T^3*h^10*QL^2*QLd^2*QRd^3*LLd*
      LR*LRd - 175/8*nf^9*T^3*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 7/4*nf^9*T^3*
      h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 63/2*nf^9*T^3*h^10*QL^2*QLd^2*QR*QRd*
      LLd*LR^2*LRd - 63/2*nf^9*T^3*h^10*QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 - 63/2*
      nf^9*T^3*h^10*QL^2*QLd^2*QR*QRd*LL*LLd^2*LR - 63/2*nf^9*T^3*h^10*QL^2*
      QLd^2*QR*QRd*LL^2*LLd*LRd - 77/16*nf^9*T^3*h^10*QL^2*QLd^2*QR*QRd^4*LLd
       - 21/4*nf^9*T^3*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR - 21/4*nf^9*T^3*h^10*
      QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 175/8*nf^9*T^3*h^10*QL^2*QLd^2*QR^3*LLd*
      LR^2 + 7/2*nf^9*T^3*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 7/4*nf^9*T^3*h^10*
      QL^2*QLd^2*QR^3*LL^2*LLd - 77/16*nf^9*T^3*h^10*QL^2*QLd^2*QR^4*QRd*LL -
      77/8*nf^9*T^3*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 7*nf^9*T^3*h^10*QL^2*
      QLd^3*QRd^2*LLd^2*LR - 21/4*nf^9*T^3*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 - 21*
      nf^9*T^3*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 21/2*nf^9*T^3*h^10*QL^2*QLd^3*
      QR*LL^2*LRd^2 - 21/4*nf^9*T^3*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 14/3*nf^9*
      T^3*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 7*nf^9*T^3*h^10*QL^2*QLd^3*QR^2*QRd*
      LR*LRd - 7*nf^9*T^3*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd - 63/4*nf^9*T^3*h^10
      *QL^2*QLd^3*QR^3*QRd^2 - 245/48*nf^9*T^3*h^10*QL^2*QLd^3*QR^4*LR + 21/4*
      nf^9*T^3*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd - 21/4*nf^9*T^3*h^10*QL^2*QLd^4*
      QRd*LL*LRd^2 - 35/16*nf^9*T^3*h^10*QL^2*QLd^4*QRd*LL*LLd^2 - 21/8*nf^9*
      T^3*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 49/16*nf^9*T^3*h^10*QL^2*QLd^4*QR^2*
      LLd*LR - 49/16*nf^9*T^3*h^10*QL^2*QLd^4*QR^2*LL*LRd + 7/8*nf^9*T^3*h^10*
      QL^2*QLd^5*LR*LRd^2 + 7/16*nf^9*T^3*h^10*QL^2*QLd^5*LLd^2*LR + 7/4*nf^9*
      T^3*h^10*QL^2*QLd^5*LL*LLd*LRd - 7/4*nf^9*T^3*h^10*QL^2*QLd^5*QR*QRd*LRd
       - 399/80*nf^9*T^3*h^10*QL^2*QLd^5*QR^3 + 7/48*nf^9*T^3*h^10*QL^2*QLd^6*
      QR*LLd - 49/48*nf^9*T^3*h^10*QL^3*LLd^2*LR^4*LRd + 7/6*nf^9*T^3*h^10*
      QL^3*LL*LLd*LR^3*LRd^2 - 7/6*nf^9*T^3*h^10*QL^3*LL*LLd^3*LR^3 + 35/24*
      nf^9*T^3*h^10*QL^3*LL^2*LR^2*LRd^3 + 7/4*nf^9*T^3*h^10*QL^3*LL^2*LLd^2*
      LR^2*LRd - 7/6*nf^9*T^3*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 49/24*nf^9*T^3*
      h^10*QL^3*LL^4*LRd^3 + 7/48*nf^9*T^3*h^10*QL^3*LL^4*LLd^2*LRd + 35/4*
      nf^9*T^3*h^10*QL^3*QRd^3*LR^2*LRd^2 - 49/2*nf^9*T^3*h^10*QL^3*QRd^3*LL^2
      *LRd^2 + 35/4*nf^9*T^3*h^10*QL^3*QRd^3*LL^2*LLd^2 - 49/24*nf^9*T^3*h^10*
      QL^3*QRd^6*LRd - 7*nf^9*T^3*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 21/2*nf^9*T^3*
      h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd - 21/2*nf^9*T^3*h^10*QL^3*QR*QRd*LL^2*
      LR*LRd^2 - 14*nf^9*T^3*h^10*QL^3*QR*QRd*LL^3*LLd*LRd - 21/4*nf^9*T^3*
      h^10*QL^3*QR*QRd^4*LR*LRd - 21/4*nf^9*T^3*h^10*QL^3*QR*QRd^4*LL*LLd + 7/
      4*nf^9*T^3*h^10*QL^3*QR^2*QRd^2*LR^2*LRd + 7/2*nf^9*T^3*h^10*QL^3*QR^2*
      QRd^2*LL*LLd*LR - 175/8*nf^9*T^3*h^10*QL^3*QR^2*QRd^2*LL^2*LRd - 399/80*
      nf^9*T^3*h^10*QL^3*QR^2*QRd^5 - 7/3*nf^9*T^3*h^10*QL^3*QR^3*LR^3*LRd - 7/
      6*nf^9*T^3*h^10*QL^3*QR^3*LL*LLd*LR^2 - 7/6*nf^9*T^3*h^10*QL^3*QR^3*LL^2
      *LR*LRd - 7/3*nf^9*T^3*h^10*QL^3*QR^3*LL^3*LLd - 7/2*nf^9*T^3*h^10*QL^3*
      QR^3*QRd^3*LR - 35/16*nf^9*T^3*h^10*QL^3*QR^4*QRd*LR^2 - 21/8*nf^9*T^3*
      h^10*QL^3*QR^4*QRd*LL^2 - 21*nf^9*T^3*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 -
      21*nf^9*T^3*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd - 35/12*nf^9*T^3*h^10*QL^3*
      QLd*QRd^5*LLd - 21/2*nf^9*T^3*h^10*QL^3*QLd*QR*LLd*LR^3*LRd - 21/2*nf^9*
      T^3*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 - 21/2*nf^9*T^3*h^10*QL^3*QLd*QR*LL^3
      *LRd^2 - 7/2*nf^9*T^3*h^10*QL^3*QLd*QR*LL^3*LLd^2 - 7*nf^9*T^3*h^10*QL^3
      *QLd*QR*QRd^3*LLd*LR - 14*nf^9*T^3*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 35/2*
      nf^9*T^3*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 21/2*nf^9*T^3*h^10*QL^3*QLd*
      QR^2*QRd*LL*LR*LRd - 14*nf^9*T^3*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd - 14/3*
      nf^9*T^3*h^10*QL^3*QLd*QR^3*QRd^2*LL + 7/4*nf^9*T^3*h^10*QL^3*QLd*QR^4*
      LL*LR - 21/4*nf^9*T^3*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 - 21/2*nf^9*T^3*
      h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 - 21*nf^9*T^3*h^10*QL^3*QLd^2*QRd*LL^2*
      LRd^2 - 21/4*nf^9*T^3*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 - 245/48*nf^9*T^3*
      h^10*QL^3*QLd^2*QRd^4*LRd - 7*nf^9*T^3*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd
       - 7*nf^9*T^3*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd - 77/8*nf^9*T^3*h^10*QL^3*
      QLd^2*QR^2*LR^2*LRd - 7*nf^9*T^3*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 63/4*
      nf^9*T^3*h^10*QL^3*QLd^2*QR^2*QRd^3 - 14/3*nf^9*T^3*h^10*QL^3*QLd^2*QR^3
      *QRd*LR - 7/2*nf^9*T^3*h^10*QL^3*QLd^3*LLd*LR^2*LRd - 7/2*nf^9*T^3*h^10*
      QL^3*QLd^3*LL*LR*LRd^2 - 7/2*nf^9*T^3*h^10*QL^3*QLd^3*LL*LLd^2*LR - 7/2*
      nf^9*T^3*h^10*QL^3*QLd^3*LL^2*LLd*LRd - 7/2*nf^9*T^3*h^10*QL^3*QLd^3*
      QRd^3*LLd - 7/2*nf^9*T^3*h^10*QL^3*QLd^3*QR*QRd*LLd*LR - 7/2*nf^9*T^3*
      h^10*QL^3*QLd^3*QR*QRd*LL*LRd - 7/2*nf^9*T^3*h^10*QL^3*QLd^3*QR^3*LL - 7/
      3*nf^9*T^3*h^10*QL^3*QLd^4*QRd^2*LRd - 7/4*nf^9*T^3*h^10*QL^3*QLd^4*QR*
      LR*LRd - 7/4*nf^9*T^3*h^10*QL^3*QLd^4*QR*LL*LLd - 147/16*nf^9*T^3*h^10*
      QL^3*QLd^4*QR^2*QRd - 7/12*nf^9*T^3*h^10*QL^3*QLd^5*QRd*LLd - 7/48*nf^9*
      T^3*h^10*QL^3*QLd^6*LRd + 7/4*nf^9*T^3*h^10*QL^4*QRd*LLd*LR^3*LRd + 189/
      16*nf^9*T^3*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 21/8*nf^9*T^3*h^10*QL^4*QRd*LL
      *LLd^2*LR^2 + 21/4*nf^9*T^3*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 49/8*nf^9*
      T^3*h^10*QL^4*QRd*LL^3*LRd^2 + 35/16*nf^9*T^3*h^10*QL^4*QRd*LL^3*LLd^2
       - 7/4*nf^9*T^3*h^10*QL^4*QRd^4*LLd*LR - 49/8*nf^9*T^3*h^10*QL^4*QRd^4*
      LL*LRd + 35/16*nf^9*T^3*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 35/4*nf^9*T^3*h^10
      *QL^4*QR*QRd^2*LL*LR*LRd - 21/4*nf^9*T^3*h^10*QL^4*QR*QRd^2*LL^2*LLd -
      49/24*nf^9*T^3*h^10*QL^4*QR^2*LLd*LR^3 + 21/8*nf^9*T^3*h^10*QL^4*QR^2*LL
      *LR^2*LRd + 7/16*nf^9*T^3*h^10*QL^4*QR^2*LL^2*LLd*LR - 175/48*nf^9*T^3*
      h^10*QL^4*QR^2*LL^3*LRd - 245/48*nf^9*T^3*h^10*QL^4*QR^2*QRd^3*LL + 7/4*
      nf^9*T^3*h^10*QL^4*QR^3*QRd*LL*LR + 7/16*nf^9*T^3*h^10*QL^4*QLd*LR^3*
      LRd^2 - 7/4*nf^9*T^3*h^10*QL^4*QLd*LLd^2*LR^3 + 21/4*nf^9*T^3*h^10*QL^4*
      QLd*LL*LLd*LR^2*LRd + 21/16*nf^9*T^3*h^10*QL^4*QLd*LL^2*LLd^2*LR - 7/4*
      nf^9*T^3*h^10*QL^4*QLd*LL^3*LLd*LRd - 21/4*nf^9*T^3*h^10*QL^4*QLd*QRd^3*
      LR*LRd - 21/4*nf^9*T^3*h^10*QL^4*QLd*QRd^3*LL*LLd + 21/4*nf^9*T^3*h^10*
      QL^4*QLd*QR*QRd*LR^2*LRd + 21/2*nf^9*T^3*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR
       - 35/4*nf^9*T^3*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 63/4*nf^9*T^3*h^10*QL^4
      *QLd*QR*QRd^4 - 77/16*nf^9*T^3*h^10*QL^4*QLd*QR^2*QRd^2*LR - 21/8*nf^9*
      T^3*h^10*QL^4*QLd*QR^3*LR^2 - 35/16*nf^9*T^3*h^10*QL^4*QLd*QR^3*LL^2 -
      49/16*nf^9*T^3*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 49/16*nf^9*T^3*h^10*QL^4*
      QLd^2*QRd^2*LL*LRd - 21/4*nf^9*T^3*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 21/4*
      nf^9*T^3*h^10*QL^4*QLd^2*QR*LL*LR*LRd - 35/16*nf^9*T^3*h^10*QL^4*QLd^2*
      QR*LL^2*LLd - 21/8*nf^9*T^3*h^10*QL^4*QLd^2*QR^2*QRd*LL - 7/4*nf^9*T^3*
      h^10*QL^4*QLd^3*QRd*LR*LRd - 7/4*nf^9*T^3*h^10*QL^4*QLd^3*QRd*LL*LLd -
      147/16*nf^9*T^3*h^10*QL^4*QLd^3*QR*QRd^2 - 7/3*nf^9*T^3*h^10*QL^4*QLd^3*
      QR^2*LR - 7/16*nf^9*T^3*h^10*QL^4*QLd^4*LLd*LR - 7/16*nf^9*T^3*h^10*QL^4
      *QLd^4*LL*LRd - 21/16*nf^9*T^3*h^10*QL^4*QLd^5*QR + 133/16*nf^9*T^3*h^10
      *QL^5*QRd^2*LR^2*LRd + 63/20*nf^9*T^3*h^10*QL^5*QRd^2*LL*LLd*LR - 49/40*
      nf^9*T^3*h^10*QL^5*QRd^2*LL^2*LRd - 147/40*nf^9*T^3*h^10*QL^5*QRd^5 + 7/
      12*nf^9*T^3*h^10*QL^5*QR*LR^3*LRd + 7/4*nf^9*T^3*h^10*QL^5*QR*LL*LLd*
      LR^2 + 7/4*nf^9*T^3*h^10*QL^5*QR*LL^2*LR*LRd - 7/12*nf^9*T^3*h^10*QL^5*
      QR*LL^3*LLd - 35/12*nf^9*T^3*h^10*QL^5*QR*QRd^3*LR + 7/8*nf^9*T^3*h^10*
      QL^5*QR^2*QRd*LR^2 - 203/80*nf^9*T^3*h^10*QL^5*QR^2*QRd*LL^2 + 7/4*nf^9*
      T^3*h^10*QL^5*QLd*QRd*LLd*LR^2 + 7*nf^9*T^3*h^10*QL^5*QLd*QRd*LL*LR*LRd
       - 7/20*nf^9*T^3*h^10*QL^5*QLd*QRd*LL^2*LLd - 21/4*nf^9*T^3*h^10*QL^5*
      QLd*QR*QRd^2*LL + 7/4*nf^9*T^3*h^10*QL^5*QLd*QR^2*LL*LR + 7/8*nf^9*T^3*
      h^10*QL^5*QLd^2*LR^2*LRd + 7/4*nf^9*T^3*h^10*QL^5*QLd^2*LL*LLd*LR + 7/16
      *nf^9*T^3*h^10*QL^5*QLd^2*LL^2*LRd - 399/80*nf^9*T^3*h^10*QL^5*QLd^2*
      QRd^3 - 7/4*nf^9*T^3*h^10*QL^5*QLd^2*QR*QRd*LR - 7/12*nf^9*T^3*h^10*QL^5
      *QLd^3*QR*LL - 21/16*nf^9*T^3*h^10*QL^5*QLd^4*QRd + 7/48*nf^9*T^3*h^10*
      QL^6*LLd*LR^3 + 91/48*nf^9*T^3*h^10*QL^6*LL*LR^2*LRd + 7/12*nf^9*T^3*
      h^10*QL^6*LL^2*LLd*LR - 49/24*nf^9*T^3*h^10*QL^6*QRd^3*LL + 7/4*nf^9*T^3
      *h^10*QL^6*QR*QRd*LL*LR - 7/6*nf^9*T^3*h^10*QL^6*QLd*QRd^2*LR + 7/16*
      nf^9*T^3*h^10*QL^6*QLd*QR*LR^2 - 7/20*nf^9*T^3*h^10*QL^6*QLd*QR*LL^2 + 7/
      48*nf^9*T^3*h^10*QL^6*QLd^2*QRd*LL - 7/48*nf^9*T^3*h^10*QL^6*QLd^3*LR +
      63/80*nf^9*T^3*h^10*QL^7*QRd*LR^2 + 7/20*nf^9*T^3*h^10*QL^7*QLd*LL*LR -
      7/144*nf^9*T^4*h^10*LLd*LR^5*LRd^4 - 133/720*nf^9*T^4*h^10*LLd^3*LR^5*
      LRd^2 - 49/360*nf^9*T^4*h^10*LLd^5*LR^5 - 7/144*nf^9*T^4*h^10*LL*LR^4*
      LRd^5 - 49/144*nf^9*T^4*h^10*LL*LLd^2*LR^4*LRd^3 - 7/12*nf^9*T^4*h^10*LL
      *LLd^4*LR^4*LRd - 49/144*nf^9*T^4*h^10*LL^2*LLd*LR^3*LRd^4 - 7/12*nf^9*
      T^4*h^10*LL^2*LLd^3*LR^3*LRd^2 - 133/720*nf^9*T^4*h^10*LL^2*LLd^5*LR^3
       - 133/720*nf^9*T^4*h^10*LL^3*LR^2*LRd^5 - 7/12*nf^9*T^4*h^10*LL^3*LLd^2
      *LR^2*LRd^3 - 49/144*nf^9*T^4*h^10*LL^3*LLd^4*LR^2*LRd - 7/12*nf^9*T^4*
      h^10*LL^4*LLd*LR*LRd^4 - 49/144*nf^9*T^4*h^10*LL^4*LLd^3*LR*LRd^2 - 7/
      144*nf^9*T^4*h^10*LL^4*LLd^5*LR - 49/360*nf^9*T^4*h^10*LL^5*LRd^5 - 133/
      720*nf^9*T^4*h^10*LL^5*LLd^2*LRd^3 - 7/144*nf^9*T^4*h^10*LL^5*LLd^4*LRd
       - 7/18*nf^9*T^4*h^10*QRd^3*LLd^3*LR^3*LRd + 7/144*nf^9*T^4*h^10*QRd^3*
      LL*LR^2*LRd^4 + 7/12*nf^9*T^4*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 49/144*
      nf^9*T^4*h^10*QRd^3*LL*LLd^4*LR^2 - 7/18*nf^9*T^4*h^10*QRd^3*LL^2*LLd*LR
      *LRd^3 + 7/18*nf^9*T^4*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 49/72*nf^9*T^4*
      h^10*QRd^3*LL^3*LRd^4 + 35/72*nf^9*T^4*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 7/
      36*nf^9*T^4*h^10*QRd^6*LLd*LR*LRd^2 + 7/144*nf^9*T^4*h^10*QRd^6*LLd^3*LR
       + 91/144*nf^9*T^4*h^10*QRd^6*LL*LLd^2*LRd - 7/12*nf^9*T^4*h^10*QR*QRd*
      LLd*LR^4*LRd^3 - 7/4*nf^9*T^4*h^10*QR*QRd*LLd^3*LR^4*LRd - 7/12*nf^9*T^4
      *h^10*QR*QRd*LL*LR^3*LRd^4 - 7/3*nf^9*T^4*h^10*QR*QRd*LL*LLd^2*LR^3*
      LRd^2 - 7/4*nf^9*T^4*h^10*QR*QRd*LL*LLd^4*LR^3 - 7/3*nf^9*T^4*h^10*QR*
      QRd*LL^2*LLd*LR^2*LRd^3 - 7/3*nf^9*T^4*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd
       - 7/4*nf^9*T^4*h^10*QR*QRd*LL^3*LR*LRd^4 - 7/3*nf^9*T^4*h^10*QR*QRd*
      LL^3*LLd^2*LR*LRd^2 - 7/12*nf^9*T^4*h^10*QR*QRd*LL^3*LLd^4*LR - 7/4*nf^9
      *T^4*h^10*QR*QRd*LL^4*LLd*LRd^3 - 7/12*nf^9*T^4*h^10*QR*QRd*LL^4*LLd^3*
      LRd + 7/16*nf^9*T^4*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 7/12*nf^9*T^4*h^10*QR
      *QRd^4*LLd^3*LR^2 - 7/12*nf^9*T^4*h^10*QR*QRd^4*LL*LR*LRd^3 + 7/4*nf^9*
      T^4*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 7/48*nf^9*T^4*h^10*QR*QRd^4*LL^2*
      LLd^3 + 7/60*nf^9*T^4*h^10*QR*QRd^7*LLd*LRd - 7/4*nf^9*T^4*h^10*QR^2*
      QRd^2*LLd*LR^3*LRd^2 - 7/3*nf^9*T^4*h^10*QR^2*QRd^2*LLd^3*LR^3 - 7/4*
      nf^9*T^4*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 7/2*nf^9*T^4*h^10*QR^2*QRd^2*LL
      *LLd^2*LR^2*LRd - 7/2*nf^9*T^4*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - 7/4*
      nf^9*T^4*h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 7/3*nf^9*T^4*h^10*QR^2*QRd^2*
      LL^3*LRd^3 - 7/4*nf^9*T^4*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 7/12*nf^9*T^4
      *h^10*QR^2*QRd^5*LLd*LR*LRd + 7/48*nf^9*T^4*h^10*QR^2*QRd^5*LL*LRd^2 + 7/
      24*nf^9*T^4*h^10*QR^2*QRd^5*LL*LLd^2 + 7/144*nf^9*T^4*h^10*QR^3*LLd*LR^4
      *LRd^2 - 49/72*nf^9*T^4*h^10*QR^3*LLd^3*LR^4 - 7/18*nf^9*T^4*h^10*QR^3*
      LL*LLd^2*LR^3*LRd + 7/12*nf^9*T^4*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 35/72*
      nf^9*T^4*h^10*QR^3*LL^2*LLd^3*LR^2 - 7/18*nf^9*T^4*h^10*QR^3*LL^3*LR*
      LRd^3 + 7/18*nf^9*T^4*h^10*QR^3*LL^3*LLd^2*LR*LRd - 49/144*nf^9*T^4*h^10
      *QR^3*LL^4*LLd*LRd^2 - 7/6*nf^9*T^4*h^10*QR^3*QRd^3*LLd*LR^2*LRd - 7/6*
      nf^9*T^4*h^10*QR^3*QRd^3*LL*LR*LRd^2 - 7/6*nf^9*T^4*h^10*QR^3*QRd^3*LL*
      LLd^2*LR - 7/6*nf^9*T^4*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 7/144*nf^9*T^4*
      h^10*QR^3*QRd^6*LLd - 7/12*nf^9*T^4*h^10*QR^4*QRd*LLd*LR^3*LRd + 7/16*
      nf^9*T^4*h^10*QR^4*QRd*LL*LR^2*LRd^2 + 7/4*nf^9*T^4*h^10*QR^4*QRd*LL^2*
      LLd*LR*LRd - 7/12*nf^9*T^4*h^10*QR^4*QRd*LL^3*LRd^2 + 7/48*nf^9*T^4*h^10
      *QR^4*QRd*LL^3*LLd^2 - 7/48*nf^9*T^4*h^10*QR^4*QRd^4*LLd*LR - 7/48*nf^9*
      T^4*h^10*QR^4*QRd^4*LL*LRd + 7/48*nf^9*T^4*h^10*QR^5*QRd^2*LLd*LR^2 + 7/
      12*nf^9*T^4*h^10*QR^5*QRd^2*LL*LR*LRd + 7/24*nf^9*T^4*h^10*QR^5*QRd^2*
      LL^2*LLd + 7/36*nf^9*T^4*h^10*QR^6*LL*LR^2*LRd + 91/144*nf^9*T^4*h^10*
      QR^6*LL^2*LLd*LR + 7/144*nf^9*T^4*h^10*QR^6*LL^3*LRd - 7/144*nf^9*T^4*
      h^10*QR^6*QRd^3*LL + 7/60*nf^9*T^4*h^10*QR^7*QRd*LL*LR - 35/144*nf^9*T^4
      *h^10*QLd*QRd^2*LR^3*LRd^4 - 7/6*nf^9*T^4*h^10*QLd*QRd^2*LLd^2*LR^3*
      LRd^2 - 175/144*nf^9*T^4*h^10*QLd*QRd^2*LLd^4*LR^3 - 7/6*nf^9*T^4*h^10*
      QLd*QRd^2*LL*LLd*LR^2*LRd^3 - 7/3*nf^9*T^4*h^10*QLd*QRd^2*LL*LLd^3*LR^2*
      LRd - 7/4*nf^9*T^4*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 7/8*nf^9*T^4*h^10*QLd*
      QRd^2*LL^2*LLd^2*LR*LRd^2 - 7/8*nf^9*T^4*h^10*QLd*QRd^2*LL^2*LLd^4*LR -
      35/18*nf^9*T^4*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 7/18*nf^9*T^4*h^10*QLd*
      QRd^2*LL^3*LLd^3*LRd - 7/36*nf^9*T^4*h^10*QLd*QRd^5*LR*LRd^3 + 7/12*nf^9
      *T^4*h^10*QLd*QRd^5*LLd^2*LR*LRd + 7/12*nf^9*T^4*h^10*QLd*QRd^5*LL*LLd*
      LRd^2 + 7/36*nf^9*T^4*h^10*QLd*QRd^5*LL*LLd^3 - 7/48*nf^9*T^4*h^10*QLd*
      QR*LR^4*LRd^4 - 49/48*nf^9*T^4*h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 49/24*nf^9
      *T^4*h^10*QLd*QR*LLd^4*LR^4 - 7/6*nf^9*T^4*h^10*QLd*QR*LL*LLd*LR^3*LRd^3
       - 14/3*nf^9*T^4*h^10*QLd*QR*LL*LLd^3*LR^3*LRd - 49/48*nf^9*T^4*h^10*QLd
      *QR*LL^2*LR^2*LRd^4 - 7/4*nf^9*T^4*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 -
      49/48*nf^9*T^4*h^10*QLd*QR*LL^2*LLd^4*LR^2 - 7/3*nf^9*T^4*h^10*QLd*QR*
      LL^3*LLd*LR*LRd^3 - 7/6*nf^9*T^4*h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 7/12*
      nf^9*T^4*h^10*QLd*QR*LL^4*LRd^4 - 49/48*nf^9*T^4*h^10*QLd*QR*LL^4*LLd^2*
      LRd^2 - 7/48*nf^9*T^4*h^10*QLd*QR*LL^4*LLd^4 - 7/6*nf^9*T^4*h^10*QLd*QR*
      QRd^3*LR^2*LRd^3 - 7/2*nf^9*T^4*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 7/2*
      nf^9*T^4*h^10*QLd*QR*QRd^3*LL*LLd^3*LR - 7/2*nf^9*T^4*h^10*QLd*QR*QRd^3*
      LL^2*LRd^3 - 7/60*nf^9*T^4*h^10*QLd*QR*QRd^6*LRd^2 + 7/48*nf^9*T^4*h^10*
      QLd*QR*QRd^6*LLd^2 - 7/6*nf^9*T^4*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 28/3*
      nf^9*T^4*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd - 7/2*nf^9*T^4*h^10*QLd*QR^2*
      QRd*LL*LLd*LR^2*LRd^2 - 28/3*nf^9*T^4*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 -
      14/3*nf^9*T^4*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 - 7/2*nf^9*T^4*h^10*QLd*
      QR^2*QRd*LL^2*LLd^2*LR*LRd - 14/3*nf^9*T^4*h^10*QLd*QR^2*QRd*LL^3*LLd*
      LRd^2 - 7/6*nf^9*T^4*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 35/48*nf^9*T^4*h^10*
      QLd*QR^2*QRd^4*LR*LRd^2 - 7/4*nf^9*T^4*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 7/
      4*nf^9*T^4*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 7/4*nf^9*T^4*h^10*QLd*QR^3*
      QRd^2*LR^2*LRd^2 - 7*nf^9*T^4*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 7/2*nf^9*
      T^4*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 - 7/4*nf^9*T^4*h^10*QLd*QR^3*QRd^2*
      LL^2*LLd^2 - 7/36*nf^9*T^4*h^10*QLd*QR^3*QRd^5*LRd + 35/48*nf^9*T^4*h^10
      *QLd*QR^4*LR^3*LRd^2 - 49/24*nf^9*T^4*h^10*QLd*QR^4*LLd^2*LR^3 + 7/4*
      nf^9*T^4*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 7/8*nf^9*T^4*h^10*QLd*QR^4*LL^2
      *LR*LRd^2 + 63/16*nf^9*T^4*h^10*QLd*QR^4*LL^2*LLd^2*LR + 7/12*nf^9*T^4*
      h^10*QLd*QR^4*LL^3*LLd*LRd - 7/12*nf^9*T^4*h^10*QLd*QR^4*QRd^3*LR*LRd -
      7/12*nf^9*T^4*h^10*QLd*QR^4*QRd^3*LL*LLd - 7/60*nf^9*T^4*h^10*QLd*QR^5*
      QRd*LR^2*LRd + 7/3*nf^9*T^4*h^10*QLd*QR^5*QRd*LL*LLd*LR + 7/12*nf^9*T^4*
      h^10*QLd*QR^5*QRd*LL^2*LRd - 7/16*nf^9*T^4*h^10*QLd*QR^5*QRd^4 + 7/144*
      nf^9*T^4*h^10*QLd*QR^6*QRd^2*LR + 21/80*nf^9*T^4*h^10*QLd*QR^7*LL^2 - 7/
      18*nf^9*T^4*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 35/18*nf^9*T^4*h^10*QLd^2*
      QRd*LLd^3*LR^3*LRd - 7/8*nf^9*T^4*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 7/8*
      nf^9*T^4*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 - 7/4*nf^9*T^4*h^10*QLd^2*
      QRd*LL*LLd^4*LR^2 - 7/3*nf^9*T^4*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 - 7/6*
      nf^9*T^4*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd - 175/144*nf^9*T^4*h^10*QLd^2*
      QRd*LL^3*LRd^4 - 7/6*nf^9*T^4*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 35/144*
      nf^9*T^4*h^10*QLd^2*QRd*LL^3*LLd^4 + 7/48*nf^9*T^4*h^10*QLd^2*QRd^4*LLd*
      LR*LRd^2 - 49/72*nf^9*T^4*h^10*QLd^2*QRd^4*LLd^3*LR - 175/144*nf^9*T^4*
      h^10*QLd^2*QRd^4*LL*LRd^3 + 7/8*nf^9*T^4*h^10*QLd^2*QRd^4*LL*LLd^2*LRd
       - 7/4*nf^9*T^4*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 203/24*nf^9*T^4*
      h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 - 14/3*nf^9*T^4*h^10*QLd^2*QR*QRd^2*LL*LR
      *LRd^3 - 7/2*nf^9*T^4*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd - 35/8*nf^9*
      T^4*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 - 7/3*nf^9*T^4*h^10*QLd^2*QR*
      QRd^2*LL^2*LLd^3 + 7/12*nf^9*T^4*h^10*QLd^2*QR*QRd^5*LLd*LRd + 7/12*nf^9
      *T^4*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 - 49/6*nf^9*T^4*h^10*QLd^2*QR^2*
      LLd^3*LR^3 - 7/12*nf^9*T^4*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 - 7*nf^9*T^4*
      h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 7/12*nf^9*T^4*h^10*QLd^2*QR^2*LL^2*
      LLd^3*LR - 7/6*nf^9*T^4*h^10*QLd^2*QR^2*LL^3*LRd^3 - 7/12*nf^9*T^4*h^10*
      QLd^2*QR^2*LL^3*LLd^2*LRd - 7/3*nf^9*T^4*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2
       - 77/24*nf^9*T^4*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 - 7*nf^9*T^4*h^10*QLd^2
      *QR^3*QRd*LLd*LR^2*LRd - 7*nf^9*T^4*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR - 7/
      9*nf^9*T^4*h^10*QLd^2*QR^3*QRd^4*LLd - 49/48*nf^9*T^4*h^10*QLd^2*QR^4*
      QRd^2*LLd*LR - 49/48*nf^9*T^4*h^10*QLd^2*QR^4*QRd^2*LL*LRd - 49/120*nf^9
      *T^4*h^10*QLd^2*QR^5*LLd*LR^2 + 21/20*nf^9*T^4*h^10*QLd^2*QR^5*LL*LR*LRd
       + 133/48*nf^9*T^4*h^10*QLd^2*QR^5*LL^2*LLd - 7/18*nf^9*T^4*h^10*QLd^2*
      QR^6*QRd*LL + 35/72*nf^9*T^4*h^10*QLd^3*LLd^2*LR^3*LRd^2 - 49/72*nf^9*
      T^4*h^10*QLd^3*LLd^4*LR^3 + 7/18*nf^9*T^4*h^10*QLd^3*LL*LLd*LR^2*LRd^3
       - 7/18*nf^9*T^4*h^10*QLd^3*LL*LLd^3*LR^2*LRd - 49/144*nf^9*T^4*h^10*
      QLd^3*LL^2*LR*LRd^4 + 7/12*nf^9*T^4*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 7/
      144*nf^9*T^4*h^10*QLd^3*LL^2*LLd^4*LR - 7/18*nf^9*T^4*h^10*QLd^3*LL^3*
      LLd*LRd^3 - 7/9*nf^9*T^4*h^10*QLd^3*QRd^3*LR*LRd^3 - 7/18*nf^9*T^4*h^10*
      QLd^3*QRd^3*LLd^2*LR*LRd - 7/18*nf^9*T^4*h^10*QLd^3*QRd^3*LL*LLd*LRd^2
       - 7/9*nf^9*T^4*h^10*QLd^3*QRd^3*LL*LLd^3 - 7/2*nf^9*T^4*h^10*QLd^3*QR*
      QRd*LLd^2*LR^2*LRd + 7/2*nf^9*T^4*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 - 14/
      3*nf^9*T^4*h^10*QLd^3*QR*QRd*LL*LLd^3*LR - 7/3*nf^9*T^4*h^10*QLd^3*QR*
      QRd*LL^2*LRd^3 - 35/48*nf^9*T^4*h^10*QLd^3*QR*QRd^4*LRd^2 - 7/8*nf^9*T^4
      *h^10*QLd^3*QR*QRd^4*LLd^2 + 7/12*nf^9*T^4*h^10*QLd^3*QR^2*QRd^2*LR*
      LRd^2 - 175/24*nf^9*T^4*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 7/6*nf^9*T^4*
      h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 35/12*nf^9*T^4*h^10*QLd^3*QR^3*LR^2*
      LRd^2 - 49/6*nf^9*T^4*h^10*QLd^3*QR^3*LLd^2*LR^2 + 35/12*nf^9*T^4*h^10*
      QLd^3*QR^3*LL^2*LLd^2 - 7/6*nf^9*T^4*h^10*QLd^3*QR^3*QRd^3*LRd - 7/4*
      nf^9*T^4*h^10*QLd^3*QR^4*QRd*LR*LRd - 7/4*nf^9*T^4*h^10*QLd^3*QR^4*QRd*
      LL*LLd - 133/80*nf^9*T^4*h^10*QLd^3*QR^5*QRd^2 - 49/72*nf^9*T^4*h^10*
      QLd^3*QR^6*LR + 7/8*nf^9*T^4*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 - 175/144*
      nf^9*T^4*h^10*QLd^4*QRd^2*LLd^3*LR - 49/72*nf^9*T^4*h^10*QLd^4*QRd^2*LL*
      LRd^3 + 7/48*nf^9*T^4*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 63/16*nf^9*T^4*
      h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 49/24*nf^9*T^4*h^10*QLd^4*QR*LLd^3*LR^2
       + 7/12*nf^9*T^4*h^10*QLd^4*QR*LL*LR*LRd^3 + 7/4*nf^9*T^4*h^10*QLd^4*QR*
      LL*LLd^2*LR*LRd + 7/8*nf^9*T^4*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 35/48*nf^9
      *T^4*h^10*QLd^4*QR*LL^2*LLd^3 + 7/12*nf^9*T^4*h^10*QLd^4*QR*QRd^3*LLd*
      LRd + 35/12*nf^9*T^4*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 35/48*nf^9*T^4*
      h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 7/4*nf^9*T^4*h^10*QLd^4*QR^2*QRd*LL*LLd^2
       - 245/144*nf^9*T^4*h^10*QLd^4*QR^3*QRd^2*LLd - 49/24*nf^9*T^4*h^10*
      QLd^4*QR^4*LLd*LR - 7/12*nf^9*T^4*h^10*QLd^4*QR^4*LL*LRd + 7/36*nf^9*T^4
      *h^10*QLd^5*QRd*LR*LRd^3 + 7/12*nf^9*T^4*h^10*QLd^5*QRd*LLd^2*LR*LRd + 7/
      12*nf^9*T^4*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 7/36*nf^9*T^4*h^10*QLd^5*QRd*
      LL*LLd^3 + 7/24*nf^9*T^4*h^10*QLd^5*QR*QRd^2*LRd^2 - 203/240*nf^9*T^4*
      h^10*QLd^5*QR*QRd^2*LLd^2 + 133/48*nf^9*T^4*h^10*QLd^5*QR^2*LR*LRd^2 -
      49/120*nf^9*T^4*h^10*QLd^5*QR^2*LLd^2*LR + 21/20*nf^9*T^4*h^10*QLd^5*
      QR^2*LL*LLd*LRd - 35/36*nf^9*T^4*h^10*QLd^5*QR^3*QRd*LRd - 49/40*nf^9*
      T^4*h^10*QLd^5*QR^5 + 91/144*nf^9*T^4*h^10*QLd^6*LLd*LR*LRd^2 + 7/144*
      nf^9*T^4*h^10*QLd^6*LL*LRd^3 + 7/36*nf^9*T^4*h^10*QLd^6*LL*LLd^2*LRd + 7/
      12*nf^9*T^4*h^10*QLd^6*QR*QRd*LLd*LRd - 49/72*nf^9*T^4*h^10*QLd^6*QR^3*
      LLd + 21/80*nf^9*T^4*h^10*QLd^7*QR*LRd^2 - 7/48*nf^9*T^4*h^10*QL*QRd*
      LR^4*LRd^4 - 49/48*nf^9*T^4*h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 7/12*nf^9*T^4
      *h^10*QL*QRd*LLd^4*LR^4 - 7/6*nf^9*T^4*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 7/
      3*nf^9*T^4*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 49/48*nf^9*T^4*h^10*QL*QRd*
      LL^2*LR^2*LRd^4 - 7/4*nf^9*T^4*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 49/48
      *nf^9*T^4*h^10*QL*QRd*LL^2*LLd^4*LR^2 - 14/3*nf^9*T^4*h^10*QL*QRd*LL^3*
      LLd*LR*LRd^3 - 7/6*nf^9*T^4*h^10*QL*QRd*LL^3*LLd^3*LR*LRd - 49/24*nf^9*
      T^4*h^10*QL*QRd*LL^4*LRd^4 - 49/48*nf^9*T^4*h^10*QL*QRd*LL^4*LLd^2*LRd^2
       - 7/48*nf^9*T^4*h^10*QL*QRd*LL^4*LLd^4 + 35/48*nf^9*T^4*h^10*QL*QRd^4*
      LR^2*LRd^3 + 7/8*nf^9*T^4*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 7/4*nf^9*T^4*
      h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 7/12*nf^9*T^4*h^10*QL*QRd^4*LL*LLd^3*LR
       - 49/24*nf^9*T^4*h^10*QL*QRd^4*LL^2*LRd^3 + 63/16*nf^9*T^4*h^10*QL*
      QRd^4*LL^2*LLd^2*LRd + 21/80*nf^9*T^4*h^10*QL*QRd^7*LLd^2 - 7/6*nf^9*T^4
      *h^10*QL*QR*QRd^2*LR^3*LRd^3 - 14/3*nf^9*T^4*h^10*QL*QR*QRd^2*LLd^2*LR^3
      *LRd - 7/2*nf^9*T^4*h^10*QL*QR*QRd^2*LL*LLd*LR^2*LRd^2 - 14/3*nf^9*T^4*
      h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 - 28/3*nf^9*T^4*h^10*QL*QR*QRd^2*LL^2*LR*
      LRd^3 - 7/2*nf^9*T^4*h^10*QL*QR*QRd^2*LL^2*LLd^2*LR*LRd - 28/3*nf^9*T^4*
      h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 - 7/6*nf^9*T^4*h^10*QL*QR*QRd^2*LL^3*
      LLd^3 - 7/60*nf^9*T^4*h^10*QL*QR*QRd^5*LR*LRd^2 + 7/12*nf^9*T^4*h^10*QL*
      QR*QRd^5*LLd^2*LR + 7/3*nf^9*T^4*h^10*QL*QR*QRd^5*LL*LLd*LRd - 35/144*
      nf^9*T^4*h^10*QL*QR^2*LR^4*LRd^3 - 7/4*nf^9*T^4*h^10*QL*QR^2*LLd^2*LR^4*
      LRd - 7/6*nf^9*T^4*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 - 35/18*nf^9*T^4*h^10*
      QL*QR^2*LL*LLd^3*LR^3 - 7/6*nf^9*T^4*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 7/8*
      nf^9*T^4*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd - 7/3*nf^9*T^4*h^10*QL*QR^2*
      LL^3*LLd*LR*LRd^2 - 7/18*nf^9*T^4*h^10*QL*QR^2*LL^3*LLd^3*LR - 175/144*
      nf^9*T^4*h^10*QL*QR^2*LL^4*LRd^3 - 7/8*nf^9*T^4*h^10*QL*QR^2*LL^4*LLd^2*
      LRd - 7/4*nf^9*T^4*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 - 7/2*nf^9*T^4*h^10*QL*
      QR^2*QRd^3*LLd^2*LR^2 - 7*nf^9*T^4*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 7/4*
      nf^9*T^4*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 7/144*nf^9*T^4*h^10*QL*QR^2*
      QRd^6*LRd - 7/6*nf^9*T^4*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 7/2*nf^9*T^4*h^10
      *QL*QR^3*QRd*LLd^2*LR^3 - 7/2*nf^9*T^4*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 -
      7/2*nf^9*T^4*h^10*QL*QR^3*QRd*LL^3*LLd*LRd - 7/12*nf^9*T^4*h^10*QL*QR^3*
      QRd^4*LR*LRd - 7/12*nf^9*T^4*h^10*QL*QR^3*QRd^4*LL*LLd - 35/48*nf^9*T^4*
      h^10*QL*QR^4*QRd^2*LR^2*LRd + 7/4*nf^9*T^4*h^10*QL*QR^4*QRd^2*LL*LLd*LR
       - 7/4*nf^9*T^4*h^10*QL*QR^4*QRd^2*LL^2*LRd - 7/16*nf^9*T^4*h^10*QL*QR^4
      *QRd^5 - 7/36*nf^9*T^4*h^10*QL*QR^5*LR^3*LRd + 7/12*nf^9*T^4*h^10*QL*
      QR^5*LL*LLd*LR^2 + 7/12*nf^9*T^4*h^10*QL*QR^5*LL^2*LR*LRd + 7/36*nf^9*
      T^4*h^10*QL*QR^5*LL^3*LLd - 7/36*nf^9*T^4*h^10*QL*QR^5*QRd^3*LR - 7/60*
      nf^9*T^4*h^10*QL*QR^6*QRd*LR^2 + 7/48*nf^9*T^4*h^10*QL*QR^6*QRd*LL^2 - 7/
      12*nf^9*T^4*h^10*QL*QLd*LLd*LR^4*LRd^3 - 7/4*nf^9*T^4*h^10*QL*QLd*LLd^3*
      LR^4*LRd - 7/12*nf^9*T^4*h^10*QL*QLd*LL*LR^3*LRd^4 - 7/3*nf^9*T^4*h^10*
      QL*QLd*LL*LLd^2*LR^3*LRd^2 - 7/4*nf^9*T^4*h^10*QL*QLd*LL*LLd^4*LR^3 - 7/
      3*nf^9*T^4*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 7/3*nf^9*T^4*h^10*QL*QLd*
      LL^2*LLd^3*LR^2*LRd - 7/4*nf^9*T^4*h^10*QL*QLd*LL^3*LR*LRd^4 - 7/3*nf^9*
      T^4*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 - 7/12*nf^9*T^4*h^10*QL*QLd*LL^3*
      LLd^4*LR - 7/4*nf^9*T^4*h^10*QL*QLd*LL^4*LLd*LRd^3 - 7/12*nf^9*T^4*h^10*
      QL*QLd*LL^4*LLd^3*LRd - 7/3*nf^9*T^4*h^10*QL*QLd*QRd^3*LLd^3*LR^2 - 14/3
      *nf^9*T^4*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 7/2*nf^9*T^4*h^10*QL*QLd*QRd^3
      *LL*LLd^2*LR*LRd - 7/2*nf^9*T^4*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 7/12*
      nf^9*T^4*h^10*QL*QLd*QRd^6*LLd*LRd - 7*nf^9*T^4*h^10*QL*QLd*QR*QRd*LLd*
      LR^3*LRd^2 - 28/3*nf^9*T^4*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - 7*nf^9*T^4*
      h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 - 14*nf^9*T^4*h^10*QL*QLd*QR*QRd*LL*
      LLd^2*LR^2*LRd - 14*nf^9*T^4*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 - 7*
      nf^9*T^4*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR - 28/3*nf^9*T^4*h^10*QL*QLd*QR
      *QRd*LL^3*LRd^3 - 7*nf^9*T^4*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 7/2*
      nf^9*T^4*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd - 35/12*nf^9*T^4*h^10*QL*QLd*QR
      *QRd^4*LL*LRd^2 + 7/4*nf^9*T^4*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 - 21/2*nf^9
      *T^4*h^10*QL*QLd*QR^2*QRd^2*LLd*LR^2*LRd - 21/2*nf^9*T^4*h^10*QL*QLd*
      QR^2*QRd^2*LL*LR*LRd^2 - 21/2*nf^9*T^4*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*
      LR - 21/2*nf^9*T^4*h^10*QL*QLd*QR^2*QRd^2*LL^2*LLd*LRd - 7/12*nf^9*T^4*
      h^10*QL*QLd*QR^2*QRd^5*LLd - 14/3*nf^9*T^4*h^10*QL*QLd*QR^3*LLd*LR^3*LRd
       - 7/2*nf^9*T^4*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 + 7/2*nf^9*T^4*h^10*QL*
      QLd*QR^3*LL^2*LLd*LR*LRd - 7/3*nf^9*T^4*h^10*QL*QLd*QR^3*LL^3*LRd^2 - 7/
      6*nf^9*T^4*h^10*QL*QLd*QR^3*QRd^3*LLd*LR - 7/6*nf^9*T^4*h^10*QL*QLd*QR^3
      *QRd^3*LL*LRd - 35/12*nf^9*T^4*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 7/2*nf^9*
      T^4*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 7/4*nf^9*T^4*h^10*QL*QLd*QR^4*QRd*
      LL^2*LLd - 7/12*nf^9*T^4*h^10*QL*QLd*QR^5*QRd^2*LL + 7/12*nf^9*T^4*h^10*
      QL*QLd*QR^6*LL*LR - 7/3*nf^9*T^4*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 - 35/8*
      nf^9*T^4*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd - 7/2*nf^9*T^4*h^10*QL*QLd^2
      *QRd^2*LL*LLd*LR*LRd^2 - 14/3*nf^9*T^4*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR
       - 203/24*nf^9*T^4*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 - 7/4*nf^9*T^4*h^10*QL
      *QLd^2*QRd^2*LL^2*LLd^2*LRd - 203/240*nf^9*T^4*h^10*QL*QLd^2*QRd^5*LRd^2
       + 7/24*nf^9*T^4*h^10*QL*QLd^2*QRd^5*LLd^2 - 7/6*nf^9*T^4*h^10*QL*QLd^2*
      QR*LR^3*LRd^3 - 28/3*nf^9*T^4*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd - 7/2*nf^9
      *T^4*h^10*QL*QLd^2*QR*LL*LLd*LR^2*LRd^2 - 28/3*nf^9*T^4*h^10*QL*QLd^2*QR
      *LL*LLd^3*LR^2 - 14/3*nf^9*T^4*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 7/2*nf^9
      *T^4*h^10*QL*QLd^2*QR*LL^2*LLd^2*LR*LRd - 14/3*nf^9*T^4*h^10*QL*QLd^2*QR
      *LL^3*LLd*LRd^2 - 7/6*nf^9*T^4*h^10*QL*QLd^2*QR*LL^3*LLd^3 - 14/3*nf^9*
      T^4*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 - 35/6*nf^9*T^4*h^10*QL*QLd^2*QR*
      QRd^3*LLd^2*LR + 7/2*nf^9*T^4*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd - 21/4*
      nf^9*T^4*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 - 21*nf^9*T^4*h^10*QL*QLd^2*
      QR^2*QRd*LLd^2*LR^2 - 21/2*nf^9*T^4*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 -
      21/4*nf^9*T^4*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 - 7/8*nf^9*T^4*h^10*QL*
      QLd^2*QR^2*QRd^4*LRd - 7/3*nf^9*T^4*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - 7/
      3*nf^9*T^4*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd - 7/4*nf^9*T^4*h^10*QL*QLd^2*
      QR^4*LR^2*LRd + 35/12*nf^9*T^4*h^10*QL*QLd^2*QR^4*LL*LLd*LR + 35/48*nf^9
      *T^4*h^10*QL*QLd^2*QR^4*LL^2*LRd - 49/16*nf^9*T^4*h^10*QL*QLd^2*QR^4*
      QRd^3 - 7/4*nf^9*T^4*h^10*QL*QLd^2*QR^5*QRd*LR - 7/2*nf^9*T^4*h^10*QL*
      QLd^3*QRd*LLd^3*LR^2 - 7/2*nf^9*T^4*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 - 7/2*
      nf^9*T^4*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 - 7/6*nf^9*T^4*h^10*QL*QLd^3*
      QRd*LL^2*LLd^3 + 7/12*nf^9*T^4*h^10*QL*QLd^3*QRd^4*LLd*LRd + 7/2*nf^9*
      T^4*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd - 35/6*nf^9*T^4*h^10*QL*QLd^3*QR*
      QRd^2*LL*LRd^2 - 14/3*nf^9*T^4*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 - 7*nf^9*
      T^4*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd - 7*nf^9*T^4*h^10*QL*QLd^3*QR^2*LL*
      LLd^2*LR - 14/9*nf^9*T^4*h^10*QL*QLd^3*QR^2*QRd^3*LLd - 14/3*nf^9*T^4*
      h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 7/3*nf^9*T^4*h^10*QL*QLd^3*QR^3*QRd*LL*
      LRd - 35/36*nf^9*T^4*h^10*QL*QLd^3*QR^5*LL + 7/48*nf^9*T^4*h^10*QL*QLd^4
      *LR^2*LRd^3 + 7/4*nf^9*T^4*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 - 7/12*nf^9*T^4
      *h^10*QL*QLd^4*LL*LLd^3*LR - 7/12*nf^9*T^4*h^10*QL*QLd^4*LL^2*LRd^3 + 7/
      16*nf^9*T^4*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 7/8*nf^9*T^4*h^10*QL*QLd^4*
      QRd^3*LRd^2 - 35/48*nf^9*T^4*h^10*QL*QLd^4*QRd^3*LLd^2 + 7/4*nf^9*T^4*
      h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 35/12*nf^9*T^4*h^10*QL*QLd^4*QR*QRd*
      LLd^2*LR + 7/2*nf^9*T^4*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd - 77/48*nf^9*T^4
      *h^10*QL*QLd^4*QR^2*QRd^2*LRd - 7/4*nf^9*T^4*h^10*QL*QLd^4*QR^3*LR*LRd
       - 7/4*nf^9*T^4*h^10*QL*QLd^4*QR^3*LL*LLd - 21/4*nf^9*T^4*h^10*QL*QLd^4*
      QR^4*QRd + 7/12*nf^9*T^4*h^10*QL*QLd^5*QRd^2*LLd*LRd + 7/3*nf^9*T^4*h^10
      *QL*QLd^5*QR*LLd*LR*LRd + 7/12*nf^9*T^4*h^10*QL*QLd^5*QR*LL*LRd^2 - 7/60
      *nf^9*T^4*h^10*QL*QLd^5*QR*LL*LLd^2 - 7/4*nf^9*T^4*h^10*QL*QLd^5*QR^2*
      QRd*LLd + 7/48*nf^9*T^4*h^10*QL*QLd^6*QRd*LRd^2 - 7/60*nf^9*T^4*h^10*QL*
      QLd^6*QRd*LLd^2 - 7/18*nf^9*T^4*h^10*QL*QLd^6*QR^2*LRd + 7/60*nf^9*T^4*
      h^10*QL*QLd^7*LLd*LRd - 7/12*nf^9*T^4*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 - 7/
      6*nf^9*T^4*h^10*QL^2*QRd^2*LLd^3*LR^3 + 7/12*nf^9*T^4*h^10*QL^2*QRd^2*LL
      *LR^2*LRd^3 - 7*nf^9*T^4*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 - 7/12*nf^9*
      T^4*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 49/6*nf^9*T^4*h^10*QL^2*QRd^2*LL^3*
      LRd^3 + 7/12*nf^9*T^4*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 21/20*nf^9*T^4*
      h^10*QL^2*QRd^5*LLd*LR*LRd - 49/120*nf^9*T^4*h^10*QL^2*QRd^5*LL*LRd^2 +
      133/48*nf^9*T^4*h^10*QL^2*QRd^5*LL*LLd^2 - 7/8*nf^9*T^4*h^10*QL^2*QR*LLd
      *LR^4*LRd^2 - 175/144*nf^9*T^4*h^10*QL^2*QR*LLd^3*LR^4 - 7/18*nf^9*T^4*
      h^10*QL^2*QR*LL*LR^3*LRd^3 - 7/3*nf^9*T^4*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd
       - 7/8*nf^9*T^4*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 7/6*nf^9*T^4*h^10*
      QL^2*QR*LL^2*LLd^3*LR^2 - 35/18*nf^9*T^4*h^10*QL^2*QR*LL^3*LR*LRd^3 - 7/
      6*nf^9*T^4*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 7/4*nf^9*T^4*h^10*QL^2*QR*
      LL^4*LLd*LRd^2 - 35/144*nf^9*T^4*h^10*QL^2*QR*LL^4*LLd^3 - 7*nf^9*T^4*
      h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 - 7*nf^9*T^4*h^10*QL^2*QR*QRd^3*LL^2*LLd*
      LRd - 7/18*nf^9*T^4*h^10*QL^2*QR*QRd^6*LLd - 14/3*nf^9*T^4*h^10*QL^2*
      QR^2*QRd*LLd*LR^3*LRd - 7/4*nf^9*T^4*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 -
      35/8*nf^9*T^4*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 7/2*nf^9*T^4*h^10*QL^2*
      QR^2*QRd*LL^2*LLd*LR*LRd - 203/24*nf^9*T^4*h^10*QL^2*QR^2*QRd*LL^3*LRd^2
       - 7/3*nf^9*T^4*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 - 49/48*nf^9*T^4*h^10*QL^2
      *QR^2*QRd^4*LLd*LR - 49/48*nf^9*T^4*h^10*QL^2*QR^2*QRd^4*LL*LRd - 7/3*
      nf^9*T^4*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 77/24*nf^9*T^4*h^10*QL^2*QR^3*
      QRd^2*LL^2*LLd - 175/144*nf^9*T^4*h^10*QL^2*QR^4*LLd*LR^3 + 7/48*nf^9*
      T^4*h^10*QL^2*QR^4*LL*LR^2*LRd + 7/8*nf^9*T^4*h^10*QL^2*QR^4*LL^2*LLd*LR
       - 49/72*nf^9*T^4*h^10*QL^2*QR^4*LL^3*LRd - 7/9*nf^9*T^4*h^10*QL^2*QR^4*
      QRd^3*LL + 7/12*nf^9*T^4*h^10*QL^2*QR^5*QRd*LL*LR - 7/6*nf^9*T^4*h^10*
      QL^2*QLd*QRd*LR^3*LRd^3 - 14/3*nf^9*T^4*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd
       - 7/2*nf^9*T^4*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 - 14/3*nf^9*T^4*h^10
      *QL^2*QLd*QRd*LL*LLd^3*LR^2 - 28/3*nf^9*T^4*h^10*QL^2*QLd*QRd*LL^2*LR*
      LRd^3 - 7/2*nf^9*T^4*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd - 28/3*nf^9*T^4
      *h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 - 7/6*nf^9*T^4*h^10*QL^2*QLd*QRd*LL^3*
      LLd^3 - 7/4*nf^9*T^4*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 35/48*nf^9*T^4*h^10*
      QL^2*QLd*QRd^4*LLd^2*LR + 35/12*nf^9*T^4*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd
       - 21/4*nf^9*T^4*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 - 21/2*nf^9*T^4*h^10*
      QL^2*QLd*QR*QRd^2*LLd^2*LR^2 - 21*nf^9*T^4*h^10*QL^2*QLd*QR*QRd^2*LL^2*
      LRd^2 - 21/4*nf^9*T^4*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 - 7/4*nf^9*T^4*
      h^10*QL^2*QLd*QR*QRd^5*LRd - 7/3*nf^9*T^4*h^10*QL^2*QLd*QR^2*LR^3*LRd^2
       - 203/24*nf^9*T^4*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 7/2*nf^9*T^4*h^10*
      QL^2*QLd*QR^2*LL*LLd*LR^2*LRd - 35/8*nf^9*T^4*h^10*QL^2*QLd*QR^2*LL^2*LR
      *LRd^2 - 7/4*nf^9*T^4*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR - 14/3*nf^9*T^4*
      h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd - 7/3*nf^9*T^4*h^10*QL^2*QLd*QR^2*QRd^3*
      LR*LRd - 7/3*nf^9*T^4*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd - 14/3*nf^9*T^4*
      h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 7/2*nf^9*T^4*h^10*QL^2*QLd*QR^3*QRd*LL
      *LLd*LR - 35/6*nf^9*T^4*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 49/16*nf^9*T^4
      *h^10*QL^2*QLd*QR^3*QRd^4 - 7/8*nf^9*T^4*h^10*QL^2*QLd*QR^4*QRd^2*LR -
      203/240*nf^9*T^4*h^10*QL^2*QLd*QR^5*LR^2 + 7/24*nf^9*T^4*h^10*QL^2*QLd*
      QR^5*LL^2 - 7/4*nf^9*T^4*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 7/3*nf^9*T^4*
      h^10*QL^2*QLd^2*LLd^3*LR^3 - 7/4*nf^9*T^4*h^10*QL^2*QLd^2*LL*LR^2*LRd^3
       - 7/2*nf^9*T^4*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd - 7/2*nf^9*T^4*h^10*
      QL^2*QLd^2*LL^2*LLd*LR*LRd^2 - 7/4*nf^9*T^4*h^10*QL^2*QLd^2*LL^2*LLd^3*
      LR - 7/3*nf^9*T^4*h^10*QL^2*QLd^2*LL^3*LRd^3 - 7/4*nf^9*T^4*h^10*QL^2*
      QLd^2*LL^3*LLd^2*LRd + 7/6*nf^9*T^4*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd -
      175/24*nf^9*T^4*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 7/12*nf^9*T^4*h^10*QL^2
      *QLd^2*QRd^3*LL*LLd^2 - 21/2*nf^9*T^4*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*
      LRd - 21/2*nf^9*T^4*h^10*QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 - 21/2*nf^9*T^4*
      h^10*QL^2*QLd^2*QR*QRd*LL*LLd^2*LR - 21/2*nf^9*T^4*h^10*QL^2*QLd^2*QR*
      QRd*LL^2*LLd*LRd - 77/48*nf^9*T^4*h^10*QL^2*QLd^2*QR*QRd^4*LLd - 7/4*
      nf^9*T^4*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR - 7/4*nf^9*T^4*h^10*QL^2*
      QLd^2*QR^2*QRd^2*LL*LRd - 175/24*nf^9*T^4*h^10*QL^2*QLd^2*QR^3*LLd*LR^2
       + 7/6*nf^9*T^4*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 7/12*nf^9*T^4*h^10*QL^2
      *QLd^2*QR^3*LL^2*LLd - 77/48*nf^9*T^4*h^10*QL^2*QLd^2*QR^4*QRd*LL - 77/
      24*nf^9*T^4*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 - 7/3*nf^9*T^4*h^10*QL^2*
      QLd^3*QRd^2*LLd^2*LR - 7/4*nf^9*T^4*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 - 7*
      nf^9*T^4*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 7/2*nf^9*T^4*h^10*QL^2*QLd^3*QR
      *LL^2*LRd^2 - 7/4*nf^9*T^4*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 - 14/9*nf^9*T^4
      *h^10*QL^2*QLd^3*QR*QRd^3*LRd - 7/3*nf^9*T^4*h^10*QL^2*QLd^3*QR^2*QRd*LR
      *LRd - 7/3*nf^9*T^4*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd - 21/4*nf^9*T^4*h^10
      *QL^2*QLd^3*QR^3*QRd^2 - 245/144*nf^9*T^4*h^10*QL^2*QLd^3*QR^4*LR + 7/4*
      nf^9*T^4*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd - 7/4*nf^9*T^4*h^10*QL^2*QLd^4*
      QRd*LL*LRd^2 - 35/48*nf^9*T^4*h^10*QL^2*QLd^4*QRd*LL*LLd^2 - 7/8*nf^9*
      T^4*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 49/48*nf^9*T^4*h^10*QL^2*QLd^4*QR^2*
      LLd*LR - 49/48*nf^9*T^4*h^10*QL^2*QLd^4*QR^2*LL*LRd + 7/24*nf^9*T^4*h^10
      *QL^2*QLd^5*LR*LRd^2 + 7/48*nf^9*T^4*h^10*QL^2*QLd^5*LLd^2*LR + 7/12*
      nf^9*T^4*h^10*QL^2*QLd^5*LL*LLd*LRd - 7/12*nf^9*T^4*h^10*QL^2*QLd^5*QR*
      QRd*LRd - 133/80*nf^9*T^4*h^10*QL^2*QLd^5*QR^3 + 7/144*nf^9*T^4*h^10*
      QL^2*QLd^6*QR*LLd - 49/144*nf^9*T^4*h^10*QL^3*LLd^2*LR^4*LRd + 7/18*nf^9
      *T^4*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 7/18*nf^9*T^4*h^10*QL^3*LL*LLd^3*LR^3
       + 35/72*nf^9*T^4*h^10*QL^3*LL^2*LR^2*LRd^3 + 7/12*nf^9*T^4*h^10*QL^3*
      LL^2*LLd^2*LR^2*LRd - 7/18*nf^9*T^4*h^10*QL^3*LL^3*LLd*LR*LRd^2 - 49/72*
      nf^9*T^4*h^10*QL^3*LL^4*LRd^3 + 7/144*nf^9*T^4*h^10*QL^3*LL^4*LLd^2*LRd
       + 35/12*nf^9*T^4*h^10*QL^3*QRd^3*LR^2*LRd^2 - 49/6*nf^9*T^4*h^10*QL^3*
      QRd^3*LL^2*LRd^2 + 35/12*nf^9*T^4*h^10*QL^3*QRd^3*LL^2*LLd^2 - 49/72*
      nf^9*T^4*h^10*QL^3*QRd^6*LRd - 7/3*nf^9*T^4*h^10*QL^3*QR*QRd*LLd^2*LR^3
       + 7/2*nf^9*T^4*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd - 7/2*nf^9*T^4*h^10*
      QL^3*QR*QRd*LL^2*LR*LRd^2 - 14/3*nf^9*T^4*h^10*QL^3*QR*QRd*LL^3*LLd*LRd
       - 7/4*nf^9*T^4*h^10*QL^3*QR*QRd^4*LR*LRd - 7/4*nf^9*T^4*h^10*QL^3*QR*
      QRd^4*LL*LLd + 7/12*nf^9*T^4*h^10*QL^3*QR^2*QRd^2*LR^2*LRd + 7/6*nf^9*
      T^4*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 175/24*nf^9*T^4*h^10*QL^3*QR^2*
      QRd^2*LL^2*LRd - 133/80*nf^9*T^4*h^10*QL^3*QR^2*QRd^5 - 7/9*nf^9*T^4*
      h^10*QL^3*QR^3*LR^3*LRd - 7/18*nf^9*T^4*h^10*QL^3*QR^3*LL*LLd*LR^2 - 7/
      18*nf^9*T^4*h^10*QL^3*QR^3*LL^2*LR*LRd - 7/9*nf^9*T^4*h^10*QL^3*QR^3*
      LL^3*LLd - 7/6*nf^9*T^4*h^10*QL^3*QR^3*QRd^3*LR - 35/48*nf^9*T^4*h^10*
      QL^3*QR^4*QRd*LR^2 - 7/8*nf^9*T^4*h^10*QL^3*QR^4*QRd*LL^2 - 7*nf^9*T^4*
      h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 - 7*nf^9*T^4*h^10*QL^3*QLd*QRd^2*LL^2*
      LLd*LRd - 35/36*nf^9*T^4*h^10*QL^3*QLd*QRd^5*LLd - 7/2*nf^9*T^4*h^10*
      QL^3*QLd*QR*LLd*LR^3*LRd - 7/2*nf^9*T^4*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2
       - 7/2*nf^9*T^4*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 7/6*nf^9*T^4*h^10*QL^3*QLd
      *QR*LL^3*LLd^2 - 7/3*nf^9*T^4*h^10*QL^3*QLd*QR*QRd^3*LLd*LR - 14/3*nf^9*
      T^4*h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 35/6*nf^9*T^4*h^10*QL^3*QLd*QR^2*QRd
      *LLd*LR^2 + 7/2*nf^9*T^4*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 14/3*nf^9*
      T^4*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd - 14/9*nf^9*T^4*h^10*QL^3*QLd*QR^3*
      QRd^2*LL + 7/12*nf^9*T^4*h^10*QL^3*QLd*QR^4*LL*LR - 7/4*nf^9*T^4*h^10*
      QL^3*QLd^2*QRd*LR^2*LRd^2 - 7/2*nf^9*T^4*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2
       - 7*nf^9*T^4*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 - 7/4*nf^9*T^4*h^10*QL^3*
      QLd^2*QRd*LL^2*LLd^2 - 245/144*nf^9*T^4*h^10*QL^3*QLd^2*QRd^4*LRd - 7/3*
      nf^9*T^4*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd - 7/3*nf^9*T^4*h^10*QL^3*QLd^2*
      QR*QRd^2*LL*LLd - 77/24*nf^9*T^4*h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 7/3*
      nf^9*T^4*h^10*QL^3*QLd^2*QR^2*LL^2*LRd - 21/4*nf^9*T^4*h^10*QL^3*QLd^2*
      QR^2*QRd^3 - 14/9*nf^9*T^4*h^10*QL^3*QLd^2*QR^3*QRd*LR - 7/6*nf^9*T^4*
      h^10*QL^3*QLd^3*LLd*LR^2*LRd - 7/6*nf^9*T^4*h^10*QL^3*QLd^3*LL*LR*LRd^2
       - 7/6*nf^9*T^4*h^10*QL^3*QLd^3*LL*LLd^2*LR - 7/6*nf^9*T^4*h^10*QL^3*
      QLd^3*LL^2*LLd*LRd - 7/6*nf^9*T^4*h^10*QL^3*QLd^3*QRd^3*LLd - 7/6*nf^9*
      T^4*h^10*QL^3*QLd^3*QR*QRd*LLd*LR - 7/6*nf^9*T^4*h^10*QL^3*QLd^3*QR*QRd*
      LL*LRd - 7/6*nf^9*T^4*h^10*QL^3*QLd^3*QR^3*LL - 7/9*nf^9*T^4*h^10*QL^3*
      QLd^4*QRd^2*LRd - 7/12*nf^9*T^4*h^10*QL^3*QLd^4*QR*LR*LRd - 7/12*nf^9*
      T^4*h^10*QL^3*QLd^4*QR*LL*LLd - 49/16*nf^9*T^4*h^10*QL^3*QLd^4*QR^2*QRd
       - 7/36*nf^9*T^4*h^10*QL^3*QLd^5*QRd*LLd - 7/144*nf^9*T^4*h^10*QL^3*
      QLd^6*LRd + 7/12*nf^9*T^4*h^10*QL^4*QRd*LLd*LR^3*LRd + 63/16*nf^9*T^4*
      h^10*QL^4*QRd*LL*LR^2*LRd^2 + 7/8*nf^9*T^4*h^10*QL^4*QRd*LL*LLd^2*LR^2
       + 7/4*nf^9*T^4*h^10*QL^4*QRd*LL^2*LLd*LR*LRd - 49/24*nf^9*T^4*h^10*QL^4
      *QRd*LL^3*LRd^2 + 35/48*nf^9*T^4*h^10*QL^4*QRd*LL^3*LLd^2 - 7/12*nf^9*
      T^4*h^10*QL^4*QRd^4*LLd*LR - 49/24*nf^9*T^4*h^10*QL^4*QRd^4*LL*LRd + 35/
      48*nf^9*T^4*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 35/12*nf^9*T^4*h^10*QL^4*QR*
      QRd^2*LL*LR*LRd - 7/4*nf^9*T^4*h^10*QL^4*QR*QRd^2*LL^2*LLd - 49/72*nf^9*
      T^4*h^10*QL^4*QR^2*LLd*LR^3 + 7/8*nf^9*T^4*h^10*QL^4*QR^2*LL*LR^2*LRd +
      7/48*nf^9*T^4*h^10*QL^4*QR^2*LL^2*LLd*LR - 175/144*nf^9*T^4*h^10*QL^4*
      QR^2*LL^3*LRd - 245/144*nf^9*T^4*h^10*QL^4*QR^2*QRd^3*LL + 7/12*nf^9*T^4
      *h^10*QL^4*QR^3*QRd*LL*LR + 7/48*nf^9*T^4*h^10*QL^4*QLd*LR^3*LRd^2 - 7/
      12*nf^9*T^4*h^10*QL^4*QLd*LLd^2*LR^3 + 7/4*nf^9*T^4*h^10*QL^4*QLd*LL*LLd
      *LR^2*LRd + 7/16*nf^9*T^4*h^10*QL^4*QLd*LL^2*LLd^2*LR - 7/12*nf^9*T^4*
      h^10*QL^4*QLd*LL^3*LLd*LRd - 7/4*nf^9*T^4*h^10*QL^4*QLd*QRd^3*LR*LRd - 7/
      4*nf^9*T^4*h^10*QL^4*QLd*QRd^3*LL*LLd + 7/4*nf^9*T^4*h^10*QL^4*QLd*QR*
      QRd*LR^2*LRd + 7/2*nf^9*T^4*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR - 35/12*nf^9*
      T^4*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 21/4*nf^9*T^4*h^10*QL^4*QLd*QR*QRd^4
       - 77/48*nf^9*T^4*h^10*QL^4*QLd*QR^2*QRd^2*LR - 7/8*nf^9*T^4*h^10*QL^4*
      QLd*QR^3*LR^2 - 35/48*nf^9*T^4*h^10*QL^4*QLd*QR^3*LL^2 - 49/48*nf^9*T^4*
      h^10*QL^4*QLd^2*QRd^2*LLd*LR - 49/48*nf^9*T^4*h^10*QL^4*QLd^2*QRd^2*LL*
      LRd - 7/4*nf^9*T^4*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 7/4*nf^9*T^4*h^10*QL^4*
      QLd^2*QR*LL*LR*LRd - 35/48*nf^9*T^4*h^10*QL^4*QLd^2*QR*LL^2*LLd - 7/8*
      nf^9*T^4*h^10*QL^4*QLd^2*QR^2*QRd*LL - 7/12*nf^9*T^4*h^10*QL^4*QLd^3*QRd
      *LR*LRd - 7/12*nf^9*T^4*h^10*QL^4*QLd^3*QRd*LL*LLd - 49/16*nf^9*T^4*h^10
      *QL^4*QLd^3*QR*QRd^2 - 7/9*nf^9*T^4*h^10*QL^4*QLd^3*QR^2*LR - 7/48*nf^9*
      T^4*h^10*QL^4*QLd^4*LLd*LR - 7/48*nf^9*T^4*h^10*QL^4*QLd^4*LL*LRd - 7/16
      *nf^9*T^4*h^10*QL^4*QLd^5*QR + 133/48*nf^9*T^4*h^10*QL^5*QRd^2*LR^2*LRd
       + 21/20*nf^9*T^4*h^10*QL^5*QRd^2*LL*LLd*LR - 49/120*nf^9*T^4*h^10*QL^5*
      QRd^2*LL^2*LRd - 49/40*nf^9*T^4*h^10*QL^5*QRd^5 + 7/36*nf^9*T^4*h^10*
      QL^5*QR*LR^3*LRd + 7/12*nf^9*T^4*h^10*QL^5*QR*LL*LLd*LR^2 + 7/12*nf^9*
      T^4*h^10*QL^5*QR*LL^2*LR*LRd - 7/36*nf^9*T^4*h^10*QL^5*QR*LL^3*LLd - 35/
      36*nf^9*T^4*h^10*QL^5*QR*QRd^3*LR + 7/24*nf^9*T^4*h^10*QL^5*QR^2*QRd*
      LR^2 - 203/240*nf^9*T^4*h^10*QL^5*QR^2*QRd*LL^2 + 7/12*nf^9*T^4*h^10*
      QL^5*QLd*QRd*LLd*LR^2 + 7/3*nf^9*T^4*h^10*QL^5*QLd*QRd*LL*LR*LRd - 7/60*
      nf^9*T^4*h^10*QL^5*QLd*QRd*LL^2*LLd - 7/4*nf^9*T^4*h^10*QL^5*QLd*QR*
      QRd^2*LL + 7/12*nf^9*T^4*h^10*QL^5*QLd*QR^2*LL*LR + 7/24*nf^9*T^4*h^10*
      QL^5*QLd^2*LR^2*LRd + 7/12*nf^9*T^4*h^10*QL^5*QLd^2*LL*LLd*LR + 7/48*
      nf^9*T^4*h^10*QL^5*QLd^2*LL^2*LRd - 133/80*nf^9*T^4*h^10*QL^5*QLd^2*
      QRd^3 - 7/12*nf^9*T^4*h^10*QL^5*QLd^2*QR*QRd*LR - 7/36*nf^9*T^4*h^10*
      QL^5*QLd^3*QR*LL - 7/16*nf^9*T^4*h^10*QL^5*QLd^4*QRd + 7/144*nf^9*T^4*
      h^10*QL^6*LLd*LR^3 + 91/144*nf^9*T^4*h^10*QL^6*LL*LR^2*LRd + 7/36*nf^9*
      T^4*h^10*QL^6*LL^2*LLd*LR - 49/72*nf^9*T^4*h^10*QL^6*QRd^3*LL + 7/12*
      nf^9*T^4*h^10*QL^6*QR*QRd*LL*LR - 7/18*nf^9*T^4*h^10*QL^6*QLd*QRd^2*LR
       + 7/48*nf^9*T^4*h^10*QL^6*QLd*QR*LR^2 - 7/60*nf^9*T^4*h^10*QL^6*QLd*QR*
      LL^2 + 7/144*nf^9*T^4*h^10*QL^6*QLd^2*QRd*LL - 7/144*nf^9*T^4*h^10*QL^6*
      QLd^3*LR + 21/80*nf^9*T^4*h^10*QL^7*QRd*LR^2 + 7/60*nf^9*T^4*h^10*QL^7*
      QLd*LL*LR - 1/144*nf^9*T^5*h^10*LLd*LR^5*LRd^4 - 19/720*nf^9*T^5*h^10*
      LLd^3*LR^5*LRd^2 - 7/360*nf^9*T^5*h^10*LLd^5*LR^5 - 1/144*nf^9*T^5*h^10*
      LL*LR^4*LRd^5 - 7/144*nf^9*T^5*h^10*LL*LLd^2*LR^4*LRd^3 - 1/12*nf^9*T^5*
      h^10*LL*LLd^4*LR^4*LRd - 7/144*nf^9*T^5*h^10*LL^2*LLd*LR^3*LRd^4 - 1/12*
      nf^9*T^5*h^10*LL^2*LLd^3*LR^3*LRd^2 - 19/720*nf^9*T^5*h^10*LL^2*LLd^5*
      LR^3 - 19/720*nf^9*T^5*h^10*LL^3*LR^2*LRd^5 - 1/12*nf^9*T^5*h^10*LL^3*
      LLd^2*LR^2*LRd^3 - 7/144*nf^9*T^5*h^10*LL^3*LLd^4*LR^2*LRd - 1/12*nf^9*
      T^5*h^10*LL^4*LLd*LR*LRd^4 - 7/144*nf^9*T^5*h^10*LL^4*LLd^3*LR*LRd^2 - 1/
      144*nf^9*T^5*h^10*LL^4*LLd^5*LR - 7/360*nf^9*T^5*h^10*LL^5*LRd^5 - 19/
      720*nf^9*T^5*h^10*LL^5*LLd^2*LRd^3 - 1/144*nf^9*T^5*h^10*LL^5*LLd^4*LRd
       - 1/18*nf^9*T^5*h^10*QRd^3*LLd^3*LR^3*LRd + 1/144*nf^9*T^5*h^10*QRd^3*
      LL*LR^2*LRd^4 + 1/12*nf^9*T^5*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 - 7/144*
      nf^9*T^5*h^10*QRd^3*LL*LLd^4*LR^2 - 1/18*nf^9*T^5*h^10*QRd^3*LL^2*LLd*LR
      *LRd^3 + 1/18*nf^9*T^5*h^10*QRd^3*LL^2*LLd^3*LR*LRd - 7/72*nf^9*T^5*h^10
      *QRd^3*LL^3*LRd^4 + 5/72*nf^9*T^5*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 1/36*
      nf^9*T^5*h^10*QRd^6*LLd*LR*LRd^2 + 1/144*nf^9*T^5*h^10*QRd^6*LLd^3*LR +
      13/144*nf^9*T^5*h^10*QRd^6*LL*LLd^2*LRd - 1/12*nf^9*T^5*h^10*QR*QRd*LLd*
      LR^4*LRd^3 - 1/4*nf^9*T^5*h^10*QR*QRd*LLd^3*LR^4*LRd - 1/12*nf^9*T^5*
      h^10*QR*QRd*LL*LR^3*LRd^4 - 1/3*nf^9*T^5*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2
       - 1/4*nf^9*T^5*h^10*QR*QRd*LL*LLd^4*LR^3 - 1/3*nf^9*T^5*h^10*QR*QRd*
      LL^2*LLd*LR^2*LRd^3 - 1/3*nf^9*T^5*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd - 1/4
      *nf^9*T^5*h^10*QR*QRd*LL^3*LR*LRd^4 - 1/3*nf^9*T^5*h^10*QR*QRd*LL^3*
      LLd^2*LR*LRd^2 - 1/12*nf^9*T^5*h^10*QR*QRd*LL^3*LLd^4*LR - 1/4*nf^9*T^5*
      h^10*QR*QRd*LL^4*LLd*LRd^3 - 1/12*nf^9*T^5*h^10*QR*QRd*LL^4*LLd^3*LRd +
      1/16*nf^9*T^5*h^10*QR*QRd^4*LLd*LR^2*LRd^2 - 1/12*nf^9*T^5*h^10*QR*QRd^4
      *LLd^3*LR^2 - 1/12*nf^9*T^5*h^10*QR*QRd^4*LL*LR*LRd^3 + 1/4*nf^9*T^5*
      h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 1/48*nf^9*T^5*h^10*QR*QRd^4*LL^2*LLd^3
       + 1/60*nf^9*T^5*h^10*QR*QRd^7*LLd*LRd - 1/4*nf^9*T^5*h^10*QR^2*QRd^2*
      LLd*LR^3*LRd^2 - 1/3*nf^9*T^5*h^10*QR^2*QRd^2*LLd^3*LR^3 - 1/4*nf^9*T^5*
      h^10*QR^2*QRd^2*LL*LR^2*LRd^3 - 1/2*nf^9*T^5*h^10*QR^2*QRd^2*LL*LLd^2*
      LR^2*LRd - 1/2*nf^9*T^5*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 - 1/4*nf^9*T^5
      *h^10*QR^2*QRd^2*LL^2*LLd^3*LR - 1/3*nf^9*T^5*h^10*QR^2*QRd^2*LL^3*LRd^3
       - 1/4*nf^9*T^5*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 1/12*nf^9*T^5*h^10*QR^2
      *QRd^5*LLd*LR*LRd + 1/48*nf^9*T^5*h^10*QR^2*QRd^5*LL*LRd^2 + 1/24*nf^9*
      T^5*h^10*QR^2*QRd^5*LL*LLd^2 + 1/144*nf^9*T^5*h^10*QR^3*LLd*LR^4*LRd^2
       - 7/72*nf^9*T^5*h^10*QR^3*LLd^3*LR^4 - 1/18*nf^9*T^5*h^10*QR^3*LL*LLd^2
      *LR^3*LRd + 1/12*nf^9*T^5*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 5/72*nf^9*T^5*
      h^10*QR^3*LL^2*LLd^3*LR^2 - 1/18*nf^9*T^5*h^10*QR^3*LL^3*LR*LRd^3 + 1/18
      *nf^9*T^5*h^10*QR^3*LL^3*LLd^2*LR*LRd - 7/144*nf^9*T^5*h^10*QR^3*LL^4*
      LLd*LRd^2 - 1/6*nf^9*T^5*h^10*QR^3*QRd^3*LLd*LR^2*LRd - 1/6*nf^9*T^5*
      h^10*QR^3*QRd^3*LL*LR*LRd^2 - 1/6*nf^9*T^5*h^10*QR^3*QRd^3*LL*LLd^2*LR
       - 1/6*nf^9*T^5*h^10*QR^3*QRd^3*LL^2*LLd*LRd - 1/144*nf^9*T^5*h^10*QR^3*
      QRd^6*LLd - 1/12*nf^9*T^5*h^10*QR^4*QRd*LLd*LR^3*LRd + 1/16*nf^9*T^5*
      h^10*QR^4*QRd*LL*LR^2*LRd^2 + 1/4*nf^9*T^5*h^10*QR^4*QRd*LL^2*LLd*LR*LRd
       - 1/12*nf^9*T^5*h^10*QR^4*QRd*LL^3*LRd^2 + 1/48*nf^9*T^5*h^10*QR^4*QRd*
      LL^3*LLd^2 - 1/48*nf^9*T^5*h^10*QR^4*QRd^4*LLd*LR - 1/48*nf^9*T^5*h^10*
      QR^4*QRd^4*LL*LRd + 1/48*nf^9*T^5*h^10*QR^5*QRd^2*LLd*LR^2 + 1/12*nf^9*
      T^5*h^10*QR^5*QRd^2*LL*LR*LRd + 1/24*nf^9*T^5*h^10*QR^5*QRd^2*LL^2*LLd
       + 1/36*nf^9*T^5*h^10*QR^6*LL*LR^2*LRd + 13/144*nf^9*T^5*h^10*QR^6*LL^2*
      LLd*LR + 1/144*nf^9*T^5*h^10*QR^6*LL^3*LRd - 1/144*nf^9*T^5*h^10*QR^6*
      QRd^3*LL + 1/60*nf^9*T^5*h^10*QR^7*QRd*LL*LR - 5/144*nf^9*T^5*h^10*QLd*
      QRd^2*LR^3*LRd^4 - 1/6*nf^9*T^5*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 - 25/144
      *nf^9*T^5*h^10*QLd*QRd^2*LLd^4*LR^3 - 1/6*nf^9*T^5*h^10*QLd*QRd^2*LL*LLd
      *LR^2*LRd^3 - 1/3*nf^9*T^5*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd - 1/4*nf^9*
      T^5*h^10*QLd*QRd^2*LL^2*LR*LRd^4 - 1/8*nf^9*T^5*h^10*QLd*QRd^2*LL^2*
      LLd^2*LR*LRd^2 - 1/8*nf^9*T^5*h^10*QLd*QRd^2*LL^2*LLd^4*LR - 5/18*nf^9*
      T^5*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 - 1/18*nf^9*T^5*h^10*QLd*QRd^2*LL^3*
      LLd^3*LRd - 1/36*nf^9*T^5*h^10*QLd*QRd^5*LR*LRd^3 + 1/12*nf^9*T^5*h^10*
      QLd*QRd^5*LLd^2*LR*LRd + 1/12*nf^9*T^5*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 1/
      36*nf^9*T^5*h^10*QLd*QRd^5*LL*LLd^3 - 1/48*nf^9*T^5*h^10*QLd*QR*LR^4*
      LRd^4 - 7/48*nf^9*T^5*h^10*QLd*QR*LLd^2*LR^4*LRd^2 - 7/24*nf^9*T^5*h^10*
      QLd*QR*LLd^4*LR^4 - 1/6*nf^9*T^5*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 - 2/3*
      nf^9*T^5*h^10*QLd*QR*LL*LLd^3*LR^3*LRd - 7/48*nf^9*T^5*h^10*QLd*QR*LL^2*
      LR^2*LRd^4 - 1/4*nf^9*T^5*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 - 7/48*nf^9*
      T^5*h^10*QLd*QR*LL^2*LLd^4*LR^2 - 1/3*nf^9*T^5*h^10*QLd*QR*LL^3*LLd*LR*
      LRd^3 - 1/6*nf^9*T^5*h^10*QLd*QR*LL^3*LLd^3*LR*LRd - 1/12*nf^9*T^5*h^10*
      QLd*QR*LL^4*LRd^4 - 7/48*nf^9*T^5*h^10*QLd*QR*LL^4*LLd^2*LRd^2 - 1/48*
      nf^9*T^5*h^10*QLd*QR*LL^4*LLd^4 - 1/6*nf^9*T^5*h^10*QLd*QR*QRd^3*LR^2*
      LRd^3 - 1/2*nf^9*T^5*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd - 1/2*nf^9*T^5*
      h^10*QLd*QR*QRd^3*LL*LLd^3*LR - 1/2*nf^9*T^5*h^10*QLd*QR*QRd^3*LL^2*
      LRd^3 - 1/60*nf^9*T^5*h^10*QLd*QR*QRd^6*LRd^2 + 1/48*nf^9*T^5*h^10*QLd*
      QR*QRd^6*LLd^2 - 1/6*nf^9*T^5*h^10*QLd*QR^2*QRd*LR^3*LRd^3 - 4/3*nf^9*
      T^5*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd - 1/2*nf^9*T^5*h^10*QLd*QR^2*QRd*LL
      *LLd*LR^2*LRd^2 - 4/3*nf^9*T^5*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 - 2/3*
      nf^9*T^5*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 - 1/2*nf^9*T^5*h^10*QLd*QR^2*
      QRd*LL^2*LLd^2*LR*LRd - 2/3*nf^9*T^5*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 -
      1/6*nf^9*T^5*h^10*QLd*QR^2*QRd*LL^3*LLd^3 - 5/48*nf^9*T^5*h^10*QLd*QR^2*
      QRd^4*LR*LRd^2 - 1/4*nf^9*T^5*h^10*QLd*QR^2*QRd^4*LLd^2*LR + 1/4*nf^9*
      T^5*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd - 1/4*nf^9*T^5*h^10*QLd*QR^3*QRd^2*
      LR^2*LRd^2 - nf^9*T^5*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 - 1/2*nf^9*T^5*h^10
      *QLd*QR^3*QRd^2*LL^2*LRd^2 - 1/4*nf^9*T^5*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2
       - 1/36*nf^9*T^5*h^10*QLd*QR^3*QRd^5*LRd + 5/48*nf^9*T^5*h^10*QLd*QR^4*
      LR^3*LRd^2 - 7/24*nf^9*T^5*h^10*QLd*QR^4*LLd^2*LR^3 + 1/4*nf^9*T^5*h^10*
      QLd*QR^4*LL*LLd*LR^2*LRd + 1/8*nf^9*T^5*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 9/
      16*nf^9*T^5*h^10*QLd*QR^4*LL^2*LLd^2*LR + 1/12*nf^9*T^5*h^10*QLd*QR^4*
      LL^3*LLd*LRd - 1/12*nf^9*T^5*h^10*QLd*QR^4*QRd^3*LR*LRd - 1/12*nf^9*T^5*
      h^10*QLd*QR^4*QRd^3*LL*LLd - 1/60*nf^9*T^5*h^10*QLd*QR^5*QRd*LR^2*LRd +
      1/3*nf^9*T^5*h^10*QLd*QR^5*QRd*LL*LLd*LR + 1/12*nf^9*T^5*h^10*QLd*QR^5*
      QRd*LL^2*LRd - 1/16*nf^9*T^5*h^10*QLd*QR^5*QRd^4 + 1/144*nf^9*T^5*h^10*
      QLd*QR^6*QRd^2*LR + 3/80*nf^9*T^5*h^10*QLd*QR^7*LL^2 - 1/18*nf^9*T^5*
      h^10*QLd^2*QRd*LLd*LR^3*LRd^3 - 5/18*nf^9*T^5*h^10*QLd^2*QRd*LLd^3*LR^3*
      LRd - 1/8*nf^9*T^5*h^10*QLd^2*QRd*LL*LR^2*LRd^4 - 1/8*nf^9*T^5*h^10*
      QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 - 1/4*nf^9*T^5*h^10*QLd^2*QRd*LL*LLd^4*
      LR^2 - 1/3*nf^9*T^5*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 - 1/6*nf^9*T^5*h^10
      *QLd^2*QRd*LL^2*LLd^3*LR*LRd - 25/144*nf^9*T^5*h^10*QLd^2*QRd*LL^3*LRd^4
       - 1/6*nf^9*T^5*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 - 5/144*nf^9*T^5*h^10*
      QLd^2*QRd*LL^3*LLd^4 + 1/48*nf^9*T^5*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 - 7/
      72*nf^9*T^5*h^10*QLd^2*QRd^4*LLd^3*LR - 25/144*nf^9*T^5*h^10*QLd^2*QRd^4
      *LL*LRd^3 + 1/8*nf^9*T^5*h^10*QLd^2*QRd^4*LL*LLd^2*LRd - 1/4*nf^9*T^5*
      h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 - 29/24*nf^9*T^5*h^10*QLd^2*QR*QRd^2*
      LLd^3*LR^2 - 2/3*nf^9*T^5*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 - 1/2*nf^9*T^5
      *h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd - 5/8*nf^9*T^5*h^10*QLd^2*QR*QRd^2*
      LL^2*LLd*LRd^2 - 1/3*nf^9*T^5*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 1/12*nf^9
      *T^5*h^10*QLd^2*QR*QRd^5*LLd*LRd + 1/12*nf^9*T^5*h^10*QLd^2*QR^2*LLd*
      LR^3*LRd^2 - 7/6*nf^9*T^5*h^10*QLd^2*QR^2*LLd^3*LR^3 - 1/12*nf^9*T^5*
      h^10*QLd^2*QR^2*LL*LR^2*LRd^3 - nf^9*T^5*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*
      LRd + 1/12*nf^9*T^5*h^10*QLd^2*QR^2*LL^2*LLd^3*LR - 1/6*nf^9*T^5*h^10*
      QLd^2*QR^2*LL^3*LRd^3 - 1/12*nf^9*T^5*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd - 1/
      3*nf^9*T^5*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 - 11/24*nf^9*T^5*h^10*QLd^2*
      QR^2*QRd^3*LL*LLd^2 - nf^9*T^5*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd - nf^9*
      T^5*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR - 1/9*nf^9*T^5*h^10*QLd^2*QR^3*QRd^4
      *LLd - 7/48*nf^9*T^5*h^10*QLd^2*QR^4*QRd^2*LLd*LR - 7/48*nf^9*T^5*h^10*
      QLd^2*QR^4*QRd^2*LL*LRd - 7/120*nf^9*T^5*h^10*QLd^2*QR^5*LLd*LR^2 + 3/20
      *nf^9*T^5*h^10*QLd^2*QR^5*LL*LR*LRd + 19/48*nf^9*T^5*h^10*QLd^2*QR^5*
      LL^2*LLd - 1/18*nf^9*T^5*h^10*QLd^2*QR^6*QRd*LL + 5/72*nf^9*T^5*h^10*
      QLd^3*LLd^2*LR^3*LRd^2 - 7/72*nf^9*T^5*h^10*QLd^3*LLd^4*LR^3 + 1/18*nf^9
      *T^5*h^10*QLd^3*LL*LLd*LR^2*LRd^3 - 1/18*nf^9*T^5*h^10*QLd^3*LL*LLd^3*
      LR^2*LRd - 7/144*nf^9*T^5*h^10*QLd^3*LL^2*LR*LRd^4 + 1/12*nf^9*T^5*h^10*
      QLd^3*LL^2*LLd^2*LR*LRd^2 + 1/144*nf^9*T^5*h^10*QLd^3*LL^2*LLd^4*LR - 1/
      18*nf^9*T^5*h^10*QLd^3*LL^3*LLd*LRd^3 - 1/9*nf^9*T^5*h^10*QLd^3*QRd^3*LR
      *LRd^3 - 1/18*nf^9*T^5*h^10*QLd^3*QRd^3*LLd^2*LR*LRd - 1/18*nf^9*T^5*
      h^10*QLd^3*QRd^3*LL*LLd*LRd^2 - 1/9*nf^9*T^5*h^10*QLd^3*QRd^3*LL*LLd^3
       - 1/2*nf^9*T^5*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd + 1/2*nf^9*T^5*h^10*
      QLd^3*QR*QRd*LL*LLd*LR*LRd^2 - 2/3*nf^9*T^5*h^10*QLd^3*QR*QRd*LL*LLd^3*
      LR - 1/3*nf^9*T^5*h^10*QLd^3*QR*QRd*LL^2*LRd^3 - 5/48*nf^9*T^5*h^10*
      QLd^3*QR*QRd^4*LRd^2 - 1/8*nf^9*T^5*h^10*QLd^3*QR*QRd^4*LLd^2 + 1/12*
      nf^9*T^5*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 - 25/24*nf^9*T^5*h^10*QLd^3*QR^2
      *QRd^2*LLd^2*LR + 1/6*nf^9*T^5*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 5/12*
      nf^9*T^5*h^10*QLd^3*QR^3*LR^2*LRd^2 - 7/6*nf^9*T^5*h^10*QLd^3*QR^3*LLd^2
      *LR^2 + 5/12*nf^9*T^5*h^10*QLd^3*QR^3*LL^2*LLd^2 - 1/6*nf^9*T^5*h^10*
      QLd^3*QR^3*QRd^3*LRd - 1/4*nf^9*T^5*h^10*QLd^3*QR^4*QRd*LR*LRd - 1/4*
      nf^9*T^5*h^10*QLd^3*QR^4*QRd*LL*LLd - 19/80*nf^9*T^5*h^10*QLd^3*QR^5*
      QRd^2 - 7/72*nf^9*T^5*h^10*QLd^3*QR^6*LR + 1/8*nf^9*T^5*h^10*QLd^4*QRd^2
      *LLd*LR*LRd^2 - 25/144*nf^9*T^5*h^10*QLd^4*QRd^2*LLd^3*LR - 7/72*nf^9*
      T^5*h^10*QLd^4*QRd^2*LL*LRd^3 + 1/48*nf^9*T^5*h^10*QLd^4*QRd^2*LL*LLd^2*
      LRd + 9/16*nf^9*T^5*h^10*QLd^4*QR*LLd*LR^2*LRd^2 - 7/24*nf^9*T^5*h^10*
      QLd^4*QR*LLd^3*LR^2 + 1/12*nf^9*T^5*h^10*QLd^4*QR*LL*LR*LRd^3 + 1/4*nf^9
      *T^5*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 1/8*nf^9*T^5*h^10*QLd^4*QR*LL^2*LLd
      *LRd^2 + 5/48*nf^9*T^5*h^10*QLd^4*QR*LL^2*LLd^3 + 1/12*nf^9*T^5*h^10*
      QLd^4*QR*QRd^3*LLd*LRd + 5/12*nf^9*T^5*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd +
      5/48*nf^9*T^5*h^10*QLd^4*QR^2*QRd*LL*LRd^2 - 1/4*nf^9*T^5*h^10*QLd^4*
      QR^2*QRd*LL*LLd^2 - 35/144*nf^9*T^5*h^10*QLd^4*QR^3*QRd^2*LLd - 7/24*
      nf^9*T^5*h^10*QLd^4*QR^4*LLd*LR - 1/12*nf^9*T^5*h^10*QLd^4*QR^4*LL*LRd
       + 1/36*nf^9*T^5*h^10*QLd^5*QRd*LR*LRd^3 + 1/12*nf^9*T^5*h^10*QLd^5*QRd*
      LLd^2*LR*LRd + 1/12*nf^9*T^5*h^10*QLd^5*QRd*LL*LLd*LRd^2 - 1/36*nf^9*T^5
      *h^10*QLd^5*QRd*LL*LLd^3 + 1/24*nf^9*T^5*h^10*QLd^5*QR*QRd^2*LRd^2 - 29/
      240*nf^9*T^5*h^10*QLd^5*QR*QRd^2*LLd^2 + 19/48*nf^9*T^5*h^10*QLd^5*QR^2*
      LR*LRd^2 - 7/120*nf^9*T^5*h^10*QLd^5*QR^2*LLd^2*LR + 3/20*nf^9*T^5*h^10*
      QLd^5*QR^2*LL*LLd*LRd - 5/36*nf^9*T^5*h^10*QLd^5*QR^3*QRd*LRd - 7/40*
      nf^9*T^5*h^10*QLd^5*QR^5 + 13/144*nf^9*T^5*h^10*QLd^6*LLd*LR*LRd^2 + 1/
      144*nf^9*T^5*h^10*QLd^6*LL*LRd^3 + 1/36*nf^9*T^5*h^10*QLd^6*LL*LLd^2*LRd
       + 1/12*nf^9*T^5*h^10*QLd^6*QR*QRd*LLd*LRd - 7/72*nf^9*T^5*h^10*QLd^6*
      QR^3*LLd + 3/80*nf^9*T^5*h^10*QLd^7*QR*LRd^2 - 1/48*nf^9*T^5*h^10*QL*QRd
      *LR^4*LRd^4 - 7/48*nf^9*T^5*h^10*QL*QRd*LLd^2*LR^4*LRd^2 - 1/12*nf^9*T^5
      *h^10*QL*QRd*LLd^4*LR^4 - 1/6*nf^9*T^5*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 - 1/
      3*nf^9*T^5*h^10*QL*QRd*LL*LLd^3*LR^3*LRd - 7/48*nf^9*T^5*h^10*QL*QRd*
      LL^2*LR^2*LRd^4 - 1/4*nf^9*T^5*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 - 7/48*
      nf^9*T^5*h^10*QL*QRd*LL^2*LLd^4*LR^2 - 2/3*nf^9*T^5*h^10*QL*QRd*LL^3*LLd
      *LR*LRd^3 - 1/6*nf^9*T^5*h^10*QL*QRd*LL^3*LLd^3*LR*LRd - 7/24*nf^9*T^5*
      h^10*QL*QRd*LL^4*LRd^4 - 7/48*nf^9*T^5*h^10*QL*QRd*LL^4*LLd^2*LRd^2 - 1/
      48*nf^9*T^5*h^10*QL*QRd*LL^4*LLd^4 + 5/48*nf^9*T^5*h^10*QL*QRd^4*LR^2*
      LRd^3 + 1/8*nf^9*T^5*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 1/4*nf^9*T^5*h^10*QL
      *QRd^4*LL*LLd*LR*LRd^2 + 1/12*nf^9*T^5*h^10*QL*QRd^4*LL*LLd^3*LR - 7/24*
      nf^9*T^5*h^10*QL*QRd^4*LL^2*LRd^3 + 9/16*nf^9*T^5*h^10*QL*QRd^4*LL^2*
      LLd^2*LRd + 3/80*nf^9*T^5*h^10*QL*QRd^7*LLd^2 - 1/6*nf^9*T^5*h^10*QL*QR*
      QRd^2*LR^3*LRd^3 - 2/3*nf^9*T^5*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd - 1/2*
      nf^9*T^5*h^10*QL*QR*QRd^2*LL*LLd*LR^2*LRd^2 - 2/3*nf^9*T^5*h^10*QL*QR*
      QRd^2*LL*LLd^3*LR^2 - 4/3*nf^9*T^5*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 - 1/2*
      nf^9*T^5*h^10*QL*QR*QRd^2*LL^2*LLd^2*LR*LRd - 4/3*nf^9*T^5*h^10*QL*QR*
      QRd^2*LL^3*LLd*LRd^2 - 1/6*nf^9*T^5*h^10*QL*QR*QRd^2*LL^3*LLd^3 - 1/60*
      nf^9*T^5*h^10*QL*QR*QRd^5*LR*LRd^2 + 1/12*nf^9*T^5*h^10*QL*QR*QRd^5*
      LLd^2*LR + 1/3*nf^9*T^5*h^10*QL*QR*QRd^5*LL*LLd*LRd - 5/144*nf^9*T^5*
      h^10*QL*QR^2*LR^4*LRd^3 - 1/4*nf^9*T^5*h^10*QL*QR^2*LLd^2*LR^4*LRd - 1/6
      *nf^9*T^5*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 - 5/18*nf^9*T^5*h^10*QL*QR^2*LL
      *LLd^3*LR^3 - 1/6*nf^9*T^5*h^10*QL*QR^2*LL^2*LR^2*LRd^3 - 1/8*nf^9*T^5*
      h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd - 1/3*nf^9*T^5*h^10*QL*QR^2*LL^3*LLd*LR
      *LRd^2 - 1/18*nf^9*T^5*h^10*QL*QR^2*LL^3*LLd^3*LR - 25/144*nf^9*T^5*h^10
      *QL*QR^2*LL^4*LRd^3 - 1/8*nf^9*T^5*h^10*QL*QR^2*LL^4*LLd^2*LRd - 1/4*
      nf^9*T^5*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 - 1/2*nf^9*T^5*h^10*QL*QR^2*QRd^3
      *LLd^2*LR^2 - nf^9*T^5*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 - 1/4*nf^9*T^5*h^10
      *QL*QR^2*QRd^3*LL^2*LLd^2 + 1/144*nf^9*T^5*h^10*QL*QR^2*QRd^6*LRd - 1/6*
      nf^9*T^5*h^10*QL*QR^3*QRd*LR^3*LRd^2 - 1/2*nf^9*T^5*h^10*QL*QR^3*QRd*
      LLd^2*LR^3 - 1/2*nf^9*T^5*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 - 1/2*nf^9*T^5*
      h^10*QL*QR^3*QRd*LL^3*LLd*LRd - 1/12*nf^9*T^5*h^10*QL*QR^3*QRd^4*LR*LRd
       - 1/12*nf^9*T^5*h^10*QL*QR^3*QRd^4*LL*LLd - 5/48*nf^9*T^5*h^10*QL*QR^4*
      QRd^2*LR^2*LRd + 1/4*nf^9*T^5*h^10*QL*QR^4*QRd^2*LL*LLd*LR - 1/4*nf^9*
      T^5*h^10*QL*QR^4*QRd^2*LL^2*LRd - 1/16*nf^9*T^5*h^10*QL*QR^4*QRd^5 - 1/
      36*nf^9*T^5*h^10*QL*QR^5*LR^3*LRd + 1/12*nf^9*T^5*h^10*QL*QR^5*LL*LLd*
      LR^2 + 1/12*nf^9*T^5*h^10*QL*QR^5*LL^2*LR*LRd + 1/36*nf^9*T^5*h^10*QL*
      QR^5*LL^3*LLd - 1/36*nf^9*T^5*h^10*QL*QR^5*QRd^3*LR - 1/60*nf^9*T^5*h^10
      *QL*QR^6*QRd*LR^2 + 1/48*nf^9*T^5*h^10*QL*QR^6*QRd*LL^2 - 1/12*nf^9*T^5*
      h^10*QL*QLd*LLd*LR^4*LRd^3 - 1/4*nf^9*T^5*h^10*QL*QLd*LLd^3*LR^4*LRd - 1/
      12*nf^9*T^5*h^10*QL*QLd*LL*LR^3*LRd^4 - 1/3*nf^9*T^5*h^10*QL*QLd*LL*
      LLd^2*LR^3*LRd^2 - 1/4*nf^9*T^5*h^10*QL*QLd*LL*LLd^4*LR^3 - 1/3*nf^9*T^5
      *h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 - 1/3*nf^9*T^5*h^10*QL*QLd*LL^2*LLd^3*
      LR^2*LRd - 1/4*nf^9*T^5*h^10*QL*QLd*LL^3*LR*LRd^4 - 1/3*nf^9*T^5*h^10*QL
      *QLd*LL^3*LLd^2*LR*LRd^2 - 1/12*nf^9*T^5*h^10*QL*QLd*LL^3*LLd^4*LR - 1/4
      *nf^9*T^5*h^10*QL*QLd*LL^4*LLd*LRd^3 - 1/12*nf^9*T^5*h^10*QL*QLd*LL^4*
      LLd^3*LRd - 1/3*nf^9*T^5*h^10*QL*QLd*QRd^3*LLd^3*LR^2 - 2/3*nf^9*T^5*
      h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 1/2*nf^9*T^5*h^10*QL*QLd*QRd^3*LL*LLd^2*
      LR*LRd - 1/2*nf^9*T^5*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 1/12*nf^9*T^5*
      h^10*QL*QLd*QRd^6*LLd*LRd - nf^9*T^5*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2
       - 4/3*nf^9*T^5*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 - nf^9*T^5*h^10*QL*QLd*QR*
      QRd*LL*LR^2*LRd^3 - 2*nf^9*T^5*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd - 2*
      nf^9*T^5*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 - nf^9*T^5*h^10*QL*QLd*QR*
      QRd*LL^2*LLd^3*LR - 4/3*nf^9*T^5*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 - nf^9*
      T^5*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 1/2*nf^9*T^5*h^10*QL*QLd*QR*
      QRd^4*LLd*LR*LRd - 5/12*nf^9*T^5*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 1/4*
      nf^9*T^5*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 - 3/2*nf^9*T^5*h^10*QL*QLd*QR^2*
      QRd^2*LLd*LR^2*LRd - 3/2*nf^9*T^5*h^10*QL*QLd*QR^2*QRd^2*LL*LR*LRd^2 - 3/
      2*nf^9*T^5*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR - 3/2*nf^9*T^5*h^10*QL*QLd
      *QR^2*QRd^2*LL^2*LLd*LRd - 1/12*nf^9*T^5*h^10*QL*QLd*QR^2*QRd^5*LLd - 2/
      3*nf^9*T^5*h^10*QL*QLd*QR^3*LLd*LR^3*LRd - 1/2*nf^9*T^5*h^10*QL*QLd*QR^3
      *LL*LLd^2*LR^2 + 1/2*nf^9*T^5*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd - 1/3*
      nf^9*T^5*h^10*QL*QLd*QR^3*LL^3*LRd^2 - 1/6*nf^9*T^5*h^10*QL*QLd*QR^3*
      QRd^3*LLd*LR - 1/6*nf^9*T^5*h^10*QL*QLd*QR^3*QRd^3*LL*LRd - 5/12*nf^9*
      T^5*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 1/2*nf^9*T^5*h^10*QL*QLd*QR^4*QRd*LL
      *LR*LRd + 1/4*nf^9*T^5*h^10*QL*QLd*QR^4*QRd*LL^2*LLd - 1/12*nf^9*T^5*
      h^10*QL*QLd*QR^5*QRd^2*LL + 1/12*nf^9*T^5*h^10*QL*QLd*QR^6*LL*LR - 1/3*
      nf^9*T^5*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 - 5/8*nf^9*T^5*h^10*QL*QLd^2*
      QRd^2*LLd^2*LR^2*LRd - 1/2*nf^9*T^5*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2
       - 2/3*nf^9*T^5*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR - 29/24*nf^9*T^5*h^10*QL
      *QLd^2*QRd^2*LL^2*LRd^3 - 1/4*nf^9*T^5*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*
      LRd - 29/240*nf^9*T^5*h^10*QL*QLd^2*QRd^5*LRd^2 + 1/24*nf^9*T^5*h^10*QL*
      QLd^2*QRd^5*LLd^2 - 1/6*nf^9*T^5*h^10*QL*QLd^2*QR*LR^3*LRd^3 - 4/3*nf^9*
      T^5*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd - 1/2*nf^9*T^5*h^10*QL*QLd^2*QR*LL*
      LLd*LR^2*LRd^2 - 4/3*nf^9*T^5*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 - 2/3*nf^9*
      T^5*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 - 1/2*nf^9*T^5*h^10*QL*QLd^2*QR*LL^2*
      LLd^2*LR*LRd - 2/3*nf^9*T^5*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 - 1/6*nf^9*
      T^5*h^10*QL*QLd^2*QR*LL^3*LLd^3 - 2/3*nf^9*T^5*h^10*QL*QLd^2*QR*QRd^3*LR
      *LRd^2 - 5/6*nf^9*T^5*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 1/2*nf^9*T^5*
      h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd - 3/4*nf^9*T^5*h^10*QL*QLd^2*QR^2*QRd*
      LR^2*LRd^2 - 3*nf^9*T^5*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 - 3/2*nf^9*T^5
      *h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 - 3/4*nf^9*T^5*h^10*QL*QLd^2*QR^2*QRd
      *LL^2*LLd^2 - 1/8*nf^9*T^5*h^10*QL*QLd^2*QR^2*QRd^4*LRd - 1/3*nf^9*T^5*
      h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd - 1/3*nf^9*T^5*h^10*QL*QLd^2*QR^3*QRd^2*
      LL*LLd - 1/4*nf^9*T^5*h^10*QL*QLd^2*QR^4*LR^2*LRd + 5/12*nf^9*T^5*h^10*
      QL*QLd^2*QR^4*LL*LLd*LR + 5/48*nf^9*T^5*h^10*QL*QLd^2*QR^4*LL^2*LRd - 7/
      16*nf^9*T^5*h^10*QL*QLd^2*QR^4*QRd^3 - 1/4*nf^9*T^5*h^10*QL*QLd^2*QR^5*
      QRd*LR - 1/2*nf^9*T^5*h^10*QL*QLd^3*QRd*LLd^3*LR^2 - 1/2*nf^9*T^5*h^10*
      QL*QLd^3*QRd*LL*LR*LRd^3 - 1/2*nf^9*T^5*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2
       - 1/6*nf^9*T^5*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 1/12*nf^9*T^5*h^10*QL*
      QLd^3*QRd^4*LLd*LRd + 1/2*nf^9*T^5*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd - 5/
      6*nf^9*T^5*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 - 2/3*nf^9*T^5*h^10*QL*QLd^3*
      QR*QRd^2*LL*LLd^2 - nf^9*T^5*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd - nf^9*T^5*
      h^10*QL*QLd^3*QR^2*LL*LLd^2*LR - 2/9*nf^9*T^5*h^10*QL*QLd^3*QR^2*QRd^3*
      LLd - 2/3*nf^9*T^5*h^10*QL*QLd^3*QR^3*QRd*LLd*LR - 1/3*nf^9*T^5*h^10*QL*
      QLd^3*QR^3*QRd*LL*LRd - 5/36*nf^9*T^5*h^10*QL*QLd^3*QR^5*LL + 1/48*nf^9*
      T^5*h^10*QL*QLd^4*LR^2*LRd^3 + 1/4*nf^9*T^5*h^10*QL*QLd^4*LL*LLd*LR*
      LRd^2 - 1/12*nf^9*T^5*h^10*QL*QLd^4*LL*LLd^3*LR - 1/12*nf^9*T^5*h^10*QL*
      QLd^4*LL^2*LRd^3 + 1/16*nf^9*T^5*h^10*QL*QLd^4*LL^2*LLd^2*LRd - 1/8*nf^9
      *T^5*h^10*QL*QLd^4*QRd^3*LRd^2 - 5/48*nf^9*T^5*h^10*QL*QLd^4*QRd^3*LLd^2
       + 1/4*nf^9*T^5*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 - 5/12*nf^9*T^5*h^10*QL*
      QLd^4*QR*QRd*LLd^2*LR + 1/2*nf^9*T^5*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd -
      11/48*nf^9*T^5*h^10*QL*QLd^4*QR^2*QRd^2*LRd - 1/4*nf^9*T^5*h^10*QL*QLd^4
      *QR^3*LR*LRd - 1/4*nf^9*T^5*h^10*QL*QLd^4*QR^3*LL*LLd - 3/4*nf^9*T^5*
      h^10*QL*QLd^4*QR^4*QRd + 1/12*nf^9*T^5*h^10*QL*QLd^5*QRd^2*LLd*LRd + 1/3
      *nf^9*T^5*h^10*QL*QLd^5*QR*LLd*LR*LRd + 1/12*nf^9*T^5*h^10*QL*QLd^5*QR*
      LL*LRd^2 - 1/60*nf^9*T^5*h^10*QL*QLd^5*QR*LL*LLd^2 - 1/4*nf^9*T^5*h^10*
      QL*QLd^5*QR^2*QRd*LLd + 1/48*nf^9*T^5*h^10*QL*QLd^6*QRd*LRd^2 - 1/60*
      nf^9*T^5*h^10*QL*QLd^6*QRd*LLd^2 - 1/18*nf^9*T^5*h^10*QL*QLd^6*QR^2*LRd
       + 1/60*nf^9*T^5*h^10*QL*QLd^7*LLd*LRd - 1/12*nf^9*T^5*h^10*QL^2*QRd^2*
      LLd*LR^3*LRd^2 - 1/6*nf^9*T^5*h^10*QL^2*QRd^2*LLd^3*LR^3 + 1/12*nf^9*T^5
      *h^10*QL^2*QRd^2*LL*LR^2*LRd^3 - nf^9*T^5*h^10*QL^2*QRd^2*LL^2*LLd*LR*
      LRd^2 - 1/12*nf^9*T^5*h^10*QL^2*QRd^2*LL^2*LLd^3*LR - 7/6*nf^9*T^5*h^10*
      QL^2*QRd^2*LL^3*LRd^3 + 1/12*nf^9*T^5*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 3/
      20*nf^9*T^5*h^10*QL^2*QRd^5*LLd*LR*LRd - 7/120*nf^9*T^5*h^10*QL^2*QRd^5*
      LL*LRd^2 + 19/48*nf^9*T^5*h^10*QL^2*QRd^5*LL*LLd^2 - 1/8*nf^9*T^5*h^10*
      QL^2*QR*LLd*LR^4*LRd^2 - 25/144*nf^9*T^5*h^10*QL^2*QR*LLd^3*LR^4 - 1/18*
      nf^9*T^5*h^10*QL^2*QR*LL*LR^3*LRd^3 - 1/3*nf^9*T^5*h^10*QL^2*QR*LL*LLd^2
      *LR^3*LRd - 1/8*nf^9*T^5*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 - 1/6*nf^9*T^5
      *h^10*QL^2*QR*LL^2*LLd^3*LR^2 - 5/18*nf^9*T^5*h^10*QL^2*QR*LL^3*LR*LRd^3
       - 1/6*nf^9*T^5*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd - 1/4*nf^9*T^5*h^10*QL^2*
      QR*LL^4*LLd*LRd^2 - 5/144*nf^9*T^5*h^10*QL^2*QR*LL^4*LLd^3 - nf^9*T^5*
      h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 - nf^9*T^5*h^10*QL^2*QR*QRd^3*LL^2*LLd*
      LRd - 1/18*nf^9*T^5*h^10*QL^2*QR*QRd^6*LLd - 2/3*nf^9*T^5*h^10*QL^2*QR^2
      *QRd*LLd*LR^3*LRd - 1/4*nf^9*T^5*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 - 5/8*
      nf^9*T^5*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 - 1/2*nf^9*T^5*h^10*QL^2*QR^2*
      QRd*LL^2*LLd*LR*LRd - 29/24*nf^9*T^5*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 - 1/3
      *nf^9*T^5*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 - 7/48*nf^9*T^5*h^10*QL^2*QR^2*
      QRd^4*LLd*LR - 7/48*nf^9*T^5*h^10*QL^2*QR^2*QRd^4*LL*LRd - 1/3*nf^9*T^5*
      h^10*QL^2*QR^3*QRd^2*LLd*LR^2 - 11/24*nf^9*T^5*h^10*QL^2*QR^3*QRd^2*LL^2
      *LLd - 25/144*nf^9*T^5*h^10*QL^2*QR^4*LLd*LR^3 + 1/48*nf^9*T^5*h^10*QL^2
      *QR^4*LL*LR^2*LRd + 1/8*nf^9*T^5*h^10*QL^2*QR^4*LL^2*LLd*LR - 7/72*nf^9*
      T^5*h^10*QL^2*QR^4*LL^3*LRd - 1/9*nf^9*T^5*h^10*QL^2*QR^4*QRd^3*LL + 1/
      12*nf^9*T^5*h^10*QL^2*QR^5*QRd*LL*LR - 1/6*nf^9*T^5*h^10*QL^2*QLd*QRd*
      LR^3*LRd^3 - 2/3*nf^9*T^5*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd - 1/2*nf^9*
      T^5*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 - 2/3*nf^9*T^5*h^10*QL^2*QLd*QRd
      *LL*LLd^3*LR^2 - 4/3*nf^9*T^5*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 - 1/2*nf^9
      *T^5*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd - 4/3*nf^9*T^5*h^10*QL^2*QLd*
      QRd*LL^3*LLd*LRd^2 - 1/6*nf^9*T^5*h^10*QL^2*QLd*QRd*LL^3*LLd^3 - 1/4*
      nf^9*T^5*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 5/48*nf^9*T^5*h^10*QL^2*QLd*
      QRd^4*LLd^2*LR + 5/12*nf^9*T^5*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd - 3/4*nf^9
      *T^5*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 - 3/2*nf^9*T^5*h^10*QL^2*QLd*QR*
      QRd^2*LLd^2*LR^2 - 3*nf^9*T^5*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 - 3/4*
      nf^9*T^5*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 - 1/4*nf^9*T^5*h^10*QL^2*QLd*
      QR*QRd^5*LRd - 1/3*nf^9*T^5*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 - 29/24*nf^9*
      T^5*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 - 1/2*nf^9*T^5*h^10*QL^2*QLd*QR^2*LL*
      LLd*LR^2*LRd - 5/8*nf^9*T^5*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 - 1/4*nf^9*
      T^5*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR - 2/3*nf^9*T^5*h^10*QL^2*QLd*QR^2*
      LL^3*LLd*LRd - 1/3*nf^9*T^5*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd - 1/3*nf^9*
      T^5*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd - 2/3*nf^9*T^5*h^10*QL^2*QLd*QR^3*
      QRd*LR^2*LRd + 1/2*nf^9*T^5*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR - 5/6*nf^9*
      T^5*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd - 7/16*nf^9*T^5*h^10*QL^2*QLd*QR^3*
      QRd^4 - 1/8*nf^9*T^5*h^10*QL^2*QLd*QR^4*QRd^2*LR - 29/240*nf^9*T^5*h^10*
      QL^2*QLd*QR^5*LR^2 + 1/24*nf^9*T^5*h^10*QL^2*QLd*QR^5*LL^2 - 1/4*nf^9*
      T^5*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 - 1/3*nf^9*T^5*h^10*QL^2*QLd^2*LLd^3*
      LR^3 - 1/4*nf^9*T^5*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 - 1/2*nf^9*T^5*h^10*
      QL^2*QLd^2*LL*LLd^2*LR^2*LRd - 1/2*nf^9*T^5*h^10*QL^2*QLd^2*LL^2*LLd*LR*
      LRd^2 - 1/4*nf^9*T^5*h^10*QL^2*QLd^2*LL^2*LLd^3*LR - 1/3*nf^9*T^5*h^10*
      QL^2*QLd^2*LL^3*LRd^3 - 1/4*nf^9*T^5*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 1/
      6*nf^9*T^5*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd - 25/24*nf^9*T^5*h^10*QL^2*
      QLd^2*QRd^3*LL*LRd^2 + 1/12*nf^9*T^5*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 - 3/
      2*nf^9*T^5*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*LRd - 3/2*nf^9*T^5*h^10*QL^2*
      QLd^2*QR*QRd*LL*LR*LRd^2 - 3/2*nf^9*T^5*h^10*QL^2*QLd^2*QR*QRd*LL*LLd^2*
      LR - 3/2*nf^9*T^5*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*LRd - 11/48*nf^9*T^5*
      h^10*QL^2*QLd^2*QR*QRd^4*LLd - 1/4*nf^9*T^5*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LLd*LR - 1/4*nf^9*T^5*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd - 25/24*nf^9*T^5
      *h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 1/6*nf^9*T^5*h^10*QL^2*QLd^2*QR^3*LL*LR
      *LRd + 1/12*nf^9*T^5*h^10*QL^2*QLd^2*QR^3*LL^2*LLd - 11/48*nf^9*T^5*h^10
      *QL^2*QLd^2*QR^4*QRd*LL - 11/24*nf^9*T^5*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2
       - 1/3*nf^9*T^5*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR - 1/4*nf^9*T^5*h^10*QL^2*
      QLd^3*QR*LR^2*LRd^2 - nf^9*T^5*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 - 1/2*nf^9*
      T^5*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 - 1/4*nf^9*T^5*h^10*QL^2*QLd^3*QR*LL^2
      *LLd^2 - 2/9*nf^9*T^5*h^10*QL^2*QLd^3*QR*QRd^3*LRd - 1/3*nf^9*T^5*h^10*
      QL^2*QLd^3*QR^2*QRd*LR*LRd - 1/3*nf^9*T^5*h^10*QL^2*QLd^3*QR^2*QRd*LL*
      LLd - 3/4*nf^9*T^5*h^10*QL^2*QLd^3*QR^3*QRd^2 - 35/144*nf^9*T^5*h^10*
      QL^2*QLd^3*QR^4*LR + 1/4*nf^9*T^5*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd - 1/4*
      nf^9*T^5*h^10*QL^2*QLd^4*QRd*LL*LRd^2 - 5/48*nf^9*T^5*h^10*QL^2*QLd^4*
      QRd*LL*LLd^2 - 1/8*nf^9*T^5*h^10*QL^2*QLd^4*QR*QRd^2*LLd - 7/48*nf^9*T^5
      *h^10*QL^2*QLd^4*QR^2*LLd*LR - 7/48*nf^9*T^5*h^10*QL^2*QLd^4*QR^2*LL*LRd
       + 1/24*nf^9*T^5*h^10*QL^2*QLd^5*LR*LRd^2 + 1/48*nf^9*T^5*h^10*QL^2*
      QLd^5*LLd^2*LR + 1/12*nf^9*T^5*h^10*QL^2*QLd^5*LL*LLd*LRd - 1/12*nf^9*
      T^5*h^10*QL^2*QLd^5*QR*QRd*LRd - 19/80*nf^9*T^5*h^10*QL^2*QLd^5*QR^3 + 1/
      144*nf^9*T^5*h^10*QL^2*QLd^6*QR*LLd - 7/144*nf^9*T^5*h^10*QL^3*LLd^2*
      LR^4*LRd + 1/18*nf^9*T^5*h^10*QL^3*LL*LLd*LR^3*LRd^2 - 1/18*nf^9*T^5*
      h^10*QL^3*LL*LLd^3*LR^3 + 5/72*nf^9*T^5*h^10*QL^3*LL^2*LR^2*LRd^3 + 1/12
      *nf^9*T^5*h^10*QL^3*LL^2*LLd^2*LR^2*LRd - 1/18*nf^9*T^5*h^10*QL^3*LL^3*
      LLd*LR*LRd^2 - 7/72*nf^9*T^5*h^10*QL^3*LL^4*LRd^3 + 1/144*nf^9*T^5*h^10*
      QL^3*LL^4*LLd^2*LRd + 5/12*nf^9*T^5*h^10*QL^3*QRd^3*LR^2*LRd^2 - 7/6*
      nf^9*T^5*h^10*QL^3*QRd^3*LL^2*LRd^2 + 5/12*nf^9*T^5*h^10*QL^3*QRd^3*LL^2
      *LLd^2 - 7/72*nf^9*T^5*h^10*QL^3*QRd^6*LRd - 1/3*nf^9*T^5*h^10*QL^3*QR*
      QRd*LLd^2*LR^3 + 1/2*nf^9*T^5*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd - 1/2*
      nf^9*T^5*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 - 2/3*nf^9*T^5*h^10*QL^3*QR*QRd*
      LL^3*LLd*LRd - 1/4*nf^9*T^5*h^10*QL^3*QR*QRd^4*LR*LRd - 1/4*nf^9*T^5*
      h^10*QL^3*QR*QRd^4*LL*LLd + 1/12*nf^9*T^5*h^10*QL^3*QR^2*QRd^2*LR^2*LRd
       + 1/6*nf^9*T^5*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR - 25/24*nf^9*T^5*h^10*
      QL^3*QR^2*QRd^2*LL^2*LRd - 19/80*nf^9*T^5*h^10*QL^3*QR^2*QRd^5 - 1/9*
      nf^9*T^5*h^10*QL^3*QR^3*LR^3*LRd - 1/18*nf^9*T^5*h^10*QL^3*QR^3*LL*LLd*
      LR^2 - 1/18*nf^9*T^5*h^10*QL^3*QR^3*LL^2*LR*LRd - 1/9*nf^9*T^5*h^10*QL^3
      *QR^3*LL^3*LLd - 1/6*nf^9*T^5*h^10*QL^3*QR^3*QRd^3*LR - 5/48*nf^9*T^5*
      h^10*QL^3*QR^4*QRd*LR^2 - 1/8*nf^9*T^5*h^10*QL^3*QR^4*QRd*LL^2 - nf^9*
      T^5*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 - nf^9*T^5*h^10*QL^3*QLd*QRd^2*LL^2*
      LLd*LRd - 5/36*nf^9*T^5*h^10*QL^3*QLd*QRd^5*LLd - 1/2*nf^9*T^5*h^10*QL^3
      *QLd*QR*LLd*LR^3*LRd - 1/2*nf^9*T^5*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 - 1/2
      *nf^9*T^5*h^10*QL^3*QLd*QR*LL^3*LRd^2 - 1/6*nf^9*T^5*h^10*QL^3*QLd*QR*
      LL^3*LLd^2 - 1/3*nf^9*T^5*h^10*QL^3*QLd*QR*QRd^3*LLd*LR - 2/3*nf^9*T^5*
      h^10*QL^3*QLd*QR*QRd^3*LL*LRd - 5/6*nf^9*T^5*h^10*QL^3*QLd*QR^2*QRd*LLd*
      LR^2 + 1/2*nf^9*T^5*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd - 2/3*nf^9*T^5*h^10
      *QL^3*QLd*QR^2*QRd*LL^2*LLd - 2/9*nf^9*T^5*h^10*QL^3*QLd*QR^3*QRd^2*LL
       + 1/12*nf^9*T^5*h^10*QL^3*QLd*QR^4*LL*LR - 1/4*nf^9*T^5*h^10*QL^3*QLd^2
      *QRd*LR^2*LRd^2 - 1/2*nf^9*T^5*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 - nf^9*T^5
      *h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 - 1/4*nf^9*T^5*h^10*QL^3*QLd^2*QRd*LL^2*
      LLd^2 - 35/144*nf^9*T^5*h^10*QL^3*QLd^2*QRd^4*LRd - 1/3*nf^9*T^5*h^10*
      QL^3*QLd^2*QR*QRd^2*LR*LRd - 1/3*nf^9*T^5*h^10*QL^3*QLd^2*QR*QRd^2*LL*
      LLd - 11/24*nf^9*T^5*h^10*QL^3*QLd^2*QR^2*LR^2*LRd - 1/3*nf^9*T^5*h^10*
      QL^3*QLd^2*QR^2*LL^2*LRd - 3/4*nf^9*T^5*h^10*QL^3*QLd^2*QR^2*QRd^3 - 2/9
      *nf^9*T^5*h^10*QL^3*QLd^2*QR^3*QRd*LR - 1/6*nf^9*T^5*h^10*QL^3*QLd^3*LLd
      *LR^2*LRd - 1/6*nf^9*T^5*h^10*QL^3*QLd^3*LL*LR*LRd^2 - 1/6*nf^9*T^5*h^10
      *QL^3*QLd^3*LL*LLd^2*LR - 1/6*nf^9*T^5*h^10*QL^3*QLd^3*LL^2*LLd*LRd - 1/
      6*nf^9*T^5*h^10*QL^3*QLd^3*QRd^3*LLd - 1/6*nf^9*T^5*h^10*QL^3*QLd^3*QR*
      QRd*LLd*LR - 1/6*nf^9*T^5*h^10*QL^3*QLd^3*QR*QRd*LL*LRd - 1/6*nf^9*T^5*
      h^10*QL^3*QLd^3*QR^3*LL - 1/9*nf^9*T^5*h^10*QL^3*QLd^4*QRd^2*LRd - 1/12*
      nf^9*T^5*h^10*QL^3*QLd^4*QR*LR*LRd - 1/12*nf^9*T^5*h^10*QL^3*QLd^4*QR*LL
      *LLd - 7/16*nf^9*T^5*h^10*QL^3*QLd^4*QR^2*QRd - 1/36*nf^9*T^5*h^10*QL^3*
      QLd^5*QRd*LLd - 1/144*nf^9*T^5*h^10*QL^3*QLd^6*LRd + 1/12*nf^9*T^5*h^10*
      QL^4*QRd*LLd*LR^3*LRd + 9/16*nf^9*T^5*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 1/8*
      nf^9*T^5*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 1/4*nf^9*T^5*h^10*QL^4*QRd*LL^2*
      LLd*LR*LRd - 7/24*nf^9*T^5*h^10*QL^4*QRd*LL^3*LRd^2 + 5/48*nf^9*T^5*h^10
      *QL^4*QRd*LL^3*LLd^2 - 1/12*nf^9*T^5*h^10*QL^4*QRd^4*LLd*LR - 7/24*nf^9*
      T^5*h^10*QL^4*QRd^4*LL*LRd + 5/48*nf^9*T^5*h^10*QL^4*QR*QRd^2*LLd*LR^2
       + 5/12*nf^9*T^5*h^10*QL^4*QR*QRd^2*LL*LR*LRd - 1/4*nf^9*T^5*h^10*QL^4*
      QR*QRd^2*LL^2*LLd - 7/72*nf^9*T^5*h^10*QL^4*QR^2*LLd*LR^3 + 1/8*nf^9*T^5
      *h^10*QL^4*QR^2*LL*LR^2*LRd + 1/48*nf^9*T^5*h^10*QL^4*QR^2*LL^2*LLd*LR
       - 25/144*nf^9*T^5*h^10*QL^4*QR^2*LL^3*LRd - 35/144*nf^9*T^5*h^10*QL^4*
      QR^2*QRd^3*LL + 1/12*nf^9*T^5*h^10*QL^4*QR^3*QRd*LL*LR + 1/48*nf^9*T^5*
      h^10*QL^4*QLd*LR^3*LRd^2 - 1/12*nf^9*T^5*h^10*QL^4*QLd*LLd^2*LR^3 + 1/4*
      nf^9*T^5*h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 1/16*nf^9*T^5*h^10*QL^4*QLd*
      LL^2*LLd^2*LR - 1/12*nf^9*T^5*h^10*QL^4*QLd*LL^3*LLd*LRd - 1/4*nf^9*T^5*
      h^10*QL^4*QLd*QRd^3*LR*LRd - 1/4*nf^9*T^5*h^10*QL^4*QLd*QRd^3*LL*LLd + 1/
      4*nf^9*T^5*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 1/2*nf^9*T^5*h^10*QL^4*QLd*QR
      *QRd*LL*LLd*LR - 5/12*nf^9*T^5*h^10*QL^4*QLd*QR*QRd*LL^2*LRd - 3/4*nf^9*
      T^5*h^10*QL^4*QLd*QR*QRd^4 - 11/48*nf^9*T^5*h^10*QL^4*QLd*QR^2*QRd^2*LR
       - 1/8*nf^9*T^5*h^10*QL^4*QLd*QR^3*LR^2 - 5/48*nf^9*T^5*h^10*QL^4*QLd*
      QR^3*LL^2 - 7/48*nf^9*T^5*h^10*QL^4*QLd^2*QRd^2*LLd*LR - 7/48*nf^9*T^5*
      h^10*QL^4*QLd^2*QRd^2*LL*LRd - 1/4*nf^9*T^5*h^10*QL^4*QLd^2*QR*LLd*LR^2
       + 1/4*nf^9*T^5*h^10*QL^4*QLd^2*QR*LL*LR*LRd - 5/48*nf^9*T^5*h^10*QL^4*
      QLd^2*QR*LL^2*LLd - 1/8*nf^9*T^5*h^10*QL^4*QLd^2*QR^2*QRd*LL - 1/12*nf^9
      *T^5*h^10*QL^4*QLd^3*QRd*LR*LRd - 1/12*nf^9*T^5*h^10*QL^4*QLd^3*QRd*LL*
      LLd - 7/16*nf^9*T^5*h^10*QL^4*QLd^3*QR*QRd^2 - 1/9*nf^9*T^5*h^10*QL^4*
      QLd^3*QR^2*LR - 1/48*nf^9*T^5*h^10*QL^4*QLd^4*LLd*LR - 1/48*nf^9*T^5*
      h^10*QL^4*QLd^4*LL*LRd - 1/16*nf^9*T^5*h^10*QL^4*QLd^5*QR + 19/48*nf^9*
      T^5*h^10*QL^5*QRd^2*LR^2*LRd + 3/20*nf^9*T^5*h^10*QL^5*QRd^2*LL*LLd*LR
       - 7/120*nf^9*T^5*h^10*QL^5*QRd^2*LL^2*LRd - 7/40*nf^9*T^5*h^10*QL^5*
      QRd^5 + 1/36*nf^9*T^5*h^10*QL^5*QR*LR^3*LRd + 1/12*nf^9*T^5*h^10*QL^5*QR
      *LL*LLd*LR^2 + 1/12*nf^9*T^5*h^10*QL^5*QR*LL^2*LR*LRd - 1/36*nf^9*T^5*
      h^10*QL^5*QR*LL^3*LLd - 5/36*nf^9*T^5*h^10*QL^5*QR*QRd^3*LR + 1/24*nf^9*
      T^5*h^10*QL^5*QR^2*QRd*LR^2 - 29/240*nf^9*T^5*h^10*QL^5*QR^2*QRd*LL^2 +
      1/12*nf^9*T^5*h^10*QL^5*QLd*QRd*LLd*LR^2 + 1/3*nf^9*T^5*h^10*QL^5*QLd*
      QRd*LL*LR*LRd - 1/60*nf^9*T^5*h^10*QL^5*QLd*QRd*LL^2*LLd - 1/4*nf^9*T^5*
      h^10*QL^5*QLd*QR*QRd^2*LL + 1/12*nf^9*T^5*h^10*QL^5*QLd*QR^2*LL*LR + 1/
      24*nf^9*T^5*h^10*QL^5*QLd^2*LR^2*LRd + 1/12*nf^9*T^5*h^10*QL^5*QLd^2*LL*
      LLd*LR + 1/48*nf^9*T^5*h^10*QL^5*QLd^2*LL^2*LRd - 19/80*nf^9*T^5*h^10*
      QL^5*QLd^2*QRd^3 - 1/12*nf^9*T^5*h^10*QL^5*QLd^2*QR*QRd*LR - 1/36*nf^9*
      T^5*h^10*QL^5*QLd^3*QR*LL - 1/16*nf^9*T^5*h^10*QL^5*QLd^4*QRd + 1/144*
      nf^9*T^5*h^10*QL^6*LLd*LR^3 + 13/144*nf^9*T^5*h^10*QL^6*LL*LR^2*LRd + 1/
      36*nf^9*T^5*h^10*QL^6*LL^2*LLd*LR - 7/72*nf^9*T^5*h^10*QL^6*QRd^3*LL + 1/
      12*nf^9*T^5*h^10*QL^6*QR*QRd*LL*LR - 1/18*nf^9*T^5*h^10*QL^6*QLd*QRd^2*
      LR + 1/48*nf^9*T^5*h^10*QL^6*QLd*QR*LR^2 - 1/60*nf^9*T^5*h^10*QL^6*QLd*
      QR*LL^2 + 1/144*nf^9*T^5*h^10*QL^6*QLd^2*QRd*LL - 1/144*nf^9*T^5*h^10*
      QL^6*QLd^3*LR + 3/80*nf^9*T^5*h^10*QL^7*QRd*LR^2 + 1/60*nf^9*T^5*h^10*
      QL^7*QLd*LL*LR + 7/48*nf^10*h^10*LLd*LR^5*LRd^4 + 49/120*nf^10*h^10*
      LLd^3*LR^5*LRd^2 + 49/400*nf^10*h^10*LLd^5*LR^5 + 7/48*nf^10*h^10*LL*
      LR^4*LRd^5 + 35/24*nf^10*h^10*LL*LLd^2*LR^4*LRd^3 + 49/48*nf^10*h^10*LL*
      LLd^4*LR^4*LRd + 35/24*nf^10*h^10*LL^2*LLd*LR^3*LRd^4 + 35/12*nf^10*h^10
      *LL^2*LLd^3*LR^3*LRd^2 + 49/120*nf^10*h^10*LL^2*LLd^5*LR^3 + 49/120*
      nf^10*h^10*LL^3*LR^2*LRd^5 + 35/12*nf^10*h^10*LL^3*LLd^2*LR^2*LRd^3 + 35/
      24*nf^10*h^10*LL^3*LLd^4*LR^2*LRd + 49/48*nf^10*h^10*LL^4*LLd*LR*LRd^4
       + 35/24*nf^10*h^10*LL^4*LLd^3*LR*LRd^2 + 7/48*nf^10*h^10*LL^4*LLd^5*LR
       + 49/400*nf^10*h^10*LL^5*LRd^5 + 49/120*nf^10*h^10*LL^5*LLd^2*LRd^3 + 7/
      48*nf^10*h^10*LL^5*LLd^4*LRd + 35/18*nf^10*h^10*QRd^3*LLd*LR^3*LRd^3 +
      35/18*nf^10*h^10*QRd^3*LLd^3*LR^3*LRd + 49/24*nf^10*h^10*QRd^3*LL*LR^2*
      LRd^4 + 35/4*nf^10*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 35/24*nf^10*h^10*
      QRd^3*LL*LLd^4*LR^2 + 49/6*nf^10*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 35/6*
      nf^10*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 49/24*nf^10*h^10*QRd^3*LL^3*LRd^4
       + 49/12*nf^10*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 35/72*nf^10*h^10*QRd^3*LL^3
      *LLd^4 + 49/24*nf^10*h^10*QRd^6*LLd*LR*LRd^2 + 35/72*nf^10*h^10*QRd^6*
      LLd^3*LR + 49/24*nf^10*h^10*QRd^6*LL*LRd^3 + 49/24*nf^10*h^10*QRd^6*LL*
      LLd^2*LRd + 35/12*nf^10*h^10*QR*QRd*LLd*LR^4*LRd^3 + 49/12*nf^10*h^10*QR
      *QRd*LLd^3*LR^4*LRd + 35/12*nf^10*h^10*QR*QRd*LL*LR^3*LRd^4 + 35/2*nf^10
      *h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 49/12*nf^10*h^10*QR*QRd*LL*LLd^4*LR^3
       + 35/2*nf^10*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 35/2*nf^10*h^10*QR*QRd*
      LL^2*LLd^3*LR^2*LRd + 49/12*nf^10*h^10*QR*QRd*LL^3*LR*LRd^4 + 35/2*nf^10
      *h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 + 35/12*nf^10*h^10*QR*QRd*LL^3*LLd^4*LR
       + 49/12*nf^10*h^10*QR*QRd*LL^4*LLd*LRd^3 + 35/12*nf^10*h^10*QR*QRd*LL^4
      *LLd^3*LRd + 105/8*nf^10*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 35/8*nf^10*h^10*
      QR*QRd^4*LLd^3*LR^2 + 49/4*nf^10*h^10*QR*QRd^4*LL*LR*LRd^3 + 105/4*nf^10
      *h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 147/8*nf^10*h^10*QR*QRd^4*LL^2*LLd*
      LRd^2 + 35/8*nf^10*h^10*QR*QRd^4*LL^2*LLd^3 + 49/20*nf^10*h^10*QR*QRd^7*
      LLd*LRd + 35/2*nf^10*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 49/6*nf^10*h^10*
      QR^2*QRd^2*LLd^3*LR^3 + 35/2*nf^10*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 105/2
      *nf^10*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd + 105/2*nf^10*h^10*QR^2*QRd^2*
      LL^2*LLd*LR*LRd^2 + 35/2*nf^10*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 49/6*
      nf^10*h^10*QR^2*QRd^2*LL^3*LRd^3 + 35/2*nf^10*h^10*QR^2*QRd^2*LL^3*LLd^2
      *LRd + 77/4*nf^10*h^10*QR^2*QRd^5*LLd*LR*LRd + 539/40*nf^10*h^10*QR^2*
      QRd^5*LL*LRd^2 + 77/8*nf^10*h^10*QR^2*QRd^5*LL*LLd^2 + 49/24*nf^10*h^10*
      QR^3*LLd*LR^4*LRd^2 + 49/24*nf^10*h^10*QR^3*LLd^3*LR^4 + 35/18*nf^10*
      h^10*QR^3*LL*LR^3*LRd^3 + 49/6*nf^10*h^10*QR^3*LL*LLd^2*LR^3*LRd + 35/4*
      nf^10*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 49/12*nf^10*h^10*QR^3*LL^2*LLd^3*
      LR^2 + 35/18*nf^10*h^10*QR^3*LL^3*LR*LRd^3 + 35/6*nf^10*h^10*QR^3*LL^3*
      LLd^2*LR*LRd + 35/24*nf^10*h^10*QR^3*LL^4*LLd*LRd^2 + 35/72*nf^10*h^10*
      QR^3*LL^4*LLd^3 + 35*nf^10*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 35*nf^10*h^10*
      QR^3*QRd^3*LL*LR*LRd^2 + 35*nf^10*h^10*QR^3*QRd^3*LL*LLd^2*LR + 35*nf^10
      *h^10*QR^3*QRd^3*LL^2*LLd*LRd + 329/72*nf^10*h^10*QR^3*QRd^6*LLd + 49/4*
      nf^10*h^10*QR^4*QRd*LLd*LR^3*LRd + 105/8*nf^10*h^10*QR^4*QRd*LL*LR^2*
      LRd^2 + 147/8*nf^10*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 105/4*nf^10*h^10*QR^4*
      QRd*LL^2*LLd*LR*LRd + 35/8*nf^10*h^10*QR^4*QRd*LL^3*LRd^2 + 35/8*nf^10*
      h^10*QR^4*QRd*LL^3*LLd^2 + 805/48*nf^10*h^10*QR^4*QRd^4*LLd*LR + 805/48*
      nf^10*h^10*QR^4*QRd^4*LL*LRd + 539/40*nf^10*h^10*QR^5*QRd^2*LLd*LR^2 +
      77/4*nf^10*h^10*QR^5*QRd^2*LL*LR*LRd + 77/8*nf^10*h^10*QR^5*QRd^2*LL^2*
      LLd + 49/24*nf^10*h^10*QR^6*LLd*LR^3 + 49/24*nf^10*h^10*QR^6*LL*LR^2*LRd
       + 49/24*nf^10*h^10*QR^6*LL^2*LLd*LR + 35/72*nf^10*h^10*QR^6*LL^3*LRd +
      329/72*nf^10*h^10*QR^6*QRd^3*LL + 49/20*nf^10*h^10*QR^7*QRd*LL*LR + 35/
      24*nf^10*h^10*QLd*QRd^2*LR^3*LRd^4 + 35/4*nf^10*h^10*QLd*QRd^2*LLd^2*
      LR^3*LRd^2 + 49/24*nf^10*h^10*QLd*QRd^2*LLd^4*LR^3 + 35/2*nf^10*h^10*QLd
      *QRd^2*LL*LLd*LR^2*LRd^3 + 35/2*nf^10*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd
       + 49/8*nf^10*h^10*QLd*QRd^2*LL^2*LR*LRd^4 + 105/4*nf^10*h^10*QLd*QRd^2*
      LL^2*LLd^2*LR*LRd^2 + 35/8*nf^10*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 49/6*
      nf^10*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 35/6*nf^10*h^10*QLd*QRd^2*LL^3*
      LLd^3*LRd + 49/12*nf^10*h^10*QLd*QRd^5*LR*LRd^3 + 35/4*nf^10*h^10*QLd*
      QRd^5*LLd^2*LR*LRd + 49/4*nf^10*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 35/12*
      nf^10*h^10*QLd*QRd^5*LL*LLd^3 + 35/48*nf^10*h^10*QLd*QR*LR^4*LRd^4 + 49/
      8*nf^10*h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 49/16*nf^10*h^10*QLd*QR*LLd^4*
      LR^4 + 35/3*nf^10*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 49/3*nf^10*h^10*QLd*QR
      *LL*LLd^3*LR^3*LRd + 35/8*nf^10*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 105/4*
      nf^10*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 49/8*nf^10*h^10*QLd*QR*LL^2*
      LLd^4*LR^2 + 35/3*nf^10*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 35/3*nf^10*h^10*
      QLd*QR*LL^3*LLd^3*LR*LRd + 49/48*nf^10*h^10*QLd*QR*LL^4*LRd^4 + 35/8*
      nf^10*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 35/48*nf^10*h^10*QLd*QR*LL^4*LLd^4
       + 35/2*nf^10*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 105/2*nf^10*h^10*QLd*QR*
      QRd^3*LLd^2*LR^2*LRd + 105*nf^10*h^10*QLd*QR*QRd^3*LL*LLd*LR*LRd^2 + 35*
      nf^10*h^10*QLd*QR*QRd^3*LL*LLd^3*LR + 49/2*nf^10*h^10*QLd*QR*QRd^3*LL^2*
      LRd^3 + 105/2*nf^10*h^10*QLd*QR*QRd^3*LL^2*LLd^2*LRd + 343/40*nf^10*h^10
      *QLd*QR*QRd^6*LRd^2 + 49/8*nf^10*h^10*QLd*QR*QRd^6*LLd^2 + 35/3*nf^10*
      h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 49*nf^10*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd
       + 105*nf^10*h^10*QLd*QR^2*QRd*LL*LLd*LR^2*LRd^2 + 49*nf^10*h^10*QLd*
      QR^2*QRd*LL*LLd^3*LR^2 + 35*nf^10*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 105*
      nf^10*h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd + 35*nf^10*h^10*QLd*QR^2*QRd*
      LL^3*LLd*LRd^2 + 35/3*nf^10*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 385/8*nf^10*
      h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 385/8*nf^10*h^10*QLd*QR^2*QRd^4*LLd^2*LR
       + 385/4*nf^10*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd + 105/2*nf^10*h^10*QLd*
      QR^3*QRd^2*LR^2*LRd^2 + 147/2*nf^10*h^10*QLd*QR^3*QRd^2*LLd^2*LR^2 + 210
      *nf^10*h^10*QLd*QR^3*QRd^2*LL*LLd*LR*LRd + 105/2*nf^10*h^10*QLd*QR^3*
      QRd^2*LL^2*LRd^2 + 105/2*nf^10*h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 329/12*
      nf^10*h^10*QLd*QR^3*QRd^5*LRd + 49/8*nf^10*h^10*QLd*QR^4*LR^3*LRd^2 +
      147/8*nf^10*h^10*QLd*QR^4*LLd^2*LR^3 + 147/4*nf^10*h^10*QLd*QR^4*LL*LLd*
      LR^2*LRd + 105/8*nf^10*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 147/8*nf^10*h^10*
      QLd*QR^4*LL^2*LLd^2*LR + 35/4*nf^10*h^10*QLd*QR^4*LL^3*LLd*LRd + 805/12*
      nf^10*h^10*QLd*QR^4*QRd^3*LR*LRd + 805/12*nf^10*h^10*QLd*QR^4*QRd^3*LL*
      LLd + 539/20*nf^10*h^10*QLd*QR^5*QRd*LR^2*LRd + 539/10*nf^10*h^10*QLd*
      QR^5*QRd*LL*LLd*LR + 77/4*nf^10*h^10*QLd*QR^5*QRd*LL^2*LRd + 721/48*
      nf^10*h^10*QLd*QR^5*QRd^4 + 2303/120*nf^10*h^10*QLd*QR^6*QRd^2*LR + 147/
      40*nf^10*h^10*QLd*QR^7*LR^2 + 49/40*nf^10*h^10*QLd*QR^7*LL^2 + 35/6*
      nf^10*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 49/6*nf^10*h^10*QLd^2*QRd*LLd^3*
      LR^3*LRd + 35/8*nf^10*h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 105/4*nf^10*h^10*
      QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 + 49/8*nf^10*h^10*QLd^2*QRd*LL*LLd^4*LR^2
       + 35/2*nf^10*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 35/2*nf^10*h^10*QLd^2*
      QRd*LL^2*LLd^3*LR*LRd + 49/24*nf^10*h^10*QLd^2*QRd*LL^3*LRd^4 + 35/4*
      nf^10*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 35/24*nf^10*h^10*QLd^2*QRd*LL^3*
      LLd^4 + 175/8*nf^10*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 175/24*nf^10*h^10*
      QLd^2*QRd^4*LLd^3*LR + 245/24*nf^10*h^10*QLd^2*QRd^4*LL*LRd^3 + 175/8*
      nf^10*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 315/4*nf^10*h^10*QLd^2*QR*QRd^2*
      LLd*LR^2*LRd^2 + 147/4*nf^10*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 105/2*
      nf^10*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 + 315/2*nf^10*h^10*QLd^2*QR*QRd^2*
      LL*LLd^2*LR*LRd + 315/4*nf^10*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 105/4
      *nf^10*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 147/4*nf^10*h^10*QLd^2*QR*QRd^5*
      LLd*LRd + 49/2*nf^10*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + 49/2*nf^10*h^10*
      QLd^2*QR^2*LLd^3*LR^3 + 35/2*nf^10*h^10*QLd^2*QR^2*LL*LR^2*LRd^3 + 147/2
      *nf^10*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 105/2*nf^10*h^10*QLd^2*QR^2*
      LL^2*LLd*LR*LRd^2 + 49/2*nf^10*h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 35/6*
      nf^10*h^10*QLd^2*QR^2*LL^3*LRd^3 + 35/2*nf^10*h^10*QLd^2*QR^2*LL^3*LLd^2
      *LRd + 385/2*nf^10*h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd + 385/4*nf^10*h^10*
      QLd^2*QR^2*QRd^3*LL*LRd^2 + 385/4*nf^10*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2
       + 147*nf^10*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd + 105*nf^10*h^10*QLd^2*
      QR^3*QRd*LL*LR*LRd^2 + 147*nf^10*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 105*
      nf^10*h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd + 1645/24*nf^10*h^10*QLd^2*QR^3*
      QRd^4*LLd + 1127/8*nf^10*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 805/8*nf^10*h^10
      *QLd^2*QR^4*QRd^2*LL*LRd + 1617/40*nf^10*h^10*QLd^2*QR^5*LLd*LR^2 + 539/
      20*nf^10*h^10*QLd^2*QR^5*LL*LR*LRd + 539/40*nf^10*h^10*QLd^2*QR^5*LL^2*
      LLd + 2303/120*nf^10*h^10*QLd^2*QR^6*QRd*LL + 35/72*nf^10*h^10*QLd^3*
      LR^3*LRd^4 + 49/12*nf^10*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 49/24*nf^10*h^10*
      QLd^3*LLd^4*LR^3 + 35/6*nf^10*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 49/6*nf^10*
      h^10*QLd^3*LL*LLd^3*LR^2*LRd + 35/24*nf^10*h^10*QLd^3*LL^2*LR*LRd^4 + 35/
      4*nf^10*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 49/24*nf^10*h^10*QLd^3*LL^2*
      LLd^4*LR + 35/18*nf^10*h^10*QLd^3*LL^3*LLd*LRd^3 + 35/18*nf^10*h^10*
      QLd^3*LL^3*LLd^3*LRd + 175/18*nf^10*h^10*QLd^3*QRd^3*LR*LRd^3 + 175/6*
      nf^10*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 175/6*nf^10*h^10*QLd^3*QRd^3*LL*
      LLd*LRd^2 + 175/18*nf^10*h^10*QLd^3*QRd^3*LL*LLd^3 + 35/2*nf^10*h^10*
      QLd^3*QR*QRd*LR^2*LRd^3 + 147/2*nf^10*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd
       + 105*nf^10*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 + 49*nf^10*h^10*QLd^3*QR*
      QRd*LL*LLd^3*LR + 35/2*nf^10*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 105/2*nf^10*
      h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 245/8*nf^10*h^10*QLd^3*QR*QRd^4*LRd^2
       + 245/8*nf^10*h^10*QLd^3*QR*QRd^4*LLd^2 + 385/4*nf^10*h^10*QLd^3*QR^2*
      QRd^2*LR*LRd^2 + 539/4*nf^10*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 385/2*
      nf^10*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 49/2*nf^10*h^10*QLd^3*QR^3*LR^2
      *LRd^2 + 147/2*nf^10*h^10*QLd^3*QR^3*LLd^2*LR^2 + 98*nf^10*h^10*QLd^3*
      QR^3*LL*LLd*LR*LRd + 35/2*nf^10*h^10*QLd^3*QR^3*LL^2*LRd^2 + 49/2*nf^10*
      h^10*QLd^3*QR^3*LL^2*LLd^2 + 1645/18*nf^10*h^10*QLd^3*QR^3*QRd^3*LRd +
      1127/12*nf^10*h^10*QLd^3*QR^4*QRd*LR*LRd + 1127/12*nf^10*h^10*QLd^3*QR^4
      *QRd*LL*LLd + 5047/120*nf^10*h^10*QLd^3*QR^5*QRd^2 + 2303/120*nf^10*h^10
      *QLd^3*QR^6*LR + 175/8*nf^10*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 + 245/24*
      nf^10*h^10*QLd^4*QRd^2*LLd^3*LR + 175/24*nf^10*h^10*QLd^4*QRd^2*LL*LRd^3
       + 175/8*nf^10*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 147/8*nf^10*h^10*QLd^4*QR
      *LLd*LR^2*LRd^2 + 147/8*nf^10*h^10*QLd^4*QR*LLd^3*LR^2 + 35/4*nf^10*h^10
      *QLd^4*QR*LL*LR*LRd^3 + 147/4*nf^10*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 105/
      8*nf^10*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 49/8*nf^10*h^10*QLd^4*QR*LL^2*
      LLd^3 + 245/4*nf^10*h^10*QLd^4*QR*QRd^3*LLd*LRd + 539/4*nf^10*h^10*QLd^4
      *QR^2*QRd*LLd*LR*LRd + 385/8*nf^10*h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 539/8*
      nf^10*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 2303/24*nf^10*h^10*QLd^4*QR^3*QRd^2
      *LLd + 1127/16*nf^10*h^10*QLd^4*QR^4*LLd*LR + 1127/48*nf^10*h^10*QLd^4*
      QR^4*LL*LRd + 35/12*nf^10*h^10*QLd^5*QRd*LR*LRd^3 + 49/4*nf^10*h^10*
      QLd^5*QRd*LLd^2*LR*LRd + 35/4*nf^10*h^10*QLd^5*QRd*LL*LLd*LRd^2 + 49/12*
      nf^10*h^10*QLd^5*QRd*LL*LLd^3 + 147/8*nf^10*h^10*QLd^5*QR*QRd^2*LRd^2 +
      1029/40*nf^10*h^10*QLd^5*QR*QRd^2*LLd^2 + 539/40*nf^10*h^10*QLd^5*QR^2*
      LR*LRd^2 + 1617/40*nf^10*h^10*QLd^5*QR^2*LLd^2*LR + 539/20*nf^10*h^10*
      QLd^5*QR^2*LL*LLd*LRd + 2303/60*nf^10*h^10*QLd^5*QR^3*QRd*LRd + 5047/400
      *nf^10*h^10*QLd^5*QR^5 + 49/24*nf^10*h^10*QLd^6*LLd*LR*LRd^2 + 49/24*
      nf^10*h^10*QLd^6*LLd^3*LR + 35/72*nf^10*h^10*QLd^6*LL*LRd^3 + 49/24*
      nf^10*h^10*QLd^6*LL*LLd^2*LRd + 343/20*nf^10*h^10*QLd^6*QR*QRd*LLd*LRd
       + 2303/120*nf^10*h^10*QLd^6*QR^3*LLd + 49/40*nf^10*h^10*QLd^7*QR*LRd^2
       + 147/40*nf^10*h^10*QLd^7*QR*LLd^2 + 35/48*nf^10*h^10*QL*QRd*LR^4*LRd^4
       + 35/8*nf^10*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 49/48*nf^10*h^10*QL*QRd*
      LLd^4*LR^4 + 35/3*nf^10*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 35/3*nf^10*h^10*
      QL*QRd*LL*LLd^3*LR^3*LRd + 49/8*nf^10*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 105/
      4*nf^10*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 + 35/8*nf^10*h^10*QL*QRd*LL^2*
      LLd^4*LR^2 + 49/3*nf^10*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 35/3*nf^10*h^10*
      QL*QRd*LL^3*LLd^3*LR*LRd + 49/16*nf^10*h^10*QL*QRd*LL^4*LRd^4 + 49/8*
      nf^10*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 35/48*nf^10*h^10*QL*QRd*LL^4*LLd^4
       + 49/8*nf^10*h^10*QL*QRd^4*LR^2*LRd^3 + 105/8*nf^10*h^10*QL*QRd^4*LLd^2
      *LR^2*LRd + 147/4*nf^10*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 35/4*nf^10*h^10*
      QL*QRd^4*LL*LLd^3*LR + 147/8*nf^10*h^10*QL*QRd^4*LL^2*LRd^3 + 147/8*
      nf^10*h^10*QL*QRd^4*LL^2*LLd^2*LRd + 147/40*nf^10*h^10*QL*QRd^7*LRd^2 +
      49/40*nf^10*h^10*QL*QRd^7*LLd^2 + 35/3*nf^10*h^10*QL*QR*QRd^2*LR^3*LRd^3
       + 35*nf^10*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 105*nf^10*h^10*QL*QR*QRd^2
      *LL*LLd*LR^2*LRd^2 + 35*nf^10*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 49*nf^10*
      h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 105*nf^10*h^10*QL*QR*QRd^2*LL^2*LLd^2*
      LR*LRd + 49*nf^10*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 + 35/3*nf^10*h^10*QL*
      QR*QRd^2*LL^3*LLd^3 + 539/20*nf^10*h^10*QL*QR*QRd^5*LR*LRd^2 + 77/4*
      nf^10*h^10*QL*QR*QRd^5*LLd^2*LR + 539/10*nf^10*h^10*QL*QR*QRd^5*LL*LLd*
      LRd + 35/24*nf^10*h^10*QL*QR^2*LR^4*LRd^3 + 49/8*nf^10*h^10*QL*QR^2*
      LLd^2*LR^4*LRd + 35/2*nf^10*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 49/6*nf^10*
      h^10*QL*QR^2*LL*LLd^3*LR^3 + 35/4*nf^10*h^10*QL*QR^2*LL^2*LR^2*LRd^3 +
      105/4*nf^10*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 35/2*nf^10*h^10*QL*QR^2*
      LL^3*LLd*LR*LRd^2 + 35/6*nf^10*h^10*QL*QR^2*LL^3*LLd^3*LR + 49/24*nf^10*
      h^10*QL*QR^2*LL^4*LRd^3 + 35/8*nf^10*h^10*QL*QR^2*LL^4*LLd^2*LRd + 105/2
      *nf^10*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 105/2*nf^10*h^10*QL*QR^2*QRd^3*
      LLd^2*LR^2 + 210*nf^10*h^10*QL*QR^2*QRd^3*LL*LLd*LR*LRd + 147/2*nf^10*
      h^10*QL*QR^2*QRd^3*LL^2*LRd^2 + 105/2*nf^10*h^10*QL*QR^2*QRd^3*LL^2*
      LLd^2 + 2303/120*nf^10*h^10*QL*QR^2*QRd^6*LRd + 35/2*nf^10*h^10*QL*QR^3*
      QRd*LR^3*LRd^2 + 49/2*nf^10*h^10*QL*QR^3*QRd*LLd^2*LR^3 + 105*nf^10*h^10
      *QL*QR^3*QRd*LL*LLd*LR^2*LRd + 105/2*nf^10*h^10*QL*QR^3*QRd*LL^2*LR*
      LRd^2 + 105/2*nf^10*h^10*QL*QR^3*QRd*LL^2*LLd^2*LR + 35*nf^10*h^10*QL*
      QR^3*QRd*LL^3*LLd*LRd + 805/12*nf^10*h^10*QL*QR^3*QRd^4*LR*LRd + 805/12*
      nf^10*h^10*QL*QR^3*QRd^4*LL*LLd + 385/8*nf^10*h^10*QL*QR^4*QRd^2*LR^2*
      LRd + 385/4*nf^10*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 385/8*nf^10*h^10*QL*
      QR^4*QRd^2*LL^2*LRd + 721/48*nf^10*h^10*QL*QR^4*QRd^5 + 49/12*nf^10*h^10
      *QL*QR^5*LR^3*LRd + 49/4*nf^10*h^10*QL*QR^5*LL*LLd*LR^2 + 35/4*nf^10*
      h^10*QL*QR^5*LL^2*LR*LRd + 35/12*nf^10*h^10*QL*QR^5*LL^3*LLd + 329/12*
      nf^10*h^10*QL*QR^5*QRd^3*LR + 343/40*nf^10*h^10*QL*QR^6*QRd*LR^2 + 49/8*
      nf^10*h^10*QL*QR^6*QRd*LL^2 + 35/12*nf^10*h^10*QL*QLd*LLd*LR^4*LRd^3 +
      49/12*nf^10*h^10*QL*QLd*LLd^3*LR^4*LRd + 35/12*nf^10*h^10*QL*QLd*LL*LR^3
      *LRd^4 + 35/2*nf^10*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 + 49/12*nf^10*h^10*
      QL*QLd*LL*LLd^4*LR^3 + 35/2*nf^10*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 + 35/2
      *nf^10*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd + 49/12*nf^10*h^10*QL*QLd*LL^3*LR
      *LRd^4 + 35/2*nf^10*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 + 35/12*nf^10*h^10*
      QL*QLd*LL^3*LLd^4*LR + 49/12*nf^10*h^10*QL*QLd*LL^4*LLd*LRd^3 + 35/12*
      nf^10*h^10*QL*QLd*LL^4*LLd^3*LRd + 105/2*nf^10*h^10*QL*QLd*QRd^3*LLd*
      LR^2*LRd^2 + 35/2*nf^10*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 49*nf^10*h^10*QL*
      QLd*QRd^3*LL*LR*LRd^3 + 105*nf^10*h^10*QL*QLd*QRd^3*LL*LLd^2*LR*LRd +
      147/2*nf^10*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 35/2*nf^10*h^10*QL*QLd*
      QRd^3*LL^2*LLd^3 + 343/20*nf^10*h^10*QL*QLd*QRd^6*LLd*LRd + 70*nf^10*
      h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 98/3*nf^10*h^10*QL*QLd*QR*QRd*LLd^3*
      LR^3 + 70*nf^10*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 + 210*nf^10*h^10*QL*QLd
      *QR*QRd*LL*LLd^2*LR^2*LRd + 210*nf^10*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*
      LRd^2 + 70*nf^10*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR + 98/3*nf^10*h^10*QL*
      QLd*QR*QRd*LL^3*LRd^3 + 70*nf^10*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 385/
      2*nf^10*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd + 539/4*nf^10*h^10*QL*QLd*QR*
      QRd^4*LL*LRd^2 + 385/4*nf^10*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 315*nf^10*
      h^10*QL*QLd*QR^2*QRd^2*LLd*LR^2*LRd + 315*nf^10*h^10*QL*QLd*QR^2*QRd^2*
      LL*LR*LRd^2 + 315*nf^10*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR + 315*nf^10*
      h^10*QL*QLd*QR^2*QRd^2*LL^2*LLd*LRd + 329/4*nf^10*h^10*QL*QLd*QR^2*QRd^5
      *LLd + 49*nf^10*h^10*QL*QLd*QR^3*LLd*LR^3*LRd + 105/2*nf^10*h^10*QL*QLd*
      QR^3*LL*LR^2*LRd^2 + 147/2*nf^10*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 + 105*
      nf^10*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd + 35/2*nf^10*h^10*QL*QLd*QR^3*
      LL^3*LRd^2 + 35/2*nf^10*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 805/3*nf^10*h^10*
      QL*QLd*QR^3*QRd^3*LLd*LR + 805/3*nf^10*h^10*QL*QLd*QR^3*QRd^3*LL*LRd +
      539/4*nf^10*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 385/2*nf^10*h^10*QL*QLd*QR^4
      *QRd*LL*LR*LRd + 385/4*nf^10*h^10*QL*QLd*QR^4*QRd*LL^2*LLd + 329/4*nf^10
      *h^10*QL*QLd*QR^5*QRd^2*LL + 343/20*nf^10*h^10*QL*QLd*QR^6*LL*LR + 105/4
      *nf^10*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 315/4*nf^10*h^10*QL*QLd^2*QRd^2*
      LLd^2*LR^2*LRd + 315/2*nf^10*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 + 105/2
      *nf^10*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR + 147/4*nf^10*h^10*QL*QLd^2*QRd^2
      *LL^2*LRd^3 + 315/4*nf^10*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 1029/40*
      nf^10*h^10*QL*QLd^2*QRd^5*LRd^2 + 147/8*nf^10*h^10*QL*QLd^2*QRd^5*LLd^2
       + 35/3*nf^10*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 49*nf^10*h^10*QL*QLd^2*QR*
      LLd^2*LR^3*LRd + 105*nf^10*h^10*QL*QLd^2*QR*LL*LLd*LR^2*LRd^2 + 49*nf^10
      *h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 + 35*nf^10*h^10*QL*QLd^2*QR*LL^2*LR*
      LRd^3 + 105*nf^10*h^10*QL*QLd^2*QR*LL^2*LLd^2*LR*LRd + 35*nf^10*h^10*QL*
      QLd^2*QR*LL^3*LLd*LRd^2 + 35/3*nf^10*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 385/2
      *nf^10*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 + 385/2*nf^10*h^10*QL*QLd^2*QR*
      QRd^3*LLd^2*LR + 385*nf^10*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd + 315/2*
      nf^10*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 + 441/2*nf^10*h^10*QL*QLd^2*QR^2
      *QRd*LLd^2*LR^2 + 630*nf^10*h^10*QL*QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 315/2
      *nf^10*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 315/2*nf^10*h^10*QL*QLd^2*
      QR^2*QRd*LL^2*LLd^2 + 1645/8*nf^10*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 805/2*
      nf^10*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd + 805/2*nf^10*h^10*QL*QLd^2*QR^3*
      QRd^2*LL*LLd + 539/8*nf^10*h^10*QL*QLd^2*QR^4*LR^2*LRd + 539/4*nf^10*
      h^10*QL*QLd^2*QR^4*LL*LLd*LR + 385/8*nf^10*h^10*QL*QLd^2*QR^4*LL^2*LRd
       + 3605/24*nf^10*h^10*QL*QLd^2*QR^4*QRd^3 + 2303/20*nf^10*h^10*QL*QLd^2*
      QR^5*QRd*LR + 105/2*nf^10*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 + 49/2*nf^10*
      h^10*QL*QLd^3*QRd*LLd^3*LR^2 + 35*nf^10*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 +
      105*nf^10*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 105/2*nf^10*h^10*QL*QLd^3*
      QRd*LL^2*LLd*LRd^2 + 35/2*nf^10*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 245/4*
      nf^10*h^10*QL*QLd^3*QRd^4*LLd*LRd + 385*nf^10*h^10*QL*QLd^3*QR*QRd^2*LLd
      *LR*LRd + 385/2*nf^10*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 + 385/2*nf^10*h^10
      *QL*QLd^3*QR*QRd^2*LL*LLd^2 + 147*nf^10*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd
       + 105*nf^10*h^10*QL*QLd^3*QR^2*LL*LR*LRd^2 + 147*nf^10*h^10*QL*QLd^3*
      QR^2*LL*LLd^2*LR + 105*nf^10*h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd + 1645/6*
      nf^10*h^10*QL*QLd^3*QR^2*QRd^3*LLd + 1127/3*nf^10*h^10*QL*QLd^3*QR^3*QRd
      *LLd*LR + 805/3*nf^10*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 2303/60*nf^10*h^10
      *QL*QLd^3*QR^5*LL + 35/8*nf^10*h^10*QL*QLd^4*LR^2*LRd^3 + 147/8*nf^10*
      h^10*QL*QLd^4*LLd^2*LR^2*LRd + 105/4*nf^10*h^10*QL*QLd^4*LL*LLd*LR*LRd^2
       + 49/4*nf^10*h^10*QL*QLd^4*LL*LLd^3*LR + 35/8*nf^10*h^10*QL*QLd^4*LL^2*
      LRd^3 + 105/8*nf^10*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 245/8*nf^10*h^10*QL*
      QLd^4*QRd^3*LRd^2 + 245/8*nf^10*h^10*QL*QLd^4*QRd^3*LLd^2 + 385/4*nf^10*
      h^10*QL*QLd^4*QR*QRd*LR*LRd^2 + 539/4*nf^10*h^10*QL*QLd^4*QR*QRd*LLd^2*
      LR + 385/2*nf^10*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd + 1645/8*nf^10*h^10*QL*
      QLd^4*QR^2*QRd^2*LRd + 1127/12*nf^10*h^10*QL*QLd^4*QR^3*LR*LRd + 1127/12
      *nf^10*h^10*QL*QLd^4*QR^3*LL*LLd + 5047/48*nf^10*h^10*QL*QLd^4*QR^4*QRd
       + 147/4*nf^10*h^10*QL*QLd^5*QRd^2*LLd*LRd + 539/10*nf^10*h^10*QL*QLd^5*
      QR*LLd*LR*LRd + 77/4*nf^10*h^10*QL*QLd^5*QR*LL*LRd^2 + 539/20*nf^10*h^10
      *QL*QLd^5*QR*LL*LLd^2 + 2303/20*nf^10*h^10*QL*QLd^5*QR^2*QRd*LLd + 49/8*
      nf^10*h^10*QL*QLd^6*QRd*LRd^2 + 343/40*nf^10*h^10*QL*QLd^6*QRd*LLd^2 +
      2303/120*nf^10*h^10*QL*QLd^6*QR^2*LRd + 49/20*nf^10*h^10*QL*QLd^7*LLd*
      LRd + 35/2*nf^10*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 35/6*nf^10*h^10*QL^2*
      QRd^2*LLd^3*LR^3 + 49/2*nf^10*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 105/2*
      nf^10*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 147/2*nf^10*h^10*QL^2*QRd^2*
      LL^2*LLd*LR*LRd^2 + 35/2*nf^10*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 49/2*
      nf^10*h^10*QL^2*QRd^2*LL^3*LRd^3 + 49/2*nf^10*h^10*QL^2*QRd^2*LL^3*LLd^2
      *LRd + 539/20*nf^10*h^10*QL^2*QRd^5*LLd*LR*LRd + 1617/40*nf^10*h^10*QL^2
      *QRd^5*LL*LRd^2 + 539/40*nf^10*h^10*QL^2*QRd^5*LL*LLd^2 + 35/8*nf^10*
      h^10*QL^2*QR*LLd*LR^4*LRd^2 + 49/24*nf^10*h^10*QL^2*QR*LLd^3*LR^4 + 35/6
      *nf^10*h^10*QL^2*QR*LL*LR^3*LRd^3 + 35/2*nf^10*h^10*QL^2*QR*LL*LLd^2*
      LR^3*LRd + 105/4*nf^10*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 35/4*nf^10*
      h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 49/6*nf^10*h^10*QL^2*QR*LL^3*LR*LRd^3 +
      35/2*nf^10*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd + 49/8*nf^10*h^10*QL^2*QR*LL^4
      *LLd*LRd^2 + 35/24*nf^10*h^10*QL^2*QR*LL^4*LLd^3 + 105*nf^10*h^10*QL^2*
      QR*QRd^3*LLd*LR^2*LRd + 147*nf^10*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 + 105*
      nf^10*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 147*nf^10*h^10*QL^2*QR*QRd^3*LL^2
      *LLd*LRd + 2303/120*nf^10*h^10*QL^2*QR*QRd^6*LLd + 105/2*nf^10*h^10*QL^2
      *QR^2*QRd*LLd*LR^3*LRd + 315/4*nf^10*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 +
      315/4*nf^10*h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 + 315/2*nf^10*h^10*QL^2*
      QR^2*QRd*LL^2*LLd*LR*LRd + 147/4*nf^10*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 +
      105/4*nf^10*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 805/8*nf^10*h^10*QL^2*QR^2*
      QRd^4*LLd*LR + 1127/8*nf^10*h^10*QL^2*QR^2*QRd^4*LL*LRd + 385/4*nf^10*
      h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 385/2*nf^10*h^10*QL^2*QR^3*QRd^2*LL*LR*
      LRd + 385/4*nf^10*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 245/24*nf^10*h^10*QL^2
      *QR^4*LLd*LR^3 + 175/8*nf^10*h^10*QL^2*QR^4*LL*LR^2*LRd + 175/8*nf^10*
      h^10*QL^2*QR^4*LL^2*LLd*LR + 175/24*nf^10*h^10*QL^2*QR^4*LL^3*LRd + 1645/
      24*nf^10*h^10*QL^2*QR^4*QRd^3*LL + 147/4*nf^10*h^10*QL^2*QR^5*QRd*LL*LR
       + 35/3*nf^10*h^10*QL^2*QLd*QRd*LR^3*LRd^3 + 35*nf^10*h^10*QL^2*QLd*QRd*
      LLd^2*LR^3*LRd + 105*nf^10*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 + 35*
      nf^10*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 + 49*nf^10*h^10*QL^2*QLd*QRd*LL^2*
      LR*LRd^3 + 105*nf^10*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd + 49*nf^10*h^10
      *QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 35/3*nf^10*h^10*QL^2*QLd*QRd*LL^3*LLd^3
       + 539/8*nf^10*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 385/8*nf^10*h^10*QL^2*QLd*
      QRd^4*LLd^2*LR + 539/4*nf^10*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 315/2*
      nf^10*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 + 315/2*nf^10*h^10*QL^2*QLd*QR*
      QRd^2*LLd^2*LR^2 + 630*nf^10*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 441/
      2*nf^10*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 + 315/2*nf^10*h^10*QL^2*QLd*QR
      *QRd^2*LL^2*LLd^2 + 2303/20*nf^10*h^10*QL^2*QLd*QR*QRd^5*LRd + 105/4*
      nf^10*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 147/4*nf^10*h^10*QL^2*QLd*QR^2*
      LLd^2*LR^3 + 315/2*nf^10*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 315/4*
      nf^10*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 315/4*nf^10*h^10*QL^2*QLd*QR^2*
      LL^2*LLd^2*LR + 105/2*nf^10*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 805/2*
      nf^10*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 805/2*nf^10*h^10*QL^2*QLd*QR^2*
      QRd^3*LL*LLd + 385/2*nf^10*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 385*nf^10*
      h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR + 385/2*nf^10*h^10*QL^2*QLd*QR^3*QRd*
      LL^2*LRd + 3605/24*nf^10*h^10*QL^2*QLd*QR^3*QRd^4 + 1645/8*nf^10*h^10*
      QL^2*QLd*QR^4*QRd^2*LR + 1029/40*nf^10*h^10*QL^2*QLd*QR^5*LR^2 + 147/8*
      nf^10*h^10*QL^2*QLd*QR^5*LL^2 + 35/2*nf^10*h^10*QL^2*QLd^2*LLd*LR^3*
      LRd^2 + 49/6*nf^10*h^10*QL^2*QLd^2*LLd^3*LR^3 + 35/2*nf^10*h^10*QL^2*
      QLd^2*LL*LR^2*LRd^3 + 105/2*nf^10*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd +
      105/2*nf^10*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 + 35/2*nf^10*h^10*QL^2*
      QLd^2*LL^2*LLd^3*LR + 49/6*nf^10*h^10*QL^2*QLd^2*LL^3*LRd^3 + 35/2*nf^10
      *h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 385/2*nf^10*h^10*QL^2*QLd^2*QRd^3*LLd*
      LR*LRd + 539/4*nf^10*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 385/4*nf^10*h^10*
      QL^2*QLd^2*QRd^3*LL*LLd^2 + 315*nf^10*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*
      LRd + 315*nf^10*h^10*QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 + 315*nf^10*h^10*QL^2
      *QLd^2*QR*QRd*LL*LLd^2*LR + 315*nf^10*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*
      LRd + 1645/8*nf^10*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 2415/4*nf^10*h^10*QL^2
      *QLd^2*QR^2*QRd^2*LLd*LR + 2415/4*nf^10*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*
      LRd + 539/4*nf^10*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 385/2*nf^10*h^10*QL^2*
      QLd^2*QR^3*LL*LR*LRd + 385/4*nf^10*h^10*QL^2*QLd^2*QR^3*LL^2*LLd + 1645/
      8*nf^10*h^10*QL^2*QLd^2*QR^4*QRd*LL + 385/4*nf^10*h^10*QL^2*QLd^3*QRd^2*
      LR*LRd^2 + 385/4*nf^10*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR + 385/2*nf^10*h^10
      *QL^2*QLd^3*QRd^2*LL*LLd*LRd + 105/2*nf^10*h^10*QL^2*QLd^3*QR*LR^2*LRd^2
       + 147/2*nf^10*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 210*nf^10*h^10*QL^2*QLd^3
      *QR*LL*LLd*LR*LRd + 105/2*nf^10*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 + 105/2*
      nf^10*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 + 1645/6*nf^10*h^10*QL^2*QLd^3*QR*
      QRd^3*LRd + 805/2*nf^10*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd + 805/2*nf^10*
      h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd + 3605/12*nf^10*h^10*QL^2*QLd^3*QR^3*
      QRd^2 + 2303/24*nf^10*h^10*QL^2*QLd^3*QR^4*LR + 385/4*nf^10*h^10*QL^2*
      QLd^4*QRd*LLd*LR*LRd + 385/8*nf^10*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 385/8*
      nf^10*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 1645/8*nf^10*h^10*QL^2*QLd^4*QR*
      QRd^2*LLd + 1127/8*nf^10*h^10*QL^2*QLd^4*QR^2*LLd*LR + 805/8*nf^10*h^10*
      QL^2*QLd^4*QR^2*LL*LRd + 77/8*nf^10*h^10*QL^2*QLd^5*LR*LRd^2 + 539/40*
      nf^10*h^10*QL^2*QLd^5*LLd^2*LR + 77/4*nf^10*h^10*QL^2*QLd^5*LL*LLd*LRd
       + 329/4*nf^10*h^10*QL^2*QLd^5*QR*QRd*LRd + 5047/120*nf^10*h^10*QL^2*
      QLd^5*QR^3 + 2303/120*nf^10*h^10*QL^2*QLd^6*QR*LLd + 35/72*nf^10*h^10*
      QL^3*LR^4*LRd^3 + 35/24*nf^10*h^10*QL^3*LLd^2*LR^4*LRd + 35/6*nf^10*h^10
      *QL^3*LL*LLd*LR^3*LRd^2 + 35/18*nf^10*h^10*QL^3*LL*LLd^3*LR^3 + 49/12*
      nf^10*h^10*QL^3*LL^2*LR^2*LRd^3 + 35/4*nf^10*h^10*QL^3*LL^2*LLd^2*LR^2*
      LRd + 49/6*nf^10*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 35/18*nf^10*h^10*QL^3*
      LL^3*LLd^3*LR + 49/24*nf^10*h^10*QL^3*LL^4*LRd^3 + 49/24*nf^10*h^10*QL^3
      *LL^4*LLd^2*LRd + 49/2*nf^10*h^10*QL^3*QRd^3*LR^2*LRd^2 + 35/2*nf^10*
      h^10*QL^3*QRd^3*LLd^2*LR^2 + 98*nf^10*h^10*QL^3*QRd^3*LL*LLd*LR*LRd +
      147/2*nf^10*h^10*QL^3*QRd^3*LL^2*LRd^2 + 49/2*nf^10*h^10*QL^3*QRd^3*LL^2
      *LLd^2 + 2303/120*nf^10*h^10*QL^3*QRd^6*LRd + 35/2*nf^10*h^10*QL^3*QR*
      QRd*LR^3*LRd^2 + 35/2*nf^10*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 105*nf^10*h^10
      *QL^3*QR*QRd*LL*LLd*LR^2*LRd + 147/2*nf^10*h^10*QL^3*QR*QRd*LL^2*LR*
      LRd^2 + 105/2*nf^10*h^10*QL^3*QR*QRd*LL^2*LLd^2*LR + 49*nf^10*h^10*QL^3*
      QR*QRd*LL^3*LLd*LRd + 1127/12*nf^10*h^10*QL^3*QR*QRd^4*LR*LRd + 1127/12*
      nf^10*h^10*QL^3*QR*QRd^4*LL*LLd + 385/4*nf^10*h^10*QL^3*QR^2*QRd^2*LR^2*
      LRd + 385/2*nf^10*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR + 539/4*nf^10*h^10*QL^3
      *QR^2*QRd^2*LL^2*LRd + 5047/120*nf^10*h^10*QL^3*QR^2*QRd^5 + 175/18*
      nf^10*h^10*QL^3*QR^3*LR^3*LRd + 175/6*nf^10*h^10*QL^3*QR^3*LL*LLd*LR^2
       + 175/6*nf^10*h^10*QL^3*QR^3*LL^2*LR*LRd + 175/18*nf^10*h^10*QL^3*QR^3*
      LL^3*LLd + 1645/18*nf^10*h^10*QL^3*QR^3*QRd^3*LR + 245/8*nf^10*h^10*QL^3
      *QR^4*QRd*LR^2 + 245/8*nf^10*h^10*QL^3*QR^4*QRd*LL^2 + 105*nf^10*h^10*
      QL^3*QLd*QRd^2*LLd*LR^2*LRd + 147*nf^10*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2
       + 105*nf^10*h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 147*nf^10*h^10*QL^3*QLd*
      QRd^2*LL^2*LLd*LRd + 2303/60*nf^10*h^10*QL^3*QLd*QRd^5*LLd + 35*nf^10*
      h^10*QL^3*QLd*QR*LLd*LR^3*LRd + 105/2*nf^10*h^10*QL^3*QLd*QR*LL*LR^2*
      LRd^2 + 105/2*nf^10*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 + 105*nf^10*h^10*QL^3
      *QLd*QR*LL^2*LLd*LR*LRd + 49/2*nf^10*h^10*QL^3*QLd*QR*LL^3*LRd^2 + 35/2*
      nf^10*h^10*QL^3*QLd*QR*LL^3*LLd^2 + 805/3*nf^10*h^10*QL^3*QLd*QR*QRd^3*
      LLd*LR + 1127/3*nf^10*h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 385/2*nf^10*h^10*
      QL^3*QLd*QR^2*QRd*LLd*LR^2 + 385*nf^10*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd
       + 385/2*nf^10*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd + 1645/6*nf^10*h^10*QL^3*
      QLd*QR^3*QRd^2*LL + 245/4*nf^10*h^10*QL^3*QLd*QR^4*LL*LR + 105/2*nf^10*
      h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 105/2*nf^10*h^10*QL^3*QLd^2*QRd*LLd^2*
      LR^2 + 210*nf^10*h^10*QL^3*QLd^2*QRd*LL*LLd*LR*LRd + 147/2*nf^10*h^10*
      QL^3*QLd^2*QRd*LL^2*LRd^2 + 105/2*nf^10*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2
       + 2303/24*nf^10*h^10*QL^3*QLd^2*QRd^4*LRd + 805/2*nf^10*h^10*QL^3*QLd^2
      *QR*QRd^2*LR*LRd + 805/2*nf^10*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 385/4*
      nf^10*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 385/2*nf^10*h^10*QL^3*QLd^2*QR^2*
      LL*LLd*LR + 385/4*nf^10*h^10*QL^3*QLd^2*QR^2*LL^2*LRd + 3605/12*nf^10*
      h^10*QL^3*QLd^2*QR^2*QRd^3 + 1645/6*nf^10*h^10*QL^3*QLd^2*QR^3*QRd*LR +
      35*nf^10*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 35*nf^10*h^10*QL^3*QLd^3*LL*LR*
      LRd^2 + 35*nf^10*h^10*QL^3*QLd^3*LL*LLd^2*LR + 35*nf^10*h^10*QL^3*QLd^3*
      LL^2*LLd*LRd + 1645/18*nf^10*h^10*QL^3*QLd^3*QRd^3*LLd + 805/3*nf^10*
      h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 805/3*nf^10*h^10*QL^3*QLd^3*QR*QRd*LL*
      LRd + 1645/18*nf^10*h^10*QL^3*QLd^3*QR^3*LL + 1645/24*nf^10*h^10*QL^3*
      QLd^4*QRd^2*LRd + 805/12*nf^10*h^10*QL^3*QLd^4*QR*LR*LRd + 805/12*nf^10*
      h^10*QL^3*QLd^4*QR*LL*LLd + 3605/24*nf^10*h^10*QL^3*QLd^4*QR^2*QRd + 329/
      12*nf^10*h^10*QL^3*QLd^5*QRd*LLd + 329/72*nf^10*h^10*QL^3*QLd^6*LRd + 35/
      4*nf^10*h^10*QL^4*QRd*LLd*LR^3*LRd + 147/8*nf^10*h^10*QL^4*QRd*LL*LR^2*
      LRd^2 + 105/8*nf^10*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 147/4*nf^10*h^10*QL^4*
      QRd*LL^2*LLd*LR*LRd + 147/8*nf^10*h^10*QL^4*QRd*LL^3*LRd^2 + 49/8*nf^10*
      h^10*QL^4*QRd*LL^3*LLd^2 + 1127/48*nf^10*h^10*QL^4*QRd^4*LLd*LR + 1127/
      16*nf^10*h^10*QL^4*QRd^4*LL*LRd + 385/8*nf^10*h^10*QL^4*QR*QRd^2*LLd*
      LR^2 + 539/4*nf^10*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 539/8*nf^10*h^10*QL^4*
      QR*QRd^2*LL^2*LLd + 175/24*nf^10*h^10*QL^4*QR^2*LLd*LR^3 + 175/8*nf^10*
      h^10*QL^4*QR^2*LL*LR^2*LRd + 175/8*nf^10*h^10*QL^4*QR^2*LL^2*LLd*LR +
      245/24*nf^10*h^10*QL^4*QR^2*LL^3*LRd + 2303/24*nf^10*h^10*QL^4*QR^2*
      QRd^3*LL + 245/4*nf^10*h^10*QL^4*QR^3*QRd*LL*LR + 35/8*nf^10*h^10*QL^4*
      QLd*LR^3*LRd^2 + 35/8*nf^10*h^10*QL^4*QLd*LLd^2*LR^3 + 105/4*nf^10*h^10*
      QL^4*QLd*LL*LLd*LR^2*LRd + 147/8*nf^10*h^10*QL^4*QLd*LL^2*LR*LRd^2 + 105/
      8*nf^10*h^10*QL^4*QLd*LL^2*LLd^2*LR + 49/4*nf^10*h^10*QL^4*QLd*LL^3*LLd*
      LRd + 1127/12*nf^10*h^10*QL^4*QLd*QRd^3*LR*LRd + 1127/12*nf^10*h^10*QL^4
      *QLd*QRd^3*LL*LLd + 385/4*nf^10*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 385/2*
      nf^10*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR + 539/4*nf^10*h^10*QL^4*QLd*QR*QRd*
      LL^2*LRd + 5047/48*nf^10*h^10*QL^4*QLd*QR*QRd^4 + 1645/8*nf^10*h^10*QL^4
      *QLd*QR^2*QRd^2*LR + 245/8*nf^10*h^10*QL^4*QLd*QR^3*LR^2 + 245/8*nf^10*
      h^10*QL^4*QLd*QR^3*LL^2 + 805/8*nf^10*h^10*QL^4*QLd^2*QRd^2*LLd*LR +
      1127/8*nf^10*h^10*QL^4*QLd^2*QRd^2*LL*LRd + 385/8*nf^10*h^10*QL^4*QLd^2*
      QR*LLd*LR^2 + 385/4*nf^10*h^10*QL^4*QLd^2*QR*LL*LR*LRd + 385/8*nf^10*
      h^10*QL^4*QLd^2*QR*LL^2*LLd + 1645/8*nf^10*h^10*QL^4*QLd^2*QR^2*QRd*LL
       + 805/12*nf^10*h^10*QL^4*QLd^3*QRd*LR*LRd + 805/12*nf^10*h^10*QL^4*
      QLd^3*QRd*LL*LLd + 3605/24*nf^10*h^10*QL^4*QLd^3*QR*QRd^2 + 1645/24*
      nf^10*h^10*QL^4*QLd^3*QR^2*LR + 805/48*nf^10*h^10*QL^4*QLd^4*LLd*LR +
      805/48*nf^10*h^10*QL^4*QLd^4*LL*LRd + 721/48*nf^10*h^10*QL^4*QLd^5*QR +
      539/40*nf^10*h^10*QL^5*QRd^2*LR^2*LRd + 539/20*nf^10*h^10*QL^5*QRd^2*LL*
      LLd*LR + 1617/40*nf^10*h^10*QL^5*QRd^2*LL^2*LRd + 5047/400*nf^10*h^10*
      QL^5*QRd^5 + 35/12*nf^10*h^10*QL^5*QR*LR^3*LRd + 35/4*nf^10*h^10*QL^5*QR
      *LL*LLd*LR^2 + 49/4*nf^10*h^10*QL^5*QR*LL^2*LR*LRd + 49/12*nf^10*h^10*
      QL^5*QR*LL^3*LLd + 2303/60*nf^10*h^10*QL^5*QR*QRd^3*LR + 147/8*nf^10*
      h^10*QL^5*QR^2*QRd*LR^2 + 1029/40*nf^10*h^10*QL^5*QR^2*QRd*LL^2 + 77/4*
      nf^10*h^10*QL^5*QLd*QRd*LLd*LR^2 + 539/10*nf^10*h^10*QL^5*QLd*QRd*LL*LR*
      LRd + 539/20*nf^10*h^10*QL^5*QLd*QRd*LL^2*LLd + 2303/20*nf^10*h^10*QL^5*
      QLd*QR*QRd^2*LL + 147/4*nf^10*h^10*QL^5*QLd*QR^2*LL*LR + 77/8*nf^10*h^10
      *QL^5*QLd^2*LR^2*LRd + 77/4*nf^10*h^10*QL^5*QLd^2*LL*LLd*LR + 539/40*
      nf^10*h^10*QL^5*QLd^2*LL^2*LRd + 5047/120*nf^10*h^10*QL^5*QLd^2*QRd^3 +
      329/4*nf^10*h^10*QL^5*QLd^2*QR*QRd*LR + 329/12*nf^10*h^10*QL^5*QLd^3*QR*
      LL + 721/48*nf^10*h^10*QL^5*QLd^4*QRd + 35/72*nf^10*h^10*QL^6*LLd*LR^3
       + 49/24*nf^10*h^10*QL^6*LL*LR^2*LRd + 49/24*nf^10*h^10*QL^6*LL^2*LLd*LR
       + 49/24*nf^10*h^10*QL^6*LL^3*LRd + 2303/120*nf^10*h^10*QL^6*QRd^3*LL +
      343/20*nf^10*h^10*QL^6*QR*QRd*LL*LR + 2303/120*nf^10*h^10*QL^6*QLd*QRd^2
      *LR + 49/8*nf^10*h^10*QL^6*QLd*QR*LR^2 + 343/40*nf^10*h^10*QL^6*QLd*QR*
      LL^2 + 2303/120*nf^10*h^10*QL^6*QLd^2*QRd*LL + 329/72*nf^10*h^10*QL^6*
      QLd^3*LR + 49/40*nf^10*h^10*QL^7*QRd*LR^2 + 147/40*nf^10*h^10*QL^7*QRd*
      LL^2 + 49/20*nf^10*h^10*QL^7*QLd*LL*LR + 5/16*nf^10*T*h^10*LLd*LR^5*
      LRd^4 + 7/8*nf^10*T*h^10*LLd^3*LR^5*LRd^2 + 21/80*nf^10*T*h^10*LLd^5*
      LR^5 + 5/16*nf^10*T*h^10*LL*LR^4*LRd^5 + 25/8*nf^10*T*h^10*LL*LLd^2*LR^4
      *LRd^3 + 35/16*nf^10*T*h^10*LL*LLd^4*LR^4*LRd + 25/8*nf^10*T*h^10*LL^2*
      LLd*LR^3*LRd^4 + 25/4*nf^10*T*h^10*LL^2*LLd^3*LR^3*LRd^2 + 7/8*nf^10*T*
      h^10*LL^2*LLd^5*LR^3 + 7/8*nf^10*T*h^10*LL^3*LR^2*LRd^5 + 25/4*nf^10*T*
      h^10*LL^3*LLd^2*LR^2*LRd^3 + 25/8*nf^10*T*h^10*LL^3*LLd^4*LR^2*LRd + 35/
      16*nf^10*T*h^10*LL^4*LLd*LR*LRd^4 + 25/8*nf^10*T*h^10*LL^4*LLd^3*LR*
      LRd^2 + 5/16*nf^10*T*h^10*LL^4*LLd^5*LR + 21/80*nf^10*T*h^10*LL^5*LRd^5
       + 7/8*nf^10*T*h^10*LL^5*LLd^2*LRd^3 + 5/16*nf^10*T*h^10*LL^5*LLd^4*LRd
       + 25/6*nf^10*T*h^10*QRd^3*LLd*LR^3*LRd^3 + 25/6*nf^10*T*h^10*QRd^3*
      LLd^3*LR^3*LRd + 35/8*nf^10*T*h^10*QRd^3*LL*LR^2*LRd^4 + 75/4*nf^10*T*
      h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 25/8*nf^10*T*h^10*QRd^3*LL*LLd^4*LR^2
       + 35/2*nf^10*T*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 25/2*nf^10*T*h^10*QRd^3*
      LL^2*LLd^3*LR*LRd + 35/8*nf^10*T*h^10*QRd^3*LL^3*LRd^4 + 35/4*nf^10*T*
      h^10*QRd^3*LL^3*LLd^2*LRd^2 + 25/24*nf^10*T*h^10*QRd^3*LL^3*LLd^4 + 35/8
      *nf^10*T*h^10*QRd^6*LLd*LR*LRd^2 + 25/24*nf^10*T*h^10*QRd^6*LLd^3*LR +
      35/8*nf^10*T*h^10*QRd^6*LL*LRd^3 + 35/8*nf^10*T*h^10*QRd^6*LL*LLd^2*LRd
       + 25/4*nf^10*T*h^10*QR*QRd*LLd*LR^4*LRd^3 + 35/4*nf^10*T*h^10*QR*QRd*
      LLd^3*LR^4*LRd + 25/4*nf^10*T*h^10*QR*QRd*LL*LR^3*LRd^4 + 75/2*nf^10*T*
      h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 35/4*nf^10*T*h^10*QR*QRd*LL*LLd^4*LR^3
       + 75/2*nf^10*T*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 75/2*nf^10*T*h^10*QR*
      QRd*LL^2*LLd^3*LR^2*LRd + 35/4*nf^10*T*h^10*QR*QRd*LL^3*LR*LRd^4 + 75/2*
      nf^10*T*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 + 25/4*nf^10*T*h^10*QR*QRd*LL^3*
      LLd^4*LR + 35/4*nf^10*T*h^10*QR*QRd*LL^4*LLd*LRd^3 + 25/4*nf^10*T*h^10*
      QR*QRd*LL^4*LLd^3*LRd + 225/8*nf^10*T*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 75/
      8*nf^10*T*h^10*QR*QRd^4*LLd^3*LR^2 + 105/4*nf^10*T*h^10*QR*QRd^4*LL*LR*
      LRd^3 + 225/4*nf^10*T*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 315/8*nf^10*T*h^10
      *QR*QRd^4*LL^2*LLd*LRd^2 + 75/8*nf^10*T*h^10*QR*QRd^4*LL^2*LLd^3 + 21/4*
      nf^10*T*h^10*QR*QRd^7*LLd*LRd + 75/2*nf^10*T*h^10*QR^2*QRd^2*LLd*LR^3*
      LRd^2 + 35/2*nf^10*T*h^10*QR^2*QRd^2*LLd^3*LR^3 + 75/2*nf^10*T*h^10*QR^2
      *QRd^2*LL*LR^2*LRd^3 + 225/2*nf^10*T*h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd
       + 225/2*nf^10*T*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 + 75/2*nf^10*T*h^10*
      QR^2*QRd^2*LL^2*LLd^3*LR + 35/2*nf^10*T*h^10*QR^2*QRd^2*LL^3*LRd^3 + 75/
      2*nf^10*T*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 165/4*nf^10*T*h^10*QR^2*QRd^5
      *LLd*LR*LRd + 231/8*nf^10*T*h^10*QR^2*QRd^5*LL*LRd^2 + 165/8*nf^10*T*
      h^10*QR^2*QRd^5*LL*LLd^2 + 35/8*nf^10*T*h^10*QR^3*LLd*LR^4*LRd^2 + 35/8*
      nf^10*T*h^10*QR^3*LLd^3*LR^4 + 25/6*nf^10*T*h^10*QR^3*LL*LR^3*LRd^3 + 35/
      2*nf^10*T*h^10*QR^3*LL*LLd^2*LR^3*LRd + 75/4*nf^10*T*h^10*QR^3*LL^2*LLd*
      LR^2*LRd^2 + 35/4*nf^10*T*h^10*QR^3*LL^2*LLd^3*LR^2 + 25/6*nf^10*T*h^10*
      QR^3*LL^3*LR*LRd^3 + 25/2*nf^10*T*h^10*QR^3*LL^3*LLd^2*LR*LRd + 25/8*
      nf^10*T*h^10*QR^3*LL^4*LLd*LRd^2 + 25/24*nf^10*T*h^10*QR^3*LL^4*LLd^3 +
      75*nf^10*T*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 75*nf^10*T*h^10*QR^3*QRd^3*LL*
      LR*LRd^2 + 75*nf^10*T*h^10*QR^3*QRd^3*LL*LLd^2*LR + 75*nf^10*T*h^10*QR^3
      *QRd^3*LL^2*LLd*LRd + 235/24*nf^10*T*h^10*QR^3*QRd^6*LLd + 105/4*nf^10*T
      *h^10*QR^4*QRd*LLd*LR^3*LRd + 225/8*nf^10*T*h^10*QR^4*QRd*LL*LR^2*LRd^2
       + 315/8*nf^10*T*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 225/4*nf^10*T*h^10*QR^4*
      QRd*LL^2*LLd*LR*LRd + 75/8*nf^10*T*h^10*QR^4*QRd*LL^3*LRd^2 + 75/8*nf^10
      *T*h^10*QR^4*QRd*LL^3*LLd^2 + 575/16*nf^10*T*h^10*QR^4*QRd^4*LLd*LR +
      575/16*nf^10*T*h^10*QR^4*QRd^4*LL*LRd + 231/8*nf^10*T*h^10*QR^5*QRd^2*
      LLd*LR^2 + 165/4*nf^10*T*h^10*QR^5*QRd^2*LL*LR*LRd + 165/8*nf^10*T*h^10*
      QR^5*QRd^2*LL^2*LLd + 35/8*nf^10*T*h^10*QR^6*LLd*LR^3 + 35/8*nf^10*T*
      h^10*QR^6*LL*LR^2*LRd + 35/8*nf^10*T*h^10*QR^6*LL^2*LLd*LR + 25/24*nf^10
      *T*h^10*QR^6*LL^3*LRd + 235/24*nf^10*T*h^10*QR^6*QRd^3*LL + 21/4*nf^10*T
      *h^10*QR^7*QRd*LL*LR + 25/8*nf^10*T*h^10*QLd*QRd^2*LR^3*LRd^4 + 75/4*
      nf^10*T*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2 + 35/8*nf^10*T*h^10*QLd*QRd^2*
      LLd^4*LR^3 + 75/2*nf^10*T*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 75/2*nf^10*
      T*h^10*QLd*QRd^2*LL*LLd^3*LR^2*LRd + 105/8*nf^10*T*h^10*QLd*QRd^2*LL^2*
      LR*LRd^4 + 225/4*nf^10*T*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 75/8*nf^10
      *T*h^10*QLd*QRd^2*LL^2*LLd^4*LR + 35/2*nf^10*T*h^10*QLd*QRd^2*LL^3*LLd*
      LRd^3 + 25/2*nf^10*T*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 35/4*nf^10*T*h^10*
      QLd*QRd^5*LR*LRd^3 + 75/4*nf^10*T*h^10*QLd*QRd^5*LLd^2*LR*LRd + 105/4*
      nf^10*T*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 25/4*nf^10*T*h^10*QLd*QRd^5*LL*
      LLd^3 + 25/16*nf^10*T*h^10*QLd*QR*LR^4*LRd^4 + 105/8*nf^10*T*h^10*QLd*QR
      *LLd^2*LR^4*LRd^2 + 105/16*nf^10*T*h^10*QLd*QR*LLd^4*LR^4 + 25*nf^10*T*
      h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 35*nf^10*T*h^10*QLd*QR*LL*LLd^3*LR^3*LRd
       + 75/8*nf^10*T*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 225/4*nf^10*T*h^10*QLd*QR*
      LL^2*LLd^2*LR^2*LRd^2 + 105/8*nf^10*T*h^10*QLd*QR*LL^2*LLd^4*LR^2 + 25*
      nf^10*T*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 25*nf^10*T*h^10*QLd*QR*LL^3*
      LLd^3*LR*LRd + 35/16*nf^10*T*h^10*QLd*QR*LL^4*LRd^4 + 75/8*nf^10*T*h^10*
      QLd*QR*LL^4*LLd^2*LRd^2 + 25/16*nf^10*T*h^10*QLd*QR*LL^4*LLd^4 + 75/2*
      nf^10*T*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 225/2*nf^10*T*h^10*QLd*QR*QRd^3*
      LLd^2*LR^2*LRd + 225*nf^10*T*h^10*QLd*QR*QRd^3*LL*LLd*LR*LRd^2 + 75*
      nf^10*T*h^10*QLd*QR*QRd^3*LL*LLd^3*LR + 105/2*nf^10*T*h^10*QLd*QR*QRd^3*
      LL^2*LRd^3 + 225/2*nf^10*T*h^10*QLd*QR*QRd^3*LL^2*LLd^2*LRd + 147/8*
      nf^10*T*h^10*QLd*QR*QRd^6*LRd^2 + 105/8*nf^10*T*h^10*QLd*QR*QRd^6*LLd^2
       + 25*nf^10*T*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 105*nf^10*T*h^10*QLd*QR^2*
      QRd*LLd^2*LR^3*LRd + 225*nf^10*T*h^10*QLd*QR^2*QRd*LL*LLd*LR^2*LRd^2 +
      105*nf^10*T*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 + 75*nf^10*T*h^10*QLd*QR^2*
      QRd*LL^2*LR*LRd^3 + 225*nf^10*T*h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd + 75
      *nf^10*T*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 + 25*nf^10*T*h^10*QLd*QR^2*QRd
      *LL^3*LLd^3 + 825/8*nf^10*T*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 825/8*nf^10*T
      *h^10*QLd*QR^2*QRd^4*LLd^2*LR + 825/4*nf^10*T*h^10*QLd*QR^2*QRd^4*LL*LLd
      *LRd + 225/2*nf^10*T*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 315/2*nf^10*T*h^10
      *QLd*QR^3*QRd^2*LLd^2*LR^2 + 450*nf^10*T*h^10*QLd*QR^3*QRd^2*LL*LLd*LR*
      LRd + 225/2*nf^10*T*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 225/2*nf^10*T*h^10*
      QLd*QR^3*QRd^2*LL^2*LLd^2 + 235/4*nf^10*T*h^10*QLd*QR^3*QRd^5*LRd + 105/
      8*nf^10*T*h^10*QLd*QR^4*LR^3*LRd^2 + 315/8*nf^10*T*h^10*QLd*QR^4*LLd^2*
      LR^3 + 315/4*nf^10*T*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 225/8*nf^10*T*h^10*
      QLd*QR^4*LL^2*LR*LRd^2 + 315/8*nf^10*T*h^10*QLd*QR^4*LL^2*LLd^2*LR + 75/
      4*nf^10*T*h^10*QLd*QR^4*LL^3*LLd*LRd + 575/4*nf^10*T*h^10*QLd*QR^4*QRd^3
      *LR*LRd + 575/4*nf^10*T*h^10*QLd*QR^4*QRd^3*LL*LLd + 231/4*nf^10*T*h^10*
      QLd*QR^5*QRd*LR^2*LRd + 231/2*nf^10*T*h^10*QLd*QR^5*QRd*LL*LLd*LR + 165/
      4*nf^10*T*h^10*QLd*QR^5*QRd*LL^2*LRd + 515/16*nf^10*T*h^10*QLd*QR^5*
      QRd^4 + 329/8*nf^10*T*h^10*QLd*QR^6*QRd^2*LR + 63/8*nf^10*T*h^10*QLd*
      QR^7*LR^2 + 21/8*nf^10*T*h^10*QLd*QR^7*LL^2 + 25/2*nf^10*T*h^10*QLd^2*
      QRd*LLd*LR^3*LRd^3 + 35/2*nf^10*T*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 75/8*
      nf^10*T*h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 225/4*nf^10*T*h^10*QLd^2*QRd*LL*
      LLd^2*LR^2*LRd^2 + 105/8*nf^10*T*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 75/2*
      nf^10*T*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 75/2*nf^10*T*h^10*QLd^2*QRd*
      LL^2*LLd^3*LR*LRd + 35/8*nf^10*T*h^10*QLd^2*QRd*LL^3*LRd^4 + 75/4*nf^10*
      T*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 25/8*nf^10*T*h^10*QLd^2*QRd*LL^3*
      LLd^4 + 375/8*nf^10*T*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 125/8*nf^10*T*h^10
      *QLd^2*QRd^4*LLd^3*LR + 175/8*nf^10*T*h^10*QLd^2*QRd^4*LL*LRd^3 + 375/8*
      nf^10*T*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 675/4*nf^10*T*h^10*QLd^2*QR*
      QRd^2*LLd*LR^2*LRd^2 + 315/4*nf^10*T*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 +
      225/2*nf^10*T*h^10*QLd^2*QR*QRd^2*LL*LR*LRd^3 + 675/2*nf^10*T*h^10*QLd^2
      *QR*QRd^2*LL*LLd^2*LR*LRd + 675/4*nf^10*T*h^10*QLd^2*QR*QRd^2*LL^2*LLd*
      LRd^2 + 225/4*nf^10*T*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 315/4*nf^10*T*
      h^10*QLd^2*QR*QRd^5*LLd*LRd + 105/2*nf^10*T*h^10*QLd^2*QR^2*LLd*LR^3*
      LRd^2 + 105/2*nf^10*T*h^10*QLd^2*QR^2*LLd^3*LR^3 + 75/2*nf^10*T*h^10*
      QLd^2*QR^2*LL*LR^2*LRd^3 + 315/2*nf^10*T*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*
      LRd + 225/2*nf^10*T*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 + 105/2*nf^10*T*
      h^10*QLd^2*QR^2*LL^2*LLd^3*LR + 25/2*nf^10*T*h^10*QLd^2*QR^2*LL^3*LRd^3
       + 75/2*nf^10*T*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 825/2*nf^10*T*h^10*
      QLd^2*QR^2*QRd^3*LLd*LR*LRd + 825/4*nf^10*T*h^10*QLd^2*QR^2*QRd^3*LL*
      LRd^2 + 825/4*nf^10*T*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 315*nf^10*T*h^10*
      QLd^2*QR^3*QRd*LLd*LR^2*LRd + 225*nf^10*T*h^10*QLd^2*QR^3*QRd*LL*LR*
      LRd^2 + 315*nf^10*T*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 225*nf^10*T*h^10*
      QLd^2*QR^3*QRd*LL^2*LLd*LRd + 1175/8*nf^10*T*h^10*QLd^2*QR^3*QRd^4*LLd
       + 2415/8*nf^10*T*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 1725/8*nf^10*T*h^10*
      QLd^2*QR^4*QRd^2*LL*LRd + 693/8*nf^10*T*h^10*QLd^2*QR^5*LLd*LR^2 + 231/4
      *nf^10*T*h^10*QLd^2*QR^5*LL*LR*LRd + 231/8*nf^10*T*h^10*QLd^2*QR^5*LL^2*
      LLd + 329/8*nf^10*T*h^10*QLd^2*QR^6*QRd*LL + 25/24*nf^10*T*h^10*QLd^3*
      LR^3*LRd^4 + 35/4*nf^10*T*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 35/8*nf^10*T*
      h^10*QLd^3*LLd^4*LR^3 + 25/2*nf^10*T*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 35/2
      *nf^10*T*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 25/8*nf^10*T*h^10*QLd^3*LL^2*LR*
      LRd^4 + 75/4*nf^10*T*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 35/8*nf^10*T*h^10*
      QLd^3*LL^2*LLd^4*LR + 25/6*nf^10*T*h^10*QLd^3*LL^3*LLd*LRd^3 + 25/6*
      nf^10*T*h^10*QLd^3*LL^3*LLd^3*LRd + 125/6*nf^10*T*h^10*QLd^3*QRd^3*LR*
      LRd^3 + 125/2*nf^10*T*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 125/2*nf^10*T*h^10
      *QLd^3*QRd^3*LL*LLd*LRd^2 + 125/6*nf^10*T*h^10*QLd^3*QRd^3*LL*LLd^3 + 75/
      2*nf^10*T*h^10*QLd^3*QR*QRd*LR^2*LRd^3 + 315/2*nf^10*T*h^10*QLd^3*QR*QRd
      *LLd^2*LR^2*LRd + 225*nf^10*T*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 + 105*
      nf^10*T*h^10*QLd^3*QR*QRd*LL*LLd^3*LR + 75/2*nf^10*T*h^10*QLd^3*QR*QRd*
      LL^2*LRd^3 + 225/2*nf^10*T*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 525/8*
      nf^10*T*h^10*QLd^3*QR*QRd^4*LRd^2 + 525/8*nf^10*T*h^10*QLd^3*QR*QRd^4*
      LLd^2 + 825/4*nf^10*T*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 + 1155/4*nf^10*T*
      h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 825/2*nf^10*T*h^10*QLd^3*QR^2*QRd^2*LL*
      LLd*LRd + 105/2*nf^10*T*h^10*QLd^3*QR^3*LR^2*LRd^2 + 315/2*nf^10*T*h^10*
      QLd^3*QR^3*LLd^2*LR^2 + 210*nf^10*T*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 75/2
      *nf^10*T*h^10*QLd^3*QR^3*LL^2*LRd^2 + 105/2*nf^10*T*h^10*QLd^3*QR^3*LL^2
      *LLd^2 + 1175/6*nf^10*T*h^10*QLd^3*QR^3*QRd^3*LRd + 805/4*nf^10*T*h^10*
      QLd^3*QR^4*QRd*LR*LRd + 805/4*nf^10*T*h^10*QLd^3*QR^4*QRd*LL*LLd + 721/8
      *nf^10*T*h^10*QLd^3*QR^5*QRd^2 + 329/8*nf^10*T*h^10*QLd^3*QR^6*LR + 375/
      8*nf^10*T*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 + 175/8*nf^10*T*h^10*QLd^4*QRd^2
      *LLd^3*LR + 125/8*nf^10*T*h^10*QLd^4*QRd^2*LL*LRd^3 + 375/8*nf^10*T*h^10
      *QLd^4*QRd^2*LL*LLd^2*LRd + 315/8*nf^10*T*h^10*QLd^4*QR*LLd*LR^2*LRd^2
       + 315/8*nf^10*T*h^10*QLd^4*QR*LLd^3*LR^2 + 75/4*nf^10*T*h^10*QLd^4*QR*
      LL*LR*LRd^3 + 315/4*nf^10*T*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 225/8*nf^10*
      T*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 105/8*nf^10*T*h^10*QLd^4*QR*LL^2*LLd^3
       + 525/4*nf^10*T*h^10*QLd^4*QR*QRd^3*LLd*LRd + 1155/4*nf^10*T*h^10*QLd^4
      *QR^2*QRd*LLd*LR*LRd + 825/8*nf^10*T*h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 1155/
      8*nf^10*T*h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 1645/8*nf^10*T*h^10*QLd^4*QR^3*
      QRd^2*LLd + 2415/16*nf^10*T*h^10*QLd^4*QR^4*LLd*LR + 805/16*nf^10*T*h^10
      *QLd^4*QR^4*LL*LRd + 25/4*nf^10*T*h^10*QLd^5*QRd*LR*LRd^3 + 105/4*nf^10*
      T*h^10*QLd^5*QRd*LLd^2*LR*LRd + 75/4*nf^10*T*h^10*QLd^5*QRd*LL*LLd*LRd^2
       + 35/4*nf^10*T*h^10*QLd^5*QRd*LL*LLd^3 + 315/8*nf^10*T*h^10*QLd^5*QR*
      QRd^2*LRd^2 + 441/8*nf^10*T*h^10*QLd^5*QR*QRd^2*LLd^2 + 231/8*nf^10*T*
      h^10*QLd^5*QR^2*LR*LRd^2 + 693/8*nf^10*T*h^10*QLd^5*QR^2*LLd^2*LR + 231/
      4*nf^10*T*h^10*QLd^5*QR^2*LL*LLd*LRd + 329/4*nf^10*T*h^10*QLd^5*QR^3*QRd
      *LRd + 2163/80*nf^10*T*h^10*QLd^5*QR^5 + 35/8*nf^10*T*h^10*QLd^6*LLd*LR*
      LRd^2 + 35/8*nf^10*T*h^10*QLd^6*LLd^3*LR + 25/24*nf^10*T*h^10*QLd^6*LL*
      LRd^3 + 35/8*nf^10*T*h^10*QLd^6*LL*LLd^2*LRd + 147/4*nf^10*T*h^10*QLd^6*
      QR*QRd*LLd*LRd + 329/8*nf^10*T*h^10*QLd^6*QR^3*LLd + 21/8*nf^10*T*h^10*
      QLd^7*QR*LRd^2 + 63/8*nf^10*T*h^10*QLd^7*QR*LLd^2 + 25/16*nf^10*T*h^10*
      QL*QRd*LR^4*LRd^4 + 75/8*nf^10*T*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 35/16*
      nf^10*T*h^10*QL*QRd*LLd^4*LR^4 + 25*nf^10*T*h^10*QL*QRd*LL*LLd*LR^3*
      LRd^3 + 25*nf^10*T*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 105/8*nf^10*T*h^10*QL
      *QRd*LL^2*LR^2*LRd^4 + 225/4*nf^10*T*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2
       + 75/8*nf^10*T*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 35*nf^10*T*h^10*QL*QRd*
      LL^3*LLd*LR*LRd^3 + 25*nf^10*T*h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 105/16*
      nf^10*T*h^10*QL*QRd*LL^4*LRd^4 + 105/8*nf^10*T*h^10*QL*QRd*LL^4*LLd^2*
      LRd^2 + 25/16*nf^10*T*h^10*QL*QRd*LL^4*LLd^4 + 105/8*nf^10*T*h^10*QL*
      QRd^4*LR^2*LRd^3 + 225/8*nf^10*T*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 315/4*
      nf^10*T*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 75/4*nf^10*T*h^10*QL*QRd^4*LL*
      LLd^3*LR + 315/8*nf^10*T*h^10*QL*QRd^4*LL^2*LRd^3 + 315/8*nf^10*T*h^10*
      QL*QRd^4*LL^2*LLd^2*LRd + 63/8*nf^10*T*h^10*QL*QRd^7*LRd^2 + 21/8*nf^10*
      T*h^10*QL*QRd^7*LLd^2 + 25*nf^10*T*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 75*
      nf^10*T*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 225*nf^10*T*h^10*QL*QR*QRd^2*
      LL*LLd*LR^2*LRd^2 + 75*nf^10*T*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 105*
      nf^10*T*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 225*nf^10*T*h^10*QL*QR*QRd^2*
      LL^2*LLd^2*LR*LRd + 105*nf^10*T*h^10*QL*QR*QRd^2*LL^3*LLd*LRd^2 + 25*
      nf^10*T*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 231/4*nf^10*T*h^10*QL*QR*QRd^5*LR*
      LRd^2 + 165/4*nf^10*T*h^10*QL*QR*QRd^5*LLd^2*LR + 231/2*nf^10*T*h^10*QL*
      QR*QRd^5*LL*LLd*LRd + 25/8*nf^10*T*h^10*QL*QR^2*LR^4*LRd^3 + 105/8*nf^10
      *T*h^10*QL*QR^2*LLd^2*LR^4*LRd + 75/2*nf^10*T*h^10*QL*QR^2*LL*LLd*LR^3*
      LRd^2 + 35/2*nf^10*T*h^10*QL*QR^2*LL*LLd^3*LR^3 + 75/4*nf^10*T*h^10*QL*
      QR^2*LL^2*LR^2*LRd^3 + 225/4*nf^10*T*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd +
      75/2*nf^10*T*h^10*QL*QR^2*LL^3*LLd*LR*LRd^2 + 25/2*nf^10*T*h^10*QL*QR^2*
      LL^3*LLd^3*LR + 35/8*nf^10*T*h^10*QL*QR^2*LL^4*LRd^3 + 75/8*nf^10*T*h^10
      *QL*QR^2*LL^4*LLd^2*LRd + 225/2*nf^10*T*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 +
      225/2*nf^10*T*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 + 450*nf^10*T*h^10*QL*QR^2*
      QRd^3*LL*LLd*LR*LRd + 315/2*nf^10*T*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 + 225/
      2*nf^10*T*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 329/8*nf^10*T*h^10*QL*QR^2*
      QRd^6*LRd + 75/2*nf^10*T*h^10*QL*QR^3*QRd*LR^3*LRd^2 + 105/2*nf^10*T*
      h^10*QL*QR^3*QRd*LLd^2*LR^3 + 225*nf^10*T*h^10*QL*QR^3*QRd*LL*LLd*LR^2*
      LRd + 225/2*nf^10*T*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 + 225/2*nf^10*T*h^10*
      QL*QR^3*QRd*LL^2*LLd^2*LR + 75*nf^10*T*h^10*QL*QR^3*QRd*LL^3*LLd*LRd +
      575/4*nf^10*T*h^10*QL*QR^3*QRd^4*LR*LRd + 575/4*nf^10*T*h^10*QL*QR^3*
      QRd^4*LL*LLd + 825/8*nf^10*T*h^10*QL*QR^4*QRd^2*LR^2*LRd + 825/4*nf^10*T
      *h^10*QL*QR^4*QRd^2*LL*LLd*LR + 825/8*nf^10*T*h^10*QL*QR^4*QRd^2*LL^2*
      LRd + 515/16*nf^10*T*h^10*QL*QR^4*QRd^5 + 35/4*nf^10*T*h^10*QL*QR^5*LR^3
      *LRd + 105/4*nf^10*T*h^10*QL*QR^5*LL*LLd*LR^2 + 75/4*nf^10*T*h^10*QL*
      QR^5*LL^2*LR*LRd + 25/4*nf^10*T*h^10*QL*QR^5*LL^3*LLd + 235/4*nf^10*T*
      h^10*QL*QR^5*QRd^3*LR + 147/8*nf^10*T*h^10*QL*QR^6*QRd*LR^2 + 105/8*
      nf^10*T*h^10*QL*QR^6*QRd*LL^2 + 25/4*nf^10*T*h^10*QL*QLd*LLd*LR^4*LRd^3
       + 35/4*nf^10*T*h^10*QL*QLd*LLd^3*LR^4*LRd + 25/4*nf^10*T*h^10*QL*QLd*LL
      *LR^3*LRd^4 + 75/2*nf^10*T*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 + 35/4*nf^10*
      T*h^10*QL*QLd*LL*LLd^4*LR^3 + 75/2*nf^10*T*h^10*QL*QLd*LL^2*LLd*LR^2*
      LRd^3 + 75/2*nf^10*T*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd + 35/4*nf^10*T*h^10
      *QL*QLd*LL^3*LR*LRd^4 + 75/2*nf^10*T*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 +
      25/4*nf^10*T*h^10*QL*QLd*LL^3*LLd^4*LR + 35/4*nf^10*T*h^10*QL*QLd*LL^4*
      LLd*LRd^3 + 25/4*nf^10*T*h^10*QL*QLd*LL^4*LLd^3*LRd + 225/2*nf^10*T*h^10
      *QL*QLd*QRd^3*LLd*LR^2*LRd^2 + 75/2*nf^10*T*h^10*QL*QLd*QRd^3*LLd^3*LR^2
       + 105*nf^10*T*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 225*nf^10*T*h^10*QL*QLd*
      QRd^3*LL*LLd^2*LR*LRd + 315/2*nf^10*T*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2
       + 75/2*nf^10*T*h^10*QL*QLd*QRd^3*LL^2*LLd^3 + 147/4*nf^10*T*h^10*QL*QLd
      *QRd^6*LLd*LRd + 150*nf^10*T*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 70*
      nf^10*T*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 + 150*nf^10*T*h^10*QL*QLd*QR*QRd*
      LL*LR^2*LRd^3 + 450*nf^10*T*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd + 450*
      nf^10*T*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 + 150*nf^10*T*h^10*QL*QLd*
      QR*QRd*LL^2*LLd^3*LR + 70*nf^10*T*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 150*
      nf^10*T*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 825/2*nf^10*T*h^10*QL*QLd*QR
      *QRd^4*LLd*LR*LRd + 1155/4*nf^10*T*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 825/4
      *nf^10*T*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 675*nf^10*T*h^10*QL*QLd*QR^2*
      QRd^2*LLd*LR^2*LRd + 675*nf^10*T*h^10*QL*QLd*QR^2*QRd^2*LL*LR*LRd^2 +
      675*nf^10*T*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR + 675*nf^10*T*h^10*QL*QLd
      *QR^2*QRd^2*LL^2*LLd*LRd + 705/4*nf^10*T*h^10*QL*QLd*QR^2*QRd^5*LLd +
      105*nf^10*T*h^10*QL*QLd*QR^3*LLd*LR^3*LRd + 225/2*nf^10*T*h^10*QL*QLd*
      QR^3*LL*LR^2*LRd^2 + 315/2*nf^10*T*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 + 225*
      nf^10*T*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd + 75/2*nf^10*T*h^10*QL*QLd*QR^3
      *LL^3*LRd^2 + 75/2*nf^10*T*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 575*nf^10*T*
      h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 575*nf^10*T*h^10*QL*QLd*QR^3*QRd^3*LL*
      LRd + 1155/4*nf^10*T*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 825/2*nf^10*T*h^10*
      QL*QLd*QR^4*QRd*LL*LR*LRd + 825/4*nf^10*T*h^10*QL*QLd*QR^4*QRd*LL^2*LLd
       + 705/4*nf^10*T*h^10*QL*QLd*QR^5*QRd^2*LL + 147/4*nf^10*T*h^10*QL*QLd*
      QR^6*LL*LR + 225/4*nf^10*T*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 675/4*nf^10*
      T*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd + 675/2*nf^10*T*h^10*QL*QLd^2*QRd^2
      *LL*LLd*LR*LRd^2 + 225/2*nf^10*T*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR + 315/4
      *nf^10*T*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 + 675/4*nf^10*T*h^10*QL*QLd^2*
      QRd^2*LL^2*LLd^2*LRd + 441/8*nf^10*T*h^10*QL*QLd^2*QRd^5*LRd^2 + 315/8*
      nf^10*T*h^10*QL*QLd^2*QRd^5*LLd^2 + 25*nf^10*T*h^10*QL*QLd^2*QR*LR^3*
      LRd^3 + 105*nf^10*T*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 225*nf^10*T*h^10*
      QL*QLd^2*QR*LL*LLd*LR^2*LRd^2 + 105*nf^10*T*h^10*QL*QLd^2*QR*LL*LLd^3*
      LR^2 + 75*nf^10*T*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 225*nf^10*T*h^10*QL*
      QLd^2*QR*LL^2*LLd^2*LR*LRd + 75*nf^10*T*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2
       + 25*nf^10*T*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 825/2*nf^10*T*h^10*QL*QLd^2*
      QR*QRd^3*LR*LRd^2 + 825/2*nf^10*T*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 825*
      nf^10*T*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd + 675/2*nf^10*T*h^10*QL*QLd^2*
      QR^2*QRd*LR^2*LRd^2 + 945/2*nf^10*T*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 +
      1350*nf^10*T*h^10*QL*QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 675/2*nf^10*T*h^10*
      QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 675/2*nf^10*T*h^10*QL*QLd^2*QR^2*QRd*LL^2
      *LLd^2 + 3525/8*nf^10*T*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 1725/2*nf^10*T*
      h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd + 1725/2*nf^10*T*h^10*QL*QLd^2*QR^3*
      QRd^2*LL*LLd + 1155/8*nf^10*T*h^10*QL*QLd^2*QR^4*LR^2*LRd + 1155/4*nf^10
      *T*h^10*QL*QLd^2*QR^4*LL*LLd*LR + 825/8*nf^10*T*h^10*QL*QLd^2*QR^4*LL^2*
      LRd + 2575/8*nf^10*T*h^10*QL*QLd^2*QR^4*QRd^3 + 987/4*nf^10*T*h^10*QL*
      QLd^2*QR^5*QRd*LR + 225/2*nf^10*T*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 + 105/
      2*nf^10*T*h^10*QL*QLd^3*QRd*LLd^3*LR^2 + 75*nf^10*T*h^10*QL*QLd^3*QRd*LL
      *LR*LRd^3 + 225*nf^10*T*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 225/2*nf^10*
      T*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 + 75/2*nf^10*T*h^10*QL*QLd^3*QRd*LL^2
      *LLd^3 + 525/4*nf^10*T*h^10*QL*QLd^3*QRd^4*LLd*LRd + 825*nf^10*T*h^10*QL
      *QLd^3*QR*QRd^2*LLd*LR*LRd + 825/2*nf^10*T*h^10*QL*QLd^3*QR*QRd^2*LL*
      LRd^2 + 825/2*nf^10*T*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 + 315*nf^10*T*h^10
      *QL*QLd^3*QR^2*LLd*LR^2*LRd + 225*nf^10*T*h^10*QL*QLd^3*QR^2*LL*LR*LRd^2
       + 315*nf^10*T*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR + 225*nf^10*T*h^10*QL*
      QLd^3*QR^2*LL^2*LLd*LRd + 1175/2*nf^10*T*h^10*QL*QLd^3*QR^2*QRd^3*LLd +
      805*nf^10*T*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 575*nf^10*T*h^10*QL*QLd^3*
      QR^3*QRd*LL*LRd + 329/4*nf^10*T*h^10*QL*QLd^3*QR^5*LL + 75/8*nf^10*T*
      h^10*QL*QLd^4*LR^2*LRd^3 + 315/8*nf^10*T*h^10*QL*QLd^4*LLd^2*LR^2*LRd +
      225/4*nf^10*T*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 + 105/4*nf^10*T*h^10*QL*
      QLd^4*LL*LLd^3*LR + 75/8*nf^10*T*h^10*QL*QLd^4*LL^2*LRd^3 + 225/8*nf^10*
      T*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 525/8*nf^10*T*h^10*QL*QLd^4*QRd^3*LRd^2
       + 525/8*nf^10*T*h^10*QL*QLd^4*QRd^3*LLd^2 + 825/4*nf^10*T*h^10*QL*QLd^4
      *QR*QRd*LR*LRd^2 + 1155/4*nf^10*T*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 825/2*
      nf^10*T*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd + 3525/8*nf^10*T*h^10*QL*QLd^4*
      QR^2*QRd^2*LRd + 805/4*nf^10*T*h^10*QL*QLd^4*QR^3*LR*LRd + 805/4*nf^10*T
      *h^10*QL*QLd^4*QR^3*LL*LLd + 3605/16*nf^10*T*h^10*QL*QLd^4*QR^4*QRd +
      315/4*nf^10*T*h^10*QL*QLd^5*QRd^2*LLd*LRd + 231/2*nf^10*T*h^10*QL*QLd^5*
      QR*LLd*LR*LRd + 165/4*nf^10*T*h^10*QL*QLd^5*QR*LL*LRd^2 + 231/4*nf^10*T*
      h^10*QL*QLd^5*QR*LL*LLd^2 + 987/4*nf^10*T*h^10*QL*QLd^5*QR^2*QRd*LLd +
      105/8*nf^10*T*h^10*QL*QLd^6*QRd*LRd^2 + 147/8*nf^10*T*h^10*QL*QLd^6*QRd*
      LLd^2 + 329/8*nf^10*T*h^10*QL*QLd^6*QR^2*LRd + 21/4*nf^10*T*h^10*QL*
      QLd^7*LLd*LRd + 75/2*nf^10*T*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 25/2*nf^10
      *T*h^10*QL^2*QRd^2*LLd^3*LR^3 + 105/2*nf^10*T*h^10*QL^2*QRd^2*LL*LR^2*
      LRd^3 + 225/2*nf^10*T*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 315/2*nf^10*T*
      h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 + 75/2*nf^10*T*h^10*QL^2*QRd^2*LL^2*
      LLd^3*LR + 105/2*nf^10*T*h^10*QL^2*QRd^2*LL^3*LRd^3 + 105/2*nf^10*T*h^10
      *QL^2*QRd^2*LL^3*LLd^2*LRd + 231/4*nf^10*T*h^10*QL^2*QRd^5*LLd*LR*LRd +
      693/8*nf^10*T*h^10*QL^2*QRd^5*LL*LRd^2 + 231/8*nf^10*T*h^10*QL^2*QRd^5*
      LL*LLd^2 + 75/8*nf^10*T*h^10*QL^2*QR*LLd*LR^4*LRd^2 + 35/8*nf^10*T*h^10*
      QL^2*QR*LLd^3*LR^4 + 25/2*nf^10*T*h^10*QL^2*QR*LL*LR^3*LRd^3 + 75/2*
      nf^10*T*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd + 225/4*nf^10*T*h^10*QL^2*QR*LL^2
      *LLd*LR^2*LRd^2 + 75/4*nf^10*T*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 35/2*nf^10
      *T*h^10*QL^2*QR*LL^3*LR*LRd^3 + 75/2*nf^10*T*h^10*QL^2*QR*LL^3*LLd^2*LR*
      LRd + 105/8*nf^10*T*h^10*QL^2*QR*LL^4*LLd*LRd^2 + 25/8*nf^10*T*h^10*QL^2
      *QR*LL^4*LLd^3 + 225*nf^10*T*h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 315*nf^10
      *T*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2 + 225*nf^10*T*h^10*QL^2*QR*QRd^3*LL*
      LLd^2*LR + 315*nf^10*T*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd + 329/8*nf^10*T*
      h^10*QL^2*QR*QRd^6*LLd + 225/2*nf^10*T*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd
       + 675/4*nf^10*T*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 675/4*nf^10*T*h^10*
      QL^2*QR^2*QRd*LL*LLd^2*LR^2 + 675/2*nf^10*T*h^10*QL^2*QR^2*QRd*LL^2*LLd*
      LR*LRd + 315/4*nf^10*T*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 225/4*nf^10*T*
      h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 1725/8*nf^10*T*h^10*QL^2*QR^2*QRd^4*LLd*
      LR + 2415/8*nf^10*T*h^10*QL^2*QR^2*QRd^4*LL*LRd + 825/4*nf^10*T*h^10*
      QL^2*QR^3*QRd^2*LLd*LR^2 + 825/2*nf^10*T*h^10*QL^2*QR^3*QRd^2*LL*LR*LRd
       + 825/4*nf^10*T*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 175/8*nf^10*T*h^10*QL^2
      *QR^4*LLd*LR^3 + 375/8*nf^10*T*h^10*QL^2*QR^4*LL*LR^2*LRd + 375/8*nf^10*
      T*h^10*QL^2*QR^4*LL^2*LLd*LR + 125/8*nf^10*T*h^10*QL^2*QR^4*LL^3*LRd +
      1175/8*nf^10*T*h^10*QL^2*QR^4*QRd^3*LL + 315/4*nf^10*T*h^10*QL^2*QR^5*
      QRd*LL*LR + 25*nf^10*T*h^10*QL^2*QLd*QRd*LR^3*LRd^3 + 75*nf^10*T*h^10*
      QL^2*QLd*QRd*LLd^2*LR^3*LRd + 225*nf^10*T*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*
      LRd^2 + 75*nf^10*T*h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 + 105*nf^10*T*h^10*
      QL^2*QLd*QRd*LL^2*LR*LRd^3 + 225*nf^10*T*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR
      *LRd + 105*nf^10*T*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 25*nf^10*T*h^10*
      QL^2*QLd*QRd*LL^3*LLd^3 + 1155/8*nf^10*T*h^10*QL^2*QLd*QRd^4*LR*LRd^2 +
      825/8*nf^10*T*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 1155/4*nf^10*T*h^10*QL^2*
      QLd*QRd^4*LL*LLd*LRd + 675/2*nf^10*T*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2
       + 675/2*nf^10*T*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 1350*nf^10*T*h^10*
      QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 945/2*nf^10*T*h^10*QL^2*QLd*QR*QRd^2*
      LL^2*LRd^2 + 675/2*nf^10*T*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 + 987/4*
      nf^10*T*h^10*QL^2*QLd*QR*QRd^5*LRd + 225/4*nf^10*T*h^10*QL^2*QLd*QR^2*
      LR^3*LRd^2 + 315/4*nf^10*T*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 + 675/2*nf^10*T
      *h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 675/4*nf^10*T*h^10*QL^2*QLd*QR^2*
      LL^2*LR*LRd^2 + 675/4*nf^10*T*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 225/2*
      nf^10*T*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 1725/2*nf^10*T*h^10*QL^2*QLd*
      QR^2*QRd^3*LR*LRd + 1725/2*nf^10*T*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd + 825/
      2*nf^10*T*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 825*nf^10*T*h^10*QL^2*QLd*
      QR^3*QRd*LL*LLd*LR + 825/2*nf^10*T*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd +
      2575/8*nf^10*T*h^10*QL^2*QLd*QR^3*QRd^4 + 3525/8*nf^10*T*h^10*QL^2*QLd*
      QR^4*QRd^2*LR + 441/8*nf^10*T*h^10*QL^2*QLd*QR^5*LR^2 + 315/8*nf^10*T*
      h^10*QL^2*QLd*QR^5*LL^2 + 75/2*nf^10*T*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 +
      35/2*nf^10*T*h^10*QL^2*QLd^2*LLd^3*LR^3 + 75/2*nf^10*T*h^10*QL^2*QLd^2*
      LL*LR^2*LRd^3 + 225/2*nf^10*T*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd + 225/2*
      nf^10*T*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 + 75/2*nf^10*T*h^10*QL^2*QLd^2
      *LL^2*LLd^3*LR + 35/2*nf^10*T*h^10*QL^2*QLd^2*LL^3*LRd^3 + 75/2*nf^10*T*
      h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 825/2*nf^10*T*h^10*QL^2*QLd^2*QRd^3*LLd
      *LR*LRd + 1155/4*nf^10*T*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 825/4*nf^10*T*
      h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 675*nf^10*T*h^10*QL^2*QLd^2*QR*QRd*LLd*
      LR^2*LRd + 675*nf^10*T*h^10*QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 + 675*nf^10*T*
      h^10*QL^2*QLd^2*QR*QRd*LL*LLd^2*LR + 675*nf^10*T*h^10*QL^2*QLd^2*QR*QRd*
      LL^2*LLd*LRd + 3525/8*nf^10*T*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 5175/4*
      nf^10*T*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 5175/4*nf^10*T*h^10*QL^2*
      QLd^2*QR^2*QRd^2*LL*LRd + 1155/4*nf^10*T*h^10*QL^2*QLd^2*QR^3*LLd*LR^2
       + 825/2*nf^10*T*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 825/4*nf^10*T*h^10*
      QL^2*QLd^2*QR^3*LL^2*LLd + 3525/8*nf^10*T*h^10*QL^2*QLd^2*QR^4*QRd*LL +
      825/4*nf^10*T*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 825/4*nf^10*T*h^10*QL^2*
      QLd^3*QRd^2*LLd^2*LR + 825/2*nf^10*T*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd +
      225/2*nf^10*T*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 315/2*nf^10*T*h^10*QL^2*
      QLd^3*QR*LLd^2*LR^2 + 450*nf^10*T*h^10*QL^2*QLd^3*QR*LL*LLd*LR*LRd + 225/
      2*nf^10*T*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 + 225/2*nf^10*T*h^10*QL^2*QLd^3*
      QR*LL^2*LLd^2 + 1175/2*nf^10*T*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 1725/2*
      nf^10*T*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd + 1725/2*nf^10*T*h^10*QL^2*QLd^3
      *QR^2*QRd*LL*LLd + 2575/4*nf^10*T*h^10*QL^2*QLd^3*QR^3*QRd^2 + 1645/8*
      nf^10*T*h^10*QL^2*QLd^3*QR^4*LR + 825/4*nf^10*T*h^10*QL^2*QLd^4*QRd*LLd*
      LR*LRd + 825/8*nf^10*T*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 825/8*nf^10*T*h^10
      *QL^2*QLd^4*QRd*LL*LLd^2 + 3525/8*nf^10*T*h^10*QL^2*QLd^4*QR*QRd^2*LLd
       + 2415/8*nf^10*T*h^10*QL^2*QLd^4*QR^2*LLd*LR + 1725/8*nf^10*T*h^10*QL^2
      *QLd^4*QR^2*LL*LRd + 165/8*nf^10*T*h^10*QL^2*QLd^5*LR*LRd^2 + 231/8*
      nf^10*T*h^10*QL^2*QLd^5*LLd^2*LR + 165/4*nf^10*T*h^10*QL^2*QLd^5*LL*LLd*
      LRd + 705/4*nf^10*T*h^10*QL^2*QLd^5*QR*QRd*LRd + 721/8*nf^10*T*h^10*QL^2
      *QLd^5*QR^3 + 329/8*nf^10*T*h^10*QL^2*QLd^6*QR*LLd + 25/24*nf^10*T*h^10*
      QL^3*LR^4*LRd^3 + 25/8*nf^10*T*h^10*QL^3*LLd^2*LR^4*LRd + 25/2*nf^10*T*
      h^10*QL^3*LL*LLd*LR^3*LRd^2 + 25/6*nf^10*T*h^10*QL^3*LL*LLd^3*LR^3 + 35/
      4*nf^10*T*h^10*QL^3*LL^2*LR^2*LRd^3 + 75/4*nf^10*T*h^10*QL^3*LL^2*LLd^2*
      LR^2*LRd + 35/2*nf^10*T*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 25/6*nf^10*T*h^10*
      QL^3*LL^3*LLd^3*LR + 35/8*nf^10*T*h^10*QL^3*LL^4*LRd^3 + 35/8*nf^10*T*
      h^10*QL^3*LL^4*LLd^2*LRd + 105/2*nf^10*T*h^10*QL^3*QRd^3*LR^2*LRd^2 + 75/
      2*nf^10*T*h^10*QL^3*QRd^3*LLd^2*LR^2 + 210*nf^10*T*h^10*QL^3*QRd^3*LL*
      LLd*LR*LRd + 315/2*nf^10*T*h^10*QL^3*QRd^3*LL^2*LRd^2 + 105/2*nf^10*T*
      h^10*QL^3*QRd^3*LL^2*LLd^2 + 329/8*nf^10*T*h^10*QL^3*QRd^6*LRd + 75/2*
      nf^10*T*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 75/2*nf^10*T*h^10*QL^3*QR*QRd*
      LLd^2*LR^3 + 225*nf^10*T*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd + 315/2*nf^10*
      T*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 + 225/2*nf^10*T*h^10*QL^3*QR*QRd*LL^2*
      LLd^2*LR + 105*nf^10*T*h^10*QL^3*QR*QRd*LL^3*LLd*LRd + 805/4*nf^10*T*
      h^10*QL^3*QR*QRd^4*LR*LRd + 805/4*nf^10*T*h^10*QL^3*QR*QRd^4*LL*LLd +
      825/4*nf^10*T*h^10*QL^3*QR^2*QRd^2*LR^2*LRd + 825/2*nf^10*T*h^10*QL^3*
      QR^2*QRd^2*LL*LLd*LR + 1155/4*nf^10*T*h^10*QL^3*QR^2*QRd^2*LL^2*LRd +
      721/8*nf^10*T*h^10*QL^3*QR^2*QRd^5 + 125/6*nf^10*T*h^10*QL^3*QR^3*LR^3*
      LRd + 125/2*nf^10*T*h^10*QL^3*QR^3*LL*LLd*LR^2 + 125/2*nf^10*T*h^10*QL^3
      *QR^3*LL^2*LR*LRd + 125/6*nf^10*T*h^10*QL^3*QR^3*LL^3*LLd + 1175/6*nf^10
      *T*h^10*QL^3*QR^3*QRd^3*LR + 525/8*nf^10*T*h^10*QL^3*QR^4*QRd*LR^2 + 525/
      8*nf^10*T*h^10*QL^3*QR^4*QRd*LL^2 + 225*nf^10*T*h^10*QL^3*QLd*QRd^2*LLd*
      LR^2*LRd + 315*nf^10*T*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 225*nf^10*T*
      h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 315*nf^10*T*h^10*QL^3*QLd*QRd^2*LL^2*
      LLd*LRd + 329/4*nf^10*T*h^10*QL^3*QLd*QRd^5*LLd + 75*nf^10*T*h^10*QL^3*
      QLd*QR*LLd*LR^3*LRd + 225/2*nf^10*T*h^10*QL^3*QLd*QR*LL*LR^2*LRd^2 + 225/
      2*nf^10*T*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 + 225*nf^10*T*h^10*QL^3*QLd*QR*
      LL^2*LLd*LR*LRd + 105/2*nf^10*T*h^10*QL^3*QLd*QR*LL^3*LRd^2 + 75/2*nf^10
      *T*h^10*QL^3*QLd*QR*LL^3*LLd^2 + 575*nf^10*T*h^10*QL^3*QLd*QR*QRd^3*LLd*
      LR + 805*nf^10*T*h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 825/2*nf^10*T*h^10*QL^3
      *QLd*QR^2*QRd*LLd*LR^2 + 825*nf^10*T*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd +
      825/2*nf^10*T*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd + 1175/2*nf^10*T*h^10*QL^3
      *QLd*QR^3*QRd^2*LL + 525/4*nf^10*T*h^10*QL^3*QLd*QR^4*LL*LR + 225/2*
      nf^10*T*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 225/2*nf^10*T*h^10*QL^3*QLd^2*
      QRd*LLd^2*LR^2 + 450*nf^10*T*h^10*QL^3*QLd^2*QRd*LL*LLd*LR*LRd + 315/2*
      nf^10*T*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 + 225/2*nf^10*T*h^10*QL^3*QLd^2*
      QRd*LL^2*LLd^2 + 1645/8*nf^10*T*h^10*QL^3*QLd^2*QRd^4*LRd + 1725/2*nf^10
      *T*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd + 1725/2*nf^10*T*h^10*QL^3*QLd^2*QR*
      QRd^2*LL*LLd + 825/4*nf^10*T*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 825/2*nf^10
      *T*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR + 825/4*nf^10*T*h^10*QL^3*QLd^2*QR^2*
      LL^2*LRd + 2575/4*nf^10*T*h^10*QL^3*QLd^2*QR^2*QRd^3 + 1175/2*nf^10*T*
      h^10*QL^3*QLd^2*QR^3*QRd*LR + 75*nf^10*T*h^10*QL^3*QLd^3*LLd*LR^2*LRd +
      75*nf^10*T*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 75*nf^10*T*h^10*QL^3*QLd^3*LL*
      LLd^2*LR + 75*nf^10*T*h^10*QL^3*QLd^3*LL^2*LLd*LRd + 1175/6*nf^10*T*h^10
      *QL^3*QLd^3*QRd^3*LLd + 575*nf^10*T*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 575*
      nf^10*T*h^10*QL^3*QLd^3*QR*QRd*LL*LRd + 1175/6*nf^10*T*h^10*QL^3*QLd^3*
      QR^3*LL + 1175/8*nf^10*T*h^10*QL^3*QLd^4*QRd^2*LRd + 575/4*nf^10*T*h^10*
      QL^3*QLd^4*QR*LR*LRd + 575/4*nf^10*T*h^10*QL^3*QLd^4*QR*LL*LLd + 2575/8*
      nf^10*T*h^10*QL^3*QLd^4*QR^2*QRd + 235/4*nf^10*T*h^10*QL^3*QLd^5*QRd*LLd
       + 235/24*nf^10*T*h^10*QL^3*QLd^6*LRd + 75/4*nf^10*T*h^10*QL^4*QRd*LLd*
      LR^3*LRd + 315/8*nf^10*T*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 225/8*nf^10*T*
      h^10*QL^4*QRd*LL*LLd^2*LR^2 + 315/4*nf^10*T*h^10*QL^4*QRd*LL^2*LLd*LR*
      LRd + 315/8*nf^10*T*h^10*QL^4*QRd*LL^3*LRd^2 + 105/8*nf^10*T*h^10*QL^4*
      QRd*LL^3*LLd^2 + 805/16*nf^10*T*h^10*QL^4*QRd^4*LLd*LR + 2415/16*nf^10*T
      *h^10*QL^4*QRd^4*LL*LRd + 825/8*nf^10*T*h^10*QL^4*QR*QRd^2*LLd*LR^2 +
      1155/4*nf^10*T*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 1155/8*nf^10*T*h^10*QL^4*
      QR*QRd^2*LL^2*LLd + 125/8*nf^10*T*h^10*QL^4*QR^2*LLd*LR^3 + 375/8*nf^10*
      T*h^10*QL^4*QR^2*LL*LR^2*LRd + 375/8*nf^10*T*h^10*QL^4*QR^2*LL^2*LLd*LR
       + 175/8*nf^10*T*h^10*QL^4*QR^2*LL^3*LRd + 1645/8*nf^10*T*h^10*QL^4*QR^2
      *QRd^3*LL + 525/4*nf^10*T*h^10*QL^4*QR^3*QRd*LL*LR + 75/8*nf^10*T*h^10*
      QL^4*QLd*LR^3*LRd^2 + 75/8*nf^10*T*h^10*QL^4*QLd*LLd^2*LR^3 + 225/4*
      nf^10*T*h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 315/8*nf^10*T*h^10*QL^4*QLd*LL^2
      *LR*LRd^2 + 225/8*nf^10*T*h^10*QL^4*QLd*LL^2*LLd^2*LR + 105/4*nf^10*T*
      h^10*QL^4*QLd*LL^3*LLd*LRd + 805/4*nf^10*T*h^10*QL^4*QLd*QRd^3*LR*LRd +
      805/4*nf^10*T*h^10*QL^4*QLd*QRd^3*LL*LLd + 825/4*nf^10*T*h^10*QL^4*QLd*
      QR*QRd*LR^2*LRd + 825/2*nf^10*T*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR + 1155/4*
      nf^10*T*h^10*QL^4*QLd*QR*QRd*LL^2*LRd + 3605/16*nf^10*T*h^10*QL^4*QLd*QR
      *QRd^4 + 3525/8*nf^10*T*h^10*QL^4*QLd*QR^2*QRd^2*LR + 525/8*nf^10*T*h^10
      *QL^4*QLd*QR^3*LR^2 + 525/8*nf^10*T*h^10*QL^4*QLd*QR^3*LL^2 + 1725/8*
      nf^10*T*h^10*QL^4*QLd^2*QRd^2*LLd*LR + 2415/8*nf^10*T*h^10*QL^4*QLd^2*
      QRd^2*LL*LRd + 825/8*nf^10*T*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 825/4*nf^10*T
      *h^10*QL^4*QLd^2*QR*LL*LR*LRd + 825/8*nf^10*T*h^10*QL^4*QLd^2*QR*LL^2*
      LLd + 3525/8*nf^10*T*h^10*QL^4*QLd^2*QR^2*QRd*LL + 575/4*nf^10*T*h^10*
      QL^4*QLd^3*QRd*LR*LRd + 575/4*nf^10*T*h^10*QL^4*QLd^3*QRd*LL*LLd + 2575/
      8*nf^10*T*h^10*QL^4*QLd^3*QR*QRd^2 + 1175/8*nf^10*T*h^10*QL^4*QLd^3*QR^2
      *LR + 575/16*nf^10*T*h^10*QL^4*QLd^4*LLd*LR + 575/16*nf^10*T*h^10*QL^4*
      QLd^4*LL*LRd + 515/16*nf^10*T*h^10*QL^4*QLd^5*QR + 231/8*nf^10*T*h^10*
      QL^5*QRd^2*LR^2*LRd + 231/4*nf^10*T*h^10*QL^5*QRd^2*LL*LLd*LR + 693/8*
      nf^10*T*h^10*QL^5*QRd^2*LL^2*LRd + 2163/80*nf^10*T*h^10*QL^5*QRd^5 + 25/
      4*nf^10*T*h^10*QL^5*QR*LR^3*LRd + 75/4*nf^10*T*h^10*QL^5*QR*LL*LLd*LR^2
       + 105/4*nf^10*T*h^10*QL^5*QR*LL^2*LR*LRd + 35/4*nf^10*T*h^10*QL^5*QR*
      LL^3*LLd + 329/4*nf^10*T*h^10*QL^5*QR*QRd^3*LR + 315/8*nf^10*T*h^10*QL^5
      *QR^2*QRd*LR^2 + 441/8*nf^10*T*h^10*QL^5*QR^2*QRd*LL^2 + 165/4*nf^10*T*
      h^10*QL^5*QLd*QRd*LLd*LR^2 + 231/2*nf^10*T*h^10*QL^5*QLd*QRd*LL*LR*LRd
       + 231/4*nf^10*T*h^10*QL^5*QLd*QRd*LL^2*LLd + 987/4*nf^10*T*h^10*QL^5*
      QLd*QR*QRd^2*LL + 315/4*nf^10*T*h^10*QL^5*QLd*QR^2*LL*LR + 165/8*nf^10*T
      *h^10*QL^5*QLd^2*LR^2*LRd + 165/4*nf^10*T*h^10*QL^5*QLd^2*LL*LLd*LR +
      231/8*nf^10*T*h^10*QL^5*QLd^2*LL^2*LRd + 721/8*nf^10*T*h^10*QL^5*QLd^2*
      QRd^3 + 705/4*nf^10*T*h^10*QL^5*QLd^2*QR*QRd*LR + 235/4*nf^10*T*h^10*
      QL^5*QLd^3*QR*LL + 515/16*nf^10*T*h^10*QL^5*QLd^4*QRd + 25/24*nf^10*T*
      h^10*QL^6*LLd*LR^3 + 35/8*nf^10*T*h^10*QL^6*LL*LR^2*LRd + 35/8*nf^10*T*
      h^10*QL^6*LL^2*LLd*LR + 35/8*nf^10*T*h^10*QL^6*LL^3*LRd + 329/8*nf^10*T*
      h^10*QL^6*QRd^3*LL + 147/4*nf^10*T*h^10*QL^6*QR*QRd*LL*LR + 329/8*nf^10*
      T*h^10*QL^6*QLd*QRd^2*LR + 105/8*nf^10*T*h^10*QL^6*QLd*QR*LR^2 + 147/8*
      nf^10*T*h^10*QL^6*QLd*QR*LL^2 + 329/8*nf^10*T*h^10*QL^6*QLd^2*QRd*LL +
      235/24*nf^10*T*h^10*QL^6*QLd^3*LR + 21/8*nf^10*T*h^10*QL^7*QRd*LR^2 + 63/
      8*nf^10*T*h^10*QL^7*QRd*LL^2 + 21/4*nf^10*T*h^10*QL^7*QLd*LL*LR + 25/96*
      nf^10*T^2*h^10*LLd*LR^5*LRd^4 + 35/48*nf^10*T^2*h^10*LLd^3*LR^5*LRd^2 +
      7/32*nf^10*T^2*h^10*LLd^5*LR^5 + 25/96*nf^10*T^2*h^10*LL*LR^4*LRd^5 +
      125/48*nf^10*T^2*h^10*LL*LLd^2*LR^4*LRd^3 + 175/96*nf^10*T^2*h^10*LL*
      LLd^4*LR^4*LRd + 125/48*nf^10*T^2*h^10*LL^2*LLd*LR^3*LRd^4 + 125/24*
      nf^10*T^2*h^10*LL^2*LLd^3*LR^3*LRd^2 + 35/48*nf^10*T^2*h^10*LL^2*LLd^5*
      LR^3 + 35/48*nf^10*T^2*h^10*LL^3*LR^2*LRd^5 + 125/24*nf^10*T^2*h^10*LL^3
      *LLd^2*LR^2*LRd^3 + 125/48*nf^10*T^2*h^10*LL^3*LLd^4*LR^2*LRd + 175/96*
      nf^10*T^2*h^10*LL^4*LLd*LR*LRd^4 + 125/48*nf^10*T^2*h^10*LL^4*LLd^3*LR*
      LRd^2 + 25/96*nf^10*T^2*h^10*LL^4*LLd^5*LR + 7/32*nf^10*T^2*h^10*LL^5*
      LRd^5 + 35/48*nf^10*T^2*h^10*LL^5*LLd^2*LRd^3 + 25/96*nf^10*T^2*h^10*
      LL^5*LLd^4*LRd + 125/36*nf^10*T^2*h^10*QRd^3*LLd*LR^3*LRd^3 + 125/36*
      nf^10*T^2*h^10*QRd^3*LLd^3*LR^3*LRd + 175/48*nf^10*T^2*h^10*QRd^3*LL*
      LR^2*LRd^4 + 125/8*nf^10*T^2*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 125/48*
      nf^10*T^2*h^10*QRd^3*LL*LLd^4*LR^2 + 175/12*nf^10*T^2*h^10*QRd^3*LL^2*
      LLd*LR*LRd^3 + 125/12*nf^10*T^2*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 175/48*
      nf^10*T^2*h^10*QRd^3*LL^3*LRd^4 + 175/24*nf^10*T^2*h^10*QRd^3*LL^3*LLd^2
      *LRd^2 + 125/144*nf^10*T^2*h^10*QRd^3*LL^3*LLd^4 + 175/48*nf^10*T^2*h^10
      *QRd^6*LLd*LR*LRd^2 + 125/144*nf^10*T^2*h^10*QRd^6*LLd^3*LR + 175/48*
      nf^10*T^2*h^10*QRd^6*LL*LRd^3 + 175/48*nf^10*T^2*h^10*QRd^6*LL*LLd^2*LRd
       + 125/24*nf^10*T^2*h^10*QR*QRd*LLd*LR^4*LRd^3 + 175/24*nf^10*T^2*h^10*
      QR*QRd*LLd^3*LR^4*LRd + 125/24*nf^10*T^2*h^10*QR*QRd*LL*LR^3*LRd^4 + 125/
      4*nf^10*T^2*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 175/24*nf^10*T^2*h^10*QR*
      QRd*LL*LLd^4*LR^3 + 125/4*nf^10*T^2*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 +
      125/4*nf^10*T^2*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd + 175/24*nf^10*T^2*h^10*
      QR*QRd*LL^3*LR*LRd^4 + 125/4*nf^10*T^2*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2
       + 125/24*nf^10*T^2*h^10*QR*QRd*LL^3*LLd^4*LR + 175/24*nf^10*T^2*h^10*QR
      *QRd*LL^4*LLd*LRd^3 + 125/24*nf^10*T^2*h^10*QR*QRd*LL^4*LLd^3*LRd + 375/
      16*nf^10*T^2*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 125/16*nf^10*T^2*h^10*QR*
      QRd^4*LLd^3*LR^2 + 175/8*nf^10*T^2*h^10*QR*QRd^4*LL*LR*LRd^3 + 375/8*
      nf^10*T^2*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 525/16*nf^10*T^2*h^10*QR*QRd^4
      *LL^2*LLd*LRd^2 + 125/16*nf^10*T^2*h^10*QR*QRd^4*LL^2*LLd^3 + 35/8*nf^10
      *T^2*h^10*QR*QRd^7*LLd*LRd + 125/4*nf^10*T^2*h^10*QR^2*QRd^2*LLd*LR^3*
      LRd^2 + 175/12*nf^10*T^2*h^10*QR^2*QRd^2*LLd^3*LR^3 + 125/4*nf^10*T^2*
      h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 375/4*nf^10*T^2*h^10*QR^2*QRd^2*LL*LLd^2
      *LR^2*LRd + 375/4*nf^10*T^2*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 + 125/4*
      nf^10*T^2*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 175/12*nf^10*T^2*h^10*QR^2*
      QRd^2*LL^3*LRd^3 + 125/4*nf^10*T^2*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 275/
      8*nf^10*T^2*h^10*QR^2*QRd^5*LLd*LR*LRd + 385/16*nf^10*T^2*h^10*QR^2*
      QRd^5*LL*LRd^2 + 275/16*nf^10*T^2*h^10*QR^2*QRd^5*LL*LLd^2 + 175/48*
      nf^10*T^2*h^10*QR^3*LLd*LR^4*LRd^2 + 175/48*nf^10*T^2*h^10*QR^3*LLd^3*
      LR^4 + 125/36*nf^10*T^2*h^10*QR^3*LL*LR^3*LRd^3 + 175/12*nf^10*T^2*h^10*
      QR^3*LL*LLd^2*LR^3*LRd + 125/8*nf^10*T^2*h^10*QR^3*LL^2*LLd*LR^2*LRd^2
       + 175/24*nf^10*T^2*h^10*QR^3*LL^2*LLd^3*LR^2 + 125/36*nf^10*T^2*h^10*
      QR^3*LL^3*LR*LRd^3 + 125/12*nf^10*T^2*h^10*QR^3*LL^3*LLd^2*LR*LRd + 125/
      48*nf^10*T^2*h^10*QR^3*LL^4*LLd*LRd^2 + 125/144*nf^10*T^2*h^10*QR^3*LL^4
      *LLd^3 + 125/2*nf^10*T^2*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 125/2*nf^10*T^2*
      h^10*QR^3*QRd^3*LL*LR*LRd^2 + 125/2*nf^10*T^2*h^10*QR^3*QRd^3*LL*LLd^2*
      LR + 125/2*nf^10*T^2*h^10*QR^3*QRd^3*LL^2*LLd*LRd + 1175/144*nf^10*T^2*
      h^10*QR^3*QRd^6*LLd + 175/8*nf^10*T^2*h^10*QR^4*QRd*LLd*LR^3*LRd + 375/
      16*nf^10*T^2*h^10*QR^4*QRd*LL*LR^2*LRd^2 + 525/16*nf^10*T^2*h^10*QR^4*
      QRd*LL*LLd^2*LR^2 + 375/8*nf^10*T^2*h^10*QR^4*QRd*LL^2*LLd*LR*LRd + 125/
      16*nf^10*T^2*h^10*QR^4*QRd*LL^3*LRd^2 + 125/16*nf^10*T^2*h^10*QR^4*QRd*
      LL^3*LLd^2 + 2875/96*nf^10*T^2*h^10*QR^4*QRd^4*LLd*LR + 2875/96*nf^10*
      T^2*h^10*QR^4*QRd^4*LL*LRd + 385/16*nf^10*T^2*h^10*QR^5*QRd^2*LLd*LR^2
       + 275/8*nf^10*T^2*h^10*QR^5*QRd^2*LL*LR*LRd + 275/16*nf^10*T^2*h^10*
      QR^5*QRd^2*LL^2*LLd + 175/48*nf^10*T^2*h^10*QR^6*LLd*LR^3 + 175/48*nf^10
      *T^2*h^10*QR^6*LL*LR^2*LRd + 175/48*nf^10*T^2*h^10*QR^6*LL^2*LLd*LR +
      125/144*nf^10*T^2*h^10*QR^6*LL^3*LRd + 1175/144*nf^10*T^2*h^10*QR^6*
      QRd^3*LL + 35/8*nf^10*T^2*h^10*QR^7*QRd*LL*LR + 125/48*nf^10*T^2*h^10*
      QLd*QRd^2*LR^3*LRd^4 + 125/8*nf^10*T^2*h^10*QLd*QRd^2*LLd^2*LR^3*LRd^2
       + 175/48*nf^10*T^2*h^10*QLd*QRd^2*LLd^4*LR^3 + 125/4*nf^10*T^2*h^10*QLd
      *QRd^2*LL*LLd*LR^2*LRd^3 + 125/4*nf^10*T^2*h^10*QLd*QRd^2*LL*LLd^3*LR^2*
      LRd + 175/16*nf^10*T^2*h^10*QLd*QRd^2*LL^2*LR*LRd^4 + 375/8*nf^10*T^2*
      h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 125/16*nf^10*T^2*h^10*QLd*QRd^2*
      LL^2*LLd^4*LR + 175/12*nf^10*T^2*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 125/12*
      nf^10*T^2*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 175/24*nf^10*T^2*h^10*QLd*
      QRd^5*LR*LRd^3 + 125/8*nf^10*T^2*h^10*QLd*QRd^5*LLd^2*LR*LRd + 175/8*
      nf^10*T^2*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 125/24*nf^10*T^2*h^10*QLd*QRd^5*
      LL*LLd^3 + 125/96*nf^10*T^2*h^10*QLd*QR*LR^4*LRd^4 + 175/16*nf^10*T^2*
      h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 175/32*nf^10*T^2*h^10*QLd*QR*LLd^4*LR^4
       + 125/6*nf^10*T^2*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 175/6*nf^10*T^2*h^10*
      QLd*QR*LL*LLd^3*LR^3*LRd + 125/16*nf^10*T^2*h^10*QLd*QR*LL^2*LR^2*LRd^4
       + 375/8*nf^10*T^2*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 175/16*nf^10*T^2*
      h^10*QLd*QR*LL^2*LLd^4*LR^2 + 125/6*nf^10*T^2*h^10*QLd*QR*LL^3*LLd*LR*
      LRd^3 + 125/6*nf^10*T^2*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 175/96*nf^10*T^2
      *h^10*QLd*QR*LL^4*LRd^4 + 125/16*nf^10*T^2*h^10*QLd*QR*LL^4*LLd^2*LRd^2
       + 125/96*nf^10*T^2*h^10*QLd*QR*LL^4*LLd^4 + 125/4*nf^10*T^2*h^10*QLd*QR
      *QRd^3*LR^2*LRd^3 + 375/4*nf^10*T^2*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd +
      375/2*nf^10*T^2*h^10*QLd*QR*QRd^3*LL*LLd*LR*LRd^2 + 125/2*nf^10*T^2*h^10
      *QLd*QR*QRd^3*LL*LLd^3*LR + 175/4*nf^10*T^2*h^10*QLd*QR*QRd^3*LL^2*LRd^3
       + 375/4*nf^10*T^2*h^10*QLd*QR*QRd^3*LL^2*LLd^2*LRd + 245/16*nf^10*T^2*
      h^10*QLd*QR*QRd^6*LRd^2 + 175/16*nf^10*T^2*h^10*QLd*QR*QRd^6*LLd^2 + 125/
      6*nf^10*T^2*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 175/2*nf^10*T^2*h^10*QLd*QR^2
      *QRd*LLd^2*LR^3*LRd + 375/2*nf^10*T^2*h^10*QLd*QR^2*QRd*LL*LLd*LR^2*
      LRd^2 + 175/2*nf^10*T^2*h^10*QLd*QR^2*QRd*LL*LLd^3*LR^2 + 125/2*nf^10*
      T^2*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 375/2*nf^10*T^2*h^10*QLd*QR^2*QRd*
      LL^2*LLd^2*LR*LRd + 125/2*nf^10*T^2*h^10*QLd*QR^2*QRd*LL^3*LLd*LRd^2 +
      125/6*nf^10*T^2*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 1375/16*nf^10*T^2*h^10*
      QLd*QR^2*QRd^4*LR*LRd^2 + 1375/16*nf^10*T^2*h^10*QLd*QR^2*QRd^4*LLd^2*LR
       + 1375/8*nf^10*T^2*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd + 375/4*nf^10*T^2*
      h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 525/4*nf^10*T^2*h^10*QLd*QR^3*QRd^2*
      LLd^2*LR^2 + 375*nf^10*T^2*h^10*QLd*QR^3*QRd^2*LL*LLd*LR*LRd + 375/4*
      nf^10*T^2*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 375/4*nf^10*T^2*h^10*QLd*QR^3
      *QRd^2*LL^2*LLd^2 + 1175/24*nf^10*T^2*h^10*QLd*QR^3*QRd^5*LRd + 175/16*
      nf^10*T^2*h^10*QLd*QR^4*LR^3*LRd^2 + 525/16*nf^10*T^2*h^10*QLd*QR^4*
      LLd^2*LR^3 + 525/8*nf^10*T^2*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 375/16*
      nf^10*T^2*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 525/16*nf^10*T^2*h^10*QLd*QR^4*
      LL^2*LLd^2*LR + 125/8*nf^10*T^2*h^10*QLd*QR^4*LL^3*LLd*LRd + 2875/24*
      nf^10*T^2*h^10*QLd*QR^4*QRd^3*LR*LRd + 2875/24*nf^10*T^2*h^10*QLd*QR^4*
      QRd^3*LL*LLd + 385/8*nf^10*T^2*h^10*QLd*QR^5*QRd*LR^2*LRd + 385/4*nf^10*
      T^2*h^10*QLd*QR^5*QRd*LL*LLd*LR + 275/8*nf^10*T^2*h^10*QLd*QR^5*QRd*LL^2
      *LRd + 2575/96*nf^10*T^2*h^10*QLd*QR^5*QRd^4 + 1645/48*nf^10*T^2*h^10*
      QLd*QR^6*QRd^2*LR + 105/16*nf^10*T^2*h^10*QLd*QR^7*LR^2 + 35/16*nf^10*
      T^2*h^10*QLd*QR^7*LL^2 + 125/12*nf^10*T^2*h^10*QLd^2*QRd*LLd*LR^3*LRd^3
       + 175/12*nf^10*T^2*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 125/16*nf^10*T^2*
      h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 375/8*nf^10*T^2*h^10*QLd^2*QRd*LL*LLd^2*
      LR^2*LRd^2 + 175/16*nf^10*T^2*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 125/4*nf^10
      *T^2*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 125/4*nf^10*T^2*h^10*QLd^2*QRd*
      LL^2*LLd^3*LR*LRd + 175/48*nf^10*T^2*h^10*QLd^2*QRd*LL^3*LRd^4 + 125/8*
      nf^10*T^2*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 125/48*nf^10*T^2*h^10*QLd^2*
      QRd*LL^3*LLd^4 + 625/16*nf^10*T^2*h^10*QLd^2*QRd^4*LLd*LR*LRd^2 + 625/48
      *nf^10*T^2*h^10*QLd^2*QRd^4*LLd^3*LR + 875/48*nf^10*T^2*h^10*QLd^2*QRd^4
      *LL*LRd^3 + 625/16*nf^10*T^2*h^10*QLd^2*QRd^4*LL*LLd^2*LRd + 1125/8*
      nf^10*T^2*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 525/8*nf^10*T^2*h^10*
      QLd^2*QR*QRd^2*LLd^3*LR^2 + 375/4*nf^10*T^2*h^10*QLd^2*QR*QRd^2*LL*LR*
      LRd^3 + 1125/4*nf^10*T^2*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd + 1125/8*
      nf^10*T^2*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 375/8*nf^10*T^2*h^10*
      QLd^2*QR*QRd^2*LL^2*LLd^3 + 525/8*nf^10*T^2*h^10*QLd^2*QR*QRd^5*LLd*LRd
       + 175/4*nf^10*T^2*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + 175/4*nf^10*T^2*h^10
      *QLd^2*QR^2*LLd^3*LR^3 + 125/4*nf^10*T^2*h^10*QLd^2*QR^2*LL*LR^2*LRd^3
       + 525/4*nf^10*T^2*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 375/4*nf^10*T^2*
      h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 + 175/4*nf^10*T^2*h^10*QLd^2*QR^2*LL^2
      *LLd^3*LR + 125/12*nf^10*T^2*h^10*QLd^2*QR^2*LL^3*LRd^3 + 125/4*nf^10*
      T^2*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 1375/4*nf^10*T^2*h^10*QLd^2*QR^2*
      QRd^3*LLd*LR*LRd + 1375/8*nf^10*T^2*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 +
      1375/8*nf^10*T^2*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 525/2*nf^10*T^2*h^10*
      QLd^2*QR^3*QRd*LLd*LR^2*LRd + 375/2*nf^10*T^2*h^10*QLd^2*QR^3*QRd*LL*LR*
      LRd^2 + 525/2*nf^10*T^2*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 375/2*nf^10*
      T^2*h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd + 5875/48*nf^10*T^2*h^10*QLd^2*QR^3
      *QRd^4*LLd + 4025/16*nf^10*T^2*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 2875/16*
      nf^10*T^2*h^10*QLd^2*QR^4*QRd^2*LL*LRd + 1155/16*nf^10*T^2*h^10*QLd^2*
      QR^5*LLd*LR^2 + 385/8*nf^10*T^2*h^10*QLd^2*QR^5*LL*LR*LRd + 385/16*nf^10
      *T^2*h^10*QLd^2*QR^5*LL^2*LLd + 1645/48*nf^10*T^2*h^10*QLd^2*QR^6*QRd*LL
       + 125/144*nf^10*T^2*h^10*QLd^3*LR^3*LRd^4 + 175/24*nf^10*T^2*h^10*QLd^3
      *LLd^2*LR^3*LRd^2 + 175/48*nf^10*T^2*h^10*QLd^3*LLd^4*LR^3 + 125/12*
      nf^10*T^2*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 175/12*nf^10*T^2*h^10*QLd^3*LL*
      LLd^3*LR^2*LRd + 125/48*nf^10*T^2*h^10*QLd^3*LL^2*LR*LRd^4 + 125/8*nf^10
      *T^2*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 175/48*nf^10*T^2*h^10*QLd^3*LL^2*
      LLd^4*LR + 125/36*nf^10*T^2*h^10*QLd^3*LL^3*LLd*LRd^3 + 125/36*nf^10*T^2
      *h^10*QLd^3*LL^3*LLd^3*LRd + 625/36*nf^10*T^2*h^10*QLd^3*QRd^3*LR*LRd^3
       + 625/12*nf^10*T^2*h^10*QLd^3*QRd^3*LLd^2*LR*LRd + 625/12*nf^10*T^2*
      h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 625/36*nf^10*T^2*h^10*QLd^3*QRd^3*LL*
      LLd^3 + 125/4*nf^10*T^2*h^10*QLd^3*QR*QRd*LR^2*LRd^3 + 525/4*nf^10*T^2*
      h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd + 375/2*nf^10*T^2*h^10*QLd^3*QR*QRd*LL*
      LLd*LR*LRd^2 + 175/2*nf^10*T^2*h^10*QLd^3*QR*QRd*LL*LLd^3*LR + 125/4*
      nf^10*T^2*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 375/4*nf^10*T^2*h^10*QLd^3*QR*
      QRd*LL^2*LLd^2*LRd + 875/16*nf^10*T^2*h^10*QLd^3*QR*QRd^4*LRd^2 + 875/16
      *nf^10*T^2*h^10*QLd^3*QR*QRd^4*LLd^2 + 1375/8*nf^10*T^2*h^10*QLd^3*QR^2*
      QRd^2*LR*LRd^2 + 1925/8*nf^10*T^2*h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 1375/
      4*nf^10*T^2*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd + 175/4*nf^10*T^2*h^10*
      QLd^3*QR^3*LR^2*LRd^2 + 525/4*nf^10*T^2*h^10*QLd^3*QR^3*LLd^2*LR^2 + 175
      *nf^10*T^2*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 125/4*nf^10*T^2*h^10*QLd^3*
      QR^3*LL^2*LRd^2 + 175/4*nf^10*T^2*h^10*QLd^3*QR^3*LL^2*LLd^2 + 5875/36*
      nf^10*T^2*h^10*QLd^3*QR^3*QRd^3*LRd + 4025/24*nf^10*T^2*h^10*QLd^3*QR^4*
      QRd*LR*LRd + 4025/24*nf^10*T^2*h^10*QLd^3*QR^4*QRd*LL*LLd + 3605/48*
      nf^10*T^2*h^10*QLd^3*QR^5*QRd^2 + 1645/48*nf^10*T^2*h^10*QLd^3*QR^6*LR
       + 625/16*nf^10*T^2*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 + 875/48*nf^10*T^2*
      h^10*QLd^4*QRd^2*LLd^3*LR + 625/48*nf^10*T^2*h^10*QLd^4*QRd^2*LL*LRd^3
       + 625/16*nf^10*T^2*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 525/16*nf^10*T^2*
      h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 525/16*nf^10*T^2*h^10*QLd^4*QR*LLd^3*LR^2
       + 125/8*nf^10*T^2*h^10*QLd^4*QR*LL*LR*LRd^3 + 525/8*nf^10*T^2*h^10*
      QLd^4*QR*LL*LLd^2*LR*LRd + 375/16*nf^10*T^2*h^10*QLd^4*QR*LL^2*LLd*LRd^2
       + 175/16*nf^10*T^2*h^10*QLd^4*QR*LL^2*LLd^3 + 875/8*nf^10*T^2*h^10*
      QLd^4*QR*QRd^3*LLd*LRd + 1925/8*nf^10*T^2*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd
       + 1375/16*nf^10*T^2*h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 1925/16*nf^10*T^2*
      h^10*QLd^4*QR^2*QRd*LL*LLd^2 + 8225/48*nf^10*T^2*h^10*QLd^4*QR^3*QRd^2*
      LLd + 4025/32*nf^10*T^2*h^10*QLd^4*QR^4*LLd*LR + 4025/96*nf^10*T^2*h^10*
      QLd^4*QR^4*LL*LRd + 125/24*nf^10*T^2*h^10*QLd^5*QRd*LR*LRd^3 + 175/8*
      nf^10*T^2*h^10*QLd^5*QRd*LLd^2*LR*LRd + 125/8*nf^10*T^2*h^10*QLd^5*QRd*
      LL*LLd*LRd^2 + 175/24*nf^10*T^2*h^10*QLd^5*QRd*LL*LLd^3 + 525/16*nf^10*
      T^2*h^10*QLd^5*QR*QRd^2*LRd^2 + 735/16*nf^10*T^2*h^10*QLd^5*QR*QRd^2*
      LLd^2 + 385/16*nf^10*T^2*h^10*QLd^5*QR^2*LR*LRd^2 + 1155/16*nf^10*T^2*
      h^10*QLd^5*QR^2*LLd^2*LR + 385/8*nf^10*T^2*h^10*QLd^5*QR^2*LL*LLd*LRd +
      1645/24*nf^10*T^2*h^10*QLd^5*QR^3*QRd*LRd + 721/32*nf^10*T^2*h^10*QLd^5*
      QR^5 + 175/48*nf^10*T^2*h^10*QLd^6*LLd*LR*LRd^2 + 175/48*nf^10*T^2*h^10*
      QLd^6*LLd^3*LR + 125/144*nf^10*T^2*h^10*QLd^6*LL*LRd^3 + 175/48*nf^10*
      T^2*h^10*QLd^6*LL*LLd^2*LRd + 245/8*nf^10*T^2*h^10*QLd^6*QR*QRd*LLd*LRd
       + 1645/48*nf^10*T^2*h^10*QLd^6*QR^3*LLd + 35/16*nf^10*T^2*h^10*QLd^7*QR
      *LRd^2 + 105/16*nf^10*T^2*h^10*QLd^7*QR*LLd^2 + 125/96*nf^10*T^2*h^10*QL
      *QRd*LR^4*LRd^4 + 125/16*nf^10*T^2*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 175/96
      *nf^10*T^2*h^10*QL*QRd*LLd^4*LR^4 + 125/6*nf^10*T^2*h^10*QL*QRd*LL*LLd*
      LR^3*LRd^3 + 125/6*nf^10*T^2*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 175/16*
      nf^10*T^2*h^10*QL*QRd*LL^2*LR^2*LRd^4 + 375/8*nf^10*T^2*h^10*QL*QRd*LL^2
      *LLd^2*LR^2*LRd^2 + 125/16*nf^10*T^2*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 175/6
      *nf^10*T^2*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 125/6*nf^10*T^2*h^10*QL*QRd*
      LL^3*LLd^3*LR*LRd + 175/32*nf^10*T^2*h^10*QL*QRd*LL^4*LRd^4 + 175/16*
      nf^10*T^2*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 125/96*nf^10*T^2*h^10*QL*QRd*
      LL^4*LLd^4 + 175/16*nf^10*T^2*h^10*QL*QRd^4*LR^2*LRd^3 + 375/16*nf^10*
      T^2*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 525/8*nf^10*T^2*h^10*QL*QRd^4*LL*LLd*
      LR*LRd^2 + 125/8*nf^10*T^2*h^10*QL*QRd^4*LL*LLd^3*LR + 525/16*nf^10*T^2*
      h^10*QL*QRd^4*LL^2*LRd^3 + 525/16*nf^10*T^2*h^10*QL*QRd^4*LL^2*LLd^2*LRd
       + 105/16*nf^10*T^2*h^10*QL*QRd^7*LRd^2 + 35/16*nf^10*T^2*h^10*QL*QRd^7*
      LLd^2 + 125/6*nf^10*T^2*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 125/2*nf^10*T^2*
      h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 375/2*nf^10*T^2*h^10*QL*QR*QRd^2*LL*
      LLd*LR^2*LRd^2 + 125/2*nf^10*T^2*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 175/2*
      nf^10*T^2*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 375/2*nf^10*T^2*h^10*QL*QR*
      QRd^2*LL^2*LLd^2*LR*LRd + 175/2*nf^10*T^2*h^10*QL*QR*QRd^2*LL^3*LLd*
      LRd^2 + 125/6*nf^10*T^2*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 385/8*nf^10*T^2*
      h^10*QL*QR*QRd^5*LR*LRd^2 + 275/8*nf^10*T^2*h^10*QL*QR*QRd^5*LLd^2*LR +
      385/4*nf^10*T^2*h^10*QL*QR*QRd^5*LL*LLd*LRd + 125/48*nf^10*T^2*h^10*QL*
      QR^2*LR^4*LRd^3 + 175/16*nf^10*T^2*h^10*QL*QR^2*LLd^2*LR^4*LRd + 125/4*
      nf^10*T^2*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 175/12*nf^10*T^2*h^10*QL*QR^2
      *LL*LLd^3*LR^3 + 125/8*nf^10*T^2*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 375/8*
      nf^10*T^2*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 125/4*nf^10*T^2*h^10*QL*
      QR^2*LL^3*LLd*LR*LRd^2 + 125/12*nf^10*T^2*h^10*QL*QR^2*LL^3*LLd^3*LR +
      175/48*nf^10*T^2*h^10*QL*QR^2*LL^4*LRd^3 + 125/16*nf^10*T^2*h^10*QL*QR^2
      *LL^4*LLd^2*LRd + 375/4*nf^10*T^2*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 375/4*
      nf^10*T^2*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 + 375*nf^10*T^2*h^10*QL*QR^2*
      QRd^3*LL*LLd*LR*LRd + 525/4*nf^10*T^2*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 +
      375/4*nf^10*T^2*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 1645/48*nf^10*T^2*h^10*
      QL*QR^2*QRd^6*LRd + 125/4*nf^10*T^2*h^10*QL*QR^3*QRd*LR^3*LRd^2 + 175/4*
      nf^10*T^2*h^10*QL*QR^3*QRd*LLd^2*LR^3 + 375/2*nf^10*T^2*h^10*QL*QR^3*QRd
      *LL*LLd*LR^2*LRd + 375/4*nf^10*T^2*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 + 375/
      4*nf^10*T^2*h^10*QL*QR^3*QRd*LL^2*LLd^2*LR + 125/2*nf^10*T^2*h^10*QL*
      QR^3*QRd*LL^3*LLd*LRd + 2875/24*nf^10*T^2*h^10*QL*QR^3*QRd^4*LR*LRd +
      2875/24*nf^10*T^2*h^10*QL*QR^3*QRd^4*LL*LLd + 1375/16*nf^10*T^2*h^10*QL*
      QR^4*QRd^2*LR^2*LRd + 1375/8*nf^10*T^2*h^10*QL*QR^4*QRd^2*LL*LLd*LR +
      1375/16*nf^10*T^2*h^10*QL*QR^4*QRd^2*LL^2*LRd + 2575/96*nf^10*T^2*h^10*
      QL*QR^4*QRd^5 + 175/24*nf^10*T^2*h^10*QL*QR^5*LR^3*LRd + 175/8*nf^10*T^2
      *h^10*QL*QR^5*LL*LLd*LR^2 + 125/8*nf^10*T^2*h^10*QL*QR^5*LL^2*LR*LRd +
      125/24*nf^10*T^2*h^10*QL*QR^5*LL^3*LLd + 1175/24*nf^10*T^2*h^10*QL*QR^5*
      QRd^3*LR + 245/16*nf^10*T^2*h^10*QL*QR^6*QRd*LR^2 + 175/16*nf^10*T^2*
      h^10*QL*QR^6*QRd*LL^2 + 125/24*nf^10*T^2*h^10*QL*QLd*LLd*LR^4*LRd^3 +
      175/24*nf^10*T^2*h^10*QL*QLd*LLd^3*LR^4*LRd + 125/24*nf^10*T^2*h^10*QL*
      QLd*LL*LR^3*LRd^4 + 125/4*nf^10*T^2*h^10*QL*QLd*LL*LLd^2*LR^3*LRd^2 +
      175/24*nf^10*T^2*h^10*QL*QLd*LL*LLd^4*LR^3 + 125/4*nf^10*T^2*h^10*QL*QLd
      *LL^2*LLd*LR^2*LRd^3 + 125/4*nf^10*T^2*h^10*QL*QLd*LL^2*LLd^3*LR^2*LRd
       + 175/24*nf^10*T^2*h^10*QL*QLd*LL^3*LR*LRd^4 + 125/4*nf^10*T^2*h^10*QL*
      QLd*LL^3*LLd^2*LR*LRd^2 + 125/24*nf^10*T^2*h^10*QL*QLd*LL^3*LLd^4*LR +
      175/24*nf^10*T^2*h^10*QL*QLd*LL^4*LLd*LRd^3 + 125/24*nf^10*T^2*h^10*QL*
      QLd*LL^4*LLd^3*LRd + 375/4*nf^10*T^2*h^10*QL*QLd*QRd^3*LLd*LR^2*LRd^2 +
      125/4*nf^10*T^2*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 175/2*nf^10*T^2*h^10*QL*
      QLd*QRd^3*LL*LR*LRd^3 + 375/2*nf^10*T^2*h^10*QL*QLd*QRd^3*LL*LLd^2*LR*
      LRd + 525/4*nf^10*T^2*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 125/4*nf^10*T^2
      *h^10*QL*QLd*QRd^3*LL^2*LLd^3 + 245/8*nf^10*T^2*h^10*QL*QLd*QRd^6*LLd*
      LRd + 125*nf^10*T^2*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 175/3*nf^10*T^2*
      h^10*QL*QLd*QR*QRd*LLd^3*LR^3 + 125*nf^10*T^2*h^10*QL*QLd*QR*QRd*LL*LR^2
      *LRd^3 + 375*nf^10*T^2*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd + 375*nf^10*
      T^2*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 + 125*nf^10*T^2*h^10*QL*QLd*QR*
      QRd*LL^2*LLd^3*LR + 175/3*nf^10*T^2*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 125*
      nf^10*T^2*h^10*QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 1375/4*nf^10*T^2*h^10*QL*
      QLd*QR*QRd^4*LLd*LR*LRd + 1925/8*nf^10*T^2*h^10*QL*QLd*QR*QRd^4*LL*LRd^2
       + 1375/8*nf^10*T^2*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 1125/2*nf^10*T^2*
      h^10*QL*QLd*QR^2*QRd^2*LLd*LR^2*LRd + 1125/2*nf^10*T^2*h^10*QL*QLd*QR^2*
      QRd^2*LL*LR*LRd^2 + 1125/2*nf^10*T^2*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR
       + 1125/2*nf^10*T^2*h^10*QL*QLd*QR^2*QRd^2*LL^2*LLd*LRd + 1175/8*nf^10*
      T^2*h^10*QL*QLd*QR^2*QRd^5*LLd + 175/2*nf^10*T^2*h^10*QL*QLd*QR^3*LLd*
      LR^3*LRd + 375/4*nf^10*T^2*h^10*QL*QLd*QR^3*LL*LR^2*LRd^2 + 525/4*nf^10*
      T^2*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 + 375/2*nf^10*T^2*h^10*QL*QLd*QR^3*
      LL^2*LLd*LR*LRd + 125/4*nf^10*T^2*h^10*QL*QLd*QR^3*LL^3*LRd^2 + 125/4*
      nf^10*T^2*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 2875/6*nf^10*T^2*h^10*QL*QLd*
      QR^3*QRd^3*LLd*LR + 2875/6*nf^10*T^2*h^10*QL*QLd*QR^3*QRd^3*LL*LRd +
      1925/8*nf^10*T^2*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 + 1375/4*nf^10*T^2*h^10*
      QL*QLd*QR^4*QRd*LL*LR*LRd + 1375/8*nf^10*T^2*h^10*QL*QLd*QR^4*QRd*LL^2*
      LLd + 1175/8*nf^10*T^2*h^10*QL*QLd*QR^5*QRd^2*LL + 245/8*nf^10*T^2*h^10*
      QL*QLd*QR^6*LL*LR + 375/8*nf^10*T^2*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 +
      1125/8*nf^10*T^2*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd + 1125/4*nf^10*T^2*
      h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 + 375/4*nf^10*T^2*h^10*QL*QLd^2*
      QRd^2*LL*LLd^3*LR + 525/8*nf^10*T^2*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3 +
      1125/8*nf^10*T^2*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 735/16*nf^10*T^2*
      h^10*QL*QLd^2*QRd^5*LRd^2 + 525/16*nf^10*T^2*h^10*QL*QLd^2*QRd^5*LLd^2
       + 125/6*nf^10*T^2*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 175/2*nf^10*T^2*h^10*QL
      *QLd^2*QR*LLd^2*LR^3*LRd + 375/2*nf^10*T^2*h^10*QL*QLd^2*QR*LL*LLd*LR^2*
      LRd^2 + 175/2*nf^10*T^2*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 + 125/2*nf^10*T^2
      *h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 375/2*nf^10*T^2*h^10*QL*QLd^2*QR*LL^2*
      LLd^2*LR*LRd + 125/2*nf^10*T^2*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 + 125/6*
      nf^10*T^2*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 1375/4*nf^10*T^2*h^10*QL*QLd^2*
      QR*QRd^3*LR*LRd^2 + 1375/4*nf^10*T^2*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR +
      1375/2*nf^10*T^2*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd + 1125/4*nf^10*T^2*
      h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 + 1575/4*nf^10*T^2*h^10*QL*QLd^2*QR^2*
      QRd*LLd^2*LR^2 + 1125*nf^10*T^2*h^10*QL*QLd^2*QR^2*QRd*LL*LLd*LR*LRd +
      1125/4*nf^10*T^2*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 1125/4*nf^10*T^2*
      h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 5875/16*nf^10*T^2*h^10*QL*QLd^2*QR^2
      *QRd^4*LRd + 2875/4*nf^10*T^2*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd + 2875/4*
      nf^10*T^2*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd + 1925/16*nf^10*T^2*h^10*QL*
      QLd^2*QR^4*LR^2*LRd + 1925/8*nf^10*T^2*h^10*QL*QLd^2*QR^4*LL*LLd*LR +
      1375/16*nf^10*T^2*h^10*QL*QLd^2*QR^4*LL^2*LRd + 12875/48*nf^10*T^2*h^10*
      QL*QLd^2*QR^4*QRd^3 + 1645/8*nf^10*T^2*h^10*QL*QLd^2*QR^5*QRd*LR + 375/4
      *nf^10*T^2*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 + 175/4*nf^10*T^2*h^10*QL*
      QLd^3*QRd*LLd^3*LR^2 + 125/2*nf^10*T^2*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 +
      375/2*nf^10*T^2*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 375/4*nf^10*T^2*h^10
      *QL*QLd^3*QRd*LL^2*LLd*LRd^2 + 125/4*nf^10*T^2*h^10*QL*QLd^3*QRd*LL^2*
      LLd^3 + 875/8*nf^10*T^2*h^10*QL*QLd^3*QRd^4*LLd*LRd + 1375/2*nf^10*T^2*
      h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd + 1375/4*nf^10*T^2*h^10*QL*QLd^3*QR*
      QRd^2*LL*LRd^2 + 1375/4*nf^10*T^2*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 + 525/
      2*nf^10*T^2*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd + 375/2*nf^10*T^2*h^10*QL*
      QLd^3*QR^2*LL*LR*LRd^2 + 525/2*nf^10*T^2*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR
       + 375/2*nf^10*T^2*h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd + 5875/12*nf^10*T^2*
      h^10*QL*QLd^3*QR^2*QRd^3*LLd + 4025/6*nf^10*T^2*h^10*QL*QLd^3*QR^3*QRd*
      LLd*LR + 2875/6*nf^10*T^2*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 1645/24*nf^10*
      T^2*h^10*QL*QLd^3*QR^5*LL + 125/16*nf^10*T^2*h^10*QL*QLd^4*LR^2*LRd^3 +
      525/16*nf^10*T^2*h^10*QL*QLd^4*LLd^2*LR^2*LRd + 375/8*nf^10*T^2*h^10*QL*
      QLd^4*LL*LLd*LR*LRd^2 + 175/8*nf^10*T^2*h^10*QL*QLd^4*LL*LLd^3*LR + 125/
      16*nf^10*T^2*h^10*QL*QLd^4*LL^2*LRd^3 + 375/16*nf^10*T^2*h^10*QL*QLd^4*
      LL^2*LLd^2*LRd + 875/16*nf^10*T^2*h^10*QL*QLd^4*QRd^3*LRd^2 + 875/16*
      nf^10*T^2*h^10*QL*QLd^4*QRd^3*LLd^2 + 1375/8*nf^10*T^2*h^10*QL*QLd^4*QR*
      QRd*LR*LRd^2 + 1925/8*nf^10*T^2*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 1375/4*
      nf^10*T^2*h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd + 5875/16*nf^10*T^2*h^10*QL*
      QLd^4*QR^2*QRd^2*LRd + 4025/24*nf^10*T^2*h^10*QL*QLd^4*QR^3*LR*LRd +
      4025/24*nf^10*T^2*h^10*QL*QLd^4*QR^3*LL*LLd + 18025/96*nf^10*T^2*h^10*QL
      *QLd^4*QR^4*QRd + 525/8*nf^10*T^2*h^10*QL*QLd^5*QRd^2*LLd*LRd + 385/4*
      nf^10*T^2*h^10*QL*QLd^5*QR*LLd*LR*LRd + 275/8*nf^10*T^2*h^10*QL*QLd^5*QR
      *LL*LRd^2 + 385/8*nf^10*T^2*h^10*QL*QLd^5*QR*LL*LLd^2 + 1645/8*nf^10*T^2
      *h^10*QL*QLd^5*QR^2*QRd*LLd + 175/16*nf^10*T^2*h^10*QL*QLd^6*QRd*LRd^2
       + 245/16*nf^10*T^2*h^10*QL*QLd^6*QRd*LLd^2 + 1645/48*nf^10*T^2*h^10*QL*
      QLd^6*QR^2*LRd + 35/8*nf^10*T^2*h^10*QL*QLd^7*LLd*LRd + 125/4*nf^10*T^2*
      h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 + 125/12*nf^10*T^2*h^10*QL^2*QRd^2*LLd^3*
      LR^3 + 175/4*nf^10*T^2*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 375/4*nf^10*T^2*
      h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd + 525/4*nf^10*T^2*h^10*QL^2*QRd^2*LL^2
      *LLd*LR*LRd^2 + 125/4*nf^10*T^2*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 175/4*
      nf^10*T^2*h^10*QL^2*QRd^2*LL^3*LRd^3 + 175/4*nf^10*T^2*h^10*QL^2*QRd^2*
      LL^3*LLd^2*LRd + 385/8*nf^10*T^2*h^10*QL^2*QRd^5*LLd*LR*LRd + 1155/16*
      nf^10*T^2*h^10*QL^2*QRd^5*LL*LRd^2 + 385/16*nf^10*T^2*h^10*QL^2*QRd^5*LL
      *LLd^2 + 125/16*nf^10*T^2*h^10*QL^2*QR*LLd*LR^4*LRd^2 + 175/48*nf^10*T^2
      *h^10*QL^2*QR*LLd^3*LR^4 + 125/12*nf^10*T^2*h^10*QL^2*QR*LL*LR^3*LRd^3
       + 125/4*nf^10*T^2*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd + 375/8*nf^10*T^2*h^10
      *QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 125/8*nf^10*T^2*h^10*QL^2*QR*LL^2*LLd^3*
      LR^2 + 175/12*nf^10*T^2*h^10*QL^2*QR*LL^3*LR*LRd^3 + 125/4*nf^10*T^2*
      h^10*QL^2*QR*LL^3*LLd^2*LR*LRd + 175/16*nf^10*T^2*h^10*QL^2*QR*LL^4*LLd*
      LRd^2 + 125/48*nf^10*T^2*h^10*QL^2*QR*LL^4*LLd^3 + 375/2*nf^10*T^2*h^10*
      QL^2*QR*QRd^3*LLd*LR^2*LRd + 525/2*nf^10*T^2*h^10*QL^2*QR*QRd^3*LL*LR*
      LRd^2 + 375/2*nf^10*T^2*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 525/2*nf^10*T^2
      *h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd + 1645/48*nf^10*T^2*h^10*QL^2*QR*QRd^6*
      LLd + 375/4*nf^10*T^2*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd + 1125/8*nf^10*T^2
      *h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 1125/8*nf^10*T^2*h^10*QL^2*QR^2*QRd*
      LL*LLd^2*LR^2 + 1125/4*nf^10*T^2*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd +
      525/8*nf^10*T^2*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 375/8*nf^10*T^2*h^10*
      QL^2*QR^2*QRd*LL^3*LLd^2 + 2875/16*nf^10*T^2*h^10*QL^2*QR^2*QRd^4*LLd*LR
       + 4025/16*nf^10*T^2*h^10*QL^2*QR^2*QRd^4*LL*LRd + 1375/8*nf^10*T^2*h^10
      *QL^2*QR^3*QRd^2*LLd*LR^2 + 1375/4*nf^10*T^2*h^10*QL^2*QR^3*QRd^2*LL*LR*
      LRd + 1375/8*nf^10*T^2*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 875/48*nf^10*T^2*
      h^10*QL^2*QR^4*LLd*LR^3 + 625/16*nf^10*T^2*h^10*QL^2*QR^4*LL*LR^2*LRd +
      625/16*nf^10*T^2*h^10*QL^2*QR^4*LL^2*LLd*LR + 625/48*nf^10*T^2*h^10*QL^2
      *QR^4*LL^3*LRd + 5875/48*nf^10*T^2*h^10*QL^2*QR^4*QRd^3*LL + 525/8*nf^10
      *T^2*h^10*QL^2*QR^5*QRd*LL*LR + 125/6*nf^10*T^2*h^10*QL^2*QLd*QRd*LR^3*
      LRd^3 + 125/2*nf^10*T^2*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd + 375/2*nf^10*
      T^2*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 + 125/2*nf^10*T^2*h^10*QL^2*QLd*
      QRd*LL*LLd^3*LR^2 + 175/2*nf^10*T^2*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 +
      375/2*nf^10*T^2*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd + 175/2*nf^10*T^2*
      h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 125/6*nf^10*T^2*h^10*QL^2*QLd*QRd*
      LL^3*LLd^3 + 1925/16*nf^10*T^2*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 1375/16*
      nf^10*T^2*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 1925/8*nf^10*T^2*h^10*QL^2*QLd*
      QRd^4*LL*LLd*LRd + 1125/4*nf^10*T^2*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 +
      1125/4*nf^10*T^2*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 1125*nf^10*T^2*h^10
      *QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 1575/4*nf^10*T^2*h^10*QL^2*QLd*QR*
      QRd^2*LL^2*LRd^2 + 1125/4*nf^10*T^2*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 +
      1645/8*nf^10*T^2*h^10*QL^2*QLd*QR*QRd^5*LRd + 375/8*nf^10*T^2*h^10*QL^2*
      QLd*QR^2*LR^3*LRd^2 + 525/8*nf^10*T^2*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 +
      1125/4*nf^10*T^2*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 1125/8*nf^10*T^2*
      h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 1125/8*nf^10*T^2*h^10*QL^2*QLd*QR^2*
      LL^2*LLd^2*LR + 375/4*nf^10*T^2*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 2875/4
      *nf^10*T^2*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 2875/4*nf^10*T^2*h^10*QL^2*
      QLd*QR^2*QRd^3*LL*LLd + 1375/4*nf^10*T^2*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd
       + 1375/2*nf^10*T^2*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR + 1375/4*nf^10*T^2*
      h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 12875/48*nf^10*T^2*h^10*QL^2*QLd*QR^3*
      QRd^4 + 5875/16*nf^10*T^2*h^10*QL^2*QLd*QR^4*QRd^2*LR + 735/16*nf^10*T^2
      *h^10*QL^2*QLd*QR^5*LR^2 + 525/16*nf^10*T^2*h^10*QL^2*QLd*QR^5*LL^2 +
      125/4*nf^10*T^2*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 175/12*nf^10*T^2*h^10*
      QL^2*QLd^2*LLd^3*LR^3 + 125/4*nf^10*T^2*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 +
      375/4*nf^10*T^2*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd + 375/4*nf^10*T^2*h^10
      *QL^2*QLd^2*LL^2*LLd*LR*LRd^2 + 125/4*nf^10*T^2*h^10*QL^2*QLd^2*LL^2*
      LLd^3*LR + 175/12*nf^10*T^2*h^10*QL^2*QLd^2*LL^3*LRd^3 + 125/4*nf^10*T^2
      *h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 1375/4*nf^10*T^2*h^10*QL^2*QLd^2*QRd^3
      *LLd*LR*LRd + 1925/8*nf^10*T^2*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 1375/8*
      nf^10*T^2*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 1125/2*nf^10*T^2*h^10*QL^2*
      QLd^2*QR*QRd*LLd*LR^2*LRd + 1125/2*nf^10*T^2*h^10*QL^2*QLd^2*QR*QRd*LL*
      LR*LRd^2 + 1125/2*nf^10*T^2*h^10*QL^2*QLd^2*QR*QRd*LL*LLd^2*LR + 1125/2*
      nf^10*T^2*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*LRd + 5875/16*nf^10*T^2*h^10*
      QL^2*QLd^2*QR*QRd^4*LLd + 8625/8*nf^10*T^2*h^10*QL^2*QLd^2*QR^2*QRd^2*
      LLd*LR + 8625/8*nf^10*T^2*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd + 1925/8*
      nf^10*T^2*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 1375/4*nf^10*T^2*h^10*QL^2*
      QLd^2*QR^3*LL*LR*LRd + 1375/8*nf^10*T^2*h^10*QL^2*QLd^2*QR^3*LL^2*LLd +
      5875/16*nf^10*T^2*h^10*QL^2*QLd^2*QR^4*QRd*LL + 1375/8*nf^10*T^2*h^10*
      QL^2*QLd^3*QRd^2*LR*LRd^2 + 1375/8*nf^10*T^2*h^10*QL^2*QLd^3*QRd^2*LLd^2
      *LR + 1375/4*nf^10*T^2*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd + 375/4*nf^10*
      T^2*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 525/4*nf^10*T^2*h^10*QL^2*QLd^3*QR*
      LLd^2*LR^2 + 375*nf^10*T^2*h^10*QL^2*QLd^3*QR*LL*LLd*LR*LRd + 375/4*
      nf^10*T^2*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 + 375/4*nf^10*T^2*h^10*QL^2*
      QLd^3*QR*LL^2*LLd^2 + 5875/12*nf^10*T^2*h^10*QL^2*QLd^3*QR*QRd^3*LRd +
      2875/4*nf^10*T^2*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd + 2875/4*nf^10*T^2*h^10
      *QL^2*QLd^3*QR^2*QRd*LL*LLd + 12875/24*nf^10*T^2*h^10*QL^2*QLd^3*QR^3*
      QRd^2 + 8225/48*nf^10*T^2*h^10*QL^2*QLd^3*QR^4*LR + 1375/8*nf^10*T^2*
      h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 1375/16*nf^10*T^2*h^10*QL^2*QLd^4*QRd*
      LL*LRd^2 + 1375/16*nf^10*T^2*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 5875/16*
      nf^10*T^2*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 4025/16*nf^10*T^2*h^10*QL^2*
      QLd^4*QR^2*LLd*LR + 2875/16*nf^10*T^2*h^10*QL^2*QLd^4*QR^2*LL*LRd + 275/
      16*nf^10*T^2*h^10*QL^2*QLd^5*LR*LRd^2 + 385/16*nf^10*T^2*h^10*QL^2*QLd^5
      *LLd^2*LR + 275/8*nf^10*T^2*h^10*QL^2*QLd^5*LL*LLd*LRd + 1175/8*nf^10*
      T^2*h^10*QL^2*QLd^5*QR*QRd*LRd + 3605/48*nf^10*T^2*h^10*QL^2*QLd^5*QR^3
       + 1645/48*nf^10*T^2*h^10*QL^2*QLd^6*QR*LLd + 125/144*nf^10*T^2*h^10*
      QL^3*LR^4*LRd^3 + 125/48*nf^10*T^2*h^10*QL^3*LLd^2*LR^4*LRd + 125/12*
      nf^10*T^2*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 125/36*nf^10*T^2*h^10*QL^3*LL*
      LLd^3*LR^3 + 175/24*nf^10*T^2*h^10*QL^3*LL^2*LR^2*LRd^3 + 125/8*nf^10*
      T^2*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 175/12*nf^10*T^2*h^10*QL^3*LL^3*LLd*
      LR*LRd^2 + 125/36*nf^10*T^2*h^10*QL^3*LL^3*LLd^3*LR + 175/48*nf^10*T^2*
      h^10*QL^3*LL^4*LRd^3 + 175/48*nf^10*T^2*h^10*QL^3*LL^4*LLd^2*LRd + 175/4
      *nf^10*T^2*h^10*QL^3*QRd^3*LR^2*LRd^2 + 125/4*nf^10*T^2*h^10*QL^3*QRd^3*
      LLd^2*LR^2 + 175*nf^10*T^2*h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 525/4*nf^10*
      T^2*h^10*QL^3*QRd^3*LL^2*LRd^2 + 175/4*nf^10*T^2*h^10*QL^3*QRd^3*LL^2*
      LLd^2 + 1645/48*nf^10*T^2*h^10*QL^3*QRd^6*LRd + 125/4*nf^10*T^2*h^10*
      QL^3*QR*QRd*LR^3*LRd^2 + 125/4*nf^10*T^2*h^10*QL^3*QR*QRd*LLd^2*LR^3 +
      375/2*nf^10*T^2*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd + 525/4*nf^10*T^2*h^10*
      QL^3*QR*QRd*LL^2*LR*LRd^2 + 375/4*nf^10*T^2*h^10*QL^3*QR*QRd*LL^2*LLd^2*
      LR + 175/2*nf^10*T^2*h^10*QL^3*QR*QRd*LL^3*LLd*LRd + 4025/24*nf^10*T^2*
      h^10*QL^3*QR*QRd^4*LR*LRd + 4025/24*nf^10*T^2*h^10*QL^3*QR*QRd^4*LL*LLd
       + 1375/8*nf^10*T^2*h^10*QL^3*QR^2*QRd^2*LR^2*LRd + 1375/4*nf^10*T^2*
      h^10*QL^3*QR^2*QRd^2*LL*LLd*LR + 1925/8*nf^10*T^2*h^10*QL^3*QR^2*QRd^2*
      LL^2*LRd + 3605/48*nf^10*T^2*h^10*QL^3*QR^2*QRd^5 + 625/36*nf^10*T^2*
      h^10*QL^3*QR^3*LR^3*LRd + 625/12*nf^10*T^2*h^10*QL^3*QR^3*LL*LLd*LR^2 +
      625/12*nf^10*T^2*h^10*QL^3*QR^3*LL^2*LR*LRd + 625/36*nf^10*T^2*h^10*QL^3
      *QR^3*LL^3*LLd + 5875/36*nf^10*T^2*h^10*QL^3*QR^3*QRd^3*LR + 875/16*
      nf^10*T^2*h^10*QL^3*QR^4*QRd*LR^2 + 875/16*nf^10*T^2*h^10*QL^3*QR^4*QRd*
      LL^2 + 375/2*nf^10*T^2*h^10*QL^3*QLd*QRd^2*LLd*LR^2*LRd + 525/2*nf^10*
      T^2*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 375/2*nf^10*T^2*h^10*QL^3*QLd*
      QRd^2*LL*LLd^2*LR + 525/2*nf^10*T^2*h^10*QL^3*QLd*QRd^2*LL^2*LLd*LRd +
      1645/24*nf^10*T^2*h^10*QL^3*QLd*QRd^5*LLd + 125/2*nf^10*T^2*h^10*QL^3*
      QLd*QR*LLd*LR^3*LRd + 375/4*nf^10*T^2*h^10*QL^3*QLd*QR*LL*LR^2*LRd^2 +
      375/4*nf^10*T^2*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 + 375/2*nf^10*T^2*h^10*
      QL^3*QLd*QR*LL^2*LLd*LR*LRd + 175/4*nf^10*T^2*h^10*QL^3*QLd*QR*LL^3*
      LRd^2 + 125/4*nf^10*T^2*h^10*QL^3*QLd*QR*LL^3*LLd^2 + 2875/6*nf^10*T^2*
      h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 4025/6*nf^10*T^2*h^10*QL^3*QLd*QR*QRd^3*
      LL*LRd + 1375/4*nf^10*T^2*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 1375/2*nf^10
      *T^2*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd + 1375/4*nf^10*T^2*h^10*QL^3*QLd*
      QR^2*QRd*LL^2*LLd + 5875/12*nf^10*T^2*h^10*QL^3*QLd*QR^3*QRd^2*LL + 875/
      8*nf^10*T^2*h^10*QL^3*QLd*QR^4*LL*LR + 375/4*nf^10*T^2*h^10*QL^3*QLd^2*
      QRd*LR^2*LRd^2 + 375/4*nf^10*T^2*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 + 375*
      nf^10*T^2*h^10*QL^3*QLd^2*QRd*LL*LLd*LR*LRd + 525/4*nf^10*T^2*h^10*QL^3*
      QLd^2*QRd*LL^2*LRd^2 + 375/4*nf^10*T^2*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 +
      8225/48*nf^10*T^2*h^10*QL^3*QLd^2*QRd^4*LRd + 2875/4*nf^10*T^2*h^10*QL^3
      *QLd^2*QR*QRd^2*LR*LRd + 2875/4*nf^10*T^2*h^10*QL^3*QLd^2*QR*QRd^2*LL*
      LLd + 1375/8*nf^10*T^2*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 1375/4*nf^10*T^2*
      h^10*QL^3*QLd^2*QR^2*LL*LLd*LR + 1375/8*nf^10*T^2*h^10*QL^3*QLd^2*QR^2*
      LL^2*LRd + 12875/24*nf^10*T^2*h^10*QL^3*QLd^2*QR^2*QRd^3 + 5875/12*nf^10
      *T^2*h^10*QL^3*QLd^2*QR^3*QRd*LR + 125/2*nf^10*T^2*h^10*QL^3*QLd^3*LLd*
      LR^2*LRd + 125/2*nf^10*T^2*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 125/2*nf^10*T^2
      *h^10*QL^3*QLd^3*LL*LLd^2*LR + 125/2*nf^10*T^2*h^10*QL^3*QLd^3*LL^2*LLd*
      LRd + 5875/36*nf^10*T^2*h^10*QL^3*QLd^3*QRd^3*LLd + 2875/6*nf^10*T^2*
      h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 2875/6*nf^10*T^2*h^10*QL^3*QLd^3*QR*QRd*
      LL*LRd + 5875/36*nf^10*T^2*h^10*QL^3*QLd^3*QR^3*LL + 5875/48*nf^10*T^2*
      h^10*QL^3*QLd^4*QRd^2*LRd + 2875/24*nf^10*T^2*h^10*QL^3*QLd^4*QR*LR*LRd
       + 2875/24*nf^10*T^2*h^10*QL^3*QLd^4*QR*LL*LLd + 12875/48*nf^10*T^2*h^10
      *QL^3*QLd^4*QR^2*QRd + 1175/24*nf^10*T^2*h^10*QL^3*QLd^5*QRd*LLd + 1175/
      144*nf^10*T^2*h^10*QL^3*QLd^6*LRd + 125/8*nf^10*T^2*h^10*QL^4*QRd*LLd*
      LR^3*LRd + 525/16*nf^10*T^2*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 375/16*nf^10*
      T^2*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 525/8*nf^10*T^2*h^10*QL^4*QRd*LL^2*LLd
      *LR*LRd + 525/16*nf^10*T^2*h^10*QL^4*QRd*LL^3*LRd^2 + 175/16*nf^10*T^2*
      h^10*QL^4*QRd*LL^3*LLd^2 + 4025/96*nf^10*T^2*h^10*QL^4*QRd^4*LLd*LR +
      4025/32*nf^10*T^2*h^10*QL^4*QRd^4*LL*LRd + 1375/16*nf^10*T^2*h^10*QL^4*
      QR*QRd^2*LLd*LR^2 + 1925/8*nf^10*T^2*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 1925/
      16*nf^10*T^2*h^10*QL^4*QR*QRd^2*LL^2*LLd + 625/48*nf^10*T^2*h^10*QL^4*
      QR^2*LLd*LR^3 + 625/16*nf^10*T^2*h^10*QL^4*QR^2*LL*LR^2*LRd + 625/16*
      nf^10*T^2*h^10*QL^4*QR^2*LL^2*LLd*LR + 875/48*nf^10*T^2*h^10*QL^4*QR^2*
      LL^3*LRd + 8225/48*nf^10*T^2*h^10*QL^4*QR^2*QRd^3*LL + 875/8*nf^10*T^2*
      h^10*QL^4*QR^3*QRd*LL*LR + 125/16*nf^10*T^2*h^10*QL^4*QLd*LR^3*LRd^2 +
      125/16*nf^10*T^2*h^10*QL^4*QLd*LLd^2*LR^3 + 375/8*nf^10*T^2*h^10*QL^4*
      QLd*LL*LLd*LR^2*LRd + 525/16*nf^10*T^2*h^10*QL^4*QLd*LL^2*LR*LRd^2 + 375/
      16*nf^10*T^2*h^10*QL^4*QLd*LL^2*LLd^2*LR + 175/8*nf^10*T^2*h^10*QL^4*QLd
      *LL^3*LLd*LRd + 4025/24*nf^10*T^2*h^10*QL^4*QLd*QRd^3*LR*LRd + 4025/24*
      nf^10*T^2*h^10*QL^4*QLd*QRd^3*LL*LLd + 1375/8*nf^10*T^2*h^10*QL^4*QLd*QR
      *QRd*LR^2*LRd + 1375/4*nf^10*T^2*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR + 1925/8
      *nf^10*T^2*h^10*QL^4*QLd*QR*QRd*LL^2*LRd + 18025/96*nf^10*T^2*h^10*QL^4*
      QLd*QR*QRd^4 + 5875/16*nf^10*T^2*h^10*QL^4*QLd*QR^2*QRd^2*LR + 875/16*
      nf^10*T^2*h^10*QL^4*QLd*QR^3*LR^2 + 875/16*nf^10*T^2*h^10*QL^4*QLd*QR^3*
      LL^2 + 2875/16*nf^10*T^2*h^10*QL^4*QLd^2*QRd^2*LLd*LR + 4025/16*nf^10*
      T^2*h^10*QL^4*QLd^2*QRd^2*LL*LRd + 1375/16*nf^10*T^2*h^10*QL^4*QLd^2*QR*
      LLd*LR^2 + 1375/8*nf^10*T^2*h^10*QL^4*QLd^2*QR*LL*LR*LRd + 1375/16*nf^10
      *T^2*h^10*QL^4*QLd^2*QR*LL^2*LLd + 5875/16*nf^10*T^2*h^10*QL^4*QLd^2*
      QR^2*QRd*LL + 2875/24*nf^10*T^2*h^10*QL^4*QLd^3*QRd*LR*LRd + 2875/24*
      nf^10*T^2*h^10*QL^4*QLd^3*QRd*LL*LLd + 12875/48*nf^10*T^2*h^10*QL^4*
      QLd^3*QR*QRd^2 + 5875/48*nf^10*T^2*h^10*QL^4*QLd^3*QR^2*LR + 2875/96*
      nf^10*T^2*h^10*QL^4*QLd^4*LLd*LR + 2875/96*nf^10*T^2*h^10*QL^4*QLd^4*LL*
      LRd + 2575/96*nf^10*T^2*h^10*QL^4*QLd^5*QR + 385/16*nf^10*T^2*h^10*QL^5*
      QRd^2*LR^2*LRd + 385/8*nf^10*T^2*h^10*QL^5*QRd^2*LL*LLd*LR + 1155/16*
      nf^10*T^2*h^10*QL^5*QRd^2*LL^2*LRd + 721/32*nf^10*T^2*h^10*QL^5*QRd^5 +
      125/24*nf^10*T^2*h^10*QL^5*QR*LR^3*LRd + 125/8*nf^10*T^2*h^10*QL^5*QR*LL
      *LLd*LR^2 + 175/8*nf^10*T^2*h^10*QL^5*QR*LL^2*LR*LRd + 175/24*nf^10*T^2*
      h^10*QL^5*QR*LL^3*LLd + 1645/24*nf^10*T^2*h^10*QL^5*QR*QRd^3*LR + 525/16
      *nf^10*T^2*h^10*QL^5*QR^2*QRd*LR^2 + 735/16*nf^10*T^2*h^10*QL^5*QR^2*QRd
      *LL^2 + 275/8*nf^10*T^2*h^10*QL^5*QLd*QRd*LLd*LR^2 + 385/4*nf^10*T^2*
      h^10*QL^5*QLd*QRd*LL*LR*LRd + 385/8*nf^10*T^2*h^10*QL^5*QLd*QRd*LL^2*LLd
       + 1645/8*nf^10*T^2*h^10*QL^5*QLd*QR*QRd^2*LL + 525/8*nf^10*T^2*h^10*
      QL^5*QLd*QR^2*LL*LR + 275/16*nf^10*T^2*h^10*QL^5*QLd^2*LR^2*LRd + 275/8*
      nf^10*T^2*h^10*QL^5*QLd^2*LL*LLd*LR + 385/16*nf^10*T^2*h^10*QL^5*QLd^2*
      LL^2*LRd + 3605/48*nf^10*T^2*h^10*QL^5*QLd^2*QRd^3 + 1175/8*nf^10*T^2*
      h^10*QL^5*QLd^2*QR*QRd*LR + 1175/24*nf^10*T^2*h^10*QL^5*QLd^3*QR*LL +
      2575/96*nf^10*T^2*h^10*QL^5*QLd^4*QRd + 125/144*nf^10*T^2*h^10*QL^6*LLd*
      LR^3 + 175/48*nf^10*T^2*h^10*QL^6*LL*LR^2*LRd + 175/48*nf^10*T^2*h^10*
      QL^6*LL^2*LLd*LR + 175/48*nf^10*T^2*h^10*QL^6*LL^3*LRd + 1645/48*nf^10*
      T^2*h^10*QL^6*QRd^3*LL + 245/8*nf^10*T^2*h^10*QL^6*QR*QRd*LL*LR + 1645/
      48*nf^10*T^2*h^10*QL^6*QLd*QRd^2*LR + 175/16*nf^10*T^2*h^10*QL^6*QLd*QR*
      LR^2 + 245/16*nf^10*T^2*h^10*QL^6*QLd*QR*LL^2 + 1645/48*nf^10*T^2*h^10*
      QL^6*QLd^2*QRd*LL + 1175/144*nf^10*T^2*h^10*QL^6*QLd^3*LR + 35/16*nf^10*
      T^2*h^10*QL^7*QRd*LR^2 + 105/16*nf^10*T^2*h^10*QL^7*QRd*LL^2 + 35/8*
      nf^10*T^2*h^10*QL^7*QLd*LL*LR + 35/288*nf^10*T^3*h^10*LLd*LR^5*LRd^4 +
      49/144*nf^10*T^3*h^10*LLd^3*LR^5*LRd^2 + 49/480*nf^10*T^3*h^10*LLd^5*
      LR^5 + 35/288*nf^10*T^3*h^10*LL*LR^4*LRd^5 + 175/144*nf^10*T^3*h^10*LL*
      LLd^2*LR^4*LRd^3 + 245/288*nf^10*T^3*h^10*LL*LLd^4*LR^4*LRd + 175/144*
      nf^10*T^3*h^10*LL^2*LLd*LR^3*LRd^4 + 175/72*nf^10*T^3*h^10*LL^2*LLd^3*
      LR^3*LRd^2 + 49/144*nf^10*T^3*h^10*LL^2*LLd^5*LR^3 + 49/144*nf^10*T^3*
      h^10*LL^3*LR^2*LRd^5 + 175/72*nf^10*T^3*h^10*LL^3*LLd^2*LR^2*LRd^3 + 175/
      144*nf^10*T^3*h^10*LL^3*LLd^4*LR^2*LRd + 245/288*nf^10*T^3*h^10*LL^4*LLd
      *LR*LRd^4 + 175/144*nf^10*T^3*h^10*LL^4*LLd^3*LR*LRd^2 + 35/288*nf^10*
      T^3*h^10*LL^4*LLd^5*LR + 49/480*nf^10*T^3*h^10*LL^5*LRd^5 + 49/144*nf^10
      *T^3*h^10*LL^5*LLd^2*LRd^3 + 35/288*nf^10*T^3*h^10*LL^5*LLd^4*LRd + 175/
      108*nf^10*T^3*h^10*QRd^3*LLd*LR^3*LRd^3 + 175/108*nf^10*T^3*h^10*QRd^3*
      LLd^3*LR^3*LRd + 245/144*nf^10*T^3*h^10*QRd^3*LL*LR^2*LRd^4 + 175/24*
      nf^10*T^3*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 175/144*nf^10*T^3*h^10*QRd^3*
      LL*LLd^4*LR^2 + 245/36*nf^10*T^3*h^10*QRd^3*LL^2*LLd*LR*LRd^3 + 175/36*
      nf^10*T^3*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 245/144*nf^10*T^3*h^10*QRd^3*
      LL^3*LRd^4 + 245/72*nf^10*T^3*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 175/432*
      nf^10*T^3*h^10*QRd^3*LL^3*LLd^4 + 245/144*nf^10*T^3*h^10*QRd^6*LLd*LR*
      LRd^2 + 175/432*nf^10*T^3*h^10*QRd^6*LLd^3*LR + 245/144*nf^10*T^3*h^10*
      QRd^6*LL*LRd^3 + 245/144*nf^10*T^3*h^10*QRd^6*LL*LLd^2*LRd + 175/72*
      nf^10*T^3*h^10*QR*QRd*LLd*LR^4*LRd^3 + 245/72*nf^10*T^3*h^10*QR*QRd*
      LLd^3*LR^4*LRd + 175/72*nf^10*T^3*h^10*QR*QRd*LL*LR^3*LRd^4 + 175/12*
      nf^10*T^3*h^10*QR*QRd*LL*LLd^2*LR^3*LRd^2 + 245/72*nf^10*T^3*h^10*QR*QRd
      *LL*LLd^4*LR^3 + 175/12*nf^10*T^3*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 175/
      12*nf^10*T^3*h^10*QR*QRd*LL^2*LLd^3*LR^2*LRd + 245/72*nf^10*T^3*h^10*QR*
      QRd*LL^3*LR*LRd^4 + 175/12*nf^10*T^3*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 +
      175/72*nf^10*T^3*h^10*QR*QRd*LL^3*LLd^4*LR + 245/72*nf^10*T^3*h^10*QR*
      QRd*LL^4*LLd*LRd^3 + 175/72*nf^10*T^3*h^10*QR*QRd*LL^4*LLd^3*LRd + 175/
      16*nf^10*T^3*h^10*QR*QRd^4*LLd*LR^2*LRd^2 + 175/48*nf^10*T^3*h^10*QR*
      QRd^4*LLd^3*LR^2 + 245/24*nf^10*T^3*h^10*QR*QRd^4*LL*LR*LRd^3 + 175/8*
      nf^10*T^3*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 245/16*nf^10*T^3*h^10*QR*QRd^4
      *LL^2*LLd*LRd^2 + 175/48*nf^10*T^3*h^10*QR*QRd^4*LL^2*LLd^3 + 49/24*
      nf^10*T^3*h^10*QR*QRd^7*LLd*LRd + 175/12*nf^10*T^3*h^10*QR^2*QRd^2*LLd*
      LR^3*LRd^2 + 245/36*nf^10*T^3*h^10*QR^2*QRd^2*LLd^3*LR^3 + 175/12*nf^10*
      T^3*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 175/4*nf^10*T^3*h^10*QR^2*QRd^2*LL*
      LLd^2*LR^2*LRd + 175/4*nf^10*T^3*h^10*QR^2*QRd^2*LL^2*LLd*LR*LRd^2 + 175/
      12*nf^10*T^3*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 245/36*nf^10*T^3*h^10*QR^2*
      QRd^2*LL^3*LRd^3 + 175/12*nf^10*T^3*h^10*QR^2*QRd^2*LL^3*LLd^2*LRd + 385/
      24*nf^10*T^3*h^10*QR^2*QRd^5*LLd*LR*LRd + 539/48*nf^10*T^3*h^10*QR^2*
      QRd^5*LL*LRd^2 + 385/48*nf^10*T^3*h^10*QR^2*QRd^5*LL*LLd^2 + 245/144*
      nf^10*T^3*h^10*QR^3*LLd*LR^4*LRd^2 + 245/144*nf^10*T^3*h^10*QR^3*LLd^3*
      LR^4 + 175/108*nf^10*T^3*h^10*QR^3*LL*LR^3*LRd^3 + 245/36*nf^10*T^3*h^10
      *QR^3*LL*LLd^2*LR^3*LRd + 175/24*nf^10*T^3*h^10*QR^3*LL^2*LLd*LR^2*LRd^2
       + 245/72*nf^10*T^3*h^10*QR^3*LL^2*LLd^3*LR^2 + 175/108*nf^10*T^3*h^10*
      QR^3*LL^3*LR*LRd^3 + 175/36*nf^10*T^3*h^10*QR^3*LL^3*LLd^2*LR*LRd + 175/
      144*nf^10*T^3*h^10*QR^3*LL^4*LLd*LRd^2 + 175/432*nf^10*T^3*h^10*QR^3*
      LL^4*LLd^3 + 175/6*nf^10*T^3*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 175/6*nf^10*
      T^3*h^10*QR^3*QRd^3*LL*LR*LRd^2 + 175/6*nf^10*T^3*h^10*QR^3*QRd^3*LL*
      LLd^2*LR + 175/6*nf^10*T^3*h^10*QR^3*QRd^3*LL^2*LLd*LRd + 1645/432*nf^10
      *T^3*h^10*QR^3*QRd^6*LLd + 245/24*nf^10*T^3*h^10*QR^4*QRd*LLd*LR^3*LRd
       + 175/16*nf^10*T^3*h^10*QR^4*QRd*LL*LR^2*LRd^2 + 245/16*nf^10*T^3*h^10*
      QR^4*QRd*LL*LLd^2*LR^2 + 175/8*nf^10*T^3*h^10*QR^4*QRd*LL^2*LLd*LR*LRd
       + 175/48*nf^10*T^3*h^10*QR^4*QRd*LL^3*LRd^2 + 175/48*nf^10*T^3*h^10*
      QR^4*QRd*LL^3*LLd^2 + 4025/288*nf^10*T^3*h^10*QR^4*QRd^4*LLd*LR + 4025/
      288*nf^10*T^3*h^10*QR^4*QRd^4*LL*LRd + 539/48*nf^10*T^3*h^10*QR^5*QRd^2*
      LLd*LR^2 + 385/24*nf^10*T^3*h^10*QR^5*QRd^2*LL*LR*LRd + 385/48*nf^10*T^3
      *h^10*QR^5*QRd^2*LL^2*LLd + 245/144*nf^10*T^3*h^10*QR^6*LLd*LR^3 + 245/
      144*nf^10*T^3*h^10*QR^6*LL*LR^2*LRd + 245/144*nf^10*T^3*h^10*QR^6*LL^2*
      LLd*LR + 175/432*nf^10*T^3*h^10*QR^6*LL^3*LRd + 1645/432*nf^10*T^3*h^10*
      QR^6*QRd^3*LL + 49/24*nf^10*T^3*h^10*QR^7*QRd*LL*LR + 175/144*nf^10*T^3*
      h^10*QLd*QRd^2*LR^3*LRd^4 + 175/24*nf^10*T^3*h^10*QLd*QRd^2*LLd^2*LR^3*
      LRd^2 + 245/144*nf^10*T^3*h^10*QLd*QRd^2*LLd^4*LR^3 + 175/12*nf^10*T^3*
      h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 175/12*nf^10*T^3*h^10*QLd*QRd^2*LL*
      LLd^3*LR^2*LRd + 245/48*nf^10*T^3*h^10*QLd*QRd^2*LL^2*LR*LRd^4 + 175/8*
      nf^10*T^3*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 175/48*nf^10*T^3*h^10*QLd
      *QRd^2*LL^2*LLd^4*LR + 245/36*nf^10*T^3*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 +
      175/36*nf^10*T^3*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 245/72*nf^10*T^3*h^10*
      QLd*QRd^5*LR*LRd^3 + 175/24*nf^10*T^3*h^10*QLd*QRd^5*LLd^2*LR*LRd + 245/
      24*nf^10*T^3*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 175/72*nf^10*T^3*h^10*QLd*
      QRd^5*LL*LLd^3 + 175/288*nf^10*T^3*h^10*QLd*QR*LR^4*LRd^4 + 245/48*nf^10
      *T^3*h^10*QLd*QR*LLd^2*LR^4*LRd^2 + 245/96*nf^10*T^3*h^10*QLd*QR*LLd^4*
      LR^4 + 175/18*nf^10*T^3*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 245/18*nf^10*T^3
      *h^10*QLd*QR*LL*LLd^3*LR^3*LRd + 175/48*nf^10*T^3*h^10*QLd*QR*LL^2*LR^2*
      LRd^4 + 175/8*nf^10*T^3*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 245/48*nf^10
      *T^3*h^10*QLd*QR*LL^2*LLd^4*LR^2 + 175/18*nf^10*T^3*h^10*QLd*QR*LL^3*LLd
      *LR*LRd^3 + 175/18*nf^10*T^3*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 245/288*
      nf^10*T^3*h^10*QLd*QR*LL^4*LRd^4 + 175/48*nf^10*T^3*h^10*QLd*QR*LL^4*
      LLd^2*LRd^2 + 175/288*nf^10*T^3*h^10*QLd*QR*LL^4*LLd^4 + 175/12*nf^10*
      T^3*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 175/4*nf^10*T^3*h^10*QLd*QR*QRd^3*
      LLd^2*LR^2*LRd + 175/2*nf^10*T^3*h^10*QLd*QR*QRd^3*LL*LLd*LR*LRd^2 + 175/
      6*nf^10*T^3*h^10*QLd*QR*QRd^3*LL*LLd^3*LR + 245/12*nf^10*T^3*h^10*QLd*QR
      *QRd^3*LL^2*LRd^3 + 175/4*nf^10*T^3*h^10*QLd*QR*QRd^3*LL^2*LLd^2*LRd +
      343/48*nf^10*T^3*h^10*QLd*QR*QRd^6*LRd^2 + 245/48*nf^10*T^3*h^10*QLd*QR*
      QRd^6*LLd^2 + 175/18*nf^10*T^3*h^10*QLd*QR^2*QRd*LR^3*LRd^3 + 245/6*
      nf^10*T^3*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd + 175/2*nf^10*T^3*h^10*QLd*
      QR^2*QRd*LL*LLd*LR^2*LRd^2 + 245/6*nf^10*T^3*h^10*QLd*QR^2*QRd*LL*LLd^3*
      LR^2 + 175/6*nf^10*T^3*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 175/2*nf^10*T^3
      *h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd + 175/6*nf^10*T^3*h^10*QLd*QR^2*QRd
      *LL^3*LLd*LRd^2 + 175/18*nf^10*T^3*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 1925/
      48*nf^10*T^3*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 1925/48*nf^10*T^3*h^10*QLd*
      QR^2*QRd^4*LLd^2*LR + 1925/24*nf^10*T^3*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd
       + 175/4*nf^10*T^3*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 245/4*nf^10*T^3*h^10
      *QLd*QR^3*QRd^2*LLd^2*LR^2 + 175*nf^10*T^3*h^10*QLd*QR^3*QRd^2*LL*LLd*LR
      *LRd + 175/4*nf^10*T^3*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 175/4*nf^10*T^3*
      h^10*QLd*QR^3*QRd^2*LL^2*LLd^2 + 1645/72*nf^10*T^3*h^10*QLd*QR^3*QRd^5*
      LRd + 245/48*nf^10*T^3*h^10*QLd*QR^4*LR^3*LRd^2 + 245/16*nf^10*T^3*h^10*
      QLd*QR^4*LLd^2*LR^3 + 245/8*nf^10*T^3*h^10*QLd*QR^4*LL*LLd*LR^2*LRd +
      175/16*nf^10*T^3*h^10*QLd*QR^4*LL^2*LR*LRd^2 + 245/16*nf^10*T^3*h^10*QLd
      *QR^4*LL^2*LLd^2*LR + 175/24*nf^10*T^3*h^10*QLd*QR^4*LL^3*LLd*LRd + 4025/
      72*nf^10*T^3*h^10*QLd*QR^4*QRd^3*LR*LRd + 4025/72*nf^10*T^3*h^10*QLd*
      QR^4*QRd^3*LL*LLd + 539/24*nf^10*T^3*h^10*QLd*QR^5*QRd*LR^2*LRd + 539/12
      *nf^10*T^3*h^10*QLd*QR^5*QRd*LL*LLd*LR + 385/24*nf^10*T^3*h^10*QLd*QR^5*
      QRd*LL^2*LRd + 3605/288*nf^10*T^3*h^10*QLd*QR^5*QRd^4 + 2303/144*nf^10*
      T^3*h^10*QLd*QR^6*QRd^2*LR + 49/16*nf^10*T^3*h^10*QLd*QR^7*LR^2 + 49/48*
      nf^10*T^3*h^10*QLd*QR^7*LL^2 + 175/36*nf^10*T^3*h^10*QLd^2*QRd*LLd*LR^3*
      LRd^3 + 245/36*nf^10*T^3*h^10*QLd^2*QRd*LLd^3*LR^3*LRd + 175/48*nf^10*
      T^3*h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 175/8*nf^10*T^3*h^10*QLd^2*QRd*LL*
      LLd^2*LR^2*LRd^2 + 245/48*nf^10*T^3*h^10*QLd^2*QRd*LL*LLd^4*LR^2 + 175/
      12*nf^10*T^3*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 175/12*nf^10*T^3*h^10*
      QLd^2*QRd*LL^2*LLd^3*LR*LRd + 245/144*nf^10*T^3*h^10*QLd^2*QRd*LL^3*
      LRd^4 + 175/24*nf^10*T^3*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 + 175/144*nf^10
      *T^3*h^10*QLd^2*QRd*LL^3*LLd^4 + 875/48*nf^10*T^3*h^10*QLd^2*QRd^4*LLd*
      LR*LRd^2 + 875/144*nf^10*T^3*h^10*QLd^2*QRd^4*LLd^3*LR + 1225/144*nf^10*
      T^3*h^10*QLd^2*QRd^4*LL*LRd^3 + 875/48*nf^10*T^3*h^10*QLd^2*QRd^4*LL*
      LLd^2*LRd + 525/8*nf^10*T^3*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 245/8*
      nf^10*T^3*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 175/4*nf^10*T^3*h^10*QLd^2*QR
      *QRd^2*LL*LR*LRd^3 + 525/4*nf^10*T^3*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd
       + 525/8*nf^10*T^3*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 175/8*nf^10*T^3*
      h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 245/8*nf^10*T^3*h^10*QLd^2*QR*QRd^5*LLd
      *LRd + 245/12*nf^10*T^3*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + 245/12*nf^10*
      T^3*h^10*QLd^2*QR^2*LLd^3*LR^3 + 175/12*nf^10*T^3*h^10*QLd^2*QR^2*LL*
      LR^2*LRd^3 + 245/4*nf^10*T^3*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 175/4*
      nf^10*T^3*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 + 245/12*nf^10*T^3*h^10*
      QLd^2*QR^2*LL^2*LLd^3*LR + 175/36*nf^10*T^3*h^10*QLd^2*QR^2*LL^3*LRd^3
       + 175/12*nf^10*T^3*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 1925/12*nf^10*T^3*
      h^10*QLd^2*QR^2*QRd^3*LLd*LR*LRd + 1925/24*nf^10*T^3*h^10*QLd^2*QR^2*
      QRd^3*LL*LRd^2 + 1925/24*nf^10*T^3*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 245/
      2*nf^10*T^3*h^10*QLd^2*QR^3*QRd*LLd*LR^2*LRd + 175/2*nf^10*T^3*h^10*
      QLd^2*QR^3*QRd*LL*LR*LRd^2 + 245/2*nf^10*T^3*h^10*QLd^2*QR^3*QRd*LL*
      LLd^2*LR + 175/2*nf^10*T^3*h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd + 8225/144*
      nf^10*T^3*h^10*QLd^2*QR^3*QRd^4*LLd + 5635/48*nf^10*T^3*h^10*QLd^2*QR^4*
      QRd^2*LLd*LR + 4025/48*nf^10*T^3*h^10*QLd^2*QR^4*QRd^2*LL*LRd + 539/16*
      nf^10*T^3*h^10*QLd^2*QR^5*LLd*LR^2 + 539/24*nf^10*T^3*h^10*QLd^2*QR^5*LL
      *LR*LRd + 539/48*nf^10*T^3*h^10*QLd^2*QR^5*LL^2*LLd + 2303/144*nf^10*T^3
      *h^10*QLd^2*QR^6*QRd*LL + 175/432*nf^10*T^3*h^10*QLd^3*LR^3*LRd^4 + 245/
      72*nf^10*T^3*h^10*QLd^3*LLd^2*LR^3*LRd^2 + 245/144*nf^10*T^3*h^10*QLd^3*
      LLd^4*LR^3 + 175/36*nf^10*T^3*h^10*QLd^3*LL*LLd*LR^2*LRd^3 + 245/36*
      nf^10*T^3*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 175/144*nf^10*T^3*h^10*QLd^3*
      LL^2*LR*LRd^4 + 175/24*nf^10*T^3*h^10*QLd^3*LL^2*LLd^2*LR*LRd^2 + 245/
      144*nf^10*T^3*h^10*QLd^3*LL^2*LLd^4*LR + 175/108*nf^10*T^3*h^10*QLd^3*
      LL^3*LLd*LRd^3 + 175/108*nf^10*T^3*h^10*QLd^3*LL^3*LLd^3*LRd + 875/108*
      nf^10*T^3*h^10*QLd^3*QRd^3*LR*LRd^3 + 875/36*nf^10*T^3*h^10*QLd^3*QRd^3*
      LLd^2*LR*LRd + 875/36*nf^10*T^3*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 875/108*
      nf^10*T^3*h^10*QLd^3*QRd^3*LL*LLd^3 + 175/12*nf^10*T^3*h^10*QLd^3*QR*QRd
      *LR^2*LRd^3 + 245/4*nf^10*T^3*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd + 175/2*
      nf^10*T^3*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 + 245/6*nf^10*T^3*h^10*QLd^3
      *QR*QRd*LL*LLd^3*LR + 175/12*nf^10*T^3*h^10*QLd^3*QR*QRd*LL^2*LRd^3 +
      175/4*nf^10*T^3*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 1225/48*nf^10*T^3*
      h^10*QLd^3*QR*QRd^4*LRd^2 + 1225/48*nf^10*T^3*h^10*QLd^3*QR*QRd^4*LLd^2
       + 1925/24*nf^10*T^3*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 + 2695/24*nf^10*T^3*
      h^10*QLd^3*QR^2*QRd^2*LLd^2*LR + 1925/12*nf^10*T^3*h^10*QLd^3*QR^2*QRd^2
      *LL*LLd*LRd + 245/12*nf^10*T^3*h^10*QLd^3*QR^3*LR^2*LRd^2 + 245/4*nf^10*
      T^3*h^10*QLd^3*QR^3*LLd^2*LR^2 + 245/3*nf^10*T^3*h^10*QLd^3*QR^3*LL*LLd*
      LR*LRd + 175/12*nf^10*T^3*h^10*QLd^3*QR^3*LL^2*LRd^2 + 245/12*nf^10*T^3*
      h^10*QLd^3*QR^3*LL^2*LLd^2 + 8225/108*nf^10*T^3*h^10*QLd^3*QR^3*QRd^3*
      LRd + 5635/72*nf^10*T^3*h^10*QLd^3*QR^4*QRd*LR*LRd + 5635/72*nf^10*T^3*
      h^10*QLd^3*QR^4*QRd*LL*LLd + 5047/144*nf^10*T^3*h^10*QLd^3*QR^5*QRd^2 +
      2303/144*nf^10*T^3*h^10*QLd^3*QR^6*LR + 875/48*nf^10*T^3*h^10*QLd^4*
      QRd^2*LLd*LR*LRd^2 + 1225/144*nf^10*T^3*h^10*QLd^4*QRd^2*LLd^3*LR + 875/
      144*nf^10*T^3*h^10*QLd^4*QRd^2*LL*LRd^3 + 875/48*nf^10*T^3*h^10*QLd^4*
      QRd^2*LL*LLd^2*LRd + 245/16*nf^10*T^3*h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 245/
      16*nf^10*T^3*h^10*QLd^4*QR*LLd^3*LR^2 + 175/24*nf^10*T^3*h^10*QLd^4*QR*
      LL*LR*LRd^3 + 245/8*nf^10*T^3*h^10*QLd^4*QR*LL*LLd^2*LR*LRd + 175/16*
      nf^10*T^3*h^10*QLd^4*QR*LL^2*LLd*LRd^2 + 245/48*nf^10*T^3*h^10*QLd^4*QR*
      LL^2*LLd^3 + 1225/24*nf^10*T^3*h^10*QLd^4*QR*QRd^3*LLd*LRd + 2695/24*
      nf^10*T^3*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 1925/48*nf^10*T^3*h^10*QLd^4*
      QR^2*QRd*LL*LRd^2 + 2695/48*nf^10*T^3*h^10*QLd^4*QR^2*QRd*LL*LLd^2 +
      11515/144*nf^10*T^3*h^10*QLd^4*QR^3*QRd^2*LLd + 5635/96*nf^10*T^3*h^10*
      QLd^4*QR^4*LLd*LR + 5635/288*nf^10*T^3*h^10*QLd^4*QR^4*LL*LRd + 175/72*
      nf^10*T^3*h^10*QLd^5*QRd*LR*LRd^3 + 245/24*nf^10*T^3*h^10*QLd^5*QRd*
      LLd^2*LR*LRd + 175/24*nf^10*T^3*h^10*QLd^5*QRd*LL*LLd*LRd^2 + 245/72*
      nf^10*T^3*h^10*QLd^5*QRd*LL*LLd^3 + 245/16*nf^10*T^3*h^10*QLd^5*QR*QRd^2
      *LRd^2 + 343/16*nf^10*T^3*h^10*QLd^5*QR*QRd^2*LLd^2 + 539/48*nf^10*T^3*
      h^10*QLd^5*QR^2*LR*LRd^2 + 539/16*nf^10*T^3*h^10*QLd^5*QR^2*LLd^2*LR +
      539/24*nf^10*T^3*h^10*QLd^5*QR^2*LL*LLd*LRd + 2303/72*nf^10*T^3*h^10*
      QLd^5*QR^3*QRd*LRd + 5047/480*nf^10*T^3*h^10*QLd^5*QR^5 + 245/144*nf^10*
      T^3*h^10*QLd^6*LLd*LR*LRd^2 + 245/144*nf^10*T^3*h^10*QLd^6*LLd^3*LR +
      175/432*nf^10*T^3*h^10*QLd^6*LL*LRd^3 + 245/144*nf^10*T^3*h^10*QLd^6*LL*
      LLd^2*LRd + 343/24*nf^10*T^3*h^10*QLd^6*QR*QRd*LLd*LRd + 2303/144*nf^10*
      T^3*h^10*QLd^6*QR^3*LLd + 49/48*nf^10*T^3*h^10*QLd^7*QR*LRd^2 + 49/16*
      nf^10*T^3*h^10*QLd^7*QR*LLd^2 + 175/288*nf^10*T^3*h^10*QL*QRd*LR^4*LRd^4
       + 175/48*nf^10*T^3*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 245/288*nf^10*T^3*
      h^10*QL*QRd*LLd^4*LR^4 + 175/18*nf^10*T^3*h^10*QL*QRd*LL*LLd*LR^3*LRd^3
       + 175/18*nf^10*T^3*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 245/48*nf^10*T^3*
      h^10*QL*QRd*LL^2*LR^2*LRd^4 + 175/8*nf^10*T^3*h^10*QL*QRd*LL^2*LLd^2*
      LR^2*LRd^2 + 175/48*nf^10*T^3*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 245/18*nf^10
      *T^3*h^10*QL*QRd*LL^3*LLd*LR*LRd^3 + 175/18*nf^10*T^3*h^10*QL*QRd*LL^3*
      LLd^3*LR*LRd + 245/96*nf^10*T^3*h^10*QL*QRd*LL^4*LRd^4 + 245/48*nf^10*
      T^3*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 175/288*nf^10*T^3*h^10*QL*QRd*LL^4*
      LLd^4 + 245/48*nf^10*T^3*h^10*QL*QRd^4*LR^2*LRd^3 + 175/16*nf^10*T^3*
      h^10*QL*QRd^4*LLd^2*LR^2*LRd + 245/8*nf^10*T^3*h^10*QL*QRd^4*LL*LLd*LR*
      LRd^2 + 175/24*nf^10*T^3*h^10*QL*QRd^4*LL*LLd^3*LR + 245/16*nf^10*T^3*
      h^10*QL*QRd^4*LL^2*LRd^3 + 245/16*nf^10*T^3*h^10*QL*QRd^4*LL^2*LLd^2*LRd
       + 49/16*nf^10*T^3*h^10*QL*QRd^7*LRd^2 + 49/48*nf^10*T^3*h^10*QL*QRd^7*
      LLd^2 + 175/18*nf^10*T^3*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 175/6*nf^10*T^3*
      h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 175/2*nf^10*T^3*h^10*QL*QR*QRd^2*LL*
      LLd*LR^2*LRd^2 + 175/6*nf^10*T^3*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2 + 245/6*
      nf^10*T^3*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 175/2*nf^10*T^3*h^10*QL*QR*
      QRd^2*LL^2*LLd^2*LR*LRd + 245/6*nf^10*T^3*h^10*QL*QR*QRd^2*LL^3*LLd*
      LRd^2 + 175/18*nf^10*T^3*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 539/24*nf^10*T^3*
      h^10*QL*QR*QRd^5*LR*LRd^2 + 385/24*nf^10*T^3*h^10*QL*QR*QRd^5*LLd^2*LR
       + 539/12*nf^10*T^3*h^10*QL*QR*QRd^5*LL*LLd*LRd + 175/144*nf^10*T^3*h^10
      *QL*QR^2*LR^4*LRd^3 + 245/48*nf^10*T^3*h^10*QL*QR^2*LLd^2*LR^4*LRd + 175/
      12*nf^10*T^3*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 245/36*nf^10*T^3*h^10*QL*
      QR^2*LL*LLd^3*LR^3 + 175/24*nf^10*T^3*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 175/
      8*nf^10*T^3*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 175/12*nf^10*T^3*h^10*QL*
      QR^2*LL^3*LLd*LR*LRd^2 + 175/36*nf^10*T^3*h^10*QL*QR^2*LL^3*LLd^3*LR +
      245/144*nf^10*T^3*h^10*QL*QR^2*LL^4*LRd^3 + 175/48*nf^10*T^3*h^10*QL*
      QR^2*LL^4*LLd^2*LRd + 175/4*nf^10*T^3*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 +
      175/4*nf^10*T^3*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 + 175*nf^10*T^3*h^10*QL*
      QR^2*QRd^3*LL*LLd*LR*LRd + 245/4*nf^10*T^3*h^10*QL*QR^2*QRd^3*LL^2*LRd^2
       + 175/4*nf^10*T^3*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 2303/144*nf^10*T^3*
      h^10*QL*QR^2*QRd^6*LRd + 175/12*nf^10*T^3*h^10*QL*QR^3*QRd*LR^3*LRd^2 +
      245/12*nf^10*T^3*h^10*QL*QR^3*QRd*LLd^2*LR^3 + 175/2*nf^10*T^3*h^10*QL*
      QR^3*QRd*LL*LLd*LR^2*LRd + 175/4*nf^10*T^3*h^10*QL*QR^3*QRd*LL^2*LR*
      LRd^2 + 175/4*nf^10*T^3*h^10*QL*QR^3*QRd*LL^2*LLd^2*LR + 175/6*nf^10*T^3
      *h^10*QL*QR^3*QRd*LL^3*LLd*LRd + 4025/72*nf^10*T^3*h^10*QL*QR^3*QRd^4*LR
      *LRd + 4025/72*nf^10*T^3*h^10*QL*QR^3*QRd^4*LL*LLd + 1925/48*nf^10*T^3*
      h^10*QL*QR^4*QRd^2*LR^2*LRd + 1925/24*nf^10*T^3*h^10*QL*QR^4*QRd^2*LL*
      LLd*LR + 1925/48*nf^10*T^3*h^10*QL*QR^4*QRd^2*LL^2*LRd + 3605/288*nf^10*
      T^3*h^10*QL*QR^4*QRd^5 + 245/72*nf^10*T^3*h^10*QL*QR^5*LR^3*LRd + 245/24
      *nf^10*T^3*h^10*QL*QR^5*LL*LLd*LR^2 + 175/24*nf^10*T^3*h^10*QL*QR^5*LL^2
      *LR*LRd + 175/72*nf^10*T^3*h^10*QL*QR^5*LL^3*LLd + 1645/72*nf^10*T^3*
      h^10*QL*QR^5*QRd^3*LR + 343/48*nf^10*T^3*h^10*QL*QR^6*QRd*LR^2 + 245/48*
      nf^10*T^3*h^10*QL*QR^6*QRd*LL^2 + 175/72*nf^10*T^3*h^10*QL*QLd*LLd*LR^4*
      LRd^3 + 245/72*nf^10*T^3*h^10*QL*QLd*LLd^3*LR^4*LRd + 175/72*nf^10*T^3*
      h^10*QL*QLd*LL*LR^3*LRd^4 + 175/12*nf^10*T^3*h^10*QL*QLd*LL*LLd^2*LR^3*
      LRd^2 + 245/72*nf^10*T^3*h^10*QL*QLd*LL*LLd^4*LR^3 + 175/12*nf^10*T^3*
      h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 + 175/12*nf^10*T^3*h^10*QL*QLd*LL^2*
      LLd^3*LR^2*LRd + 245/72*nf^10*T^3*h^10*QL*QLd*LL^3*LR*LRd^4 + 175/12*
      nf^10*T^3*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 + 175/72*nf^10*T^3*h^10*QL*QLd
      *LL^3*LLd^4*LR + 245/72*nf^10*T^3*h^10*QL*QLd*LL^4*LLd*LRd^3 + 175/72*
      nf^10*T^3*h^10*QL*QLd*LL^4*LLd^3*LRd + 175/4*nf^10*T^3*h^10*QL*QLd*QRd^3
      *LLd*LR^2*LRd^2 + 175/12*nf^10*T^3*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 245/6*
      nf^10*T^3*h^10*QL*QLd*QRd^3*LL*LR*LRd^3 + 175/2*nf^10*T^3*h^10*QL*QLd*
      QRd^3*LL*LLd^2*LR*LRd + 245/4*nf^10*T^3*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2
       + 175/12*nf^10*T^3*h^10*QL*QLd*QRd^3*LL^2*LLd^3 + 343/24*nf^10*T^3*h^10
      *QL*QLd*QRd^6*LLd*LRd + 175/3*nf^10*T^3*h^10*QL*QLd*QR*QRd*LLd*LR^3*
      LRd^2 + 245/9*nf^10*T^3*h^10*QL*QLd*QR*QRd*LLd^3*LR^3 + 175/3*nf^10*T^3*
      h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 + 175*nf^10*T^3*h^10*QL*QLd*QR*QRd*LL*
      LLd^2*LR^2*LRd + 175*nf^10*T^3*h^10*QL*QLd*QR*QRd*LL^2*LLd*LR*LRd^2 +
      175/3*nf^10*T^3*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*LR + 245/9*nf^10*T^3*h^10*
      QL*QLd*QR*QRd*LL^3*LRd^3 + 175/3*nf^10*T^3*h^10*QL*QLd*QR*QRd*LL^3*LLd^2
      *LRd + 1925/12*nf^10*T^3*h^10*QL*QLd*QR*QRd^4*LLd*LR*LRd + 2695/24*nf^10
      *T^3*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 1925/24*nf^10*T^3*h^10*QL*QLd*QR*
      QRd^4*LL*LLd^2 + 525/2*nf^10*T^3*h^10*QL*QLd*QR^2*QRd^2*LLd*LR^2*LRd +
      525/2*nf^10*T^3*h^10*QL*QLd*QR^2*QRd^2*LL*LR*LRd^2 + 525/2*nf^10*T^3*
      h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR + 525/2*nf^10*T^3*h^10*QL*QLd*QR^2*
      QRd^2*LL^2*LLd*LRd + 1645/24*nf^10*T^3*h^10*QL*QLd*QR^2*QRd^5*LLd + 245/
      6*nf^10*T^3*h^10*QL*QLd*QR^3*LLd*LR^3*LRd + 175/4*nf^10*T^3*h^10*QL*QLd*
      QR^3*LL*LR^2*LRd^2 + 245/4*nf^10*T^3*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 +
      175/2*nf^10*T^3*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd + 175/12*nf^10*T^3*h^10
      *QL*QLd*QR^3*LL^3*LRd^2 + 175/12*nf^10*T^3*h^10*QL*QLd*QR^3*LL^3*LLd^2
       + 4025/18*nf^10*T^3*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 4025/18*nf^10*T^3*
      h^10*QL*QLd*QR^3*QRd^3*LL*LRd + 2695/24*nf^10*T^3*h^10*QL*QLd*QR^4*QRd*
      LLd*LR^2 + 1925/12*nf^10*T^3*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 1925/24*
      nf^10*T^3*h^10*QL*QLd*QR^4*QRd*LL^2*LLd + 1645/24*nf^10*T^3*h^10*QL*QLd*
      QR^5*QRd^2*LL + 343/24*nf^10*T^3*h^10*QL*QLd*QR^6*LL*LR + 175/8*nf^10*
      T^3*h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 525/8*nf^10*T^3*h^10*QL*QLd^2*QRd^2
      *LLd^2*LR^2*LRd + 525/4*nf^10*T^3*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 +
      175/4*nf^10*T^3*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR + 245/8*nf^10*T^3*h^10*
      QL*QLd^2*QRd^2*LL^2*LRd^3 + 525/8*nf^10*T^3*h^10*QL*QLd^2*QRd^2*LL^2*
      LLd^2*LRd + 343/16*nf^10*T^3*h^10*QL*QLd^2*QRd^5*LRd^2 + 245/16*nf^10*
      T^3*h^10*QL*QLd^2*QRd^5*LLd^2 + 175/18*nf^10*T^3*h^10*QL*QLd^2*QR*LR^3*
      LRd^3 + 245/6*nf^10*T^3*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 175/2*nf^10*
      T^3*h^10*QL*QLd^2*QR*LL*LLd*LR^2*LRd^2 + 245/6*nf^10*T^3*h^10*QL*QLd^2*
      QR*LL*LLd^3*LR^2 + 175/6*nf^10*T^3*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 175/
      2*nf^10*T^3*h^10*QL*QLd^2*QR*LL^2*LLd^2*LR*LRd + 175/6*nf^10*T^3*h^10*QL
      *QLd^2*QR*LL^3*LLd*LRd^2 + 175/18*nf^10*T^3*h^10*QL*QLd^2*QR*LL^3*LLd^3
       + 1925/12*nf^10*T^3*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 + 1925/12*nf^10*T^3
      *h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 1925/6*nf^10*T^3*h^10*QL*QLd^2*QR*
      QRd^3*LL*LLd*LRd + 525/4*nf^10*T^3*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 +
      735/4*nf^10*T^3*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 525*nf^10*T^3*h^10*
      QL*QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 525/4*nf^10*T^3*h^10*QL*QLd^2*QR^2*QRd
      *LL^2*LRd^2 + 525/4*nf^10*T^3*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 8225/
      48*nf^10*T^3*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 4025/12*nf^10*T^3*h^10*QL*
      QLd^2*QR^3*QRd^2*LR*LRd + 4025/12*nf^10*T^3*h^10*QL*QLd^2*QR^3*QRd^2*LL*
      LLd + 2695/48*nf^10*T^3*h^10*QL*QLd^2*QR^4*LR^2*LRd + 2695/24*nf^10*T^3*
      h^10*QL*QLd^2*QR^4*LL*LLd*LR + 1925/48*nf^10*T^3*h^10*QL*QLd^2*QR^4*LL^2
      *LRd + 18025/144*nf^10*T^3*h^10*QL*QLd^2*QR^4*QRd^3 + 2303/24*nf^10*T^3*
      h^10*QL*QLd^2*QR^5*QRd*LR + 175/4*nf^10*T^3*h^10*QL*QLd^3*QRd*LLd*LR^2*
      LRd^2 + 245/12*nf^10*T^3*h^10*QL*QLd^3*QRd*LLd^3*LR^2 + 175/6*nf^10*T^3*
      h^10*QL*QLd^3*QRd*LL*LR*LRd^3 + 175/2*nf^10*T^3*h^10*QL*QLd^3*QRd*LL*
      LLd^2*LR*LRd + 175/4*nf^10*T^3*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 + 175/12
      *nf^10*T^3*h^10*QL*QLd^3*QRd*LL^2*LLd^3 + 1225/24*nf^10*T^3*h^10*QL*
      QLd^3*QRd^4*LLd*LRd + 1925/6*nf^10*T^3*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd
       + 1925/12*nf^10*T^3*h^10*QL*QLd^3*QR*QRd^2*LL*LRd^2 + 1925/12*nf^10*T^3
      *h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 + 245/2*nf^10*T^3*h^10*QL*QLd^3*QR^2*
      LLd*LR^2*LRd + 175/2*nf^10*T^3*h^10*QL*QLd^3*QR^2*LL*LR*LRd^2 + 245/2*
      nf^10*T^3*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR + 175/2*nf^10*T^3*h^10*QL*QLd^3
      *QR^2*LL^2*LLd*LRd + 8225/36*nf^10*T^3*h^10*QL*QLd^3*QR^2*QRd^3*LLd +
      5635/18*nf^10*T^3*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 4025/18*nf^10*T^3*h^10
      *QL*QLd^3*QR^3*QRd*LL*LRd + 2303/72*nf^10*T^3*h^10*QL*QLd^3*QR^5*LL +
      175/48*nf^10*T^3*h^10*QL*QLd^4*LR^2*LRd^3 + 245/16*nf^10*T^3*h^10*QL*
      QLd^4*LLd^2*LR^2*LRd + 175/8*nf^10*T^3*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 +
      245/24*nf^10*T^3*h^10*QL*QLd^4*LL*LLd^3*LR + 175/48*nf^10*T^3*h^10*QL*
      QLd^4*LL^2*LRd^3 + 175/16*nf^10*T^3*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 1225/
      48*nf^10*T^3*h^10*QL*QLd^4*QRd^3*LRd^2 + 1225/48*nf^10*T^3*h^10*QL*QLd^4
      *QRd^3*LLd^2 + 1925/24*nf^10*T^3*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 + 2695/24
      *nf^10*T^3*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 1925/12*nf^10*T^3*h^10*QL*
      QLd^4*QR*QRd*LL*LLd*LRd + 8225/48*nf^10*T^3*h^10*QL*QLd^4*QR^2*QRd^2*LRd
       + 5635/72*nf^10*T^3*h^10*QL*QLd^4*QR^3*LR*LRd + 5635/72*nf^10*T^3*h^10*
      QL*QLd^4*QR^3*LL*LLd + 25235/288*nf^10*T^3*h^10*QL*QLd^4*QR^4*QRd + 245/
      8*nf^10*T^3*h^10*QL*QLd^5*QRd^2*LLd*LRd + 539/12*nf^10*T^3*h^10*QL*QLd^5
      *QR*LLd*LR*LRd + 385/24*nf^10*T^3*h^10*QL*QLd^5*QR*LL*LRd^2 + 539/24*
      nf^10*T^3*h^10*QL*QLd^5*QR*LL*LLd^2 + 2303/24*nf^10*T^3*h^10*QL*QLd^5*
      QR^2*QRd*LLd + 245/48*nf^10*T^3*h^10*QL*QLd^6*QRd*LRd^2 + 343/48*nf^10*
      T^3*h^10*QL*QLd^6*QRd*LLd^2 + 2303/144*nf^10*T^3*h^10*QL*QLd^6*QR^2*LRd
       + 49/24*nf^10*T^3*h^10*QL*QLd^7*LLd*LRd + 175/12*nf^10*T^3*h^10*QL^2*
      QRd^2*LLd*LR^3*LRd^2 + 175/36*nf^10*T^3*h^10*QL^2*QRd^2*LLd^3*LR^3 + 245/
      12*nf^10*T^3*h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 175/4*nf^10*T^3*h^10*QL^2*
      QRd^2*LL*LLd^2*LR^2*LRd + 245/4*nf^10*T^3*h^10*QL^2*QRd^2*LL^2*LLd*LR*
      LRd^2 + 175/12*nf^10*T^3*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 245/12*nf^10*
      T^3*h^10*QL^2*QRd^2*LL^3*LRd^3 + 245/12*nf^10*T^3*h^10*QL^2*QRd^2*LL^3*
      LLd^2*LRd + 539/24*nf^10*T^3*h^10*QL^2*QRd^5*LLd*LR*LRd + 539/16*nf^10*
      T^3*h^10*QL^2*QRd^5*LL*LRd^2 + 539/48*nf^10*T^3*h^10*QL^2*QRd^5*LL*LLd^2
       + 175/48*nf^10*T^3*h^10*QL^2*QR*LLd*LR^4*LRd^2 + 245/144*nf^10*T^3*h^10
      *QL^2*QR*LLd^3*LR^4 + 175/36*nf^10*T^3*h^10*QL^2*QR*LL*LR^3*LRd^3 + 175/
      12*nf^10*T^3*h^10*QL^2*QR*LL*LLd^2*LR^3*LRd + 175/8*nf^10*T^3*h^10*QL^2*
      QR*LL^2*LLd*LR^2*LRd^2 + 175/24*nf^10*T^3*h^10*QL^2*QR*LL^2*LLd^3*LR^2
       + 245/36*nf^10*T^3*h^10*QL^2*QR*LL^3*LR*LRd^3 + 175/12*nf^10*T^3*h^10*
      QL^2*QR*LL^3*LLd^2*LR*LRd + 245/48*nf^10*T^3*h^10*QL^2*QR*LL^4*LLd*LRd^2
       + 175/144*nf^10*T^3*h^10*QL^2*QR*LL^4*LLd^3 + 175/2*nf^10*T^3*h^10*QL^2
      *QR*QRd^3*LLd*LR^2*LRd + 245/2*nf^10*T^3*h^10*QL^2*QR*QRd^3*LL*LR*LRd^2
       + 175/2*nf^10*T^3*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 245/2*nf^10*T^3*h^10
      *QL^2*QR*QRd^3*LL^2*LLd*LRd + 2303/144*nf^10*T^3*h^10*QL^2*QR*QRd^6*LLd
       + 175/4*nf^10*T^3*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd + 525/8*nf^10*T^3*
      h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 525/8*nf^10*T^3*h^10*QL^2*QR^2*QRd*LL
      *LLd^2*LR^2 + 525/4*nf^10*T^3*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*LRd + 245/8
      *nf^10*T^3*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 175/8*nf^10*T^3*h^10*QL^2*
      QR^2*QRd*LL^3*LLd^2 + 4025/48*nf^10*T^3*h^10*QL^2*QR^2*QRd^4*LLd*LR +
      5635/48*nf^10*T^3*h^10*QL^2*QR^2*QRd^4*LL*LRd + 1925/24*nf^10*T^3*h^10*
      QL^2*QR^3*QRd^2*LLd*LR^2 + 1925/12*nf^10*T^3*h^10*QL^2*QR^3*QRd^2*LL*LR*
      LRd + 1925/24*nf^10*T^3*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 1225/144*nf^10*
      T^3*h^10*QL^2*QR^4*LLd*LR^3 + 875/48*nf^10*T^3*h^10*QL^2*QR^4*LL*LR^2*
      LRd + 875/48*nf^10*T^3*h^10*QL^2*QR^4*LL^2*LLd*LR + 875/144*nf^10*T^3*
      h^10*QL^2*QR^4*LL^3*LRd + 8225/144*nf^10*T^3*h^10*QL^2*QR^4*QRd^3*LL +
      245/8*nf^10*T^3*h^10*QL^2*QR^5*QRd*LL*LR + 175/18*nf^10*T^3*h^10*QL^2*
      QLd*QRd*LR^3*LRd^3 + 175/6*nf^10*T^3*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd +
      175/2*nf^10*T^3*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 + 175/6*nf^10*T^3*
      h^10*QL^2*QLd*QRd*LL*LLd^3*LR^2 + 245/6*nf^10*T^3*h^10*QL^2*QLd*QRd*LL^2
      *LR*LRd^3 + 175/2*nf^10*T^3*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd + 245/6*
      nf^10*T^3*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 175/18*nf^10*T^3*h^10*QL^2*
      QLd*QRd*LL^3*LLd^3 + 2695/48*nf^10*T^3*h^10*QL^2*QLd*QRd^4*LR*LRd^2 +
      1925/48*nf^10*T^3*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 2695/24*nf^10*T^3*h^10*
      QL^2*QLd*QRd^4*LL*LLd*LRd + 525/4*nf^10*T^3*h^10*QL^2*QLd*QR*QRd^2*LR^2*
      LRd^2 + 525/4*nf^10*T^3*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 525*nf^10*
      T^3*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 735/4*nf^10*T^3*h^10*QL^2*QLd
      *QR*QRd^2*LL^2*LRd^2 + 525/4*nf^10*T^3*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2
       + 2303/24*nf^10*T^3*h^10*QL^2*QLd*QR*QRd^5*LRd + 175/8*nf^10*T^3*h^10*
      QL^2*QLd*QR^2*LR^3*LRd^2 + 245/8*nf^10*T^3*h^10*QL^2*QLd*QR^2*LLd^2*LR^3
       + 525/4*nf^10*T^3*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 525/8*nf^10*T^3*
      h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 525/8*nf^10*T^3*h^10*QL^2*QLd*QR^2*
      LL^2*LLd^2*LR + 175/4*nf^10*T^3*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 4025/
      12*nf^10*T^3*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 4025/12*nf^10*T^3*h^10*
      QL^2*QLd*QR^2*QRd^3*LL*LLd + 1925/12*nf^10*T^3*h^10*QL^2*QLd*QR^3*QRd*
      LR^2*LRd + 1925/6*nf^10*T^3*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR + 1925/12*
      nf^10*T^3*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 18025/144*nf^10*T^3*h^10*
      QL^2*QLd*QR^3*QRd^4 + 8225/48*nf^10*T^3*h^10*QL^2*QLd*QR^4*QRd^2*LR +
      343/16*nf^10*T^3*h^10*QL^2*QLd*QR^5*LR^2 + 245/16*nf^10*T^3*h^10*QL^2*
      QLd*QR^5*LL^2 + 175/12*nf^10*T^3*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 245/36
      *nf^10*T^3*h^10*QL^2*QLd^2*LLd^3*LR^3 + 175/12*nf^10*T^3*h^10*QL^2*QLd^2
      *LL*LR^2*LRd^3 + 175/4*nf^10*T^3*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd + 175/
      4*nf^10*T^3*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 + 175/12*nf^10*T^3*h^10*
      QL^2*QLd^2*LL^2*LLd^3*LR + 245/36*nf^10*T^3*h^10*QL^2*QLd^2*LL^3*LRd^3
       + 175/12*nf^10*T^3*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 1925/12*nf^10*T^3*
      h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd + 2695/24*nf^10*T^3*h^10*QL^2*QLd^2*
      QRd^3*LL*LRd^2 + 1925/24*nf^10*T^3*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 525/
      2*nf^10*T^3*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*LRd + 525/2*nf^10*T^3*h^10*
      QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 + 525/2*nf^10*T^3*h^10*QL^2*QLd^2*QR*QRd*
      LL*LLd^2*LR + 525/2*nf^10*T^3*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*LRd + 8225/
      48*nf^10*T^3*h^10*QL^2*QLd^2*QR*QRd^4*LLd + 4025/8*nf^10*T^3*h^10*QL^2*
      QLd^2*QR^2*QRd^2*LLd*LR + 4025/8*nf^10*T^3*h^10*QL^2*QLd^2*QR^2*QRd^2*LL
      *LRd + 2695/24*nf^10*T^3*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 1925/12*nf^10*
      T^3*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 1925/24*nf^10*T^3*h^10*QL^2*QLd^2*
      QR^3*LL^2*LLd + 8225/48*nf^10*T^3*h^10*QL^2*QLd^2*QR^4*QRd*LL + 1925/24*
      nf^10*T^3*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 1925/24*nf^10*T^3*h^10*QL^2*
      QLd^3*QRd^2*LLd^2*LR + 1925/12*nf^10*T^3*h^10*QL^2*QLd^3*QRd^2*LL*LLd*
      LRd + 175/4*nf^10*T^3*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 + 245/4*nf^10*T^3*
      h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 175*nf^10*T^3*h^10*QL^2*QLd^3*QR*LL*LLd*
      LR*LRd + 175/4*nf^10*T^3*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 + 175/4*nf^10*T^3
      *h^10*QL^2*QLd^3*QR*LL^2*LLd^2 + 8225/36*nf^10*T^3*h^10*QL^2*QLd^3*QR*
      QRd^3*LRd + 4025/12*nf^10*T^3*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd + 4025/12*
      nf^10*T^3*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd + 18025/72*nf^10*T^3*h^10*QL^2
      *QLd^3*QR^3*QRd^2 + 11515/144*nf^10*T^3*h^10*QL^2*QLd^3*QR^4*LR + 1925/
      24*nf^10*T^3*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 1925/48*nf^10*T^3*h^10*
      QL^2*QLd^4*QRd*LL*LRd^2 + 1925/48*nf^10*T^3*h^10*QL^2*QLd^4*QRd*LL*LLd^2
       + 8225/48*nf^10*T^3*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 5635/48*nf^10*T^3*
      h^10*QL^2*QLd^4*QR^2*LLd*LR + 4025/48*nf^10*T^3*h^10*QL^2*QLd^4*QR^2*LL*
      LRd + 385/48*nf^10*T^3*h^10*QL^2*QLd^5*LR*LRd^2 + 539/48*nf^10*T^3*h^10*
      QL^2*QLd^5*LLd^2*LR + 385/24*nf^10*T^3*h^10*QL^2*QLd^5*LL*LLd*LRd + 1645/
      24*nf^10*T^3*h^10*QL^2*QLd^5*QR*QRd*LRd + 5047/144*nf^10*T^3*h^10*QL^2*
      QLd^5*QR^3 + 2303/144*nf^10*T^3*h^10*QL^2*QLd^6*QR*LLd + 175/432*nf^10*
      T^3*h^10*QL^3*LR^4*LRd^3 + 175/144*nf^10*T^3*h^10*QL^3*LLd^2*LR^4*LRd +
      175/36*nf^10*T^3*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 175/108*nf^10*T^3*h^10*
      QL^3*LL*LLd^3*LR^3 + 245/72*nf^10*T^3*h^10*QL^3*LL^2*LR^2*LRd^3 + 175/24
      *nf^10*T^3*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 245/36*nf^10*T^3*h^10*QL^3*
      LL^3*LLd*LR*LRd^2 + 175/108*nf^10*T^3*h^10*QL^3*LL^3*LLd^3*LR + 245/144*
      nf^10*T^3*h^10*QL^3*LL^4*LRd^3 + 245/144*nf^10*T^3*h^10*QL^3*LL^4*LLd^2*
      LRd + 245/12*nf^10*T^3*h^10*QL^3*QRd^3*LR^2*LRd^2 + 175/12*nf^10*T^3*
      h^10*QL^3*QRd^3*LLd^2*LR^2 + 245/3*nf^10*T^3*h^10*QL^3*QRd^3*LL*LLd*LR*
      LRd + 245/4*nf^10*T^3*h^10*QL^3*QRd^3*LL^2*LRd^2 + 245/12*nf^10*T^3*h^10
      *QL^3*QRd^3*LL^2*LLd^2 + 2303/144*nf^10*T^3*h^10*QL^3*QRd^6*LRd + 175/12
      *nf^10*T^3*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 175/12*nf^10*T^3*h^10*QL^3*QR*
      QRd*LLd^2*LR^3 + 175/2*nf^10*T^3*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd + 245/
      4*nf^10*T^3*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 + 175/4*nf^10*T^3*h^10*QL^3*
      QR*QRd*LL^2*LLd^2*LR + 245/6*nf^10*T^3*h^10*QL^3*QR*QRd*LL^3*LLd*LRd +
      5635/72*nf^10*T^3*h^10*QL^3*QR*QRd^4*LR*LRd + 5635/72*nf^10*T^3*h^10*
      QL^3*QR*QRd^4*LL*LLd + 1925/24*nf^10*T^3*h^10*QL^3*QR^2*QRd^2*LR^2*LRd
       + 1925/12*nf^10*T^3*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR + 2695/24*nf^10*T^3*
      h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 5047/144*nf^10*T^3*h^10*QL^3*QR^2*QRd^5
       + 875/108*nf^10*T^3*h^10*QL^3*QR^3*LR^3*LRd + 875/36*nf^10*T^3*h^10*
      QL^3*QR^3*LL*LLd*LR^2 + 875/36*nf^10*T^3*h^10*QL^3*QR^3*LL^2*LR*LRd +
      875/108*nf^10*T^3*h^10*QL^3*QR^3*LL^3*LLd + 8225/108*nf^10*T^3*h^10*QL^3
      *QR^3*QRd^3*LR + 1225/48*nf^10*T^3*h^10*QL^3*QR^4*QRd*LR^2 + 1225/48*
      nf^10*T^3*h^10*QL^3*QR^4*QRd*LL^2 + 175/2*nf^10*T^3*h^10*QL^3*QLd*QRd^2*
      LLd*LR^2*LRd + 245/2*nf^10*T^3*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 175/2*
      nf^10*T^3*h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 245/2*nf^10*T^3*h^10*QL^3*
      QLd*QRd^2*LL^2*LLd*LRd + 2303/72*nf^10*T^3*h^10*QL^3*QLd*QRd^5*LLd + 175/
      6*nf^10*T^3*h^10*QL^3*QLd*QR*LLd*LR^3*LRd + 175/4*nf^10*T^3*h^10*QL^3*
      QLd*QR*LL*LR^2*LRd^2 + 175/4*nf^10*T^3*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 +
      175/2*nf^10*T^3*h^10*QL^3*QLd*QR*LL^2*LLd*LR*LRd + 245/12*nf^10*T^3*h^10
      *QL^3*QLd*QR*LL^3*LRd^2 + 175/12*nf^10*T^3*h^10*QL^3*QLd*QR*LL^3*LLd^2
       + 4025/18*nf^10*T^3*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 5635/18*nf^10*T^3*
      h^10*QL^3*QLd*QR*QRd^3*LL*LRd + 1925/12*nf^10*T^3*h^10*QL^3*QLd*QR^2*QRd
      *LLd*LR^2 + 1925/6*nf^10*T^3*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd + 1925/12*
      nf^10*T^3*h^10*QL^3*QLd*QR^2*QRd*LL^2*LLd + 8225/36*nf^10*T^3*h^10*QL^3*
      QLd*QR^3*QRd^2*LL + 1225/24*nf^10*T^3*h^10*QL^3*QLd*QR^4*LL*LR + 175/4*
      nf^10*T^3*h^10*QL^3*QLd^2*QRd*LR^2*LRd^2 + 175/4*nf^10*T^3*h^10*QL^3*
      QLd^2*QRd*LLd^2*LR^2 + 175*nf^10*T^3*h^10*QL^3*QLd^2*QRd*LL*LLd*LR*LRd
       + 245/4*nf^10*T^3*h^10*QL^3*QLd^2*QRd*LL^2*LRd^2 + 175/4*nf^10*T^3*h^10
      *QL^3*QLd^2*QRd*LL^2*LLd^2 + 11515/144*nf^10*T^3*h^10*QL^3*QLd^2*QRd^4*
      LRd + 4025/12*nf^10*T^3*h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd + 4025/12*nf^10*
      T^3*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 1925/24*nf^10*T^3*h^10*QL^3*QLd^2*
      QR^2*LR^2*LRd + 1925/12*nf^10*T^3*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR + 1925/
      24*nf^10*T^3*h^10*QL^3*QLd^2*QR^2*LL^2*LRd + 18025/72*nf^10*T^3*h^10*
      QL^3*QLd^2*QR^2*QRd^3 + 8225/36*nf^10*T^3*h^10*QL^3*QLd^2*QR^3*QRd*LR +
      175/6*nf^10*T^3*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 175/6*nf^10*T^3*h^10*QL^3
      *QLd^3*LL*LR*LRd^2 + 175/6*nf^10*T^3*h^10*QL^3*QLd^3*LL*LLd^2*LR + 175/6
      *nf^10*T^3*h^10*QL^3*QLd^3*LL^2*LLd*LRd + 8225/108*nf^10*T^3*h^10*QL^3*
      QLd^3*QRd^3*LLd + 4025/18*nf^10*T^3*h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 4025/
      18*nf^10*T^3*h^10*QL^3*QLd^3*QR*QRd*LL*LRd + 8225/108*nf^10*T^3*h^10*
      QL^3*QLd^3*QR^3*LL + 8225/144*nf^10*T^3*h^10*QL^3*QLd^4*QRd^2*LRd + 4025/
      72*nf^10*T^3*h^10*QL^3*QLd^4*QR*LR*LRd + 4025/72*nf^10*T^3*h^10*QL^3*
      QLd^4*QR*LL*LLd + 18025/144*nf^10*T^3*h^10*QL^3*QLd^4*QR^2*QRd + 1645/72
      *nf^10*T^3*h^10*QL^3*QLd^5*QRd*LLd + 1645/432*nf^10*T^3*h^10*QL^3*QLd^6*
      LRd + 175/24*nf^10*T^3*h^10*QL^4*QRd*LLd*LR^3*LRd + 245/16*nf^10*T^3*
      h^10*QL^4*QRd*LL*LR^2*LRd^2 + 175/16*nf^10*T^3*h^10*QL^4*QRd*LL*LLd^2*
      LR^2 + 245/8*nf^10*T^3*h^10*QL^4*QRd*LL^2*LLd*LR*LRd + 245/16*nf^10*T^3*
      h^10*QL^4*QRd*LL^3*LRd^2 + 245/48*nf^10*T^3*h^10*QL^4*QRd*LL^3*LLd^2 +
      5635/288*nf^10*T^3*h^10*QL^4*QRd^4*LLd*LR + 5635/96*nf^10*T^3*h^10*QL^4*
      QRd^4*LL*LRd + 1925/48*nf^10*T^3*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 2695/24*
      nf^10*T^3*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 2695/48*nf^10*T^3*h^10*QL^4*QR*
      QRd^2*LL^2*LLd + 875/144*nf^10*T^3*h^10*QL^4*QR^2*LLd*LR^3 + 875/48*
      nf^10*T^3*h^10*QL^4*QR^2*LL*LR^2*LRd + 875/48*nf^10*T^3*h^10*QL^4*QR^2*
      LL^2*LLd*LR + 1225/144*nf^10*T^3*h^10*QL^4*QR^2*LL^3*LRd + 11515/144*
      nf^10*T^3*h^10*QL^4*QR^2*QRd^3*LL + 1225/24*nf^10*T^3*h^10*QL^4*QR^3*QRd
      *LL*LR + 175/48*nf^10*T^3*h^10*QL^4*QLd*LR^3*LRd^2 + 175/48*nf^10*T^3*
      h^10*QL^4*QLd*LLd^2*LR^3 + 175/8*nf^10*T^3*h^10*QL^4*QLd*LL*LLd*LR^2*LRd
       + 245/16*nf^10*T^3*h^10*QL^4*QLd*LL^2*LR*LRd^2 + 175/16*nf^10*T^3*h^10*
      QL^4*QLd*LL^2*LLd^2*LR + 245/24*nf^10*T^3*h^10*QL^4*QLd*LL^3*LLd*LRd +
      5635/72*nf^10*T^3*h^10*QL^4*QLd*QRd^3*LR*LRd + 5635/72*nf^10*T^3*h^10*
      QL^4*QLd*QRd^3*LL*LLd + 1925/24*nf^10*T^3*h^10*QL^4*QLd*QR*QRd*LR^2*LRd
       + 1925/12*nf^10*T^3*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR + 2695/24*nf^10*T^3*
      h^10*QL^4*QLd*QR*QRd*LL^2*LRd + 25235/288*nf^10*T^3*h^10*QL^4*QLd*QR*
      QRd^4 + 8225/48*nf^10*T^3*h^10*QL^4*QLd*QR^2*QRd^2*LR + 1225/48*nf^10*
      T^3*h^10*QL^4*QLd*QR^3*LR^2 + 1225/48*nf^10*T^3*h^10*QL^4*QLd*QR^3*LL^2
       + 4025/48*nf^10*T^3*h^10*QL^4*QLd^2*QRd^2*LLd*LR + 5635/48*nf^10*T^3*
      h^10*QL^4*QLd^2*QRd^2*LL*LRd + 1925/48*nf^10*T^3*h^10*QL^4*QLd^2*QR*LLd*
      LR^2 + 1925/24*nf^10*T^3*h^10*QL^4*QLd^2*QR*LL*LR*LRd + 1925/48*nf^10*
      T^3*h^10*QL^4*QLd^2*QR*LL^2*LLd + 8225/48*nf^10*T^3*h^10*QL^4*QLd^2*QR^2
      *QRd*LL + 4025/72*nf^10*T^3*h^10*QL^4*QLd^3*QRd*LR*LRd + 4025/72*nf^10*
      T^3*h^10*QL^4*QLd^3*QRd*LL*LLd + 18025/144*nf^10*T^3*h^10*QL^4*QLd^3*QR*
      QRd^2 + 8225/144*nf^10*T^3*h^10*QL^4*QLd^3*QR^2*LR + 4025/288*nf^10*T^3*
      h^10*QL^4*QLd^4*LLd*LR + 4025/288*nf^10*T^3*h^10*QL^4*QLd^4*LL*LRd +
      3605/288*nf^10*T^3*h^10*QL^4*QLd^5*QR + 539/48*nf^10*T^3*h^10*QL^5*QRd^2
      *LR^2*LRd + 539/24*nf^10*T^3*h^10*QL^5*QRd^2*LL*LLd*LR + 539/16*nf^10*
      T^3*h^10*QL^5*QRd^2*LL^2*LRd + 5047/480*nf^10*T^3*h^10*QL^5*QRd^5 + 175/
      72*nf^10*T^3*h^10*QL^5*QR*LR^3*LRd + 175/24*nf^10*T^3*h^10*QL^5*QR*LL*
      LLd*LR^2 + 245/24*nf^10*T^3*h^10*QL^5*QR*LL^2*LR*LRd + 245/72*nf^10*T^3*
      h^10*QL^5*QR*LL^3*LLd + 2303/72*nf^10*T^3*h^10*QL^5*QR*QRd^3*LR + 245/16
      *nf^10*T^3*h^10*QL^5*QR^2*QRd*LR^2 + 343/16*nf^10*T^3*h^10*QL^5*QR^2*QRd
      *LL^2 + 385/24*nf^10*T^3*h^10*QL^5*QLd*QRd*LLd*LR^2 + 539/12*nf^10*T^3*
      h^10*QL^5*QLd*QRd*LL*LR*LRd + 539/24*nf^10*T^3*h^10*QL^5*QLd*QRd*LL^2*
      LLd + 2303/24*nf^10*T^3*h^10*QL^5*QLd*QR*QRd^2*LL + 245/8*nf^10*T^3*h^10
      *QL^5*QLd*QR^2*LL*LR + 385/48*nf^10*T^3*h^10*QL^5*QLd^2*LR^2*LRd + 385/
      24*nf^10*T^3*h^10*QL^5*QLd^2*LL*LLd*LR + 539/48*nf^10*T^3*h^10*QL^5*
      QLd^2*LL^2*LRd + 5047/144*nf^10*T^3*h^10*QL^5*QLd^2*QRd^3 + 1645/24*
      nf^10*T^3*h^10*QL^5*QLd^2*QR*QRd*LR + 1645/72*nf^10*T^3*h^10*QL^5*QLd^3*
      QR*LL + 3605/288*nf^10*T^3*h^10*QL^5*QLd^4*QRd + 175/432*nf^10*T^3*h^10*
      QL^6*LLd*LR^3 + 245/144*nf^10*T^3*h^10*QL^6*LL*LR^2*LRd + 245/144*nf^10*
      T^3*h^10*QL^6*LL^2*LLd*LR + 245/144*nf^10*T^3*h^10*QL^6*LL^3*LRd + 2303/
      144*nf^10*T^3*h^10*QL^6*QRd^3*LL + 343/24*nf^10*T^3*h^10*QL^6*QR*QRd*LL*
      LR + 2303/144*nf^10*T^3*h^10*QL^6*QLd*QRd^2*LR + 245/48*nf^10*T^3*h^10*
      QL^6*QLd*QR*LR^2 + 343/48*nf^10*T^3*h^10*QL^6*QLd*QR*LL^2 + 2303/144*
      nf^10*T^3*h^10*QL^6*QLd^2*QRd*LL + 1645/432*nf^10*T^3*h^10*QL^6*QLd^3*LR
       + 49/48*nf^10*T^3*h^10*QL^7*QRd*LR^2 + 49/16*nf^10*T^3*h^10*QL^7*QRd*
      LL^2 + 49/24*nf^10*T^3*h^10*QL^7*QLd*LL*LR + 1/32*nf^10*T^4*h^10*LLd*
      LR^5*LRd^4 + 7/80*nf^10*T^4*h^10*LLd^3*LR^5*LRd^2 + 21/800*nf^10*T^4*
      h^10*LLd^5*LR^5 + 1/32*nf^10*T^4*h^10*LL*LR^4*LRd^5 + 5/16*nf^10*T^4*
      h^10*LL*LLd^2*LR^4*LRd^3 + 7/32*nf^10*T^4*h^10*LL*LLd^4*LR^4*LRd + 5/16*
      nf^10*T^4*h^10*LL^2*LLd*LR^3*LRd^4 + 5/8*nf^10*T^4*h^10*LL^2*LLd^3*LR^3*
      LRd^2 + 7/80*nf^10*T^4*h^10*LL^2*LLd^5*LR^3 + 7/80*nf^10*T^4*h^10*LL^3*
      LR^2*LRd^5 + 5/8*nf^10*T^4*h^10*LL^3*LLd^2*LR^2*LRd^3 + 5/16*nf^10*T^4*
      h^10*LL^3*LLd^4*LR^2*LRd + 7/32*nf^10*T^4*h^10*LL^4*LLd*LR*LRd^4 + 5/16*
      nf^10*T^4*h^10*LL^4*LLd^3*LR*LRd^2 + 1/32*nf^10*T^4*h^10*LL^4*LLd^5*LR
       + 21/800*nf^10*T^4*h^10*LL^5*LRd^5 + 7/80*nf^10*T^4*h^10*LL^5*LLd^2*
      LRd^3 + 1/32*nf^10*T^4*h^10*LL^5*LLd^4*LRd + 5/12*nf^10*T^4*h^10*QRd^3*
      LLd*LR^3*LRd^3 + 5/12*nf^10*T^4*h^10*QRd^3*LLd^3*LR^3*LRd + 7/16*nf^10*
      T^4*h^10*QRd^3*LL*LR^2*LRd^4 + 15/8*nf^10*T^4*h^10*QRd^3*LL*LLd^2*LR^2*
      LRd^2 + 5/16*nf^10*T^4*h^10*QRd^3*LL*LLd^4*LR^2 + 7/4*nf^10*T^4*h^10*
      QRd^3*LL^2*LLd*LR*LRd^3 + 5/4*nf^10*T^4*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 7/
      16*nf^10*T^4*h^10*QRd^3*LL^3*LRd^4 + 7/8*nf^10*T^4*h^10*QRd^3*LL^3*LLd^2
      *LRd^2 + 5/48*nf^10*T^4*h^10*QRd^3*LL^3*LLd^4 + 7/16*nf^10*T^4*h^10*
      QRd^6*LLd*LR*LRd^2 + 5/48*nf^10*T^4*h^10*QRd^6*LLd^3*LR + 7/16*nf^10*T^4
      *h^10*QRd^6*LL*LRd^3 + 7/16*nf^10*T^4*h^10*QRd^6*LL*LLd^2*LRd + 5/8*
      nf^10*T^4*h^10*QR*QRd*LLd*LR^4*LRd^3 + 7/8*nf^10*T^4*h^10*QR*QRd*LLd^3*
      LR^4*LRd + 5/8*nf^10*T^4*h^10*QR*QRd*LL*LR^3*LRd^4 + 15/4*nf^10*T^4*h^10
      *QR*QRd*LL*LLd^2*LR^3*LRd^2 + 7/8*nf^10*T^4*h^10*QR*QRd*LL*LLd^4*LR^3 +
      15/4*nf^10*T^4*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 15/4*nf^10*T^4*h^10*QR*
      QRd*LL^2*LLd^3*LR^2*LRd + 7/8*nf^10*T^4*h^10*QR*QRd*LL^3*LR*LRd^4 + 15/4
      *nf^10*T^4*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 + 5/8*nf^10*T^4*h^10*QR*QRd*
      LL^3*LLd^4*LR + 7/8*nf^10*T^4*h^10*QR*QRd*LL^4*LLd*LRd^3 + 5/8*nf^10*T^4
      *h^10*QR*QRd*LL^4*LLd^3*LRd + 45/16*nf^10*T^4*h^10*QR*QRd^4*LLd*LR^2*
      LRd^2 + 15/16*nf^10*T^4*h^10*QR*QRd^4*LLd^3*LR^2 + 21/8*nf^10*T^4*h^10*
      QR*QRd^4*LL*LR*LRd^3 + 45/8*nf^10*T^4*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 63/
      16*nf^10*T^4*h^10*QR*QRd^4*LL^2*LLd*LRd^2 + 15/16*nf^10*T^4*h^10*QR*
      QRd^4*LL^2*LLd^3 + 21/40*nf^10*T^4*h^10*QR*QRd^7*LLd*LRd + 15/4*nf^10*
      T^4*h^10*QR^2*QRd^2*LLd*LR^3*LRd^2 + 7/4*nf^10*T^4*h^10*QR^2*QRd^2*LLd^3
      *LR^3 + 15/4*nf^10*T^4*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 45/4*nf^10*T^4*
      h^10*QR^2*QRd^2*LL*LLd^2*LR^2*LRd + 45/4*nf^10*T^4*h^10*QR^2*QRd^2*LL^2*
      LLd*LR*LRd^2 + 15/4*nf^10*T^4*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 7/4*nf^10*
      T^4*h^10*QR^2*QRd^2*LL^3*LRd^3 + 15/4*nf^10*T^4*h^10*QR^2*QRd^2*LL^3*
      LLd^2*LRd + 33/8*nf^10*T^4*h^10*QR^2*QRd^5*LLd*LR*LRd + 231/80*nf^10*T^4
      *h^10*QR^2*QRd^5*LL*LRd^2 + 33/16*nf^10*T^4*h^10*QR^2*QRd^5*LL*LLd^2 + 7/
      16*nf^10*T^4*h^10*QR^3*LLd*LR^4*LRd^2 + 7/16*nf^10*T^4*h^10*QR^3*LLd^3*
      LR^4 + 5/12*nf^10*T^4*h^10*QR^3*LL*LR^3*LRd^3 + 7/4*nf^10*T^4*h^10*QR^3*
      LL*LLd^2*LR^3*LRd + 15/8*nf^10*T^4*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 + 7/8*
      nf^10*T^4*h^10*QR^3*LL^2*LLd^3*LR^2 + 5/12*nf^10*T^4*h^10*QR^3*LL^3*LR*
      LRd^3 + 5/4*nf^10*T^4*h^10*QR^3*LL^3*LLd^2*LR*LRd + 5/16*nf^10*T^4*h^10*
      QR^3*LL^4*LLd*LRd^2 + 5/48*nf^10*T^4*h^10*QR^3*LL^4*LLd^3 + 15/2*nf^10*
      T^4*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 15/2*nf^10*T^4*h^10*QR^3*QRd^3*LL*LR*
      LRd^2 + 15/2*nf^10*T^4*h^10*QR^3*QRd^3*LL*LLd^2*LR + 15/2*nf^10*T^4*h^10
      *QR^3*QRd^3*LL^2*LLd*LRd + 47/48*nf^10*T^4*h^10*QR^3*QRd^6*LLd + 21/8*
      nf^10*T^4*h^10*QR^4*QRd*LLd*LR^3*LRd + 45/16*nf^10*T^4*h^10*QR^4*QRd*LL*
      LR^2*LRd^2 + 63/16*nf^10*T^4*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 45/8*nf^10*
      T^4*h^10*QR^4*QRd*LL^2*LLd*LR*LRd + 15/16*nf^10*T^4*h^10*QR^4*QRd*LL^3*
      LRd^2 + 15/16*nf^10*T^4*h^10*QR^4*QRd*LL^3*LLd^2 + 115/32*nf^10*T^4*h^10
      *QR^4*QRd^4*LLd*LR + 115/32*nf^10*T^4*h^10*QR^4*QRd^4*LL*LRd + 231/80*
      nf^10*T^4*h^10*QR^5*QRd^2*LLd*LR^2 + 33/8*nf^10*T^4*h^10*QR^5*QRd^2*LL*
      LR*LRd + 33/16*nf^10*T^4*h^10*QR^5*QRd^2*LL^2*LLd + 7/16*nf^10*T^4*h^10*
      QR^6*LLd*LR^3 + 7/16*nf^10*T^4*h^10*QR^6*LL*LR^2*LRd + 7/16*nf^10*T^4*
      h^10*QR^6*LL^2*LLd*LR + 5/48*nf^10*T^4*h^10*QR^6*LL^3*LRd + 47/48*nf^10*
      T^4*h^10*QR^6*QRd^3*LL + 21/40*nf^10*T^4*h^10*QR^7*QRd*LL*LR + 5/16*
      nf^10*T^4*h^10*QLd*QRd^2*LR^3*LRd^4 + 15/8*nf^10*T^4*h^10*QLd*QRd^2*
      LLd^2*LR^3*LRd^2 + 7/16*nf^10*T^4*h^10*QLd*QRd^2*LLd^4*LR^3 + 15/4*nf^10
      *T^4*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 15/4*nf^10*T^4*h^10*QLd*QRd^2*LL
      *LLd^3*LR^2*LRd + 21/16*nf^10*T^4*h^10*QLd*QRd^2*LL^2*LR*LRd^4 + 45/8*
      nf^10*T^4*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 15/16*nf^10*T^4*h^10*QLd*
      QRd^2*LL^2*LLd^4*LR + 7/4*nf^10*T^4*h^10*QLd*QRd^2*LL^3*LLd*LRd^3 + 5/4*
      nf^10*T^4*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 7/8*nf^10*T^4*h^10*QLd*QRd^5*
      LR*LRd^3 + 15/8*nf^10*T^4*h^10*QLd*QRd^5*LLd^2*LR*LRd + 21/8*nf^10*T^4*
      h^10*QLd*QRd^5*LL*LLd*LRd^2 + 5/8*nf^10*T^4*h^10*QLd*QRd^5*LL*LLd^3 + 5/
      32*nf^10*T^4*h^10*QLd*QR*LR^4*LRd^4 + 21/16*nf^10*T^4*h^10*QLd*QR*LLd^2*
      LR^4*LRd^2 + 21/32*nf^10*T^4*h^10*QLd*QR*LLd^4*LR^4 + 5/2*nf^10*T^4*h^10
      *QLd*QR*LL*LLd*LR^3*LRd^3 + 7/2*nf^10*T^4*h^10*QLd*QR*LL*LLd^3*LR^3*LRd
       + 15/16*nf^10*T^4*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 45/8*nf^10*T^4*h^10*QLd
      *QR*LL^2*LLd^2*LR^2*LRd^2 + 21/16*nf^10*T^4*h^10*QLd*QR*LL^2*LLd^4*LR^2
       + 5/2*nf^10*T^4*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 5/2*nf^10*T^4*h^10*QLd*
      QR*LL^3*LLd^3*LR*LRd + 7/32*nf^10*T^4*h^10*QLd*QR*LL^4*LRd^4 + 15/16*
      nf^10*T^4*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 5/32*nf^10*T^4*h^10*QLd*QR*LL^4
      *LLd^4 + 15/4*nf^10*T^4*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 45/4*nf^10*T^4*
      h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd + 45/2*nf^10*T^4*h^10*QLd*QR*QRd^3*LL*
      LLd*LR*LRd^2 + 15/2*nf^10*T^4*h^10*QLd*QR*QRd^3*LL*LLd^3*LR + 21/4*nf^10
      *T^4*h^10*QLd*QR*QRd^3*LL^2*LRd^3 + 45/4*nf^10*T^4*h^10*QLd*QR*QRd^3*
      LL^2*LLd^2*LRd + 147/80*nf^10*T^4*h^10*QLd*QR*QRd^6*LRd^2 + 21/16*nf^10*
      T^4*h^10*QLd*QR*QRd^6*LLd^2 + 5/2*nf^10*T^4*h^10*QLd*QR^2*QRd*LR^3*LRd^3
       + 21/2*nf^10*T^4*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd + 45/2*nf^10*T^4*h^10
      *QLd*QR^2*QRd*LL*LLd*LR^2*LRd^2 + 21/2*nf^10*T^4*h^10*QLd*QR^2*QRd*LL*
      LLd^3*LR^2 + 15/2*nf^10*T^4*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 45/2*nf^10
      *T^4*h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd + 15/2*nf^10*T^4*h^10*QLd*QR^2*
      QRd*LL^3*LLd*LRd^2 + 5/2*nf^10*T^4*h^10*QLd*QR^2*QRd*LL^3*LLd^3 + 165/16
      *nf^10*T^4*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 165/16*nf^10*T^4*h^10*QLd*QR^2
      *QRd^4*LLd^2*LR + 165/8*nf^10*T^4*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd + 45/4*
      nf^10*T^4*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 63/4*nf^10*T^4*h^10*QLd*QR^3*
      QRd^2*LLd^2*LR^2 + 45*nf^10*T^4*h^10*QLd*QR^3*QRd^2*LL*LLd*LR*LRd + 45/4
      *nf^10*T^4*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 45/4*nf^10*T^4*h^10*QLd*QR^3
      *QRd^2*LL^2*LLd^2 + 47/8*nf^10*T^4*h^10*QLd*QR^3*QRd^5*LRd + 21/16*nf^10
      *T^4*h^10*QLd*QR^4*LR^3*LRd^2 + 63/16*nf^10*T^4*h^10*QLd*QR^4*LLd^2*LR^3
       + 63/8*nf^10*T^4*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 45/16*nf^10*T^4*h^10*
      QLd*QR^4*LL^2*LR*LRd^2 + 63/16*nf^10*T^4*h^10*QLd*QR^4*LL^2*LLd^2*LR +
      15/8*nf^10*T^4*h^10*QLd*QR^4*LL^3*LLd*LRd + 115/8*nf^10*T^4*h^10*QLd*
      QR^4*QRd^3*LR*LRd + 115/8*nf^10*T^4*h^10*QLd*QR^4*QRd^3*LL*LLd + 231/40*
      nf^10*T^4*h^10*QLd*QR^5*QRd*LR^2*LRd + 231/20*nf^10*T^4*h^10*QLd*QR^5*
      QRd*LL*LLd*LR + 33/8*nf^10*T^4*h^10*QLd*QR^5*QRd*LL^2*LRd + 103/32*nf^10
      *T^4*h^10*QLd*QR^5*QRd^4 + 329/80*nf^10*T^4*h^10*QLd*QR^6*QRd^2*LR + 63/
      80*nf^10*T^4*h^10*QLd*QR^7*LR^2 + 21/80*nf^10*T^4*h^10*QLd*QR^7*LL^2 + 5/
      4*nf^10*T^4*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 7/4*nf^10*T^4*h^10*QLd^2*QRd
      *LLd^3*LR^3*LRd + 15/16*nf^10*T^4*h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 45/8*
      nf^10*T^4*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 + 21/16*nf^10*T^4*h^10*
      QLd^2*QRd*LL*LLd^4*LR^2 + 15/4*nf^10*T^4*h^10*QLd^2*QRd*LL^2*LLd*LR*
      LRd^3 + 15/4*nf^10*T^4*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd + 7/16*nf^10*T^4
      *h^10*QLd^2*QRd*LL^3*LRd^4 + 15/8*nf^10*T^4*h^10*QLd^2*QRd*LL^3*LLd^2*
      LRd^2 + 5/16*nf^10*T^4*h^10*QLd^2*QRd*LL^3*LLd^4 + 75/16*nf^10*T^4*h^10*
      QLd^2*QRd^4*LLd*LR*LRd^2 + 25/16*nf^10*T^4*h^10*QLd^2*QRd^4*LLd^3*LR +
      35/16*nf^10*T^4*h^10*QLd^2*QRd^4*LL*LRd^3 + 75/16*nf^10*T^4*h^10*QLd^2*
      QRd^4*LL*LLd^2*LRd + 135/8*nf^10*T^4*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2
       + 63/8*nf^10*T^4*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 45/4*nf^10*T^4*h^10*
      QLd^2*QR*QRd^2*LL*LR*LRd^3 + 135/4*nf^10*T^4*h^10*QLd^2*QR*QRd^2*LL*
      LLd^2*LR*LRd + 135/8*nf^10*T^4*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 45/8
      *nf^10*T^4*h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 63/8*nf^10*T^4*h^10*QLd^2*QR
      *QRd^5*LLd*LRd + 21/4*nf^10*T^4*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + 21/4*
      nf^10*T^4*h^10*QLd^2*QR^2*LLd^3*LR^3 + 15/4*nf^10*T^4*h^10*QLd^2*QR^2*LL
      *LR^2*LRd^3 + 63/4*nf^10*T^4*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 45/4*
      nf^10*T^4*h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 + 21/4*nf^10*T^4*h^10*QLd^2*
      QR^2*LL^2*LLd^3*LR + 5/4*nf^10*T^4*h^10*QLd^2*QR^2*LL^3*LRd^3 + 15/4*
      nf^10*T^4*h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 165/4*nf^10*T^4*h^10*QLd^2*
      QR^2*QRd^3*LLd*LR*LRd + 165/8*nf^10*T^4*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2
       + 165/8*nf^10*T^4*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 63/2*nf^10*T^4*h^10*
      QLd^2*QR^3*QRd*LLd*LR^2*LRd + 45/2*nf^10*T^4*h^10*QLd^2*QR^3*QRd*LL*LR*
      LRd^2 + 63/2*nf^10*T^4*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 45/2*nf^10*T^4*
      h^10*QLd^2*QR^3*QRd*LL^2*LLd*LRd + 235/16*nf^10*T^4*h^10*QLd^2*QR^3*
      QRd^4*LLd + 483/16*nf^10*T^4*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 345/16*nf^10
      *T^4*h^10*QLd^2*QR^4*QRd^2*LL*LRd + 693/80*nf^10*T^4*h^10*QLd^2*QR^5*LLd
      *LR^2 + 231/40*nf^10*T^4*h^10*QLd^2*QR^5*LL*LR*LRd + 231/80*nf^10*T^4*
      h^10*QLd^2*QR^5*LL^2*LLd + 329/80*nf^10*T^4*h^10*QLd^2*QR^6*QRd*LL + 5/
      48*nf^10*T^4*h^10*QLd^3*LR^3*LRd^4 + 7/8*nf^10*T^4*h^10*QLd^3*LLd^2*LR^3
      *LRd^2 + 7/16*nf^10*T^4*h^10*QLd^3*LLd^4*LR^3 + 5/4*nf^10*T^4*h^10*QLd^3
      *LL*LLd*LR^2*LRd^3 + 7/4*nf^10*T^4*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 5/16*
      nf^10*T^4*h^10*QLd^3*LL^2*LR*LRd^4 + 15/8*nf^10*T^4*h^10*QLd^3*LL^2*
      LLd^2*LR*LRd^2 + 7/16*nf^10*T^4*h^10*QLd^3*LL^2*LLd^4*LR + 5/12*nf^10*
      T^4*h^10*QLd^3*LL^3*LLd*LRd^3 + 5/12*nf^10*T^4*h^10*QLd^3*LL^3*LLd^3*LRd
       + 25/12*nf^10*T^4*h^10*QLd^3*QRd^3*LR*LRd^3 + 25/4*nf^10*T^4*h^10*QLd^3
      *QRd^3*LLd^2*LR*LRd + 25/4*nf^10*T^4*h^10*QLd^3*QRd^3*LL*LLd*LRd^2 + 25/
      12*nf^10*T^4*h^10*QLd^3*QRd^3*LL*LLd^3 + 15/4*nf^10*T^4*h^10*QLd^3*QR*
      QRd*LR^2*LRd^3 + 63/4*nf^10*T^4*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd + 45/2*
      nf^10*T^4*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 + 21/2*nf^10*T^4*h^10*QLd^3*
      QR*QRd*LL*LLd^3*LR + 15/4*nf^10*T^4*h^10*QLd^3*QR*QRd*LL^2*LRd^3 + 45/4*
      nf^10*T^4*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 105/16*nf^10*T^4*h^10*QLd^3
      *QR*QRd^4*LRd^2 + 105/16*nf^10*T^4*h^10*QLd^3*QR*QRd^4*LLd^2 + 165/8*
      nf^10*T^4*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 + 231/8*nf^10*T^4*h^10*QLd^3*
      QR^2*QRd^2*LLd^2*LR + 165/4*nf^10*T^4*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd
       + 21/4*nf^10*T^4*h^10*QLd^3*QR^3*LR^2*LRd^2 + 63/4*nf^10*T^4*h^10*QLd^3
      *QR^3*LLd^2*LR^2 + 21*nf^10*T^4*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 15/4*
      nf^10*T^4*h^10*QLd^3*QR^3*LL^2*LRd^2 + 21/4*nf^10*T^4*h^10*QLd^3*QR^3*
      LL^2*LLd^2 + 235/12*nf^10*T^4*h^10*QLd^3*QR^3*QRd^3*LRd + 161/8*nf^10*
      T^4*h^10*QLd^3*QR^4*QRd*LR*LRd + 161/8*nf^10*T^4*h^10*QLd^3*QR^4*QRd*LL*
      LLd + 721/80*nf^10*T^4*h^10*QLd^3*QR^5*QRd^2 + 329/80*nf^10*T^4*h^10*
      QLd^3*QR^6*LR + 75/16*nf^10*T^4*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 + 35/16*
      nf^10*T^4*h^10*QLd^4*QRd^2*LLd^3*LR + 25/16*nf^10*T^4*h^10*QLd^4*QRd^2*
      LL*LRd^3 + 75/16*nf^10*T^4*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 63/16*nf^10*
      T^4*h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 63/16*nf^10*T^4*h^10*QLd^4*QR*LLd^3*
      LR^2 + 15/8*nf^10*T^4*h^10*QLd^4*QR*LL*LR*LRd^3 + 63/8*nf^10*T^4*h^10*
      QLd^4*QR*LL*LLd^2*LR*LRd + 45/16*nf^10*T^4*h^10*QLd^4*QR*LL^2*LLd*LRd^2
       + 21/16*nf^10*T^4*h^10*QLd^4*QR*LL^2*LLd^3 + 105/8*nf^10*T^4*h^10*QLd^4
      *QR*QRd^3*LLd*LRd + 231/8*nf^10*T^4*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 165/
      16*nf^10*T^4*h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 231/16*nf^10*T^4*h^10*QLd^4*
      QR^2*QRd*LL*LLd^2 + 329/16*nf^10*T^4*h^10*QLd^4*QR^3*QRd^2*LLd + 483/32*
      nf^10*T^4*h^10*QLd^4*QR^4*LLd*LR + 161/32*nf^10*T^4*h^10*QLd^4*QR^4*LL*
      LRd + 5/8*nf^10*T^4*h^10*QLd^5*QRd*LR*LRd^3 + 21/8*nf^10*T^4*h^10*QLd^5*
      QRd*LLd^2*LR*LRd + 15/8*nf^10*T^4*h^10*QLd^5*QRd*LL*LLd*LRd^2 + 7/8*
      nf^10*T^4*h^10*QLd^5*QRd*LL*LLd^3 + 63/16*nf^10*T^4*h^10*QLd^5*QR*QRd^2*
      LRd^2 + 441/80*nf^10*T^4*h^10*QLd^5*QR*QRd^2*LLd^2 + 231/80*nf^10*T^4*
      h^10*QLd^5*QR^2*LR*LRd^2 + 693/80*nf^10*T^4*h^10*QLd^5*QR^2*LLd^2*LR +
      231/40*nf^10*T^4*h^10*QLd^5*QR^2*LL*LLd*LRd + 329/40*nf^10*T^4*h^10*
      QLd^5*QR^3*QRd*LRd + 2163/800*nf^10*T^4*h^10*QLd^5*QR^5 + 7/16*nf^10*T^4
      *h^10*QLd^6*LLd*LR*LRd^2 + 7/16*nf^10*T^4*h^10*QLd^6*LLd^3*LR + 5/48*
      nf^10*T^4*h^10*QLd^6*LL*LRd^3 + 7/16*nf^10*T^4*h^10*QLd^6*LL*LLd^2*LRd
       + 147/40*nf^10*T^4*h^10*QLd^6*QR*QRd*LLd*LRd + 329/80*nf^10*T^4*h^10*
      QLd^6*QR^3*LLd + 21/80*nf^10*T^4*h^10*QLd^7*QR*LRd^2 + 63/80*nf^10*T^4*
      h^10*QLd^7*QR*LLd^2 + 5/32*nf^10*T^4*h^10*QL*QRd*LR^4*LRd^4 + 15/16*
      nf^10*T^4*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 7/32*nf^10*T^4*h^10*QL*QRd*
      LLd^4*LR^4 + 5/2*nf^10*T^4*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 5/2*nf^10*T^4
      *h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 21/16*nf^10*T^4*h^10*QL*QRd*LL^2*LR^2*
      LRd^4 + 45/8*nf^10*T^4*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 + 15/16*nf^10*
      T^4*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 7/2*nf^10*T^4*h^10*QL*QRd*LL^3*LLd*LR*
      LRd^3 + 5/2*nf^10*T^4*h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 21/32*nf^10*T^4*
      h^10*QL*QRd*LL^4*LRd^4 + 21/16*nf^10*T^4*h^10*QL*QRd*LL^4*LLd^2*LRd^2 +
      5/32*nf^10*T^4*h^10*QL*QRd*LL^4*LLd^4 + 21/16*nf^10*T^4*h^10*QL*QRd^4*
      LR^2*LRd^3 + 45/16*nf^10*T^4*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 63/8*nf^10*
      T^4*h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 15/8*nf^10*T^4*h^10*QL*QRd^4*LL*
      LLd^3*LR + 63/16*nf^10*T^4*h^10*QL*QRd^4*LL^2*LRd^3 + 63/16*nf^10*T^4*
      h^10*QL*QRd^4*LL^2*LLd^2*LRd + 63/80*nf^10*T^4*h^10*QL*QRd^7*LRd^2 + 21/
      80*nf^10*T^4*h^10*QL*QRd^7*LLd^2 + 5/2*nf^10*T^4*h^10*QL*QR*QRd^2*LR^3*
      LRd^3 + 15/2*nf^10*T^4*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 45/2*nf^10*T^4*
      h^10*QL*QR*QRd^2*LL*LLd*LR^2*LRd^2 + 15/2*nf^10*T^4*h^10*QL*QR*QRd^2*LL*
      LLd^3*LR^2 + 21/2*nf^10*T^4*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 45/2*nf^10*
      T^4*h^10*QL*QR*QRd^2*LL^2*LLd^2*LR*LRd + 21/2*nf^10*T^4*h^10*QL*QR*QRd^2
      *LL^3*LLd*LRd^2 + 5/2*nf^10*T^4*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 231/40*
      nf^10*T^4*h^10*QL*QR*QRd^5*LR*LRd^2 + 33/8*nf^10*T^4*h^10*QL*QR*QRd^5*
      LLd^2*LR + 231/20*nf^10*T^4*h^10*QL*QR*QRd^5*LL*LLd*LRd + 5/16*nf^10*T^4
      *h^10*QL*QR^2*LR^4*LRd^3 + 21/16*nf^10*T^4*h^10*QL*QR^2*LLd^2*LR^4*LRd
       + 15/4*nf^10*T^4*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 7/4*nf^10*T^4*h^10*QL
      *QR^2*LL*LLd^3*LR^3 + 15/8*nf^10*T^4*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 45/8
      *nf^10*T^4*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 15/4*nf^10*T^4*h^10*QL*
      QR^2*LL^3*LLd*LR*LRd^2 + 5/4*nf^10*T^4*h^10*QL*QR^2*LL^3*LLd^3*LR + 7/16
      *nf^10*T^4*h^10*QL*QR^2*LL^4*LRd^3 + 15/16*nf^10*T^4*h^10*QL*QR^2*LL^4*
      LLd^2*LRd + 45/4*nf^10*T^4*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 45/4*nf^10*
      T^4*h^10*QL*QR^2*QRd^3*LLd^2*LR^2 + 45*nf^10*T^4*h^10*QL*QR^2*QRd^3*LL*
      LLd*LR*LRd + 63/4*nf^10*T^4*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 + 45/4*nf^10*
      T^4*h^10*QL*QR^2*QRd^3*LL^2*LLd^2 + 329/80*nf^10*T^4*h^10*QL*QR^2*QRd^6*
      LRd + 15/4*nf^10*T^4*h^10*QL*QR^3*QRd*LR^3*LRd^2 + 21/4*nf^10*T^4*h^10*
      QL*QR^3*QRd*LLd^2*LR^3 + 45/2*nf^10*T^4*h^10*QL*QR^3*QRd*LL*LLd*LR^2*LRd
       + 45/4*nf^10*T^4*h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 + 45/4*nf^10*T^4*h^10*
      QL*QR^3*QRd*LL^2*LLd^2*LR + 15/2*nf^10*T^4*h^10*QL*QR^3*QRd*LL^3*LLd*LRd
       + 115/8*nf^10*T^4*h^10*QL*QR^3*QRd^4*LR*LRd + 115/8*nf^10*T^4*h^10*QL*
      QR^3*QRd^4*LL*LLd + 165/16*nf^10*T^4*h^10*QL*QR^4*QRd^2*LR^2*LRd + 165/8
      *nf^10*T^4*h^10*QL*QR^4*QRd^2*LL*LLd*LR + 165/16*nf^10*T^4*h^10*QL*QR^4*
      QRd^2*LL^2*LRd + 103/32*nf^10*T^4*h^10*QL*QR^4*QRd^5 + 7/8*nf^10*T^4*
      h^10*QL*QR^5*LR^3*LRd + 21/8*nf^10*T^4*h^10*QL*QR^5*LL*LLd*LR^2 + 15/8*
      nf^10*T^4*h^10*QL*QR^5*LL^2*LR*LRd + 5/8*nf^10*T^4*h^10*QL*QR^5*LL^3*LLd
       + 47/8*nf^10*T^4*h^10*QL*QR^5*QRd^3*LR + 147/80*nf^10*T^4*h^10*QL*QR^6*
      QRd*LR^2 + 21/16*nf^10*T^4*h^10*QL*QR^6*QRd*LL^2 + 5/8*nf^10*T^4*h^10*QL
      *QLd*LLd*LR^4*LRd^3 + 7/8*nf^10*T^4*h^10*QL*QLd*LLd^3*LR^4*LRd + 5/8*
      nf^10*T^4*h^10*QL*QLd*LL*LR^3*LRd^4 + 15/4*nf^10*T^4*h^10*QL*QLd*LL*
      LLd^2*LR^3*LRd^2 + 7/8*nf^10*T^4*h^10*QL*QLd*LL*LLd^4*LR^3 + 15/4*nf^10*
      T^4*h^10*QL*QLd*LL^2*LLd*LR^2*LRd^3 + 15/4*nf^10*T^4*h^10*QL*QLd*LL^2*
      LLd^3*LR^2*LRd + 7/8*nf^10*T^4*h^10*QL*QLd*LL^3*LR*LRd^4 + 15/4*nf^10*
      T^4*h^10*QL*QLd*LL^3*LLd^2*LR*LRd^2 + 5/8*nf^10*T^4*h^10*QL*QLd*LL^3*
      LLd^4*LR + 7/8*nf^10*T^4*h^10*QL*QLd*LL^4*LLd*LRd^3 + 5/8*nf^10*T^4*h^10
      *QL*QLd*LL^4*LLd^3*LRd + 45/4*nf^10*T^4*h^10*QL*QLd*QRd^3*LLd*LR^2*LRd^2
       + 15/4*nf^10*T^4*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 21/2*nf^10*T^4*h^10*QL*
      QLd*QRd^3*LL*LR*LRd^3 + 45/2*nf^10*T^4*h^10*QL*QLd*QRd^3*LL*LLd^2*LR*LRd
       + 63/4*nf^10*T^4*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 15/4*nf^10*T^4*h^10
      *QL*QLd*QRd^3*LL^2*LLd^3 + 147/40*nf^10*T^4*h^10*QL*QLd*QRd^6*LLd*LRd +
      15*nf^10*T^4*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 7*nf^10*T^4*h^10*QL*QLd
      *QR*QRd*LLd^3*LR^3 + 15*nf^10*T^4*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 + 45*
      nf^10*T^4*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd + 45*nf^10*T^4*h^10*QL*
      QLd*QR*QRd*LL^2*LLd*LR*LRd^2 + 15*nf^10*T^4*h^10*QL*QLd*QR*QRd*LL^2*
      LLd^3*LR + 7*nf^10*T^4*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 15*nf^10*T^4*h^10
      *QL*QLd*QR*QRd*LL^3*LLd^2*LRd + 165/4*nf^10*T^4*h^10*QL*QLd*QR*QRd^4*LLd
      *LR*LRd + 231/8*nf^10*T^4*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 165/8*nf^10*
      T^4*h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 135/2*nf^10*T^4*h^10*QL*QLd*QR^2*
      QRd^2*LLd*LR^2*LRd + 135/2*nf^10*T^4*h^10*QL*QLd*QR^2*QRd^2*LL*LR*LRd^2
       + 135/2*nf^10*T^4*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR + 135/2*nf^10*T^4*
      h^10*QL*QLd*QR^2*QRd^2*LL^2*LLd*LRd + 141/8*nf^10*T^4*h^10*QL*QLd*QR^2*
      QRd^5*LLd + 21/2*nf^10*T^4*h^10*QL*QLd*QR^3*LLd*LR^3*LRd + 45/4*nf^10*
      T^4*h^10*QL*QLd*QR^3*LL*LR^2*LRd^2 + 63/4*nf^10*T^4*h^10*QL*QLd*QR^3*LL*
      LLd^2*LR^2 + 45/2*nf^10*T^4*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd + 15/4*
      nf^10*T^4*h^10*QL*QLd*QR^3*LL^3*LRd^2 + 15/4*nf^10*T^4*h^10*QL*QLd*QR^3*
      LL^3*LLd^2 + 115/2*nf^10*T^4*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 115/2*nf^10
      *T^4*h^10*QL*QLd*QR^3*QRd^3*LL*LRd + 231/8*nf^10*T^4*h^10*QL*QLd*QR^4*
      QRd*LLd*LR^2 + 165/4*nf^10*T^4*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 165/8*
      nf^10*T^4*h^10*QL*QLd*QR^4*QRd*LL^2*LLd + 141/8*nf^10*T^4*h^10*QL*QLd*
      QR^5*QRd^2*LL + 147/40*nf^10*T^4*h^10*QL*QLd*QR^6*LL*LR + 45/8*nf^10*T^4
      *h^10*QL*QLd^2*QRd^2*LR^2*LRd^3 + 135/8*nf^10*T^4*h^10*QL*QLd^2*QRd^2*
      LLd^2*LR^2*LRd + 135/4*nf^10*T^4*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 +
      45/4*nf^10*T^4*h^10*QL*QLd^2*QRd^2*LL*LLd^3*LR + 63/8*nf^10*T^4*h^10*QL*
      QLd^2*QRd^2*LL^2*LRd^3 + 135/8*nf^10*T^4*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*
      LRd + 441/80*nf^10*T^4*h^10*QL*QLd^2*QRd^5*LRd^2 + 63/16*nf^10*T^4*h^10*
      QL*QLd^2*QRd^5*LLd^2 + 5/2*nf^10*T^4*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 21/2*
      nf^10*T^4*h^10*QL*QLd^2*QR*LLd^2*LR^3*LRd + 45/2*nf^10*T^4*h^10*QL*QLd^2
      *QR*LL*LLd*LR^2*LRd^2 + 21/2*nf^10*T^4*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 +
      15/2*nf^10*T^4*h^10*QL*QLd^2*QR*LL^2*LR*LRd^3 + 45/2*nf^10*T^4*h^10*QL*
      QLd^2*QR*LL^2*LLd^2*LR*LRd + 15/2*nf^10*T^4*h^10*QL*QLd^2*QR*LL^3*LLd*
      LRd^2 + 5/2*nf^10*T^4*h^10*QL*QLd^2*QR*LL^3*LLd^3 + 165/4*nf^10*T^4*h^10
      *QL*QLd^2*QR*QRd^3*LR*LRd^2 + 165/4*nf^10*T^4*h^10*QL*QLd^2*QR*QRd^3*
      LLd^2*LR + 165/2*nf^10*T^4*h^10*QL*QLd^2*QR*QRd^3*LL*LLd*LRd + 135/4*
      nf^10*T^4*h^10*QL*QLd^2*QR^2*QRd*LR^2*LRd^2 + 189/4*nf^10*T^4*h^10*QL*
      QLd^2*QR^2*QRd*LLd^2*LR^2 + 135*nf^10*T^4*h^10*QL*QLd^2*QR^2*QRd*LL*LLd*
      LR*LRd + 135/4*nf^10*T^4*h^10*QL*QLd^2*QR^2*QRd*LL^2*LRd^2 + 135/4*nf^10
      *T^4*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 705/16*nf^10*T^4*h^10*QL*QLd^2*
      QR^2*QRd^4*LRd + 345/4*nf^10*T^4*h^10*QL*QLd^2*QR^3*QRd^2*LR*LRd + 345/4
      *nf^10*T^4*h^10*QL*QLd^2*QR^3*QRd^2*LL*LLd + 231/16*nf^10*T^4*h^10*QL*
      QLd^2*QR^4*LR^2*LRd + 231/8*nf^10*T^4*h^10*QL*QLd^2*QR^4*LL*LLd*LR + 165/
      16*nf^10*T^4*h^10*QL*QLd^2*QR^4*LL^2*LRd + 515/16*nf^10*T^4*h^10*QL*
      QLd^2*QR^4*QRd^3 + 987/40*nf^10*T^4*h^10*QL*QLd^2*QR^5*QRd*LR + 45/4*
      nf^10*T^4*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 + 21/4*nf^10*T^4*h^10*QL*
      QLd^3*QRd*LLd^3*LR^2 + 15/2*nf^10*T^4*h^10*QL*QLd^3*QRd*LL*LR*LRd^3 + 45/
      2*nf^10*T^4*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd + 45/4*nf^10*T^4*h^10*QL*
      QLd^3*QRd*LL^2*LLd*LRd^2 + 15/4*nf^10*T^4*h^10*QL*QLd^3*QRd*LL^2*LLd^3
       + 105/8*nf^10*T^4*h^10*QL*QLd^3*QRd^4*LLd*LRd + 165/2*nf^10*T^4*h^10*QL
      *QLd^3*QR*QRd^2*LLd*LR*LRd + 165/4*nf^10*T^4*h^10*QL*QLd^3*QR*QRd^2*LL*
      LRd^2 + 165/4*nf^10*T^4*h^10*QL*QLd^3*QR*QRd^2*LL*LLd^2 + 63/2*nf^10*T^4
      *h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd + 45/2*nf^10*T^4*h^10*QL*QLd^3*QR^2*LL*
      LR*LRd^2 + 63/2*nf^10*T^4*h^10*QL*QLd^3*QR^2*LL*LLd^2*LR + 45/2*nf^10*
      T^4*h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd + 235/4*nf^10*T^4*h^10*QL*QLd^3*QR^2
      *QRd^3*LLd + 161/2*nf^10*T^4*h^10*QL*QLd^3*QR^3*QRd*LLd*LR + 115/2*nf^10
      *T^4*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 329/40*nf^10*T^4*h^10*QL*QLd^3*QR^5
      *LL + 15/16*nf^10*T^4*h^10*QL*QLd^4*LR^2*LRd^3 + 63/16*nf^10*T^4*h^10*QL
      *QLd^4*LLd^2*LR^2*LRd + 45/8*nf^10*T^4*h^10*QL*QLd^4*LL*LLd*LR*LRd^2 +
      21/8*nf^10*T^4*h^10*QL*QLd^4*LL*LLd^3*LR + 15/16*nf^10*T^4*h^10*QL*QLd^4
      *LL^2*LRd^3 + 45/16*nf^10*T^4*h^10*QL*QLd^4*LL^2*LLd^2*LRd + 105/16*
      nf^10*T^4*h^10*QL*QLd^4*QRd^3*LRd^2 + 105/16*nf^10*T^4*h^10*QL*QLd^4*
      QRd^3*LLd^2 + 165/8*nf^10*T^4*h^10*QL*QLd^4*QR*QRd*LR*LRd^2 + 231/8*
      nf^10*T^4*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 165/4*nf^10*T^4*h^10*QL*QLd^4*
      QR*QRd*LL*LLd*LRd + 705/16*nf^10*T^4*h^10*QL*QLd^4*QR^2*QRd^2*LRd + 161/
      8*nf^10*T^4*h^10*QL*QLd^4*QR^3*LR*LRd + 161/8*nf^10*T^4*h^10*QL*QLd^4*
      QR^3*LL*LLd + 721/32*nf^10*T^4*h^10*QL*QLd^4*QR^4*QRd + 63/8*nf^10*T^4*
      h^10*QL*QLd^5*QRd^2*LLd*LRd + 231/20*nf^10*T^4*h^10*QL*QLd^5*QR*LLd*LR*
      LRd + 33/8*nf^10*T^4*h^10*QL*QLd^5*QR*LL*LRd^2 + 231/40*nf^10*T^4*h^10*
      QL*QLd^5*QR*LL*LLd^2 + 987/40*nf^10*T^4*h^10*QL*QLd^5*QR^2*QRd*LLd + 21/
      16*nf^10*T^4*h^10*QL*QLd^6*QRd*LRd^2 + 147/80*nf^10*T^4*h^10*QL*QLd^6*
      QRd*LLd^2 + 329/80*nf^10*T^4*h^10*QL*QLd^6*QR^2*LRd + 21/40*nf^10*T^4*
      h^10*QL*QLd^7*LLd*LRd + 15/4*nf^10*T^4*h^10*QL^2*QRd^2*LLd*LR^3*LRd^2 +
      5/4*nf^10*T^4*h^10*QL^2*QRd^2*LLd^3*LR^3 + 21/4*nf^10*T^4*h^10*QL^2*
      QRd^2*LL*LR^2*LRd^3 + 45/4*nf^10*T^4*h^10*QL^2*QRd^2*LL*LLd^2*LR^2*LRd
       + 63/4*nf^10*T^4*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 + 15/4*nf^10*T^4*
      h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 21/4*nf^10*T^4*h^10*QL^2*QRd^2*LL^3*
      LRd^3 + 21/4*nf^10*T^4*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 231/40*nf^10*T^4
      *h^10*QL^2*QRd^5*LLd*LR*LRd + 693/80*nf^10*T^4*h^10*QL^2*QRd^5*LL*LRd^2
       + 231/80*nf^10*T^4*h^10*QL^2*QRd^5*LL*LLd^2 + 15/16*nf^10*T^4*h^10*QL^2
      *QR*LLd*LR^4*LRd^2 + 7/16*nf^10*T^4*h^10*QL^2*QR*LLd^3*LR^4 + 5/4*nf^10*
      T^4*h^10*QL^2*QR*LL*LR^3*LRd^3 + 15/4*nf^10*T^4*h^10*QL^2*QR*LL*LLd^2*
      LR^3*LRd + 45/8*nf^10*T^4*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 15/8*nf^10*
      T^4*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 7/4*nf^10*T^4*h^10*QL^2*QR*LL^3*LR*
      LRd^3 + 15/4*nf^10*T^4*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd + 21/16*nf^10*T^4*
      h^10*QL^2*QR*LL^4*LLd*LRd^2 + 5/16*nf^10*T^4*h^10*QL^2*QR*LL^4*LLd^3 +
      45/2*nf^10*T^4*h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 63/2*nf^10*T^4*h^10*
      QL^2*QR*QRd^3*LL*LR*LRd^2 + 45/2*nf^10*T^4*h^10*QL^2*QR*QRd^3*LL*LLd^2*
      LR + 63/2*nf^10*T^4*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd + 329/80*nf^10*T^4*
      h^10*QL^2*QR*QRd^6*LLd + 45/4*nf^10*T^4*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd
       + 135/8*nf^10*T^4*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 135/8*nf^10*T^4*
      h^10*QL^2*QR^2*QRd*LL*LLd^2*LR^2 + 135/4*nf^10*T^4*h^10*QL^2*QR^2*QRd*
      LL^2*LLd*LR*LRd + 63/8*nf^10*T^4*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 45/8*
      nf^10*T^4*h^10*QL^2*QR^2*QRd*LL^3*LLd^2 + 345/16*nf^10*T^4*h^10*QL^2*
      QR^2*QRd^4*LLd*LR + 483/16*nf^10*T^4*h^10*QL^2*QR^2*QRd^4*LL*LRd + 165/8
      *nf^10*T^4*h^10*QL^2*QR^3*QRd^2*LLd*LR^2 + 165/4*nf^10*T^4*h^10*QL^2*
      QR^3*QRd^2*LL*LR*LRd + 165/8*nf^10*T^4*h^10*QL^2*QR^3*QRd^2*LL^2*LLd +
      35/16*nf^10*T^4*h^10*QL^2*QR^4*LLd*LR^3 + 75/16*nf^10*T^4*h^10*QL^2*QR^4
      *LL*LR^2*LRd + 75/16*nf^10*T^4*h^10*QL^2*QR^4*LL^2*LLd*LR + 25/16*nf^10*
      T^4*h^10*QL^2*QR^4*LL^3*LRd + 235/16*nf^10*T^4*h^10*QL^2*QR^4*QRd^3*LL
       + 63/8*nf^10*T^4*h^10*QL^2*QR^5*QRd*LL*LR + 5/2*nf^10*T^4*h^10*QL^2*QLd
      *QRd*LR^3*LRd^3 + 15/2*nf^10*T^4*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd + 45/2
      *nf^10*T^4*h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 + 15/2*nf^10*T^4*h^10*
      QL^2*QLd*QRd*LL*LLd^3*LR^2 + 21/2*nf^10*T^4*h^10*QL^2*QLd*QRd*LL^2*LR*
      LRd^3 + 45/2*nf^10*T^4*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd + 21/2*nf^10*
      T^4*h^10*QL^2*QLd*QRd*LL^3*LLd*LRd^2 + 5/2*nf^10*T^4*h^10*QL^2*QLd*QRd*
      LL^3*LLd^3 + 231/16*nf^10*T^4*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 165/16*
      nf^10*T^4*h^10*QL^2*QLd*QRd^4*LLd^2*LR + 231/8*nf^10*T^4*h^10*QL^2*QLd*
      QRd^4*LL*LLd*LRd + 135/4*nf^10*T^4*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 +
      135/4*nf^10*T^4*h^10*QL^2*QLd*QR*QRd^2*LLd^2*LR^2 + 135*nf^10*T^4*h^10*
      QL^2*QLd*QR*QRd^2*LL*LLd*LR*LRd + 189/4*nf^10*T^4*h^10*QL^2*QLd*QR*QRd^2
      *LL^2*LRd^2 + 135/4*nf^10*T^4*h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 + 987/40
      *nf^10*T^4*h^10*QL^2*QLd*QR*QRd^5*LRd + 45/8*nf^10*T^4*h^10*QL^2*QLd*
      QR^2*LR^3*LRd^2 + 63/8*nf^10*T^4*h^10*QL^2*QLd*QR^2*LLd^2*LR^3 + 135/4*
      nf^10*T^4*h^10*QL^2*QLd*QR^2*LL*LLd*LR^2*LRd + 135/8*nf^10*T^4*h^10*QL^2
      *QLd*QR^2*LL^2*LR*LRd^2 + 135/8*nf^10*T^4*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*
      LR + 45/4*nf^10*T^4*h^10*QL^2*QLd*QR^2*LL^3*LLd*LRd + 345/4*nf^10*T^4*
      h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 345/4*nf^10*T^4*h^10*QL^2*QLd*QR^2*
      QRd^3*LL*LLd + 165/4*nf^10*T^4*h^10*QL^2*QLd*QR^3*QRd*LR^2*LRd + 165/2*
      nf^10*T^4*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR + 165/4*nf^10*T^4*h^10*QL^2*
      QLd*QR^3*QRd*LL^2*LRd + 515/16*nf^10*T^4*h^10*QL^2*QLd*QR^3*QRd^4 + 705/
      16*nf^10*T^4*h^10*QL^2*QLd*QR^4*QRd^2*LR + 441/80*nf^10*T^4*h^10*QL^2*
      QLd*QR^5*LR^2 + 63/16*nf^10*T^4*h^10*QL^2*QLd*QR^5*LL^2 + 15/4*nf^10*T^4
      *h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 7/4*nf^10*T^4*h^10*QL^2*QLd^2*LLd^3*
      LR^3 + 15/4*nf^10*T^4*h^10*QL^2*QLd^2*LL*LR^2*LRd^3 + 45/4*nf^10*T^4*
      h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd + 45/4*nf^10*T^4*h^10*QL^2*QLd^2*LL^2*
      LLd*LR*LRd^2 + 15/4*nf^10*T^4*h^10*QL^2*QLd^2*LL^2*LLd^3*LR + 7/4*nf^10*
      T^4*h^10*QL^2*QLd^2*LL^3*LRd^3 + 15/4*nf^10*T^4*h^10*QL^2*QLd^2*LL^3*
      LLd^2*LRd + 165/4*nf^10*T^4*h^10*QL^2*QLd^2*QRd^3*LLd*LR*LRd + 231/8*
      nf^10*T^4*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2 + 165/8*nf^10*T^4*h^10*QL^2*
      QLd^2*QRd^3*LL*LLd^2 + 135/2*nf^10*T^4*h^10*QL^2*QLd^2*QR*QRd*LLd*LR^2*
      LRd + 135/2*nf^10*T^4*h^10*QL^2*QLd^2*QR*QRd*LL*LR*LRd^2 + 135/2*nf^10*
      T^4*h^10*QL^2*QLd^2*QR*QRd*LL*LLd^2*LR + 135/2*nf^10*T^4*h^10*QL^2*QLd^2
      *QR*QRd*LL^2*LLd*LRd + 705/16*nf^10*T^4*h^10*QL^2*QLd^2*QR*QRd^4*LLd +
      1035/8*nf^10*T^4*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd*LR + 1035/8*nf^10*T^4*
      h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd + 231/8*nf^10*T^4*h^10*QL^2*QLd^2*QR^3
      *LLd*LR^2 + 165/4*nf^10*T^4*h^10*QL^2*QLd^2*QR^3*LL*LR*LRd + 165/8*nf^10
      *T^4*h^10*QL^2*QLd^2*QR^3*LL^2*LLd + 705/16*nf^10*T^4*h^10*QL^2*QLd^2*
      QR^4*QRd*LL + 165/8*nf^10*T^4*h^10*QL^2*QLd^3*QRd^2*LR*LRd^2 + 165/8*
      nf^10*T^4*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR + 165/4*nf^10*T^4*h^10*QL^2*
      QLd^3*QRd^2*LL*LLd*LRd + 45/4*nf^10*T^4*h^10*QL^2*QLd^3*QR*LR^2*LRd^2 +
      63/4*nf^10*T^4*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 45*nf^10*T^4*h^10*QL^2*
      QLd^3*QR*LL*LLd*LR*LRd + 45/4*nf^10*T^4*h^10*QL^2*QLd^3*QR*LL^2*LRd^2 +
      45/4*nf^10*T^4*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 + 235/4*nf^10*T^4*h^10*QL^2
      *QLd^3*QR*QRd^3*LRd + 345/4*nf^10*T^4*h^10*QL^2*QLd^3*QR^2*QRd*LR*LRd +
      345/4*nf^10*T^4*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd + 515/8*nf^10*T^4*h^10*
      QL^2*QLd^3*QR^3*QRd^2 + 329/16*nf^10*T^4*h^10*QL^2*QLd^3*QR^4*LR + 165/8
      *nf^10*T^4*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 165/16*nf^10*T^4*h^10*QL^2*
      QLd^4*QRd*LL*LRd^2 + 165/16*nf^10*T^4*h^10*QL^2*QLd^4*QRd*LL*LLd^2 + 705/
      16*nf^10*T^4*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 483/16*nf^10*T^4*h^10*QL^2*
      QLd^4*QR^2*LLd*LR + 345/16*nf^10*T^4*h^10*QL^2*QLd^4*QR^2*LL*LRd + 33/16
      *nf^10*T^4*h^10*QL^2*QLd^5*LR*LRd^2 + 231/80*nf^10*T^4*h^10*QL^2*QLd^5*
      LLd^2*LR + 33/8*nf^10*T^4*h^10*QL^2*QLd^5*LL*LLd*LRd + 141/8*nf^10*T^4*
      h^10*QL^2*QLd^5*QR*QRd*LRd + 721/80*nf^10*T^4*h^10*QL^2*QLd^5*QR^3 + 329/
      80*nf^10*T^4*h^10*QL^2*QLd^6*QR*LLd + 5/48*nf^10*T^4*h^10*QL^3*LR^4*
      LRd^3 + 5/16*nf^10*T^4*h^10*QL^3*LLd^2*LR^4*LRd + 5/4*nf^10*T^4*h^10*
      QL^3*LL*LLd*LR^3*LRd^2 + 5/12*nf^10*T^4*h^10*QL^3*LL*LLd^3*LR^3 + 7/8*
      nf^10*T^4*h^10*QL^3*LL^2*LR^2*LRd^3 + 15/8*nf^10*T^4*h^10*QL^3*LL^2*
      LLd^2*LR^2*LRd + 7/4*nf^10*T^4*h^10*QL^3*LL^3*LLd*LR*LRd^2 + 5/12*nf^10*
      T^4*h^10*QL^3*LL^3*LLd^3*LR + 7/16*nf^10*T^4*h^10*QL^3*LL^4*LRd^3 + 7/16
      *nf^10*T^4*h^10*QL^3*LL^4*LLd^2*LRd + 21/4*nf^10*T^4*h^10*QL^3*QRd^3*
      LR^2*LRd^2 + 15/4*nf^10*T^4*h^10*QL^3*QRd^3*LLd^2*LR^2 + 21*nf^10*T^4*
      h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 63/4*nf^10*T^4*h^10*QL^3*QRd^3*LL^2*
      LRd^2 + 21/4*nf^10*T^4*h^10*QL^3*QRd^3*LL^2*LLd^2 + 329/80*nf^10*T^4*
      h^10*QL^3*QRd^6*LRd + 15/4*nf^10*T^4*h^10*QL^3*QR*QRd*LR^3*LRd^2 + 15/4*
      nf^10*T^4*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 45/2*nf^10*T^4*h^10*QL^3*QR*QRd*
      LL*LLd*LR^2*LRd + 63/4*nf^10*T^4*h^10*QL^3*QR*QRd*LL^2*LR*LRd^2 + 45/4*
      nf^10*T^4*h^10*QL^3*QR*QRd*LL^2*LLd^2*LR + 21/2*nf^10*T^4*h^10*QL^3*QR*
      QRd*LL^3*LLd*LRd + 161/8*nf^10*T^4*h^10*QL^3*QR*QRd^4*LR*LRd + 161/8*
      nf^10*T^4*h^10*QL^3*QR*QRd^4*LL*LLd + 165/8*nf^10*T^4*h^10*QL^3*QR^2*
      QRd^2*LR^2*LRd + 165/4*nf^10*T^4*h^10*QL^3*QR^2*QRd^2*LL*LLd*LR + 231/8*
      nf^10*T^4*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 721/80*nf^10*T^4*h^10*QL^3*
      QR^2*QRd^5 + 25/12*nf^10*T^4*h^10*QL^3*QR^3*LR^3*LRd + 25/4*nf^10*T^4*
      h^10*QL^3*QR^3*LL*LLd*LR^2 + 25/4*nf^10*T^4*h^10*QL^3*QR^3*LL^2*LR*LRd
       + 25/12*nf^10*T^4*h^10*QL^3*QR^3*LL^3*LLd + 235/12*nf^10*T^4*h^10*QL^3*
      QR^3*QRd^3*LR + 105/16*nf^10*T^4*h^10*QL^3*QR^4*QRd*LR^2 + 105/16*nf^10*
      T^4*h^10*QL^3*QR^4*QRd*LL^2 + 45/2*nf^10*T^4*h^10*QL^3*QLd*QRd^2*LLd*
      LR^2*LRd + 63/2*nf^10*T^4*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 45/2*nf^10*
      T^4*h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 63/2*nf^10*T^4*h^10*QL^3*QLd*QRd^2
      *LL^2*LLd*LRd + 329/40*nf^10*T^4*h^10*QL^3*QLd*QRd^5*LLd + 15/2*nf^10*
      T^4*h^10*QL^3*QLd*QR*LLd*LR^3*LRd + 45/4*nf^10*T^4*h^10*QL^3*QLd*QR*LL*
      LR^2*LRd^2 + 45/4*nf^10*T^4*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 + 45/2*nf^10*
      T^4*h^10*QL^3*QLd*QR*LL^2*LLd*LR*LRd + 21/4*nf^10*T^4*h^10*QL^3*QLd*QR*
      LL^3*LRd^2 + 15/4*nf^10*T^4*h^10*QL^3*QLd*QR*LL^3*LLd^2 + 115/2*nf^10*
      T^4*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 161/2*nf^10*T^4*h^10*QL^3*QLd*QR*
      QRd^3*LL*LRd + 165/4*nf^10*T^4*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 165/2*
      nf^10*T^4*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd + 165/4*nf^10*T^4*h^10*QL^3*
      QLd*QR^2*QRd*LL^2*LLd + 235/4*nf^10*T^4*h^10*QL^3*QLd*QR^3*QRd^2*LL +
      105/8*nf^10*T^4*h^10*QL^3*QLd*QR^4*LL*LR + 45/4*nf^10*T^4*h^10*QL^3*
      QLd^2*QRd*LR^2*LRd^2 + 45/4*nf^10*T^4*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 +
      45*nf^10*T^4*h^10*QL^3*QLd^2*QRd*LL*LLd*LR*LRd + 63/4*nf^10*T^4*h^10*
      QL^3*QLd^2*QRd*LL^2*LRd^2 + 45/4*nf^10*T^4*h^10*QL^3*QLd^2*QRd*LL^2*
      LLd^2 + 329/16*nf^10*T^4*h^10*QL^3*QLd^2*QRd^4*LRd + 345/4*nf^10*T^4*
      h^10*QL^3*QLd^2*QR*QRd^2*LR*LRd + 345/4*nf^10*T^4*h^10*QL^3*QLd^2*QR*
      QRd^2*LL*LLd + 165/8*nf^10*T^4*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 165/4*
      nf^10*T^4*h^10*QL^3*QLd^2*QR^2*LL*LLd*LR + 165/8*nf^10*T^4*h^10*QL^3*
      QLd^2*QR^2*LL^2*LRd + 515/8*nf^10*T^4*h^10*QL^3*QLd^2*QR^2*QRd^3 + 235/4
      *nf^10*T^4*h^10*QL^3*QLd^2*QR^3*QRd*LR + 15/2*nf^10*T^4*h^10*QL^3*QLd^3*
      LLd*LR^2*LRd + 15/2*nf^10*T^4*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 15/2*nf^10*
      T^4*h^10*QL^3*QLd^3*LL*LLd^2*LR + 15/2*nf^10*T^4*h^10*QL^3*QLd^3*LL^2*
      LLd*LRd + 235/12*nf^10*T^4*h^10*QL^3*QLd^3*QRd^3*LLd + 115/2*nf^10*T^4*
      h^10*QL^3*QLd^3*QR*QRd*LLd*LR + 115/2*nf^10*T^4*h^10*QL^3*QLd^3*QR*QRd*
      LL*LRd + 235/12*nf^10*T^4*h^10*QL^3*QLd^3*QR^3*LL + 235/16*nf^10*T^4*
      h^10*QL^3*QLd^4*QRd^2*LRd + 115/8*nf^10*T^4*h^10*QL^3*QLd^4*QR*LR*LRd +
      115/8*nf^10*T^4*h^10*QL^3*QLd^4*QR*LL*LLd + 515/16*nf^10*T^4*h^10*QL^3*
      QLd^4*QR^2*QRd + 47/8*nf^10*T^4*h^10*QL^3*QLd^5*QRd*LLd + 47/48*nf^10*
      T^4*h^10*QL^3*QLd^6*LRd + 15/8*nf^10*T^4*h^10*QL^4*QRd*LLd*LR^3*LRd + 63/
      16*nf^10*T^4*h^10*QL^4*QRd*LL*LR^2*LRd^2 + 45/16*nf^10*T^4*h^10*QL^4*QRd
      *LL*LLd^2*LR^2 + 63/8*nf^10*T^4*h^10*QL^4*QRd*LL^2*LLd*LR*LRd + 63/16*
      nf^10*T^4*h^10*QL^4*QRd*LL^3*LRd^2 + 21/16*nf^10*T^4*h^10*QL^4*QRd*LL^3*
      LLd^2 + 161/32*nf^10*T^4*h^10*QL^4*QRd^4*LLd*LR + 483/32*nf^10*T^4*h^10*
      QL^4*QRd^4*LL*LRd + 165/16*nf^10*T^4*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 231/8
      *nf^10*T^4*h^10*QL^4*QR*QRd^2*LL*LR*LRd + 231/16*nf^10*T^4*h^10*QL^4*QR*
      QRd^2*LL^2*LLd + 25/16*nf^10*T^4*h^10*QL^4*QR^2*LLd*LR^3 + 75/16*nf^10*
      T^4*h^10*QL^4*QR^2*LL*LR^2*LRd + 75/16*nf^10*T^4*h^10*QL^4*QR^2*LL^2*LLd
      *LR + 35/16*nf^10*T^4*h^10*QL^4*QR^2*LL^3*LRd + 329/16*nf^10*T^4*h^10*
      QL^4*QR^2*QRd^3*LL + 105/8*nf^10*T^4*h^10*QL^4*QR^3*QRd*LL*LR + 15/16*
      nf^10*T^4*h^10*QL^4*QLd*LR^3*LRd^2 + 15/16*nf^10*T^4*h^10*QL^4*QLd*LLd^2
      *LR^3 + 45/8*nf^10*T^4*h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 63/16*nf^10*T^4*
      h^10*QL^4*QLd*LL^2*LR*LRd^2 + 45/16*nf^10*T^4*h^10*QL^4*QLd*LL^2*LLd^2*
      LR + 21/8*nf^10*T^4*h^10*QL^4*QLd*LL^3*LLd*LRd + 161/8*nf^10*T^4*h^10*
      QL^4*QLd*QRd^3*LR*LRd + 161/8*nf^10*T^4*h^10*QL^4*QLd*QRd^3*LL*LLd + 165/
      8*nf^10*T^4*h^10*QL^4*QLd*QR*QRd*LR^2*LRd + 165/4*nf^10*T^4*h^10*QL^4*
      QLd*QR*QRd*LL*LLd*LR + 231/8*nf^10*T^4*h^10*QL^4*QLd*QR*QRd*LL^2*LRd +
      721/32*nf^10*T^4*h^10*QL^4*QLd*QR*QRd^4 + 705/16*nf^10*T^4*h^10*QL^4*QLd
      *QR^2*QRd^2*LR + 105/16*nf^10*T^4*h^10*QL^4*QLd*QR^3*LR^2 + 105/16*nf^10
      *T^4*h^10*QL^4*QLd*QR^3*LL^2 + 345/16*nf^10*T^4*h^10*QL^4*QLd^2*QRd^2*
      LLd*LR + 483/16*nf^10*T^4*h^10*QL^4*QLd^2*QRd^2*LL*LRd + 165/16*nf^10*
      T^4*h^10*QL^4*QLd^2*QR*LLd*LR^2 + 165/8*nf^10*T^4*h^10*QL^4*QLd^2*QR*LL*
      LR*LRd + 165/16*nf^10*T^4*h^10*QL^4*QLd^2*QR*LL^2*LLd + 705/16*nf^10*T^4
      *h^10*QL^4*QLd^2*QR^2*QRd*LL + 115/8*nf^10*T^4*h^10*QL^4*QLd^3*QRd*LR*
      LRd + 115/8*nf^10*T^4*h^10*QL^4*QLd^3*QRd*LL*LLd + 515/16*nf^10*T^4*h^10
      *QL^4*QLd^3*QR*QRd^2 + 235/16*nf^10*T^4*h^10*QL^4*QLd^3*QR^2*LR + 115/32
      *nf^10*T^4*h^10*QL^4*QLd^4*LLd*LR + 115/32*nf^10*T^4*h^10*QL^4*QLd^4*LL*
      LRd + 103/32*nf^10*T^4*h^10*QL^4*QLd^5*QR + 231/80*nf^10*T^4*h^10*QL^5*
      QRd^2*LR^2*LRd + 231/40*nf^10*T^4*h^10*QL^5*QRd^2*LL*LLd*LR + 693/80*
      nf^10*T^4*h^10*QL^5*QRd^2*LL^2*LRd + 2163/800*nf^10*T^4*h^10*QL^5*QRd^5
       + 5/8*nf^10*T^4*h^10*QL^5*QR*LR^3*LRd + 15/8*nf^10*T^4*h^10*QL^5*QR*LL*
      LLd*LR^2 + 21/8*nf^10*T^4*h^10*QL^5*QR*LL^2*LR*LRd + 7/8*nf^10*T^4*h^10*
      QL^5*QR*LL^3*LLd + 329/40*nf^10*T^4*h^10*QL^5*QR*QRd^3*LR + 63/16*nf^10*
      T^4*h^10*QL^5*QR^2*QRd*LR^2 + 441/80*nf^10*T^4*h^10*QL^5*QR^2*QRd*LL^2
       + 33/8*nf^10*T^4*h^10*QL^5*QLd*QRd*LLd*LR^2 + 231/20*nf^10*T^4*h^10*
      QL^5*QLd*QRd*LL*LR*LRd + 231/40*nf^10*T^4*h^10*QL^5*QLd*QRd*LL^2*LLd +
      987/40*nf^10*T^4*h^10*QL^5*QLd*QR*QRd^2*LL + 63/8*nf^10*T^4*h^10*QL^5*
      QLd*QR^2*LL*LR + 33/16*nf^10*T^4*h^10*QL^5*QLd^2*LR^2*LRd + 33/8*nf^10*
      T^4*h^10*QL^5*QLd^2*LL*LLd*LR + 231/80*nf^10*T^4*h^10*QL^5*QLd^2*LL^2*
      LRd + 721/80*nf^10*T^4*h^10*QL^5*QLd^2*QRd^3 + 141/8*nf^10*T^4*h^10*QL^5
      *QLd^2*QR*QRd*LR + 47/8*nf^10*T^4*h^10*QL^5*QLd^3*QR*LL + 103/32*nf^10*
      T^4*h^10*QL^5*QLd^4*QRd + 5/48*nf^10*T^4*h^10*QL^6*LLd*LR^3 + 7/16*nf^10
      *T^4*h^10*QL^6*LL*LR^2*LRd + 7/16*nf^10*T^4*h^10*QL^6*LL^2*LLd*LR + 7/16
      *nf^10*T^4*h^10*QL^6*LL^3*LRd + 329/80*nf^10*T^4*h^10*QL^6*QRd^3*LL +
      147/40*nf^10*T^4*h^10*QL^6*QR*QRd*LL*LR + 329/80*nf^10*T^4*h^10*QL^6*QLd
      *QRd^2*LR + 21/16*nf^10*T^4*h^10*QL^6*QLd*QR*LR^2 + 147/80*nf^10*T^4*
      h^10*QL^6*QLd*QR*LL^2 + 329/80*nf^10*T^4*h^10*QL^6*QLd^2*QRd*LL + 47/48*
      nf^10*T^4*h^10*QL^6*QLd^3*LR + 21/80*nf^10*T^4*h^10*QL^7*QRd*LR^2 + 63/
      80*nf^10*T^4*h^10*QL^7*QRd*LL^2 + 21/40*nf^10*T^4*h^10*QL^7*QLd*LL*LR +
      1/288*nf^10*T^5*h^10*LLd*LR^5*LRd^4 + 7/720*nf^10*T^5*h^10*LLd^3*LR^5*
      LRd^2 + 7/2400*nf^10*T^5*h^10*LLd^5*LR^5 + 1/288*nf^10*T^5*h^10*LL*LR^4*
      LRd^5 + 5/144*nf^10*T^5*h^10*LL*LLd^2*LR^4*LRd^3 + 7/288*nf^10*T^5*h^10*
      LL*LLd^4*LR^4*LRd + 5/144*nf^10*T^5*h^10*LL^2*LLd*LR^3*LRd^4 + 5/72*
      nf^10*T^5*h^10*LL^2*LLd^3*LR^3*LRd^2 + 7/720*nf^10*T^5*h^10*LL^2*LLd^5*
      LR^3 + 7/720*nf^10*T^5*h^10*LL^3*LR^2*LRd^5 + 5/72*nf^10*T^5*h^10*LL^3*
      LLd^2*LR^2*LRd^3 + 5/144*nf^10*T^5*h^10*LL^3*LLd^4*LR^2*LRd + 7/288*
      nf^10*T^5*h^10*LL^4*LLd*LR*LRd^4 + 5/144*nf^10*T^5*h^10*LL^4*LLd^3*LR*
      LRd^2 + 1/288*nf^10*T^5*h^10*LL^4*LLd^5*LR + 7/2400*nf^10*T^5*h^10*LL^5*
      LRd^5 + 7/720*nf^10*T^5*h^10*LL^5*LLd^2*LRd^3 + 1/288*nf^10*T^5*h^10*
      LL^5*LLd^4*LRd + 5/108*nf^10*T^5*h^10*QRd^3*LLd*LR^3*LRd^3 + 5/108*nf^10
      *T^5*h^10*QRd^3*LLd^3*LR^3*LRd + 7/144*nf^10*T^5*h^10*QRd^3*LL*LR^2*
      LRd^4 + 5/24*nf^10*T^5*h^10*QRd^3*LL*LLd^2*LR^2*LRd^2 + 5/144*nf^10*T^5*
      h^10*QRd^3*LL*LLd^4*LR^2 + 7/36*nf^10*T^5*h^10*QRd^3*LL^2*LLd*LR*LRd^3
       + 5/36*nf^10*T^5*h^10*QRd^3*LL^2*LLd^3*LR*LRd + 7/144*nf^10*T^5*h^10*
      QRd^3*LL^3*LRd^4 + 7/72*nf^10*T^5*h^10*QRd^3*LL^3*LLd^2*LRd^2 + 5/432*
      nf^10*T^5*h^10*QRd^3*LL^3*LLd^4 + 7/144*nf^10*T^5*h^10*QRd^6*LLd*LR*
      LRd^2 + 5/432*nf^10*T^5*h^10*QRd^6*LLd^3*LR + 7/144*nf^10*T^5*h^10*QRd^6
      *LL*LRd^3 + 7/144*nf^10*T^5*h^10*QRd^6*LL*LLd^2*LRd + 5/72*nf^10*T^5*
      h^10*QR*QRd*LLd*LR^4*LRd^3 + 7/72*nf^10*T^5*h^10*QR*QRd*LLd^3*LR^4*LRd
       + 5/72*nf^10*T^5*h^10*QR*QRd*LL*LR^3*LRd^4 + 5/12*nf^10*T^5*h^10*QR*QRd
      *LL*LLd^2*LR^3*LRd^2 + 7/72*nf^10*T^5*h^10*QR*QRd*LL*LLd^4*LR^3 + 5/12*
      nf^10*T^5*h^10*QR*QRd*LL^2*LLd*LR^2*LRd^3 + 5/12*nf^10*T^5*h^10*QR*QRd*
      LL^2*LLd^3*LR^2*LRd + 7/72*nf^10*T^5*h^10*QR*QRd*LL^3*LR*LRd^4 + 5/12*
      nf^10*T^5*h^10*QR*QRd*LL^3*LLd^2*LR*LRd^2 + 5/72*nf^10*T^5*h^10*QR*QRd*
      LL^3*LLd^4*LR + 7/72*nf^10*T^5*h^10*QR*QRd*LL^4*LLd*LRd^3 + 5/72*nf^10*
      T^5*h^10*QR*QRd*LL^4*LLd^3*LRd + 5/16*nf^10*T^5*h^10*QR*QRd^4*LLd*LR^2*
      LRd^2 + 5/48*nf^10*T^5*h^10*QR*QRd^4*LLd^3*LR^2 + 7/24*nf^10*T^5*h^10*QR
      *QRd^4*LL*LR*LRd^3 + 5/8*nf^10*T^5*h^10*QR*QRd^4*LL*LLd^2*LR*LRd + 7/16*
      nf^10*T^5*h^10*QR*QRd^4*LL^2*LLd*LRd^2 + 5/48*nf^10*T^5*h^10*QR*QRd^4*
      LL^2*LLd^3 + 7/120*nf^10*T^5*h^10*QR*QRd^7*LLd*LRd + 5/12*nf^10*T^5*h^10
      *QR^2*QRd^2*LLd*LR^3*LRd^2 + 7/36*nf^10*T^5*h^10*QR^2*QRd^2*LLd^3*LR^3
       + 5/12*nf^10*T^5*h^10*QR^2*QRd^2*LL*LR^2*LRd^3 + 5/4*nf^10*T^5*h^10*
      QR^2*QRd^2*LL*LLd^2*LR^2*LRd + 5/4*nf^10*T^5*h^10*QR^2*QRd^2*LL^2*LLd*LR
      *LRd^2 + 5/12*nf^10*T^5*h^10*QR^2*QRd^2*LL^2*LLd^3*LR + 7/36*nf^10*T^5*
      h^10*QR^2*QRd^2*LL^3*LRd^3 + 5/12*nf^10*T^5*h^10*QR^2*QRd^2*LL^3*LLd^2*
      LRd + 11/24*nf^10*T^5*h^10*QR^2*QRd^5*LLd*LR*LRd + 77/240*nf^10*T^5*h^10
      *QR^2*QRd^5*LL*LRd^2 + 11/48*nf^10*T^5*h^10*QR^2*QRd^5*LL*LLd^2 + 7/144*
      nf^10*T^5*h^10*QR^3*LLd*LR^4*LRd^2 + 7/144*nf^10*T^5*h^10*QR^3*LLd^3*
      LR^4 + 5/108*nf^10*T^5*h^10*QR^3*LL*LR^3*LRd^3 + 7/36*nf^10*T^5*h^10*
      QR^3*LL*LLd^2*LR^3*LRd + 5/24*nf^10*T^5*h^10*QR^3*LL^2*LLd*LR^2*LRd^2 +
      7/72*nf^10*T^5*h^10*QR^3*LL^2*LLd^3*LR^2 + 5/108*nf^10*T^5*h^10*QR^3*
      LL^3*LR*LRd^3 + 5/36*nf^10*T^5*h^10*QR^3*LL^3*LLd^2*LR*LRd + 5/144*nf^10
      *T^5*h^10*QR^3*LL^4*LLd*LRd^2 + 5/432*nf^10*T^5*h^10*QR^3*LL^4*LLd^3 + 5/
      6*nf^10*T^5*h^10*QR^3*QRd^3*LLd*LR^2*LRd + 5/6*nf^10*T^5*h^10*QR^3*QRd^3
      *LL*LR*LRd^2 + 5/6*nf^10*T^5*h^10*QR^3*QRd^3*LL*LLd^2*LR + 5/6*nf^10*T^5
      *h^10*QR^3*QRd^3*LL^2*LLd*LRd + 47/432*nf^10*T^5*h^10*QR^3*QRd^6*LLd + 7/
      24*nf^10*T^5*h^10*QR^4*QRd*LLd*LR^3*LRd + 5/16*nf^10*T^5*h^10*QR^4*QRd*
      LL*LR^2*LRd^2 + 7/16*nf^10*T^5*h^10*QR^4*QRd*LL*LLd^2*LR^2 + 5/8*nf^10*
      T^5*h^10*QR^4*QRd*LL^2*LLd*LR*LRd + 5/48*nf^10*T^5*h^10*QR^4*QRd*LL^3*
      LRd^2 + 5/48*nf^10*T^5*h^10*QR^4*QRd*LL^3*LLd^2 + 115/288*nf^10*T^5*h^10
      *QR^4*QRd^4*LLd*LR + 115/288*nf^10*T^5*h^10*QR^4*QRd^4*LL*LRd + 77/240*
      nf^10*T^5*h^10*QR^5*QRd^2*LLd*LR^2 + 11/24*nf^10*T^5*h^10*QR^5*QRd^2*LL*
      LR*LRd + 11/48*nf^10*T^5*h^10*QR^5*QRd^2*LL^2*LLd + 7/144*nf^10*T^5*h^10
      *QR^6*LLd*LR^3 + 7/144*nf^10*T^5*h^10*QR^6*LL*LR^2*LRd + 7/144*nf^10*T^5
      *h^10*QR^6*LL^2*LLd*LR + 5/432*nf^10*T^5*h^10*QR^6*LL^3*LRd + 47/432*
      nf^10*T^5*h^10*QR^6*QRd^3*LL + 7/120*nf^10*T^5*h^10*QR^7*QRd*LL*LR + 5/
      144*nf^10*T^5*h^10*QLd*QRd^2*LR^3*LRd^4 + 5/24*nf^10*T^5*h^10*QLd*QRd^2*
      LLd^2*LR^3*LRd^2 + 7/144*nf^10*T^5*h^10*QLd*QRd^2*LLd^4*LR^3 + 5/12*
      nf^10*T^5*h^10*QLd*QRd^2*LL*LLd*LR^2*LRd^3 + 5/12*nf^10*T^5*h^10*QLd*
      QRd^2*LL*LLd^3*LR^2*LRd + 7/48*nf^10*T^5*h^10*QLd*QRd^2*LL^2*LR*LRd^4 +
      5/8*nf^10*T^5*h^10*QLd*QRd^2*LL^2*LLd^2*LR*LRd^2 + 5/48*nf^10*T^5*h^10*
      QLd*QRd^2*LL^2*LLd^4*LR + 7/36*nf^10*T^5*h^10*QLd*QRd^2*LL^3*LLd*LRd^3
       + 5/36*nf^10*T^5*h^10*QLd*QRd^2*LL^3*LLd^3*LRd + 7/72*nf^10*T^5*h^10*
      QLd*QRd^5*LR*LRd^3 + 5/24*nf^10*T^5*h^10*QLd*QRd^5*LLd^2*LR*LRd + 7/24*
      nf^10*T^5*h^10*QLd*QRd^5*LL*LLd*LRd^2 + 5/72*nf^10*T^5*h^10*QLd*QRd^5*LL
      *LLd^3 + 5/288*nf^10*T^5*h^10*QLd*QR*LR^4*LRd^4 + 7/48*nf^10*T^5*h^10*
      QLd*QR*LLd^2*LR^4*LRd^2 + 7/96*nf^10*T^5*h^10*QLd*QR*LLd^4*LR^4 + 5/18*
      nf^10*T^5*h^10*QLd*QR*LL*LLd*LR^3*LRd^3 + 7/18*nf^10*T^5*h^10*QLd*QR*LL*
      LLd^3*LR^3*LRd + 5/48*nf^10*T^5*h^10*QLd*QR*LL^2*LR^2*LRd^4 + 5/8*nf^10*
      T^5*h^10*QLd*QR*LL^2*LLd^2*LR^2*LRd^2 + 7/48*nf^10*T^5*h^10*QLd*QR*LL^2*
      LLd^4*LR^2 + 5/18*nf^10*T^5*h^10*QLd*QR*LL^3*LLd*LR*LRd^3 + 5/18*nf^10*
      T^5*h^10*QLd*QR*LL^3*LLd^3*LR*LRd + 7/288*nf^10*T^5*h^10*QLd*QR*LL^4*
      LRd^4 + 5/48*nf^10*T^5*h^10*QLd*QR*LL^4*LLd^2*LRd^2 + 5/288*nf^10*T^5*
      h^10*QLd*QR*LL^4*LLd^4 + 5/12*nf^10*T^5*h^10*QLd*QR*QRd^3*LR^2*LRd^3 + 5/
      4*nf^10*T^5*h^10*QLd*QR*QRd^3*LLd^2*LR^2*LRd + 5/2*nf^10*T^5*h^10*QLd*QR
      *QRd^3*LL*LLd*LR*LRd^2 + 5/6*nf^10*T^5*h^10*QLd*QR*QRd^3*LL*LLd^3*LR + 7/
      12*nf^10*T^5*h^10*QLd*QR*QRd^3*LL^2*LRd^3 + 5/4*nf^10*T^5*h^10*QLd*QR*
      QRd^3*LL^2*LLd^2*LRd + 49/240*nf^10*T^5*h^10*QLd*QR*QRd^6*LRd^2 + 7/48*
      nf^10*T^5*h^10*QLd*QR*QRd^6*LLd^2 + 5/18*nf^10*T^5*h^10*QLd*QR^2*QRd*
      LR^3*LRd^3 + 7/6*nf^10*T^5*h^10*QLd*QR^2*QRd*LLd^2*LR^3*LRd + 5/2*nf^10*
      T^5*h^10*QLd*QR^2*QRd*LL*LLd*LR^2*LRd^2 + 7/6*nf^10*T^5*h^10*QLd*QR^2*
      QRd*LL*LLd^3*LR^2 + 5/6*nf^10*T^5*h^10*QLd*QR^2*QRd*LL^2*LR*LRd^3 + 5/2*
      nf^10*T^5*h^10*QLd*QR^2*QRd*LL^2*LLd^2*LR*LRd + 5/6*nf^10*T^5*h^10*QLd*
      QR^2*QRd*LL^3*LLd*LRd^2 + 5/18*nf^10*T^5*h^10*QLd*QR^2*QRd*LL^3*LLd^3 +
      55/48*nf^10*T^5*h^10*QLd*QR^2*QRd^4*LR*LRd^2 + 55/48*nf^10*T^5*h^10*QLd*
      QR^2*QRd^4*LLd^2*LR + 55/24*nf^10*T^5*h^10*QLd*QR^2*QRd^4*LL*LLd*LRd + 5/
      4*nf^10*T^5*h^10*QLd*QR^3*QRd^2*LR^2*LRd^2 + 7/4*nf^10*T^5*h^10*QLd*QR^3
      *QRd^2*LLd^2*LR^2 + 5*nf^10*T^5*h^10*QLd*QR^3*QRd^2*LL*LLd*LR*LRd + 5/4*
      nf^10*T^5*h^10*QLd*QR^3*QRd^2*LL^2*LRd^2 + 5/4*nf^10*T^5*h^10*QLd*QR^3*
      QRd^2*LL^2*LLd^2 + 47/72*nf^10*T^5*h^10*QLd*QR^3*QRd^5*LRd + 7/48*nf^10*
      T^5*h^10*QLd*QR^4*LR^3*LRd^2 + 7/16*nf^10*T^5*h^10*QLd*QR^4*LLd^2*LR^3
       + 7/8*nf^10*T^5*h^10*QLd*QR^4*LL*LLd*LR^2*LRd + 5/16*nf^10*T^5*h^10*QLd
      *QR^4*LL^2*LR*LRd^2 + 7/16*nf^10*T^5*h^10*QLd*QR^4*LL^2*LLd^2*LR + 5/24*
      nf^10*T^5*h^10*QLd*QR^4*LL^3*LLd*LRd + 115/72*nf^10*T^5*h^10*QLd*QR^4*
      QRd^3*LR*LRd + 115/72*nf^10*T^5*h^10*QLd*QR^4*QRd^3*LL*LLd + 77/120*
      nf^10*T^5*h^10*QLd*QR^5*QRd*LR^2*LRd + 77/60*nf^10*T^5*h^10*QLd*QR^5*QRd
      *LL*LLd*LR + 11/24*nf^10*T^5*h^10*QLd*QR^5*QRd*LL^2*LRd + 103/288*nf^10*
      T^5*h^10*QLd*QR^5*QRd^4 + 329/720*nf^10*T^5*h^10*QLd*QR^6*QRd^2*LR + 7/
      80*nf^10*T^5*h^10*QLd*QR^7*LR^2 + 7/240*nf^10*T^5*h^10*QLd*QR^7*LL^2 + 5/
      36*nf^10*T^5*h^10*QLd^2*QRd*LLd*LR^3*LRd^3 + 7/36*nf^10*T^5*h^10*QLd^2*
      QRd*LLd^3*LR^3*LRd + 5/48*nf^10*T^5*h^10*QLd^2*QRd*LL*LR^2*LRd^4 + 5/8*
      nf^10*T^5*h^10*QLd^2*QRd*LL*LLd^2*LR^2*LRd^2 + 7/48*nf^10*T^5*h^10*QLd^2
      *QRd*LL*LLd^4*LR^2 + 5/12*nf^10*T^5*h^10*QLd^2*QRd*LL^2*LLd*LR*LRd^3 + 5/
      12*nf^10*T^5*h^10*QLd^2*QRd*LL^2*LLd^3*LR*LRd + 7/144*nf^10*T^5*h^10*
      QLd^2*QRd*LL^3*LRd^4 + 5/24*nf^10*T^5*h^10*QLd^2*QRd*LL^3*LLd^2*LRd^2 +
      5/144*nf^10*T^5*h^10*QLd^2*QRd*LL^3*LLd^4 + 25/48*nf^10*T^5*h^10*QLd^2*
      QRd^4*LLd*LR*LRd^2 + 25/144*nf^10*T^5*h^10*QLd^2*QRd^4*LLd^3*LR + 35/144
      *nf^10*T^5*h^10*QLd^2*QRd^4*LL*LRd^3 + 25/48*nf^10*T^5*h^10*QLd^2*QRd^4*
      LL*LLd^2*LRd + 15/8*nf^10*T^5*h^10*QLd^2*QR*QRd^2*LLd*LR^2*LRd^2 + 7/8*
      nf^10*T^5*h^10*QLd^2*QR*QRd^2*LLd^3*LR^2 + 5/4*nf^10*T^5*h^10*QLd^2*QR*
      QRd^2*LL*LR*LRd^3 + 15/4*nf^10*T^5*h^10*QLd^2*QR*QRd^2*LL*LLd^2*LR*LRd
       + 15/8*nf^10*T^5*h^10*QLd^2*QR*QRd^2*LL^2*LLd*LRd^2 + 5/8*nf^10*T^5*
      h^10*QLd^2*QR*QRd^2*LL^2*LLd^3 + 7/8*nf^10*T^5*h^10*QLd^2*QR*QRd^5*LLd*
      LRd + 7/12*nf^10*T^5*h^10*QLd^2*QR^2*LLd*LR^3*LRd^2 + 7/12*nf^10*T^5*
      h^10*QLd^2*QR^2*LLd^3*LR^3 + 5/12*nf^10*T^5*h^10*QLd^2*QR^2*LL*LR^2*
      LRd^3 + 7/4*nf^10*T^5*h^10*QLd^2*QR^2*LL*LLd^2*LR^2*LRd + 5/4*nf^10*T^5*
      h^10*QLd^2*QR^2*LL^2*LLd*LR*LRd^2 + 7/12*nf^10*T^5*h^10*QLd^2*QR^2*LL^2*
      LLd^3*LR + 5/36*nf^10*T^5*h^10*QLd^2*QR^2*LL^3*LRd^3 + 5/12*nf^10*T^5*
      h^10*QLd^2*QR^2*LL^3*LLd^2*LRd + 55/12*nf^10*T^5*h^10*QLd^2*QR^2*QRd^3*
      LLd*LR*LRd + 55/24*nf^10*T^5*h^10*QLd^2*QR^2*QRd^3*LL*LRd^2 + 55/24*
      nf^10*T^5*h^10*QLd^2*QR^2*QRd^3*LL*LLd^2 + 7/2*nf^10*T^5*h^10*QLd^2*QR^3
      *QRd*LLd*LR^2*LRd + 5/2*nf^10*T^5*h^10*QLd^2*QR^3*QRd*LL*LR*LRd^2 + 7/2*
      nf^10*T^5*h^10*QLd^2*QR^3*QRd*LL*LLd^2*LR + 5/2*nf^10*T^5*h^10*QLd^2*
      QR^3*QRd*LL^2*LLd*LRd + 235/144*nf^10*T^5*h^10*QLd^2*QR^3*QRd^4*LLd +
      161/48*nf^10*T^5*h^10*QLd^2*QR^4*QRd^2*LLd*LR + 115/48*nf^10*T^5*h^10*
      QLd^2*QR^4*QRd^2*LL*LRd + 77/80*nf^10*T^5*h^10*QLd^2*QR^5*LLd*LR^2 + 77/
      120*nf^10*T^5*h^10*QLd^2*QR^5*LL*LR*LRd + 77/240*nf^10*T^5*h^10*QLd^2*
      QR^5*LL^2*LLd + 329/720*nf^10*T^5*h^10*QLd^2*QR^6*QRd*LL + 5/432*nf^10*
      T^5*h^10*QLd^3*LR^3*LRd^4 + 7/72*nf^10*T^5*h^10*QLd^3*LLd^2*LR^3*LRd^2
       + 7/144*nf^10*T^5*h^10*QLd^3*LLd^4*LR^3 + 5/36*nf^10*T^5*h^10*QLd^3*LL*
      LLd*LR^2*LRd^3 + 7/36*nf^10*T^5*h^10*QLd^3*LL*LLd^3*LR^2*LRd + 5/144*
      nf^10*T^5*h^10*QLd^3*LL^2*LR*LRd^4 + 5/24*nf^10*T^5*h^10*QLd^3*LL^2*
      LLd^2*LR*LRd^2 + 7/144*nf^10*T^5*h^10*QLd^3*LL^2*LLd^4*LR + 5/108*nf^10*
      T^5*h^10*QLd^3*LL^3*LLd*LRd^3 + 5/108*nf^10*T^5*h^10*QLd^3*LL^3*LLd^3*
      LRd + 25/108*nf^10*T^5*h^10*QLd^3*QRd^3*LR*LRd^3 + 25/36*nf^10*T^5*h^10*
      QLd^3*QRd^3*LLd^2*LR*LRd + 25/36*nf^10*T^5*h^10*QLd^3*QRd^3*LL*LLd*LRd^2
       + 25/108*nf^10*T^5*h^10*QLd^3*QRd^3*LL*LLd^3 + 5/12*nf^10*T^5*h^10*
      QLd^3*QR*QRd*LR^2*LRd^3 + 7/4*nf^10*T^5*h^10*QLd^3*QR*QRd*LLd^2*LR^2*LRd
       + 5/2*nf^10*T^5*h^10*QLd^3*QR*QRd*LL*LLd*LR*LRd^2 + 7/6*nf^10*T^5*h^10*
      QLd^3*QR*QRd*LL*LLd^3*LR + 5/12*nf^10*T^5*h^10*QLd^3*QR*QRd*LL^2*LRd^3
       + 5/4*nf^10*T^5*h^10*QLd^3*QR*QRd*LL^2*LLd^2*LRd + 35/48*nf^10*T^5*h^10
      *QLd^3*QR*QRd^4*LRd^2 + 35/48*nf^10*T^5*h^10*QLd^3*QR*QRd^4*LLd^2 + 55/
      24*nf^10*T^5*h^10*QLd^3*QR^2*QRd^2*LR*LRd^2 + 77/24*nf^10*T^5*h^10*QLd^3
      *QR^2*QRd^2*LLd^2*LR + 55/12*nf^10*T^5*h^10*QLd^3*QR^2*QRd^2*LL*LLd*LRd
       + 7/12*nf^10*T^5*h^10*QLd^3*QR^3*LR^2*LRd^2 + 7/4*nf^10*T^5*h^10*QLd^3*
      QR^3*LLd^2*LR^2 + 7/3*nf^10*T^5*h^10*QLd^3*QR^3*LL*LLd*LR*LRd + 5/12*
      nf^10*T^5*h^10*QLd^3*QR^3*LL^2*LRd^2 + 7/12*nf^10*T^5*h^10*QLd^3*QR^3*
      LL^2*LLd^2 + 235/108*nf^10*T^5*h^10*QLd^3*QR^3*QRd^3*LRd + 161/72*nf^10*
      T^5*h^10*QLd^3*QR^4*QRd*LR*LRd + 161/72*nf^10*T^5*h^10*QLd^3*QR^4*QRd*LL
      *LLd + 721/720*nf^10*T^5*h^10*QLd^3*QR^5*QRd^2 + 329/720*nf^10*T^5*h^10*
      QLd^3*QR^6*LR + 25/48*nf^10*T^5*h^10*QLd^4*QRd^2*LLd*LR*LRd^2 + 35/144*
      nf^10*T^5*h^10*QLd^4*QRd^2*LLd^3*LR + 25/144*nf^10*T^5*h^10*QLd^4*QRd^2*
      LL*LRd^3 + 25/48*nf^10*T^5*h^10*QLd^4*QRd^2*LL*LLd^2*LRd + 7/16*nf^10*
      T^5*h^10*QLd^4*QR*LLd*LR^2*LRd^2 + 7/16*nf^10*T^5*h^10*QLd^4*QR*LLd^3*
      LR^2 + 5/24*nf^10*T^5*h^10*QLd^4*QR*LL*LR*LRd^3 + 7/8*nf^10*T^5*h^10*
      QLd^4*QR*LL*LLd^2*LR*LRd + 5/16*nf^10*T^5*h^10*QLd^4*QR*LL^2*LLd*LRd^2
       + 7/48*nf^10*T^5*h^10*QLd^4*QR*LL^2*LLd^3 + 35/24*nf^10*T^5*h^10*QLd^4*
      QR*QRd^3*LLd*LRd + 77/24*nf^10*T^5*h^10*QLd^4*QR^2*QRd*LLd*LR*LRd + 55/
      48*nf^10*T^5*h^10*QLd^4*QR^2*QRd*LL*LRd^2 + 77/48*nf^10*T^5*h^10*QLd^4*
      QR^2*QRd*LL*LLd^2 + 329/144*nf^10*T^5*h^10*QLd^4*QR^3*QRd^2*LLd + 161/96
      *nf^10*T^5*h^10*QLd^4*QR^4*LLd*LR + 161/288*nf^10*T^5*h^10*QLd^4*QR^4*LL
      *LRd + 5/72*nf^10*T^5*h^10*QLd^5*QRd*LR*LRd^3 + 7/24*nf^10*T^5*h^10*
      QLd^5*QRd*LLd^2*LR*LRd + 5/24*nf^10*T^5*h^10*QLd^5*QRd*LL*LLd*LRd^2 + 7/
      72*nf^10*T^5*h^10*QLd^5*QRd*LL*LLd^3 + 7/16*nf^10*T^5*h^10*QLd^5*QR*
      QRd^2*LRd^2 + 49/80*nf^10*T^5*h^10*QLd^5*QR*QRd^2*LLd^2 + 77/240*nf^10*
      T^5*h^10*QLd^5*QR^2*LR*LRd^2 + 77/80*nf^10*T^5*h^10*QLd^5*QR^2*LLd^2*LR
       + 77/120*nf^10*T^5*h^10*QLd^5*QR^2*LL*LLd*LRd + 329/360*nf^10*T^5*h^10*
      QLd^5*QR^3*QRd*LRd + 721/2400*nf^10*T^5*h^10*QLd^5*QR^5 + 7/144*nf^10*
      T^5*h^10*QLd^6*LLd*LR*LRd^2 + 7/144*nf^10*T^5*h^10*QLd^6*LLd^3*LR + 5/
      432*nf^10*T^5*h^10*QLd^6*LL*LRd^3 + 7/144*nf^10*T^5*h^10*QLd^6*LL*LLd^2*
      LRd + 49/120*nf^10*T^5*h^10*QLd^6*QR*QRd*LLd*LRd + 329/720*nf^10*T^5*
      h^10*QLd^6*QR^3*LLd + 7/240*nf^10*T^5*h^10*QLd^7*QR*LRd^2 + 7/80*nf^10*
      T^5*h^10*QLd^7*QR*LLd^2 + 5/288*nf^10*T^5*h^10*QL*QRd*LR^4*LRd^4 + 5/48*
      nf^10*T^5*h^10*QL*QRd*LLd^2*LR^4*LRd^2 + 7/288*nf^10*T^5*h^10*QL*QRd*
      LLd^4*LR^4 + 5/18*nf^10*T^5*h^10*QL*QRd*LL*LLd*LR^3*LRd^3 + 5/18*nf^10*
      T^5*h^10*QL*QRd*LL*LLd^3*LR^3*LRd + 7/48*nf^10*T^5*h^10*QL*QRd*LL^2*LR^2
      *LRd^4 + 5/8*nf^10*T^5*h^10*QL*QRd*LL^2*LLd^2*LR^2*LRd^2 + 5/48*nf^10*
      T^5*h^10*QL*QRd*LL^2*LLd^4*LR^2 + 7/18*nf^10*T^5*h^10*QL*QRd*LL^3*LLd*LR
      *LRd^3 + 5/18*nf^10*T^5*h^10*QL*QRd*LL^3*LLd^3*LR*LRd + 7/96*nf^10*T^5*
      h^10*QL*QRd*LL^4*LRd^4 + 7/48*nf^10*T^5*h^10*QL*QRd*LL^4*LLd^2*LRd^2 + 5/
      288*nf^10*T^5*h^10*QL*QRd*LL^4*LLd^4 + 7/48*nf^10*T^5*h^10*QL*QRd^4*LR^2
      *LRd^3 + 5/16*nf^10*T^5*h^10*QL*QRd^4*LLd^2*LR^2*LRd + 7/8*nf^10*T^5*
      h^10*QL*QRd^4*LL*LLd*LR*LRd^2 + 5/24*nf^10*T^5*h^10*QL*QRd^4*LL*LLd^3*LR
       + 7/16*nf^10*T^5*h^10*QL*QRd^4*LL^2*LRd^3 + 7/16*nf^10*T^5*h^10*QL*
      QRd^4*LL^2*LLd^2*LRd + 7/80*nf^10*T^5*h^10*QL*QRd^7*LRd^2 + 7/240*nf^10*
      T^5*h^10*QL*QRd^7*LLd^2 + 5/18*nf^10*T^5*h^10*QL*QR*QRd^2*LR^3*LRd^3 + 5/
      6*nf^10*T^5*h^10*QL*QR*QRd^2*LLd^2*LR^3*LRd + 5/2*nf^10*T^5*h^10*QL*QR*
      QRd^2*LL*LLd*LR^2*LRd^2 + 5/6*nf^10*T^5*h^10*QL*QR*QRd^2*LL*LLd^3*LR^2
       + 7/6*nf^10*T^5*h^10*QL*QR*QRd^2*LL^2*LR*LRd^3 + 5/2*nf^10*T^5*h^10*QL*
      QR*QRd^2*LL^2*LLd^2*LR*LRd + 7/6*nf^10*T^5*h^10*QL*QR*QRd^2*LL^3*LLd*
      LRd^2 + 5/18*nf^10*T^5*h^10*QL*QR*QRd^2*LL^3*LLd^3 + 77/120*nf^10*T^5*
      h^10*QL*QR*QRd^5*LR*LRd^2 + 11/24*nf^10*T^5*h^10*QL*QR*QRd^5*LLd^2*LR +
      77/60*nf^10*T^5*h^10*QL*QR*QRd^5*LL*LLd*LRd + 5/144*nf^10*T^5*h^10*QL*
      QR^2*LR^4*LRd^3 + 7/48*nf^10*T^5*h^10*QL*QR^2*LLd^2*LR^4*LRd + 5/12*
      nf^10*T^5*h^10*QL*QR^2*LL*LLd*LR^3*LRd^2 + 7/36*nf^10*T^5*h^10*QL*QR^2*
      LL*LLd^3*LR^3 + 5/24*nf^10*T^5*h^10*QL*QR^2*LL^2*LR^2*LRd^3 + 5/8*nf^10*
      T^5*h^10*QL*QR^2*LL^2*LLd^2*LR^2*LRd + 5/12*nf^10*T^5*h^10*QL*QR^2*LL^3*
      LLd*LR*LRd^2 + 5/36*nf^10*T^5*h^10*QL*QR^2*LL^3*LLd^3*LR + 7/144*nf^10*
      T^5*h^10*QL*QR^2*LL^4*LRd^3 + 5/48*nf^10*T^5*h^10*QL*QR^2*LL^4*LLd^2*LRd
       + 5/4*nf^10*T^5*h^10*QL*QR^2*QRd^3*LR^2*LRd^2 + 5/4*nf^10*T^5*h^10*QL*
      QR^2*QRd^3*LLd^2*LR^2 + 5*nf^10*T^5*h^10*QL*QR^2*QRd^3*LL*LLd*LR*LRd + 7/
      4*nf^10*T^5*h^10*QL*QR^2*QRd^3*LL^2*LRd^2 + 5/4*nf^10*T^5*h^10*QL*QR^2*
      QRd^3*LL^2*LLd^2 + 329/720*nf^10*T^5*h^10*QL*QR^2*QRd^6*LRd + 5/12*nf^10
      *T^5*h^10*QL*QR^3*QRd*LR^3*LRd^2 + 7/12*nf^10*T^5*h^10*QL*QR^3*QRd*LLd^2
      *LR^3 + 5/2*nf^10*T^5*h^10*QL*QR^3*QRd*LL*LLd*LR^2*LRd + 5/4*nf^10*T^5*
      h^10*QL*QR^3*QRd*LL^2*LR*LRd^2 + 5/4*nf^10*T^5*h^10*QL*QR^3*QRd*LL^2*
      LLd^2*LR + 5/6*nf^10*T^5*h^10*QL*QR^3*QRd*LL^3*LLd*LRd + 115/72*nf^10*
      T^5*h^10*QL*QR^3*QRd^4*LR*LRd + 115/72*nf^10*T^5*h^10*QL*QR^3*QRd^4*LL*
      LLd + 55/48*nf^10*T^5*h^10*QL*QR^4*QRd^2*LR^2*LRd + 55/24*nf^10*T^5*h^10
      *QL*QR^4*QRd^2*LL*LLd*LR + 55/48*nf^10*T^5*h^10*QL*QR^4*QRd^2*LL^2*LRd
       + 103/288*nf^10*T^5*h^10*QL*QR^4*QRd^5 + 7/72*nf^10*T^5*h^10*QL*QR^5*
      LR^3*LRd + 7/24*nf^10*T^5*h^10*QL*QR^5*LL*LLd*LR^2 + 5/24*nf^10*T^5*h^10
      *QL*QR^5*LL^2*LR*LRd + 5/72*nf^10*T^5*h^10*QL*QR^5*LL^3*LLd + 47/72*
      nf^10*T^5*h^10*QL*QR^5*QRd^3*LR + 49/240*nf^10*T^5*h^10*QL*QR^6*QRd*LR^2
       + 7/48*nf^10*T^5*h^10*QL*QR^6*QRd*LL^2 + 5/72*nf^10*T^5*h^10*QL*QLd*LLd
      *LR^4*LRd^3 + 7/72*nf^10*T^5*h^10*QL*QLd*LLd^3*LR^4*LRd + 5/72*nf^10*T^5
      *h^10*QL*QLd*LL*LR^3*LRd^4 + 5/12*nf^10*T^5*h^10*QL*QLd*LL*LLd^2*LR^3*
      LRd^2 + 7/72*nf^10*T^5*h^10*QL*QLd*LL*LLd^4*LR^3 + 5/12*nf^10*T^5*h^10*
      QL*QLd*LL^2*LLd*LR^2*LRd^3 + 5/12*nf^10*T^5*h^10*QL*QLd*LL^2*LLd^3*LR^2*
      LRd + 7/72*nf^10*T^5*h^10*QL*QLd*LL^3*LR*LRd^4 + 5/12*nf^10*T^5*h^10*QL*
      QLd*LL^3*LLd^2*LR*LRd^2 + 5/72*nf^10*T^5*h^10*QL*QLd*LL^3*LLd^4*LR + 7/
      72*nf^10*T^5*h^10*QL*QLd*LL^4*LLd*LRd^3 + 5/72*nf^10*T^5*h^10*QL*QLd*
      LL^4*LLd^3*LRd + 5/4*nf^10*T^5*h^10*QL*QLd*QRd^3*LLd*LR^2*LRd^2 + 5/12*
      nf^10*T^5*h^10*QL*QLd*QRd^3*LLd^3*LR^2 + 7/6*nf^10*T^5*h^10*QL*QLd*QRd^3
      *LL*LR*LRd^3 + 5/2*nf^10*T^5*h^10*QL*QLd*QRd^3*LL*LLd^2*LR*LRd + 7/4*
      nf^10*T^5*h^10*QL*QLd*QRd^3*LL^2*LLd*LRd^2 + 5/12*nf^10*T^5*h^10*QL*QLd*
      QRd^3*LL^2*LLd^3 + 49/120*nf^10*T^5*h^10*QL*QLd*QRd^6*LLd*LRd + 5/3*
      nf^10*T^5*h^10*QL*QLd*QR*QRd*LLd*LR^3*LRd^2 + 7/9*nf^10*T^5*h^10*QL*QLd*
      QR*QRd*LLd^3*LR^3 + 5/3*nf^10*T^5*h^10*QL*QLd*QR*QRd*LL*LR^2*LRd^3 + 5*
      nf^10*T^5*h^10*QL*QLd*QR*QRd*LL*LLd^2*LR^2*LRd + 5*nf^10*T^5*h^10*QL*QLd
      *QR*QRd*LL^2*LLd*LR*LRd^2 + 5/3*nf^10*T^5*h^10*QL*QLd*QR*QRd*LL^2*LLd^3*
      LR + 7/9*nf^10*T^5*h^10*QL*QLd*QR*QRd*LL^3*LRd^3 + 5/3*nf^10*T^5*h^10*QL
      *QLd*QR*QRd*LL^3*LLd^2*LRd + 55/12*nf^10*T^5*h^10*QL*QLd*QR*QRd^4*LLd*LR
      *LRd + 77/24*nf^10*T^5*h^10*QL*QLd*QR*QRd^4*LL*LRd^2 + 55/24*nf^10*T^5*
      h^10*QL*QLd*QR*QRd^4*LL*LLd^2 + 15/2*nf^10*T^5*h^10*QL*QLd*QR^2*QRd^2*
      LLd*LR^2*LRd + 15/2*nf^10*T^5*h^10*QL*QLd*QR^2*QRd^2*LL*LR*LRd^2 + 15/2*
      nf^10*T^5*h^10*QL*QLd*QR^2*QRd^2*LL*LLd^2*LR + 15/2*nf^10*T^5*h^10*QL*
      QLd*QR^2*QRd^2*LL^2*LLd*LRd + 47/24*nf^10*T^5*h^10*QL*QLd*QR^2*QRd^5*LLd
       + 7/6*nf^10*T^5*h^10*QL*QLd*QR^3*LLd*LR^3*LRd + 5/4*nf^10*T^5*h^10*QL*
      QLd*QR^3*LL*LR^2*LRd^2 + 7/4*nf^10*T^5*h^10*QL*QLd*QR^3*LL*LLd^2*LR^2 +
      5/2*nf^10*T^5*h^10*QL*QLd*QR^3*LL^2*LLd*LR*LRd + 5/12*nf^10*T^5*h^10*QL*
      QLd*QR^3*LL^3*LRd^2 + 5/12*nf^10*T^5*h^10*QL*QLd*QR^3*LL^3*LLd^2 + 115/
      18*nf^10*T^5*h^10*QL*QLd*QR^3*QRd^3*LLd*LR + 115/18*nf^10*T^5*h^10*QL*
      QLd*QR^3*QRd^3*LL*LRd + 77/24*nf^10*T^5*h^10*QL*QLd*QR^4*QRd*LLd*LR^2 +
      55/12*nf^10*T^5*h^10*QL*QLd*QR^4*QRd*LL*LR*LRd + 55/24*nf^10*T^5*h^10*QL
      *QLd*QR^4*QRd*LL^2*LLd + 47/24*nf^10*T^5*h^10*QL*QLd*QR^5*QRd^2*LL + 49/
      120*nf^10*T^5*h^10*QL*QLd*QR^6*LL*LR + 5/8*nf^10*T^5*h^10*QL*QLd^2*QRd^2
      *LR^2*LRd^3 + 15/8*nf^10*T^5*h^10*QL*QLd^2*QRd^2*LLd^2*LR^2*LRd + 15/4*
      nf^10*T^5*h^10*QL*QLd^2*QRd^2*LL*LLd*LR*LRd^2 + 5/4*nf^10*T^5*h^10*QL*
      QLd^2*QRd^2*LL*LLd^3*LR + 7/8*nf^10*T^5*h^10*QL*QLd^2*QRd^2*LL^2*LRd^3
       + 15/8*nf^10*T^5*h^10*QL*QLd^2*QRd^2*LL^2*LLd^2*LRd + 49/80*nf^10*T^5*
      h^10*QL*QLd^2*QRd^5*LRd^2 + 7/16*nf^10*T^5*h^10*QL*QLd^2*QRd^5*LLd^2 + 5/
      18*nf^10*T^5*h^10*QL*QLd^2*QR*LR^3*LRd^3 + 7/6*nf^10*T^5*h^10*QL*QLd^2*
      QR*LLd^2*LR^3*LRd + 5/2*nf^10*T^5*h^10*QL*QLd^2*QR*LL*LLd*LR^2*LRd^2 + 7/
      6*nf^10*T^5*h^10*QL*QLd^2*QR*LL*LLd^3*LR^2 + 5/6*nf^10*T^5*h^10*QL*QLd^2
      *QR*LL^2*LR*LRd^3 + 5/2*nf^10*T^5*h^10*QL*QLd^2*QR*LL^2*LLd^2*LR*LRd + 5/
      6*nf^10*T^5*h^10*QL*QLd^2*QR*LL^3*LLd*LRd^2 + 5/18*nf^10*T^5*h^10*QL*
      QLd^2*QR*LL^3*LLd^3 + 55/12*nf^10*T^5*h^10*QL*QLd^2*QR*QRd^3*LR*LRd^2 +
      55/12*nf^10*T^5*h^10*QL*QLd^2*QR*QRd^3*LLd^2*LR + 55/6*nf^10*T^5*h^10*QL
      *QLd^2*QR*QRd^3*LL*LLd*LRd + 15/4*nf^10*T^5*h^10*QL*QLd^2*QR^2*QRd*LR^2*
      LRd^2 + 21/4*nf^10*T^5*h^10*QL*QLd^2*QR^2*QRd*LLd^2*LR^2 + 15*nf^10*T^5*
      h^10*QL*QLd^2*QR^2*QRd*LL*LLd*LR*LRd + 15/4*nf^10*T^5*h^10*QL*QLd^2*QR^2
      *QRd*LL^2*LRd^2 + 15/4*nf^10*T^5*h^10*QL*QLd^2*QR^2*QRd*LL^2*LLd^2 + 235/
      48*nf^10*T^5*h^10*QL*QLd^2*QR^2*QRd^4*LRd + 115/12*nf^10*T^5*h^10*QL*
      QLd^2*QR^3*QRd^2*LR*LRd + 115/12*nf^10*T^5*h^10*QL*QLd^2*QR^3*QRd^2*LL*
      LLd + 77/48*nf^10*T^5*h^10*QL*QLd^2*QR^4*LR^2*LRd + 77/24*nf^10*T^5*h^10
      *QL*QLd^2*QR^4*LL*LLd*LR + 55/48*nf^10*T^5*h^10*QL*QLd^2*QR^4*LL^2*LRd
       + 515/144*nf^10*T^5*h^10*QL*QLd^2*QR^4*QRd^3 + 329/120*nf^10*T^5*h^10*
      QL*QLd^2*QR^5*QRd*LR + 5/4*nf^10*T^5*h^10*QL*QLd^3*QRd*LLd*LR^2*LRd^2 +
      7/12*nf^10*T^5*h^10*QL*QLd^3*QRd*LLd^3*LR^2 + 5/6*nf^10*T^5*h^10*QL*
      QLd^3*QRd*LL*LR*LRd^3 + 5/2*nf^10*T^5*h^10*QL*QLd^3*QRd*LL*LLd^2*LR*LRd
       + 5/4*nf^10*T^5*h^10*QL*QLd^3*QRd*LL^2*LLd*LRd^2 + 5/12*nf^10*T^5*h^10*
      QL*QLd^3*QRd*LL^2*LLd^3 + 35/24*nf^10*T^5*h^10*QL*QLd^3*QRd^4*LLd*LRd +
      55/6*nf^10*T^5*h^10*QL*QLd^3*QR*QRd^2*LLd*LR*LRd + 55/12*nf^10*T^5*h^10*
      QL*QLd^3*QR*QRd^2*LL*LRd^2 + 55/12*nf^10*T^5*h^10*QL*QLd^3*QR*QRd^2*LL*
      LLd^2 + 7/2*nf^10*T^5*h^10*QL*QLd^3*QR^2*LLd*LR^2*LRd + 5/2*nf^10*T^5*
      h^10*QL*QLd^3*QR^2*LL*LR*LRd^2 + 7/2*nf^10*T^5*h^10*QL*QLd^3*QR^2*LL*
      LLd^2*LR + 5/2*nf^10*T^5*h^10*QL*QLd^3*QR^2*LL^2*LLd*LRd + 235/36*nf^10*
      T^5*h^10*QL*QLd^3*QR^2*QRd^3*LLd + 161/18*nf^10*T^5*h^10*QL*QLd^3*QR^3*
      QRd*LLd*LR + 115/18*nf^10*T^5*h^10*QL*QLd^3*QR^3*QRd*LL*LRd + 329/360*
      nf^10*T^5*h^10*QL*QLd^3*QR^5*LL + 5/48*nf^10*T^5*h^10*QL*QLd^4*LR^2*
      LRd^3 + 7/16*nf^10*T^5*h^10*QL*QLd^4*LLd^2*LR^2*LRd + 5/8*nf^10*T^5*h^10
      *QL*QLd^4*LL*LLd*LR*LRd^2 + 7/24*nf^10*T^5*h^10*QL*QLd^4*LL*LLd^3*LR + 5/
      48*nf^10*T^5*h^10*QL*QLd^4*LL^2*LRd^3 + 5/16*nf^10*T^5*h^10*QL*QLd^4*
      LL^2*LLd^2*LRd + 35/48*nf^10*T^5*h^10*QL*QLd^4*QRd^3*LRd^2 + 35/48*nf^10
      *T^5*h^10*QL*QLd^4*QRd^3*LLd^2 + 55/24*nf^10*T^5*h^10*QL*QLd^4*QR*QRd*LR
      *LRd^2 + 77/24*nf^10*T^5*h^10*QL*QLd^4*QR*QRd*LLd^2*LR + 55/12*nf^10*T^5
      *h^10*QL*QLd^4*QR*QRd*LL*LLd*LRd + 235/48*nf^10*T^5*h^10*QL*QLd^4*QR^2*
      QRd^2*LRd + 161/72*nf^10*T^5*h^10*QL*QLd^4*QR^3*LR*LRd + 161/72*nf^10*
      T^5*h^10*QL*QLd^4*QR^3*LL*LLd + 721/288*nf^10*T^5*h^10*QL*QLd^4*QR^4*QRd
       + 7/8*nf^10*T^5*h^10*QL*QLd^5*QRd^2*LLd*LRd + 77/60*nf^10*T^5*h^10*QL*
      QLd^5*QR*LLd*LR*LRd + 11/24*nf^10*T^5*h^10*QL*QLd^5*QR*LL*LRd^2 + 77/120
      *nf^10*T^5*h^10*QL*QLd^5*QR*LL*LLd^2 + 329/120*nf^10*T^5*h^10*QL*QLd^5*
      QR^2*QRd*LLd + 7/48*nf^10*T^5*h^10*QL*QLd^6*QRd*LRd^2 + 49/240*nf^10*T^5
      *h^10*QL*QLd^6*QRd*LLd^2 + 329/720*nf^10*T^5*h^10*QL*QLd^6*QR^2*LRd + 7/
      120*nf^10*T^5*h^10*QL*QLd^7*LLd*LRd + 5/12*nf^10*T^5*h^10*QL^2*QRd^2*LLd
      *LR^3*LRd^2 + 5/36*nf^10*T^5*h^10*QL^2*QRd^2*LLd^3*LR^3 + 7/12*nf^10*T^5
      *h^10*QL^2*QRd^2*LL*LR^2*LRd^3 + 5/4*nf^10*T^5*h^10*QL^2*QRd^2*LL*LLd^2*
      LR^2*LRd + 7/4*nf^10*T^5*h^10*QL^2*QRd^2*LL^2*LLd*LR*LRd^2 + 5/12*nf^10*
      T^5*h^10*QL^2*QRd^2*LL^2*LLd^3*LR + 7/12*nf^10*T^5*h^10*QL^2*QRd^2*LL^3*
      LRd^3 + 7/12*nf^10*T^5*h^10*QL^2*QRd^2*LL^3*LLd^2*LRd + 77/120*nf^10*T^5
      *h^10*QL^2*QRd^5*LLd*LR*LRd + 77/80*nf^10*T^5*h^10*QL^2*QRd^5*LL*LRd^2
       + 77/240*nf^10*T^5*h^10*QL^2*QRd^5*LL*LLd^2 + 5/48*nf^10*T^5*h^10*QL^2*
      QR*LLd*LR^4*LRd^2 + 7/144*nf^10*T^5*h^10*QL^2*QR*LLd^3*LR^4 + 5/36*nf^10
      *T^5*h^10*QL^2*QR*LL*LR^3*LRd^3 + 5/12*nf^10*T^5*h^10*QL^2*QR*LL*LLd^2*
      LR^3*LRd + 5/8*nf^10*T^5*h^10*QL^2*QR*LL^2*LLd*LR^2*LRd^2 + 5/24*nf^10*
      T^5*h^10*QL^2*QR*LL^2*LLd^3*LR^2 + 7/36*nf^10*T^5*h^10*QL^2*QR*LL^3*LR*
      LRd^3 + 5/12*nf^10*T^5*h^10*QL^2*QR*LL^3*LLd^2*LR*LRd + 7/48*nf^10*T^5*
      h^10*QL^2*QR*LL^4*LLd*LRd^2 + 5/144*nf^10*T^5*h^10*QL^2*QR*LL^4*LLd^3 +
      5/2*nf^10*T^5*h^10*QL^2*QR*QRd^3*LLd*LR^2*LRd + 7/2*nf^10*T^5*h^10*QL^2*
      QR*QRd^3*LL*LR*LRd^2 + 5/2*nf^10*T^5*h^10*QL^2*QR*QRd^3*LL*LLd^2*LR + 7/
      2*nf^10*T^5*h^10*QL^2*QR*QRd^3*LL^2*LLd*LRd + 329/720*nf^10*T^5*h^10*
      QL^2*QR*QRd^6*LLd + 5/4*nf^10*T^5*h^10*QL^2*QR^2*QRd*LLd*LR^3*LRd + 15/8
      *nf^10*T^5*h^10*QL^2*QR^2*QRd*LL*LR^2*LRd^2 + 15/8*nf^10*T^5*h^10*QL^2*
      QR^2*QRd*LL*LLd^2*LR^2 + 15/4*nf^10*T^5*h^10*QL^2*QR^2*QRd*LL^2*LLd*LR*
      LRd + 7/8*nf^10*T^5*h^10*QL^2*QR^2*QRd*LL^3*LRd^2 + 5/8*nf^10*T^5*h^10*
      QL^2*QR^2*QRd*LL^3*LLd^2 + 115/48*nf^10*T^5*h^10*QL^2*QR^2*QRd^4*LLd*LR
       + 161/48*nf^10*T^5*h^10*QL^2*QR^2*QRd^4*LL*LRd + 55/24*nf^10*T^5*h^10*
      QL^2*QR^3*QRd^2*LLd*LR^2 + 55/12*nf^10*T^5*h^10*QL^2*QR^3*QRd^2*LL*LR*
      LRd + 55/24*nf^10*T^5*h^10*QL^2*QR^3*QRd^2*LL^2*LLd + 35/144*nf^10*T^5*
      h^10*QL^2*QR^4*LLd*LR^3 + 25/48*nf^10*T^5*h^10*QL^2*QR^4*LL*LR^2*LRd +
      25/48*nf^10*T^5*h^10*QL^2*QR^4*LL^2*LLd*LR + 25/144*nf^10*T^5*h^10*QL^2*
      QR^4*LL^3*LRd + 235/144*nf^10*T^5*h^10*QL^2*QR^4*QRd^3*LL + 7/8*nf^10*
      T^5*h^10*QL^2*QR^5*QRd*LL*LR + 5/18*nf^10*T^5*h^10*QL^2*QLd*QRd*LR^3*
      LRd^3 + 5/6*nf^10*T^5*h^10*QL^2*QLd*QRd*LLd^2*LR^3*LRd + 5/2*nf^10*T^5*
      h^10*QL^2*QLd*QRd*LL*LLd*LR^2*LRd^2 + 5/6*nf^10*T^5*h^10*QL^2*QLd*QRd*LL
      *LLd^3*LR^2 + 7/6*nf^10*T^5*h^10*QL^2*QLd*QRd*LL^2*LR*LRd^3 + 5/2*nf^10*
      T^5*h^10*QL^2*QLd*QRd*LL^2*LLd^2*LR*LRd + 7/6*nf^10*T^5*h^10*QL^2*QLd*
      QRd*LL^3*LLd*LRd^2 + 5/18*nf^10*T^5*h^10*QL^2*QLd*QRd*LL^3*LLd^3 + 77/48
      *nf^10*T^5*h^10*QL^2*QLd*QRd^4*LR*LRd^2 + 55/48*nf^10*T^5*h^10*QL^2*QLd*
      QRd^4*LLd^2*LR + 77/24*nf^10*T^5*h^10*QL^2*QLd*QRd^4*LL*LLd*LRd + 15/4*
      nf^10*T^5*h^10*QL^2*QLd*QR*QRd^2*LR^2*LRd^2 + 15/4*nf^10*T^5*h^10*QL^2*
      QLd*QR*QRd^2*LLd^2*LR^2 + 15*nf^10*T^5*h^10*QL^2*QLd*QR*QRd^2*LL*LLd*LR*
      LRd + 21/4*nf^10*T^5*h^10*QL^2*QLd*QR*QRd^2*LL^2*LRd^2 + 15/4*nf^10*T^5*
      h^10*QL^2*QLd*QR*QRd^2*LL^2*LLd^2 + 329/120*nf^10*T^5*h^10*QL^2*QLd*QR*
      QRd^5*LRd + 5/8*nf^10*T^5*h^10*QL^2*QLd*QR^2*LR^3*LRd^2 + 7/8*nf^10*T^5*
      h^10*QL^2*QLd*QR^2*LLd^2*LR^3 + 15/4*nf^10*T^5*h^10*QL^2*QLd*QR^2*LL*LLd
      *LR^2*LRd + 15/8*nf^10*T^5*h^10*QL^2*QLd*QR^2*LL^2*LR*LRd^2 + 15/8*nf^10
      *T^5*h^10*QL^2*QLd*QR^2*LL^2*LLd^2*LR + 5/4*nf^10*T^5*h^10*QL^2*QLd*QR^2
      *LL^3*LLd*LRd + 115/12*nf^10*T^5*h^10*QL^2*QLd*QR^2*QRd^3*LR*LRd + 115/
      12*nf^10*T^5*h^10*QL^2*QLd*QR^2*QRd^3*LL*LLd + 55/12*nf^10*T^5*h^10*QL^2
      *QLd*QR^3*QRd*LR^2*LRd + 55/6*nf^10*T^5*h^10*QL^2*QLd*QR^3*QRd*LL*LLd*LR
       + 55/12*nf^10*T^5*h^10*QL^2*QLd*QR^3*QRd*LL^2*LRd + 515/144*nf^10*T^5*
      h^10*QL^2*QLd*QR^3*QRd^4 + 235/48*nf^10*T^5*h^10*QL^2*QLd*QR^4*QRd^2*LR
       + 49/80*nf^10*T^5*h^10*QL^2*QLd*QR^5*LR^2 + 7/16*nf^10*T^5*h^10*QL^2*
      QLd*QR^5*LL^2 + 5/12*nf^10*T^5*h^10*QL^2*QLd^2*LLd*LR^3*LRd^2 + 7/36*
      nf^10*T^5*h^10*QL^2*QLd^2*LLd^3*LR^3 + 5/12*nf^10*T^5*h^10*QL^2*QLd^2*LL
      *LR^2*LRd^3 + 5/4*nf^10*T^5*h^10*QL^2*QLd^2*LL*LLd^2*LR^2*LRd + 5/4*
      nf^10*T^5*h^10*QL^2*QLd^2*LL^2*LLd*LR*LRd^2 + 5/12*nf^10*T^5*h^10*QL^2*
      QLd^2*LL^2*LLd^3*LR + 7/36*nf^10*T^5*h^10*QL^2*QLd^2*LL^3*LRd^3 + 5/12*
      nf^10*T^5*h^10*QL^2*QLd^2*LL^3*LLd^2*LRd + 55/12*nf^10*T^5*h^10*QL^2*
      QLd^2*QRd^3*LLd*LR*LRd + 77/24*nf^10*T^5*h^10*QL^2*QLd^2*QRd^3*LL*LRd^2
       + 55/24*nf^10*T^5*h^10*QL^2*QLd^2*QRd^3*LL*LLd^2 + 15/2*nf^10*T^5*h^10*
      QL^2*QLd^2*QR*QRd*LLd*LR^2*LRd + 15/2*nf^10*T^5*h^10*QL^2*QLd^2*QR*QRd*
      LL*LR*LRd^2 + 15/2*nf^10*T^5*h^10*QL^2*QLd^2*QR*QRd*LL*LLd^2*LR + 15/2*
      nf^10*T^5*h^10*QL^2*QLd^2*QR*QRd*LL^2*LLd*LRd + 235/48*nf^10*T^5*h^10*
      QL^2*QLd^2*QR*QRd^4*LLd + 115/8*nf^10*T^5*h^10*QL^2*QLd^2*QR^2*QRd^2*LLd
      *LR + 115/8*nf^10*T^5*h^10*QL^2*QLd^2*QR^2*QRd^2*LL*LRd + 77/24*nf^10*
      T^5*h^10*QL^2*QLd^2*QR^3*LLd*LR^2 + 55/12*nf^10*T^5*h^10*QL^2*QLd^2*QR^3
      *LL*LR*LRd + 55/24*nf^10*T^5*h^10*QL^2*QLd^2*QR^3*LL^2*LLd + 235/48*
      nf^10*T^5*h^10*QL^2*QLd^2*QR^4*QRd*LL + 55/24*nf^10*T^5*h^10*QL^2*QLd^3*
      QRd^2*LR*LRd^2 + 55/24*nf^10*T^5*h^10*QL^2*QLd^3*QRd^2*LLd^2*LR + 55/12*
      nf^10*T^5*h^10*QL^2*QLd^3*QRd^2*LL*LLd*LRd + 5/4*nf^10*T^5*h^10*QL^2*
      QLd^3*QR*LR^2*LRd^2 + 7/4*nf^10*T^5*h^10*QL^2*QLd^3*QR*LLd^2*LR^2 + 5*
      nf^10*T^5*h^10*QL^2*QLd^3*QR*LL*LLd*LR*LRd + 5/4*nf^10*T^5*h^10*QL^2*
      QLd^3*QR*LL^2*LRd^2 + 5/4*nf^10*T^5*h^10*QL^2*QLd^3*QR*LL^2*LLd^2 + 235/
      36*nf^10*T^5*h^10*QL^2*QLd^3*QR*QRd^3*LRd + 115/12*nf^10*T^5*h^10*QL^2*
      QLd^3*QR^2*QRd*LR*LRd + 115/12*nf^10*T^5*h^10*QL^2*QLd^3*QR^2*QRd*LL*LLd
       + 515/72*nf^10*T^5*h^10*QL^2*QLd^3*QR^3*QRd^2 + 329/144*nf^10*T^5*h^10*
      QL^2*QLd^3*QR^4*LR + 55/24*nf^10*T^5*h^10*QL^2*QLd^4*QRd*LLd*LR*LRd + 55/
      48*nf^10*T^5*h^10*QL^2*QLd^4*QRd*LL*LRd^2 + 55/48*nf^10*T^5*h^10*QL^2*
      QLd^4*QRd*LL*LLd^2 + 235/48*nf^10*T^5*h^10*QL^2*QLd^4*QR*QRd^2*LLd + 161/
      48*nf^10*T^5*h^10*QL^2*QLd^4*QR^2*LLd*LR + 115/48*nf^10*T^5*h^10*QL^2*
      QLd^4*QR^2*LL*LRd + 11/48*nf^10*T^5*h^10*QL^2*QLd^5*LR*LRd^2 + 77/240*
      nf^10*T^5*h^10*QL^2*QLd^5*LLd^2*LR + 11/24*nf^10*T^5*h^10*QL^2*QLd^5*LL*
      LLd*LRd + 47/24*nf^10*T^5*h^10*QL^2*QLd^5*QR*QRd*LRd + 721/720*nf^10*T^5
      *h^10*QL^2*QLd^5*QR^3 + 329/720*nf^10*T^5*h^10*QL^2*QLd^6*QR*LLd + 5/432
      *nf^10*T^5*h^10*QL^3*LR^4*LRd^3 + 5/144*nf^10*T^5*h^10*QL^3*LLd^2*LR^4*
      LRd + 5/36*nf^10*T^5*h^10*QL^3*LL*LLd*LR^3*LRd^2 + 5/108*nf^10*T^5*h^10*
      QL^3*LL*LLd^3*LR^3 + 7/72*nf^10*T^5*h^10*QL^3*LL^2*LR^2*LRd^3 + 5/24*
      nf^10*T^5*h^10*QL^3*LL^2*LLd^2*LR^2*LRd + 7/36*nf^10*T^5*h^10*QL^3*LL^3*
      LLd*LR*LRd^2 + 5/108*nf^10*T^5*h^10*QL^3*LL^3*LLd^3*LR + 7/144*nf^10*T^5
      *h^10*QL^3*LL^4*LRd^3 + 7/144*nf^10*T^5*h^10*QL^3*LL^4*LLd^2*LRd + 7/12*
      nf^10*T^5*h^10*QL^3*QRd^3*LR^2*LRd^2 + 5/12*nf^10*T^5*h^10*QL^3*QRd^3*
      LLd^2*LR^2 + 7/3*nf^10*T^5*h^10*QL^3*QRd^3*LL*LLd*LR*LRd + 7/4*nf^10*T^5
      *h^10*QL^3*QRd^3*LL^2*LRd^2 + 7/12*nf^10*T^5*h^10*QL^3*QRd^3*LL^2*LLd^2
       + 329/720*nf^10*T^5*h^10*QL^3*QRd^6*LRd + 5/12*nf^10*T^5*h^10*QL^3*QR*
      QRd*LR^3*LRd^2 + 5/12*nf^10*T^5*h^10*QL^3*QR*QRd*LLd^2*LR^3 + 5/2*nf^10*
      T^5*h^10*QL^3*QR*QRd*LL*LLd*LR^2*LRd + 7/4*nf^10*T^5*h^10*QL^3*QR*QRd*
      LL^2*LR*LRd^2 + 5/4*nf^10*T^5*h^10*QL^3*QR*QRd*LL^2*LLd^2*LR + 7/6*nf^10
      *T^5*h^10*QL^3*QR*QRd*LL^3*LLd*LRd + 161/72*nf^10*T^5*h^10*QL^3*QR*QRd^4
      *LR*LRd + 161/72*nf^10*T^5*h^10*QL^3*QR*QRd^4*LL*LLd + 55/24*nf^10*T^5*
      h^10*QL^3*QR^2*QRd^2*LR^2*LRd + 55/12*nf^10*T^5*h^10*QL^3*QR^2*QRd^2*LL*
      LLd*LR + 77/24*nf^10*T^5*h^10*QL^3*QR^2*QRd^2*LL^2*LRd + 721/720*nf^10*
      T^5*h^10*QL^3*QR^2*QRd^5 + 25/108*nf^10*T^5*h^10*QL^3*QR^3*LR^3*LRd + 25/
      36*nf^10*T^5*h^10*QL^3*QR^3*LL*LLd*LR^2 + 25/36*nf^10*T^5*h^10*QL^3*QR^3
      *LL^2*LR*LRd + 25/108*nf^10*T^5*h^10*QL^3*QR^3*LL^3*LLd + 235/108*nf^10*
      T^5*h^10*QL^3*QR^3*QRd^3*LR + 35/48*nf^10*T^5*h^10*QL^3*QR^4*QRd*LR^2 +
      35/48*nf^10*T^5*h^10*QL^3*QR^4*QRd*LL^2 + 5/2*nf^10*T^5*h^10*QL^3*QLd*
      QRd^2*LLd*LR^2*LRd + 7/2*nf^10*T^5*h^10*QL^3*QLd*QRd^2*LL*LR*LRd^2 + 5/2
      *nf^10*T^5*h^10*QL^3*QLd*QRd^2*LL*LLd^2*LR + 7/2*nf^10*T^5*h^10*QL^3*QLd
      *QRd^2*LL^2*LLd*LRd + 329/360*nf^10*T^5*h^10*QL^3*QLd*QRd^5*LLd + 5/6*
      nf^10*T^5*h^10*QL^3*QLd*QR*LLd*LR^3*LRd + 5/4*nf^10*T^5*h^10*QL^3*QLd*QR
      *LL*LR^2*LRd^2 + 5/4*nf^10*T^5*h^10*QL^3*QLd*QR*LL*LLd^2*LR^2 + 5/2*
      nf^10*T^5*h^10*QL^3*QLd*QR*LL^2*LLd*LR*LRd + 7/12*nf^10*T^5*h^10*QL^3*
      QLd*QR*LL^3*LRd^2 + 5/12*nf^10*T^5*h^10*QL^3*QLd*QR*LL^3*LLd^2 + 115/18*
      nf^10*T^5*h^10*QL^3*QLd*QR*QRd^3*LLd*LR + 161/18*nf^10*T^5*h^10*QL^3*QLd
      *QR*QRd^3*LL*LRd + 55/12*nf^10*T^5*h^10*QL^3*QLd*QR^2*QRd*LLd*LR^2 + 55/
      6*nf^10*T^5*h^10*QL^3*QLd*QR^2*QRd*LL*LR*LRd + 55/12*nf^10*T^5*h^10*QL^3
      *QLd*QR^2*QRd*LL^2*LLd + 235/36*nf^10*T^5*h^10*QL^3*QLd*QR^3*QRd^2*LL +
      35/24*nf^10*T^5*h^10*QL^3*QLd*QR^4*LL*LR + 5/4*nf^10*T^5*h^10*QL^3*QLd^2
      *QRd*LR^2*LRd^2 + 5/4*nf^10*T^5*h^10*QL^3*QLd^2*QRd*LLd^2*LR^2 + 5*nf^10
      *T^5*h^10*QL^3*QLd^2*QRd*LL*LLd*LR*LRd + 7/4*nf^10*T^5*h^10*QL^3*QLd^2*
      QRd*LL^2*LRd^2 + 5/4*nf^10*T^5*h^10*QL^3*QLd^2*QRd*LL^2*LLd^2 + 329/144*
      nf^10*T^5*h^10*QL^3*QLd^2*QRd^4*LRd + 115/12*nf^10*T^5*h^10*QL^3*QLd^2*
      QR*QRd^2*LR*LRd + 115/12*nf^10*T^5*h^10*QL^3*QLd^2*QR*QRd^2*LL*LLd + 55/
      24*nf^10*T^5*h^10*QL^3*QLd^2*QR^2*LR^2*LRd + 55/12*nf^10*T^5*h^10*QL^3*
      QLd^2*QR^2*LL*LLd*LR + 55/24*nf^10*T^5*h^10*QL^3*QLd^2*QR^2*LL^2*LRd +
      515/72*nf^10*T^5*h^10*QL^3*QLd^2*QR^2*QRd^3 + 235/36*nf^10*T^5*h^10*QL^3
      *QLd^2*QR^3*QRd*LR + 5/6*nf^10*T^5*h^10*QL^3*QLd^3*LLd*LR^2*LRd + 5/6*
      nf^10*T^5*h^10*QL^3*QLd^3*LL*LR*LRd^2 + 5/6*nf^10*T^5*h^10*QL^3*QLd^3*LL
      *LLd^2*LR + 5/6*nf^10*T^5*h^10*QL^3*QLd^3*LL^2*LLd*LRd + 235/108*nf^10*
      T^5*h^10*QL^3*QLd^3*QRd^3*LLd + 115/18*nf^10*T^5*h^10*QL^3*QLd^3*QR*QRd*
      LLd*LR + 115/18*nf^10*T^5*h^10*QL^3*QLd^3*QR*QRd*LL*LRd + 235/108*nf^10*
      T^5*h^10*QL^3*QLd^3*QR^3*LL + 235/144*nf^10*T^5*h^10*QL^3*QLd^4*QRd^2*
      LRd + 115/72*nf^10*T^5*h^10*QL^3*QLd^4*QR*LR*LRd + 115/72*nf^10*T^5*h^10
      *QL^3*QLd^4*QR*LL*LLd + 515/144*nf^10*T^5*h^10*QL^3*QLd^4*QR^2*QRd + 47/
      72*nf^10*T^5*h^10*QL^3*QLd^5*QRd*LLd + 47/432*nf^10*T^5*h^10*QL^3*QLd^6*
      LRd + 5/24*nf^10*T^5*h^10*QL^4*QRd*LLd*LR^3*LRd + 7/16*nf^10*T^5*h^10*
      QL^4*QRd*LL*LR^2*LRd^2 + 5/16*nf^10*T^5*h^10*QL^4*QRd*LL*LLd^2*LR^2 + 7/
      8*nf^10*T^5*h^10*QL^4*QRd*LL^2*LLd*LR*LRd + 7/16*nf^10*T^5*h^10*QL^4*QRd
      *LL^3*LRd^2 + 7/48*nf^10*T^5*h^10*QL^4*QRd*LL^3*LLd^2 + 161/288*nf^10*
      T^5*h^10*QL^4*QRd^4*LLd*LR + 161/96*nf^10*T^5*h^10*QL^4*QRd^4*LL*LRd +
      55/48*nf^10*T^5*h^10*QL^4*QR*QRd^2*LLd*LR^2 + 77/24*nf^10*T^5*h^10*QL^4*
      QR*QRd^2*LL*LR*LRd + 77/48*nf^10*T^5*h^10*QL^4*QR*QRd^2*LL^2*LLd + 25/
      144*nf^10*T^5*h^10*QL^4*QR^2*LLd*LR^3 + 25/48*nf^10*T^5*h^10*QL^4*QR^2*
      LL*LR^2*LRd + 25/48*nf^10*T^5*h^10*QL^4*QR^2*LL^2*LLd*LR + 35/144*nf^10*
      T^5*h^10*QL^4*QR^2*LL^3*LRd + 329/144*nf^10*T^5*h^10*QL^4*QR^2*QRd^3*LL
       + 35/24*nf^10*T^5*h^10*QL^4*QR^3*QRd*LL*LR + 5/48*nf^10*T^5*h^10*QL^4*
      QLd*LR^3*LRd^2 + 5/48*nf^10*T^5*h^10*QL^4*QLd*LLd^2*LR^3 + 5/8*nf^10*T^5
      *h^10*QL^4*QLd*LL*LLd*LR^2*LRd + 7/16*nf^10*T^5*h^10*QL^4*QLd*LL^2*LR*
      LRd^2 + 5/16*nf^10*T^5*h^10*QL^4*QLd*LL^2*LLd^2*LR + 7/24*nf^10*T^5*h^10
      *QL^4*QLd*LL^3*LLd*LRd + 161/72*nf^10*T^5*h^10*QL^4*QLd*QRd^3*LR*LRd +
      161/72*nf^10*T^5*h^10*QL^4*QLd*QRd^3*LL*LLd + 55/24*nf^10*T^5*h^10*QL^4*
      QLd*QR*QRd*LR^2*LRd + 55/12*nf^10*T^5*h^10*QL^4*QLd*QR*QRd*LL*LLd*LR +
      77/24*nf^10*T^5*h^10*QL^4*QLd*QR*QRd*LL^2*LRd + 721/288*nf^10*T^5*h^10*
      QL^4*QLd*QR*QRd^4 + 235/48*nf^10*T^5*h^10*QL^4*QLd*QR^2*QRd^2*LR + 35/48
      *nf^10*T^5*h^10*QL^4*QLd*QR^3*LR^2 + 35/48*nf^10*T^5*h^10*QL^4*QLd*QR^3*
      LL^2 + 115/48*nf^10*T^5*h^10*QL^4*QLd^2*QRd^2*LLd*LR + 161/48*nf^10*T^5*
      h^10*QL^4*QLd^2*QRd^2*LL*LRd + 55/48*nf^10*T^5*h^10*QL^4*QLd^2*QR*LLd*
      LR^2 + 55/24*nf^10*T^5*h^10*QL^4*QLd^2*QR*LL*LR*LRd + 55/48*nf^10*T^5*
      h^10*QL^4*QLd^2*QR*LL^2*LLd + 235/48*nf^10*T^5*h^10*QL^4*QLd^2*QR^2*QRd*
      LL + 115/72*nf^10*T^5*h^10*QL^4*QLd^3*QRd*LR*LRd + 115/72*nf^10*T^5*h^10
      *QL^4*QLd^3*QRd*LL*LLd + 515/144*nf^10*T^5*h^10*QL^4*QLd^3*QR*QRd^2 +
      235/144*nf^10*T^5*h^10*QL^4*QLd^3*QR^2*LR + 115/288*nf^10*T^5*h^10*QL^4*
      QLd^4*LLd*LR + 115/288*nf^10*T^5*h^10*QL^4*QLd^4*LL*LRd + 103/288*nf^10*
      T^5*h^10*QL^4*QLd^5*QR + 77/240*nf^10*T^5*h^10*QL^5*QRd^2*LR^2*LRd + 77/
      120*nf^10*T^5*h^10*QL^5*QRd^2*LL*LLd*LR + 77/80*nf^10*T^5*h^10*QL^5*
      QRd^2*LL^2*LRd + 721/2400*nf^10*T^5*h^10*QL^5*QRd^5 + 5/72*nf^10*T^5*
      h^10*QL^5*QR*LR^3*LRd + 5/24*nf^10*T^5*h^10*QL^5*QR*LL*LLd*LR^2 + 7/24*
      nf^10*T^5*h^10*QL^5*QR*LL^2*LR*LRd + 7/72*nf^10*T^5*h^10*QL^5*QR*LL^3*
      LLd + 329/360*nf^10*T^5*h^10*QL^5*QR*QRd^3*LR + 7/16*nf^10*T^5*h^10*QL^5
      *QR^2*QRd*LR^2 + 49/80*nf^10*T^5*h^10*QL^5*QR^2*QRd*LL^2 + 11/24*nf^10*
      T^5*h^10*QL^5*QLd*QRd*LLd*LR^2 + 77/60*nf^10*T^5*h^10*QL^5*QLd*QRd*LL*LR
      *LRd + 77/120*nf^10*T^5*h^10*QL^5*QLd*QRd*LL^2*LLd + 329/120*nf^10*T^5*
      h^10*QL^5*QLd*QR*QRd^2*LL + 7/8*nf^10*T^5*h^10*QL^5*QLd*QR^2*LL*LR + 11/
      48*nf^10*T^5*h^10*QL^5*QLd^2*LR^2*LRd + 11/24*nf^10*T^5*h^10*QL^5*QLd^2*
      LL*LLd*LR + 77/240*nf^10*T^5*h^10*QL^5*QLd^2*LL^2*LRd + 721/720*nf^10*
      T^5*h^10*QL^5*QLd^2*QRd^3 + 47/24*nf^10*T^5*h^10*QL^5*QLd^2*QR*QRd*LR +
      47/72*nf^10*T^5*h^10*QL^5*QLd^3*QR*LL + 103/288*nf^10*T^5*h^10*QL^5*
      QLd^4*QRd + 5/432*nf^10*T^5*h^10*QL^6*LLd*LR^3 + 7/144*nf^10*T^5*h^10*
      QL^6*LL*LR^2*LRd + 7/144*nf^10*T^5*h^10*QL^6*LL^2*LLd*LR + 7/144*nf^10*
      T^5*h^10*QL^6*LL^3*LRd + 329/720*nf^10*T^5*h^10*QL^6*QRd^3*LL + 49/120*
      nf^10*T^5*h^10*QL^6*QR*QRd*LL*LR + 329/720*nf^10*T^5*h^10*QL^6*QLd*QRd^2
      *LR + 7/48*nf^10*T^5*h^10*QL^6*QLd*QR*LR^2 + 49/240*nf^10*T^5*h^10*QL^6*
      QLd*QR*LL^2 + 329/720*nf^10*T^5*h^10*QL^6*QLd^2*QRd*LL + 47/432*nf^10*
      T^5*h^10*QL^6*QLd^3*LR + 7/240*nf^10*T^5*h^10*QL^7*QRd*LR^2 + 7/80*nf^10
      *T^5*h^10*QL^7*QRd*LL^2 + 7/120*nf^10*T^5*h^10*QL^7*QLd*LL*LR;

